Artificial Compressibility Approaches in Flux Reconstruction for Incompressible Viscous Flow Simulations

Several competing artificial compressibility methods for the incompressible flow equations are examined using the high-order flux reconstruction method. The established artificial compressibility method (ACM) of \citet{Chorin1967} is compared to the alternative entropically damped (EDAC) method of \citet{Clausen2013}, as well as an ACM formulation with hyperbolised diffusion. While the former requires the solution to be converged to a divergence free state at each physical time step through pseudo iterations, the latter can be applied explicitly. We examine the sensitivity of both methods to the parameterisation for a series of test cases over a range of Reynolds numbers. As the compressibility is reduced, EDAC is found to give linear improvements in divergence whereas ACM yields diminishing returns. For the Taylor--Green vortex, EDAC is found to perform well; however on the more challenging circular cylinder at $Re=3900$, EDAC gives rise to early transition of the free shear-layer and over-production of the turbulence kinetic energy. This is attributed to the spatial pressure fluctuations of the method. Similar behaviour is observed for an aerofoil at $Re=60,000$ with an attached transitional boundary layer. It is concluded that hyperbolic diffusion of ACM can be beneficial but at the cost of case setup time, and EDAC can be an efficient method for incompressible flow. However, care must be taken as pressure fluctuations can have a significant impact on physics and the remedy causes the governing equation to become overly stiff.

==> figs/data/cylinder_acm_3_1.06_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0809,2.1095e-05,-0.0089649,1.9309e-05
-2.9985,1.0809,2.1133e-05,-0.0089637,1.9353e-05
-2.997,1.081,2.1161e-05,-0.0089625,1.9397e-05
-2.9955,1.081,2.1214e-05,-0.0089613,1.9442e-05
-2.994,1.0811,2.1235e-05,-0.0089601,1.9487e-05
-2.9925,1.0811,2.1285e-05,-0.0089587,1.9534e-05
-2.991,1.0812,2.133e-05,-0.0089573,1.958e-05
-2.9895,1.0812,2.1382e-05,-0.0089559,1.9627e-05
-2.988,1.0813,2.1425e-05,-0.0089545,1.9674e-05
-2.9865,1.0813,2.1461e-05,-0.0089531,1.9722e-05
-2.985,1.0814,2.1499e-05,-0.0089517,1.977e-05
-2.9835,1.0814,2.1549e-05,-0.0089502,1.9818e-05
-2.982,1.0815,2.1584e-05,-0.0089488,1.9867e-05
-2.9805,1.0815,2.1631e-05,-0.0089473,1.9917e-05
-2.979,1.0816,2.1657e-05,-0.0089459,1.9968e-05
-2.9775,1.0816,2.1681e-05,-0.0089444,2.002e-05
-2.976,1.0817,2.1722e-05,-0.008943,2.0074e-05
-2.9745,1.0817,2.1752e-05,-0.0089416,2.0127e-05
-2.973,1.0818,2.1774e-05,-0.0089401,2.018e-05
-2.9715,1.0818,2.1796e-05,-0.0089387,2.0235e-05
-2.97,1.0819,2.1829e-05,-0.0089372,2.029e-05
-2.9685,1.082,2.1834e-05,-0.0089358,2.0346e-05
-2.967,1.082,2.1865e-05,-0.0089344,2.0402e-05
-2.9655,1.0821,2.1872e-05,-0.0089329,2.0458e-05
-2.964,1.0821,2.1884e-05,-0.0089315,2.0514e-05
-2.9625,1.0822,2.1899e-05,-0.0089301,2.057e-05
-2.961,1.0822,2.1911e-05,-0.0089286,2.0627e-05
-2.9595,1.0823,2.1926e-05,-0.0089271,2.0683e-05
-2.958,1.0823,2.1937e-05,-0.0089256,2.0739e-05
-2.9565,1.0824,2.196e-05,-0.0089241,2.0796e-05
-2.955,1.0824,2.1978e-05,-0.0089224,2.0852e-05
-2.9535,1.0825,2.2011e-05,-0.0089208,2.0907e-05
-2.952,1.0825,2.2046e-05,-0.0089191,2.0962e-05
-2.9505,1.0826,2.2085e-05,-0.0089173,2.1016e-05
-2.949,1.0826,2.2116e-05,-0.0089155,2.1072e-05
-2.9475,1.0827,2.2162e-05,-0.0089137,2.1128e-05
-2.946,1.0827,2.2203e-05,-0.0089119,2.1184e-05
-2.9445,1.0828,2.2253e-05,-0.00891,2.1239e-05
-2.943,1.0828,2.2295e-05,-0.0089081,2.1294e-05
-2.9415,1.0829,2.2341e-05,-0.0089062,2.135e-05
-2.94,1.083,2.239e-05,-0.0089043,2.1407e-05
-2.9385,1.083,2.2436e-05,-0.0089024,2.1464e-05
-2.937,1.0831,2.2479e-05,-0.0089005,2.1519e-05
-2.9355,1.0831,2.2521e-05,-0.0088986,2.1574e-05
-2.934,1.0832,2.2582e-05,-0.0088967,2.1625e-05
-2.9325,1.0832,2.2638e-05,-0.0088948,2.1675e-05
-2.931,1.0833,2.2698e-05,-0.008893,2.1727e-05
-2.9295,1.0833,2.2761e-05,-0.0088911,2.1782e-05
-2.928,1.0834,2.2829e-05,-0.0088892,2.1837e-05
-2.9265,1.0834,2.2896e-05,-0.0088873,2.1893e-05
-2.925,1.0835,2.2966e-05,-0.0088854,2.1947e-05
-2.9235,1.0835,2.3028e-05,-0.0088834,2.1999e-05
-2.922,1.0836,2.3088e-05,-0.0088815,2.205e-05
-2.9205,1.0837,2.315e-05,-0.0088795,2.2103e-05
-2.919,1.0837,2.3203e-05,-0.0088775,2.2154e-05
-2.9175,1.0838,2.3275e-05,-0.0088755,2.2206e-05
-2.916,1.0838,2.334e-05,-0.0088734,2.2257e-05
-2.9145,1.0839,2.3406e-05,-0.0088714,2.2307e-05
-2.913,1.0839,2.3481e-05,-0.0088693,2.2358e-05
-2.9115,1.084,2.3537e-05,-0.0088673,2.2411e-05
-2.91,1.084,2.3595e-05,-0.0088653,2.2466e-05
-2.9085,1.0841,2.3655e-05,-0.0088633,2.2524e-05
-2.907,1.0841,2.3712e-05,-0.0088613,2.2583e-05
-2.9055,1.0842,2.3774e-05,-0.0088593,2.2642e-05
-2.904,1.0843,2.3823e-05,-0.0088574,2.2703e-05
-2.9025,1.0843,2.3876e-05,-0.0088555,2.2766e-05
-2.901,1.0844,2.392e-05,-0.0088536,2.2828e-05
-2.8995,1.0844,2.3983e-05,-0.0088516,2.289e-05
-2.898,1.0845,2.4049e-05,-0.0088496,2.2953e-05
-2.8965,1.0845,2.4094e-05,-0.0088476,2.3017e-05
-2.895,1.0846,2.4141e-05,-0.0088456,2.308e-05
-2.8935,1.0846,2.4181e-05,-0.0088435,2.3143e-05
-2.892,1.0847,2.4223e-05,-0.0088415,2.3206e-05
-2.8905,1.0848,2.4268e-05,-0.0088394,2.3269e-05
-2.889,1.0848,2.4307e-05,-0.0088373,2.3334e-05
-2.8875,1.0849,2.4349e-05,-0.0088352,2.34e-05
-2.886,1.0849,2.4381e-05,-0.008833,2.3466e-05
-2.8845,1.085,2.4421e-05,-0.0088309,2.3534e-05
-2.883,1.085,2.4453e-05,-0.0088287,2.3602e-05
-2.8815,1.0851,2.4489e-05,-0.0088265,2.3669e-05
-2.88,1.0851,2.4521e-05,-0.0088242,2.3736e-05
-2.8785,1.0852,2.4564e-05,-0.008822,2.3803e-05
-2.877,1.0853,2.4607e-05,-0.0088197,2.3869e-05
-2.8755,1.0853,2.4645e-05,-0.0088174,2.3935e-05
-2.874,1.0854,2.4694e-05,-0.008815,2.4001e-05
-2.8725,1.0854,2.4737e-05,-0.0088126,2.4066e-05
-2.871,1.0855,2.4795e-05,-0.0088101,2.4131e-05
-2.8695,1.0855,2.4848e-05,-0.0088076,2.4197e-05
-2.868,1.0856,2.4895e-05,-0.0088051,2.4263e-05
-2.8665,1.0856,2.495e-05,-0.0088025,2.4329e-05
-2.865,1.0857,2.5011e-05,-0.0087999,2.4393e-05
-2.8635,1.0858,2.5059e-05,-0.0087973,2.4456e-05
-2.862,1.0858,2.5106e-05,-0.0087947,2.4521e-05
-2.8605,1.0859,2.5148e-05,-0.0087919,2.4585e-05
-2.859,1.0859,2.5183e-05,-0.0087891,2.465e-05
-2.8575,1.086,2.523e-05,-0.0087863,2.4713e-05
-2.856,1.086,2.5279e-05,-0.0087835,2.4776e-05
-2.8545,1.0861,2.5319e-05,-0.0087807,2.4833e-05
-2.853,1.0862,2.5358e-05,-0.0087779,2.4889e-05
-2.8515,1.0862,2.5418e-05,-0.0087751,2.4946e-05
-2.85,1.0863,2.5475e-05,-0.0087723,2.5005e-05
-2.8485,1.0863,2.5508e-05,-0.0087695,2.5065e-05
-2.847,1.0864,2.5552e-05,-0.0087667,2.5126e-05
-2.8455,1.0864,2.5597e-05,-0.0087639,2.5188e-05
-2.844,1.0865,2.5632e-05,-0.0087611,2.5252e-05
-2.8425,1.0866,2.5679e-05,-0.0087584,2.5316e-05
-2.841,1.0866,2.5727e-05,-0.0087556,2.5382e-05
-2.8395,1.0867,2.5776e-05,-0.0087528,2.545e-05
-2.838,1.0867,2.5826e-05,-0.0087501,2.5518e-05
-2.8365,1.0868,2.5888e-05,-0.0087473,2.5586e-05
-2.835,1.0868,2.5932e-05,-0.0087446,2.5655e-05
-2.8335,1.0869,2.5986e-05,-0.0087419,2.5724e-05
-2.832,1.087,2.6044e-05,-0.0087392,2.5795e-05
-2.8305,1.087,2.6114e-05,-0.0087365,2.5868e-05
-2.829,1.0871,2.6166e-05,-0.008734,2.5941e-05
-2.8275,1.0871,2.6228e-05,-0.0087314,2.6015e-05
-2.826,1.0872,2.6287e-05,-0.0087288,2.6089e-05
-2.8245,1.0873,2.6342e-05,-0.0087262,2.6165e-05
-2.823,1.0873,2.64e-05,-0.0087236,2.6242e-05
-2.8215,1.0874,2.6458e-05,-0.0087211,2.632e-05
-2.82,1.0874,2.65e-05,-0.0087185,2.64e-05
-2.8185,1.0875,2.6551e-05,-0.0087159,2.6481e-05
-2.817,1.0876,2.6611e-05,-0.0087133,2.6561e-05
-2.8155,1.0876,2.667e-05,-0.0087107,2.6641e-05
-2.814,1.0877,2.6727e-05,-0.008708,2.6721e-05
-2.8125,1.0877,2.6782e-05,-0.0087052,2.6802e-05
-2.811,1.0878,2.6837e-05,-0.0087025,2.6883e-05
-2.8095,1.0878,2.6885e-05,-0.0086996,2.6962e-05
-2.808,1.0879,2.6933e-05,-0.0086968,2.7041e-05
-2.8065,1.088,2.6986e-05,-0.008694,2.7119e-05
-2.805,1.088,2.7033e-05,-0.0086911,2.7195e-05
-2.8035,1.0881,2.7086e-05,-0.0086881,2.7269e-05
-2.802,1.0881,2.7138e-05,-0.0086852,2.7342e-05
-2.8005,1.0882,2.719e-05,-0.0086821,2.7412e-05
-2.7989,1.0883,2.7244e-05,-0.0086791,2.748e-05
-2.7974,1.0883,2.7296e-05,-0.0086759,2.7545e-05
-2.7959,1.0884,2.7346e-05,-0.0086727,2.761e-05
-2.7944,1.0884,2.7404e-05,-0.0086694,2.7673e-05
-2.7929,1.0885,2.7472e-05,-0.0086661,2.7737e-05
-2.7914,1.0886,2.7522e-05,-0.0086628,2.7801e-05
-2.7899,1.0886,2.7587e-05,-0.0086595,2.7864e-05
-2.7884,1.0887,2.7648e-05,-0.0086561,2.7928e-05
-2.7869,1.0887,2.7704e-05,-0.0086527,2.7992e-05
-2.7854,1.0888,2.7754e-05,-0.0086493,2.8057e-05
-2.7839,1.0889,2.781e-05,-0.0086459,2.8121e-05
-2.7824,1.0889,2.7847e-05,-0.0086424,2.8185e-05
-2.7809,1.089,2.7921e-05,-0.008639,2.8247e-05
-2.7794,1.089,2.795e-05,-0.0086355,2.831e-05
-2.7779,1.0891,2.7998e-05,-0.0086319,2.8372e-05
-2.7764,1.0892,2.8044e-05,-0.0086284,2.8435e-05
-2.7749,1.0892,2.8079e-05,-0.0086248,2.8497e-05
-2.7734,1.0893,2.8123e-05,-0.0086212,2.8558e-05
-2.7719,1.0893,2.8168e-05,-0.0086175,2.8621e-05
-2.7704,1.0894,2.8212e-05,-0.0086138,2.8684e-05
-2.7689,1.0895,2.8246e-05,-0.00861,2.8747e-05
-2.7674,1.0895,2.8288e-05,-0.0086063,2.8811e-05
-2.7659,1.0896,2.8323e-05,-0.0086025,2.8874e-05
-2.7644,1.0897,2.8363e-05,-0.0085986,2.8938e-05
-2.7629,1.0897,2.8393e-05,-0.0085948,2.9001e-05
-2.7614,1.0898,2.8421e-05,-0.008591,2.9065e-05
-2.7599,1.0898,2.8455e-05,-0.0085873,2.9131e-05
-2.7584,1.0899,2.8505e-05,-0.0085835,2.9197e-05
-2.7569,1.09,2.8564e-05,-0.0085798,2.9267e-05
-2.7554,1.09,2.86e-05,-0.008576,2.9339e-05
-2.7539,1.0901,2.8647e-05,-0.0085723,2.9412e-05
-2.7524,1.0901,2.8683e-05,-0.0085686,2.9485e-05
-2.7509,1.0902,2.8728e-05,-0.0085648,2.9558e-05
-2.7494,1.0903,2.8768e-05,-0.0085611,2.9634e-05
-2.7479,1.0903,2.8816e-05,-0.0085573,2.9712e-05
-2.7464,1.0904,2.8878e-05,-0.0085535,2.9792e-05
-2.7449,1.0905,2.8924e-05,-0.0085497,2.9874e-05
-2.7434,1.0905,2.8988e-05,-0.0085458,2.9957e-05
-2.7419,1.0906,2.9051e-05,-0.008542,3.0042e-05
-2.7404,1.0906,2.9119e-05,-0.0085381,3.0129e-05
-2.7389,1.0907,2.9165e-05,-0.0085342,3.022e-05
-2.7374,1.0908,2.9254e-05,-0.0085303,3.0312e-05
-2.7359,1.0908,2.9339e-05,-0.0085264,3.0406e-05
-2.7344,1.0909,2.9427e-05,-0.0085225,3.0499e-05
-2.7329,1.091,2.9497e-05,-0.0085186,3.0593e-05
-2.7314,1.091,2.9567e-05,-0.0085148,3.0689e-05
-2.7299,1.0911,2.9647e-05,-0.0085109,3.0785e-05
-2.7284,1.0911,2.9723e-05,-0.008507,3.088e-05
-2.7269,1.0912,2.9794e-05,-0.0085031,3.0975e-05
-2.7254,1.0913,2.9879e-05,-0.0084993,3.107e-05
-2.7239,1.0913,2.9955e-05,-0.0084954,3.1165e-05
-2.7224,1.0914,3.0031e-05,-0.0084915,3.126e-05
-2.7209,1.0915,3.0116e-05,-0.0084875,3.1352e-05
-2.7194,1.0915,3.0192e-05,-0.0084834,3.144e-05
-2.7179,1.0916,3.0258e-05,-0.0084792,3.1522e-05
-2.7164,1.0917,3.0343e-05,-0.008475,3.1603e-05
-2.7149,1.0917,3.0417e-05,-0.0084707,3.1683e-05
-2.7134,1.0918,3.0499e-05,-0.0084664,3.1764e-05
-2.7119,1.0918,3.0574e-05,-0.0084621,3.1845e-05
-2.7104,1.0919,3.0648e-05,-0.0084578,3.1927e-05
-2.7089,1.092,3.0704e-05,-0.0084535,3.2008e-05
-2.7074,1.092,3.0781e-05,-0.0084492,3.2089e-05
-2.7059,1.0921,3.0839e-05,-0.0084449,3.2169e-05
-2.7044,1.0922,3.0905e-05,-0.0084406,3.2248e-05
-2.7029,1.0922,3.0959e-05,-0.0084364,3.2328e-05
-2.7014,1.0923,3.1021e-05,-0.0084321,3.2409e-05
-2.6999,1.0924,3.1067e-05,-0.0084278,3.2488e-05
-2.6984,1.0924,3.1133e-05,-0.0084235,3.257e-05
-2.6969,1.0925,3.1184e-05,-0.0084192,3.2655e-05
-2.6954,1.0926,3.1247e-05,-0.008415,3.2739e-05
-2.6939,1.0926,3.1302e-05,-0.0084108,3.2824e-05
-2.6924,1.0927,3.136e-05,-0.0084066,3.2909e-05
-2.6909,1.0928,3.141e-05,-0.0084023,3.2997e-05
-2.6894,1.0928,3.1465e-05,-0.0083981,3.3083e-05
-2.6879,1.0929,3.1527e-05,-0.0083938,3.317e-05
-2.6864,1.093,3.156e-05,-0.0083894,3.3259e-05
-2.6849,1.093,3.1628e-05,-0.0083849,3.3352e-05
-2.6834,1.0931,3.1687e-05,-0.0083804,3.3444e-05
-2.6819,1.0931,3.1754e-05,-0.0083759,3.3539e-05
-2.6804,1.0932,3.1821e-05,-0.0083713,3.3634e-05
-2.6789,1.0933,3.1887e-05,-0.0083666,3.3726e-05
-2.6774,1.0933,3.1953e-05,-0.0083618,3.3814e-05
-2.6759,1.0934,3.2031e-05,-0.0083569,3.3902e-05
-2.6744,1.0935,3.2103e-05,-0.008352,3.3988e-05
-2.6729,1.0935,3.2179e-05,-0.008347,3.4077e-05
-2.6714,1.0936,3.2255e-05,-0.0083421,3.4167e-05
-2.6699,1.0937,3.2333e-05,-0.0083371,3.4259e-05
-2.6684,1.0937,3.2403e-05,-0.0083322,3.4352e-05
-2.6669,1.0938,3.2483e-05,-0.0083273,3.4445e-05
-2.6654,1.0939,3.2565e-05,-0.0083224,3.4537e-05
-2.6639,1.0939,3.2645e-05,-0.0083175,3.4629e-05
-2.6624,1.094,3.2744e-05,-0.0083126,3.472e-05
-2.6609,1.0941,3.2815e-05,-0.0083078,3.4811e-05
-2.6594,1.0941,3.2897e-05,-0.0083029,3.4902e-05
-2.6579,1.0942,3.2969e-05,-0.0082981,3.4992e-05
-2.6564,1.0943,3.3054e-05,-0.0082934,3.5082e-05
-2.6549,1.0943,3.3135e-05,-0.0082886,3.5172e-05
-2.6534,1.0944,3.321e-05,-0.0082839,3.5263e-05
-2.6519,1.0945,3.3299e-05,-0.0082791,3.5354e-05
-2.6504,1.0945,3.3376e-05,-0.0082744,3.5447e-05
-2.6489,1.0946,3.3459e-05,-0.0082696,3.5541e-05
-2.6474,1.0947,3.3546e-05,-0.0082648,3.5637e-05
-2.6459,1.0948,3.3636e-05,-0.00826,3.5736e-05
-2.6444,1.0948,3.3715e-05,-0.0082552,3.5836e-05
-2.6429,1.0949,3.3813e-05,-0.0082504,3.5939e-05
-2.6414,1.095,3.3884e-05,-0.0082456,3.6044e-05
-2.6399,1.095,3.3965e-05,-0.0082408,3.6151e-05
-2.6384,1.0951,3.4038e-05,-0.008236,3.6261e-05
-2.6369,1.0952,3.4131e-05,-0.0082311,3.637e-05
-2.6354,1.0952,3.42e-05,-0.0082263,3.6481e-05
-2.6339,1.0953,3.4284e-05,-0.0082214,3.6594e-05
-2.6324,1.0954,3.4354e-05,-0.0082164,3.6703e-05
-2.6309,1.0954,3.4426e-05,-0.0082113,3.681e-05
-2.6294,1.0955,3.449e-05,-0.0082061,3.6918e-05
-2.6279,1.0956,3.4539e-05,-0.008201,3.7027e-05
-2.6264,1.0956,3.4599e-05,-0.0081958,3.7137e-05
-2.6249,1.0957,3.4655e-05,-0.0081906,3.7247e-05
-2.6234,1.0958,3.472e-05,-0.0081855,3.7357e-05
-2.6219,1.0958,3.4778e-05,-0.0081804,3.7469e-05
-2.6204,1.0959,3.4854e-05,-0.0081753,3.7581e-05
-2.6189,1.096,3.4918e-05,-0.0081702,3.7695e-05
-2.6174,1.0961,3.4979e-05,-0.008165,3.7809e-05
-2.6159,1.0961,3.5038e-05,-0.0081597,3.7921e-05
-2.6144,1.0962,3.508e-05,-0.0081545,3.8031e-05
-2.6129,1.0963,3.5142e-05,-0.0081491,3.8142e-05
-2.6114,1.0963,3.5184e-05,-0.0081437,3.8252e-05
-2.6099,1.0964,3.5237e-05,-0.0081383,3.8362e-05
-2.6084,1.0965,3.5271e-05,-0.0081329,3.8472e-05
-2.6069,1.0965,3.5333e-05,-0.0081273,3.8582e-05
-2.6054,1.0966,3.5382e-05,-0.0081216,3.8691e-05
-2.6039,1.0967,3.5441e-05,-0.0081158,3.8798e-05
-2.6024,1.0967,3.5485e-05,-0.00811,3.8904e-05
-2.6009,1.0968,3.5531e-05,-0.0081042,3.9009e-05
-2.5994,1.0969,3.5592e-05,-0.0080984,3.9113e-05
-2.5979,1.097,3.5653e-05,-0.0080926,3.9217e-05
-2.5964,1.097,3.5718e-05,-0.0080867,3.9319e-05
-2.5949,1.0971,3.5766e-05,-0.0080808,3.942e-05
-2.5934,1.0972,3.583e-05,-0.0080749,3.9523e-05
-2.5919,1.0972,3.5896e-05,-0.008069,3.9628e-05
-2.5904,1.0973,3.5964e-05,-0.008063,3.9737e-05
-2.5889,1.0974,3.6038e-05,-0.0080571,3.9846e-05
-2.5874,1.0975,3.6101e-05,-0.0080512,3.9956e-05
-2.5859,1.0975,3.6184e-05,-0.0080452,4.0068e-05
-2.5844,1.0976,3.6267e-05,-0.0080392,4.0181e-05
-2.5829,1.0977,3.6372e-05,-0.0080332,4.0296e-05
-2.5814,1.0977,3.6454e-05,-0.0080273,4.0411e-05
-2.5799,1.0978,3.6523e-05,-0.0080213,4.0527e-05
-2.5784,1.0979,3.6624e-05,-0.0080154,4.0646e-05
-2.5769,1.098,3.6706e-05,-0.0080095,4.0766e-05
-2.5754,1.098,3.6799e-05,-0.0080037,4.0883e-05
-2.5739,1.0981,3.6879e-05,-0.0079978,4.1e-05
-2.5724,1.0982,3.6965e-05,-0.0079919,4.1119e-05
-2.5709,1.0982,3.7057e-05,-0.0079861,4.124e-05
-2.5694,1.0983,3.7141e-05,-0.0079802,4.1363e-05
-2.5679,1.0984,3.723e-05,-0.0079743,4.1486e-05
-2.5664,1.0985,3.7326e-05,-0.0079684,4.1613e-05
-2.5649,1.0985,3.7417e-05,-0.0079625,4.1744e-05
-2.5634,1.0986,3.7512e-05,-0.0079565,4.1876e-05
-2.5619,1.0987,3.7598e-05,-0.0079504,4.2008e-05
-2.5604,1.0987,3.7679e-05,-0.0079444,4.2142e-05
-2.5589,1.0988,3.7767e-05,-0.0079383,4.2278e-05
-2.5574,1.0989,3.7827e-05,-0.0079322,4.2417e-05
-2.5559,1.099,3.7909e-05,-0.0079261,4.2555e-05
-2.5544,1.099,3.7967e-05,-0.00792,4.2693e-05
-2.5529,1.0991,3.8026e-05,-0.0079138,4.2831e-05
-2.5514,1.0992,3.8091e-05,-0.0079077,4.2971e-05
-2.5499,1.0993,3.8164e-05,-0.0079016,4.311e-05
-2.5484,1.0993,3.824e-05,-0.0078955,4.325e-05
-2.5469,1.0994,3.8305e-05,-0.0078893,4.339e-05
-2.5454,1.0995,3.8391e-05,-0.0078832,4.353e-05
-2.5439,1.0996,3.8458e-05,-0.007877,4.3666e-05
-2.5424,1.0996,3.8532e-05,-0.0078709,4.38e-05
-2.5409,1.0997,3.8599e-05,-0.0078646,4.3934e-05
-2.5394,1.0998,3.8674e-05,-0.0078583,4.4066e-05
-2.5379,1.0998,3.8739e-05,-0.007852,4.4196e-05
-2.5364,1.0999,3.8805e-05,-0.0078457,4.4325e-05
-2.5349,1.1,3.886e-05,-0.0078394,4.4454e-05
-2.5334,1.1001,3.892e-05,-0.0078329,4.458e-05
-2.5319,1.1001,3.8984e-05,-0.0078265,4.4709e-05
-2.5304,1.1002,3.9042e-05,-0.0078201,4.484e-05
-2.5289,1.1003,3.9101e-05,-0.0078136,4.4968e-05
-2.5274,1.1004,3.9163e-05,-0.007807,4.5097e-05
-2.5259,1.1004,3.9236e-05,-0.0078004,4.5222e-05
-2.5244,1.1005,3.9321e-05,-0.0077936,4.5344e-05
-2.5229,1.1006,3.9409e-05,-0.0077868,4.5461e-05
-2.5214,1.1007,3.9506e-05,-0.0077798,4.558e-05
-2.5199,1.1007,3.9591e-05,-0.0077728,4.5699e-05
-2.5184,1.1008,3.968e-05,-0.0077658,4.5819e-05
-2.5169,1.1009,3.9767e-05,-0.0077588,4.5935e-05
-2.5154,1.101,3.9884e-05,-0.0077519,4.6047e-05
-2.5139,1.101,3.9981e-05,-0.0077448,4.616e-05
-2.5124,1.1011,4.0059e-05,-0.0077378,4.6275e-05
-2.5109,1.1012,4.0147e-05,-0.0077307,4.639e-05
-2.5094,1.1013,4.022e-05,-0.0077237,4.6509e-05
-2.5079,1.1014,4.0307e-05,-0.0077166,4.663e-05
-2.5064,1.1014,4.0389e-05,-0.0077095,4.6752e-05
-2.5049,1.1015,4.0469e-05,-0.0077024,4.687e-05
-2.5034,1.1016,4.0548e-05,-0.0076953,4.6989e-05
-2.5019,1.1017,4.0624e-05,-0.0076881,4.7109e-05
-2.5004,1.1017,4.071e-05,-0.0076809,4.7232e-05
-2.4989,1.1018,4.0784e-05,-0.0076737,4.7355e-05
-2.4974,1.1019,4.0841e-05,-0.0076664,4.7479e-05
-2.4959,1.102,4.091e-05,-0.0076592,4.7608e-05
-2.4944,1.102,4.0972e-05,-0.007652,4.7741e-05
-2.4929,1.1021,4.1034e-05,-0.0076447,4.7876e-05
-2.4914,1.1022,4.1096e-05,-0.0076375,4.8011e-05
-2.4899,1.1023,4.1148e-05,-0.0076302,4.8148e-05
-2.4884,1.1024,4.1212e-05,-0.007623,4.8286e-05
-2.4869,1.1024,4.1285e-05,-0.0076157,4.8425e-05
-2.4854,1.1025,4.135e-05,-0.0076084,4.8564e-05
-2.4839,1.1026,4.1417e-05,-0.0076011,4.8703e-05
-2.4824,1.1027,4.1481e-05,-0.0075937,4.8843e-05
-2.4809,1.1027,4.1543e-05,-0.0075863,4.8984e-05
-2.4794,1.1028,4.1612e-05,-0.0075789,4.9126e-05
-2.4779,1.1029,4.168e-05,-0.0075714,4.927e-05
-2.4764,1.103,4.1769e-05,-0.007564,4.941e-05
-2.4749,1.1031,4.1844e-05,-0.0075566,4.9546e-05
-2.4734,1.1031,4.1925e-05,-0.0075492,4.9682e-05
-2.4719,1.1032,4.2013e-05,-0.0075418,4.9818e-05
-2.4704,1.1033,4.2085e-05,-0.0075343,4.9953e-05
-2.4689,1.1034,4.217e-05,-0.0075268,5.0088e-05
-2.4674,1.1034,4.2252e-05,-0.0075194,5.0224e-05
-2.4659,1.1035,4.2335e-05,-0.0075119,5.0357e-05
-2.4644,1.1036,4.2441e-05,-0.0075044,5.0488e-05
-2.4629,1.1037,4.2539e-05,-0.0074968,5.0616e-05
-2.4614,1.1038,4.264e-05,-0.0074891,5.075e-05
-2.4599,1.1038,4.2743e-05,-0.0074813,5.0894e-05
-2.4584,1.1039,4.286e-05,-0.0074734,5.1041e-05
-2.4569,1.104,4.2967e-05,-0.0074653,5.1186e-05
-2.4554,1.1041,4.3078e-05,-0.0074572,5.1332e-05
-2.4539,1.1042,4.3179e-05,-0.0074491,5.1479e-05
-2.4524,1.1042,4.3279e-05,-0.0074408,5.1627e-05
-2.4509,1.1043,4.3375e-05,-0.0074326,5.1774e-05
-2.4494,1.1044,4.3483e-05,-0.0074243,5.1924e-05
-2.4479,1.1045,4.3591e-05,-0.0074161,5.2066e-05
-2.4464,1.1046,4.3716e-05,-0.007408,5.2201e-05
-2.4449,1.1046,4.3834e-05,-0.0073998,5.2333e-05
-2.4434,1.1047,4.396e-05,-0.0073916,5.2467e-05
-2.4419,1.1048,4.4074e-05,-0.0073833,5.2606e-05
-2.4404,1.1049,4.4185e-05,-0.0073751,5.2744e-05
-2.4389,1.105,4.4295e-05,-0.0073669,5.2884e-05
-2.4374,1.105,4.4396e-05,-0.0073586,5.3024e-05
-2.4359,1.1051,4.4506e-05,-0.0073504,5.3166e-05
-2.4344,1.1052,4.461e-05,-0.0073422,5.3308e-05
-2.4329,1.1053,4.4713e-05,-0.007334,5.3453e-05
-2.4314,1.1054,4.4807e-05,-0.0073257,5.36e-05
-2.4299,1.1055,4.488e-05,-0.0073174,5.3747e-05
-2.4284,1.1055,4.4975e-05,-0.0073091,5.3895e-05
-2.4269,1.1056,4.5062e-05,-0.0073008,5.4044e-05
-2.4254,1.1057,4.5137e-05,-0.0072925,5.4193e-05
-2.4239,1.1058,4.5228e-05,-0.0072841,5.4343e-05
-2.4224,1.1059,4.5291e-05,-0.0072758,5.4496e-05
-2.4209,1.1059,4.5357e-05,-0.0072676,5.4649e-05
-2.4194,1.106,4.5411e-05,-0.0072593,5.4804e-05
-2.4179,1.1061,4.5464e-05,-0.007251,5.4962e-05
-2.4164,1.1062,4.5509e-05,-0.0072427,5.512e-05
-2.4149,1.1063,4.5584e-05,-0.0072344,5.5287e-05
-2.4134,1.1064,4.563e-05,-0.0072261,5.5455e-05
-2.4119,1.1064,4.5696e-05,-0.0072178,5.5619e-05
-2.4104,1.1065,4.5757e-05,-0.0072094,5.5778e-05
-2.4089,1.1066,4.5824e-05,-0.0072009,5.5935e-05
-2.4074,1.1067,4.5919e-05,-0.0071923,5.6096e-05
-2.4059,1.1068,4.5981e-05,-0.0071836,5.6256e-05
-2.4044,1.1069,4.6083e-05,-0.0071748,5.642e-05
-2.4029,1.1069,4.6176e-05,-0.0071658,5.6585e-05
-2.4014,1.107,4.6279e-05,-0.0071567,5.6756e-05
-2.3998,1.1071,4.6386e-05,-0.0071475,5.6934e-05
-2.3983,1.1072,4.6503e-05,-0.0071382,5.7111e-05
-2.3968,1.1073,4.6614e-05,-0.0071288,5.7287e-05
-2.3953,1.1074,4.6736e-05,-0.0071194,5.7465e-05
-2.3938,1.1074,4.6849e-05,-0.00711,5.7641e-05
-2.3923,1.1075,4.6948e-05,-0.0071005,5.7816e-05
-2.3908,1.1076,4.7069e-05,-0.007091,5.799e-05
-2.3893,1.1077,4.719e-05,-0.0070814,5.8164e-05
-2.3878,1.1078,4.7294e-05,-0.0070718,5.834e-05
-2.3863,1.1079,4.7419e-05,-0.0070623,5.8519e-05
-2.3848,1.1079,4.7544e-05,-0.0070528,5.8698e-05
-2.3833,1.108,4.7656e-05,-0.0070432,5.8876e-05
-2.3818,1.1081,4.7804e-05,-0.0070337,5.9044e-05
-2.3803,1.1082,4.7944e-05,-0.0070242,5.921e-05
-2.3788,1.1083,4.8094e-05,-0.0070147,5.9377e-05
-2.3773,1.1084,4.8236e-05,-0.0070051,5.9545e-05
-2.3758,1.1085,4.8358e-05,-0.0069955,5.9716e-05
-2.3743,1.1085,4.8503e-05,-0.006986,5.9888e-05
-2.3728,1.1086,4.8623e-05,-0.0069764,6.0063e-05
-2.3713,1.1087,4.8743e-05,-0.0069668,6.0243e-05
-2.3698,1.1088,4.8875e-05,-0.0069573,6.0427e-05
-2.3683,1.1089,4.8989e-05,-0.0069477,6.0612e-05
-2.3668,1.109,4.9116e-05,-0.0069382,6.08e-05
-2.3653,1.1091,4.9244e-05,-0.0069287,6.099e-05
-2.3638,1.1092,4.937e-05,-0.0069191,6.1179e-05
-2.3623,1.1092,4.9473e-05,-0.0069095,6.1366e-05
-2.3608,1.1093,4.9604e-05,-0.0068999,6.1557e-05
-2.3593,1.1094,4.972e-05,-0.0068902,6.1753e-05
-2.3578,1.1095,4.9799e-05,-0.0068806,6.1948e-05
-2.3563,1.1096,4.9903e-05,-0.0068708,6.2143e-05
-2.3548,1.1097,4.9997e-05,-0.006861,6.2338e-05
-2.3533,1.1098,5.0086e-05,-0.0068513,6.2537e-05
-2.3518,1.1098,5.0166e-05,-0.0068415,6.2735e-05
-2.3503,1.1099,5.0246e-05,-0.0068318,6.2932e-05
-2.3488,1.11,5.0321e-05,-0.006822,6.3124e-05
-2.3473,1.1101,5.0392e-05,-0.0068123,6.3314e-05
-2.3458,1.1102,5.0476e-05,-0.0068025,6.3499e-05
-2.3443,1.1103,5.0586e-05,-0.0067926,6.3676e-05
-2.3428,1.1104,5.0694e-05,-0.0067827,6.3851e-05
-2.3413,1.1105,5.0787e-05,-0.0067726,6.4024e-05
-2.3398,1.1106,5.0901e-05,-0.0067625,6.42e-05
-2.3383,1.1106,5.0988e-05,-0.0067523,6.4374e-05
-2.3368,1.1107,5.1085e-05,-0.006742,6.4548e-05
-2.3353,1.1108,5.1166e-05,-0.0067316,6.4717e-05
-2.3338,1.1109,5.1265e-05,-0.0067212,6.4887e-05
-2.3323,1.111,5.1358e-05,-0.0067108,6.5059e-05
-2.3308,1.1111,5.1454e-05,-0.0067004,6.5237e-05
-2.3293,1.1112,5.1564e-05,-0.00669,6.542e-05
-2.3278,1.1113,5.167e-05,-0.0066796,6.5606e-05
-2.3263,1.1114,5.1796e-05,-0.006669,6.5791e-05
-2.3248,1.1114,5.1934e-05,-0.0066584,6.5975e-05
-2.3233,1.1115,5.208e-05,-0.0066478,6.6165e-05
-2.3218,1.1116,5.2215e-05,-0.0066372,6.6354e-05
-2.3203,1.1117,5.2344e-05,-0.0066265,6.6545e-05
-2.3188,1.1118,5.2482e-05,-0.0066159,6.6737e-05
-2.3173,1.1119,5.2625e-05,-0.0066052,6.6925e-05
-2.3158,1.112,5.2802e-05,-0.0065946,6.7101e-05
-2.3143,1.1121,5.2969e-05,-0.0065839,6.7274e-05
-2.3128,1.1122,5.3151e-05,-0.0065732,6.7448e-05
-2.3113,1.1123,5.3313e-05,-0.0065624,6.7625e-05
-2.3098,1.1124,5.3467e-05,-0.0065516,6.7804e-05
-2.3083,1.1124,5.3617e-05,-0.0065408,6.7984e-05
-2.3068,1.1125,5.3767e-05,-0.0065301,6.8163e-05
-2.3053,1.1126,5.3905e-05,-0.0065194,6.834e-05
-2.3038,1.1127,5.4039e-05,-0.0065087,6.8518e-05
-2.3023,1.1128,5.4166e-05,-0.0064979,6.87e-05
-2.3008,1.1129,5.429e-05,-0.0064872,6.8885e-05
-2.2993,1.113,5.4392e-05,-0.0064765,6.907e-05
-2.2978,1.1131,5.4489e-05,-0.0064657,6.9258e-05
-2.2963,1.1132,5.4574e-05,-0.0064549,6.9455e-05
-2.2948,1.1133,5.4668e-05,-0.0064441,6.9654e-05
-2.2933,1.1134,5.4729e-05,-0.0064332,6.9857e-05
-2.2918,1.1135,5.4801e-05,-0.0064222,7.0066e-05
-2.2903,1.1135,5.4861e-05,-0.0064111,7.0278e-05
-2.2888,1.1136,5.4908e-05,-0.0063999,7.0487e-05
-2.2873,1.1137,5.4957e-05,-0.0063886,7.0697e-05
-2.2858,1.1138,5.5014e-05,-0.0063772,7.0904e-05
-2.2843,1.1139,5.5072e-05,-0.0063656,7.1105e-05
-2.2828,1.114,5.5148e-05,-0.0063538,7.1302e-05
-2.2813,1.1141,5.5217e-05,-0.006342,7.1503e-05
-2.2798,1.1142,5.5293e-05,-0.0063301,7.1703e-05
-2.2783,1.1143,5.5382e-05,-0.0063181,7.1904e-05
-2.2768,1.1144,5.547e-05,-0.006306,7.2104e-05
-2.2753,1.1145,5.5578e-05,-0.0062939,7.2305e-05
-2.2738,1.1146,5.5695e-05,-0.0062817,7.2508e-05
-2.2723,1.1147,5.5831e-05,-0.0062695,7.271e-05
-2.2708,1.1148,5.5973e-05,-0.0062573,7.2917e-05
-2.2693,1.1149,5.6143e-05,-0.006245,7.3131e-05
-2.2678,1.1149,5.6301e-05,-0.0062326,7.3348e-05
-2.2663,1.115,5.6483e-05,-0.0062203,7.3565e-05
-2.2648,1.1151,5.6652e-05,-0.006208,7.3781e-05
-2.2633,1.1152,5.6836e-05,-0.0061957,7.3998e-05
-2.2618,1.1153,5.7017e-05,-0.0061835,7.4212e-05
-2.2603,1.1154,5.718e-05,-0.0061713,7.443e-05
-2.2588,1.1155,5.7373e-05,-0.0061593,7.4648e-05
-2.2573,1.1156,5.7567e-05,-0.0061472,7.4865e-05
-2.2558,1.1157,5.7739e-05,-0.0061352,7.5084e-05
-2.2543,1.1158,5.7921e-05,-0.0061232,7.5306e-05
-2.2528,1.1159,5.8078e-05,-0.0061112,7.5528e-05
-2.2513,1.116,5.8237e-05,-0.0060991,7.5749e-05
-2.2498,1.1161,5.8408e-05,-0.0060871,7.5962e-05
-2.2483,1.1162,5.8581e-05,-0.0060752,7.6177e-05
-2.2468,1.1163,5.8735e-05,-0.0060633,7.6391e-05
-2.2453,1.1164,5.8884e-05,-0.0060513,7.6608e-05
-2.2438,1.1165,5.901e-05,-0.0060393,7.6824e-05
-2.2423,1.1166,5.9137e-05,-0.0060273,7.7042e-05
-2.2408,1.1167,5.9253e-05,-0.0060151,7.7263e-05
-2.2393,1.1168,5.9375e-05,-0.0060029,7.7487e-05
-2.2378,1.1169,5.9483e-05,-0.0059907,7.7717e-05
-2.2363,1.117,5.9589e-05,-0.0059785,7.7947e-05
-2.2348,1.1171,5.9696e-05,-0.0059662,7.8175e-05
-2.2333,1.1172,5.9795e-05,-0.0059539,7.8401e-05
-2.2318,1.1173,5.9891e-05,-0.0059415,7.8627e-05
-2.2303,1.1174,6.0002e-05,-0.005929,7.8855e-05
-2.2288,1.1175,6.0104e-05,-0.0059165,7.9083e-05
-2.2273,1.1176,6.0192e-05,-0.0059038,7.9314e-05
-2.2258,1.1177,6.0275e-05,-0.0058911,7.9546e-05
-2.2243,1.1178,6.0362e-05,-0.0058783,7.9769e-05
-2.2228,1.1178,6.0465e-05,-0.0058655,7.9993e-05
-2.2213,1.1179,6.0578e-05,-0.0058526,8.0219e-05
-2.2198,1.118,6.07e-05,-0.0058396,8.0441e-05
-2.2183,1.1181,6.0833e-05,-0.0058266,8.0661e-05
-2.2168,1.1182,6.0949e-05,-0.0058136,8.0879e-05
-2.2153,1.1183,6.1102e-05,-0.0058005,8.1096e-05
-2.2138,1.1184,6.1246e-05,-0.0057874,8.1317e-05
-2.2123,1.1185,6.1393e-05,-0.0057742,8.154e-05
-2.2108,1.1186,6.1544e-05,-0.005761,8.1761e-05
-2.2093,1.1187,6.1697e-05,-0.0057478,8.1985e-05
-2.2078,1.1188,6.1846e-05,-0.0057345,8.2213e-05
-2.2063,1.1189,6.2e-05,-0.0057211,8.2443e-05
-2.2048,1.119,6.2145e-05,-0.0057076,8.2677e-05
-2.2033,1.1191,6.2296e-05,-0.0056941,8.2914e-05
-2.2018,1.1192,6.244e-05,-0.0056805,8.3153e-05
-2.2003,1.1193,6.259e-05,-0.0056668,8.3389e-05
-2.1988,1.1194,6.2731e-05,-0.0056531,8.3634e-05
-2.1973,1.1195,6.2859e-05,-0.0056393,8.3894e-05
-2.1958,1.1196,6.2986e-05,-0.0056255,8.4149e-05
-2.1943,1.1198,6.3084e-05,-0.0056118,8.4404e-05
-2.1928,1.1199,6.3206e-05,-0.005598,8.4659e-05
-2.1913,1.12,6.3323e-05,-0.005584,8.4925e-05
-2.1898,1.1201,6.3416e-05,-0.0055699,8.5196e-05
-2.1883,1.1202,6.3497e-05,-0.0055558,8.5466e-05
-2.1868,1.1203,6.3595e-05,-0.0055416,8.5723e-05
-2.1853,1.1204,6.3705e-05,-0.0055273,8.5974e-05
-2.1838,1.1205,6.381e-05,-0.0055129,8.6226e-05
-2.1823,1.1206,6.391e-05,-0.0054984,8.648e-05
-2.1808,1.1207,6.4012e-05,-0.0054839,8.6735e-05
-2.1793,1.1208,6.4123e-05,-0.0054695,8.699e-05
-2.1778,1.1209,6.4225e-05,-0.005455,8.7244e-05
-2.1763,1.121,6.4308e-05,-0.0054405,8.75e-05
-2.1748,1.1211,6.442e-05,-0.0054259,8.7755e-05
-2.1733,1.1212,6.4519e-05,-0.0054113,8.8007e-05
-2.1718,1.1213,6.4633e-05,-0.0053967,8.8255e-05
-2.1703,1.1214,6.477e-05,-0.0053821,8.8501e-05
-2.1688,1.1215,6.4908e-05,-0.0053676,8.8745e-05
-2.1673,1.1216,6.506e-05,-0.005353,8.8985e-05
-2.1658,1.1217,6.5219e-05,-0.0053385,8.9223e-05
-2.1643,1.1218,6.5351e-05,-0.005324,8.9463e-05
-2.1628,1.1219,6.5493e-05,-0.0053095,8.9703e-05
-2.1613,1.122,6.5633e-05,-0.005295,8.9944e-05
-2.1598,1.1221,6.5764e-05,-0.0052804,9.0186e-05
-2.1583,1.1222,6.5882e-05,-0.0052658,9.0435e-05
-2.1568,1.1223,6.6006e-05,-0.0052512,9.0691e-05
-2.1553,1.1224,6.6125e-05,-0.0052364,9.095e-05
-2.1538,1.1225,6.6248e-05,-0.0052217,9.1208e-05
-2.1523,1.1226,6.6369e-05,-0.0052068,9.1473e-05
-2.1508,1.1227,6.6492e-05,-0.005192,9.1736e-05
-2.1493,1.1229,6.6612e-05,-0.0051771,9.1999e-05
-2.1478,1.123,6.6748e-05,-0.0051621,9.2267e-05
-2.1463,1.1231,6.6879e-05,-0.0051471,9.2527e-05
-2.1448,1.1232,6.7024e-05,-0.0051321,9.2775e-05
-2.1433,1.1233,6.7173e-05,-0.0051171,9.3021e-05
-2.1418,1.1234,6.7343e-05,-0.0051019,9.3284e-05
-2.1403,1.1235,6.7525e-05,-0.0050866,9.3557e-05
-2.1388,1.1236,6.7682e-05,-0.0050713,9.3828e-05
-2.1373,1.1237,6.7827e-05,-0.0050561,9.4097e-05
-2.1358,1.1238,6.797e-05,-0.0050408,9.4373e-05
-2.1343,1.1239,6.8117e-05,-0.0050256,9.4659e-05
-2.1328,1.124,6.8242e-05,-0.0050103,9.4946e-05
-2.1313,1.1241,6.8391e-05,-0.0049948,9.5231e-05
-2.1298,1.1242,6.8537e-05,-0.0049793,9.5507e-05
-2.1283,1.1243,6.8681e-05,-0.0049637,9.5793e-05
-2.1268,1.1245,6.8852e-05,-0.004948,9.6086e-05
-2.1253,1.1246,6.9033e-05,-0.0049322,9.6385e-05
-2.1238,1.1247,6.9201e-05,-0.0049163,9.6683e-05
-2.1223,1.1248,6.9364e-05,-0.0049003,9.6971e-05
-2.1208,1.1249,6.9539e-05,-0.0048845,9.7244e-05
-2.1193,1.125,6.971e-05,-0.0048686,9.7518e-05
-2.1178,1.1251,6.9858e-05,-0.0048527,9.7788e-05
-2.1163,1.1252,7.0014e-05,-0.0048368,9.8058e-05
-2.1148,1.1253,7.016e-05,-0.0048207,9.8327e-05
-2.1133,1.1254,7.0311e-05,-0.0048046,9.8597e-05
-2.1118,1.1255,7.0458e-05,-0.0047885,9.8871e-05
-2.1103,1.1257,7.061e-05,-0.0047723,9.9156e-05
-2.1088,1.1258,7.0791e-05,-0.004756,9.9447e-05
-2.1073,1.1259,7.0974e-05,-0.0047396,9.9742e-05
-2.1058,1.126,7.1187e-05,-0.0047232,0.00010004
-2.1043,1.1261,7.1394e-05,-0.0047068,0.00010034
-2.1028,1.1262,7.1601e-05,-0.0046904,0.00010065
-2.1013,1.1263,7.1814e-05,-0.0046739,0.00010095
-2.0998,1.1264,7.201e-05,-0.0046573,0.00010127
-2.0983,1.1265,7.2201e-05,-0.0046407,0.00010158
-2.0968,1.1267,7.2375e-05,-0.0046241,0.0001019
-2.0953,1.1268,7.2543e-05,-0.0046074,0.00010222
-2.0938,1.1269,7.2721e-05,-0.0045906,0.00010254
-2.0923,1.127,7.2891e-05,-0.0045738,0.00010287
-2.0908,1.1271,7.306e-05,-0.004557,0.00010319
-2.0893,1.1272,7.3208e-05,-0.0045402,0.00010351
-2.0878,1.1273,7.337e-05,-0.0045233,0.00010383
-2.0863,1.1274,7.3516e-05,-0.0045065,0.00010414
-2.0848,1.1275,7.368e-05,-0.0044896,0.00010446
-2.0833,1.1277,7.3845e-05,-0.0044727,0.00010476
-2.0818,1.1278,7.4001e-05,-0.0044559,0.00010506
-2.0803,1.1279,7.416e-05,-0.004439,0.00010536
-2.0788,1.128,7.4327e-05,-0.004422,0.00010565
-2.0773,1.1281,7.4453e-05,-0.0044051,0.00010594
-2.0758,1.1282,7.4579e-05,-0.0043881,0.00010623
-2.0743,1.1283,7.4714e-05,-0.004371,0.00010653
-2.0728,1.1285,7.4867e-05,-0.0043538,0.00010683
-2.0713,1.1286,7.5046e-05,-0.0043366,0.00010712
-2.0698,1.1287,7.5222e-05,-0.0043193,0.00010742
-2.0683,1.1288,7.5429e-05,-0.0043019,0.00010771
-2.0668,1.1289,7.5634e-05,-0.0042843,0.00010802
-2.0653,1.129,7.5842e-05,-0.0042666,0.00010832
-2.0638,1.1291,7.6042e-05,-0.0042489,0.00010864
-2.0623,1.1293,7.6219e-05,-0.004231,0.00010895
-2.0608,1.1294,7.6401e-05,-0.0042131,0.00010926
-2.0593,1.1295,7.6562e-05,-0.0041951,0.00010958
-2.0578,1.1296,7.6757e-05,-0.0041772,0.0001099
-2.0563,1.1297,7.6933e-05,-0.0041594,0.00011022
-2.0548,1.1298,7.7099e-05,-0.0041416,0.00011054
-2.0533,1.13,7.7273e-05,-0.0041238,0.00011088
-2.0518,1.1301,7.7463e-05,-0.004106,0.00011123
-2.0503,1.1302,7.7638e-05,-0.0040882,0.00011157
-2.0488,1.1303,7.7821e-05,-0.0040702,0.00011192
-2.0473,1.1304,7.7964e-05,-0.0040521,0.00011227
-2.0458,1.1305,7.8107e-05,-0.0040339,0.00011262
-2.0443,1.1307,7.8272e-05,-0.0040157,0.00011297
-2.0428,1.1308,7.8431e-05,-0.0039974,0.00011331
-2.0413,1.1309,7.8565e-05,-0.0039791,0.00011365
-2.0398,1.131,7.87e-05,-0.0039606,0.00011399
-2.0383,1.1311,7.884e-05,-0.003942,0.00011433
-2.0368,1.1312,7.9021e-05,-0.0039234,0.00011465
-2.0353,1.1314,7.92e-05,-0.0039049,0.00011499
-2.0338,1.1315,7.9442e-05,-0.0038862,0.00011531
-2.0323,1.1316,7.9656e-05,-0.0038673,0.00011565
-2.0308,1.1317,7.9881e-05,-0.0038485,0.00011599
-2.0293,1.1318,8.0109e-05,-0.0038297,0.00011633
-2.0278,1.132,8.0375e-05,-0.003811,0.00011668
-2.0263,1.1321,8.0628e-05,-0.0037924,0.00011704
-2.0248,1.1322,8.0869e-05,-0.0037737,0.00011739
-2.0233,1.1323,8.1105e-05,-0.0037549,0.00011774
-2.0218,1.1324,8.1292e-05,-0.0037362,0.0001181
-2.0203,1.1326,8.1488e-05,-0.0037174,0.00011845
-2.0188,1.1327,8.1662e-05,-0.0036985,0.00011879
-2.0173,1.1328,8.1811e-05,-0.0036794,0.00011914
-2.0158,1.1329,8.1934e-05,-0.0036603,0.00011948
-2.0143,1.133,8.2034e-05,-0.003641,0.00011984
-2.0128,1.1332,8.2082e-05,-0.0036214,0.00012019
-2.0113,1.1333,8.2141e-05,-0.0036018,0.00012054
-2.0098,1.1334,8.2144e-05,-0.0035822,0.00012088
-2.0083,1.1335,8.2139e-05,-0.0035625,0.00012122
-2.0068,1.1336,8.2096e-05,-0.0035428,0.00012154
-2.0053,1.1338,8.2043e-05,-0.0035229,0.00012187
-2.0038,1.1339,8.1966e-05,-0.003503,0.00012219
-2.0023,1.134,8.1853e-05,-0.0034831,0.00012252
-2.0008,1.1303,8.1433e-05,-0.0034515,0.00012243
-1.9992,1.1342,8.1869e-05,-0.003443,0.00012321
-1.9977,1.1344,8.2364e-05,-0.0034228,0.00012362
-1.9962,1.1345,8.2839e-05,-0.0034026,0.00012402
-1.9947,1.1346,8.3261e-05,-0.0033823,0.00012444
-1.9932,1.1347,8.367e-05,-0.0033622,0.00012485
-1.9917,1.1349,8.4057e-05,-0.003342,0.00012527
-1.9902,1.135,8.4414e-05,-0.0033218,0.00012568
-1.9887,1.1351,8.4735e-05,-0.0033016,0.00012609
-1.9872,1.1352,8.5022e-05,-0.0032813,0.00012651
-1.9857,1.1354,8.5296e-05,-0.003261,0.00012692
-1.9842,1.1355,8.5559e-05,-0.0032407,0.00012734
-1.9827,1.1356,8.5791e-05,-0.0032203,0.00012776
-1.9812,1.1357,8.5996e-05,-0.0031999,0.00012819
-1.9797,1.1359,8.6172e-05,-0.0031794,0.0001286
-1.9782,1.136,8.6314e-05,-0.0031588,0.00012902
-1.9767,1.1361,8.6457e-05,-0.0031381,0.00012943
-1.9752,1.1362,8.6535e-05,-0.0031174,0.00012985
-1.9737,1.1364,8.6627e-05,-0.0030966,0.00013026
-1.9722,1.1365,8.6685e-05,-0.0030757,0.00013068
-1.9707,1.1366,8.6755e-05,-0.0030548,0.0001311
-1.9692,1.1367,8.6859e-05,-0.0030339,0.00013152
-1.9677,1.1369,8.701e-05,-0.0030129,0.00013194
-1.9662,1.137,8.7246e-05,-0.0029919,0.00013235
-1.9647,1.1371,8.7535e-05,-0.0029706,0.00013276
-1.9632,1.1372,8.788e-05,-0.0029491,0.00013317
-1.9617,1.1374,8.8209e-05,-0.0029276,0.00013358
-1.9602,1.1375,8.8516e-05,-0.002906,0.00013398
-1.9587,1.1376,8.8815e-05,-0.0028843,0.00013439
-1.9572,1.1377,8.9098e-05,-0.0028627,0.0001348
-1.9557,1.1379,8.9361e-05,-0.002841,0.0001352
-1.9542,1.138,8.96e-05,-0.0028194,0.0001356
-1.9527,1.1381,8.9829e-05,-0.0027977,0.00013601
-1.9512,1.1383,9.0037e-05,-0.002776,0.00013642
-1.9497,1.1384,9.0246e-05,-0.0027542,0.00013683
-1.9482,1.1385,9.0416e-05,-0.0027324,0.00013725
-1.9467,1.1386,9.0608e-05,-0.0027106,0.00013767
-1.9452,1.1388,9.0782e-05,-0.0026887,0.00013809
-1.9437,1.1389,9.0952e-05,-0.0026667,0.00013853
-1.9422,1.139,9.1098e-05,-0.0026446,0.00013897
-1.9407,1.1392,9.1219e-05,-0.0026225,0.00013942
-1.9392,1.1393,9.1368e-05,-0.0026003,0.00013987
-1.9377,1.1394,9.1553e-05,-0.0025782,0.00014031
-1.9362,1.1395,9.1748e-05,-0.002556,0.00014075
-1.9347,1.1397,9.1988e-05,-0.0025336,0.00014117
-1.9332,1.1398,9.2245e-05,-0.0025112,0.0001416
-1.9317,1.1399,9.2534e-05,-0.0024888,0.00014203
-1.9302,1.1401,9.2804e-05,-0.0024662,0.00014247
-1.9287,1.1402,9.306e-05,-0.0024437,0.00014292
-1.9272,1.1403,9.3344e-05,-0.0024211,0.00014336
-1.9257,1.1405,9.3635e-05,-0.0023983,0.0001438
-1.9242,1.1406,9.3902e-05,-0.0023755,0.00014424
-1.9227,1.1407,9.4169e-05,-0.0023527,0.00014468
-1.9212,1.1409,9.443e-05,-0.0023298,0.00014513
-1.9197,1.141,9.4687e-05,-0.002307,0.00014558
-1.9182,1.1411,9.4906e-05,-0.0022841,0.00014604
-1.9167,1.1413,9.5123e-05,-0.0022612,0.00014651
-1.9152,1.1414,9.5334e-05,-0.0022381,0.00014698
-1.9137,1.1415,9.5522e-05,-0.0022149,0.00014746
-1.9122,1.1417,9.5713e-05,-0.0021916,0.00014794
-1.9107,1.1418,9.5903e-05,-0.0021683,0.00014843
-1.9092,1.1419,9.6081e-05,-0.0021449,0.00014891
-1.9077,1.1421,9.6287e-05,-0.0021215,0.00014939
-1.9062,1.1422,9.6479e-05,-0.002098,0.00014987
-1.9047,1.1423,9.6647e-05,-0.0020746,0.00015036
-1.9032,1.1425,9.6859e-05,-0.0020511,0.00015084
-1.9017,1.1426,9.7092e-05,-0.0020273,0.00015132
-1.9002,1.1427,9.7342e-05,-0.0020033,0.00015182
-1.8987,1.1429,9.7596e-05,-0.0019794,0.00015232
-1.8972,1.143,9.7833e-05,-0.0019554,0.00015282
-1.8957,1.1431,9.8073e-05,-0.0019313,0.00015333
-1.8942,1.1433,9.8282e-05,-0.0019072,0.00015384
-1.8927,1.1434,9.8503e-05,-0.0018831,0.00015435
-1.8912,1.1435,9.8718e-05,-0.0018588,0.00015486
-1.8897,1.1437,9.8923e-05,-0.0018345,0.00015537
-1.8882,1.1438,9.9144e-05,-0.0018101,0.00015589
-1.8867,1.144,9.9374e-05,-0.0017857,0.00015641
-1.8852,1.1441,9.9612e-05,-0.0017612,0.00015694
-1.8837,1.1442,9.981e-05,-0.0017368,0.00015747
-1.8822,1.1444,0.00010002,-0.0017123,0.000158
-1.8807,1.1445,0.0001002,-0.0016877,0.00015854
-1.8792,1.1446,0.00010038,-0.001663,0.00015908
-1.8777,1.1448,0.00010056,-0.0016382,0.00015962
-1.8762,1.1449,0.00010078,-0.0016134,0.00016016
-1.8747,1.1451,0.00010096,-0.0015886,0.00016068
-1.8732,1.1452,0.00010116,-0.0015638,0.00016121
-1.8717,1.1453,0.00010137,-0.0015389,0.00016173
-1.8702,1.1455,0.00010162,-0.0015137,0.00016223
-1.8687,1.1456,0.00010187,-0.0014884,0.00016273
-1.8672,1.1458,0.00010214,-0.0014629,0.00016322
-1.8657,1.1459,0.00010243,-0.0014374,0.00016374
-1.8642,1.146,0.00010273,-0.0014118,0.00016424
-1.8627,1.1462,0.00010304,-0.0013861,0.00016475
-1.8612,1.1463,0.00010335,-0.0013604,0.00016525
-1.8597,1.1465,0.00010366,-0.0013347,0.00016576
-1.8582,1.1466,0.00010396,-0.0013091,0.00016627
-1.8567,1.1467,0.00010426,-0.0012836,0.00016678
-1.8552,1.1469,0.00010455,-0.0012581,0.00016728
-1.8537,1.147,0.00010484,-0.0012324,0.00016777
-1.8522,1.1472,0.00010512,-0.0012067,0.00016826
-1.8507,1.1473,0.00010539,-0.0011808,0.00016874
-1.8492,1.1475,0.00010566,-0.001155,0.00016923
-1.8477,1.1476,0.00010595,-0.0011291,0.00016972
-1.8462,1.1477,0.00010621,-0.0011032,0.00017022
-1.8447,1.1479,0.00010647,-0.0010773,0.00017073
-1.8432,1.148,0.00010672,-0.0010512,0.00017126
-1.8417,1.1482,0.00010695,-0.001025,0.00017181
-1.8402,1.1483,0.00010715,-0.00099862,0.00017238
-1.8387,1.1485,0.00010733,-0.00097207,0.00017295
-1.8372,1.1486,0.00010753,-0.00094521,0.00017352
-1.8357,1.1487,0.00010776,-0.00091829,0.00017406
-1.8342,1.1489,0.000108,-0.00089123,0.0001746
-1.8327,1.149,0.00010824,-0.00086404,0.00017514
-1.8312,1.1492,0.00010854,-0.00083656,0.00017567
-1.8297,1.1493,0.00010884,-0.00080902,0.00017621
-1.8282,1.1495,0.00010913,-0.00078143,0.00017675
-1.8267,1.1496,0.00010943,-0.00075384,0.00017731
-1.8252,1.1498,0.00010971,-0.00072626,0.00017786
-1.8237,1.1499,0.00010998,-0.00069833,0.00017842
-1.8222,1.1501,0.00011025,-0.00067046,0.00017898
-1.8207,1.1502,0.00011054,-0.00064267,0.00017954
-1.8192,1.1503,0.00011082,-0.00061493,0.0001801
-1.8177,1.1505,0.00011113,-0.00058726,0.00018067
-1.8162,1.1506,0.00011144,-0.00055973,0.00018124
-1.8147,1.1508,0.00011174,-0.00053226,0.00018181
-1.8132,1.1509,0.00011205,-0.00050481,0.00018239
-1.8117,1.1511,0.00011236,-0.00047739,0.00018296
-1.8102,1.1512,0.00011264,-0.00044995,0.00018355
-1.8087,1.1514,0.00011292,-0.00042244,0.00018414
-1.8072,1.1515,0.00011317,-0.00039492,0.00018474
-1.8057,1.1517,0.00011347,-0.00036743,0.00018533
-1.8042,1.1518,0.00011374,-0.00033988,0.00018591
-1.8027,1.152,0.00011401,-0.0003121,0.00018647
-1.8012,1.1521,0.00011428,-0.00028411,0.00018702
-1.7997,1.1523,0.00011454,-0.00025605,0.00018757
-1.7982,1.1524,0.00011478,-0.00022787,0.00018813
-1.7967,1.1526,0.00011504,-0.00019962,0.00018869
-1.7952,1.1527,0.00011529,-0.00017109,0.00018926
-1.7937,1.1529,0.00011558,-0.00014229,0.00018982
-1.7922,1.153,0.00011588,-0.00011329,0.00019037
-1.7907,1.1532,0.00011619,-8.4267e-05,0.00019093
-1.7892,1.1533,0.00011646,-5.5241e-05,0.00019149
-1.7877,1.1535,0.00011673,-2.6183e-05,0.00019206
-1.7862,1.1536,0.00011699,2.8773e-06,0.00019264
-1.7847,1.1538,0.00011725,3.2033e-05,0.00019324
-1.7832,1.1539,0.00011751,6.125e-05,0.00019384
-1.7817,1.1541,0.00011776,9.0422e-05,0.00019445
-1.7802,1.1542,0.00011802,0.00011964,0.00019507
-1.7787,1.1544,0.00011828,0.00014886,0.00019569
-1.7772,1.1546,0.00011854,0.00017812,0.00019631
-1.7757,1.1547,0.0001188,0.00020749,0.00019693
-1.7742,1.1549,0.00011907,0.00023698,0.00019756
-1.7727,1.155,0.00011933,0.00026661,0.00019819
-1.7712,1.1552,0.00011962,0.00029638,0.00019882
-1.7697,1.1553,0.00011992,0.00032627,0.00019946
-1.7682,1.1555,0.0001203,0.00035628,0.00020009
-1.7667,1.1556,0.00012066,0.0003864,0.00020071
-1.7652,1.1558,0.00012104,0.00041663,0.00020132
-1.7637,1.1559,0.00012142,0.00044694,0.00020195
-1.7622,1.1561,0.00012178,0.00047729,0.00020257
-1.7607,1.1563,0.00012213,0.00050765,0.00020319
-1.7592,1.1564,0.00012246,0.00053803,0.00020382
-1.7577,1.1566,0.00012278,0.00056845,0.00020445
-1.7562,1.1567,0.00012308,0.00059892,0.00020509
-1.7547,1.1569,0.00012341,0.00062962,0.00020573
-1.7532,1.157,0.00012373,0.00066052,0.00020638
-1.7517,1.1572,0.00012407,0.00069165,0.00020703
-1.7502,1.1574,0.0001244,0.00072286,0.00020768
-1.7487,1.1575,0.00012472,0.00075409,0.00020833
-1.7472,1.1577,0.00012503,0.00078534,0.00020899
-1.7457,1.1578,0.00012534,0.00081652,0.00020967
-1.7442,1.158,0.00012563,0.00084772,0.00021034
-1.7427,1.1581,0.00012593,0.00087897,0.00021102
-1.7412,1.1583,0.00012621,0.00091017,0.0002117
-1.7397,1.1585,0.00012647,0.00094141,0.00021238
-1.7382,1.1586,0.00012674,0.00097266,0.00021307
-1.7367,1.1588,0.00012699,0.001004,0.00021377
-1.7352,1.1589,0.00012724,0.0010354,0.00021446
-1.7337,1.1591,0.00012751,0.0010669,0.00021515
-1.7322,1.1593,0.00012778,0.0010984,0.00021585
-1.7307,1.1594,0.00012802,0.00113,0.00021653
-1.7292,1.1596,0.00012828,0.0011616,0.00021721
-1.7277,1.1598,0.00012851,0.0011933,0.0002179
-1.7262,1.1599,0.00012876,0.0012252,0.00021858
-1.7247,1.1601,0.00012899,0.0012571,0.00021927
-1.7232,1.1602,0.00012921,0.0012892,0.00021993
-1.7217,1.1604,0.00012946,0.0013214,0.00022058
-1.7202,1.1606,0.00012974,0.0013536,0.00022124
-1.7187,1.1607,0.00013004,0.0013858,0.0002219
-1.7172,1.1609,0.00013034,0.001418,0.00022257
-1.7157,1.1611,0.00013065,0.0014504,0.00022325
-1.7142,1.1612,0.00013096,0.0014829,0.00022396
-1.7127,1.1614,0.00013126,0.0015154,0.00022468
-1.7112,1.1615,0.00013155,0.0015482,0.00022541
-1.7097,1.1617,0.00013185,0.0015811,0.00022615
-1.7082,1.1619,0.00013217,0.0016145,0.0002269
-1.7067,1.162,0.00013247,0.0016481,0.00022766
-1.7052,1.1622,0.00013279,0.0016817,0.00022842
-1.7037,1.1624,0.00013309,0.0017154,0.00022919
-1.7022,1.1625,0.0001334,0.0017492,0.00022996
-1.7007,1.1627,0.00013368,0.001783,0.00023074
-1.6992,1.1629,0.00013394,0.0018168,0.00023152
-1.6977,1.163,0.00013422,0.0018507,0.0002323
-1.6962,1.1632,0.00013452,0.0018849,0.00023305
-1.6947,1.1634,0.00013487,0.0019192,0.0002338
-1.6932,1.1635,0.00013523,0.0019535,0.00023455
-1.6917,1.1637,0.00013558,0.0019879,0.0002353
-1.6902,1.1639,0.00013593,0.0020224,0.00023604
-1.6887,1.164,0.00013626,0.0020568,0.00023681
-1.6872,1.1642,0.00013659,0.0020912,0.00023756
-1.6857,1.1644,0.0001369,0.0021256,0.00023831
-1.6842,1.1645,0.0001372,0.0021599,0.00023906
-1.6827,1.1647,0.00013752,0.0021943,0.00023981
-1.6812,1.1649,0.00013781,0.0022288,0.00024057
-1.6797,1.1612,0.00013767,0.002256,0.00024053
-1.6782,1.1652,0.0001384,0.0022978,0.00024207
-1.6767,1.1654,0.00013866,0.0023324,0.00024282
-1.6752,1.1656,0.00013893,0.0023671,0.00024357
-1.6737,1.1657,0.00013916,0.0024018,0.0002443
-1.6722,1.1659,0.00013939,0.0024366,0.00024504
-1.6707,1.1661,0.00013962,0.0024715,0.00024576
-1.6692,1.1662,0.00013991,0.0025068,0.00024646
-1.6677,1.1664,0.00014021,0.0025421,0.00024716
-1.6662,1.1666,0.0001405,0.0025775,0.00024787
-1.6647,1.1668,0.00014081,0.002613,0.0002486
-1.6632,1.1669,0.0001411,0.0026487,0.00024932
-1.6617,1.1632,0.00014093,0.0026758,0.0002492
-1.6602,1.1673,0.0001417,0.0027204,0.00025078
-1.6587,1.1675,0.000142,0.0027564,0.00025154
-1.6572,1.1676,0.00014232,0.0027925,0.00025233
-1.6557,1.1678,0.00014262,0.0028288,0.00025315
-1.6542,1.168,0.00014297,0.0028651,0.00025397
-1.6527,1.1682,0.0001433,0.0029015,0.0002548
-1.6512,1.1683,0.00014361,0.002938,0.00025563
-1.6497,1.1685,0.00014393,0.0029748,0.00025646
-1.6482,1.1687,0.00014427,0.0030117,0.0002573
-1.6467,1.1689,0.00014463,0.0030487,0.00025813
-1.6452,1.169,0.00014497,0.0030859,0.00025897
-1.6437,1.1692,0.00014534,0.0031232,0.00025981
-1.6422,1.1694,0.00014568,0.0031605,0.00026065
-1.6407,1.1696,0.00014603,0.0031977,0.00026149
-1.6392,1.1697,0.00014639,0.0032351,0.00026233
-1.6377,1.1699,0.0001467,0.0032725,0.00026316
-1.6362,1.1701,0.00014703,0.00331,0.00026398
-1.6347,1.1703,0.00014735,0.0033475,0.0002648
-1.6332,1.1705,0.00014769,0.0033851,0.00026562
-1.6317,1.1706,0.00014802,0.0034227,0.00026643
-1.6302,1.1708,0.00014838,0.0034605,0.00026723
-1.6287,1.171,0.00014879,0.0034984,0.00026804
-1.6272,1.1712,0.00014922,0.0035363,0.00026886
-1.6257,1.1713,0.00014962,0.003574,0.00026968
-1.6242,1.1715,0.00015002,0.0036119,0.00027053
-1.6227,1.1717,0.00015043,0.0036499,0.00027138
-1.6212,1.1719,0.00015084,0.003688,0.00027224
-1.6197,1.1721,0.00015123,0.0037263,0.00027311
-1.6182,1.1723,0.00015162,0.0037645,0.00027398
-1.6167,1.1724,0.00015197,0.0038026,0.00027485
-1.6152,1.1726,0.00015233,0.0038407,0.00027573
-1.6137,1.1728,0.0001527,0.003879,0.00027661
-1.6122,1.173,0.00015307,0.0039172,0.00027751
-1.6107,1.1732,0.00015344,0.0039555,0.00027841
-1.6092,1.1734,0.0001538,0.0039938,0.00027932
-1.6077,1.1735,0.00015416,0.0040322,0.00028024
-1.6062,1.1737,0.00015454,0.0040707,0.00028115
-1.6047,1.1739,0.00015493,0.0041093,0.00028205
-1.6032,1.1741,0.00015533,0.004148,0.00028294
-1.6017,1.1743,0.00015572,0.004187,0.00028383
-1.6002,1.1745,0.00015612,0.004226,0.00028471
-1.5986,1.1746,0.00015651,0.004265,0.00028561
-1.5971,1.1748,0.00015689,0.0043042,0.0002865
-1.5956,1.175,0.00015726,0.0043435,0.00028738
-1.5941,1.1752,0.00015765,0.0043831,0.00028825
-1.5926,1.1754,0.00015809,0.004423,0.00028912
-1.5911,1.1756,0.00015851,0.0044629,0.00028999
-1.5896,1.1758,0.0001589,0.004503,0.00029087
-1.5881,1.1759,0.00015929,0.0045432,0.00029176
-1.5866,1.1761,0.0001597,0.0045836,0.00029268
-1.5851,1.1763,0.00016011,0.0046242,0.00029362
-1.5836,1.1765,0.00016051,0.0046649,0.00029457
-1.5821,1.1767,0.00016092,0.0047059,0.00029551
-1.5806,1.1769,0.00016131,0.0047469,0.00029646
-1.5791,1.1771,0.00016169,0.0047879,0.0002974
-1.5776,1.1773,0.00016209,0.0048289,0.00029832
-1.5761,1.1775,0.00016246,0.00487,0.00029925
-1.5746,1.1776,0.00016284,0.0049111,0.00030017
-1.5731,1.1778,0.00016325,0.0049521,0.00030108
-1.5716,1.178,0.00016366,0.0049931,0.00030199
-1.5701,1.1782,0.00016406,0.0050341,0.00030289
-1.5686,1.1784,0.00016445,0.0050751,0.0003038
-1.5671,1.1786,0.00016489,0.0051163,0.00030473
-1.5656,1.1788,0.00016527,0.0051576,0.00030566
-1.5641,1.179,0.00016569,0.005199,0.00030659
-1.5626,1.1792,0.00016607,0.0052405,0.00030751
-1.5611,1.1794,0.00016647,0.0052821,0.00030843
-1.5596,1.1796,0.00016689,0.0053241,0.00030936
-1.5581,1.1798,0.00016734,0.0053663,0.00031031
-1.5566,1.18,0.00016779,0.0054086,0.00031127
-1.5551,1.1801,0.00016827,0.0054509,0.00031223
-1.5536,1.1803,0.00016874,0.0054934,0.00031321
-1.5521,1.1805,0.0001692,0.0055359,0.0003142
-1.5506,1.1807,0.00016968,0.0055783,0.00031521
-1.5491,1.1809,0.00017015,0.0056208,0.00031623
-1.5476,1.1811,0.0001706,0.0056635,0.00031726
-1.5461,1.1813,0.00017109,0.0057062,0.00031829
-1.5446,1.1815,0.00017155,0.005749,0.00031933
-1.5431,1.1817,0.00017199,0.0057921,0.00032039
-1.5416,1.1819,0.00017244,0.0058351,0.00032143
-1.5401,1.1821,0.00017286,0.0058783,0.00032247
-1.5386,1.1823,0.00017329,0.0059215,0.00032351
-1.5371,1.1825,0.00017368,0.0059648,0.00032454
-1.5356,1.1827,0.00017407,0.0060081,0.00032557
-1.5341,1.1829,0.0001744,0.0060516,0.00032661
-1.5326,1.1831,0.00017471,0.0060951,0.00032764
-1.5311,1.1833,0.000175,0.0061386,0.00032867
-1.5296,1.1835,0.00017529,0.0061822,0.00032972
-1.5281,1.1837,0.00017555,0.0062257,0.00033077
-1.5266,1.1839,0.00017582,0.0062692,0.00033182
-1.5251,1.1841,0.0001761,0.006313,0.00033289
-1.5236,1.1843,0.0001764,0.006357,0.00033395
-1.5221,1.1845,0.00017673,0.0064011,0.00033501
-1.5206,1.1847,0.00017704,0.0064455,0.0003361
-1.5191,1.1849,0.00017737,0.0064901,0.0003372
-1.5176,1.1851,0.0001777,0.0065346,0.00033828
-1.5161,1.1853,0.00017808,0.0065792,0.00033937
-1.5146,1.1855,0.00017849,0.006624,0.00034044
-1.5131,1.1857,0.00017896,0.006669,0.00034151
-1.5116,1.1859,0.0001794,0.0067142,0.0003426
-1.5101,1.1861,0.00017986,0.0067595,0.00034369
-1.5086,1.1863,0.00018033,0.0068045,0.00034475
-1.5071,1.1865,0.00018078,0.0068496,0.00034583
-1.5056,1.1867,0.00018121,0.0068949,0.00034691
-1.5041,1.187,0.00018164,0.0069403,0.00034799
-1.5026,1.1872,0.00018206,0.0069857,0.00034908
-1.5011,1.1874,0.00018248,0.0070312,0.00035018
-1.4996,1.1876,0.00018291,0.0070768,0.00035126
-1.4981,1.1878,0.00018338,0.0071226,0.00035233
-1.4966,1.188,0.00018385,0.0071685,0.00035339
-1.4951,1.1882,0.00018432,0.0072147,0.00035445
-1.4936,1.1884,0.00018478,0.0072609,0.00035551
-1.4921,1.1886,0.00018523,0.0073071,0.00035657
-1.4906,1.1888,0.00018563,0.0073533,0.00035764
-1.4891,1.189,0.00018606,0.0073995,0.00035872
-1.4876,1.1892,0.00018648,0.0074459,0.0003598
-1.4861,1.1894,0.00018691,0.0074925,0.00036091
-1.4846,1.1897,0.00018733,0.0075393,0.00036204
-1.4831,1.1899,0.00018771,0.0075862,0.00036317
-1.4816,1.1901,0.00018808,0.0076333,0.0003643
-1.4801,1.1903,0.00018844,0.0076804,0.00036541
-1.4786,1.1905,0.00018874,0.0077276,0.00036652
-1.4771,1.1907,0.00018907,0.007775,0.00036765
-1.4756,1.1909,0.00018937,0.0078225,0.0003688
-1.4741,1.1911,0.00018969,0.0078701,0.00036997
-1.4726,1.1913,0.00019003,0.0079178,0.00037114
-1.4711,1.1915,0.00019037,0.0079657,0.00037232
-1.4696,1.1918,0.00019076,0.0080137,0.0003735
-1.4681,1.192,0.00019121,0.0080618,0.00037468
-1.4666,1.1922,0.00019168,0.0081101,0.00037586
-1.4651,1.1924,0.00019213,0.0081586,0.00037705
-1.4636,1.1926,0.0001926,0.0082071,0.00037822
-1.4621,1.1928,0.00019314,0.0082555,0.00037934
-1.4606,1.1931,0.00019369,0.0083038,0.00038044
-1.4591,1.1933,0.00019421,0.0083522,0.00038154
-1.4576,1.1935,0.00019476,0.0084009,0.00038266
-1.4561,1.1937,0.0001953,0.0084496,0.00038379
-1.4546,1.1939,0.00019579,0.0084983,0.00038494
-1.4531,1.1941,0.00019627,0.0085472,0.0003861
-1.4516,1.1944,0.00019672,0.0085962,0.00038726
-1.4501,1.1946,0.00019717,0.0086454,0.00038842
-1.4486,1.1948,0.00019762,0.0086947,0.00038959
-1.4471,1.195,0.00019805,0.0087442,0.00039076
-1.4456,1.1952,0.0001985,0.0087939,0.00039194
-1.4441,1.1955,0.00019899,0.0088438,0.00039315
-1.4426,1.1957,0.00019944,0.0088939,0.00039439
-1.4411,1.1959,0.00019984,0.0089442,0.00039565
-1.4396,1.1961,0.00020023,0.0089945,0.0003969
-1.4381,1.1963,0.00020064,0.009045,0.00039819
-1.4366,1.1966,0.00020103,0.0090957,0.00039948
-1.4351,1.1968,0.00020141,0.0091465,0.00040078
-1.4336,1.197,0.00020178,0.0091975,0.00040213
-1.4321,1.1972,0.00020216,0.0092484,0.00040347
-1.4306,1.1974,0.00020248,0.0092995,0.00040482
-1.4291,1.1977,0.00020286,0.0093507,0.00040617
-1.4276,1.1979,0.00020321,0.009402,0.00040752
-1.4261,1.1981,0.00020356,0.0094534,0.00040886
-1.4246,1.1983,0.00020389,0.0095051,0.00041018
-1.4231,1.1986,0.00020428,0.0095568,0.00041148
-1.4216,1.1988,0.00020458,0.0096086,0.00041276
-1.4201,1.199,0.00020497,0.0096604,0.00041403
-1.4186,1.1992,0.00020531,0.0097123,0.0004153
-1.4171,1.1995,0.00020561,0.0097641,0.00041658
-1.4156,1.1997,0.00020597,0.0098159,0.00041784
-1.4141,1.1999,0.00020635,0.0098675,0.0004191
-1.4126,1.2001,0.0002067,0.0099192,0.00042036
-1.4111,1.2004,0.00020705,0.009971,0.00042163
-1.4096,1.2006,0.00020741,0.010023,0.00042291
-1.4081,1.2008,0.00020788,0.010075,0.00042421
-1.4066,1.2011,0.00020833,0.010127,0.00042552
-1.4051,1.2013,0.00020878,0.01018,0.00042686
-1.4036,1.2015,0.0002093,0.010232,0.00042825
-1.4021,1.2017,0.00020983,0.010285,0.00042969
-1.4006,1.202,0.00021034,0.010337,0.00043112
-1.3991,1.2022,0.00021081,0.01039,0.00043255
-1.3976,1.2024,0.00021134,0.010442,0.00043396
-1.3961,1.2027,0.00021184,0.010495,0.00043536
-1.3946,1.2029,0.00021233,0.010548,0.00043677
-1.3931,1.2031,0.00021279,0.010601,0.00043814
-1.3916,1.2034,0.00021328,0.010654,0.00043948
-1.3901,1.2036,0.00021376,0.010707,0.00044083
-1.3886,1.2038,0.00021423,0.01076,0.00044221
-1.3871,1.2041,0.00021464,0.010814,0.0004436
-1.3856,1.2043,0.00021503,0.010868,0.000445
-1.3841,1.2045,0.00021541,0.010922,0.00044642
-1.3826,1.2048,0.00021579,0.010976,0.00044786
-1.3811,1.205,0.00021616,0.01103,0.00044932
-1.3796,1.2052,0.0002165,0.011084,0.00045082
-1.3781,1.2055,0.00021683,0.011138,0.00045231
-1.3766,1.2057,0.0002172,0.011193,0.00045387
-1.3751,1.2059,0.0002176,0.011248,0.00045545
-1.3736,1.2062,0.00021806,0.011302,0.00045688
-1.3721,1.2064,0.00021857,0.011357,0.00045824
-1.3706,1.2067,0.00021911,0.011411,0.0004596
-1.3691,1.2069,0.00021965,0.011465,0.00046094
-1.3676,1.2071,0.00022028,0.01152,0.00046228
-1.3661,1.2074,0.00022092,0.011574,0.0004636
-1.3646,1.2076,0.0002216,0.011629,0.00046495
-1.3631,1.2078,0.00022225,0.011683,0.00046629
-1.3616,1.2081,0.0002229,0.011738,0.0004676
-1.3601,1.2083,0.00022355,0.011792,0.00046891
-1.3586,1.2086,0.00022417,0.011847,0.00047024
-1.3571,1.2088,0.00022482,0.011903,0.00047159
-1.3556,1.209,0.00022547,0.011958,0.00047297
-1.3541,1.2093,0.00022614,0.012013,0.00047437
-1.3526,1.2095,0.00022677,0.012069,0.00047578
-1.3511,1.2098,0.00022738,0.012125,0.00047723
-1.3496,1.21,0.00022797,0.012181,0.0004787
-1.3481,1.2103,0.00022856,0.012237,0.00048021
-1.3466,1.2105,0.00022909,0.012293,0.00048176
-1.3451,1.2107,0.00022968,0.01235,0.00048326
-1.3436,1.211,0.00023027,0.012407,0.00048467
-1.3421,1.2112,0.00023082,0.012464,0.0004861
-1.3406,1.2115,0.00023133,0.012521,0.00048755
-1.3391,1.2117,0.00023187,0.012578,0.00048904
-1.3376,1.212,0.00023243,0.012635,0.00049054
-1.3361,1.2122,0.00023302,0.012693,0.00049205
-1.3346,1.2125,0.00023362,0.01275,0.00049357
-1.3331,1.2127,0.00023423,0.012807,0.00049508
-1.3316,1.213,0.00023485,0.012865,0.00049662
-1.3301,1.2132,0.00023548,0.012923,0.00049821
-1.3286,1.2135,0.0002361,0.012981,0.0004998
-1.3271,1.2137,0.00023678,0.013039,0.00050138
-1.3256,1.214,0.00023744,0.013097,0.00050296
-1.3241,1.2142,0.00023814,0.013155,0.00050455
-1.3226,1.2145,0.00023882,0.013212,0.00050612
-1.3211,1.2147,0.00023954,0.01327,0.00050771
-1.3196,1.215,0.00024021,0.013328,0.00050931
-1.3181,1.2152,0.00024091,0.013386,0.00051089
-1.3166,1.2155,0.0002416,0.013444,0.00051247
-1.3151,1.2158,0.00024228,0.013502,0.00051392
-1.3136,1.216,0.00024291,0.013561,0.00051536
-1.3121,1.2163,0.00024353,0.013619,0.00051685
-1.3106,1.2165,0.00024412,0.013678,0.00051839
-1.3091,1.2168,0.00024469,0.013737,0.00051995
-1.3076,1.217,0.00024522,0.013796,0.00052152
-1.3061,1.2173,0.00024569,0.013856,0.00052314
-1.3046,1.2176,0.0002462,0.013916,0.00052476
-1.3031,1.2178,0.00024667,0.013976,0.00052642
-1.3016,1.2181,0.00024712,0.014037,0.00052809
-1.3001,1.2183,0.00024756,0.014097,0.00052976
-1.2986,1.2186,0.00024802,0.014158,0.00053142
-1.2971,1.2188,0.00024849,0.014218,0.0005331
-1.2956,1.2191,0.00024901,0.014279,0.00053478
-1.2941,1.2194,0.0002495,0.01434,0.0005365
-1.2926,1.2196,0.00025,0.014401,0.0005382
-1.2911,1.2199,0.00025057,0.014462,0.00053989
-1.2896,1.2201,0.00025116,0.014523,0.00054156
-1.2881,1.2204,0.00025171,0.014584,0.00054323
-1.2866,1.2207,0.00025238,0.014645,0.00054488
-1.2851,1.2209,0.00025307,0.014706,0.00054655
-1.2836,1.2212,0.00025365,0.014768,0.00054822
-1.2821,1.2214,0.00025427,0.014829,0.00054991
-1.2806,1.2217,0.00025492,0.014891,0.00055157
-1.2791,1.222,0.00025559,0.014952,0.00055323
-1.2776,1.2222,0.00025611,0.015014,0.00055494
-1.2761,1.2225,0.00025668,0.015076,0.00055661
-1.2746,1.2228,0.00025721,0.015137,0.00055831
-1.2731,1.223,0.0002577,0.015199,0.00056
-1.2716,1.2233,0.00025805,0.01526,0.00056172
-1.2701,1.2235,0.00025851,0.015322,0.00056343
-1.2686,1.2238,0.00025891,0.015384,0.00056519
-1.2671,1.2241,0.0002592,0.015446,0.00056697
-1.2656,1.2243,0.00025958,0.015508,0.00056876
-1.2641,1.2246,0.00025997,0.01557,0.00057052
-1.2626,1.2249,0.0002603,0.015632,0.0005723
-1.2611,1.2251,0.00026057,0.015694,0.00057412
-1.2596,1.2254,0.00026093,0.015757,0.00057597
-1.2581,1.2257,0.00026134,0.015819,0.00057786
-1.2566,1.2259,0.00026172,0.015881,0.00057977
-1.2551,1.2262,0.00026212,0.015944,0.00058172
-1.2536,1.2265,0.00026253,0.016006,0.00058353
-1.2521,1.2267,0.00026288,0.016067,0.00058524
-1.2506,1.227,0.00026303,0.01613,0.00058701
-1.2491,1.2273,0.00026351,0.016192,0.00058878
-1.2476,1.2276,0.00026403,0.016255,0.00059059
-1.2461,1.2278,0.00026462,0.016318,0.00059246
-1.2446,1.2281,0.00026515,0.016382,0.00059437
-1.2431,1.2284,0.0002657,0.016445,0.00059627
-1.2416,1.2287,0.00026624,0.016508,0.00059819
-1.2401,1.2289,0.0002668,0.016572,0.00060013
-1.2386,1.2292,0.00026727,0.016636,0.00060211
-1.2371,1.2295,0.00026772,0.016699,0.00060405
-1.2356,1.2298,0.00026815,0.016762,0.00060597
-1.2341,1.2301,0.00026886,0.016825,0.00060783
-1.2326,1.2303,0.00026958,0.016888,0.00060969
-1.2311,1.2306,0.00027026,0.016951,0.00061155
-1.2296,1.2309,0.0002709,0.017013,0.00061342
-1.2281,1.2312,0.00027152,0.017076,0.00061535
-1.2266,1.2315,0.00027216,0.01714,0.00061725
-1.2251,1.2318,0.00027271,0.017203,0.00061915
-1.2236,1.232,0.0002734,0.017266,0.00062109
-1.2221,1.2323,0.00027415,0.017329,0.00062294
-1.2206,1.2326,0.00027486,0.017392,0.00062461
-1.2191,1.2329,0.00027568,0.017455,0.00062614
-1.2176,1.2332,0.00027648,0.017518,0.00062766
-1.2161,1.2335,0.00027724,0.017581,0.00062924
-1.2146,1.2338,0.00027799,0.017645,0.00063086
-1.2131,1.2341,0.00027876,0.017709,0.00063252
-1.2116,1.2344,0.00027943,0.017773,0.00063422
-1.2101,1.2347,0.00028017,0.017836,0.00063594
-1.2086,1.2349,0.00028091,0.017901,0.00063772
-1.2071,1.2352,0.00028165,0.017966,0.00063961
-1.2056,1.2355,0.00028239,0.018031,0.00064151
-1.2041,1.2358,0.00028312,0.018096,0.00064344
-1.2026,1.2361,0.00028381,0.018162,0.0006454
-1.2011,1.2364,0.00028458,0.018228,0.00064741
-1.1995,1.2367,0.00028541,0.018294,0.0006494
-1.198,1.237,0.00028623,0.01836,0.0006514
-1.1965,1.2373,0.00028704,0.018426,0.00065338
-1.195,1.2376,0.0002879,0.018493,0.00065539
-1.1935,1.2379,0.00028876,0.01856,0.00065737
-1.192,1.2382,0.00028963,0.018627,0.00065939
-1.1905,1.2385,0.00029052,0.018694,0.00066138
-1.189,1.2388,0.00029133,0.018761,0.00066334
-1.1875,1.2391,0.00029215,0.018828,0.00066511
-1.186,1.2393,0.000293,0.018896,0.00066682
-1.1845,1.2396,0.00029388,0.018964,0.00066858
-1.183,1.2399,0.00029471,0.019032,0.00067036
-1.1815,1.2402,0.00029548,0.0191,0.00067213
-1.18,1.2405,0.00029617,0.019168,0.00067396
-1.1785,1.2408,0.00029678,0.019236,0.00067581
-1.177,1.2411,0.00029738,0.019304,0.00067764
-1.1755,1.2414,0.00029796,0.019371,0.00067949
-1.174,1.2417,0.00029849,0.019439,0.00068136
-1.1725,1.242,0.00029903,0.019507,0.00068329
-1.171,1.2423,0.00029957,0.019575,0.00068521
-1.1695,1.2426,0.00030015,0.019643,0.00068718
-1.168,1.2429,0.00030063,0.019712,0.00068918
-1.1665,1.2432,0.00030106,0.01978,0.00069121
-1.165,1.2435,0.00030149,0.019849,0.00069328
-1.1635,1.2438,0.000302,0.019918,0.00069539
-1.162,1.2441,0.00030255,0.019986,0.00069748
-1.1605,1.2444,0.00030314,0.020055,0.00069951
-1.159,1.2405,0.00030288,0.020058,0.0006992
-1.1575,1.245,0.00030455,0.020192,0.0007036
-1.156,1.2453,0.00030529,0.020261,0.00070565
-1.1545,1.2456,0.00030605,0.020329,0.00070776
-1.153,1.2459,0.00030676,0.020398,0.00070989
-1.1515,1.2462,0.00030751,0.020466,0.000712
-1.15,1.2465,0.00030828,0.020535,0.00071408
-1.1485,1.2468,0.00030902,0.020603,0.00071616
-1.147,1.2471,0.00030978,0.020672,0.00071825
-1.1455,1.2474,0.00031049,0.02074,0.0007203
-1.144,1.2477,0.00031135,0.020809,0.00072235
-1.1425,1.248,0.00031215,0.020877,0.00072441
-1.141,1.2483,0.00031295,0.020946,0.00072649
-1.1395,1.2487,0.00031365,0.021014,0.00072855
-1.138,1.249,0.00031432,0.021082,0.00073062
-1.1365,1.2493,0.00031485,0.02115,0.00073272
-1.135,1.2496,0.00031554,0.021217,0.00073478
-1.1335,1.2499,0.00031638,0.021286,0.00073677
-1.132,1.2502,0.00031727,0.021354,0.00073866
-1.1305,1.2505,0.00031817,0.021423,0.00074053
-1.129,1.2508,0.00031894,0.021492,0.00074228
-1.1275,1.2512,0.00031984,0.021561,0.00074407
-1.126,1.2515,0.00032066,0.02163,0.00074585
-1.1245,1.2518,0.00032153,0.021699,0.00074775
-1.123,1.2521,0.00032239,0.021768,0.00074972
-1.1215,1.2524,0.00032312,0.021839,0.00075175
-1.12,1.2528,0.00032398,0.021909,0.00075382
-1.1185,1.2531,0.00032475,0.02198,0.00075595
-1.117,1.2534,0.00032552,0.022052,0.00075822
-1.1155,1.2537,0.0003263,0.022124,0.0007606
-1.114,1.254,0.00032713,0.022196,0.00076298
-1.1125,1.2543,0.00032773,0.022268,0.00076536
-1.111,1.2547,0.00032861,0.022341,0.00076782
-1.1095,1.255,0.00032949,0.022414,0.00077028
-1.108,1.2553,0.00033038,0.022488,0.00077275
-1.1065,1.2556,0.00033125,0.022561,0.0007752
-1.105,1.2559,0.00033184,0.022635,0.00077761
-1.1035,1.2562,0.00033277,0.022708,0.00077993
-1.102,1.2566,0.00033369,0.022781,0.00078211
-1.1005,1.2569,0.00033457,0.022854,0.00078423
-1.099,1.2572,0.00033554,0.022927,0.00078635
-1.0975,1.2575,0.00033663,0.023,0.00078834
-1.096,1.2578,0.00033756,0.023074,0.00079028
-1.0945,1.2582,0.00033877,0.023147,0.00079217
-1.093,1.2585,0.00033994,0.02322,0.000794
-1.0915,1.2588,0.00034109,0.023293,0.00079582
-1.09,1.2591,0.00034213,0.023366,0.00079757
-1.0885,1.2594,0.00034304,0.023438,0.00079938
-1.087,1.2598,0.00034414,0.02351,0.00080121
-1.0855,1.2601,0.00034526,0.023581,0.000803
-1.084,1.2604,0.00034633,0.023654,0.00080478
-1.0825,1.2607,0.00034711,0.023726,0.00080666
-1.081,1.261,0.00034785,0.023798,0.00080858
-1.0795,1.2614,0.00034859,0.02387,0.00081056
-1.078,1.2617,0.00034925,0.023941,0.00081258
-1.0765,1.262,0.0003496,0.024014,0.00081469
-1.075,1.2623,0.00035021,0.024086,0.00081676
-1.0735,1.2626,0.00035073,0.024158,0.00081878
-1.072,1.263,0.00035131,0.024231,0.00082077
-1.0705,1.2633,0.00035164,0.024304,0.00082289
-1.069,1.2636,0.00035226,0.024377,0.000825
-1.0675,1.2639,0.00035287,0.024451,0.00082721
-1.066,1.2643,0.00035345,0.024525,0.00082946
-1.0645,1.2646,0.00035392,0.024599,0.00083177
-1.063,1.2649,0.00035465,0.024672,0.00083404
-1.0615,1.2652,0.00035528,0.024746,0.00083637
-1.06,1.2656,0.00035566,0.024819,0.00083883
-1.0585,1.2659,0.00035598,0.024891,0.00084144
-1.057,1.2662,0.00035653,0.024964,0.00084403
-1.0555,1.2666,0.00035731,0.025038,0.0008466
-1.054,1.2669,0.00035816,0.025111,0.0008492
-1.0525,1.2673,0.00035903,0.025183,0.00085184
-1.051,1.2676,0.00036015,0.025254,0.00085459
-1.0495,1.268,0.00036103,0.025326,0.00085753
-1.048,1.2683,0.00036172,0.025398,0.00086052
-1.0465,1.2686,0.00036203,0.02547,0.00086335
-1.045,1.269,0.00036284,0.025541,0.00086609
-1.0435,1.2694,0.00036353,0.025612,0.00086885
-1.042,1.2697,0.00036456,0.025684,0.00087147
-1.0405,1.2701,0.00036579,0.025755,0.00087407
-1.039,1.2704,0.00036651,0.025826,0.00087669
-1.0375,1.2708,0.00036786,0.025893,0.00087925
-1.036,1.2712,0.00036905,0.02596,0.00088175
-1.0345,1.2715,0.00037033,0.026025,0.00088415
-1.033,1.2719,0.00037117,0.026089,0.00088656
-1.0315,1.2723,0.00037239,0.026153,0.0008888
-1.03,1.2726,0.00037358,0.026218,0.00089097
-1.0285,1.273,0.00037491,0.026281,0.00089316
-1.027,1.2734,0.00037593,0.026345,0.00089543
-1.0255,1.2738,0.00037728,0.02641,0.00089758
-1.024,1.2741,0.00037849,0.026476,0.00089984
-1.0225,1.2745,0.0003797,0.026542,0.00090217
-1.021,1.2749,0.00038073,0.026608,0.00090457
-1.0195,1.2752,0.00038183,0.026672,0.00090701
-1.018,1.2756,0.00038292,0.026737,0.00090945
-1.0165,1.276,0.00038401,0.026801,0.00091185
-1.015,1.2764,0.00038501,0.026866,0.00091418
-1.0135,1.2767,0.00038608,0.02693,0.00091648
-1.012,1.2771,0.00038716,0.026994,0.00091869
-1.0105,1.2775,0.00038824,0.027058,0.00092096
-1.009,1.2779,0.00038925,0.027122,0.00092312
-1.0075,1.2782,0.00039033,0.027185,0.00092543
-1.006,1.2786,0.00039216,0.027248,0.00092752
-1.0045,1.279,0.00039316,0.027316,0.00092968
-1.003,1.2794,0.00039449,0.027383,0.00093187
-1.0015,1.2797,0.00039637,0.027452,0.00093411
-1,1.2801,0.00039815,0.027521,0.00093646
-0.9985,1.2805,0.00039948,0.02759,0.00093887
-0.997,1.2809,0.00040067,0.02766,0.0009413
-0.9955,1.2812,0.00040188,0.027728,0.00094372
-0.994,1.2816,0.00040329,0.027796,0.00094628
-0.9925,1.282,0.00040468,0.027865,0.00094887
-0.991,1.2823,0.00040572,0.027931,0.00095164
-0.9895,1.2827,0.00040724,0.027998,0.00095434
-0.988,1.2831,0.00040902,0.028068,0.00095697
-0.9865,1.2835,0.00041076,0.02814,0.00095956
-0.985,1.2838,0.00041286,0.028213,0.00096211
-0.9835,1.2842,0.00041479,0.028285,0.00096466
-0.982,1.2846,0.0004164,0.028358,0.00096726
-0.9805,1.2849,0.00041837,0.028431,0.00096982
-0.97899,1.2853,0.00041991,0.028505,0.00097241
-0.97749,1.2857,0.00042141,0.028578,0.00097487
-0.97599,1.286,0.00042334,0.028651,0.00097739
-0.97449,1.2864,0.00042489,0.028725,0.00097988
-0.97299,1.2868,0.00042632,0.028799,0.0009824
-0.97149,1.2872,0.00042823,0.028873,0.00098503
-0.96999,1.2875,0.00042956,0.028947,0.0009876
-0.96849,1.2879,0.00043121,0.029022,0.0009902
-0.96699,1.2883,0.00043305,0.029094,0.00099285
-0.96549,1.2886,0.00043492,0.029169,0.00099536
-0.96399,1.289,0.00043642,0.029243,0.00099787
-0.96249,1.2894,0.00043773,0.029321,0.0010004
-0.96099,1.2897,0.00043944,0.029398,0.001003
-0.95949,1.2901,0.00044078,0.029473,0.0010057
-0.95799,1.2905,0.00044188,0.029549,0.0010083
-0.95649,1.2908,0.0004437,0.029624,0.001011
-0.95499,1.2912,0.00044515,0.029699,0.0010136
-0.95349,1.2916,0.00044657,0.029776,0.0010162
-0.95199,1.292,0.00044815,0.029852,0.0010188
-0.95049,1.2923,0.00045008,0.029926,0.0010214
-0.94899,1.2927,0.00045225,0.029999,0.001024
-0.94749,1.2931,0.00045465,0.030071,0.0010266
-0.94599,1.2935,0.00045705,0.030143,0.0010291
-0.94449,1.2939,0.00045909,0.030217,0.0010316
-0.94299,1.2943,0.00046132,0.03029,0.0010341
-0.94149,1.2947,0.00046389,0.03036,0.0010368
-0.93998,1.295,0.00046607,0.03043,0.0010395
-0.93848,1.2954,0.00046834,0.030497,0.0010421
-0.93698,1.2958,0.00047073,0.030564,0.0010447
-0.93548,1.2962,0.00047291,0.030631,0.0010474
-0.93398,1.2966,0.00047489,0.030696,0.0010502
-0.93248,1.297,0.00047699,0.03076,0.0010532
-0.93098,1.2931,0.00047797,0.030722,0.0010525
-0.92948,1.2979,0.00048168,0.030886,0.0010587
-0.92798,1.2983,0.00048387,0.030948,0.0010614
-0.92648,1.2987,0.0004861,0.031011,0.0010642
-0.92498,1.2991,0.00048809,0.031074,0.0010669
-0.92348,1.2995,0.00048987,0.031138,0.0010697
-0.92198,1.2999,0.00049175,0.0312,0.0010725
-0.92048,1.3003,0.00049344,0.031262,0.0010753
-0.91898,1.3007,0.00049522,0.031325,0.0010781
-0.91748,1.2968,0.00049544,0.031286,0.0010771
-0.91598,1.3015,0.000499,0.031453,0.0010834
-0.91448,1.3019,0.00050081,0.031517,0.001086
-0.91298,1.3023,0.00050255,0.031582,0.0010887
-0.91148,1.3027,0.00050466,0.031646,0.0010915
-0.90998,1.3031,0.00050671,0.031709,0.0010943
-0.90848,1.3035,0.0005086,0.031773,0.001097
-0.90698,1.3039,0.00051032,0.03184,0.0010998
-0.90548,1.3043,0.00051194,0.031907,0.0011024
-0.90398,1.3047,0.00051327,0.031976,0.0011051
-0.90248,1.3051,0.00051422,0.032046,0.0011079
-0.90098,1.3055,0.00051412,0.032115,0.0011111
-0.89947,1.3058,0.00051436,0.032186,0.0011141
-0.89797,1.3062,0.00051451,0.032258,0.0011177
-0.89647,1.3066,0.00051603,0.03233,0.0011211
-0.89497,1.307,0.00051871,0.032407,0.0011244
-0.89347,1.3073,0.00052147,0.032487,0.0011278
-0.89197,1.3077,0.00052404,0.03257,0.0011314
-0.89047,1.308,0.00052724,0.032654,0.001135
-0.88897,1.3084,0.00052979,0.032738,0.0011386
-0.88747,1.3087,0.00053334,0.032821,0.0011421
-0.88597,1.3091,0.00053579,0.032904,0.001146
-0.88447,1.3094,0.0005376,0.032986,0.0011499
-0.88297,1.3098,0.00054072,0.033064,0.0011539
-0.88147,1.3102,0.00054384,0.033142,0.0011577
-0.87997,1.3105,0.000547,0.033219,0.0011616
-0.87847,1.3109,0.00054954,0.033295,0.0011658
-0.87697,1.3113,0.00055285,0.033371,0.00117
-0.87547,1.3116,0.00055615,0.033448,0.0011744
-0.87397,1.312,0.00055894,0.033523,0.0011791
-0.87247,1.3124,0.00056237,0.033596,0.001184
-0.87097,1.3128,0.00056574,0.033668,0.0011889
-0.86947,1.3132,0.00056881,0.033739,0.0011942
-0.86797,1.3136,0.00057169,0.033809,0.0011994
-0.86647,1.314,0.00057443,0.033879,0.0012047
-0.86497,1.3144,0.00057711,0.033948,0.0012101
-0.86347,1.3147,0.00057946,0.034017,0.0012153
-0.86197,1.3151,0.00058158,0.034086,0.0012205
-0.86047,1.3155,0.00058388,0.034154,0.001226
-0.85896,1.3159,0.00058808,0.034221,0.0012315
-0.85746,1.3163,0.00059382,0.034286,0.0012369
-0.85596,1.3167,0.00060183,0.034349,0.0012424
-0.85446,1.3171,0.00061184,0.034413,0.0012482
-0.85296,1.3175,0.00062138,0.034474,0.0012541
-0.85146,1.3179,0.0006301,0.034535,0.0012598
-0.84996,1.3184,0.00063847,0.034596,0.0012657
-0.84846,1.3188,0.00064824,0.034655,0.0012717
-0.84696,1.3192,0.00066405,0.034711,0.0012784
-0.84546,1.3197,0.00069183,0.034762,0.0012854
-0.84396,1.3201,0.00070843,0.034812,0.001293
-0.84246,1.3206,0.00072595,0.034857,0.0013001
-0.84096,1.321,0.00073614,0.0349,0.0013067
-0.83946,1.3215,0.00074325,0.034937,0.0013136
-0.83796,1.322,0.00075053,0.034969,0.0013206
-0.83646,1.3225,0.00075714,0.035004,0.001328
-0.83496,1.323,0.00077335,0.035033,0.0013351
-0.83346,1.3235,0.00078303,0.035062,0.0013422
-0.83196,1.324,0.00079427,0.03509,0.0013492
-0.83046,1.3245,0.00080632,0.035115,0.0013563
-0.82896,1.325,0.000819,0.035139,0.0013634
-0.82746,1.3255,0.00084535,0.035163,0.0013705
-0.82596,1.326,0.00085826,0.035187,0.0013777
-0.82446,1.3265,0.00087055,0.035212,0.0013848
-0.82296,1.327,0.00088404,0.035239,0.0013921
-0.82146,1.3275,0.00089704,0.035263,0.0013996
-0.81995,1.328,0.00092818,0.03529,0.0014073
-0.81845,1.3285,0.00094121,0.035318,0.0014152
-0.81695,1.329,0.00095586,0.035346,0.0014233
-0.81545,1.3295,0.00097335,0.035379,0.0014317
-0.81395,1.33,0.0010002,0.035415,0.0014405
-0.81245,1.3304,0.0010243,0.035456,0.0014498
-0.81095,1.3309,0.0010506,0.0355,0.0014595
-0.80945,1.3313,0.0010815,0.035539,0.0014689
-0.80795,1.3318,0.001115,0.035579,0.0014787
-0.80645,1.3323,0.0011498,0.03562,0.001489
-0.80495,1.3327,0.0011882,0.03566,0.0014997
-0.80345,1.3332,0.001229,0.035698,0.0015109
-0.80195,1.3337,0.0012777,0.035735,0.0015227
-0.80045,1.3342,0.0013181,0.035772,0.0015351
-0.79895,1.3346,0.0013825,0.03581,0.0015478
-0.79745,1.3351,0.0014182,0.035847,0.0015613
-0.79595,1.3356,0.0014582,0.035878,0.0015749
-0.79445,1.3361,0.0015003,0.035905,0.001589
-0.79295,1.3366,0.0015218,0.035932,0.0016037
-0.79145,1.3372,0.0015714,0.035957,0.0016188
-0.78995,1.3377,0.0016181,0.035983,0.0016341
-0.78845,1.3382,0.001659,0.036009,0.0016501
-0.78695,1.3387,0.0017033,0.036035,0.0016665
-0.78545,1.3391,0.0017462,0.036064,0.0016834
-0.78395,1.3396,0.0017913,0.036092,0.0017005
-0.78245,1.3401,0.0018422,0.036121,0.0017182
-0.78095,1.3406,0.0019056,0.036148,0.0017366
-0.77944,1.3411,0.0019517,0.036177,0.0017552
-0.77794,1.3416,0.0020157,0.036211,0.0017746
-0.77644,1.3421,0.0021062,0.03625,0.0017947
-0.77494,1.3425,0.0022024,0.036272,0.001816
-0.77344,1.343,0.002332,0.03631,0.0018374
-0.77194,1.3434,0.0023724,0.03635,0.0018596
-0.77044,1.3439,0.0024098,0.036393,0.001883
-0.76894,1.3443,0.0024265,0.036449,0.0019064
-0.76744,1.3447,0.0023809,0.0365,0.0019309
-0.76594,1.3452,0.0023951,0.036558,0.0019556
-0.76444,1.3456,0.0023943,0.036611,0.0019812
-0.76294,1.346,0.0023193,0.036666,0.0020087
-0.76144,1.3464,0.0023108,0.036716,0.0020355
-0.75994,1.3468,0.0021863,0.03677,0.0020641
-0.75844,1.3472,0.0021651,0.036822,0.0020926
-0.75694,1.3476,0.0021367,0.036876,0.0021215
-0.75544,1.3479,0.0019656,0.036931,0.0021518
-0.75394,1.3483,0.0019696,0.036996,0.0021823
-0.75244,1.3487,0.0018352,0.037063,0.0022142
-0.75094,1.349,0.0017689,0.037129,0.0022466
-0.74944,1.3494,0.0017299,0.037196,0.0022797
-0.74794,1.3497,0.0015807,0.037265,0.0023135
-0.74644,1.35,0.0015192,0.037339,0.0023484
-0.74494,1.3504,0.0013922,0.037416,0.0023844
-0.74344,1.3507,0.0012735,0.037494,0.002422
-0.74194,1.3509,0.0011186,0.037568,0.0024609
-0.74044,1.3512,0.00073007,0.037642,0.0025017
-0.73893,1.3515,0.00037273,0.037715,0.0025463
-0.73743,1.3517,-2.5374e-05,0.037791,0.0025905
-0.73593,1.3519,-0.00023607,0.037869,0.0026366
-0.73443,1.352,-0.00040715,0.037959,0.002684
-0.73293,1.3521,-0.00052773,0.038046,0.0027326
-0.73143,1.3522,-0.00056234,0.038137,0.0027827
-0.72993,1.3522,-0.00053658,0.038226,0.0028349
-0.72843,1.3523,-0.00048169,0.038305,0.0028881
-0.72693,1.3522,-0.00038338,0.038383,0.0029423
-0.72543,1.3522,-0.00025701,0.038458,0.0029978
-0.72393,1.3522,-0.00017401,0.03852,0.0030552
-0.72243,1.3521,-0.0001359,0.03858,0.003113
-0.72093,1.3519,-2.3876e-05,0.038641,0.0031703
-0.71943,1.3517,0.00015629,0.038688,0.0032298
-0.71793,1.3514,0.00028524,0.038737,0.0032865
-0.71643,1.351,0.00038396,0.038785,0.0033489
-0.71493,1.3504,0.00032331,0.038833,0.0034093
-0.71343,1.3498,0.00036329,0.038867,0.0034748
-0.71193,1.349,0.00055946,0.038898,0.0035391
-0.71043,1.3482,0.00078832,0.038931,0.0036026
-0.70893,1.3471,0.0012548,0.038955,0.003671
-0.70743,1.346,0.0018648,0.038975,0.0037384
-0.70593,1.3447,0.0024508,0.038993,0.0038063
-0.70443,1.3433,0.0032735,0.039007,0.0038731
-0.70293,1.3416,0.004066,0.039013,0.003942
-0.70143,1.3397,0.0049331,0.039016,0.0040108
-0.69992,1.3374,0.0059867,0.039011,0.0040823
-0.69842,1.3347,0.0072107,0.039007,0.0041553
-0.69692,1.3316,0.0085523,0.038996,0.0042292
-0.69542,1.3281,0.010052,0.038983,0.004303
-0.69392,1.3243,0.01146,0.038969,0.0043812
-0.69242,1.3202,0.013326,0.038954,0.0044559
-0.69092,1.3157,0.014995,0.038942,0.0045335
-0.68942,1.3108,0.016991,0.038925,0.0046079
-0.68792,1.3055,0.018782,0.038902,0.0046885
-0.68642,1.2998,0.021598,0.038878,0.0047596
-0.68492,1.2938,0.023929,0.038851,0.0048366
-0.68342,1.2873,0.026848,0.038822,0.0049083
-0.68192,1.2805,0.029433,0.038788,0.0049857
-0.68042,1.2734,0.032693,0.03875,0.0050572
-0.67892,1.2659,0.035576,0.038716,0.0051347
-0.67742,1.2582,0.038643,0.038677,0.0052095
-0.67592,1.25,0.041757,0.038635,0.0052849
-0.67442,1.2415,0.044856,0.038584,0.0053609
-0.67292,1.2326,0.048061,0.038535,0.005436
-0.67142,1.2232,0.051353,0.038479,0.0055162
-0.66992,1.2134,0.054702,0.038418,0.0056001
-0.66842,1.2033,0.058569,0.038351,0.0056764
-0.66692,1.1927,0.061845,0.03828,0.0057614
-0.66542,1.1818,0.065059,0.038203,0.005848
-0.66392,1.1702,0.069007,0.038101,0.0059303
-0.66242,1.1581,0.072281,0.037985,0.006024
-0.66092,1.1454,0.076293,0.03785,0.0061113
-0.65941,1.1323,0.07969,0.0377,0.0062095
-0.65791,1.1185,0.083406,0.037528,0.0063087
-0.65641,1.1042,0.087414,0.037336,0.0064014
-0.65491,1.0893,0.091143,0.037129,0.0065029
-0.65341,1.0742,0.094988,0.036898,0.0066065
-0.65191,1.0588,0.098808,0.036664,0.0067118
-0.65041,1.0429,0.10229,0.036404,0.0068237
-0.64891,1.0268,0.10562,0.036133,0.0069347
-0.64741,1.0104,0.10892,0.035844,0.0070504
-0.64591,0.99351,0.11224,0.035517,0.0071756
-0.64441,0.97619,0.11572,0.035138,0.0073041
-0.64291,0.95845,0.11897,0.034747,0.0074288
-0.64141,0.94043,0.12223,0.034324,0.0075569
-0.63991,0.92215,0.12529,0.033884,0.0076896
-0.63841,0.90361,0.12809,0.033415,0.007823
-0.63691,0.88492,0.13069,0.032926,0.0079562
-0.63541,0.86602,0.13309,0.032411,0.00809
-0.63391,0.84693,0.13552,0.031865,0.0082291
-0.63241,0.82773,0.13759,0.031291,0.0083717
-0.63091,0.80845,0.13957,0.030677,0.0085198
-0.62941,0.78912,0.14142,0.030029,0.0086679
-0.62791,0.76974,0.14299,0.029356,0.0088143
-0.62641,0.75026,0.14443,0.028648,0.0089599
-0.62491,0.73075,0.14571,0.027906,0.0091089
-0.62341,0.71131,0.14661,0.027146,0.0092569
-0.62191,0.69195,0.14723,0.026362,0.0094035
-0.62041,0.67268,0.1476,0.025555,0.0095486
-0.6189,0.65346,0.14753,0.024731,0.009694
-0.6174,0.63427,0.14724,0.023885,0.0098394
-0.6159,0.61517,0.14652,0.023032,0.0099833
-0.6144,0.59617,0.14537,0.022163,0.010128
-0.6129,0.57734,0.14381,0.021278,0.010273
-0.6114,0.55873,0.14219,0.02036,0.01042
-0.6099,0.54038,0.14035,0.019417,0.010566
-0.6084,0.52233,0.13835,0.018435,0.010716
-0.6069,0.50461,0.13645,0.017403,0.010866
-0.6054,0.4871,0.13425,0.01635,0.011015
-0.6039,0.46989,0.13174,0.015281,0.011162
-0.6024,0.45306,0.12933,0.014186,0.01131
-0.6009,0.43662,0.12687,0.013067,0.011458
-0.5994,0.42056,0.12433,0.011931,0.011607
-0.5979,0.40517,0.12149,0.01078,0.011763
-0.5964,0.39009,0.11882,0.0096076,0.011915
-0.5949,0.37528,0.11591,0.0084303,0.012061
-0.5934,0.36095,0.11299,0.0072406,0.012216
-0.5919,0.34693,0.11,0.0060451,0.012369
-0.5904,0.33328,0.10677,0.0048417,0.012524
-0.5889,0.31999,0.10385,0.003624,0.012673
-0.5874,0.30696,0.10061,0.0024058,0.012823
-0.5859,0.29428,0.097181,0.001194,0.012967
-0.5844,0.28196,0.094308,-1.1475e-05,0.013099
-0.5829,0.27,0.091106,-0.0012101,0.013237
-0.5814,0.25832,0.087856,-0.0024042,0.013372
-0.57989,0.24689,0.084558,-0.0035974,0.0135
-0.57839,0.23601,0.081464,-0.0047746,0.013625
-0.57689,0.22572,0.078325,-0.0059318,0.013749
-0.57539,0.21582,0.075389,-0.0070859,0.013877
-0.57389,0.20625,0.07246,-0.0082328,0.014011
-0.57239,0.19736,0.069972,-0.0093327,0.014141
-0.57089,0.18907,0.067435,-0.010401,0.014272
-0.56939,0.1811,0.064871,-0.011464,0.014402
-0.56789,0.1735,0.06243,-0.012516,0.014535
-0.56639,0.16626,0.060181,-0.01356,0.014668
-0.56489,0.15929,0.058071,-0.014598,0.014809
-0.56339,0.15263,0.056182,-0.015589,0.014942
-0.56189,0.14632,0.054164,-0.016575,0.015077
-0.56039,0.14028,0.05212,-0.017551,0.01521
-0.55889,0.13451,0.050436,-0.018502,0.015339
-0.55739,0.12911,0.048923,-0.019439,0.015467
-0.55589,0.12397,0.047415,-0.020373,0.015598
-0.55439,0.11906,0.046043,-0.021291,0.015733
-0.55289,0.11431,0.044698,-0.022195,0.015866
-0.55139,0.10971,0.043358,-0.023089,0.015999
-0.54989,0.1053,0.042107,-0.023961,0.01613
-0.54839,0.10104,0.040889,-0.024827,0.016265
-0.54689,0.096998,0.039753,-0.025688,0.016398
-0.54539,0.093149,0.038662,-0.02652,0.016537
-0.54389,0.08956,0.037684,-0.027332,0.016673
-0.54239,0.086104,0.036819,-0.028131,0.016808
-0.54089,0.082722,0.035962,-0.028934,0.016946
-0.53938,0.079514,0.035146,-0.029737,0.017083
-0.53788,0.076505,0.034487,-0.030526,0.017221
-0.53638,0.073633,0.033944,-0.031304,0.017358
-0.53488,0.070917,0.033403,-0.032058,0.017491
-0.53338,0.068375,0.032938,-0.03279,0.017628
-0.53188,0.066071,0.03261,-0.033473,0.017771
-0.53038,0.063975,0.032622,-0.03411,0.017911
-0.52888,0.062116,0.032658,-0.034688,0.018051
-0.52738,0.060388,0.032581,-0.03523,0.018194
-0.52588,0.05873,0.032736,-0.03575,0.018335
-0.52438,0.057151,0.032716,-0.036252,0.018488
-0.52288,0.055667,0.032853,-0.036745,0.018633
-0.52138,0.054227,0.032883,-0.037228,0.018781
-0.51988,0.052843,0.033204,-0.037699,0.018918
-0.51838,0.051484,0.033273,-0.038159,0.019062
-0.51688,0.050179,0.033468,-0.038614,0.019196
-0.51538,0.0489,0.03356,-0.039065,0.019326
-0.51388,0.047631,0.033602,-0.039517,0.019449
-0.51238,0.046378,0.033659,-0.039965,0.01957
-0.51088,0.045197,0.033666,-0.040419,0.019698
-0.50938,0.044066,0.033713,-0.040875,0.019829
-0.50788,0.042971,0.033738,-0.041326,0.019957
-0.50638,0.041927,0.033745,-0.041766,0.020083
-0.50488,0.040947,0.033771,-0.042199,0.02021
-0.50338,0.040001,0.033787,-0.04263,0.02034
-0.50188,0.039085,0.033827,-0.043071,0.020472
-0.50038,0.038194,0.03388,-0.043504,0.020606
-0.49887,0.037336,0.033964,-0.043944,0.020742
-0.49737,0.03649,0.034024,-0.044398,0.020877
-0.49587,0.035655,0.034162,-0.044845,0.021006
-0.49437,0.034847,0.034372,-0.0453,0.021145
-0.49287,0.034043,0.034658,-0.045749,0.021288
-0.49137,0.033284,0.034744,-0.046198,0.021427
-0.48987,0.032575,0.034725,-0.046638,0.021557
-0.48837,0.031932,0.034671,-0.047062,0.021674
-0.48687,0.031326,0.03461,-0.047474,0.021787
-0.48537,0.030786,0.034547,-0.047875,0.021892
-0.48387,0.030263,0.034512,-0.048268,0.021997
-0.48237,0.029751,0.034459,-0.04866,0.022096
-0.48087,0.029239,0.03443,-0.049042,0.022192
-0.47937,0.028745,0.034383,-0.049417,0.022288
-0.47787,0.028271,0.034363,-0.049799,0.022378
-0.47637,0.027812,0.034329,-0.050176,0.02247
-0.47487,0.027365,0.034315,-0.050548,0.022561
-0.47337,0.026922,0.0343,-0.050907,0.022651
-0.47187,0.026487,0.034279,-0.05127,0.022753
-0.47037,0.026072,0.03428,-0.051616,0.022846
-0.46887,0.025659,0.034281,-0.051962,0.022937
-0.46737,0.025247,0.034281,-0.052312,0.023023
-0.46587,0.02485,0.034277,-0.052656,0.02311
-0.46437,0.024461,0.034264,-0.052996,0.023198
-0.46287,0.024073,0.03426,-0.053326,0.023284
-0.46137,0.023696,0.034252,-0.053638,0.023367
-0.45986,0.023326,0.034269,-0.053944,0.023454
-0.45836,0.022961,0.034277,-0.054251,0.023535
-0.45686,0.022594,0.034304,-0.05456,0.023617
-0.45536,0.022225,0.034327,-0.054866,0.023698
-0.45386,0.021844,0.034362,-0.055167,0.023768
-0.45236,0.021453,0.034401,-0.055461,0.023838
-0.45086,0.021043,0.034458,-0.055754,0.023906
-0.44936,0.020613,0.03453,-0.056037,0.023967
-0.44786,0.020174,0.034603,-0.056316,0.024031
-0.44636,0.019728,0.034675,-0.056592,0.024093
-0.44486,0.019273,0.034737,-0.056868,0.024149
-0.44336,0.018809,0.034797,-0.057141,0.024206
-0.44186,0.018347,0.034859,-0.057417,0.024272
-0.44036,0.017881,0.034928,-0.057693,0.024338
-0.43886,0.017404,0.035004,-0.057968,0.024391
-0.43736,0.016916,0.035079,-0.058246,0.024455
-0.43586,0.016416,0.035165,-0.058524,0.024528
-0.43436,0.015905,0.03526,-0.058802,0.024595
-0.43286,0.015392,0.035362,-0.059083,0.024676
-0.43136,0.014879,0.035462,-0.059366,0.024751
-0.42986,0.014365,0.035559,-0.059647,0.024822
-0.42836,0.013844,0.035666,-0.05993,0.024901
-0.42686,0.013332,0.035777,-0.060207,0.024982
-0.42536,0.012819,0.035884,-0.060478,0.025059
-0.42386,0.012303,0.035998,-0.060743,0.025139
-0.42236,0.011789,0.036108,-0.061005,0.025214
-0.42086,0.011267,0.036221,-0.06125,0.025294
-0.41935,0.010747,0.036336,-0.06148,0.025369
-0.41785,0.010232,0.036454,-0.06169,0.025441
-0.41635,0.0097207,0.036558,-0.061891,0.025522
-0.41485,0.0092138,0.036678,-0.062083,0.025595
-0.41335,0.0087184,0.036791,-0.062256,0.025677
-0.41185,0.0082315,0.036909,-0.062418,0.025758
-0.41035,0.0077402,0.037028,-0.062575,0.025833
-0.40885,0.0072651,0.037142,-0.062737,0.025912
-0.40735,0.0067895,0.037243,-0.062894,0.025988
-0.40585,0.0063137,0.037344,-0.063046,0.026052
-0.40435,0.005846,0.037434,-0.063199,0.026127
-0.40285,0.0053812,0.037524,-0.063349,0.026207
-0.40135,0.0049093,0.03761,-0.063507,0.02628
-0.39985,0.0044361,0.037683,-0.063673,0.026367
-0.39835,0.0039678,0.037751,-0.06384,0.02644
-0.39685,0.003497,0.037836,-0.064007,0.026517
-0.39535,0.0030134,0.037923,-0.064177,0.026607
-0.39385,0.0025295,0.038005,-0.064348,0.026692
-0.39235,0.0020449,0.038087,-0.064515,0.02678
-0.39085,0.0015658,0.038172,-0.064675,0.026873
-0.38935,0.00109,0.038258,-0.064821,0.026963
-0.38785,0.00062165,0.038338,-0.064953,0.027053
-0.38635,0.00016293,0.038427,-0.065074,0.027138
-0.38485,-0.00029186,0.038508,-0.065182,0.027226
-0.38335,-0.00075676,0.03858,-0.065282,0.027312
-0.38185,-0.0012296,0.038643,-0.065376,0.027396
-0.38035,-0.0017134,0.038698,-0.065466,0.027477
-0.37884,-0.0021923,0.038761,-0.065549,0.027554
-0.37734,-0.002659,0.038833,-0.06563,0.027639
-0.37584,-0.0031316,0.038916,-0.065711,0.027726
-0.37434,-0.0036137,0.038979,-0.065787,0.027813
-0.37284,-0.0040952,0.039047,-0.065862,0.027882
-0.37134,-0.0045673,0.03913,-0.065936,0.027965
-0.36984,-0.0050312,0.039204,-0.066006,0.028052
-0.36834,-0.0054839,0.039286,-0.066069,0.028132
-0.36684,-0.0059346,0.039362,-0.066135,0.028215
-0.36534,-0.006411,0.03943,-0.066218,0.028293
-0.36384,-0.006902,0.03949,-0.066307,0.028383
-0.36234,-0.0073912,0.039554,-0.066398,0.028477
-0.36084,-0.007884,0.039627,-0.066497,0.028572
-0.35934,-0.0083748,0.039699,-0.066593,0.028672
-0.35784,-0.0088589,0.039767,-0.066683,0.028762
-0.35634,-0.0093421,0.039841,-0.06676,0.028844
-0.35484,-0.0098146,0.039911,-0.066831,0.028922
-0.35334,-0.010292,0.039977,-0.066891,0.029001
-0.35184,-0.010759,0.040045,-0.066953,0.029082
-0.35034,-0.011211,0.040114,-0.067024,0.02916
-0.34884,-0.011655,0.040176,-0.067092,0.029233
-0.34734,-0.012095,0.040228,-0.067171,0.029307
-0.34584,-0.012528,0.040292,-0.067258,0.029378
-0.34434,-0.012959,0.040353,-0.067338,0.029454
-0.34284,-0.013387,0.040405,-0.067413,0.029525
-0.34134,-0.013803,0.040449,-0.067487,0.029591
-0.33983,-0.014215,0.040487,-0.067556,0.029649
-0.33833,-0.014624,0.040524,-0.067617,0.029708
-0.33683,-0.015028,0.040573,-0.067658,0.029761
-0.33533,-0.01544,0.040629,-0.067695,0.029816
-0.33383,-0.015856,0.04067,-0.067719,0.02987
-0.33233,-0.016276,0.040712,-0.06774,0.02992
-0.33083,-0.016696,0.040748,-0.067746,0.029962
-0.32933,-0.017117,0.040777,-0.067742,0.029996
-0.32783,-0.01754,0.0408,-0.067739,0.030033
-0.32633,-0.017966,0.040841,-0.067732,0.030074
-0.32483,-0.018407,0.040889,-0.067729,0.030126
-0.32333,-0.018849,0.040929,-0.067722,0.030184
-0.32183,-0.019295,0.040964,-0.067716,0.03025
-0.32033,-0.019745,0.041,-0.06771,0.030309
-0.31883,-0.020193,0.04105,-0.067702,0.030365
-0.31733,-0.020645,0.041082,-0.067693,0.030416
-0.31583,-0.021095,0.041124,-0.067671,0.030471
-0.31433,-0.021549,0.041168,-0.06764,0.03053
-0.31283,-0.022008,0.041226,-0.067605,0.030595
-0.31133,-0.02246,0.04126,-0.067561,0.030649
-0.30983,-0.02291,0.041296,-0.067509,0.030703
-0.30833,-0.023357,0.041333,-0.067453,0.030757
-0.30683,-0.023806,0.041364,-0.067396,0.03081
-0.30533,-0.024252,0.04138,-0.067328,0.030866
-0.30383,-0.0247,0.041399,-0.067261,0.030916
-0.30233,-0.025149,0.041421,-0.067192,0.030966
-0.30083,-0.025602,0.041445,-0.067118,0.031015
-0.29932,-0.026076,0.04147,-0.067037,0.031066
-0.29782,-0.026556,0.041501,-0.066951,0.031124
-0.29632,-0.027049,0.041538,-0.06685,0.031178
-0.29482,-0.027544,0.041569,-0.066739,0.031233
-0.29332,-0.02804,0.041596,-0.06663,0.031287
-0.29182,-0.028536,0.041624,-0.066519,0.031342
-0.29032,-0.029038,0.041673,-0.066398,0.031409
-0.28882,-0.029545,0.041717,-0.06627,0.031473
-0.28732,-0.030056,0.041771,-0.066146,0.031537
-0.28582,-0.030573,0.041822,-0.066008,0.031605
-0.28432,-0.031089,0.041871,-0.065865,0.031671
-0.28282,-0.031603,0.041928,-0.065722,0.031727
-0.28132,-0.032122,0.041976,-0.06557,0.031789
-0.27982,-0.032641,0.042021,-0.065414,0.031848
-0.27832,-0.033168,0.042073,-0.065264,0.031906
-0.27682,-0.033708,0.042129,-0.065119,0.03196
-0.27532,-0.034228,0.042179,-0.064961,0.03201
-0.27382,-0.034728,0.042223,-0.064793,0.032056
-0.27232,-0.035219,0.042263,-0.06461,0.0321
-0.27082,-0.035698,0.0423,-0.064417,0.032139
-0.26932,-0.03618,0.042337,-0.064226,0.032183
-0.26782,-0.036703,0.042381,-0.06407,0.03224
-0.26632,-0.037232,0.042424,-0.063903,0.032298
-0.26482,-0.037755,0.042467,-0.063733,0.032358
-0.26332,-0.038274,0.042511,-0.063546,0.032418
-0.26182,-0.038782,0.042554,-0.063344,0.032474
-0.26032,-0.039287,0.0426,-0.063141,0.03253
-0.25881,-0.039788,0.04264,-0.06293,0.032587
-0.25731,-0.040289,0.042689,-0.062715,0.032647
-0.25581,-0.040796,0.042725,-0.062508,0.032713
-0.25431,-0.041293,0.042757,-0.062298,0.032779
-0.25281,-0.041782,0.042778,-0.062081,0.032842
-0.25131,-0.04227,0.042804,-0.061864,0.032905
-0.24981,-0.042746,0.042826,-0.06164,0.032958
-0.24831,-0.043222,0.042857,-0.061414,0.033015
-0.24681,-0.043696,0.0429,-0.061182,0.033077
-0.24531,-0.044179,0.042949,-0.060941,0.033145
-0.24381,-0.044671,0.042996,-0.060703,0.033212
-0.24231,-0.045164,0.043048,-0.060458,0.033278
-0.24081,-0.045661,0.043112,-0.06021,0.033344
-0.23931,-0.046157,0.043177,-0.059961,0.033409
-0.23781,-0.046651,0.043237,-0.059701,0.033474
-0.23631,-0.047148,0.043303,-0.059437,0.033539
-0.23481,-0.047635,0.043386,-0.059165,0.033595
-0.23331,-0.048118,0.04346,-0.058893,0.033656
-0.23181,-0.048616,0.043532,-0.058621,0.033708
-0.23031,-0.049125,0.043602,-0.058367,0.033769
-0.22881,-0.049635,0.043672,-0.058109,0.033832
-0.22731,-0.050135,0.043744,-0.057851,0.033889
-0.22581,-0.050621,0.043818,-0.057587,0.033947
-0.22431,-0.051107,0.043895,-0.057323,0.034003
-0.22281,-0.051597,0.043972,-0.057067,0.034062
-0.22131,-0.052098,0.044049,-0.056808,0.034127
-0.2198,-0.052591,0.044122,-0.056549,0.034189
-0.2183,-0.053076,0.044183,-0.056297,0.03425
-0.2168,-0.053558,0.044259,-0.056046,0.034318
-0.2153,-0.05404,0.044337,-0.055784,0.034377
-0.2138,-0.054527,0.044413,-0.055511,0.034441
-0.2123,-0.055017,0.044489,-0.055233,0.034506
-0.2108,-0.055499,0.044571,-0.05495,0.034567
-0.2093,-0.055964,0.044646,-0.054659,0.034621
-0.2078,-0.056416,0.044713,-0.054361,0.034675
-0.2063,-0.056853,0.044781,-0.054066,0.034727
-0.2048,-0.057287,0.044862,-0.053752,0.034777
-0.2033,-0.057763,0.04496,-0.053422,0.034828
-0.2018,-0.058221,0.045057,-0.053094,0.034878
-0.2003,-0.058665,0.045149,-0.052783,0.034936
-0.1988,-0.059101,0.045234,-0.052484,0.034991
-0.1973,-0.059536,0.045315,-0.052179,0.03504
-0.1958,-0.059961,0.045387,-0.051856,0.035096
-0.1943,-0.060382,0.045468,-0.051554,0.035152
-0.1928,-0.06081,0.045545,-0.05125,0.035217
-0.1913,-0.061264,0.045628,-0.05093,0.035292
-0.1898,-0.06174,0.045709,-0.050612,0.03537
-0.1883,-0.062218,0.045783,-0.050304,0.035443
-0.1868,-0.062689,0.045867,-0.050002,0.035519
-0.1853,-0.063159,0.045952,-0.049696,0.035594
-0.1838,-0.063631,0.04604,-0.049378,0.035664
-0.1823,-0.064103,0.046111,-0.049036,0.035734
-0.1808,-0.064572,0.046177,-0.048677,0.035803
-0.17929,-0.065023,0.04626,-0.048316,0.035874
-0.17779,-0.065464,0.046353,-0.047961,0.03595
-0.17629,-0.065905,0.046444,-0.047608,0.036024
-0.17479,-0.066344,0.046533,-0.04726,0.036095
-0.17329,-0.066779,0.046622,-0.046902,0.036167
-0.17179,-0.067214,0.046713,-0.046533,0.036239
-0.17029,-0.067648,0.046806,-0.046155,0.036311
-0.16879,-0.068077,0.046897,-0.045776,0.036385
-0.16729,-0.068499,0.046984,-0.045414,0.036458
-0.16579,-0.068911,0.04707,-0.045072,0.036534
-0.16429,-0.069322,0.047155,-0.044733,0.036607
-0.16279,-0.069745,0.047248,-0.0444,0.03668
-0.16129,-0.070177,0.047334,-0.044061,0.03675
-0.15979,-0.070606,0.047418,-0.04371,0.036816
-0.15829,-0.071035,0.0475,-0.043364,0.036883
-0.15679,-0.071458,0.047584,-0.04301,0.036948
-0.15529,-0.071856,0.047675,-0.042641,0.037006
-0.15379,-0.072206,0.047747,-0.042256,0.037059
-0.15229,-0.072566,0.047831,-0.041876,0.037117
-0.15079,-0.072932,0.047908,-0.041498,0.037175
-0.14929,-0.073301,0.047982,-0.041113,0.037237
-0.14779,-0.073694,0.048059,-0.040715,0.037305
-0.14629,-0.07409,0.048135,-0.040311,0.037378
-0.14479,-0.074487,0.048212,-0.039911,0.037453
-0.14329,-0.074901,0.048302,-0.039496,0.03754
-0.14179,-0.075296,0.048365,-0.039061,0.037615
-0.14029,-0.075636,0.048382,-0.038638,0.037665
-0.13878,-0.075972,0.04841,-0.038227,0.037711
-0.13728,-0.076276,0.048447,-0.037842,0.037767
-0.13578,-0.076582,0.048488,-0.037459,0.037828
-0.13428,-0.076906,0.048541,-0.037071,0.037887
-0.13278,-0.076904,0.048386,-0.036561,0.037796
-0.13128,-0.07753,0.048654,-0.036302,0.038002
-0.12978,-0.077816,0.04872,-0.035906,0.03807
-0.12828,-0.078052,0.048781,-0.035464,0.038135
-0.12678,-0.07829,0.048828,-0.03503,0.038198
-0.12528,-0.078537,0.04888,-0.034594,0.038263
-0.12378,-0.07879,0.048926,-0.034166,0.038324
-0.12228,-0.079046,0.048944,-0.033734,0.038379
-0.12078,-0.079275,0.048987,-0.033284,0.038422
-0.11928,-0.079523,0.049022,-0.032861,0.038461
-0.11778,-0.079813,0.049055,-0.032459,0.038503
-0.11628,-0.080116,0.049088,-0.03206,0.038543
-0.11478,-0.080427,0.049133,-0.031659,0.038598
-0.11328,-0.080723,0.049185,-0.031236,0.038654
-0.11178,-0.081025,0.049233,-0.030806,0.038709
-0.11028,-0.081311,0.049264,-0.030366,0.038755
-0.10878,-0.081587,0.049305,-0.029918,0.038799
-0.10728,-0.081852,0.049344,-0.029463,0.038841
-0.10578,-0.0821,0.049376,-0.029014,0.03888
-0.10428,-0.082367,0.049407,-0.028571,0.038924
-0.10278,-0.082618,0.049436,-0.02812,0.038974
-0.10128,-0.082855,0.049467,-0.027676,0.039022
-0.099775,-0.0831,0.049496,-0.027225,0.039067
-0.098275,-0.083345,0.049525,-0.026768,0.039112
-0.096774,-0.083592,0.049556,-0.026312,0.039159
-0.095274,-0.083824,0.049579,-0.025856,0.039203
-0.093773,-0.08403,0.049612,-0.025401,0.039247
-0.092273,-0.084225,0.049638,-0.024944,0.039291
-0.090773,-0.08444,0.049675,-0.024502,0.039333
-0.089272,-0.084646,0.049702,-0.024049,0.039373
-0.087772,-0.084829,0.049721,-0.02359,0.039406
-0.086272,-0.085016,0.049736,-0.023127,0.039446
-0.084771,-0.085214,0.049767,-0.022676,0.039484
-0.083271,-0.085416,0.049778,-0.022233,0.039526
-0.08177,-0.085617,0.049799,-0.021795,0.039566
-0.08027,-0.085814,0.04982,-0.021358,0.039611
-0.07877,-0.086007,0.049839,-0.02092,0.039662
-0.077269,-0.086183,0.049866,-0.020478,0.03971
-0.075769,-0.086337,0.049877,-0.020024,0.039741
-0.074269,-0.086497,0.049871,-0.01955,0.039769
-0.072768,-0.086668,0.049873,-0.019068,0.039805
-0.071268,-0.086827,0.049877,-0.01859,0.039834
-0.069767,-0.086999,0.049884,-0.018109,0.039869
-0.068267,-0.08716,0.049901,-0.017635,0.039906
-0.066767,-0.087323,0.049926,-0.017156,0.039952
-0.065266,-0.087475,0.049945,-0.016673,0.04
-0.063766,-0.087621,0.04998,-0.016178,0.040071
-0.062266,-0.087736,0.049985,-0.015673,0.040105
-0.060765,-0.087839,0.049988,-0.015161,0.04015
-0.059265,-0.08793,0.049988,-0.014637,0.040192
-0.057764,-0.087999,0.049989,-0.014096,0.040234
-0.056264,-0.088069,0.049991,-0.013569,0.040278
-0.054764,-0.088122,0.050004,-0.013036,0.040327
-0.053263,-0.088177,0.050007,-0.012496,0.040373
-0.051763,-0.08824,0.050003,-0.01198,0.040409
-0.050263,-0.08829,0.049996,-0.011471,0.040437
-0.048762,-0.088323,0.049993,-0.010966,0.040449
-0.047262,-0.088367,0.049988,-0.010463,0.040473
-0.045761,-0.088403,0.049983,-0.0099607,0.040491
-0.044261,-0.088433,0.049989,-0.0094575,0.040517
-0.042761,-0.088464,0.049994,-0.0089607,0.040535
-0.04126,-0.088506,0.050024,-0.0084523,0.040574
-0.03976,-0.088546,0.050056,-0.0079385,0.040616
-0.03826,-0.088592,0.050082,-0.0074456,0.040641
-0.036759,-0.088628,0.050102,-0.0069551,0.04067
-0.035259,-0.088645,0.050122,-0.0064691,0.040695
-0.033758,-0.088668,0.050136,-0.0059847,0.040721
-0.032258,-0.088696,0.050146,-0.0054981,0.040761
-0.030758,-0.088721,0.050179,-0.005024,0.040806
-0.029257,-0.088752,0.050188,-0.004549,0.040832
-0.027757,-0.088782,0.050207,-0.0040513,0.040858
-0.026257,-0.088784,0.050231,-0.0035754,0.040885
-0.024756,-0.088769,0.050242,-0.0030958,0.040918
-0.023256,-0.088734,0.050249,-0.0026313,0.040945
-0.021755,-0.088696,0.050249,-0.002169,0.040973
-0.020255,-0.088663,0.050256,-0.0017071,0.040995
-0.018755,-0.08865,0.050267,-0.0012268,0.041015
-0.017254,-0.088639,0.050282,-0.00073886,0.041042
-0.015754,-0.088628,0.050306,-0.00024595,0.041071
-0.014254,-0.088615,0.050305,0.00026481,0.041098
-0.012753,-0.088597,0.050314,0.00077298,0.041119
-0.011253,-0.088568,0.050337,0.0012791,0.041151
-0.0097524,-0.088524,0.050353,0.0017746,0.041174
-0.0082521,-0.088476,0.050392,0.0022637,0.0412
-0.0067517,-0.088411,0.050408,0.0027613,0.04123
-0.0052513,-0.088332,0.050419,0.0032695,0.041264
-0.0037509,-0.088266,0.050416,0.0037862,0.041305
-0.0022506,-0.088199,0.050394,0.0043041,0.041336
-0.00075019,-0.08815,0.050389,0.0048205,0.041376
0.00075019,-0.088088,0.050383,0.0053388,0.041415
0.0022506,-0.08803,0.050361,0.0058557,0.041445
0.0037509,-0.08793,0.050348,0.0063659,0.041465
0.0052513,-0.087819,0.050338,0.0068667,0.04148
0.0067517,-0.087698,0.050309,0.0073621,0.041507
0.0082521,-0.08759,0.050295,0.0078548,0.04153
0.0097524,-0.087506,0.050264,0.0083159,0.041553
0.011253,-0.087428,0.050251,0.0087748,0.041581
0.012753,-0.087341,0.050235,0.0092309,0.041616
0.014254,-0.087255,0.050241,0.0097139,0.041645
0.015754,-0.087169,0.050234,0.010201,0.041673
0.017254,-0.087063,0.050229,0.010685,0.041701
0.018755,-0.086957,0.050218,0.011165,0.041724
0.020255,-0.086855,0.0502,0.011631,0.041742
0.021755,-0.086775,0.050189,0.012113,0.041756
0.023256,-0.08666,0.050168,0.012581,0.041775
0.024756,-0.086538,0.050147,0.013047,0.041808
0.026257,-0.086406,0.050137,0.013517,0.041829
0.027757,-0.086273,0.050138,0.014007,0.041856
0.029257,-0.086153,0.050139,0.014501,0.041875
0.030758,-0.086032,0.050138,0.015,0.04188
0.032258,-0.085913,0.050139,0.015486,0.04189
0.033758,-0.0858,0.050137,0.015969,0.041886
0.035259,-0.085682,0.050137,0.016451,0.041883
0.036759,-0.085561,0.05014,0.016916,0.041896
0.03826,-0.085424,0.050152,0.017367,0.041908
0.03976,-0.085284,0.050142,0.017822,0.041921
0.04126,-0.085103,0.050132,0.018275,0.041928
0.042761,-0.084937,0.050116,0.018732,0.041936
0.044261,-0.084777,0.050099,0.019201,0.041942
0.045761,-0.084624,0.050086,0.019659,0.041942
0.047262,-0.084476,0.0501,0.020132,0.041929
0.048762,-0.084324,0.0501,0.020576,0.041927
0.050263,-0.084185,0.05011,0.020998,0.041934
0.051763,-0.084011,0.05011,0.021409,0.041926
0.053263,-0.08384,0.050109,0.021818,0.041915
0.054764,-0.083676,0.050113,0.022242,0.041913
0.056264,-0.083501,0.050103,0.022663,0.041905
0.057764,-0.083317,0.050093,0.023096,0.041893
0.059265,-0.083129,0.050074,0.023521,0.041884
0.060765,-0.082944,0.050055,0.023949,0.041869
0.062266,-0.082761,0.050031,0.024379,0.04186
0.063766,-0.082572,0.050006,0.024793,0.041849
0.065266,-0.082367,0.049987,0.025196,0.041839
0.066767,-0.082178,0.049965,0.025597,0.041824
0.068267,-0.081989,0.049953,0.026009,0.041815
0.069767,-0.081793,0.04994,0.026416,0.041809
0.071268,-0.081586,0.049939,0.026822,0.041805
0.072768,-0.081386,0.04993,0.02722,0.041794
0.074269,-0.081178,0.049928,0.027617,0.041791
0.075769,-0.080975,0.049916,0.028013,0.041783
0.077269,-0.080758,0.049915,0.028405,0.041776
0.07877,-0.080532,0.049902,0.028774,0.041733
0.08027,-0.080309,0.049897,0.029146,0.04171
0.08177,-0.080084,0.049887,0.029517,0.041692
0.083271,-0.079858,0.049878,0.029886,0.041675
0.084771,-0.079629,0.049873,0.030244,0.041664
0.086272,-0.079404,0.049867,0.030606,0.04165
0.087772,-0.079176,0.049859,0.030979,0.04164
0.089272,-0.078947,0.049855,0.031361,0.041636
0.090773,-0.078704,0.049862,0.031752,0.041621
0.092273,-0.078459,0.049879,0.03213,0.041605
0.093773,-0.078209,0.049887,0.032496,0.041583
0.095274,-0.077941,0.049891,0.032853,0.041565
0.096774,-0.07767,0.049885,0.033212,0.041546
0.098275,-0.077382,0.049864,0.033571,0.041539
0.099775,-0.077102,0.049848,0.033917,0.041532
0.10128,-0.076818,0.049815,0.034273,0.041515
0.10278,-0.076523,0.049783,0.034638,0.0415
0.10428,-0.076212,0.049755,0.035006,0.041477
0.10578,-0.075902,0.04973,0.035372,0.041457
0.10728,-0.075602,0.049704,0.035732,0.041424
0.10878,-0.075291,0.049683,0.036072,0.041389
0.11028,-0.074988,0.049665,0.036404,0.041347
0.11178,-0.074674,0.049628,0.036747,0.041314
0.11328,-0.07437,0.049596,0.037072,0.041291
0.11478,-0.074083,0.049578,0.037386,0.041271
0.11628,-0.073777,0.049549,0.037697,0.041257
0.11778,-0.07345,0.049516,0.038016,0.041233
0.11928,-0.073131,0.049507,0.038333,0.041209
0.12078,-0.072823,0.049497,0.038668,0.041181
0.12228,-0.072138,0.049278,0.038873,0.041019
0.12378,-0.072184,0.049483,0.039279,0.041129
0.12528,-0.071861,0.049489,0.039605,0.041117
0.12678,-0.071535,0.049474,0.03991,0.041097
0.12828,-0.0712,0.049462,0.040202,0.041079
0.12978,-0.070852,0.049442,0.040491,0.041058
0.13128,-0.070492,0.049421,0.040794,0.041029
0.13278,-0.070133,0.049402,0.041095,0.041005
0.13428,-0.06975,0.049381,0.041399,0.040965
0.13578,-0.069374,0.049366,0.041709,0.040919
0.13728,-0.06901,0.04936,0.042017,0.040868
0.13878,-0.068633,0.049354,0.042325,0.040826
0.14029,-0.068256,0.049329,0.04262,0.040777
0.14179,-0.067873,0.049321,0.042891,0.040743
0.14329,-0.067501,0.049319,0.043164,0.040715
0.14479,-0.067127,0.049319,0.043452,0.040692
0.14629,-0.066747,0.049328,0.043735,0.040655
0.14779,-0.066324,0.049336,0.044033,0.040614
0.14929,-0.065905,0.049349,0.044324,0.040573
0.15079,-0.06549,0.049362,0.044614,0.040528
0.15229,-0.065094,0.049382,0.044913,0.040483
0.15379,-0.064696,0.049399,0.045209,0.040441
0.15529,-0.064282,0.049401,0.045485,0.040393
0.15679,-0.063868,0.049405,0.045752,0.040344
0.15829,-0.063449,0.049403,0.046029,0.040301
0.15979,-0.063022,0.049404,0.046296,0.040243
0.16129,-0.062582,0.049397,0.046566,0.040185
0.16279,-0.062144,0.049376,0.046835,0.040127
0.16429,-0.061706,0.049357,0.047096,0.04007
0.16579,-0.061266,0.049327,0.047357,0.040013
0.16729,-0.060826,0.049303,0.047625,0.039948
0.16879,-0.060387,0.04928,0.047894,0.039881
0.17029,-0.059948,0.049267,0.048146,0.039815
0.17179,-0.059515,0.049243,0.048394,0.039753
0.17329,-0.059082,0.049209,0.048637,0.039689
0.17479,-0.058649,0.049171,0.048893,0.039628
0.17629,-0.058228,0.049136,0.049146,0.039552
0.17779,-0.057805,0.0491,0.049394,0.039463
0.17929,-0.057395,0.049074,0.049644,0.039395
0.1808,-0.056957,0.049051,0.049889,0.039327
0.1823,-0.05653,0.04903,0.050134,0.039263
0.1838,-0.056099,0.049015,0.050372,0.039193
0.1853,-0.055687,0.049006,0.050623,0.039115
0.1868,-0.055273,0.048986,0.050872,0.039035
0.1883,-0.054856,0.048968,0.051119,0.038963
0.1898,-0.054433,0.048949,0.051361,0.038887
0.1913,-0.054012,0.048924,0.051602,0.0388
0.1928,-0.053585,0.048901,0.051836,0.03873
0.1943,-0.053161,0.048882,0.052065,0.038657
0.1958,-0.052743,0.048869,0.052288,0.03858
0.1973,-0.052335,0.048861,0.052512,0.038505
0.1988,-0.05193,0.048854,0.052724,0.038431
0.2003,-0.051516,0.048857,0.052934,0.038359
0.2018,-0.051097,0.04887,0.053143,0.038279
0.2033,-0.050683,0.048888,0.053343,0.0382
0.2048,-0.050278,0.048909,0.05353,0.038121
0.2063,-0.04988,0.048927,0.053716,0.038049
0.2078,-0.04948,0.048941,0.053897,0.037973
0.2093,-0.049064,0.048958,0.054061,0.037901
0.2108,-0.048651,0.048973,0.054216,0.037827
0.2123,-0.048241,0.048999,0.05439,0.03774
0.2138,-0.047834,0.049026,0.054578,0.037656
0.2153,-0.047435,0.04904,0.054761,0.037577
0.2168,-0.047033,0.049039,0.054943,0.037499
0.2183,-0.046628,0.049046,0.055122,0.037424
0.2198,-0.046212,0.049052,0.0553,0.037346
0.22131,-0.045779,0.049062,0.055467,0.03727
0.22281,-0.045328,0.049063,0.055618,0.037188
0.22431,-0.044875,0.049063,0.055777,0.037104
0.22581,-0.044407,0.049064,0.05594,0.037016
0.22731,-0.043942,0.049072,0.056118,0.036931
0.22881,-0.043482,0.049075,0.056307,0.036856
0.23031,-0.043034,0.04907,0.056496,0.03679
0.23181,-0.042573,0.049069,0.056671,0.036718
0.23331,-0.042117,0.04906,0.056847,0.036642
0.23481,-0.041668,0.049058,0.057001,0.036567
0.23631,-0.041235,0.049057,0.05715,0.036496
0.23781,-0.040797,0.049056,0.057306,0.036428
0.23931,-0.040356,0.049059,0.057464,0.036353
0.24081,-0.039902,0.049061,0.057618,0.036279
0.24231,-0.039447,0.049058,0.057769,0.0362
0.24381,-0.038996,0.049059,0.057922,0.036129
0.24531,-0.038546,0.049053,0.05807,0.036057
0.24681,-0.038091,0.049048,0.05821,0.035986
0.24831,-0.037637,0.049039,0.058347,0.035916
0.24981,-0.037178,0.049027,0.058483,0.035845
0.25131,-0.036718,0.049005,0.058606,0.035767
0.25281,-0.036252,0.048989,0.058724,0.035692
0.25431,-0.035792,0.048975,0.058839,0.035623
0.25581,-0.035331,0.048966,0.058955,0.035549
0.25731,-0.034876,0.048954,0.059087,0.035486
0.25881,-0.034423,0.048938,0.059213,0.03541
0.26032,-0.033964,0.048919,0.059339,0.035332
0.26182,-0.033504,0.0489,0.059462,0.03525
0.26332,-0.033042,0.048881,0.059578,0.035169
0.26482,-0.032575,0.048863,0.059695,0.035085
0.26632,-0.032101,0.048844,0.059811,0.034996
0.26782,-0.031621,0.048833,0.059923,0.034912
0.26932,-0.031143,0.048811,0.060035,0.034829
0.27082,-0.030663,0.048789,0.060146,0.034748
0.27232,-0.030182,0.048768,0.060253,0.034673
0.27382,-0.029702,0.048737,0.060361,0.034592
0.27532,-0.029223,0.0487,0.060458,0.034518
0.27682,-0.028739,0.04867,0.060538,0.034445
0.27832,-0.028262,0.048647,0.060609,0.034368
0.27982,-0.027784,0.048633,0.060668,0.034295
0.28132,-0.027301,0.048614,0.06073,0.034224
0.28282,-0.026832,0.048581,0.060791,0.034143
0.28432,-0.026371,0.048548,0.06085,0.034058
0.28582,-0.025904,0.048516,0.060911,0.033981
0.28732,-0.025434,0.048488,0.060971,0.033903
0.28882,-0.024961,0.048465,0.06103,0.033827
0.29032,-0.024475,0.048435,0.061085,0.033753
0.29182,-0.023986,0.048407,0.061132,0.033683
0.29332,-0.023493,0.048394,0.061176,0.033618
0.29482,-0.022988,0.048372,0.061208,0.033545
0.29632,-0.022487,0.048343,0.061237,0.033473
0.29782,-0.021992,0.048321,0.061259,0.033394
0.29932,-0.021511,0.0483,0.061269,0.033319
0.30083,-0.021031,0.048288,0.061276,0.033244
0.30233,-0.020557,0.048273,0.061278,0.033172
0.30383,-0.020093,0.048257,0.061277,0.033093
0.30533,-0.019629,0.048246,0.061282,0.033018
0.30683,-0.019169,0.048239,0.061282,0.03294
0.30833,-0.018717,0.048244,0.061264,0.032863
0.30983,-0.01825,0.048253,0.061234,0.032786
0.31133,-0.017781,0.048264,0.061204,0.03271
0.31283,-0.01731,0.048269,0.061179,0.032637
0.31433,-0.016848,0.048275,0.061159,0.032568
0.31583,-0.016385,0.048281,0.061141,0.032504
0.31733,-0.015919,0.048286,0.061125,0.032438
0.31883,-0.015449,0.048273,0.061107,0.032371
0.32033,-0.014978,0.048264,0.061081,0.032312
0.32183,-0.0145,0.04825,0.061062,0.032243
0.32333,-0.014017,0.048207,0.061043,0.032181
0.32483,-0.013536,0.048173,0.061018,0.032122
0.32633,-0.013053,0.048133,0.060991,0.032066
0.32783,-0.012581,0.048088,0.060952,0.032013
0.32933,-0.012113,0.048045,0.060908,0.031964
0.33083,-0.011647,0.047996,0.060856,0.031912
0.33233,-0.011185,0.047966,0.06079,0.031859
0.33383,-0.010729,0.047939,0.060721,0.031809
0.33533,-0.010266,0.047912,0.060649,0.031756
0.33683,-0.0097967,0.04789,0.060574,0.0317
0.33833,-0.0093327,0.047864,0.060494,0.031637
0.33983,-0.0088729,0.047843,0.060411,0.031576
0.34134,-0.0084095,0.047815,0.060321,0.031512
0.34284,-0.0079356,0.047766,0.060228,0.031448
0.34434,-0.007456,0.047745,0.060136,0.03139
0.34584,-0.0069752,0.047718,0.060045,0.03133
0.34734,-0.0065051,0.047687,0.059962,0.031266
0.34884,-0.0060306,0.047645,0.059884,0.031206
0.35034,-0.0055568,0.047589,0.059803,0.031149
0.35184,-0.0050722,0.047537,0.059719,0.031095
0.35334,-0.0045993,0.047477,0.059639,0.031043
0.35484,-0.0041387,0.047418,0.059563,0.030983
0.35634,-0.0036809,0.047352,0.059489,0.030924
0.35784,-0.0032326,0.047283,0.059408,0.030863
0.35934,-0.0027908,0.047205,0.05933,0.030797
0.36084,-0.002347,0.047133,0.059257,0.030727
0.36234,-0.0019045,0.047052,0.059176,0.030655
0.36384,-0.0014601,0.046992,0.059097,0.030588
0.36534,-0.0010194,0.046928,0.059013,0.030511
0.36684,-0.00057288,0.046867,0.058931,0.030445
0.36834,-0.00012552,0.046802,0.058857,0.03039
0.36984,0.00032339,0.04673,0.058788,0.030344
0.37134,0.00077206,0.046664,0.058719,0.030298
0.37284,0.0012192,0.046579,0.058643,0.030231
0.37434,0.0016597,0.046503,0.05857,0.030161
0.37584,0.0020914,0.046436,0.058492,0.030102
0.37734,0.0025251,0.046379,0.058411,0.030045
0.37884,0.0029571,0.046344,0.058314,0.030001
0.38035,0.0033832,0.046302,0.058218,0.029959
0.38185,0.00382,0.046246,0.058119,0.02991
0.38335,0.0042664,0.046181,0.058031,0.029881
0.38485,0.0047228,0.046071,0.057943,0.029861
0.38635,0.0051785,0.045978,0.057842,0.02983
0.38785,0.0056167,0.045903,0.05772,0.029781
0.38935,0.0060545,0.045809,0.057592,0.02972
0.39085,0.0064645,0.045725,0.057462,0.02966
0.39235,0.0068587,0.045659,0.057325,0.029593
0.39385,0.0072457,0.045582,0.057175,0.029526
0.39535,0.0076256,0.045496,0.057013,0.029458
0.39685,0.0080022,0.045426,0.05685,0.029397
0.39835,0.0083823,0.045353,0.056681,0.029317
0.39985,0.0087563,0.045309,0.056513,0.029236
0.40135,0.0091239,0.045259,0.05634,0.029168
0.40285,0.0094863,0.045207,0.056161,0.029097
0.40435,0.0098478,0.045142,0.055987,0.029012
0.40585,0.010208,0.045088,0.055816,0.028932
0.40735,0.010565,0.045022,0.055656,0.028862
0.40885,0.010932,0.044951,0.055494,0.028784
0.41035,0.011302,0.044876,0.055334,0.028705
0.41185,0.011673,0.044809,0.055174,0.028625
0.41335,0.012045,0.044731,0.054995,0.02854
0.41485,0.012421,0.044661,0.054809,0.028457
0.41635,0.012807,0.044599,0.054618,0.028376
0.41785,0.013203,0.044542,0.054428,0.028291
0.41935,0.013607,0.044467,0.054241,0.028208
0.42086,0.014009,0.044389,0.054055,0.028128
0.42236,0.014415,0.044311,0.053859,0.028042
0.42386,0.014822,0.044232,0.053662,0.027959
0.42536,0.015233,0.044155,0.053463,0.027872
0.42686,0.01566,0.044071,0.053265,0.02778
0.42836,0.016101,0.044001,0.053066,0.027691
0.42986,0.016555,0.043925,0.052864,0.027606
0.43136,0.01702,0.043849,0.052669,0.027514
0.43286,0.017505,0.043764,0.052472,0.027422
0.43436,0.018006,0.04371,0.052256,0.027324
0.43586,0.01852,0.043667,0.052035,0.027217
0.43736,0.019051,0.04362,0.051811,0.027109
0.43886,0.019581,0.043586,0.051588,0.026997
0.44036,0.020128,0.043501,0.051364,0.026894
0.44186,0.020684,0.043408,0.05114,0.026786
0.44336,0.021241,0.043324,0.05091,0.026672
0.44486,0.021802,0.043264,0.050682,0.02656
0.44636,0.022379,0.043209,0.050451,0.026452
0.44786,0.02297,0.043162,0.05022,0.026341
0.44936,0.023574,0.043125,0.049984,0.026234
0.45086,0.024202,0.043085,0.049743,0.026131
0.45236,0.024852,0.043046,0.049501,0.026027
0.45386,0.025519,0.043014,0.049256,0.025926
0.45536,0.026189,0.042982,0.049,0.025821
0.45686,0.026869,0.042959,0.048737,0.025708
0.45836,0.027561,0.042917,0.04847,0.025601
0.45986,0.028266,0.042879,0.048196,0.025495
0.46137,0.028974,0.04286,0.047926,0.025388
0.46287,0.029703,0.042839,0.047653,0.025276
0.46437,0.030445,0.04283,0.047379,0.02516
0.46587,0.031208,0.042801,0.047099,0.02504
0.46737,0.031985,0.042763,0.046814,0.02492
0.46887,0.032771,0.042712,0.046525,0.024803
0.47037,0.033568,0.042658,0.046225,0.024682
0.47187,0.034375,0.042602,0.045909,0.024555
0.47337,0.035187,0.042549,0.045576,0.024437
0.47487,0.036022,0.042491,0.045236,0.024308
0.47637,0.036864,0.042435,0.044893,0.024175
0.47787,0.037725,0.042383,0.044547,0.024045
0.47937,0.038602,0.042328,0.04419,0.023912
0.48087,0.039483,0.042276,0.043832,0.023782
0.48237,0.040376,0.04222,0.043472,0.023651
0.48387,0.041289,0.042176,0.043092,0.023527
0.48537,0.042208,0.04214,0.042705,0.02341
0.48687,0.043012,0.041948,0.042139,0.023208
0.48837,0.044108,0.042058,0.041893,0.023161
0.48987,0.045075,0.042025,0.041475,0.023036
0.49137,0.046047,0.042,0.041042,0.022914
0.49287,0.047053,0.041984,0.040595,0.022792
0.49437,0.048105,0.041985,0.040132,0.022673
0.49587,0.049252,0.041989,0.039653,0.022552
0.49737,0.05044,0.042016,0.039179,0.022436
0.49887,0.051665,0.042058,0.038689,0.02232
0.50038,0.052931,0.042092,0.038215,0.0222
0.50188,0.054231,0.042167,0.037742,0.022088
0.50338,0.055568,0.042222,0.037254,0.02198
0.50488,0.056941,0.042285,0.036757,0.021869
0.50638,0.058384,0.042374,0.036257,0.021767
0.50788,0.059882,0.042476,0.035756,0.021656
0.50938,0.061398,0.042575,0.03525,0.021546
0.51088,0.062971,0.042688,0.034743,0.021431
0.51238,0.064578,0.042783,0.034219,0.021311
0.51388,0.066215,0.042877,0.033686,0.021197
0.51538,0.067893,0.042971,0.033148,0.021083
0.51688,0.069617,0.042814,0.032604,0.020964
0.51838,0.071372,0.042747,0.032059,0.020849
0.51988,0.073163,0.042534,0.0315,0.020736
0.52138,0.074999,0.042502,0.030942,0.020623
0.52288,0.076862,0.042492,0.030389,0.020509
0.52438,0.078839,0.042505,0.029828,0.020399
0.52588,0.080942,0.042663,0.029263,0.020284
0.52738,0.083159,0.042724,0.028693,0.020175
0.52888,0.08548,0.042991,0.028114,0.020069
0.53038,0.08793,0.043354,0.027507,0.019957
0.53188,0.090541,0.043818,0.026862,0.019858
0.53338,0.093293,0.044284,0.026195,0.019756
0.53488,0.096128,0.044852,0.025507,0.019661
0.53638,0.099152,0.045524,0.024807,0.019552
0.53788,0.10231,0.046316,0.024074,0.01946
0.53938,0.10562,0.047224,0.023309,0.019369
0.54089,0.10908,0.048024,0.022528,0.019283
0.54239,0.11268,0.04905,0.021739,0.019193
0.54389,0.11642,0.050055,0.020935,0.019109
0.54539,0.12034,0.051143,0.020112,0.019027
0.54689,0.12437,0.052405,0.01928,0.018931
0.54839,0.12855,0.053591,0.018437,0.018834
0.54989,0.13292,0.054985,0.017584,0.018741
0.55139,0.13743,0.056263,0.016715,0.018644
0.55289,0.14214,0.057702,0.015829,0.018554
0.55439,0.14698,0.059033,0.014931,0.018475
0.55589,0.15198,0.060506,0.01402,0.0184
0.55739,0.15714,0.062132,0.013097,0.01832
0.55889,0.1625,0.063679,0.012157,0.018246
0.56039,0.16808,0.065426,0.0112,0.018164
0.56189,0.17391,0.067057,0.010223,0.018089
0.56339,0.18,0.068761,0.0092244,0.018014
0.56489,0.18641,0.070851,0.0082024,0.017933
0.56639,0.19328,0.072915,0.0071627,0.01785
0.56789,0.2006,0.075228,0.0060957,0.01776
0.56939,0.20877,0.077649,0.0049939,0.017683
0.57089,0.21762,0.08065,0.0038753,0.0176
0.57239,0.22691,0.083643,0.0027389,0.017519
0.57389,0.2365,0.086636,0.0016027,0.017434
0.57539,0.24644,0.08966,0.00045765,0.017349
0.57689,0.25671,0.092612,-0.00069056,0.017266
0.57839,0.26728,0.095576,-0.001849,0.017174
0.57989,0.27812,0.098502,-0.003014,0.017076
0.5814,0.28921,0.10134,-0.0041847,0.016972
0.5829,0.30057,0.10418,-0.0053583,0.016861
0.5844,0.31212,0.10677,-0.0065314,0.016754
0.5859,0.32391,0.10924,-0.0077026,0.016637
0.5874,0.33605,0.1116,-0.0088769,0.01652
0.5889,0.34836,0.11378,-0.010042,0.016399
0.5904,0.36107,0.11604,-0.011204,0.016273
0.5919,0.37411,0.1182,-0.012354,0.01615
0.5934,0.38754,0.12034,-0.013501,0.016017
0.5949,0.40135,0.12253,-0.014641,0.015885
0.5964,0.4155,0.1246,-0.015768,0.01575
0.5979,0.42997,0.12661,-0.016881,0.015612
0.5994,0.44476,0.12854,-0.017982,0.01547
0.6009,0.45989,0.13061,-0.019073,0.015328
0.6024,0.47536,0.13243,-0.020159,0.015181
0.6039,0.49126,0.13418,-0.021224,0.015034
0.6054,0.50756,0.13633,-0.022262,0.01488
0.6069,0.52442,0.13847,-0.023264,0.014728
0.6084,0.54165,0.14051,-0.02425,0.014576
0.6099,0.55919,0.14237,-0.025218,0.014417
0.6114,0.57695,0.14405,-0.026177,0.014264
0.6129,0.59496,0.14542,-0.027114,0.014106
0.6144,0.61316,0.1466,-0.028019,0.013948
0.6159,0.63149,0.14741,-0.028908,0.013787
0.6174,0.65,0.14794,-0.029784,0.013623
0.6189,0.66862,0.14831,-0.030636,0.013458
0.62041,0.68729,0.14804,-0.031483,0.013292
0.62191,0.70604,0.14746,-0.032309,0.013122
0.62341,0.72486,0.14651,-0.033112,0.012949
0.62491,0.74372,0.14524,-0.033896,0.012776
0.62641,0.76254,0.14364,-0.034657,0.012603
0.62791,0.7813,0.14171,-0.035388,0.012428
0.62941,0.80002,0.13952,-0.036097,0.012257
0.63091,0.81868,0.13732,-0.036768,0.012087
0.63241,0.83725,0.13486,-0.037422,0.011915
0.63391,0.85573,0.13214,-0.038051,0.011744
0.63541,0.87402,0.12925,-0.038652,0.011572
0.63691,0.8921,0.12621,-0.03921,0.011403
0.63841,0.90988,0.12314,-0.03973,0.011234
0.63991,0.92741,0.12016,-0.040211,0.011067
0.64141,0.94457,0.11702,-0.040662,0.010905
0.64291,0.96137,0.11384,-0.041072,0.010746
0.64441,0.97773,0.11079,-0.041446,0.01059
0.64591,0.99371,0.10776,-0.041782,0.010433
0.64741,1.0094,0.10466,-0.042094,0.010282
0.64891,1.0249,0.1014,-0.042385,0.01013
0.65041,1.04,0.098231,-0.042639,0.0099804
0.65191,1.0548,0.094957,-0.042871,0.0098324
0.65341,1.0694,0.091572,-0.043078,0.0096862
0.65491,1.0836,0.088249,-0.043275,0.0095419
0.65641,1.0977,0.084743,-0.043457,0.0093972
0.65791,1.1113,0.081469,-0.043617,0.0092546
0.65941,1.1247,0.077964,-0.043765,0.0091142
0.66092,1.1378,0.074229,-0.0439,0.0089746
0.66242,1.1505,0.070535,-0.044028,0.0088367
0.66392,1.1629,0.066859,-0.044131,0.0086994
0.66542,1.1749,0.06314,-0.044227,0.0085636
0.66692,1.1865,0.059415,-0.044314,0.0084285
0.66842,1.1979,0.055541,-0.044386,0.0082947
0.66992,1.2087,0.051886,-0.044444,0.0081638
0.67142,1.215,0.048263,-0.044346,0.0080017
0.67292,1.229,0.044978,-0.04452,0.0079078
0.67442,1.2382,0.041776,-0.044533,0.0077861
0.67592,1.2469,0.038678,-0.044531,0.0076653
0.67742,1.255,0.03564,-0.04452,0.0075474
0.67892,1.2626,0.032949,-0.044498,0.0074293
0.68042,1.2697,0.030505,-0.044477,0.0073112
0.68192,1.2763,0.028134,-0.044445,0.0071942
0.68342,1.2823,0.02606,-0.044407,0.0070792
0.68492,1.2878,0.024078,-0.04437,0.0069665
0.68642,1.293,0.022384,-0.044334,0.006852
0.68792,1.298,0.020796,-0.044304,0.0067401
0.68942,1.3028,0.019137,-0.044263,0.0066279
0.69092,1.3072,0.017552,-0.04422,0.0065176
0.69242,1.3113,0.015994,-0.044178,0.0064071
0.69392,1.3153,0.014602,-0.044133,0.0062983
0.69542,1.3189,0.013349,-0.044084,0.0061895
0.69692,1.3224,0.012192,-0.04404,0.0060817
0.69842,1.3256,0.011074,-0.04399,0.0059769
0.69992,1.3285,0.0099188,-0.043944,0.0058738
0.70143,1.3312,0.0090704,-0.043891,0.0057694
0.70293,1.3292,0.0081912,-0.043712,0.0056455
0.70443,1.336,0.0075508,-0.043791,0.0055664
0.70593,1.3381,0.0069854,-0.043733,0.005467
0.70743,1.34,0.0064858,-0.043678,0.0053715
0.70893,1.3417,0.0061305,-0.04362,0.0052732
0.71043,1.3431,0.0057663,-0.043561,0.0051807
0.71193,1.3444,0.0054353,-0.043499,0.0050869
0.71343,1.3455,0.0051282,-0.043435,0.0049971
0.71493,1.3464,0.0050085,-0.043368,0.0049064
0.71643,1.3471,0.0046756,-0.043298,0.0048194
0.71793,1.3478,0.0045467,-0.043228,0.0047337
0.71943,1.3483,0.0042696,-0.043158,0.0046503
0.72093,1.3487,0.004424,-0.043087,0.0045646
0.72243,1.349,0.0042146,-0.043015,0.0044846
0.72393,1.3492,0.0042481,-0.042942,0.0044061
0.72543,1.3493,0.0041062,-0.042869,0.0043289
0.72693,1.3493,0.0041509,-0.042796,0.0042527
0.72843,1.3493,0.0040326,-0.042726,0.0041792
0.72993,1.3493,0.0039594,-0.042657,0.0041061
0.73143,1.3491,0.003934,-0.04259,0.0040344
0.73293,1.349,0.0039118,-0.042522,0.0039645
0.73443,1.3488,0.0039216,-0.042448,0.0038957
0.73593,1.3485,0.0039267,-0.042372,0.0038274
0.73743,1.3483,0.0039501,-0.042295,0.0037608
0.73893,1.348,0.0039611,-0.042214,0.0036961
0.74044,1.3477,0.0039613,-0.042134,0.0036327
0.74194,1.3474,0.0039897,-0.042052,0.0035716
0.74344,1.3471,0.0040039,-0.041964,0.0035109
0.74494,1.3468,0.0040827,-0.041893,0.0034525
0.74644,1.3465,0.004107,-0.041807,0.0033974
0.74794,1.3461,0.0041171,-0.04173,0.0033435
0.74944,1.3458,0.0041049,-0.041653,0.0032904
0.75094,1.3454,0.0041079,-0.041573,0.0032394
0.75244,1.3451,0.0041163,-0.041492,0.0031892
0.75394,1.3448,0.004128,-0.041408,0.0031399
0.75544,1.3444,0.0041939,-0.041321,0.0030924
0.75694,1.344,0.0042202,-0.041242,0.0030461
0.75844,1.3437,0.004288,-0.04116,0.0030016
0.75994,1.3434,0.0043329,-0.041084,0.0029582
0.76144,1.343,0.0043928,-0.041012,0.0029158
0.76294,1.3427,0.0044872,-0.040941,0.002875
0.76444,1.3423,0.0045135,-0.040868,0.0028343
0.76594,1.342,0.0045424,-0.0408,0.0027948
0.76744,1.3416,0.0045882,-0.040723,0.0027569
0.76894,1.3413,0.004623,-0.040654,0.0027188
0.77044,1.3409,0.004669,-0.040579,0.0026827
0.77194,1.3406,0.0046867,-0.040506,0.0026469
0.77344,1.3402,0.0047197,-0.040423,0.0026131
0.77494,1.3399,0.0047387,-0.040343,0.0025791
0.77644,1.3395,0.0047531,-0.040274,0.0025451
0.77794,1.3392,0.0048041,-0.040196,0.0025136
0.77944,1.3388,0.0048428,-0.040127,0.0024826
0.78095,1.3384,0.0047578,-0.040067,0.0024537
0.78245,1.3381,0.0045273,-0.040006,0.0024267
0.78395,1.3377,0.0044648,-0.039944,0.0023999
0.78545,1.3373,0.004315,-0.039891,0.0023732
0.78695,1.3369,0.0041693,-0.039834,0.002348
0.78845,1.3365,0.0040336,-0.039782,0.0023226
0.78995,1.3362,0.0038765,-0.03973,0.0022974
0.79145,1.3357,0.0037079,-0.039681,0.0022732
0.79295,1.3353,0.0034798,-0.039635,0.0022495
0.79445,1.3349,0.0033553,-0.039588,0.0022257
0.79595,1.3345,0.0032644,-0.039542,0.0022038
0.79745,1.334,0.0030666,-0.039504,0.0021815
0.79895,1.3336,0.0029789,-0.039449,0.0021605
0.80045,1.3331,0.0028483,-0.0394,0.0021395
0.80195,1.3327,0.0027799,-0.03935,0.0021194
0.80345,1.3322,0.0026365,-0.039302,0.0020999
0.80495,1.3317,0.0025829,-0.039248,0.0020808
0.80645,1.3312,0.0025304,-0.039194,0.0020627
0.80795,1.3307,0.0024606,-0.039167,0.0020448
0.80945,1.3301,0.0023975,-0.039131,0.0020275
0.81095,1.3296,0.0023642,-0.03909,0.0020104
0.81245,1.329,0.0023293,-0.039045,0.0019935
0.81395,1.3285,0.0022885,-0.039001,0.0019765
0.81545,1.328,0.0022469,-0.038957,0.0019599
0.81695,1.3275,0.0022058,-0.038911,0.0019437
0.81845,1.327,0.0021624,-0.038864,0.0019281
0.81995,1.3264,0.0020665,-0.038816,0.0019126
0.82146,1.3259,0.0020007,-0.038763,0.0018976
0.82296,1.3254,0.0019367,-0.038711,0.001883
0.82446,1.3249,0.0018497,-0.038655,0.0018687
0.82596,1.3245,0.0017647,-0.038593,0.0018552
0.82746,1.324,0.0016948,-0.038529,0.001842
0.82896,1.3235,0.0016272,-0.038465,0.0018296
0.83046,1.3231,0.0016002,-0.038402,0.0018179
0.83196,1.3226,0.0015775,-0.038336,0.0018065
0.83346,1.3221,0.0014717,-0.038267,0.0017953
0.83496,1.3217,0.0014485,-0.038196,0.0017844
0.83646,1.3212,0.0014293,-0.038126,0.0017738
0.83796,1.3208,0.001333,-0.038053,0.0017632
0.83946,1.3203,0.0013065,-0.037979,0.0017528
0.84096,1.3198,0.001273,-0.037903,0.0017422
0.84246,1.3194,0.0012012,-0.037827,0.0017319
0.84396,1.3189,0.0011714,-0.037752,0.0017218
0.84546,1.3185,0.0011284,-0.037679,0.0017116
0.84696,1.318,0.0010952,-0.037606,0.0017013
0.84846,1.3176,0.0010553,-0.037532,0.0016911
0.84996,1.3171,0.0010198,-0.037457,0.001681
0.85146,1.3167,0.00098881,-0.037381,0.0016707
0.85296,1.3162,0.0009571,-0.037303,0.0016605
0.85446,1.3158,0.00092926,-0.037226,0.0016505
0.85596,1.3154,0.00090384,-0.037151,0.0016407
0.85746,1.3149,0.00087261,-0.037079,0.0016307
0.85896,1.3145,0.00083967,-0.037005,0.0016212
0.86047,1.314,0.00080706,-0.036932,0.0016118
0.86197,1.3136,0.00077928,-0.036858,0.0016029
0.86347,1.3132,0.00075265,-0.036784,0.0015942
0.86497,1.3127,0.00073201,-0.036708,0.0015856
0.86647,1.3123,0.00070721,-0.036632,0.0015771
0.86797,1.3119,0.0006911,-0.036554,0.001569
0.86947,1.3114,0.000675,-0.036478,0.0015607
0.87097,1.311,0.00066362,-0.036401,0.0015525
0.87247,1.3106,0.00065724,-0.036325,0.0015446
0.87397,1.3101,0.00065157,-0.03625,0.0015367
0.87547,1.3097,0.00064608,-0.036173,0.001529
0.87697,1.3093,0.00064088,-0.036095,0.0015215
0.87847,1.3088,0.00063656,-0.036018,0.0015141
0.87997,1.3084,0.00063256,-0.03594,0.001507
0.88147,1.308,0.00062813,-0.035861,0.0015001
0.88297,1.3076,0.00062466,-0.035782,0.0014928
0.88447,1.3072,0.00062077,-0.035703,0.0014861
0.88597,1.3068,0.00061634,-0.035623,0.0014796
0.88747,1.3064,0.0006128,-0.035542,0.0014727
0.88897,1.306,0.00060928,-0.035463,0.0014659
0.89047,1.3055,0.00060592,-0.035383,0.0014595
0.89197,1.3052,0.00060432,-0.035299,0.0014527
0.89347,1.3048,0.0006009,-0.035218,0.0014468
0.89497,1.3044,0.00059752,-0.035136,0.0014409
0.89647,1.304,0.00059524,-0.035053,0.0014349
0.89797,1.3036,0.00059148,-0.034971,0.0014291
0.89947,1.3031,0.0005892,-0.03489,0.0014232
0.90098,1.3027,0.00058619,-0.03481,0.0014177
0.90248,1.3023,0.00058284,-0.034729,0.0014121
0.90398,1.3019,0.00058069,-0.034649,0.0014067
0.90548,1.3015,0.00057728,-0.034572,0.0014015
0.90698,1.3011,0.00057388,-0.034491,0.0013963
0.90848,1.3007,0.00057191,-0.034412,0.0013908
0.90998,1.3003,0.00056872,-0.034334,0.0013858
0.91148,1.2999,0.00056562,-0.034255,0.0013808
0.91298,1.2995,0.0005638,-0.034176,0.0013756
0.91448,1.2991,0.0005611,-0.034096,0.0013706
0.91598,1.2987,0.0005593,-0.034017,0.0013654
0.91748,1.2983,0.00055745,-0.033939,0.0013604
0.91898,1.2979,0.00055477,-0.033863,0.0013554
0.92048,1.2975,0.00055378,-0.033787,0.0013501
0.92198,1.2971,0.00055147,-0.033709,0.0013452
0.92348,1.2967,0.00054924,-0.033631,0.0013402
0.92498,1.2963,0.00054652,-0.033554,0.0013353
0.92648,1.2959,0.00054315,-0.033476,0.0013306
0.92798,1.2955,0.00054089,-0.033397,0.0013259
0.92948,1.2952,0.0005397,-0.03332,0.0013211
0.93098,1.2948,0.00053793,-0.033243,0.0013165
0.93248,1.2944,0.00053749,-0.033167,0.0013117
0.93398,1.294,0.00053616,-0.03309,0.0013071
0.93548,1.2936,0.00053524,-0.033015,0.0013023
0.93698,1.2932,0.00053366,-0.032939,0.0012976
0.93848,1.2929,0.00053225,-0.032865,0.0012927
0.93998,1.2925,0.00053144,-0.032787,0.0012878
0.94149,1.2921,0.00053081,-0.032711,0.0012829
0.94299,1.2917,0.00052973,-0.032632,0.0012779
0.94449,1.2913,0.00052917,-0.032555,0.0012732
0.94599,1.291,0.00052775,-0.032479,0.0012686
0.94749,1.2906,0.00052657,-0.032402,0.0012642
0.94899,1.2902,0.00052554,-0.032325,0.0012597
0.95049,1.2898,0.00052437,-0.032248,0.0012554
0.95199,1.2894,0.00052312,-0.032172,0.0012513
0.95349,1.2891,0.00052184,-0.032096,0.0012473
0.95499,1.2887,0.00051951,-0.032017,0.0012435
0.95649,1.2883,0.00051789,-0.031939,0.0012397
0.95799,1.2879,0.00051629,-0.031861,0.001236
0.95949,1.2875,0.00051474,-0.031782,0.0012323
0.96099,1.2872,0.00051298,-0.031702,0.0012287
0.96249,1.2868,0.00051132,-0.031621,0.0012251
0.96399,1.2864,0.00050838,-0.03154,0.0012216
0.96549,1.286,0.00050644,-0.031459,0.001218
0.96699,1.2857,0.00050418,-0.031377,0.0012146
0.96849,1.2853,0.00050202,-0.031294,0.0012111
0.96999,1.2849,0.00049989,-0.031211,0.0012074
0.97149,1.2845,0.000497,-0.031127,0.0012038
0.97299,1.2842,0.0004942,-0.031042,0.0012
0.97449,1.2838,0.00049238,-0.030957,0.0011963
0.97599,1.2834,0.00049074,-0.030872,0.0011926
0.97749,1.283,0.00048864,-0.030788,0.0011888
0.97899,1.2826,0.00048698,-0.030703,0.0011849
0.9805,1.2823,0.00048454,-0.030619,0.001181
0.982,1.2819,0.0004825,-0.030536,0.0011771
0.9835,1.2815,0.00048001,-0.030454,0.0011732
0.985,1.2811,0.00047814,-0.030372,0.0011692
0.9865,1.2807,0.00047631,-0.03029,0.0011653
0.988,1.2804,0.00047337,-0.03021,0.0011616
0.9895,1.28,0.0004713,-0.03013,0.0011577
0.991,1.2796,0.00046904,-0.03005,0.0011538
0.9925,1.2792,0.00046708,-0.02997,0.00115
0.994,1.2789,0.0004644,-0.029891,0.0011463
0.9955,1.2785,0.00046238,-0.029813,0.0011426
0.997,1.2781,0.00046084,-0.029735,0.0011387
0.9985,1.2777,0.00045924,-0.029656,0.001135
1,1.2773,0.000457,-0.02958,0.0011314
1.0015,1.277,0.00045555,-0.029503,0.0011276
1.003,1.2766,0.00045425,-0.029426,0.0011239
1.0045,1.2762,0.00045337,-0.029349,0.0011202
1.006,1.2758,0.00045173,-0.029273,0.0011166
1.0075,1.2755,0.00045059,-0.029199,0.0011129
1.009,1.2751,0.0004496,-0.029124,0.0011092
1.0105,1.2747,0.00044826,-0.029048,0.0011055
1.012,1.2744,0.00044709,-0.028972,0.0011017
1.0135,1.274,0.00044602,-0.028896,0.001098
1.015,1.2736,0.00044489,-0.028819,0.0010943
1.0165,1.2733,0.00044387,-0.028742,0.0010906
1.018,1.2729,0.00044291,-0.028665,0.0010868
1.0195,1.2725,0.00044221,-0.028587,0.0010829
1.021,1.2722,0.00044119,-0.02851,0.0010792
1.0225,1.2718,0.00044006,-0.028433,0.0010754
1.024,1.2715,0.00043904,-0.028356,0.0010716
1.0255,1.2711,0.00043802,-0.028278,0.0010679
1.027,1.2707,0.0004369,-0.0282,0.0010643
1.0285,1.2704,0.00043568,-0.028122,0.0010607
1.03,1.27,0.0004344,-0.028044,0.0010572
1.0315,1.2697,0.0004333,-0.027966,0.0010537
1.033,1.2693,0.00043203,-0.027887,0.0010502
1.0345,1.269,0.00043066,-0.027809,0.0010467
1.036,1.2686,0.00042942,-0.027729,0.0010432
1.0375,1.2683,0.00042821,-0.02765,0.0010398
1.039,1.2679,0.00042672,-0.02757,0.0010364
1.0405,1.2675,0.00042534,-0.027491,0.0010329
1.042,1.2672,0.00042394,-0.027411,0.0010294
1.0435,1.2668,0.00042297,-0.027331,0.0010259
1.045,1.2665,0.0004219,-0.027251,0.0010225
1.0465,1.2661,0.00042085,-0.027171,0.0010192
1.048,1.2658,0.00041998,-0.02709,0.0010158
1.0495,1.2654,0.00041944,-0.027009,0.0010124
1.051,1.2651,0.00041873,-0.026927,0.0010089
1.0525,1.2647,0.00041796,-0.026846,0.0010056
1.054,1.2644,0.00041713,-0.026766,0.0010022
1.0555,1.264,0.0004164,-0.026685,0.0009988
1.057,1.2637,0.0004159,-0.026605,0.00099534
1.0585,1.2634,0.00041518,-0.026526,0.00099181
1.06,1.263,0.00041444,-0.026446,0.00098826
1.0615,1.2627,0.00041376,-0.026367,0.00098475
1.063,1.2623,0.00041329,-0.026288,0.00098124
1.0645,1.262,0.00041265,-0.026208,0.00097774
1.066,1.2616,0.00041193,-0.026129,0.00097426
1.0675,1.2613,0.00041096,-0.026051,0.0009709
1.069,1.261,0.00041016,-0.025971,0.00096761
1.0705,1.2606,0.00040927,-0.025892,0.00096432
1.072,1.2603,0.00040839,-0.025814,0.0009611
1.0735,1.2599,0.00040747,-0.025735,0.0009579
1.075,1.2596,0.00040656,-0.025657,0.00095467
1.0765,1.2593,0.00040577,-0.025579,0.00095144
1.078,1.2589,0.00040495,-0.025501,0.00094824
1.0795,1.2586,0.00040413,-0.025423,0.00094506
1.081,1.2583,0.00040308,-0.025345,0.00094192
1.0825,1.2579,0.00040218,-0.025267,0.00093878
1.084,1.2576,0.00040119,-0.025188,0.00093565
1.0855,1.2573,0.00040032,-0.02511,0.00093254
1.087,1.2569,0.00039923,-0.025032,0.00092964
1.0885,1.2566,0.00039818,-0.024953,0.00092682
1.09,1.2563,0.00039715,-0.024875,0.00092408
1.0915,1.2559,0.00039625,-0.024797,0.00092142
1.093,1.2556,0.00039534,-0.024718,0.00091881
1.0945,1.2553,0.00039457,-0.024639,0.00091617
1.096,1.255,0.00039381,-0.02456,0.00091338
1.0975,1.2547,0.00039321,-0.024481,0.0009105
1.099,1.2543,0.00039254,-0.024401,0.00090766
1.1005,1.254,0.00039192,-0.024323,0.00090484
1.102,1.2537,0.00039127,-0.024244,0.000902
1.1035,1.2534,0.00039044,-0.024165,0.00089918
1.105,1.2531,0.00038975,-0.024087,0.00089634
1.1065,1.2527,0.0003892,-0.024009,0.00089346
1.108,1.2524,0.00038858,-0.02393,0.00089059
1.1095,1.2521,0.00038777,-0.023852,0.00088773
1.111,1.2518,0.00038706,-0.023774,0.00088488
1.1125,1.2515,0.00038637,-0.023696,0.00088203
1.114,1.2512,0.00038554,-0.023617,0.00087919
1.1155,1.2508,0.00038465,-0.023539,0.00087638
1.117,1.2505,0.00038378,-0.023461,0.00087354
1.1185,1.2502,0.00038292,-0.023382,0.00087068
1.12,1.2499,0.00038196,-0.023303,0.00086785
1.1215,1.2496,0.00038068,-0.023226,0.00086514
1.123,1.2493,0.00037949,-0.02315,0.00086242
1.1245,1.2489,0.00037839,-0.023075,0.0008596
1.126,1.2486,0.00037726,-0.023,0.00085677
1.1275,1.2483,0.00037614,-0.022924,0.00085401
1.129,1.248,0.00037514,-0.022848,0.00085125
1.1305,1.2477,0.00037413,-0.022772,0.00084851
1.132,1.2474,0.00037304,-0.022696,0.00084573
1.1335,1.2471,0.00037179,-0.02262,0.00084293
1.135,1.2467,0.00037083,-0.022543,0.00083998
1.1365,1.2464,0.00036992,-0.022467,0.00083699
1.138,1.2461,0.00036912,-0.022391,0.00083401
1.1395,1.2458,0.00036825,-0.022315,0.00083103
1.141,1.2455,0.00036753,-0.022239,0.000828
1.1425,1.2452,0.00036686,-0.022164,0.00082501
1.144,1.2449,0.00036625,-0.022088,0.00082206
1.1455,1.2446,0.00036562,-0.022013,0.00081915
1.147,1.2443,0.00036508,-0.021938,0.00081631
1.1485,1.244,0.00036446,-0.021864,0.00081354
1.15,1.2437,0.00036379,-0.02179,0.00081078
1.1515,1.2433,0.00036315,-0.021717,0.00080807
1.153,1.243,0.00036242,-0.021644,0.00080538
1.1545,1.2427,0.00036158,-0.021571,0.00080267
1.156,1.2424,0.00036075,-0.021498,0.00079993
1.1575,1.2421,0.00035998,-0.021425,0.00079719
1.159,1.2418,0.00035917,-0.021352,0.00079445
1.1605,1.2415,0.00035838,-0.021279,0.00079171
1.162,1.2412,0.00035767,-0.021206,0.00078896
1.1635,1.2409,0.00035693,-0.021133,0.00078624
1.165,1.2406,0.00035616,-0.02106,0.00078353
1.1665,1.2403,0.00035532,-0.020986,0.0007808
1.168,1.24,0.00035456,-0.020913,0.00077808
1.1695,1.2397,0.00035376,-0.020839,0.00077537
1.171,1.2394,0.00035294,-0.020766,0.00077266
1.1725,1.2391,0.00035215,-0.020692,0.00076995
1.174,1.2388,0.00035137,-0.020618,0.00076727
1.1755,1.2385,0.00035058,-0.020544,0.00076458
1.177,1.2382,0.00034974,-0.020469,0.00076198
1.1785,1.2379,0.00034894,-0.020395,0.00075939
1.18,1.2376,0.00034812,-0.020321,0.00075678
1.1815,1.2373,0.00034729,-0.020247,0.00075416
1.183,1.237,0.00034648,-0.020174,0.00075156
1.1845,1.2367,0.00034563,-0.0201,0.00074895
1.186,1.2364,0.00034476,-0.020025,0.00074634
1.1875,1.2362,0.00034383,-0.019951,0.00074375
1.189,1.2359,0.00034298,-0.019876,0.00074115
1.1905,1.2356,0.00034208,-0.019802,0.00073858
1.192,1.2353,0.00034113,-0.019727,0.00073602
1.1935,1.235,0.00034024,-0.019653,0.00073343
1.195,1.2347,0.0003394,-0.019579,0.00073083
1.1965,1.2344,0.00033854,-0.019505,0.00072825
1.198,1.2341,0.0003378,-0.019431,0.0007257
1.1995,1.2338,0.00033712,-0.019358,0.00072323
1.2011,1.2335,0.00033646,-0.019285,0.00072082
1.2026,1.2333,0.00033584,-0.019211,0.00071845
1.2041,1.233,0.00033524,-0.019138,0.00071606
1.2056,1.2327,0.00033466,-0.019066,0.00071369
1.2071,1.2324,0.00033412,-0.018993,0.00071131
1.2086,1.2321,0.00033358,-0.018921,0.00070893
1.2101,1.2318,0.00033306,-0.018848,0.00070654
1.2116,1.2316,0.0003324,-0.018777,0.00070419
1.2131,1.2313,0.00033178,-0.018705,0.00070186
1.2146,1.231,0.00033116,-0.018634,0.00069955
1.2161,1.2307,0.00033056,-0.018563,0.00069727
1.2176,1.2304,0.00032994,-0.018492,0.00069511
1.2191,1.2301,0.00032932,-0.018422,0.00069297
1.2206,1.2299,0.00032864,-0.018352,0.00069082
1.2221,1.2296,0.00032797,-0.018282,0.00068866
1.2236,1.2293,0.00032732,-0.018213,0.00068651
1.2251,1.229,0.00032662,-0.018143,0.00068435
1.2266,1.2287,0.00032587,-0.018074,0.00068217
1.2281,1.2284,0.00032503,-0.018004,0.00067997
1.2296,1.2282,0.00032414,-0.017935,0.00067775
1.2311,1.2279,0.00032328,-0.017865,0.00067551
1.2326,1.2276,0.00032242,-0.017796,0.00067325
1.2341,1.2273,0.00032156,-0.017727,0.00067099
1.2356,1.2271,0.00032083,-0.017658,0.00066875
1.2371,1.2268,0.00032012,-0.017588,0.00066653
1.2386,1.2265,0.00031945,-0.017519,0.00066431
1.2401,1.2262,0.00031881,-0.01745,0.00066209
1.2416,1.2259,0.00031825,-0.017381,0.00065989
1.2431,1.2257,0.00031764,-0.017311,0.00065768
1.2446,1.2254,0.00031708,-0.017242,0.00065548
1.2461,1.2251,0.00031651,-0.017173,0.00065326
1.2476,1.2248,0.0003159,-0.017104,0.00065104
1.2491,1.2246,0.00031535,-0.017035,0.0006488
1.2506,1.2243,0.00031473,-0.016967,0.00064659
1.2521,1.224,0.00031414,-0.016899,0.00064435
1.2536,1.2238,0.00031354,-0.016831,0.00064215
1.2551,1.2235,0.00031298,-0.016763,0.00063997
1.2566,1.2232,0.00031242,-0.016695,0.00063777
1.2581,1.223,0.00031181,-0.016627,0.0006356
1.2596,1.2227,0.00031118,-0.01656,0.00063343
1.2611,1.2224,0.00031054,-0.016493,0.00063131
1.2626,1.2221,0.0003099,-0.016425,0.00062924
1.2641,1.2219,0.0003093,-0.016358,0.00062718
1.2656,1.2216,0.00030876,-0.016291,0.00062511
1.2671,1.2213,0.00030818,-0.016223,0.00062305
1.2686,1.2211,0.00030754,-0.016156,0.00062102
1.2701,1.2208,0.00030696,-0.016089,0.00061899
1.2716,1.2205,0.00030638,-0.016022,0.00061695
1.2731,1.2203,0.00030581,-0.015955,0.00061493
1.2746,1.22,0.0003052,-0.015888,0.00061291
1.2761,1.2198,0.00030456,-0.015821,0.00061089
1.2776,1.2195,0.00030392,-0.015755,0.00060887
1.2791,1.2192,0.00030324,-0.015688,0.00060685
1.2806,1.219,0.00030256,-0.015621,0.00060484
1.2821,1.2187,0.00030183,-0.015555,0.00060283
1.2836,1.2184,0.00030113,-0.015489,0.0006008
1.2851,1.2182,0.00030041,-0.015422,0.00059879
1.2866,1.2179,0.0002997,-0.015356,0.00059678
1.2881,1.2177,0.00029901,-0.01529,0.00059478
1.2896,1.2174,0.00029835,-0.015224,0.00059278
1.2911,1.2172,0.00029773,-0.015159,0.00059081
1.2926,1.2169,0.00029715,-0.015093,0.00058885
1.2941,1.2166,0.00029662,-0.015028,0.00058687
1.2956,1.2164,0.00029605,-0.014962,0.0005849
1.2971,1.2161,0.0002955,-0.014897,0.00058294
1.2986,1.2159,0.00029492,-0.014832,0.00058098
1.3001,1.2156,0.00029434,-0.014768,0.00057902
1.3016,1.2154,0.00029377,-0.014703,0.00057708
1.3031,1.2151,0.00029316,-0.014639,0.00057515
1.3046,1.2148,0.00029257,-0.014574,0.00057323
1.3061,1.2146,0.00029195,-0.014511,0.00057133
1.3076,1.2143,0.00029136,-0.014447,0.00056941
1.3091,1.2141,0.00029074,-0.014383,0.00056752
1.3106,1.2138,0.00029013,-0.01432,0.00056564
1.3121,1.2136,0.00028952,-0.014257,0.00056375
1.3136,1.2133,0.00028888,-0.014193,0.00056186
1.3151,1.2131,0.00028829,-0.01413,0.00055999
1.3166,1.2128,0.00028765,-0.014067,0.00055813
1.3181,1.2126,0.00028699,-0.014004,0.00055625
1.3196,1.2123,0.00028636,-0.013942,0.0005544
1.3211,1.2121,0.00028572,-0.013879,0.00055257
1.3226,1.2118,0.00028504,-0.013816,0.00055074
1.3241,1.2116,0.00028434,-0.013754,0.00054893
1.3256,1.2113,0.00028364,-0.013691,0.00054713
1.3271,1.2111,0.00028294,-0.013629,0.00054533
1.3286,1.2108,0.00028226,-0.013567,0.00054351
1.3301,1.2106,0.00028158,-0.013505,0.00054171
1.3316,1.2103,0.00028091,-0.013444,0.00053989
1.3331,1.2101,0.00028022,-0.013382,0.00053809
1.3346,1.2098,0.0002795,-0.01332,0.00053633
1.3361,1.2096,0.0002788,-0.013259,0.00053457
1.3376,1.2093,0.00027807,-0.013197,0.00053285
1.3391,1.2091,0.00027737,-0.013136,0.00053112
1.3406,1.2088,0.0002767,-0.013075,0.00052942
1.3421,1.2086,0.00027612,-0.013014,0.0005277
1.3436,1.2084,0.00027554,-0.012953,0.00052597
1.3451,1.2081,0.00027496,-0.012892,0.00052421
1.3466,1.2079,0.00027441,-0.012831,0.00052243
1.3481,1.2076,0.00027388,-0.012771,0.00052068
1.3496,1.2074,0.00027332,-0.01271,0.0005189
1.3511,1.2071,0.00027279,-0.01265,0.00051715
1.3526,1.2069,0.00027226,-0.012589,0.00051539
1.3541,1.2067,0.00027169,-0.012529,0.00051366
1.3556,1.2064,0.0002711,-0.012469,0.00051196
1.3571,1.2062,0.00027052,-0.012409,0.00051027
1.3586,1.2059,0.00026994,-0.012348,0.00050853
1.3601,1.2057,0.00026932,-0.012288,0.00050678
1.3616,1.2055,0.0002687,-0.012229,0.00050505
1.3631,1.2052,0.00026808,-0.012169,0.00050327
1.3646,1.205,0.0002675,-0.012109,0.00050145
1.3661,1.2047,0.00026691,-0.012049,0.00049964
1.3676,1.2045,0.00026633,-0.01199,0.00049785
1.3691,1.2043,0.00026574,-0.01193,0.00049606
1.3706,1.204,0.00026515,-0.011871,0.00049431
1.3721,1.2038,0.00026459,-0.011812,0.00049255
1.3736,1.2036,0.00026401,-0.011753,0.00049079
1.3751,1.2033,0.00026341,-0.011694,0.00048905
1.3766,1.2031,0.00026278,-0.011635,0.00048733
1.3781,1.2029,0.00026214,-0.011577,0.00048565
1.3796,1.2026,0.00026149,-0.011518,0.00048397
1.3811,1.2024,0.00026082,-0.01146,0.00048229
1.3826,1.2022,0.0002602,-0.011402,0.00048062
1.3841,1.2019,0.00025959,-0.011344,0.00047898
1.3856,1.2017,0.000259,-0.011286,0.00047736
1.3871,1.2015,0.00025845,-0.011228,0.00047576
1.3886,1.2012,0.00025794,-0.011171,0.00047419
1.3901,1.201,0.00025745,-0.011113,0.00047261
1.3916,1.2008,0.00025693,-0.011056,0.00047103
1.3931,1.2005,0.00025645,-0.010999,0.00046945
1.3946,1.2003,0.0002559,-0.010941,0.0004679
1.3961,1.2001,0.00025539,-0.010884,0.00046637
1.3976,1.1998,0.00025488,-0.010828,0.00046483
1.3991,1.1996,0.00025431,-0.010771,0.00046328
1.4006,1.1994,0.00025377,-0.010715,0.00046171
1.4021,1.1992,0.00025321,-0.010659,0.00046014
1.4036,1.1989,0.00025262,-0.010603,0.00045858
1.4051,1.1987,0.00025201,-0.010547,0.00045701
1.4066,1.1985,0.00025144,-0.010491,0.00045544
1.4081,1.1983,0.00025084,-0.010435,0.00045388
1.4096,1.198,0.00025028,-0.010379,0.00045231
1.4111,1.1978,0.0002497,-0.010324,0.00045075
1.4126,1.1976,0.00024914,-0.010269,0.00044921
1.4141,1.1974,0.0002486,-0.010214,0.00044767
1.4156,1.1971,0.00024805,-0.010158,0.00044614
1.4171,1.1969,0.00024753,-0.010103,0.00044462
1.4186,1.1967,0.00024702,-0.010048,0.00044313
1.4201,1.1965,0.00024649,-0.0099933,0.00044163
1.4216,1.1962,0.00024594,-0.0099382,0.00044013
1.4231,1.196,0.00024537,-0.0098834,0.00043864
1.4246,1.1958,0.0002448,-0.0098286,0.00043716
1.4261,1.1956,0.00024422,-0.0097737,0.00043569
1.4276,1.1953,0.00024362,-0.0097193,0.00043426
1.4291,1.1951,0.00024299,-0.0096649,0.00043284
1.4306,1.1909,0.0002416,-0.0095783,0.00042994
1.4321,1.1947,0.00024174,-0.0095565,0.00042999
1.4336,1.1945,0.00024107,-0.0095026,0.00042859
1.4351,1.1942,0.00024039,-0.0094487,0.0004272
1.4366,1.194,0.00023976,-0.0093949,0.00042579
1.4381,1.1938,0.00023913,-0.0093415,0.0004244
1.4396,1.1936,0.00023856,-0.0092882,0.000423
1.4411,1.1934,0.00023794,-0.009235,0.0004216
1.4426,1.1931,0.00023739,-0.009182,0.0004202
1.4441,1.1929,0.00023686,-0.009129,0.0004188
1.4456,1.1927,0.00023632,-0.0090762,0.0004174
1.4471,1.1925,0.0002358,-0.0090232,0.000416
1.4486,1.1923,0.00023533,-0.0089705,0.00041463
1.4501,1.1881,0.00023407,-0.0088889,0.00041186
1.4516,1.1918,0.00023435,-0.0088657,0.00041189
1.4531,1.1916,0.00023391,-0.0088133,0.00041052
1.4546,1.1914,0.00023345,-0.008761,0.00040913
1.4561,1.1912,0.00023299,-0.0087087,0.00040773
1.4576,1.191,0.00023253,-0.0086565,0.00040634
1.4591,1.1868,0.00023137,-0.0085754,0.00040357
1.4606,1.1906,0.00023164,-0.0085525,0.00040356
1.4621,1.1903,0.00023119,-0.0085006,0.00040217
1.4636,1.1901,0.00023072,-0.0084489,0.00040078
1.4651,1.1899,0.00023024,-0.0083973,0.0003994
1.4666,1.1897,0.00022976,-0.0083458,0.00039802
1.4681,1.1895,0.00022926,-0.0082943,0.00039666
1.4696,1.1893,0.00022874,-0.0082429,0.00039531
1.4711,1.1891,0.00022821,-0.0081916,0.00039397
1.4726,1.1889,0.00022765,-0.0081403,0.00039262
1.4741,1.1886,0.00022705,-0.0080892,0.00039129
1.4756,1.1884,0.00022647,-0.0080385,0.00039
1.4771,1.1882,0.00022587,-0.0079881,0.00038875
1.4786,1.188,0.00022525,-0.007938,0.00038749
1.4801,1.1878,0.00022466,-0.007888,0.00038623
1.4816,1.1876,0.00022408,-0.0078381,0.00038498
1.4831,1.1874,0.0002235,-0.0077881,0.00038372
1.4846,1.1872,0.00022296,-0.0077383,0.00038248
1.4861,1.187,0.00022241,-0.0076887,0.00038126
1.4876,1.1868,0.00022191,-0.0076394,0.00038003
1.4891,1.1866,0.00022144,-0.0075904,0.00037879
1.4906,1.1864,0.00022101,-0.0075415,0.00037756
1.4921,1.1861,0.00022054,-0.0074926,0.00037634
1.4936,1.1859,0.00022009,-0.0074438,0.0003751
1.4951,1.1857,0.00021965,-0.0073953,0.00037387
1.4966,1.1855,0.0002192,-0.0073468,0.00037263
1.4981,1.1853,0.00021875,-0.0072984,0.0003714
1.4996,1.1851,0.00021832,-0.0072501,0.00037016
1.5011,1.1849,0.00021786,-0.0072018,0.00036892
1.5026,1.1847,0.00021742,-0.0071535,0.00036766
1.5041,1.1845,0.00021695,-0.0071052,0.00036639
1.5056,1.1843,0.0002165,-0.0070569,0.00036512
1.5071,1.1841,0.00021605,-0.0070087,0.00036386
1.5086,1.1839,0.00021557,-0.0069605,0.00036261
1.5101,1.1837,0.00021511,-0.0069124,0.00036136
1.5116,1.1835,0.00021463,-0.0068643,0.00036012
1.5131,1.1833,0.00021416,-0.0068161,0.00035889
1.5146,1.1831,0.00021368,-0.0067679,0.00035767
1.5161,1.1829,0.00021319,-0.0067198,0.00035646
1.5176,1.1827,0.00021266,-0.0066716,0.00035526
1.5191,1.1825,0.00021212,-0.0066234,0.00035407
1.5206,1.1823,0.00021156,-0.0065752,0.00035287
1.5221,1.1821,0.00021099,-0.0065271,0.00035166
1.5236,1.1819,0.00021041,-0.0064792,0.00035047
1.5251,1.1817,0.00020981,-0.0064314,0.00034929
1.5266,1.1815,0.00020923,-0.0063839,0.00034814
1.5281,1.1813,0.00020861,-0.0063365,0.00034701
1.5296,1.1811,0.00020801,-0.0062893,0.00034587
1.5311,1.1809,0.00020741,-0.0062421,0.00034473
1.5326,1.1807,0.00020682,-0.0061951,0.00034359
1.5341,1.1805,0.00020632,-0.0061483,0.00034245
1.5356,1.1803,0.00020585,-0.0061017,0.00034132
1.5371,1.1801,0.0002054,-0.0060553,0.00034018
1.5386,1.1799,0.00020499,-0.0060093,0.00033905
1.5401,1.1797,0.00020461,-0.0059636,0.00033793
1.5416,1.1795,0.00020422,-0.005918,0.00033681
1.5431,1.1793,0.00020383,-0.0058724,0.00033569
1.5446,1.1792,0.00020345,-0.005827,0.00033456
1.5461,1.179,0.0002031,-0.0057818,0.00033346
1.5476,1.1788,0.00020272,-0.0057366,0.00033235
1.5491,1.1786,0.00020236,-0.0056915,0.00033124
1.5506,1.1784,0.00020202,-0.0056464,0.00033016
1.5521,1.1782,0.00020165,-0.0056015,0.00032909
1.5536,1.178,0.00020126,-0.0055569,0.00032798
1.5551,1.1778,0.00020087,-0.0055124,0.00032689
1.5566,1.1776,0.00020045,-0.005468,0.00032579
1.5581,1.1774,0.00020001,-0.0054235,0.00032469
1.5596,1.1772,0.00019955,-0.0053792,0.0003236
1.5611,1.177,0.00019903,-0.0053349,0.0003225
1.5626,1.1768,0.00019851,-0.0052907,0.00032141
1.5641,1.1766,0.00019796,-0.0052466,0.00032033
1.5656,1.1765,0.00019739,-0.0052025,0.00031926
1.5671,1.1763,0.00019681,-0.0051584,0.00031818
1.5686,1.1761,0.00019623,-0.0051143,0.00031711
1.5701,1.1759,0.00019565,-0.0050704,0.00031604
1.5716,1.1757,0.00019512,-0.0050264,0.00031498
1.5731,1.1755,0.00019464,-0.0049823,0.00031393
1.5746,1.1753,0.00019414,-0.0049382,0.00031288
1.5761,1.1751,0.00019368,-0.0048941,0.00031184
1.5776,1.1749,0.00019318,-0.0048501,0.00031082
1.5791,1.1748,0.00019268,-0.0048063,0.00030981
1.5806,1.1746,0.00019219,-0.0047628,0.00030882
1.5821,1.1744,0.00019169,-0.0047194,0.00030782
1.5836,1.1742,0.00019122,-0.0046762,0.00030683
1.5851,1.174,0.00019075,-0.0046332,0.00030583
1.5866,1.1738,0.00019035,-0.0045904,0.00030481
1.5881,1.1736,0.00018999,-0.0045482,0.00030379
1.5896,1.1735,0.00018965,-0.0045065,0.00030278
1.5911,1.1733,0.00018931,-0.0044649,0.00030178
1.5926,1.1731,0.00018895,-0.0044234,0.00030079
1.5941,1.169,0.00018798,-0.0043668,0.00029878
1.5956,1.1727,0.00018819,-0.0043408,0.00029882
1.5971,1.1725,0.00018779,-0.0042996,0.00029784
1.5986,1.1724,0.00018739,-0.0042584,0.00029685
1.6002,1.1722,0.00018696,-0.0042172,0.00029586
1.6017,1.172,0.00018653,-0.0041761,0.00029486
1.6032,1.1718,0.00018607,-0.004135,0.00029386
1.6047,1.1716,0.00018562,-0.0040938,0.00029285
1.6062,1.1714,0.00018517,-0.0040526,0.00029184
1.6077,1.1713,0.00018472,-0.0040113,0.00029082
1.6092,1.1711,0.00018425,-0.0039701,0.00028981
1.6107,1.1709,0.00018378,-0.0039288,0.0002888
1.6122,1.1707,0.0001833,-0.0038876,0.00028779
1.6137,1.1705,0.00018281,-0.0038463,0.00028676
1.6152,1.1704,0.00018233,-0.0038051,0.00028574
1.6167,1.1702,0.00018185,-0.0037641,0.00028474
1.6182,1.17,0.0001814,-0.0037229,0.00028373
1.6197,1.1698,0.00018096,-0.0036818,0.00028274
1.6212,1.1696,0.00018049,-0.0036407,0.00028175
1.6227,1.1695,0.00018004,-0.0035999,0.00028075
1.6242,1.1693,0.00017959,-0.0035594,0.00027977
1.6257,1.1691,0.00017914,-0.0035189,0.00027879
1.6272,1.1689,0.0001787,-0.0034786,0.00027783
1.6287,1.1688,0.00017825,-0.0034385,0.00027688
1.6302,1.1686,0.00017781,-0.0033985,0.00027593
1.6317,1.1684,0.0001774,-0.0033585,0.000275
1.6332,1.1682,0.00017701,-0.0033185,0.00027409
1.6347,1.1681,0.00017661,-0.0032787,0.00027319
1.6362,1.1679,0.00017622,-0.003239,0.00027231
1.6377,1.1677,0.00017585,-0.0031995,0.00027143
1.6392,1.1675,0.00017552,-0.0031605,0.00027057
1.6407,1.1674,0.00017522,-0.0031219,0.00026972
1.6422,1.1672,0.00017491,-0.0030833,0.00026887
1.6437,1.167,0.00017459,-0.0030448,0.00026803
1.6452,1.1668,0.00017423,-0.0030063,0.00026719
1.6467,1.1667,0.00017388,-0.0029679,0.00026634
1.6482,1.1665,0.00017351,-0.0029295,0.00026549
1.6497,1.1663,0.00017312,-0.0028911,0.00026463
1.6512,1.1661,0.00017272,-0.0028529,0.00026377
1.6527,1.166,0.0001723,-0.0028147,0.00026292
1.6542,1.1658,0.00017187,-0.0027766,0.00026206
1.6557,1.1656,0.00017142,-0.0027384,0.00026117
1.6572,1.1654,0.00017099,-0.0027004,0.00026028
1.6587,1.1653,0.00017057,-0.0026624,0.0002594
1.6602,1.1651,0.00017016,-0.0026244,0.00025851
1.6617,1.1649,0.00016977,-0.0025865,0.00025762
1.6632,1.1648,0.00016936,-0.0025487,0.00025673
1.6647,1.1646,0.00016895,-0.002511,0.00025584
1.6662,1.1644,0.00016853,-0.0024733,0.00025494
1.6677,1.1642,0.00016809,-0.0024357,0.00025405
1.6692,1.1641,0.00016763,-0.0023982,0.00025316
1.6707,1.1639,0.00016715,-0.0023608,0.00025228
1.6722,1.1637,0.00016666,-0.0023237,0.00025141
1.6737,1.1636,0.00016619,-0.0022866,0.00025052
1.6752,1.1634,0.00016572,-0.0022498,0.00024963
1.6767,1.1632,0.00016525,-0.0022132,0.00024874
1.6782,1.1631,0.00016479,-0.0021768,0.00024788
1.6797,1.1629,0.00016435,-0.0021407,0.00024702
1.6812,1.1627,0.00016394,-0.0021047,0.0002462
1.6827,1.1626,0.00016357,-0.0020688,0.00024538
1.6842,1.1624,0.00016325,-0.0020329,0.00024456
1.6857,1.1622,0.00016294,-0.001997,0.00024375
1.6872,1.1621,0.00016262,-0.0019611,0.00024295
1.6887,1.1619,0.00016233,-0.0019252,0.00024215
1.6902,1.1617,0.00016203,-0.0018892,0.00024134
1.6917,1.1616,0.00016175,-0.0018532,0.00024055
1.6932,1.1614,0.00016146,-0.0018173,0.00023976
1.6947,1.1612,0.00016115,-0.0017813,0.00023898
1.6962,1.1611,0.00016084,-0.0017454,0.0002382
1.6977,1.1609,0.00016054,-0.0017095,0.00023743
1.6992,1.1607,0.00016024,-0.0016735,0.00023667
1.7007,1.1606,0.00015993,-0.0016376,0.00023591
1.7022,1.1604,0.00015962,-0.0016019,0.00023516
1.7037,1.1603,0.00015933,-0.0015662,0.00023442
1.7052,1.1601,0.00015902,-0.0015305,0.00023367
1.7067,1.1599,0.00015873,-0.001495,0.00023291
1.7082,1.1598,0.00015845,-0.0014595,0.00023216
1.7097,1.1596,0.0001581,-0.0014242,0.0002314
1.7112,1.1594,0.00015775,-0.001389,0.00023066
1.7127,1.1593,0.00015744,-0.0013541,0.00022989
1.7142,1.1591,0.0001571,-0.0013193,0.00022913
1.7157,1.159,0.00015675,-0.0012847,0.00022836
1.7172,1.1588,0.00015637,-0.0012502,0.00022759
1.7187,1.1586,0.00015599,-0.0012157,0.00022682
1.7202,1.1585,0.00015559,-0.0011815,0.00022605
1.7217,1.1583,0.00015517,-0.0011473,0.00022527
1.7232,1.1582,0.00015476,-0.0011133,0.00022449
1.7247,1.158,0.00015435,-0.0010795,0.00022372
1.7262,1.1578,0.00015398,-0.0010459,0.00022296
1.7277,1.1577,0.00015362,-0.0010126,0.0002222
1.7292,1.1575,0.00015327,-0.00097931,0.00022144
1.7307,1.1574,0.00015291,-0.00094608,0.00022068
1.7322,1.1572,0.00015254,-0.00091295,0.00021993
1.7337,1.157,0.00015219,-0.00087987,0.00021918
1.7352,1.1569,0.00015182,-0.00084682,0.00021842
1.7367,1.1567,0.00015144,-0.00081381,0.00021767
1.7382,1.1566,0.00015107,-0.00078084,0.00021691
1.7397,1.1564,0.00015069,-0.00074791,0.00021617
1.7412,1.1563,0.0001503,-0.00071498,0.00021542
1.7427,1.1561,0.00014992,-0.00068217,0.00021469
1.7442,1.1559,0.00014954,-0.00064937,0.00021395
1.7457,1.1558,0.00014916,-0.00061664,0.00021322
1.7472,1.1556,0.00014874,-0.00058401,0.00021249
1.7487,1.1555,0.00014834,-0.00055136,0.00021176
1.7502,1.1553,0.00014793,-0.00051885,0.00021103
1.7517,1.1552,0.00014755,-0.00048645,0.00021029
1.7532,1.155,0.00014715,-0.0004541,0.00020955
1.7547,1.1548,0.00014677,-0.00042179,0.00020882
1.7562,1.1547,0.0001464,-0.00038953,0.00020811
1.7577,1.1545,0.00014604,-0.00035731,0.00020739
1.7592,1.1544,0.00014567,-0.000325,0.00020669
1.7607,1.1542,0.00014531,-0.00029274,0.000206
1.7622,1.1541,0.00014496,-0.00026054,0.00020531
1.7637,1.1539,0.00014462,-0.0002285,0.00020462
1.7652,1.1538,0.00014424,-0.00019655,0.00020394
1.7667,1.1536,0.00014387,-0.00016472,0.00020325
1.7682,1.1535,0.00014351,-0.00013299,0.00020257
1.7697,1.1533,0.00014318,-0.00010149,0.00020188
1.7712,1.1532,0.00014286,-7.0082e-05,0.0002012
1.7727,1.153,0.00014255,-3.8777e-05,0.00020053
1.7742,1.1529,0.00014224,-7.5849e-06,0.00019986
1.7757,1.1527,0.00014193,2.3471e-05,0.0001992
1.7772,1.1526,0.00014161,5.4408e-05,0.00019855
1.7787,1.1524,0.00014131,8.5294e-05,0.0001979
1.7802,1.1523,0.00014102,0.0001162,0.00019725
1.7817,1.1521,0.00014072,0.00014709,0.00019661
1.7832,1.152,0.00014041,0.00017784,0.00019596
1.7847,1.1518,0.00014009,0.00020855,0.00019532
1.7862,1.1517,0.00013976,0.00023915,0.00019468
1.7877,1.1515,0.00013942,0.00026964,0.00019403
1.7892,1.1514,0.00013907,0.00030003,0.0001934
1.7907,1.1512,0.00013871,0.00033033,0.00019277
1.7922,1.1511,0.00013835,0.0003606,0.00019214
1.7937,1.1509,0.00013801,0.00039078,0.00019151
1.7952,1.1508,0.00013763,0.00042072,0.0001909
1.7967,1.1506,0.00013729,0.00045054,0.00019028
1.7982,1.1505,0.00013694,0.00048027,0.00018967
1.7997,1.1503,0.0001366,0.00050991,0.00018906
1.8012,1.1502,0.00013624,0.0005395,0.00018845
1.8027,1.15,0.00013585,0.00056911,0.00018784
1.8042,1.1499,0.00013545,0.00059867,0.00018723
1.8057,1.1497,0.00013506,0.00062819,0.00018663
1.8072,1.1496,0.00013469,0.00065756,0.00018602
1.8087,1.1494,0.00013429,0.00068687,0.00018543
1.8102,1.1493,0.0001339,0.00071614,0.00018483
1.8117,1.1491,0.00013352,0.00074538,0.00018423
1.8132,1.149,0.00013312,0.00077454,0.00018363
1.8147,1.1488,0.00013278,0.0008036,0.00018303
1.8162,1.1487,0.00013245,0.00083264,0.00018243
1.8177,1.1486,0.00013213,0.00086156,0.00018184
1.8192,1.1484,0.00013183,0.00089037,0.00018125
1.8207,1.1483,0.0001315,0.00091916,0.00018066
1.8222,1.1481,0.00013119,0.00094789,0.00018008
1.8237,1.148,0.00013088,0.00097661,0.0001795
1.8252,1.1478,0.00013057,0.0010053,0.00017892
1.8267,1.1477,0.00013026,0.0010337,0.00017835
1.8282,1.1475,0.00012993,0.0010622,0.00017778
1.8297,1.1474,0.0001296,0.0010906,0.00017722
1.8312,1.1473,0.00012929,0.0011188,0.00017665
1.8327,1.1471,0.00012902,0.0011469,0.00017608
1.8342,1.147,0.00012875,0.001175,0.00017551
1.8357,1.1468,0.00012846,0.001203,0.00017495
1.8372,1.1467,0.00012817,0.001231,0.00017439
1.8387,1.1465,0.00012788,0.0012588,0.00017384
1.8402,1.1464,0.00012756,0.0012866,0.00017328
1.8417,1.1463,0.00012726,0.0013143,0.00017272
1.8432,1.1461,0.00012696,0.0013419,0.00017218
1.8447,1.146,0.00012664,0.0013694,0.00017163
1.8462,1.1458,0.0001263,0.0013968,0.0001711
1.8477,1.1457,0.00012598,0.0014242,0.00017055
1.8492,1.1456,0.00012564,0.0014515,0.00017001
1.8507,1.1454,0.0001253,0.0014788,0.00016946
1.8522,1.1453,0.00012492,0.001506,0.00016892
1.8537,1.1451,0.00012456,0.0015331,0.00016837
1.8552,1.145,0.00012418,0.0015601,0.00016781
1.8567,1.1449,0.00012382,0.0015869,0.00016725
1.8582,1.1447,0.00012344,0.0016137,0.00016669
1.8597,1.1446,0.00012309,0.0016403,0.00016613
1.8612,1.1444,0.00012275,0.0016669,0.00016556
1.8627,1.1443,0.00012239,0.0016933,0.000165
1.8642,1.1442,0.00012203,0.0017198,0.00016443
1.8657,1.144,0.00012171,0.0017462,0.00016385
1.8672,1.1439,0.00012143,0.0017728,0.00016327
1.8687,1.1437,0.00012117,0.0017993,0.00016269
1.8702,1.1436,0.00012094,0.0018257,0.00016212
1.8717,1.1435,0.00012074,0.0018521,0.00016156
1.8732,1.1433,0.00012052,0.0018784,0.00016101
1.8747,1.1432,0.0001203,0.0019047,0.00016047
1.8762,1.1431,0.0001201,0.0019309,0.00015993
1.8777,1.1429,0.00011989,0.001957,0.0001594
1.8792,1.1428,0.00011966,0.001983,0.00015887
1.8807,1.1427,0.0001194,0.0020089,0.00015834
1.8822,1.1425,0.00011914,0.0020347,0.00015782
1.8837,1.1424,0.00011886,0.0020603,0.00015731
1.8852,1.1423,0.00011859,0.0020859,0.00015679
1.8867,1.1421,0.00011828,0.0021114,0.00015628
1.8882,1.142,0.00011797,0.0021368,0.00015576
1.8897,1.1418,0.00011766,0.0021621,0.00015525
1.8912,1.1417,0.00011736,0.0021872,0.00015474
1.8927,1.1416,0.00011705,0.0022123,0.00015424
1.8942,1.1414,0.00011674,0.0022373,0.00015373
1.8957,1.1413,0.00011641,0.0022622,0.00015322
1.8972,1.1412,0.00011609,0.0022871,0.00015271
1.8987,1.141,0.00011576,0.002312,0.0001522
1.9002,1.1409,0.00011546,0.0023369,0.0001517
1.9017,1.1408,0.00011516,0.0023619,0.00015119
1.9032,1.1406,0.00011492,0.0023868,0.00015069
1.9047,1.1405,0.00011466,0.0024116,0.00015019
1.9062,1.1404,0.00011441,0.0024363,0.00014969
1.9077,1.1402,0.00011416,0.002461,0.00014919
1.9092,1.1401,0.00011393,0.0024855,0.0001487
1.9107,1.14,0.00011368,0.00251,0.0001482
1.9122,1.1399,0.00011345,0.0025342,0.00014771
1.9137,1.1397,0.0001132,0.0025583,0.00014723
1.9152,1.1396,0.00011296,0.0025824,0.00014674
1.9167,1.1395,0.00011273,0.0026064,0.00014626
1.9182,1.1393,0.0001125,0.0026303,0.00014578
1.9197,1.1392,0.00011224,0.0026543,0.0001453
1.9212,1.1391,0.00011198,0.0026783,0.00014483
1.9227,1.1389,0.00011169,0.0027023,0.00014435
1.9242,1.1388,0.00011137,0.0027261,0.00014388
1.9257,1.1387,0.00011109,0.0027499,0.00014342
1.9272,1.1385,0.00011081,0.0027735,0.00014295
1.9287,1.1384,0.00011053,0.0027971,0.00014248
1.9302,1.1383,0.00011023,0.0028206,0.00014201
1.9317,1.1382,0.00010993,0.0028441,0.00014154
1.9332,1.138,0.00010966,0.0028677,0.00014107
1.9347,1.1379,0.0001094,0.0028911,0.00014059
1.9362,1.1378,0.00010914,0.0029145,0.00014012
1.9377,1.1376,0.00010889,0.0029379,0.00013964
1.9392,1.1375,0.00010866,0.0029612,0.00013916
1.9407,1.1374,0.00010842,0.0029843,0.00013869
1.9422,1.1373,0.0001082,0.0030072,0.00013822
1.9437,1.1371,0.00010799,0.00303,0.00013776
1.9452,1.137,0.00010774,0.0030527,0.0001373
1.9467,1.1369,0.00010749,0.0030754,0.00013685
1.9482,1.1368,0.00010719,0.0030981,0.0001364
1.9497,1.1366,0.00010692,0.0031208,0.00013595
1.9512,1.1365,0.00010662,0.0031435,0.00013551
1.9527,1.1364,0.0001063,0.0031662,0.00013508
1.9542,1.1362,0.000106,0.0031888,0.00013464
1.9557,1.1361,0.0001057,0.0032114,0.0001342
1.9572,1.136,0.00010539,0.0032338,0.00013377
1.9587,1.1359,0.00010507,0.0032563,0.00013333
1.9602,1.1357,0.00010473,0.0032788,0.0001329
1.9617,1.1356,0.00010436,0.0033012,0.00013246
1.9632,1.1355,0.00010405,0.0033238,0.00013203
1.9647,1.1354,0.00010377,0.0033461,0.0001316
1.9662,1.1352,0.00010351,0.0033684,0.00013117
1.9677,1.1351,0.00010329,0.0033906,0.00013073
1.9692,1.135,0.00010308,0.0034128,0.00013028
1.9707,1.1349,0.00010292,0.0034348,0.00012985
1.9722,1.1347,0.00010281,0.0034563,0.00012946
1.9737,1.1346,0.00010269,0.0034778,0.00012906
1.9752,1.1345,0.00010256,0.0034991,0.00012865
1.9767,1.1344,0.00010242,0.0035203,0.00012824
1.9782,1.1343,0.00010225,0.0035415,0.00012783
1.9797,1.1341,0.00010206,0.0035628,0.00012742
1.9812,1.134,0.00010183,0.003584,0.000127
1.9827,1.1339,0.00010157,0.0036053,0.00012659
1.9842,1.1338,0.00010129,0.0036265,0.00012617
1.9857,1.1336,0.00010099,0.0036478,0.00012576
1.9872,1.1335,0.00010067,0.0036691,0.00012534
1.9887,1.1334,0.00010033,0.0036904,0.00012492
1.9902,1.1333,9.9941e-05,0.0037117,0.00012451
1.9917,1.1332,9.9537e-05,0.0037331,0.00012409
1.9932,1.133,9.9108e-05,0.0037545,0.00012367
1.9947,1.1329,9.8646e-05,0.003776,0.00012326
1.9962,1.1328,9.8144e-05,0.0037975,0.00012284
1.9977,1.1327,9.7639e-05,0.0038189,0.00012241
1.9992,1.1325,9.7084e-05,0.0038405,0.00012198
2.0008,1.1324,9.6878e-05,0.0038611,0.00012158
2.0023,1.1323,9.6931e-05,0.0038808,0.00012122
2.0038,1.1322,9.6983e-05,0.0039006,0.00012086
2.0053,1.1321,9.7008e-05,0.0039203,0.00012049
2.0068,1.1319,9.6988e-05,0.0039401,0.00012013
2.0083,1.1318,9.6928e-05,0.0039599,0.00011976
2.0098,1.1317,9.6871e-05,0.0039798,0.0001194
2.0113,1.1316,9.6795e-05,0.0039997,0.00011904
2.0128,1.1315,9.6693e-05,0.0040196,0.00011867
2.0143,1.1314,9.6537e-05,0.0040396,0.0001183
2.0158,1.1312,9.6365e-05,0.0040595,0.00011793
2.0173,1.1311,9.6159e-05,0.0040795,0.00011757
2.0188,1.131,9.5938e-05,0.0040995,0.0001172
2.0203,1.1309,9.5677e-05,0.0041196,0.00011684
2.0218,1.1308,9.542e-05,0.0041396,0.00011648
2.0233,1.1306,9.5135e-05,0.0041596,0.00011611
2.0248,1.1305,9.4831e-05,0.0041797,0.00011573
2.0263,1.1304,9.4514e-05,0.0041997,0.00011536
2.0278,1.1303,9.4159e-05,0.0042198,0.00011499
2.0293,1.1302,9.3797e-05,0.00424,0.00011461
2.0308,1.1301,9.3415e-05,0.0042603,0.00011424
2.0323,1.1299,9.3023e-05,0.0042804,0.00011387
2.0338,1.1298,9.2682e-05,0.0043002,0.00011352
2.0353,1.1297,9.2409e-05,0.0043198,0.00011317
2.0368,1.1296,9.2176e-05,0.0043389,0.00011283
2.0383,1.1295,9.2033e-05,0.0043578,0.00011248
2.0398,1.1294,9.191e-05,0.0043765,0.00011213
2.0413,1.1292,9.1764e-05,0.0043952,0.00011178
2.0428,1.1291,9.1644e-05,0.0044138,0.00011143
2.0443,1.129,9.155e-05,0.0044322,0.0001111
2.0458,1.1289,9.1445e-05,0.0044506,0.00011076
2.0473,1.1288,9.1332e-05,0.0044693,0.00011042
2.0488,1.1287,9.1211e-05,0.004488,0.00011009
2.0503,1.1286,9.1055e-05,0.0045067,0.00010976
2.0518,1.1284,9.0882e-05,0.0045254,0.00010943
2.0533,1.1283,9.0681e-05,0.0045441,0.0001091
2.0548,1.1282,9.0461e-05,0.0045628,0.00010877
2.0563,1.1281,9.0222e-05,0.0045815,0.00010845
2.0578,1.128,8.9963e-05,0.0046002,0.00010812
2.0593,1.1279,8.9708e-05,0.0046189,0.00010778
2.0608,1.1278,8.9428e-05,0.0046378,0.00010744
2.0623,1.1276,8.9118e-05,0.0046567,0.0001071
2.0638,1.1275,8.8811e-05,0.0046755,0.00010677
2.0653,1.1274,8.8515e-05,0.0046942,0.00010644
2.0668,1.1273,8.8213e-05,0.0047128,0.00010611
2.0683,1.1272,8.7947e-05,0.0047312,0.00010578
2.0698,1.1271,8.7705e-05,0.0047495,0.00010546
2.0713,1.127,8.7485e-05,0.0047676,0.00010515
2.0728,1.1269,8.7274e-05,0.0047855,0.00010484
2.0743,1.1267,8.7139e-05,0.0048032,0.00010452
2.0758,1.1266,8.6996e-05,0.0048208,0.00010421
2.0773,1.1265,8.6868e-05,0.0048383,0.00010389
2.0788,1.1264,8.6732e-05,0.0048558,0.00010358
2.0803,1.1263,8.658e-05,0.0048733,0.00010327
2.0818,1.1262,8.6417e-05,0.0048909,0.00010296
2.0833,1.1261,8.6265e-05,0.0049085,0.00010264
2.0848,1.1222,8.5833e-05,0.0049101,0.00010197
2.0863,1.1259,8.5967e-05,0.0049434,0.00010199
2.0878,1.1257,8.5801e-05,0.0049609,0.00010168
2.0893,1.1256,8.563e-05,0.0049783,0.00010137
2.0908,1.1255,8.5429e-05,0.0049958,0.00010106
2.0923,1.1254,8.5203e-05,0.0050132,0.00010077
2.0938,1.1253,8.4965e-05,0.0050306,0.00010048
2.0953,1.1252,8.4718e-05,0.005048,0.00010018
2.0968,1.1251,8.4463e-05,0.0050654,9.9894e-05
2.0983,1.125,8.4216e-05,0.0050828,9.9606e-05
2.0998,1.1249,8.3966e-05,0.0051001,9.9317e-05
2.1013,1.1248,8.3718e-05,0.0051174,9.9032e-05
2.1028,1.1246,8.3478e-05,0.0051345,9.8749e-05
2.1043,1.1245,8.3257e-05,0.0051516,9.8461e-05
2.1058,1.1244,8.3046e-05,0.0051685,9.8175e-05
2.1073,1.1243,8.2841e-05,0.0051855,9.7885e-05
2.1088,1.1242,8.2622e-05,0.0052024,9.7591e-05
2.1103,1.1241,8.2452e-05,0.0052191,9.7299e-05
2.1118,1.124,8.2306e-05,0.0052355,9.7012e-05
2.1133,1.1239,8.2146e-05,0.0052518,9.673e-05
2.1148,1.1238,8.1964e-05,0.0052682,9.645e-05
2.1163,1.1237,8.1812e-05,0.0052846,9.6169e-05
2.1178,1.1236,8.1635e-05,0.0053011,9.5883e-05
2.1193,1.1235,8.1451e-05,0.0053177,9.5598e-05
2.1208,1.1233,8.1266e-05,0.0053342,9.5316e-05
2.1223,1.1232,8.1088e-05,0.0053507,9.5038e-05
2.1238,1.1231,8.0902e-05,0.0053672,9.4764e-05
2.1253,1.123,8.0744e-05,0.0053836,9.449e-05
2.1268,1.1229,8.0588e-05,0.0054,9.4207e-05
2.1283,1.1228,8.0409e-05,0.0054165,9.3925e-05
2.1298,1.1227,8.0233e-05,0.0054331,9.3645e-05
2.1313,1.1226,8.0052e-05,0.0054495,9.3363e-05
2.1328,1.1225,7.9848e-05,0.0054659,9.3076e-05
2.1343,1.1224,7.9661e-05,0.0054822,9.2791e-05
2.1358,1.1223,7.9462e-05,0.0054984,9.25e-05
2.1373,1.1222,7.9289e-05,0.0055145,9.221e-05
2.1388,1.1221,7.9094e-05,0.0055306,9.1918e-05
2.1403,1.122,7.8907e-05,0.0055465,9.1621e-05
2.1418,1.1219,7.8744e-05,0.0055623,9.1326e-05
2.1433,1.1218,7.8587e-05,0.0055781,9.1032e-05
2.1448,1.1217,7.8457e-05,0.0055937,9.0737e-05
2.1463,1.1216,7.8334e-05,0.0056093,9.044e-05
2.1478,1.1214,7.8238e-05,0.0056245,9.0145e-05
2.1493,1.1213,7.816e-05,0.0056397,8.9848e-05
2.1508,1.1212,7.8081e-05,0.0056549,8.9562e-05
2.1523,1.1211,7.799e-05,0.0056699,8.9281e-05
2.1538,1.121,7.7894e-05,0.005685,8.9003e-05
2.1553,1.1209,7.7796e-05,0.0057001,8.8728e-05
2.1568,1.1208,7.7691e-05,0.0057151,8.8464e-05
2.1583,1.1207,7.7574e-05,0.0057301,8.8203e-05
2.1598,1.1206,7.746e-05,0.005745,8.7944e-05
2.1613,1.1205,7.7343e-05,0.0057599,8.7691e-05
2.1628,1.1204,7.7214e-05,0.0057748,8.7437e-05
2.1643,1.1203,7.7067e-05,0.0057897,8.7184e-05
2.1658,1.1202,7.692e-05,0.0058046,8.6929e-05
2.1673,1.1201,7.6753e-05,0.0058195,8.667e-05
2.1688,1.12,7.6599e-05,0.0058343,8.6408e-05
2.1703,1.1199,7.6437e-05,0.0058492,8.6141e-05
2.1718,1.1198,7.6272e-05,0.0058641,8.5872e-05
2.1733,1.1197,7.6091e-05,0.005879,8.5604e-05
2.1748,1.1196,7.5918e-05,0.0058938,8.5337e-05
2.1763,1.1195,7.5723e-05,0.0059087,8.5068e-05
2.1778,1.1194,7.5518e-05,0.0059235,8.4798e-05
2.1793,1.1193,7.5309e-05,0.0059382,8.4531e-05
2.1808,1.1192,7.5082e-05,0.0059529,8.4263e-05
2.1823,1.1191,7.4846e-05,0.0059676,8.3996e-05
2.1838,1.119,7.4597e-05,0.0059823,8.3726e-05
2.1853,1.1189,7.4342e-05,0.0059969,8.345e-05
2.1868,1.1188,7.4089e-05,0.0060115,8.3176e-05
2.1883,1.1187,7.3863e-05,0.0060261,8.2906e-05
2.1898,1.1186,7.3623e-05,0.0060406,8.264e-05
2.1913,1.1185,7.339e-05,0.006055,8.2379e-05
2.1928,1.1184,7.3148e-05,0.0060693,8.212e-05
2.1943,1.1183,7.2914e-05,0.0060835,8.1866e-05
2.1958,1.1182,7.2682e-05,0.0060977,8.1615e-05
2.1973,1.1181,7.2444e-05,0.0061118,8.1366e-05
2.1988,1.118,7.2213e-05,0.0061259,8.1116e-05
2.2003,1.1179,7.2007e-05,0.0061399,8.0865e-05
2.2018,1.1178,7.1809e-05,0.006154,8.0615e-05
2.2033,1.1177,7.1663e-05,0.0061677,8.0363e-05
2.2048,1.1176,7.1581e-05,0.0061812,8.0115e-05
2.2063,1.1175,7.1486e-05,0.0061946,7.9867e-05
2.2078,1.1174,7.139e-05,0.006208,7.9619e-05
2.2093,1.1173,7.1304e-05,0.0062212,7.9375e-05
2.2108,1.1172,7.119e-05,0.0062345,7.9136e-05
2.2123,1.1171,7.1117e-05,0.0062476,7.8897e-05
2.2138,1.117,7.102e-05,0.0062608,7.8659e-05
2.2153,1.1169,7.0932e-05,0.006274,7.8423e-05
2.2168,1.1168,7.0845e-05,0.0062871,7.8187e-05
2.2183,1.1167,7.0756e-05,0.0063002,7.7953e-05
2.2198,1.1166,7.0644e-05,0.0063133,7.7719e-05
2.2213,1.1165,7.0532e-05,0.0063264,7.7486e-05
2.2228,1.1164,7.0422e-05,0.0063395,7.7253e-05
2.2243,1.1163,7.0306e-05,0.0063525,7.7023e-05
2.2258,1.1162,7.0168e-05,0.0063655,7.6796e-05
2.2273,1.1161,7.0047e-05,0.0063784,7.657e-05
2.2288,1.116,6.9916e-05,0.0063914,7.6343e-05
2.2303,1.1159,6.9771e-05,0.0064043,7.6118e-05
2.2318,1.1158,6.9629e-05,0.0064173,7.5893e-05
2.2333,1.1158,6.9467e-05,0.0064303,7.5666e-05
2.2348,1.1157,6.9309e-05,0.0064433,7.544e-05
2.2363,1.1156,6.9119e-05,0.0064563,7.5213e-05
2.2378,1.1155,6.8939e-05,0.0064694,7.4985e-05
2.2393,1.1154,6.8756e-05,0.0064826,7.4758e-05
2.2408,1.1153,6.8552e-05,0.0064957,7.4527e-05
2.2423,1.1152,6.8356e-05,0.0065089,7.4296e-05
2.2438,1.1151,6.8154e-05,0.0065221,7.4062e-05
2.2453,1.115,6.7956e-05,0.0065352,7.3826e-05
2.2468,1.1149,6.7725e-05,0.0065483,7.3591e-05
2.2483,1.1148,6.7536e-05,0.0065612,7.336e-05
2.2498,1.1147,6.733e-05,0.006574,7.313e-05
2.2513,1.1146,6.7129e-05,0.0065867,7.2901e-05
2.2528,1.1145,6.6942e-05,0.0065993,7.2674e-05
2.2543,1.1144,6.6738e-05,0.0066119,7.2447e-05
2.2558,1.1143,6.6542e-05,0.0066245,7.2219e-05
2.2573,1.1142,6.6348e-05,0.0066369,7.1993e-05
2.2588,1.1141,6.6162e-05,0.0066493,7.1767e-05
2.2603,1.114,6.596e-05,0.0066616,7.1547e-05
2.2618,1.1139,6.5797e-05,0.0066738,7.1338e-05
2.2633,1.1139,6.5633e-05,0.0066857,7.1137e-05
2.2648,1.1138,6.5516e-05,0.0066976,7.0935e-05
2.2663,1.1137,6.5415e-05,0.0067093,7.0733e-05
2.2678,1.1136,6.5315e-05,0.0067211,7.053e-05
2.2693,1.1135,6.5231e-05,0.0067328,7.0327e-05
2.2708,1.1134,6.515e-05,0.0067446,7.0123e-05
2.2723,1.1133,6.5053e-05,0.0067563,6.9918e-05
2.2738,1.1132,6.4956e-05,0.0067681,6.9711e-05
2.2753,1.1131,6.4877e-05,0.0067798,6.9501e-05
2.2768,1.113,6.4782e-05,0.0067916,6.9289e-05
2.2783,1.1129,6.4678e-05,0.0068034,6.9076e-05
2.2798,1.1128,6.4586e-05,0.0068151,6.886e-05
2.2813,1.1127,6.448e-05,0.0068269,6.8642e-05
2.2828,1.1127,6.4378e-05,0.0068388,6.8422e-05
2.2843,1.1126,6.4256e-05,0.0068507,6.8202e-05
2.2858,1.1125,6.4138e-05,0.0068625,6.7981e-05
2.2873,1.1124,6.3992e-05,0.0068745,6.7758e-05
2.2888,1.1123,6.3853e-05,0.0068865,6.7533e-05
2.2903,1.1122,6.3695e-05,0.0068985,6.7309e-05
2.2918,1.1121,6.3544e-05,0.0069105,6.7087e-05
2.2933,1.112,6.3382e-05,0.0069226,6.6865e-05
2.2948,1.1119,6.3203e-05,0.0069346,6.6645e-05
2.2963,1.1118,6.3019e-05,0.0069466,6.6423e-05
2.2978,1.1117,6.2848e-05,0.0069585,6.6194e-05
2.2993,1.1117,6.2679e-05,0.0069703,6.5968e-05
2.3008,1.1116,6.2504e-05,0.0069821,6.5748e-05
2.3023,1.1115,6.2347e-05,0.0069937,6.5531e-05
2.3038,1.1114,6.2201e-05,0.0070052,6.532e-05
2.3053,1.1113,6.2031e-05,0.0070166,6.5116e-05
2.3068,1.1112,6.1882e-05,0.0070278,6.4913e-05
2.3083,1.1111,6.1729e-05,0.0070389,6.4715e-05
2.3098,1.111,6.157e-05,0.0070499,6.4521e-05
2.3113,1.1109,6.1413e-05,0.0070609,6.4329e-05
2.3128,1.1108,6.1242e-05,0.0070718,6.414e-05
2.3143,1.1108,6.1078e-05,0.0070827,6.3955e-05
2.3158,1.1107,6.0913e-05,0.0070935,6.3773e-05
2.3173,1.1106,6.0729e-05,0.0071043,6.3592e-05
2.3188,1.1105,6.054e-05,0.0071151,6.3411e-05
2.3203,1.1104,6.0365e-05,0.0071259,6.3231e-05
2.3218,1.1103,6.0195e-05,0.0071366,6.3051e-05
2.3233,1.1102,6.0027e-05,0.0071473,6.2875e-05
2.3248,1.1101,5.9879e-05,0.0071577,6.2699e-05
2.3263,1.11,5.9744e-05,0.0071681,6.2526e-05
2.3278,1.11,5.9629e-05,0.0071785,6.235e-05
2.3293,1.1099,5.9502e-05,0.0071889,6.2174e-05
2.3308,1.1098,5.9404e-05,0.0071993,6.1999e-05
2.3323,1.1097,5.9287e-05,0.0072097,6.1825e-05
2.3338,1.1096,5.9183e-05,0.0072201,6.165e-05
2.3353,1.1095,5.9068e-05,0.0072305,6.1477e-05
2.3368,1.1094,5.8957e-05,0.0072409,6.1303e-05
2.3383,1.1093,5.8848e-05,0.0072514,6.1127e-05
2.3398,1.1093,5.8734e-05,0.0072619,6.0951e-05
2.3413,1.1092,5.8632e-05,0.0072724,6.0776e-05
2.3428,1.1091,5.8533e-05,0.0072828,6.0602e-05
2.3443,1.109,5.842e-05,0.0072932,6.0427e-05
2.3458,1.1089,5.8316e-05,0.0073037,6.0252e-05
2.3473,1.1088,5.819e-05,0.0073141,6.0076e-05
2.3488,1.1087,5.8082e-05,0.0073245,5.9897e-05
2.3503,1.1086,5.7946e-05,0.0073348,5.9721e-05
2.3518,1.1086,5.7826e-05,0.0073452,5.9545e-05
2.3533,1.1085,5.77e-05,0.0073556,5.9371e-05
2.3548,1.1084,5.756e-05,0.007366,5.9196e-05
2.3563,1.1083,5.7428e-05,0.0073764,5.9018e-05
2.3578,1.1082,5.7288e-05,0.0073867,5.884e-05
2.3593,1.1081,5.7148e-05,0.007397,5.8664e-05
2.3608,1.108,5.7011e-05,0.0074072,5.849e-05
2.3623,1.108,5.6855e-05,0.0074174,5.8314e-05
2.3638,1.1079,5.6725e-05,0.0074276,5.813e-05
2.3653,1.1078,5.6571e-05,0.0074378,5.7945e-05
2.3668,1.1077,5.6435e-05,0.0074479,5.7757e-05
2.3683,1.1076,5.6294e-05,0.0074581,5.7573e-05
2.3698,1.1075,5.6144e-05,0.0074681,5.7393e-05
2.3713,1.1075,5.6009e-05,0.0074782,5.7212e-05
2.3728,1.1074,5.5852e-05,0.0074882,5.7033e-05
2.3743,1.1073,5.5712e-05,0.0074982,5.6855e-05
2.3758,1.1072,5.556e-05,0.0075082,5.6677e-05
2.3773,1.1071,5.5426e-05,0.0075181,5.6503e-05
2.3788,1.107,5.5277e-05,0.007528,5.6333e-05
2.3803,1.1069,5.513e-05,0.0075378,5.6167e-05
2.3818,1.1069,5.4988e-05,0.0075475,5.6005e-05
2.3833,1.1068,5.4863e-05,0.007557,5.5846e-05
2.3848,1.1067,5.4731e-05,0.0075663,5.569e-05
2.3863,1.1066,5.4628e-05,0.0075755,5.5538e-05
2.3878,1.1065,5.4525e-05,0.0075846,5.5386e-05
2.3893,1.1064,5.4418e-05,0.0075937,5.5233e-05
2.3908,1.1064,5.4307e-05,0.0076027,5.508e-05
2.3923,1.1063,5.4211e-05,0.0076118,5.4929e-05
2.3938,1.1062,5.4126e-05,0.0076209,5.4779e-05
2.3953,1.1061,5.4027e-05,0.0076299,5.4633e-05
2.3968,1.106,5.3942e-05,0.0076389,5.4489e-05
2.3983,1.1059,5.3857e-05,0.0076479,5.4347e-05
2.3998,1.1059,5.375e-05,0.0076569,5.4207e-05
2.4014,1.1058,5.3673e-05,0.0076658,5.4068e-05
2.4029,1.1057,5.3572e-05,0.0076747,5.3928e-05
2.4044,1.1056,5.3464e-05,0.0076834,5.3791e-05
2.4059,1.1055,5.3363e-05,0.0076922,5.3653e-05
2.4074,1.1055,5.3253e-05,0.0077008,5.3516e-05
2.4089,1.1054,5.3177e-05,0.0077095,5.3379e-05
2.4104,1.1053,5.3078e-05,0.0077181,5.3241e-05
2.4119,1.1052,5.2976e-05,0.0077267,5.3101e-05
2.4134,1.1051,5.2881e-05,0.0077353,5.296e-05
2.4149,1.105,5.2765e-05,0.0077438,5.2816e-05
2.4164,1.105,5.2676e-05,0.0077524,5.2663e-05
2.4179,1.1049,5.2586e-05,0.0077609,5.2508e-05
2.4194,1.1048,5.2497e-05,0.0077694,5.2351e-05
2.4209,1.1047,5.2394e-05,0.0077779,5.2194e-05
2.4224,1.1046,5.2278e-05,0.0077865,5.2038e-05
2.4239,1.1046,5.2164e-05,0.0077951,5.1882e-05
2.4254,1.1045,5.2052e-05,0.0078038,5.1725e-05
2.4269,1.1044,5.192e-05,0.0078125,5.157e-05
2.4284,1.1043,5.1799e-05,0.0078212,5.1416e-05
2.4299,1.1042,5.1674e-05,0.0078301,5.1263e-05
2.4314,1.1042,5.1539e-05,0.007839,5.111e-05
2.4329,1.1041,5.1399e-05,0.007848,5.0955e-05
2.4344,1.104,5.1264e-05,0.0078569,5.0801e-05
2.4359,1.1039,5.1116e-05,0.0078658,5.0645e-05
2.4374,1.1038,5.0967e-05,0.0078747,5.0488e-05
2.4389,1.1038,5.081e-05,0.0078836,5.0331e-05
2.4404,1.1037,5.0652e-05,0.0078925,5.0173e-05
2.4419,1.1036,5.0476e-05,0.0079014,5.0017e-05
2.4434,1.1035,5.0311e-05,0.0079103,4.9862e-05
2.4449,1.1034,5.015e-05,0.0079192,4.971e-05
2.4464,1.1034,4.9986e-05,0.0079281,4.9558e-05
2.4479,1.1033,4.9814e-05,0.0079369,4.9406e-05
2.4494,1.1032,4.9657e-05,0.0079455,4.9255e-05
2.4509,1.1031,4.9511e-05,0.007954,4.9104e-05
2.4524,1.103,4.9395e-05,0.0079623,4.8956e-05
2.4539,1.103,4.9277e-05,0.0079705,4.8807e-05
2.4554,1.1029,4.9163e-05,0.0079788,4.8659e-05
2.4569,1.1028,4.9056e-05,0.007987,4.8514e-05
2.4584,1.1027,4.8963e-05,0.0079952,4.8371e-05
2.4599,1.1027,4.886e-05,0.0080034,4.8228e-05
2.4614,1.1026,4.8759e-05,0.0080114,4.8086e-05
2.4629,1.1025,4.866e-05,0.0080195,4.7945e-05
2.4644,1.1024,4.8569e-05,0.0080274,4.7806e-05
2.4659,1.1023,4.8466e-05,0.0080352,4.7668e-05
2.4674,1.1023,4.8389e-05,0.0080429,4.7527e-05
2.4689,1.1022,4.8321e-05,0.0080503,4.738e-05
2.4704,1.1021,4.8247e-05,0.0080578,4.7231e-05
2.4719,1.102,4.818e-05,0.0080652,4.7082e-05
2.4734,1.102,4.81e-05,0.0080725,4.6935e-05
2.4749,1.1019,4.804e-05,0.0080798,4.679e-05
2.4764,1.1018,4.7953e-05,0.008087,4.6648e-05
2.4779,1.1017,4.7874e-05,0.0080942,4.6507e-05
2.4794,1.1016,4.7797e-05,0.0081012,4.637e-05
2.4809,1.1016,4.7711e-05,0.0081082,4.6234e-05
2.4824,1.1015,4.7617e-05,0.0081152,4.6098e-05
2.4839,1.1014,4.7531e-05,0.0081221,4.5963e-05
2.4854,1.1013,4.7424e-05,0.0081291,4.5828e-05
2.4869,1.1013,4.7331e-05,0.008136,4.5695e-05
2.4884,1.1012,4.7239e-05,0.008143,4.5562e-05
2.4899,1.1011,4.7123e-05,0.00815,4.543e-05
2.4914,1.101,4.7032e-05,0.008157,4.5298e-05
2.4929,1.101,4.6943e-05,0.0081641,4.5166e-05
2.4944,1.1009,4.6834e-05,0.0081713,4.5035e-05
2.4959,1.1008,4.6728e-05,0.0081785,4.4905e-05
2.4974,1.1007,4.6631e-05,0.0081857,4.4774e-05
2.4989,1.1007,4.6517e-05,0.0081928,4.4646e-05
2.5004,1.1006,4.6393e-05,0.0082,4.4518e-05
2.5019,1.1005,4.6287e-05,0.0082072,4.439e-05
2.5034,1.1004,4.6171e-05,0.0082143,4.4262e-05
2.5049,1.1004,4.6053e-05,0.0082215,4.4134e-05
2.5064,1.1003,4.5946e-05,0.0082287,4.4006e-05
2.5079,1.1002,4.5818e-05,0.008236,4.3877e-05
2.5094,1.1001,4.5681e-05,0.0082432,4.3749e-05
2.5109,1.1001,4.5543e-05,0.0082504,4.3622e-05
2.5124,1.1,4.5422e-05,0.0082577,4.3499e-05
2.5139,1.0999,4.5278e-05,0.008265,4.3376e-05
2.5154,1.0998,4.5144e-05,0.0082722,4.3253e-05
2.5169,1.0998,4.5014e-05,0.0082793,4.3132e-05
2.5184,1.0997,4.4885e-05,0.0082864,4.3011e-05
2.5199,1.0996,4.4777e-05,0.0082935,4.2887e-05
2.5214,1.0995,4.4683e-05,0.0083004,4.2764e-05
2.5229,1.0995,4.458e-05,0.0083074,4.2643e-05
2.5244,1.0994,4.4495e-05,0.0083143,4.252e-05
2.5259,1.0993,4.4394e-05,0.0083213,4.2395e-05
2.5274,1.0992,4.4297e-05,0.0083283,4.2269e-05
2.5289,1.0992,4.422e-05,0.0083353,4.2144e-05
2.5304,1.0991,4.4128e-05,0.0083423,4.2019e-05
2.5319,1.099,4.4047e-05,0.0083492,4.1893e-05
2.5334,1.0989,4.3959e-05,0.0083561,4.1768e-05
2.5349,1.0989,4.3884e-05,0.0083629,4.1643e-05
2.5364,1.0988,4.3811e-05,0.0083696,4.1516e-05
2.5379,1.0987,4.3734e-05,0.0083763,4.139e-05
2.5394,1.0987,4.3644e-05,0.0083829,4.1264e-05
2.5409,1.0986,4.3559e-05,0.0083895,4.114e-05
2.5424,1.0985,4.3477e-05,0.0083961,4.1015e-05
2.5439,1.0984,4.3394e-05,0.0084026,4.0891e-05
2.5454,1.0984,4.3305e-05,0.008409,4.0767e-05
2.5469,1.0983,4.3219e-05,0.0084154,4.0643e-05
2.5484,1.0982,4.3135e-05,0.0084218,4.0522e-05
2.5499,1.0981,4.3055e-05,0.0084281,4.0402e-05
2.5514,1.0981,4.2972e-05,0.0084343,4.0283e-05
2.5529,1.098,4.2901e-05,0.0084404,4.0165e-05
2.5544,1.0979,4.2815e-05,0.0084464,4.0051e-05
2.5559,1.0979,4.2741e-05,0.0084523,3.9937e-05
2.5574,1.0978,4.2655e-05,0.0084581,3.9825e-05
2.5589,1.0977,4.2579e-05,0.008464,3.9711e-05
2.5604,1.0976,4.2482e-05,0.0084699,3.9597e-05
2.5619,1.0976,4.2399e-05,0.0084757,3.9484e-05
2.5634,1.0975,4.2302e-05,0.0084816,3.9371e-05
2.5649,1.0974,4.2196e-05,0.0084874,3.9258e-05
2.5664,1.0974,4.2098e-05,0.0084933,3.9147e-05
2.5679,1.0973,4.1985e-05,0.0084992,3.9036e-05
2.5694,1.0972,4.1873e-05,0.008505,3.8923e-05
2.5709,1.0971,4.1766e-05,0.0085109,3.8811e-05
2.5724,1.0971,4.1648e-05,0.0085168,3.8701e-05
2.5739,1.097,4.1532e-05,0.0085227,3.8592e-05
2.5754,1.0969,4.1392e-05,0.0085286,3.8482e-05
2.5769,1.0969,4.1279e-05,0.0085346,3.8373e-05
2.5784,1.0968,4.1155e-05,0.0085405,3.8265e-05
2.5799,1.0967,4.1023e-05,0.0085464,3.8158e-05
2.5814,1.0966,4.0906e-05,0.0085523,3.8053e-05
2.5829,1.0966,4.0789e-05,0.0085581,3.7947e-05
2.5844,1.0965,4.0663e-05,0.0085639,3.7843e-05
2.5859,1.0964,4.0536e-05,0.0085697,3.774e-05
2.5874,1.0964,4.0434e-05,0.0085756,3.7638e-05
2.5889,1.0963,4.0336e-05,0.0085812,3.7541e-05
2.5904,1.0962,4.0252e-05,0.0085868,3.7445e-05
2.5919,1.0962,4.0178e-05,0.0085923,3.7345e-05
2.5934,1.0961,4.0107e-05,0.0085979,3.7244e-05
2.5949,1.096,4.0028e-05,0.0086035,3.7143e-05
2.5964,1.0959,3.9956e-05,0.0086091,3.7042e-05
2.5979,1.0959,3.9885e-05,0.0086146,3.6942e-05
2.5994,1.0958,3.9815e-05,0.0086203,3.6844e-05
2.6009,1.0957,3.9756e-05,0.0086259,3.6748e-05
2.6024,1.0957,3.9681e-05,0.0086316,3.6652e-05
2.6039,1.0956,3.9615e-05,0.0086373,3.6559e-05
2.6054,1.0955,3.9529e-05,0.008643,3.6465e-05
2.6069,1.0955,3.9482e-05,0.0086487,3.6371e-05
2.6084,1.0954,3.9411e-05,0.0086543,3.6275e-05
2.6099,1.0953,3.9348e-05,0.00866,3.618e-05
2.6114,1.0953,3.9276e-05,0.0086656,3.6084e-05
2.6129,1.0952,3.9209e-05,0.0086713,3.5989e-05
2.6144,1.0951,3.9132e-05,0.0086769,3.5894e-05
2.6159,1.0951,3.9066e-05,0.0086825,3.5798e-05
2.6174,1.095,3.8984e-05,0.008688,3.5703e-05
2.6189,1.0949,3.8921e-05,0.0086936,3.5608e-05
2.6204,1.0948,3.8843e-05,0.0086991,3.5515e-05
2.6219,1.0948,3.8765e-05,0.0087046,3.542e-05
2.6234,1.0947,3.8674e-05,0.0087101,3.5325e-05
2.6249,1.0946,3.8595e-05,0.0087155,3.5228e-05
2.6264,1.0946,3.8519e-05,0.008721,3.5128e-05
2.6279,1.0945,3.8422e-05,0.0087264,3.5028e-05
2.6294,1.0944,3.8336e-05,0.0087318,3.4929e-05
2.6309,1.0944,3.8214e-05,0.0087371,3.4832e-05
2.6324,1.0943,3.8116e-05,0.0087423,3.4733e-05
2.6339,1.0942,3.8018e-05,0.0087475,3.4637e-05
2.6354,1.0942,3.7906e-05,0.0087527,3.4541e-05
2.6369,1.0941,3.7797e-05,0.0087579,3.4446e-05
2.6384,1.094,3.7685e-05,0.008763,3.4351e-05
2.6399,1.094,3.7561e-05,0.0087681,3.4253e-05
2.6414,1.0939,3.7454e-05,0.0087732,3.4156e-05
2.6429,1.0938,3.7339e-05,0.0087783,3.4057e-05
2.6444,1.0938,3.7204e-05,0.0087833,3.3959e-05
2.6459,1.0937,3.708e-05,0.0087884,3.3859e-05
2.6474,1.0936,3.6958e-05,0.0087934,3.3758e-05
2.6489,1.0936,3.6826e-05,0.0087983,3.3654e-05
2.6504,1.0935,3.6708e-05,0.0088032,3.3547e-05
2.6519,1.0934,3.6596e-05,0.008808,3.3438e-05
2.6534,1.0934,3.6503e-05,0.0088128,3.3328e-05
2.6549,1.0933,3.6414e-05,0.0088176,3.322e-05
2.6564,1.0932,3.6322e-05,0.0088224,3.3112e-05
2.6579,1.0932,3.6244e-05,0.0088271,3.3009e-05
2.6594,1.0931,3.616e-05,0.0088318,3.291e-05
2.6609,1.093,3.6083e-05,0.0088364,3.281e-05
2.6624,1.093,3.6015e-05,0.008841,3.2709e-05
2.6639,1.0929,3.5949e-05,0.0088456,3.261e-05
2.6654,1.0928,3.5881e-05,0.0088501,3.2513e-05
2.6669,1.0928,3.5836e-05,0.0088547,3.2417e-05
2.6684,1.0927,3.577e-05,0.0088592,3.232e-05
2.6699,1.0926,3.5716e-05,0.0088637,3.2226e-05
2.6714,1.0926,3.5661e-05,0.0088681,3.2135e-05
2.6729,1.0925,3.5595e-05,0.0088725,3.2044e-05
2.6744,1.0925,3.5541e-05,0.0088769,3.1954e-05
2.6759,1.0924,3.5497e-05,0.0088813,3.1866e-05
2.6774,1.0923,3.5438e-05,0.0088856,3.1781e-05
2.6789,1.0923,3.5395e-05,0.0088899,3.1697e-05
2.6804,1.0922,3.5339e-05,0.0088942,3.1618e-05
2.6819,1.0921,3.5281e-05,0.0088985,3.1544e-05
2.6834,1.0921,3.5238e-05,0.0089029,3.1472e-05
2.6849,1.092,3.5195e-05,0.0089072,3.1403e-05
2.6864,1.0919,3.513e-05,0.0089114,3.1335e-05
2.6879,1.0919,3.5084e-05,0.0089157,3.127e-05
2.6894,1.0918,3.5039e-05,0.0089199,3.1205e-05
2.6909,1.0917,3.498e-05,0.0089241,3.1141e-05
2.6924,1.0917,3.4914e-05,0.0089283,3.1077e-05
2.6939,1.0916,3.4857e-05,0.0089325,3.1014e-05
2.6954,1.0916,3.4786e-05,0.0089367,3.0952e-05
2.6969,1.0915,3.4712e-05,0.0089409,3.089e-05
2.6984,1.0914,3.4631e-05,0.008945,3.083e-05
2.6999,1.0914,3.4567e-05,0.0089492,3.0767e-05
2.7014,1.0913,3.4502e-05,0.0089534,3.0705e-05
2.7029,1.0912,3.4416e-05,0.0089576,3.0643e-05
2.7044,1.0912,3.4353e-05,0.0089618,3.0581e-05
2.7059,1.0911,3.4289e-05,0.0089661,3.0515e-05
2.7074,1.091,3.4219e-05,0.0089703,3.0448e-05
2.7089,1.091,3.4161e-05,0.0089745,3.038e-05
2.7104,1.0909,3.4096e-05,0.0089787,3.031e-05
2.7119,1.0909,3.4037e-05,0.0089828,3.0236e-05
2.7134,1.0908,3.3979e-05,0.008987,3.0161e-05
2.7149,1.0907,3.3922e-05,0.0089912,3.0084e-05
2.7164,1.0907,3.3854e-05,0.0089954,3.0004e-05
2.7179,1.0906,3.3785e-05,0.0089996,2.9923e-05
2.7194,1.0905,3.3723e-05,0.0090038,2.984e-05
2.7209,1.0905,3.3639e-05,0.009008,2.9755e-05
2.7224,1.0904,3.3569e-05,0.0090121,2.9667e-05
2.7239,1.0903,3.3502e-05,0.0090162,2.9577e-05
2.7254,1.0903,3.3426e-05,0.0090203,2.9487e-05
2.7269,1.0902,3.3362e-05,0.0090244,2.9397e-05
2.7284,1.0902,3.3275e-05,0.0090285,2.9306e-05
2.7299,1.0901,3.3214e-05,0.0090326,2.9215e-05
2.7314,1.09,3.3129e-05,0.0090367,2.9122e-05
2.7329,1.09,3.3052e-05,0.0090408,2.9028e-05
2.7344,1.0899,3.2983e-05,0.0090449,2.8933e-05
2.7359,1.0899,3.2904e-05,0.009049,2.8835e-05
2.7374,1.0898,3.2836e-05,0.0090531,2.8739e-05
2.7389,1.0897,3.2773e-05,0.009057,2.8643e-05
2.7404,1.0897,3.2734e-05,0.009061,2.8547e-05
2.7419,1.0896,3.2678e-05,0.0090649,2.8453e-05
2.7434,1.0895,3.2625e-05,0.0090688,2.8361e-05
2.7449,1.0895,3.2573e-05,0.0090727,2.827e-05
2.7464,1.0894,3.2527e-05,0.0090765,2.818e-05
2.7479,1.0894,3.2465e-05,0.0090803,2.8089e-05
2.7494,1.0893,3.2422e-05,0.0090841,2.7999e-05
2.7509,1.0892,3.2377e-05,0.0090879,2.791e-05
2.7524,1.0892,3.2318e-05,0.0090916,2.7824e-05
2.7539,1.0891,3.2271e-05,0.0090953,2.7739e-05
2.7554,1.0891,3.2219e-05,0.0090989,2.7658e-05
2.7569,1.089,3.2161e-05,0.0091025,2.758e-05
2.7584,1.0889,3.2114e-05,0.009106,2.7502e-05
2.7599,1.0889,3.2052e-05,0.0091095,2.7426e-05
2.7614,1.0888,3.1998e-05,0.0091129,2.7349e-05
2.7629,1.0888,3.1936e-05,0.0091163,2.7274e-05
2.7644,1.0887,3.1878e-05,0.0091196,2.7198e-05
2.7659,1.0886,3.1828e-05,0.0091229,2.7125e-05
2.7674,1.0886,3.1774e-05,0.0091262,2.7051e-05
2.7689,1.0885,3.1702e-05,0.0091294,2.6979e-05
2.7704,1.0885,3.1653e-05,0.0091326,2.6907e-05
2.7719,1.0884,3.1593e-05,0.0091356,2.6835e-05
2.7734,1.0883,3.1542e-05,0.0091386,2.6762e-05
2.7749,1.0883,3.147e-05,0.0091416,2.6688e-05
2.7764,1.0882,3.1405e-05,0.0091445,2.6615e-05
2.7779,1.0882,3.1335e-05,0.0091474,2.6544e-05
2.7794,1.0881,3.1267e-05,0.0091504,2.6476e-05
2.7809,1.088,3.1214e-05,0.0091533,2.6411e-05
2.7824,1.088,3.1142e-05,0.0091563,2.6349e-05
2.7839,1.0879,3.1073e-05,0.0091593,2.629e-05
2.7854,1.0879,3.1008e-05,0.0091623,2.6231e-05
2.7869,1.0878,3.0929e-05,0.0091653,2.6172e-05
2.7884,1.0877,3.0859e-05,0.0091683,2.6114e-05
2.7899,1.0877,3.0796e-05,0.0091713,2.6055e-05
2.7914,1.0876,3.072e-05,0.0091744,2.5997e-05
2.7929,1.0876,3.0657e-05,0.0091775,2.5939e-05
2.7944,1.0875,3.0597e-05,0.0091806,2.5879e-05
2.7959,1.0874,3.0512e-05,0.0091838,2.582e-05
2.7974,1.0874,3.0449e-05,0.0091869,2.576e-05
2.7989,1.0873,3.0384e-05,0.0091901,2.57e-05
2.8005,1.0873,3.032e-05,0.0091932,2.5639e-05
2.802,1.0872,3.0255e-05,0.0091965,2.5579e-05
2.8035,1.0872,3.0175e-05,0.0091997,2.5517e-05
2.805,1.0871,3.0101e-05,0.0092029,2.5458e-05
2.8065,1.087,3.0034e-05,0.0092062,2.5398e-05
2.808,1.087,2.9962e-05,0.0092094,2.5337e-05
2.8095,1.0869,2.9888e-05,0.0092127,2.5275e-05
2.811,1.0869,2.9818e-05,0.0092159,2.521e-05
2.8125,1.0868,2.9746e-05,0.0092191,2.5143e-05
2.814,1.0867,2.9665e-05,0.0092224,2.5074e-05
2.8155,1.0867,2.9595e-05,0.0092257,2.5006e-05
2.817,1.0866,2.9527e-05,0.0092289,2.4937e-05
2.8185,1.0866,2.9441e-05,0.0092322,2.4867e-05
2.82,1.0865,2.9366e-05,0.0092356,2.4796e-05
2.8215,1.0865,2.9282e-05,0.0092389,2.4724e-05
2.823,1.0864,2.9215e-05,0.0092423,2.465e-05
2.8245,1.0863,2.9126e-05,0.0092457,2.4572e-05
2.826,1.0863,2.9065e-05,0.009249,2.4493e-05
2.8275,1.0862,2.8994e-05,0.0092522,2.4415e-05
2.829,1.0862,2.8957e-05,0.0092554,2.4337e-05
2.8305,1.0861,2.8898e-05,0.0092585,2.4259e-05
2.832,1.0861,2.8857e-05,0.0092615,2.4185e-05
2.8335,1.086,2.881e-05,0.0092645,2.4111e-05
2.835,1.0859,2.8762e-05,0.0092674,2.4036e-05
2.8365,1.0859,2.871e-05,0.0092703,2.396e-05
2.838,1.0858,2.8657e-05,0.0092732,2.3884e-05
2.8395,1.0858,2.8617e-05,0.009276,2.3808e-05
2.841,1.0857,2.8553e-05,0.0092787,2.3729e-05
2.8425,1.0857,2.8522e-05,0.0092813,2.3651e-05
2.844,1.0856,2.8467e-05,0.0092838,2.3572e-05
2.8455,1.0855,2.8397e-05,0.0092863,2.349e-05
2.847,1.0855,2.8357e-05,0.0092887,2.3408e-05
2.8485,1.0854,2.8299e-05,0.009291,2.3325e-05
2.85,1.0854,2.8239e-05,0.0092934,2.3243e-05
2.8515,1.0853,2.8183e-05,0.0092957,2.3163e-05
2.853,1.0853,2.8114e-05,0.0092981,2.3083e-05
2.8545,1.0852,2.8057e-05,0.0093005,2.3003e-05
2.856,1.0852,2.8007e-05,0.0093029,2.2925e-05
2.8575,1.0851,2.7935e-05,0.0093053,2.2847e-05
2.859,1.085,2.7871e-05,0.0093076,2.277e-05
2.8605,1.085,2.7809e-05,0.0093099,2.2696e-05
2.862,1.0849,2.7751e-05,0.0093122,2.2625e-05
2.8635,1.0849,2.77e-05,0.0093145,2.2556e-05
2.865,1.0848,2.7637e-05,0.0093168,2.249e-05
2.8665,1.0848,2.7594e-05,0.0093191,2.2425e-05
2.868,1.0847,2.7538e-05,0.0093214,2.2362e-05
2.8695,1.0847,2.7476e-05,0.0093238,2.2299e-05
2.871,1.0846,2.7418e-05,0.0093261,2.2236e-05
2.8725,1.0845,2.7355e-05,0.0093284,2.2176e-05
2.874,1.0845,2.7297e-05,0.0093308,2.2116e-05
2.8755,1.0844,2.7236e-05,0.0093331,2.2056e-05
2.877,1.0844,2.7177e-05,0.0093354,2.1997e-05
2.8785,1.0843,2.712e-05,0.0093378,2.194e-05
2.88,1.0843,2.7053e-05,0.0093401,2.1882e-05
2.8815,1.0842,2.6986e-05,0.0093424,2.1823e-05
2.883,1.0842,2.6934e-05,0.0093447,2.1764e-05
2.8845,1.0841,2.6868e-05,0.009347,2.1707e-05
2.886,1.084,2.6801e-05,0.0093493,2.165e-05
2.8875,1.084,2.6731e-05,0.0093516,2.1593e-05
2.889,1.0839,2.6658e-05,0.0093539,2.1537e-05
2.8905,1.0839,2.6585e-05,0.0093563,2.1482e-05
2.892,1.0838,2.6513e-05,0.0093586,2.1427e-05
2.8935,1.0838,2.6434e-05,0.0093609,2.1371e-05
2.895,1.0837,2.6348e-05,0.0093632,2.1314e-05
2.8965,1.0837,2.628e-05,0.0093654,2.1258e-05
2.898,1.0836,2.62e-05,0.0093677,2.1202e-05
2.8995,1.0836,2.61e-05,0.00937,2.1146e-05
2.901,1.0835,2.6029e-05,0.0093722,2.109e-05
2.9025,1.0834,2.5933e-05,0.0093744,2.1037e-05
2.904,1.0834,2.5841e-05,0.0093767,2.0984e-05
2.9055,1.0833,2.5744e-05,0.0093789,2.093e-05
2.907,1.0833,2.5651e-05,0.0093811,2.0877e-05
2.9085,1.0832,2.5564e-05,0.0093833,2.0821e-05
2.91,1.0832,2.5497e-05,0.0093854,2.076e-05
2.9115,1.0831,2.5432e-05,0.0093874,2.0695e-05
2.913,1.0831,2.5384e-05,0.0093894,2.0629e-05
2.9145,1.083,2.5337e-05,0.0093913,2.0561e-05
2.916,1.083,2.5297e-05,0.0093931,2.0491e-05
2.9175,1.0829,2.5271e-05,0.0093948,2.0424e-05
2.919,1.0829,2.5244e-05,0.0093965,2.0359e-05
2.9205,1.0828,2.522e-05,0.0093982,2.0293e-05
2.922,1.0827,2.5194e-05,0.0093997,2.0227e-05
2.9235,1.0827,2.5167e-05,0.0094011,2.0163e-05
2.925,1.0826,2.5148e-05,0.0094026,2.0098e-05
2.9265,1.0826,2.5137e-05,0.009404,2.0035e-05
2.928,1.0825,2.5114e-05,0.0094054,1.9972e-05
2.9295,1.0825,2.5076e-05,0.0094069,1.9912e-05
2.931,1.0824,2.5064e-05,0.0094084,1.9855e-05
2.9325,1.0824,2.5051e-05,0.0094099,1.9799e-05
2.934,1.0823,2.5033e-05,0.0094114,1.9743e-05
2.9355,1.0823,2.502e-05,0.0094129,1.9688e-05
2.937,1.0822,2.5e-05,0.0094144,1.9634e-05
2.9385,1.0822,2.4975e-05,0.0094159,1.9581e-05
2.94,1.0821,2.4964e-05,0.0094174,1.9528e-05
2.9415,1.0821,2.4938e-05,0.009419,1.9476e-05
2.943,1.082,2.4908e-05,0.0094206,1.9426e-05
2.9445,1.082,2.4897e-05,0.0094221,1.9374e-05
2.946,1.0819,2.486e-05,0.0094236,1.9322e-05
2.9475,1.0819,2.4824e-05,0.0094252,1.9272e-05
2.949,1.0818,2.4795e-05,0.0094268,1.9221e-05
2.9505,1.0818,2.4757e-05,0.0094283,1.9172e-05
2.952,1.0817,2.4716e-05,0.0094298,1.9123e-05
2.9535,1.0816,2.468e-05,0.0094314,1.9076e-05
2.955,1.0816,2.4635e-05,0.009433,1.9029e-05
2.9565,1.0815,2.4586e-05,0.0094345,1.8982e-05
2.958,1.0815,2.4537e-05,0.009436,1.8935e-05
2.9595,1.0814,2.4475e-05,0.0094376,1.8889e-05
2.961,1.0814,2.4424e-05,0.0094391,1.8843e-05
2.9625,1.0813,2.4361e-05,0.0094406,1.8796e-05
2.964,1.0813,2.4295e-05,0.0094422,1.8749e-05
2.9655,1.0812,2.4239e-05,0.0094437,1.8701e-05
2.967,1.0812,2.4188e-05,0.0094452,1.8652e-05
2.9685,1.0811,2.4109e-05,0.0094466,1.8602e-05
2.97,1.0811,2.4066e-05,0.0094481,1.8553e-05
2.9715,1.081,2.4001e-05,0.0094495,1.8506e-05
2.973,1.081,2.3947e-05,0.0094509,1.846e-05
2.9745,1.0809,2.3889e-05,0.0094523,1.8414e-05
2.976,1.0809,2.382e-05,0.0094537,1.8367e-05
2.9775,1.0808,2.3771e-05,0.0094551,1.832e-05
2.979,1.0808,2.3689e-05,0.0094564,1.8272e-05
2.9805,1.0807,2.3632e-05,0.0094578,1.8225e-05
2.982,1.0807,2.3565e-05,0.0094592,1.8178e-05
2.9835,1.0806,2.3494e-05,0.0094607,1.8131e-05
2.985,1.0806,2.3437e-05,0.0094621,1.8084e-05
2.9865,1.0805,2.3358e-05,0.0094636,1.8035e-05
2.988,1.0805,2.3292e-05,0.009465,1.7988e-05
2.9895,1.0804,2.3235e-05,0.0094665,1.7941e-05
2.991,1.0804,2.3168e-05,0.0094679,1.7894e-05
2.9925,1.0803,2.3106e-05,0.0094694,1.7848e-05
2.994,1.0803,2.3061e-05,0.0094708,1.7805e-05
2.9955,1.0802,2.2999e-05,0.0094722,1.7762e-05
2.997,1.0802,2.2943e-05,0.0094736,1.7719e-05
2.9985,1.0801,2.289e-05,0.009475,1.7677e-05
3,1.0801,2.285e-05,0.0094763,1.7635e-05


==> figs/data/cylinder_acm_3_1.06_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0809,2.1095e-05,-0.0089649,1.9309e-05
-2.985,1.0814,2.1499e-05,-0.0089517,1.977e-05
-2.97,1.0819,2.1829e-05,-0.0089372,2.029e-05
-2.955,1.0824,2.1978e-05,-0.0089224,2.0852e-05
-2.94,1.083,2.239e-05,-0.0089043,2.1407e-05
-2.925,1.0835,2.2966e-05,-0.0088854,2.1947e-05
-2.91,1.084,2.3595e-05,-0.0088653,2.2466e-05
-2.895,1.0846,2.4141e-05,-0.0088456,2.308e-05
-2.88,1.0851,2.4521e-05,-0.0088242,2.3736e-05
-2.865,1.0857,2.5011e-05,-0.0087999,2.4393e-05
-2.85,1.0863,2.5475e-05,-0.0087723,2.5005e-05
-2.835,1.0868,2.5932e-05,-0.0087446,2.5655e-05
-2.82,1.0874,2.65e-05,-0.0087185,2.64e-05
-2.805,1.088,2.7033e-05,-0.0086911,2.7195e-05
-2.7899,1.0886,2.7587e-05,-0.0086595,2.7864e-05
-2.7749,1.0892,2.8079e-05,-0.0086248,2.8497e-05
-2.7599,1.0898,2.8455e-05,-0.0085873,2.9131e-05
-2.7449,1.0905,2.8924e-05,-0.0085497,2.9874e-05
-2.7299,1.0911,2.9647e-05,-0.0085109,3.0785e-05
-2.7149,1.0917,3.0417e-05,-0.0084707,3.1683e-05
-2.6999,1.0924,3.1067e-05,-0.0084278,3.2488e-05
-2.6849,1.093,3.1628e-05,-0.0083849,3.3352e-05
-2.6699,1.0937,3.2333e-05,-0.0083371,3.4259e-05
-2.6549,1.0943,3.3135e-05,-0.0082886,3.5172e-05
-2.6399,1.095,3.3965e-05,-0.0082408,3.6151e-05
-2.6249,1.0957,3.4655e-05,-0.0081906,3.7247e-05
-2.6099,1.0964,3.5237e-05,-0.0081383,3.8362e-05
-2.5949,1.0971,3.5766e-05,-0.0080808,3.942e-05
-2.5799,1.0978,3.6523e-05,-0.0080213,4.0527e-05
-2.5649,1.0985,3.7417e-05,-0.0079625,4.1744e-05
-2.5499,1.0993,3.8164e-05,-0.0079016,4.311e-05
-2.5349,1.1,3.886e-05,-0.0078394,4.4454e-05
-2.5199,1.1007,3.9591e-05,-0.0077728,4.5699e-05
-2.5049,1.1015,4.0469e-05,-0.0077024,4.687e-05
-2.4899,1.1023,4.1148e-05,-0.0076302,4.8148e-05
-2.4749,1.1031,4.1844e-05,-0.0075566,4.9546e-05
-2.4599,1.1038,4.2743e-05,-0.0074813,5.0894e-05
-2.4449,1.1046,4.3834e-05,-0.0073998,5.2333e-05
-2.4299,1.1055,4.488e-05,-0.0073174,5.3747e-05
-2.4149,1.1063,4.5584e-05,-0.0072344,5.5287e-05
-2.3998,1.1071,4.6386e-05,-0.0071475,5.6934e-05
-2.3848,1.1079,4.7544e-05,-0.0070528,5.8698e-05
-2.3698,1.1088,4.8875e-05,-0.0069573,6.0427e-05
-2.3548,1.1097,4.9997e-05,-0.006861,6.2338e-05
-2.3398,1.1106,5.0901e-05,-0.0067625,6.42e-05
-2.3248,1.1114,5.1934e-05,-0.0066584,6.5975e-05
-2.3098,1.1124,5.3467e-05,-0.0065516,6.7804e-05
-2.2948,1.1133,5.4668e-05,-0.0064441,6.9654e-05
-2.2798,1.1142,5.5293e-05,-0.0063301,7.1703e-05
-2.2648,1.1151,5.6652e-05,-0.006208,7.3781e-05
-2.2498,1.1161,5.8408e-05,-0.0060871,7.5962e-05
-2.2348,1.1171,5.9696e-05,-0.0059662,7.8175e-05
-2.2198,1.118,6.07e-05,-0.0058396,8.0441e-05
-2.2048,1.119,6.2145e-05,-0.0057076,8.2677e-05
-2.1898,1.1201,6.3416e-05,-0.0055699,8.5196e-05
-2.1748,1.1211,6.442e-05,-0.0054259,8.7755e-05
-2.1598,1.1221,6.5764e-05,-0.0052804,9.0186e-05
-2.1448,1.1232,6.7024e-05,-0.0051321,9.2775e-05
-2.1298,1.1242,6.8537e-05,-0.0049793,9.5507e-05
-2.1148,1.1253,7.016e-05,-0.0048207,9.8327e-05
-2.0998,1.1264,7.201e-05,-0.0046573,0.00010127
-2.0848,1.1275,7.368e-05,-0.0044896,0.00010446
-2.0698,1.1287,7.5222e-05,-0.0043193,0.00010742
-2.0548,1.1298,7.7099e-05,-0.0041416,0.00011054
-2.0398,1.131,7.87e-05,-0.0039606,0.00011399
-2.0248,1.1322,8.0869e-05,-0.0037737,0.00011739
-2.0098,1.1334,8.2144e-05,-0.0035822,0.00012088
-1.9947,1.1346,8.3261e-05,-0.0033823,0.00012444
-1.9797,1.1359,8.6172e-05,-0.0031794,0.0001286
-1.9647,1.1371,8.7535e-05,-0.0029706,0.00013276
-1.9497,1.1384,9.0246e-05,-0.0027542,0.00013683
-1.9347,1.1397,9.1988e-05,-0.0025336,0.00014117
-1.9197,1.141,9.4687e-05,-0.002307,0.00014558
-1.9047,1.1423,9.6647e-05,-0.0020746,0.00015036
-1.8897,1.1437,9.8923e-05,-0.0018345,0.00015537
-1.8747,1.1451,0.00010096,-0.0015886,0.00016068
-1.8597,1.1465,0.00010366,-0.0013347,0.00016576
-1.8447,1.1479,0.00010647,-0.0010773,0.00017073
-1.8297,1.1493,0.00010884,-0.00080902,0.00017621
-1.8147,1.1508,0.00011174,-0.00053226,0.00018181
-1.7997,1.1523,0.00011454,-0.00025605,0.00018757
-1.7847,1.1538,0.00011725,3.2033e-05,0.00019324
-1.7697,1.1553,0.00011992,0.00032627,0.00019946
-1.7547,1.1569,0.00012341,0.00062962,0.00020573
-1.7397,1.1585,0.00012647,0.00094141,0.00021238
-1.7247,1.1601,0.00012899,0.0012571,0.00021927
-1.7097,1.1617,0.00013185,0.0015811,0.00022615
-1.6947,1.1634,0.00013487,0.0019192,0.0002338
-1.6797,1.1612,0.00013767,0.002256,0.00024053
-1.6647,1.1668,0.00014081,0.002613,0.0002486
-1.6497,1.1685,0.00014393,0.0029748,0.00025646
-1.6347,1.1703,0.00014735,0.0033475,0.0002648
-1.6197,1.1721,0.00015123,0.0037263,0.00027311
-1.6047,1.1739,0.00015493,0.0041093,0.00028205
-1.5896,1.1758,0.0001589,0.004503,0.00029087
-1.5746,1.1776,0.00016284,0.0049111,0.00030017
-1.5596,1.1796,0.00016689,0.0053241,0.00030936
-1.5446,1.1815,0.00017155,0.005749,0.00031933
-1.5296,1.1835,0.00017529,0.0061822,0.00032972
-1.5146,1.1855,0.00017849,0.006624,0.00034044
-1.4996,1.1876,0.00018291,0.0070768,0.00035126
-1.4846,1.1897,0.00018733,0.0075393,0.00036204
-1.4696,1.1918,0.00019076,0.0080137,0.0003735
-1.4546,1.1939,0.00019579,0.0084983,0.00038494
-1.4396,1.1961,0.00020023,0.0089945,0.0003969
-1.4246,1.1983,0.00020389,0.0095051,0.00041018
-1.4096,1.2006,0.00020741,0.010023,0.00042291
-1.3946,1.2029,0.00021233,0.010548,0.00043677
-1.3796,1.2052,0.0002165,0.011084,0.00045082
-1.3646,1.2076,0.0002216,0.011629,0.00046495
-1.3496,1.21,0.00022797,0.012181,0.0004787
-1.3346,1.2125,0.00023362,0.01275,0.00049357
-1.3196,1.215,0.00024021,0.013328,0.00050931
-1.3046,1.2176,0.0002462,0.013916,0.00052476
-1.2896,1.2201,0.00025116,0.014523,0.00054156
-1.2746,1.2228,0.00025721,0.015137,0.00055831
-1.2596,1.2254,0.00026093,0.015757,0.00057597
-1.2446,1.2281,0.00026515,0.016382,0.00059437
-1.2296,1.2309,0.0002709,0.017013,0.00061342
-1.2146,1.2338,0.00027799,0.017645,0.00063086
-1.1995,1.2367,0.00028541,0.018294,0.0006494
-1.1845,1.2396,0.00029388,0.018964,0.00066858
-1.1695,1.2426,0.00030015,0.019643,0.00068718
-1.1545,1.2456,0.00030605,0.020329,0.00070776
-1.1395,1.2487,0.00031365,0.021014,0.00072855
-1.1245,1.2518,0.00032153,0.021699,0.00074775
-1.1095,1.255,0.00032949,0.022414,0.00077028
-1.0945,1.2582,0.00033877,0.023147,0.00079217
-1.0795,1.2614,0.00034859,0.02387,0.00081056
-1.0645,1.2646,0.00035392,0.024599,0.00083177
-1.0495,1.268,0.00036103,0.025326,0.00085753
-1.0345,1.2715,0.00037033,0.026025,0.00088415
-1.0195,1.2752,0.00038183,0.026672,0.00090701
-1.0045,1.279,0.00039316,0.027316,0.00092968
-0.9895,1.2827,0.00040724,0.027998,0.00095434
-0.97449,1.2864,0.00042489,0.028725,0.00097988
-0.95949,1.2901,0.00044078,0.029473,0.0010057
-0.94449,1.2939,0.00045909,0.030217,0.0010316
-0.92948,1.2979,0.00048168,0.030886,0.0010587
-0.91448,1.3019,0.00050081,0.031517,0.001086
-0.89947,1.3058,0.00051436,0.032186,0.0011141
-0.88447,1.3094,0.0005376,0.032986,0.0011499
-0.86947,1.3132,0.00056881,0.033739,0.0011942
-0.85446,1.3171,0.00061184,0.034413,0.0012482
-0.83946,1.3215,0.00074325,0.034937,0.0013136
-0.82446,1.3265,0.00087055,0.035212,0.0013848
-0.80945,1.3313,0.0010815,0.035539,0.0014689
-0.79445,1.3361,0.0015003,0.035905,0.001589
-0.77944,1.3411,0.0019517,0.036177,0.0017552
-0.76444,1.3456,0.0023943,0.036611,0.0019812
-0.74944,1.3494,0.0017299,0.037196,0.0022797
-0.73443,1.352,-0.00040715,0.037959,0.002684
-0.71943,1.3517,0.00015629,0.038688,0.0032298
-0.70443,1.3433,0.0032735,0.039007,0.0038731
-0.68942,1.3108,0.016991,0.038925,0.0046079
-0.67442,1.2415,0.044856,0.038584,0.0053609
-0.65941,1.1323,0.07969,0.0377,0.0062095
-0.64441,0.97619,0.11572,0.035138,0.0073041
-0.62941,0.78912,0.14142,0.030029,0.0086679
-0.6144,0.59617,0.14537,0.022163,0.010128
-0.5994,0.42056,0.12433,0.011931,0.011607
-0.5844,0.28196,0.094308,-1.1475e-05,0.013099
-0.56939,0.1811,0.064871,-0.011464,0.014402
-0.55439,0.11906,0.046043,-0.021291,0.015733
-0.53938,0.079514,0.035146,-0.029737,0.017083
-0.52438,0.057151,0.032716,-0.036252,0.018488
-0.50938,0.044066,0.033713,-0.040875,0.019829
-0.49437,0.034847,0.034372,-0.0453,0.021145
-0.47937,0.028745,0.034383,-0.049417,0.022288
-0.46437,0.024461,0.034264,-0.052996,0.023198
-0.44936,0.020613,0.03453,-0.056037,0.023967
-0.43436,0.015905,0.03526,-0.058802,0.024595
-0.41935,0.010747,0.036336,-0.06148,0.025369
-0.40435,0.005846,0.037434,-0.063199,0.026127
-0.38935,0.00109,0.038258,-0.064821,0.026963
-0.37434,-0.0036137,0.038979,-0.065787,0.027813
-0.35934,-0.0083748,0.039699,-0.066593,0.028672
-0.34434,-0.012959,0.040353,-0.067338,0.029454
-0.32933,-0.017117,0.040777,-0.067742,0.029996
-0.31433,-0.021549,0.041168,-0.06764,0.03053
-0.29932,-0.026076,0.04147,-0.067037,0.031066
-0.28432,-0.031089,0.041871,-0.065865,0.031671
-0.26932,-0.03618,0.042337,-0.064226,0.032183
-0.25431,-0.041293,0.042757,-0.062298,0.032779
-0.23931,-0.046157,0.043177,-0.059961,0.033409
-0.22431,-0.051107,0.043895,-0.057323,0.034003
-0.2093,-0.055964,0.044646,-0.054659,0.034621
-0.1943,-0.060382,0.045468,-0.051554,0.035152
-0.17929,-0.065023,0.04626,-0.048316,0.035874
-0.16429,-0.069322,0.047155,-0.044733,0.036607
-0.14929,-0.073301,0.047982,-0.041113,0.037237
-0.13428,-0.076906,0.048541,-0.037071,0.037887
-0.11928,-0.079523,0.049022,-0.032861,0.038461
-0.10428,-0.082367,0.049407,-0.028571,0.038924
-0.089272,-0.084646,0.049702,-0.024049,0.039373
-0.074269,-0.086497,0.049871,-0.01955,0.039769
-0.059265,-0.08793,0.049988,-0.014637,0.040192
-0.044261,-0.088433,0.049989,-0.0094575,0.040517
-0.029257,-0.088752,0.050188,-0.004549,0.040832
-0.014254,-0.088615,0.050305,0.00026481,0.041098
0.00075019,-0.088088,0.050383,0.0053388,0.041415
0.015754,-0.087169,0.050234,0.010201,0.041673
0.030758,-0.086032,0.050138,0.015,0.04188
0.045761,-0.084624,0.050086,0.019659,0.041942
0.060765,-0.082944,0.050055,0.023949,0.041869
0.075769,-0.080975,0.049916,0.028013,0.041783
0.090773,-0.078704,0.049862,0.031752,0.041621
0.10578,-0.075902,0.04973,0.035372,0.041457
0.12078,-0.072823,0.049497,0.038668,0.041181
0.13578,-0.069374,0.049366,0.041709,0.040919
0.15079,-0.06549,0.049362,0.044614,0.040528
0.16579,-0.061266,0.049327,0.047357,0.040013
0.1808,-0.056957,0.049051,0.049889,0.039327
0.1958,-0.052743,0.048869,0.052288,0.03858
0.2108,-0.048651,0.048973,0.054216,0.037827
0.22581,-0.044407,0.049064,0.05594,0.037016
0.24081,-0.039902,0.049061,0.057618,0.036279
0.25581,-0.035331,0.048966,0.058955,0.035549
0.27082,-0.030663,0.048789,0.060146,0.034748
0.28582,-0.025904,0.048516,0.060911,0.033981
0.30083,-0.021031,0.048288,0.061276,0.033244
0.31583,-0.016385,0.048281,0.061141,0.032504
0.33083,-0.011647,0.047996,0.060856,0.031912
0.34584,-0.0069752,0.047718,0.060045,0.03133
0.36084,-0.002347,0.047133,0.059257,0.030727
0.37584,0.0020914,0.046436,0.058492,0.030102
0.39085,0.0064645,0.045725,0.057462,0.02966
0.40585,0.010208,0.045088,0.055816,0.028932
0.42086,0.014009,0.044389,0.054055,0.028128
0.43586,0.01852,0.043667,0.052035,0.027217
0.45086,0.024202,0.043085,0.049743,0.026131
0.46587,0.031208,0.042801,0.047099,0.02504
0.48087,0.039483,0.042276,0.043832,0.023782
0.49587,0.049252,0.041989,0.039653,0.022552
0.51088,0.062971,0.042688,0.034743,0.021431
0.52588,0.080942,0.042663,0.029263,0.020284
0.54089,0.10908,0.048024,0.022528,0.019283
0.55589,0.15198,0.060506,0.01402,0.0184
0.57089,0.21762,0.08065,0.0038753,0.0176
0.5859,0.32391,0.10924,-0.0077026,0.016637
0.6009,0.45989,0.13061,-0.019073,0.015328
0.6159,0.63149,0.14741,-0.028908,0.013787
0.63091,0.81868,0.13732,-0.036768,0.012087
0.64591,0.99371,0.10776,-0.041782,0.010433
0.66092,1.1378,0.074229,-0.0439,0.0089746
0.67592,1.2469,0.038678,-0.044531,0.0076653
0.69092,1.3072,0.017552,-0.04422,0.0065176
0.70593,1.3381,0.0069854,-0.043733,0.005467
0.72093,1.3487,0.004424,-0.043087,0.0045646
0.73593,1.3485,0.0039267,-0.042372,0.0038274
0.75094,1.3454,0.0041079,-0.041573,0.0032394
0.76594,1.342,0.0045424,-0.0408,0.0027948
0.78095,1.3384,0.0047578,-0.040067,0.0024537
0.79595,1.3345,0.0032644,-0.039542,0.0022038
0.81095,1.3296,0.0023642,-0.03909,0.0020104
0.82596,1.3245,0.0017647,-0.038593,0.0018552
0.84096,1.3198,0.001273,-0.037903,0.0017422
0.85596,1.3154,0.00090384,-0.037151,0.0016407
0.87097,1.311,0.00066362,-0.036401,0.0015525
0.88597,1.3068,0.00061634,-0.035623,0.0014796
0.90098,1.3027,0.00058619,-0.03481,0.0014177
0.91598,1.2987,0.0005593,-0.034017,0.0013654
0.93098,1.2948,0.00053793,-0.033243,0.0013165
0.94599,1.291,0.00052775,-0.032479,0.0012686
0.96099,1.2872,0.00051298,-0.031702,0.0012287
0.97599,1.2834,0.00049074,-0.030872,0.0011926
0.991,1.2796,0.00046904,-0.03005,0.0011538
1.006,1.2758,0.00045173,-0.029273,0.0011166
1.021,1.2722,0.00044119,-0.02851,0.0010792
1.036,1.2686,0.00042942,-0.027729,0.0010432
1.051,1.2651,0.00041873,-0.026927,0.0010089
1.066,1.2616,0.00041193,-0.026129,0.00097426
1.081,1.2583,0.00040308,-0.025345,0.00094192
1.096,1.255,0.00039381,-0.02456,0.00091338
1.111,1.2518,0.00038706,-0.023774,0.00088488
1.126,1.2486,0.00037726,-0.023,0.00085677
1.141,1.2455,0.00036753,-0.022239,0.000828
1.156,1.2424,0.00036075,-0.021498,0.00079993
1.171,1.2394,0.00035294,-0.020766,0.00077266
1.186,1.2364,0.00034476,-0.020025,0.00074634
1.2011,1.2335,0.00033646,-0.019285,0.00072082
1.2161,1.2307,0.00033056,-0.018563,0.00069727
1.2311,1.2279,0.00032328,-0.017865,0.00067551
1.2461,1.2251,0.00031651,-0.017173,0.00065326
1.2611,1.2224,0.00031054,-0.016493,0.00063131
1.2761,1.2198,0.00030456,-0.015821,0.00061089
1.2911,1.2172,0.00029773,-0.015159,0.00059081
1.3061,1.2146,0.00029195,-0.014511,0.00057133
1.3211,1.2121,0.00028572,-0.013879,0.00055257
1.3361,1.2096,0.0002788,-0.013259,0.00053457
1.3511,1.2071,0.00027279,-0.01265,0.00051715
1.3661,1.2047,0.00026691,-0.012049,0.00049964
1.3811,1.2024,0.00026082,-0.01146,0.00048229
1.3961,1.2001,0.00025539,-0.010884,0.00046637
1.4111,1.1978,0.0002497,-0.010324,0.00045075
1.4261,1.1956,0.00024422,-0.0097737,0.00043569
1.4411,1.1934,0.00023794,-0.009235,0.0004216
1.4561,1.1912,0.00023299,-0.0087087,0.00040773
1.4711,1.1891,0.00022821,-0.0081916,0.00039397
1.4861,1.187,0.00022241,-0.0076887,0.00038126
1.5011,1.1849,0.00021786,-0.0072018,0.00036892
1.5161,1.1829,0.00021319,-0.0067198,0.00035646
1.5311,1.1809,0.00020741,-0.0062421,0.00034473
1.5461,1.179,0.0002031,-0.0057818,0.00033346
1.5611,1.177,0.00019903,-0.0053349,0.0003225
1.5761,1.1751,0.00019368,-0.0048941,0.00031184
1.5911,1.1733,0.00018931,-0.0044649,0.00030178
1.6062,1.1714,0.00018517,-0.0040526,0.00029184
1.6212,1.1696,0.00018049,-0.0036407,0.00028175
1.6362,1.1679,0.00017622,-0.003239,0.00027231
1.6512,1.1661,0.00017272,-0.0028529,0.00026377
1.6662,1.1644,0.00016853,-0.0024733,0.00025494
1.6812,1.1627,0.00016394,-0.0021047,0.0002462
1.6962,1.1611,0.00016084,-0.0017454,0.0002382
1.7112,1.1594,0.00015775,-0.001389,0.00023066
1.7262,1.1578,0.00015398,-0.0010459,0.00022296
1.7412,1.1563,0.0001503,-0.00071498,0.00021542
1.7562,1.1547,0.0001464,-0.00038953,0.00020811
1.7712,1.1532,0.00014286,-7.0082e-05,0.0002012
1.7862,1.1517,0.00013976,0.00023915,0.00019468
1.8012,1.1502,0.00013624,0.0005395,0.00018845
1.8162,1.1487,0.00013245,0.00083264,0.00018243
1.8312,1.1473,0.00012929,0.0011188,0.00017665
1.8462,1.1458,0.0001263,0.0013968,0.0001711
1.8612,1.1444,0.00012275,0.0016669,0.00016556
1.8762,1.1431,0.0001201,0.0019309,0.00015993
1.8912,1.1417,0.00011736,0.0021872,0.00015474
1.9062,1.1404,0.00011441,0.0024363,0.00014969
1.9212,1.1391,0.00011198,0.0026783,0.00014483
1.9362,1.1378,0.00010914,0.0029145,0.00014012
1.9512,1.1365,0.00010662,0.0031435,0.00013551
1.9662,1.1352,0.00010351,0.0033684,0.00013117
1.9812,1.134,0.00010183,0.003584,0.000127
1.9962,1.1328,9.8144e-05,0.0037975,0.00012284
2.0113,1.1316,9.6795e-05,0.0039997,0.00011904
2.0263,1.1304,9.4514e-05,0.0041997,0.00011536
2.0413,1.1292,9.1764e-05,0.0043952,0.00011178
2.0563,1.1281,9.0222e-05,0.0045815,0.00010845
2.0713,1.127,8.7485e-05,0.0047676,0.00010515
2.0863,1.1259,8.5967e-05,0.0049434,0.00010199
2.1013,1.1248,8.3718e-05,0.0051174,9.9032e-05
2.1163,1.1237,8.1812e-05,0.0052846,9.6169e-05
2.1313,1.1226,8.0052e-05,0.0054495,9.3363e-05
2.1463,1.1216,7.8334e-05,0.0056093,9.044e-05
2.1613,1.1205,7.7343e-05,0.0057599,8.7691e-05
2.1763,1.1195,7.5723e-05,0.0059087,8.5068e-05
2.1913,1.1185,7.339e-05,0.006055,8.2379e-05
2.2063,1.1175,7.1486e-05,0.0061946,7.9867e-05
2.2213,1.1165,7.0532e-05,0.0063264,7.7486e-05
2.2363,1.1156,6.9119e-05,0.0064563,7.5213e-05
2.2513,1.1146,6.7129e-05,0.0065867,7.2901e-05
2.2663,1.1137,6.5415e-05,0.0067093,7.0733e-05
2.2813,1.1127,6.448e-05,0.0068269,6.8642e-05
2.2963,1.1118,6.3019e-05,0.0069466,6.6423e-05
2.3113,1.1109,6.1413e-05,0.0070609,6.4329e-05
2.3263,1.11,5.9744e-05,0.0071681,6.2526e-05
2.3413,1.1092,5.8632e-05,0.0072724,6.0776e-05
2.3563,1.1083,5.7428e-05,0.0073764,5.9018e-05
2.3713,1.1075,5.6009e-05,0.0074782,5.7212e-05
2.3863,1.1066,5.4628e-05,0.0075755,5.5538e-05
2.4014,1.1058,5.3673e-05,0.0076658,5.4068e-05
2.4164,1.105,5.2676e-05,0.0077524,5.2663e-05
2.4314,1.1042,5.1539e-05,0.007839,5.111e-05
2.4464,1.1034,4.9986e-05,0.0079281,4.9558e-05
2.4614,1.1026,4.8759e-05,0.0080114,4.8086e-05
2.4764,1.1018,4.7953e-05,0.008087,4.6648e-05
2.4914,1.101,4.7032e-05,0.008157,4.5298e-05
2.5064,1.1003,4.5946e-05,0.0082287,4.4006e-05
2.5214,1.0995,4.4683e-05,0.0083004,4.2764e-05
2.5364,1.0988,4.3811e-05,0.0083696,4.1516e-05
2.5514,1.0981,4.2972e-05,0.0084343,4.0283e-05
2.5664,1.0974,4.2098e-05,0.0084933,3.9147e-05
2.5814,1.0966,4.0906e-05,0.0085523,3.8053e-05
2.5964,1.0959,3.9956e-05,0.0086091,3.7042e-05
2.6114,1.0953,3.9276e-05,0.0086656,3.6084e-05
2.6264,1.0946,3.8519e-05,0.008721,3.5128e-05
2.6414,1.0939,3.7454e-05,0.0087732,3.4156e-05
2.6564,1.0932,3.6322e-05,0.0088224,3.3112e-05
2.6714,1.0926,3.5661e-05,0.0088681,3.2135e-05
2.6864,1.0919,3.513e-05,0.0089114,3.1335e-05
2.7014,1.0913,3.4502e-05,0.0089534,3.0705e-05
2.7164,1.0907,3.3854e-05,0.0089954,3.0004e-05
2.7314,1.09,3.3129e-05,0.0090367,2.9122e-05
2.7464,1.0894,3.2527e-05,0.0090765,2.818e-05
2.7614,1.0888,3.1998e-05,0.0091129,2.7349e-05
2.7764,1.0882,3.1405e-05,0.0091445,2.6615e-05
2.7914,1.0876,3.072e-05,0.0091744,2.5997e-05
2.8065,1.087,3.0034e-05,0.0092062,2.5398e-05
2.8215,1.0865,2.9282e-05,0.0092389,2.4724e-05
2.8365,1.0859,2.871e-05,0.0092703,2.396e-05
2.8515,1.0853,2.8183e-05,0.0092957,2.3163e-05
2.8665,1.0848,2.7594e-05,0.0093191,2.2425e-05
2.8815,1.0842,2.6986e-05,0.0093424,2.1823e-05
2.8965,1.0837,2.628e-05,0.0093654,2.1258e-05
2.9115,1.0831,2.5432e-05,0.0093874,2.0695e-05
2.9265,1.0826,2.5137e-05,0.009404,2.0035e-05
2.9415,1.0821,2.4938e-05,0.009419,1.9476e-05
2.9565,1.0815,2.4586e-05,0.0094345,1.8982e-05
2.9715,1.081,2.4001e-05,0.0094495,1.8506e-05
2.9865,1.0805,2.3358e-05,0.0094636,1.8035e-05


==> figs/data/cylinder_acm_3_1.54_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0776,3.571e-05,0.0054171,2.3052e-05
-2.9985,1.0776,3.5798e-05,0.0054354,2.3118e-05
-2.997,1.0777,3.5893e-05,0.0054538,2.3184e-05
-2.9955,1.0777,3.5998e-05,0.0054723,2.3252e-05
-2.994,1.0777,3.6111e-05,0.0054909,2.332e-05
-2.9925,1.0778,3.6228e-05,0.0055095,2.3387e-05
-2.991,1.0778,3.6327e-05,0.0055281,2.3453e-05
-2.9895,1.0779,3.6445e-05,0.0055468,2.352e-05
-2.988,1.0779,3.6551e-05,0.0055655,2.3586e-05
-2.9865,1.078,3.6665e-05,0.0055843,2.3652e-05
-2.985,1.078,3.6776e-05,0.0056031,2.3718e-05
-2.9835,1.0781,3.6881e-05,0.005622,2.3783e-05
-2.982,1.0781,3.7003e-05,0.0056409,2.3847e-05
-2.9805,1.0781,3.71e-05,0.0056598,2.391e-05
-2.979,1.0782,3.7213e-05,0.0056787,2.3973e-05
-2.9775,1.0782,3.732e-05,0.0056977,2.4036e-05
-2.976,1.0783,3.7434e-05,0.0057167,2.4097e-05
-2.9745,1.0783,3.7528e-05,0.0057358,2.4159e-05
-2.973,1.0784,3.7629e-05,0.0057549,2.422e-05
-2.9715,1.0784,3.7723e-05,0.005774,2.4281e-05
-2.97,1.0785,3.7815e-05,0.0057931,2.4342e-05
-2.9685,1.0785,3.7917e-05,0.0058123,2.4404e-05
-2.967,1.0785,3.8006e-05,0.0058315,2.4468e-05
-2.9655,1.0786,3.8095e-05,0.0058508,2.4533e-05
-2.964,1.0786,3.8182e-05,0.0058701,2.4598e-05
-2.9625,1.0787,3.8278e-05,0.0058895,2.4664e-05
-2.961,1.0787,3.8356e-05,0.0059089,2.473e-05
-2.9595,1.0788,3.8435e-05,0.0059283,2.4797e-05
-2.958,1.0788,3.8521e-05,0.0059477,2.4864e-05
-2.9565,1.0788,3.8597e-05,0.0059671,2.4932e-05
-2.955,1.0789,3.8686e-05,0.0059866,2.4998e-05
-2.9535,1.0789,3.8765e-05,0.0060061,2.5065e-05
-2.952,1.079,3.8862e-05,0.0060257,2.5133e-05
-2.9505,1.079,3.8944e-05,0.0060454,2.5202e-05
-2.949,1.0791,3.9037e-05,0.006065,2.5271e-05
-2.9475,1.0791,3.912e-05,0.0060848,2.5342e-05
-2.946,1.0792,3.9208e-05,0.0061046,2.5415e-05
-2.9445,1.0792,3.9299e-05,0.0061245,2.5487e-05
-2.943,1.0792,3.9383e-05,0.0061444,2.5561e-05
-2.9415,1.0793,3.9473e-05,0.0061643,2.5634e-05
-2.94,1.0793,3.9546e-05,0.0061842,2.5709e-05
-2.9385,1.0794,3.9634e-05,0.0062042,2.5785e-05
-2.937,1.0794,3.9719e-05,0.0062242,2.5863e-05
-2.9355,1.0795,3.9807e-05,0.0062442,2.5945e-05
-2.934,1.0795,3.9885e-05,0.0062641,2.6028e-05
-2.9325,1.0796,3.9976e-05,0.0062841,2.611e-05
-2.931,1.0796,4.0053e-05,0.006304,2.6195e-05
-2.9295,1.0797,4.0137e-05,0.006324,2.6279e-05
-2.928,1.0797,4.0224e-05,0.0063439,2.6363e-05
-2.9265,1.0797,4.0315e-05,0.0063638,2.6448e-05
-2.925,1.0798,4.0409e-05,0.0063838,2.6534e-05
-2.9235,1.0798,4.0485e-05,0.0064038,2.6618e-05
-2.922,1.0799,4.0586e-05,0.0064239,2.6704e-05
-2.9205,1.0799,4.068e-05,0.006444,2.6791e-05
-2.919,1.08,4.0772e-05,0.0064641,2.6877e-05
-2.9175,1.08,4.0867e-05,0.0064843,2.6962e-05
-2.916,1.0801,4.0959e-05,0.0065044,2.7048e-05
-2.9145,1.0801,4.1067e-05,0.0065247,2.7135e-05
-2.913,1.0802,4.1167e-05,0.0065449,2.7221e-05
-2.9115,1.0802,4.1257e-05,0.0065652,2.7307e-05
-2.91,1.0802,4.1345e-05,0.0065855,2.7392e-05
-2.9085,1.0803,4.1443e-05,0.0066058,2.7476e-05
-2.907,1.0803,4.1575e-05,0.0066263,2.7561e-05
-2.9055,1.0804,4.169e-05,0.0066469,2.7645e-05
-2.904,1.0804,4.1804e-05,0.0066674,2.7731e-05
-2.9025,1.0805,4.1914e-05,0.0066881,2.7816e-05
-2.901,1.0805,4.2036e-05,0.0067088,2.79e-05
-2.8995,1.0806,4.2146e-05,0.0067297,2.7983e-05
-2.898,1.0806,4.2262e-05,0.0067505,2.8066e-05
-2.8965,1.0807,4.2396e-05,0.0067714,2.8148e-05
-2.895,1.0807,4.2502e-05,0.0067923,2.8228e-05
-2.8935,1.0771,4.249e-05,0.0067905,2.8215e-05
-2.892,1.0808,4.2759e-05,0.0068343,2.8388e-05
-2.8905,1.0808,4.288e-05,0.0068554,2.847e-05
-2.889,1.0809,4.2992e-05,0.0068766,2.8555e-05
-2.8875,1.0809,4.3127e-05,0.0068978,2.8642e-05
-2.886,1.081,4.3242e-05,0.0069191,2.873e-05
-2.8845,1.081,4.3368e-05,0.0069405,2.882e-05
-2.883,1.0811,4.3484e-05,0.0069619,2.8914e-05
-2.8815,1.0811,4.3612e-05,0.0069835,2.901e-05
-2.88,1.0812,4.3742e-05,0.0070051,2.9107e-05
-2.8785,1.0812,4.3873e-05,0.0070267,2.9207e-05
-2.877,1.0813,4.399e-05,0.0070484,2.9311e-05
-2.8755,1.0813,4.4116e-05,0.0070702,2.9414e-05
-2.874,1.0814,4.4246e-05,0.007092,2.9517e-05
-2.8725,1.0814,4.4365e-05,0.0071138,2.9621e-05
-2.871,1.0815,4.4476e-05,0.0071356,2.9723e-05
-2.8695,1.0815,4.4608e-05,0.0071575,2.9825e-05
-2.868,1.0815,4.4711e-05,0.0071794,2.9928e-05
-2.8665,1.0816,4.4837e-05,0.0072013,3.003e-05
-2.865,1.0816,4.4943e-05,0.0072232,3.0129e-05
-2.8635,1.0817,4.5054e-05,0.0072452,3.0227e-05
-2.862,1.0817,4.5163e-05,0.0072671,3.0323e-05
-2.8605,1.0818,4.5268e-05,0.0072891,3.042e-05
-2.859,1.0818,4.5364e-05,0.0073111,3.0515e-05
-2.8575,1.0819,4.5477e-05,0.0073331,3.0609e-05
-2.856,1.0819,4.5572e-05,0.0073552,3.0702e-05
-2.8545,1.082,4.5677e-05,0.0073772,3.0794e-05
-2.853,1.082,4.578e-05,0.0073992,3.0884e-05
-2.8515,1.0821,4.587e-05,0.0074213,3.0974e-05
-2.85,1.0821,4.5967e-05,0.0074433,3.1064e-05
-2.8485,1.0822,4.605e-05,0.0074654,3.1151e-05
-2.847,1.0822,4.615e-05,0.0074876,3.1237e-05
-2.8455,1.0823,4.6237e-05,0.0075097,3.1321e-05
-2.844,1.0823,4.6332e-05,0.0075319,3.1406e-05
-2.8425,1.0823,4.6405e-05,0.007554,3.1489e-05
-2.841,1.0824,4.6504e-05,0.0075763,3.1573e-05
-2.8395,1.0824,4.6588e-05,0.0075986,3.1658e-05
-2.838,1.0825,4.6682e-05,0.0076209,3.1743e-05
-2.8365,1.0825,4.6778e-05,0.0076433,3.1826e-05
-2.835,1.0826,4.6864e-05,0.0076657,3.1907e-05
-2.8335,1.0826,4.6961e-05,0.0076881,3.1988e-05
-2.832,1.0827,4.7077e-05,0.0077106,3.2069e-05
-2.8305,1.0827,4.7157e-05,0.0077332,3.2151e-05
-2.829,1.0828,4.727e-05,0.007756,3.2232e-05
-2.8275,1.0828,4.7389e-05,0.0077789,3.2314e-05
-2.826,1.0829,4.7485e-05,0.0078019,3.2399e-05
-2.8245,1.0829,4.7596e-05,0.007825,3.2489e-05
-2.823,1.083,4.77e-05,0.0078481,3.2584e-05
-2.8215,1.083,4.781e-05,0.0078712,3.2682e-05
-2.82,1.0831,4.792e-05,0.0078944,3.278e-05
-2.8185,1.0831,4.8048e-05,0.0079175,3.2876e-05
-2.817,1.0832,4.8168e-05,0.0079407,3.2969e-05
-2.8155,1.0832,4.8296e-05,0.007964,3.3062e-05
-2.814,1.0833,4.8418e-05,0.0079873,3.3152e-05
-2.8125,1.0833,4.855e-05,0.0080107,3.3242e-05
-2.811,1.0834,4.8688e-05,0.0080342,3.3333e-05
-2.8095,1.0834,4.8815e-05,0.0080576,3.3424e-05
-2.808,1.0835,4.8967e-05,0.0080811,3.3514e-05
-2.8065,1.0835,4.9106e-05,0.0081047,3.3605e-05
-2.805,1.0836,4.9238e-05,0.0081283,3.3693e-05
-2.8035,1.0836,4.9384e-05,0.0081519,3.3782e-05
-2.802,1.0837,4.9527e-05,0.0081755,3.3873e-05
-2.8005,1.0837,4.9683e-05,0.0081992,3.3966e-05
-2.7989,1.0838,4.9825e-05,0.0082231,3.4066e-05
-2.7974,1.0838,4.9989e-05,0.008247,3.4169e-05
-2.7959,1.0839,5.0128e-05,0.0082709,3.4271e-05
-2.7944,1.0839,5.027e-05,0.0082948,3.4374e-05
-2.7929,1.084,5.0429e-05,0.0083188,3.4477e-05
-2.7914,1.084,5.0569e-05,0.0083428,3.4579e-05
-2.7899,1.0841,5.0711e-05,0.0083667,3.4682e-05
-2.7884,1.0841,5.0851e-05,0.0083908,3.4786e-05
-2.7869,1.0842,5.0981e-05,0.0084148,3.489e-05
-2.7854,1.0842,5.1107e-05,0.0084388,3.4992e-05
-2.7839,1.0843,5.1246e-05,0.0084629,3.5096e-05
-2.7824,1.0843,5.1373e-05,0.0084869,3.5198e-05
-2.7809,1.0844,5.1507e-05,0.008511,3.53e-05
-2.7794,1.0844,5.1627e-05,0.0085352,3.5403e-05
-2.7779,1.0845,5.1759e-05,0.0085593,3.5506e-05
-2.7764,1.0845,5.1881e-05,0.0085835,3.5606e-05
-2.7749,1.0846,5.2006e-05,0.0086077,3.5707e-05
-2.7734,1.0846,5.2113e-05,0.0086319,3.5808e-05
-2.7719,1.0847,5.2224e-05,0.0086561,3.5909e-05
-2.7704,1.0847,5.233e-05,0.0086804,3.6012e-05
-2.7689,1.0848,5.2452e-05,0.0087048,3.6123e-05
-2.7674,1.0848,5.2531e-05,0.0087294,3.6243e-05
-2.7659,1.0849,5.263e-05,0.0087541,3.6362e-05
-2.7644,1.0849,5.2722e-05,0.0087788,3.6482e-05
-2.7629,1.085,5.2823e-05,0.0088035,3.6601e-05
-2.7614,1.085,5.2935e-05,0.0088283,3.6719e-05
-2.7599,1.0851,5.3042e-05,0.0088532,3.6839e-05
-2.7584,1.0851,5.3159e-05,0.0088782,3.6959e-05
-2.7569,1.0852,5.3286e-05,0.0089034,3.708e-05
-2.7554,1.0852,5.3412e-05,0.0089287,3.7201e-05
-2.7539,1.0853,5.3541e-05,0.0089541,3.7321e-05
-2.7524,1.0853,5.3672e-05,0.0089796,3.744e-05
-2.7509,1.0854,5.3822e-05,0.0090052,3.7559e-05
-2.7494,1.0854,5.3959e-05,0.0090308,3.7676e-05
-2.7479,1.0855,5.4111e-05,0.0090565,3.7792e-05
-2.7464,1.0855,5.4257e-05,0.0090822,3.7909e-05
-2.7449,1.0856,5.4409e-05,0.009108,3.8026e-05
-2.7434,1.0856,5.4557e-05,0.0091339,3.8144e-05
-2.7419,1.0857,5.4715e-05,0.0091599,3.8263e-05
-2.7404,1.0857,5.4885e-05,0.009186,3.8383e-05
-2.7389,1.0858,5.5028e-05,0.009212,3.8501e-05
-2.7374,1.0858,5.5186e-05,0.0092382,3.8619e-05
-2.7359,1.0859,5.5349e-05,0.0092644,3.8739e-05
-2.7344,1.0859,5.5505e-05,0.0092907,3.8859e-05
-2.7329,1.086,5.5673e-05,0.009317,3.898e-05
-2.7314,1.086,5.5825e-05,0.0093435,3.9099e-05
-2.7299,1.0861,5.5986e-05,0.0093699,3.9217e-05
-2.7284,1.0861,5.6162e-05,0.0093964,3.9334e-05
-2.7269,1.0862,5.6317e-05,0.0094228,3.9449e-05
-2.7254,1.0862,5.6481e-05,0.0094493,3.9564e-05
-2.7239,1.0863,5.6644e-05,0.0094758,3.9679e-05
-2.7224,1.0863,5.6807e-05,0.0095023,3.9792e-05
-2.7209,1.0864,5.6959e-05,0.0095288,3.9906e-05
-2.7194,1.0865,5.7114e-05,0.0095554,4.0018e-05
-2.7179,1.0865,5.7272e-05,0.0095819,4.013e-05
-2.7164,1.0866,5.7422e-05,0.0096084,4.0241e-05
-2.7149,1.0866,5.7589e-05,0.009635,4.0354e-05
-2.7134,1.0867,5.7761e-05,0.0096616,4.047e-05
-2.7119,1.0867,5.7919e-05,0.0096882,4.0586e-05
-2.7104,1.0868,5.8071e-05,0.0097148,4.0702e-05
-2.7089,1.0868,5.823e-05,0.0097414,4.0817e-05
-2.7074,1.0869,5.838e-05,0.009768,4.0933e-05
-2.7059,1.0869,5.8536e-05,0.0097946,4.1049e-05
-2.7044,1.087,5.8668e-05,0.0098212,4.1166e-05
-2.7029,1.087,5.882e-05,0.0098479,4.1282e-05
-2.7014,1.0871,5.8947e-05,0.0098745,4.1397e-05
-2.6999,1.0871,5.9085e-05,0.0099012,4.1512e-05
-2.6984,1.0872,5.9213e-05,0.0099281,4.1636e-05
-2.6969,1.0872,5.9339e-05,0.009955,4.1765e-05
-2.6954,1.0873,5.9482e-05,0.009982,4.19e-05
-2.6939,1.0873,5.9596e-05,0.010009,4.2036e-05
-2.6924,1.0874,5.9752e-05,0.010036,4.217e-05
-2.6909,1.0875,5.9886e-05,0.010063,4.2303e-05
-2.6894,1.0875,6.0035e-05,0.01009,4.2436e-05
-2.6879,1.0876,6.0177e-05,0.010118,4.2567e-05
-2.6864,1.0876,6.0312e-05,0.010145,4.2696e-05
-2.6849,1.0877,6.0468e-05,0.010172,4.2826e-05
-2.6834,1.0877,6.0623e-05,0.010199,4.2956e-05
-2.6819,1.0878,6.0773e-05,0.010227,4.3084e-05
-2.6804,1.0878,6.0928e-05,0.010254,4.3212e-05
-2.6789,1.0879,6.1087e-05,0.010282,4.3341e-05
-2.6774,1.0879,6.1243e-05,0.01031,4.3471e-05
-2.6759,1.088,6.1398e-05,0.010337,4.36e-05
-2.6744,1.088,6.1563e-05,0.010365,4.3733e-05
-2.6729,1.0881,6.1716e-05,0.010393,4.3869e-05
-2.6714,1.0881,6.19e-05,0.010421,4.4004e-05
-2.6699,1.0882,6.2068e-05,0.010449,4.414e-05
-2.6684,1.0883,6.2247e-05,0.010478,4.4281e-05
-2.6669,1.0883,6.2431e-05,0.010506,4.4423e-05
-2.6654,1.0884,6.2617e-05,0.010535,4.4565e-05
-2.6639,1.0884,6.28e-05,0.010564,4.4707e-05
-2.6624,1.0885,6.2981e-05,0.010593,4.485e-05
-2.6609,1.0885,6.3161e-05,0.010621,4.4992e-05
-2.6594,1.0886,6.3344e-05,0.01065,4.5134e-05
-2.6579,1.0886,6.352e-05,0.010679,4.5275e-05
-2.6564,1.0887,6.3695e-05,0.010708,4.5417e-05
-2.6549,1.0887,6.3869e-05,0.010737,4.556e-05
-2.6534,1.0888,6.4066e-05,0.010766,4.5702e-05
-2.6519,1.0889,6.422e-05,0.010794,4.5844e-05
-2.6504,1.0889,6.4391e-05,0.010823,4.5985e-05
-2.6489,1.089,6.4569e-05,0.010852,4.6127e-05
-2.6474,1.089,6.4735e-05,0.010882,4.627e-05
-2.6459,1.0891,6.4895e-05,0.010911,4.6411e-05
-2.6444,1.0891,6.5072e-05,0.01094,4.6552e-05
-2.6429,1.0892,6.5228e-05,0.010969,4.6692e-05
-2.6414,1.0892,6.5383e-05,0.010998,4.6832e-05
-2.6399,1.0893,6.5564e-05,0.011028,4.6971e-05
-2.6384,1.0893,6.571e-05,0.011057,4.711e-05
-2.6369,1.0894,6.5872e-05,0.011086,4.7248e-05
-2.6354,1.0895,6.6019e-05,0.011116,4.7385e-05
-2.6339,1.0895,6.6181e-05,0.011145,4.7522e-05
-2.6324,1.0896,6.632e-05,0.011174,4.7658e-05
-2.6309,1.0896,6.6474e-05,0.011204,4.7795e-05
-2.6294,1.0897,6.6633e-05,0.011233,4.7934e-05
-2.6279,1.0897,6.6777e-05,0.011263,4.808e-05
-2.6264,1.0898,6.6944e-05,0.011292,4.8227e-05
-2.6249,1.0898,6.7101e-05,0.011322,4.8377e-05
-2.6234,1.0899,6.7267e-05,0.011352,4.8536e-05
-2.6219,1.09,6.7443e-05,0.011382,4.8704e-05
-2.6204,1.09,6.7631e-05,0.011412,4.8874e-05
-2.6189,1.0901,6.7795e-05,0.011442,4.9045e-05
-2.6174,1.0901,6.7983e-05,0.011473,4.9213e-05
-2.6159,1.0902,6.8169e-05,0.011503,4.9382e-05
-2.6144,1.0902,6.8346e-05,0.011533,4.9549e-05
-2.6129,1.0903,6.8536e-05,0.011564,4.9716e-05
-2.6114,1.0903,6.8724e-05,0.011594,4.9884e-05
-2.6099,1.0904,6.8907e-05,0.011625,5.0051e-05
-2.6084,1.0905,6.9087e-05,0.011656,5.0216e-05
-2.6069,1.0905,6.9285e-05,0.011686,5.0381e-05
-2.6054,1.0906,6.9488e-05,0.011717,5.0544e-05
-2.6039,1.0906,6.971e-05,0.011748,5.0711e-05
-2.6024,1.0907,6.9942e-05,0.011778,5.0885e-05
-2.6009,1.0907,7.0163e-05,0.011809,5.106e-05
-2.5994,1.0908,7.0386e-05,0.01184,5.1232e-05
-2.5979,1.0909,7.0607e-05,0.011871,5.1404e-05
-2.5964,1.0909,7.0829e-05,0.011902,5.1575e-05
-2.5949,1.091,7.1057e-05,0.011933,5.1746e-05
-2.5934,1.091,7.1291e-05,0.011964,5.1918e-05
-2.5919,1.0911,7.1511e-05,0.011995,5.2089e-05
-2.5904,1.0911,7.1725e-05,0.012026,5.2259e-05
-2.5889,1.0912,7.1952e-05,0.012057,5.2431e-05
-2.5874,1.0913,7.2165e-05,0.012089,5.2601e-05
-2.5859,1.0913,7.2384e-05,0.01212,5.2773e-05
-2.5844,1.0914,7.2592e-05,0.012151,5.2943e-05
-2.5829,1.0914,7.2817e-05,0.012182,5.3112e-05
-2.5814,1.0915,7.3032e-05,0.012214,5.328e-05
-2.5799,1.0915,7.3245e-05,0.012245,5.3449e-05
-2.5784,1.0916,7.3452e-05,0.012277,5.3618e-05
-2.5769,1.0917,7.3673e-05,0.012308,5.3789e-05
-2.5754,1.0917,7.3873e-05,0.01234,5.3959e-05
-2.5739,1.0918,7.4074e-05,0.012371,5.4129e-05
-2.5724,1.0918,7.4283e-05,0.012403,5.4299e-05
-2.5709,1.0919,7.4479e-05,0.012435,5.4469e-05
-2.5694,1.0919,7.4679e-05,0.012467,5.464e-05
-2.5679,1.092,7.4875e-05,0.012498,5.4813e-05
-2.5664,1.0921,7.5061e-05,0.01253,5.4985e-05
-2.5649,1.0921,7.5252e-05,0.012562,5.5156e-05
-2.5634,1.0922,7.5447e-05,0.012594,5.5326e-05
-2.5619,1.0922,7.5629e-05,0.012626,5.5494e-05
-2.5604,1.0923,7.581e-05,0.012658,5.5662e-05
-2.5589,1.0924,7.5991e-05,0.01269,5.5831e-05
-2.5574,1.0924,7.6168e-05,0.012722,5.6001e-05
-2.5559,1.0925,7.6345e-05,0.012755,5.6171e-05
-2.5544,1.0925,7.6531e-05,0.012787,5.634e-05
-2.5529,1.0926,7.6706e-05,0.012819,5.6509e-05
-2.5514,1.0926,7.6876e-05,0.012852,5.6682e-05
-2.5499,1.0927,7.709e-05,0.012884,5.6866e-05
-2.5484,1.0928,7.7301e-05,0.012917,5.7061e-05
-2.5469,1.0928,7.7519e-05,0.012951,5.7259e-05
-2.5454,1.0929,7.7723e-05,0.012984,5.7459e-05
-2.5439,1.0929,7.7942e-05,0.013017,5.7664e-05
-2.5424,1.093,7.8182e-05,0.013051,5.7881e-05
-2.5409,1.0931,7.8428e-05,0.013085,5.8098e-05
-2.5394,1.0931,7.8662e-05,0.013119,5.8312e-05
-2.5379,1.0932,7.8896e-05,0.013153,5.8522e-05
-2.5364,1.0932,7.9136e-05,0.013187,5.8731e-05
-2.5349,1.0933,7.9373e-05,0.013221,5.8937e-05
-2.5334,1.0934,7.9617e-05,0.013255,5.9143e-05
-2.5319,1.0934,7.9842e-05,0.013289,5.9348e-05
-2.5304,1.0935,8.0081e-05,0.013324,5.9552e-05
-2.5289,1.0935,8.0322e-05,0.013358,5.9752e-05
-2.5274,1.0936,8.055e-05,0.013392,5.9951e-05
-2.5259,1.0937,8.0788e-05,0.013427,6.0148e-05
-2.5244,1.0937,8.102e-05,0.013461,6.0341e-05
-2.5229,1.0938,8.1246e-05,0.013496,6.053e-05
-2.5214,1.0938,8.1473e-05,0.01353,6.0718e-05
-2.5199,1.0939,8.1678e-05,0.013565,6.0906e-05
-2.5184,1.094,8.1916e-05,0.0136,6.1091e-05
-2.5169,1.094,8.2128e-05,0.013634,6.127e-05
-2.5154,1.0941,8.2354e-05,0.013669,6.1444e-05
-2.5139,1.0941,8.2575e-05,0.013703,6.1616e-05
-2.5124,1.0942,8.2772e-05,0.013738,6.1785e-05
-2.5109,1.0943,8.2968e-05,0.013773,6.1958e-05
-2.5094,1.0943,8.3196e-05,0.013807,6.2131e-05
-2.5079,1.0944,8.3415e-05,0.013842,6.2301e-05
-2.5064,1.0944,8.3627e-05,0.013876,6.2473e-05
-2.5049,1.0945,8.3839e-05,0.013911,6.2645e-05
-2.5034,1.0946,8.4056e-05,0.013946,6.2816e-05
-2.5019,1.0946,8.4256e-05,0.01398,6.2985e-05
-2.5004,1.0947,8.4472e-05,0.014015,6.3153e-05
-2.4989,1.0947,8.4685e-05,0.01405,6.332e-05
-2.4974,1.0948,8.4901e-05,0.014085,6.3491e-05
-2.4959,1.0949,8.5123e-05,0.014119,6.3661e-05
-2.4944,1.0949,8.5333e-05,0.014154,6.3832e-05
-2.4929,1.095,8.5559e-05,0.014189,6.4007e-05
-2.4914,1.0951,8.5807e-05,0.014224,6.4189e-05
-2.4899,1.0951,8.6041e-05,0.01426,6.4377e-05
-2.4884,1.0952,8.6285e-05,0.014295,6.4575e-05
-2.4869,1.0952,8.6535e-05,0.014331,6.4787e-05
-2.4854,1.0953,8.6785e-05,0.014366,6.5002e-05
-2.4839,1.0954,8.7024e-05,0.014402,6.5219e-05
-2.4824,1.0954,8.7262e-05,0.014438,6.5442e-05
-2.4809,1.0955,8.7501e-05,0.014475,6.5672e-05
-2.4794,1.0955,8.7753e-05,0.014511,6.5905e-05
-2.4779,1.0956,8.7984e-05,0.014547,6.614e-05
-2.4764,1.0957,8.8228e-05,0.014584,6.6375e-05
-2.4749,1.0957,8.8475e-05,0.01462,6.6611e-05
-2.4734,1.0958,8.8721e-05,0.014657,6.6853e-05
-2.4719,1.0959,8.8976e-05,0.014694,6.7103e-05
-2.4704,1.0959,8.9236e-05,0.01473,6.7352e-05
-2.4689,1.096,8.9483e-05,0.014768,6.7601e-05
-2.4674,1.096,8.9749e-05,0.014805,6.785e-05
-2.4659,1.0961,9.0006e-05,0.014842,6.8099e-05
-2.4644,1.0962,9.0263e-05,0.014879,6.8349e-05
-2.4629,1.0962,9.0521e-05,0.014916,6.8594e-05
-2.4614,1.0963,9.077e-05,0.014954,6.8839e-05
-2.4599,1.0964,9.1029e-05,0.014991,6.9082e-05
-2.4584,1.0964,9.1283e-05,0.015028,6.9324e-05
-2.4569,1.0965,9.1528e-05,0.015066,6.9562e-05
-2.4554,1.0965,9.179e-05,0.015103,6.9798e-05
-2.4539,1.0966,9.2039e-05,0.015141,7.0033e-05
-2.4524,1.0967,9.2293e-05,0.015178,7.0265e-05
-2.4509,1.0967,9.2549e-05,0.015216,7.0495e-05
-2.4494,1.0968,9.2784e-05,0.015254,7.0723e-05
-2.4479,1.0969,9.3048e-05,0.015291,7.0949e-05
-2.4464,1.0969,9.3309e-05,0.015329,7.1168e-05
-2.4449,1.097,9.3566e-05,0.015367,7.1385e-05
-2.4434,1.097,9.3841e-05,0.015404,7.1599e-05
-2.4419,1.0971,9.409e-05,0.015442,7.1811e-05
-2.4404,1.0972,9.4362e-05,0.01548,7.2018e-05
-2.4389,1.0972,9.4625e-05,0.015518,7.2222e-05
-2.4374,1.0973,9.4889e-05,0.015556,7.2426e-05
-2.4359,1.0974,9.5163e-05,0.015594,7.2635e-05
-2.4344,1.0974,9.543e-05,0.015632,7.2845e-05
-2.4329,1.0975,9.5696e-05,0.01567,7.3055e-05
-2.4314,1.0976,9.5963e-05,0.015708,7.3267e-05
-2.4299,1.0976,9.6225e-05,0.015746,7.3481e-05
-2.4284,1.0977,9.6467e-05,0.015785,7.3696e-05
-2.4269,1.0977,9.6712e-05,0.015823,7.3911e-05
-2.4254,1.0978,9.6973e-05,0.015861,7.4128e-05
-2.4239,1.0979,9.7226e-05,0.0159,7.4346e-05
-2.4224,1.0979,9.7465e-05,0.015939,7.457e-05
-2.4209,1.098,9.7712e-05,0.015978,7.4809e-05
-2.4194,1.0981,9.7979e-05,0.016017,7.5046e-05
-2.4179,1.0981,9.8217e-05,0.016056,7.5285e-05
-2.4164,1.0982,9.8473e-05,0.016095,7.5532e-05
-2.4149,1.0983,9.8737e-05,0.016134,7.5781e-05
-2.4134,1.0983,9.9009e-05,0.016174,7.6036e-05
-2.4119,1.0984,9.9269e-05,0.016213,7.6297e-05
-2.4104,1.0985,9.955e-05,0.016253,7.6562e-05
-2.4089,1.0985,9.9826e-05,0.016293,7.6828e-05
-2.4074,1.0986,0.00010013,0.016333,7.7092e-05
-2.4059,1.0987,0.00010042,0.016373,7.7358e-05
-2.4044,1.0987,0.00010073,0.016414,7.7626e-05
-2.4029,1.0988,0.00010102,0.016454,7.7895e-05
-2.4014,1.0989,0.00010132,0.016494,7.8163e-05
-2.3998,1.0989,0.00010162,0.016535,7.8433e-05
-2.3983,1.099,0.00010192,0.016575,7.8703e-05
-2.3968,1.099,0.00010223,0.016616,7.8973e-05
-2.3953,1.0991,0.00010254,0.016657,7.9243e-05
-2.3938,1.0992,0.00010286,0.016697,7.9515e-05
-2.3923,1.0992,0.00010315,0.016738,7.9788e-05
-2.3908,1.0993,0.00010347,0.016779,8.0061e-05
-2.3893,1.0994,0.00010377,0.01682,8.0334e-05
-2.3878,1.0994,0.00010408,0.016861,8.0605e-05
-2.3863,1.0995,0.0001044,0.016902,8.0875e-05
-2.3848,1.0996,0.00010471,0.016943,8.1143e-05
-2.3833,1.0996,0.00010505,0.016984,8.1406e-05
-2.3818,1.0997,0.00010538,0.017025,8.1665e-05
-2.3803,1.0998,0.00010571,0.017066,8.1923e-05
-2.3788,1.0998,0.00010605,0.017107,8.2183e-05
-2.3773,1.0999,0.00010637,0.017149,8.2444e-05
-2.3758,1.1,0.0001067,0.01719,8.2705e-05
-2.3743,1.1,0.00010702,0.017232,8.2966e-05
-2.3728,1.1001,0.00010734,0.017273,8.3228e-05
-2.3713,1.1002,0.00010766,0.017315,8.3496e-05
-2.3698,1.1002,0.00010796,0.017357,8.3764e-05
-2.3683,1.1003,0.00010826,0.017399,8.4031e-05
-2.3668,1.1004,0.00010857,0.017441,8.4303e-05
-2.3653,1.1005,0.00010887,0.017482,8.4575e-05
-2.3638,1.1005,0.00010918,0.017524,8.4847e-05
-2.3623,1.1006,0.00010946,0.017566,8.5119e-05
-2.3608,1.1007,0.00010977,0.017609,8.5391e-05
-2.3593,1.1007,0.00011005,0.017651,8.5662e-05
-2.3578,1.1008,0.00011033,0.017693,8.5932e-05
-2.3563,1.1009,0.00011062,0.017735,8.6205e-05
-2.3548,1.1009,0.00011091,0.017777,8.6485e-05
-2.3533,1.101,0.00011121,0.01782,8.6764e-05
-2.3518,1.1011,0.00011152,0.017863,8.705e-05
-2.3503,1.1011,0.00011183,0.017905,8.7337e-05
-2.3488,1.1012,0.00011215,0.017948,8.763e-05
-2.3473,1.1013,0.00011249,0.017991,8.7925e-05
-2.3458,1.1013,0.0001128,0.018034,8.8224e-05
-2.3443,1.1014,0.00011313,0.018077,8.8527e-05
-2.3428,1.1015,0.00011345,0.01812,8.8826e-05
-2.3413,1.1015,0.0001138,0.018164,8.9125e-05
-2.3398,1.1016,0.00011413,0.018207,8.9424e-05
-2.3383,1.1017,0.00011448,0.018251,8.9727e-05
-2.3368,1.1017,0.00011483,0.018294,9.003e-05
-2.3353,1.1018,0.00011518,0.018338,9.033e-05
-2.3338,1.1019,0.00011553,0.018382,9.0631e-05
-2.3323,1.1019,0.00011588,0.018425,9.0933e-05
-2.3308,1.102,0.00011623,0.018469,9.1234e-05
-2.3293,1.1021,0.00011658,0.018513,9.1539e-05
-2.3278,1.1022,0.00011693,0.018557,9.185e-05
-2.3263,1.1022,0.00011728,0.018601,9.2168e-05
-2.3248,1.1023,0.00011765,0.018646,9.2496e-05
-2.3233,1.1024,0.00011801,0.01869,9.2824e-05
-2.3218,1.1024,0.00011836,0.018734,9.3152e-05
-2.3203,1.1025,0.00011871,0.018779,9.348e-05
-2.3188,1.1026,0.00011909,0.018823,9.3807e-05
-2.3173,1.1026,0.00011946,0.018868,9.414e-05
-2.3158,1.1027,0.00011983,0.018913,9.4473e-05
-2.3143,1.1028,0.00012021,0.018957,9.4804e-05
-2.3128,1.1029,0.00012057,0.019003,9.5121e-05
-2.3113,1.1029,0.00012093,0.019048,9.5439e-05
-2.3098,1.103,0.0001213,0.019093,9.576e-05
-2.3083,1.1031,0.00012166,0.019138,9.6088e-05
-2.3068,1.1031,0.00012201,0.019184,9.6414e-05
-2.3053,1.1032,0.00012237,0.019229,9.6743e-05
-2.3038,1.1033,0.00012272,0.019275,9.7072e-05
-2.3023,1.1033,0.00012309,0.019321,9.7397e-05
-2.3008,1.1034,0.00012342,0.019366,9.7725e-05
-2.2993,1.1035,0.00012378,0.019412,9.8051e-05
-2.2978,1.1036,0.00012413,0.019458,9.8375e-05
-2.2963,1.1036,0.00012449,0.019503,9.8699e-05
-2.2948,1.1037,0.00012481,0.019549,9.9025e-05
-2.2933,1.1038,0.00012516,0.019595,9.9351e-05
-2.2918,1.1038,0.00012551,0.019641,9.9677e-05
-2.2903,1.1039,0.00012586,0.019687,0.00010001
-2.2888,1.104,0.00012621,0.019733,0.00010034
-2.2873,1.1041,0.00012658,0.019779,0.00010067
-2.2858,1.1041,0.00012693,0.019826,0.00010101
-2.2843,1.1042,0.00012727,0.019872,0.00010136
-2.2828,1.1043,0.00012762,0.019919,0.00010169
-2.2813,1.1043,0.00012798,0.019966,0.00010202
-2.2798,1.1044,0.00012833,0.020014,0.00010234
-2.2783,1.1045,0.0001287,0.020061,0.00010267
-2.2768,1.1046,0.00012906,0.020108,0.000103
-2.2753,1.1046,0.00012944,0.020155,0.00010333
-2.2738,1.1047,0.00012981,0.020203,0.00010367
-2.2723,1.1048,0.00013019,0.02025,0.00010401
-2.2708,1.1048,0.00013056,0.020298,0.00010435
-2.2693,1.1049,0.00013096,0.020346,0.00010469
-2.2678,1.105,0.00013134,0.020393,0.00010503
-2.2663,1.1051,0.00013173,0.020441,0.00010538
-2.2648,1.1051,0.00013213,0.020489,0.00010572
-2.2633,1.1052,0.00013255,0.020536,0.00010607
-2.2618,1.1053,0.00013296,0.020584,0.00010642
-2.2603,1.1054,0.00013337,0.020632,0.00010676
-2.2588,1.1054,0.00013378,0.02068,0.0001071
-2.2573,1.1055,0.00013419,0.020728,0.00010745
-2.2558,1.1056,0.0001346,0.020776,0.00010779
-2.2543,1.1056,0.000135,0.020825,0.00010813
-2.2528,1.1057,0.00013543,0.020873,0.00010847
-2.2513,1.1058,0.00013584,0.020921,0.0001088
-2.2498,1.1059,0.00013625,0.02097,0.00010913
-2.2483,1.1059,0.00013665,0.021019,0.00010946
-2.2468,1.106,0.00013704,0.021067,0.00010978
-2.2453,1.1061,0.00013744,0.021116,0.00011011
-2.2438,1.1062,0.00013785,0.021165,0.00011043
-2.2423,1.1062,0.00013824,0.021214,0.00011076
-2.2408,1.1063,0.00013865,0.021264,0.00011111
-2.2393,1.1064,0.00013906,0.021313,0.00011149
-2.2378,1.1065,0.00013948,0.021363,0.00011189
-2.2363,1.1065,0.00013992,0.021413,0.00011231
-2.2348,1.1066,0.00014035,0.021463,0.00011273
-2.2333,1.1067,0.00014077,0.021513,0.00011315
-2.2318,1.1068,0.00014121,0.021563,0.00011357
-2.2303,1.1068,0.00014163,0.021613,0.000114
-2.2288,1.1069,0.00014206,0.021664,0.00011442
-2.2273,1.107,0.00014249,0.021714,0.00011484
-2.2258,1.1071,0.00014294,0.021765,0.00011526
-2.2243,1.1071,0.00014337,0.021815,0.00011567
-2.2228,1.1072,0.0001438,0.021866,0.00011609
-2.2213,1.1073,0.00014423,0.021917,0.0001165
-2.2198,1.1074,0.00014466,0.021967,0.0001169
-2.2183,1.1074,0.00014508,0.022018,0.00011731
-2.2168,1.1075,0.00014552,0.022069,0.00011772
-2.2153,1.1076,0.00014593,0.022121,0.00011813
-2.2138,1.1077,0.00014636,0.022172,0.00011854
-2.2123,1.1077,0.0001468,0.022223,0.00011895
-2.2108,1.1078,0.00014725,0.022275,0.00011936
-2.2093,1.1079,0.00014768,0.022327,0.00011977
-2.2078,1.108,0.00014813,0.022378,0.00012018
-2.2063,1.108,0.00014857,0.02243,0.00012058
-2.2048,1.1081,0.00014903,0.022482,0.00012098
-2.2033,1.1082,0.00014951,0.022534,0.00012138
-2.2018,1.1083,0.00014999,0.022586,0.00012179
-2.2003,1.1083,0.00015048,0.022638,0.00012219
-2.1988,1.1084,0.00015098,0.02269,0.00012258
-2.1973,1.1085,0.00015145,0.022742,0.00012298
-2.1958,1.1086,0.00015193,0.022795,0.00012337
-2.1943,1.1086,0.00015239,0.022847,0.00012376
-2.1928,1.1087,0.00015287,0.0229,0.00012414
-2.1913,1.1088,0.00015331,0.022952,0.00012452
-2.1898,1.1089,0.00015378,0.023005,0.00012491
-2.1883,1.109,0.00015423,0.023058,0.0001253
-2.1868,1.109,0.00015469,0.023111,0.00012572
-2.1853,1.1091,0.00015516,0.023164,0.00012613
-2.1838,1.1092,0.00015563,0.023217,0.00012655
-2.1823,1.1093,0.0001561,0.02327,0.00012697
-2.1808,1.1093,0.00015656,0.023324,0.00012739
-2.1793,1.1094,0.00015703,0.023377,0.00012782
-2.1778,1.1095,0.00015748,0.023431,0.00012825
-2.1763,1.1096,0.00015794,0.023485,0.00012869
-2.1748,1.1097,0.00015839,0.023539,0.00012914
-2.1733,1.1097,0.00015885,0.023593,0.00012959
-2.1718,1.1098,0.00015931,0.023647,0.00013004
-2.1703,1.1099,0.00015976,0.023702,0.00013051
-2.1688,1.11,0.0001602,0.023757,0.00013099
-2.1673,1.11,0.00016065,0.023811,0.00013147
-2.1658,1.1101,0.0001611,0.023866,0.00013194
-2.1643,1.1102,0.00016157,0.023921,0.00013243
-2.1628,1.1103,0.00016206,0.023976,0.00013291
-2.1613,1.1104,0.00016254,0.024032,0.0001334
-2.1598,1.1104,0.00016301,0.024087,0.00013387
-2.1583,1.1105,0.00016347,0.024143,0.00013434
-2.1568,1.1106,0.00016395,0.024198,0.00013481
-2.1553,1.1107,0.0001644,0.024254,0.00013529
-2.1538,1.1107,0.00016486,0.02431,0.00013576
-2.1523,1.1108,0.0001653,0.024366,0.00013622
-2.1508,1.1109,0.00016572,0.024422,0.00013668
-2.1493,1.111,0.00016618,0.024479,0.00013714
-2.1478,1.1111,0.00016664,0.024535,0.00013758
-2.1463,1.1111,0.00016711,0.024592,0.00013803
-2.1448,1.1112,0.00016759,0.024649,0.00013849
-2.1433,1.1113,0.00016806,0.024706,0.00013894
-2.1418,1.1114,0.00016855,0.024762,0.0001394
-2.1403,1.1115,0.00016902,0.024819,0.00013985
-2.1388,1.1115,0.00016951,0.024877,0.00014031
-2.1373,1.1116,0.00016999,0.024934,0.00014077
-2.1358,1.1117,0.00017049,0.024991,0.00014125
-2.1343,1.1118,0.00017098,0.025048,0.00014173
-2.1328,1.1119,0.00017146,0.025106,0.00014222
-2.1313,1.1119,0.00017198,0.025164,0.00014273
-2.1298,1.112,0.0001725,0.025221,0.00014324
-2.1283,1.1121,0.00017303,0.025279,0.00014376
-2.1268,1.1122,0.00017357,0.025337,0.00014428
-2.1253,1.1123,0.00017411,0.025395,0.0001448
-2.1238,1.1123,0.00017464,0.025453,0.00014531
-2.1223,1.1124,0.0001752,0.025511,0.00014582
-2.1208,1.1125,0.00017574,0.02557,0.00014633
-2.1193,1.1126,0.0001763,0.025628,0.00014683
-2.1178,1.1127,0.00017687,0.025686,0.00014734
-2.1163,1.1128,0.00017743,0.025745,0.00014784
-2.1148,1.1128,0.00017798,0.025803,0.00014834
-2.1133,1.1129,0.00017854,0.025862,0.00014884
-2.1118,1.113,0.0001791,0.025921,0.00014936
-2.1103,1.1131,0.00017968,0.02598,0.00014987
-2.1088,1.1132,0.00018025,0.026039,0.00015038
-2.1073,1.1132,0.00018082,0.026099,0.0001509
-2.1058,1.1133,0.00018139,0.026158,0.0001514
-2.1043,1.1134,0.00018195,0.026217,0.00015191
-2.1028,1.1135,0.00018252,0.026277,0.00015242
-2.1013,1.1136,0.00018307,0.026336,0.00015294
-2.0998,1.1137,0.00018363,0.026396,0.00015348
-2.0983,1.1137,0.00018422,0.026456,0.00015404
-2.0968,1.1138,0.00018479,0.026517,0.00015459
-2.0953,1.1139,0.00018536,0.026577,0.00015514
-2.0938,1.114,0.00018592,0.026638,0.00015569
-2.0923,1.1141,0.0001865,0.026698,0.00015625
-2.0908,1.1142,0.00018706,0.026759,0.0001568
-2.0893,1.1142,0.00018763,0.02682,0.00015735
-2.0878,1.1143,0.00018819,0.026881,0.00015792
-2.0863,1.1144,0.00018878,0.026942,0.00015849
-2.0848,1.1145,0.00018935,0.027003,0.00015907
-2.0833,1.1146,0.00018995,0.027064,0.00015964
-2.0818,1.1147,0.00019053,0.027126,0.0001602
-2.0803,1.1147,0.00019111,0.027187,0.00016076
-2.0788,1.1148,0.0001917,0.027249,0.00016131
-2.0773,1.1149,0.00019229,0.02731,0.00016187
-2.0758,1.115,0.00019288,0.027372,0.00016242
-2.0743,1.1151,0.00019348,0.027434,0.00016298
-2.0728,1.1152,0.0001941,0.027497,0.00016355
-2.0713,1.1152,0.00019472,0.027559,0.00016411
-2.0698,1.1153,0.00019534,0.027621,0.00016468
-2.0683,1.1154,0.00019596,0.027684,0.00016525
-2.0668,1.1155,0.00019658,0.027747,0.00016582
-2.0653,1.1156,0.00019721,0.02781,0.00016642
-2.0638,1.1157,0.00019784,0.027873,0.00016701
-2.0623,1.1158,0.00019847,0.027937,0.00016761
-2.0608,1.1158,0.0001991,0.028,0.00016821
-2.0593,1.1159,0.00019971,0.028064,0.00016882
-2.0578,1.116,0.00020033,0.028127,0.00016943
-2.0563,1.1161,0.00020099,0.028191,0.00017005
-2.0548,1.1162,0.00020163,0.028255,0.00017066
-2.0533,1.1163,0.00020228,0.028319,0.00017127
-2.0518,1.1164,0.00020294,0.028383,0.00017187
-2.0503,1.1164,0.00020356,0.028447,0.00017248
-2.0488,1.1165,0.00020421,0.028511,0.00017307
-2.0473,1.1166,0.00020484,0.028575,0.00017367
-2.0458,1.1167,0.00020546,0.028639,0.00017427
-2.0443,1.1168,0.00020607,0.028704,0.00017486
-2.0428,1.1169,0.00020668,0.028768,0.00017546
-2.0413,1.117,0.00020728,0.028832,0.00017606
-2.0398,1.117,0.00020787,0.028897,0.00017664
-2.0383,1.1171,0.00020848,0.028962,0.00017724
-2.0368,1.1172,0.00020914,0.029027,0.00017785
-2.0353,1.1173,0.00020979,0.029092,0.00017848
-2.0338,1.1174,0.00021045,0.029158,0.00017912
-2.0323,1.1175,0.00021111,0.029224,0.00017976
-2.0308,1.1176,0.0002118,0.02929,0.00018041
-2.0293,1.1177,0.00021248,0.029356,0.00018106
-2.0278,1.1177,0.00021321,0.029423,0.00018174
-2.0263,1.1178,0.00021394,0.029489,0.00018243
-2.0248,1.1179,0.0002147,0.029556,0.00018312
-2.0233,1.118,0.00021546,0.029623,0.0001838
-2.0218,1.1181,0.00021619,0.02969,0.00018447
-2.0203,1.1182,0.00021692,0.029756,0.00018514
-2.0188,1.1183,0.00021764,0.029823,0.0001858
-2.0173,1.1184,0.00021834,0.02989,0.00018647
-2.0158,1.1185,0.00021903,0.029958,0.00018712
-2.0143,1.1185,0.0002197,0.030025,0.00018777
-2.0128,1.1186,0.00022036,0.030092,0.00018841
-2.0113,1.1187,0.00022099,0.030159,0.00018905
-2.0098,1.1188,0.00022163,0.030226,0.00018967
-2.0083,1.1189,0.00022223,0.030294,0.00019028
-2.0068,1.119,0.00022282,0.030361,0.00019089
-2.0053,1.1191,0.0002234,0.030428,0.00019148
-2.0038,1.1192,0.00022398,0.030496,0.00019207
-2.0023,1.1192,0.00022451,0.030563,0.00019264
-2.0008,1.1193,0.00022505,0.03063,0.00019321
-1.9992,1.1194,0.00022574,0.030699,0.00019392
-1.9977,1.1195,0.00022664,0.030769,0.00019477
-1.9962,1.1196,0.00022752,0.03084,0.00019561
-1.9947,1.1197,0.00022838,0.03091,0.00019643
-1.9932,1.1198,0.00022926,0.03098,0.00019724
-1.9917,1.1199,0.00023009,0.031051,0.00019804
-1.9902,1.12,0.00023093,0.031121,0.00019883
-1.9887,1.1201,0.00023172,0.031191,0.00019961
-1.9872,1.1202,0.00023252,0.031261,0.00020037
-1.9857,1.1202,0.00023331,0.031332,0.00020112
-1.9842,1.1203,0.00023407,0.031402,0.00020187
-1.9827,1.1204,0.00023484,0.031472,0.0002026
-1.9812,1.1205,0.00023558,0.031542,0.00020332
-1.9797,1.1206,0.00023632,0.031612,0.00020403
-1.9782,1.1207,0.00023704,0.031683,0.00020473
-1.9767,1.1208,0.00023778,0.031753,0.00020542
-1.9752,1.1209,0.00023849,0.031823,0.00020611
-1.9737,1.121,0.00023919,0.031894,0.00020679
-1.9722,1.1211,0.00023991,0.031964,0.00020747
-1.9707,1.1212,0.00024061,0.032035,0.00020815
-1.9692,1.1212,0.00024136,0.032106,0.00020887
-1.9677,1.1213,0.00024218,0.032178,0.00020968
-1.9662,1.1214,0.00024303,0.03225,0.00021051
-1.9647,1.1215,0.00024389,0.032323,0.00021136
-1.9632,1.1216,0.00024474,0.032396,0.00021221
-1.9617,1.1217,0.0002456,0.032469,0.00021305
-1.9602,1.1218,0.00024644,0.032542,0.00021389
-1.9587,1.1219,0.00024729,0.032615,0.00021472
-1.9572,1.122,0.00024813,0.032688,0.00021554
-1.9557,1.1221,0.00024896,0.032761,0.00021635
-1.9542,1.1222,0.00024982,0.032834,0.00021717
-1.9527,1.1223,0.00025065,0.032908,0.00021799
-1.9512,1.1224,0.00025148,0.032981,0.0002188
-1.9497,1.1224,0.0002523,0.033054,0.00021961
-1.9482,1.1225,0.00025311,0.033128,0.00022041
-1.9467,1.1226,0.00025393,0.033201,0.00022119
-1.9452,1.1227,0.00025473,0.033275,0.00022198
-1.9437,1.1228,0.00025555,0.033348,0.00022275
-1.9422,1.1229,0.00025633,0.033422,0.00022352
-1.9407,1.123,0.00025713,0.033496,0.0002243
-1.9392,1.1231,0.00025794,0.03357,0.0002251
-1.9377,1.1232,0.00025878,0.033645,0.00022593
-1.9362,1.1233,0.00025964,0.033721,0.00022681
-1.9347,1.1234,0.00026051,0.033796,0.0002277
-1.9332,1.1235,0.0002614,0.033872,0.00022861
-1.9317,1.1236,0.00026231,0.033948,0.00022954
-1.9302,1.1237,0.00026322,0.034024,0.00023045
-1.9287,1.1238,0.00026413,0.0341,0.00023135
-1.9272,1.1239,0.00026503,0.034176,0.00023226
-1.9257,1.124,0.00026593,0.034252,0.00023314
-1.9242,1.1241,0.00026683,0.034328,0.00023403
-1.9227,1.1241,0.00026772,0.034405,0.0002349
-1.9212,1.1242,0.0002686,0.034481,0.00023575
-1.9197,1.1243,0.00026948,0.034557,0.0002366
-1.9182,1.1244,0.00027038,0.034634,0.00023744
-1.9167,1.1245,0.00027128,0.03471,0.00023829
-1.9152,1.1246,0.00027217,0.034787,0.00023914
-1.9137,1.1247,0.00027306,0.034864,0.00023998
-1.9122,1.1248,0.00027394,0.034941,0.00024082
-1.9107,1.1249,0.00027483,0.035018,0.00024166
-1.9092,1.125,0.00027571,0.035095,0.00024251
-1.9077,1.1251,0.00027662,0.035173,0.00024338
-1.9062,1.1252,0.00027755,0.035251,0.00024428
-1.9047,1.1253,0.00027848,0.035329,0.00024523
-1.9032,1.1254,0.00027943,0.035408,0.0002462
-1.9017,1.1255,0.00028041,0.035487,0.0002472
-1.9002,1.1256,0.00028138,0.035566,0.00024821
-1.8987,1.1257,0.00028236,0.035646,0.00024923
-1.8972,1.1258,0.00028332,0.035725,0.00025024
-1.8957,1.1259,0.00028431,0.035804,0.00025124
-1.8942,1.126,0.00028528,0.035884,0.00025224
-1.8927,1.1261,0.00028624,0.035964,0.00025321
-1.8912,1.1262,0.00028722,0.036043,0.00025418
-1.8897,1.1263,0.00028817,0.036123,0.00025514
-1.8882,1.1264,0.00028911,0.036203,0.00025608
-1.8867,1.1265,0.00029007,0.036283,0.00025702
-1.8852,1.1266,0.00029103,0.036363,0.00025794
-1.8837,1.1267,0.00029197,0.036443,0.00025886
-1.8822,1.1268,0.00029291,0.036524,0.00025977
-1.8807,1.1269,0.00029384,0.036604,0.00026067
-1.8792,1.127,0.00029479,0.036685,0.00026157
-1.8777,1.1271,0.00029575,0.036766,0.00026248
-1.8762,1.1272,0.00029671,0.036847,0.0002634
-1.8747,1.1273,0.00029769,0.036928,0.00026433
-1.8732,1.1274,0.00029867,0.03701,0.00026529
-1.8717,1.1275,0.00029972,0.037092,0.00026628
-1.8702,1.1276,0.00030076,0.037175,0.00026731
-1.8687,1.1277,0.00030184,0.037258,0.00026836
-1.8672,1.1278,0.00030291,0.037341,0.00026944
-1.8657,1.1279,0.00030399,0.037424,0.00027054
-1.8642,1.128,0.00030507,0.037508,0.00027164
-1.8627,1.1281,0.00030613,0.037592,0.00027273
-1.8612,1.1282,0.00030721,0.037675,0.00027382
-1.8597,1.1283,0.00030825,0.037759,0.00027491
-1.8582,1.1284,0.0003093,0.037843,0.00027599
-1.8567,1.1285,0.00031035,0.037927,0.00027707
-1.8552,1.1286,0.00031139,0.038011,0.00027815
-1.8537,1.1287,0.00031243,0.038095,0.00027924
-1.8522,1.1288,0.00031345,0.038179,0.00028032
-1.8507,1.1289,0.00031447,0.038264,0.00028141
-1.8492,1.129,0.00031549,0.038348,0.0002825
-1.8477,1.1291,0.0003165,0.038433,0.00028357
-1.8462,1.1292,0.0003175,0.038517,0.00028464
-1.8447,1.1293,0.00031852,0.038602,0.0002857
-1.8432,1.1294,0.00031955,0.038687,0.00028677
-1.8417,1.1295,0.00032062,0.038772,0.00028783
-1.8402,1.1296,0.00032168,0.038857,0.00028889
-1.8387,1.1297,0.00032278,0.038943,0.00028996
-1.8372,1.1298,0.00032389,0.039029,0.00029104
-1.8357,1.1299,0.00032501,0.039115,0.00029212
-1.8342,1.13,0.00032615,0.039201,0.00029323
-1.8327,1.1301,0.00032731,0.039288,0.00029436
-1.8312,1.1302,0.00032848,0.039375,0.0002955
-1.8297,1.1303,0.00032968,0.039462,0.00029665
-1.8282,1.1304,0.00033087,0.039549,0.00029781
-1.8267,1.1305,0.00033207,0.039637,0.00029896
-1.8252,1.1306,0.00033327,0.039725,0.00030013
-1.8237,1.1307,0.00033444,0.039813,0.0003013
-1.8222,1.1308,0.00033561,0.039901,0.00030247
-1.8207,1.1309,0.00033679,0.039989,0.00030364
-1.8192,1.131,0.00033794,0.040077,0.00030482
-1.8177,1.1311,0.0003391,0.040166,0.00030601
-1.8162,1.1312,0.00034027,0.040254,0.00030723
-1.8147,1.1313,0.00034142,0.040343,0.00030847
-1.8132,1.1314,0.00034258,0.040432,0.0003097
-1.8117,1.1316,0.00034374,0.040522,0.00031092
-1.8102,1.1317,0.00034493,0.040611,0.00031215
-1.8087,1.1318,0.00034609,0.0407,0.00031337
-1.8072,1.1319,0.00034727,0.04079,0.00031459
-1.8057,1.132,0.00034843,0.04088,0.0003158
-1.8042,1.1321,0.00034963,0.04097,0.000317
-1.8027,1.1322,0.00035082,0.04106,0.00031821
-1.8012,1.1323,0.00035203,0.04115,0.00031942
-1.7997,1.1324,0.00035325,0.041241,0.00032064
-1.7982,1.1325,0.00035446,0.041331,0.00032186
-1.7967,1.1326,0.00035572,0.041422,0.00032308
-1.7952,1.1327,0.00035697,0.041514,0.0003243
-1.7937,1.1328,0.00035822,0.041605,0.00032553
-1.7922,1.1329,0.00035947,0.041697,0.00032676
-1.7907,1.133,0.00036073,0.041788,0.000328
-1.7892,1.1331,0.00036199,0.04188,0.00032925
-1.7877,1.1332,0.00036328,0.041973,0.0003305
-1.7862,1.1334,0.00036454,0.042065,0.00033177
-1.7847,1.1335,0.0003658,0.042157,0.00033303
-1.7832,1.1336,0.00036707,0.04225,0.00033429
-1.7817,1.1337,0.00036834,0.042343,0.00033555
-1.7802,1.1338,0.00036963,0.042436,0.00033683
-1.7787,1.1339,0.00037091,0.042529,0.00033812
-1.7772,1.134,0.0003722,0.042623,0.00033944
-1.7757,1.1341,0.0003735,0.042716,0.0003408
-1.7742,1.1342,0.00037481,0.04281,0.00034217
-1.7727,1.1343,0.00037612,0.042905,0.00034354
-1.7712,1.1344,0.00037743,0.042999,0.0003449
-1.7697,1.1345,0.00037876,0.043093,0.00034627
-1.7682,1.1346,0.00038007,0.043188,0.00034764
-1.7667,1.1348,0.0003814,0.043283,0.00034901
-1.7652,1.1349,0.00038275,0.043378,0.00035039
-1.7637,1.135,0.00038409,0.043474,0.00035178
-1.7622,1.1351,0.00038543,0.043569,0.00035318
-1.7607,1.1352,0.00038677,0.043665,0.00035459
-1.7592,1.1353,0.00038813,0.043762,0.00035599
-1.7577,1.1354,0.00038948,0.043858,0.0003574
-1.7562,1.1355,0.00039087,0.043954,0.00035881
-1.7547,1.1356,0.00039224,0.044051,0.00036021
-1.7532,1.1357,0.00039363,0.044148,0.00036162
-1.7517,1.1359,0.000395,0.044245,0.00036303
-1.7502,1.136,0.00039638,0.044342,0.00036444
-1.7487,1.1361,0.00039779,0.04444,0.00036586
-1.7472,1.1362,0.00039917,0.044538,0.00036728
-1.7457,1.1363,0.00040056,0.044636,0.00036869
-1.7442,1.1364,0.00040197,0.044734,0.0003701
-1.7427,1.1365,0.00040338,0.044832,0.00037151
-1.7412,1.1366,0.00040477,0.04493,0.00037292
-1.7397,1.1367,0.00040617,0.045028,0.00037434
-1.7382,1.1369,0.00040758,0.045127,0.00037576
-1.7367,1.137,0.00040899,0.045226,0.00037719
-1.7352,1.1371,0.00041045,0.045325,0.00037866
-1.7337,1.1372,0.00041191,0.045424,0.00038015
-1.7322,1.1373,0.00041335,0.045524,0.00038164
-1.7307,1.1374,0.00041481,0.045623,0.00038315
-1.7292,1.1375,0.00041624,0.045723,0.00038468
-1.7277,1.1376,0.00041769,0.045824,0.00038622
-1.7262,1.1378,0.00041914,0.045924,0.00038778
-1.7247,1.1379,0.00042059,0.046025,0.00038935
-1.7232,1.138,0.00042205,0.046126,0.00039094
-1.7217,1.1381,0.00042351,0.046227,0.00039253
-1.7202,1.1382,0.00042498,0.046329,0.00039412
-1.7187,1.1383,0.00042645,0.046431,0.0003957
-1.7172,1.1384,0.00042794,0.046533,0.0003973
-1.7157,1.1385,0.00042943,0.046635,0.00039892
-1.7142,1.1387,0.00043095,0.046737,0.00040053
-1.7127,1.1388,0.00043245,0.04684,0.00040215
-1.7112,1.1389,0.00043398,0.046943,0.00040377
-1.7097,1.139,0.00043552,0.047046,0.0004054
-1.7082,1.1391,0.00043705,0.04715,0.00040703
-1.7067,1.1392,0.0004386,0.047253,0.00040867
-1.7052,1.1393,0.00044015,0.047357,0.0004103
-1.7037,1.1395,0.00044169,0.047461,0.00041195
-1.7022,1.1396,0.00044325,0.047565,0.00041359
-1.7007,1.1397,0.0004448,0.04767,0.00041523
-1.6992,1.1398,0.00044634,0.047775,0.00041688
-1.6977,1.1399,0.00044789,0.047879,0.00041853
-1.6962,1.14,0.00044946,0.047984,0.00042018
-1.6947,1.1402,0.00045102,0.048089,0.00042181
-1.6932,1.1403,0.00045259,0.048194,0.00042346
-1.6917,1.1404,0.00045418,0.0483,0.00042512
-1.6902,1.1405,0.0004558,0.048406,0.00042679
-1.6887,1.1406,0.00045742,0.048512,0.00042848
-1.6872,1.1407,0.00045905,0.048618,0.00043018
-1.6857,1.1409,0.00046071,0.048725,0.0004319
-1.6842,1.141,0.00046235,0.048831,0.00043363
-1.6827,1.1411,0.00046402,0.048938,0.00043536
-1.6812,1.1412,0.00046566,0.049045,0.0004371
-1.6797,1.1413,0.00046733,0.049153,0.00043883
-1.6782,1.1414,0.00046901,0.04926,0.00044057
-1.6767,1.1416,0.00047071,0.049368,0.0004423
-1.6752,1.1417,0.00047239,0.049476,0.00044405
-1.6737,1.1418,0.00047408,0.049584,0.00044581
-1.6722,1.1419,0.00047579,0.049693,0.00044756
-1.6707,1.142,0.00047749,0.049801,0.00044932
-1.6692,1.1422,0.00047917,0.04991,0.0004511
-1.6677,1.1423,0.00048086,0.050019,0.00045289
-1.6662,1.1424,0.00048258,0.050128,0.00045472
-1.6647,1.1425,0.00048433,0.050238,0.00045658
-1.6632,1.1426,0.00048607,0.050348,0.00045842
-1.6617,1.1427,0.00048782,0.050459,0.00046028
-1.6602,1.1429,0.00048959,0.050569,0.00046216
-1.6587,1.143,0.00049134,0.05068,0.00046403
-1.6572,1.1431,0.00049314,0.050791,0.00046593
-1.6557,1.1432,0.00049494,0.050903,0.00046782
-1.6542,1.1433,0.00049677,0.051014,0.00046971
-1.6527,1.1435,0.00049858,0.051126,0.00047162
-1.6512,1.1436,0.00050041,0.051238,0.00047353
-1.6497,1.1437,0.00050224,0.05135,0.00047545
-1.6482,1.1438,0.00050407,0.051463,0.00047738
-1.6467,1.144,0.00050591,0.051576,0.00047933
-1.6452,1.1441,0.00050778,0.051689,0.00048131
-1.6437,1.1442,0.00050963,0.051802,0.00048329
-1.6422,1.1443,0.00051148,0.051916,0.00048527
-1.6407,1.1444,0.00051332,0.05203,0.00048723
-1.6392,1.1446,0.00051516,0.052144,0.0004892
-1.6377,1.1447,0.00051702,0.052258,0.00049119
-1.6362,1.1448,0.00051888,0.052373,0.00049318
-1.6347,1.1449,0.00052074,0.052487,0.00049516
-1.6332,1.1451,0.00052259,0.052602,0.00049715
-1.6317,1.1452,0.00052446,0.052717,0.00049914
-1.6302,1.1453,0.00052634,0.052832,0.00050114
-1.6287,1.1454,0.00052822,0.052948,0.00050316
-1.6272,1.1455,0.00053011,0.053063,0.00050518
-1.6257,1.1457,0.00053203,0.05318,0.00050723
-1.6242,1.1458,0.00053396,0.053296,0.0005093
-1.6227,1.1459,0.00053589,0.053413,0.00051138
-1.6212,1.146,0.00053785,0.05353,0.00051347
-1.6197,1.1462,0.00053981,0.053647,0.00051558
-1.6182,1.1463,0.00054177,0.053765,0.00051769
-1.6167,1.1464,0.00054372,0.053883,0.00051981
-1.6152,1.1465,0.0005457,0.054001,0.00052195
-1.6137,1.1467,0.00054768,0.05412,0.00052409
-1.6122,1.1468,0.00054967,0.054239,0.00052625
-1.6107,1.1469,0.00055168,0.054358,0.00052844
-1.6092,1.147,0.00055369,0.054478,0.00053068
-1.6077,1.1472,0.00055573,0.054598,0.00053293
-1.6062,1.1473,0.00055775,0.054718,0.00053518
-1.6047,1.1474,0.0005598,0.054838,0.00053743
-1.6032,1.1475,0.00056186,0.054958,0.00053963
-1.6017,1.1477,0.00056391,0.055078,0.00054182
-1.6002,1.1478,0.00056597,0.055199,0.00054399
-1.5986,1.1479,0.00056803,0.055319,0.00054615
-1.5971,1.148,0.00057013,0.05544,0.00054833
-1.5956,1.1482,0.00057222,0.05556,0.00055052
-1.5941,1.1483,0.00057432,0.055682,0.00055273
-1.5926,1.1484,0.0005764,0.055803,0.00055494
-1.5911,1.1486,0.0005785,0.055925,0.00055717
-1.5896,1.1487,0.0005806,0.056047,0.00055942
-1.5881,1.1488,0.00058274,0.05617,0.00056169
-1.5866,1.1489,0.00058491,0.056293,0.00056396
-1.5851,1.1491,0.00058711,0.056416,0.00056629
-1.5836,1.1492,0.00058936,0.05654,0.00056865
-1.5821,1.1493,0.00059162,0.056663,0.00057101
-1.5806,1.1495,0.00059389,0.056787,0.00057338
-1.5791,1.1496,0.00059613,0.056912,0.00057574
-1.5776,1.1497,0.00059836,0.057036,0.0005781
-1.5761,1.1498,0.00060059,0.057161,0.00058049
-1.5746,1.15,0.00060286,0.057286,0.00058295
-1.5731,1.1501,0.00060514,0.057412,0.00058543
-1.5716,1.1502,0.00060741,0.057538,0.00058792
-1.5701,1.1504,0.00060968,0.057664,0.00059042
-1.5686,1.1505,0.00061195,0.057791,0.00059291
-1.5671,1.1506,0.0006142,0.057917,0.00059539
-1.5656,1.1508,0.00061647,0.058044,0.0005979
-1.5641,1.1509,0.00061877,0.058171,0.00060041
-1.5626,1.151,0.00062105,0.058299,0.00060292
-1.5611,1.1511,0.00062333,0.058426,0.00060542
-1.5596,1.1513,0.00062562,0.058554,0.00060791
-1.5581,1.1514,0.0006279,0.058681,0.0006104
-1.5566,1.1515,0.00063021,0.058809,0.00061288
-1.5551,1.1517,0.00063252,0.058937,0.00061534
-1.5536,1.1518,0.00063487,0.059065,0.00061786
-1.5521,1.1519,0.00063721,0.059194,0.00062041
-1.5506,1.1521,0.0006396,0.059323,0.00062301
-1.5491,1.1522,0.00064203,0.059453,0.00062563
-1.5476,1.1523,0.00064446,0.059584,0.00062825
-1.5461,1.1525,0.00064692,0.059714,0.00063089
-1.5446,1.1526,0.00064936,0.059845,0.00063354
-1.5431,1.1527,0.00065183,0.059977,0.00063628
-1.5416,1.1529,0.0006543,0.060108,0.00063905
-1.5401,1.153,0.00065682,0.06024,0.00064184
-1.5386,1.1531,0.00065934,0.060373,0.00064464
-1.5371,1.1533,0.00066185,0.060505,0.00064744
-1.5356,1.1534,0.00066436,0.060638,0.00065024
-1.5341,1.1535,0.0006669,0.06077,0.00065305
-1.5326,1.1537,0.0006695,0.060904,0.00065595
-1.5311,1.1538,0.00067208,0.061038,0.00065888
-1.5296,1.1539,0.00067465,0.061172,0.00066183
-1.5281,1.1541,0.00067724,0.061306,0.00066476
-1.5266,1.1542,0.00067983,0.061441,0.0006677
-1.5251,1.1543,0.00068242,0.061576,0.00067066
-1.5236,1.1545,0.00068502,0.061711,0.0006736
-1.5221,1.1546,0.00068761,0.061846,0.00067654
-1.5206,1.1548,0.00069022,0.061981,0.00067949
-1.5191,1.1549,0.00069283,0.062116,0.00068242
-1.5176,1.155,0.00069546,0.062252,0.00068533
-1.5161,1.1552,0.0006981,0.062388,0.00068824
-1.5146,1.1553,0.00070077,0.062525,0.00069114
-1.5131,1.1554,0.00070348,0.062662,0.00069404
-1.5116,1.1556,0.00070618,0.062799,0.00069694
-1.5101,1.1557,0.00070889,0.062937,0.00069986
-1.5086,1.1558,0.00071164,0.063074,0.00070279
-1.5071,1.156,0.00071436,0.063212,0.00070573
-1.5056,1.1561,0.0007171,0.06335,0.00070869
-1.5041,1.1563,0.00071986,0.063489,0.00071168
-1.5026,1.1564,0.00072261,0.063628,0.00071467
-1.5011,1.1565,0.00072534,0.063767,0.00071766
-1.4996,1.1567,0.0007281,0.063906,0.00072063
-1.4981,1.1568,0.00073087,0.064046,0.00072364
-1.4966,1.157,0.00073367,0.064186,0.00072672
-1.4951,1.1571,0.00073644,0.064326,0.00072986
-1.4936,1.1572,0.00073923,0.064467,0.00073301
-1.4921,1.1574,0.00074204,0.064608,0.00073618
-1.4906,1.1575,0.00074488,0.064749,0.00073945
-1.4891,1.1577,0.00074777,0.064891,0.00074278
-1.4876,1.1578,0.00075067,0.065034,0.00074613
-1.4861,1.1579,0.00075359,0.065177,0.00074948
-1.4846,1.1581,0.00075652,0.06532,0.00075286
-1.4831,1.1582,0.00075946,0.065464,0.00075622
-1.4816,1.1584,0.0007624,0.065608,0.00075956
-1.4801,1.1585,0.00076533,0.065752,0.00076285
-1.4786,1.1586,0.00076826,0.065897,0.0007661
-1.4771,1.1588,0.00077122,0.066042,0.00076937
-1.4756,1.1589,0.00077422,0.066187,0.00077267
-1.4741,1.1591,0.00077724,0.066332,0.00077599
-1.4726,1.1592,0.00078028,0.066478,0.00077932
-1.4711,1.1594,0.00078335,0.066623,0.00078267
-1.4696,1.1595,0.00078641,0.06677,0.00078603
-1.4681,1.1597,0.00078948,0.066916,0.00078943
-1.4666,1.1598,0.00079259,0.067063,0.00079286
-1.4651,1.1599,0.00079568,0.06721,0.00079632
-1.4636,1.1601,0.00079881,0.067358,0.00079982
-1.4621,1.1602,0.00080193,0.067506,0.00080331
-1.4606,1.1604,0.00080508,0.067654,0.0008068
-1.4591,1.1605,0.00080824,0.067802,0.00081027
-1.4576,1.1607,0.00081141,0.067951,0.00081371
-1.4561,1.1608,0.00081459,0.068099,0.00081718
-1.4546,1.161,0.00081778,0.068248,0.00082067
-1.4531,1.1611,0.00082096,0.068398,0.00082417
-1.4516,1.1613,0.00082416,0.068547,0.0008277
-1.4501,1.1614,0.00082737,0.068698,0.00083132
-1.4486,1.1615,0.0008306,0.068849,0.00083501
-1.4471,1.1617,0.00083385,0.069,0.00083871
-1.4456,1.1618,0.0008371,0.069151,0.00084243
-1.4441,1.162,0.00084037,0.069303,0.00084613
-1.4426,1.1621,0.00084364,0.069455,0.00084982
-1.4411,1.1623,0.00084693,0.069607,0.00085349
-1.4396,1.1624,0.00085023,0.06976,0.00085716
-1.4381,1.1587,0.00085078,0.069679,0.00085804
-1.4366,1.1627,0.0008569,0.070066,0.00086449
-1.4351,1.1629,0.0008603,0.070219,0.00086819
-1.4336,1.163,0.00086376,0.070373,0.00087194
-1.4321,1.1632,0.00086725,0.070527,0.00087571
-1.4306,1.1633,0.00087074,0.070682,0.00087949
-1.4291,1.1635,0.00087425,0.070837,0.0008833
-1.4276,1.1636,0.00087779,0.070993,0.00088715
-1.4261,1.1638,0.00088134,0.071149,0.00089104
-1.4246,1.1639,0.00088492,0.071305,0.00089497
-1.4231,1.1641,0.00088849,0.071462,0.00089891
-1.4216,1.1642,0.00089211,0.071619,0.00090289
-1.4201,1.1644,0.00089577,0.071776,0.00090691
-1.4186,1.1645,0.00089942,0.071934,0.00091097
-1.4171,1.1647,0.00090307,0.072092,0.00091504
-1.4156,1.1648,0.0009067,0.072251,0.00091911
-1.4141,1.165,0.00091033,0.072409,0.00092318
-1.4126,1.1651,0.00091395,0.072568,0.00092729
-1.4111,1.1653,0.00091757,0.072728,0.00093141
-1.4096,1.1654,0.00092119,0.072888,0.00093553
-1.4081,1.1656,0.00092483,0.073048,0.00093967
-1.4066,1.1657,0.00092845,0.073208,0.00094382
-1.4051,1.1659,0.0009321,0.073369,0.00094798
-1.4036,1.1661,0.00093576,0.07353,0.0009522
-1.4021,1.1662,0.00093945,0.073692,0.00095652
-1.4006,1.1664,0.00094316,0.073854,0.00096085
-1.3991,1.1665,0.00094687,0.074016,0.00096519
-1.3976,1.1667,0.00095058,0.074179,0.00096956
-1.3961,1.1668,0.00095435,0.074342,0.00097391
-1.3946,1.167,0.00095811,0.074505,0.00097829
-1.3931,1.1671,0.00096186,0.074669,0.0009827
-1.3916,1.1634,0.00096248,0.074584,0.00098395
-1.3901,1.1674,0.00096939,0.074998,0.00099165
-1.3886,1.1676,0.00097321,0.075164,0.00099626
-1.3871,1.1677,0.00097704,0.07533,0.0010009
-1.3856,1.1679,0.0009809,0.075496,0.0010056
-1.3841,1.1681,0.00098479,0.075663,0.0010103
-1.3826,1.1682,0.00098874,0.07583,0.001015
-1.3811,1.1684,0.00099277,0.075998,0.0010198
-1.3796,1.1685,0.00099687,0.076165,0.0010246
-1.3781,1.1687,0.0010011,0.076333,0.0010294
-1.3766,1.1688,0.0010052,0.076502,0.0010342
-1.3751,1.169,0.0010094,0.076671,0.001039
-1.3736,1.1691,0.0010137,0.07684,0.0010438
-1.3721,1.1693,0.0010179,0.077009,0.0010486
-1.3706,1.1695,0.0010221,0.077179,0.0010534
-1.3691,1.1696,0.0010263,0.077348,0.0010582
-1.3676,1.1698,0.0010306,0.077519,0.001063
-1.3661,1.1699,0.0010348,0.077689,0.0010678
-1.3646,1.1701,0.001039,0.07786,0.0010727
-1.3631,1.1703,0.0010433,0.078031,0.0010775
-1.3616,1.1704,0.0010475,0.078202,0.0010823
-1.3601,1.1706,0.0010518,0.078373,0.0010871
-1.3586,1.1707,0.001056,0.078545,0.0010919
-1.3571,1.1709,0.0010602,0.078717,0.0010968
-1.3556,1.1711,0.0010644,0.07889,0.0011017
-1.3541,1.1712,0.0010688,0.079064,0.0011069
-1.3526,1.1714,0.0010732,0.079239,0.0011121
-1.3511,1.1715,0.0010776,0.079415,0.0011173
-1.3496,1.1717,0.0010821,0.079591,0.0011226
-1.3481,1.1719,0.0010866,0.079768,0.0011279
-1.3466,1.172,0.0010911,0.079944,0.0011333
-1.3451,1.1722,0.0010956,0.080121,0.0011386
-1.3436,1.1723,0.0011002,0.080299,0.001144
-1.3421,1.1725,0.0011048,0.080477,0.0011494
-1.3406,1.1727,0.0011094,0.080655,0.0011548
-1.3391,1.1728,0.0011141,0.080834,0.0011603
-1.3376,1.173,0.0011189,0.081013,0.0011659
-1.3361,1.1732,0.0011236,0.081193,0.0011715
-1.3346,1.1733,0.0011285,0.081373,0.0011771
-1.3331,1.1735,0.0011333,0.081554,0.0011827
-1.3316,1.1737,0.001138,0.081734,0.0011884
-1.3301,1.1738,0.0011428,0.081916,0.001194
-1.3286,1.174,0.0011476,0.082097,0.0011996
-1.3271,1.1742,0.0011524,0.082279,0.0012053
-1.3256,1.1743,0.0011573,0.082461,0.001211
-1.3241,1.1745,0.0011621,0.082644,0.0012167
-1.3226,1.1747,0.001167,0.082826,0.0012224
-1.3211,1.1748,0.0011719,0.083009,0.001228
-1.3196,1.175,0.0011768,0.083192,0.0012337
-1.3181,1.1752,0.0011816,0.083375,0.0012395
-1.3166,1.1753,0.0011866,0.083559,0.0012452
-1.3151,1.1755,0.0011915,0.083743,0.001251
-1.3136,1.1757,0.0011964,0.083928,0.0012568
-1.3121,1.1758,0.0012014,0.084113,0.0012626
-1.3106,1.176,0.0012064,0.084299,0.0012685
-1.3091,1.1762,0.0012115,0.084485,0.0012744
-1.3076,1.1764,0.0012167,0.084672,0.0012804
-1.3061,1.1765,0.0012219,0.08486,0.0012865
-1.3046,1.1767,0.0012271,0.085048,0.0012927
-1.3031,1.1769,0.0012325,0.085237,0.001299
-1.3016,1.177,0.0012378,0.085427,0.0013054
-1.3001,1.1772,0.0012433,0.085617,0.0013118
-1.2986,1.1774,0.0012487,0.085807,0.0013182
-1.2971,1.1776,0.0012542,0.085998,0.0013247
-1.2956,1.1777,0.0012597,0.08619,0.0013312
-1.2941,1.1779,0.0012652,0.086381,0.0013376
-1.2926,1.1781,0.0012707,0.086573,0.0013441
-1.2911,1.1783,0.0012762,0.086766,0.0013506
-1.2896,1.1784,0.0012817,0.086959,0.0013571
-1.2881,1.1786,0.0012872,0.087152,0.0013636
-1.2866,1.1788,0.0012927,0.087346,0.0013702
-1.2851,1.179,0.0012982,0.08754,0.0013768
-1.2836,1.1791,0.0013037,0.087734,0.0013834
-1.2821,1.1793,0.0013092,0.087929,0.00139
-1.2806,1.1795,0.0013147,0.088125,0.0013967
-1.2791,1.1797,0.0013203,0.08832,0.0014035
-1.2776,1.1798,0.0013259,0.088516,0.0014103
-1.2761,1.18,0.0013315,0.088713,0.0014172
-1.2746,1.1802,0.0013372,0.08891,0.0014241
-1.2731,1.1804,0.0013429,0.089108,0.001431
-1.2716,1.1805,0.0013486,0.089306,0.001438
-1.2701,1.1807,0.0013544,0.089504,0.001445
-1.2686,1.1809,0.0013601,0.089703,0.001452
-1.2671,1.1811,0.001366,0.089903,0.001459
-1.2656,1.1812,0.001372,0.090103,0.0014663
-1.2641,1.1814,0.001378,0.090303,0.0014735
-1.2626,1.1816,0.0013841,0.090504,0.0014809
-1.2611,1.1818,0.0013902,0.090706,0.0014883
-1.2596,1.1819,0.0013964,0.090908,0.0014958
-1.2581,1.1821,0.0014027,0.091111,0.0015032
-1.2566,1.1823,0.0014089,0.091314,0.0015107
-1.2551,1.1825,0.0014152,0.091518,0.0015182
-1.2536,1.1827,0.0014215,0.091722,0.0015257
-1.2521,1.1828,0.0014279,0.091926,0.0015332
-1.2506,1.183,0.0014343,0.092131,0.0015408
-1.2491,1.1832,0.0014407,0.092336,0.0015484
-1.2476,1.1834,0.0014471,0.092541,0.001556
-1.2461,1.1836,0.0014536,0.092748,0.0015637
-1.2446,1.1838,0.00146,0.092955,0.0015714
-1.2431,1.1839,0.0014665,0.093162,0.0015792
-1.2416,1.1841,0.0014729,0.09337,0.0015871
-1.2401,1.1843,0.0014795,0.093579,0.001595
-1.2386,1.1845,0.0014861,0.093788,0.001603
-1.2371,1.1847,0.0014927,0.093997,0.001611
-1.2356,1.1848,0.0014994,0.094207,0.0016192
-1.2341,1.185,0.0015062,0.094417,0.0016274
-1.2326,1.1852,0.001513,0.094628,0.0016356
-1.2311,1.1854,0.0015197,0.094839,0.0016439
-1.2296,1.1856,0.0015266,0.095051,0.0016523
-1.2281,1.1858,0.0015336,0.095263,0.0016607
-1.2266,1.186,0.0015405,0.095476,0.0016692
-1.2251,1.1861,0.0015475,0.095689,0.0016778
-1.2236,1.1863,0.0015546,0.095903,0.0016865
-1.2221,1.1865,0.0015616,0.096117,0.0016952
-1.2206,1.1867,0.0015687,0.096332,0.0017038
-1.2191,1.1869,0.0015759,0.096547,0.0017125
-1.2176,1.1871,0.001583,0.096762,0.0017212
-1.2161,1.1873,0.0015902,0.096979,0.0017299
-1.2146,1.1875,0.0015974,0.097196,0.0017388
-1.2131,1.1876,0.0016047,0.097413,0.0017476
-1.2116,1.1878,0.0016119,0.097631,0.0017565
-1.2101,1.188,0.0016192,0.097849,0.0017655
-1.2086,1.1882,0.0016266,0.098068,0.0017745
-1.2071,1.1884,0.0016339,0.098288,0.0017835
-1.2056,1.1886,0.0016413,0.098508,0.0017926
-1.2041,1.1888,0.0016487,0.098728,0.0018017
-1.2026,1.189,0.0016561,0.098949,0.0018109
-1.2011,1.1892,0.0016636,0.099171,0.0018201
-1.1995,1.1894,0.001671,0.099394,0.0018295
-1.198,1.1895,0.0016785,0.099617,0.0018389
-1.1965,1.1897,0.0016861,0.099841,0.0018484
-1.195,1.1899,0.0016937,0.10006,0.0018578
-1.1935,1.1901,0.0017015,0.10029,0.0018674
-1.192,1.1903,0.0017093,0.10051,0.001877
-1.1905,1.1905,0.0017172,0.10074,0.0018866
-1.189,1.1907,0.0017251,0.10097,0.0018964
-1.1875,1.1909,0.0017331,0.10119,0.0019063
-1.186,1.1911,0.0017413,0.10142,0.0019164
-1.1845,1.1913,0.0017495,0.10165,0.0019265
-1.183,1.1915,0.0017577,0.10187,0.0019366
-1.1815,1.1917,0.0017661,0.1021,0.0019468
-1.18,1.1919,0.0017744,0.10233,0.0019571
-1.1785,1.1921,0.0017828,0.10256,0.0019674
-1.177,1.1923,0.0017913,0.10279,0.0019778
-1.1755,1.1925,0.0017997,0.10302,0.0019882
-1.174,1.1927,0.0018083,0.10325,0.0019988
-1.1725,1.1929,0.0018169,0.10349,0.0020094
-1.171,1.1931,0.0018255,0.10372,0.0020201
-1.1695,1.1933,0.0018342,0.10395,0.0020309
-1.168,1.1935,0.001843,0.10419,0.0020416
-1.1665,1.1937,0.0018518,0.10442,0.0020524
-1.165,1.1939,0.0018606,0.10465,0.0020633
-1.1635,1.1941,0.0018695,0.10489,0.0020742
-1.162,1.1943,0.0018784,0.10513,0.0020852
-1.1605,1.1945,0.0018873,0.10536,0.0020963
-1.159,1.1947,0.0018963,0.1056,0.0021075
-1.1575,1.1949,0.0019052,0.10584,0.0021188
-1.156,1.1951,0.0019142,0.10608,0.0021302
-1.1545,1.1953,0.0019233,0.10632,0.0021416
-1.153,1.1955,0.0019322,0.10656,0.0021531
-1.1515,1.1957,0.0019413,0.1068,0.0021648
-1.15,1.1959,0.0019508,0.10704,0.0021766
-1.1485,1.1961,0.0019603,0.10728,0.0021885
-1.147,1.1963,0.0019699,0.10753,0.0022005
-1.1455,1.1965,0.0019795,0.10777,0.0022125
-1.144,1.1967,0.0019891,0.10802,0.0022246
-1.1425,1.1969,0.0019989,0.10826,0.0022367
-1.141,1.1971,0.0020086,0.10851,0.0022489
-1.1395,1.1973,0.0020185,0.10875,0.0022612
-1.138,1.1975,0.0020283,0.109,0.0022734
-1.1365,1.1978,0.0020382,0.10925,0.0022858
-1.135,1.198,0.0020482,0.10949,0.0022983
-1.1335,1.1982,0.0020582,0.10974,0.0023109
-1.132,1.1984,0.0020684,0.10999,0.0023236
-1.1305,1.1986,0.0020786,0.11024,0.0023364
-1.129,1.1988,0.0020887,0.11049,0.0023493
-1.1275,1.199,0.002099,0.11074,0.0023622
-1.126,1.1992,0.0021093,0.11099,0.0023752
-1.1245,1.1994,0.0021197,0.11124,0.0023882
-1.123,1.1996,0.0021302,0.11149,0.0024013
-1.1215,1.1999,0.0021407,0.11174,0.0024145
-1.12,1.2001,0.0021512,0.112,0.0024279
-1.1185,1.2003,0.0021619,0.11225,0.0024412
-1.117,1.2005,0.0021726,0.11251,0.0024546
-1.1155,1.2007,0.0021836,0.11276,0.0024683
-1.114,1.2009,0.0021949,0.11302,0.0024822
-1.1125,1.2012,0.0022063,0.11328,0.0024963
-1.111,1.2014,0.0022177,0.11354,0.0025106
-1.1095,1.2016,0.0022292,0.1138,0.0025251
-1.108,1.2018,0.0022407,0.11406,0.0025397
-1.1065,1.202,0.0022525,0.11432,0.0025544
-1.105,1.2023,0.0022644,0.11458,0.0025694
-1.1035,1.2025,0.0022763,0.11485,0.0025844
-1.102,1.2027,0.0022882,0.11511,0.0025996
-1.1005,1.2029,0.0023003,0.11537,0.0026149
-1.099,1.2032,0.0023124,0.11564,0.0026302
-1.0975,1.2034,0.0023245,0.1159,0.0026454
-1.096,1.2036,0.0023367,0.11617,0.0026606
-1.0945,1.2038,0.0023489,0.11643,0.0026759
-1.093,1.204,0.0023611,0.1167,0.0026912
-1.0915,1.2043,0.0023733,0.11696,0.0027066
-1.09,1.2045,0.0023856,0.11723,0.0027219
-1.0885,1.2047,0.0023979,0.1175,0.0027373
-1.087,1.205,0.0024103,0.11776,0.0027527
-1.0855,1.2052,0.0024227,0.11803,0.0027682
-1.084,1.2054,0.0024351,0.1183,0.0027837
-1.0825,1.2056,0.0024477,0.11857,0.0027993
-1.081,1.2059,0.0024603,0.11884,0.0028151
-1.0795,1.2061,0.0024731,0.11911,0.0028313
-1.078,1.2063,0.0024862,0.11938,0.0028481
-1.0765,1.2065,0.0024993,0.11966,0.0028649
-1.075,1.2068,0.0025125,0.11993,0.002882
-1.0735,1.207,0.0025258,0.12021,0.0028991
-1.072,1.2072,0.002539,0.12048,0.0029164
-1.0705,1.2074,0.0025523,0.12076,0.0029339
-1.069,1.2076,0.0025657,0.12104,0.0029516
-1.0675,1.2079,0.002579,0.12132,0.0029695
-1.066,1.2081,0.0025925,0.1216,0.0029875
-1.0645,1.2083,0.0026061,0.12188,0.0030055
-1.063,1.2085,0.0026197,0.12216,0.0030236
-1.0615,1.2088,0.0026333,0.12244,0.0030418
-1.06,1.209,0.0026472,0.12273,0.0030601
-1.0585,1.2092,0.0026611,0.12301,0.0030785
-1.057,1.2094,0.0026751,0.1233,0.003097
-1.0555,1.2097,0.0026892,0.12358,0.0031156
-1.054,1.2099,0.0027032,0.12387,0.0031342
-1.0525,1.2101,0.0027172,0.12415,0.0031527
-1.051,1.2103,0.0027314,0.12444,0.0031714
-1.0495,1.2106,0.0027457,0.12473,0.0031902
-1.048,1.2108,0.0027605,0.12502,0.0032093
-1.0465,1.211,0.0027756,0.1253,0.003229
-1.045,1.2113,0.0027913,0.12559,0.0032489
-1.0435,1.2115,0.0028071,0.12588,0.0032692
-1.042,1.2117,0.002823,0.12618,0.0032895
-1.0405,1.212,0.0028391,0.12647,0.0033098
-1.039,1.2122,0.0028553,0.12676,0.0033303
-1.0375,1.2125,0.0028717,0.12705,0.0033509
-1.036,1.2127,0.0028881,0.12734,0.0033716
-1.0345,1.2129,0.0029046,0.12764,0.0033924
-1.033,1.2132,0.0029211,0.12793,0.0034133
-1.0315,1.2134,0.0029378,0.12823,0.0034344
-1.03,1.2137,0.0029546,0.12853,0.0034556
-1.0285,1.2139,0.0029715,0.12882,0.0034771
-1.027,1.2141,0.0029885,0.12912,0.0034987
-1.0255,1.2144,0.0030057,0.12942,0.0035206
-1.024,1.2146,0.0030231,0.12972,0.0035427
-1.0225,1.2149,0.0030406,0.13002,0.003565
-1.021,1.2151,0.0030583,0.13033,0.0035875
-1.0195,1.2154,0.003076,0.13063,0.0036102
-1.018,1.2156,0.0030938,0.13093,0.003633
-1.0165,1.2159,0.0031116,0.13124,0.0036559
-1.015,1.2161,0.0031296,0.13154,0.0036792
-1.0135,1.2163,0.0031478,0.13185,0.0037027
-1.012,1.2166,0.0031661,0.13215,0.0037264
-1.0105,1.2168,0.0031844,0.13246,0.0037501
-1.009,1.2171,0.0032029,0.13277,0.0037738
-1.0075,1.2173,0.0032215,0.13308,0.0037977
-1.006,1.2176,0.0032403,0.13339,0.003822
-1.0045,1.2178,0.0032595,0.1337,0.0038465
-1.003,1.2181,0.003279,0.13401,0.0038714
-1.0015,1.2183,0.0032986,0.13432,0.0038966
-1,1.2186,0.0033187,0.13463,0.0039223
-0.9985,1.2188,0.003339,0.13494,0.0039484
-0.997,1.2191,0.0033594,0.13526,0.0039749
-0.9955,1.2193,0.0033802,0.13558,0.0040017
-0.994,1.2196,0.0034009,0.1359,0.0040287
-0.9925,1.2198,0.003422,0.13622,0.0040558
-0.991,1.2201,0.0034432,0.13654,0.0040833
-0.9895,1.2203,0.0034643,0.13686,0.0041108
-0.988,1.2206,0.0034856,0.13718,0.0041386
-0.9865,1.2209,0.0035073,0.13751,0.0041666
-0.985,1.2211,0.0035294,0.13783,0.0041948
-0.9835,1.2214,0.0035512,0.13816,0.0042231
-0.982,1.2216,0.0035731,0.13848,0.0042514
-0.9805,1.2219,0.0035951,0.1388,0.0042798
-0.97899,1.2222,0.0036175,0.13913,0.004308
-0.97749,1.2224,0.0036396,0.13946,0.0043365
-0.97599,1.2227,0.0036618,0.13978,0.0043651
-0.97449,1.223,0.0036842,0.14011,0.0043938
-0.97299,1.2232,0.0037071,0.14043,0.0044229
-0.97149,1.2235,0.00373,0.14076,0.0044525
-0.96999,1.2238,0.0037532,0.14109,0.0044826
-0.96849,1.224,0.0037769,0.14142,0.0045135
-0.96699,1.2243,0.0038012,0.14175,0.0045448
-0.96549,1.2246,0.0038259,0.14209,0.0045765
-0.96399,1.2249,0.0038506,0.14242,0.004609
-0.96249,1.2251,0.0038755,0.14276,0.004642
-0.96099,1.2254,0.003901,0.1431,0.0046755
-0.95949,1.2257,0.0039264,0.14344,0.0047093
-0.95799,1.226,0.0039522,0.14378,0.0047435
-0.95649,1.2263,0.0039779,0.14412,0.0047777
-0.95499,1.2265,0.0040041,0.14446,0.0048121
-0.95349,1.2268,0.0040307,0.1448,0.0048469
-0.95199,1.2271,0.0040574,0.14515,0.0048817
-0.95049,1.2274,0.0040844,0.14549,0.0049169
-0.94899,1.2277,0.0041117,0.14583,0.0049524
-0.94749,1.228,0.0041392,0.14618,0.0049886
-0.94599,1.2283,0.0041672,0.14653,0.0050253
-0.94449,1.2286,0.0041955,0.14688,0.0050625
-0.94299,1.2288,0.0042241,0.14723,0.0050997
-0.94149,1.2291,0.0042543,0.14758,0.0051374
-0.93998,1.2294,0.0042832,0.14793,0.005175
-0.93848,1.2297,0.0043127,0.14828,0.0052132
-0.93698,1.23,0.0043424,0.14864,0.0052514
-0.93548,1.2303,0.0043727,0.14899,0.00529
-0.93398,1.2306,0.004404,0.14935,0.0053292
-0.93248,1.2309,0.0044349,0.14971,0.0053687
-0.93098,1.2312,0.0044657,0.15006,0.0054086
-0.92948,1.2315,0.0044973,0.15042,0.0054491
-0.92798,1.2318,0.0045289,0.15079,0.0054902
-0.92648,1.2321,0.0045614,0.15115,0.0055318
-0.92498,1.2324,0.0045937,0.15151,0.0055739
-0.92348,1.2326,0.0046256,0.15188,0.0056171
-0.92198,1.2329,0.004658,0.15224,0.0056611
-0.92048,1.2332,0.0046907,0.15261,0.0057055
-0.91898,1.2335,0.0047234,0.15298,0.0057502
-0.91748,1.2338,0.0047568,0.15335,0.0057953
-0.91598,1.2341,0.0047903,0.15372,0.0058409
-0.91448,1.2343,0.0048238,0.15409,0.0058864
-0.91298,1.2346,0.0048573,0.15446,0.005932
-0.91148,1.2349,0.0048911,0.15483,0.0059779
-0.90998,1.2352,0.004925,0.1552,0.0060241
-0.90848,1.2355,0.0049597,0.15558,0.0060718
-0.90698,1.2358,0.0049951,0.15595,0.0061204
-0.90548,1.236,0.0050308,0.15633,0.0061695
-0.90398,1.2363,0.0050671,0.15671,0.0062192
-0.90248,1.2366,0.0051038,0.15708,0.0062692
-0.90098,1.2369,0.0051411,0.15746,0.0063197
-0.89947,1.2371,0.0051789,0.15784,0.0063708
-0.89797,1.2374,0.0052178,0.15822,0.0064228
-0.89647,1.2377,0.0052568,0.1586,0.0064752
-0.89497,1.238,0.0052962,0.15899,0.0065281
-0.89347,1.2382,0.0053362,0.15937,0.0065815
-0.89197,1.2385,0.0053768,0.15976,0.0066356
-0.89047,1.2388,0.0054183,0.16015,0.0066905
-0.88897,1.2391,0.0054603,0.16054,0.0067462
-0.88747,1.2394,0.005503,0.16094,0.006803
-0.88597,1.2397,0.0055462,0.16134,0.0068606
-0.88447,1.24,0.0055901,0.16173,0.0069189
-0.88297,1.2403,0.0056343,0.16213,0.0069776
-0.88147,1.2406,0.0056788,0.16253,0.007037
-0.87997,1.2409,0.0057234,0.16294,0.0070965
-0.87847,1.2412,0.0057682,0.16334,0.0071561
-0.87697,1.2415,0.0058135,0.16374,0.0072166
-0.87547,1.2418,0.0058593,0.16414,0.0072773
-0.87397,1.2421,0.0059058,0.16455,0.0073384
-0.87247,1.2424,0.0059523,0.16495,0.0073999
-0.87097,1.2427,0.0059993,0.16536,0.0074618
-0.86947,1.2431,0.0060467,0.16577,0.0075242
-0.86797,1.2434,0.006096,0.16617,0.0075888
-0.86647,1.2437,0.006147,0.16659,0.0076561
-0.86497,1.244,0.0061993,0.167,0.007725
-0.86347,1.2444,0.0062536,0.16741,0.0077951
-0.86197,1.2447,0.006309,0.16783,0.0078663
-0.86047,1.245,0.0063659,0.16824,0.0079387
-0.85896,1.2454,0.0064234,0.16866,0.0080124
-0.85746,1.2457,0.006481,0.16907,0.0080869
-0.85596,1.246,0.0065397,0.16949,0.0081626
-0.85446,1.2464,0.0065989,0.16991,0.008239
-0.85296,1.2467,0.0066589,0.17033,0.0083165
-0.85146,1.247,0.0067188,0.17076,0.0083946
-0.84996,1.2474,0.0067805,0.17118,0.0084741
-0.84846,1.2477,0.0068431,0.17161,0.0085553
-0.84696,1.248,0.0069066,0.17204,0.0086381
-0.84546,1.2484,0.0069708,0.17247,0.0087218
-0.84396,1.2487,0.0070359,0.1729,0.0088069
-0.84246,1.249,0.0071019,0.17334,0.0088933
-0.84096,1.2493,0.0071696,0.17377,0.0089806
-0.83946,1.2497,0.0072387,0.17421,0.0090685
-0.83796,1.25,0.0073068,0.17465,0.0091583
-0.83646,1.2503,0.0073772,0.17509,0.0092496
-0.83496,1.2506,0.007448,0.17553,0.0093414
-0.83346,1.2509,0.0075194,0.17598,0.0094337
-0.83196,1.2512,0.0075922,0.17642,0.0095277
-0.83046,1.2515,0.0076662,0.17686,0.009624
-0.82896,1.2476,0.0077185,0.17671,0.0096892
-0.82746,1.2521,0.0078164,0.17775,0.0098188
-0.82596,1.2524,0.0078925,0.1782,0.0099182
-0.82446,1.2527,0.0079701,0.17864,0.010019
-0.82296,1.253,0.0080481,0.17908,0.010123
-0.82146,1.2533,0.0081273,0.17953,0.010228
-0.81995,1.2535,0.008206,0.17998,0.010337
-0.81845,1.2538,0.0082933,0.18043,0.010448
-0.81695,1.2541,0.0083806,0.18089,0.010562
-0.81545,1.2544,0.0084705,0.18135,0.010678
-0.81395,1.2547,0.0085642,0.18181,0.010795
-0.81245,1.255,0.0086593,0.18227,0.010914
-0.81095,1.2553,0.0087602,0.18274,0.011034
-0.80945,1.2556,0.0088621,0.18321,0.011156
-0.80795,1.2559,0.0089652,0.18368,0.01128
-0.80645,1.2562,0.0090702,0.18414,0.011404
-0.80495,1.2566,0.0091767,0.18462,0.011529
-0.80345,1.2569,0.0092846,0.18509,0.011655
-0.80195,1.2572,0.009393,0.18556,0.011782
-0.80045,1.2575,0.009503,0.18604,0.011911
-0.79895,1.2579,0.0096158,0.18651,0.012041
-0.79745,1.2582,0.0097354,0.18699,0.012175
-0.79595,1.2585,0.0098621,0.18747,0.012311
-0.79445,1.2588,0.0099892,0.18796,0.012449
-0.79295,1.2591,0.010119,0.18844,0.012589
-0.79145,1.2594,0.010248,0.18893,0.012731
-0.78995,1.2598,0.010377,0.18942,0.012873
-0.78845,1.2601,0.010507,0.18991,0.013016
-0.78695,1.2604,0.010638,0.19041,0.01316
-0.78545,1.2607,0.010772,0.1909,0.013305
-0.78395,1.261,0.010908,0.1914,0.013453
-0.78245,1.2613,0.011052,0.1919,0.013602
-0.78095,1.2616,0.011196,0.19241,0.013753
-0.77944,1.2619,0.011346,0.19291,0.013906
-0.77794,1.2622,0.011498,0.19342,0.014061
-0.77644,1.2624,0.011655,0.19394,0.01422
-0.77494,1.2627,0.011817,0.19445,0.014384
-0.77344,1.2629,0.011984,0.19497,0.014551
-0.77194,1.2632,0.012143,0.1955,0.014721
-0.77044,1.2634,0.012303,0.19603,0.014895
-0.76894,1.2636,0.012462,0.19657,0.015071
-0.76744,1.2638,0.012622,0.19711,0.015252
-0.76594,1.2641,0.012784,0.19766,0.015434
-0.76444,1.2643,0.012953,0.1982,0.015619
-0.76294,1.2644,0.013123,0.19875,0.015809
-0.76144,1.2646,0.013303,0.19931,0.016002
-0.75994,1.2648,0.01349,0.19986,0.0162
-0.75844,1.2649,0.01368,0.20042,0.0164
-0.75694,1.2651,0.013883,0.20098,0.016603
-0.75544,1.2652,0.01409,0.20154,0.016808
-0.75394,1.2653,0.014303,0.20211,0.017017
-0.75244,1.2654,0.014526,0.20268,0.017228
-0.75094,1.2655,0.014753,0.20325,0.017443
-0.74944,1.2656,0.014987,0.20382,0.01766
-0.74794,1.2657,0.01523,0.20439,0.017882
-0.74644,1.2658,0.015482,0.20497,0.018107
-0.74494,1.2659,0.015744,0.20554,0.018336
-0.74344,1.266,0.016017,0.20613,0.018572
-0.74194,1.266,0.016301,0.20671,0.018812
-0.74044,1.2661,0.016597,0.20729,0.019057
-0.73893,1.2661,0.016899,0.20788,0.019305
-0.73743,1.2661,0.017217,0.20847,0.01956
-0.73593,1.2661,0.017542,0.20906,0.019815
-0.73443,1.266,0.017876,0.20965,0.020074
-0.73293,1.266,0.018215,0.21026,0.020337
-0.73143,1.2659,0.018572,0.21086,0.020601
-0.72993,1.2659,0.018937,0.21147,0.020869
-0.72843,1.2658,0.019315,0.21208,0.021141
-0.72693,1.2657,0.019707,0.2127,0.021414
-0.72543,1.2656,0.020078,0.21332,0.021691
-0.72393,1.2655,0.020473,0.21394,0.021975
-0.72243,1.2653,0.020911,0.21457,0.022264
-0.72093,1.2651,0.021357,0.21519,0.022556
-0.71943,1.2649,0.021818,0.21582,0.022852
-0.71793,1.2647,0.022312,0.21646,0.023155
-0.71643,1.2644,0.022836,0.2171,0.023463
-0.71493,1.264,0.023377,0.21774,0.023776
-0.71343,1.2636,0.023934,0.21838,0.024094
-0.71193,1.2632,0.024509,0.21903,0.024416
-0.71043,1.2627,0.025103,0.21967,0.024741
-0.70893,1.2621,0.025713,0.22032,0.025071
-0.70743,1.2615,0.026332,0.22097,0.025407
-0.70593,1.2608,0.026992,0.22162,0.02575
-0.70443,1.2601,0.027655,0.22228,0.026096
-0.70293,1.2592,0.02838,0.22293,0.02645
-0.70143,1.2583,0.029094,0.22359,0.026808
-0.69992,1.2573,0.029878,0.22424,0.027173
-0.69842,1.2563,0.030643,0.2249,0.027542
-0.69692,1.2551,0.031462,0.22556,0.027918
-0.69542,1.2539,0.032332,0.22621,0.028305
-0.69392,1.2526,0.033211,0.22686,0.0287
-0.69242,1.2511,0.034154,0.2275,0.029102
-0.69092,1.2496,0.035119,0.22815,0.029513
-0.68942,1.248,0.036139,0.22879,0.029925
-0.68792,1.2462,0.03717,0.22943,0.030345
-0.68642,1.2445,0.038254,0.23007,0.030771
-0.68492,1.2425,0.039379,0.2307,0.031204
-0.68342,1.2405,0.040557,0.23133,0.031648
-0.68192,1.2384,0.041771,0.23194,0.032098
-0.68042,1.236,0.043067,0.23254,0.032567
-0.67892,1.2335,0.044447,0.23313,0.033052
-0.67742,1.2308,0.045846,0.2337,0.033539
-0.67592,1.228,0.047288,0.23427,0.034034
-0.67442,1.2251,0.048761,0.23483,0.03454
-0.67292,1.2221,0.050281,0.23538,0.03505
-0.67142,1.219,0.051831,0.23593,0.03557
-0.66992,1.2158,0.053423,0.23646,0.0361
-0.66842,1.2124,0.055058,0.23698,0.03664
-0.66692,1.2089,0.056745,0.23748,0.037189
-0.66542,1.2053,0.058478,0.23798,0.037745
-0.66392,1.2016,0.060256,0.23846,0.038311
-0.66242,1.1978,0.062091,0.23892,0.038884
-0.66092,1.1938,0.063982,0.23936,0.039471
-0.65941,1.1896,0.065973,0.23978,0.040072
-0.65791,1.1852,0.067974,0.24018,0.040682
-0.65641,1.1807,0.070001,0.24056,0.041294
-0.65491,1.176,0.07203,0.24094,0.041906
-0.65341,1.1713,0.074112,0.24129,0.042534
-0.65191,1.1664,0.076183,0.24162,0.043169
-0.65041,1.1614,0.078308,0.24192,0.043811
-0.64891,1.1562,0.08046,0.2422,0.044466
-0.64741,1.1509,0.082662,0.24246,0.045131
-0.64591,1.1454,0.084898,0.24267,0.045799
-0.64441,1.1396,0.087226,0.24284,0.046484
-0.64291,1.1336,0.089654,0.24296,0.047194
-0.64141,1.1274,0.092113,0.24305,0.047907
-0.63991,1.1211,0.094565,0.24311,0.048624
-0.63841,1.1146,0.097025,0.24314,0.049351
-0.63691,1.108,0.099501,0.24315,0.050086
-0.63541,1.1013,0.10195,0.24314,0.05082
-0.63391,1.0945,0.10455,0.24308,0.051583
-0.63241,1.0874,0.10707,0.24297,0.052335
-0.63091,1.0802,0.10967,0.24282,0.053097
-0.62941,1.0729,0.11219,0.24265,0.053867
-0.62791,1.0655,0.11469,0.24245,0.054642
-0.62641,1.058,0.11714,0.24222,0.055424
-0.62491,1.0504,0.11951,0.24198,0.056211
-0.62341,1.0427,0.12191,0.24168,0.057014
-0.62191,1.0348,0.12432,0.24132,0.057828
-0.62041,1.0267,0.12671,0.24092,0.058648
-0.6189,1.0185,0.12908,0.24047,0.059478
-0.6174,1.0102,0.13139,0.23999,0.060312
-0.6159,1.0018,0.13363,0.23948,0.061153
-0.6144,0.99331,0.13577,0.23894,0.061991
-0.6129,0.98478,0.13783,0.23837,0.062837
-0.6114,0.9762,0.13982,0.23777,0.063682
-0.6099,0.96753,0.14179,0.23713,0.064532
-0.6084,0.95879,0.14372,0.23645,0.065391
-0.6069,0.94999,0.1456,0.23574,0.066255
-0.6054,0.94119,0.14735,0.23501,0.067118
-0.6039,0.9324,0.14901,0.23425,0.067987
-0.6024,0.92356,0.15061,0.23345,0.068859
-0.6009,0.91469,0.1521,0.23264,0.069723
-0.5994,0.9058,0.15351,0.23179,0.070595
-0.5979,0.89686,0.15485,0.2309,0.071466
-0.5964,0.88789,0.15612,0.22998,0.072339
-0.5949,0.87889,0.15732,0.22902,0.073214
-0.5934,0.86987,0.1584,0.22803,0.07409
-0.5919,0.86083,0.1594,0.22701,0.074968
-0.5904,0.85181,0.1603,0.22596,0.075839
-0.5889,0.84278,0.16112,0.22487,0.076711
-0.5874,0.83374,0.16187,0.22375,0.077582
-0.5859,0.82471,0.16254,0.2226,0.07845
-0.5844,0.81566,0.16323,0.22138,0.079331
-0.5829,0.80663,0.16411,0.22005,0.080187
-0.5814,0.79762,0.16493,0.21867,0.081047
-0.57989,0.78863,0.16563,0.21727,0.081899
-0.57839,0.77965,0.16629,0.21585,0.082746
-0.57689,0.77071,0.16686,0.2144,0.083578
-0.57539,0.76182,0.16728,0.21294,0.084397
-0.57389,0.75299,0.16766,0.21145,0.085206
-0.57239,0.74421,0.16796,0.20996,0.086005
-0.57089,0.7355,0.1682,0.20844,0.086806
-0.56939,0.72688,0.16837,0.20689,0.087601
-0.56789,0.71832,0.16851,0.20532,0.088391
-0.56639,0.70982,0.16856,0.20374,0.089164
-0.56489,0.70138,0.1685,0.20214,0.089942
-0.56339,0.69302,0.16843,0.20052,0.0907
-0.56189,0.68475,0.16833,0.19889,0.091461
-0.56039,0.67655,0.16814,0.19725,0.092217
-0.55889,0.66839,0.16786,0.19561,0.092961
-0.55739,0.66031,0.16752,0.19395,0.093699
-0.55589,0.65233,0.16716,0.19228,0.094417
-0.55439,0.64444,0.16674,0.19061,0.09512
-0.55289,0.63659,0.16623,0.18892,0.095815
-0.55139,0.62882,0.16565,0.18723,0.096507
-0.54989,0.62113,0.16504,0.18553,0.097202
-0.54839,0.61352,0.16434,0.18383,0.097873
-0.54689,0.60603,0.1637,0.18211,0.098521
-0.54539,0.59866,0.16309,0.18036,0.099159
-0.54389,0.59137,0.16245,0.17861,0.099794
-0.54239,0.58425,0.16184,0.17686,0.1004
-0.54089,0.57724,0.16123,0.1751,0.10101
-0.53938,0.57032,0.16063,0.17333,0.10161
-0.53788,0.5635,0.16007,0.17156,0.10219
-0.53638,0.55679,0.1595,0.16978,0.10276
-0.53488,0.5502,0.15898,0.16799,0.10333
-0.53338,0.5438,0.15855,0.1662,0.10388
-0.53188,0.53746,0.15811,0.16441,0.10442
-0.53038,0.53121,0.15763,0.16262,0.10496
-0.52888,0.52505,0.15714,0.16084,0.10548
-0.52738,0.51894,0.15665,0.15906,0.10598
-0.52588,0.51289,0.15613,0.15728,0.10649
-0.52438,0.50691,0.1556,0.15551,0.10698
-0.52288,0.50103,0.15507,0.15374,0.10746
-0.52138,0.49526,0.15456,0.15197,0.10794
-0.51988,0.48954,0.15404,0.1502,0.1084
-0.51838,0.48389,0.15351,0.14844,0.10886
-0.51688,0.47829,0.15297,0.14669,0.10931
-0.51538,0.47275,0.15242,0.14494,0.10977
-0.51388,0.46726,0.15188,0.1432,0.11021
-0.51238,0.46181,0.1513,0.14146,0.11064
-0.51088,0.45645,0.15074,0.13974,0.11107
-0.50938,0.45123,0.15028,0.13802,0.11149
-0.50788,0.44609,0.14986,0.13631,0.11189
-0.50638,0.44109,0.14951,0.13462,0.1123
-0.50488,0.43619,0.14922,0.13295,0.11271
-0.50338,0.43134,0.14897,0.13128,0.1131
-0.50188,0.42661,0.14877,0.12961,0.11347
-0.50038,0.42194,0.14862,0.12796,0.11384
-0.49887,0.41732,0.14848,0.12631,0.11421
-0.49737,0.41275,0.14834,0.12467,0.11457
-0.49587,0.40822,0.14821,0.12304,0.11494
-0.49437,0.40375,0.14811,0.12142,0.11528
-0.49287,0.39933,0.14801,0.11981,0.11561
-0.49137,0.39496,0.14797,0.1182,0.11594
-0.48987,0.39065,0.1479,0.1166,0.11629
-0.48837,0.3864,0.14785,0.11503,0.11661
-0.48687,0.38224,0.14786,0.11347,0.11694
-0.48537,0.37816,0.14793,0.11192,0.11725
-0.48387,0.37413,0.14806,0.11037,0.11757
-0.48237,0.37015,0.14817,0.10884,0.1179
-0.48087,0.36622,0.14827,0.10731,0.11823
-0.47937,0.36234,0.14841,0.1058,0.11857
-0.47787,0.35853,0.14855,0.1043,0.11891
-0.47637,0.35478,0.14877,0.1028,0.11925
-0.47487,0.3511,0.14898,0.10131,0.11959
-0.47337,0.34747,0.14918,0.099813,0.11994
-0.47187,0.34389,0.14941,0.098334,0.12029
-0.47037,0.34035,0.14962,0.096854,0.12064
-0.46887,0.33686,0.14982,0.095384,0.12098
-0.46737,0.33341,0.15004,0.093925,0.12131
-0.46587,0.32999,0.15026,0.092475,0.12165
-0.46437,0.32663,0.15049,0.091039,0.12197
-0.46287,0.32332,0.15075,0.089615,0.12229
-0.46137,0.32003,0.151,0.088192,0.12261
-0.45986,0.31677,0.15126,0.08677,0.12291
-0.45836,0.31353,0.15151,0.085358,0.12322
-0.45686,0.31031,0.15177,0.08395,0.12352
-0.45536,0.30711,0.15206,0.082548,0.12382
-0.45386,0.30395,0.15237,0.081173,0.1241
-0.45236,0.30083,0.15269,0.079812,0.12438
-0.45086,0.29774,0.153,0.078464,0.12466
-0.44936,0.29467,0.15333,0.077123,0.12494
-0.44786,0.29163,0.15367,0.075785,0.12523
-0.44636,0.28861,0.15402,0.074462,0.12551
-0.44486,0.28563,0.1544,0.073146,0.1258
-0.44336,0.28268,0.1548,0.071841,0.1261
-0.44186,0.27974,0.15522,0.070533,0.1264
-0.44036,0.27683,0.15565,0.069238,0.1267
-0.43886,0.27394,0.15608,0.067954,0.12699
-0.43736,0.27107,0.15653,0.066674,0.12728
-0.43586,0.26822,0.157,0.065388,0.12757
-0.43436,0.26538,0.1575,0.064113,0.12787
-0.43286,0.26257,0.15802,0.062838,0.12818
-0.43136,0.25976,0.15854,0.061563,0.12849
-0.42986,0.25695,0.15906,0.060288,0.12879
-0.42836,0.25417,0.1596,0.059018,0.12911
-0.42686,0.2514,0.16016,0.057759,0.12943
-0.42536,0.24864,0.16073,0.056504,0.12976
-0.42386,0.2459,0.16129,0.055273,0.13009
-0.42236,0.24316,0.16186,0.054048,0.13042
-0.42086,0.24043,0.16242,0.052828,0.13075
-0.41935,0.23771,0.16299,0.051616,0.13107
-0.41785,0.23499,0.16355,0.050402,0.13141
-0.41635,0.23229,0.16412,0.049195,0.13175
-0.41485,0.22959,0.16469,0.047992,0.13209
-0.41335,0.22689,0.16527,0.046801,0.13242
-0.41185,0.22419,0.16586,0.04562,0.13277
-0.41035,0.2215,0.16646,0.044441,0.13311
-0.40885,0.21881,0.16707,0.043272,0.13345
-0.40735,0.21613,0.16767,0.042101,0.13379
-0.40585,0.21345,0.16828,0.040936,0.13412
-0.40435,0.21078,0.16886,0.039783,0.13446
-0.40285,0.20812,0.16944,0.038632,0.13481
-0.40135,0.20547,0.17001,0.037486,0.13515
-0.39985,0.20283,0.17058,0.036343,0.1355
-0.39835,0.20019,0.17117,0.035204,0.13585
-0.39685,0.19755,0.17174,0.034064,0.1362
-0.39535,0.19492,0.17231,0.032933,0.13656
-0.39385,0.19229,0.17288,0.031814,0.13691
-0.39235,0.18967,0.17345,0.030696,0.13727
-0.39085,0.18705,0.17401,0.029588,0.13764
-0.38935,0.18445,0.17457,0.028493,0.13801
-0.38785,0.18185,0.17512,0.027398,0.13837
-0.38635,0.17927,0.17568,0.026313,0.13875
-0.38485,0.17669,0.17623,0.025241,0.13913
-0.38335,0.17411,0.17678,0.024181,0.13951
-0.38185,0.17154,0.17732,0.023129,0.1399
-0.38035,0.16897,0.17786,0.022079,0.14028
-0.37884,0.16641,0.17838,0.021035,0.14067
-0.37734,0.16386,0.17889,0.019997,0.14107
-0.37584,0.1613,0.17938,0.018965,0.14145
-0.37434,0.15875,0.17987,0.017932,0.14182
-0.37284,0.15619,0.18034,0.0169,0.1422
-0.37134,0.15363,0.18082,0.015876,0.14258
-0.36984,0.15107,0.18128,0.014855,0.14295
-0.36834,0.14852,0.18171,0.013846,0.14333
-0.36684,0.14597,0.18213,0.012842,0.14371
-0.36534,0.14343,0.18255,0.011858,0.14408
-0.36384,0.14088,0.18297,0.010888,0.14446
-0.36234,0.13833,0.18337,0.0099185,0.14483
-0.36084,0.13579,0.18376,0.0089485,0.14521
-0.35934,0.13325,0.18413,0.0079723,0.1456
-0.35784,0.13072,0.18448,0.0070066,0.14599
-0.35634,0.12819,0.18483,0.0060463,0.14637
-0.35484,0.12567,0.18517,0.0050954,0.14675
-0.35334,0.12314,0.18551,0.0041514,0.14714
-0.35184,0.12062,0.18585,0.0032075,0.14753
-0.35034,0.11809,0.18617,0.0022683,0.14791
-0.34884,0.11557,0.1865,0.0013333,0.14828
-0.34734,0.11304,0.18683,0.00040544,0.14865
-0.34584,0.1105,0.18713,-0.00051274,0.149
-0.34434,0.10796,0.18743,-0.0014268,0.14935
-0.34284,0.10542,0.18772,-0.002338,0.14972
-0.34134,0.10286,0.18801,-0.0032464,0.15008
-0.33983,0.1003,0.18829,-0.0041571,0.15043
-0.33833,0.097732,0.18854,-0.0050621,0.15078
-0.33683,0.095159,0.18876,-0.0059516,0.15113
-0.33533,0.092585,0.18897,-0.0068278,0.15147
-0.33383,0.090009,0.18916,-0.0077083,0.15179
-0.33233,0.087426,0.1893,-0.0085967,0.15211
-0.33083,0.084843,0.18942,-0.009461,0.15242
-0.32933,0.08225,0.18953,-0.010313,0.15273
-0.32783,0.079657,0.18961,-0.01116,0.15304
-0.32633,0.077063,0.18967,-0.012003,0.15332
-0.32483,0.074454,0.18972,-0.012836,0.15361
-0.32333,0.071843,0.18976,-0.013666,0.1539
-0.32183,0.069235,0.18978,-0.014485,0.15421
-0.32033,0.066622,0.18979,-0.015301,0.15448
-0.31883,0.063996,0.18979,-0.016112,0.15478
-0.31733,0.061372,0.18978,-0.016925,0.15508
-0.31583,0.05875,0.18976,-0.017729,0.15535
-0.31433,0.05612,0.18972,-0.018529,0.15565
-0.31283,0.053484,0.18966,-0.019322,0.15594
-0.31133,0.050846,0.18959,-0.020105,0.15622
-0.30983,0.048197,0.18949,-0.020883,0.1565
-0.30833,0.045548,0.18939,-0.021642,0.15677
-0.30683,0.042892,0.18929,-0.022403,0.15704
-0.30533,0.040235,0.18919,-0.023151,0.15733
-0.30383,0.037568,0.18907,-0.023886,0.1576
-0.30233,0.034895,0.18895,-0.024616,0.15787
-0.30083,0.032217,0.18882,-0.025328,0.15814
-0.29932,0.029519,0.1887,-0.026025,0.15839
-0.29782,0.02682,0.18857,-0.026706,0.15864
-0.29632,0.024114,0.18845,-0.027371,0.15888
-0.29482,0.021398,0.18833,-0.02802,0.15912
-0.29332,0.018679,0.1882,-0.028669,0.15935
-0.29182,0.01595,0.18808,-0.02931,0.15958
-0.29032,0.013228,0.18794,-0.029942,0.15982
-0.28882,0.010507,0.18778,-0.030552,0.16005
-0.28732,0.0077842,0.18762,-0.031158,0.16027
-0.28582,0.0050534,0.18744,-0.031761,0.16049
-0.28432,0.0023253,0.18725,-0.032355,0.16072
-0.28282,-0.00039893,0.18704,-0.032942,0.16093
-0.28132,-0.0031217,0.18681,-0.033523,0.16114
-0.27982,-0.0058376,0.18657,-0.034095,0.16135
-0.27832,-0.0085468,0.18632,-0.034666,0.16157
-0.27682,-0.011246,0.18604,-0.035238,0.16176
-0.27532,-0.013934,0.18575,-0.035811,0.16195
-0.27382,-0.016616,0.18544,-0.036378,0.16214
-0.27232,-0.019295,0.18512,-0.036941,0.16233
-0.27082,-0.021977,0.18479,-0.037501,0.16252
-0.26932,-0.024663,0.18444,-0.038055,0.1627
-0.26782,-0.027348,0.18407,-0.03861,0.16287
-0.26632,-0.030039,0.1837,-0.039167,0.16304
-0.26482,-0.032729,0.18331,-0.039716,0.1632
-0.26332,-0.035422,0.18289,-0.040262,0.16336
-0.26182,-0.03811,0.18247,-0.040798,0.16351
-0.26032,-0.0408,0.18204,-0.041336,0.16365
-0.25881,-0.043489,0.18161,-0.04187,0.16377
-0.25731,-0.046171,0.18118,-0.042389,0.1639
-0.25581,-0.048849,0.18074,-0.042898,0.16401
-0.25431,-0.051529,0.18028,-0.043387,0.16411
-0.25281,-0.054197,0.17978,-0.04386,0.16421
-0.25131,-0.056859,0.17928,-0.044334,0.16429
-0.24981,-0.059525,0.17878,-0.044789,0.16439
-0.24831,-0.062186,0.17826,-0.045235,0.16449
-0.24681,-0.064844,0.17775,-0.045662,0.16459
-0.24531,-0.067494,0.17722,-0.046091,0.1647
-0.24381,-0.070128,0.17667,-0.046514,0.16479
-0.24231,-0.072748,0.17613,-0.046916,0.16489
-0.24081,-0.075348,0.17558,-0.047306,0.16499
-0.23931,-0.077944,0.17503,-0.047694,0.16509
-0.23781,-0.08052,0.17447,-0.048082,0.16516
-0.23631,-0.08309,0.17391,-0.048462,0.16524
-0.23481,-0.085664,0.17334,-0.048845,0.16531
-0.23331,-0.088232,0.17277,-0.049222,0.16538
-0.23181,-0.090795,0.17221,-0.0496,0.16544
-0.23031,-0.093346,0.17164,-0.049974,0.1655
-0.22881,-0.095885,0.17108,-0.050335,0.16557
-0.22731,-0.098422,0.17051,-0.050687,0.16563
-0.22581,-0.10094,0.16994,-0.051027,0.16568
-0.22431,-0.10346,0.16937,-0.051362,0.16574
-0.22281,-0.10597,0.1688,-0.051686,0.16578
-0.22131,-0.10847,0.16823,-0.052001,0.16583
-0.2198,-0.11096,0.16765,-0.052306,0.16586
-0.2183,-0.11345,0.16707,-0.052607,0.1659
-0.2168,-0.11592,0.16648,-0.052899,0.16594
-0.2153,-0.11838,0.1659,-0.053174,0.16597
-0.2138,-0.12083,0.16532,-0.053442,0.16601
-0.2123,-0.12326,0.16475,-0.053703,0.16604
-0.2108,-0.12568,0.16417,-0.053952,0.16607
-0.2093,-0.12809,0.16358,-0.054192,0.16611
-0.2078,-0.13049,0.163,-0.054423,0.16615
-0.2063,-0.13287,0.16243,-0.054646,0.16619
-0.2048,-0.13525,0.16185,-0.054862,0.16623
-0.2033,-0.13762,0.16127,-0.055062,0.16625
-0.2018,-0.13997,0.1607,-0.055247,0.16629
-0.2003,-0.14231,0.16011,-0.05543,0.16631
-0.1988,-0.14464,0.1595,-0.055609,0.16634
-0.1973,-0.14696,0.15889,-0.055779,0.16636
-0.1958,-0.14927,0.15828,-0.055938,0.16639
-0.1943,-0.15159,0.15766,-0.056092,0.16642
-0.1928,-0.15389,0.15705,-0.056238,0.16645
-0.1913,-0.15619,0.15643,-0.05637,0.1665
-0.1898,-0.15848,0.15581,-0.056503,0.16654
-0.1883,-0.16076,0.15521,-0.056627,0.16658
-0.1868,-0.16304,0.1546,-0.056745,0.16662
-0.1853,-0.16531,0.15398,-0.056866,0.16666
-0.1838,-0.16757,0.15336,-0.056982,0.16668
-0.1823,-0.16983,0.15274,-0.057094,0.16671
-0.1808,-0.17208,0.15211,-0.057194,0.16672
-0.17929,-0.17432,0.15149,-0.057281,0.16674
-0.17779,-0.17655,0.15088,-0.057359,0.16675
-0.17629,-0.17877,0.15027,-0.057432,0.16676
-0.17479,-0.18099,0.14963,-0.057496,0.16677
-0.17329,-0.18318,0.149,-0.057546,0.16677
-0.17179,-0.18536,0.14839,-0.057586,0.16678
-0.17029,-0.18753,0.14777,-0.057619,0.16678
-0.16879,-0.1897,0.14717,-0.057643,0.16677
-0.16729,-0.19185,0.14657,-0.057658,0.16677
-0.16579,-0.19399,0.14598,-0.057667,0.16677
-0.16429,-0.19611,0.14539,-0.057665,0.16676
-0.16279,-0.19821,0.14481,-0.057644,0.16675
-0.16129,-0.2003,0.14424,-0.057617,0.16675
-0.15979,-0.20237,0.14367,-0.05758,0.16674
-0.15829,-0.20443,0.1431,-0.05754,0.16673
-0.15679,-0.20648,0.14253,-0.057497,0.16673
-0.15529,-0.20853,0.14196,-0.057449,0.16672
-0.15379,-0.21057,0.14138,-0.057395,0.16671
-0.15229,-0.2126,0.14079,-0.057338,0.1667
-0.15079,-0.21461,0.14021,-0.057266,0.16668
-0.14929,-0.21662,0.13961,-0.057191,0.16667
-0.14779,-0.21862,0.13902,-0.057107,0.16665
-0.14629,-0.2206,0.13843,-0.057023,0.16664
-0.14479,-0.22258,0.13785,-0.056937,0.16663
-0.14329,-0.22454,0.13725,-0.056852,0.16662
-0.14179,-0.2265,0.13665,-0.056761,0.16662
-0.14029,-0.22844,0.13606,-0.056667,0.16665
-0.13878,-0.23036,0.13549,-0.056568,0.16664
-0.13728,-0.23228,0.13492,-0.056461,0.16662
-0.13578,-0.23419,0.13434,-0.056354,0.16661
-0.13428,-0.23607,0.13377,-0.056234,0.1666
-0.13278,-0.23794,0.1332,-0.056108,0.1666
-0.13128,-0.23979,0.13264,-0.055982,0.16658
-0.12978,-0.24164,0.13209,-0.055849,0.16657
-0.12828,-0.24347,0.13154,-0.0557,0.16656
-0.12678,-0.2453,0.13098,-0.055539,0.16655
-0.12528,-0.24709,0.13041,-0.055371,0.16655
-0.12378,-0.24886,0.12986,-0.05519,0.16654
-0.12228,-0.25063,0.12929,-0.05501,0.16654
-0.12078,-0.25239,0.12873,-0.054822,0.16656
-0.11928,-0.25414,0.12818,-0.05463,0.16656
-0.11778,-0.25588,0.12763,-0.05443,0.16656
-0.11628,-0.25761,0.12709,-0.054235,0.16654
-0.11478,-0.25931,0.12656,-0.054033,0.16653
-0.11328,-0.26101,0.12603,-0.053823,0.16652
-0.11178,-0.26269,0.12549,-0.053608,0.16651
-0.11028,-0.26435,0.12498,-0.053383,0.16651
-0.10878,-0.26599,0.12446,-0.053137,0.1665
-0.10728,-0.26761,0.12394,-0.052869,0.16648
-0.10578,-0.26921,0.12341,-0.052596,0.16646
-0.10428,-0.2708,0.12289,-0.052315,0.16645
-0.10278,-0.27236,0.1224,-0.052024,0.16644
-0.10128,-0.27389,0.1219,-0.051724,0.16642
-0.099775,-0.2754,0.12139,-0.051408,0.1664
-0.098275,-0.27689,0.12089,-0.05108,0.16638
-0.096774,-0.27835,0.12039,-0.050757,0.16636
-0.095274,-0.27978,0.11992,-0.050422,0.16635
-0.093773,-0.2812,0.11945,-0.050075,0.16635
-0.092273,-0.28259,0.11898,-0.049727,0.16633
-0.090773,-0.28398,0.11852,-0.049387,0.16633
-0.089272,-0.28534,0.11807,-0.049042,0.16632
-0.087772,-0.28669,0.11761,-0.048701,0.1663
-0.086272,-0.28802,0.11716,-0.048358,0.16628
-0.084771,-0.28932,0.11673,-0.048014,0.16625
-0.083271,-0.2906,0.11629,-0.047661,0.16623
-0.08177,-0.29185,0.11587,-0.047304,0.16621
-0.08027,-0.29307,0.11547,-0.046942,0.1662
-0.07877,-0.29425,0.11506,-0.046572,0.1662
-0.077269,-0.29541,0.11467,-0.046198,0.16619
-0.075769,-0.29656,0.11429,-0.045824,0.16619
-0.074269,-0.29769,0.11391,-0.045451,0.16619
-0.072768,-0.29881,0.11354,-0.045078,0.16619
-0.071268,-0.2999,0.11318,-0.044705,0.16619
-0.069767,-0.30097,0.11283,-0.044324,0.16618
-0.068267,-0.30201,0.11247,-0.043939,0.16618
-0.066767,-0.30302,0.11213,-0.043546,0.16618
-0.065266,-0.30402,0.11179,-0.043148,0.16618
-0.063766,-0.305,0.11145,-0.042745,0.16617
-0.062266,-0.30593,0.11113,-0.042337,0.16617
-0.060765,-0.30684,0.11081,-0.04192,0.16617
-0.059265,-0.30773,0.1105,-0.0415,0.16617
-0.057764,-0.30858,0.11021,-0.041074,0.16616
-0.056264,-0.30941,0.10993,-0.040633,0.16616
-0.054764,-0.31021,0.10964,-0.040186,0.16616
-0.053263,-0.31098,0.10935,-0.039735,0.16615
-0.051763,-0.31172,0.10907,-0.039285,0.16615
-0.050263,-0.31244,0.1088,-0.038831,0.16613
-0.048762,-0.31313,0.10854,-0.038367,0.16615
-0.047262,-0.3138,0.1083,-0.037901,0.16616
-0.045761,-0.31444,0.10805,-0.037429,0.16615
-0.044261,-0.31507,0.10778,-0.036955,0.16618
-0.042761,-0.31568,0.10753,-0.036474,0.1662
-0.04126,-0.31627,0.10731,-0.035987,0.16622
-0.03976,-0.31686,0.10709,-0.035497,0.16625
-0.03826,-0.31743,0.10686,-0.035004,0.16628
-0.036759,-0.31797,0.10666,-0.034505,0.1663
-0.035259,-0.31848,0.10645,-0.03399,0.16633
-0.033758,-0.31898,0.10626,-0.033466,0.16636
-0.032258,-0.31944,0.10606,-0.032933,0.1664
-0.030758,-0.31989,0.10588,-0.032397,0.16643
-0.029257,-0.32032,0.10569,-0.031856,0.16647
-0.027757,-0.32072,0.10553,-0.031316,0.16651
-0.026257,-0.32108,0.10538,-0.030776,0.16654
-0.024756,-0.32141,0.10523,-0.03024,0.16658
-0.023256,-0.32174,0.1051,-0.029726,0.16663
-0.021755,-0.32204,0.10496,-0.029213,0.16668
-0.020255,-0.32232,0.10485,-0.028693,0.16673
-0.018755,-0.32257,0.10474,-0.028167,0.16678
-0.017254,-0.32281,0.10465,-0.027639,0.16683
-0.015754,-0.32302,0.10456,-0.027115,0.16688
-0.014254,-0.3232,0.10449,-0.026586,0.16694
-0.012753,-0.32335,0.10445,-0.026054,0.16699
-0.011253,-0.32349,0.10441,-0.025522,0.16704
-0.0097524,-0.32359,0.10438,-0.024991,0.16708
-0.0082521,-0.32367,0.10436,-0.024462,0.16713
-0.0067517,-0.32373,0.10436,-0.023934,0.16718
-0.0052513,-0.32375,0.10437,-0.0234,0.16722
-0.0037509,-0.32374,0.10437,-0.022861,0.16727
-0.0022506,-0.32371,0.10437,-0.022314,0.16733
-0.00075019,-0.32365,0.10438,-0.021767,0.1674
0.00075019,-0.32356,0.10439,-0.021215,0.16747
0.0022506,-0.32344,0.1044,-0.020664,0.16753
0.0037509,-0.3233,0.10444,-0.020113,0.1676
0.0052513,-0.32314,0.10448,-0.019565,0.16767
0.0067517,-0.32294,0.10454,-0.019023,0.16773
0.0082521,-0.32272,0.10462,-0.018485,0.16781
0.0097524,-0.32247,0.10469,-0.017954,0.16786
0.011253,-0.32221,0.10479,-0.017428,0.16795
0.012753,-0.32193,0.10489,-0.0169,0.16804
0.014254,-0.32161,0.10498,-0.016379,0.16812
0.015754,-0.32125,0.1051,-0.015848,0.16822
0.017254,-0.31984,0.10483,-0.015292,0.16778
0.018755,-0.32048,0.10533,-0.014797,0.1684
0.020255,-0.32007,0.10545,-0.014278,0.16849
0.021755,-0.31963,0.10557,-0.01376,0.16858
0.023256,-0.31917,0.10571,-0.013242,0.16866
0.024756,-0.31869,0.10586,-0.012721,0.16874
0.026257,-0.31818,0.10603,-0.012199,0.16882
0.027757,-0.31766,0.10622,-0.011677,0.1689
0.029257,-0.31711,0.10641,-0.011161,0.16899
0.030758,-0.31654,0.10662,-0.010648,0.16907
0.032258,-0.31595,0.10685,-0.010137,0.16916
0.033758,-0.31534,0.10708,-0.0096252,0.16925
0.035259,-0.31471,0.10733,-0.0091178,0.16932
0.036759,-0.31406,0.1076,-0.0086103,0.1694
0.03826,-0.31338,0.10786,-0.008097,0.16951
0.03976,-0.31268,0.10814,-0.0075848,0.1696
0.04126,-0.31197,0.10842,-0.0070739,0.1697
0.042761,-0.31123,0.1087,-0.0065619,0.16981
0.044261,-0.31048,0.109,-0.0060476,0.16991
0.045761,-0.3097,0.10931,-0.0055372,0.17003
0.047262,-0.3089,0.10963,-0.0050349,0.17015
0.048762,-0.30809,0.10996,-0.0045301,0.17028
0.050263,-0.30726,0.11027,-0.0040154,0.17039
0.051763,-0.30641,0.1106,-0.0035,0.17051
0.053263,-0.30553,0.11092,-0.0029887,0.17061
0.054764,-0.30463,0.11124,-0.0024743,0.17072
0.056264,-0.30367,0.1116,-0.001968,0.17084
0.057764,-0.30269,0.11194,-0.0014646,0.17094
0.059265,-0.30168,0.11231,-0.00096192,0.17104
0.060765,-0.30066,0.11267,-0.00045462,0.17114
0.062266,-0.29961,0.11304,5.3524e-05,0.17124
0.063766,-0.29853,0.11344,0.00056533,0.17134
0.065266,-0.29744,0.11384,0.0010755,0.17146
0.066767,-0.29632,0.11423,0.001587,0.17157
0.068267,-0.29519,0.11463,0.0020976,0.17169
0.069767,-0.29405,0.11503,0.0026048,0.1718
0.071268,-0.29289,0.11544,0.0031064,0.17192
0.072768,-0.29171,0.11583,0.0036033,0.17203
0.074269,-0.29051,0.11625,0.0040991,0.17213
0.075769,-0.2893,0.11665,0.0045929,0.17224
0.077269,-0.28808,0.11705,0.0050886,0.17235
0.07877,-0.28684,0.11746,0.005574,0.17246
0.08027,-0.28555,0.11788,0.0060523,0.17257
0.08177,-0.28424,0.11832,0.0065216,0.17265
0.083271,-0.28289,0.11875,0.0069736,0.17276
0.084771,-0.28152,0.11918,0.0074092,0.17284
0.086272,-0.28014,0.11963,0.0078356,0.17291
0.087772,-0.27874,0.12004,0.0082542,0.17298
0.089272,-0.27733,0.12045,0.0086697,0.17307
0.090773,-0.2759,0.12088,0.0090793,0.17317
0.092273,-0.27446,0.12131,0.0094812,0.17326
0.093773,-0.273,0.12176,0.0098804,0.17337
0.095274,-0.27153,0.12221,0.010283,0.17348
0.096774,-0.27005,0.12267,0.01068,0.17359
0.098275,-0.26855,0.12312,0.011077,0.17369
0.099775,-0.26703,0.1236,0.011469,0.1738
0.10128,-0.26549,0.12408,0.011853,0.1739
0.10278,-0.26393,0.12453,0.01224,0.17399
0.10428,-0.26236,0.12499,0.01263,0.17407
0.10578,-0.26076,0.12545,0.013015,0.17415
0.10728,-0.25915,0.12591,0.0134,0.1742
0.10878,-0.25752,0.12636,0.013783,0.17427
0.11028,-0.25587,0.12681,0.014163,0.17434
0.11178,-0.2542,0.12729,0.014539,0.1744
0.11328,-0.25253,0.12775,0.014901,0.17446
0.11478,-0.25081,0.12821,0.015253,0.17448
0.11628,-0.24907,0.12866,0.015599,0.1745
0.11778,-0.24732,0.12913,0.015943,0.17453
0.11928,-0.24556,0.1296,0.016281,0.17454
0.12078,-0.24379,0.13008,0.01661,0.17455
0.12228,-0.24201,0.13057,0.016918,0.17455
0.12378,-0.24021,0.1311,0.017214,0.17455
0.12528,-0.2384,0.13159,0.017499,0.17456
0.12678,-0.23659,0.13208,0.017777,0.17457
0.12828,-0.23475,0.13256,0.018054,0.17458
0.12978,-0.23291,0.13305,0.018322,0.17458
0.13128,-0.23106,0.13354,0.018595,0.17458
0.13278,-0.22919,0.13403,0.018867,0.17458
0.13428,-0.22732,0.13451,0.019135,0.17457
0.13578,-0.22543,0.135,0.019397,0.17455
0.13728,-0.22353,0.13547,0.019654,0.17455
0.13878,-0.22163,0.13598,0.019905,0.17456
0.14029,-0.2197,0.13647,0.020149,0.17456
0.14179,-0.21776,0.13698,0.020387,0.17454
0.14329,-0.21582,0.13748,0.020601,0.17453
0.14479,-0.21387,0.13798,0.020802,0.17453
0.14629,-0.21191,0.13848,0.020993,0.17453
0.14779,-0.20993,0.13897,0.021174,0.17452
0.14929,-0.20795,0.13948,0.021349,0.17451
0.15079,-0.20595,0.13998,0.021518,0.17451
0.15229,-0.20393,0.14049,0.021677,0.17451
0.15379,-0.20189,0.141,0.021823,0.1745
0.15529,-0.19984,0.14153,0.021957,0.17447
0.15679,-0.19777,0.14204,0.02207,0.17446
0.15829,-0.19569,0.14257,0.022166,0.17445
0.15979,-0.19358,0.1431,0.022255,0.17443
0.16129,-0.19146,0.14364,0.022339,0.17442
0.16279,-0.1893,0.14417,0.022408,0.1744
0.16429,-0.18713,0.1447,0.022465,0.17438
0.16579,-0.18494,0.14522,0.02252,0.17437
0.16729,-0.18277,0.14574,0.022571,0.17436
0.16879,-0.18059,0.14627,0.022611,0.17434
0.17029,-0.17839,0.1468,0.02264,0.17432
0.17179,-0.17619,0.14733,0.022665,0.1743
0.17329,-0.17398,0.14787,0.022689,0.17428
0.17479,-0.17179,0.14842,0.022711,0.17426
0.17629,-0.1696,0.14898,0.022722,0.17422
0.17779,-0.16741,0.14953,0.022726,0.17419
0.17929,-0.16522,0.15008,0.022725,0.17416
0.1808,-0.16304,0.15065,0.022715,0.17413
0.1823,-0.16085,0.1512,0.022702,0.1741
0.1838,-0.15868,0.15177,0.022679,0.17408
0.1853,-0.15649,0.15234,0.022638,0.17406
0.1868,-0.1543,0.1529,0.022589,0.17405
0.1883,-0.15212,0.15347,0.022538,0.17404
0.1898,-0.14995,0.15404,0.022491,0.17402
0.1913,-0.14777,0.15464,0.022443,0.17401
0.1928,-0.14561,0.15517,0.022392,0.17399
0.1943,-0.14344,0.1557,0.022339,0.17397
0.1958,-0.14127,0.15625,0.022274,0.17395
0.1973,-0.13911,0.15679,0.022202,0.17391
0.1988,-0.13694,0.15733,0.022126,0.17389
0.2003,-0.13476,0.15787,0.022043,0.17386
0.2018,-0.13258,0.15838,0.021946,0.17382
0.2033,-0.13038,0.1589,0.021835,0.17378
0.2048,-0.12817,0.15941,0.021719,0.17374
0.2063,-0.12596,0.15989,0.021595,0.17369
0.2078,-0.12375,0.16037,0.021458,0.17363
0.2093,-0.12154,0.16085,0.021317,0.17357
0.2108,-0.11932,0.1613,0.021174,0.17351
0.2123,-0.1171,0.16176,0.021025,0.17344
0.2138,-0.11487,0.16221,0.020867,0.17338
0.2153,-0.11264,0.16268,0.020697,0.17331
0.2168,-0.1104,0.16313,0.020518,0.17324
0.2183,-0.10816,0.1636,0.020338,0.17318
0.2198,-0.10591,0.16406,0.020148,0.17311
0.22131,-0.10365,0.16453,0.01995,0.17304
0.22281,-0.10137,0.165,0.019742,0.17296
0.22431,-0.099085,0.16545,0.019524,0.17287
0.22581,-0.096785,0.1659,0.019292,0.17279
0.22731,-0.094481,0.16633,0.01906,0.17271
0.22881,-0.092171,0.16676,0.018826,0.17263
0.23031,-0.089857,0.16717,0.018588,0.17256
0.23181,-0.08753,0.16759,0.01835,0.17246
0.23331,-0.085195,0.168,0.018106,0.17237
0.23481,-0.082857,0.1684,0.01786,0.17227
0.23631,-0.080516,0.16879,0.017612,0.17216
0.23781,-0.078167,0.16919,0.01736,0.17204
0.23931,-0.075809,0.16959,0.0171,0.17192
0.24081,-0.07344,0.16999,0.016828,0.1718
0.24231,-0.071064,0.17041,0.016542,0.17168
0.24381,-0.068683,0.17081,0.01625,0.17155
0.24531,-0.066293,0.17121,0.015942,0.17144
0.24681,-0.063895,0.17161,0.015626,0.17131
0.24831,-0.061479,0.17202,0.015302,0.17118
0.24981,-0.059056,0.17242,0.014964,0.17106
0.25131,-0.056623,0.17282,0.01462,0.17094
0.25281,-0.054189,0.17323,0.014266,0.17082
0.25431,-0.051756,0.17365,0.013904,0.17071
0.25581,-0.049316,0.17407,0.013526,0.17061
0.25731,-0.046869,0.1745,0.013136,0.17049
0.25881,-0.044417,0.17492,0.012736,0.17037
0.26032,-0.041964,0.17534,0.012329,0.17024
0.26182,-0.039506,0.17576,0.01192,0.17012
0.26332,-0.037042,0.17618,0.011504,0.17001
0.26482,-0.034577,0.1766,0.011084,0.16989
0.26632,-0.03211,0.17702,0.010658,0.16978
0.26782,-0.029635,0.17743,0.01023,0.16965
0.26932,-0.027161,0.17783,0.0097987,0.16954
0.27082,-0.024684,0.17823,0.0093578,0.1694
0.27232,-0.0222,0.17862,0.0089123,0.16926
0.27382,-0.019717,0.17903,0.0084656,0.16914
0.27532,-0.017232,0.17944,0.0080221,0.16901
0.27682,-0.014751,0.17985,0.0075857,0.16887
0.27832,-0.012267,0.18027,0.0071424,0.16875
0.27982,-0.009777,0.18067,0.0066942,0.1686
0.28132,-0.0072824,0.18108,0.0062363,0.16845
0.28282,-0.0047911,0.18147,0.0057619,0.16829
0.28432,-0.0023004,0.18187,0.0052757,0.16812
0.28582,0.00018963,0.18226,0.0047783,0.16795
0.28732,0.0026811,0.18262,0.0042739,0.16778
0.28882,0.0051794,0.18296,0.0037552,0.1676
0.29032,0.0076838,0.18331,0.0032232,0.16741
0.29182,0.010192,0.18365,0.0026852,0.16723
0.29332,0.012713,0.18399,0.002144,0.16705
0.29482,0.015244,0.18433,0.0016026,0.16686
0.29632,0.01778,0.18465,0.0010587,0.16667
0.29782,0.020317,0.18497,0.00051147,0.16648
0.29932,0.022849,0.18527,-4.4527e-05,0.1663
0.30083,0.025383,0.18556,-0.00060932,0.16613
0.30233,0.02792,0.18584,-0.0011861,0.16593
0.30383,0.030449,0.18612,-0.0017702,0.16576
0.30533,0.032978,0.18638,-0.0023629,0.16557
0.30683,0.035505,0.18663,-0.0029646,0.16537
0.30833,0.038035,0.18688,-0.0035711,0.16515
0.30983,0.040567,0.18708,-0.0041858,0.16492
0.31133,0.043105,0.18729,-0.0048079,0.1647
0.31283,0.045641,0.18751,-0.0054276,0.16446
0.31433,0.048184,0.18771,-0.0060618,0.16419
0.31583,0.050734,0.18789,-0.0067064,0.16393
0.31733,0.053284,0.18806,-0.0073609,0.16366
0.31883,0.055839,0.18822,-0.0080201,0.16337
0.32033,0.058396,0.18838,-0.0086891,0.16308
0.32183,0.06096,0.18852,-0.0093706,0.16279
0.32333,0.063531,0.18864,-0.010053,0.16251
0.32483,0.066102,0.18875,-0.010745,0.16221
0.32633,0.068669,0.18886,-0.011448,0.16191
0.32783,0.071235,0.18895,-0.012156,0.16161
0.32933,0.073807,0.18902,-0.012869,0.16132
0.33083,0.076383,0.18908,-0.013581,0.16102
0.33233,0.078962,0.18914,-0.014298,0.16073
0.33383,0.081542,0.18918,-0.01502,0.16043
0.33533,0.084131,0.18921,-0.015757,0.16013
0.33683,0.086732,0.1892,-0.016503,0.15983
0.33833,0.089331,0.18919,-0.017253,0.15954
0.33983,0.09192,0.18916,-0.018018,0.15926
0.34134,0.094507,0.18912,-0.018791,0.15896
0.34284,0.097091,0.18906,-0.019574,0.15868
0.34434,0.099674,0.18898,-0.020366,0.15838
0.34584,0.10226,0.18887,-0.021161,0.15806
0.34734,0.10485,0.18874,-0.021979,0.15775
0.34884,0.10745,0.18861,-0.02281,0.15745
0.35034,0.11005,0.18845,-0.023652,0.15714
0.35184,0.11264,0.18832,-0.024506,0.1568
0.35334,0.11524,0.18815,-0.025357,0.15647
0.35484,0.11782,0.18795,-0.026217,0.15614
0.35634,0.12039,0.18775,-0.027076,0.15582
0.35784,0.12296,0.18751,-0.027935,0.15549
0.35934,0.12552,0.18727,-0.028805,0.15515
0.36084,0.12809,0.18703,-0.029677,0.1548
0.36234,0.13067,0.18677,-0.03056,0.15445
0.36384,0.13326,0.18651,-0.03145,0.15408
0.36534,0.13585,0.18623,-0.03235,0.15373
0.36684,0.13845,0.18594,-0.033248,0.15335
0.36834,0.14106,0.18564,-0.034153,0.15296
0.36984,0.14367,0.18533,-0.035066,0.15259
0.37134,0.14628,0.18502,-0.035983,0.15221
0.37284,0.14889,0.18469,-0.036906,0.15184
0.37434,0.1515,0.18435,-0.037836,0.15147
0.37584,0.15411,0.184,-0.038776,0.15109
0.37734,0.15672,0.18364,-0.039731,0.15072
0.37884,0.15933,0.18329,-0.040689,0.15035
0.38035,0.16194,0.18292,-0.041653,0.14998
0.38185,0.16456,0.18254,-0.042624,0.14961
0.38335,0.1672,0.18214,-0.043605,0.14925
0.38485,0.16984,0.18175,-0.044593,0.14889
0.38635,0.17248,0.18137,-0.045587,0.14852
0.38785,0.17512,0.18099,-0.04659,0.14816
0.38935,0.17776,0.18062,-0.047599,0.14779
0.39085,0.18041,0.18025,-0.04861,0.14743
0.39235,0.18306,0.17987,-0.049623,0.14707
0.39385,0.18571,0.17948,-0.05064,0.14671
0.39535,0.18837,0.17908,-0.051661,0.14635
0.39685,0.19103,0.17869,-0.052693,0.14599
0.39835,0.19372,0.17829,-0.053731,0.14563
0.39985,0.19642,0.17789,-0.054771,0.14526
0.40135,0.19914,0.17748,-0.055813,0.1449
0.40285,0.20186,0.17709,-0.056858,0.14455
0.40435,0.2046,0.17669,-0.057908,0.14419
0.40585,0.20734,0.17629,-0.058971,0.14383
0.40735,0.21009,0.17588,-0.060043,0.14346
0.40885,0.21285,0.17546,-0.061119,0.1431
0.41035,0.21561,0.17505,-0.062207,0.14275
0.41185,0.21838,0.17463,-0.063298,0.14239
0.41335,0.22117,0.1742,-0.0644,0.14202
0.41485,0.22396,0.17377,-0.065507,0.14164
0.41635,0.22677,0.17334,-0.066609,0.14127
0.41785,0.2296,0.1729,-0.067717,0.14089
0.41935,0.23244,0.17246,-0.068829,0.14052
0.42086,0.23531,0.172,-0.069947,0.14014
0.42236,0.23818,0.17154,-0.071066,0.13977
0.42386,0.24106,0.17107,-0.072191,0.1394
0.42536,0.24396,0.17063,-0.073327,0.13903
0.42686,0.24688,0.17017,-0.07447,0.13867
0.42836,0.24982,0.16972,-0.075619,0.13831
0.42986,0.25277,0.16928,-0.076777,0.13795
0.43136,0.25573,0.16884,-0.077945,0.1376
0.43286,0.25872,0.1684,-0.079122,0.13725
0.43436,0.26172,0.16796,-0.080305,0.13691
0.43586,0.26474,0.16755,-0.081496,0.13656
0.43736,0.26778,0.16714,-0.0827,0.13621
0.43886,0.27084,0.16673,-0.08391,0.13586
0.44036,0.27393,0.16635,-0.085134,0.1355
0.44186,0.27704,0.16596,-0.086367,0.13514
0.44336,0.28018,0.16558,-0.087615,0.13477
0.44486,0.28337,0.16518,-0.088876,0.1344
0.44636,0.28657,0.16484,-0.090141,0.13403
0.44786,0.28979,0.16448,-0.091408,0.13367
0.44936,0.29304,0.16414,-0.092684,0.13332
0.45086,0.29632,0.16382,-0.093961,0.13296
0.45236,0.29962,0.16351,-0.095248,0.1326
0.45386,0.30293,0.16322,-0.096534,0.13224
0.45536,0.30628,0.16294,-0.097829,0.13188
0.45686,0.30964,0.16266,-0.099135,0.13151
0.45836,0.31304,0.1624,-0.10045,0.13115
0.45986,0.31645,0.16216,-0.10177,0.13079
0.46137,0.31989,0.16193,-0.1031,0.13041
0.46287,0.32334,0.16167,-0.10444,0.13002
0.46437,0.32681,0.1614,-0.10578,0.12966
0.46587,0.33031,0.16116,-0.10713,0.12927
0.46737,0.33383,0.16094,-0.10849,0.12888
0.46887,0.3374,0.16072,-0.10985,0.12849
0.47037,0.34102,0.16054,-0.11123,0.1281
0.47187,0.34468,0.16037,-0.1126,0.12771
0.47337,0.34838,0.16023,-0.11397,0.12732
0.47487,0.35211,0.1601,-0.11535,0.12692
0.47637,0.3559,0.15999,-0.11673,0.12651
0.47787,0.35973,0.1599,-0.11813,0.1261
0.47937,0.36362,0.15983,-0.11953,0.1257
0.48087,0.36755,0.15978,-0.12095,0.12528
0.48237,0.37154,0.15978,-0.12238,0.12484
0.48387,0.3756,0.15979,-0.12382,0.12441
0.48537,0.37972,0.15983,-0.12527,0.12399
0.48687,0.38388,0.15989,-0.12671,0.12356
0.48837,0.3881,0.15998,-0.12818,0.12312
0.48987,0.39237,0.16009,-0.12965,0.12267
0.49137,0.3967,0.16022,-0.13113,0.12221
0.49287,0.40109,0.16039,-0.13263,0.12177
0.49437,0.40556,0.16057,-0.13414,0.12132
0.49587,0.4101,0.16072,-0.13566,0.12086
0.49737,0.41468,0.16092,-0.1372,0.12039
0.49887,0.41931,0.16113,-0.13873,0.11992
0.50038,0.42403,0.16137,-0.14029,0.11944
0.50188,0.42878,0.16158,-0.14185,0.11896
0.50338,0.43358,0.16176,-0.14342,0.11847
0.50488,0.43844,0.16205,-0.145,0.11798
0.50638,0.44336,0.16234,-0.14659,0.11748
0.50788,0.44833,0.16263,-0.14818,0.11696
0.50938,0.45336,0.16295,-0.14978,0.11646
0.51088,0.45845,0.16323,-0.15139,0.11595
0.51238,0.46359,0.16358,-0.15301,0.11544
0.51388,0.46879,0.16391,-0.15463,0.11493
0.51538,0.47406,0.16426,-0.15625,0.1144
0.51688,0.47941,0.16462,-0.15788,0.11388
0.51838,0.48483,0.16497,-0.15952,0.11334
0.51988,0.49037,0.16539,-0.16115,0.1128
0.52138,0.49599,0.16583,-0.16278,0.11227
0.52288,0.50173,0.16632,-0.16441,0.11172
0.52438,0.50756,0.1668,-0.16605,0.11117
0.52588,0.51348,0.16726,-0.16769,0.1106
0.52738,0.51947,0.16775,-0.16932,0.11002
0.52888,0.52557,0.16825,-0.17095,0.10944
0.53038,0.53174,0.16874,-0.17258,0.10885
0.53188,0.53801,0.16927,-0.17421,0.10825
0.53338,0.54437,0.16978,-0.17584,0.10764
0.53488,0.55083,0.17031,-0.17746,0.10703
0.53638,0.55736,0.1708,-0.17909,0.1064
0.53788,0.56398,0.17129,-0.18071,0.10576
0.53938,0.57067,0.17179,-0.18233,0.10512
0.54089,0.57742,0.17226,-0.18395,0.10447
0.54239,0.58424,0.17268,-0.18557,0.1038
0.54389,0.59116,0.1731,-0.18718,0.10313
0.54539,0.59818,0.17355,-0.18877,0.10243
0.54689,0.60528,0.17396,-0.19036,0.10173
0.54839,0.61243,0.17428,-0.19195,0.10102
0.54989,0.61968,0.17463,-0.19351,0.10029
0.55139,0.62704,0.17495,-0.19506,0.099553
0.55289,0.63452,0.17526,-0.1966,0.098805
0.55439,0.6421,0.17554,-0.19813,0.09805
0.55589,0.64976,0.17579,-0.19964,0.09728
0.55739,0.6575,0.17605,-0.20113,0.096511
0.55889,0.66531,0.17629,-0.20261,0.095736
0.56039,0.67318,0.1764,-0.20408,0.094936
0.56189,0.68114,0.17647,-0.20554,0.094124
0.56339,0.68919,0.17651,-0.20699,0.093321
0.56489,0.69729,0.17646,-0.20844,0.09251
0.56639,0.70547,0.17632,-0.20986,0.091679
0.56789,0.71372,0.17617,-0.21128,0.090861
0.56939,0.72202,0.17592,-0.21268,0.090034
0.57089,0.73035,0.17559,-0.21406,0.089186
0.57239,0.73873,0.17519,-0.21543,0.088344
0.57389,0.74716,0.1747,-0.21677,0.087499
0.57539,0.75563,0.17419,-0.2181,0.086646
0.57689,0.76415,0.1736,-0.21941,0.085784
0.57839,0.77273,0.17294,-0.2207,0.084908
0.57989,0.78136,0.1722,-0.22196,0.084031
0.5814,0.79,0.1714,-0.22319,0.083149
0.5829,0.79868,0.17054,-0.22439,0.082255
0.5844,0.80737,0.16961,-0.22556,0.081358
0.5859,0.81606,0.16864,-0.22669,0.080452
0.5874,0.82478,0.16765,-0.22778,0.079553
0.5889,0.83352,0.16655,-0.22884,0.078643
0.5904,0.84227,0.16533,-0.22986,0.077744
0.5919,0.85103,0.16403,-0.23087,0.076842
0.5934,0.85978,0.16267,-0.23184,0.075934
0.5949,0.86853,0.16122,-0.23279,0.075035
0.5964,0.87727,0.1597,-0.2337,0.074135
0.5979,0.88597,0.15813,-0.23458,0.073242
0.5994,0.89461,0.15655,-0.23541,0.072343
0.6009,0.90324,0.1549,-0.2362,0.071451
0.6024,0.91186,0.15314,-0.23697,0.07056
0.6039,0.92044,0.15137,-0.2377,0.069685
0.6054,0.929,0.1495,-0.23842,0.068805
0.6069,0.93753,0.14756,-0.2391,0.067929
0.6084,0.94602,0.14553,-0.23975,0.067058
0.6099,0.95448,0.14343,-0.24038,0.06619
0.6114,0.96289,0.14129,-0.24097,0.065333
0.6129,0.97123,0.1391,-0.24151,0.064476
0.6144,0.9795,0.13688,-0.24202,0.063623
0.6159,0.9877,0.13466,-0.24249,0.062776
0.6174,0.99579,0.13247,-0.2429,0.061941
0.6189,1.0038,0.13025,-0.24328,0.061117
0.62041,1.0116,0.12803,-0.24361,0.0603
0.62191,1.0194,0.12583,-0.24389,0.059492
0.62341,1.027,0.12361,-0.24414,0.058693
0.62491,1.0346,0.12138,-0.24436,0.057898
0.62641,1.042,0.11912,-0.24455,0.057113
0.62791,1.0494,0.11687,-0.24471,0.056335
0.62941,1.0566,0.11458,-0.24485,0.055564
0.63091,1.0638,0.11229,-0.24496,0.054804
0.63241,1.0708,0.10999,-0.24504,0.054054
0.63391,1.0777,0.10768,-0.2451,0.053309
0.63541,1.0846,0.10537,-0.24514,0.052568
0.63691,1.0913,0.10308,-0.24515,0.051838
0.63841,1.0978,0.10084,-0.24512,0.051121
0.63991,1.1042,0.098499,-0.24506,0.050408
0.64141,1.1067,0.09594,-0.24419,0.049534
0.64291,1.1166,0.093901,-0.2449,0.048999
0.64441,1.1226,0.091629,-0.24478,0.048301
0.64591,1.1284,0.089416,-0.24463,0.047617
0.64741,1.134,0.087256,-0.24444,0.046946
0.64891,1.1393,0.085165,-0.24421,0.046286
0.65041,1.1444,0.083147,-0.24393,0.045638
0.65191,1.1493,0.081159,-0.24363,0.044997
0.65341,1.1541,0.079178,-0.24331,0.044363
0.65491,1.1588,0.077267,-0.24297,0.043738
0.65641,1.1633,0.075389,-0.24261,0.043118
0.65791,1.1677,0.073551,-0.24223,0.042509
0.65941,1.1718,0.071786,-0.24182,0.041916
0.66092,1.1759,0.069994,-0.24139,0.041336
0.66242,1.1798,0.068306,-0.24093,0.040771
0.66392,1.1836,0.066644,-0.24046,0.040213
0.66542,1.1872,0.065028,-0.23997,0.039666
0.66692,1.1908,0.063418,-0.23946,0.039128
0.66842,1.1942,0.061852,-0.23895,0.038595
0.66992,1.1975,0.060293,-0.23843,0.038076
0.67142,1.2007,0.05881,-0.23789,0.037561
0.67292,1.2037,0.057361,-0.23735,0.037056
0.67442,1.2066,0.055977,-0.23679,0.036563
0.67592,1.2094,0.054582,-0.23622,0.036076
0.67742,1.212,0.05324,-0.23564,0.035596
0.67892,1.2144,0.051941,-0.23505,0.035126
0.68042,1.2168,0.050703,-0.23446,0.034663
0.68192,1.219,0.049457,-0.23386,0.034205
0.68342,1.2212,0.048231,-0.23325,0.03376
0.68492,1.2232,0.047043,-0.23263,0.033319
0.68642,1.2251,0.045888,-0.23201,0.032884
0.68792,1.227,0.044789,-0.23138,0.032451
0.68942,1.2287,0.04371,-0.23075,0.032027
0.69092,1.2304,0.042657,-0.23011,0.031607
0.69242,1.2319,0.041647,-0.22946,0.031194
0.69392,1.2334,0.040688,-0.22882,0.030786
0.69542,1.2347,0.039761,-0.22817,0.030392
0.69692,1.236,0.03883,-0.22751,0.030002
0.69842,1.2373,0.037923,-0.22686,0.029618
0.69992,1.2384,0.037062,-0.22621,0.029244
0.70143,1.2395,0.036226,-0.22555,0.028882
0.70293,1.2405,0.03546,-0.22489,0.028526
0.70443,1.2414,0.03468,-0.22423,0.028169
0.70593,1.2422,0.033922,-0.22357,0.02782
0.70743,1.243,0.0332,-0.2229,0.027476
0.70893,1.2438,0.032521,-0.22224,0.027138
0.71043,1.2445,0.031848,-0.22158,0.026803
0.71193,1.2451,0.031193,-0.22091,0.026474
0.71343,1.2457,0.030559,-0.22025,0.026151
0.71493,1.2463,0.029934,-0.2196,0.025833
0.71643,1.2469,0.029313,-0.21894,0.025518
0.71793,1.2474,0.028719,-0.21828,0.025208
0.71943,1.2479,0.028149,-0.21762,0.0249
0.72093,1.2483,0.027593,-0.21697,0.024597
0.72243,1.2487,0.027046,-0.21632,0.024295
0.72393,1.2491,0.026517,-0.21567,0.023997
0.72543,1.2494,0.026007,-0.21502,0.0237
0.72693,1.2497,0.025504,-0.21438,0.02341
0.72843,1.25,0.025025,-0.21374,0.023124
0.72993,1.2502,0.024576,-0.2131,0.022841
0.73143,1.2505,0.024127,-0.21247,0.022563
0.73293,1.2506,0.023689,-0.21185,0.02229
0.73443,1.2508,0.023255,-0.21122,0.02202
0.73593,1.2509,0.022852,-0.21061,0.021754
0.73743,1.2511,0.022452,-0.21,0.02149
0.73893,1.2512,0.022068,-0.20939,0.021228
0.74044,1.2512,0.021697,-0.20878,0.020969
0.74194,1.2513,0.021325,-0.20817,0.020714
0.74344,1.2514,0.020961,-0.20757,0.020465
0.74494,1.2514,0.020604,-0.20698,0.020221
0.74644,1.2514,0.020259,-0.20639,0.019981
0.74794,1.2514,0.019918,-0.2058,0.019744
0.74944,1.2514,0.019582,-0.20521,0.01951
0.75094,1.2514,0.019247,-0.20463,0.019277
0.75244,1.2514,0.018934,-0.20405,0.019045
0.75394,1.2514,0.018633,-0.20348,0.018816
0.75544,1.2513,0.018326,-0.2029,0.018591
0.75694,1.2513,0.018016,-0.20233,0.018368
0.75844,1.2512,0.017712,-0.20177,0.018147
0.75994,1.2511,0.017425,-0.2012,0.017928
0.76144,1.2511,0.017133,-0.20063,0.017712
0.76294,1.251,0.016849,-0.20007,0.017499
0.76444,1.2509,0.016577,-0.19951,0.017288
0.76594,1.2508,0.016299,-0.19895,0.017079
0.76744,1.2507,0.016034,-0.1984,0.016873
0.76894,1.2506,0.01576,-0.19785,0.016669
0.77044,1.2505,0.015504,-0.1973,0.016468
0.77194,1.2503,0.01525,-0.19675,0.016272
0.77344,1.2502,0.015011,-0.19621,0.016081
0.77494,1.2501,0.014771,-0.19568,0.015891
0.77644,1.25,0.01455,-0.19514,0.015706
0.77794,1.2498,0.014333,-0.19461,0.015523
0.77944,1.2497,0.014121,-0.19408,0.015344
0.78095,1.2495,0.013916,-0.19355,0.015169
0.78245,1.2494,0.013723,-0.19303,0.014998
0.78395,1.2492,0.013534,-0.19251,0.014832
0.78545,1.249,0.013351,-0.19199,0.014667
0.78695,1.2488,0.013167,-0.19147,0.014503
0.78845,1.2487,0.012988,-0.19096,0.014341
0.78995,1.2485,0.012809,-0.19045,0.01418
0.79145,1.2483,0.012627,-0.18994,0.014021
0.79295,1.2481,0.012454,-0.18943,0.013862
0.79445,1.2479,0.012285,-0.18892,0.013707
0.79595,1.2477,0.012121,-0.18842,0.013552
0.79745,1.2476,0.011955,-0.18791,0.013401
0.79895,1.2474,0.011799,-0.18741,0.013252
0.80045,1.2471,0.011645,-0.18692,0.013104
0.80195,1.2469,0.011497,-0.18642,0.01296
0.80345,1.2467,0.011347,-0.18593,0.012817
0.80495,1.2465,0.0112,-0.18545,0.012675
0.80645,1.2463,0.011059,-0.18496,0.012535
0.80795,1.2461,0.010919,-0.18448,0.012396
0.80945,1.2458,0.010782,-0.18399,0.012259
0.81095,1.2456,0.010652,-0.18352,0.012124
0.81245,1.2454,0.010527,-0.18304,0.011991
0.81395,1.2451,0.010405,-0.18257,0.01186
0.81545,1.2449,0.010284,-0.1821,0.01173
0.81695,1.2446,0.010164,-0.18163,0.011601
0.81845,1.2444,0.010049,-0.18117,0.011475
0.81995,1.2441,0.0099344,-0.1807,0.011349
0.82146,1.2439,0.0098232,-0.18024,0.011225
0.82296,1.2436,0.0097178,-0.17978,0.011106
0.82446,1.2433,0.0096153,-0.17932,0.010989
0.82596,1.243,0.009514,-0.17887,0.010874
0.82746,1.2428,0.0094142,-0.17841,0.01076
0.82896,1.2425,0.0093172,-0.17796,0.010648
0.83046,1.2422,0.0092222,-0.1775,0.010537
0.83196,1.242,0.009129,-0.17705,0.010427
0.83346,1.2417,0.0090381,-0.1766,0.010319
0.83496,1.2414,0.008948,-0.17615,0.010211
0.83646,1.2411,0.0088588,-0.17571,0.010104
0.83796,1.2409,0.0087708,-0.17526,0.010001
0.83946,1.2406,0.0086843,-0.17482,0.0099005
0.84096,1.2403,0.0085981,-0.17437,0.0098007
0.84246,1.2401,0.0085129,-0.17393,0.009703
0.84396,1.2398,0.008429,-0.17349,0.0096063
0.84546,1.2395,0.0083482,-0.17306,0.0095116
0.84696,1.2392,0.0082692,-0.17262,0.009419
0.84846,1.239,0.008192,-0.17219,0.0093274
0.84996,1.2387,0.0081163,-0.17175,0.0092372
0.85146,1.2384,0.0080428,-0.17132,0.0091484
0.85296,1.2381,0.007968,-0.17089,0.0090601
0.85446,1.2379,0.0078959,-0.17046,0.0089725
0.85596,1.2376,0.0078208,-0.17003,0.0088854
0.85746,1.2373,0.0077474,-0.1696,0.0087998
0.85896,1.237,0.0076777,-0.16917,0.0087149
0.86047,1.2367,0.0076073,-0.16875,0.0086314
0.86197,1.2365,0.0075378,-0.16833,0.0085488
0.86347,1.2362,0.0074716,-0.16791,0.0084674
0.86497,1.2359,0.0074038,-0.16749,0.0083868
0.86647,1.2356,0.007339,-0.16707,0.0083062
0.86797,1.2353,0.0072763,-0.16665,0.0082274
0.86947,1.2309,0.0071932,-0.16568,0.0081249
0.87097,1.2348,0.0071553,-0.16583,0.0080754
0.87247,1.2345,0.007097,-0.16542,0.0080014
0.87397,1.2342,0.0070386,-0.16501,0.0079288
0.87547,1.2339,0.0069801,-0.1646,0.0078567
0.87697,1.2336,0.0069234,-0.16419,0.0077853
0.87847,1.2333,0.0068667,-0.16379,0.0077147
0.87997,1.2331,0.0068108,-0.16338,0.0076449
0.88147,1.2328,0.0067562,-0.16298,0.007577
0.88297,1.2325,0.0067024,-0.16257,0.0075103
0.88447,1.2322,0.0066496,-0.16217,0.007445
0.88597,1.2319,0.006598,-0.16177,0.0073808
0.88747,1.2316,0.0065475,-0.16137,0.0073172
0.88897,1.2314,0.0064977,-0.16098,0.0072545
0.89047,1.2311,0.0064489,-0.16058,0.0071928
0.89197,1.2308,0.0064002,-0.16018,0.0071319
0.89347,1.2305,0.0063522,-0.15978,0.0070717
0.89497,1.2302,0.006305,-0.15939,0.0070121
0.89647,1.2299,0.0062587,-0.15899,0.0069533
0.89797,1.2297,0.0062123,-0.1586,0.006895
0.89947,1.2294,0.0061647,-0.1582,0.0068374
0.90098,1.2291,0.0061199,-0.15781,0.0067818
0.90248,1.2288,0.0060762,-0.15742,0.0067269
0.90398,1.2286,0.0060335,-0.15703,0.0066726
0.90548,1.2283,0.0059904,-0.15664,0.0066185
0.90698,1.228,0.005948,-0.15625,0.0065657
0.90848,1.2278,0.0059065,-0.15586,0.0065136
0.90998,1.2275,0.0058644,-0.15548,0.0064619
0.91148,1.2273,0.0058231,-0.15509,0.0064102
0.91298,1.227,0.0057819,-0.15471,0.0063587
0.91448,1.2267,0.0057408,-0.15433,0.0063073
0.91598,1.2265,0.0057,-0.15394,0.0062564
0.91748,1.2262,0.005659,-0.15357,0.0062061
0.91898,1.2259,0.0056188,-0.15319,0.0061564
0.92048,1.2257,0.0055785,-0.15281,0.0061073
0.92198,1.2254,0.0055389,-0.15244,0.0060589
0.92348,1.2251,0.0054998,-0.15207,0.0060115
0.92498,1.2248,0.005461,-0.15169,0.0059648
0.92648,1.2246,0.0054218,-0.15132,0.0059192
0.92798,1.2243,0.0053834,-0.15095,0.0058743
0.92948,1.224,0.0053451,-0.15059,0.0058298
0.93098,1.2237,0.005307,-0.15022,0.0057856
0.93248,1.2235,0.005269,-0.14985,0.0057417
0.93398,1.2232,0.0052305,-0.14949,0.0056987
0.93548,1.2229,0.0051936,-0.14913,0.0056561
0.93698,1.2226,0.0051572,-0.14876,0.005614
0.93848,1.2224,0.0051207,-0.1484,0.0055722
0.93998,1.2221,0.0050844,-0.14804,0.0055307
0.94149,1.2218,0.0050484,-0.14768,0.0054896
0.94299,1.2215,0.0050126,-0.14733,0.0054492
0.94449,1.2213,0.0049776,-0.14697,0.0054091
0.94599,1.221,0.0049429,-0.14661,0.0053692
0.94749,1.2207,0.004909,-0.14626,0.0053299
0.94899,1.2204,0.0048755,-0.1459,0.005291
0.95049,1.2202,0.0048422,-0.14555,0.0052523
0.95199,1.2199,0.0048091,-0.14519,0.0052137
0.95349,1.2197,0.0047763,-0.14484,0.0051754
0.95499,1.2194,0.004744,-0.14449,0.0051376
0.95649,1.2191,0.0047128,-0.14414,0.0051005
0.95799,1.2189,0.0046823,-0.1438,0.0050642
0.95949,1.2186,0.0046522,-0.14345,0.0050286
0.96099,1.2184,0.0046224,-0.14311,0.0049931
0.96249,1.2181,0.0045928,-0.14276,0.0049577
0.96399,1.2179,0.0045634,-0.14242,0.0049224
0.96549,1.2176,0.0045346,-0.14208,0.0048874
0.96699,1.2174,0.004506,-0.14174,0.0048529
0.96849,1.2171,0.004478,-0.1414,0.0048186
0.96999,1.2169,0.0044503,-0.14106,0.0047848
0.97149,1.2167,0.0044229,-0.14072,0.0047511
0.97299,1.2164,0.0043956,-0.14039,0.0047176
0.97449,1.2162,0.0043686,-0.14005,0.0046843
0.97599,1.2159,0.0043416,-0.13972,0.0046513
0.97749,1.2157,0.004315,-0.13939,0.0046185
0.97899,1.2155,0.0042885,-0.13905,0.0045861
0.9805,1.2152,0.0042621,-0.13872,0.004554
0.982,1.215,0.0042359,-0.13839,0.0045222
0.9835,1.2148,0.0042099,-0.13806,0.0044908
0.985,1.2145,0.0041843,-0.13773,0.0044598
0.9865,1.2143,0.0041589,-0.1374,0.0044293
0.988,1.2141,0.0041341,-0.13708,0.0043995
0.9895,1.2138,0.0041097,-0.13675,0.0043701
0.991,1.2136,0.0040856,-0.13642,0.0043412
0.9925,1.2133,0.0040617,-0.1361,0.0043124
0.994,1.2131,0.0040378,-0.13577,0.0042839
0.9955,1.2129,0.004014,-0.13545,0.0042557
0.997,1.2126,0.0039906,-0.13513,0.0042277
0.9985,1.2124,0.0039673,-0.13481,0.0042004
1,1.2122,0.0039442,-0.13449,0.0041731
1.0015,1.2119,0.0039212,-0.13417,0.0041461
1.003,1.2117,0.0038984,-0.13385,0.0041191
1.0045,1.2115,0.0038757,-0.13353,0.0040922
1.006,1.2112,0.0038533,-0.13321,0.0040655
1.0075,1.211,0.003831,-0.13289,0.0040391
1.009,1.2107,0.0038089,-0.13257,0.0040129
1.0105,1.2105,0.0037869,-0.13226,0.0039868
1.012,1.2103,0.0037651,-0.13194,0.0039609
1.0135,1.21,0.0037433,-0.13163,0.0039352
1.015,1.2098,0.0037217,-0.13132,0.0039096
1.0165,1.2096,0.0037001,-0.131,0.0038842
1.018,1.2093,0.0036788,-0.13069,0.003859
1.0195,1.2091,0.0036576,-0.13038,0.0038341
1.021,1.2089,0.0036366,-0.13007,0.0038093
1.0225,1.2087,0.0036157,-0.12977,0.0037846
1.024,1.2084,0.0035949,-0.12946,0.00376
1.0255,1.2082,0.0035742,-0.12915,0.0037358
1.027,1.208,0.0035537,-0.12885,0.0037117
1.0285,1.2077,0.0035332,-0.12854,0.0036878
1.03,1.2075,0.0035132,-0.12824,0.0036642
1.0315,1.2073,0.0034931,-0.12794,0.0036407
1.033,1.207,0.0034734,-0.12764,0.0036175
1.0345,1.2068,0.003454,-0.12734,0.0035944
1.036,1.2066,0.0034349,-0.12704,0.0035716
1.0375,1.2064,0.0034159,-0.12674,0.0035492
1.039,1.2061,0.003397,-0.12644,0.003527
1.0405,1.2059,0.0033782,-0.12614,0.0035049
1.042,1.2057,0.0033595,-0.12585,0.003483
1.0435,1.2055,0.003341,-0.12555,0.0034612
1.045,1.2052,0.0033224,-0.12526,0.0034395
1.0465,1.205,0.0033039,-0.12496,0.0034179
1.048,1.2048,0.0032855,-0.12467,0.0033965
1.0495,1.2046,0.0032671,-0.12438,0.0033753
1.051,1.2044,0.0032489,-0.12409,0.0033541
1.0525,1.2041,0.0032309,-0.12379,0.0033332
1.054,1.2039,0.0032131,-0.1235,0.0033125
1.0555,1.2037,0.0031953,-0.12321,0.0032919
1.057,1.2035,0.0031777,-0.12292,0.0032717
1.0585,1.2033,0.0031603,-0.12263,0.0032517
1.06,1.203,0.003143,-0.12234,0.0032319
1.0615,1.2028,0.003126,-0.12206,0.0032122
1.063,1.2026,0.0031091,-0.12177,0.0031927
1.0645,1.2024,0.0030924,-0.12148,0.0031733
1.066,1.2022,0.0030759,-0.12119,0.003154
1.0675,1.202,0.0030596,-0.12091,0.003135
1.069,1.2018,0.0030434,-0.12062,0.0031163
1.0705,1.2016,0.0030275,-0.12034,0.0030978
1.072,1.2013,0.0030117,-0.12005,0.0030794
1.0735,1.2011,0.0029961,-0.11977,0.0030614
1.075,1.2009,0.0029805,-0.11949,0.0030435
1.0765,1.2007,0.002965,-0.11921,0.0030256
1.078,1.2005,0.0029495,-0.11893,0.0030078
1.0795,1.2003,0.0029341,-0.11865,0.0029901
1.081,1.2001,0.0029189,-0.11837,0.0029725
1.0825,1.1999,0.0029038,-0.11809,0.002955
1.084,1.1997,0.0028885,-0.11782,0.0029375
1.0855,1.1995,0.0028735,-0.11754,0.0029202
1.087,1.1992,0.0028585,-0.11726,0.0029029
1.0885,1.199,0.0028436,-0.11699,0.0028857
1.09,1.1988,0.0028289,-0.11672,0.0028687
1.0915,1.1986,0.0028143,-0.11644,0.002852
1.093,1.1984,0.0027998,-0.11617,0.0028355
1.0945,1.1982,0.0027854,-0.1159,0.0028191
1.096,1.198,0.002771,-0.11563,0.0028029
1.0975,1.1978,0.0027568,-0.11536,0.0027867
1.099,1.1976,0.0027427,-0.11509,0.0027706
1.1005,1.1974,0.0027285,-0.11482,0.0027544
1.102,1.1972,0.0027143,-0.11455,0.0027384
1.1035,1.197,0.0027002,-0.11429,0.0027225
1.105,1.1968,0.0026863,-0.11402,0.0027067
1.1065,1.1966,0.0026725,-0.11376,0.002691
1.108,1.1964,0.0026587,-0.11349,0.0026754
1.1095,1.1962,0.0026452,-0.11323,0.00266
1.111,1.196,0.0026318,-0.11296,0.0026447
1.1125,1.1958,0.0026186,-0.1127,0.0026295
1.114,1.1955,0.0026055,-0.11244,0.0026144
1.1155,1.1953,0.0025925,-0.11218,0.0025996
1.117,1.1951,0.0025797,-0.11192,0.0025848
1.1185,1.1949,0.0025669,-0.11166,0.0025701
1.12,1.1947,0.0025542,-0.1114,0.0025555
1.1215,1.1945,0.0025416,-0.11114,0.002541
1.123,1.1943,0.002529,-0.11088,0.0025264
1.1245,1.1941,0.0025165,-0.11062,0.002512
1.126,1.1939,0.002504,-0.11037,0.0024978
1.1275,1.1937,0.0024914,-0.11011,0.0024836
1.129,1.1935,0.0024791,-0.10986,0.0024697
1.1305,1.1933,0.002467,-0.1096,0.002456
1.132,1.1931,0.0024548,-0.10935,0.0024423
1.1335,1.1929,0.0024427,-0.1091,0.0024288
1.135,1.1927,0.0024306,-0.10885,0.0024153
1.1365,1.1925,0.0024186,-0.10859,0.0024018
1.138,1.1923,0.0024067,-0.10834,0.0023885
1.1395,1.1921,0.0023947,-0.10809,0.0023751
1.141,1.1919,0.0023828,-0.10784,0.0023617
1.1425,1.1917,0.002371,-0.10759,0.0023485
1.144,1.1916,0.0023593,-0.10734,0.0023355
1.1455,1.1914,0.0023476,-0.1071,0.0023226
1.147,1.1912,0.0023359,-0.10685,0.0023098
1.1485,1.191,0.0023244,-0.1066,0.0022971
1.15,1.1908,0.002313,-0.10636,0.0022844
1.1515,1.1906,0.0023017,-0.10611,0.0022719
1.153,1.1904,0.0022903,-0.10587,0.0022593
1.1545,1.1902,0.0022792,-0.10563,0.002247
1.156,1.19,0.0022681,-0.10538,0.0022347
1.1575,1.1898,0.0022571,-0.10514,0.0022224
1.159,1.1896,0.0022462,-0.1049,0.0022102
1.1605,1.1894,0.0022353,-0.10466,0.0021982
1.162,1.1892,0.0022244,-0.10442,0.0021862
1.1635,1.1891,0.0022137,-0.10418,0.0021743
1.165,1.1889,0.0022029,-0.10394,0.0021625
1.1665,1.1887,0.0021923,-0.1037,0.0021507
1.168,1.1885,0.0021817,-0.10346,0.002139
1.1695,1.1883,0.0021712,-0.10322,0.0021275
1.171,1.1881,0.0021608,-0.10298,0.002116
1.1725,1.1879,0.0021504,-0.10275,0.0021047
1.174,1.1877,0.0021401,-0.10251,0.0020935
1.1755,1.1875,0.0021299,-0.10227,0.0020824
1.177,1.1874,0.0021198,-0.10204,0.0020713
1.1785,1.1872,0.0021096,-0.1018,0.0020603
1.18,1.187,0.0020997,-0.10157,0.0020494
1.1815,1.1868,0.0020897,-0.10134,0.0020385
1.183,1.1866,0.0020797,-0.10111,0.0020275
1.1845,1.1864,0.0020698,-0.10087,0.0020165
1.186,1.1862,0.0020599,-0.10064,0.0020057
1.1875,1.186,0.0020502,-0.10041,0.001995
1.189,1.1859,0.0020404,-0.10018,0.0019843
1.1905,1.1857,0.0020308,-0.09995,0.0019737
1.192,1.1855,0.0020213,-0.09972,0.0019632
1.1935,1.1853,0.002012,-0.099491,0.001953
1.195,1.1851,0.0020028,-0.099263,0.0019429
1.1965,1.1849,0.0019936,-0.099036,0.0019328
1.198,1.1848,0.0019845,-0.098809,0.0019227
1.1995,1.1846,0.0019755,-0.098582,0.0019128
1.2011,1.1844,0.0019665,-0.098356,0.0019029
1.2026,1.1842,0.0019576,-0.098131,0.0018929
1.2041,1.184,0.0019487,-0.097906,0.0018831
1.2056,1.1839,0.0019398,-0.097682,0.0018733
1.2071,1.1837,0.001931,-0.097458,0.0018635
1.2086,1.1835,0.0019222,-0.097235,0.0018538
1.2101,1.1833,0.0019134,-0.097013,0.0018442
1.2116,1.1831,0.0019046,-0.096791,0.0018346
1.2131,1.183,0.0018959,-0.096569,0.0018252
1.2146,1.1828,0.0018872,-0.096349,0.0018158
1.2161,1.1826,0.0018785,-0.096128,0.0018064
1.2176,1.1824,0.0018699,-0.095908,0.001797
1.2191,1.1822,0.0018613,-0.095689,0.0017878
1.2206,1.1821,0.0018527,-0.09547,0.0017786
1.2221,1.1819,0.0018442,-0.095252,0.0017695
1.2236,1.1817,0.0018357,-0.095035,0.0017604
1.2251,1.1815,0.0018272,-0.094818,0.0017514
1.2266,1.1813,0.0018188,-0.094602,0.0017424
1.2281,1.1812,0.0018104,-0.094385,0.0017334
1.2296,1.181,0.0018021,-0.09417,0.0017245
1.2311,1.1808,0.0017938,-0.093955,0.0017156
1.2326,1.1806,0.0017856,-0.09374,0.0017067
1.2341,1.1805,0.0017775,-0.093526,0.0016979
1.2356,1.1803,0.0017695,-0.093312,0.0016891
1.2371,1.1801,0.0017616,-0.093099,0.0016804
1.2386,1.18,0.0017537,-0.092887,0.0016718
1.2401,1.1798,0.0017459,-0.092676,0.0016633
1.2416,1.1796,0.0017382,-0.092465,0.0016549
1.2431,1.1794,0.0017305,-0.092255,0.0016466
1.2446,1.1753,0.0017173,-0.091734,0.0016329
1.2461,1.1791,0.0017152,-0.091836,0.0016301
1.2476,1.1789,0.0017076,-0.091627,0.001622
1.2491,1.1787,0.0017001,-0.091418,0.0016139
1.2506,1.1786,0.0016926,-0.09121,0.0016058
1.2521,1.1784,0.0016852,-0.091002,0.0015977
1.2536,1.1782,0.0016777,-0.090794,0.0015896
1.2551,1.1781,0.0016703,-0.090587,0.0015816
1.2566,1.1779,0.0016629,-0.09038,0.0015735
1.2581,1.1777,0.0016555,-0.090173,0.0015655
1.2596,1.1775,0.0016481,-0.089967,0.0015576
1.2611,1.1774,0.0016407,-0.089762,0.0015496
1.2626,1.1772,0.0016333,-0.089557,0.0015417
1.2641,1.177,0.001626,-0.089353,0.0015338
1.2656,1.1769,0.0016187,-0.089149,0.0015261
1.2671,1.1767,0.0016115,-0.088947,0.0015184
1.2686,1.1765,0.0016043,-0.088744,0.0015108
1.2701,1.1764,0.0015972,-0.088543,0.0015032
1.2716,1.1762,0.0015902,-0.088341,0.0014956
1.2731,1.176,0.0015832,-0.088141,0.001488
1.2746,1.1759,0.0015763,-0.087941,0.0014806
1.2761,1.1757,0.0015695,-0.087741,0.0014731
1.2776,1.1755,0.0015627,-0.087542,0.0014658
1.2791,1.1754,0.0015559,-0.087344,0.0014585
1.2806,1.1752,0.0015491,-0.087146,0.0014513
1.2821,1.175,0.0015424,-0.086948,0.0014441
1.2836,1.1749,0.0015357,-0.086751,0.0014369
1.2851,1.1747,0.001529,-0.086555,0.0014298
1.2866,1.1745,0.0015223,-0.086358,0.0014227
1.2881,1.1744,0.0015156,-0.086162,0.0014157
1.2896,1.1742,0.001509,-0.085967,0.0014088
1.2911,1.174,0.0015024,-0.085772,0.0014019
1.2926,1.1739,0.0014958,-0.085577,0.0013951
1.2941,1.1737,0.0014893,-0.085383,0.0013883
1.2956,1.1735,0.0014828,-0.085189,0.0013815
1.2971,1.1734,0.0014764,-0.084995,0.0013748
1.2986,1.1732,0.0014699,-0.084802,0.0013681
1.3001,1.1731,0.0014636,-0.084609,0.0013614
1.3016,1.1729,0.0014572,-0.084417,0.0013548
1.3031,1.1727,0.0014508,-0.084225,0.0013482
1.3046,1.1726,0.0014445,-0.084034,0.0013416
1.3061,1.1724,0.0014382,-0.083843,0.0013351
1.3076,1.1722,0.001432,-0.083652,0.0013286
1.3091,1.1721,0.0014258,-0.083463,0.0013222
1.3106,1.1719,0.0014197,-0.083274,0.001316
1.3121,1.1718,0.0014137,-0.083086,0.0013098
1.3136,1.1716,0.0014076,-0.082899,0.0013036
1.3151,1.1714,0.0014016,-0.082712,0.0012975
1.3166,1.1713,0.0013956,-0.082525,0.0012915
1.3181,1.1711,0.0013897,-0.082339,0.0012854
1.3196,1.171,0.0013838,-0.082153,0.0012793
1.3211,1.1708,0.001378,-0.081968,0.0012732
1.3226,1.1706,0.0013723,-0.081782,0.0012672
1.3241,1.1705,0.0013665,-0.081598,0.0012611
1.3256,1.1703,0.0013607,-0.081414,0.0012551
1.3271,1.1702,0.001355,-0.08123,0.001249
1.3286,1.17,0.0013493,-0.081046,0.001243
1.3301,1.1699,0.0013436,-0.080862,0.0012369
1.3316,1.1697,0.0013379,-0.080679,0.0012309
1.3331,1.1695,0.0013322,-0.080496,0.0012249
1.3346,1.1694,0.0013265,-0.080314,0.001219
1.3361,1.1692,0.0013208,-0.080132,0.0012131
1.3376,1.1691,0.0013152,-0.079951,0.0012072
1.3391,1.1689,0.0013096,-0.07977,0.0012014
1.3406,1.1688,0.001304,-0.07959,0.0011957
1.3421,1.1686,0.0012984,-0.07941,0.0011899
1.3436,1.1685,0.0012928,-0.07923,0.0011842
1.3451,1.1683,0.0012873,-0.079051,0.0011784
1.3466,1.1681,0.0012818,-0.078872,0.0011728
1.3481,1.168,0.0012764,-0.078694,0.0011671
1.3496,1.1678,0.001271,-0.078516,0.0011615
1.3511,1.1677,0.0012657,-0.078339,0.0011559
1.3526,1.1675,0.0012604,-0.078162,0.0011504
1.3541,1.1674,0.0012551,-0.077986,0.001145
1.3556,1.1672,0.0012498,-0.077811,0.0011397
1.3571,1.1671,0.0012446,-0.077636,0.0011344
1.3586,1.1669,0.0012394,-0.077461,0.0011292
1.3601,1.1668,0.0012342,-0.077287,0.001124
1.3616,1.1666,0.0012291,-0.077114,0.0011188
1.3631,1.1665,0.0012239,-0.076941,0.0011136
1.3646,1.1663,0.0012188,-0.076768,0.0011085
1.3661,1.1662,0.0012137,-0.076596,0.0011034
1.3676,1.166,0.0012086,-0.076424,0.0010984
1.3691,1.1658,0.0012035,-0.076252,0.0010933
1.3706,1.1657,0.0011984,-0.076081,0.0010883
1.3721,1.1655,0.0011933,-0.07591,0.0010833
1.3736,1.1654,0.0011883,-0.075739,0.0010783
1.3751,1.1652,0.0011832,-0.075569,0.0010733
1.3766,1.1651,0.0011782,-0.075399,0.0010684
1.3781,1.1649,0.0011731,-0.075229,0.0010634
1.3796,1.1648,0.0011682,-0.07506,0.0010586
1.3811,1.1646,0.0011633,-0.074891,0.0010537
1.3826,1.1645,0.0011585,-0.074723,0.0010489
1.3841,1.1643,0.0011537,-0.074555,0.0010441
1.3856,1.1642,0.001149,-0.074388,0.0010393
1.3871,1.164,0.0011443,-0.07422,0.0010345
1.3886,1.1639,0.0011398,-0.074053,0.0010297
1.3901,1.1637,0.0011352,-0.073887,0.0010249
1.3916,1.1636,0.0011307,-0.07372,0.0010202
1.3931,1.1635,0.0011261,-0.073554,0.0010154
1.3946,1.1633,0.0011216,-0.073388,0.0010106
1.3961,1.1632,0.0011171,-0.073223,0.0010059
1.3976,1.163,0.0011126,-0.073058,0.0010011
1.3991,1.1629,0.0011081,-0.072893,0.0009963
1.4006,1.1627,0.0011035,-0.072728,0.00099152
1.4021,1.1626,0.001099,-0.072563,0.00098679
1.4036,1.1624,0.0010945,-0.0724,0.0009821
1.4051,1.1623,0.00109,-0.072236,0.00097742
1.4066,1.1621,0.0010855,-0.072073,0.00097277
1.4081,1.162,0.0010811,-0.07191,0.00096824
1.4096,1.1619,0.0010767,-0.071749,0.00096378
1.4111,1.1617,0.0010723,-0.071587,0.00095937
1.4126,1.1616,0.001068,-0.071426,0.00095501
1.4141,1.1614,0.0010637,-0.071266,0.00095068
1.4156,1.1613,0.0010594,-0.071106,0.00094641
1.4171,1.1611,0.0010551,-0.070947,0.00094218
1.4186,1.161,0.0010508,-0.070788,0.00093795
1.4201,1.1608,0.0010465,-0.070629,0.00093373
1.4216,1.1607,0.0010423,-0.07047,0.00092955
1.4231,1.1606,0.0010381,-0.070312,0.00092543
1.4246,1.1604,0.0010339,-0.070154,0.00092136
1.4261,1.1603,0.0010297,-0.069996,0.00091733
1.4276,1.1601,0.0010256,-0.069839,0.00091333
1.4291,1.16,0.0010215,-0.069683,0.00090932
1.4306,1.1598,0.0010174,-0.069526,0.0009053
1.4321,1.1597,0.0010134,-0.069369,0.0009013
1.4336,1.1595,0.0010094,-0.069213,0.00089728
1.4351,1.1594,0.0010053,-0.069057,0.00089323
1.4366,1.1593,0.0010013,-0.068902,0.00088924
1.4381,1.1591,0.00099732,-0.068747,0.0008853
1.4396,1.159,0.00099332,-0.068593,0.00088136
1.4411,1.1588,0.00098931,-0.068439,0.00087743
1.4426,1.1587,0.00098532,-0.068286,0.00087352
1.4441,1.1586,0.00098133,-0.068133,0.00086963
1.4456,1.1584,0.00097738,-0.06798,0.00086577
1.4471,1.1583,0.00097346,-0.067828,0.00086194
1.4486,1.1581,0.00096958,-0.067676,0.00085813
1.4501,1.158,0.00096567,-0.067524,0.00085433
1.4516,1.1579,0.0009618,-0.067373,0.00085053
1.4531,1.1577,0.00095795,-0.067222,0.00084674
1.4546,1.1576,0.00095412,-0.067071,0.00084298
1.4561,1.1574,0.00095028,-0.06692,0.0008392
1.4576,1.1573,0.00094646,-0.06677,0.00083544
1.4591,1.1572,0.00094267,-0.06662,0.00083169
1.4606,1.157,0.00093888,-0.06647,0.00082794
1.4621,1.1569,0.00093515,-0.06632,0.00082418
1.4636,1.1567,0.0009314,-0.066171,0.00082043
1.4651,1.1566,0.00092766,-0.066022,0.00081669
1.4666,1.1565,0.00092395,-0.065873,0.00081296
1.4681,1.1563,0.0009203,-0.065725,0.00080928
1.4696,1.1562,0.00091666,-0.065577,0.00080565
1.4711,1.1561,0.00091307,-0.065429,0.00080204
1.4726,1.1559,0.00090949,-0.065282,0.00079843
1.4741,1.1558,0.00090591,-0.065135,0.00079485
1.4756,1.1557,0.00090232,-0.064989,0.00079127
1.4771,1.1555,0.00089873,-0.064843,0.00078774
1.4786,1.1554,0.00089513,-0.064698,0.00078423
1.4801,1.1552,0.00089151,-0.064553,0.00078076
1.4816,1.1551,0.00088795,-0.064408,0.00077733
1.4831,1.155,0.00088443,-0.064264,0.00077397
1.4846,1.1548,0.00088096,-0.064121,0.00077067
1.4861,1.1547,0.00087753,-0.063978,0.00076741
1.4876,1.1546,0.00087412,-0.063836,0.00076418
1.4891,1.1544,0.00087071,-0.063694,0.00076094
1.4906,1.1543,0.00086733,-0.063552,0.00075768
1.4921,1.1542,0.00086394,-0.06341,0.00075443
1.4936,1.154,0.00086059,-0.063268,0.00075116
1.4951,1.1539,0.00085727,-0.063126,0.00074787
1.4966,1.1538,0.00085399,-0.062985,0.00074459
1.4981,1.1536,0.00085069,-0.062844,0.00074135
1.4996,1.1535,0.0008474,-0.062703,0.00073811
1.5011,1.1534,0.00084414,-0.062562,0.00073489
1.5026,1.1532,0.00084089,-0.062422,0.00073169
1.5041,1.1531,0.00083766,-0.062282,0.00072848
1.5056,1.153,0.00083443,-0.062142,0.00072527
1.5071,1.1528,0.0008312,-0.062002,0.00072206
1.5086,1.1527,0.00082796,-0.061863,0.00071884
1.5101,1.1526,0.0008247,-0.061724,0.00071562
1.5116,1.1524,0.00082143,-0.061585,0.00071242
1.5131,1.1523,0.00081817,-0.061447,0.00070924
1.5146,1.1522,0.00081493,-0.061309,0.00070609
1.5161,1.1521,0.00081171,-0.061171,0.00070298
1.5176,1.1519,0.00080851,-0.061034,0.00069993
1.5191,1.1518,0.00080535,-0.060897,0.0006969
1.5206,1.1517,0.00080222,-0.060761,0.00069393
1.5221,1.1515,0.00079911,-0.060625,0.000691
1.5236,1.1514,0.00079599,-0.06049,0.00068809
1.5251,1.1513,0.00079291,-0.060355,0.0006852
1.5266,1.1511,0.00078984,-0.06022,0.0006823
1.5281,1.151,0.00078677,-0.060085,0.00067939
1.5296,1.1509,0.00078369,-0.059951,0.00067647
1.5311,1.1507,0.00078063,-0.059817,0.00067356
1.5326,1.1506,0.00077759,-0.059683,0.00067064
1.5341,1.1505,0.00077458,-0.059549,0.00066772
1.5356,1.1504,0.00077164,-0.059416,0.00066479
1.5371,1.1502,0.00076872,-0.059282,0.00066188
1.5386,1.1501,0.00076581,-0.059149,0.00065896
1.5401,1.15,0.00076295,-0.059017,0.00065607
1.5416,1.1499,0.00076007,-0.058884,0.00065321
1.5431,1.1497,0.00075721,-0.058752,0.00065037
1.5446,1.1496,0.00075434,-0.05862,0.00064753
1.5461,1.1495,0.00075146,-0.058489,0.00064469
1.5476,1.1493,0.00074857,-0.058358,0.00064188
1.5491,1.1492,0.00074569,-0.058227,0.00063908
1.5506,1.1491,0.0007428,-0.058097,0.0006363
1.5521,1.149,0.00073991,-0.057966,0.00063355
1.5536,1.1488,0.00073702,-0.057837,0.00063086
1.5551,1.1487,0.00073415,-0.057707,0.00062819
1.5566,1.1486,0.00073129,-0.057578,0.00062555
1.5581,1.1485,0.00072847,-0.05745,0.00062293
1.5596,1.1483,0.00072565,-0.057321,0.00062034
1.5611,1.1482,0.00072284,-0.057193,0.00061777
1.5626,1.1481,0.00072006,-0.057066,0.00061522
1.5641,1.148,0.0007173,-0.056938,0.00061272
1.5656,1.1478,0.00071454,-0.056812,0.00061022
1.5671,1.1477,0.00071179,-0.056685,0.00060771
1.5686,1.1476,0.0007091,-0.056558,0.0006052
1.5701,1.1474,0.00070641,-0.056432,0.00060268
1.5716,1.1473,0.00070377,-0.056306,0.00060014
1.5731,1.1472,0.00070113,-0.05618,0.0005976
1.5746,1.1471,0.00069847,-0.056054,0.00059506
1.5761,1.147,0.00069583,-0.055928,0.0005925
1.5776,1.1468,0.00069318,-0.055802,0.00058994
1.5791,1.1467,0.00069052,-0.055677,0.00058739
1.5806,1.1466,0.00068787,-0.055552,0.00058485
1.5821,1.1465,0.00068527,-0.055427,0.00058232
1.5836,1.1463,0.00068267,-0.055303,0.0005798
1.5851,1.1462,0.00068012,-0.055179,0.00057729
1.5866,1.1461,0.00067757,-0.055055,0.0005748
1.5881,1.146,0.00067503,-0.054932,0.00057236
1.5896,1.1458,0.00067249,-0.054809,0.00056992
1.5911,1.1457,0.00066995,-0.054686,0.00056749
1.5926,1.1456,0.00066741,-0.054563,0.00056506
1.5941,1.1455,0.0006649,-0.054441,0.00056264
1.5956,1.1454,0.0006624,-0.054319,0.00056025
1.5971,1.1452,0.00065989,-0.054197,0.00055787
1.5986,1.1451,0.00065741,-0.054076,0.00055549
1.6002,1.145,0.00065491,-0.053954,0.00055312
1.6017,1.1449,0.00065244,-0.053833,0.00055077
1.6032,1.1448,0.00064996,-0.053713,0.00054845
1.6047,1.1446,0.0006475,-0.053593,0.00054611
1.6062,1.1445,0.00064505,-0.053472,0.00054377
1.6077,1.1444,0.00064263,-0.053353,0.00054147
1.6092,1.1443,0.00064021,-0.053233,0.0005392
1.6107,1.1441,0.00063779,-0.053114,0.00053694
1.6122,1.144,0.00063537,-0.052995,0.00053468
1.6137,1.1439,0.00063296,-0.052876,0.00053242
1.6152,1.1438,0.00063056,-0.052758,0.00053018
1.6167,1.1437,0.00062819,-0.052639,0.00052794
1.6182,1.1435,0.00062581,-0.052521,0.0005257
1.6197,1.1434,0.00062344,-0.052403,0.00052348
1.6212,1.1433,0.00062109,-0.052285,0.00052128
1.6227,1.1432,0.00061878,-0.052168,0.00051912
1.6242,1.1431,0.00061645,-0.052051,0.00051697
1.6257,1.143,0.00061414,-0.051934,0.00051483
1.6272,1.1428,0.00061182,-0.051817,0.00051269
1.6287,1.1427,0.00060952,-0.051701,0.00051057
1.6302,1.1426,0.00060722,-0.051585,0.00050846
1.6317,1.1425,0.00060498,-0.051469,0.00050637
1.6332,1.1424,0.0006028,-0.051354,0.00050432
1.6347,1.1422,0.00060061,-0.051239,0.00050229
1.6362,1.1421,0.00059842,-0.051125,0.00050028
1.6377,1.142,0.00059622,-0.051011,0.00049828
1.6392,1.1419,0.00059402,-0.050897,0.00049627
1.6407,1.1418,0.00059183,-0.050783,0.00049428
1.6422,1.1417,0.00058965,-0.05067,0.00049232
1.6437,1.1415,0.00058749,-0.050557,0.00049037
1.6452,1.1414,0.00058533,-0.050445,0.00048842
1.6467,1.1413,0.00058317,-0.050332,0.00048647
1.6482,1.1412,0.00058103,-0.05022,0.00048452
1.6497,1.1411,0.00057888,-0.050108,0.00048256
1.6512,1.141,0.00057676,-0.049996,0.00048061
1.6527,1.1408,0.00057462,-0.049884,0.00047867
1.6542,1.1407,0.0005725,-0.049772,0.00047673
1.6557,1.1406,0.00057037,-0.04966,0.00047478
1.6572,1.1405,0.00056825,-0.049549,0.00047283
1.6587,1.1404,0.00056616,-0.049438,0.00047089
1.6602,1.1403,0.00056405,-0.049327,0.00046895
1.6617,1.1402,0.00056195,-0.049216,0.00046701
1.6632,1.14,0.00055988,-0.049105,0.00046507
1.6647,1.1399,0.00055779,-0.048995,0.00046312
1.6662,1.1398,0.00055572,-0.048884,0.00046115
1.6677,1.1397,0.00055366,-0.048774,0.00045918
1.6692,1.1396,0.00055158,-0.048664,0.0004572
1.6707,1.1395,0.00054952,-0.048554,0.00045522
1.6722,1.1394,0.00054748,-0.048445,0.00045325
1.6737,1.1392,0.00054547,-0.048336,0.00045131
1.6752,1.1391,0.00054347,-0.048227,0.00044941
1.6767,1.139,0.0005415,-0.048119,0.00044753
1.6782,1.1389,0.00053952,-0.048011,0.00044566
1.6797,1.1388,0.00053754,-0.047903,0.0004438
1.6812,1.1387,0.00053557,-0.047795,0.00044196
1.6827,1.1386,0.0005336,-0.047688,0.00044016
1.6842,1.1384,0.00053167,-0.047581,0.00043838
1.6857,1.1383,0.00052972,-0.047474,0.00043666
1.6872,1.1382,0.00052781,-0.047368,0.00043497
1.6887,1.1381,0.00052593,-0.047262,0.00043332
1.6902,1.138,0.00052405,-0.047157,0.00043168
1.6917,1.1379,0.00052217,-0.047051,0.00043003
1.6932,1.1378,0.00052027,-0.046946,0.00042839
1.6947,1.1377,0.00051841,-0.046841,0.00042673
1.6962,1.1375,0.00051652,-0.046736,0.00042508
1.6977,1.1374,0.00051466,-0.046632,0.00042342
1.6992,1.1373,0.00051277,-0.046527,0.00042176
1.7007,1.1372,0.0005109,-0.046423,0.00042011
1.7022,1.1371,0.00050906,-0.046319,0.00041844
1.7037,1.137,0.00050722,-0.046215,0.00041674
1.7052,1.1369,0.00050538,-0.046111,0.00041506
1.7067,1.1368,0.00050354,-0.046007,0.00041339
1.7082,1.1367,0.00050171,-0.045904,0.00041172
1.7097,1.1366,0.00049988,-0.045801,0.00041005
1.7112,1.1364,0.00049805,-0.045698,0.00040839
1.7127,1.1363,0.00049626,-0.045595,0.00040674
1.7142,1.1362,0.0004945,-0.045493,0.0004051
1.7157,1.1361,0.00049276,-0.045391,0.00040346
1.7172,1.136,0.00049098,-0.045289,0.00040181
1.7187,1.1359,0.00048923,-0.045187,0.00040016
1.7202,1.1358,0.00048747,-0.045085,0.0003985
1.7217,1.1357,0.00048571,-0.044983,0.00039685
1.7232,1.1356,0.00048397,-0.044882,0.00039518
1.7247,1.1355,0.00048222,-0.04478,0.00039353
1.7262,1.1354,0.0004805,-0.044679,0.0003919
1.7277,1.1352,0.00047877,-0.044579,0.00039028
1.7292,1.1351,0.00047703,-0.044478,0.00038866
1.7307,1.135,0.00047532,-0.044378,0.00038707
1.7322,1.1349,0.0004736,-0.044278,0.00038548
1.7337,1.1348,0.00047188,-0.044178,0.00038393
1.7352,1.1347,0.00047022,-0.044079,0.00038242
1.7367,1.1346,0.00046855,-0.04398,0.00038093
1.7382,1.1345,0.0004669,-0.043882,0.00037946
1.7397,1.1344,0.00046525,-0.043784,0.000378
1.7412,1.1343,0.00046361,-0.043686,0.00037655
1.7427,1.1342,0.000462,-0.043588,0.00037509
1.7442,1.1341,0.00046035,-0.04349,0.00037365
1.7457,1.134,0.00045871,-0.043392,0.00037221
1.7472,1.1338,0.00045707,-0.043295,0.00037077
1.7487,1.1337,0.00045543,-0.043197,0.00036935
1.7502,1.1336,0.00045379,-0.0431,0.00036792
1.7517,1.1335,0.00045213,-0.043003,0.00036649
1.7532,1.1334,0.0004505,-0.042906,0.00036506
1.7547,1.1333,0.00044888,-0.04281,0.00036364
1.7562,1.1332,0.00044727,-0.042714,0.00036221
1.7577,1.1331,0.00044566,-0.042617,0.00036079
1.7592,1.133,0.00044408,-0.042521,0.00035936
1.7607,1.1329,0.00044252,-0.042426,0.00035793
1.7622,1.1328,0.00044094,-0.04233,0.0003565
1.7637,1.1327,0.00043936,-0.042235,0.0003551
1.7652,1.1326,0.00043779,-0.042139,0.00035369
1.7667,1.1325,0.00043621,-0.042044,0.00035228
1.7682,1.1324,0.00043464,-0.041949,0.00035087
1.7697,1.1323,0.00043307,-0.041855,0.00034946
1.7712,1.1322,0.00043148,-0.04176,0.00034804
1.7727,1.132,0.0004299,-0.041665,0.00034662
1.7742,1.1319,0.00042832,-0.041571,0.0003452
1.7757,1.1318,0.00042674,-0.041477,0.00034381
1.7772,1.1317,0.0004252,-0.041383,0.00034243
1.7787,1.1316,0.00042367,-0.04129,0.00034108
1.7802,1.1315,0.00042216,-0.041197,0.00033973
1.7817,1.1314,0.00042066,-0.041104,0.00033839
1.7832,1.1313,0.00041916,-0.041011,0.00033705
1.7847,1.1312,0.00041767,-0.040919,0.00033572
1.7862,1.1311,0.00041619,-0.040826,0.0003344
1.7877,1.131,0.00041471,-0.040734,0.00033309
1.7892,1.1309,0.00041326,-0.040642,0.00033179
1.7907,1.1308,0.0004118,-0.04055,0.0003305
1.7922,1.1307,0.00041038,-0.040459,0.00032922
1.7937,1.1306,0.00040894,-0.040367,0.00032794
1.7952,1.1305,0.00040753,-0.040276,0.00032664
1.7967,1.1304,0.0004061,-0.040184,0.00032535
1.7982,1.1303,0.00040468,-0.040093,0.00032406
1.7997,1.1302,0.00040326,-0.040002,0.00032278
1.8012,1.1301,0.00040188,-0.039912,0.00032153
1.8027,1.13,0.00040047,-0.039822,0.00032029
1.8042,1.1299,0.00039906,-0.039732,0.00031903
1.8057,1.1298,0.00039766,-0.039642,0.00031778
1.8072,1.1297,0.00039622,-0.039552,0.00031653
1.8087,1.1296,0.00039481,-0.039463,0.00031528
1.8102,1.1295,0.00039339,-0.039373,0.00031402
1.8117,1.1294,0.00039196,-0.039284,0.00031277
1.8132,1.1293,0.00039055,-0.039195,0.00031153
1.8147,1.1292,0.00038914,-0.039106,0.0003103
1.8162,1.1291,0.00038774,-0.039018,0.00030906
1.8177,1.129,0.00038633,-0.038929,0.00030781
1.8192,1.1289,0.00038495,-0.038841,0.00030657
1.8207,1.1288,0.00038359,-0.038753,0.00030536
1.8222,1.1287,0.00038223,-0.038665,0.00030418
1.8237,1.1286,0.00038092,-0.038578,0.00030302
1.8252,1.1285,0.00037962,-0.03849,0.00030185
1.8267,1.1284,0.00037832,-0.038403,0.00030068
1.8282,1.1283,0.00037704,-0.038316,0.00029951
1.8297,1.1282,0.00037575,-0.038229,0.00029835
1.8312,1.1281,0.00037444,-0.038142,0.00029717
1.8327,1.128,0.00037313,-0.038055,0.000296
1.8342,1.1279,0.00037185,-0.037969,0.00029485
1.8357,1.1278,0.00037056,-0.037883,0.00029371
1.8372,1.1277,0.00036927,-0.037798,0.00029259
1.8387,1.1276,0.00036801,-0.037712,0.00029149
1.8402,1.1275,0.00036674,-0.037627,0.00029038
1.8417,1.1274,0.00036545,-0.037542,0.00028929
1.8432,1.1273,0.00036418,-0.037457,0.00028819
1.8447,1.1272,0.00036289,-0.037372,0.00028708
1.8462,1.1271,0.0003616,-0.037287,0.00028598
1.8477,1.127,0.00036032,-0.037202,0.00028489
1.8492,1.1269,0.00035903,-0.037118,0.0002838
1.8507,1.1268,0.00035775,-0.037034,0.00028271
1.8522,1.1267,0.00035648,-0.03695,0.00028163
1.8537,1.1266,0.0003552,-0.036866,0.00028055
1.8552,1.1265,0.00035395,-0.036782,0.00027948
1.8567,1.1264,0.0003527,-0.036699,0.00027841
1.8582,1.1263,0.00035145,-0.036615,0.00027733
1.8597,1.1262,0.00035023,-0.036532,0.00027625
1.8612,1.1261,0.000349,-0.036449,0.00027518
1.8627,1.126,0.00034783,-0.036366,0.00027411
1.8642,1.1259,0.00034665,-0.036284,0.00027305
1.8657,1.1258,0.00034548,-0.036201,0.000272
1.8672,1.1257,0.00034431,-0.036119,0.00027094
1.8687,1.1256,0.00034313,-0.036037,0.0002699
1.8702,1.1218,0.00034085,-0.035833,0.00026796
1.8717,1.1254,0.00034079,-0.035874,0.00026782
1.8732,1.1253,0.00033964,-0.035792,0.0002668
1.8747,1.1252,0.00033849,-0.035711,0.0002658
1.8762,1.1251,0.00033734,-0.03563,0.00026479
1.8777,1.125,0.00033619,-0.035549,0.00026378
1.8792,1.125,0.00033502,-0.035469,0.00026277
1.8807,1.1249,0.00033384,-0.035389,0.00026176
1.8822,1.1248,0.00033265,-0.035308,0.00026077
1.8837,1.1247,0.0003315,-0.035228,0.00025978
1.8852,1.1246,0.00033033,-0.035148,0.0002588
1.8867,1.1245,0.00032916,-0.035069,0.00025782
1.8882,1.1244,0.000328,-0.034989,0.00025686
1.8897,1.1243,0.00032685,-0.03491,0.00025588
1.8912,1.1242,0.0003257,-0.034831,0.00025492
1.8927,1.1241,0.00032455,-0.034751,0.00025396
1.8942,1.1203,0.00032236,-0.034555,0.00025216
1.8957,1.1239,0.00032226,-0.034594,0.00025205
1.8972,1.1238,0.00032115,-0.034515,0.00025109
1.8987,1.1237,0.00032008,-0.034437,0.00025015
1.9002,1.1236,0.000319,-0.034358,0.0002492
1.9017,1.1235,0.00031793,-0.03428,0.00024826
1.9032,1.1234,0.00031686,-0.034202,0.00024732
1.9047,1.1233,0.00031582,-0.034124,0.00024638
1.9062,1.1233,0.00031478,-0.034047,0.00024546
1.9077,1.1232,0.00031376,-0.033969,0.00024454
1.9092,1.1231,0.00031272,-0.033892,0.00024363
1.9107,1.123,0.00031167,-0.033815,0.00024271
1.9122,1.1229,0.00031061,-0.033738,0.0002418
1.9137,1.1228,0.00030956,-0.033661,0.00024088
1.9152,1.1227,0.00030851,-0.033585,0.00023996
1.9167,1.1226,0.00030745,-0.033508,0.00023904
1.9182,1.1225,0.0003064,-0.033432,0.00023811
1.9197,1.1224,0.00030536,-0.033355,0.00023719
1.9212,1.1223,0.00030429,-0.033279,0.00023628
1.9227,1.1222,0.00030323,-0.033203,0.00023536
1.9242,1.1221,0.00030218,-0.033127,0.00023446
1.9257,1.122,0.00030113,-0.033051,0.00023357
1.9272,1.122,0.00030008,-0.032976,0.00023268
1.9287,1.1219,0.00029903,-0.032901,0.00023179
1.9302,1.118,0.00029699,-0.032714,0.00023015
1.9317,1.1217,0.00029692,-0.032751,0.00023003
1.9332,1.1216,0.00029589,-0.032676,0.00022915
1.9347,1.1215,0.0002949,-0.032601,0.00022828
1.9362,1.1214,0.00029391,-0.032527,0.0002274
1.9377,1.1213,0.00029293,-0.032453,0.00022654
1.9392,1.1212,0.00029195,-0.032378,0.00022566
1.9407,1.1211,0.00029097,-0.032304,0.0002248
1.9422,1.121,0.00029001,-0.032231,0.00022398
1.9437,1.121,0.00028905,-0.032157,0.00022315
1.9452,1.1209,0.0002881,-0.032083,0.00022233
1.9467,1.1208,0.00028714,-0.03201,0.00022151
1.9482,1.1207,0.00028619,-0.031937,0.00022068
1.9497,1.1206,0.00028523,-0.031863,0.00021985
1.9512,1.1205,0.00028426,-0.03179,0.00021901
1.9527,1.1204,0.00028328,-0.031717,0.00021817
1.9542,1.1203,0.00028227,-0.031644,0.00021733
1.9557,1.1202,0.00028128,-0.031571,0.00021648
1.9572,1.1201,0.00028028,-0.031498,0.00021563
1.9587,1.12,0.00027928,-0.031425,0.00021478
1.9602,1.12,0.00027827,-0.031353,0.00021393
1.9617,1.1199,0.00027729,-0.031281,0.00021311
1.9632,1.1198,0.00027631,-0.031209,0.00021229
1.9647,1.1197,0.00027534,-0.031137,0.00021146
1.9662,1.1196,0.00027436,-0.031065,0.00021064
1.9677,1.1195,0.00027341,-0.030993,0.00020983
1.9692,1.1194,0.00027249,-0.030922,0.00020902
1.9707,1.1193,0.0002716,-0.030852,0.00020825
1.9722,1.1192,0.00027073,-0.030782,0.00020753
1.9737,1.1192,0.00026987,-0.030712,0.00020683
1.9752,1.1191,0.00026903,-0.030642,0.00020611
1.9767,1.119,0.00026817,-0.030572,0.00020539
1.9782,1.1189,0.00026732,-0.030502,0.00020466
1.9797,1.1151,0.00026558,-0.030329,0.00020325
1.9812,1.1187,0.00026557,-0.030362,0.00020318
1.9827,1.1186,0.00026468,-0.030293,0.00020244
1.9842,1.1185,0.00026376,-0.030223,0.00020169
1.9857,1.1185,0.00026285,-0.030153,0.00020092
1.9872,1.1184,0.00026193,-0.030083,0.00020015
1.9887,1.1183,0.00026099,-0.030014,0.00019936
1.9902,1.1182,0.00026004,-0.029944,0.00019856
1.9917,1.1181,0.00025907,-0.029874,0.00019775
1.9932,1.118,0.00025809,-0.029804,0.00019692
1.9947,1.1179,0.00025711,-0.029735,0.00019609
1.9962,1.1178,0.00025609,-0.029665,0.00019524
1.9977,1.1178,0.00025508,-0.029595,0.00019438
1.9992,1.1177,0.00025404,-0.029525,0.00019351
2.0008,1.1176,0.00025322,-0.029457,0.00019278
2.0023,1.1175,0.00025256,-0.029391,0.00019222
2.0038,1.1174,0.00025188,-0.029324,0.00019163
2.0053,1.1173,0.0002512,-0.029257,0.00019103
2.0068,1.1172,0.00025052,-0.029191,0.00019043
2.0083,1.1172,0.0002498,-0.029124,0.00018982
2.0098,1.1171,0.00024909,-0.029058,0.00018921
2.0113,1.117,0.00024834,-0.028991,0.00018859
2.0128,1.1169,0.0002476,-0.028924,0.00018796
2.0143,1.1168,0.00024683,-0.028858,0.00018733
2.0158,1.1167,0.00024606,-0.028791,0.00018669
2.0173,1.1166,0.00024527,-0.028725,0.00018603
2.0188,1.1166,0.00024446,-0.028658,0.00018537
2.0203,1.1165,0.00024364,-0.028592,0.00018469
2.0218,1.1164,0.00024282,-0.028526,0.000184
2.0233,1.1163,0.00024198,-0.028459,0.00018329
2.0248,1.1162,0.00024114,-0.028393,0.00018257
2.0263,1.1161,0.00024028,-0.028327,0.00018185
2.0278,1.116,0.00023941,-0.028261,0.00018111
2.0293,1.116,0.00023855,-0.028194,0.00018037
2.0308,1.1159,0.00023769,-0.028128,0.00017962
2.0323,1.1158,0.00023681,-0.028063,0.00017891
2.0338,1.1157,0.000236,-0.027997,0.00017823
2.0353,1.1156,0.00023522,-0.027932,0.00017758
2.0368,1.1155,0.00023447,-0.027867,0.00017695
2.0383,1.1154,0.00023371,-0.027803,0.00017633
2.0398,1.1154,0.00023298,-0.027738,0.00017574
2.0413,1.1153,0.00023228,-0.027675,0.00017516
2.0428,1.1152,0.00023157,-0.027611,0.00017459
2.0443,1.1151,0.00023088,-0.027547,0.00017401
2.0458,1.115,0.00023018,-0.027484,0.00017343
2.0473,1.1149,0.00022948,-0.027421,0.00017286
2.0488,1.1149,0.00022878,-0.027357,0.00017228
2.0503,1.1148,0.00022806,-0.027294,0.0001717
2.0518,1.1147,0.00022734,-0.027231,0.00017112
2.0533,1.1146,0.0002266,-0.027168,0.00017052
2.0548,1.1145,0.00022589,-0.027104,0.00016992
2.0563,1.1144,0.00022515,-0.027041,0.00016931
2.0578,1.1144,0.00022442,-0.026978,0.0001687
2.0593,1.1143,0.00022367,-0.026915,0.00016808
2.0608,1.1142,0.00022293,-0.026852,0.00016745
2.0623,1.1141,0.0002222,-0.026788,0.00016683
2.0638,1.114,0.00022146,-0.026726,0.00016622
2.0653,1.1139,0.00022073,-0.026663,0.00016561
2.0668,1.1139,0.00022,-0.0266,0.000165
2.0683,1.1138,0.0002193,-0.026538,0.00016438
2.0698,1.1137,0.00021858,-0.026475,0.00016377
2.0713,1.1136,0.00021787,-0.026413,0.00016316
2.0728,1.1135,0.00021718,-0.026351,0.00016257
2.0743,1.1135,0.00021649,-0.026289,0.00016198
2.0758,1.1134,0.00021579,-0.026228,0.00016139
2.0773,1.1133,0.00021509,-0.026166,0.00016082
2.0788,1.1132,0.00021445,-0.026106,0.00016025
2.0803,1.1131,0.00021378,-0.026045,0.00015968
2.0818,1.1093,0.00021241,-0.025896,0.00015859
2.0833,1.113,0.00021245,-0.025923,0.00015856
2.0848,1.1129,0.00021178,-0.025863,0.00015801
2.0863,1.1128,0.00021111,-0.025803,0.00015745
2.0878,1.1127,0.00021044,-0.025742,0.0001569
2.0893,1.1126,0.00020977,-0.025682,0.00015634
2.0908,1.1126,0.00020908,-0.025622,0.00015577
2.0923,1.1125,0.0002084,-0.025562,0.00015521
2.0938,1.1124,0.00020771,-0.025502,0.00015464
2.0953,1.1123,0.00020702,-0.025442,0.00015408
2.0968,1.1122,0.00020633,-0.025382,0.00015351
2.0983,1.1122,0.00020563,-0.025323,0.00015296
2.0998,1.1121,0.00020494,-0.025263,0.0001524
2.1013,1.112,0.00020425,-0.025204,0.00015185
2.1028,1.1119,0.00020356,-0.025144,0.0001513
2.1043,1.1118,0.00020284,-0.025085,0.00015076
2.1058,1.1118,0.00020218,-0.025026,0.00015022
2.1073,1.1117,0.0002015,-0.024967,0.00014969
2.1088,1.1116,0.00020083,-0.024908,0.00014917
2.1103,1.1115,0.00020016,-0.02485,0.00014865
2.1118,1.1114,0.00019949,-0.024791,0.00014813
2.1133,1.1114,0.00019883,-0.024733,0.00014761
2.1148,1.1113,0.00019816,-0.024674,0.00014709
2.1163,1.1112,0.00019755,-0.024616,0.00014659
2.1178,1.1111,0.00019694,-0.024559,0.00014608
2.1193,1.111,0.00019634,-0.024501,0.00014558
2.1208,1.111,0.00019573,-0.024443,0.00014507
2.1223,1.1109,0.00019512,-0.024386,0.00014456
2.1238,1.1108,0.00019451,-0.024328,0.00014405
2.1253,1.1107,0.00019388,-0.024271,0.00014353
2.1268,1.1106,0.00019328,-0.024213,0.00014302
2.1283,1.1106,0.00019268,-0.024156,0.0001425
2.1298,1.1105,0.00019206,-0.024099,0.00014199
2.1313,1.1104,0.00019146,-0.024042,0.00014148
2.1328,1.1103,0.00019084,-0.023985,0.00014097
2.1343,1.1103,0.00019025,-0.023928,0.00014045
2.1358,1.1102,0.00018964,-0.023871,0.00013994
2.1373,1.1101,0.00018904,-0.023815,0.00013945
2.1388,1.11,0.00018846,-0.023759,0.00013896
2.1403,1.1099,0.00018787,-0.023703,0.00013848
2.1418,1.1099,0.00018728,-0.023647,0.00013801
2.1433,1.1098,0.0001867,-0.023591,0.00013755
2.1448,1.1097,0.00018612,-0.023535,0.00013709
2.1463,1.1096,0.00018554,-0.023479,0.00013662
2.1478,1.1096,0.00018495,-0.023424,0.00013616
2.1493,1.1095,0.00018439,-0.023369,0.00013571
2.1508,1.1094,0.00018382,-0.023314,0.00013527
2.1523,1.1093,0.00018328,-0.023259,0.00013483
2.1538,1.1092,0.00018279,-0.023204,0.00013439
2.1553,1.1092,0.0001823,-0.02315,0.00013396
2.1568,1.1091,0.0001818,-0.023095,0.00013351
2.1583,1.109,0.00018132,-0.02304,0.00013307
2.1598,1.1089,0.00018082,-0.022986,0.00013262
2.1613,1.1089,0.0001803,-0.022931,0.00013217
2.1628,1.1088,0.00017979,-0.022877,0.00013172
2.1643,1.1087,0.00017929,-0.022823,0.00013126
2.1658,1.1086,0.00017879,-0.022768,0.00013081
2.1673,1.1086,0.00017827,-0.022714,0.00013036
2.1688,1.1085,0.00017777,-0.02266,0.0001299
2.1703,1.1084,0.00017725,-0.022606,0.00012944
2.1718,1.1083,0.00017673,-0.022552,0.00012898
2.1733,1.1083,0.00017619,-0.022498,0.00012853
2.1748,1.1082,0.00017567,-0.022445,0.00012808
2.1763,1.1081,0.00017515,-0.022391,0.00012762
2.1778,1.108,0.00017461,-0.022338,0.00012716
2.1793,1.108,0.00017406,-0.022284,0.00012671
2.1808,1.1079,0.0001735,-0.022231,0.00012626
2.1823,1.1078,0.00017295,-0.022178,0.00012581
2.1838,1.1077,0.00017238,-0.022126,0.00012536
2.1853,1.1077,0.00017182,-0.022073,0.00012492
2.1868,1.1076,0.00017126,-0.02202,0.00012448
2.1883,1.1075,0.00017068,-0.021968,0.00012404
2.1898,1.1074,0.0001701,-0.021915,0.0001236
2.1913,1.1074,0.00016952,-0.021863,0.00012316
2.1928,1.1073,0.00016893,-0.021811,0.00012273
2.1943,1.1072,0.00016834,-0.021759,0.0001223
2.1958,1.1071,0.00016775,-0.021707,0.00012187
2.1973,1.1071,0.00016716,-0.021655,0.00012144
2.1988,1.107,0.00016658,-0.021603,0.00012102
2.2003,1.1069,0.00016603,-0.021551,0.00012059
2.2018,1.1068,0.00016548,-0.0215,0.00012016
2.2033,1.1068,0.00016492,-0.021448,0.00011973
2.2048,1.1067,0.00016438,-0.021396,0.00011931
2.2063,1.1066,0.00016384,-0.021345,0.00011889
2.2078,1.1065,0.00016331,-0.021294,0.00011848
2.2093,1.1065,0.00016278,-0.021243,0.00011807
2.2108,1.1064,0.00016225,-0.021192,0.00011767
2.2123,1.1063,0.00016174,-0.021141,0.00011726
2.2138,1.1062,0.00016127,-0.021091,0.00011687
2.2153,1.1062,0.00016081,-0.02104,0.00011647
2.2168,1.1061,0.00016035,-0.02099,0.00011608
2.2183,1.106,0.00015991,-0.02094,0.0001157
2.2198,1.106,0.00015946,-0.02089,0.00011532
2.2213,1.1059,0.00015899,-0.020841,0.00011495
2.2228,1.1058,0.00015855,-0.020791,0.00011457
2.2243,1.1057,0.00015811,-0.020741,0.00011419
2.2258,1.1057,0.00015765,-0.020692,0.00011382
2.2273,1.1056,0.00015719,-0.020642,0.00011344
2.2288,1.1055,0.00015672,-0.020593,0.00011307
2.2303,1.1054,0.00015626,-0.020543,0.00011269
2.2318,1.1054,0.0001558,-0.020493,0.00011231
2.2333,1.1053,0.00015534,-0.020444,0.00011193
2.2348,1.1052,0.00015487,-0.020394,0.00011155
2.2363,1.1052,0.0001544,-0.020345,0.00011117
2.2378,1.1051,0.00015393,-0.020295,0.00011079
2.2393,1.105,0.00015346,-0.020246,0.00011041
2.2408,1.1049,0.00015296,-0.020197,0.00011002
2.2423,1.1049,0.00015249,-0.020147,0.00010964
2.2438,1.1048,0.000152,-0.020098,0.00010927
2.2453,1.1047,0.00015149,-0.020049,0.00010889
2.2468,1.1046,0.000151,-0.02,0.00010852
2.2483,1.1046,0.00015052,-0.019952,0.00010815
2.2498,1.1045,0.00015005,-0.019903,0.00010778
2.2513,1.1044,0.00014958,-0.019854,0.0001074
2.2528,1.1044,0.00014912,-0.019806,0.00010702
2.2543,1.1043,0.00014866,-0.019757,0.00010664
2.2558,1.1042,0.0001482,-0.019709,0.00010625
2.2573,1.1041,0.00014773,-0.019661,0.00010586
2.2588,1.1041,0.00014727,-0.019612,0.00010547
2.2603,1.104,0.00014682,-0.019564,0.00010509
2.2618,1.1039,0.00014636,-0.019517,0.00010472
2.2633,1.1039,0.00014593,-0.019469,0.00010435
2.2648,1.1038,0.00014549,-0.019422,0.00010398
2.2663,1.1037,0.00014506,-0.019374,0.00010362
2.2678,1.1037,0.00014462,-0.019327,0.00010326
2.2693,1.1036,0.00014419,-0.01928,0.00010291
2.2708,1.1035,0.00014376,-0.019233,0.00010256
2.2723,1.1034,0.00014335,-0.019186,0.00010222
2.2738,1.1034,0.00014291,-0.01914,0.00010188
2.2753,1.1033,0.00014248,-0.019093,0.00010155
2.2768,1.1032,0.00014203,-0.019047,0.00010122
2.2783,1.1032,0.0001416,-0.019001,0.00010089
2.2798,1.1031,0.00014116,-0.018954,0.00010056
2.2813,1.103,0.00014074,-0.018908,0.00010023
2.2828,1.103,0.00014031,-0.018862,9.9897e-05
2.2843,1.1029,0.00013987,-0.018817,9.957e-05
2.2858,1.1028,0.00013945,-0.018771,9.9242e-05
2.2873,1.1027,0.00013903,-0.018725,9.8915e-05
2.2888,1.1027,0.00013859,-0.01868,9.859e-05
2.2903,1.1026,0.00013817,-0.018634,9.8268e-05
2.2918,1.1025,0.00013775,-0.018589,9.7943e-05
2.2933,1.1025,0.00013731,-0.018543,9.7616e-05
2.2948,1.1024,0.0001369,-0.018498,9.7285e-05
2.2963,1.1023,0.00013649,-0.018453,9.6955e-05
2.2978,1.1023,0.00013608,-0.018407,9.6628e-05
2.2993,1.1022,0.00013568,-0.018362,9.6297e-05
2.3008,1.1021,0.00013527,-0.018317,9.5964e-05
2.3023,1.1021,0.00013487,-0.018272,9.563e-05
2.3038,1.102,0.00013445,-0.018227,9.5295e-05
2.3053,1.1019,0.00013404,-0.018182,9.496e-05
2.3068,1.1018,0.00013363,-0.018137,9.4623e-05
2.3083,1.1018,0.00013323,-0.018092,9.4287e-05
2.3098,1.1017,0.00013281,-0.018047,9.3951e-05
2.3113,1.1016,0.00013242,-0.018003,9.3615e-05
2.3128,1.1016,0.000132,-0.017958,9.328e-05
2.3143,1.1015,0.00013159,-0.017914,9.295e-05
2.3158,1.1014,0.00013118,-0.017869,9.2623e-05
2.3173,1.0977,0.00013032,-0.017765,9.1995e-05
2.3188,1.0976,0.00012991,-0.017721,9.1673e-05
2.3203,1.1012,0.00012991,-0.017737,9.1652e-05
2.3218,1.1012,0.00012947,-0.017694,9.1334e-05
2.3233,1.1011,0.00012906,-0.01765,9.1022e-05
2.3248,1.101,0.00012865,-0.017606,9.0714e-05
2.3263,1.101,0.00012821,-0.017562,9.0406e-05
2.3278,1.1009,0.0001278,-0.017519,9.0102e-05
2.3293,1.1008,0.00012739,-0.017475,8.9801e-05
2.3308,1.1008,0.00012699,-0.017432,8.9504e-05
2.3323,1.1007,0.00012658,-0.017389,8.921e-05
2.3338,1.1006,0.00012619,-0.017345,8.8917e-05
2.3353,1.1006,0.0001258,-0.017302,8.8624e-05
2.3368,1.1005,0.00012541,-0.017259,8.8335e-05
2.3383,1.1004,0.00012503,-0.017216,8.8047e-05
2.3398,1.1004,0.00012464,-0.017173,8.7763e-05
2.3413,1.1003,0.00012426,-0.01713,8.7479e-05
2.3428,1.1002,0.00012389,-0.017088,8.7194e-05
2.3443,1.1002,0.00012351,-0.017045,8.6907e-05
2.3458,1.1001,0.00012313,-0.017003,8.6619e-05
2.3473,1.1,0.00012276,-0.01696,8.633e-05
2.3488,1.1,0.0001224,-0.016918,8.6043e-05
2.3503,1.0999,0.00012203,-0.016876,8.5758e-05
2.3518,1.0998,0.00012165,-0.016834,8.5477e-05
2.3533,1.0998,0.0001213,-0.016792,8.5194e-05
2.3548,1.0997,0.00012094,-0.01675,8.4911e-05
2.3563,1.0996,0.00012057,-0.016708,8.4627e-05
2.3578,1.0996,0.00012021,-0.016666,8.4344e-05
2.3593,1.0995,0.00011985,-0.016624,8.4058e-05
2.3608,1.0994,0.0001195,-0.016583,8.3772e-05
2.3623,1.0994,0.00011913,-0.016541,8.3484e-05
2.3638,1.0993,0.0001188,-0.0165,8.3194e-05
2.3653,1.0992,0.00011846,-0.016458,8.29e-05
2.3668,1.0992,0.00011812,-0.016417,8.2605e-05
2.3683,1.0991,0.00011777,-0.016376,8.2305e-05
2.3698,1.099,0.00011743,-0.016334,8.2007e-05
2.3713,1.099,0.00011708,-0.016293,8.1708e-05
2.3728,1.0989,0.00011673,-0.016252,8.1411e-05
2.3743,1.0988,0.00011641,-0.016211,8.1128e-05
2.3758,1.0988,0.00011607,-0.01617,8.0848e-05
2.3773,1.0987,0.00011574,-0.016129,8.0573e-05
2.3788,1.0986,0.00011541,-0.016088,8.0303e-05
2.3803,1.0986,0.00011509,-0.016048,8.0033e-05
2.3818,1.0985,0.00011475,-0.016007,7.9766e-05
2.3833,1.0984,0.00011442,-0.015966,7.95e-05
2.3848,1.0984,0.00011409,-0.015926,7.9238e-05
2.3863,1.0983,0.00011375,-0.015885,7.898e-05
2.3878,1.0983,0.00011341,-0.015845,7.8726e-05
2.3893,1.0982,0.00011306,-0.015805,7.8476e-05
2.3908,1.0981,0.00011272,-0.015765,7.823e-05
2.3923,1.0981,0.00011239,-0.015725,7.799e-05
2.3938,1.098,0.00011205,-0.015686,7.7752e-05
2.3953,1.0979,0.00011169,-0.015646,7.7516e-05
2.3968,1.0979,0.00011134,-0.015607,7.728e-05
2.3983,1.0978,0.00011099,-0.015567,7.7044e-05
2.3998,1.0977,0.00011065,-0.015528,7.6809e-05
2.4014,1.0977,0.0001103,-0.015488,7.6572e-05
2.4029,1.0976,0.00010994,-0.015449,7.6338e-05
2.4044,1.0975,0.00010959,-0.01541,7.6109e-05
2.4059,1.0975,0.00010923,-0.015371,7.5881e-05
2.4074,1.0974,0.0001089,-0.015333,7.5652e-05
2.4089,1.0974,0.00010857,-0.015294,7.5422e-05
2.4104,1.0973,0.00010824,-0.015255,7.5195e-05
2.4119,1.0972,0.0001079,-0.015217,7.4973e-05
2.4134,1.0972,0.00010759,-0.015178,7.4752e-05
2.4149,1.0971,0.00010726,-0.01514,7.4531e-05
2.4164,1.097,0.00010695,-0.015101,7.4309e-05
2.4179,1.097,0.00010664,-0.015063,7.4088e-05
2.4194,1.0969,0.00010633,-0.015025,7.3864e-05
2.4209,1.0968,0.00010604,-0.014987,7.3637e-05
2.4224,1.0968,0.00010574,-0.014948,7.3406e-05
2.4239,1.0967,0.00010545,-0.01491,7.3177e-05
2.4254,1.0967,0.00010515,-0.014872,7.2946e-05
2.4269,1.0966,0.00010484,-0.014834,7.2713e-05
2.4284,1.0965,0.00010455,-0.014796,7.2478e-05
2.4299,1.0965,0.00010425,-0.014758,7.224e-05
2.4314,1.0964,0.00010397,-0.014721,7.2003e-05
2.4329,1.0963,0.00010367,-0.014683,7.1762e-05
2.4344,1.0963,0.00010338,-0.014645,7.152e-05
2.4359,1.0962,0.0001031,-0.014608,7.1277e-05
2.4374,1.0962,0.00010279,-0.01457,7.1035e-05
2.4389,1.0961,0.00010248,-0.014533,7.079e-05
2.4404,1.096,0.00010219,-0.014496,7.0543e-05
2.4419,1.096,0.00010188,-0.014458,7.0296e-05
2.4434,1.0959,0.00010158,-0.014421,7.0051e-05
2.4449,1.0958,0.00010127,-0.014384,6.9807e-05
2.4464,1.0958,0.00010097,-0.014347,6.9565e-05
2.4479,1.0957,0.00010067,-0.01431,6.9324e-05
2.4494,1.0957,0.00010038,-0.014273,6.9083e-05
2.4509,1.0956,0.00010008,-0.014236,6.8843e-05
2.4524,1.0955,9.9805e-05,-0.014199,6.8601e-05
2.4539,1.0955,9.9517e-05,-0.014163,6.8359e-05
2.4554,1.0954,9.9241e-05,-0.014126,6.8118e-05
2.4569,1.0954,9.8941e-05,-0.01409,6.7881e-05
2.4584,1.0953,9.8666e-05,-0.014053,6.7643e-05
2.4599,1.0952,9.837e-05,-0.014016,6.7404e-05
2.4614,1.0952,9.8086e-05,-0.01398,6.7167e-05
2.4629,1.0951,9.7805e-05,-0.013944,6.693e-05
2.4644,1.0951,9.7512e-05,-0.013907,6.6696e-05
2.4659,1.095,9.7242e-05,-0.013871,6.6463e-05
2.4674,1.0949,9.6971e-05,-0.013835,6.6228e-05
2.4689,1.0949,9.6688e-05,-0.013799,6.5998e-05
2.4704,1.0948,9.6407e-05,-0.013763,6.5768e-05
2.4719,1.0947,9.6132e-05,-0.013727,6.554e-05
2.4734,1.0947,9.5848e-05,-0.013691,6.5313e-05
2.4749,1.0946,9.5569e-05,-0.013655,6.5085e-05
2.4764,1.0946,9.5284e-05,-0.01362,6.4862e-05
2.4779,1.0945,9.4999e-05,-0.013584,6.4645e-05
2.4794,1.0944,9.4727e-05,-0.013548,6.4433e-05
2.4809,1.0944,9.4457e-05,-0.013513,6.4225e-05
2.4824,1.0943,9.4188e-05,-0.013478,6.4022e-05
2.4839,1.0943,9.3921e-05,-0.013442,6.3825e-05
2.4854,1.0942,9.366e-05,-0.013407,6.3629e-05
2.4869,1.0941,9.3405e-05,-0.013372,6.344e-05
2.4884,1.0941,9.3135e-05,-0.013336,6.3254e-05
2.4899,1.094,9.287e-05,-0.013301,6.3074e-05
2.4914,1.094,9.2625e-05,-0.013266,6.2895e-05
2.4929,1.0939,9.2367e-05,-0.013231,6.2713e-05
2.4944,1.0938,9.2093e-05,-0.013197,6.2531e-05
2.4959,1.0938,9.1817e-05,-0.013162,6.235e-05
2.4974,1.0937,9.1559e-05,-0.013127,6.2174e-05
2.4989,1.0937,9.1291e-05,-0.013092,6.1997e-05
2.5004,1.0936,9.1038e-05,-0.013058,6.1821e-05
2.5019,1.0935,9.0765e-05,-0.013023,6.1643e-05
2.5034,1.0935,9.05e-05,-0.012989,6.1465e-05
2.5049,1.0934,9.0231e-05,-0.012955,6.1286e-05
2.5064,1.0934,8.9957e-05,-0.01292,6.1107e-05
2.5079,1.0933,8.9702e-05,-0.012886,6.0928e-05
2.5094,1.0932,8.9423e-05,-0.012852,6.0747e-05
2.5109,1.0932,8.9142e-05,-0.012818,6.0566e-05
2.5124,1.0931,8.8865e-05,-0.012784,6.0384e-05
2.5139,1.0931,8.859e-05,-0.01275,6.0201e-05
2.5154,1.093,8.8293e-05,-0.012716,6.0015e-05
2.5169,1.093,8.802e-05,-0.012682,5.9828e-05
2.5184,1.0929,8.7737e-05,-0.012648,5.9641e-05
2.5199,1.0928,8.7483e-05,-0.012614,5.9456e-05
2.5214,1.0928,8.7205e-05,-0.012581,5.9272e-05
2.5229,1.0927,8.6938e-05,-0.012547,5.9087e-05
2.5244,1.0927,8.6677e-05,-0.012514,5.8901e-05
2.5259,1.0926,8.642e-05,-0.012481,5.8716e-05
2.5274,1.0925,8.6172e-05,-0.012447,5.8529e-05
2.5289,1.0925,8.5924e-05,-0.012414,5.8341e-05
2.5304,1.0924,8.5705e-05,-0.012381,5.8154e-05
2.5319,1.0924,8.5466e-05,-0.012348,5.7966e-05
2.5334,1.0923,8.5223e-05,-0.012315,5.7773e-05
2.5349,1.0922,8.4991e-05,-0.012282,5.7581e-05
2.5364,1.0922,8.4742e-05,-0.012249,5.7388e-05
2.5379,1.0921,8.4504e-05,-0.012217,5.7194e-05
2.5394,1.0921,8.4266e-05,-0.012184,5.7001e-05
2.5409,1.092,8.4027e-05,-0.012151,5.6809e-05
2.5424,1.092,8.3794e-05,-0.012118,5.6618e-05
2.5439,1.0919,8.3546e-05,-0.012085,5.6426e-05
2.5454,1.0918,8.331e-05,-0.012053,5.6233e-05
2.5469,1.0918,8.3084e-05,-0.01202,5.6043e-05
2.5484,1.0917,8.2845e-05,-0.011988,5.5858e-05
2.5499,1.0917,8.2627e-05,-0.011956,5.5672e-05
2.5514,1.0916,8.2393e-05,-0.011923,5.549e-05
2.5529,1.0916,8.2159e-05,-0.011891,5.5308e-05
2.5544,1.0915,8.1929e-05,-0.011859,5.5127e-05
2.5559,1.0914,8.1706e-05,-0.011827,5.495e-05
2.5574,1.0914,8.148e-05,-0.011795,5.4776e-05
2.5589,1.0913,8.1247e-05,-0.011764,5.4604e-05
2.5604,1.0913,8.1029e-05,-0.011732,5.4435e-05
2.5619,1.0912,8.0799e-05,-0.0117,5.4268e-05
2.5634,1.0912,8.0574e-05,-0.011669,5.4103e-05
2.5649,1.0911,8.0359e-05,-0.011637,5.3939e-05
2.5664,1.091,8.0121e-05,-0.011606,5.377e-05
2.5679,1.091,7.9895e-05,-0.011574,5.3599e-05
2.5694,1.0909,7.9671e-05,-0.011543,5.343e-05
2.5709,1.0909,7.944e-05,-0.011511,5.326e-05
2.5724,1.0908,7.9215e-05,-0.01148,5.3091e-05
2.5739,1.0908,7.8981e-05,-0.011448,5.292e-05
2.5754,1.0907,7.8752e-05,-0.011417,5.2748e-05
2.5769,1.0906,7.8533e-05,-0.011385,5.2575e-05
2.5784,1.0906,7.8295e-05,-0.011354,5.2401e-05
2.5799,1.0905,7.8052e-05,-0.011322,5.2222e-05
2.5814,1.0905,7.782e-05,-0.011291,5.2041e-05
2.5829,1.0904,7.7585e-05,-0.01126,5.1861e-05
2.5844,1.0904,7.7351e-05,-0.011229,5.1682e-05
2.5859,1.0903,7.7129e-05,-0.011197,5.1502e-05
2.5874,1.0903,7.6904e-05,-0.011166,5.1324e-05
2.5889,1.0902,7.6671e-05,-0.011135,5.115e-05
2.5904,1.0901,7.6476e-05,-0.011105,5.0982e-05
2.5919,1.0901,7.6267e-05,-0.011074,5.0816e-05
2.5934,1.09,7.6063e-05,-0.011044,5.0652e-05
2.5949,1.09,7.586e-05,-0.011014,5.0492e-05
2.5964,1.0899,7.5657e-05,-0.010984,5.0333e-05
2.5979,1.0899,7.5451e-05,-0.010954,5.0173e-05
2.5994,1.0898,7.525e-05,-0.010924,5.0014e-05
2.6009,1.0898,7.5061e-05,-0.010894,4.9854e-05
2.6024,1.0897,7.487e-05,-0.010864,4.9693e-05
2.6039,1.0896,7.4665e-05,-0.010834,4.9535e-05
2.6054,1.0896,7.4471e-05,-0.010804,4.938e-05
2.6069,1.0895,7.4269e-05,-0.010774,4.9223e-05
2.6084,1.0895,7.407e-05,-0.010745,4.9065e-05
2.6099,1.0894,7.3855e-05,-0.010715,4.8908e-05
2.6114,1.0894,7.3678e-05,-0.010685,4.875e-05
2.6129,1.0893,7.348e-05,-0.010656,4.8592e-05
2.6144,1.0893,7.3269e-05,-0.010626,4.8433e-05
2.6159,1.0892,7.3063e-05,-0.010597,4.8272e-05
2.6174,1.0892,7.2869e-05,-0.010567,4.811e-05
2.6189,1.0891,7.2655e-05,-0.010538,4.7949e-05
2.6204,1.089,7.2443e-05,-0.010508,4.7786e-05
2.6219,1.089,7.225e-05,-0.010479,4.7622e-05
2.6234,1.0889,7.2043e-05,-0.010449,4.7458e-05
2.6249,1.0889,7.1831e-05,-0.01042,4.7295e-05
2.6264,1.0888,7.162e-05,-0.01039,4.7132e-05
2.6279,1.0888,7.1419e-05,-0.010361,4.6967e-05
2.6294,1.0887,7.1215e-05,-0.010332,4.6798e-05
2.6309,1.0887,7.1015e-05,-0.010302,4.6627e-05
2.6324,1.0886,7.08e-05,-0.010273,4.6458e-05
2.6339,1.0886,7.0593e-05,-0.010244,4.629e-05
2.6354,1.0885,7.039e-05,-0.010214,4.6124e-05
2.6369,1.0884,7.0175e-05,-0.010185,4.5957e-05
2.6384,1.0884,6.9981e-05,-0.010156,4.5793e-05
2.6399,1.0883,6.9802e-05,-0.010127,4.5634e-05
2.6414,1.0883,6.9609e-05,-0.010098,4.5475e-05
2.6429,1.0882,6.9433e-05,-0.01007,4.5319e-05
2.6444,1.0882,6.9253e-05,-0.010041,4.5167e-05
2.6459,1.0881,6.9064e-05,-0.010013,4.5018e-05
2.6474,1.0881,6.8909e-05,-0.0099841,4.4868e-05
2.6489,1.088,6.874e-05,-0.0099558,4.4719e-05
2.6504,1.088,6.8565e-05,-0.0099274,4.4573e-05
2.6519,1.0879,6.8387e-05,-0.0098992,4.443e-05
2.6534,1.0879,6.8222e-05,-0.009871,4.429e-05
2.6549,1.0878,6.8047e-05,-0.009843,4.4151e-05
2.6564,1.0878,6.7871e-05,-0.009815,4.4013e-05
2.6579,1.0877,6.7693e-05,-0.0097871,4.3876e-05
2.6594,1.0876,6.7535e-05,-0.0097595,4.3746e-05
2.6609,1.0876,6.7369e-05,-0.009732,4.3618e-05
2.6624,1.0875,6.722e-05,-0.0097045,4.349e-05
2.6639,1.0875,6.7067e-05,-0.009677,4.3362e-05
2.6654,1.0874,6.691e-05,-0.0096496,4.3236e-05
2.6669,1.0874,6.6735e-05,-0.0096222,4.311e-05
2.6684,1.0873,6.6559e-05,-0.0095948,4.2985e-05
2.6699,1.0873,6.6401e-05,-0.0095674,4.286e-05
2.6714,1.0872,6.6239e-05,-0.0095401,4.2735e-05
2.6729,1.0872,6.6066e-05,-0.0095129,4.261e-05
2.6744,1.0871,6.5891e-05,-0.0094856,4.2484e-05
2.6759,1.0871,6.5714e-05,-0.0094584,4.2357e-05
2.6774,1.087,6.5532e-05,-0.0094312,4.2229e-05
2.6789,1.087,6.5364e-05,-0.009404,4.2101e-05
2.6804,1.0869,6.5178e-05,-0.0093768,4.1972e-05
2.6819,1.0869,6.5002e-05,-0.0093497,4.1843e-05
2.6834,1.0868,6.4821e-05,-0.0093225,4.1713e-05
2.6849,1.0868,6.4639e-05,-0.0092954,4.1581e-05
2.6864,1.0867,6.445e-05,-0.0092683,4.145e-05
2.6879,1.0866,6.4264e-05,-0.0092412,4.1319e-05
2.6894,1.0866,6.4083e-05,-0.0092142,4.1191e-05
2.6909,1.0865,6.3918e-05,-0.0091872,4.1064e-05
2.6924,1.0865,6.373e-05,-0.0091602,4.094e-05
2.6939,1.0864,6.356e-05,-0.0091333,4.0816e-05
2.6954,1.0864,6.3388e-05,-0.0091065,4.0691e-05
2.6969,1.0863,6.3205e-05,-0.0090797,4.0566e-05
2.6984,1.0863,6.3019e-05,-0.009053,4.0439e-05
2.6999,1.0862,6.2844e-05,-0.0090262,4.0314e-05
2.7014,1.0862,6.2661e-05,-0.0089996,4.0189e-05
2.7029,1.0861,6.2467e-05,-0.008973,4.0062e-05
2.7044,1.0861,6.2277e-05,-0.0089464,3.9935e-05
2.7059,1.086,6.2084e-05,-0.0089199,3.9808e-05
2.7074,1.086,6.1903e-05,-0.0088934,3.968e-05
2.7089,1.0859,6.1705e-05,-0.008867,3.9553e-05
2.7104,1.0859,6.1522e-05,-0.0088406,3.9427e-05
2.7119,1.0858,6.1314e-05,-0.0088144,3.93e-05
2.7134,1.0858,6.1138e-05,-0.0087881,3.9172e-05
2.7149,1.0857,6.0959e-05,-0.008762,3.9045e-05
2.7164,1.0857,6.0774e-05,-0.008736,3.8919e-05
2.7179,1.0856,6.0575e-05,-0.00871,3.8795e-05
2.7194,1.0856,6.0399e-05,-0.0086841,3.8671e-05
2.7209,1.0855,6.0217e-05,-0.0086583,3.8549e-05
2.7224,1.0855,6.0034e-05,-0.0086326,3.8427e-05
2.7239,1.0854,5.9868e-05,-0.008607,3.8308e-05
2.7254,1.0854,5.9695e-05,-0.0085815,3.8192e-05
2.7269,1.0853,5.953e-05,-0.0085561,3.8079e-05
2.7284,1.0853,5.9369e-05,-0.0085308,3.7967e-05
2.7299,1.0852,5.9202e-05,-0.0085055,3.7856e-05
2.7314,1.0852,5.9072e-05,-0.0084805,3.7755e-05
2.7329,1.0851,5.8942e-05,-0.0084556,3.7655e-05
2.7344,1.0851,5.8792e-05,-0.0084307,3.7555e-05
2.7359,1.085,5.8657e-05,-0.0084059,3.7455e-05
2.7374,1.085,5.8522e-05,-0.0083811,3.7354e-05
2.7389,1.0849,5.8382e-05,-0.0083562,3.7251e-05
2.7404,1.0849,5.8251e-05,-0.0083314,3.7149e-05
2.7419,1.0848,5.8124e-05,-0.0083065,3.7047e-05
2.7434,1.0848,5.7974e-05,-0.0082817,3.6943e-05
2.7449,1.0847,5.7852e-05,-0.008257,3.6839e-05
2.7464,1.0847,5.7718e-05,-0.0082322,3.6734e-05
2.7479,1.0846,5.7582e-05,-0.0082075,3.6629e-05
2.7494,1.0846,5.7439e-05,-0.0081828,3.6523e-05
2.7509,1.0845,5.7323e-05,-0.0081582,3.6417e-05
2.7524,1.0845,5.7181e-05,-0.0081336,3.631e-05
2.7539,1.0844,5.7059e-05,-0.008109,3.6202e-05
2.7554,1.0844,5.6916e-05,-0.0080844,3.6093e-05
2.7569,1.0843,5.6775e-05,-0.0080598,3.5984e-05
2.7584,1.0843,5.6638e-05,-0.0080353,3.5874e-05
2.7599,1.0842,5.6485e-05,-0.0080108,3.5764e-05
2.7614,1.0842,5.6339e-05,-0.0079863,3.5653e-05
2.7629,1.0841,5.6193e-05,-0.0079618,3.5539e-05
2.7644,1.0841,5.6049e-05,-0.0079374,3.5425e-05
2.7659,1.084,5.5897e-05,-0.0079129,3.531e-05
2.7674,1.084,5.5748e-05,-0.0078885,3.5193e-05
2.7689,1.0839,5.5602e-05,-0.0078642,3.5075e-05
2.7704,1.0839,5.5444e-05,-0.0078398,3.4958e-05
2.7719,1.0838,5.5292e-05,-0.0078155,3.484e-05
2.7734,1.0838,5.5129e-05,-0.0077911,3.4722e-05
2.7749,1.0837,5.4974e-05,-0.0077668,3.4605e-05
2.7764,1.0837,5.4814e-05,-0.0077424,3.449e-05
2.7779,1.0836,5.4651e-05,-0.0077181,3.4374e-05
2.7794,1.0836,5.4476e-05,-0.0076938,3.4258e-05
2.7809,1.0835,5.4323e-05,-0.0076695,3.4142e-05
2.7824,1.0835,5.4147e-05,-0.0076452,3.4025e-05
2.7839,1.0834,5.3992e-05,-0.007621,3.3908e-05
2.7854,1.0834,5.3816e-05,-0.0075968,3.3791e-05
2.7869,1.0833,5.3648e-05,-0.0075726,3.3673e-05
2.7884,1.0833,5.3482e-05,-0.0075484,3.3554e-05
2.7899,1.0832,5.3312e-05,-0.0075244,3.3433e-05
2.7914,1.0832,5.3151e-05,-0.0075004,3.3311e-05
2.7929,1.0831,5.2988e-05,-0.0074765,3.319e-05
2.7944,1.0831,5.2825e-05,-0.0074528,3.3071e-05
2.7959,1.083,5.267e-05,-0.0074291,3.2954e-05
2.7974,1.083,5.2503e-05,-0.0074055,3.2837e-05
2.7989,1.0829,5.2359e-05,-0.007382,3.2721e-05
2.8005,1.0829,5.22e-05,-0.0073586,3.2606e-05
2.802,1.0828,5.2053e-05,-0.0073353,3.2494e-05
2.8035,1.0828,5.1915e-05,-0.0073123,3.2388e-05
2.805,1.0827,5.1792e-05,-0.0072894,3.2288e-05
2.8065,1.0827,5.1656e-05,-0.0072667,3.2193e-05
2.808,1.0826,5.1532e-05,-0.007244,3.2102e-05
2.8095,1.0826,5.1413e-05,-0.0072214,3.2014e-05
2.811,1.0825,5.1289e-05,-0.0071989,3.1928e-05
2.8125,1.0825,5.116e-05,-0.0071763,3.1842e-05
2.814,1.0824,5.1037e-05,-0.0071538,3.1756e-05
2.8155,1.0824,5.0909e-05,-0.0071313,3.167e-05
2.817,1.0824,5.0788e-05,-0.0071088,3.1583e-05
2.8185,1.0823,5.0658e-05,-0.0070863,3.1496e-05
2.82,1.0823,5.0534e-05,-0.0070639,3.1409e-05
2.8215,1.0822,5.0412e-05,-0.0070414,3.1323e-05
2.823,1.0822,5.0275e-05,-0.007019,3.1235e-05
2.8245,1.0821,5.0166e-05,-0.0069967,3.1148e-05
2.826,1.0821,5.0023e-05,-0.0069743,3.1061e-05
2.8275,1.082,4.9901e-05,-0.006952,3.0974e-05
2.829,1.082,4.977e-05,-0.0069298,3.0886e-05
2.8305,1.0819,4.9648e-05,-0.0069076,3.0799e-05
2.832,1.0819,4.9514e-05,-0.0068853,3.071e-05
2.8335,1.0818,4.9393e-05,-0.0068631,3.0621e-05
2.835,1.0818,4.9267e-05,-0.0068409,3.0532e-05
2.8365,1.0817,4.9148e-05,-0.0068187,3.0444e-05
2.838,1.0817,4.9008e-05,-0.0067965,3.0355e-05
2.8395,1.0816,4.8878e-05,-0.0067744,3.0266e-05
2.841,1.0816,4.8744e-05,-0.0067523,3.0177e-05
2.8425,1.0815,4.8626e-05,-0.0067302,3.0087e-05
2.844,1.0815,4.8492e-05,-0.0067081,2.9996e-05
2.8455,1.0815,4.8382e-05,-0.006686,2.9907e-05
2.847,1.0814,4.8244e-05,-0.006664,2.9817e-05
2.8485,1.0814,4.8101e-05,-0.006642,2.9728e-05
2.85,1.0813,4.798e-05,-0.0066201,2.9639e-05
2.8515,1.0813,4.7847e-05,-0.0065982,2.9551e-05
2.853,1.0812,4.772e-05,-0.0065763,2.9462e-05
2.8545,1.0812,4.7584e-05,-0.0065545,2.9374e-05
2.856,1.0811,4.7471e-05,-0.0065328,2.9287e-05
2.8575,1.0811,4.7334e-05,-0.0065111,2.9201e-05
2.859,1.081,4.7202e-05,-0.0064894,2.9114e-05
2.8605,1.081,4.7073e-05,-0.0064679,2.9027e-05
2.862,1.0809,4.6957e-05,-0.0064463,2.8939e-05
2.8635,1.0809,4.6807e-05,-0.0064249,2.8851e-05
2.865,1.0808,4.6673e-05,-0.0064035,2.8763e-05
2.8665,1.0808,4.654e-05,-0.0063821,2.8675e-05
2.868,1.0808,4.6397e-05,-0.0063608,2.8588e-05
2.8695,1.0807,4.6282e-05,-0.0063395,2.85e-05
2.871,1.0807,4.6148e-05,-0.0063184,2.8412e-05
2.8725,1.0806,4.6018e-05,-0.0062973,2.8323e-05
2.874,1.0806,4.5898e-05,-0.0062762,2.8234e-05
2.8755,1.0805,4.5762e-05,-0.0062553,2.8148e-05
2.877,1.0805,4.5651e-05,-0.0062345,2.8063e-05
2.8785,1.0804,4.5533e-05,-0.0062137,2.798e-05
2.88,1.0804,4.5423e-05,-0.006193,2.7897e-05
2.8815,1.0803,4.5314e-05,-0.0061723,2.7812e-05
2.883,1.0803,4.5189e-05,-0.0061516,2.7728e-05
2.8845,1.0802,4.5075e-05,-0.0061309,2.7644e-05
2.886,1.0802,4.4956e-05,-0.0061103,2.7561e-05
2.8875,1.0802,4.4833e-05,-0.0060897,2.7478e-05
2.889,1.0801,4.4731e-05,-0.0060692,2.7394e-05
2.8905,1.0801,4.4607e-05,-0.0060488,2.7312e-05
2.892,1.08,4.4486e-05,-0.0060284,2.723e-05
2.8935,1.08,4.4364e-05,-0.006008,2.7147e-05
2.895,1.0799,4.4255e-05,-0.0059876,2.7064e-05
2.8965,1.0799,4.4136e-05,-0.0059671,2.6981e-05
2.898,1.0798,4.4013e-05,-0.0059467,2.6897e-05
2.8995,1.0798,4.3893e-05,-0.0059263,2.6813e-05
2.901,1.0797,4.377e-05,-0.005906,2.6728e-05
2.9025,1.0797,4.3659e-05,-0.0058856,2.6645e-05
2.904,1.0797,4.3533e-05,-0.0058653,2.6562e-05
2.9055,1.0796,4.3416e-05,-0.0058449,2.648e-05
2.907,1.0796,4.3302e-05,-0.0058246,2.6398e-05
2.9085,1.0795,4.3173e-05,-0.0058043,2.6316e-05
2.91,1.0795,4.3059e-05,-0.0057841,2.6237e-05
2.9115,1.0794,4.2933e-05,-0.0057639,2.616e-05
2.913,1.0794,4.2827e-05,-0.0057437,2.6085e-05
2.9145,1.0793,4.2693e-05,-0.0057236,2.6013e-05
2.916,1.0793,4.2568e-05,-0.0057035,2.5943e-05
2.9175,1.0793,4.2453e-05,-0.0056834,2.5875e-05
2.919,1.0792,4.2336e-05,-0.0056634,2.581e-05
2.9205,1.0792,4.2221e-05,-0.0056435,2.5748e-05
2.922,1.0791,4.2111e-05,-0.0056236,2.5688e-05
2.9235,1.0791,4.1991e-05,-0.0056037,2.563e-05
2.925,1.079,4.1881e-05,-0.0055839,2.5573e-05
2.9265,1.079,4.1754e-05,-0.0055642,2.5517e-05
2.928,1.0789,4.1657e-05,-0.0055446,2.546e-05
2.9295,1.0789,4.1558e-05,-0.005525,2.5404e-05
2.931,1.0788,4.145e-05,-0.0055055,2.5346e-05
2.9325,1.0788,4.1332e-05,-0.005486,2.5288e-05
2.934,1.0788,4.1228e-05,-0.0054666,2.5229e-05
2.9355,1.0787,4.112e-05,-0.0054473,2.5171e-05
2.937,1.0787,4.1019e-05,-0.0054281,2.5112e-05
2.9385,1.0786,4.0931e-05,-0.005409,2.5055e-05
2.94,1.0786,4.0819e-05,-0.0053899,2.4997e-05
2.9415,1.0785,4.0713e-05,-0.0053708,2.494e-05
2.943,1.0785,4.0613e-05,-0.0053518,2.4883e-05
2.9445,1.0785,4.0503e-05,-0.0053329,2.4826e-05
2.946,1.0784,4.041e-05,-0.005314,2.477e-05
2.9475,1.0784,4.0313e-05,-0.0052951,2.4714e-05
2.949,1.0783,4.0211e-05,-0.0052763,2.4656e-05
2.9505,1.0783,4.0117e-05,-0.0052574,2.4596e-05
2.952,1.0782,4.0014e-05,-0.0052386,2.4535e-05
2.9535,1.0782,3.9926e-05,-0.0052199,2.4472e-05
2.955,1.0781,3.9827e-05,-0.0052011,2.4407e-05
2.9565,1.0781,3.9744e-05,-0.0051823,2.4341e-05
2.958,1.0781,3.9643e-05,-0.0051636,2.4273e-05
2.9595,1.078,3.9555e-05,-0.0051448,2.4205e-05
2.961,1.078,3.9463e-05,-0.0051261,2.4134e-05
2.9625,1.0779,3.9379e-05,-0.0051073,2.4061e-05
2.964,1.0779,3.9292e-05,-0.0050886,2.3988e-05
2.9655,1.0778,3.9199e-05,-0.0050698,2.3913e-05
2.967,1.0778,3.9115e-05,-0.0050511,2.3838e-05
2.9685,1.0778,3.9027e-05,-0.0050324,2.3761e-05
2.97,1.0777,3.8939e-05,-0.0050137,2.3682e-05
2.9715,1.0777,3.8855e-05,-0.004995,2.3602e-05
2.973,1.0776,3.8765e-05,-0.0049763,2.3521e-05
2.9745,1.0776,3.8686e-05,-0.0049577,2.3439e-05
2.976,1.0775,3.8608e-05,-0.0049391,2.3358e-05
2.9775,1.0775,3.8528e-05,-0.0049206,2.3275e-05
2.979,1.0775,3.8448e-05,-0.004902,2.3193e-05
2.9805,1.0774,3.8361e-05,-0.0048836,2.311e-05
2.982,1.0774,3.8287e-05,-0.0048651,2.3026e-05
2.9835,1.0737,3.8059e-05,-0.0048303,2.287e-05
2.985,1.0773,3.8111e-05,-0.0048285,2.2862e-05
2.9865,1.0772,3.8027e-05,-0.0048102,2.2781e-05
2.988,1.0772,3.7932e-05,-0.004792,2.2702e-05
2.9895,1.0772,3.786e-05,-0.0047739,2.2623e-05
2.991,1.0771,3.7766e-05,-0.0047559,2.2546e-05
2.9925,1.0771,3.7678e-05,-0.0047379,2.2469e-05
2.994,1.077,3.7604e-05,-0.00472,2.2394e-05
2.9955,1.077,3.7533e-05,-0.0047021,2.2319e-05
2.997,1.0769,3.7441e-05,-0.0046842,2.2245e-05
2.9985,1.0769,3.7364e-05,-0.0046664,2.2172e-05
3,1.0769,3.7275e-05,-0.0046486,2.21e-05


==> figs/data/cylinder_acm_3_1.54_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0776,3.571e-05,0.0054171,2.3052e-05
-2.985,1.078,3.6776e-05,0.0056031,2.3718e-05
-2.97,1.0785,3.7815e-05,0.0057931,2.4342e-05
-2.955,1.0789,3.8686e-05,0.0059866,2.4998e-05
-2.94,1.0793,3.9546e-05,0.0061842,2.5709e-05
-2.925,1.0798,4.0409e-05,0.0063838,2.6534e-05
-2.91,1.0802,4.1345e-05,0.0065855,2.7392e-05
-2.895,1.0807,4.2502e-05,0.0067923,2.8228e-05
-2.88,1.0812,4.3742e-05,0.0070051,2.9107e-05
-2.865,1.0816,4.4943e-05,0.0072232,3.0129e-05
-2.85,1.0821,4.5967e-05,0.0074433,3.1064e-05
-2.835,1.0826,4.6864e-05,0.0076657,3.1907e-05
-2.82,1.0831,4.792e-05,0.0078944,3.278e-05
-2.805,1.0836,4.9238e-05,0.0081283,3.3693e-05
-2.7899,1.0841,5.0711e-05,0.0083667,3.4682e-05
-2.7749,1.0846,5.2006e-05,0.0086077,3.5707e-05
-2.7599,1.0851,5.3042e-05,0.0088532,3.6839e-05
-2.7449,1.0856,5.4409e-05,0.009108,3.8026e-05
-2.7299,1.0861,5.5986e-05,0.0093699,3.9217e-05
-2.7149,1.0866,5.7589e-05,0.009635,4.0354e-05
-2.6999,1.0871,5.9085e-05,0.0099012,4.1512e-05
-2.6849,1.0877,6.0468e-05,0.010172,4.2826e-05
-2.6699,1.0882,6.2068e-05,0.010449,4.414e-05
-2.6549,1.0887,6.3869e-05,0.010737,4.556e-05
-2.6399,1.0893,6.5564e-05,0.011028,4.6971e-05
-2.6249,1.0898,6.7101e-05,0.011322,4.8377e-05
-2.6099,1.0904,6.8907e-05,0.011625,5.0051e-05
-2.5949,1.091,7.1057e-05,0.011933,5.1746e-05
-2.5799,1.0915,7.3245e-05,0.012245,5.3449e-05
-2.5649,1.0921,7.5252e-05,0.012562,5.5156e-05
-2.5499,1.0927,7.709e-05,0.012884,5.6866e-05
-2.5349,1.0933,7.9373e-05,0.013221,5.8937e-05
-2.5199,1.0939,8.1678e-05,0.013565,6.0906e-05
-2.5049,1.0945,8.3839e-05,0.013911,6.2645e-05
-2.4899,1.0951,8.6041e-05,0.01426,6.4377e-05
-2.4749,1.0957,8.8475e-05,0.01462,6.6611e-05
-2.4599,1.0964,9.1029e-05,0.014991,6.9082e-05
-2.4449,1.097,9.3566e-05,0.015367,7.1385e-05
-2.4299,1.0976,9.6225e-05,0.015746,7.3481e-05
-2.4149,1.0983,9.8737e-05,0.016134,7.5781e-05
-2.3998,1.0989,0.00010162,0.016535,7.8433e-05
-2.3848,1.0996,0.00010471,0.016943,8.1143e-05
-2.3698,1.1002,0.00010796,0.017357,8.3764e-05
-2.3548,1.1009,0.00011091,0.017777,8.6485e-05
-2.3398,1.1016,0.00011413,0.018207,8.9424e-05
-2.3248,1.1023,0.00011765,0.018646,9.2496e-05
-2.3098,1.103,0.0001213,0.019093,9.576e-05
-2.2948,1.1037,0.00012481,0.019549,9.9025e-05
-2.2798,1.1044,0.00012833,0.020014,0.00010234
-2.2648,1.1051,0.00013213,0.020489,0.00010572
-2.2498,1.1059,0.00013625,0.02097,0.00010913
-2.2348,1.1066,0.00014035,0.021463,0.00011273
-2.2198,1.1074,0.00014466,0.021967,0.0001169
-2.2048,1.1081,0.00014903,0.022482,0.00012098
-2.1898,1.1089,0.00015378,0.023005,0.00012491
-2.1748,1.1097,0.00015839,0.023539,0.00012914
-2.1598,1.1104,0.00016301,0.024087,0.00013387
-2.1448,1.1112,0.00016759,0.024649,0.00013849
-2.1298,1.112,0.0001725,0.025221,0.00014324
-2.1148,1.1128,0.00017798,0.025803,0.00014834
-2.0998,1.1137,0.00018363,0.026396,0.00015348
-2.0848,1.1145,0.00018935,0.027003,0.00015907
-2.0698,1.1153,0.00019534,0.027621,0.00016468
-2.0548,1.1162,0.00020163,0.028255,0.00017066
-2.0398,1.117,0.00020787,0.028897,0.00017664
-2.0248,1.1179,0.0002147,0.029556,0.00018312
-2.0098,1.1188,0.00022163,0.030226,0.00018967
-1.9947,1.1197,0.00022838,0.03091,0.00019643
-1.9797,1.1206,0.00023632,0.031612,0.00020403
-1.9647,1.1215,0.00024389,0.032323,0.00021136
-1.9497,1.1224,0.0002523,0.033054,0.00021961
-1.9347,1.1234,0.00026051,0.033796,0.0002277
-1.9197,1.1243,0.00026948,0.034557,0.0002366
-1.9047,1.1253,0.00027848,0.035329,0.00024523
-1.8897,1.1263,0.00028817,0.036123,0.00025514
-1.8747,1.1273,0.00029769,0.036928,0.00026433
-1.8597,1.1283,0.00030825,0.037759,0.00027491
-1.8447,1.1293,0.00031852,0.038602,0.0002857
-1.8297,1.1303,0.00032968,0.039462,0.00029665
-1.8147,1.1313,0.00034142,0.040343,0.00030847
-1.7997,1.1324,0.00035325,0.041241,0.00032064
-1.7847,1.1335,0.0003658,0.042157,0.00033303
-1.7697,1.1345,0.00037876,0.043093,0.00034627
-1.7547,1.1356,0.00039224,0.044051,0.00036021
-1.7397,1.1367,0.00040617,0.045028,0.00037434
-1.7247,1.1379,0.00042059,0.046025,0.00038935
-1.7097,1.139,0.00043552,0.047046,0.0004054
-1.6947,1.1402,0.00045102,0.048089,0.00042181
-1.6797,1.1413,0.00046733,0.049153,0.00043883
-1.6647,1.1425,0.00048433,0.050238,0.00045658
-1.6497,1.1437,0.00050224,0.05135,0.00047545
-1.6347,1.1449,0.00052074,0.052487,0.00049516
-1.6197,1.1462,0.00053981,0.053647,0.00051558
-1.6047,1.1474,0.0005598,0.054838,0.00053743
-1.5896,1.1487,0.0005806,0.056047,0.00055942
-1.5746,1.15,0.00060286,0.057286,0.00058295
-1.5596,1.1513,0.00062562,0.058554,0.00060791
-1.5446,1.1526,0.00064936,0.059845,0.00063354
-1.5296,1.1539,0.00067465,0.061172,0.00066183
-1.5146,1.1553,0.00070077,0.062525,0.00069114
-1.4996,1.1567,0.0007281,0.063906,0.00072063
-1.4846,1.1581,0.00075652,0.06532,0.00075286
-1.4696,1.1595,0.00078641,0.06677,0.00078603
-1.4546,1.161,0.00081778,0.068248,0.00082067
-1.4396,1.1624,0.00085023,0.06976,0.00085716
-1.4246,1.1639,0.00088492,0.071305,0.00089497
-1.4096,1.1654,0.00092119,0.072888,0.00093553
-1.3946,1.167,0.00095811,0.074505,0.00097829
-1.3796,1.1685,0.00099687,0.076165,0.0010246
-1.3646,1.1701,0.001039,0.07786,0.0010727
-1.3496,1.1717,0.0010821,0.079591,0.0011226
-1.3346,1.1733,0.0011285,0.081373,0.0011771
-1.3196,1.175,0.0011768,0.083192,0.0012337
-1.3046,1.1767,0.0012271,0.085048,0.0012927
-1.2896,1.1784,0.0012817,0.086959,0.0013571
-1.2746,1.1802,0.0013372,0.08891,0.0014241
-1.2596,1.1819,0.0013964,0.090908,0.0014958
-1.2446,1.1838,0.00146,0.092955,0.0015714
-1.2296,1.1856,0.0015266,0.095051,0.0016523
-1.2146,1.1875,0.0015974,0.097196,0.0017388
-1.1995,1.1894,0.001671,0.099394,0.0018295
-1.1845,1.1913,0.0017495,0.10165,0.0019265
-1.1695,1.1933,0.0018342,0.10395,0.0020309
-1.1545,1.1953,0.0019233,0.10632,0.0021416
-1.1395,1.1973,0.0020185,0.10875,0.0022612
-1.1245,1.1994,0.0021197,0.11124,0.0023882
-1.1095,1.2016,0.0022292,0.1138,0.0025251
-1.0945,1.2038,0.0023489,0.11643,0.0026759
-1.0795,1.2061,0.0024731,0.11911,0.0028313
-1.0645,1.2083,0.0026061,0.12188,0.0030055
-1.0495,1.2106,0.0027457,0.12473,0.0031902
-1.0345,1.2129,0.0029046,0.12764,0.0033924
-1.0195,1.2154,0.003076,0.13063,0.0036102
-1.0045,1.2178,0.0032595,0.1337,0.0038465
-0.9895,1.2203,0.0034643,0.13686,0.0041108
-0.97449,1.223,0.0036842,0.14011,0.0043938
-0.95949,1.2257,0.0039264,0.14344,0.0047093
-0.94449,1.2286,0.0041955,0.14688,0.0050625
-0.92948,1.2315,0.0044973,0.15042,0.0054491
-0.91448,1.2343,0.0048238,0.15409,0.0058864
-0.89947,1.2371,0.0051789,0.15784,0.0063708
-0.88447,1.24,0.0055901,0.16173,0.0069189
-0.86947,1.2431,0.0060467,0.16577,0.0075242
-0.85446,1.2464,0.0065989,0.16991,0.008239
-0.83946,1.2497,0.0072387,0.17421,0.0090685
-0.82446,1.2527,0.0079701,0.17864,0.010019
-0.80945,1.2556,0.0088621,0.18321,0.011156
-0.79445,1.2588,0.0099892,0.18796,0.012449
-0.77944,1.2619,0.011346,0.19291,0.013906
-0.76444,1.2643,0.012953,0.1982,0.015619
-0.74944,1.2656,0.014987,0.20382,0.01766
-0.73443,1.266,0.017876,0.20965,0.020074
-0.71943,1.2649,0.021818,0.21582,0.022852
-0.70443,1.2601,0.027655,0.22228,0.026096
-0.68942,1.248,0.036139,0.22879,0.029925
-0.67442,1.2251,0.048761,0.23483,0.03454
-0.65941,1.1896,0.065973,0.23978,0.040072
-0.64441,1.1396,0.087226,0.24284,0.046484
-0.62941,1.0729,0.11219,0.24265,0.053867
-0.6144,0.99331,0.13577,0.23894,0.061991
-0.5994,0.9058,0.15351,0.23179,0.070595
-0.5844,0.81566,0.16323,0.22138,0.079331
-0.56939,0.72688,0.16837,0.20689,0.087601
-0.55439,0.64444,0.16674,0.19061,0.09512
-0.53938,0.57032,0.16063,0.17333,0.10161
-0.52438,0.50691,0.1556,0.15551,0.10698
-0.50938,0.45123,0.15028,0.13802,0.11149
-0.49437,0.40375,0.14811,0.12142,0.11528
-0.47937,0.36234,0.14841,0.1058,0.11857
-0.46437,0.32663,0.15049,0.091039,0.12197
-0.44936,0.29467,0.15333,0.077123,0.12494
-0.43436,0.26538,0.1575,0.064113,0.12787
-0.41935,0.23771,0.16299,0.051616,0.13107
-0.40435,0.21078,0.16886,0.039783,0.13446
-0.38935,0.18445,0.17457,0.028493,0.13801
-0.37434,0.15875,0.17987,0.017932,0.14182
-0.35934,0.13325,0.18413,0.0079723,0.1456
-0.34434,0.10796,0.18743,-0.0014268,0.14935
-0.32933,0.08225,0.18953,-0.010313,0.15273
-0.31433,0.05612,0.18972,-0.018529,0.15565
-0.29932,0.029519,0.1887,-0.026025,0.15839
-0.28432,0.0023253,0.18725,-0.032355,0.16072
-0.26932,-0.024663,0.18444,-0.038055,0.1627
-0.25431,-0.051529,0.18028,-0.043387,0.16411
-0.23931,-0.077944,0.17503,-0.047694,0.16509
-0.22431,-0.10346,0.16937,-0.051362,0.16574
-0.2093,-0.12809,0.16358,-0.054192,0.16611
-0.1943,-0.15159,0.15766,-0.056092,0.16642
-0.17929,-0.17432,0.15149,-0.057281,0.16674
-0.16429,-0.19611,0.14539,-0.057665,0.16676
-0.14929,-0.21662,0.13961,-0.057191,0.16667
-0.13428,-0.23607,0.13377,-0.056234,0.1666
-0.11928,-0.25414,0.12818,-0.05463,0.16656
-0.10428,-0.2708,0.12289,-0.052315,0.16645
-0.089272,-0.28534,0.11807,-0.049042,0.16632
-0.074269,-0.29769,0.11391,-0.045451,0.16619
-0.059265,-0.30773,0.1105,-0.0415,0.16617
-0.044261,-0.31507,0.10778,-0.036955,0.16618
-0.029257,-0.32032,0.10569,-0.031856,0.16647
-0.014254,-0.3232,0.10449,-0.026586,0.16694
0.00075019,-0.32356,0.10439,-0.021215,0.16747
0.015754,-0.32125,0.1051,-0.015848,0.16822
0.030758,-0.31654,0.10662,-0.010648,0.16907
0.045761,-0.3097,0.10931,-0.0055372,0.17003
0.060765,-0.30066,0.11267,-0.00045462,0.17114
0.075769,-0.2893,0.11665,0.0045929,0.17224
0.090773,-0.2759,0.12088,0.0090793,0.17317
0.10578,-0.26076,0.12545,0.013015,0.17415
0.12078,-0.24379,0.13008,0.01661,0.17455
0.13578,-0.22543,0.135,0.019397,0.17455
0.15079,-0.20595,0.13998,0.021518,0.17451
0.16579,-0.18494,0.14522,0.02252,0.17437
0.1808,-0.16304,0.15065,0.022715,0.17413
0.1958,-0.14127,0.15625,0.022274,0.17395
0.2108,-0.11932,0.1613,0.021174,0.17351
0.22581,-0.096785,0.1659,0.019292,0.17279
0.24081,-0.07344,0.16999,0.016828,0.1718
0.25581,-0.049316,0.17407,0.013526,0.17061
0.27082,-0.024684,0.17823,0.0093578,0.1694
0.28582,0.00018963,0.18226,0.0047783,0.16795
0.30083,0.025383,0.18556,-0.00060932,0.16613
0.31583,0.050734,0.18789,-0.0067064,0.16393
0.33083,0.076383,0.18908,-0.013581,0.16102
0.34584,0.10226,0.18887,-0.021161,0.15806
0.36084,0.12809,0.18703,-0.029677,0.1548
0.37584,0.15411,0.184,-0.038776,0.15109
0.39085,0.18041,0.18025,-0.04861,0.14743
0.40585,0.20734,0.17629,-0.058971,0.14383
0.42086,0.23531,0.172,-0.069947,0.14014
0.43586,0.26474,0.16755,-0.081496,0.13656
0.45086,0.29632,0.16382,-0.093961,0.13296
0.46587,0.33031,0.16116,-0.10713,0.12927
0.48087,0.36755,0.15978,-0.12095,0.12528
0.49587,0.4101,0.16072,-0.13566,0.12086
0.51088,0.45845,0.16323,-0.15139,0.11595
0.52588,0.51348,0.16726,-0.16769,0.1106
0.54089,0.57742,0.17226,-0.18395,0.10447
0.55589,0.64976,0.17579,-0.19964,0.09728
0.57089,0.73035,0.17559,-0.21406,0.089186
0.5859,0.81606,0.16864,-0.22669,0.080452
0.6009,0.90324,0.1549,-0.2362,0.071451
0.6159,0.9877,0.13466,-0.24249,0.062776
0.63091,1.0638,0.11229,-0.24496,0.054804
0.64591,1.1284,0.089416,-0.24463,0.047617
0.66092,1.1759,0.069994,-0.24139,0.041336
0.67592,1.2094,0.054582,-0.23622,0.036076
0.69092,1.2304,0.042657,-0.23011,0.031607
0.70593,1.2422,0.033922,-0.22357,0.02782
0.72093,1.2483,0.027593,-0.21697,0.024597
0.73593,1.2509,0.022852,-0.21061,0.021754
0.75094,1.2514,0.019247,-0.20463,0.019277
0.76594,1.2508,0.016299,-0.19895,0.017079
0.78095,1.2495,0.013916,-0.19355,0.015169
0.79595,1.2477,0.012121,-0.18842,0.013552
0.81095,1.2456,0.010652,-0.18352,0.012124
0.82596,1.243,0.009514,-0.17887,0.010874
0.84096,1.2403,0.0085981,-0.17437,0.0098007
0.85596,1.2376,0.0078208,-0.17003,0.0088854
0.87097,1.2348,0.0071553,-0.16583,0.0080754
0.88597,1.2319,0.006598,-0.16177,0.0073808
0.90098,1.2291,0.0061199,-0.15781,0.0067818
0.91598,1.2265,0.0057,-0.15394,0.0062564
0.93098,1.2237,0.005307,-0.15022,0.0057856
0.94599,1.221,0.0049429,-0.14661,0.0053692
0.96099,1.2184,0.0046224,-0.14311,0.0049931
0.97599,1.2159,0.0043416,-0.13972,0.0046513
0.991,1.2136,0.0040856,-0.13642,0.0043412
1.006,1.2112,0.0038533,-0.13321,0.0040655
1.021,1.2089,0.0036366,-0.13007,0.0038093
1.036,1.2066,0.0034349,-0.12704,0.0035716
1.051,1.2044,0.0032489,-0.12409,0.0033541
1.066,1.2022,0.0030759,-0.12119,0.003154
1.081,1.2001,0.0029189,-0.11837,0.0029725
1.096,1.198,0.002771,-0.11563,0.0028029
1.111,1.196,0.0026318,-0.11296,0.0026447
1.126,1.1939,0.002504,-0.11037,0.0024978
1.141,1.1919,0.0023828,-0.10784,0.0023617
1.156,1.19,0.0022681,-0.10538,0.0022347
1.171,1.1881,0.0021608,-0.10298,0.002116
1.186,1.1862,0.0020599,-0.10064,0.0020057
1.2011,1.1844,0.0019665,-0.098356,0.0019029
1.2161,1.1826,0.0018785,-0.096128,0.0018064
1.2311,1.1808,0.0017938,-0.093955,0.0017156
1.2461,1.1791,0.0017152,-0.091836,0.0016301
1.2611,1.1774,0.0016407,-0.089762,0.0015496
1.2761,1.1757,0.0015695,-0.087741,0.0014731
1.2911,1.174,0.0015024,-0.085772,0.0014019
1.3061,1.1724,0.0014382,-0.083843,0.0013351
1.3211,1.1708,0.001378,-0.081968,0.0012732
1.3361,1.1692,0.0013208,-0.080132,0.0012131
1.3511,1.1677,0.0012657,-0.078339,0.0011559
1.3661,1.1662,0.0012137,-0.076596,0.0011034
1.3811,1.1646,0.0011633,-0.074891,0.0010537
1.3961,1.1632,0.0011171,-0.073223,0.0010059
1.4111,1.1617,0.0010723,-0.071587,0.00095937
1.4261,1.1603,0.0010297,-0.069996,0.00091733
1.4411,1.1588,0.00098931,-0.068439,0.00087743
1.4561,1.1574,0.00095028,-0.06692,0.0008392
1.4711,1.1561,0.00091307,-0.065429,0.00080204
1.4861,1.1547,0.00087753,-0.063978,0.00076741
1.5011,1.1534,0.00084414,-0.062562,0.00073489
1.5161,1.1521,0.00081171,-0.061171,0.00070298
1.5311,1.1507,0.00078063,-0.059817,0.00067356
1.5461,1.1495,0.00075146,-0.058489,0.00064469
1.5611,1.1482,0.00072284,-0.057193,0.00061777
1.5761,1.147,0.00069583,-0.055928,0.0005925
1.5911,1.1457,0.00066995,-0.054686,0.00056749
1.6062,1.1445,0.00064505,-0.053472,0.00054377
1.6212,1.1433,0.00062109,-0.052285,0.00052128
1.6362,1.1421,0.00059842,-0.051125,0.00050028
1.6512,1.141,0.00057676,-0.049996,0.00048061
1.6662,1.1398,0.00055572,-0.048884,0.00046115
1.6812,1.1387,0.00053557,-0.047795,0.00044196
1.6962,1.1375,0.00051652,-0.046736,0.00042508
1.7112,1.1364,0.00049805,-0.045698,0.00040839
1.7262,1.1354,0.0004805,-0.044679,0.0003919
1.7412,1.1343,0.00046361,-0.043686,0.00037655
1.7562,1.1332,0.00044727,-0.042714,0.00036221
1.7712,1.1322,0.00043148,-0.04176,0.00034804
1.7862,1.1311,0.00041619,-0.040826,0.0003344
1.8012,1.1301,0.00040188,-0.039912,0.00032153
1.8162,1.1291,0.00038774,-0.039018,0.00030906
1.8312,1.1281,0.00037444,-0.038142,0.00029717
1.8462,1.1271,0.0003616,-0.037287,0.00028598
1.8612,1.1261,0.000349,-0.036449,0.00027518
1.8762,1.1251,0.00033734,-0.03563,0.00026479
1.8912,1.1242,0.0003257,-0.034831,0.00025492
1.9062,1.1233,0.00031478,-0.034047,0.00024546
1.9212,1.1223,0.00030429,-0.033279,0.00023628
1.9362,1.1214,0.00029391,-0.032527,0.0002274
1.9512,1.1205,0.00028426,-0.03179,0.00021901
1.9662,1.1196,0.00027436,-0.031065,0.00021064
1.9812,1.1187,0.00026557,-0.030362,0.00020318
1.9962,1.1178,0.00025609,-0.029665,0.00019524
2.0113,1.117,0.00024834,-0.028991,0.00018859
2.0263,1.1161,0.00024028,-0.028327,0.00018185
2.0413,1.1153,0.00023228,-0.027675,0.00017516
2.0563,1.1144,0.00022515,-0.027041,0.00016931
2.0713,1.1136,0.00021787,-0.026413,0.00016316
2.0863,1.1128,0.00021111,-0.025803,0.00015745
2.1013,1.112,0.00020425,-0.025204,0.00015185
2.1163,1.1112,0.00019755,-0.024616,0.00014659
2.1313,1.1104,0.00019146,-0.024042,0.00014148
2.1463,1.1096,0.00018554,-0.023479,0.00013662
2.1613,1.1089,0.0001803,-0.022931,0.00013217
2.1763,1.1081,0.00017515,-0.022391,0.00012762
2.1913,1.1074,0.00016952,-0.021863,0.00012316
2.2063,1.1066,0.00016384,-0.021345,0.00011889
2.2213,1.1059,0.00015899,-0.020841,0.00011495
2.2363,1.1052,0.0001544,-0.020345,0.00011117
2.2513,1.1044,0.00014958,-0.019854,0.0001074
2.2663,1.1037,0.00014506,-0.019374,0.00010362
2.2813,1.103,0.00014074,-0.018908,0.00010023
2.2963,1.1023,0.00013649,-0.018453,9.6955e-05
2.3113,1.1016,0.00013242,-0.018003,9.3615e-05
2.3263,1.101,0.00012821,-0.017562,9.0406e-05
2.3413,1.1003,0.00012426,-0.01713,8.7479e-05
2.3563,1.0996,0.00012057,-0.016708,8.4627e-05
2.3713,1.099,0.00011708,-0.016293,8.1708e-05
2.3863,1.0983,0.00011375,-0.015885,7.898e-05
2.4014,1.0977,0.0001103,-0.015488,7.6572e-05
2.4164,1.097,0.00010695,-0.015101,7.4309e-05
2.4314,1.0964,0.00010397,-0.014721,7.2003e-05
2.4464,1.0958,0.00010097,-0.014347,6.9565e-05
2.4614,1.0952,9.8086e-05,-0.01398,6.7167e-05
2.4764,1.0946,9.5284e-05,-0.01362,6.4862e-05
2.4914,1.094,9.2625e-05,-0.013266,6.2895e-05
2.5064,1.0934,8.9957e-05,-0.01292,6.1107e-05
2.5214,1.0928,8.7205e-05,-0.012581,5.9272e-05
2.5364,1.0922,8.4742e-05,-0.012249,5.7388e-05
2.5514,1.0916,8.2393e-05,-0.011923,5.549e-05
2.5664,1.091,8.0121e-05,-0.011606,5.377e-05
2.5814,1.0905,7.782e-05,-0.011291,5.2041e-05
2.5964,1.0899,7.5657e-05,-0.010984,5.0333e-05
2.6114,1.0894,7.3678e-05,-0.010685,4.875e-05
2.6264,1.0888,7.162e-05,-0.01039,4.7132e-05
2.6414,1.0883,6.9609e-05,-0.010098,4.5475e-05
2.6564,1.0878,6.7871e-05,-0.009815,4.4013e-05
2.6714,1.0872,6.6239e-05,-0.0095401,4.2735e-05
2.6864,1.0867,6.445e-05,-0.0092683,4.145e-05
2.7014,1.0862,6.2661e-05,-0.0089996,4.0189e-05
2.7164,1.0857,6.0774e-05,-0.008736,3.8919e-05
2.7314,1.0852,5.9072e-05,-0.0084805,3.7755e-05
2.7464,1.0847,5.7718e-05,-0.0082322,3.6734e-05
2.7614,1.0842,5.6339e-05,-0.0079863,3.5653e-05
2.7764,1.0837,5.4814e-05,-0.0077424,3.449e-05
2.7914,1.0832,5.3151e-05,-0.0075004,3.3311e-05
2.8065,1.0827,5.1656e-05,-0.0072667,3.2193e-05
2.8215,1.0822,5.0412e-05,-0.0070414,3.1323e-05
2.8365,1.0817,4.9148e-05,-0.0068187,3.0444e-05
2.8515,1.0813,4.7847e-05,-0.0065982,2.9551e-05
2.8665,1.0808,4.654e-05,-0.0063821,2.8675e-05
2.8815,1.0803,4.5314e-05,-0.0061723,2.7812e-05
2.8965,1.0799,4.4136e-05,-0.0059671,2.6981e-05
2.9115,1.0794,4.2933e-05,-0.0057639,2.616e-05
2.9265,1.079,4.1754e-05,-0.0055642,2.5517e-05
2.9415,1.0785,4.0713e-05,-0.0053708,2.494e-05
2.9565,1.0781,3.9744e-05,-0.0051823,2.4341e-05
2.9715,1.0777,3.8855e-05,-0.004995,2.3602e-05
2.9865,1.0772,3.8027e-05,-0.0048102,2.2781e-05


==> figs/data/cylinder_acm_3_2.02_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0699,5.1687e-05,0.016273,3.1649e-05
-2.9985,1.0699,5.1829e-05,0.016302,3.1755e-05
-2.997,1.0699,5.1976e-05,0.016331,3.1862e-05
-2.9955,1.07,5.2112e-05,0.01636,3.1968e-05
-2.994,1.07,5.2262e-05,0.016389,3.2074e-05
-2.9925,1.07,5.2417e-05,0.016418,3.218e-05
-2.991,1.07,5.2564e-05,0.016447,3.2285e-05
-2.9895,1.0701,5.2717e-05,0.016475,3.239e-05
-2.988,1.0701,5.287e-05,0.016505,3.2496e-05
-2.9865,1.0701,5.3012e-05,0.016534,3.2601e-05
-2.985,1.0702,5.3164e-05,0.016563,3.2705e-05
-2.9835,1.0702,5.3313e-05,0.016592,3.2809e-05
-2.982,1.0702,5.3457e-05,0.016621,3.2911e-05
-2.9805,1.0703,5.361e-05,0.01665,3.3014e-05
-2.979,1.0703,5.3768e-05,0.016679,3.3115e-05
-2.9775,1.0703,5.3907e-05,0.016709,3.3216e-05
-2.976,1.0703,5.4052e-05,0.016738,3.3317e-05
-2.9745,1.0704,5.4209e-05,0.016767,3.3417e-05
-2.973,1.0704,5.4358e-05,0.016796,3.3518e-05
-2.9715,1.0704,5.4496e-05,0.016826,3.3617e-05
-2.97,1.0705,5.4652e-05,0.016855,3.3716e-05
-2.9685,1.0705,5.4799e-05,0.016885,3.3814e-05
-2.967,1.0705,5.4958e-05,0.016914,3.3912e-05
-2.9655,1.0706,5.5108e-05,0.016943,3.4008e-05
-2.964,1.0706,5.5263e-05,0.016973,3.4102e-05
-2.9625,1.0706,5.5426e-05,0.017002,3.4196e-05
-2.961,1.0706,5.5576e-05,0.017032,3.429e-05
-2.9595,1.0707,5.5728e-05,0.017061,3.4383e-05
-2.958,1.0707,5.5887e-05,0.017091,3.4477e-05
-2.9565,1.0707,5.604e-05,0.017121,3.4572e-05
-2.955,1.0708,5.6185e-05,0.01715,3.4669e-05
-2.9535,1.0708,5.6357e-05,0.01718,3.477e-05
-2.952,1.0708,5.6509e-05,0.01721,3.4873e-05
-2.9505,1.0709,5.6666e-05,0.01724,3.4978e-05
-2.949,1.0709,5.6833e-05,0.01727,3.5087e-05
-2.9475,1.0709,5.6974e-05,0.0173,3.5201e-05
-2.946,1.071,5.7147e-05,0.017331,3.532e-05
-2.9445,1.071,5.7297e-05,0.017361,3.5442e-05
-2.943,1.071,5.7455e-05,0.017391,3.5564e-05
-2.9415,1.071,5.7621e-05,0.017422,3.5687e-05
-2.94,1.0711,5.7787e-05,0.017452,3.581e-05
-2.9385,1.0711,5.7957e-05,0.017483,3.5933e-05
-2.937,1.0711,5.8113e-05,0.017513,3.6056e-05
-2.9355,1.0712,5.8287e-05,0.017544,3.6179e-05
-2.934,1.0712,5.8441e-05,0.017574,3.6303e-05
-2.9325,1.0712,5.8596e-05,0.017605,3.6427e-05
-2.931,1.0713,5.8746e-05,0.017636,3.6552e-05
-2.9295,1.0713,5.889e-05,0.017667,3.6677e-05
-2.928,1.0713,5.907e-05,0.017698,3.6803e-05
-2.9265,1.0713,5.9215e-05,0.017729,3.6928e-05
-2.925,1.0714,5.9385e-05,0.017759,3.7055e-05
-2.9235,1.0714,5.953e-05,0.01779,3.7182e-05
-2.922,1.0714,5.9684e-05,0.017822,3.7307e-05
-2.9205,1.0715,5.985e-05,0.017853,3.7433e-05
-2.919,1.0715,6.0007e-05,0.017884,3.7559e-05
-2.9175,1.0715,6.0169e-05,0.017915,3.7685e-05
-2.916,1.0716,6.0328e-05,0.017946,3.7812e-05
-2.9145,1.0716,6.0488e-05,0.017977,3.7939e-05
-2.913,1.0716,6.0655e-05,0.018009,3.8068e-05
-2.9115,1.0717,6.0819e-05,0.01804,3.8197e-05
-2.91,1.0717,6.0982e-05,0.018072,3.8328e-05
-2.9085,1.0717,6.1161e-05,0.018103,3.8458e-05
-2.907,1.0717,6.1316e-05,0.018135,3.8588e-05
-2.9055,1.0718,6.1496e-05,0.018167,3.8716e-05
-2.904,1.0718,6.1671e-05,0.018198,3.8845e-05
-2.9025,1.0718,6.1845e-05,0.01823,3.8974e-05
-2.901,1.0719,6.2015e-05,0.018262,3.9103e-05
-2.8995,1.0719,6.2201e-05,0.018294,3.9232e-05
-2.898,1.0719,6.2392e-05,0.018325,3.9361e-05
-2.8965,1.072,6.2569e-05,0.018357,3.9492e-05
-2.895,1.072,6.2731e-05,0.018389,3.9624e-05
-2.8935,1.072,6.2908e-05,0.018421,3.9755e-05
-2.892,1.0721,6.3077e-05,0.018453,3.9886e-05
-2.8905,1.0721,6.3247e-05,0.018486,4.0017e-05
-2.889,1.0721,6.3434e-05,0.018518,4.0149e-05
-2.8875,1.0721,6.3624e-05,0.01855,4.0281e-05
-2.886,1.0722,6.3815e-05,0.018582,4.0413e-05
-2.8845,1.0722,6.3993e-05,0.018615,4.0544e-05
-2.883,1.0722,6.4168e-05,0.018647,4.0675e-05
-2.8815,1.0723,6.4368e-05,0.018679,4.0808e-05
-2.88,1.0723,6.4555e-05,0.018712,4.0939e-05
-2.8785,1.0723,6.4753e-05,0.018744,4.1071e-05
-2.877,1.0724,6.4936e-05,0.018777,4.1203e-05
-2.8755,1.0724,6.5121e-05,0.018809,4.1334e-05
-2.874,1.0724,6.5307e-05,0.018842,4.1466e-05
-2.8725,1.0725,6.5503e-05,0.018875,4.1597e-05
-2.871,1.0725,6.5687e-05,0.018907,4.1729e-05
-2.8695,1.0725,6.5881e-05,0.01894,4.1862e-05
-2.868,1.0726,6.6071e-05,0.018973,4.1995e-05
-2.8665,1.0726,6.6265e-05,0.019006,4.2128e-05
-2.865,1.0726,6.6454e-05,0.019039,4.2263e-05
-2.8635,1.0726,6.6643e-05,0.019072,4.2399e-05
-2.862,1.0727,6.6833e-05,0.019105,4.2534e-05
-2.8605,1.0727,6.7032e-05,0.019138,4.2669e-05
-2.859,1.0727,6.7214e-05,0.019171,4.2804e-05
-2.8575,1.0728,6.7414e-05,0.019204,4.2937e-05
-2.856,1.0728,6.7603e-05,0.019237,4.3072e-05
-2.8545,1.0728,6.7819e-05,0.01927,4.3212e-05
-2.853,1.0729,6.8016e-05,0.019303,4.3357e-05
-2.8515,1.0729,6.822e-05,0.019337,4.3509e-05
-2.85,1.0729,6.8434e-05,0.01937,4.3666e-05
-2.8485,1.073,6.8628e-05,0.019404,4.3821e-05
-2.847,1.073,6.8837e-05,0.019438,4.3976e-05
-2.8455,1.073,6.9043e-05,0.019471,4.4131e-05
-2.844,1.0731,6.9249e-05,0.019505,4.4284e-05
-2.8425,1.0731,6.9455e-05,0.019539,4.4438e-05
-2.841,1.0731,6.9661e-05,0.019573,4.4592e-05
-2.8395,1.0731,6.9869e-05,0.019607,4.4744e-05
-2.838,1.0732,7.0072e-05,0.019641,4.4896e-05
-2.8365,1.0732,7.0268e-05,0.019675,4.5052e-05
-2.835,1.0732,7.0485e-05,0.019709,4.5211e-05
-2.8335,1.0733,7.0699e-05,0.019743,4.5371e-05
-2.832,1.0733,7.0922e-05,0.019778,4.5531e-05
-2.8305,1.0733,7.1139e-05,0.019812,4.569e-05
-2.829,1.0734,7.1347e-05,0.019846,4.5849e-05
-2.8275,1.0734,7.1557e-05,0.019881,4.6007e-05
-2.826,1.0734,7.1761e-05,0.019915,4.6164e-05
-2.8245,1.0735,7.1981e-05,0.01995,4.632e-05
-2.823,1.0735,7.2186e-05,0.019984,4.6478e-05
-2.8215,1.0735,7.2385e-05,0.020019,4.6636e-05
-2.82,1.0736,7.2613e-05,0.020053,4.6793e-05
-2.8185,1.0736,7.2817e-05,0.020088,4.6947e-05
-2.817,1.0736,7.3024e-05,0.020123,4.7101e-05
-2.8155,1.0737,7.3229e-05,0.020158,4.7254e-05
-2.814,1.0737,7.3436e-05,0.020192,4.7406e-05
-2.8125,1.0737,7.3652e-05,0.020227,4.7558e-05
-2.811,1.0738,7.3856e-05,0.020262,4.7708e-05
-2.8095,1.0738,7.4065e-05,0.020297,4.7859e-05
-2.808,1.0738,7.4283e-05,0.020332,4.801e-05
-2.8065,1.0738,7.4483e-05,0.020367,4.8163e-05
-2.805,1.0739,7.4693e-05,0.020402,4.8315e-05
-2.8035,1.0739,7.4908e-05,0.020438,4.8468e-05
-2.802,1.0739,7.512e-05,0.020473,4.8623e-05
-2.8005,1.074,7.5346e-05,0.020508,4.8778e-05
-2.7989,1.074,7.5566e-05,0.020544,4.8934e-05
-2.7974,1.074,7.5798e-05,0.020579,4.9093e-05
-2.7959,1.0741,7.6014e-05,0.020615,4.9252e-05
-2.7944,1.0741,7.6239e-05,0.02065,4.9411e-05
-2.7929,1.0741,7.6466e-05,0.020686,4.957e-05
-2.7914,1.0742,7.6689e-05,0.020722,4.9729e-05
-2.7899,1.0742,7.691e-05,0.020757,4.9888e-05
-2.7884,1.0742,7.7137e-05,0.020793,5.0049e-05
-2.7869,1.0743,7.7366e-05,0.020829,5.0207e-05
-2.7854,1.0743,7.7596e-05,0.020864,5.0366e-05
-2.7839,1.0743,7.7833e-05,0.0209,5.0526e-05
-2.7824,1.0744,7.806e-05,0.020936,5.0684e-05
-2.7809,1.0744,7.8298e-05,0.020972,5.0843e-05
-2.7794,1.0744,7.8526e-05,0.021008,5.1002e-05
-2.7779,1.0745,7.8765e-05,0.021044,5.1162e-05
-2.7764,1.0745,7.8997e-05,0.02108,5.1322e-05
-2.7749,1.0745,7.9228e-05,0.021116,5.1484e-05
-2.7734,1.0746,7.9471e-05,0.021152,5.1646e-05
-2.7719,1.0746,7.9709e-05,0.021189,5.181e-05
-2.7704,1.0746,7.9946e-05,0.021225,5.1978e-05
-2.7689,1.0747,8.0196e-05,0.021262,5.2147e-05
-2.7674,1.0747,8.0445e-05,0.021298,5.2316e-05
-2.7659,1.0747,8.0701e-05,0.021335,5.2485e-05
-2.7644,1.0748,8.0936e-05,0.021372,5.2655e-05
-2.7629,1.0748,8.1185e-05,0.021408,5.2826e-05
-2.7614,1.0748,8.1446e-05,0.021445,5.2998e-05
-2.7599,1.0749,8.1698e-05,0.021482,5.3171e-05
-2.7584,1.0749,8.1948e-05,0.021519,5.3347e-05
-2.7569,1.0749,8.2183e-05,0.021556,5.3532e-05
-2.7554,1.0749,8.2442e-05,0.021593,5.3725e-05
-2.7539,1.075,8.269e-05,0.021631,5.392e-05
-2.7524,1.075,8.2933e-05,0.021668,5.4114e-05
-2.7509,1.075,8.3195e-05,0.021705,5.4307e-05
-2.7494,1.0751,8.3446e-05,0.021743,5.4501e-05
-2.7479,1.0751,8.3708e-05,0.02178,5.4694e-05
-2.7464,1.0751,8.3968e-05,0.021818,5.4889e-05
-2.7449,1.0752,8.423e-05,0.021855,5.5083e-05
-2.7434,1.0752,8.4477e-05,0.021893,5.5276e-05
-2.7419,1.0752,8.4745e-05,0.021931,5.5471e-05
-2.7404,1.0753,8.5002e-05,0.021968,5.5665e-05
-2.7389,1.0753,8.5266e-05,0.022006,5.5861e-05
-2.7374,1.0753,8.5527e-05,0.022044,5.6057e-05
-2.7359,1.0754,8.5787e-05,0.022082,5.6252e-05
-2.7344,1.0754,8.6036e-05,0.02212,5.6449e-05
-2.7329,1.0754,8.6309e-05,0.022158,5.6646e-05
-2.7314,1.0755,8.6579e-05,0.022196,5.6844e-05
-2.7299,1.0755,8.6844e-05,0.022235,5.7043e-05
-2.7284,1.0755,8.711e-05,0.022273,5.7243e-05
-2.7269,1.0756,8.7365e-05,0.022311,5.7443e-05
-2.7254,1.0756,8.7647e-05,0.02235,5.7644e-05
-2.7239,1.0756,8.7904e-05,0.022388,5.7844e-05
-2.7224,1.0757,8.8177e-05,0.022427,5.8046e-05
-2.7209,1.0757,8.8436e-05,0.022465,5.8251e-05
-2.7194,1.0757,8.8715e-05,0.022504,5.8456e-05
-2.7179,1.0758,8.8974e-05,0.022543,5.8659e-05
-2.7164,1.0758,8.9253e-05,0.022582,5.8862e-05
-2.7149,1.0758,8.9511e-05,0.022621,5.9062e-05
-2.7134,1.0759,8.979e-05,0.02266,5.9262e-05
-2.7119,1.0759,9.006e-05,0.022699,5.9461e-05
-2.7104,1.0759,9.0331e-05,0.022738,5.9659e-05
-2.7089,1.076,9.06e-05,0.022777,5.9855e-05
-2.7074,1.076,9.0875e-05,0.022816,6.0051e-05
-2.7059,1.0724,9.0869e-05,0.022779,6.0057e-05
-2.7044,1.0761,9.145e-05,0.022895,6.0446e-05
-2.7029,1.0761,9.1728e-05,0.022934,6.0642e-05
-2.7014,1.0761,9.2017e-05,0.022973,6.0837e-05
-2.6999,1.0762,9.2293e-05,0.023012,6.1033e-05
-2.6984,1.0762,9.257e-05,0.023052,6.1229e-05
-2.6969,1.0762,9.286e-05,0.023091,6.1426e-05
-2.6954,1.0763,9.3136e-05,0.023131,6.1625e-05
-2.6939,1.0763,9.3413e-05,0.02317,6.1824e-05
-2.6924,1.0763,9.3699e-05,0.02321,6.2023e-05
-2.6909,1.0764,9.3987e-05,0.023249,6.2223e-05
-2.6894,1.0764,9.4262e-05,0.023289,6.2423e-05
-2.6879,1.0764,9.4549e-05,0.023329,6.2626e-05
-2.6864,1.0765,9.4833e-05,0.023369,6.2828e-05
-2.6849,1.0765,9.5132e-05,0.023408,6.303e-05
-2.6834,1.0765,9.5415e-05,0.023448,6.3234e-05
-2.6819,1.0766,9.5708e-05,0.023488,6.3449e-05
-2.6804,1.0766,9.6005e-05,0.023529,6.3667e-05
-2.6789,1.0766,9.6304e-05,0.023569,6.3887e-05
-2.6774,1.0767,9.6603e-05,0.023609,6.4109e-05
-2.6759,1.0767,9.6915e-05,0.02365,6.4333e-05
-2.6744,1.0767,9.7219e-05,0.02369,6.4562e-05
-2.6729,1.0768,9.7505e-05,0.023731,6.4796e-05
-2.6714,1.0768,9.7797e-05,0.023772,6.5039e-05
-2.6699,1.0768,9.8095e-05,0.023813,6.5282e-05
-2.6684,1.0769,9.8377e-05,0.023854,6.5527e-05
-2.6669,1.0769,9.8673e-05,0.023895,6.5774e-05
-2.6654,1.0769,9.8962e-05,0.023936,6.6022e-05
-2.6639,1.077,9.9255e-05,0.023978,6.6271e-05
-2.6624,1.077,9.9556e-05,0.024019,6.6523e-05
-2.6609,1.077,9.9847e-05,0.024061,6.6776e-05
-2.6594,1.0771,0.00010016,0.024102,6.7029e-05
-2.6579,1.0771,0.00010046,0.024143,6.7281e-05
-2.6564,1.0771,0.00010075,0.024185,6.7532e-05
-2.6549,1.0772,0.00010106,0.024227,6.7783e-05
-2.6534,1.0772,0.00010137,0.024268,6.8032e-05
-2.6519,1.0772,0.00010167,0.02431,6.828e-05
-2.6504,1.0773,0.00010199,0.024352,6.8528e-05
-2.6489,1.0773,0.0001023,0.024393,6.8775e-05
-2.6474,1.0773,0.0001026,0.024435,6.9021e-05
-2.6459,1.0774,0.00010292,0.024477,6.9266e-05
-2.6444,1.0774,0.00010323,0.024519,6.951e-05
-2.6429,1.0774,0.00010356,0.024561,6.9755e-05
-2.6414,1.0775,0.00010388,0.024603,7.0001e-05
-2.6399,1.0775,0.0001042,0.024645,7.0249e-05
-2.6384,1.0775,0.00010452,0.024687,7.0496e-05
-2.6369,1.0776,0.00010484,0.02473,7.0744e-05
-2.6354,1.0776,0.00010518,0.024772,7.0991e-05
-2.6339,1.0777,0.0001055,0.024814,7.1239e-05
-2.6324,1.0777,0.00010583,0.024857,7.1488e-05
-2.6309,1.0777,0.00010618,0.024899,7.1737e-05
-2.6294,1.0778,0.00010651,0.024942,7.1987e-05
-2.6279,1.0778,0.00010685,0.024985,7.2238e-05
-2.6264,1.0778,0.00010719,0.025027,7.2488e-05
-2.6249,1.0779,0.00010752,0.02507,7.2736e-05
-2.6234,1.0779,0.00010787,0.025113,7.2988e-05
-2.6219,1.0779,0.00010821,0.025156,7.3242e-05
-2.6204,1.078,0.00010853,0.025199,7.3495e-05
-2.6189,1.078,0.00010888,0.025242,7.375e-05
-2.6174,1.078,0.00010922,0.025286,7.4007e-05
-2.6159,1.0781,0.00010956,0.025329,7.4266e-05
-2.6144,1.0781,0.0001099,0.025372,7.4525e-05
-2.6129,1.0781,0.00011026,0.025416,7.4784e-05
-2.6114,1.0782,0.00011061,0.025459,7.5044e-05
-2.6099,1.0782,0.00011096,0.025503,7.5306e-05
-2.6084,1.0782,0.00011132,0.025547,7.5579e-05
-2.6069,1.0783,0.00011167,0.025591,7.5852e-05
-2.6054,1.0783,0.00011203,0.025634,7.6129e-05
-2.6039,1.0783,0.00011238,0.025678,7.6405e-05
-2.6024,1.0784,0.00011275,0.025722,7.6683e-05
-2.6009,1.0784,0.00011311,0.025766,7.6963e-05
-2.5994,1.0784,0.00011346,0.025811,7.724e-05
-2.5979,1.0785,0.00011383,0.025855,7.7518e-05
-2.5964,1.0785,0.00011419,0.025899,7.7798e-05
-2.5949,1.0785,0.00011455,0.025943,7.8078e-05
-2.5934,1.0786,0.0001149,0.025988,7.8362e-05
-2.5919,1.0786,0.00011526,0.026032,7.8648e-05
-2.5904,1.0787,0.00011562,0.026077,7.8936e-05
-2.5889,1.0787,0.00011599,0.026122,7.9222e-05
-2.5874,1.0787,0.00011635,0.026167,7.9508e-05
-2.5859,1.0788,0.0001167,0.026212,7.9796e-05
-2.5844,1.0788,0.00011709,0.026257,8.0083e-05
-2.5829,1.0788,0.00011744,0.026302,8.0368e-05
-2.5814,1.0789,0.00011781,0.026347,8.0657e-05
-2.5799,1.0789,0.00011818,0.026392,8.0944e-05
-2.5784,1.0789,0.00011855,0.026437,8.123e-05
-2.5769,1.079,0.00011891,0.026482,8.1516e-05
-2.5754,1.079,0.00011928,0.026527,8.1799e-05
-2.5739,1.079,0.00011966,0.026573,8.2081e-05
-2.5724,1.0791,0.00012004,0.026618,8.2364e-05
-2.5709,1.0791,0.00012041,0.026664,8.2648e-05
-2.5694,1.0791,0.00012079,0.026709,8.2932e-05
-2.5679,1.0792,0.00012118,0.026755,8.3215e-05
-2.5664,1.0792,0.00012155,0.0268,8.3498e-05
-2.5649,1.0792,0.00012193,0.026846,8.3782e-05
-2.5634,1.0793,0.00012231,0.026892,8.4066e-05
-2.5619,1.0793,0.00012269,0.026938,8.435e-05
-2.5604,1.0793,0.00012309,0.026984,8.4633e-05
-2.5589,1.0794,0.00012346,0.02703,8.4917e-05
-2.5574,1.0794,0.00012386,0.027076,8.5202e-05
-2.5559,1.0795,0.00012424,0.027122,8.5485e-05
-2.5544,1.0795,0.00012465,0.027169,8.577e-05
-2.5529,1.0795,0.00012503,0.027215,8.6061e-05
-2.5514,1.0796,0.00012544,0.027262,8.6356e-05
-2.5499,1.0796,0.00012586,0.027308,8.6652e-05
-2.5484,1.0796,0.00012626,0.027355,8.6948e-05
-2.5469,1.0797,0.00012667,0.027402,8.7245e-05
-2.5454,1.0797,0.00012707,0.027448,8.7547e-05
-2.5439,1.0797,0.00012748,0.027495,8.7849e-05
-2.5424,1.0798,0.00012789,0.027542,8.8152e-05
-2.5409,1.0798,0.00012831,0.027589,8.8457e-05
-2.5394,1.0798,0.0001287,0.027636,8.8761e-05
-2.5379,1.0799,0.00012912,0.027684,8.907e-05
-2.5364,1.0799,0.00012953,0.027731,8.939e-05
-2.5349,1.0799,0.00012995,0.027778,8.9713e-05
-2.5334,1.08,0.00013035,0.027826,9.0037e-05
-2.5319,1.08,0.00013078,0.027873,9.0359e-05
-2.5304,1.0801,0.00013119,0.027921,9.0682e-05
-2.5289,1.0801,0.00013162,0.027968,9.1005e-05
-2.5274,1.0801,0.00013202,0.028016,9.1327e-05
-2.5259,1.0802,0.00013243,0.028063,9.165e-05
-2.5244,1.0802,0.00013285,0.028111,9.1975e-05
-2.5229,1.0802,0.00013327,0.028159,9.2303e-05
-2.5214,1.0803,0.00013369,0.028207,9.2632e-05
-2.5199,1.0803,0.00013411,0.028255,9.2962e-05
-2.5184,1.0803,0.00013454,0.028303,9.3291e-05
-2.5169,1.0804,0.00013496,0.028351,9.3622e-05
-2.5154,1.0804,0.00013539,0.028399,9.3953e-05
-2.5139,1.0804,0.00013581,0.028447,9.4287e-05
-2.5124,1.0805,0.00013625,0.028496,9.4622e-05
-2.5109,1.0805,0.00013668,0.028544,9.4958e-05
-2.5094,1.0806,0.00013713,0.028593,9.5296e-05
-2.5079,1.0806,0.00013758,0.028642,9.5638e-05
-2.5064,1.0806,0.00013802,0.028691,9.5983e-05
-2.5049,1.0807,0.00013847,0.02874,9.6336e-05
-2.5034,1.0807,0.00013892,0.028789,9.6701e-05
-2.5019,1.0807,0.00013939,0.028838,9.7067e-05
-2.5004,1.0808,0.00013985,0.028887,9.7433e-05
-2.4989,1.0808,0.00014032,0.028937,9.7798e-05
-2.4974,1.0808,0.00014078,0.028986,9.8163e-05
-2.4959,1.0809,0.00014125,0.029036,9.8527e-05
-2.4944,1.0809,0.00014173,0.029085,9.8889e-05
-2.4929,1.0809,0.00014222,0.029135,9.9252e-05
-2.4914,1.081,0.00014269,0.029185,9.9614e-05
-2.4899,1.081,0.00014318,0.029234,9.9977e-05
-2.4884,1.0811,0.00014365,0.029284,0.00010034
-2.4869,1.0811,0.00014415,0.029334,0.0001007
-2.4854,1.0811,0.00014463,0.029384,0.00010107
-2.4839,1.0812,0.00014511,0.029434,0.00010143
-2.4824,1.0812,0.0001456,0.029484,0.00010179
-2.4809,1.0812,0.00014609,0.029535,0.00010216
-2.4794,1.0813,0.00014659,0.029585,0.00010252
-2.4779,1.0813,0.00014707,0.029635,0.00010287
-2.4764,1.0813,0.00014754,0.029686,0.00010323
-2.4749,1.0814,0.00014805,0.029736,0.00010359
-2.4734,1.0814,0.00014854,0.029787,0.00010394
-2.4719,1.0814,0.00014904,0.029837,0.0001043
-2.4704,1.0815,0.00014952,0.029888,0.00010466
-2.4689,1.0815,0.00015001,0.029939,0.00010502
-2.4674,1.0816,0.00015049,0.02999,0.00010537
-2.4659,1.0816,0.00015099,0.03004,0.00010574
-2.4644,1.0816,0.00015146,0.030091,0.0001061
-2.4629,1.0817,0.00015195,0.030142,0.00010647
-2.4614,1.0817,0.00015243,0.030194,0.00010684
-2.4599,1.0817,0.00015291,0.030245,0.00010721
-2.4584,1.0818,0.0001534,0.030296,0.00010758
-2.4569,1.0818,0.0001539,0.030348,0.00010796
-2.4554,1.0818,0.00015441,0.030399,0.00010835
-2.4539,1.0819,0.0001549,0.030451,0.00010875
-2.4524,1.0819,0.00015541,0.030503,0.00010915
-2.4509,1.082,0.00015594,0.030555,0.00010956
-2.4494,1.082,0.00015646,0.030607,0.00010997
-2.4479,1.082,0.00015698,0.030659,0.00011038
-2.4464,1.0821,0.00015751,0.030712,0.00011079
-2.4449,1.0821,0.00015805,0.030764,0.0001112
-2.4434,1.0821,0.00015859,0.030816,0.00011161
-2.4419,1.0822,0.00015911,0.030869,0.00011202
-2.4404,1.0822,0.00015966,0.030921,0.00011244
-2.4389,1.0822,0.00016021,0.030974,0.00011285
-2.4374,1.0823,0.00016074,0.031027,0.00011327
-2.4359,1.0823,0.00016128,0.03108,0.00011369
-2.4344,1.0824,0.00016183,0.031132,0.00011411
-2.4329,1.0824,0.00016236,0.031185,0.00011453
-2.4314,1.0824,0.00016292,0.031239,0.00011495
-2.4299,1.0825,0.00016347,0.031292,0.00011538
-2.4284,1.0825,0.00016401,0.031345,0.0001158
-2.4269,1.0825,0.00016457,0.031398,0.00011622
-2.4254,1.0826,0.00016512,0.031452,0.00011664
-2.4239,1.0826,0.00016568,0.031505,0.00011706
-2.4224,1.0827,0.00016623,0.031559,0.00011749
-2.4209,1.0827,0.00016678,0.031612,0.00011791
-2.4194,1.0827,0.00016733,0.031666,0.00011833
-2.4179,1.0828,0.0001679,0.03172,0.00011875
-2.4164,1.0828,0.00016847,0.031773,0.00011917
-2.4149,1.0828,0.00016904,0.031827,0.00011958
-2.4134,1.0829,0.00016961,0.031881,0.00012
-2.4119,1.0829,0.00017018,0.031935,0.00012041
-2.4104,1.0829,0.00017074,0.031989,0.00012082
-2.4089,1.083,0.00017131,0.032043,0.00012124
-2.4074,1.083,0.00017189,0.032098,0.00012167
-2.4059,1.0831,0.00017247,0.032152,0.0001221
-2.4044,1.0831,0.00017304,0.032207,0.00012253
-2.4029,1.0831,0.00017364,0.032262,0.00012297
-2.4014,1.0832,0.00017422,0.032316,0.00012342
-2.3998,1.0832,0.00017481,0.032371,0.00012388
-2.3983,1.0832,0.0001754,0.032427,0.00012435
-2.3968,1.0833,0.000176,0.032482,0.00012482
-2.3953,1.0833,0.00017659,0.032538,0.0001253
-2.3938,1.0834,0.00017718,0.032593,0.00012579
-2.3923,1.0834,0.00017779,0.032649,0.00012628
-2.3908,1.0834,0.00017838,0.032705,0.00012677
-2.3893,1.0835,0.00017899,0.03276,0.00012726
-2.3878,1.0835,0.0001796,0.032816,0.00012775
-2.3863,1.0835,0.0001802,0.032872,0.00012823
-2.3848,1.0836,0.00018081,0.032928,0.00012872
-2.3833,1.0836,0.00018142,0.032985,0.00012921
-2.3818,1.0836,0.00018203,0.033041,0.00012971
-2.3803,1.0837,0.00018266,0.033097,0.00013021
-2.3788,1.0837,0.00018327,0.033154,0.00013071
-2.3773,1.0838,0.00018389,0.033211,0.00013121
-2.3758,1.0838,0.00018451,0.033267,0.00013172
-2.3743,1.0838,0.00018513,0.033324,0.00013223
-2.3728,1.0839,0.00018575,0.033381,0.00013274
-2.3713,1.0839,0.00018639,0.033438,0.00013325
-2.3698,1.0839,0.00018701,0.033495,0.00013376
-2.3683,1.084,0.00018764,0.033552,0.00013427
-2.3668,1.084,0.00018827,0.033609,0.00013478
-2.3653,1.0841,0.0001889,0.033666,0.00013529
-2.3638,1.0841,0.00018952,0.033724,0.00013579
-2.3623,1.0841,0.00019017,0.033781,0.0001363
-2.3608,1.0842,0.00019081,0.033839,0.0001368
-2.3593,1.0842,0.00019145,0.033896,0.00013731
-2.3578,1.0842,0.00019209,0.033954,0.0001378
-2.3563,1.0843,0.00019273,0.034011,0.0001383
-2.3548,1.0843,0.00019337,0.034069,0.00013879
-2.3533,1.0844,0.00019402,0.034127,0.00013928
-2.3518,1.0844,0.00019465,0.034185,0.00013977
-2.3503,1.0844,0.0001953,0.034243,0.00014026
-2.3488,1.0845,0.00019594,0.034301,0.00014074
-2.3473,1.0845,0.0001966,0.034359,0.00014124
-2.3458,1.0845,0.00019725,0.034417,0.00014174
-2.3443,1.0846,0.0001979,0.034476,0.00014226
-2.3428,1.0846,0.00019857,0.034534,0.00014279
-2.3413,1.0847,0.00019923,0.034593,0.00014332
-2.3398,1.0847,0.00019992,0.034652,0.00014385
-2.3383,1.0847,0.00020059,0.034711,0.00014439
-2.3368,1.0848,0.00020128,0.034771,0.00014494
-2.3353,1.0848,0.00020197,0.03483,0.00014548
-2.3338,1.0848,0.00020268,0.034889,0.00014603
-2.3323,1.0849,0.00020337,0.034949,0.00014659
-2.3308,1.0849,0.00020408,0.035009,0.00014715
-2.3293,1.085,0.00020479,0.035068,0.00014772
-2.3278,1.085,0.00020551,0.035128,0.00014829
-2.3263,1.085,0.00020622,0.035188,0.00014886
-2.3248,1.0851,0.00020695,0.035248,0.00014944
-2.3233,1.0851,0.00020768,0.035308,0.00015001
-2.3218,1.0851,0.0002084,0.035368,0.00015059
-2.3203,1.0852,0.00020912,0.035429,0.00015118
-2.3188,1.0852,0.00020985,0.035489,0.00015177
-2.3173,1.0853,0.00021058,0.03555,0.00015235
-2.3158,1.0853,0.00021131,0.03561,0.00015294
-2.3143,1.0853,0.00021204,0.035671,0.00015354
-2.3128,1.0854,0.00021277,0.035732,0.00015414
-2.3113,1.0854,0.00021351,0.035793,0.00015474
-2.3098,1.0854,0.00021426,0.035854,0.00015533
-2.3083,1.0855,0.00021499,0.035915,0.00015593
-2.3068,1.0855,0.00021573,0.035976,0.00015652
-2.3053,1.0856,0.00021647,0.036037,0.00015711
-2.3038,1.0856,0.00021724,0.036098,0.00015771
-2.3023,1.0856,0.00021798,0.036159,0.0001583
-2.3008,1.0857,0.00021874,0.036221,0.00015888
-2.2993,1.0857,0.00021948,0.036282,0.00015947
-2.2978,1.0857,0.00022025,0.036344,0.00016005
-2.2963,1.0858,0.00022101,0.036405,0.00016062
-2.2948,1.0858,0.00022178,0.036467,0.00016121
-2.2933,1.0859,0.00022255,0.036529,0.00016179
-2.2918,1.0859,0.00022332,0.036591,0.00016238
-2.2903,1.0859,0.0002241,0.036653,0.00016298
-2.2888,1.086,0.00022488,0.036715,0.00016357
-2.2873,1.086,0.00022566,0.036777,0.00016418
-2.2858,1.0861,0.00022646,0.03684,0.00016479
-2.2843,1.0861,0.00022723,0.036903,0.00016542
-2.2828,1.0861,0.00022803,0.036966,0.00016604
-2.2813,1.0862,0.00022884,0.037028,0.00016667
-2.2798,1.0862,0.00022966,0.037092,0.0001673
-2.2783,1.0862,0.00023046,0.037155,0.00016793
-2.2768,1.0863,0.00023128,0.037218,0.00016857
-2.2753,1.0863,0.00023209,0.037281,0.00016921
-2.2738,1.0864,0.00023292,0.037345,0.00016985
-2.2723,1.0864,0.00023374,0.037408,0.0001705
-2.2708,1.0864,0.00023458,0.037472,0.00017116
-2.2693,1.0865,0.00023542,0.037535,0.00017182
-2.2678,1.0865,0.00023626,0.037599,0.00017248
-2.2663,1.0866,0.00023708,0.037663,0.00017314
-2.2648,1.0866,0.00023793,0.037727,0.0001738
-2.2633,1.0866,0.00023877,0.037791,0.00017446
-2.2618,1.0867,0.00023962,0.037855,0.00017512
-2.2603,1.0867,0.00024044,0.037919,0.00017579
-2.2588,1.0867,0.0002413,0.037984,0.00017647
-2.2573,1.0868,0.00024214,0.038049,0.00017716
-2.2558,1.0868,0.000243,0.038114,0.00017785
-2.2543,1.0869,0.00024386,0.038179,0.00017854
-2.2528,1.0869,0.00024471,0.038244,0.00017923
-2.2513,1.0869,0.00024557,0.038309,0.00017992
-2.2498,1.087,0.00024643,0.038374,0.00018061
-2.2483,1.087,0.00024731,0.038439,0.00018131
-2.2468,1.0871,0.00024818,0.038505,0.00018201
-2.2453,1.0871,0.00024904,0.03857,0.00018271
-2.2438,1.0871,0.00024992,0.038636,0.00018342
-2.2423,1.0872,0.0002508,0.038701,0.00018414
-2.2408,1.0872,0.00025169,0.038767,0.00018486
-2.2393,1.0872,0.00025258,0.038834,0.00018559
-2.2378,1.0873,0.00025348,0.0389,0.00018632
-2.2363,1.0873,0.0002544,0.038966,0.00018705
-2.2348,1.0874,0.0002553,0.039032,0.00018778
-2.2333,1.0874,0.00025622,0.039099,0.00018852
-2.2318,1.0874,0.00025714,0.039165,0.00018925
-2.2303,1.0875,0.00025806,0.039232,0.00018999
-2.2288,1.0875,0.000259,0.039299,0.00019072
-2.2273,1.0876,0.00025991,0.039366,0.00019145
-2.2258,1.0876,0.00026084,0.039433,0.00019219
-2.2243,1.0876,0.00026177,0.0395,0.00019293
-2.2228,1.0877,0.00026271,0.039567,0.00019367
-2.2213,1.0877,0.00026366,0.039635,0.00019442
-2.2198,1.0877,0.0002646,0.039702,0.00019517
-2.2183,1.0878,0.00026555,0.03977,0.00019592
-2.2168,1.0878,0.00026649,0.039837,0.00019668
-2.2153,1.0879,0.00026743,0.039905,0.00019744
-2.2138,1.0879,0.00026841,0.039973,0.0001982
-2.2123,1.0879,0.00026936,0.040041,0.00019896
-2.2108,1.088,0.00027032,0.040109,0.00019972
-2.2093,1.088,0.00027128,0.040178,0.00020047
-2.2078,1.0881,0.00027224,0.040246,0.00020121
-2.2063,1.0881,0.0002732,0.040314,0.00020195
-2.2048,1.0881,0.00027418,0.040383,0.0002027
-2.2033,1.0882,0.00027515,0.040451,0.00020345
-2.2018,1.0882,0.00027612,0.04052,0.00020421
-2.2003,1.0883,0.0002771,0.040589,0.00020501
-2.1988,1.0883,0.00027809,0.040658,0.0002058
-2.1973,1.0883,0.00027906,0.040728,0.0002066
-2.1958,1.0884,0.00028004,0.040797,0.0002074
-2.1943,1.0884,0.00028104,0.040867,0.00020821
-2.1928,1.0884,0.00028204,0.040936,0.00020902
-2.1913,1.0885,0.00028305,0.041006,0.00020984
-2.1898,1.0885,0.00028405,0.041076,0.00021066
-2.1883,1.0886,0.00028507,0.041145,0.00021148
-2.1868,1.0886,0.0002861,0.041216,0.00021232
-2.1853,1.0886,0.00028712,0.041286,0.00021317
-2.1838,1.0887,0.00028815,0.041357,0.00021401
-2.1823,1.0887,0.00028915,0.041427,0.00021486
-2.1808,1.0888,0.00029019,0.041498,0.00021571
-2.1793,1.0888,0.00029124,0.041569,0.00021656
-2.1778,1.0888,0.00029226,0.04164,0.0002174
-2.1763,1.0889,0.00029329,0.041711,0.00021824
-2.1748,1.0889,0.00029434,0.041782,0.00021908
-2.1733,1.089,0.00029537,0.041853,0.00021993
-2.1718,1.089,0.00029645,0.041924,0.00022079
-2.1703,1.089,0.00029752,0.041996,0.00022167
-2.1688,1.0891,0.00029859,0.042067,0.00022256
-2.1673,1.0891,0.00029968,0.042139,0.00022345
-2.1658,1.0891,0.00030076,0.042211,0.00022433
-2.1643,1.0892,0.00030185,0.042283,0.00022522
-2.1628,1.0892,0.00030295,0.042355,0.0002261
-2.1613,1.0893,0.00030406,0.042427,0.00022698
-2.1598,1.0893,0.00030515,0.042499,0.00022785
-2.1583,1.0893,0.00030626,0.042571,0.00022873
-2.1568,1.0894,0.00030738,0.042644,0.0002296
-2.1553,1.0894,0.00030849,0.042716,0.00023048
-2.1538,1.0895,0.00030961,0.042789,0.00023137
-2.1523,1.0895,0.00031074,0.042862,0.00023226
-2.1508,1.0895,0.00031187,0.042935,0.00023315
-2.1493,1.0896,0.00031302,0.043008,0.00023404
-2.1478,1.0896,0.00031414,0.043081,0.00023493
-2.1463,1.0897,0.00031529,0.043154,0.00023583
-2.1448,1.0897,0.00031643,0.043227,0.00023674
-2.1433,1.0897,0.00031758,0.043301,0.00023764
-2.1418,1.0898,0.00031874,0.043374,0.00023854
-2.1403,1.0898,0.00031989,0.043448,0.00023945
-2.1388,1.0899,0.00032104,0.043522,0.00024036
-2.1373,1.0899,0.0003222,0.043596,0.00024127
-2.1358,1.0899,0.00032336,0.043671,0.00024219
-2.1343,1.09,0.00032454,0.043745,0.00024313
-2.1328,1.09,0.00032571,0.04382,0.00024406
-2.1313,1.0901,0.0003269,0.043894,0.000245
-2.1298,1.0901,0.00032808,0.043969,0.00024595
-2.1283,1.0901,0.00032929,0.044044,0.00024692
-2.1268,1.0902,0.00033051,0.04412,0.0002479
-2.1253,1.0902,0.00033173,0.044195,0.00024888
-2.1238,1.0903,0.00033293,0.04427,0.00024987
-2.1223,1.0903,0.00033415,0.044346,0.00025087
-2.1208,1.0903,0.00033537,0.044422,0.00025188
-2.1193,1.0867,0.00033549,0.044349,0.0002521
-2.1178,1.0904,0.00033783,0.044574,0.00025392
-2.1163,1.0904,0.00033905,0.04465,0.00025496
-2.1148,1.0905,0.00034028,0.044727,0.000256
-2.1133,1.0905,0.00034154,0.044803,0.00025704
-2.1118,1.0906,0.00034279,0.04488,0.00025807
-2.1103,1.0906,0.00034405,0.044957,0.0002591
-2.1088,1.0906,0.00034531,0.045033,0.00026014
-2.1073,1.0907,0.00034656,0.04511,0.00026117
-2.1058,1.0907,0.00034783,0.045187,0.0002622
-2.1043,1.0908,0.00034911,0.045264,0.00026323
-2.1028,1.0908,0.00035039,0.045342,0.00026428
-2.1013,1.0908,0.00035169,0.045419,0.00026533
-2.0998,1.0909,0.00035298,0.045497,0.0002664
-2.0983,1.0909,0.00035428,0.045575,0.00026747
-2.0968,1.091,0.0003556,0.045653,0.00026855
-2.0953,1.091,0.00035692,0.045731,0.00026964
-2.0938,1.091,0.00035826,0.045809,0.00027073
-2.0923,1.0911,0.0003596,0.045887,0.00027182
-2.0908,1.0911,0.00036095,0.045966,0.00027293
-2.0893,1.0912,0.0003623,0.046045,0.00027404
-2.0878,1.0912,0.00036366,0.046123,0.00027515
-2.0863,1.0912,0.00036502,0.046202,0.00027626
-2.0848,1.0913,0.00036638,0.046281,0.00027737
-2.0833,1.0913,0.00036775,0.04636,0.00027848
-2.0818,1.0914,0.00036911,0.046439,0.00027958
-2.0803,1.0914,0.00037049,0.046519,0.00028069
-2.0788,1.0914,0.00037187,0.046598,0.00028181
-2.0773,1.0915,0.00037325,0.046677,0.00028293
-2.0758,1.0915,0.00037466,0.046757,0.00028406
-2.0743,1.0916,0.00037604,0.046837,0.00028518
-2.0728,1.0916,0.00037747,0.046916,0.00028632
-2.0713,1.0916,0.00037889,0.046996,0.00028747
-2.0698,1.0917,0.00038032,0.047077,0.00028863
-2.0683,1.0917,0.00038177,0.047157,0.00028981
-2.0668,1.0918,0.00038321,0.047238,0.00029101
-2.0653,1.0918,0.00038466,0.047319,0.00029221
-2.0638,1.0918,0.00038613,0.047399,0.00029343
-2.0623,1.0919,0.0003876,0.047481,0.00029466
-2.0608,1.0919,0.00038907,0.047562,0.0002959
-2.0593,1.092,0.00039053,0.047644,0.00029714
-2.0578,1.092,0.00039201,0.047726,0.00029838
-2.0563,1.092,0.00039348,0.047808,0.00029963
-2.0548,1.0921,0.00039497,0.04789,0.00030087
-2.0533,1.0921,0.00039647,0.047972,0.00030211
-2.0518,1.0922,0.00039796,0.048054,0.00030334
-2.0503,1.0922,0.00039945,0.048136,0.00030456
-2.0488,1.0922,0.00040094,0.048218,0.00030577
-2.0473,1.0923,0.00040245,0.048301,0.00030699
-2.0458,1.0923,0.00040396,0.048383,0.00030819
-2.0443,1.0924,0.00040546,0.048465,0.0003094
-2.0428,1.0924,0.00040697,0.048548,0.00031059
-2.0413,1.0924,0.0004085,0.04863,0.00031178
-2.0398,1.0925,0.00041002,0.048713,0.00031298
-2.0383,1.0925,0.00041155,0.048796,0.0003142
-2.0368,1.0926,0.00041311,0.048879,0.00031543
-2.0353,1.0926,0.00041466,0.048962,0.00031669
-2.0338,1.0926,0.00041623,0.049046,0.00031799
-2.0323,1.0927,0.0004178,0.04913,0.0003193
-2.0308,1.0927,0.00041943,0.049214,0.00032065
-2.0293,1.0928,0.00042108,0.049299,0.00032204
-2.0278,1.0928,0.00042273,0.049384,0.00032346
-2.0263,1.0928,0.00042441,0.049469,0.00032488
-2.0248,1.0929,0.00042607,0.049554,0.00032629
-2.0233,1.0929,0.00042773,0.04964,0.00032769
-2.0218,1.093,0.00042939,0.049725,0.00032908
-2.0203,1.093,0.00043105,0.04981,0.00033046
-2.0188,1.093,0.00043272,0.049895,0.00033183
-2.0173,1.0931,0.00043437,0.049981,0.00033319
-2.0158,1.0931,0.00043601,0.050066,0.00033454
-2.0143,1.0932,0.00043766,0.050152,0.00033588
-2.0128,1.0932,0.00043931,0.050237,0.00033721
-2.0113,1.0932,0.00044096,0.050323,0.00033852
-2.0098,1.0933,0.0004426,0.050408,0.00033983
-2.0083,1.0933,0.00044424,0.050494,0.00034113
-2.0068,1.0934,0.00044587,0.05058,0.00034241
-2.0053,1.0934,0.00044752,0.050665,0.00034369
-2.0038,1.0934,0.00044916,0.050751,0.00034495
-2.0023,1.0935,0.00045082,0.050836,0.0003462
-2.0008,1.0935,0.00045246,0.050922,0.00034743
-1.9992,1.0936,0.00045422,0.051009,0.00034886
-1.9977,1.0936,0.00045611,0.051097,0.00035048
-1.9962,1.0936,0.00045801,0.051186,0.00035209
-1.9947,1.0937,0.00045991,0.051274,0.00035369
-1.9932,1.0937,0.00046178,0.051363,0.00035528
-1.9917,1.0938,0.00046365,0.051451,0.00035686
-1.9902,1.0938,0.0004655,0.05154,0.00035844
-1.9887,1.0938,0.00046736,0.051628,0.00036
-1.9872,1.0939,0.00046922,0.051717,0.00036155
-1.9857,1.0939,0.00047107,0.051806,0.0003631
-1.9842,1.094,0.0004729,0.051895,0.00036463
-1.9827,1.094,0.00047472,0.051984,0.00036616
-1.9812,1.094,0.00047657,0.052073,0.00036768
-1.9797,1.0941,0.00047837,0.052162,0.0003692
-1.9782,1.0941,0.00048019,0.052251,0.0003707
-1.9767,1.0942,0.00048201,0.05234,0.00037219
-1.9752,1.0942,0.00048382,0.05243,0.00037366
-1.9737,1.0942,0.00048562,0.052519,0.00037513
-1.9722,1.0943,0.00048745,0.052608,0.00037663
-1.9707,1.0943,0.0004893,0.052698,0.00037816
-1.9692,1.0944,0.00049125,0.052789,0.00037975
-1.9677,1.0944,0.00049322,0.05288,0.00038141
-1.9662,1.0944,0.00049521,0.052971,0.00038307
-1.9647,1.0945,0.0004972,0.053062,0.00038477
-1.9632,1.0945,0.00049921,0.053154,0.00038646
-1.9617,1.0946,0.00050122,0.053245,0.00038815
-1.9602,1.0946,0.00050323,0.053337,0.00038984
-1.9587,1.0946,0.00050523,0.053429,0.00039153
-1.9572,1.0947,0.00050724,0.05352,0.00039321
-1.9557,1.0947,0.00050927,0.053612,0.0003949
-1.9542,1.0948,0.00051127,0.053705,0.00039658
-1.9527,1.0948,0.00051328,0.053797,0.00039826
-1.9512,1.0948,0.00051529,0.053889,0.00039992
-1.9497,1.0949,0.00051731,0.053981,0.00040158
-1.9482,1.0949,0.00051933,0.054073,0.00040324
-1.9467,1.095,0.00052136,0.054166,0.00040489
-1.9452,1.095,0.0005234,0.054258,0.00040656
-1.9437,1.095,0.00052544,0.054351,0.00040823
-1.9422,1.0951,0.0005275,0.054444,0.00040992
-1.9407,1.0951,0.00052958,0.054537,0.00041163
-1.9392,1.0952,0.00053165,0.05463,0.00041337
-1.9377,1.0952,0.00053378,0.054724,0.00041516
-1.9362,1.0952,0.0005359,0.054818,0.00041695
-1.9347,1.0953,0.00053802,0.054912,0.00041873
-1.9332,1.0953,0.00054017,0.055007,0.00042052
-1.9317,1.0954,0.00054235,0.055101,0.00042233
-1.9302,1.0954,0.00054452,0.055196,0.00042416
-1.9287,1.0954,0.00054671,0.055291,0.000426
-1.9272,1.0955,0.0005489,0.055386,0.00042783
-1.9257,1.0955,0.00055111,0.055481,0.00042966
-1.9242,1.0956,0.00055331,0.055577,0.00043149
-1.9227,1.0956,0.00055552,0.055672,0.00043332
-1.9212,1.0956,0.00055774,0.055768,0.00043516
-1.9197,1.0957,0.00055997,0.055864,0.00043701
-1.9182,1.0957,0.0005622,0.05596,0.00043886
-1.9167,1.0958,0.00056445,0.056056,0.00044072
-1.9152,1.0958,0.00056669,0.056152,0.00044257
-1.9137,1.0958,0.00056896,0.056248,0.00044445
-1.9122,1.0959,0.00057122,0.056344,0.00044632
-1.9107,1.0959,0.00057349,0.056441,0.00044821
-1.9092,1.096,0.0005758,0.056538,0.00045012
-1.9077,1.096,0.0005781,0.056635,0.00045206
-1.9062,1.096,0.00058042,0.056733,0.00045402
-1.9047,1.0961,0.00058275,0.05683,0.00045597
-1.9032,1.0961,0.00058508,0.056928,0.00045792
-1.9017,1.0962,0.00058741,0.057025,0.00045986
-1.9002,1.0962,0.00058975,0.057123,0.00046181
-1.8987,1.0962,0.00059211,0.057221,0.00046377
-1.8972,1.0963,0.00059449,0.05732,0.00046576
-1.8957,1.0963,0.00059688,0.057419,0.00046777
-1.8942,1.0964,0.00059927,0.057518,0.00046978
-1.8927,1.0964,0.0006017,0.057617,0.00047178
-1.8912,1.0964,0.00060411,0.057716,0.00047378
-1.8897,1.0965,0.00060654,0.057815,0.00047579
-1.8882,1.0965,0.000609,0.057914,0.00047783
-1.8867,1.0966,0.00061145,0.058014,0.00047988
-1.8852,1.0966,0.00061393,0.058114,0.00048194
-1.8837,1.0966,0.00061641,0.058214,0.00048399
-1.8822,1.0967,0.00061891,0.058314,0.00048605
-1.8807,1.0967,0.00062141,0.058414,0.00048811
-1.8792,1.0968,0.00062392,0.058515,0.0004902
-1.8777,1.0968,0.00062647,0.058615,0.00049234
-1.8762,1.0968,0.00062904,0.058716,0.00049447
-1.8747,1.0969,0.0006316,0.058817,0.00049662
-1.8732,1.0969,0.00063419,0.058918,0.00049878
-1.8717,1.097,0.00063678,0.059019,0.00050094
-1.8702,1.097,0.00063937,0.059121,0.00050312
-1.8687,1.097,0.00064196,0.059223,0.0005053
-1.8672,1.0971,0.00064458,0.059324,0.00050748
-1.8657,1.0971,0.00064718,0.059426,0.00050968
-1.8642,1.0972,0.00064981,0.059529,0.00051195
-1.8627,1.0972,0.00065248,0.059632,0.00051425
-1.8612,1.0972,0.00065515,0.059735,0.00051655
-1.8597,1.0973,0.00065783,0.059838,0.00051886
-1.8582,1.0973,0.00066052,0.059941,0.00052118
-1.8567,1.0974,0.00066322,0.060045,0.00052348
-1.8552,1.0974,0.0006659,0.060148,0.00052578
-1.8537,1.0974,0.00066863,0.060252,0.00052809
-1.8522,1.0975,0.00067135,0.060356,0.0005304
-1.8507,1.0975,0.00067412,0.06046,0.0005327
-1.8492,1.0976,0.00067688,0.060564,0.00053501
-1.8477,1.0976,0.00067964,0.060668,0.00053732
-1.8462,1.0976,0.00068241,0.060773,0.00053964
-1.8447,1.0977,0.0006852,0.060877,0.00054198
-1.8432,1.0977,0.00068799,0.060982,0.00054432
-1.8417,1.0978,0.00069079,0.061087,0.00054667
-1.8402,1.0978,0.00069363,0.061193,0.00054904
-1.8387,1.0978,0.00069649,0.061299,0.00055143
-1.8372,1.0979,0.00069937,0.061405,0.00055385
-1.8357,1.0979,0.00070227,0.061511,0.00055628
-1.8342,1.098,0.00070516,0.061617,0.00055871
-1.8327,1.098,0.00070808,0.061723,0.00056116
-1.8312,1.098,0.00071104,0.06183,0.00056366
-1.8297,1.0981,0.00071401,0.061937,0.0005662
-1.8282,1.0981,0.000717,0.062044,0.00056875
-1.8267,1.0981,0.00072,0.062151,0.00057131
-1.8252,1.0982,0.00072303,0.062259,0.00057388
-1.8237,1.0982,0.00072607,0.062367,0.00057648
-1.8222,1.0983,0.00072911,0.062475,0.0005791
-1.8207,1.0983,0.00073217,0.062583,0.00058172
-1.8192,1.0983,0.00073524,0.062691,0.00058433
-1.8177,1.0984,0.00073832,0.0628,0.00058694
-1.8162,1.0984,0.0007414,0.062908,0.00058955
-1.8147,1.0985,0.0007445,0.063017,0.00059216
-1.8132,1.0985,0.00074762,0.063126,0.00059476
-1.8117,1.0985,0.00075075,0.063235,0.00059737
-1.8102,1.0986,0.00075389,0.063344,0.00059999
-1.8087,1.0986,0.00075703,0.063453,0.00060262
-1.8072,1.0987,0.0007602,0.063563,0.00060524
-1.8057,1.0987,0.00076336,0.063673,0.00060789
-1.8042,1.0987,0.00076654,0.063783,0.00061056
-1.8027,1.0988,0.00076974,0.063893,0.00061325
-1.8012,1.0988,0.00077296,0.064003,0.00061595
-1.7997,1.0989,0.00077618,0.064114,0.00061865
-1.7982,1.0989,0.0007794,0.064224,0.00062137
-1.7967,1.0989,0.00078266,0.064335,0.00062412
-1.7952,1.099,0.00078594,0.064446,0.00062687
-1.7937,1.099,0.00078923,0.064558,0.00062963
-1.7922,1.0991,0.00079253,0.064669,0.00063239
-1.7907,1.0991,0.00079584,0.064781,0.00063518
-1.7892,1.0991,0.00079917,0.064892,0.00063799
-1.7877,1.0992,0.00080252,0.065005,0.00064083
-1.7862,1.0992,0.0008059,0.065117,0.00064371
-1.7847,1.0993,0.0008093,0.06523,0.00064663
-1.7832,1.0993,0.00081273,0.065343,0.00064959
-1.7817,1.0993,0.00081616,0.065456,0.00065257
-1.7802,1.0994,0.00081962,0.06557,0.00065555
-1.7787,1.0994,0.00082309,0.065683,0.00065856
-1.7772,1.0995,0.00082658,0.065797,0.00066159
-1.7757,1.0995,0.00083009,0.065912,0.00066463
-1.7742,1.0995,0.0008336,0.066026,0.00066767
-1.7727,1.0996,0.00083714,0.066141,0.00067072
-1.7712,1.0996,0.00084069,0.066256,0.00067378
-1.7697,1.0996,0.00084427,0.066371,0.00067684
-1.7682,1.0997,0.00084785,0.066486,0.0006799
-1.7667,1.0997,0.00085145,0.066601,0.00068297
-1.7652,1.0998,0.00085507,0.066717,0.00068605
-1.7637,1.0998,0.0008587,0.066832,0.00068912
-1.7622,1.0998,0.00086232,0.066948,0.0006922
-1.7607,1.0999,0.00086597,0.067064,0.00069528
-1.7592,1.0999,0.00086962,0.067179,0.00069835
-1.7577,1.1,0.00087329,0.067296,0.00070144
-1.7562,1.1,0.00087698,0.067412,0.00070454
-1.7547,1.1,0.00088069,0.067528,0.00070768
-1.7532,1.1001,0.00088443,0.067645,0.00071084
-1.7517,1.1001,0.00088818,0.067762,0.00071401
-1.7502,1.1002,0.00089196,0.067879,0.00071721
-1.7487,1.1002,0.00089576,0.067997,0.00072044
-1.7472,1.1002,0.00089958,0.068115,0.00072371
-1.7457,1.1003,0.00090343,0.068233,0.00072702
-1.7442,1.1003,0.0009073,0.068352,0.00073035
-1.7427,1.1003,0.00091117,0.06847,0.0007337
-1.7412,1.1004,0.00091506,0.06859,0.00073705
-1.7397,1.1004,0.00091896,0.068709,0.0007404
-1.7382,1.1005,0.0009229,0.068828,0.00074378
-1.7367,1.1005,0.00092683,0.068948,0.00074717
-1.7352,1.1005,0.00093081,0.069068,0.00075058
-1.7337,1.1006,0.0009348,0.069188,0.000754
-1.7322,1.1006,0.00093881,0.069309,0.00075743
-1.7307,1.1007,0.00094284,0.069429,0.00076089
-1.7292,1.1007,0.00094689,0.06955,0.00076436
-1.7277,1.1007,0.00095096,0.069671,0.00076786
-1.7262,1.1008,0.00095506,0.069792,0.00077135
-1.7247,1.1008,0.00095917,0.069913,0.00077484
-1.7232,1.1008,0.00096329,0.070034,0.00077833
-1.7217,1.1009,0.00096744,0.070155,0.00078183
-1.7202,1.1009,0.00097159,0.070276,0.00078533
-1.7187,1.101,0.00097578,0.070398,0.00078885
-1.7172,1.101,0.00097999,0.07052,0.00079238
-1.7157,1.101,0.00098423,0.070642,0.00079593
-1.7142,1.1011,0.00098848,0.070764,0.00079949
-1.7127,1.1011,0.00099278,0.070887,0.00080311
-1.7112,1.1012,0.00099708,0.07101,0.00080675
-1.7097,1.1012,0.0010014,0.071134,0.00081044
-1.7082,1.1012,0.0010058,0.071257,0.00081419
-1.7067,1.1013,0.0010102,0.071382,0.000818
-1.7052,1.1013,0.0010147,0.071506,0.00082184
-1.7037,1.1013,0.0010191,0.071631,0.00082573
-1.7022,1.1014,0.0010237,0.071756,0.00082965
-1.7007,1.1014,0.0010282,0.071881,0.00083359
-1.6992,1.1015,0.0010327,0.072007,0.00083754
-1.6977,1.1015,0.0010373,0.072132,0.00084151
-1.6962,1.1015,0.0010419,0.072258,0.00084549
-1.6947,1.1016,0.0010464,0.072385,0.00084948
-1.6932,1.1016,0.001051,0.072511,0.00085347
-1.6917,1.1017,0.0010557,0.072637,0.00085748
-1.6902,1.1017,0.0010603,0.072764,0.0008615
-1.6887,1.1017,0.001065,0.072891,0.00086553
-1.6872,1.1018,0.0010696,0.073018,0.00086956
-1.6857,1.1018,0.0010743,0.073145,0.00087359
-1.6842,1.1018,0.001079,0.073273,0.00087764
-1.6827,1.1019,0.0010838,0.073401,0.0008817
-1.6812,1.1019,0.0010885,0.073529,0.00088578
-1.6797,1.102,0.0010932,0.073657,0.00088987
-1.6782,1.102,0.001098,0.073785,0.00089397
-1.6767,1.102,0.0011028,0.073914,0.00089808
-1.6752,1.1021,0.0011076,0.074043,0.00090219
-1.6737,1.1021,0.0011125,0.074172,0.00090631
-1.6722,1.1021,0.0011174,0.074301,0.00091042
-1.6707,1.1022,0.0011222,0.074429,0.00091454
-1.6692,1.1022,0.0011272,0.074559,0.00091866
-1.6677,1.1023,0.0011321,0.074688,0.0009228
-1.6662,1.1023,0.0011371,0.074818,0.00092698
-1.6647,1.1023,0.0011421,0.074947,0.00093119
-1.6632,1.1024,0.0011472,0.075078,0.0009355
-1.6617,1.1024,0.0011523,0.075209,0.00093984
-1.6602,1.1024,0.0011575,0.07534,0.00094423
-1.6587,1.1025,0.0011626,0.075471,0.00094864
-1.6572,1.1025,0.0011678,0.075603,0.00095308
-1.6557,1.1026,0.001173,0.075735,0.00095754
-1.6542,1.1026,0.0011783,0.075868,0.00096203
-1.6527,1.1026,0.0011836,0.076,0.00096658
-1.6512,1.1027,0.0011889,0.076133,0.00097118
-1.6497,1.1027,0.0011942,0.076267,0.00097585
-1.6482,1.1027,0.0011996,0.0764,0.00098056
-1.6467,1.1028,0.001205,0.076534,0.00098529
-1.6452,1.1028,0.0012104,0.076669,0.00099004
-1.6437,1.1029,0.0012159,0.076803,0.0009948
-1.6422,1.1029,0.0012213,0.076937,0.00099957
-1.6407,1.1029,0.0012268,0.077072,0.0010043
-1.6392,1.103,0.0012323,0.077207,0.0010091
-1.6377,1.103,0.0012379,0.077342,0.0010139
-1.6362,1.103,0.0012434,0.077477,0.0010187
-1.6347,1.1031,0.001249,0.077613,0.0010235
-1.6332,1.1031,0.0012546,0.077748,0.0010284
-1.6317,1.1031,0.0012603,0.077884,0.0010332
-1.6302,1.1032,0.001266,0.07802,0.0010381
-1.6287,1.1032,0.0012717,0.078156,0.0010429
-1.6272,1.1033,0.0012774,0.078293,0.0010478
-1.6257,1.1033,0.0012832,0.07843,0.0010528
-1.6242,1.1033,0.0012889,0.078567,0.0010577
-1.6227,1.1034,0.0012947,0.078705,0.0010627
-1.6212,1.1034,0.0013005,0.078843,0.0010677
-1.6197,1.1034,0.0013064,0.078981,0.0010727
-1.6182,1.1035,0.0013123,0.079119,0.0010777
-1.6167,1.1035,0.0013182,0.079258,0.0010828
-1.6152,1.1036,0.0013241,0.079397,0.0010878
-1.6137,1.1036,0.0013301,0.079536,0.001093
-1.6122,1.1036,0.0013361,0.079675,0.0010982
-1.6107,1.1037,0.0013422,0.079815,0.0011034
-1.6092,1.1037,0.0013483,0.079955,0.0011086
-1.6077,1.1037,0.0013544,0.080095,0.0011139
-1.6062,1.1038,0.0013605,0.080236,0.0011192
-1.6047,1.1038,0.0013666,0.080376,0.0011245
-1.6032,1.1038,0.0013728,0.080517,0.0011299
-1.6017,1.1039,0.001379,0.080658,0.0011352
-1.6002,1.1039,0.0013853,0.0808,0.0011406
-1.5986,1.104,0.0013915,0.080942,0.0011461
-1.5971,1.104,0.0013979,0.081084,0.0011516
-1.5956,1.104,0.0014042,0.081226,0.0011572
-1.5941,1.1041,0.0014107,0.081369,0.0011629
-1.5926,1.1041,0.0014171,0.081513,0.0011686
-1.5911,1.1041,0.0014237,0.081656,0.0011743
-1.5896,1.1042,0.0014302,0.0818,0.0011801
-1.5881,1.1042,0.0014368,0.081944,0.0011859
-1.5866,1.1042,0.0014434,0.082088,0.0011917
-1.5851,1.1043,0.0014501,0.082232,0.0011976
-1.5836,1.1043,0.0014568,0.082376,0.0012034
-1.5821,1.1043,0.0014636,0.082521,0.0012093
-1.5806,1.1044,0.0014704,0.082665,0.0012152
-1.5791,1.1044,0.0014772,0.08281,0.0012211
-1.5776,1.1044,0.001484,0.082956,0.0012271
-1.5761,1.1045,0.0014909,0.083102,0.0012331
-1.5746,1.1045,0.0014978,0.083248,0.001239
-1.5731,1.1045,0.0015047,0.083394,0.0012451
-1.5716,1.1046,0.0015116,0.083541,0.0012511
-1.5701,1.1046,0.0015186,0.083687,0.0012572
-1.5686,1.1047,0.0015256,0.083834,0.0012632
-1.5671,1.1047,0.0015327,0.083982,0.0012694
-1.5656,1.1047,0.0015398,0.084129,0.0012755
-1.5641,1.1048,0.0015469,0.084277,0.0012817
-1.5626,1.1048,0.0015541,0.084425,0.0012879
-1.5611,1.1048,0.0015614,0.084574,0.0012942
-1.5596,1.1049,0.0015687,0.084723,0.0013006
-1.5581,1.1049,0.001576,0.084872,0.0013069
-1.5566,1.1049,0.0015834,0.085022,0.0013134
-1.5551,1.105,0.0015908,0.085172,0.0013198
-1.5536,1.105,0.0015983,0.085322,0.0013263
-1.5521,1.105,0.0016057,0.085472,0.0013328
-1.5506,1.1051,0.0016132,0.085623,0.0013394
-1.5491,1.1051,0.0016207,0.085774,0.0013459
-1.5476,1.1051,0.0016282,0.085925,0.0013524
-1.5461,1.1052,0.0016358,0.086077,0.001359
-1.5446,1.1052,0.0016434,0.086229,0.0013656
-1.5431,1.1052,0.001651,0.086381,0.0013722
-1.5416,1.1053,0.0016588,0.086533,0.001379
-1.5401,1.1053,0.0016665,0.086685,0.0013858
-1.5386,1.1053,0.0016743,0.086838,0.0013926
-1.5371,1.1054,0.0016822,0.086991,0.0013994
-1.5356,1.1054,0.0016901,0.087145,0.0014063
-1.5341,1.1054,0.001698,0.087298,0.0014132
-1.5326,1.1055,0.001706,0.087452,0.0014202
-1.5311,1.1055,0.001714,0.087606,0.0014272
-1.5296,1.1055,0.0017221,0.087761,0.0014342
-1.5281,1.1056,0.0017302,0.087916,0.0014412
-1.5266,1.1056,0.0017383,0.088071,0.0014483
-1.5251,1.1056,0.0017465,0.088226,0.0014554
-1.5236,1.1057,0.0017547,0.088382,0.0014626
-1.5221,1.1057,0.001763,0.088538,0.0014698
-1.5206,1.1057,0.0017713,0.088695,0.0014771
-1.5191,1.1058,0.0017798,0.088852,0.0014845
-1.5176,1.1058,0.0017882,0.08901,0.0014919
-1.5161,1.1058,0.0017967,0.089168,0.0014994
-1.5146,1.1059,0.0018052,0.089326,0.0015069
-1.5131,1.1059,0.0018137,0.089484,0.0015143
-1.5116,1.1059,0.0018223,0.089643,0.0015218
-1.5101,1.106,0.001831,0.089802,0.0015295
-1.5086,1.106,0.0018397,0.089961,0.0015371
-1.5071,1.106,0.0018484,0.090121,0.0015448
-1.5056,1.1061,0.0018573,0.09028,0.0015525
-1.5041,1.1061,0.0018662,0.09044,0.0015603
-1.5026,1.1061,0.0018751,0.0906,0.0015681
-1.5011,1.1062,0.0018841,0.09076,0.0015759
-1.4996,1.1062,0.0018932,0.090921,0.0015839
-1.4981,1.1062,0.0019023,0.091082,0.0015918
-1.4966,1.1063,0.0019115,0.091243,0.0015998
-1.4951,1.1063,0.0019207,0.091405,0.0016079
-1.4936,1.1063,0.0019299,0.091566,0.001616
-1.4921,1.1064,0.0019393,0.091728,0.0016242
-1.4906,1.1064,0.0019486,0.091891,0.0016324
-1.4891,1.1064,0.001958,0.092054,0.0016406
-1.4876,1.1065,0.0019674,0.092217,0.0016489
-1.4861,1.1065,0.0019769,0.09238,0.0016572
-1.4846,1.1065,0.0019864,0.092543,0.0016655
-1.4831,1.1065,0.001996,0.092707,0.0016739
-1.4816,1.1066,0.0020056,0.092871,0.0016823
-1.4801,1.1066,0.0020153,0.093036,0.0016908
-1.4786,1.1066,0.002025,0.093201,0.0016994
-1.4771,1.1067,0.0020348,0.093367,0.001708
-1.4756,1.1067,0.0020446,0.093533,0.0017166
-1.4741,1.1067,0.0020545,0.093699,0.0017253
-1.4726,1.1068,0.0020644,0.093866,0.0017341
-1.4711,1.1068,0.0020745,0.094032,0.0017429
-1.4696,1.1068,0.0020845,0.094199,0.0017519
-1.4681,1.1069,0.0020947,0.094367,0.0017609
-1.4666,1.1069,0.0021049,0.094535,0.0017699
-1.4651,1.1069,0.0021152,0.094703,0.0017789
-1.4636,1.1069,0.0021255,0.094872,0.001788
-1.4621,1.107,0.0021359,0.095041,0.0017971
-1.4606,1.107,0.0021464,0.09521,0.0018063
-1.4591,1.107,0.0021569,0.095379,0.0018156
-1.4576,1.1071,0.0021675,0.095549,0.0018249
-1.4561,1.1071,0.0021782,0.095719,0.0018343
-1.4546,1.1071,0.0021889,0.095889,0.0018438
-1.4531,1.1072,0.0021997,0.09606,0.0018533
-1.4516,1.1072,0.0022106,0.096231,0.0018629
-1.4501,1.1072,0.0022215,0.096403,0.0018726
-1.4486,1.1072,0.0022324,0.096575,0.0018823
-1.4471,1.1073,0.0022434,0.096747,0.001892
-1.4456,1.1073,0.0022545,0.096919,0.0019017
-1.4441,1.1073,0.0022656,0.097091,0.0019115
-1.4426,1.1074,0.0022767,0.097264,0.0019213
-1.4411,1.1074,0.002288,0.097437,0.0019312
-1.4396,1.1074,0.0022992,0.097611,0.0019411
-1.4381,1.1075,0.0023106,0.097785,0.0019511
-1.4366,1.1075,0.002322,0.097959,0.0019611
-1.4351,1.1075,0.0023335,0.098133,0.0019712
-1.4336,1.1075,0.002345,0.098308,0.0019814
-1.4321,1.1076,0.0023566,0.098484,0.0019916
-1.4306,1.1076,0.0023684,0.09866,0.002002
-1.4291,1.1076,0.0023801,0.098836,0.0020124
-1.4276,1.1077,0.0023919,0.099012,0.0020229
-1.4261,1.1077,0.0024038,0.099189,0.0020334
-1.4246,1.1077,0.0024157,0.099366,0.002044
-1.4231,1.1077,0.0024278,0.099543,0.0020547
-1.4216,1.1078,0.0024399,0.099721,0.0020654
-1.4201,1.1078,0.0024521,0.099899,0.0020762
-1.4186,1.1078,0.0024644,0.10008,0.0020871
-1.4171,1.1079,0.0024767,0.10026,0.0020981
-1.4156,1.1079,0.0024892,0.10044,0.0021092
-1.4141,1.1079,0.0025016,0.10062,0.0021202
-1.4126,1.1079,0.0025142,0.1008,0.0021313
-1.4111,1.108,0.0025268,0.10098,0.0021425
-1.4096,1.108,0.0025395,0.10116,0.0021537
-1.4081,1.108,0.0025522,0.10134,0.0021649
-1.4066,1.108,0.0025651,0.10152,0.0021763
-1.4051,1.1081,0.0025781,0.1017,0.0021879
-1.4036,1.1081,0.0025912,0.10188,0.0021995
-1.4021,1.1081,0.0026044,0.10206,0.0022113
-1.4006,1.1082,0.0026176,0.10225,0.002223
-1.3991,1.1082,0.0026309,0.10243,0.0022348
-1.3976,1.1082,0.0026443,0.10261,0.0022468
-1.3961,1.1082,0.0026577,0.1028,0.0022587
-1.3946,1.1083,0.0026713,0.10298,0.0022709
-1.3931,1.1083,0.002685,0.10317,0.0022831
-1.3916,1.1083,0.0026988,0.10335,0.0022954
-1.3901,1.1083,0.0027126,0.10354,0.0023078
-1.3886,1.1084,0.0027265,0.10372,0.0023202
-1.3871,1.1084,0.0027404,0.10391,0.0023327
-1.3856,1.1084,0.0027544,0.10409,0.0023452
-1.3841,1.1084,0.0027685,0.10428,0.0023577
-1.3826,1.1085,0.0027826,0.10447,0.0023703
-1.3811,1.1085,0.0027968,0.10466,0.002383
-1.3796,1.1085,0.0028111,0.10484,0.0023957
-1.3781,1.1085,0.0028255,0.10503,0.0024085
-1.3766,1.1086,0.0028399,0.10522,0.0024213
-1.3751,1.1086,0.0028544,0.10541,0.0024341
-1.3736,1.1086,0.0028689,0.1056,0.002447
-1.3721,1.1086,0.0028835,0.10579,0.0024599
-1.3706,1.1087,0.0028982,0.10598,0.0024728
-1.3691,1.1087,0.0029129,0.10617,0.0024858
-1.3676,1.1087,0.0029278,0.10636,0.002499
-1.3661,1.1087,0.0029429,0.10655,0.0025125
-1.3646,1.1088,0.0029581,0.10674,0.0025261
-1.3631,1.1088,0.0029734,0.10693,0.0025397
-1.3616,1.1088,0.0029889,0.10712,0.0025535
-1.3601,1.1088,0.0030044,0.10731,0.0025674
-1.3586,1.1089,0.00302,0.10751,0.0025814
-1.3571,1.1089,0.0030358,0.1077,0.0025955
-1.3556,1.1089,0.0030517,0.10789,0.0026098
-1.3541,1.1089,0.0030676,0.10809,0.0026242
-1.3526,1.1089,0.0030837,0.10828,0.0026387
-1.3511,1.109,0.0030999,0.10848,0.0026532
-1.3496,1.109,0.0031161,0.10867,0.0026679
-1.3481,1.109,0.0031324,0.10887,0.0026826
-1.3466,1.109,0.0031488,0.10907,0.0026974
-1.3451,1.1091,0.0031653,0.10926,0.0027122
-1.3436,1.1091,0.0031819,0.10946,0.0027271
-1.3421,1.1091,0.0031986,0.10966,0.002742
-1.3406,1.1091,0.0032154,0.10986,0.0027571
-1.3391,1.1091,0.0032323,0.11005,0.0027723
-1.3376,1.1092,0.0032493,0.11025,0.0027875
-1.3361,1.1092,0.0032663,0.11045,0.0028027
-1.3346,1.1092,0.0032835,0.11065,0.0028181
-1.3331,1.1092,0.0033007,0.11085,0.0028336
-1.3316,1.1093,0.0033181,0.11105,0.0028492
-1.3301,1.1093,0.0033356,0.11125,0.0028649
-1.3286,1.1093,0.0033532,0.11145,0.0028806
-1.3271,1.1093,0.0033709,0.11165,0.0028965
-1.3256,1.1093,0.0033887,0.11185,0.0029124
-1.3241,1.1094,0.0034066,0.11206,0.0029284
-1.3226,1.1094,0.0034246,0.11226,0.0029445
-1.3211,1.1094,0.0034427,0.11246,0.0029608
-1.3196,1.1094,0.0034609,0.11266,0.0029772
-1.3181,1.1094,0.0034793,0.11287,0.0029937
-1.3166,1.1095,0.0034979,0.11307,0.0030105
-1.3151,1.1095,0.0035167,0.11328,0.0030274
-1.3136,1.1095,0.0035356,0.11348,0.0030445
-1.3121,1.1095,0.0035546,0.11369,0.0030615
-1.3106,1.1095,0.0035736,0.11389,0.0030787
-1.3091,1.1096,0.0035927,0.1141,0.0030959
-1.3076,1.1096,0.0036119,0.1143,0.0031131
-1.3061,1.1096,0.0036312,0.11451,0.0031305
-1.3046,1.1096,0.0036506,0.11472,0.0031479
-1.3031,1.1096,0.0036701,0.11492,0.0031654
-1.3016,1.1096,0.0036897,0.11513,0.003183
-1.3001,1.1097,0.0037095,0.11534,0.0032008
-1.2986,1.1097,0.0037295,0.11555,0.0032187
-1.2971,1.1097,0.0037496,0.11576,0.0032367
-1.2956,1.1097,0.0037699,0.11597,0.003255
-1.2941,1.1097,0.0037903,0.11618,0.0032734
-1.2926,1.1098,0.0038109,0.11639,0.003292
-1.2911,1.1098,0.0038315,0.1166,0.0033106
-1.2896,1.1098,0.0038523,0.11681,0.0033293
-1.2881,1.1098,0.0038732,0.11702,0.003348
-1.2866,1.1098,0.0038942,0.11723,0.003367
-1.2851,1.1098,0.0039154,0.11744,0.003386
-1.2836,1.1099,0.0039367,0.11766,0.0034053
-1.2821,1.1099,0.0039581,0.11787,0.0034246
-1.2806,1.1099,0.0039798,0.11808,0.0034441
-1.2791,1.1099,0.0040016,0.1183,0.0034639
-1.2776,1.1099,0.0040236,0.11851,0.0034839
-1.2761,1.1099,0.0040457,0.11873,0.003504
-1.2746,1.11,0.004068,0.11894,0.0035242
-1.2731,1.11,0.0040903,0.11916,0.0035445
-1.2716,1.11,0.0041128,0.11938,0.0035649
-1.2701,1.11,0.0041354,0.11959,0.0035854
-1.2686,1.11,0.0041582,0.11981,0.0036061
-1.2671,1.11,0.0041812,0.12003,0.0036269
-1.2656,1.1101,0.0042042,0.12025,0.0036478
-1.2641,1.1101,0.0042274,0.12047,0.003669
-1.2626,1.1101,0.0042508,0.12069,0.0036902
-1.2611,1.1101,0.0042743,0.12091,0.0037115
-1.2596,1.1101,0.0042979,0.12113,0.0037329
-1.2581,1.1101,0.0043217,0.12135,0.0037545
-1.2566,1.1101,0.0043456,0.12157,0.0037761
-1.2551,1.1102,0.0043696,0.12179,0.003798
-1.2536,1.1102,0.0043937,0.12201,0.0038199
-1.2521,1.1102,0.004418,0.12223,0.0038419
-1.2506,1.1102,0.0044424,0.12245,0.0038641
-1.2491,1.1102,0.004467,0.12268,0.0038865
-1.2476,1.1102,0.0044918,0.1229,0.0039091
-1.2461,1.1102,0.0045167,0.12313,0.0039318
-1.2446,1.1102,0.0045419,0.12335,0.0039548
-1.2431,1.1103,0.0045672,0.12358,0.0039779
-1.2416,1.1103,0.0045927,0.1238,0.0040012
-1.2401,1.1103,0.0046183,0.12403,0.0040246
-1.2386,1.1103,0.0046442,0.12426,0.0040484
-1.2371,1.1103,0.0046702,0.12448,0.0040723
-1.2356,1.1103,0.0046965,0.12471,0.0040963
-1.2341,1.1103,0.0047229,0.12494,0.0041205
-1.2326,1.1103,0.0047494,0.12517,0.0041447
-1.2311,1.1104,0.004776,0.1254,0.0041691
-1.2296,1.1104,0.0048028,0.12563,0.0041934
-1.2281,1.1104,0.0048296,0.12585,0.0042179
-1.2266,1.1104,0.0048566,0.12608,0.0042424
-1.2251,1.1104,0.0048838,0.12631,0.0042671
-1.2236,1.1104,0.0049111,0.12654,0.004292
-1.2221,1.1104,0.0049387,0.12678,0.0043172
-1.2206,1.1104,0.0049666,0.12701,0.0043425
-1.2191,1.1104,0.0049946,0.12724,0.0043681
-1.2176,1.1104,0.0050229,0.12747,0.0043939
-1.2161,1.1105,0.0050514,0.1277,0.0044199
-1.2146,1.1105,0.0050801,0.12794,0.0044461
-1.2131,1.1105,0.005109,0.12817,0.0044724
-1.2116,1.1105,0.0051381,0.1284,0.004499
-1.2101,1.1105,0.0051674,0.12864,0.0045258
-1.2086,1.1105,0.005197,0.12887,0.0045531
-1.2071,1.1105,0.005227,0.12911,0.0045806
-1.2056,1.1105,0.0052571,0.12935,0.0046084
-1.2041,1.1105,0.0052875,0.12958,0.0046366
-1.2026,1.1105,0.0053181,0.12982,0.0046649
-1.2011,1.1105,0.0053489,0.13006,0.0046934
-1.1995,1.1105,0.0053799,0.1303,0.0047221
-1.198,1.1105,0.005411,0.13054,0.0047509
-1.1965,1.1105,0.0054424,0.13078,0.0047799
-1.195,1.1106,0.0054739,0.13102,0.0048091
-1.1935,1.1106,0.0055055,0.13127,0.0048382
-1.192,1.1106,0.0055371,0.13151,0.0048675
-1.1905,1.1106,0.005569,0.13175,0.0048969
-1.189,1.1106,0.005601,0.13199,0.0049265
-1.1875,1.1106,0.0056332,0.13223,0.0049562
-1.186,1.1106,0.0056655,0.13248,0.004986
-1.1845,1.1106,0.005698,0.13272,0.005016
-1.183,1.1106,0.0057309,0.13296,0.0050462
-1.1815,1.1106,0.005764,0.13321,0.0050768
-1.18,1.1106,0.0057972,0.13345,0.0051074
-1.1785,1.1106,0.0058307,0.1337,0.0051383
-1.177,1.1106,0.0058644,0.13394,0.0051694
-1.1755,1.1106,0.0058983,0.13419,0.0052007
-1.174,1.1106,0.0059325,0.13444,0.0052322
-1.1725,1.1106,0.005967,0.13468,0.0052642
-1.171,1.1106,0.0060019,0.13493,0.0052966
-1.1695,1.1106,0.0060371,0.13518,0.0053292
-1.168,1.1106,0.0060726,0.13543,0.0053622
-1.1665,1.1106,0.0061083,0.13568,0.0053953
-1.165,1.1106,0.0061443,0.13593,0.0054286
-1.1635,1.1106,0.0061805,0.13618,0.0054622
-1.162,1.1106,0.0062172,0.13643,0.0054962
-1.1605,1.1106,0.0062541,0.13669,0.0055305
-1.159,1.1106,0.0062914,0.13694,0.0055652
-1.1575,1.1106,0.0063289,0.13719,0.0056001
-1.156,1.1106,0.0063667,0.13745,0.0056353
-1.1545,1.1106,0.0064049,0.1377,0.0056707
-1.153,1.1106,0.0064432,0.13796,0.0057064
-1.1515,1.1106,0.0064817,0.13821,0.0057421
-1.15,1.1106,0.0065205,0.13847,0.0057782
-1.1485,1.1106,0.0065595,0.13873,0.0058144
-1.147,1.1106,0.0065986,0.13898,0.0058507
-1.1455,1.1106,0.006638,0.13924,0.0058872
-1.144,1.1106,0.0066776,0.1395,0.005924
-1.1425,1.1106,0.0067173,0.13975,0.0059609
-1.141,1.1106,0.0067572,0.14001,0.0059979
-1.1395,1.1106,0.0067974,0.14027,0.006035
-1.138,1.1106,0.0068378,0.14053,0.0060726
-1.1365,1.1106,0.0068786,0.14079,0.0061104
-1.135,1.1106,0.00692,0.14105,0.0061489
-1.1335,1.1106,0.0069618,0.14131,0.0061878
-1.132,1.1106,0.0070039,0.14157,0.0062271
-1.1305,1.1106,0.0070465,0.14183,0.0062669
-1.129,1.1106,0.0070893,0.14209,0.0063071
-1.1275,1.1106,0.0071326,0.14236,0.0063476
-1.126,1.1106,0.0071763,0.14262,0.0063888
-1.1245,1.1068,0.007198,0.1424,0.0064124
-1.123,1.1105,0.0072651,0.14315,0.0064725
-1.1215,1.1105,0.0073101,0.14341,0.0065151
-1.12,1.1105,0.0073555,0.14368,0.0065581
-1.1185,1.1105,0.0074011,0.14395,0.0066013
-1.117,1.1105,0.0074469,0.14421,0.0066446
-1.1155,1.1105,0.007493,0.14448,0.0066882
-1.114,1.1105,0.0075394,0.14475,0.0067321
-1.1125,1.1105,0.007586,0.14502,0.0067761
-1.111,1.1105,0.007633,0.14529,0.0068205
-1.1095,1.1105,0.0076802,0.14556,0.0068652
-1.108,1.1105,0.0077277,0.14583,0.0069101
-1.1065,1.1105,0.0077754,0.1461,0.0069552
-1.105,1.1105,0.0078234,0.14637,0.0070006
-1.1035,1.1104,0.0078717,0.14664,0.0070462
-1.102,1.1104,0.0079203,0.14692,0.0070922
-1.1005,1.1104,0.0079693,0.14719,0.0071383
-1.099,1.1104,0.0080187,0.14747,0.0071849
-1.0975,1.1104,0.0080685,0.14774,0.0072319
-1.096,1.1104,0.0081188,0.14802,0.0072793
-1.0945,1.1104,0.0081695,0.14829,0.0073271
-1.093,1.1104,0.0082206,0.14857,0.0073754
-1.0915,1.1104,0.0082721,0.14885,0.007424
-1.09,1.1104,0.008324,0.14912,0.0074731
-1.0885,1.1103,0.0083763,0.1494,0.0075227
-1.087,1.1103,0.008429,0.14968,0.0075726
-1.0855,1.1103,0.0084821,0.14996,0.0076229
-1.084,1.1103,0.0085358,0.15024,0.007674
-1.0825,1.1103,0.0085903,0.15052,0.0077258
-1.081,1.1103,0.0086451,0.1508,0.007778
-1.0795,1.1103,0.0087002,0.15108,0.0078306
-1.078,1.1102,0.0087557,0.15136,0.0078835
-1.0765,1.1102,0.0088116,0.15165,0.0079368
-1.075,1.1102,0.0088679,0.15193,0.0079904
-1.0735,1.1102,0.0089245,0.15221,0.0080444
-1.072,1.1102,0.0089814,0.1525,0.0080987
-1.0705,1.1102,0.0090386,0.15278,0.0081532
-1.069,1.1102,0.0090961,0.15307,0.0082079
-1.0675,1.1101,0.009154,0.15336,0.0082629
-1.066,1.1101,0.0092121,0.15364,0.008318
-1.0645,1.1101,0.0092707,0.15393,0.0083736
-1.063,1.1101,0.0093298,0.15422,0.0084296
-1.0615,1.1101,0.0093898,0.15451,0.0084864
-1.06,1.1101,0.0094505,0.1548,0.0085443
-1.0585,1.11,0.0095121,0.15509,0.0086032
-1.057,1.11,0.0095743,0.15538,0.0086627
-1.0555,1.11,0.0096372,0.15567,0.0087227
-1.054,1.11,0.0097006,0.15596,0.0087834
-1.0525,1.11,0.0097649,0.15625,0.0088446
-1.051,1.1099,0.0098296,0.15655,0.0089064
-1.0495,1.1099,0.0098951,0.15684,0.0089689
-1.048,1.1099,0.0099611,0.15713,0.0090318
-1.0465,1.1099,0.010028,0.15743,0.0090953
-1.045,1.1098,0.010095,0.15772,0.0091593
-1.0435,1.1098,0.010162,0.15802,0.0092238
-1.042,1.1098,0.01023,0.15831,0.0092886
-1.0405,1.1098,0.010298,0.15861,0.0093536
-1.039,1.1097,0.010367,0.1589,0.0094191
-1.0375,1.1097,0.010436,0.1592,0.0094847
-1.036,1.1097,0.010505,0.1595,0.0095507
-1.0345,1.1097,0.010575,0.1598,0.0096176
-1.033,1.1096,0.010646,0.1601,0.0096849
-1.0315,1.1096,0.010717,0.1604,0.0097527
-1.03,1.1096,0.010789,0.1607,0.0098212
-1.0285,1.1095,0.010861,0.161,0.00989
-1.027,1.1095,0.010934,0.1613,0.0099594
-1.0255,1.1095,0.011008,0.16161,0.010029
-1.024,1.1095,0.011083,0.16191,0.0101
-1.0225,1.1094,0.01116,0.16222,0.010173
-1.021,1.1094,0.011238,0.16253,0.010246
-1.0195,1.1094,0.011317,0.16284,0.01032
-1.018,1.1093,0.011396,0.16314,0.010394
-1.0165,1.1093,0.011476,0.16345,0.010469
-1.015,1.1093,0.011556,0.16376,0.010544
-1.0135,1.1092,0.011636,0.16407,0.010619
-1.012,1.1092,0.011717,0.16438,0.010695
-1.0105,1.1091,0.011799,0.16469,0.010771
-1.009,1.1091,0.011881,0.165,0.010848
-1.0075,1.1091,0.011964,0.16532,0.010926
-1.006,1.109,0.012048,0.16563,0.011004
-1.0045,1.109,0.012132,0.16594,0.011083
-1.003,1.109,0.012217,0.16626,0.011163
-1.0015,1.1089,0.012304,0.16657,0.011242
-1,1.1089,0.01239,0.16689,0.011323
-0.9985,1.1088,0.012478,0.16721,0.011403
-0.997,1.1088,0.012566,0.16752,0.011484
-0.9955,1.1088,0.012654,0.16784,0.011566
-0.994,1.1087,0.012744,0.16816,0.011649
-0.9925,1.1087,0.012835,0.16849,0.011733
-0.991,1.1086,0.012926,0.16881,0.011817
-0.9895,1.1086,0.013019,0.16913,0.011903
-0.988,1.1085,0.013114,0.16946,0.01199
-0.9865,1.1085,0.01321,0.16979,0.012078
-0.985,1.1084,0.013308,0.17011,0.012167
-0.9835,1.1084,0.013406,0.17044,0.012256
-0.982,1.1083,0.013505,0.17077,0.012346
-0.9805,1.1083,0.013605,0.1711,0.012437
-0.97899,1.1082,0.013706,0.17143,0.012529
-0.97749,1.1082,0.013808,0.17176,0.012622
-0.97599,1.1081,0.013911,0.17209,0.012715
-0.97449,1.1081,0.014015,0.17242,0.01281
-0.97299,1.108,0.01412,0.17275,0.012905
-0.97149,1.108,0.014225,0.17309,0.013001
-0.96999,1.1079,0.014332,0.17342,0.013098
-0.96849,1.1079,0.014438,0.17375,0.013196
-0.96699,1.1078,0.014546,0.17409,0.013295
-0.96549,1.1078,0.014656,0.17442,0.013396
-0.96399,1.1077,0.014766,0.17476,0.013499
-0.96249,1.1077,0.014876,0.17509,0.013602
-0.96099,1.1076,0.014988,0.17543,0.013706
-0.95949,1.1075,0.015101,0.17577,0.01381
-0.95799,1.1075,0.015214,0.1761,0.013916
-0.95649,1.1074,0.015328,0.17644,0.014023
-0.95499,1.1074,0.015443,0.17678,0.014131
-0.95349,1.1073,0.015565,0.17712,0.014242
-0.95199,1.1072,0.015686,0.17746,0.014355
-0.95049,1.1072,0.015809,0.1778,0.014468
-0.94899,1.1071,0.015933,0.17815,0.014582
-0.94749,1.107,0.016058,0.17849,0.014696
-0.94599,1.107,0.016185,0.17883,0.014812
-0.94449,1.1069,0.016314,0.17918,0.014931
-0.94299,1.1068,0.016443,0.17952,0.01505
-0.94149,1.1068,0.016572,0.17987,0.015171
-0.93998,1.1067,0.016702,0.18021,0.015292
-0.93848,1.1066,0.016833,0.18056,0.015415
-0.93698,1.1065,0.016966,0.18091,0.015539
-0.93548,1.1065,0.017099,0.18126,0.015665
-0.93398,1.1064,0.017235,0.18161,0.015791
-0.93248,1.1063,0.017372,0.18196,0.015919
-0.93098,1.1062,0.017511,0.18232,0.016047
-0.92948,1.1061,0.017651,0.18267,0.016176
-0.92798,1.106,0.017796,0.18303,0.016306
-0.92648,1.106,0.017939,0.18339,0.016438
-0.92498,1.1059,0.018083,0.18375,0.016571
-0.92348,1.1058,0.018228,0.18411,0.016704
-0.92198,1.1057,0.018375,0.18447,0.016838
-0.92048,1.1056,0.018523,0.18484,0.016973
-0.91898,1.1055,0.018671,0.1852,0.017108
-0.91748,1.1054,0.01882,0.18557,0.017242
-0.91598,1.1053,0.018971,0.18594,0.01738
-0.91448,1.1052,0.019123,0.18631,0.017521
-0.91298,1.1051,0.019278,0.18668,0.017665
-0.91148,1.105,0.019436,0.18705,0.01781
-0.90998,1.1049,0.019595,0.18742,0.017957
-0.90848,1.1048,0.019757,0.18779,0.018106
-0.90698,1.1047,0.019921,0.18816,0.018256
-0.90548,1.1046,0.020087,0.18853,0.018408
-0.90398,1.1044,0.020255,0.18891,0.018564
-0.90248,1.1043,0.020425,0.18929,0.01872
-0.90098,1.1042,0.020596,0.18966,0.018879
-0.89947,1.1041,0.020767,0.19004,0.019039
-0.89797,1.104,0.020941,0.19042,0.019202
-0.89647,1.1038,0.021115,0.1908,0.019365
-0.89497,1.1037,0.02129,0.19118,0.019531
-0.89347,1.1036,0.021466,0.19157,0.019698
-0.89197,1.1035,0.021644,0.19195,0.019865
-0.89047,1.1034,0.021823,0.19234,0.020033
-0.88897,1.1032,0.022003,0.19272,0.020204
-0.88747,1.1031,0.022185,0.19311,0.020379
-0.88597,1.103,0.022369,0.1935,0.020555
-0.88447,1.1028,0.022554,0.19389,0.020732
-0.88297,1.1027,0.022741,0.19428,0.02091
-0.88147,1.1025,0.02293,0.19467,0.021089
-0.87997,1.1024,0.023122,0.19507,0.021272
-0.87847,1.1023,0.023316,0.19546,0.021458
-0.87697,1.1021,0.023514,0.19586,0.021647
-0.87547,1.1019,0.023714,0.19625,0.021839
-0.87397,1.1018,0.023919,0.19665,0.022032
-0.87247,1.1016,0.024127,0.19705,0.022226
-0.87097,1.1014,0.024339,0.19745,0.022424
-0.86947,1.1013,0.024555,0.19785,0.022625
-0.86797,1.1011,0.024773,0.19826,0.022827
-0.86647,1.1009,0.024994,0.19866,0.023031
-0.86497,1.1007,0.025217,0.19907,0.023234
-0.86347,1.1005,0.025445,0.19948,0.023442
-0.86197,1.1003,0.025676,0.19989,0.023651
-0.86047,1.1001,0.025912,0.2003,0.023862
-0.85896,1.0999,0.02615,0.20072,0.024075
-0.85746,1.0997,0.026392,0.20113,0.024289
-0.85596,1.0994,0.026638,0.20154,0.024505
-0.85446,1.0992,0.026886,0.20196,0.024724
-0.85296,1.099,0.027138,0.20238,0.024946
-0.85146,1.0987,0.027393,0.20279,0.025168
-0.84996,1.0985,0.027653,0.20322,0.025391
-0.84846,1.0983,0.027914,0.20364,0.025618
-0.84696,1.098,0.02818,0.20406,0.025848
-0.84546,1.0978,0.028447,0.20449,0.02608
-0.84396,1.0975,0.028719,0.20491,0.026315
-0.84246,1.0972,0.028988,0.20534,0.026549
-0.84096,1.097,0.029266,0.20577,0.026789
-0.83946,1.0967,0.02955,0.20621,0.027024
-0.83796,1.0964,0.029839,0.20664,0.027269
-0.83646,1.0961,0.030134,0.20708,0.027511
-0.83496,1.0958,0.030435,0.20753,0.027756
-0.83346,1.0955,0.030735,0.20797,0.028001
-0.83196,1.0951,0.031047,0.20842,0.02825
-0.83046,1.0948,0.031356,0.20887,0.028499
-0.82896,1.0945,0.031675,0.20932,0.02875
-0.82746,1.0941,0.031994,0.20978,0.029005
-0.82596,1.0938,0.032319,0.21023,0.029262
-0.82446,1.0935,0.032654,0.21069,0.029523
-0.82296,1.0931,0.032986,0.21115,0.029785
-0.82146,1.0927,0.033327,0.21162,0.030047
-0.81995,1.0924,0.033673,0.21208,0.03031
-0.81845,1.092,0.034026,0.21255,0.030575
-0.81695,1.0916,0.034386,0.21302,0.030846
-0.81545,1.0912,0.034752,0.21349,0.031119
-0.81395,1.0908,0.035125,0.21396,0.031395
-0.81245,1.0904,0.035507,0.21443,0.031675
-0.81095,1.09,0.035894,0.21491,0.031959
-0.80945,1.0896,0.036288,0.21539,0.032246
-0.80795,1.0891,0.036688,0.21587,0.032534
-0.80645,1.0887,0.037094,0.21635,0.032825
-0.80495,1.0882,0.037511,0.21683,0.033119
-0.80345,1.0877,0.037928,0.21732,0.033414
-0.80195,1.0873,0.03835,0.21781,0.033711
-0.80045,1.0868,0.038779,0.2183,0.034008
-0.79895,1.0863,0.039215,0.21879,0.03431
-0.79745,1.0858,0.039658,0.21928,0.034614
-0.79595,1.0853,0.040102,0.21978,0.034919
-0.79445,1.0847,0.040552,0.22027,0.035225
-0.79295,1.0842,0.041005,0.22077,0.035534
-0.79145,1.0837,0.041463,0.22127,0.035846
-0.78995,1.0831,0.041929,0.22177,0.036162
-0.78845,1.0825,0.042403,0.22227,0.036479
-0.78695,1.082,0.042878,0.22277,0.036803
-0.78545,1.0814,0.043358,0.22328,0.037123
-0.78395,1.0808,0.043846,0.2238,0.037449
-0.78245,1.0802,0.04433,0.22431,0.037776
-0.78095,1.0796,0.044831,0.22483,0.038107
-0.77944,1.079,0.045335,0.22535,0.038439
-0.77794,1.0784,0.045845,0.22587,0.038773
-0.77644,1.0778,0.046359,0.2264,0.03911
-0.77494,1.0772,0.046877,0.22692,0.039448
-0.77344,1.0765,0.0474,0.22745,0.039789
-0.77194,1.0759,0.047925,0.22799,0.040133
-0.77044,1.0752,0.048457,0.22852,0.040481
-0.76894,1.0745,0.048994,0.22906,0.040829
-0.76744,1.0739,0.049535,0.2296,0.041185
-0.76594,1.0732,0.050081,0.23013,0.041545
-0.76444,1.0725,0.050637,0.23068,0.041909
-0.76294,1.0717,0.051203,0.23122,0.042279
-0.76144,1.071,0.051778,0.23176,0.042653
-0.75994,1.0703,0.05236,0.2323,0.04303
-0.75844,1.0695,0.052944,0.23285,0.043406
-0.75694,1.0687,0.053534,0.23339,0.043787
-0.75544,1.068,0.054129,0.23394,0.044172
-0.75394,1.0672,0.054725,0.23449,0.044563
-0.75244,1.0664,0.055322,0.23504,0.044957
-0.75094,1.0656,0.055918,0.23559,0.045352
-0.74944,1.0647,0.05652,0.23615,0.04575
-0.74794,1.0603,0.056984,0.23586,0.046043
-0.74644,1.0631,0.057733,0.23727,0.046548
-0.74494,1.0622,0.058339,0.23783,0.046948
-0.74344,1.0614,0.058949,0.23839,0.047357
-0.74194,1.0605,0.059567,0.23895,0.047772
-0.74044,1.0596,0.06019,0.23951,0.048194
-0.73893,1.0587,0.060818,0.24008,0.048618
-0.73743,1.0578,0.061451,0.24065,0.049044
-0.73593,1.0569,0.062087,0.24122,0.049474
-0.73443,1.0559,0.062729,0.24179,0.049905
-0.73293,1.055,0.063371,0.24237,0.050337
-0.73143,1.054,0.064023,0.24294,0.050773
-0.72993,1.053,0.06468,0.24352,0.051214
-0.72843,1.052,0.065342,0.2441,0.051661
-0.72693,1.051,0.066004,0.24467,0.052113
-0.72543,1.05,0.066682,0.24524,0.05257
-0.72393,1.049,0.067359,0.24581,0.053033
-0.72243,1.048,0.068041,0.24638,0.053494
-0.72093,1.0469,0.06873,0.24696,0.053965
-0.71943,1.0458,0.069435,0.24753,0.054441
-0.71793,1.0447,0.070136,0.24811,0.054924
-0.71643,1.0436,0.070861,0.24868,0.055412
-0.71493,1.0424,0.07159,0.24926,0.055903
-0.71343,1.0412,0.07233,0.24983,0.056401
-0.71193,1.0401,0.073082,0.25041,0.056906
-0.71043,1.0389,0.073831,0.25099,0.057414
-0.70893,1.0376,0.074581,0.25157,0.057924
-0.70743,1.0364,0.075341,0.25215,0.058439
-0.70593,1.0351,0.076112,0.25273,0.058963
-0.70443,1.0338,0.076892,0.25331,0.059493
-0.70293,1.0325,0.077666,0.25389,0.060025
-0.70143,1.0312,0.078456,0.25447,0.060558
-0.69992,1.0299,0.079243,0.25506,0.061098
-0.69842,1.0286,0.080028,0.25564,0.061638
-0.69692,1.0272,0.08081,0.25623,0.062182
-0.69542,1.0258,0.081604,0.25681,0.062732
-0.69392,1.0244,0.082401,0.2574,0.063287
-0.69242,1.023,0.083211,0.25798,0.06385
-0.69092,1.0216,0.084018,0.25856,0.064418
-0.68942,1.0201,0.084839,0.25914,0.064994
-0.68792,1.0186,0.085663,0.25972,0.065575
-0.68642,1.0171,0.086489,0.2603,0.066166
-0.68492,1.0156,0.087311,0.26087,0.06676
-0.68342,1.0141,0.088142,0.26144,0.06736
-0.68192,1.0125,0.088971,0.26201,0.06797
-0.68042,1.0109,0.089803,0.26257,0.068585
-0.67892,1.0093,0.090636,0.26312,0.069204
-0.67742,1.0077,0.09147,0.26368,0.069826
-0.67592,1.006,0.092314,0.26424,0.070452
-0.67442,1.0044,0.09316,0.26479,0.071076
-0.67292,1.0027,0.09401,0.26535,0.071711
-0.67142,1.0009,0.094875,0.26589,0.07235
-0.66992,0.99919,0.09574,0.26645,0.072991
-0.66842,0.99743,0.096608,0.267,0.073634
-0.66692,0.99565,0.097471,0.26755,0.074279
-0.66542,0.99386,0.098337,0.2681,0.074924
-0.66392,0.99204,0.099192,0.26865,0.075574
-0.66242,0.9902,0.10005,0.2692,0.076222
-0.66092,0.98834,0.1009,0.26975,0.076871
-0.65941,0.98643,0.10176,0.27029,0.077526
-0.65791,0.98449,0.10261,0.27083,0.078193
-0.65641,0.98253,0.10347,0.27137,0.07886
-0.65491,0.98054,0.10433,0.27191,0.079534
-0.65341,0.97853,0.10519,0.27245,0.080214
-0.65191,0.97649,0.10607,0.27298,0.080901
-0.65041,0.97444,0.10693,0.27351,0.08159
-0.64891,0.97237,0.1078,0.27405,0.082278
-0.64741,0.97028,0.10867,0.27457,0.08298
-0.64591,0.96816,0.10954,0.27509,0.083693
-0.64441,0.96601,0.11041,0.2756,0.084415
-0.64291,0.96385,0.11127,0.2761,0.085141
-0.64141,0.96168,0.11213,0.27661,0.085871
-0.63991,0.95948,0.11298,0.2771,0.086609
-0.63841,0.95726,0.11383,0.2776,0.08735
-0.63691,0.95503,0.11467,0.27809,0.088102
-0.63541,0.95277,0.11552,0.27858,0.088852
-0.63391,0.95049,0.11636,0.27906,0.089615
-0.63241,0.94817,0.11721,0.27954,0.090388
-0.63091,0.94584,0.11805,0.28002,0.091167
-0.62941,0.94348,0.11889,0.28049,0.091956
-0.62791,0.94111,0.11973,0.28095,0.092749
-0.62641,0.93872,0.12057,0.28142,0.093552
-0.62491,0.93632,0.12141,0.28188,0.094365
-0.62341,0.93391,0.12225,0.28234,0.095186
-0.62191,0.93146,0.12309,0.28278,0.096022
-0.62041,0.929,0.12394,0.28322,0.096867
-0.6189,0.92652,0.12478,0.28365,0.097722
-0.6174,0.92401,0.12562,0.28408,0.09859
-0.6159,0.92149,0.12646,0.2845,0.099467
-0.6144,0.91894,0.12728,0.28491,0.10034
-0.6129,0.91637,0.1281,0.2853,0.10123
-0.6114,0.9138,0.12891,0.2857,0.10211
-0.6099,0.9112,0.1297,0.28608,0.103
-0.6084,0.90858,0.13049,0.28646,0.10389
-0.6069,0.90594,0.13129,0.28684,0.10478
-0.6054,0.90329,0.13207,0.28721,0.10568
-0.6039,0.90063,0.13285,0.28757,0.10658
-0.6024,0.89795,0.13362,0.28792,0.1075
-0.6009,0.89527,0.1344,0.28826,0.10843
-0.5994,0.89257,0.13515,0.2886,0.10936
-0.5979,0.88987,0.1359,0.28893,0.11029
-0.5964,0.88715,0.13664,0.28927,0.11123
-0.5949,0.88442,0.13737,0.2896,0.11217
-0.5934,0.88168,0.1381,0.28992,0.1131
-0.5919,0.87892,0.13881,0.29024,0.11404
-0.5904,0.87615,0.1395,0.29056,0.11499
-0.5889,0.87336,0.14019,0.29086,0.11596
-0.5874,0.87055,0.14088,0.29115,0.11694
-0.5859,0.86773,0.14156,0.29144,0.11793
-0.5844,0.8649,0.14223,0.29172,0.11893
-0.5829,0.86206,0.14289,0.29198,0.11993
-0.5814,0.8592,0.14355,0.29223,0.12094
-0.57989,0.85633,0.14421,0.29248,0.12196
-0.57839,0.85345,0.14486,0.29272,0.12299
-0.57689,0.85056,0.14551,0.29294,0.12402
-0.57539,0.84766,0.14613,0.29316,0.12505
-0.57389,0.84475,0.14677,0.29338,0.1261
-0.57239,0.84184,0.14739,0.29358,0.12715
-0.57089,0.83893,0.148,0.29377,0.12819
-0.56939,0.83602,0.14862,0.29395,0.12925
-0.56789,0.8331,0.14923,0.29412,0.13031
-0.56639,0.83017,0.14985,0.29429,0.13138
-0.56489,0.82723,0.15046,0.29445,0.13246
-0.56339,0.82429,0.15107,0.29461,0.13354
-0.56189,0.82134,0.15167,0.29477,0.13461
-0.56039,0.8184,0.15228,0.29493,0.13569
-0.55889,0.81545,0.15287,0.29508,0.13676
-0.55739,0.81249,0.15346,0.29523,0.13786
-0.55589,0.80953,0.15403,0.29537,0.13896
-0.55439,0.80656,0.1546,0.2955,0.14006
-0.55289,0.80358,0.15519,0.29563,0.14115
-0.55139,0.8006,0.15576,0.29575,0.14225
-0.54989,0.79761,0.15632,0.29585,0.14337
-0.54839,0.79461,0.15688,0.29595,0.14449
-0.54689,0.79159,0.15744,0.29604,0.14562
-0.54539,0.78857,0.15798,0.29613,0.14675
-0.54389,0.78555,0.15852,0.2962,0.1479
-0.54239,0.78252,0.15905,0.29627,0.14905
-0.54089,0.77949,0.15955,0.29633,0.15019
-0.53938,0.77645,0.16004,0.29638,0.15134
-0.53788,0.7734,0.16052,0.29642,0.1525
-0.53638,0.77036,0.161,0.29645,0.15366
-0.53488,0.76731,0.16147,0.29648,0.15483
-0.53338,0.76426,0.16193,0.2965,0.15601
-0.53188,0.76121,0.16237,0.29652,0.15717
-0.53038,0.75816,0.16281,0.29654,0.15834
-0.52888,0.75511,0.16325,0.29654,0.15952
-0.52738,0.75206,0.16368,0.29654,0.1607
-0.52588,0.749,0.16411,0.29653,0.16189
-0.52438,0.74593,0.16456,0.29651,0.16308
-0.52288,0.74286,0.16499,0.29648,0.16428
-0.52138,0.73979,0.16541,0.29644,0.16548
-0.51988,0.73671,0.16582,0.2964,0.16668
-0.51838,0.73362,0.16622,0.29635,0.16789
-0.51688,0.73053,0.16662,0.29628,0.16911
-0.51538,0.72743,0.16701,0.29619,0.17033
-0.51388,0.72434,0.16736,0.29611,0.17155
-0.51238,0.72125,0.16772,0.29602,0.17279
-0.51088,0.71816,0.16808,0.29591,0.17403
-0.50938,0.71509,0.16842,0.2958,0.17528
-0.50788,0.71203,0.16873,0.29568,0.17652
-0.50638,0.70897,0.16903,0.29556,0.17778
-0.50488,0.70591,0.16934,0.29541,0.17904
-0.50338,0.70284,0.16966,0.29527,0.18028
-0.50188,0.69978,0.16996,0.29512,0.18153
-0.50038,0.69671,0.17026,0.29496,0.18276
-0.49887,0.69365,0.17054,0.29481,0.18399
-0.49737,0.69059,0.17083,0.29465,0.18521
-0.49587,0.68753,0.17108,0.29449,0.18643
-0.49437,0.68213,0.17081,0.29323,0.18709
-0.49287,0.68142,0.17159,0.29417,0.18889
-0.49137,0.67837,0.17181,0.294,0.19012
-0.48987,0.67531,0.17203,0.29382,0.19137
-0.48837,0.67226,0.17225,0.29364,0.19259
-0.48687,0.66922,0.17244,0.29345,0.19383
-0.48537,0.66619,0.17264,0.29326,0.19506
-0.48387,0.66316,0.17283,0.29306,0.1963
-0.48237,0.66013,0.17301,0.29285,0.19753
-0.48087,0.65709,0.17318,0.29262,0.19878
-0.47937,0.65406,0.17333,0.29239,0.20002
-0.47787,0.65104,0.17348,0.29215,0.20125
-0.47637,0.64802,0.17361,0.2919,0.20248
-0.47487,0.645,0.17374,0.29165,0.20371
-0.47337,0.64199,0.17386,0.29139,0.20493
-0.47187,0.63898,0.17397,0.29112,0.20614
-0.47037,0.63597,0.17408,0.29085,0.20736
-0.46887,0.63296,0.17418,0.29056,0.20858
-0.46737,0.62996,0.17427,0.29028,0.20979
-0.46587,0.62695,0.17437,0.28999,0.211
-0.46437,0.62394,0.17446,0.2897,0.21221
-0.46287,0.62093,0.17454,0.2894,0.21343
-0.46137,0.61793,0.17462,0.28911,0.21463
-0.45986,0.61493,0.1747,0.28881,0.21583
-0.45836,0.61192,0.17478,0.2885,0.21703
-0.45686,0.60892,0.17486,0.28819,0.21822
-0.45536,0.60591,0.17494,0.28787,0.21943
-0.45386,0.60291,0.17498,0.28754,0.22062
-0.45236,0.5999,0.17505,0.28721,0.2218
-0.45086,0.5969,0.17514,0.28687,0.22297
-0.44936,0.5939,0.17523,0.28653,0.22413
-0.44786,0.5909,0.17532,0.28619,0.22527
-0.44636,0.5879,0.17541,0.28584,0.22642
-0.44486,0.58489,0.1755,0.28549,0.22757
-0.44336,0.58188,0.17561,0.28512,0.22872
-0.44186,0.57885,0.17571,0.28476,0.22987
-0.44036,0.57583,0.17581,0.28438,0.231
-0.43886,0.57281,0.17592,0.28401,0.23214
-0.43736,0.56978,0.17602,0.28363,0.23328
-0.43586,0.56677,0.17612,0.28324,0.23441
-0.43436,0.56376,0.17622,0.28286,0.23555
-0.43286,0.56074,0.17633,0.28248,0.23669
-0.43136,0.55774,0.17645,0.28209,0.23784
-0.42986,0.55474,0.17655,0.2817,0.23898
-0.42836,0.55175,0.17666,0.28131,0.24013
-0.42686,0.54876,0.17676,0.28092,0.24126
-0.42536,0.54577,0.17686,0.28053,0.24241
-0.42386,0.54277,0.17696,0.28013,0.24355
-0.42236,0.53978,0.17707,0.27972,0.24468
-0.42086,0.53678,0.17719,0.27932,0.24581
-0.41935,0.53379,0.17733,0.2789,0.24693
-0.41785,0.53079,0.17747,0.27847,0.24806
-0.41635,0.52779,0.17762,0.27803,0.2492
-0.41485,0.52478,0.17777,0.27759,0.25032
-0.41335,0.52178,0.17793,0.27713,0.25144
-0.41185,0.51878,0.17809,0.27668,0.25254
-0.41035,0.51577,0.17826,0.27623,0.25365
-0.40885,0.51275,0.17843,0.27578,0.25475
-0.40735,0.50973,0.17858,0.27531,0.25587
-0.40585,0.50671,0.17874,0.27485,0.25698
-0.40435,0.50368,0.17889,0.27438,0.25809
-0.40285,0.50065,0.17906,0.2739,0.25919
-0.40135,0.49762,0.17921,0.27342,0.2603
-0.39985,0.49459,0.17937,0.27294,0.2614
-0.39835,0.49155,0.17952,0.27245,0.26249
-0.39685,0.48851,0.17967,0.27196,0.2636
-0.39535,0.48546,0.17981,0.27147,0.2647
-0.39385,0.48241,0.17996,0.27097,0.26578
-0.39235,0.47936,0.18009,0.27046,0.26687
-0.39085,0.4763,0.18023,0.26995,0.26796
-0.38935,0.47323,0.18035,0.26944,0.26904
-0.38785,0.47017,0.18047,0.26893,0.27013
-0.38635,0.4671,0.18058,0.26841,0.27119
-0.38485,0.46402,0.1807,0.26788,0.27227
-0.38335,0.46093,0.18081,0.26735,0.27333
-0.38185,0.45785,0.18093,0.26681,0.27437
-0.38035,0.45476,0.18107,0.26626,0.27543
-0.37884,0.45168,0.18121,0.26572,0.27647
-0.37734,0.44859,0.18136,0.26517,0.27751
-0.37584,0.4455,0.18151,0.26461,0.27856
-0.37434,0.44242,0.18165,0.26406,0.27959
-0.37284,0.43935,0.1818,0.26351,0.28062
-0.37134,0.43629,0.18195,0.26294,0.28163
-0.36984,0.43323,0.18208,0.26237,0.28264
-0.36834,0.43018,0.1822,0.2618,0.28365
-0.36684,0.42711,0.18232,0.26123,0.28465
-0.36534,0.42405,0.18244,0.26065,0.28566
-0.36384,0.421,0.18255,0.26007,0.28667
-0.36234,0.41794,0.18266,0.25949,0.28767
-0.36084,0.41488,0.18277,0.2589,0.28867
-0.35934,0.41183,0.18285,0.25831,0.28967
-0.35784,0.40877,0.18294,0.25772,0.29064
-0.35634,0.40572,0.18301,0.25713,0.29163
-0.35484,0.40266,0.18307,0.25653,0.29261
-0.35334,0.39962,0.18314,0.25593,0.29357
-0.35184,0.39658,0.18318,0.25533,0.29454
-0.35034,0.39354,0.18322,0.25472,0.29549
-0.34884,0.39051,0.18325,0.25411,0.29645
-0.34734,0.38747,0.18329,0.25349,0.2974
-0.34584,0.38445,0.18333,0.25287,0.29834
-0.34434,0.38142,0.18338,0.25224,0.29927
-0.34284,0.37839,0.18342,0.25161,0.30018
-0.34134,0.37535,0.18346,0.25098,0.30108
-0.33983,0.37232,0.1835,0.25033,0.30199
-0.33833,0.36929,0.18354,0.24967,0.30291
-0.33683,0.36625,0.18357,0.24901,0.30381
-0.33533,0.36322,0.1836,0.24835,0.30472
-0.33383,0.3602,0.18363,0.24769,0.30563
-0.33233,0.35718,0.18365,0.24703,0.30654
-0.33083,0.35417,0.18367,0.24637,0.30743
-0.32933,0.35117,0.18368,0.2457,0.30831
-0.32783,0.3482,0.18368,0.24502,0.30924
-0.32633,0.34523,0.18366,0.24435,0.31015
-0.32483,0.34226,0.18363,0.24367,0.31103
-0.32333,0.3393,0.1836,0.24298,0.31191
-0.32183,0.33634,0.18356,0.24229,0.3128
-0.32033,0.33339,0.18349,0.2416,0.31368
-0.31883,0.33044,0.18344,0.2409,0.31456
-0.31733,0.3275,0.18338,0.2402,0.31544
-0.31583,0.32457,0.18331,0.23951,0.31631
-0.31433,0.32163,0.18322,0.23881,0.3172
-0.31283,0.3187,0.18314,0.23809,0.31806
-0.31133,0.31577,0.18307,0.23737,0.31887
-0.30983,0.31283,0.183,0.23664,0.31969
-0.30833,0.30988,0.1829,0.2359,0.3205
-0.30683,0.30694,0.18277,0.23515,0.3213
-0.30533,0.304,0.18265,0.23439,0.32209
-0.30383,0.30106,0.18252,0.23362,0.32289
-0.30233,0.29813,0.1824,0.23286,0.32367
-0.30083,0.2952,0.18226,0.23209,0.32445
-0.29932,0.29227,0.18214,0.23131,0.32522
-0.29782,0.28933,0.18201,0.23053,0.32599
-0.29632,0.2864,0.18185,0.22974,0.32677
-0.29482,0.28347,0.18169,0.22895,0.32754
-0.29332,0.28054,0.18153,0.22816,0.32832
-0.29182,0.27761,0.18136,0.22736,0.3291
-0.29032,0.27467,0.18119,0.22656,0.32987
-0.28882,0.27173,0.18102,0.22575,0.33064
-0.28732,0.26879,0.18083,0.22495,0.3314
-0.28582,0.26585,0.18065,0.22414,0.33216
-0.28432,0.2629,0.18043,0.22333,0.33291
-0.28282,0.25994,0.1802,0.22252,0.33365
-0.28132,0.25699,0.17998,0.22171,0.33439
-0.27982,0.25403,0.17976,0.22089,0.33511
-0.27832,0.25107,0.17954,0.22006,0.33582
-0.27682,0.24811,0.1793,0.21922,0.33652
-0.27532,0.24516,0.17904,0.2184,0.33721
-0.27382,0.24221,0.17876,0.21756,0.3379
-0.27232,0.23926,0.17847,0.21672,0.33858
-0.27082,0.2363,0.17818,0.21588,0.33927
-0.26932,0.23334,0.17788,0.21504,0.33996
-0.26782,0.23038,0.17755,0.21419,0.34062
-0.26632,0.22743,0.17724,0.21333,0.34128
-0.26482,0.22448,0.17692,0.21247,0.34194
-0.26332,0.22154,0.17658,0.21162,0.34257
-0.26182,0.2186,0.17624,0.21076,0.34322
-0.26032,0.21567,0.17589,0.20991,0.34385
-0.25881,0.21275,0.17554,0.20905,0.34449
-0.25731,0.20982,0.17516,0.20818,0.34513
-0.25581,0.20691,0.17478,0.20732,0.34576
-0.25431,0.20401,0.17439,0.20646,0.34639
-0.25281,0.2011,0.17399,0.20558,0.34701
-0.25131,0.1982,0.17359,0.2047,0.34764
-0.24981,0.1953,0.17316,0.20381,0.34827
-0.24831,0.1924,0.17273,0.20291,0.34891
-0.24681,0.18951,0.17228,0.20201,0.34954
-0.24531,0.18664,0.17183,0.2011,0.35017
-0.24381,0.18378,0.17136,0.20019,0.35078
-0.24231,0.18092,0.17089,0.19927,0.35139
-0.24081,0.17806,0.17042,0.19834,0.35199
-0.23931,0.17522,0.16994,0.19742,0.35258
-0.23781,0.17237,0.16945,0.19649,0.35316
-0.23631,0.16953,0.16895,0.19556,0.35374
-0.23481,0.16669,0.16845,0.19463,0.35431
-0.23331,0.16384,0.16793,0.19369,0.35488
-0.23181,0.161,0.16741,0.19274,0.35545
-0.23031,0.15816,0.1669,0.19179,0.35601
-0.22881,0.15531,0.16637,0.19084,0.35657
-0.22731,0.15247,0.16583,0.18989,0.3571
-0.22581,0.14962,0.16528,0.18894,0.35764
-0.22431,0.14678,0.16472,0.18798,0.35817
-0.22281,0.14394,0.16415,0.18701,0.35868
-0.22131,0.14112,0.16359,0.18604,0.3592
-0.2198,0.13829,0.16303,0.18505,0.35972
-0.2183,0.13547,0.16245,0.18406,0.36022
-0.2168,0.13266,0.16186,0.18306,0.36071
-0.2153,0.12986,0.16126,0.18206,0.3612
-0.2138,0.12707,0.16067,0.18105,0.36168
-0.2123,0.12429,0.1601,0.18004,0.36216
-0.2108,0.12152,0.15952,0.17902,0.36264
-0.2093,0.11877,0.15893,0.178,0.3631
-0.2078,0.11603,0.15835,0.17696,0.36356
-0.2063,0.1133,0.15775,0.17592,0.36402
-0.2048,0.11058,0.15715,0.17488,0.36446
-0.2033,0.10788,0.15654,0.17385,0.36492
-0.2018,0.10517,0.15592,0.1728,0.36536
-0.2003,0.10247,0.1553,0.17174,0.3658
-0.1988,0.099777,0.15466,0.17068,0.36624
-0.1973,0.097097,0.15403,0.16961,0.36669
-0.1958,0.094427,0.15338,0.16855,0.36714
-0.1943,0.091773,0.15273,0.16748,0.36758
-0.1928,0.089129,0.15207,0.1664,0.36802
-0.1913,0.0865,0.15139,0.16531,0.36845
-0.1898,0.083876,0.15072,0.16423,0.36887
-0.1883,0.081261,0.15004,0.16313,0.3693
-0.1868,0.07866,0.14934,0.16204,0.36971
-0.1853,0.076072,0.14864,0.16094,0.37012
-0.1838,0.073503,0.14794,0.15984,0.37053
-0.1823,0.070939,0.14723,0.15874,0.37095
-0.1808,0.068386,0.14654,0.15763,0.37135
-0.17929,0.065839,0.14584,0.15652,0.37173
-0.17779,0.063305,0.14515,0.15541,0.37212
-0.17629,0.060774,0.14449,0.15429,0.3725
-0.17479,0.058255,0.14382,0.15316,0.37286
-0.17329,0.055742,0.14316,0.15203,0.37323
-0.17179,0.053242,0.14251,0.1509,0.3736
-0.17029,0.05075,0.14186,0.14975,0.37397
-0.16879,0.048278,0.14123,0.1486,0.37434
-0.16729,0.04582,0.1406,0.14745,0.37468
-0.16579,0.043378,0.13996,0.14629,0.375
-0.16429,0.040944,0.13932,0.14513,0.37532
-0.16279,0.038523,0.1387,0.14398,0.37565
-0.16129,0.036116,0.13805,0.14281,0.37595
-0.15979,0.033724,0.13742,0.14163,0.37625
-0.15829,0.031344,0.13679,0.14045,0.37655
-0.15679,0.028966,0.13614,0.13927,0.37684
-0.15529,0.026598,0.13549,0.13809,0.37712
-0.15379,0.024245,0.13484,0.1369,0.3774
-0.15229,0.021914,0.13418,0.1357,0.37765
-0.15079,0.019604,0.13352,0.1345,0.37791
-0.14929,0.017312,0.13285,0.1333,0.37818
-0.14779,0.015052,0.13217,0.13207,0.37843
-0.14629,0.012817,0.1315,0.13084,0.37867
-0.14479,0.010612,0.13084,0.12961,0.37892
-0.14329,0.0084421,0.13017,0.12837,0.37916
-0.14179,0.0062994,0.12951,0.12713,0.37939
-0.14029,0.0041695,0.12883,0.12589,0.37962
-0.13878,0.0020524,0.12817,0.12465,0.37986
-0.13728,-4.6938e-05,0.12748,0.1234,0.38009
-0.13578,-0.0021261,0.1268,0.12214,0.38032
-0.13428,-0.0041856,0.12612,0.12088,0.38055
-0.13278,-0.0062254,0.12545,0.11961,0.38079
-0.13128,-0.0082447,0.12478,0.11833,0.38102
-0.12978,-0.010243,0.12412,0.11705,0.38124
-0.12828,-0.012209,0.12345,0.11577,0.38144
-0.12678,-0.014156,0.1228,0.11447,0.38165
-0.12528,-0.016088,0.12213,0.11318,0.38185
-0.12378,-0.017999,0.12148,0.11188,0.38206
-0.12228,-0.019893,0.12082,0.11058,0.38225
-0.12078,-0.021762,0.12016,0.10928,0.38243
-0.11928,-0.023611,0.1195,0.10798,0.38261
-0.11778,-0.025442,0.11883,0.10668,0.38278
-0.11628,-0.027253,0.11817,0.10539,0.38294
-0.11478,-0.029037,0.11749,0.10408,0.38311
-0.11328,-0.030801,0.11682,0.10277,0.38329
-0.11178,-0.032557,0.11616,0.10145,0.38348
-0.11028,-0.034297,0.11549,0.10014,0.38366
-0.10878,-0.036022,0.11482,0.098827,0.38383
-0.10728,-0.037735,0.11415,0.097517,0.38398
-0.10578,-0.039433,0.11349,0.096198,0.38414
-0.10428,-0.041102,0.11284,0.094867,0.38429
-0.10278,-0.042717,0.1122,0.093533,0.38443
-0.10128,-0.04429,0.11158,0.092187,0.38456
-0.099775,-0.045837,0.11095,0.090835,0.38469
-0.098275,-0.047367,0.11031,0.089479,0.38482
-0.096774,-0.048875,0.10968,0.088121,0.38494
-0.095274,-0.05036,0.10905,0.086762,0.38505
-0.093773,-0.05183,0.10843,0.08541,0.38516
-0.092273,-0.053284,0.10782,0.084059,0.38525
-0.090773,-0.054712,0.10722,0.082697,0.38535
-0.089272,-0.056123,0.10663,0.081331,0.38545
-0.087772,-0.057516,0.10605,0.079965,0.38554
-0.086272,-0.058886,0.10548,0.078601,0.38562
-0.084771,-0.060244,0.1049,0.077232,0.3857
-0.083271,-0.061582,0.10434,0.075865,0.38579
-0.08177,-0.062898,0.10378,0.074499,0.38587
-0.08027,-0.064184,0.10324,0.073132,0.38595
-0.07877,-0.065441,0.1027,0.071764,0.38604
-0.077269,-0.066671,0.10218,0.070393,0.38613
-0.075769,-0.067874,0.10167,0.069018,0.38623
-0.074269,-0.069052,0.10117,0.067649,0.38631
-0.072768,-0.070213,0.10067,0.06627,0.3864
-0.071268,-0.071353,0.1002,0.064886,0.38647
-0.069767,-0.07247,0.099711,0.0635,0.38653
-0.068267,-0.073562,0.099249,0.062113,0.38659
-0.066767,-0.074635,0.098789,0.060719,0.38666
-0.065266,-0.07569,0.098338,0.059319,0.38672
-0.063766,-0.076733,0.097899,0.057921,0.38677
-0.062266,-0.077756,0.097476,0.056519,0.38683
-0.060765,-0.078763,0.097048,0.055116,0.38688
-0.059265,-0.079753,0.096628,0.053708,0.38695
-0.057764,-0.080723,0.096224,0.052294,0.387
-0.056264,-0.081676,0.095832,0.050876,0.38704
-0.054764,-0.082608,0.095452,0.049452,0.38709
-0.053263,-0.083524,0.095085,0.048021,0.38713
-0.051763,-0.084417,0.094727,0.046592,0.38717
-0.050263,-0.085288,0.09438,0.04516,0.38722
-0.048762,-0.086134,0.094046,0.043732,0.38725
-0.047262,-0.086959,0.093714,0.042301,0.38728
-0.045761,-0.08777,0.093387,0.040872,0.38732
-0.044261,-0.088553,0.093077,0.03944,0.38737
-0.042761,-0.089314,0.09277,0.038006,0.38741
-0.04126,-0.09005,0.092461,0.036569,0.38745
-0.03976,-0.090761,0.092171,0.035133,0.38749
-0.03826,-0.091457,0.0919,0.0337,0.38752
-0.036759,-0.092143,0.091627,0.032269,0.38756
-0.035259,-0.092809,0.091376,0.030844,0.38761
-0.033758,-0.093458,0.09114,0.029422,0.38765
-0.032258,-0.094075,0.090914,0.027996,0.38769
-0.030758,-0.094663,0.090697,0.026567,0.38769
-0.029257,-0.095228,0.090481,0.025141,0.3877
-0.027757,-0.095768,0.090269,0.023708,0.38771
-0.026257,-0.096287,0.090064,0.022277,0.38771
-0.024756,-0.096773,0.089878,0.020844,0.38771
-0.023256,-0.097231,0.089695,0.0194,0.3877
-0.021755,-0.097667,0.08952,0.017952,0.38769
-0.020255,-0.098083,0.089347,0.016502,0.38768
-0.018755,-0.098474,0.089185,0.015043,0.38765
-0.017254,-0.09884,0.089038,0.013582,0.38762
-0.015754,-0.099186,0.088896,0.012121,0.38759
-0.014254,-0.099495,0.08875,0.010655,0.38755
-0.012753,-0.099773,0.088617,0.0091898,0.38751
-0.011253,-0.10003,0.088495,0.007725,0.38747
-0.0097524,-0.10027,0.088373,0.0062657,0.38742
-0.0082521,-0.10048,0.088264,0.0048035,0.38737
-0.0067517,-0.10066,0.088169,0.0033474,0.38732
-0.0052513,-0.10082,0.088076,0.0018975,0.38727
-0.0037509,-0.10095,0.087998,0.00044987,0.3872
-0.0022506,-0.10105,0.087927,-0.0010018,0.38712
-0.00075019,-0.10114,0.087847,-0.0024535,0.38706
0.00075019,-0.10121,0.08777,-0.0039116,0.38701
0.0022506,-0.10126,0.087696,-0.0053677,0.38695
0.0037509,-0.10129,0.087621,-0.0068182,0.38691
0.0052513,-0.10129,0.087563,-0.0082728,0.38686
0.0067517,-0.10126,0.087527,-0.0097272,0.3868
0.0082521,-0.10122,0.087501,-0.01118,0.38676
0.0097524,-0.10115,0.087477,-0.012635,0.38671
0.011253,-0.10107,0.087471,-0.014089,0.38667
0.012753,-0.10096,0.087468,-0.015541,0.38664
0.014254,-0.10082,0.087481,-0.01699,0.38662
0.015754,-0.10065,0.087515,-0.018439,0.38661
0.017254,-0.10044,0.087567,-0.019884,0.38661
0.018755,-0.10021,0.087623,-0.021337,0.38659
0.020255,-0.099946,0.087683,-0.022796,0.38657
0.021755,-0.099652,0.087745,-0.024257,0.38653
0.023256,-0.099342,0.087816,-0.025722,0.3865
0.024756,-0.099012,0.087896,-0.027196,0.38647
0.026257,-0.098661,0.088,-0.028672,0.38642
0.027757,-0.098285,0.088109,-0.030148,0.38636
0.029257,-0.097886,0.088224,-0.03162,0.3863
0.030758,-0.097477,0.088355,-0.033097,0.38624
0.032258,-0.097042,0.088483,-0.034574,0.38616
0.033758,-0.096593,0.088622,-0.036053,0.38609
0.035259,-0.096129,0.08877,-0.037529,0.38601
0.036759,-0.095648,0.088928,-0.039005,0.38592
0.03826,-0.095141,0.089084,-0.040481,0.38582
0.03976,-0.094615,0.089258,-0.041956,0.38573
0.04126,-0.094069,0.089449,-0.04343,0.38563
0.042761,-0.093494,0.089658,-0.044911,0.38553
0.044261,-0.092895,0.089862,-0.046392,0.38543
0.045761,-0.092284,0.090074,-0.04787,0.38533
0.047262,-0.091643,0.09031,-0.049351,0.38523
0.048762,-0.090979,0.090562,-0.050836,0.38512
0.050263,-0.090291,0.090829,-0.052322,0.38501
0.051763,-0.089574,0.091112,-0.053812,0.38491
0.053263,-0.088837,0.091412,-0.0553,0.3848
0.054764,-0.088071,0.09173,-0.056785,0.3847
0.056264,-0.087278,0.092051,-0.058269,0.3846
0.057764,-0.086464,0.092381,-0.059758,0.3845
0.059265,-0.08563,0.092718,-0.061244,0.38439
0.060765,-0.084769,0.093064,-0.062725,0.38427
0.062266,-0.083878,0.093432,-0.064206,0.38416
0.063766,-0.082972,0.093806,-0.065688,0.38403
0.065266,-0.08204,0.094193,-0.067165,0.38393
0.066767,-0.081084,0.094581,-0.068636,0.38381
0.068267,-0.080101,0.094976,-0.070104,0.38369
0.069767,-0.079098,0.095381,-0.071563,0.38359
0.071268,-0.078071,0.095799,-0.073019,0.38348
0.072768,-0.077019,0.09623,-0.074472,0.38338
0.074269,-0.075944,0.096666,-0.075918,0.38327
0.075769,-0.074844,0.09711,-0.077354,0.38316
0.077269,-0.07372,0.097563,-0.078785,0.38304
0.07877,-0.072563,0.098024,-0.080212,0.38292
0.08027,-0.071384,0.098492,-0.081627,0.38281
0.08177,-0.070183,0.098966,-0.083035,0.38269
0.083271,-0.068962,0.09946,-0.084446,0.38256
0.084771,-0.067718,0.099967,-0.085855,0.38243
0.086272,-0.066453,0.10047,-0.087257,0.3823
0.087772,-0.065172,0.10097,-0.088657,0.38217
0.089272,-0.063879,0.10149,-0.090058,0.38204
0.090773,-0.062564,0.10203,-0.091457,0.3819
0.092273,-0.061227,0.10258,-0.092847,0.38175
0.093773,-0.059873,0.10314,-0.094232,0.38161
0.095274,-0.058496,0.1037,-0.095609,0.38146
0.096774,-0.057097,0.10429,-0.096983,0.38132
0.098275,-0.055683,0.10488,-0.098347,0.38117
0.099775,-0.054263,0.10548,-0.099706,0.381
0.10128,-0.052829,0.10608,-0.10106,0.38082
0.10278,-0.051379,0.1067,-0.10241,0.38065
0.10428,-0.049919,0.10732,-0.10376,0.38046
0.10578,-0.048442,0.10795,-0.1051,0.38028
0.10728,-0.046949,0.10859,-0.10644,0.38008
0.10878,-0.045443,0.10924,-0.10777,0.37991
0.11028,-0.043919,0.1099,-0.10911,0.37972
0.11178,-0.042375,0.11057,-0.11044,0.37952
0.11328,-0.040803,0.11124,-0.11177,0.37932
0.11478,-0.039209,0.11193,-0.11309,0.37912
0.11628,-0.037598,0.11262,-0.11441,0.37891
0.11778,-0.035957,0.11331,-0.11573,0.37869
0.11928,-0.03429,0.11401,-0.11704,0.37848
0.12078,-0.032605,0.11472,-0.11834,0.37827
0.12228,-0.030888,0.11544,-0.11964,0.37804
0.12378,-0.029134,0.11617,-0.12092,0.3778
0.12528,-0.027347,0.11692,-0.12221,0.37756
0.12678,-0.025531,0.1177,-0.1235,0.37731
0.12828,-0.023696,0.11847,-0.12477,0.37705
0.12978,-0.021849,0.11924,-0.12604,0.37681
0.13128,-0.019981,0.12003,-0.1273,0.37656
0.13278,-0.018099,0.12083,-0.12855,0.37631
0.13428,-0.016205,0.12162,-0.12979,0.37607
0.13578,-0.014301,0.1224,-0.13102,0.37582
0.13728,-0.012386,0.12321,-0.13225,0.37557
0.13878,-0.010467,0.12401,-0.13345,0.37532
0.14029,-0.0085279,0.1248,-0.13465,0.3751
0.14179,-0.0065843,0.1256,-0.13584,0.37486
0.14329,-0.0046318,0.12639,-0.13701,0.37461
0.14479,-0.0026681,0.12717,-0.13817,0.37435
0.14629,-0.00069872,0.12796,-0.13934,0.37409
0.14779,0.0012749,0.12875,-0.14049,0.3738
0.14929,0.0032573,0.12954,-0.14165,0.37351
0.15079,0.0052537,0.13033,-0.14279,0.37319
0.15229,0.0072605,0.13111,-0.14393,0.37288
0.15379,0.0092803,0.13189,-0.14506,0.37255
0.15529,0.011319,0.13266,-0.14618,0.37221
0.15679,0.01339,0.1334,-0.14731,0.37187
0.15829,0.015492,0.13414,-0.14842,0.37152
0.15979,0.017632,0.13488,-0.14954,0.37117
0.16129,0.019793,0.13563,-0.15064,0.37082
0.16279,0.021979,0.13639,-0.15175,0.37045
0.16429,0.024188,0.13716,-0.15286,0.37009
0.16579,0.026415,0.13792,-0.15397,0.36972
0.16729,0.028659,0.13869,-0.15506,0.36932
0.16879,0.03093,0.13945,-0.15615,0.36894
0.17029,0.033218,0.1402,-0.15722,0.36856
0.17179,0.035521,0.14094,-0.15829,0.36816
0.17329,0.037838,0.14167,-0.15935,0.36777
0.17479,0.040172,0.14239,-0.16041,0.36738
0.17629,0.042531,0.14311,-0.16146,0.36699
0.17779,0.044905,0.14383,-0.16251,0.36659
0.17929,0.047294,0.14454,-0.16355,0.36621
0.1808,0.049698,0.14525,-0.16459,0.36583
0.1823,0.052112,0.14594,-0.16563,0.36546
0.1838,0.054533,0.14663,-0.16667,0.36508
0.1853,0.056977,0.14734,-0.16771,0.36471
0.1868,0.059447,0.14803,-0.16875,0.36432
0.1883,0.061933,0.14871,-0.16978,0.36393
0.1898,0.064438,0.14939,-0.17081,0.36353
0.1913,0.066958,0.15007,-0.17184,0.36313
0.1928,0.06949,0.15074,-0.17286,0.36272
0.1943,0.072043,0.15139,-0.17388,0.36231
0.1958,0.074609,0.15203,-0.1749,0.3619
0.1973,0.077181,0.15267,-0.1759,0.36148
0.1988,0.079756,0.15331,-0.1769,0.36107
0.2003,0.082343,0.15396,-0.17788,0.36064
0.2018,0.08493,0.1546,-0.17885,0.3602
0.2033,0.087526,0.15524,-0.17982,0.35976
0.2048,0.09013,0.15586,-0.18079,0.3593
0.2063,0.092738,0.15648,-0.18174,0.35883
0.2078,0.09536,0.15709,-0.18269,0.35836
0.2093,0.09799,0.15768,-0.18364,0.35787
0.2108,0.10062,0.15827,-0.18459,0.35738
0.2123,0.10326,0.15886,-0.18554,0.35689
0.2138,0.10591,0.15945,-0.18648,0.35638
0.2153,0.10857,0.16003,-0.18741,0.35586
0.2168,0.11125,0.1606,-0.18833,0.35534
0.2183,0.11393,0.16119,-0.18924,0.35482
0.2198,0.11662,0.16178,-0.19016,0.3543
0.22131,0.11932,0.16238,-0.19106,0.35378
0.22281,0.12203,0.16296,-0.19195,0.35326
0.22431,0.12477,0.16354,-0.19284,0.35274
0.22581,0.12751,0.16412,-0.19372,0.35221
0.22731,0.13026,0.16469,-0.19461,0.35169
0.22881,0.13302,0.16527,-0.19549,0.35115
0.23031,0.13579,0.16585,-0.19638,0.3506
0.23181,0.13856,0.16642,-0.19725,0.35004
0.23331,0.14134,0.167,-0.19813,0.3495
0.23481,0.14412,0.16756,-0.199,0.34895
0.23631,0.1469,0.16813,-0.19987,0.34839
0.23781,0.14969,0.1687,-0.20073,0.34782
0.23931,0.15247,0.16927,-0.20159,0.34727
0.24081,0.15525,0.16983,-0.20245,0.34669
0.24231,0.15804,0.1704,-0.2033,0.3461
0.24381,0.16083,0.17097,-0.20414,0.34551
0.24531,0.16361,0.17153,-0.20497,0.34491
0.24681,0.1664,0.17208,-0.2058,0.34432
0.24831,0.1692,0.17263,-0.20663,0.34373
0.24981,0.17201,0.17319,-0.20746,0.34312
0.25131,0.17482,0.1737,-0.20828,0.34252
0.25281,0.17763,0.17422,-0.2091,0.34191
0.25431,0.18045,0.17475,-0.20991,0.34129
0.25581,0.18328,0.17528,-0.21072,0.34066
0.25731,0.18611,0.17579,-0.21152,0.34005
0.25881,0.18895,0.1763,-0.21232,0.33942
0.26032,0.1918,0.17681,-0.21311,0.33881
0.26182,0.19465,0.17731,-0.21391,0.33818
0.26332,0.19753,0.1778,-0.2147,0.33755
0.26482,0.20041,0.17828,-0.21547,0.33692
0.26632,0.2033,0.17876,-0.21624,0.33628
0.26782,0.20619,0.17923,-0.21699,0.33564
0.26932,0.20908,0.1797,-0.21774,0.335
0.27082,0.21196,0.18014,-0.21849,0.33434
0.27232,0.21485,0.18059,-0.21924,0.33369
0.27382,0.21773,0.18104,-0.21998,0.33306
0.27532,0.22061,0.18148,-0.22073,0.3324
0.27682,0.22349,0.18191,-0.22147,0.33174
0.27832,0.22637,0.18233,-0.22221,0.33106
0.27982,0.22925,0.18274,-0.22295,0.33039
0.28132,0.23214,0.18317,-0.22368,0.32971
0.28282,0.23503,0.18359,-0.22441,0.32905
0.28432,0.23793,0.18403,-0.22514,0.32839
0.28582,0.24083,0.18446,-0.22586,0.3277
0.28732,0.24374,0.1849,-0.22658,0.32701
0.28882,0.24668,0.18536,-0.2273,0.32631
0.29032,0.24962,0.18578,-0.22802,0.3256
0.29182,0.25257,0.18623,-0.22875,0.32489
0.29332,0.25553,0.18666,-0.22946,0.32417
0.29482,0.25849,0.18709,-0.23017,0.32344
0.29632,0.26147,0.18753,-0.23086,0.32271
0.29782,0.26445,0.18796,-0.23154,0.32197
0.29932,0.26745,0.18837,-0.23221,0.32124
0.30083,0.27044,0.18877,-0.23288,0.32049
0.30233,0.27345,0.18917,-0.23355,0.31974
0.30383,0.27647,0.18956,-0.23421,0.319
0.30533,0.27948,0.18993,-0.23488,0.31827
0.30683,0.28249,0.19031,-0.23555,0.31755
0.30833,0.28549,0.19066,-0.23622,0.31682
0.30983,0.2885,0.19101,-0.23688,0.31609
0.31133,0.29151,0.19133,-0.23755,0.31534
0.31283,0.29452,0.19165,-0.23821,0.31459
0.31433,0.29753,0.19197,-0.23886,0.31383
0.31583,0.30054,0.19226,-0.23951,0.31305
0.31733,0.30355,0.19255,-0.24015,0.31228
0.31883,0.30656,0.19283,-0.24079,0.3115
0.32033,0.30959,0.19314,-0.24142,0.31074
0.32183,0.31263,0.19341,-0.24204,0.30993
0.32333,0.31566,0.19367,-0.24265,0.3091
0.32483,0.31868,0.19393,-0.24327,0.30829
0.32633,0.32171,0.19416,-0.24389,0.30748
0.32783,0.32474,0.19438,-0.2445,0.30666
0.32933,0.32778,0.1946,-0.2451,0.30584
0.33083,0.33083,0.19483,-0.2457,0.30501
0.33233,0.33389,0.19505,-0.2463,0.30419
0.33383,0.33696,0.19526,-0.2469,0.30335
0.33533,0.34003,0.19546,-0.2475,0.30253
0.33683,0.3431,0.19564,-0.2481,0.30167
0.33833,0.34617,0.19582,-0.2487,0.30083
0.33983,0.34923,0.19598,-0.24929,0.29997
0.34134,0.35229,0.19612,-0.24987,0.29913
0.34284,0.35535,0.19623,-0.25046,0.29829
0.34434,0.3584,0.19635,-0.25104,0.29744
0.34584,0.36145,0.19645,-0.25162,0.29659
0.34734,0.3645,0.19654,-0.2522,0.29575
0.34884,0.36756,0.19661,-0.25278,0.2949
0.35034,0.37062,0.19665,-0.25335,0.29404
0.35184,0.37369,0.19668,-0.25391,0.29317
0.35334,0.37676,0.19673,-0.25445,0.2923
0.35484,0.37982,0.19678,-0.25499,0.29141
0.35634,0.38288,0.19683,-0.25553,0.29051
0.35784,0.38595,0.19688,-0.25607,0.28961
0.35934,0.38901,0.1969,-0.25662,0.2887
0.36084,0.39208,0.19692,-0.25717,0.2878
0.36234,0.39514,0.19695,-0.25771,0.28689
0.36384,0.39822,0.19697,-0.25826,0.28597
0.36534,0.40128,0.19699,-0.2588,0.28505
0.36684,0.40436,0.19701,-0.25934,0.28411
0.36834,0.40742,0.19703,-0.25987,0.28317
0.36984,0.41048,0.19704,-0.2604,0.28224
0.37134,0.41354,0.19703,-0.26093,0.28131
0.37284,0.4166,0.19702,-0.26145,0.28038
0.37434,0.41965,0.19701,-0.26197,0.27946
0.37584,0.42269,0.197,-0.26249,0.27853
0.37734,0.42573,0.19698,-0.263,0.27759
0.37884,0.42876,0.19695,-0.2635,0.27665
0.38035,0.4318,0.19693,-0.26401,0.2757
0.38185,0.43483,0.19691,-0.26451,0.27475
0.38335,0.43786,0.19687,-0.265,0.27381
0.38485,0.44088,0.19684,-0.2655,0.27287
0.38635,0.44389,0.1968,-0.266,0.27192
0.38785,0.4469,0.19673,-0.26649,0.27098
0.38935,0.44991,0.19668,-0.26698,0.27002
0.39085,0.45291,0.19663,-0.26748,0.26904
0.39235,0.45592,0.19656,-0.26797,0.26806
0.39385,0.45894,0.19646,-0.26846,0.26708
0.39535,0.46196,0.19637,-0.26894,0.26607
0.39685,0.46499,0.19629,-0.26943,0.26507
0.39835,0.46801,0.1962,-0.2699,0.26403
0.39985,0.47102,0.19611,-0.27038,0.26302
0.40135,0.47403,0.19603,-0.27085,0.26199
0.40285,0.47704,0.19592,-0.27132,0.26095
0.40435,0.48005,0.1958,-0.27179,0.25991
0.40585,0.48306,0.19568,-0.27225,0.25885
0.40735,0.48606,0.19556,-0.27271,0.2578
0.40885,0.48906,0.19545,-0.27315,0.25675
0.41035,0.49206,0.19533,-0.27358,0.25569
0.41185,0.49506,0.19519,-0.27402,0.25462
0.41335,0.49806,0.19504,-0.27444,0.25355
0.41485,0.50106,0.19489,-0.27486,0.25247
0.41635,0.50405,0.19472,-0.27528,0.2514
0.41785,0.50705,0.19455,-0.27568,0.25031
0.41935,0.51005,0.19438,-0.2761,0.24923
0.42086,0.51305,0.1942,-0.2765,0.24815
0.42236,0.51604,0.19403,-0.27691,0.24707
0.42386,0.51902,0.19386,-0.2773,0.24598
0.42536,0.52201,0.19369,-0.2777,0.24489
0.42686,0.525,0.19351,-0.27809,0.24381
0.42836,0.52799,0.19332,-0.27848,0.24271
0.42986,0.53098,0.19314,-0.27887,0.24162
0.43136,0.53397,0.19296,-0.27926,0.24051
0.43286,0.53697,0.19278,-0.27964,0.23938
0.43436,0.53997,0.19258,-0.28002,0.23825
0.43586,0.54297,0.19239,-0.28039,0.23711
0.43736,0.54599,0.19221,-0.28076,0.23596
0.43886,0.54901,0.19202,-0.28111,0.23481
0.44036,0.55203,0.19182,-0.28146,0.23365
0.44186,0.55505,0.1916,-0.2818,0.23248
0.44336,0.55807,0.19139,-0.28213,0.23131
0.44486,0.5611,0.19116,-0.28244,0.23015
0.44636,0.56414,0.19093,-0.28276,0.22898
0.44786,0.56717,0.1907,-0.28307,0.22781
0.44936,0.57022,0.19045,-0.28337,0.22664
0.45086,0.57327,0.19019,-0.28367,0.22548
0.45236,0.57633,0.18992,-0.28395,0.22432
0.45386,0.57939,0.18964,-0.28424,0.22315
0.45536,0.58247,0.18934,-0.28452,0.22198
0.45686,0.58555,0.18904,-0.2848,0.22079
0.45836,0.58863,0.18873,-0.28507,0.21961
0.45986,0.59172,0.18839,-0.28534,0.21843
0.46137,0.59482,0.18806,-0.28562,0.21724
0.46287,0.59792,0.18771,-0.28589,0.21605
0.46437,0.60103,0.18736,-0.28616,0.21487
0.46587,0.60415,0.187,-0.28641,0.21369
0.46737,0.60725,0.18663,-0.28666,0.2125
0.46887,0.61037,0.18625,-0.2869,0.21133
0.47037,0.61349,0.18588,-0.28714,0.21015
0.47187,0.61663,0.18555,-0.28737,0.20897
0.47337,0.61976,0.1852,-0.28759,0.20778
0.47487,0.6229,0.18485,-0.28782,0.20658
0.47637,0.62603,0.18451,-0.28803,0.2054
0.47787,0.62917,0.18416,-0.28824,0.20422
0.47937,0.63231,0.18381,-0.28844,0.20305
0.48087,0.63545,0.18346,-0.28864,0.20188
0.48237,0.63859,0.18311,-0.28883,0.20069
0.48387,0.64174,0.18277,-0.28902,0.1995
0.48537,0.64488,0.18242,-0.2892,0.19832
0.48687,0.64803,0.18208,-0.28939,0.19714
0.48837,0.65117,0.18174,-0.28957,0.19596
0.48987,0.65431,0.1814,-0.28975,0.19477
0.49137,0.65745,0.18105,-0.28992,0.19359
0.49287,0.66057,0.1807,-0.29009,0.1924
0.49437,0.6637,0.18034,-0.29026,0.19121
0.49587,0.66682,0.17997,-0.29043,0.19002
0.49737,0.66994,0.17961,-0.29059,0.18881
0.49887,0.67306,0.17923,-0.29075,0.18761
0.50038,0.67617,0.17886,-0.29091,0.1864
0.50188,0.67929,0.1785,-0.29105,0.18519
0.50338,0.6824,0.17814,-0.29119,0.184
0.50488,0.68551,0.17775,-0.29131,0.18282
0.50638,0.68862,0.17737,-0.29143,0.18164
0.50788,0.69173,0.17699,-0.29153,0.18047
0.50938,0.69485,0.17661,-0.29162,0.17929
0.51088,0.69798,0.17623,-0.29171,0.17811
0.51238,0.70111,0.17584,-0.29179,0.17694
0.51388,0.70424,0.17544,-0.29187,0.17576
0.51538,0.70738,0.17504,-0.29194,0.1746
0.51688,0.71053,0.17463,-0.292,0.17342
0.51838,0.71368,0.17422,-0.29205,0.17225
0.51988,0.71685,0.1738,-0.29211,0.17108
0.52138,0.72002,0.17335,-0.29216,0.16991
0.52288,0.72319,0.1729,-0.2922,0.16874
0.52438,0.72636,0.1724,-0.29224,0.16757
0.52588,0.72954,0.1719,-0.29227,0.1664
0.52738,0.73272,0.17141,-0.29229,0.16523
0.52888,0.73591,0.1709,-0.29232,0.16406
0.53038,0.7391,0.17038,-0.29233,0.1629
0.53188,0.74227,0.16984,-0.29235,0.16173
0.53338,0.74544,0.16931,-0.29235,0.16057
0.53488,0.7486,0.16878,-0.29234,0.15942
0.53638,0.75176,0.16825,-0.29232,0.15827
0.53788,0.75491,0.16772,-0.2923,0.15712
0.53938,0.75805,0.1672,-0.29225,0.15599
0.54089,0.76119,0.16668,-0.2922,0.15486
0.54239,0.76432,0.16614,-0.29214,0.15374
0.54389,0.76745,0.16561,-0.29207,0.15262
0.54539,0.77058,0.16508,-0.292,0.15151
0.54689,0.77372,0.16454,-0.29191,0.1504
0.54839,0.77686,0.164,-0.29182,0.14929
0.54989,0.78001,0.16345,-0.29171,0.1482
0.55139,0.78315,0.1629,-0.2916,0.14711
0.55289,0.78628,0.16235,-0.29147,0.14602
0.55439,0.78941,0.16179,-0.29134,0.14494
0.55589,0.79253,0.16122,-0.29119,0.14387
0.55739,0.79564,0.16064,-0.29104,0.1428
0.55889,0.79873,0.16004,-0.29088,0.14174
0.56039,0.80183,0.15943,-0.29072,0.14068
0.56189,0.80492,0.15882,-0.29055,0.13962
0.56339,0.808,0.15819,-0.29037,0.13857
0.56489,0.81106,0.15755,-0.29018,0.13752
0.56639,0.8141,0.15687,-0.28998,0.13647
0.56789,0.81714,0.1562,-0.28977,0.13544
0.56939,0.82016,0.15551,-0.28955,0.13442
0.57089,0.82317,0.15482,-0.28933,0.13339
0.57239,0.82617,0.15411,-0.2891,0.13235
0.57389,0.82916,0.15338,-0.28887,0.13132
0.57539,0.83214,0.15263,-0.28863,0.13029
0.57689,0.8351,0.15189,-0.28838,0.12926
0.57839,0.83805,0.15114,-0.28813,0.12824
0.57989,0.84099,0.15039,-0.28788,0.12722
0.5814,0.84392,0.14963,-0.28761,0.12621
0.5829,0.84683,0.14886,-0.28734,0.1252
0.5844,0.84973,0.14808,-0.28706,0.1242
0.5859,0.85262,0.14731,-0.28676,0.12321
0.5874,0.85548,0.14653,-0.28645,0.12222
0.5889,0.85833,0.14575,-0.28612,0.12125
0.5904,0.86117,0.14496,-0.28579,0.12029
0.5919,0.86398,0.14418,-0.28546,0.11932
0.5934,0.86678,0.1434,-0.28512,0.11836
0.5949,0.86955,0.14263,-0.28477,0.11741
0.5964,0.8723,0.14187,-0.28442,0.11647
0.5979,0.87504,0.14107,-0.28406,0.11553
0.5994,0.87776,0.14029,-0.2837,0.11459
0.6009,0.88047,0.13951,-0.28334,0.11366
0.6024,0.88316,0.13872,-0.28297,0.11273
0.6039,0.88583,0.13794,-0.28259,0.1118
0.6054,0.88849,0.13716,-0.28221,0.11088
0.6069,0.89114,0.13637,-0.28183,0.10996
0.6084,0.89377,0.1356,-0.28145,0.10905
0.6099,0.89638,0.13481,-0.28106,0.10815
0.6114,0.89897,0.13403,-0.28066,0.10725
0.6129,0.90153,0.13327,-0.28026,0.10636
0.6144,0.90407,0.13252,-0.27986,0.10548
0.6159,0.90659,0.13178,-0.27945,0.10461
0.6174,0.90908,0.13106,-0.27904,0.10374
0.6189,0.91156,0.13032,-0.27862,0.10289
0.62041,0.91402,0.12958,-0.2782,0.10203
0.62191,0.91646,0.12884,-0.27778,0.10118
0.62341,0.91887,0.1281,-0.27735,0.10034
0.62491,0.92125,0.12738,-0.27692,0.099493
0.62641,0.92359,0.12665,-0.2765,0.098652
0.62791,0.92592,0.12593,-0.27606,0.097817
0.62941,0.92822,0.1252,-0.27562,0.096984
0.63091,0.93049,0.12447,-0.27518,0.096163
0.63241,0.93274,0.12373,-0.27472,0.095355
0.63391,0.93497,0.123,-0.27427,0.094548
0.63541,0.93718,0.12225,-0.27381,0.093746
0.63691,0.93937,0.12149,-0.27335,0.092948
0.63841,0.94155,0.12072,-0.27287,0.092152
0.63991,0.94371,0.11996,-0.2724,0.091365
0.64141,0.94586,0.11919,-0.27193,0.090579
0.64291,0.94797,0.11843,-0.27144,0.089808
0.64441,0.95005,0.11766,-0.27095,0.089046
0.64591,0.95212,0.11689,-0.27045,0.088295
0.64741,0.95417,0.11612,-0.26995,0.087543
0.64891,0.95621,0.11535,-0.26945,0.086805
0.65041,0.95824,0.11457,-0.26894,0.086068
0.65191,0.96024,0.11379,-0.26844,0.085336
0.65341,0.96221,0.113,-0.26793,0.084601
0.65491,0.96417,0.11222,-0.26741,0.083877
0.65641,0.96609,0.11144,-0.2669,0.083163
0.65791,0.96798,0.11067,-0.26638,0.082457
0.65941,0.96983,0.1099,-0.26586,0.081755
0.66092,0.97165,0.10915,-0.26533,0.081056
0.66242,0.97344,0.1084,-0.2648,0.080361
0.66392,0.97521,0.10765,-0.26427,0.079684
0.66542,0.97695,0.1069,-0.26373,0.07901
0.66692,0.97868,0.10615,-0.26319,0.078336
0.66842,0.98039,0.1054,-0.26264,0.077672
0.66992,0.98209,0.10465,-0.26209,0.077013
0.67142,0.98376,0.10389,-0.26154,0.076358
0.67292,0.98541,0.10313,-0.26098,0.075714
0.67442,0.98704,0.10237,-0.26042,0.075074
0.67592,0.98866,0.10162,-0.25986,0.074441
0.67742,0.99026,0.10087,-0.25929,0.073802
0.67892,0.99184,0.10012,-0.25873,0.073168
0.68042,0.9934,0.099396,-0.25816,0.07253
0.68192,0.99495,0.098647,-0.25759,0.071908
0.68342,0.99648,0.097888,-0.25701,0.07129
0.68492,0.998,0.097133,-0.25643,0.07068
0.68642,0.99949,0.096376,-0.25585,0.070074
0.68792,1.001,0.095612,-0.25526,0.069478
0.68942,1.0024,0.094855,-0.25467,0.068889
0.69092,1.0039,0.094088,-0.25409,0.068304
0.69242,1.0053,0.093335,-0.25351,0.067722
0.69392,1.0067,0.092579,-0.25292,0.067151
0.69542,1.0081,0.091819,-0.25234,0.066583
0.69692,1.0094,0.091069,-0.25176,0.066021
0.69842,1.0108,0.090306,-0.25118,0.065459
0.69992,1.0122,0.089541,-0.25059,0.064908
0.70143,1.0135,0.08879,-0.25001,0.064358
0.70293,1.0148,0.088027,-0.24942,0.063814
0.70443,1.0161,0.087276,-0.24883,0.063273
0.70593,1.0174,0.086531,-0.24824,0.062739
0.70743,1.0187,0.085781,-0.24765,0.062211
0.70893,1.0199,0.08504,-0.24707,0.061692
0.71043,1.0211,0.084307,-0.24648,0.061179
0.71193,1.0223,0.083586,-0.24589,0.060672
0.71343,1.0235,0.082865,-0.2453,0.060173
0.71493,1.0246,0.082154,-0.24472,0.05968
0.71643,1.0258,0.081449,-0.24413,0.059184
0.71793,1.0269,0.080751,-0.24355,0.058689
0.71943,1.028,0.080058,-0.24297,0.058201
0.72093,1.0291,0.079357,-0.24238,0.05772
0.72243,1.0301,0.078663,-0.2418,0.057244
0.72393,1.0312,0.077971,-0.24121,0.056769
0.72543,1.0322,0.07735,-0.24063,0.056291
0.72693,1.0333,0.076671,-0.24004,0.055817
0.72843,1.0343,0.075988,-0.23946,0.055343
0.72993,1.0353,0.075302,-0.23888,0.054881
0.73143,1.0363,0.074616,-0.2383,0.054426
0.73293,1.0373,0.073939,-0.23772,0.053974
0.73443,1.0383,0.073259,-0.23715,0.053526
0.73593,1.0393,0.072591,-0.23658,0.053076
0.73743,1.0403,0.071922,-0.23601,0.052641
0.73893,1.0412,0.071248,-0.23544,0.052207
0.74044,1.0422,0.070584,-0.23486,0.051777
0.74194,1.0431,0.069932,-0.2343,0.051354
0.74344,1.044,0.069284,-0.23373,0.050934
0.74494,1.0449,0.068636,-0.23317,0.050514
0.74644,1.0458,0.067991,-0.23262,0.050099
0.74794,1.0467,0.067355,-0.23206,0.049683
0.74944,1.0476,0.066736,-0.23151,0.049273
0.75094,1.0485,0.066107,-0.23096,0.048863
0.75244,1.0493,0.065493,-0.23041,0.048457
0.75394,1.0502,0.064887,-0.22987,0.048057
0.75544,1.051,0.064281,-0.22932,0.04766
0.75694,1.0518,0.063697,-0.22878,0.047267
0.75844,1.0526,0.063107,-0.22824,0.046872
0.75994,1.0535,0.062522,-0.2277,0.04648
0.76144,1.0543,0.061942,-0.22716,0.046091
0.76294,1.0551,0.061372,-0.22662,0.045708
0.76444,1.0558,0.060802,-0.22608,0.045327
0.76594,1.0566,0.060234,-0.22554,0.044948
0.76744,1.0574,0.059674,-0.225,0.044577
0.76894,1.0581,0.059114,-0.22446,0.04421
0.77044,1.0589,0.058562,-0.22392,0.043847
0.77194,1.0596,0.058017,-0.22339,0.043486
0.77344,1.0603,0.057472,-0.22286,0.04313
0.77494,1.061,0.056929,-0.22232,0.04278
0.77644,1.0617,0.056395,-0.2218,0.042432
0.77794,1.0624,0.055862,-0.22128,0.042083
0.77944,1.0631,0.055332,-0.22077,0.041735
0.78095,1.0638,0.054811,-0.22025,0.041386
0.78245,1.0644,0.054289,-0.21974,0.041042
0.78395,1.0651,0.05377,-0.21923,0.040704
0.78545,1.0657,0.053257,-0.21873,0.040372
0.78695,1.0663,0.052747,-0.21822,0.040042
0.78845,1.0669,0.052243,-0.21772,0.039715
0.78995,1.0675,0.05174,-0.21721,0.039393
0.79145,1.0681,0.051235,-0.21671,0.039071
0.79295,1.0687,0.050738,-0.21621,0.038755
0.79445,1.0693,0.050239,-0.21571,0.038442
0.79595,1.0699,0.049748,-0.21521,0.038131
0.79745,1.0704,0.049255,-0.21471,0.037822
0.79895,1.071,0.048762,-0.21421,0.037513
0.80045,1.0715,0.04827,-0.21371,0.037207
0.80195,1.0721,0.047785,-0.21322,0.036904
0.80345,1.0726,0.047303,-0.21272,0.036603
0.80495,1.0731,0.046821,-0.21223,0.036307
0.80645,1.0737,0.046338,-0.21175,0.036011
0.80795,1.0742,0.04586,-0.21126,0.03572
0.80945,1.0747,0.045391,-0.21077,0.035434
0.81095,1.0752,0.04492,-0.21029,0.035149
0.81245,1.0757,0.044456,-0.20981,0.034867
0.81395,1.0762,0.044,-0.20932,0.03459
0.81545,1.0766,0.043547,-0.20884,0.034317
0.81695,1.0771,0.043101,-0.20836,0.034048
0.81845,1.0776,0.042664,-0.20788,0.033781
0.81995,1.078,0.042226,-0.20741,0.033518
0.82146,1.0785,0.041795,-0.20694,0.03326
0.82296,1.0789,0.041364,-0.20647,0.033003
0.82446,1.0793,0.040939,-0.206,0.032748
0.82596,1.0798,0.040514,-0.20554,0.032494
0.82746,1.0802,0.040089,-0.20508,0.032242
0.82896,1.0806,0.039672,-0.20462,0.031991
0.83046,1.081,0.039256,-0.20416,0.03174
0.83196,1.0814,0.038843,-0.20371,0.031488
0.83346,1.0818,0.038432,-0.20326,0.031238
0.83496,1.0822,0.038029,-0.2028,0.030988
0.83646,1.0826,0.037631,-0.20235,0.030745
0.83796,1.083,0.037237,-0.20191,0.030503
0.83946,1.0834,0.03685,-0.20146,0.030264
0.84096,1.0837,0.036469,-0.20101,0.03003
0.84246,1.0841,0.036095,-0.20056,0.029796
0.84396,1.0845,0.035729,-0.20011,0.02957
0.84546,1.0848,0.035368,-0.19966,0.029347
0.84696,1.0852,0.035012,-0.19922,0.029125
0.84846,1.0855,0.034655,-0.19877,0.028905
0.84996,1.0859,0.034307,-0.19833,0.028688
0.85146,1.0862,0.033962,-0.19789,0.028474
0.85296,1.0866,0.033621,-0.19745,0.028261
0.85446,1.0869,0.033283,-0.19701,0.028051
0.85596,1.0872,0.032949,-0.19657,0.027841
0.85746,1.0875,0.032618,-0.19614,0.027631
0.85896,1.0878,0.032287,-0.19571,0.027424
0.86047,1.0881,0.031965,-0.19528,0.027218
0.86197,1.0884,0.031646,-0.19485,0.027015
0.86347,1.0887,0.03133,-0.19442,0.026809
0.86497,1.089,0.031016,-0.19399,0.026607
0.86647,1.0893,0.030703,-0.19357,0.026408
0.86797,1.0896,0.030393,-0.19314,0.026209
0.86947,1.0899,0.030082,-0.19272,0.026013
0.87097,1.0902,0.029775,-0.1923,0.025817
0.87247,1.0905,0.029471,-0.19188,0.025622
0.87397,1.0907,0.029171,-0.19146,0.025426
0.87547,1.091,0.028871,-0.19104,0.025229
0.87697,1.0913,0.028575,-0.19063,0.025035
0.87847,1.0915,0.028285,-0.19021,0.024844
0.87997,1.0918,0.027998,-0.1898,0.024652
0.88147,1.092,0.02772,-0.18939,0.024461
0.88297,1.0923,0.027447,-0.18898,0.02427
0.88447,1.0925,0.027181,-0.18858,0.024083
0.88597,1.0928,0.026919,-0.18818,0.023896
0.88747,1.093,0.026662,-0.18778,0.02371
0.88897,1.0932,0.02641,-0.18738,0.023529
0.89047,1.0934,0.026163,-0.18698,0.023346
0.89197,1.0936,0.025921,-0.18658,0.023166
0.89347,1.0939,0.025679,-0.18619,0.02299
0.89497,1.0941,0.02544,-0.18579,0.022818
0.89647,1.0943,0.025207,-0.1854,0.022646
0.89797,1.0945,0.024975,-0.18501,0.022474
0.89947,1.0947,0.024747,-0.18462,0.022306
0.90098,1.0949,0.02452,-0.18423,0.022138
0.90248,1.0951,0.024295,-0.18384,0.021972
0.90398,1.0952,0.024074,-0.18345,0.021808
0.90548,1.0954,0.023858,-0.18307,0.021645
0.90698,1.0956,0.023643,-0.18268,0.021484
0.90848,1.0958,0.02343,-0.1823,0.021323
0.90998,1.096,0.023224,-0.18191,0.021164
0.91148,1.0961,0.023017,-0.18153,0.021007
0.91298,1.0963,0.022811,-0.18115,0.020849
0.91448,1.0965,0.022609,-0.18077,0.020692
0.91598,1.0966,0.022406,-0.18039,0.020538
0.91748,1.0968,0.022206,-0.18001,0.020383
0.91898,1.097,0.022008,-0.17963,0.020229
0.92048,1.0971,0.02181,-0.17925,0.020076
0.92198,1.0973,0.021612,-0.17888,0.019925
0.92348,1.0974,0.021417,-0.1785,0.019772
0.92498,1.0976,0.021222,-0.17813,0.019622
0.92648,1.0978,0.02103,-0.17776,0.019473
0.92798,1.0979,0.02084,-0.17739,0.019326
0.92948,1.0981,0.020652,-0.17703,0.019178
0.93098,1.0982,0.020469,-0.17666,0.019032
0.93248,1.0984,0.020287,-0.1763,0.018886
0.93398,1.0985,0.02011,-0.17594,0.018741
0.93548,1.0986,0.019937,-0.17558,0.018595
0.93698,1.0988,0.019763,-0.17522,0.018452
0.93848,1.0989,0.019591,-0.17487,0.01831
0.93998,1.099,0.019422,-0.17451,0.01817
0.94149,1.0992,0.019256,-0.17416,0.018031
0.94299,1.0993,0.019093,-0.1738,0.017894
0.94449,1.0994,0.018934,-0.17345,0.017758
0.94599,1.0995,0.018776,-0.1731,0.017623
0.94749,1.0997,0.01862,-0.17275,0.017487
0.94899,1.0998,0.018465,-0.1724,0.017353
0.95049,1.0999,0.018312,-0.17206,0.017221
0.95199,1.1,0.018161,-0.17171,0.017088
0.95349,1.1001,0.018011,-0.17137,0.016956
0.95499,1.1002,0.017863,-0.17102,0.016825
0.95649,1.1003,0.017716,-0.17068,0.016695
0.95799,1.1004,0.017571,-0.17034,0.016566
0.95949,1.1005,0.017429,-0.17,0.016437
0.96099,1.1006,0.017288,-0.16966,0.016308
0.96249,1.1007,0.01715,-0.16932,0.016181
0.96399,1.1008,0.017014,-0.16899,0.016054
0.96549,1.1009,0.016878,-0.16865,0.015927
0.96699,1.101,0.016746,-0.16832,0.015801
0.96849,1.1011,0.016614,-0.16799,0.015675
0.96999,1.1012,0.016486,-0.16766,0.015551
0.97149,1.1013,0.016359,-0.16734,0.015427
0.97299,1.1013,0.016233,-0.16701,0.015303
0.97449,1.1014,0.016109,-0.16669,0.01518
0.97599,1.1015,0.015986,-0.16636,0.015058
0.97749,1.1016,0.015864,-0.16604,0.014937
0.97899,1.1017,0.015743,-0.16572,0.014818
0.9805,1.1018,0.015624,-0.1654,0.014699
0.982,1.1018,0.015507,-0.16508,0.014582
0.9835,1.1019,0.015391,-0.16476,0.014466
0.985,1.102,0.015276,-0.16444,0.014351
0.9865,1.1021,0.015161,-0.16412,0.014236
0.988,1.1021,0.015047,-0.1638,0.014124
0.9895,1.1022,0.014936,-0.16348,0.014012
0.991,1.1023,0.014824,-0.16317,0.013902
0.9925,1.1023,0.014714,-0.16285,0.013792
0.994,1.1024,0.014604,-0.16253,0.013683
0.9955,1.1025,0.014496,-0.16222,0.013574
0.997,1.1025,0.014388,-0.16191,0.013467
0.9985,1.1026,0.014281,-0.1616,0.013359
1,1.1027,0.014176,-0.16129,0.013253
1.0015,1.1027,0.014072,-0.16098,0.013147
1.003,1.1028,0.013969,-0.16067,0.013043
1.0045,1.1028,0.013866,-0.16037,0.01294
1.006,1.1029,0.013764,-0.16006,0.012836
1.0075,1.103,0.013664,-0.15975,0.012734
1.009,1.103,0.013564,-0.15945,0.012633
1.0105,1.1031,0.013466,-0.15915,0.012532
1.012,1.1031,0.013369,-0.15885,0.012433
1.0135,1.1032,0.013272,-0.15855,0.012334
1.015,1.1032,0.013176,-0.15825,0.012237
1.0165,1.1033,0.01308,-0.15795,0.01214
1.018,1.1033,0.012985,-0.15765,0.012046
1.0195,1.1034,0.012892,-0.15735,0.011953
1.021,1.1034,0.0128,-0.15705,0.011861
1.0225,1.1035,0.012709,-0.15675,0.01177
1.024,1.1035,0.012618,-0.15646,0.011681
1.0255,1.1036,0.012529,-0.15616,0.011593
1.027,1.1036,0.01244,-0.15586,0.011505
1.0285,1.1037,0.012352,-0.15557,0.011417
1.03,1.1037,0.012265,-0.15527,0.01133
1.0315,1.1038,0.012178,-0.15498,0.011244
1.033,1.1038,0.012091,-0.15468,0.011158
1.0345,1.1039,0.012008,-0.15439,0.011072
1.036,1.1039,0.011926,-0.1541,0.010989
1.0375,1.1039,0.011845,-0.1538,0.010906
1.039,1.104,0.011764,-0.15351,0.010824
1.0405,1.104,0.011683,-0.15322,0.010742
1.042,1.1041,0.011603,-0.15294,0.01066
1.0435,1.1041,0.011524,-0.15265,0.01058
1.045,1.1041,0.011445,-0.15236,0.010499
1.0465,1.1042,0.011368,-0.15207,0.01042
1.048,1.1042,0.011292,-0.15179,0.010342
1.0495,1.1043,0.011218,-0.1515,0.010265
1.051,1.1043,0.011144,-0.15122,0.010188
1.0525,1.1043,0.011074,-0.15094,0.010112
1.054,1.1044,0.011,-0.15065,0.010038
1.0555,1.1044,0.010927,-0.15037,0.0099639
1.057,1.1044,0.010856,-0.15009,0.0098899
1.0585,1.1045,0.010783,-0.1498,0.0098177
1.06,1.1045,0.010713,-0.14952,0.0097466
1.0615,1.1045,0.010641,-0.14924,0.0096759
1.063,1.1046,0.01057,-0.14896,0.0096056
1.0645,1.1046,0.010499,-0.14868,0.0095359
1.066,1.1046,0.010428,-0.1484,0.0094673
1.0675,1.1047,0.010359,-0.14812,0.0093991
1.069,1.1047,0.01029,-0.14784,0.0093313
1.0705,1.1047,0.010221,-0.14756,0.009264
1.072,1.1048,0.010152,-0.14729,0.0091972
1.0735,1.1048,0.010084,-0.14701,0.0091321
1.075,1.1048,0.010018,-0.14673,0.0090677
1.0765,1.1049,0.0099513,-0.14646,0.0090039
1.078,1.1049,0.0098856,-0.14618,0.0089405
1.0795,1.1049,0.0098203,-0.14591,0.0088774
1.081,1.105,0.0097556,-0.14563,0.0088149
1.0825,1.105,0.0096913,-0.14536,0.008753
1.084,1.105,0.0096276,-0.14509,0.0086916
1.0855,1.1051,0.0095645,-0.14482,0.0086308
1.087,1.1051,0.0095018,-0.14454,0.0085709
1.0885,1.1051,0.0094398,-0.14427,0.0085117
1.09,1.1051,0.0093784,-0.144,0.0084532
1.0915,1.1052,0.0093175,-0.14373,0.0083952
1.093,1.1052,0.009257,-0.14347,0.0083376
1.0945,1.1052,0.0091972,-0.1432,0.0082804
1.096,1.1053,0.009138,-0.14293,0.0082234
1.0975,1.1053,0.0090791,-0.14267,0.008167
1.099,1.1053,0.0090206,-0.1424,0.008111
1.1005,1.1053,0.0089623,-0.14214,0.0080552
1.102,1.1054,0.0089044,-0.14187,0.0079997
1.1035,1.1054,0.0088469,-0.14161,0.0079445
1.105,1.1054,0.0087897,-0.14135,0.0078896
1.1065,1.1054,0.0087329,-0.14108,0.0078351
1.108,1.1055,0.0086766,-0.14082,0.0077809
1.1095,1.1055,0.0086207,-0.14056,0.0077271
1.111,1.1055,0.0085654,-0.1403,0.0076738
1.1125,1.1055,0.0085104,-0.14004,0.007621
1.114,1.1056,0.0084561,-0.13978,0.0075688
1.1155,1.1056,0.0084022,-0.13952,0.0075169
1.117,1.1056,0.008349,-0.13926,0.0074658
1.1185,1.1056,0.0082965,-0.139,0.0074153
1.12,1.1056,0.0082444,-0.13874,0.0073654
1.1215,1.1057,0.0081928,-0.13848,0.007316
1.123,1.1057,0.0081414,-0.13822,0.0072669
1.1245,1.1057,0.0080906,-0.13796,0.0072186
1.126,1.1057,0.0080402,-0.13771,0.0071707
1.1275,1.1057,0.0079904,-0.13745,0.0071233
1.129,1.1057,0.0079408,-0.1372,0.0070761
1.1305,1.1058,0.0078915,-0.13694,0.0070293
1.132,1.1058,0.0078424,-0.13669,0.0069828
1.1335,1.1058,0.0077938,-0.13643,0.0069368
1.135,1.1058,0.0077455,-0.13618,0.0068913
1.1365,1.1058,0.0076976,-0.13592,0.0068463
1.138,1.1058,0.0076502,-0.13567,0.0068018
1.1395,1.1059,0.007603,-0.13542,0.0067576
1.141,1.1059,0.0075561,-0.13517,0.0067139
1.1425,1.1059,0.0075095,-0.13492,0.0066703
1.144,1.1059,0.0074631,-0.13467,0.0066268
1.1455,1.1059,0.007417,-0.13442,0.0065835
1.147,1.1059,0.0073711,-0.13417,0.0065407
1.1485,1.106,0.0073255,-0.13392,0.0064982
1.15,1.106,0.0072805,-0.13367,0.0064559
1.1515,1.106,0.0072358,-0.13342,0.006414
1.153,1.106,0.0071914,-0.13317,0.0063722
1.1545,1.106,0.0071472,-0.13292,0.0063306
1.156,1.106,0.0071034,-0.13268,0.0062894
1.1575,1.106,0.00706,-0.13243,0.0062485
1.159,1.1061,0.0070171,-0.13219,0.0062077
1.1605,1.1061,0.0069743,-0.13194,0.0061674
1.162,1.1061,0.0069321,-0.1317,0.0061275
1.1635,1.1061,0.0068902,-0.13145,0.0060878
1.165,1.1061,0.0068487,-0.13121,0.0060487
1.1665,1.1061,0.0068076,-0.13097,0.0060102
1.168,1.1061,0.0067668,-0.13072,0.005972
1.1695,1.1061,0.0067264,-0.13048,0.0059342
1.171,1.1062,0.0066866,-0.13024,0.0058969
1.1725,1.1062,0.0066468,-0.13,0.0058598
1.174,1.1062,0.0066074,-0.12976,0.0058231
1.1755,1.1062,0.0065683,-0.12952,0.0057866
1.177,1.1062,0.0065294,-0.12929,0.0057504
1.1785,1.1062,0.0064906,-0.12905,0.0057143
1.18,1.1062,0.0064522,-0.12881,0.0056783
1.1815,1.1062,0.0064139,-0.12857,0.0056427
1.183,1.1062,0.0063759,-0.12833,0.0056071
1.1845,1.1062,0.0063379,-0.1281,0.0055717
1.186,1.1062,0.0063003,-0.12786,0.0055365
1.1875,1.1063,0.0062629,-0.12763,0.0055016
1.189,1.1063,0.0062256,-0.12739,0.0054667
1.1905,1.1063,0.0061886,-0.12716,0.0054322
1.192,1.1063,0.0061518,-0.12692,0.0053977
1.1935,1.1063,0.0061152,-0.12669,0.0053636
1.195,1.1063,0.0060789,-0.12645,0.0053297
1.1965,1.1063,0.0060429,-0.12622,0.0052962
1.198,1.1063,0.0060072,-0.12599,0.0052631
1.1995,1.1063,0.005972,-0.12576,0.0052304
1.2011,1.1063,0.0059371,-0.12553,0.0051982
1.2026,1.1063,0.0059026,-0.1253,0.0051663
1.2041,1.1063,0.0058684,-0.12507,0.0051348
1.2056,1.1063,0.0058345,-0.12484,0.0051036
1.2071,1.1063,0.0058008,-0.12461,0.0050725
1.2086,1.1063,0.0057674,-0.12438,0.0050417
1.2101,1.1063,0.0057342,-0.12415,0.0050111
1.2116,1.1063,0.0057013,-0.12392,0.0049807
1.2131,1.1063,0.0056687,-0.12369,0.0049506
1.2146,1.1063,0.0056364,-0.12346,0.0049207
1.2161,1.1063,0.0056042,-0.12324,0.004891
1.2176,1.1063,0.0055722,-0.12301,0.0048614
1.2191,1.1063,0.0055403,-0.12278,0.0048319
1.2206,1.1063,0.0055087,-0.12256,0.0048026
1.2221,1.1064,0.0054772,-0.12233,0.0047735
1.2236,1.1064,0.0054459,-0.12211,0.0047446
1.2251,1.1064,0.0054147,-0.12189,0.0047157
1.2266,1.1064,0.0053837,-0.12166,0.004687
1.2281,1.1064,0.0053529,-0.12144,0.0046585
1.2296,1.1064,0.0053224,-0.12122,0.0046303
1.2311,1.1064,0.005292,-0.121,0.0046023
1.2326,1.1064,0.0052618,-0.12077,0.0045744
1.2341,1.1064,0.0052318,-0.12055,0.0045467
1.2356,1.1064,0.0052019,-0.12033,0.0045192
1.2371,1.1064,0.0051723,-0.12011,0.0044918
1.2386,1.1064,0.0051428,-0.11989,0.0044647
1.2401,1.1063,0.0051136,-0.11967,0.0044378
1.2416,1.1063,0.0050845,-0.11945,0.0044112
1.2431,1.1063,0.0050556,-0.11923,0.0043847
1.2446,1.1063,0.0050269,-0.11902,0.0043584
1.2461,1.1063,0.0049984,-0.1188,0.0043322
1.2476,1.1063,0.0049701,-0.11858,0.0043063
1.2491,1.1063,0.0049419,-0.11837,0.0042805
1.2506,1.1063,0.0049139,-0.11815,0.004255
1.2521,1.1063,0.004886,-0.11793,0.0042296
1.2536,1.1063,0.0048583,-0.11772,0.0042043
1.2551,1.1063,0.0048309,-0.1175,0.0041793
1.2566,1.1063,0.0048037,-0.11729,0.0041546
1.2581,1.1063,0.0047767,-0.11707,0.0041302
1.2596,1.1063,0.0047499,-0.11686,0.0041059
1.2611,1.1063,0.0047235,-0.11665,0.004082
1.2626,1.1063,0.0046973,-0.11643,0.0040584
1.2641,1.1063,0.0046713,-0.11622,0.0040349
1.2656,1.1063,0.0046454,-0.11601,0.0040115
1.2671,1.1063,0.0046198,-0.1158,0.0039883
1.2686,1.1063,0.0045943,-0.11559,0.0039653
1.2701,1.1063,0.004569,-0.11538,0.0039424
1.2716,1.1063,0.0045438,-0.11517,0.0039196
1.2731,1.1063,0.0045187,-0.11496,0.003897
1.2746,1.1063,0.0044938,-0.11475,0.0038744
1.2761,1.1063,0.004469,-0.11454,0.0038519
1.2776,1.1063,0.0044443,-0.11433,0.0038296
1.2791,1.1062,0.0044197,-0.11412,0.0038073
1.2806,1.1062,0.0043953,-0.11392,0.0037852
1.2821,1.1062,0.0043711,-0.11371,0.0037632
1.2836,1.1062,0.0043469,-0.1135,0.0037414
1.2851,1.1062,0.0043229,-0.1133,0.0037196
1.2866,1.1062,0.004299,-0.11309,0.0036979
1.2881,1.1062,0.0042753,-0.11288,0.0036764
1.2896,1.1062,0.0042517,-0.11268,0.003655
1.2911,1.1062,0.0042283,-0.11247,0.0036338
1.2926,1.1062,0.0042051,-0.11227,0.0036127
1.2941,1.1062,0.0041819,-0.11207,0.0035918
1.2956,1.1062,0.004159,-0.11186,0.0035709
1.2971,1.1062,0.0041362,-0.11166,0.0035503
1.2986,1.1062,0.0041136,-0.11145,0.0035298
1.3001,1.1061,0.0040912,-0.11125,0.0035096
1.3016,1.1061,0.0040689,-0.11105,0.0034896
1.3031,1.1061,0.0040469,-0.11085,0.0034698
1.3046,1.1061,0.004025,-0.11065,0.0034502
1.3061,1.1061,0.0040033,-0.11045,0.0034308
1.3076,1.1061,0.0039817,-0.11025,0.0034115
1.3091,1.1061,0.0039603,-0.11005,0.0033923
1.3106,1.1061,0.0039389,-0.10985,0.0033732
1.3121,1.1061,0.0039177,-0.10965,0.0033542
1.3136,1.1061,0.0038966,-0.10945,0.0033353
1.3151,1.106,0.0038757,-0.10925,0.0033166
1.3166,1.106,0.0038549,-0.10905,0.003298
1.3181,1.106,0.0038342,-0.10886,0.0032795
1.3196,1.106,0.0038136,-0.10866,0.0032611
1.3211,1.106,0.0037932,-0.10846,0.0032429
1.3226,1.106,0.0037729,-0.10827,0.0032247
1.3241,1.106,0.0037527,-0.10807,0.0032066
1.3256,1.106,0.0037325,-0.10787,0.0031886
1.3271,1.106,0.0037125,-0.10768,0.0031707
1.3286,1.1059,0.0036926,-0.10748,0.0031529
1.3301,1.1059,0.0036728,-0.10729,0.0031352
1.3316,1.1059,0.0036532,-0.10709,0.0031176
1.3331,1.1059,0.0036336,-0.1069,0.0031001
1.3346,1.1059,0.0036141,-0.10671,0.0030827
1.3361,1.1059,0.0035947,-0.10651,0.0030654
1.3376,1.1059,0.0035755,-0.10632,0.0030483
1.3391,1.1059,0.0035564,-0.10613,0.0030312
1.3406,1.1058,0.0035374,-0.10594,0.0030142
1.3421,1.1058,0.0035186,-0.10574,0.0029974
1.3436,1.1058,0.0034999,-0.10555,0.0029808
1.3451,1.1058,0.0034814,-0.10536,0.0029643
1.3466,1.1058,0.003463,-0.10517,0.0029479
1.3481,1.1058,0.0034447,-0.10498,0.0029317
1.3496,1.1058,0.0034266,-0.10479,0.0029155
1.3511,1.1057,0.0034085,-0.1046,0.0028995
1.3526,1.1057,0.0033906,-0.10441,0.0028835
1.3541,1.1057,0.0033727,-0.10423,0.0028677
1.3556,1.1057,0.0033549,-0.10404,0.0028519
1.3571,1.1057,0.0033373,-0.10385,0.0028362
1.3586,1.1057,0.0033198,-0.10366,0.0028206
1.3601,1.1056,0.0033024,-0.10348,0.0028052
1.3616,1.1056,0.0032851,-0.10329,0.0027898
1.3631,1.1056,0.0032679,-0.10311,0.0027746
1.3646,1.1056,0.0032509,-0.10292,0.0027595
1.3661,1.1056,0.0032339,-0.10274,0.0027445
1.3676,1.1056,0.0032171,-0.10255,0.0027296
1.3691,1.1056,0.0032004,-0.10237,0.0027147
1.3706,1.1055,0.0031838,-0.10218,0.0027
1.3721,1.1055,0.0031672,-0.102,0.0026853
1.3736,1.1055,0.0031508,-0.10181,0.0026707
1.3751,1.1055,0.0031343,-0.10163,0.002656
1.3766,1.1055,0.003118,-0.10145,0.0026415
1.3781,1.1055,0.0031017,-0.10126,0.0026269
1.3796,1.1054,0.0030855,-0.10108,0.0026125
1.3811,1.1054,0.0030695,-0.1009,0.0025982
1.3826,1.1054,0.0030535,-0.10072,0.002584
1.3841,1.1054,0.0030377,-0.10054,0.0025699
1.3856,1.1054,0.0030219,-0.10035,0.0025559
1.3871,1.1053,0.0030063,-0.10017,0.002542
1.3886,1.1053,0.0029907,-0.099994,0.0025282
1.3901,1.1053,0.0029753,-0.099814,0.0025146
1.3916,1.1053,0.0029599,-0.099635,0.0025011
1.3931,1.1053,0.0029447,-0.099456,0.0024877
1.3946,1.1053,0.0029296,-0.099278,0.0024744
1.3961,1.1052,0.0029145,-0.099101,0.0024612
1.3976,1.1052,0.0028997,-0.098924,0.0024481
1.3991,1.1052,0.0028849,-0.098747,0.0024352
1.4006,1.1052,0.0028702,-0.098571,0.0024224
1.4021,1.1052,0.0028556,-0.098395,0.0024096
1.4036,1.1051,0.0028411,-0.098219,0.0023969
1.4051,1.1051,0.0028266,-0.098044,0.0023843
1.4066,1.1051,0.0028123,-0.097868,0.0023717
1.4081,1.1051,0.002798,-0.097693,0.0023592
1.4096,1.1051,0.0027838,-0.097519,0.0023467
1.4111,1.105,0.0027696,-0.097344,0.0023343
1.4126,1.105,0.0027555,-0.097169,0.0023218
1.4141,1.105,0.0027415,-0.096995,0.0023094
1.4156,1.105,0.0027275,-0.096821,0.002297
1.4171,1.105,0.0027135,-0.096647,0.0022847
1.4186,1.1049,0.0026997,-0.096474,0.0022724
1.4201,1.1049,0.0026859,-0.096301,0.0022602
1.4216,1.1049,0.0026722,-0.096128,0.0022481
1.4231,1.1049,0.0026586,-0.095956,0.0022361
1.4246,1.1049,0.0026451,-0.095783,0.0022241
1.4261,1.1048,0.0026316,-0.095612,0.0022122
1.4276,1.1048,0.0026183,-0.09544,0.0022004
1.4291,1.1048,0.002605,-0.095269,0.0021886
1.4306,1.1048,0.0025917,-0.095098,0.002177
1.4321,1.1048,0.0025786,-0.094928,0.0021654
1.4336,1.1047,0.0025656,-0.094758,0.002154
1.4351,1.1047,0.0025527,-0.094588,0.0021427
1.4366,1.1047,0.0025399,-0.09442,0.0021314
1.4381,1.1047,0.0025271,-0.094251,0.0021203
1.4396,1.1047,0.0025144,-0.094083,0.0021093
1.4411,1.1046,0.0025018,-0.093916,0.0020984
1.4426,1.1046,0.0024893,-0.093748,0.0020875
1.4441,1.1046,0.0024769,-0.093581,0.0020767
1.4456,1.1046,0.0024645,-0.093414,0.0020659
1.4471,1.1045,0.0024521,-0.093248,0.0020551
1.4486,1.1045,0.0024399,-0.093081,0.0020444
1.4501,1.1045,0.0024277,-0.092915,0.0020338
1.4516,1.1045,0.0024156,-0.09275,0.0020232
1.4531,1.1044,0.0024035,-0.092584,0.0020127
1.4546,1.1044,0.0023915,-0.092419,0.0020023
1.4561,1.1044,0.0023796,-0.092254,0.0019918
1.4576,1.1044,0.0023678,-0.09209,0.0019815
1.4591,1.1044,0.002356,-0.091926,0.0019712
1.4606,1.1043,0.0023444,-0.091762,0.001961
1.4621,1.1043,0.0023328,-0.091598,0.0019509
1.4636,1.1043,0.0023212,-0.091435,0.0019408
1.4651,1.1043,0.0023098,-0.091272,0.0019308
1.4666,1.1042,0.0022984,-0.091109,0.0019208
1.4681,1.1042,0.0022871,-0.090947,0.0019109
1.4696,1.1042,0.0022758,-0.090785,0.0019011
1.4711,1.1042,0.0022646,-0.090623,0.0018913
1.4726,1.1041,0.0022535,-0.090462,0.0018815
1.4741,1.1041,0.0022424,-0.0903,0.0018718
1.4756,1.1041,0.0022313,-0.090139,0.0018622
1.4771,1.1041,0.0022204,-0.089979,0.0018527
1.4786,1.104,0.0022096,-0.089819,0.0018432
1.4801,1.104,0.0021988,-0.08966,0.0018339
1.4816,1.104,0.0021881,-0.089501,0.0018246
1.4831,1.104,0.0021774,-0.089342,0.0018154
1.4846,1.1039,0.0021669,-0.089184,0.0018062
1.4861,1.1039,0.0021563,-0.089025,0.0017971
1.4876,1.1039,0.0021459,-0.088867,0.001788
1.4891,1.1039,0.0021354,-0.08871,0.001779
1.4906,1.1038,0.002125,-0.088552,0.0017699
1.4921,1.1038,0.0021147,-0.088394,0.0017609
1.4936,1.1038,0.0021044,-0.088237,0.001752
1.4951,1.1038,0.0020941,-0.08808,0.001743
1.4966,1.1037,0.0020839,-0.087924,0.0017341
1.4981,1.1037,0.0020737,-0.087767,0.0017253
1.4996,1.1037,0.0020636,-0.087611,0.0017164
1.5011,1.1037,0.0020535,-0.087455,0.0017076
1.5026,1.1036,0.0020435,-0.087299,0.0016988
1.5041,1.1036,0.0020335,-0.087143,0.0016901
1.5056,1.1036,0.0020236,-0.086987,0.0016814
1.5071,1.1036,0.0020137,-0.086832,0.0016727
1.5086,1.1035,0.0020039,-0.086677,0.0016641
1.5101,1.1035,0.0019942,-0.086523,0.0016556
1.5116,1.1035,0.0019845,-0.086369,0.0016472
1.5131,1.1035,0.0019749,-0.086216,0.0016389
1.5146,1.1034,0.0019654,-0.086063,0.0016306
1.5161,1.1034,0.0019559,-0.08591,0.0016225
1.5176,1.1034,0.0019466,-0.085758,0.0016145
1.5191,1.1033,0.0019374,-0.085607,0.0016065
1.5206,1.1033,0.0019282,-0.085456,0.0015985
1.5221,1.1033,0.001919,-0.085304,0.0015906
1.5236,1.1033,0.0019098,-0.085154,0.0015827
1.5251,1.1032,0.0019007,-0.085003,0.0015748
1.5266,1.1032,0.0018916,-0.084853,0.001567
1.5281,1.1032,0.0018826,-0.084703,0.0015592
1.5296,1.1032,0.0018736,-0.084553,0.0015514
1.5311,1.1031,0.0018647,-0.084403,0.0015438
1.5326,1.1031,0.0018558,-0.084254,0.0015361
1.5341,1.1031,0.001847,-0.084105,0.0015285
1.5356,1.103,0.0018382,-0.083956,0.001521
1.5371,1.103,0.0018295,-0.083808,0.0015134
1.5386,1.103,0.0018208,-0.083659,0.001506
1.5401,1.103,0.0018122,-0.083511,0.0014985
1.5416,1.1029,0.0018036,-0.083364,0.0014911
1.5431,1.1029,0.001795,-0.083217,0.0014838
1.5446,1.1029,0.0017864,-0.08307,0.0014765
1.5461,1.1028,0.001778,-0.082923,0.0014693
1.5476,1.1028,0.0017696,-0.082777,0.0014621
1.5491,1.1028,0.0017612,-0.082631,0.0014549
1.5506,1.1028,0.0017529,-0.082485,0.0014478
1.5521,1.1027,0.0017446,-0.082339,0.0014406
1.5536,1.1027,0.0017363,-0.082194,0.0014335
1.5551,1.1027,0.0017281,-0.082049,0.0014264
1.5566,1.1026,0.0017199,-0.081904,0.0014194
1.5581,1.1026,0.0017118,-0.08176,0.0014124
1.5596,1.1026,0.0017037,-0.081615,0.0014055
1.5611,1.1026,0.0016956,-0.081471,0.0013985
1.5626,1.1025,0.0016876,-0.081328,0.0013916
1.5641,1.1025,0.0016795,-0.081184,0.0013847
1.5656,1.1025,0.0016716,-0.081041,0.0013778
1.5671,1.1024,0.0016636,-0.080898,0.001371
1.5686,1.1024,0.0016557,-0.080755,0.0013641
1.5701,1.1024,0.0016479,-0.080613,0.0013573
1.5716,1.1023,0.0016401,-0.080471,0.0013506
1.5731,1.1023,0.0016323,-0.080329,0.0013439
1.5746,1.1023,0.0016246,-0.080188,0.0013373
1.5761,1.1023,0.001617,-0.080047,0.0013308
1.5776,1.1022,0.0016094,-0.079906,0.0013243
1.5791,1.1022,0.0016019,-0.079765,0.0013179
1.5806,1.1022,0.0015945,-0.079625,0.0013115
1.5821,1.1021,0.001587,-0.079485,0.0013051
1.5836,1.1021,0.0015796,-0.079345,0.0012988
1.5851,1.1021,0.0015723,-0.079205,0.0012925
1.5866,1.1021,0.001565,-0.079066,0.0012862
1.5881,1.102,0.0015577,-0.078927,0.00128
1.5896,1.102,0.0015505,-0.078787,0.0012738
1.5911,1.102,0.0015434,-0.078649,0.0012677
1.5926,1.1019,0.0015362,-0.07851,0.0012616
1.5941,1.1019,0.0015292,-0.078372,0.0012555
1.5956,1.1019,0.0015221,-0.078234,0.0012495
1.5971,1.1018,0.0015151,-0.078096,0.0012435
1.5986,1.1018,0.0015081,-0.077958,0.0012375
1.6002,1.1018,0.0015012,-0.077821,0.0012315
1.6017,1.1017,0.0014943,-0.077683,0.0012256
1.6032,1.1017,0.0014874,-0.077547,0.0012197
1.6047,1.1017,0.0014805,-0.07741,0.0012138
1.6062,1.1017,0.0014737,-0.077274,0.0012079
1.6077,1.1016,0.0014669,-0.077137,0.0012021
1.6092,1.1016,0.0014601,-0.077001,0.0011962
1.6107,1.1016,0.0014533,-0.076866,0.0011904
1.6122,1.1015,0.0014466,-0.07673,0.0011846
1.6137,1.1015,0.0014399,-0.076595,0.0011789
1.6152,1.1015,0.0014333,-0.07646,0.0011732
1.6167,1.1014,0.0014267,-0.076325,0.0011674
1.6182,1.1014,0.0014201,-0.076191,0.0011618
1.6197,1.1014,0.0014136,-0.076056,0.0011561
1.6212,1.1013,0.0014071,-0.075922,0.0011506
1.6227,1.1013,0.0014006,-0.075788,0.001145
1.6242,1.1013,0.0013942,-0.075654,0.0011395
1.6257,1.1012,0.0013879,-0.075521,0.001134
1.6272,1.1012,0.0013816,-0.075388,0.0011286
1.6287,1.1012,0.0013753,-0.075255,0.0011232
1.6302,1.1011,0.001369,-0.075123,0.0011178
1.6317,1.1011,0.0013628,-0.074991,0.0011125
1.6332,1.1011,0.0013566,-0.074859,0.0011072
1.6347,1.1011,0.0013505,-0.074728,0.0011019
1.6362,1.101,0.0013443,-0.074597,0.0010967
1.6377,1.101,0.0013382,-0.074466,0.0010915
1.6392,1.101,0.0013321,-0.074335,0.0010863
1.6407,1.1009,0.001326,-0.074205,0.0010811
1.6422,1.1009,0.00132,-0.074075,0.001076
1.6437,1.1009,0.001314,-0.073945,0.0010709
1.6452,1.1008,0.001308,-0.073815,0.0010658
1.6467,1.1008,0.0013021,-0.073686,0.0010607
1.6482,1.1008,0.0012961,-0.073557,0.0010557
1.6497,1.1007,0.0012902,-0.073428,0.0010507
1.6512,1.1007,0.0012843,-0.073299,0.0010457
1.6527,1.1007,0.0012785,-0.073171,0.0010407
1.6542,1.1006,0.0012726,-0.073043,0.0010358
1.6557,1.1006,0.0012668,-0.072915,0.0010309
1.6572,1.1006,0.0012611,-0.072787,0.001026
1.6587,1.1005,0.0012554,-0.07266,0.0010212
1.6602,1.1005,0.0012498,-0.072532,0.0010164
1.6617,1.1005,0.0012442,-0.072405,0.0010116
1.6632,1.1004,0.0012386,-0.072279,0.0010069
1.6647,1.1004,0.001233,-0.072152,0.0010022
1.6662,1.1004,0.0012275,-0.072026,0.00099751
1.6677,1.1003,0.001222,-0.0719,0.00099284
1.6692,1.1003,0.0012165,-0.071774,0.00098819
1.6707,1.1003,0.001211,-0.071649,0.00098358
1.6722,1.1002,0.0012056,-0.071524,0.00097899
1.6737,1.1002,0.0012002,-0.071399,0.00097441
1.6752,1.1002,0.0011948,-0.071274,0.00096985
1.6767,1.1001,0.0011895,-0.071149,0.00096533
1.6782,1.1001,0.0011842,-0.071025,0.00096084
1.6797,1.1001,0.0011789,-0.070901,0.00095638
1.6812,1.1,0.0011737,-0.070777,0.00095195
1.6827,1.1,0.0011684,-0.070653,0.00094754
1.6842,1.1,0.0011632,-0.070529,0.00094315
1.6857,1.0999,0.0011581,-0.070406,0.00093878
1.6872,1.0999,0.0011529,-0.070282,0.00093445
1.6887,1.0999,0.0011477,-0.070159,0.00093013
1.6902,1.0998,0.0011426,-0.070036,0.00092583
1.6917,1.0998,0.0011375,-0.069914,0.00092157
1.6932,1.0998,0.0011324,-0.069792,0.00091732
1.6947,1.0997,0.0011274,-0.06967,0.0009131
1.6962,1.0997,0.0011224,-0.069548,0.0009089
1.6977,1.0997,0.0011174,-0.069426,0.0009047
1.6992,1.0996,0.0011125,-0.069305,0.00090053
1.7007,1.0996,0.0011076,-0.069184,0.00089637
1.7022,1.0995,0.0011027,-0.069062,0.00089221
1.7037,1.0995,0.0010978,-0.068942,0.00088809
1.7052,1.0995,0.0010929,-0.068821,0.000884
1.7067,1.0994,0.0010881,-0.068701,0.00087992
1.7082,1.0994,0.0010833,-0.068581,0.00087588
1.7097,1.0994,0.0010786,-0.068461,0.00087187
1.7112,1.0993,0.0010738,-0.068342,0.00086789
1.7127,1.0993,0.0010691,-0.068223,0.00086391
1.7142,1.0993,0.0010645,-0.068104,0.00085995
1.7157,1.0992,0.0010598,-0.067985,0.00085601
1.7172,1.0992,0.0010552,-0.067867,0.00085207
1.7187,1.0992,0.0010505,-0.067749,0.00084814
1.7202,1.0991,0.001046,-0.06763,0.00084424
1.7217,1.0991,0.0010414,-0.067513,0.00084038
1.7232,1.0991,0.0010368,-0.067395,0.00083656
1.7247,1.099,0.0010323,-0.067278,0.00083276
1.7262,1.099,0.0010278,-0.06716,0.00082897
1.7277,1.099,0.0010233,-0.067043,0.00082522
1.7292,1.0989,0.0010189,-0.066926,0.00082149
1.7307,1.0989,0.0010144,-0.06681,0.00081777
1.7322,1.0989,0.00101,-0.066693,0.00081408
1.7337,1.0988,0.0010056,-0.066577,0.0008104
1.7352,1.0988,0.0010012,-0.066461,0.00080674
1.7367,1.0988,0.00099688,-0.066345,0.00080311
1.7382,1.0987,0.00099254,-0.06623,0.00079949
1.7397,1.0987,0.00098823,-0.066114,0.0007959
1.7412,1.0986,0.00098393,-0.065999,0.00079233
1.7427,1.0986,0.00097965,-0.065884,0.00078877
1.7442,1.0986,0.00097539,-0.065769,0.00078524
1.7457,1.0985,0.00097116,-0.065655,0.00078172
1.7472,1.0985,0.00096696,-0.065541,0.0007782
1.7487,1.0985,0.00096277,-0.065427,0.00077469
1.7502,1.0984,0.00095859,-0.065313,0.00077118
1.7517,1.0984,0.00095446,-0.065199,0.00076768
1.7532,1.0984,0.00095032,-0.065085,0.00076417
1.7547,1.0983,0.00094619,-0.064972,0.00076066
1.7562,1.0983,0.0009421,-0.064858,0.00075716
1.7577,1.0983,0.00093803,-0.064745,0.00075368
1.7592,1.0982,0.00093395,-0.064632,0.00075021
1.7607,1.0982,0.00092991,-0.06452,0.00074675
1.7622,1.0982,0.00092588,-0.064407,0.00074332
1.7637,1.0981,0.00092188,-0.064295,0.00073991
1.7652,1.0981,0.0009179,-0.064183,0.00073654
1.7667,1.098,0.00091394,-0.064071,0.00073318
1.7682,1.098,0.00090999,-0.063959,0.00072984
1.7697,1.098,0.00090606,-0.063848,0.00072652
1.7712,1.0979,0.00090216,-0.063737,0.00072325
1.7727,1.0979,0.00089828,-0.063626,0.00071999
1.7742,1.0979,0.00089443,-0.063515,0.00071677
1.7757,1.0978,0.00089059,-0.063405,0.00071357
1.7772,1.0978,0.00088678,-0.063295,0.0007104
1.7787,1.0978,0.00088299,-0.063185,0.00070726
1.7802,1.0977,0.00087922,-0.063075,0.00070414
1.7817,1.0977,0.00087547,-0.062966,0.00070103
1.7832,1.0977,0.00087173,-0.062856,0.00069794
1.7847,1.0976,0.00086804,-0.062747,0.00069485
1.7862,1.0976,0.00086434,-0.062638,0.00069177
1.7877,1.0975,0.00086064,-0.062529,0.00068869
1.7892,1.0975,0.00085697,-0.06242,0.00068561
1.7907,1.0975,0.00085332,-0.062312,0.00068254
1.7922,1.0974,0.00084967,-0.062203,0.00067948
1.7937,1.0974,0.00084603,-0.062095,0.00067642
1.7952,1.0974,0.00084241,-0.061987,0.00067336
1.7967,1.0973,0.0008388,-0.061879,0.00067031
1.7982,1.0973,0.0008352,-0.061771,0.00066726
1.7997,1.0973,0.00083163,-0.061663,0.00066423
1.8012,1.0972,0.00082807,-0.061556,0.00066124
1.8027,1.0972,0.00082456,-0.061449,0.00065827
1.8042,1.0972,0.00082104,-0.061342,0.00065531
1.8057,1.0971,0.00081754,-0.061235,0.00065238
1.8072,1.0971,0.00081408,-0.061129,0.00064948
1.8087,1.097,0.00081064,-0.061023,0.00064659
1.8102,1.097,0.0008072,-0.060917,0.00064371
1.8117,1.097,0.00080379,-0.060811,0.00064085
1.8132,1.0969,0.00080038,-0.060705,0.000638
1.8147,1.0969,0.00079701,-0.0606,0.00063517
1.8162,1.0969,0.00079364,-0.060495,0.00063235
1.8177,1.0968,0.00079028,-0.060389,0.00062954
1.8192,1.0968,0.00078694,-0.060284,0.00062674
1.8207,1.0968,0.00078362,-0.06018,0.00062395
1.8222,1.0967,0.0007803,-0.060075,0.00062118
1.8237,1.0967,0.00077703,-0.059971,0.00061845
1.8252,1.0966,0.00077376,-0.059866,0.00061574
1.8267,1.0966,0.0007705,-0.059763,0.00061302
1.8282,1.0966,0.00076726,-0.059659,0.00061032
1.8297,1.0965,0.00076404,-0.059555,0.00060763
1.8312,1.0965,0.00076081,-0.059452,0.00060492
1.8327,1.0965,0.00075761,-0.059349,0.00060222
1.8342,1.0964,0.00075442,-0.059246,0.00059952
1.8357,1.0964,0.00075126,-0.059143,0.00059687
1.8372,1.0963,0.00074813,-0.059041,0.00059426
1.8387,1.0963,0.00074503,-0.058938,0.00059171
1.8402,1.0963,0.00074195,-0.058836,0.00058916
1.8417,1.0962,0.00073885,-0.058735,0.00058661
1.8432,1.0962,0.00073575,-0.058633,0.00058405
1.8447,1.0962,0.00073269,-0.058531,0.00058148
1.8462,1.0961,0.00072962,-0.05843,0.00057893
1.8477,1.0961,0.00072656,-0.058328,0.00057638
1.8492,1.0961,0.00072351,-0.058227,0.00057383
1.8507,1.096,0.00072046,-0.058126,0.00057128
1.8522,1.096,0.00071742,-0.058025,0.00056873
1.8537,1.0959,0.00071441,-0.057925,0.00056617
1.8552,1.0959,0.00071138,-0.057824,0.00056362
1.8567,1.0959,0.0007084,-0.057724,0.00056108
1.8582,1.0958,0.00070542,-0.057623,0.00055855
1.8597,1.0958,0.00070246,-0.057523,0.00055603
1.8612,1.0958,0.00069951,-0.057424,0.00055352
1.8627,1.0957,0.00069659,-0.057324,0.00055101
1.8642,1.0957,0.00069367,-0.057224,0.00054851
1.8657,1.0957,0.00069077,-0.057125,0.00054601
1.8672,1.0956,0.00068791,-0.057026,0.00054356
1.8687,1.0956,0.00068507,-0.056928,0.0005412
1.8702,1.0955,0.00068227,-0.05683,0.00053889
1.8717,1.0955,0.00067946,-0.056732,0.00053659
1.8732,1.0955,0.00067666,-0.056634,0.0005343
1.8747,1.0954,0.00067385,-0.056536,0.00053201
1.8762,1.0954,0.00067107,-0.056439,0.00052972
1.8777,1.0954,0.0006683,-0.056341,0.00052743
1.8792,1.0953,0.00066554,-0.056244,0.00052516
1.8807,1.0953,0.00066277,-0.056147,0.00052288
1.8822,1.0952,0.00066002,-0.056049,0.00052062
1.8837,1.0952,0.00065729,-0.055952,0.00051837
1.8852,1.0952,0.00065457,-0.055856,0.00051612
1.8867,1.0951,0.00065188,-0.055759,0.0005139
1.8882,1.0951,0.00064919,-0.055663,0.0005117
1.8897,1.0951,0.00064651,-0.055567,0.0005095
1.8912,1.095,0.00064385,-0.055471,0.00050731
1.8927,1.095,0.00064119,-0.055375,0.00050512
1.8942,1.0949,0.00063856,-0.055279,0.00050295
1.8957,1.0949,0.00063593,-0.055183,0.00050078
1.8972,1.0949,0.0006333,-0.055088,0.00049862
1.8987,1.0948,0.0006307,-0.054993,0.00049647
1.9002,1.0948,0.00062809,-0.054898,0.00049434
1.9017,1.0948,0.00062552,-0.054803,0.00049224
1.9032,1.0947,0.00062296,-0.054709,0.00049016
1.9047,1.0947,0.00062042,-0.054614,0.00048809
1.9062,1.0947,0.00061789,-0.05452,0.00048602
1.9077,1.0946,0.00061536,-0.054426,0.00048395
1.9092,1.0946,0.00061286,-0.054332,0.00048189
1.9107,1.0945,0.00061037,-0.054238,0.00047984
1.9122,1.0945,0.00060789,-0.054145,0.00047781
1.9137,1.0945,0.00060542,-0.054052,0.00047579
1.9152,1.0944,0.00060295,-0.053958,0.00047376
1.9167,1.0944,0.0006005,-0.053865,0.00047174
1.9182,1.0944,0.00059806,-0.053772,0.00046971
1.9197,1.0943,0.00059562,-0.053679,0.00046768
1.9212,1.0943,0.00059318,-0.053586,0.00046566
1.9227,1.0942,0.00059076,-0.053494,0.00046366
1.9242,1.0942,0.00058834,-0.053401,0.00046165
1.9257,1.0942,0.00058592,-0.053309,0.00045964
1.9272,1.0941,0.00058351,-0.053216,0.00045764
1.9287,1.0941,0.00058112,-0.053124,0.00045565
1.9302,1.0941,0.00057873,-0.053032,0.00045367
1.9317,1.094,0.00057636,-0.05294,0.00045168
1.9332,1.094,0.00057402,-0.052849,0.00044971
1.9347,1.0939,0.0005717,-0.052758,0.00044781
1.9362,1.0939,0.0005694,-0.052667,0.00044592
1.9377,1.0939,0.00056712,-0.052576,0.00044403
1.9392,1.0938,0.00056486,-0.052485,0.00044218
1.9407,1.0938,0.0005626,-0.052394,0.00044034
1.9422,1.0938,0.00056036,-0.052304,0.00043851
1.9437,1.0937,0.00055812,-0.052214,0.00043669
1.9452,1.0937,0.00055589,-0.052124,0.00043488
1.9467,1.0936,0.00055366,-0.052034,0.00043308
1.9482,1.0936,0.00055143,-0.051945,0.00043127
1.9497,1.0936,0.0005492,-0.051855,0.00042947
1.9512,1.0935,0.00054701,-0.051765,0.00042766
1.9527,1.0935,0.00054479,-0.051676,0.00042585
1.9542,1.0935,0.00054259,-0.051587,0.00042403
1.9557,1.0934,0.0005404,-0.051498,0.00042221
1.9572,1.0934,0.00053821,-0.051408,0.00042039
1.9587,1.0933,0.00053602,-0.051319,0.00041855
1.9602,1.0933,0.00053383,-0.05123,0.0004167
1.9617,1.0933,0.00053164,-0.051141,0.00041486
1.9632,1.0932,0.00052946,-0.051052,0.00041304
1.9647,1.0932,0.0005273,-0.050964,0.00041122
1.9662,1.0931,0.00052516,-0.050875,0.0004094
1.9677,1.0931,0.00052309,-0.050787,0.00040767
1.9692,1.0931,0.00052101,-0.0507,0.00040597
1.9707,1.093,0.00051896,-0.050613,0.00040431
1.9722,1.093,0.00051693,-0.050526,0.00040269
1.9737,1.093,0.00051491,-0.050439,0.00040108
1.9752,1.0929,0.0005129,-0.050353,0.00039948
1.9767,1.0929,0.0005109,-0.050267,0.00039788
1.9782,1.0928,0.00050891,-0.05018,0.00039628
1.9797,1.0928,0.00050691,-0.050094,0.00039468
1.9812,1.0928,0.00050492,-0.050008,0.00039306
1.9827,1.0927,0.00050293,-0.049922,0.00039143
1.9842,1.0927,0.00050093,-0.049836,0.00038979
1.9857,1.0927,0.00049893,-0.04975,0.00038814
1.9872,1.0926,0.00049691,-0.049664,0.00038649
1.9887,1.0926,0.00049491,-0.049578,0.00038482
1.9902,1.0925,0.00049291,-0.049492,0.00038315
1.9917,1.0925,0.00049088,-0.049406,0.00038146
1.9932,1.0925,0.00048888,-0.04932,0.00037977
1.9947,1.0924,0.00048685,-0.049235,0.00037806
1.9962,1.0924,0.00048484,-0.049149,0.00037635
1.9977,1.0924,0.0004828,-0.049063,0.00037462
1.9992,1.0923,0.00048078,-0.048977,0.00037287
2.0008,1.0923,0.00047884,-0.048892,0.00037133
2.0023,1.0922,0.0004771,-0.048809,0.00036998
2.0038,1.0922,0.00047535,-0.048726,0.00036862
2.0053,1.0922,0.00047359,-0.048643,0.00036725
2.0068,1.0921,0.00047182,-0.04856,0.00036586
2.0083,1.0921,0.00047005,-0.048477,0.00036447
2.0098,1.0921,0.00046827,-0.048394,0.00036306
2.0113,1.092,0.00046649,-0.048311,0.00036164
2.0128,1.092,0.00046471,-0.048229,0.00036022
2.0143,1.0919,0.00046294,-0.048146,0.00035878
2.0158,1.0919,0.00046118,-0.048063,0.00035733
2.0173,1.0919,0.0004594,-0.04798,0.00035587
2.0188,1.0918,0.00045761,-0.047897,0.00035441
2.0203,1.0918,0.00045582,-0.047815,0.00035294
2.0218,1.0918,0.00045403,-0.047732,0.00035146
2.0233,1.0917,0.00045224,-0.04765,0.00034997
2.0248,1.0917,0.00045043,-0.047567,0.00034846
2.0263,1.0916,0.00044863,-0.047485,0.00034695
2.0278,1.0916,0.00044684,-0.047403,0.00034543
2.0293,1.0916,0.00044504,-0.04732,0.00034392
2.0308,1.0915,0.00044325,-0.047238,0.00034242
2.0323,1.0915,0.00044147,-0.047157,0.00034096
2.0338,1.0915,0.00043972,-0.047075,0.00033955
2.0353,1.0914,0.00043801,-0.046994,0.0003382
2.0368,1.0914,0.00043635,-0.046914,0.00033688
2.0383,1.0913,0.00043469,-0.046834,0.00033559
2.0398,1.0913,0.00043306,-0.046753,0.00033429
2.0413,1.0913,0.00043139,-0.046673,0.00033299
2.0428,1.0912,0.00042976,-0.046593,0.00033168
2.0443,1.0912,0.00042811,-0.046513,0.00033036
2.0458,1.0911,0.00042648,-0.046433,0.00032904
2.0473,1.0911,0.00042485,-0.046353,0.0003277
2.0488,1.0911,0.00042321,-0.046273,0.00032637
2.0503,1.091,0.00042159,-0.046194,0.00032505
2.0518,1.091,0.00041997,-0.046114,0.00032373
2.0533,1.091,0.00041837,-0.046034,0.00032241
2.0548,1.0909,0.00041678,-0.045955,0.00032108
2.0563,1.0909,0.00041516,-0.045875,0.00031975
2.0578,1.0908,0.00041356,-0.045796,0.00031841
2.0593,1.0908,0.00041197,-0.045716,0.00031708
2.0608,1.0908,0.00041037,-0.045637,0.00031575
2.0623,1.0907,0.00040878,-0.045558,0.00031442
2.0638,1.0907,0.00040717,-0.045479,0.00031309
2.0653,1.0907,0.00040559,-0.0454,0.0003118
2.0668,1.0906,0.00040401,-0.045322,0.00031052
2.0683,1.0906,0.00040245,-0.045244,0.00030926
2.0698,1.0905,0.00040089,-0.045166,0.00030804
2.0713,1.0905,0.00039935,-0.045089,0.00030683
2.0728,1.0905,0.00039783,-0.045011,0.00030563
2.0743,1.0904,0.00039631,-0.044934,0.00030445
2.0758,1.0904,0.0003948,-0.044857,0.00030326
2.0773,1.0904,0.0003933,-0.04478,0.00030207
2.0788,1.0903,0.0003918,-0.044704,0.00030088
2.0803,1.0903,0.00039029,-0.044627,0.00029969
2.0818,1.0902,0.00038879,-0.04455,0.00029849
2.0833,1.0902,0.00038732,-0.044473,0.00029728
2.0848,1.0902,0.00038586,-0.044396,0.00029607
2.0863,1.0901,0.00038437,-0.04432,0.00029486
2.0878,1.0901,0.00038289,-0.044243,0.00029365
2.0893,1.0901,0.00038143,-0.044167,0.00029245
2.0908,1.09,0.00037996,-0.044091,0.00029124
2.0923,1.09,0.00037851,-0.044014,0.00029002
2.0938,1.0899,0.00037706,-0.043938,0.0002888
2.0953,1.0899,0.00037561,-0.043862,0.00028759
2.0968,1.0899,0.00037416,-0.043787,0.00028641
2.0983,1.0898,0.00037273,-0.043711,0.00028524
2.0998,1.0898,0.00037131,-0.043636,0.00028408
2.1013,1.0898,0.00036988,-0.043561,0.00028293
2.1028,1.0897,0.00036848,-0.043486,0.0002818
2.1043,1.0897,0.00036708,-0.043411,0.00028069
2.1058,1.0896,0.00036568,-0.043336,0.00027958
2.1073,1.0896,0.00036429,-0.043262,0.00027847
2.1088,1.0896,0.0003629,-0.043188,0.00027737
2.1103,1.0895,0.00036152,-0.043114,0.00027628
2.1118,1.0895,0.00036016,-0.04304,0.0002752
2.1133,1.0894,0.0003588,-0.042966,0.00027412
2.1148,1.0894,0.00035745,-0.042892,0.00027303
2.1163,1.0894,0.00035611,-0.042818,0.00027195
2.1178,1.0893,0.00035477,-0.042745,0.00027088
2.1193,1.0893,0.00035343,-0.042671,0.0002698
2.1208,1.0893,0.00035211,-0.042598,0.00026871
2.1223,1.0892,0.0003508,-0.042524,0.00026762
2.1238,1.0892,0.00034948,-0.042451,0.00026653
2.1253,1.0891,0.00034817,-0.042377,0.00026544
2.1268,1.0891,0.00034686,-0.042304,0.00026435
2.1283,1.0891,0.00034555,-0.042231,0.00026326
2.1298,1.089,0.00034425,-0.042158,0.0002622
2.1313,1.089,0.00034294,-0.042086,0.00026114
2.1328,1.089,0.00034162,-0.042014,0.00026009
2.1343,1.0889,0.00034033,-0.041941,0.00025906
2.1358,1.0889,0.00033905,-0.041869,0.00025803
2.1373,1.0888,0.00033778,-0.041797,0.00025702
2.1388,1.0888,0.00033652,-0.041726,0.00025601
2.1403,1.0888,0.00033527,-0.041654,0.00025502
2.1418,1.0887,0.00033403,-0.041583,0.00025403
2.1433,1.0887,0.0003328,-0.041512,0.00025306
2.1448,1.0887,0.00033157,-0.04144,0.00025209
2.1463,1.0886,0.00033034,-0.041369,0.00025112
2.1478,1.0886,0.00032913,-0.041299,0.00025016
2.1493,1.0885,0.00032793,-0.041228,0.0002492
2.1508,1.0885,0.00032676,-0.041157,0.00024827
2.1523,1.0885,0.00032557,-0.041087,0.00024733
2.1538,1.0884,0.00032438,-0.041017,0.0002464
2.1553,1.0884,0.00032322,-0.040946,0.00024546
2.1568,1.0884,0.00032205,-0.040876,0.00024452
2.1583,1.0883,0.00032087,-0.040806,0.00024359
2.1598,1.0883,0.00031969,-0.040736,0.00024265
2.1613,1.0882,0.00031853,-0.040666,0.00024171
2.1628,1.0882,0.00031736,-0.040596,0.00024077
2.1643,1.0882,0.00031618,-0.040526,0.00023984
2.1658,1.0881,0.00031503,-0.040457,0.0002389
2.1673,1.0881,0.00031387,-0.040387,0.00023797
2.1688,1.0881,0.00031272,-0.040317,0.00023703
2.1703,1.088,0.00031155,-0.040248,0.0002361
2.1718,1.088,0.00031038,-0.040178,0.00023517
2.1733,1.0879,0.00030923,-0.040109,0.00023423
2.1748,1.0879,0.00030807,-0.04004,0.0002333
2.1763,1.0879,0.00030691,-0.039971,0.00023238
2.1778,1.0878,0.00030577,-0.039901,0.00023146
2.1793,1.0878,0.00030462,-0.039833,0.00023055
2.1808,1.0878,0.00030347,-0.039764,0.00022965
2.1823,1.0877,0.00030235,-0.039696,0.00022876
2.1838,1.0877,0.00030122,-0.039627,0.00022787
2.1853,1.0876,0.00030008,-0.039559,0.00022698
2.1868,1.0876,0.00029896,-0.039491,0.00022609
2.1883,1.0876,0.00029786,-0.039423,0.00022521
2.1898,1.0875,0.00029675,-0.039355,0.00022433
2.1913,1.0875,0.00029564,-0.039288,0.00022345
2.1928,1.0875,0.00029455,-0.03922,0.00022258
2.1943,1.0874,0.00029347,-0.039152,0.0002217
2.1958,1.0874,0.00029239,-0.039085,0.00022084
2.1973,1.0873,0.00029131,-0.039018,0.00021997
2.1988,1.0873,0.00029025,-0.038951,0.00021912
2.2003,1.0873,0.00028918,-0.038884,0.00021827
2.2018,1.0872,0.00028814,-0.038817,0.00021742
2.2033,1.0872,0.00028711,-0.03875,0.00021659
2.2048,1.0872,0.00028605,-0.038683,0.00021575
2.2063,1.0871,0.00028501,-0.038617,0.00021492
2.2078,1.0871,0.00028398,-0.03855,0.00021408
2.2093,1.087,0.00028292,-0.038484,0.00021325
2.2108,1.087,0.00028187,-0.038418,0.00021242
2.2123,1.087,0.00028084,-0.038352,0.00021159
2.2138,1.0869,0.00027981,-0.038286,0.00021076
2.2153,1.0869,0.00027879,-0.03822,0.00020994
2.2168,1.0869,0.00027778,-0.038154,0.00020913
2.2183,1.0868,0.00027678,-0.038089,0.00020832
2.2198,1.0868,0.00027577,-0.038024,0.00020752
2.2213,1.0868,0.00027477,-0.037958,0.00020672
2.2228,1.0867,0.00027376,-0.037893,0.00020592
2.2243,1.0867,0.00027277,-0.037828,0.00020513
2.2258,1.0866,0.00027178,-0.037763,0.00020434
2.2273,1.0866,0.00027079,-0.037698,0.00020355
2.2288,1.0866,0.0002698,-0.037633,0.00020276
2.2303,1.0865,0.00026883,-0.037568,0.00020199
2.2318,1.0865,0.00026785,-0.037504,0.00020122
2.2333,1.0865,0.00026688,-0.03744,0.00020046
2.2348,1.0864,0.00026591,-0.037375,0.0001997
2.2363,1.0864,0.00026494,-0.037311,0.00019894
2.2378,1.0863,0.00026399,-0.037247,0.00019817
2.2393,1.0863,0.00026303,-0.037183,0.00019741
2.2408,1.0863,0.00026208,-0.037119,0.00019665
2.2423,1.0862,0.00026111,-0.037055,0.00019589
2.2438,1.0862,0.00026017,-0.036992,0.00019513
2.2453,1.0862,0.00025924,-0.036928,0.00019437
2.2468,1.0861,0.00025828,-0.036864,0.00019361
2.2483,1.0861,0.00025733,-0.036801,0.00019285
2.2498,1.086,0.00025639,-0.036738,0.0001921
2.2513,1.086,0.00025545,-0.036674,0.00019134
2.2528,1.086,0.0002545,-0.036611,0.00019059
2.2543,1.0859,0.00025357,-0.036548,0.00018984
2.2558,1.0859,0.00025266,-0.036485,0.00018909
2.2573,1.0859,0.00025173,-0.036422,0.00018836
2.2588,1.0858,0.0002508,-0.03636,0.00018762
2.2603,1.0858,0.0002499,-0.036297,0.00018688
2.2618,1.0858,0.00024899,-0.036234,0.00018615
2.2633,1.0857,0.00024809,-0.036172,0.00018542
2.2648,1.0857,0.00024719,-0.03611,0.0001847
2.2663,1.0856,0.0002463,-0.036047,0.00018398
2.2678,1.0856,0.00024541,-0.035985,0.00018326
2.2693,1.0856,0.00024453,-0.035923,0.00018255
2.2708,1.0855,0.00024363,-0.035861,0.00018184
2.2723,1.0855,0.00024275,-0.0358,0.00018113
2.2738,1.0855,0.00024185,-0.035738,0.00018043
2.2753,1.0854,0.00024097,-0.035676,0.00017973
2.2768,1.0854,0.00024007,-0.035615,0.00017904
2.2783,1.0853,0.00023921,-0.035553,0.00017835
2.2798,1.0853,0.00023834,-0.035492,0.00017768
2.2813,1.0853,0.00023749,-0.035431,0.00017701
2.2828,1.0852,0.00023663,-0.035371,0.00017635
2.2843,1.0852,0.00023578,-0.03531,0.00017569
2.2858,1.0852,0.00023493,-0.035249,0.00017504
2.2873,1.0851,0.00023409,-0.035189,0.0001744
2.2888,1.0851,0.00023326,-0.035128,0.00017375
2.2903,1.0851,0.00023242,-0.035068,0.0001731
2.2918,1.085,0.0002316,-0.035008,0.00017246
2.2933,1.085,0.00023078,-0.034948,0.00017181
2.2948,1.0849,0.00022997,-0.034888,0.00017117
2.2963,1.0849,0.00022915,-0.034828,0.00017052
2.2978,1.0849,0.00022833,-0.034768,0.00016989
2.2993,1.0848,0.00022753,-0.034708,0.00016925
2.3008,1.0848,0.00022673,-0.034649,0.00016862
2.3023,1.0848,0.00022592,-0.034589,0.00016799
2.3038,1.0847,0.00022512,-0.034529,0.00016736
2.3053,1.0811,0.00022361,-0.034353,0.0001662
2.3068,1.0846,0.00022356,-0.034411,0.0001661
2.3083,1.0846,0.00022277,-0.034351,0.00016547
2.3098,1.0846,0.00022199,-0.034292,0.00016484
2.3113,1.0845,0.00022121,-0.034233,0.00016422
2.3128,1.0845,0.00022043,-0.034174,0.00016359
2.3143,1.0845,0.00021966,-0.034115,0.00016297
2.3158,1.0844,0.00021888,-0.034057,0.00016235
2.3173,1.0844,0.0002181,-0.033998,0.00016173
2.3188,1.0844,0.00021733,-0.033939,0.00016111
2.3203,1.0843,0.00021656,-0.033881,0.00016049
2.3218,1.0843,0.00021577,-0.033822,0.00015988
2.3233,1.0842,0.000215,-0.033764,0.00015927
2.3248,1.0842,0.00021424,-0.033706,0.00015866
2.3263,1.0842,0.00021347,-0.033648,0.00015805
2.3278,1.0841,0.00021272,-0.03359,0.00015745
2.3293,1.0841,0.00021197,-0.033532,0.00015685
2.3308,1.0841,0.00021124,-0.033474,0.00015626
2.3323,1.084,0.00021051,-0.033417,0.00015566
2.3338,1.084,0.00020978,-0.033359,0.00015507
2.3353,1.084,0.00020906,-0.033301,0.00015448
2.3368,1.0839,0.00020832,-0.033244,0.00015389
2.3383,1.0839,0.00020759,-0.033187,0.00015331
2.3398,1.0838,0.00020686,-0.033129,0.00015273
2.3413,1.0838,0.00020614,-0.033072,0.00015215
2.3428,1.0838,0.00020541,-0.033015,0.00015158
2.3443,1.0837,0.00020469,-0.032958,0.00015101
2.3458,1.0837,0.00020397,-0.032901,0.00015044
2.3473,1.0837,0.00020324,-0.032844,0.00014988
2.3488,1.0836,0.00020253,-0.032788,0.00014932
2.3503,1.0836,0.00020181,-0.032731,0.00014877
2.3518,1.0836,0.00020109,-0.032675,0.00014822
2.3533,1.0835,0.00020038,-0.032618,0.00014767
2.3548,1.0835,0.00019967,-0.032562,0.00014712
2.3563,1.0834,0.00019897,-0.032506,0.00014657
2.3578,1.0834,0.00019826,-0.03245,0.00014602
2.3593,1.0834,0.00019756,-0.032394,0.00014547
2.3608,1.0833,0.00019686,-0.032338,0.00014492
2.3623,1.0833,0.00019617,-0.032282,0.00014437
2.3638,1.0833,0.00019549,-0.032226,0.00014382
2.3653,1.0832,0.00019481,-0.032171,0.00014328
2.3668,1.0832,0.00019413,-0.032115,0.00014273
2.3683,1.0832,0.00019346,-0.03206,0.00014219
2.3698,1.0831,0.00019278,-0.032004,0.00014165
2.3713,1.0831,0.0001921,-0.031949,0.00014112
2.3728,1.0831,0.00019143,-0.031894,0.00014058
2.3743,1.083,0.00019075,-0.031839,0.00014005
2.3758,1.083,0.00019008,-0.031785,0.00013953
2.3773,1.0829,0.00018942,-0.03173,0.00013901
2.3788,1.0829,0.00018874,-0.031675,0.00013849
2.3803,1.0829,0.00018805,-0.031621,0.00013797
2.3818,1.0828,0.00018739,-0.031566,0.00013745
2.3833,1.0828,0.00018673,-0.031512,0.00013693
2.3848,1.0828,0.00018606,-0.031458,0.00013642
2.3863,1.0827,0.00018541,-0.031403,0.00013592
2.3878,1.0827,0.00018475,-0.031349,0.00013541
2.3893,1.0827,0.00018413,-0.031295,0.0001349
2.3908,1.0826,0.00018348,-0.031241,0.0001344
2.3923,1.0826,0.00018285,-0.031187,0.0001339
2.3938,1.0825,0.00018221,-0.031133,0.00013341
2.3953,1.0825,0.00018158,-0.03108,0.00013291
2.3968,1.0825,0.00018095,-0.031026,0.00013242
2.3983,1.0824,0.00018033,-0.030973,0.00013193
2.3998,1.0824,0.00017974,-0.030919,0.00013145
2.4014,1.0824,0.00017912,-0.030866,0.00013097
2.4029,1.0823,0.00017853,-0.030813,0.00013049
2.4044,1.0823,0.00017792,-0.03076,0.00013001
2.4059,1.0823,0.00017733,-0.030707,0.00012954
2.4074,1.0822,0.00017674,-0.030654,0.00012907
2.4089,1.0822,0.00017615,-0.030601,0.0001286
2.4104,1.0822,0.00017556,-0.030548,0.00012813
2.4119,1.0821,0.00017497,-0.030496,0.00012766
2.4134,1.0821,0.00017439,-0.030443,0.00012719
2.4149,1.082,0.00017378,-0.030391,0.00012673
2.4164,1.082,0.0001732,-0.030338,0.00012627
2.4179,1.082,0.00017261,-0.030286,0.00012581
2.4194,1.0819,0.00017202,-0.030234,0.00012536
2.4209,1.0819,0.00017143,-0.030182,0.0001249
2.4224,1.0819,0.00017084,-0.03013,0.00012445
2.4239,1.0818,0.00017028,-0.030078,0.00012399
2.4254,1.0818,0.00016966,-0.030026,0.00012354
2.4269,1.0818,0.00016908,-0.029974,0.00012309
2.4284,1.0817,0.00016851,-0.029923,0.00012263
2.4299,1.0817,0.00016791,-0.029871,0.00012219
2.4314,1.0817,0.00016734,-0.029819,0.00012174
2.4329,1.0816,0.00016674,-0.029768,0.00012129
2.4344,1.0816,0.00016617,-0.029716,0.00012084
2.4359,1.0816,0.00016559,-0.029665,0.0001204
2.4374,1.0815,0.00016502,-0.029613,0.00011996
2.4389,1.0815,0.00016445,-0.029562,0.00011953
2.4404,1.0814,0.00016387,-0.029511,0.00011909
2.4419,1.0814,0.00016332,-0.02946,0.00011866
2.4434,1.0814,0.00016275,-0.029408,0.00011822
2.4449,1.0813,0.0001622,-0.029357,0.00011779
2.4464,1.0813,0.00016165,-0.029306,0.00011736
2.4479,1.0813,0.00016111,-0.029255,0.00011694
2.4494,1.0812,0.00016057,-0.029205,0.00011651
2.4509,1.0812,0.00016003,-0.029154,0.00011609
2.4524,1.0812,0.0001595,-0.029103,0.00011566
2.4539,1.0811,0.00015896,-0.029053,0.00011524
2.4554,1.0811,0.00015843,-0.029003,0.00011482
2.4569,1.0811,0.00015791,-0.028953,0.00011441
2.4584,1.081,0.00015738,-0.028903,0.00011399
2.4599,1.081,0.00015685,-0.028853,0.00011358
2.4614,1.0809,0.00015632,-0.028803,0.00011318
2.4629,1.0809,0.00015581,-0.028754,0.00011277
2.4644,1.0809,0.00015527,-0.028704,0.00011237
2.4659,1.0808,0.00015476,-0.028655,0.00011197
2.4674,1.0808,0.00015425,-0.028605,0.00011157
2.4689,1.0808,0.00015373,-0.028556,0.00011118
2.4704,1.0807,0.00015321,-0.028507,0.00011079
2.4719,1.0807,0.00015271,-0.028458,0.00011041
2.4734,1.0807,0.0001522,-0.028409,0.00011003
2.4749,1.0806,0.00015168,-0.02836,0.00010965
2.4764,1.0806,0.00015117,-0.028311,0.00010927
2.4779,1.0806,0.00015066,-0.028263,0.0001089
2.4794,1.0805,0.00015016,-0.028214,0.00010852
2.4809,1.0805,0.00014965,-0.028165,0.00010815
2.4824,1.0805,0.00014915,-0.028117,0.00010777
2.4839,1.0804,0.00014866,-0.028068,0.0001074
2.4854,1.0804,0.00014815,-0.02802,0.00010702
2.4869,1.0804,0.00014765,-0.027971,0.00010665
2.4884,1.0803,0.00014716,-0.027923,0.00010628
2.4899,1.0803,0.00014666,-0.027875,0.00010591
2.4914,1.0802,0.00014616,-0.027826,0.00010554
2.4929,1.0802,0.00014568,-0.027778,0.00010517
2.4944,1.0802,0.00014519,-0.02773,0.0001048
2.4959,1.0765,0.00014422,-0.027588,0.00010409
2.4974,1.0801,0.00014421,-0.027634,0.00010406
2.4989,1.0801,0.00014372,-0.027586,0.00010369
2.5004,1.08,0.00014324,-0.027538,0.00010332
2.5019,1.08,0.00014275,-0.027491,0.00010295
2.5034,1.08,0.00014228,-0.027443,0.00010258
2.5049,1.0799,0.00014182,-0.027396,0.00010221
2.5064,1.0799,0.00014135,-0.027348,0.00010184
2.5079,1.0799,0.00014088,-0.027301,0.00010147
2.5094,1.0798,0.00014042,-0.027254,0.0001011
2.5109,1.0798,0.00013996,-0.027206,0.00010073
2.5124,1.0798,0.00013948,-0.027159,0.00010036
2.5139,1.0797,0.00013903,-0.027112,9.9995e-05
2.5154,1.0797,0.00013857,-0.027065,9.9624e-05
2.5169,1.0797,0.00013812,-0.027018,9.9254e-05
2.5184,1.0796,0.00013765,-0.026971,9.8883e-05
2.5199,1.0796,0.00013721,-0.026925,9.8515e-05
2.5214,1.0796,0.00013675,-0.026878,9.815e-05
2.5229,1.0795,0.0001363,-0.026831,9.7785e-05
2.5244,1.0795,0.00013585,-0.026785,9.7423e-05
2.5259,1.0794,0.0001354,-0.026738,9.7065e-05
2.5274,1.0794,0.00013497,-0.026692,9.671e-05
2.5289,1.0794,0.00013452,-0.026645,9.6356e-05
2.5304,1.0793,0.00013409,-0.026599,9.6005e-05
2.5319,1.0793,0.00013365,-0.026553,9.5657e-05
2.5334,1.0793,0.00013322,-0.026507,9.5314e-05
2.5349,1.0792,0.00013278,-0.026461,9.4976e-05
2.5364,1.0792,0.00013234,-0.026415,9.4636e-05
2.5379,1.0792,0.00013192,-0.026369,9.4299e-05
2.5394,1.0791,0.00013149,-0.026324,9.3963e-05
2.5409,1.0791,0.00013107,-0.026278,9.3626e-05
2.5424,1.0791,0.00013064,-0.026232,9.3288e-05
2.5439,1.079,0.00013023,-0.026186,9.295e-05
2.5454,1.079,0.0001298,-0.026141,9.2614e-05
2.5469,1.079,0.00012937,-0.026095,9.2278e-05
2.5484,1.0789,0.00012894,-0.02605,9.1942e-05
2.5499,1.0789,0.00012853,-0.026005,9.1608e-05
2.5514,1.0789,0.00012811,-0.02596,9.1278e-05
2.5529,1.0788,0.0001277,-0.025915,9.0952e-05
2.5544,1.0788,0.00012729,-0.025869,9.0626e-05
2.5559,1.0788,0.00012688,-0.025824,9.0301e-05
2.5574,1.0787,0.00012645,-0.025779,8.9976e-05
2.5589,1.0787,0.00012605,-0.025735,8.9656e-05
2.5604,1.0787,0.00012565,-0.02569,8.9338e-05
2.5619,1.0786,0.00012523,-0.025645,8.9023e-05
2.5634,1.0786,0.00012482,-0.025601,8.8709e-05
2.5649,1.0786,0.00012442,-0.025556,8.8397e-05
2.5664,1.0785,0.00012402,-0.025512,8.8085e-05
2.5679,1.0785,0.0001236,-0.025467,8.7774e-05
2.5694,1.0785,0.00012321,-0.025423,8.7468e-05
2.5709,1.0784,0.00012282,-0.025379,8.7161e-05
2.5724,1.0784,0.00012242,-0.025334,8.6856e-05
2.5739,1.0784,0.00012202,-0.02529,8.6553e-05
2.5754,1.0783,0.00012164,-0.025246,8.625e-05
2.5769,1.0783,0.00012126,-0.025202,8.5949e-05
2.5784,1.0783,0.00012086,-0.025158,8.5649e-05
2.5799,1.0782,0.00012046,-0.025115,8.5349e-05
2.5814,1.0782,0.00012007,-0.025071,8.5052e-05
2.5829,1.0781,0.00011968,-0.025028,8.4754e-05
2.5844,1.0781,0.00011928,-0.024984,8.4456e-05
2.5859,1.0781,0.00011889,-0.024941,8.416e-05
2.5874,1.078,0.00011851,-0.024897,8.3863e-05
2.5889,1.078,0.00011812,-0.024854,8.3569e-05
2.5904,1.078,0.00011773,-0.024811,8.3277e-05
2.5919,1.0779,0.00011734,-0.024768,8.2987e-05
2.5934,1.0779,0.00011696,-0.024725,8.2696e-05
2.5949,1.0779,0.00011658,-0.024682,8.2407e-05
2.5964,1.0778,0.0001162,-0.024639,8.2122e-05
2.5979,1.0778,0.00011581,-0.024596,8.1838e-05
2.5994,1.0778,0.00011544,-0.024554,8.1554e-05
2.6009,1.0777,0.00011506,-0.024511,8.1271e-05
2.6024,1.0777,0.00011467,-0.024469,8.0988e-05
2.6039,1.0777,0.0001143,-0.024426,8.0705e-05
2.6054,1.0776,0.00011391,-0.024384,8.0422e-05
2.6069,1.0776,0.00011354,-0.024342,8.0139e-05
2.6084,1.0776,0.00011315,-0.024299,7.9854e-05
2.6099,1.0775,0.00011278,-0.024257,7.9571e-05
2.6114,1.0775,0.0001124,-0.024215,7.9288e-05
2.6129,1.0775,0.00011201,-0.024173,7.9005e-05
2.6144,1.0774,0.00011165,-0.024131,7.8721e-05
2.6159,1.0774,0.00011127,-0.024088,7.8436e-05
2.6174,1.0774,0.00011089,-0.024046,7.8152e-05
2.6189,1.0773,0.00011052,-0.024004,7.787e-05
2.6204,1.0773,0.00011016,-0.023962,7.759e-05
2.6219,1.0773,0.0001098,-0.02392,7.7311e-05
2.6234,1.0772,0.00010943,-0.023878,7.7032e-05
2.6249,1.0772,0.00010908,-0.023837,7.6753e-05
2.6264,1.0772,0.00010871,-0.023795,7.6475e-05
2.6279,1.0771,0.00010835,-0.023753,7.6197e-05
2.6294,1.0771,0.000108,-0.023712,7.5923e-05
2.6309,1.0771,0.00010765,-0.02367,7.565e-05
2.6324,1.077,0.00010728,-0.023629,7.5379e-05
2.6339,1.077,0.00010692,-0.023588,7.511e-05
2.6354,1.077,0.00010657,-0.023546,7.484e-05
2.6369,1.0769,0.00010621,-0.023505,7.4571e-05
2.6384,1.0769,0.00010586,-0.023464,7.4302e-05
2.6399,1.0769,0.00010552,-0.023423,7.4034e-05
2.6414,1.0768,0.00010516,-0.023382,7.3768e-05
2.6429,1.0768,0.0001048,-0.023341,7.3502e-05
2.6444,1.0768,0.00010445,-0.023301,7.3238e-05
2.6459,1.0767,0.00010411,-0.02326,7.2974e-05
2.6474,1.0767,0.00010378,-0.023219,7.2712e-05
2.6489,1.0767,0.00010344,-0.023179,7.245e-05
2.6504,1.0766,0.00010309,-0.023138,7.2188e-05
2.6519,1.0766,0.00010276,-0.023098,7.1929e-05
2.6534,1.0766,0.00010243,-0.023057,7.1672e-05
2.6549,1.0765,0.00010209,-0.023017,7.1416e-05
2.6564,1.0765,0.00010179,-0.022977,7.1162e-05
2.6579,1.0765,0.00010145,-0.022937,7.0913e-05
2.6594,1.0764,0.00010115,-0.022897,7.0664e-05
2.6609,1.0764,0.00010083,-0.022857,7.0419e-05
2.6624,1.0764,0.00010049,-0.022817,7.0173e-05
2.6639,1.0763,0.00010021,-0.022777,6.9929e-05
2.6654,1.0763,9.9891e-05,-0.022737,6.9687e-05
2.6669,1.0763,9.9577e-05,-0.022698,6.9444e-05
2.6684,1.0762,9.9268e-05,-0.022658,6.9201e-05
2.6699,1.0762,9.8962e-05,-0.022618,6.8959e-05
2.6714,1.0762,9.865e-05,-0.022579,6.8718e-05
2.6729,1.0761,9.8335e-05,-0.02254,6.8478e-05
2.6744,1.0761,9.8036e-05,-0.0225,6.8238e-05
2.6759,1.0761,9.7737e-05,-0.022461,6.7999e-05
2.6774,1.076,9.7423e-05,-0.022422,6.7761e-05
2.6789,1.076,9.711e-05,-0.022382,6.7522e-05
2.6804,1.076,9.6802e-05,-0.022343,6.7283e-05
2.6819,1.0759,9.6509e-05,-0.022304,6.7045e-05
2.6834,1.0759,9.6193e-05,-0.022265,6.6808e-05
2.6849,1.0759,9.5885e-05,-0.022226,6.6571e-05
2.6864,1.0758,9.5593e-05,-0.022187,6.6335e-05
2.6879,1.0758,9.5284e-05,-0.022148,6.6099e-05
2.6894,1.0758,9.4993e-05,-0.022109,6.5865e-05
2.6909,1.0758,9.4693e-05,-0.022071,6.5632e-05
2.6924,1.0757,9.4396e-05,-0.022032,6.54e-05
2.6939,1.0757,9.4082e-05,-0.021993,6.517e-05
2.6954,1.0757,9.3797e-05,-0.021955,6.494e-05
2.6969,1.0756,9.3489e-05,-0.021916,6.4712e-05
2.6984,1.0756,9.3187e-05,-0.021878,6.4484e-05
2.6999,1.0756,9.2887e-05,-0.02184,6.4257e-05
2.7014,1.0755,9.2587e-05,-0.021801,6.4031e-05
2.7029,1.0755,9.2296e-05,-0.021763,6.3809e-05
2.7044,1.0755,9.2016e-05,-0.021725,6.3588e-05
2.7059,1.0754,9.1716e-05,-0.021687,6.3367e-05
2.7074,1.0754,9.1439e-05,-0.021649,6.3149e-05
2.7089,1.0754,9.115e-05,-0.021611,6.2932e-05
2.7104,1.0753,9.087e-05,-0.021573,6.2717e-05
2.7119,1.0753,9.0587e-05,-0.021535,6.2501e-05
2.7134,1.0753,9.0306e-05,-0.021498,6.2285e-05
2.7149,1.0752,9.0029e-05,-0.02146,6.207e-05
2.7164,1.0752,8.9749e-05,-0.021422,6.1857e-05
2.7179,1.0752,8.9467e-05,-0.021385,6.1644e-05
2.7194,1.0751,8.9181e-05,-0.021347,6.1431e-05
2.7209,1.0751,8.8914e-05,-0.02131,6.1219e-05
2.7224,1.0751,8.8634e-05,-0.021272,6.1006e-05
2.7239,1.075,8.8364e-05,-0.021235,6.0796e-05
2.7254,1.075,8.8092e-05,-0.021198,6.0587e-05
2.7269,1.075,8.7822e-05,-0.021161,6.0379e-05
2.7284,1.0749,8.7547e-05,-0.021123,6.0173e-05
2.7299,1.0749,8.7292e-05,-0.021087,5.9971e-05
2.7314,1.0749,8.7016e-05,-0.02105,5.9775e-05
2.7329,1.0748,8.6747e-05,-0.021013,5.9581e-05
2.7344,1.0748,8.6481e-05,-0.020976,5.9386e-05
2.7359,1.0748,8.6203e-05,-0.02094,5.919e-05
2.7374,1.0747,8.5937e-05,-0.020903,5.8995e-05
2.7389,1.0747,8.5662e-05,-0.020866,5.8801e-05
2.7404,1.0747,8.5391e-05,-0.02083,5.8606e-05
2.7419,1.0746,8.512e-05,-0.020793,5.8412e-05
2.7434,1.0746,8.4847e-05,-0.020757,5.8217e-05
2.7449,1.0746,8.4576e-05,-0.020721,5.8022e-05
2.7464,1.0746,8.4317e-05,-0.020684,5.7826e-05
2.7479,1.0745,8.4048e-05,-0.020648,5.763e-05
2.7494,1.0745,8.3774e-05,-0.020612,5.7434e-05
2.7509,1.0745,8.3516e-05,-0.020576,5.7238e-05
2.7524,1.0744,8.3263e-05,-0.02054,5.7041e-05
2.7539,1.0744,8.299e-05,-0.020504,5.6844e-05
2.7554,1.0744,8.2728e-05,-0.020468,5.6648e-05
2.7569,1.0743,8.2474e-05,-0.020432,5.6452e-05
2.7584,1.0743,8.2208e-05,-0.020396,5.6256e-05
2.7599,1.0743,8.1959e-05,-0.02036,5.6062e-05
2.7614,1.0742,8.17e-05,-0.020324,5.5868e-05
2.7629,1.0742,8.1436e-05,-0.020288,5.5676e-05
2.7644,1.0742,8.1179e-05,-0.020252,5.5483e-05
2.7659,1.0741,8.0925e-05,-0.020217,5.5292e-05
2.7674,1.0741,8.0667e-05,-0.020181,5.51e-05
2.7689,1.0741,8.04e-05,-0.020145,5.4909e-05
2.7704,1.074,8.0142e-05,-0.02011,5.4719e-05
2.7719,1.074,7.988e-05,-0.020074,5.4528e-05
2.7734,1.074,7.9617e-05,-0.020039,5.4338e-05
2.7749,1.0739,7.9369e-05,-0.020004,5.4148e-05
2.7764,1.0739,7.9112e-05,-0.019968,5.3959e-05
2.7779,1.0739,7.8858e-05,-0.019933,5.3772e-05
2.7794,1.0738,7.8624e-05,-0.019898,5.3587e-05
2.7809,1.0738,7.8381e-05,-0.019863,5.3401e-05
2.7824,1.0738,7.8134e-05,-0.019828,5.3217e-05
2.7839,1.0738,7.7889e-05,-0.019793,5.3034e-05
2.7854,1.0737,7.7646e-05,-0.019758,5.2852e-05
2.7869,1.0737,7.7424e-05,-0.019723,5.2672e-05
2.7884,1.0737,7.7188e-05,-0.019688,5.2493e-05
2.7899,1.0736,7.6952e-05,-0.019653,5.2316e-05
2.7914,1.0736,7.6723e-05,-0.019618,5.214e-05
2.7929,1.0736,7.6489e-05,-0.019584,5.1966e-05
2.7944,1.0735,7.6257e-05,-0.019549,5.1793e-05
2.7959,1.0735,7.6021e-05,-0.019515,5.1621e-05
2.7974,1.0735,7.5795e-05,-0.01948,5.1449e-05
2.7989,1.0734,7.5566e-05,-0.019446,5.128e-05
2.8005,1.0734,7.5328e-05,-0.019411,5.1111e-05
2.802,1.0734,7.5108e-05,-0.019377,5.0945e-05
2.8035,1.0733,7.4879e-05,-0.019343,5.0778e-05
2.805,1.0733,7.4654e-05,-0.019309,5.0614e-05
2.8065,1.0733,7.4434e-05,-0.019275,5.0451e-05
2.808,1.0733,7.4205e-05,-0.019241,5.0289e-05
2.8095,1.0732,7.399e-05,-0.019207,5.0128e-05
2.811,1.0732,7.3773e-05,-0.019173,4.9967e-05
2.8125,1.0732,7.3547e-05,-0.019139,4.9808e-05
2.814,1.0731,7.3329e-05,-0.019105,4.9649e-05
2.8155,1.0731,7.3116e-05,-0.019071,4.9489e-05
2.817,1.0731,7.2897e-05,-0.019038,4.9328e-05
2.8185,1.073,7.2673e-05,-0.019004,4.9167e-05
2.82,1.073,7.2456e-05,-0.01897,4.9007e-05
2.8215,1.073,7.225e-05,-0.018937,4.8845e-05
2.823,1.0729,7.2039e-05,-0.018903,4.8682e-05
2.8245,1.0729,7.1819e-05,-0.018869,4.852e-05
2.826,1.0729,7.1602e-05,-0.018836,4.8358e-05
2.8275,1.0728,7.1401e-05,-0.018803,4.8196e-05
2.829,1.0728,7.119e-05,-0.018769,4.8033e-05
2.8305,1.0728,7.0977e-05,-0.018736,4.7871e-05
2.832,1.0728,7.0765e-05,-0.018702,4.7709e-05
2.8335,1.0727,7.0568e-05,-0.018669,4.7549e-05
2.835,1.0727,7.0364e-05,-0.018636,4.7389e-05
2.8365,1.0727,7.0148e-05,-0.018603,4.723e-05
2.838,1.0726,6.994e-05,-0.01857,4.7073e-05
2.8395,1.0726,6.9735e-05,-0.018537,4.6917e-05
2.841,1.0726,6.9521e-05,-0.018504,4.6763e-05
2.8425,1.0725,6.9314e-05,-0.018471,4.661e-05
2.844,1.0725,6.9115e-05,-0.018438,4.6457e-05
2.8455,1.0725,6.8902e-05,-0.018405,4.6306e-05
2.847,1.0724,6.8685e-05,-0.018373,4.6155e-05
2.8485,1.0724,6.8487e-05,-0.01834,4.6005e-05
2.85,1.0724,6.8271e-05,-0.018307,4.5854e-05
2.8515,1.0723,6.8062e-05,-0.018275,4.5704e-05
2.853,1.0723,6.7857e-05,-0.018242,4.5555e-05
2.8545,1.0723,6.7656e-05,-0.01821,4.5407e-05
2.856,1.0723,6.7443e-05,-0.018177,4.526e-05
2.8575,1.0722,6.725e-05,-0.018145,4.5112e-05
2.859,1.0722,6.7047e-05,-0.018113,4.4965e-05
2.8605,1.0722,6.6843e-05,-0.01808,4.482e-05
2.862,1.0721,6.6645e-05,-0.018048,4.4675e-05
2.8635,1.0721,6.6438e-05,-0.018016,4.4532e-05
2.865,1.0721,6.6235e-05,-0.017984,4.4389e-05
2.8665,1.072,6.6056e-05,-0.017952,4.4246e-05
2.868,1.072,6.587e-05,-0.01792,4.4104e-05
2.8695,1.072,6.5654e-05,-0.017888,4.3962e-05
2.871,1.0719,6.5476e-05,-0.017856,4.3821e-05
2.8725,1.0719,6.5271e-05,-0.017825,4.368e-05
2.874,1.0719,6.5076e-05,-0.017793,4.354e-05
2.8755,1.0719,6.488e-05,-0.017761,4.34e-05
2.877,1.0718,6.4689e-05,-0.017729,4.326e-05
2.8785,1.0718,6.4499e-05,-0.017698,4.3121e-05
2.88,1.0718,6.4312e-05,-0.017666,4.2981e-05
2.8815,1.0717,6.4114e-05,-0.017635,4.2842e-05
2.883,1.0717,6.3931e-05,-0.017603,4.2703e-05
2.8845,1.0717,6.3745e-05,-0.017572,4.2565e-05
2.886,1.0716,6.3538e-05,-0.017541,4.2427e-05
2.8875,1.0716,6.3359e-05,-0.01751,4.2289e-05
2.889,1.0716,6.317e-05,-0.017478,4.2152e-05
2.8905,1.0716,6.2989e-05,-0.017447,4.2018e-05
2.892,1.0715,6.2808e-05,-0.017416,4.1884e-05
2.8935,1.0715,6.262e-05,-0.017385,4.1751e-05
2.895,1.0715,6.2437e-05,-0.017354,4.1618e-05
2.8965,1.0714,6.2258e-05,-0.017324,4.1486e-05
2.898,1.0714,6.2082e-05,-0.017293,4.1353e-05
2.8995,1.0714,6.1905e-05,-0.017262,4.1221e-05
2.901,1.0713,6.1713e-05,-0.017231,4.109e-05
2.9025,1.0713,6.1531e-05,-0.0172,4.0958e-05
2.904,1.0713,6.1356e-05,-0.01717,4.0827e-05
2.9055,1.0712,6.1171e-05,-0.017139,4.0694e-05
2.907,1.0712,6.0998e-05,-0.017108,4.0562e-05
2.9085,1.0712,6.0803e-05,-0.017078,4.0429e-05
2.91,1.0712,6.0624e-05,-0.017047,4.0295e-05
2.9115,1.0711,6.0448e-05,-0.017017,4.016e-05
2.913,1.0711,6.0271e-05,-0.016987,4.0026e-05
2.9145,1.0711,6.0084e-05,-0.016956,3.989e-05
2.916,1.071,5.9905e-05,-0.016926,3.9755e-05
2.9175,1.071,5.9717e-05,-0.016895,3.962e-05
2.919,1.071,5.954e-05,-0.016865,3.9485e-05
2.9205,1.0709,5.9351e-05,-0.016835,3.935e-05
2.922,1.0709,5.9172e-05,-0.016804,3.9215e-05
2.9235,1.0709,5.9003e-05,-0.016774,3.9081e-05
2.925,1.0709,5.8813e-05,-0.016744,3.8947e-05
2.9265,1.0708,5.8647e-05,-0.016714,3.8814e-05
2.928,1.0708,5.8467e-05,-0.016683,3.8681e-05
2.9295,1.0708,5.8289e-05,-0.016653,3.8549e-05
2.931,1.0707,5.8105e-05,-0.016623,3.8417e-05
2.9325,1.0707,5.7938e-05,-0.016593,3.8284e-05
2.934,1.0707,5.7765e-05,-0.016563,3.8152e-05
2.9355,1.0706,5.7597e-05,-0.016533,3.8021e-05
2.937,1.0706,5.7433e-05,-0.016503,3.7892e-05
2.9385,1.0706,5.7283e-05,-0.016474,3.7763e-05
2.94,1.0706,5.7106e-05,-0.016444,3.7636e-05
2.9415,1.0705,5.6939e-05,-0.016414,3.751e-05
2.943,1.0705,5.6791e-05,-0.016385,3.7386e-05
2.9445,1.0705,5.6626e-05,-0.016356,3.7263e-05
2.946,1.0704,5.648e-05,-0.016326,3.7141e-05
2.9475,1.0704,5.6314e-05,-0.016297,3.702e-05
2.949,1.0704,5.6164e-05,-0.016268,3.69e-05
2.9505,1.0703,5.6008e-05,-0.016238,3.6782e-05
2.952,1.0703,5.5851e-05,-0.016209,3.6664e-05
2.9535,1.0703,5.5697e-05,-0.01618,3.6548e-05
2.955,1.0703,5.5542e-05,-0.016151,3.6433e-05
2.9565,1.0702,5.5382e-05,-0.016122,3.6319e-05
2.958,1.0702,5.5228e-05,-0.016093,3.6206e-05
2.9595,1.0702,5.5079e-05,-0.016064,3.6095e-05
2.961,1.0701,5.4919e-05,-0.016036,3.5985e-05
2.9625,1.0701,5.4761e-05,-0.016007,3.5876e-05
2.964,1.0701,5.4603e-05,-0.015978,3.5768e-05
2.9655,1.0701,5.4449e-05,-0.015949,3.5661e-05
2.967,1.07,5.4281e-05,-0.015921,3.5554e-05
2.9685,1.07,5.4136e-05,-0.015892,3.5448e-05
2.97,1.07,5.3985e-05,-0.015864,3.5343e-05
2.9715,1.0699,5.3821e-05,-0.015835,3.5238e-05
2.973,1.0699,5.3655e-05,-0.015807,3.5134e-05
2.9745,1.0699,5.3504e-05,-0.015778,3.503e-05
2.976,1.0698,5.3344e-05,-0.01575,3.4928e-05
2.9775,1.0698,5.3182e-05,-0.015722,3.4826e-05
2.979,1.0698,5.302e-05,-0.015694,3.4725e-05
2.9805,1.0698,5.288e-05,-0.015665,3.4623e-05
2.982,1.0697,5.2713e-05,-0.015637,3.4523e-05
2.9835,1.0697,5.2552e-05,-0.015609,3.4422e-05
2.985,1.0697,5.239e-05,-0.015581,3.432e-05
2.9865,1.0696,5.2237e-05,-0.015553,3.4218e-05
2.988,1.0696,5.2079e-05,-0.015525,3.4115e-05
2.9895,1.0696,5.1915e-05,-0.015498,3.4012e-05
2.991,1.0695,5.1756e-05,-0.01547,3.3908e-05
2.9925,1.0695,5.161e-05,-0.015442,3.3803e-05
2.994,1.0695,5.1463e-05,-0.015414,3.3698e-05
2.9955,1.0695,5.1303e-05,-0.015387,3.3592e-05
2.997,1.0694,5.1151e-05,-0.015359,3.3486e-05
2.9985,1.0694,5.0993e-05,-0.015331,3.338e-05
3,1.0694,5.0832e-05,-0.015304,3.3273e-05


==> figs/data/cylinder_acm_3_2.02_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0699,5.1687e-05,0.016273,3.1649e-05
-2.985,1.0702,5.3164e-05,0.016563,3.2705e-05
-2.97,1.0705,5.4652e-05,0.016855,3.3716e-05
-2.955,1.0708,5.6185e-05,0.01715,3.4669e-05
-2.94,1.0711,5.7787e-05,0.017452,3.581e-05
-2.925,1.0714,5.9385e-05,0.017759,3.7055e-05
-2.91,1.0717,6.0982e-05,0.018072,3.8328e-05
-2.895,1.072,6.2731e-05,0.018389,3.9624e-05
-2.88,1.0723,6.4555e-05,0.018712,4.0939e-05
-2.865,1.0726,6.6454e-05,0.019039,4.2263e-05
-2.85,1.0729,6.8434e-05,0.01937,4.3666e-05
-2.835,1.0732,7.0485e-05,0.019709,4.5211e-05
-2.82,1.0736,7.2613e-05,0.020053,4.6793e-05
-2.805,1.0739,7.4693e-05,0.020402,4.8315e-05
-2.7899,1.0742,7.691e-05,0.020757,4.9888e-05
-2.7749,1.0745,7.9228e-05,0.021116,5.1484e-05
-2.7599,1.0749,8.1698e-05,0.021482,5.3171e-05
-2.7449,1.0752,8.423e-05,0.021855,5.5083e-05
-2.7299,1.0755,8.6844e-05,0.022235,5.7043e-05
-2.7149,1.0758,8.9511e-05,0.022621,5.9062e-05
-2.6999,1.0762,9.2293e-05,0.023012,6.1033e-05
-2.6849,1.0765,9.5132e-05,0.023408,6.303e-05
-2.6699,1.0768,9.8095e-05,0.023813,6.5282e-05
-2.6549,1.0772,0.00010106,0.024227,6.7783e-05
-2.6399,1.0775,0.0001042,0.024645,7.0249e-05
-2.6249,1.0779,0.00010752,0.02507,7.2736e-05
-2.6099,1.0782,0.00011096,0.025503,7.5306e-05
-2.5949,1.0785,0.00011455,0.025943,7.8078e-05
-2.5799,1.0789,0.00011818,0.026392,8.0944e-05
-2.5649,1.0792,0.00012193,0.026846,8.3782e-05
-2.5499,1.0796,0.00012586,0.027308,8.6652e-05
-2.5349,1.0799,0.00012995,0.027778,8.9713e-05
-2.5199,1.0803,0.00013411,0.028255,9.2962e-05
-2.5049,1.0807,0.00013847,0.02874,9.6336e-05
-2.4899,1.081,0.00014318,0.029234,9.9977e-05
-2.4749,1.0814,0.00014805,0.029736,0.00010359
-2.4599,1.0817,0.00015291,0.030245,0.00010721
-2.4449,1.0821,0.00015805,0.030764,0.0001112
-2.4299,1.0825,0.00016347,0.031292,0.00011538
-2.4149,1.0828,0.00016904,0.031827,0.00011958
-2.3998,1.0832,0.00017481,0.032371,0.00012388
-2.3848,1.0836,0.00018081,0.032928,0.00012872
-2.3698,1.0839,0.00018701,0.033495,0.00013376
-2.3548,1.0843,0.00019337,0.034069,0.00013879
-2.3398,1.0847,0.00019992,0.034652,0.00014385
-2.3248,1.0851,0.00020695,0.035248,0.00014944
-2.3098,1.0854,0.00021426,0.035854,0.00015533
-2.2948,1.0858,0.00022178,0.036467,0.00016121
-2.2798,1.0862,0.00022966,0.037092,0.0001673
-2.2648,1.0866,0.00023793,0.037727,0.0001738
-2.2498,1.087,0.00024643,0.038374,0.00018061
-2.2348,1.0874,0.0002553,0.039032,0.00018778
-2.2198,1.0877,0.0002646,0.039702,0.00019517
-2.2048,1.0881,0.00027418,0.040383,0.0002027
-2.1898,1.0885,0.00028405,0.041076,0.00021066
-2.1748,1.0889,0.00029434,0.041782,0.00021908
-2.1598,1.0893,0.00030515,0.042499,0.00022785
-2.1448,1.0897,0.00031643,0.043227,0.00023674
-2.1298,1.0901,0.00032808,0.043969,0.00024595
-2.1148,1.0905,0.00034028,0.044727,0.000256
-2.0998,1.0909,0.00035298,0.045497,0.0002664
-2.0848,1.0913,0.00036638,0.046281,0.00027737
-2.0698,1.0917,0.00038032,0.047077,0.00028863
-2.0548,1.0921,0.00039497,0.04789,0.00030087
-2.0398,1.0925,0.00041002,0.048713,0.00031298
-2.0248,1.0929,0.00042607,0.049554,0.00032629
-2.0098,1.0933,0.0004426,0.050408,0.00033983
-1.9947,1.0937,0.00045991,0.051274,0.00035369
-1.9797,1.0941,0.00047837,0.052162,0.0003692
-1.9647,1.0945,0.0004972,0.053062,0.00038477
-1.9497,1.0949,0.00051731,0.053981,0.00040158
-1.9347,1.0953,0.00053802,0.054912,0.00041873
-1.9197,1.0957,0.00055997,0.055864,0.00043701
-1.9047,1.0961,0.00058275,0.05683,0.00045597
-1.8897,1.0965,0.00060654,0.057815,0.00047579
-1.8747,1.0969,0.0006316,0.058817,0.00049662
-1.8597,1.0973,0.00065783,0.059838,0.00051886
-1.8447,1.0977,0.0006852,0.060877,0.00054198
-1.8297,1.0981,0.00071401,0.061937,0.0005662
-1.8147,1.0985,0.0007445,0.063017,0.00059216
-1.7997,1.0989,0.00077618,0.064114,0.00061865
-1.7847,1.0993,0.0008093,0.06523,0.00064663
-1.7697,1.0996,0.00084427,0.066371,0.00067684
-1.7547,1.1,0.00088069,0.067528,0.00070768
-1.7397,1.1004,0.00091896,0.068709,0.0007404
-1.7247,1.1008,0.00095917,0.069913,0.00077484
-1.7097,1.1012,0.0010014,0.071134,0.00081044
-1.6947,1.1016,0.0010464,0.072385,0.00084948
-1.6797,1.102,0.0010932,0.073657,0.00088987
-1.6647,1.1023,0.0011421,0.074947,0.00093119
-1.6497,1.1027,0.0011942,0.076267,0.00097585
-1.6347,1.1031,0.001249,0.077613,0.0010235
-1.6197,1.1034,0.0013064,0.078981,0.0010727
-1.6047,1.1038,0.0013666,0.080376,0.0011245
-1.5896,1.1042,0.0014302,0.0818,0.0011801
-1.5746,1.1045,0.0014978,0.083248,0.001239
-1.5596,1.1049,0.0015687,0.084723,0.0013006
-1.5446,1.1052,0.0016434,0.086229,0.0013656
-1.5296,1.1055,0.0017221,0.087761,0.0014342
-1.5146,1.1059,0.0018052,0.089326,0.0015069
-1.4996,1.1062,0.0018932,0.090921,0.0015839
-1.4846,1.1065,0.0019864,0.092543,0.0016655
-1.4696,1.1068,0.0020845,0.094199,0.0017519
-1.4546,1.1071,0.0021889,0.095889,0.0018438
-1.4396,1.1074,0.0022992,0.097611,0.0019411
-1.4246,1.1077,0.0024157,0.099366,0.002044
-1.4096,1.108,0.0025395,0.10116,0.0021537
-1.3946,1.1083,0.0026713,0.10298,0.0022709
-1.3796,1.1085,0.0028111,0.10484,0.0023957
-1.3646,1.1088,0.0029581,0.10674,0.0025261
-1.3496,1.109,0.0031161,0.10867,0.0026679
-1.3346,1.1092,0.0032835,0.11065,0.0028181
-1.3196,1.1094,0.0034609,0.11266,0.0029772
-1.3046,1.1096,0.0036506,0.11472,0.0031479
-1.2896,1.1098,0.0038523,0.11681,0.0033293
-1.2746,1.11,0.004068,0.11894,0.0035242
-1.2596,1.1101,0.0042979,0.12113,0.0037329
-1.2446,1.1102,0.0045419,0.12335,0.0039548
-1.2296,1.1104,0.0048028,0.12563,0.0041934
-1.2146,1.1105,0.0050801,0.12794,0.0044461
-1.1995,1.1105,0.0053799,0.1303,0.0047221
-1.1845,1.1106,0.005698,0.13272,0.005016
-1.1695,1.1106,0.0060371,0.13518,0.0053292
-1.1545,1.1106,0.0064049,0.1377,0.0056707
-1.1395,1.1106,0.0067974,0.14027,0.006035
-1.1245,1.1068,0.007198,0.1424,0.0064124
-1.1095,1.1105,0.0076802,0.14556,0.0068652
-1.0945,1.1104,0.0081695,0.14829,0.0073271
-1.0795,1.1103,0.0087002,0.15108,0.0078306
-1.0645,1.1101,0.0092707,0.15393,0.0083736
-1.0495,1.1099,0.0098951,0.15684,0.0089689
-1.0345,1.1097,0.010575,0.1598,0.0096176
-1.0195,1.1094,0.011317,0.16284,0.01032
-1.0045,1.109,0.012132,0.16594,0.011083
-0.9895,1.1086,0.013019,0.16913,0.011903
-0.97449,1.1081,0.014015,0.17242,0.01281
-0.95949,1.1075,0.015101,0.17577,0.01381
-0.94449,1.1069,0.016314,0.17918,0.014931
-0.92948,1.1061,0.017651,0.18267,0.016176
-0.91448,1.1052,0.019123,0.18631,0.017521
-0.89947,1.1041,0.020767,0.19004,0.019039
-0.88447,1.1028,0.022554,0.19389,0.020732
-0.86947,1.1013,0.024555,0.19785,0.022625
-0.85446,1.0992,0.026886,0.20196,0.024724
-0.83946,1.0967,0.02955,0.20621,0.027024
-0.82446,1.0935,0.032654,0.21069,0.029523
-0.80945,1.0896,0.036288,0.21539,0.032246
-0.79445,1.0847,0.040552,0.22027,0.035225
-0.77944,1.079,0.045335,0.22535,0.038439
-0.76444,1.0725,0.050637,0.23068,0.041909
-0.74944,1.0647,0.05652,0.23615,0.04575
-0.73443,1.0559,0.062729,0.24179,0.049905
-0.71943,1.0458,0.069435,0.24753,0.054441
-0.70443,1.0338,0.076892,0.25331,0.059493
-0.68942,1.0201,0.084839,0.25914,0.064994
-0.67442,1.0044,0.09316,0.26479,0.071076
-0.65941,0.98643,0.10176,0.27029,0.077526
-0.64441,0.96601,0.11041,0.2756,0.084415
-0.62941,0.94348,0.11889,0.28049,0.091956
-0.6144,0.91894,0.12728,0.28491,0.10034
-0.5994,0.89257,0.13515,0.2886,0.10936
-0.5844,0.8649,0.14223,0.29172,0.11893
-0.56939,0.83602,0.14862,0.29395,0.12925
-0.55439,0.80656,0.1546,0.2955,0.14006
-0.53938,0.77645,0.16004,0.29638,0.15134
-0.52438,0.74593,0.16456,0.29651,0.16308
-0.50938,0.71509,0.16842,0.2958,0.17528
-0.49437,0.68213,0.17081,0.29323,0.18709
-0.47937,0.65406,0.17333,0.29239,0.20002
-0.46437,0.62394,0.17446,0.2897,0.21221
-0.44936,0.5939,0.17523,0.28653,0.22413
-0.43436,0.56376,0.17622,0.28286,0.23555
-0.41935,0.53379,0.17733,0.2789,0.24693
-0.40435,0.50368,0.17889,0.27438,0.25809
-0.38935,0.47323,0.18035,0.26944,0.26904
-0.37434,0.44242,0.18165,0.26406,0.27959
-0.35934,0.41183,0.18285,0.25831,0.28967
-0.34434,0.38142,0.18338,0.25224,0.29927
-0.32933,0.35117,0.18368,0.2457,0.30831
-0.31433,0.32163,0.18322,0.23881,0.3172
-0.29932,0.29227,0.18214,0.23131,0.32522
-0.28432,0.2629,0.18043,0.22333,0.33291
-0.26932,0.23334,0.17788,0.21504,0.33996
-0.25431,0.20401,0.17439,0.20646,0.34639
-0.23931,0.17522,0.16994,0.19742,0.35258
-0.22431,0.14678,0.16472,0.18798,0.35817
-0.2093,0.11877,0.15893,0.178,0.3631
-0.1943,0.091773,0.15273,0.16748,0.36758
-0.17929,0.065839,0.14584,0.15652,0.37173
-0.16429,0.040944,0.13932,0.14513,0.37532
-0.14929,0.017312,0.13285,0.1333,0.37818
-0.13428,-0.0041856,0.12612,0.12088,0.38055
-0.11928,-0.023611,0.1195,0.10798,0.38261
-0.10428,-0.041102,0.11284,0.094867,0.38429
-0.089272,-0.056123,0.10663,0.081331,0.38545
-0.074269,-0.069052,0.10117,0.067649,0.38631
-0.059265,-0.079753,0.096628,0.053708,0.38695
-0.044261,-0.088553,0.093077,0.03944,0.38737
-0.029257,-0.095228,0.090481,0.025141,0.3877
-0.014254,-0.099495,0.08875,0.010655,0.38755
0.00075019,-0.10121,0.08777,-0.0039116,0.38701
0.015754,-0.10065,0.087515,-0.018439,0.38661
0.030758,-0.097477,0.088355,-0.033097,0.38624
0.045761,-0.092284,0.090074,-0.04787,0.38533
0.060765,-0.084769,0.093064,-0.062725,0.38427
0.075769,-0.074844,0.09711,-0.077354,0.38316
0.090773,-0.062564,0.10203,-0.091457,0.3819
0.10578,-0.048442,0.10795,-0.1051,0.38028
0.12078,-0.032605,0.11472,-0.11834,0.37827
0.13578,-0.014301,0.1224,-0.13102,0.37582
0.15079,0.0052537,0.13033,-0.14279,0.37319
0.16579,0.026415,0.13792,-0.15397,0.36972
0.1808,0.049698,0.14525,-0.16459,0.36583
0.1958,0.074609,0.15203,-0.1749,0.3619
0.2108,0.10062,0.15827,-0.18459,0.35738
0.22581,0.12751,0.16412,-0.19372,0.35221
0.24081,0.15525,0.16983,-0.20245,0.34669
0.25581,0.18328,0.17528,-0.21072,0.34066
0.27082,0.21196,0.18014,-0.21849,0.33434
0.28582,0.24083,0.18446,-0.22586,0.3277
0.30083,0.27044,0.18877,-0.23288,0.32049
0.31583,0.30054,0.19226,-0.23951,0.31305
0.33083,0.33083,0.19483,-0.2457,0.30501
0.34584,0.36145,0.19645,-0.25162,0.29659
0.36084,0.39208,0.19692,-0.25717,0.2878
0.37584,0.42269,0.197,-0.26249,0.27853
0.39085,0.45291,0.19663,-0.26748,0.26904
0.40585,0.48306,0.19568,-0.27225,0.25885
0.42086,0.51305,0.1942,-0.2765,0.24815
0.43586,0.54297,0.19239,-0.28039,0.23711
0.45086,0.57327,0.19019,-0.28367,0.22548
0.46587,0.60415,0.187,-0.28641,0.21369
0.48087,0.63545,0.18346,-0.28864,0.20188
0.49587,0.66682,0.17997,-0.29043,0.19002
0.51088,0.69798,0.17623,-0.29171,0.17811
0.52588,0.72954,0.1719,-0.29227,0.1664
0.54089,0.76119,0.16668,-0.2922,0.15486
0.55589,0.79253,0.16122,-0.29119,0.14387
0.57089,0.82317,0.15482,-0.28933,0.13339
0.5859,0.85262,0.14731,-0.28676,0.12321
0.6009,0.88047,0.13951,-0.28334,0.11366
0.6159,0.90659,0.13178,-0.27945,0.10461
0.63091,0.93049,0.12447,-0.27518,0.096163
0.64591,0.95212,0.11689,-0.27045,0.088295
0.66092,0.97165,0.10915,-0.26533,0.081056
0.67592,0.98866,0.10162,-0.25986,0.074441
0.69092,1.0039,0.094088,-0.25409,0.068304
0.70593,1.0174,0.086531,-0.24824,0.062739
0.72093,1.0291,0.079357,-0.24238,0.05772
0.73593,1.0393,0.072591,-0.23658,0.053076
0.75094,1.0485,0.066107,-0.23096,0.048863
0.76594,1.0566,0.060234,-0.22554,0.044948
0.78095,1.0638,0.054811,-0.22025,0.041386
0.79595,1.0699,0.049748,-0.21521,0.038131
0.81095,1.0752,0.04492,-0.21029,0.035149
0.82596,1.0798,0.040514,-0.20554,0.032494
0.84096,1.0837,0.036469,-0.20101,0.03003
0.85596,1.0872,0.032949,-0.19657,0.027841
0.87097,1.0902,0.029775,-0.1923,0.025817
0.88597,1.0928,0.026919,-0.18818,0.023896
0.90098,1.0949,0.02452,-0.18423,0.022138
0.91598,1.0966,0.022406,-0.18039,0.020538
0.93098,1.0982,0.020469,-0.17666,0.019032
0.94599,1.0995,0.018776,-0.1731,0.017623
0.96099,1.1006,0.017288,-0.16966,0.016308
0.97599,1.1015,0.015986,-0.16636,0.015058
0.991,1.1023,0.014824,-0.16317,0.013902
1.006,1.1029,0.013764,-0.16006,0.012836
1.021,1.1034,0.0128,-0.15705,0.011861
1.036,1.1039,0.011926,-0.1541,0.010989
1.051,1.1043,0.011144,-0.15122,0.010188
1.066,1.1046,0.010428,-0.1484,0.0094673
1.081,1.105,0.0097556,-0.14563,0.0088149
1.096,1.1053,0.009138,-0.14293,0.0082234
1.111,1.1055,0.0085654,-0.1403,0.0076738
1.126,1.1057,0.0080402,-0.13771,0.0071707
1.141,1.1059,0.0075561,-0.13517,0.0067139
1.156,1.106,0.0071034,-0.13268,0.0062894
1.171,1.1062,0.0066866,-0.13024,0.0058969
1.186,1.1062,0.0063003,-0.12786,0.0055365
1.2011,1.1063,0.0059371,-0.12553,0.0051982
1.2161,1.1063,0.0056042,-0.12324,0.004891
1.2311,1.1064,0.005292,-0.121,0.0046023
1.2461,1.1063,0.0049984,-0.1188,0.0043322
1.2611,1.1063,0.0047235,-0.11665,0.004082
1.2761,1.1063,0.004469,-0.11454,0.0038519
1.2911,1.1062,0.0042283,-0.11247,0.0036338
1.3061,1.1061,0.0040033,-0.11045,0.0034308
1.3211,1.106,0.0037932,-0.10846,0.0032429
1.3361,1.1059,0.0035947,-0.10651,0.0030654
1.3511,1.1057,0.0034085,-0.1046,0.0028995
1.3661,1.1056,0.0032339,-0.10274,0.0027445
1.3811,1.1054,0.0030695,-0.1009,0.0025982
1.3961,1.1052,0.0029145,-0.099101,0.0024612
1.4111,1.105,0.0027696,-0.097344,0.0023343
1.4261,1.1048,0.0026316,-0.095612,0.0022122
1.4411,1.1046,0.0025018,-0.093916,0.0020984
1.4561,1.1044,0.0023796,-0.092254,0.0019918
1.4711,1.1042,0.0022646,-0.090623,0.0018913
1.4861,1.1039,0.0021563,-0.089025,0.0017971
1.5011,1.1037,0.0020535,-0.087455,0.0017076
1.5161,1.1034,0.0019559,-0.08591,0.0016225
1.5311,1.1031,0.0018647,-0.084403,0.0015438
1.5461,1.1028,0.001778,-0.082923,0.0014693
1.5611,1.1026,0.0016956,-0.081471,0.0013985
1.5761,1.1023,0.001617,-0.080047,0.0013308
1.5911,1.102,0.0015434,-0.078649,0.0012677
1.6062,1.1017,0.0014737,-0.077274,0.0012079
1.6212,1.1013,0.0014071,-0.075922,0.0011506
1.6362,1.101,0.0013443,-0.074597,0.0010967
1.6512,1.1007,0.0012843,-0.073299,0.0010457
1.6662,1.1004,0.0012275,-0.072026,0.00099751
1.6812,1.1,0.0011737,-0.070777,0.00095195
1.6962,1.0997,0.0011224,-0.069548,0.0009089
1.7112,1.0993,0.0010738,-0.068342,0.00086789
1.7262,1.099,0.0010278,-0.06716,0.00082897
1.7412,1.0986,0.00098393,-0.065999,0.00079233
1.7562,1.0983,0.0009421,-0.064858,0.00075716
1.7712,1.0979,0.00090216,-0.063737,0.00072325
1.7862,1.0976,0.00086434,-0.062638,0.00069177
1.8012,1.0972,0.00082807,-0.061556,0.00066124
1.8162,1.0969,0.00079364,-0.060495,0.00063235
1.8312,1.0965,0.00076081,-0.059452,0.00060492
1.8462,1.0961,0.00072962,-0.05843,0.00057893
1.8612,1.0958,0.00069951,-0.057424,0.00055352
1.8762,1.0954,0.00067107,-0.056439,0.00052972
1.8912,1.095,0.00064385,-0.055471,0.00050731
1.9062,1.0947,0.00061789,-0.05452,0.00048602
1.9212,1.0943,0.00059318,-0.053586,0.00046566
1.9362,1.0939,0.0005694,-0.052667,0.00044592
1.9512,1.0935,0.00054701,-0.051765,0.00042766
1.9662,1.0931,0.00052516,-0.050875,0.0004094
1.9812,1.0928,0.00050492,-0.050008,0.00039306
1.9962,1.0924,0.00048484,-0.049149,0.00037635
2.0113,1.092,0.00046649,-0.048311,0.00036164
2.0263,1.0916,0.00044863,-0.047485,0.00034695
2.0413,1.0913,0.00043139,-0.046673,0.00033299
2.0563,1.0909,0.00041516,-0.045875,0.00031975
2.0713,1.0905,0.00039935,-0.045089,0.00030683
2.0863,1.0901,0.00038437,-0.04432,0.00029486
2.1013,1.0898,0.00036988,-0.043561,0.00028293
2.1163,1.0894,0.00035611,-0.042818,0.00027195
2.1313,1.089,0.00034294,-0.042086,0.00026114
2.1463,1.0886,0.00033034,-0.041369,0.00025112
2.1613,1.0882,0.00031853,-0.040666,0.00024171
2.1763,1.0879,0.00030691,-0.039971,0.00023238
2.1913,1.0875,0.00029564,-0.039288,0.00022345
2.2063,1.0871,0.00028501,-0.038617,0.00021492
2.2213,1.0868,0.00027477,-0.037958,0.00020672
2.2363,1.0864,0.00026494,-0.037311,0.00019894
2.2513,1.086,0.00025545,-0.036674,0.00019134
2.2663,1.0856,0.0002463,-0.036047,0.00018398
2.2813,1.0853,0.00023749,-0.035431,0.00017701
2.2963,1.0849,0.00022915,-0.034828,0.00017052
2.3113,1.0845,0.00022121,-0.034233,0.00016422
2.3263,1.0842,0.00021347,-0.033648,0.00015805
2.3413,1.0838,0.00020614,-0.033072,0.00015215
2.3563,1.0834,0.00019897,-0.032506,0.00014657
2.3713,1.0831,0.0001921,-0.031949,0.00014112
2.3863,1.0827,0.00018541,-0.031403,0.00013592
2.4014,1.0824,0.00017912,-0.030866,0.00013097
2.4164,1.082,0.0001732,-0.030338,0.00012627
2.4314,1.0817,0.00016734,-0.029819,0.00012174
2.4464,1.0813,0.00016165,-0.029306,0.00011736
2.4614,1.0809,0.00015632,-0.028803,0.00011318
2.4764,1.0806,0.00015117,-0.028311,0.00010927
2.4914,1.0802,0.00014616,-0.027826,0.00010554
2.5064,1.0799,0.00014135,-0.027348,0.00010184
2.5214,1.0796,0.00013675,-0.026878,9.815e-05
2.5364,1.0792,0.00013234,-0.026415,9.4636e-05
2.5514,1.0789,0.00012811,-0.02596,9.1278e-05
2.5664,1.0785,0.00012402,-0.025512,8.8085e-05
2.5814,1.0782,0.00012007,-0.025071,8.5052e-05
2.5964,1.0778,0.0001162,-0.024639,8.2122e-05
2.6114,1.0775,0.0001124,-0.024215,7.9288e-05
2.6264,1.0772,0.00010871,-0.023795,7.6475e-05
2.6414,1.0768,0.00010516,-0.023382,7.3768e-05
2.6564,1.0765,0.00010179,-0.022977,7.1162e-05
2.6714,1.0762,9.865e-05,-0.022579,6.8718e-05
2.6864,1.0758,9.5593e-05,-0.022187,6.6335e-05
2.7014,1.0755,9.2587e-05,-0.021801,6.4031e-05
2.7164,1.0752,8.9749e-05,-0.021422,6.1857e-05
2.7314,1.0749,8.7016e-05,-0.02105,5.9775e-05
2.7464,1.0746,8.4317e-05,-0.020684,5.7826e-05
2.7614,1.0742,8.17e-05,-0.020324,5.5868e-05
2.7764,1.0739,7.9112e-05,-0.019968,5.3959e-05
2.7914,1.0736,7.6723e-05,-0.019618,5.214e-05
2.8065,1.0733,7.4434e-05,-0.019275,5.0451e-05
2.8215,1.073,7.225e-05,-0.018937,4.8845e-05
2.8365,1.0727,7.0148e-05,-0.018603,4.723e-05
2.8515,1.0723,6.8062e-05,-0.018275,4.5704e-05
2.8665,1.072,6.6056e-05,-0.017952,4.4246e-05
2.8815,1.0717,6.4114e-05,-0.017635,4.2842e-05
2.8965,1.0714,6.2258e-05,-0.017324,4.1486e-05
2.9115,1.0711,6.0448e-05,-0.017017,4.016e-05
2.9265,1.0708,5.8647e-05,-0.016714,3.8814e-05
2.9415,1.0705,5.6939e-05,-0.016414,3.751e-05
2.9565,1.0702,5.5382e-05,-0.016122,3.6319e-05
2.9715,1.0699,5.3821e-05,-0.015835,3.5238e-05
2.9865,1.0696,5.2237e-05,-0.015553,3.4218e-05


==> figs/data/cylinder_acm_3_centre_mean.csv <==
x,U,UpUp
0.5,-1.179e-06,-8.1507e-07
0.50229,-7.8744e-05,4.5492e-06
0.50459,-0.00015634,9.8286e-06
0.50688,-0.00030147,3.4857e-05
0.50917,-0.00051661,7.9892e-05
0.51146,-0.00073171,0.00012443
0.51376,-0.001046,0.00023557
0.51605,-0.001362,0.00034689
0.51834,-0.0017072,0.00048701
0.52063,-0.0020845,0.00065867
0.52293,-0.0024618,0.0008293
0.52522,-0.002873,0.0010458
0.52751,-0.0032851,0.0012626
0.5298,-0.0037037,0.0014907
0.5321,-0.0041316,0.0017358
0.53439,-0.0045593,0.0019797
0.53668,-0.0049901,0.0022379
0.53897,-0.0054214,0.0024978
0.54127,-0.0058514,0.0027593
0.54356,-0.0062778,0.0030262
0.54585,-0.0067041,0.0032919
0.54815,-0.0071228,0.0035577
0.55044,-0.0075384,0.0038228
0.55273,-0.0079526,0.0040865
0.55502,-0.0083542,0.0043464
0.55732,-0.0087559,0.0046051
0.55961,-0.0091506,0.0048592
0.5619,-0.0095375,0.0051079
0.56419,-0.0099247,0.0053557
0.56649,-0.010301,0.0055944
0.56878,-0.010675,0.0058308
0.57107,-0.011047,0.0060637
0.57336,-0.011411,0.0062868
0.57566,-0.011774,0.0065091
0.57795,-0.012133,0.0067247
0.58024,-0.012489,0.0069348
0.58253,-0.012844,0.0071444
0.58483,-0.013193,0.0073423
0.58712,-0.01354,0.0075382
0.58941,-0.013886,0.0077319
0.5917,-0.014225,0.0079181
0.594,-0.014563,0.0081039
0.59629,-0.014895,0.0082843
0.59858,-0.015221,0.0084596
0.60088,-0.015547,0.0086346
0.60317,-0.015861,0.0088016
0.60546,-0.016172,0.0089663
0.60775,-0.016482,0.0091303
0.61005,-0.016778,0.0092861
0.61234,-0.017073,0.0094415
0.61463,-0.017364,0.0095961
0.61692,-0.017644,0.0097487
0.61922,-0.017925,0.0099012
0.62151,-0.018199,0.010048
0.6238,-0.018467,0.010191
0.62609,-0.018735,0.010333
0.62839,-0.018996,0.010474
0.63068,-0.019255,0.010614
0.63297,-0.019514,0.010755
0.63526,-0.019766,0.010892
0.63756,-0.020018,0.011029
0.63985,-0.020269,0.011165
0.64214,-0.020515,0.0113
0.64444,-0.02076,0.011435
0.64673,-0.021004,0.01157
0.64902,-0.021245,0.011704
0.65131,-0.021486,0.011838
0.65361,-0.021724,0.011972
0.6559,-0.021959,0.012106
0.65819,-0.022195,0.01224
0.66048,-0.022428,0.012374
0.66278,-0.022659,0.012508
0.66507,-0.02289,0.012641
0.66736,-0.023119,0.012777
0.66965,-0.023346,0.012914
0.67195,-0.023574,0.01305
0.67424,-0.023798,0.013186
0.67653,-0.024022,0.013323
0.67882,-0.024246,0.013459
0.68112,-0.024465,0.013597
0.68341,-0.024685,0.013735
0.6857,-0.024904,0.013873
0.68799,-0.025119,0.014013
0.69029,-0.025335,0.014152
0.69258,-0.025549,0.014292
0.69487,-0.025762,0.014433
0.69717,-0.025974,0.014574
0.69946,-0.026185,0.014717
0.70175,-0.026393,0.014863
0.70404,-0.026602,0.015009
0.70634,-0.026809,0.015155
0.70863,-0.027012,0.015301
0.71092,-0.027216,0.015447
0.71321,-0.027417,0.015593
0.71551,-0.027613,0.015741
0.7178,-0.027809,0.015888
0.72009,-0.028003,0.016036
0.72238,-0.028191,0.016186
0.72468,-0.028379,0.016335
0.72697,-0.028564,0.016485
0.72926,-0.028743,0.016636
0.73155,-0.028923,0.016786
0.73385,-0.029099,0.016937
0.73614,-0.029268,0.017087
0.73843,-0.029437,0.017238
0.74073,-0.029433,0.017349
0.74302,-0.029762,0.017538
0.74531,-0.029921,0.017688
0.7476,-0.029906,0.017798
0.7499,-0.030226,0.017988
0.75219,-0.030374,0.018138
0.75448,-0.030521,0.018288
0.75677,-0.03066,0.018436
0.75907,-0.030799,0.018583
0.76136,-0.030938,0.018731
0.76365,-0.031073,0.018878
0.76594,-0.031207,0.019025
0.76824,-0.031341,0.019172
0.77053,-0.031476,0.019318
0.77282,-0.031611,0.019463
0.77511,-0.031746,0.019608
0.77741,-0.031886,0.019755
0.7797,-0.032028,0.019903
0.78199,-0.032169,0.02005
0.78429,-0.032318,0.020199
0.78658,-0.032471,0.020347
0.78887,-0.032624,0.020495
0.79116,-0.032786,0.020647
0.79346,-0.032956,0.020803
0.79575,-0.033127,0.020958
0.79804,-0.033303,0.021115
0.80033,-0.033492,0.021276
0.80263,-0.033681,0.021436
0.80492,-0.033872,0.021597
0.80721,-0.034081,0.021764
0.8095,-0.03429,0.02193
0.8118,-0.034498,0.022097
0.81409,-0.034725,0.02227
0.81638,-0.034953,0.022443
0.81867,-0.035181,0.022616
0.82097,-0.035424,0.022794
0.82326,-0.035675,0.022974
0.82555,-0.035926,0.023153
0.82784,-0.036187,0.023335
0.83014,-0.036465,0.023518
0.83243,-0.036742,0.0237
0.83472,-0.037024,0.023885
0.83702,-0.03733,0.024083
0.83931,-0.037637,0.02428
0.8416,-0.037943,0.024477
0.84389,-0.038272,0.024665
0.84619,-0.038603,0.024852
0.84848,-0.038935,0.025038
0.85077,-0.039279,0.025233
0.85306,-0.039633,0.025434
0.85536,-0.039986,0.025634
0.85765,-0.040344,0.025836
0.85994,-0.040716,0.026045
0.86223,-0.041088,0.026253
0.86453,-0.04146,0.02646
0.86682,-0.041842,0.026668
0.86911,-0.042226,0.026875
0.8714,-0.042609,0.027082
0.8737,-0.042998,0.027295
0.87599,-0.04339,0.027513
0.87828,-0.043783,0.02773
0.88058,-0.044178,0.027948
0.88287,-0.044583,0.028171
0.88516,-0.044988,0.028393
0.88745,-0.045393,0.028614
0.88975,-0.04581,0.028839
0.89204,-0.046229,0.029064
0.89433,-0.046649,0.029289
0.89662,-0.047074,0.02951
0.89892,-0.047507,0.029726
0.90121,-0.047941,0.029942
0.9035,-0.048374,0.030157
0.90579,-0.04882,0.0304
0.90809,-0.049266,0.030643
0.91038,-0.049712,0.030886
0.91267,-0.050163,0.031135
0.91496,-0.050621,0.03139
0.91726,-0.051078,0.031644
0.91955,-0.051536,0.031899
0.92184,-0.052006,0.032164
0.92414,-0.052476,0.032429
0.92643,-0.052947,0.032693
0.92872,-0.053424,0.032967
0.93101,-0.053908,0.03325
0.93331,-0.054391,0.033531
0.9356,-0.054876,0.033813
0.93789,-0.055373,0.0341
0.94018,-0.055871,0.034386
0.94248,-0.056368,0.034672
0.94477,-0.056871,0.034956
0.94706,-0.057377,0.035238
0.94935,-0.057884,0.03552
0.95165,-0.058391,0.035802
0.95394,-0.058901,0.036096
0.95623,-0.059411,0.036391
0.95852,-0.059921,0.036686
0.96082,-0.060432,0.036976
0.96311,-0.060946,0.03726
0.9654,-0.061459,0.037544
0.96769,-0.061973,0.037828
0.96999,-0.06249,0.038127
0.97228,-0.063008,0.03843
0.97457,-0.063525,0.038732
0.97687,-0.064048,0.039033
0.97916,-0.064583,0.039334
0.98145,-0.065119,0.039634
0.98374,-0.065655,0.039933
0.98604,-0.066218,0.040245
0.98833,-0.066797,0.040565
0.99062,-0.067376,0.040884
0.99291,-0.067955,0.041202
0.99521,-0.068579,0.041547
0.9975,-0.069203,0.041892
0.99979,-0.069826,0.042235
1.0021,-0.070459,0.042579
1.0044,-0.071118,0.042895
1.0067,-0.071777,0.043207
1.009,-0.072441,0.043518
1.0113,-0.073107,0.043831
1.0135,-0.073776,0.044142
1.0158,-0.074448,0.044455
1.0181,-0.075131,0.044773
1.0204,-0.07582,0.045079
1.0227,-0.076485,0.045373
1.025,-0.07715,0.045665
1.0273,-0.0778,0.045962
1.0296,-0.078447,0.046253
1.0319,-0.079095,0.046547
1.0342,-0.079751,0.046838
1.0365,-0.080444,0.047147
1.0388,-0.081144,0.04746
1.0411,-0.081859,0.047767
1.0434,-0.082614,0.048074
1.0456,-0.083369,0.048383
1.0479,-0.084125,0.048683
1.0502,-0.084872,0.048991
1.0525,-0.085616,0.049298
1.0548,-0.086366,0.049599
1.0571,-0.08712,0.049898
1.0594,-0.087878,0.050221
1.0617,-0.08864,0.050555
1.064,-0.089397,0.050887
1.0663,-0.090151,0.051231
1.0686,-0.090928,0.051592
1.0709,-0.091707,0.051957
1.0732,-0.092482,0.052333
1.0754,-0.09326,0.052716
1.0777,-0.094046,0.053087
1.08,-0.094841,0.053473
1.0823,-0.095652,0.053866
1.0846,-0.096458,0.054265
1.0869,-0.09726,0.054661
1.0892,-0.098051,0.055049
1.0915,-0.098843,0.055438
1.0938,-0.099648,0.055828
1.0961,-0.10045,0.056207
1.0984,-0.10126,0.056594
1.1007,-0.10206,0.056998
1.103,-0.10287,0.057392
1.1053,-0.10369,0.057788
1.1075,-0.10452,0.05818
1.1098,-0.10535,0.058577
1.1121,-0.10618,0.058977
1.1144,-0.10701,0.059379
1.1167,-0.10784,0.059791
1.119,-0.10868,0.060213
1.1213,-0.10953,0.060652
1.1236,-0.11037,0.06108
1.1259,-0.11121,0.061497
1.1282,-0.11205,0.061908
1.1305,-0.11288,0.062318
1.1328,-0.11375,0.062732
1.1351,-0.11463,0.06316
1.1373,-0.11551,0.063586
1.1396,-0.11639,0.06402
1.1419,-0.11729,0.064451
1.1442,-0.11819,0.064886
1.1465,-0.11909,0.065311
1.1488,-0.11999,0.065731
1.1511,-0.12089,0.06615
1.1534,-0.12179,0.06657
1.1557,-0.12271,0.066979
1.158,-0.12365,0.067375
1.1603,-0.12458,0.067758
1.1626,-0.12551,0.068133
1.1649,-0.12644,0.068509
1.1672,-0.12737,0.068888
1.1694,-0.1283,0.069269
1.1717,-0.12923,0.069653
1.174,-0.13017,0.070041
1.1763,-0.13115,0.070428
1.1786,-0.13215,0.070821
1.1809,-0.13317,0.07122
1.1832,-0.13418,0.071601
1.1855,-0.1352,0.071984
1.1878,-0.13621,0.07236
1.1901,-0.13723,0.072737
1.1924,-0.13824,0.07311
1.1947,-0.13925,0.073486
1.197,-0.14027,0.073853
1.1992,-0.1413,0.074233
1.2015,-0.14232,0.074612
1.2038,-0.14334,0.074987
1.2061,-0.14436,0.075352
1.2084,-0.14538,0.075711
1.2107,-0.14638,0.076066
1.213,-0.14737,0.07643
1.2153,-0.14836,0.076789
1.2176,-0.14937,0.077154
1.2199,-0.15037,0.077519
1.2222,-0.15138,0.077891
1.2245,-0.1524,0.078258
1.2268,-0.15343,0.078639
1.2291,-0.15448,0.079033
1.2313,-0.15522,0.079243
1.2336,-0.15629,0.07964
1.2359,-0.15737,0.080037
1.2382,-0.15845,0.080437
1.2405,-0.15952,0.080829
1.2428,-0.16059,0.081216
1.2451,-0.16166,0.081605
1.2474,-0.16309,0.082181
1.2497,-0.16418,0.082561
1.252,-0.16527,0.082947
1.2543,-0.16638,0.083333
1.2566,-0.16748,0.083725
1.2589,-0.16859,0.084121
1.2612,-0.16933,0.084318
1.2634,-0.17045,0.084712
1.2657,-0.17158,0.0851
1.268,-0.17309,0.085684
1.2703,-0.17424,0.086063
1.2726,-0.17539,0.08644
1.2749,-0.17656,0.086808
1.2772,-0.17775,0.087176
1.2795,-0.17893,0.087543
1.2818,-0.18012,0.087916
1.2841,-0.18132,0.088286
1.2864,-0.18252,0.088648
1.2887,-0.18373,0.089011
1.291,-0.18493,0.08938
1.2932,-0.18614,0.089749
1.2955,-0.18734,0.09012
1.2978,-0.18853,0.090496
1.3001,-0.18974,0.090886
1.3024,-0.19096,0.091268
1.3047,-0.19217,0.091633
1.307,-0.19339,0.091989
1.3093,-0.19461,0.092338
1.3116,-0.19585,0.092689
1.3139,-0.1971,0.093046
1.3162,-0.19795,0.093189
1.3185,-0.19923,0.093524
1.3208,-0.20052,0.093855
1.3231,-0.20182,0.094178
1.3253,-0.20354,0.094712
1.3276,-0.20484,0.095023
1.3299,-0.20615,0.095371
1.3322,-0.20749,0.095699
1.3345,-0.20884,0.095988
1.3368,-0.2102,0.096271
1.3391,-0.21155,0.096547
1.3414,-0.21289,0.096815
1.3437,-0.21422,0.097077
1.346,-0.21557,0.097346
1.3483,-0.21692,0.097608
1.3506,-0.21828,0.097849
1.3529,-0.21966,0.098057
1.3551,-0.22104,0.098264
1.3574,-0.22242,0.098465
1.3597,-0.22382,0.098666
1.362,-0.22521,0.098869
1.3643,-0.2266,0.099074
1.3666,-0.228,0.099273
1.3689,-0.22941,0.099471
1.3712,-0.23082,0.099671
1.3735,-0.23222,0.099875
1.3758,-0.23364,0.10007
1.3781,-0.23505,0.10027
1.3804,-0.23646,0.10046
1.3827,-0.23785,0.10064
1.385,-0.23925,0.10081
1.3872,-0.24063,0.10099
1.3895,-0.24202,0.10116
1.3918,-0.24342,0.10132
1.3941,-0.24483,0.10148
1.3964,-0.24623,0.10165
1.3987,-0.24763,0.10179
1.401,-0.24903,0.10193
1.4033,-0.25043,0.10205
1.4056,-0.25181,0.10216
1.4079,-0.25321,0.10227
1.4102,-0.25462,0.10236
1.4125,-0.25604,0.10248
1.4148,-0.25746,0.10261
1.417,-0.25888,0.10275
1.4193,-0.26029,0.1029
1.4216,-0.2617,0.10306
1.4239,-0.26309,0.10322
1.4262,-0.26447,0.10339
1.4285,-0.26584,0.10355
1.4308,-0.2672,0.10372
1.4331,-0.26856,0.10389
1.4354,-0.26992,0.10403
1.4377,-0.27127,0.10418
1.44,-0.27263,0.10432
1.4423,-0.274,0.10444
1.4446,-0.27536,0.10457
1.4469,-0.27671,0.10467
1.4491,-0.27807,0.10477
1.4514,-0.27942,0.10485
1.4537,-0.28078,0.10493
1.456,-0.28213,0.10502
1.4583,-0.28348,0.10511
1.4606,-0.28482,0.10521
1.4629,-0.28613,0.10531
1.4652,-0.28742,0.10542
1.4675,-0.28869,0.10552
1.4698,-0.28996,0.10563
1.4721,-0.29121,0.10573
1.4744,-0.29246,0.10582
1.4767,-0.2937,0.10591
1.4789,-0.29495,0.10598
1.4812,-0.29618,0.10602
1.4835,-0.29741,0.10605
1.4858,-0.29862,0.10608
1.4881,-0.29983,0.10608
1.4904,-0.30104,0.10606
1.4927,-0.30224,0.10602
1.495,-0.30345,0.10597
1.4973,-0.30464,0.10589
1.4996,-0.30584,0.10581
1.5019,-0.30701,0.10575
1.5042,-0.30818,0.10568
1.5065,-0.30932,0.10559
1.5088,-0.31044,0.10551
1.511,-0.31095,0.1052
1.5133,-0.31263,0.10536
1.5156,-0.31369,0.1053
1.5179,-0.31473,0.10521
1.5202,-0.31575,0.10511
1.5225,-0.31674,0.10501
1.5248,-0.31769,0.10493
1.5271,-0.31863,0.10484
1.5294,-0.31955,0.10475
1.5317,-0.32045,0.10465
1.534,-0.32134,0.10457
1.5363,-0.32222,0.10449
1.5386,-0.32308,0.10441
1.5409,-0.32392,0.10433
1.5431,-0.32475,0.10425
1.5454,-0.32557,0.10415
1.5477,-0.32636,0.10403
1.55,-0.32713,0.10394
1.5523,-0.32786,0.10384
1.5546,-0.32856,0.10376
1.5569,-0.32923,0.1037
1.5592,-0.32988,0.10363
1.5615,-0.33051,0.10356
1.5638,-0.33112,0.10348
1.5661,-0.33172,0.1034
1.5684,-0.33232,0.10332
1.5707,-0.33289,0.10324
1.5729,-0.33344,0.10316
1.5752,-0.33398,0.10309
1.5775,-0.33449,0.10301
1.5798,-0.33499,0.10293
1.5821,-0.33547,0.10285
1.5844,-0.33593,0.10276
1.5867,-0.33637,0.10269
1.589,-0.33679,0.10262
1.5913,-0.33651,0.10236
1.5936,-0.3369,0.10229
1.5959,-0.33794,0.10241
1.5982,-0.33829,0.10234
1.6005,-0.33862,0.10225
1.6028,-0.33893,0.10215
1.605,-0.33922,0.10204
1.6073,-0.33948,0.10193
1.6096,-0.33971,0.10182
1.6119,-0.33993,0.1017
1.6142,-0.34012,0.10158
1.6165,-0.34029,0.10148
1.6188,-0.34046,0.10136
1.6211,-0.34062,0.10124
1.6234,-0.34074,0.10112
1.6257,-0.34083,0.10099
1.628,-0.34088,0.10086
1.6303,-0.3409,0.10072
1.6326,-0.34089,0.10059
1.6348,-0.34083,0.10047
1.6371,-0.34073,0.10034
1.6394,-0.34062,0.10021
1.6417,-0.34048,0.10009
1.644,-0.34033,0.099957
1.6463,-0.34023,0.099835
1.6486,-0.3401,0.099714
1.6509,-0.33994,0.0996
1.6532,-0.33973,0.099506
1.6555,-0.3395,0.099415
1.6578,-0.33924,0.099332
1.6601,-0.33897,0.099253
1.6624,-0.33867,0.099174
1.6647,-0.33765,0.098926
1.6669,-0.33728,0.09886
1.6692,-0.33687,0.098799
1.6715,-0.33643,0.098738
1.6738,-0.33666,0.098841
1.6761,-0.33619,0.098762
1.6784,-0.33571,0.098676
1.6807,-0.33522,0.09859
1.683,-0.3347,0.098514
1.6853,-0.33416,0.098434
1.6876,-0.33361,0.09836
1.6899,-0.33303,0.098277
1.6922,-0.33243,0.098191
1.6945,-0.33181,0.098113
1.6967,-0.33116,0.098031
1.699,-0.3305,0.097945
1.7013,-0.32981,0.097864
1.7036,-0.3291,0.097791
1.7059,-0.32837,0.097721
1.7082,-0.32761,0.097665
1.7105,-0.32683,0.097622
1.7128,-0.32604,0.097573
1.7151,-0.32524,0.09752
1.7174,-0.32443,0.097469
1.7197,-0.32358,0.097423
1.722,-0.32271,0.097395
1.7243,-0.32184,0.097359
1.7266,-0.32094,0.097289
1.7288,-0.32004,0.097219
1.7311,-0.31911,0.097137
1.7334,-0.31815,0.097059
1.7357,-0.31717,0.096971
1.738,-0.31617,0.096878
1.7403,-0.31515,0.096801
1.7426,-0.31411,0.096724
1.7449,-0.31307,0.096657
1.7472,-0.312,0.096589
1.7495,-0.31092,0.096525
1.7518,-0.30983,0.096459
1.7541,-0.30873,0.09639
1.7564,-0.30762,0.096318
1.7586,-0.30651,0.096241
1.7609,-0.30541,0.096161
1.7632,-0.30429,0.096081
1.7655,-0.30316,0.096005
1.7678,-0.30201,0.095929
1.7701,-0.30084,0.095851
1.7724,-0.29965,0.09579
1.7747,-0.29784,0.095561
1.777,-0.29662,0.095517
1.7793,-0.29536,0.095466
1.7816,-0.29409,0.095423
1.7839,-0.29282,0.095375
1.7862,-0.29153,0.095327
1.7885,-0.29024,0.09528
1.7907,-0.28893,0.095231
1.793,-0.28819,0.095367
1.7953,-0.28684,0.095325
1.7976,-0.28546,0.09529
1.7999,-0.28406,0.095258
1.8022,-0.28263,0.095239
1.8045,-0.28119,0.095215
1.8068,-0.27975,0.095171
1.8091,-0.2783,0.095122
1.8114,-0.27685,0.095069
1.8137,-0.27539,0.095025
1.816,-0.27393,0.094988
1.8183,-0.27244,0.094955
1.8206,-0.27093,0.094914
1.8228,-0.26942,0.09487
1.8251,-0.2679,0.094829
1.8274,-0.26636,0.09479
1.8297,-0.26481,0.09475
1.832,-0.26325,0.094709
1.8343,-0.26166,0.094672
1.8366,-0.26005,0.09465
1.8389,-0.25842,0.094636
1.8412,-0.25676,0.094627
1.8435,-0.25509,0.094617
1.8458,-0.25342,0.094591
1.8481,-0.25175,0.094564
1.8504,-0.25008,0.094529
1.8526,-0.2484,0.0945
1.8549,-0.24672,0.094475
1.8572,-0.24501,0.094437
1.8595,-0.24329,0.09439
1.8618,-0.24156,0.094338
1.8641,-0.23981,0.094276
1.8664,-0.23806,0.094218
1.8687,-0.23627,0.094162
1.871,-0.23446,0.094114
1.8733,-0.23265,0.094073
1.8756,-0.23083,0.094029
1.8779,-0.22902,0.093985
1.8802,-0.22719,0.093947
1.8825,-0.22536,0.093905
1.8847,-0.22353,0.093863
1.887,-0.22169,0.093808
1.8893,-0.21983,0.093751
1.8916,-0.21797,0.093699
1.8939,-0.2161,0.09364
1.8962,-0.21422,0.093592
1.8985,-0.21234,0.093534
1.9008,-0.21043,0.093485
1.9031,-0.20851,0.093426
1.9054,-0.20656,0.093367
1.9077,-0.20459,0.093311
1.91,-0.20261,0.093253
1.9123,-0.20062,0.093179
1.9145,-0.19862,0.093112
1.9168,-0.19661,0.093044
1.9191,-0.19459,0.092972
1.9214,-0.19217,0.092753
1.9237,-0.19052,0.092854
1.926,-0.1885,0.092786
1.9283,-0.18648,0.09271
1.9306,-0.18446,0.092626
1.9329,-0.18244,0.092528
1.9352,-0.18041,0.092424
1.9375,-0.17837,0.092309
1.9398,-0.17632,0.092196
1.9421,-0.17424,0.092086
1.9444,-0.17216,0.091964
1.9466,-0.17008,0.091838
1.9489,-0.16798,0.091716
1.9512,-0.16588,0.091591
1.9535,-0.16377,0.091458
1.9558,-0.16167,0.091317
1.9581,-0.15956,0.091181
1.9604,-0.15745,0.091052
1.9627,-0.15533,0.09092
1.965,-0.15322,0.090795
1.9673,-0.15111,0.090687
1.9696,-0.149,0.090576
1.9719,-0.14688,0.090436
1.9742,-0.14478,0.090288
1.9764,-0.14267,0.090142
1.9787,-0.14055,0.089996
1.981,-0.13842,0.089848
1.9833,-0.13629,0.089701
1.9856,-0.13415,0.089562
1.9879,-0.132,0.089439
1.9902,-0.12984,0.089327
1.9925,-0.12767,0.089232
1.9948,-0.12548,0.08914
1.9971,-0.12327,0.089044
1.9994,-0.12106,0.088945
2.0017,-0.11885,0.088839
2.004,-0.11664,0.088728
2.0063,-0.11443,0.088614
2.0085,-0.11222,0.088493
2.0108,-0.11002,0.088373
2.0131,-0.10782,0.088249
2.0154,-0.10562,0.08812
2.0177,-0.1034,0.08799
2.02,-0.10117,0.08786
2.0223,-0.098952,0.087732
2.0246,-0.096729,0.087589
2.0269,-0.094503,0.087439
2.0292,-0.092271,0.087283
2.0315,-0.090033,0.087124
2.0338,-0.087792,0.086968
2.0361,-0.085544,0.086809
2.0383,-0.083283,0.086655
2.0406,-0.081012,0.086501
2.0429,-0.078731,0.086348
2.0452,-0.076434,0.086195
2.0475,-0.074001,0.085877
2.0498,-0.071832,0.085877
2.0521,-0.069536,0.085707
2.0544,-0.067238,0.085544
2.0567,-0.064946,0.085379
2.059,-0.062653,0.085225
2.0613,-0.060364,0.085072
2.0636,-0.058069,0.084914
2.0659,-0.055769,0.084766
2.0682,-0.053467,0.084616
2.0704,-0.051168,0.084472
2.0727,-0.04887,0.084333
2.075,-0.046575,0.084194
2.0773,-0.044289,0.084047
2.0796,-0.042005,0.083903
2.0819,-0.039731,0.083751
2.0842,-0.037471,0.083599
2.0865,-0.035218,0.08345
2.0888,-0.032973,0.083302
2.0911,-0.030728,0.083149
2.0934,-0.028476,0.082993
2.0957,-0.026214,0.082843
2.098,-0.023944,0.082702
2.1003,-0.021676,0.082569
2.1025,-0.019407,0.082445
2.1048,-0.017143,0.08232
2.1071,-0.014883,0.082186
2.1094,-0.012612,0.082052
2.1117,-0.010345,0.081916
2.114,-0.0080786,0.081777
2.1163,-0.0058163,0.081639
2.1186,-0.0035535,0.081508
2.1209,-0.0012975,0.081384
2.1232,0.00095325,0.081271
2.1255,0.0032093,0.08115
2.1278,0.0054615,0.081031
2.1301,0.007713,0.080912
2.1323,0.0099644,0.080778
2.1346,0.012208,0.080634
2.1369,0.014435,0.080493
2.1392,0.016648,0.080351
2.1415,0.018848,0.080209
2.1438,0.021037,0.08007
2.1461,0.023222,0.079932
2.1484,0.025402,0.079799
2.1507,0.027582,0.079657
2.153,0.029756,0.079512
2.1553,0.03193,0.079369
2.1576,0.034106,0.079211
2.1599,0.03628,0.079057
2.1622,0.03846,0.078916
2.1644,0.040647,0.078775
2.1667,0.042843,0.078646
2.169,0.045046,0.078515
2.1713,0.047255,0.078386
2.1736,0.049462,0.078254
2.1759,0.051666,0.078116
2.1782,0.053867,0.07797
2.1805,0.056068,0.077822
2.1828,0.058268,0.077671
2.1851,0.060465,0.077513
2.1874,0.062653,0.077347
2.1897,0.064828,0.077169
2.192,0.066993,0.077004
2.1942,0.069136,0.076836
2.1965,0.071256,0.076671
2.1988,0.073352,0.076501
2.2011,0.075434,0.076328
2.2034,0.077505,0.076151
2.2057,0.079567,0.075976
2.208,0.081457,0.075641
2.2103,0.083511,0.075465
2.2126,0.085583,0.075313
2.2149,0.08766,0.07517
2.2172,0.089733,0.075033
2.2195,0.0918,0.074893
2.2218,0.093861,0.074755
2.2241,0.096114,0.074773
2.2263,0.098159,0.074636
2.2286,0.1002,0.074501
2.2309,0.10224,0.074357
2.2332,0.10427,0.074209
2.2355,0.10629,0.074065
2.2378,0.10829,0.073921
2.2401,0.11029,0.073778
2.2424,0.11227,0.073638
2.2447,0.11425,0.073498
2.247,0.11622,0.073355
2.2493,0.11819,0.07321
2.2516,0.12015,0.073072
2.2539,0.12211,0.072943
2.2561,0.12405,0.072816
2.2584,0.12599,0.072679
2.2607,0.1279,0.072548
2.263,0.12982,0.072413
2.2653,0.13172,0.072286
2.2676,0.13361,0.072152
2.2699,0.13549,0.072015
2.2722,0.13735,0.071883
2.2745,0.13921,0.071752
2.2768,0.14107,0.071616
2.2791,0.14293,0.07147
2.2814,0.14478,0.07132
2.2837,0.14663,0.071179
2.286,0.14846,0.071045
2.2882,0.15028,0.070924
2.2905,0.15209,0.070807
2.2928,0.1539,0.070687
2.2951,0.15571,0.070555
2.2974,0.15753,0.070416
2.2997,0.15935,0.070282
2.302,0.16117,0.070145
2.3043,0.163,0.070009
2.3066,0.16484,0.069878
2.3089,0.16668,0.069747
2.3112,0.16851,0.069621
2.3135,0.17035,0.069499
2.3158,0.17219,0.069379
2.318,0.17401,0.069251
2.3203,0.17583,0.069108
2.3226,0.17763,0.068964
2.3249,0.17941,0.068836
2.3272,0.18119,0.068713
2.3295,0.18296,0.068588
2.3318,0.18474,0.068461
2.3341,0.18653,0.068337
2.3364,0.1883,0.068207
2.3387,0.19008,0.068079
2.341,0.19184,0.067951
2.3433,0.19361,0.067823
2.3456,0.19537,0.067697
2.3479,0.19712,0.067568
2.3501,0.19887,0.067442
2.3524,0.20062,0.067322
2.3547,0.20237,0.067207
2.357,0.20411,0.067095
2.3593,0.20583,0.066982
2.3616,0.20754,0.066864
2.3639,0.20925,0.066744
2.3662,0.21096,0.066624
2.3685,0.21267,0.066495
2.3708,0.21437,0.066366
2.3731,0.21607,0.066244
2.3754,0.21777,0.066132
2.3777,0.21947,0.066019
2.3799,0.22117,0.065909
2.3822,0.22287,0.065804
2.3845,0.22457,0.065691
2.3868,0.22626,0.065574
2.3891,0.22796,0.06545
2.3914,0.22965,0.065334
2.3937,0.23132,0.065227
2.396,0.23299,0.065121
2.3983,0.23465,0.065017
2.4006,0.23629,0.06492
2.4029,0.23791,0.064822
2.4052,0.23954,0.064714
2.4075,0.24117,0.064607
2.4098,0.24279,0.064505
2.412,0.24441,0.064398
2.4143,0.24601,0.064294
2.4166,0.2476,0.064197
2.4189,0.24919,0.0641
2.4212,0.25077,0.064002
2.4235,0.25233,0.063911
2.4258,0.25389,0.063822
2.4281,0.25544,0.063726
2.4304,0.25699,0.063632
2.4327,0.25853,0.063544
2.435,0.26007,0.063458
2.4373,0.2616,0.063373
2.4396,0.26311,0.063291
2.4419,0.26462,0.063213
2.4441,0.26612,0.063139
2.4464,0.26761,0.063063
2.4487,0.26911,0.062984
2.451,0.2706,0.062911
2.4533,0.27208,0.06284
2.4556,0.27356,0.062768
2.4579,0.27504,0.062693
2.4602,0.27652,0.062621
2.4625,0.27799,0.062548
2.4648,0.27947,0.062482
2.4671,0.28095,0.062427
2.4694,0.28242,0.062382
2.4717,0.28388,0.062338
2.4739,0.28534,0.062298
2.4762,0.2868,0.062256
2.4785,0.28827,0.062215
2.4808,0.28973,0.062175
2.4831,0.2912,0.062135
2.4854,0.29266,0.062089
2.4877,0.29411,0.062036
2.49,0.29556,0.06198
2.4923,0.29702,0.061922
2.4946,0.29847,0.061861
2.4969,0.29991,0.061786
2.4992,0.30135,0.061707
2.5015,0.30279,0.061625
2.5038,0.30422,0.061541
2.506,0.30563,0.061459
2.5083,0.30703,0.061378
2.5106,0.30843,0.061297
2.5129,0.30983,0.061217
2.5152,0.31122,0.061141
2.5175,0.31262,0.061063
2.5198,0.31401,0.060986
2.5221,0.3154,0.060903
2.5244,0.31679,0.060819
2.5267,0.31818,0.060734
2.529,0.31958,0.060658
2.5313,0.32097,0.060575
2.5336,0.32236,0.060487
2.5358,0.32374,0.060398
2.5381,0.32512,0.060306
2.5404,0.3265,0.060213
2.5427,0.32787,0.06012
2.545,0.32923,0.060024
2.5473,0.3306,0.059923
2.5496,0.33195,0.05982
2.5519,0.33331,0.059715
2.5542,0.33466,0.059609
2.5565,0.33602,0.059501
2.5588,0.33736,0.059392
2.5611,0.3387,0.059279
2.5634,0.34004,0.059177
2.5657,0.34137,0.059077
2.5679,0.34268,0.058975
2.5702,0.34399,0.058879
2.5725,0.34529,0.058776
2.5748,0.34658,0.058669
2.5771,0.34788,0.058553
2.5794,0.34848,0.058309
2.5817,0.35048,0.058301
2.584,0.35178,0.058175
2.5863,0.35308,0.058052
2.5886,0.35437,0.057928
2.5909,0.35566,0.057805
2.5932,0.35694,0.057689
2.5955,0.35822,0.057573
2.5977,0.35949,0.05747
2.6,0.36076,0.057372
2.6023,0.36203,0.057276
2.6046,0.36329,0.057185
2.6069,0.36455,0.05709
2.6092,0.36581,0.057007
2.6115,0.36707,0.056926
2.6138,0.36834,0.056846
2.6161,0.3696,0.056762
2.6184,0.37086,0.056676
2.6207,0.3721,0.056599
2.623,0.37334,0.056519
2.6253,0.37456,0.056438
2.6276,0.37577,0.056353
2.6298,0.37698,0.056267
2.6321,0.37818,0.056187
2.6344,0.37938,0.056101
2.6367,0.38057,0.056009
2.639,0.38175,0.055918
2.6413,0.38293,0.055823
2.6436,0.38411,0.055732
2.6459,0.38529,0.055644
2.6482,0.38648,0.055556
2.6505,0.38767,0.055463
2.6528,0.38887,0.055376
2.6551,0.38927,0.055185
2.6574,0.39124,0.055213
2.6596,0.39241,0.055132
2.6619,0.39357,0.055061
2.6642,0.39473,0.055007
2.6665,0.39588,0.054951
2.6688,0.39702,0.054894
2.6711,0.39816,0.054844
2.6734,0.39928,0.054793
2.6757,0.40041,0.054747
2.678,0.40153,0.054706
2.6803,0.40265,0.054666
2.6826,0.40377,0.054627
2.6849,0.4049,0.054579
2.6872,0.40602,0.054533
2.6895,0.40714,0.054486
2.6917,0.40826,0.054439
2.694,0.40937,0.054392
2.6963,0.41049,0.054341
2.6986,0.41159,0.054287
2.7009,0.41269,0.054229
2.7032,0.41379,0.054174
2.7055,0.41489,0.054123
2.7078,0.41599,0.054078
2.7101,0.4171,0.054032
2.7124,0.41821,0.053987
2.7147,0.41932,0.053936
2.717,0.41958,0.053777
2.7193,0.42068,0.053726
2.7216,0.42178,0.053676
2.7238,0.42286,0.053629
2.7261,0.42395,0.053577
2.7284,0.42503,0.053518
2.7307,0.42612,0.053454
2.733,0.42721,0.053386
2.7353,0.4283,0.053322
2.7376,0.4294,0.053253
2.7399,0.43049,0.053183
2.7422,0.43158,0.053113
2.7445,0.43268,0.05305
2.7468,0.43465,0.053095
2.7491,0.43574,0.053033
2.7514,0.43683,0.052968
2.7536,0.43791,0.052902
2.7559,0.43899,0.052844
2.7582,0.44006,0.052777
2.7605,0.44114,0.052708
2.7628,0.44221,0.052647
2.7651,0.44328,0.052585
2.7674,0.44435,0.052525
2.7697,0.44541,0.052467
2.772,0.44648,0.052414
2.7743,0.44755,0.05236
2.7766,0.44861,0.052306
2.7789,0.44967,0.052254
2.7812,0.45072,0.052193
2.7835,0.45177,0.052126
2.7857,0.45282,0.052055
2.788,0.45388,0.051984
2.7903,0.45493,0.051911
2.7926,0.45597,0.051831
2.7949,0.45701,0.05176
2.7972,0.45804,0.051694
2.7995,0.45906,0.051633
2.8018,0.46008,0.051563
2.8041,0.46109,0.051492
2.8064,0.46209,0.051421
2.8087,0.46309,0.051362
2.811,0.46409,0.051303
2.8133,0.46508,0.051247
2.8155,0.46606,0.051193
2.8178,0.46704,0.051141
2.8201,0.46802,0.05109
2.8224,0.46899,0.051041
2.8247,0.46995,0.050998
2.827,0.47091,0.050954
2.8293,0.47187,0.050904
2.8316,0.47282,0.050856
2.8339,0.47377,0.050804
2.8362,0.47377,0.050656
2.8385,0.4747,0.050604
2.8408,0.47563,0.050555
2.8431,0.47655,0.050505
2.8454,0.47746,0.050458
2.8476,0.47837,0.050413
2.8499,0.47926,0.050374
2.8522,0.48015,0.050337
2.8545,0.48103,0.0503
2.8568,0.4819,0.050259
2.8591,0.48279,0.050213
2.8614,0.48367,0.050161
2.8637,0.48454,0.050111
2.866,0.48542,0.050056
2.8683,0.48629,0.050003
2.8706,0.48717,0.049943
2.8729,0.48805,0.049884
2.8752,0.4899,0.049931
2.8774,0.49077,0.049874
2.8797,0.49162,0.049813
2.882,0.49248,0.049756
2.8843,0.49333,0.049705
2.8866,0.49417,0.049654
2.8889,0.49501,0.049605
2.8912,0.49585,0.049558
2.8935,0.49669,0.04951
2.8958,0.49751,0.049464
2.8981,0.49833,0.049419
2.9004,0.49914,0.049378
2.9027,0.49994,0.049341
2.905,0.50074,0.0493
2.9073,0.50155,0.049258
2.9095,0.50236,0.049212
2.9118,0.50317,0.049162
2.9141,0.50397,0.049109
2.9164,0.50478,0.049056
2.9187,0.50557,0.049009
2.921,0.50636,0.048967
2.9233,0.50714,0.048921
2.9256,0.50792,0.048875
2.9279,0.50871,0.048833
2.9302,0.50948,0.048794
2.9325,0.51026,0.048757
2.9348,0.51103,0.048721
2.9371,0.51179,0.048686
2.9393,0.51254,0.04865
2.9416,0.51329,0.048615
2.9439,0.51405,0.048584
2.9462,0.5148,0.048554
2.9485,0.51555,0.048525
2.9508,0.5163,0.048496
2.9531,0.51706,0.048465
2.9554,0.51781,0.048426
2.9577,0.51856,0.048388
2.96,0.5193,0.04835
2.9623,0.52004,0.04831
2.9646,0.52078,0.048272
2.9669,0.52152,0.048233
2.9692,0.52226,0.048195
2.9714,0.523,0.048162
2.9737,0.52373,0.048131
2.976,0.52446,0.048098
2.9783,0.52518,0.048069
2.9806,0.52481,0.047947
2.9829,0.52551,0.047919
2.9852,0.52621,0.047892
2.9875,0.5269,0.047866
2.9898,0.52759,0.047842
2.9921,0.52829,0.047815
2.9944,0.52899,0.047787
2.9967,0.52969,0.047757
2.999,0.53149,0.047823
3.0013,0.5322,0.047791
3.0035,0.5329,0.047757
3.0058,0.53361,0.047724
3.0081,0.53432,0.047689
3.0104,0.53502,0.047652
3.0127,0.53573,0.047617
3.015,0.53643,0.047588
3.0173,0.53712,0.047565
3.0196,0.53782,0.047549
3.0219,0.53852,0.047531
3.0242,0.53922,0.047515
3.0265,0.53991,0.047503
3.0288,0.54061,0.047493
3.0311,0.54131,0.047482
3.0333,0.542,0.047472
3.0356,0.54269,0.047459
3.0379,0.54338,0.047447
3.0402,0.54406,0.047432
3.0425,0.54475,0.047419
3.0448,0.54543,0.047405
3.0471,0.54611,0.047386
3.0494,0.54679,0.047368
3.0517,0.54747,0.047351
3.054,0.54814,0.047335
3.0563,0.54882,0.047319
3.0586,0.5495,0.047306
3.0609,0.55017,0.047293
3.0632,0.55085,0.04728
3.0654,0.55152,0.047266
3.0677,0.5522,0.047249
3.07,0.55288,0.04723
3.0723,0.55356,0.04721
3.0746,0.55425,0.047187
3.0769,0.55493,0.047165
3.0792,0.55561,0.047147
3.0815,0.55628,0.04712
3.0838,0.55579,0.046995
3.0861,0.55647,0.046964
3.0884,0.55714,0.04693
3.0907,0.55897,0.046991
3.093,0.55964,0.046955
3.0952,0.56029,0.046921
3.0975,0.56094,0.046885
3.0998,0.56158,0.046851
3.1021,0.56223,0.046814
3.1044,0.56288,0.046778
3.1067,0.56353,0.046745
3.109,0.56419,0.046714
3.1113,0.56485,0.046679
3.1136,0.56551,0.046649
3.1159,0.56617,0.046614
3.1182,0.56682,0.046575
3.1205,0.56748,0.046533
3.1228,0.56813,0.046488
3.1251,0.56878,0.046443
3.1273,0.56943,0.046399
3.1296,0.57008,0.046353
3.1319,0.57073,0.0463
3.1342,0.57139,0.046248
3.1365,0.57204,0.0462
3.1388,0.57267,0.046153
3.1411,0.5733,0.046108
3.1434,0.57393,0.046065
3.1457,0.57455,0.046023
3.148,0.57518,0.045981
3.1503,0.57581,0.045935
3.1526,0.57644,0.045887
3.1549,0.57707,0.045842
3.1571,0.57769,0.045799
3.1594,0.57832,0.04575
3.1617,0.57894,0.045703
3.164,0.57956,0.045653
3.1663,0.58017,0.045607
3.1686,0.58077,0.045566
3.1709,0.58137,0.045524
3.1732,0.58196,0.045491
3.1755,0.58255,0.045458
3.1778,0.58313,0.045427
3.1801,0.58371,0.045398
3.1824,0.58428,0.045373
3.1847,0.58486,0.045348
3.187,0.58544,0.045323
3.1892,0.58602,0.045297
3.1915,0.58659,0.045272
3.1938,0.58717,0.045248
3.1961,0.58775,0.045225
3.1984,0.58833,0.045205
3.2007,0.58891,0.045177
3.203,0.58948,0.045147
3.2053,0.59005,0.045114
3.2076,0.5906,0.045081
3.2099,0.59116,0.045048
3.2122,0.59172,0.045014
3.2145,0.59228,0.044983
3.2168,0.59285,0.044953
3.219,0.59342,0.044922
3.2213,0.59399,0.044888
3.2236,0.59456,0.044854
3.2259,0.59513,0.044817
3.2282,0.59569,0.044778
3.2305,0.59626,0.044737
3.2328,0.59682,0.044691
3.2351,0.59737,0.044644
3.2374,0.59791,0.044604
3.2397,0.59844,0.044561
3.242,0.59897,0.044529
3.2443,0.5995,0.044499
3.2466,0.60003,0.044469
3.2489,0.60057,0.044433
3.2511,0.6011,0.044393
3.2534,0.60164,0.04435
3.2557,0.60217,0.044304
3.258,0.60271,0.044258
3.2603,0.60324,0.044212
3.2626,0.60377,0.044168
3.2649,0.6043,0.044124
3.2672,0.60482,0.044083
3.2695,0.60534,0.044043
3.2718,0.60586,0.044006
3.2741,0.60638,0.043967
3.2764,0.60689,0.043932
3.2787,0.60741,0.043895
3.281,0.60792,0.043861
3.2832,0.60843,0.043826
3.2855,0.60894,0.043795
3.2878,0.60945,0.043763
3.2901,0.60996,0.043731
3.2924,0.61047,0.0437
3.2947,0.61098,0.043669
3.297,0.61148,0.043641
3.2993,0.61198,0.043613
3.3016,0.61247,0.043582
3.3039,0.61297,0.04355
3.3062,0.61346,0.043513
3.3085,0.61394,0.043475
3.3108,0.61443,0.043436
3.313,0.61491,0.043394
3.3153,0.61539,0.043355
3.3176,0.61588,0.043316
3.3199,0.61636,0.043278
3.3222,0.61685,0.043241
3.3245,0.61733,0.043201
3.3268,0.61782,0.043159
3.3291,0.6183,0.043115
3.3314,0.61878,0.043072
3.3337,0.61925,0.043029
3.336,0.61972,0.042988
3.3383,0.62018,0.042948
3.3406,0.62064,0.042909
3.3429,0.62109,0.04287
3.3451,0.62154,0.042833
3.3474,0.62199,0.042797
3.3497,0.62243,0.04276
3.352,0.62288,0.042726
3.3543,0.62332,0.042694
3.3566,0.62376,0.042667
3.3589,0.62419,0.042641
3.3612,0.62462,0.042614
3.3635,0.62376,0.042496
3.3658,0.62418,0.042464
3.3681,0.62461,0.042432
3.3704,0.62503,0.042399
3.3727,0.62545,0.042365
3.3749,0.62586,0.042335
3.3772,0.62628,0.042308
3.3795,0.6267,0.042281
3.3818,0.62711,0.042251
3.3841,0.62752,0.042222
3.3864,0.62793,0.042196
3.3887,0.62834,0.04217
3.391,0.62874,0.042146
3.3933,0.62914,0.042127
3.3956,0.62953,0.042109
3.3979,0.62991,0.042086
3.4002,0.6303,0.042066
3.4025,0.63068,0.042048
3.4048,0.63106,0.042029
3.407,0.63144,0.042014
3.4093,0.63181,0.042
3.4116,0.63218,0.041984
3.4139,0.63255,0.041972
3.4162,0.63293,0.041959
3.4185,0.63461,0.042035
3.4208,0.63498,0.04202
3.4231,0.63536,0.042002
3.4254,0.63574,0.041981
3.4277,0.63611,0.041965
3.43,0.63648,0.04195
3.4323,0.63685,0.041936
3.4346,0.63722,0.041926
3.4368,0.63759,0.041915
3.4391,0.63795,0.041904
3.4414,0.63832,0.041895
3.4437,0.63867,0.041889
3.446,0.63903,0.041875
3.4483,0.63939,0.04186
3.4506,0.63974,0.04184
3.4529,0.64009,0.041821
3.4552,0.64043,0.0418
3.4575,0.64078,0.041785
3.4598,0.64112,0.041766
3.4621,0.64147,0.04175
3.4644,0.64181,0.041734
3.4667,0.64216,0.04172
3.4689,0.6425,0.041709
3.4712,0.64283,0.041702
3.4735,0.64317,0.041694
3.4758,0.6435,0.041686
3.4781,0.64384,0.041675
3.4804,0.64418,0.041662
3.4827,0.64451,0.041647
3.485,0.64485,0.041629
3.4873,0.64518,0.041612
3.4896,0.64552,0.041595
3.4919,0.64586,0.04158
3.4942,0.6462,0.041565
3.4965,0.64653,0.041556
3.4987,0.64686,0.041547
3.501,0.6472,0.041541
3.5033,0.64753,0.041527
3.5056,0.64786,0.041512
3.5079,0.64819,0.041495
3.5102,0.64853,0.041476
3.5125,0.64886,0.041455
3.5148,0.64919,0.041432
3.5171,0.64951,0.041411
3.5194,0.64983,0.04139
3.5217,0.65015,0.041371
3.524,0.65047,0.041354
3.5263,0.65079,0.041335
3.5286,0.65111,0.041317
3.5308,0.65143,0.041295
3.5331,0.65175,0.041271
3.5354,0.65075,0.041162
3.5377,0.65107,0.041143
3.54,0.65139,0.041125
3.5423,0.65171,0.041111
3.5446,0.65203,0.0411
3.5469,0.65235,0.041092
3.5492,0.65268,0.041083
3.5515,0.653,0.041076
3.5538,0.65464,0.041153
3.5561,0.65496,0.041143
3.5584,0.65526,0.041132
3.5607,0.65557,0.041119
3.5629,0.65587,0.041101
3.5652,0.65617,0.041083
3.5675,0.65647,0.041063
3.5698,0.65677,0.041046
3.5721,0.65708,0.041027
3.5744,0.65737,0.041011
3.5767,0.65767,0.040998
3.579,0.65797,0.040986
3.5813,0.65826,0.040977
3.5836,0.65855,0.04097
3.5859,0.65884,0.040964
3.5882,0.65912,0.040957
3.5905,0.65941,0.040949
3.5927,0.6597,0.040941
3.595,0.65999,0.040932
3.5973,0.66028,0.040922
3.5996,0.66057,0.040911
3.6019,0.66086,0.040897
3.6042,0.66115,0.040881
3.6065,0.66144,0.040862
3.6088,0.66172,0.040847
3.6111,0.662,0.040832
3.6134,0.66228,0.040815
3.6157,0.66255,0.040798
3.618,0.66283,0.040785
3.6203,0.66311,0.04078
3.6226,0.66339,0.040776
3.6248,0.66367,0.040769
3.6271,0.66395,0.040764
3.6294,0.66423,0.040765
3.6317,0.66451,0.040765
3.634,0.66478,0.040759
3.6363,0.66371,0.040663
3.6386,0.66533,0.040746
3.6409,0.6656,0.040738
3.6432,0.66587,0.040732
3.6455,0.66614,0.040724
3.6478,0.66641,0.040716
3.6501,0.66667,0.040708
3.6524,0.66693,0.040703
3.6546,0.66719,0.0407
3.6569,0.66745,0.040695
3.6592,0.6677,0.040687
3.6615,0.66795,0.04068
3.6638,0.66821,0.040676
3.6661,0.66846,0.040669
3.6684,0.66872,0.040662
3.6707,0.66897,0.040655
3.673,0.66922,0.04065
3.6753,0.66947,0.040644
3.6776,0.66836,0.04055
3.6799,0.66997,0.040637
3.6822,0.67021,0.040637
3.6845,0.67045,0.040643
3.6867,0.6707,0.040645
3.689,0.67094,0.040647
3.6913,0.67117,0.040653
3.6936,0.67141,0.040659
3.6959,0.67164,0.040664
3.6982,0.67188,0.040668
3.7005,0.67211,0.04067
3.7028,0.67234,0.040671
3.7051,0.67257,0.04067
3.7074,0.6728,0.040666
3.7097,0.67303,0.040662
3.712,0.67325,0.040658
3.7143,0.67348,0.040651
3.7165,0.67371,0.040645
3.7188,0.67393,0.040638
3.7211,0.67416,0.04063
3.7234,0.67439,0.040623
3.7257,0.67461,0.040617
3.728,0.67485,0.040612
3.7303,0.67508,0.040608
3.7326,0.67531,0.040605
3.7349,0.67553,0.040602
3.7372,0.67576,0.040596
3.7395,0.67598,0.04059
3.7418,0.67621,0.040586
3.7441,0.67643,0.040582
3.7464,0.67665,0.040579
3.7486,0.67688,0.040578
3.7509,0.6771,0.040576
3.7532,0.67733,0.040575
3.7555,0.67756,0.040574
3.7578,0.67778,0.040573
3.7601,0.678,0.04057
3.7624,0.67822,0.040565
3.7647,0.67843,0.04056
3.767,0.67864,0.04055
3.7693,0.67886,0.040538
3.7716,0.67907,0.040523
3.7739,0.67928,0.040504
3.7762,0.6795,0.040485
3.7784,0.6797,0.040467
3.7807,0.67991,0.040449
3.783,0.68011,0.040435
3.7853,0.68031,0.040428
3.7876,0.6805,0.040425
3.7899,0.6807,0.040426
3.7922,0.6809,0.040426
3.7945,0.68109,0.040423
3.7968,0.68129,0.040417
3.7991,0.6815,0.040409
3.8014,0.6817,0.0404
3.8037,0.68191,0.040387
3.806,0.68211,0.040373
3.8083,0.68232,0.040356
3.8105,0.68252,0.04034
3.8128,0.68272,0.040327
3.8151,0.68292,0.040315
3.8174,0.68311,0.040305
3.8197,0.68331,0.040296
3.822,0.68351,0.04029
3.8243,0.6837,0.040286
3.8266,0.68389,0.040284
3.8289,0.68409,0.04028
3.8312,0.68427,0.040277
3.8335,0.68446,0.04027
3.8358,0.68465,0.04026
3.8381,0.68484,0.040251
3.8404,0.68503,0.040243
3.8426,0.68522,0.040233
3.8449,0.68542,0.040224
3.8472,0.68562,0.040213
3.8495,0.68582,0.040205
3.8518,0.68602,0.040196
3.8541,0.68622,0.040185
3.8564,0.68642,0.040172
3.8587,0.68662,0.04016
3.861,0.68682,0.040147
3.8633,0.68702,0.040134
3.8656,0.68721,0.040124
3.8679,0.6874,0.040117
3.8702,0.68759,0.040108
3.8724,0.68779,0.0401
3.8747,0.68798,0.040094
3.877,0.68818,0.040086
3.8793,0.68838,0.040079
3.8816,0.68858,0.040067
3.8839,0.68877,0.040053
3.8862,0.68897,0.040038
3.8885,0.68916,0.04002
3.8908,0.68935,0.040002
3.8931,0.68954,0.039985
3.8954,0.68973,0.039966
3.8977,0.68993,0.039949
3.9,0.69012,0.039932
3.9023,0.69031,0.039914
3.9045,0.6905,0.039895
3.9068,0.69069,0.039878
3.9091,0.69088,0.039858
3.9114,0.69107,0.039835
3.9137,0.69126,0.039812
3.916,0.69145,0.03979
3.9183,0.69164,0.039771
3.9206,0.69183,0.03975
3.9229,0.69202,0.039728
3.9252,0.69221,0.039706
3.9275,0.69241,0.039688
3.9298,0.69261,0.039666
3.9321,0.69281,0.039642
3.9343,0.69301,0.039614
3.9366,0.69321,0.039585
3.9389,0.69341,0.039555
3.9412,0.69218,0.03944
3.9435,0.69379,0.039511
3.9458,0.69397,0.039493
3.9481,0.69415,0.039479
3.9504,0.69433,0.039465
3.9527,0.6945,0.039455
3.955,0.69468,0.039447
3.9573,0.69485,0.039442
3.9596,0.69503,0.039438
3.9619,0.69521,0.039433
3.9642,0.6954,0.03943
3.9664,0.69559,0.039429
3.9687,0.69577,0.039425
3.971,0.69596,0.039418
3.9733,0.69614,0.039412
3.9756,0.69632,0.039404
3.9779,0.6965,0.039398
3.9802,0.69668,0.039391
3.9825,0.69687,0.039384
3.9848,0.69705,0.039379
3.9871,0.69723,0.039372
3.9894,0.6974,0.039368
3.9917,0.69758,0.039366
3.994,0.69775,0.039364
3.9962,0.69792,0.039362
3.9985,0.69809,0.03936
4.0008,0.69827,0.039358
4.0031,0.69844,0.039356
4.0054,0.69862,0.039354
4.0077,0.6988,0.039351
4.01,0.69899,0.039348
4.0123,0.69917,0.039342
4.0146,0.69936,0.039329
4.0169,0.69954,0.039316
4.0192,0.69973,0.039306
4.0215,0.69991,0.039293
4.0238,0.70009,0.039282
4.0261,0.70027,0.039272
4.0283,0.70045,0.039263
4.0306,0.70061,0.039256
4.0329,0.70078,0.039252
4.0352,0.70093,0.03925
4.0375,0.70108,0.039249
4.0398,0.70123,0.039247
4.0421,0.70138,0.039244
4.0444,0.70155,0.03924
4.0467,0.70171,0.039236
4.049,0.70187,0.039235
4.0513,0.70203,0.039235
4.0536,0.70219,0.039233
4.0559,0.70235,0.03923
4.0581,0.70251,0.039221
4.0604,0.70267,0.039208
4.0627,0.70284,0.039204
4.065,0.70299,0.039202
4.0673,0.70314,0.039202
4.0696,0.70328,0.039205
4.0719,0.70343,0.039204
4.0742,0.70357,0.039202
4.0765,0.7037,0.039199
4.0788,0.70384,0.039195
4.0811,0.70398,0.039194
4.0834,0.70412,0.039193
4.0857,0.70426,0.03919
4.088,0.7044,0.039185
4.0902,0.70455,0.03918
4.0925,0.70469,0.039175
4.0948,0.70483,0.039171
4.0971,0.70497,0.03917
4.0994,0.70512,0.039169
4.1017,0.70525,0.03917
4.104,0.70539,0.039175
4.1063,0.70407,0.039091
4.1086,0.7042,0.039095
4.1109,0.70433,0.039098
4.1132,0.70592,0.039189
4.1155,0.70605,0.039191
4.1178,0.70619,0.039192
4.1201,0.70633,0.03919
4.1223,0.70646,0.039185
4.1246,0.70659,0.03918
4.1269,0.70671,0.039172
4.1292,0.70684,0.039163
4.1315,0.70697,0.039151
4.1338,0.7071,0.039138
4.1361,0.70577,0.039039
4.1384,0.70735,0.039119
4.1407,0.70747,0.039113
4.143,0.7076,0.03911
4.1453,0.70772,0.039104
4.1476,0.70784,0.039096
4.1499,0.70796,0.039091
4.1521,0.70808,0.039089
4.1544,0.7082,0.03909
4.1567,0.70832,0.039092
4.159,0.70844,0.039091
4.1613,0.70856,0.039091
4.1636,0.70869,0.039091
4.1659,0.70881,0.039089
4.1682,0.70894,0.039083
4.1705,0.70907,0.039079
4.1728,0.7092,0.03907
4.1751,0.70933,0.039058
4.1774,0.70945,0.039046
4.1797,0.70957,0.039037
4.182,0.7097,0.039028
4.1842,0.70983,0.039022
4.1865,0.70996,0.039014
4.1888,0.71009,0.039008
4.1911,0.71022,0.039002
4.1934,0.71036,0.038996
4.1957,0.7105,0.038993
4.198,0.71064,0.038991
4.2003,0.71078,0.038989
4.2026,0.71092,0.038985
4.2049,0.71106,0.038981
4.2072,0.7112,0.038976
4.2095,0.71133,0.038969
4.2118,0.71147,0.038961
4.214,0.7116,0.038952
4.2163,0.71173,0.038946
4.2186,0.71186,0.038937
4.2209,0.71198,0.038929
4.2232,0.71211,0.038921
4.2255,0.71223,0.038912
4.2278,0.71235,0.038907
4.2301,0.71247,0.038901
4.2324,0.7126,0.038898
4.2347,0.71272,0.038896
4.237,0.71284,0.038892
4.2393,0.71296,0.038887
4.2416,0.71309,0.038882
4.2439,0.71321,0.038876
4.2461,0.71334,0.038871
4.2484,0.71346,0.038866
4.2507,0.71358,0.038859
4.253,0.7137,0.03885
4.2553,0.71383,0.03884
4.2576,0.71396,0.038827
4.2599,0.71409,0.038815
4.2622,0.71423,0.038801
4.2645,0.71436,0.038789
4.2668,0.7145,0.038778
4.2691,0.71463,0.038768
4.2714,0.71477,0.038759
4.2737,0.7149,0.038753
4.2759,0.71504,0.038746
4.2782,0.71517,0.038741
4.2805,0.71531,0.038737
4.2828,0.71544,0.038726
4.2851,0.71557,0.038716
4.2874,0.71569,0.038709
4.2897,0.71582,0.0387
4.292,0.71594,0.038693
4.2943,0.71607,0.038687
4.2966,0.7162,0.038681
4.2989,0.71632,0.038671
4.3012,0.71645,0.038662
4.3035,0.71657,0.038653
4.3058,0.7167,0.038643
4.308,0.71684,0.038638
4.3103,0.71697,0.038633
4.3126,0.71711,0.038626
4.3149,0.71724,0.03862
4.3172,0.71738,0.03861
4.3195,0.71751,0.038599
4.3218,0.71765,0.038589
4.3241,0.71778,0.038578
4.3264,0.71791,0.038567
4.3287,0.71804,0.038555
4.331,0.71817,0.038541
4.3333,0.7183,0.038527
4.3356,0.71843,0.038511
4.3378,0.71856,0.038495
4.3401,0.71869,0.038476
4.3424,0.71883,0.038457
4.3447,0.71896,0.038435
4.347,0.7191,0.038415
4.3493,0.71923,0.038397
4.3516,0.71936,0.038378
4.3539,0.71949,0.038361
4.3562,0.71962,0.038344
4.3585,0.71975,0.038328
4.3608,0.71988,0.03831
4.3631,0.72001,0.038292
4.3654,0.72014,0.038273
4.3677,0.72027,0.038255
4.3699,0.72041,0.038235
4.3722,0.72055,0.038215
4.3745,0.72069,0.038195
4.3768,0.72082,0.038171
4.3791,0.72096,0.038148
4.3814,0.7211,0.038127
4.3837,0.72123,0.03811
4.386,0.72136,0.038094
4.3883,0.72148,0.03808
4.3906,0.7216,0.038067
4.3929,0.72172,0.038056
4.3952,0.72184,0.038048
4.3975,0.72196,0.038041
4.3997,0.72209,0.038034
4.402,0.72221,0.038025
4.4043,0.72234,0.038015
4.4066,0.72247,0.038002
4.4089,0.7226,0.037991
4.4112,0.72273,0.037977
4.4135,0.72286,0.03796
4.4158,0.72299,0.037942
4.4181,0.72312,0.037922
4.4204,0.72324,0.037901
4.4227,0.72337,0.037881
4.425,0.72349,0.037861
4.4273,0.72362,0.037839
4.4296,0.72375,0.037818
4.4318,0.72388,0.037798
4.4341,0.72401,0.03778
4.4364,0.72413,0.037763
4.4387,0.72425,0.037746
4.441,0.72436,0.03773
4.4433,0.72447,0.037714
4.4456,0.72458,0.0377
4.4479,0.72469,0.037687
4.4502,0.7248,0.037673
4.4525,0.72491,0.037658
4.4548,0.72502,0.037642
4.4571,0.72513,0.037629
4.4594,0.72524,0.037615
4.4617,0.72535,0.037602
4.4639,0.72546,0.037587
4.4662,0.72558,0.037579
4.4685,0.72568,0.037571
4.4708,0.72578,0.037563
4.4731,0.72589,0.037556
4.4754,0.72599,0.03755
4.4777,0.72609,0.037547
4.48,0.72619,0.037548
4.4823,0.72629,0.037551
4.4846,0.72639,0.037556
4.4869,0.72648,0.037563
4.4892,0.72658,0.037568
4.4915,0.72667,0.037573
4.4937,0.72676,0.037578
4.496,0.72686,0.037584
4.4983,0.72696,0.037591
4.5006,0.72705,0.037599
4.5029,0.72715,0.037609
4.5052,0.72724,0.037617
4.5075,0.72733,0.037625
4.5098,0.72742,0.037633
4.5121,0.7275,0.037642
4.5144,0.72758,0.037653
4.5167,0.72766,0.037664
4.519,0.72774,0.037677
4.5213,0.72782,0.03769
4.5236,0.72791,0.0377
4.5258,0.72799,0.037709
4.5281,0.72808,0.037718
4.5304,0.72816,0.037728
4.5327,0.72825,0.037741
4.535,0.72833,0.037754
4.5373,0.72842,0.037767
4.5396,0.72852,0.03778
4.5419,0.72861,0.037796
4.5442,0.7287,0.037815
4.5465,0.72879,0.037835
4.5488,0.72888,0.037854
4.5511,0.72897,0.037874
4.5534,0.72905,0.037894
4.5556,0.72913,0.037915
4.5579,0.72921,0.037929
4.5602,0.72929,0.037944
4.5625,0.72937,0.037957
4.5648,0.72946,0.037971
4.5671,0.72954,0.037986
4.5694,0.72962,0.038002
4.5717,0.72971,0.038017
4.574,0.7298,0.038031
4.5763,0.72988,0.038046
4.5786,0.72996,0.038059
4.5809,0.73005,0.038071
4.5832,0.73012,0.038084
4.5855,0.7302,0.038099
4.5877,0.73028,0.038111
4.59,0.73035,0.038123
4.5923,0.73043,0.038133
4.5946,0.7305,0.038146
4.5969,0.73058,0.038159
4.5992,0.73065,0.038171
4.6015,0.73073,0.038184
4.6038,0.73081,0.038195
4.6061,0.73088,0.038206
4.6084,0.73095,0.038216
4.6107,0.73101,0.038229
4.613,0.73109,0.03824
4.6153,0.73115,0.038253
4.6175,0.73122,0.038267
4.6198,0.73129,0.038282
4.6221,0.73137,0.038294
4.6244,0.73145,0.038308
4.6267,0.73153,0.038323
4.629,0.73161,0.038337
4.6313,0.73169,0.038354
4.6336,0.73176,0.038371
4.6359,0.73184,0.038388
4.6382,0.73192,0.038405
4.6405,0.73199,0.038422
4.6428,0.73207,0.038441
4.6451,0.73214,0.038459
4.6474,0.73222,0.038477
4.6496,0.7323,0.038498
4.6519,0.73238,0.038519
4.6542,0.73246,0.03854
4.6565,0.73255,0.03856
4.6588,0.73264,0.038578
4.6611,0.73273,0.038596
4.6634,0.73283,0.038614
4.6657,0.73293,0.038632
4.668,0.73303,0.038651
4.6703,0.73312,0.038672
4.6726,0.73322,0.038697
4.6749,0.73332,0.038723
4.6772,0.73193,0.038672
4.6794,0.73202,0.038701
4.6817,0.73211,0.03873
4.684,0.73219,0.038761
4.6863,0.73227,0.038791
4.6886,0.73235,0.038822
4.6909,0.73243,0.038852
4.6932,0.73251,0.038881
4.6955,0.73259,0.03891
4.6978,0.73267,0.038937
4.7001,0.73274,0.03896
4.7024,0.7343,0.039063
4.7047,0.73438,0.039081
4.707,0.73445,0.039099
4.7093,0.73453,0.039116
4.7115,0.73461,0.039134
4.7138,0.73468,0.039152
4.7161,0.73328,0.039089
4.7184,0.73337,0.039106
4.7207,0.73346,0.039123
4.723,0.73355,0.039139
4.7253,0.73364,0.039153
4.7276,0.73374,0.039168
4.7299,0.73384,0.039182
4.7322,0.73394,0.039197
4.7345,0.73405,0.039212
4.7368,0.73415,0.039227
4.7391,0.73425,0.039245
4.7414,0.73435,0.039262
4.7436,0.73445,0.039282
4.7459,0.73454,0.039302
4.7482,0.73464,0.039321
4.7505,0.73474,0.039336
4.7528,0.73483,0.039353
4.7551,0.73493,0.039369
4.7574,0.73502,0.039382
4.7597,0.73511,0.039395
4.762,0.73519,0.039405
4.7643,0.73528,0.039412
4.7666,0.73685,0.039495
4.7689,0.73545,0.039422
4.7712,0.73404,0.03935
4.7734,0.73562,0.039431
4.7757,0.73572,0.039433
4.778,0.73582,0.039432
4.7803,0.73592,0.039433
4.7826,0.73602,0.039434
4.7849,0.73612,0.039434
4.7872,0.73622,0.039434
4.7895,0.73632,0.039434
4.7918,0.73641,0.039436
4.7941,0.7365,0.039436
4.7964,0.7366,0.039436
4.7987,0.73669,0.039434
4.801,0.73828,0.039511
4.8033,0.73837,0.039514
4.8055,0.73845,0.039519
4.8078,0.73854,0.039525
4.8101,0.73863,0.039532
4.8124,0.73872,0.03954
4.8147,0.73881,0.039542
4.817,0.73889,0.03954
4.8193,0.73897,0.039535
4.8216,0.73906,0.039532
4.8239,0.73914,0.03953
4.8262,0.73922,0.039529
4.8285,0.7393,0.039529
4.8308,0.73939,0.039529
4.8331,0.73947,0.039532
4.8353,0.73955,0.039536
4.8376,0.73963,0.03954
4.8399,0.73971,0.039544
4.8422,0.73978,0.039547
4.8445,0.73986,0.039548
4.8468,0.73994,0.03955
4.8491,0.74002,0.039544
4.8514,0.74009,0.039543
4.8537,0.74016,0.03954
4.856,0.74024,0.039534
4.8583,0.74032,0.039526
4.8606,0.7404,0.039517
4.8629,0.74048,0.039509
4.8652,0.74056,0.039504
4.8674,0.74064,0.0395
4.8697,0.74071,0.039495
4.872,0.74079,0.039494
4.8743,0.74086,0.039492
4.8766,0.74093,0.039487
4.8789,0.74101,0.039484
4.8812,0.74107,0.039479
4.8835,0.74114,0.039471
4.8858,0.74121,0.039468
4.8881,0.74128,0.039466
4.8904,0.74135,0.039464
4.8927,0.74143,0.039462
4.895,0.7415,0.039459
4.8972,0.74157,0.039454
4.8995,0.74164,0.039449
4.9018,0.74171,0.03944
4.9041,0.74177,0.03943
4.9064,0.74185,0.039419
4.9087,0.74192,0.039407
4.911,0.74199,0.039394
4.9133,0.74206,0.039379
4.9156,0.74214,0.039365
4.9179,0.74221,0.039351
4.9202,0.74228,0.03934
4.9225,0.74236,0.03933
4.9248,0.74244,0.039316
4.9271,0.74251,0.039305
4.9293,0.74258,0.039297
4.9316,0.74265,0.03929
4.9339,0.74272,0.039285
4.9362,0.74278,0.039278
4.9385,0.74285,0.03927
4.9408,0.74291,0.039262
4.9431,0.74297,0.039251
4.9454,0.74303,0.039242
4.9477,0.74309,0.039232
4.95,0.74314,0.039223
4.9523,0.7432,0.039211
4.9546,0.74325,0.0392
4.9569,0.74331,0.03919
4.9591,0.74337,0.039177
4.9614,0.74342,0.039169
4.9637,0.74348,0.039161
4.966,0.74353,0.039155
4.9683,0.74358,0.039151
4.9706,0.74363,0.039148
4.9729,0.74369,0.039141
4.9752,0.74374,0.039133
4.9775,0.74379,0.039124
4.9798,0.74384,0.039113
4.9821,0.74389,0.039102
4.9844,0.74394,0.039091
4.9867,0.74398,0.039081
4.989,0.74403,0.03907
4.9912,0.74257,0.038979
4.9935,0.74261,0.03897
4.9958,0.74266,0.038958
4.9981,0.7427,0.038945
5.0004,0.74274,0.038932
5.0027,0.74278,0.038916
5.005,0.74433,0.03898
5.0073,0.74437,0.038967
5.0096,0.74442,0.038958
5.0119,0.74446,0.038947
5.0142,0.74451,0.038938
5.0165,0.74304,0.038849
5.0188,0.74308,0.03884
5.0211,0.74313,0.038832
5.0233,0.74317,0.038822
5.0256,0.74322,0.038814
5.0279,0.74327,0.038806
5.0302,0.74332,0.038795
5.0325,0.74336,0.038785
5.0348,0.74491,0.038855
5.0371,0.74495,0.038844
5.0394,0.745,0.038832
5.0417,0.74354,0.038735
5.044,0.74359,0.038721
5.0463,0.74365,0.038706
5.0486,0.7437,0.03869
5.0509,0.74375,0.038672
5.0531,0.74381,0.038655
5.0554,0.74386,0.038639
5.0577,0.74392,0.038625
5.06,0.74398,0.038609
5.0623,0.74555,0.038678
5.0646,0.74561,0.038667
5.0669,0.74566,0.038656
5.0692,0.74572,0.038647
5.0715,0.74577,0.038636
5.0738,0.74582,0.038625
5.0761,0.74587,0.038614
5.0784,0.74592,0.038601
5.0807,0.74596,0.038587
5.083,0.746,0.038574
5.0852,0.74604,0.03856
5.0875,0.74609,0.038546
5.0898,0.74614,0.038533
5.0921,0.7462,0.038519
5.0944,0.74626,0.038505
5.0967,0.74632,0.038493
5.099,0.74639,0.03848
5.1013,0.74645,0.038468
5.1036,0.74652,0.038455
5.1059,0.74658,0.038441
5.1082,0.74663,0.038428
5.1105,0.74669,0.038414
5.1128,0.74675,0.038399
5.115,0.74681,0.038382
5.1173,0.74687,0.038366
5.1196,0.74693,0.03835
5.1219,0.74699,0.038336
5.1242,0.74706,0.038323
5.1265,0.74713,0.038311
5.1288,0.74721,0.0383
5.1311,0.74728,0.038288
5.1334,0.74735,0.038277
5.1357,0.74742,0.038266
5.138,0.74748,0.038256
5.1403,0.74755,0.038246
5.1426,0.74761,0.038235
5.1449,0.74767,0.038224
5.1471,0.74774,0.038213
5.1494,0.7478,0.038199
5.1517,0.74787,0.038184
5.154,0.74793,0.038172
5.1563,0.748,0.038159
5.1586,0.74806,0.038146
5.1609,0.74812,0.038134
5.1632,0.74819,0.038124
5.1655,0.74825,0.038114
5.1678,0.74832,0.038104
5.1701,0.74838,0.038095
5.1724,0.74844,0.038085
5.1747,0.74851,0.038076
5.1769,0.74857,0.038065
5.1792,0.74863,0.038053
5.1815,0.74869,0.038039
5.1838,0.74875,0.038025
5.1861,0.74881,0.038011
5.1884,0.74887,0.037999
5.1907,0.74893,0.037988
5.193,0.74899,0.037975
5.1953,0.74905,0.037963
5.1976,0.74911,0.037949
5.1999,0.74917,0.037936
5.2022,0.74924,0.037924
5.2045,0.74929,0.037915
5.2068,0.74935,0.037907
5.209,0.74941,0.037902
5.2113,0.74947,0.037898
5.2136,0.74952,0.037892
5.2159,0.74958,0.037885
5.2182,0.74964,0.037875
5.2205,0.7497,0.037864
5.2228,0.74975,0.037851
5.2251,0.74981,0.03784
5.2274,0.74987,0.037828
5.2297,0.74993,0.037819
5.232,0.74999,0.037808
5.2343,0.75005,0.037798
5.2366,0.75011,0.03779
5.2388,0.75017,0.037785
5.2411,0.75023,0.037779
5.2434,0.75028,0.037773
5.2457,0.75034,0.037769
5.248,0.7504,0.037763
5.2503,0.75045,0.03776
5.2526,0.75051,0.037758
5.2549,0.75057,0.037753
5.2572,0.75063,0.037746
5.2595,0.75068,0.037741
5.2618,0.75074,0.037733
5.2641,0.7508,0.037727
5.2664,0.75085,0.037721
5.2687,0.75091,0.037717
5.2709,0.75096,0.037713
5.2732,0.75102,0.037709
5.2755,0.75107,0.037707
5.2778,0.75111,0.037705
5.2801,0.75115,0.037704
5.2824,0.75119,0.037705
5.2847,0.75122,0.037708
5.287,0.75125,0.037711
5.2893,0.75128,0.037713
5.2916,0.75132,0.037714
5.2939,0.75135,0.037712
5.2962,0.75138,0.037708
5.2985,0.75141,0.037705
5.3008,0.75145,0.037698
5.303,0.75149,0.037691
5.3053,0.75153,0.037684
5.3076,0.75158,0.037679
5.3099,0.75162,0.037673
5.3122,0.75166,0.037668
5.3145,0.7517,0.037665
5.3168,0.75174,0.037663
5.3191,0.75177,0.037661
5.3214,0.7518,0.037658
5.3237,0.75184,0.037655
5.326,0.75187,0.03765
5.3283,0.7519,0.037643
5.3306,0.75194,0.037635
5.3328,0.75197,0.037627
5.3351,0.75201,0.037618
5.3374,0.75204,0.037612
5.3397,0.75208,0.037607
5.342,0.75211,0.037602
5.3443,0.75214,0.037599
5.3466,0.75063,0.03752
5.3489,0.75219,0.037597
5.3512,0.75222,0.037598
5.3535,0.75224,0.037601
5.3558,0.75227,0.037604
5.3581,0.7523,0.037605
5.3604,0.75233,0.037606
5.3627,0.75237,0.037607
5.3649,0.7524,0.037611
5.3672,0.75243,0.037615
5.3695,0.75246,0.03762
5.3718,0.7525,0.037624
5.3741,0.75253,0.037629
5.3764,0.75257,0.037635
5.3787,0.75261,0.03764
5.381,0.75265,0.037643
5.3833,0.7527,0.037643
5.3856,0.75274,0.037639
5.3879,0.75279,0.037634
5.3902,0.75283,0.037626
5.3925,0.75288,0.037618
5.3947,0.75292,0.037612
5.397,0.75295,0.037603
5.3993,0.75299,0.037593
5.4016,0.75302,0.037583
5.4039,0.75305,0.037574
5.4062,0.75308,0.037564
5.4085,0.75311,0.037554
5.4108,0.75314,0.037545
5.4131,0.75318,0.037537
5.4154,0.75321,0.03753
5.4177,0.75325,0.037523
5.42,0.7533,0.037516
5.4223,0.75334,0.03751
5.4246,0.75184,0.037422
5.4268,0.75188,0.037416
5.4291,0.75191,0.037409
5.4314,0.75194,0.037402
5.4337,0.75197,0.037397
5.436,0.752,0.037392
5.4383,0.75203,0.037385
5.4406,0.75206,0.037378
5.4429,0.75209,0.037372
5.4452,0.75213,0.037365
5.4475,0.75217,0.037357
5.4498,0.75221,0.037349
5.4521,0.75225,0.037339
5.4544,0.7523,0.03733
5.4566,0.75235,0.037321
5.4589,0.75239,0.037314
5.4612,0.75398,0.037389
5.4635,0.75402,0.037384
5.4658,0.75405,0.037379
5.4681,0.75408,0.037375
5.4704,0.75411,0.03737
5.4727,0.75414,0.037367
5.475,0.75417,0.037361
5.4773,0.7542,0.037357
5.4796,0.75423,0.037351
5.4819,0.75426,0.037344
5.4842,0.75429,0.037338
5.4865,0.75432,0.037333
5.4887,0.75436,0.037327
5.491,0.75439,0.037321
5.4933,0.75442,0.037316
5.4956,0.75446,0.037311
5.4979,0.75449,0.037309
5.5002,0.75453,0.037307
5.5025,0.75456,0.037305
5.5048,0.75459,0.037303
5.5071,0.75462,0.0373
5.5094,0.75466,0.037296
5.5117,0.75468,0.037295
5.514,0.75471,0.037296
5.5163,0.75474,0.037298
5.5185,0.75478,0.037301
5.5208,0.75481,0.037304
5.5231,0.75484,0.037308
5.5254,0.75488,0.037314
5.5277,0.7549,0.037321
5.53,0.75493,0.037329
5.5323,0.75496,0.037337
5.5346,0.75499,0.037344
5.5369,0.75502,0.037353
5.5392,0.75505,0.037357
5.5415,0.75507,0.037361
5.5438,0.7551,0.037367
5.5461,0.75513,0.037372
5.5484,0.75515,0.037379
5.5506,0.75362,0.037302
5.5529,0.75365,0.037308
5.5552,0.75367,0.037312
5.5575,0.75525,0.037399
5.5598,0.75528,0.037405
5.5621,0.7553,0.03741
5.5644,0.75533,0.037413
5.5667,0.75535,0.037414
5.569,0.75538,0.037414
5.5713,0.7554,0.037411
5.5736,0.75542,0.037405
5.5759,0.75544,0.0374
5.5782,0.75546,0.037395
5.5805,0.75548,0.037391
5.5827,0.75549,0.037388
5.585,0.75551,0.037385
5.5873,0.75553,0.037381
5.5896,0.75554,0.037378
5.5919,0.75556,0.037374
5.5942,0.75558,0.03737
5.5965,0.7556,0.037366
5.5988,0.75563,0.037361
5.6011,0.75565,0.037358
5.6034,0.75568,0.037355
5.6057,0.7557,0.037349
5.608,0.75573,0.03734
5.6103,0.75575,0.037332
5.6125,0.75578,0.037325
5.6148,0.7558,0.037319
5.6171,0.75583,0.037314
5.6194,0.75586,0.037308
5.6217,0.75588,0.037302
5.624,0.75591,0.037298
5.6263,0.75593,0.037294
5.6286,0.75595,0.037289
5.6309,0.75597,0.037285
5.6332,0.756,0.037276
5.6355,0.75601,0.037268
5.6378,0.75602,0.037257
5.6401,0.75604,0.037247
5.6424,0.75605,0.037234
5.6446,0.75607,0.03722
5.6469,0.75608,0.037208
5.6492,0.7561,0.037196
5.6515,0.75612,0.037183
5.6538,0.75615,0.037168
5.6561,0.75617,0.037152
5.6584,0.7562,0.037136
5.6607,0.75622,0.037121
5.663,0.75624,0.037107
5.6653,0.75625,0.037094
5.6676,0.75626,0.037084
5.6699,0.75627,0.037073
5.6722,0.75629,0.037061
5.6744,0.7563,0.037048
5.6767,0.75632,0.037035
5.679,0.75634,0.037025
5.6813,0.75637,0.037018
5.6836,0.75639,0.037012
5.6859,0.75642,0.037008
5.6882,0.75644,0.037002
5.6905,0.75647,0.036996
5.6928,0.75648,0.036992
5.6951,0.7565,0.036989
5.6974,0.75651,0.036984
5.6997,0.75653,0.036979
5.702,0.75655,0.036973
5.7043,0.75657,0.036968
5.7065,0.7566,0.036963
5.7088,0.75663,0.036959
5.7111,0.75665,0.036955
5.7134,0.75668,0.036951
5.7157,0.75671,0.036948
5.718,0.75673,0.036944
5.7203,0.75676,0.03694
5.7226,0.75677,0.036934
5.7249,0.7568,0.036927
5.7272,0.75682,0.03692
5.7295,0.75684,0.036912
5.7318,0.75686,0.036904
5.7341,0.75687,0.036895
5.7363,0.75689,0.036888
5.7386,0.7569,0.03688
5.7409,0.75692,0.036872
5.7432,0.75693,0.036867
5.7455,0.75694,0.036861
5.7478,0.75695,0.036856
5.7501,0.75696,0.03685
5.7524,0.75697,0.036845
5.7547,0.75698,0.036843
5.757,0.757,0.036842
5.7593,0.75702,0.036843
5.7616,0.75704,0.036844
5.7639,0.75706,0.036844
5.7662,0.75708,0.036844
5.7684,0.75711,0.036843
5.7707,0.75714,0.036841
5.773,0.75717,0.036838
5.7753,0.7572,0.036833
5.7776,0.75723,0.036833
5.7799,0.75725,0.03683
5.7822,0.75728,0.036828
5.7845,0.7573,0.036826
5.7868,0.75733,0.036821
5.7891,0.75736,0.036817
5.7914,0.75739,0.036813
5.7937,0.75742,0.036807
5.796,0.75745,0.036802
5.7982,0.75747,0.036796
5.8005,0.7575,0.03679
5.8028,0.75752,0.036784
5.8051,0.75754,0.036777
5.8074,0.75756,0.036768
5.8097,0.75758,0.036757
5.812,0.7576,0.036744
5.8143,0.75762,0.036731
5.8166,0.75765,0.036718
5.8189,0.75767,0.036703
5.8212,0.7577,0.036689
5.8235,0.75772,0.036675
5.8258,0.75774,0.036664
5.8281,0.75623,0.036578
5.8303,0.75625,0.036573
5.8326,0.75627,0.036566
5.8349,0.75629,0.036559
5.8372,0.75632,0.036553
5.8395,0.75635,0.036549
5.8418,0.75638,0.036545
5.8441,0.7564,0.036542
5.8464,0.75643,0.036537
5.8487,0.75645,0.03653
5.851,0.75647,0.036521
5.8533,0.75649,0.036513
5.8556,0.75804,0.036586
5.8579,0.75807,0.036577
5.8602,0.75811,0.036568
5.8624,0.75814,0.036559
5.8647,0.75817,0.036551
5.867,0.75821,0.036541
5.8693,0.75824,0.036528
5.8716,0.75827,0.036515
5.8739,0.75829,0.036501
5.8762,0.75832,0.036487
5.8785,0.75835,0.036472
5.8808,0.75838,0.036459
5.8831,0.75841,0.036446
5.8854,0.75843,0.036433
5.8877,0.75846,0.036421
5.89,0.75849,0.036408
5.8922,0.75852,0.036395
5.8945,0.75854,0.036384
5.8968,0.75857,0.036379
5.8991,0.75861,0.036367
5.9014,0.75864,0.036354
5.9037,0.75867,0.03634
5.906,0.75871,0.036324
5.9083,0.75875,0.036305
5.9106,0.75879,0.036285
5.9129,0.75883,0.036262
5.9152,0.75887,0.036239
5.9175,0.75891,0.036218
5.9198,0.75894,0.036201
5.9221,0.75898,0.036184
5.9243,0.75901,0.036167
5.9266,0.75904,0.036151
5.9289,0.75907,0.036135
5.9312,0.75909,0.03612
5.9335,0.75911,0.036105
5.9358,0.75914,0.03609
5.9381,0.75916,0.036075
5.9404,0.75919,0.036058
5.9427,0.75923,0.03604
5.945,0.75926,0.036023
5.9473,0.7593,0.036003
5.9496,0.75933,0.035984
5.9519,0.75936,0.035966
5.9541,0.75939,0.03595
5.9564,0.75942,0.035932
5.9587,0.75945,0.035916
5.961,0.75947,0.035897
5.9633,0.7595,0.035874
5.9656,0.75953,0.035854
5.9679,0.75956,0.035834
5.9702,0.75959,0.035815
5.9725,0.75962,0.035796
5.9748,0.75966,0.035776
5.9771,0.75969,0.035754
5.9794,0.75971,0.035735
5.9817,0.75974,0.03572
5.984,0.75977,0.035706
5.9862,0.7598,0.035693
5.9885,0.75983,0.035679
5.9908,0.75986,0.035666
5.9931,0.7599,0.035652
5.9954,0.75993,0.035638
5.9977,0.75996,0.035622
6,0.76,0.035606


==> figs/data/cylinder_acm_4.5_1.06_mean.csv <==
y,U,UpUp,V,VpVp
-1.992,1.1174,0.00028232,0.007709,0.00031824
-1.982,1.1182,0.00028849,0.0080026,0.00032553
-1.972,1.1189,0.00029383,0.0082995,0.00033282
-1.962,1.1196,0.00029986,0.0086034,0.00034033
-1.952,1.1204,0.00030631,0.0089141,0.000348
-1.942,1.1211,0.00031235,0.0092277,0.0003558
-1.932,1.1219,0.00031871,0.0095469,0.00036381
-1.922,1.1226,0.00032558,0.0098725,0.00037206
-1.912,1.1234,0.00033227,0.010202,0.00038053
-1.902,1.1242,0.00033896,0.010538,0.00038922
-1.8919,1.125,0.00034602,0.01088,0.00039828
-1.8819,1.1258,0.00035309,0.011228,0.0004076
-1.8719,1.1266,0.00036017,0.011581,0.00041708
-1.8619,1.1274,0.00036779,0.011943,0.00042669
-1.8519,1.1282,0.00037571,0.012311,0.00043642
-1.8419,1.129,0.00038366,0.012683,0.00044631
-1.8319,1.1299,0.00039152,0.013063,0.00045673
-1.8219,1.1307,0.00039979,0.013454,0.0004675
-1.8119,1.1316,0.00040835,0.013847,0.00047841
-1.8019,1.1324,0.00041704,0.014244,0.00048942
-1.7919,1.1333,0.00042576,0.01465,0.00050062
-1.7819,1.1342,0.00043468,0.015064,0.00051224
-1.7719,1.1351,0.00044382,0.015484,0.00052422
-1.7619,1.136,0.00045358,0.015914,0.00053665
-1.7519,1.1369,0.0004634,0.016351,0.00054936
-1.7419,1.1378,0.00047327,0.016795,0.0005625
-1.7319,1.1388,0.0004832,0.017244,0.00057583
-1.7219,1.1397,0.00049321,0.017701,0.00058932
-1.7119,1.1407,0.00050373,0.018166,0.00060317
-1.7019,1.1416,0.00051445,0.018643,0.00061793
-1.6918,1.1426,0.00052538,0.019128,0.00063304
-1.6818,1.1436,0.00053661,0.01962,0.0006483
-1.6718,1.1446,0.00054778,0.020118,0.0006636
-1.6618,1.1456,0.00055926,0.020627,0.00067918
-1.6518,1.1466,0.0005712,0.021146,0.00069572
-1.6418,1.1477,0.00058354,0.021676,0.00071295
-1.6318,1.1487,0.00059609,0.022214,0.00073038
-1.6218,1.1498,0.0006093,0.022762,0.00074819
-1.6118,1.1508,0.00062272,0.023316,0.00076649
-1.6018,1.1519,0.00063649,0.023877,0.00078524
-1.5918,1.153,0.00065057,0.024451,0.00080437
-1.5818,1.1541,0.00066492,0.025038,0.0008244
-1.5718,1.1552,0.00067951,0.025635,0.00084478
-1.5618,1.1564,0.0006945,0.026239,0.00086542
-1.5518,1.1575,0.00071006,0.026857,0.000887
-1.5418,1.1587,0.00072613,0.027485,0.00090946
-1.5318,1.1598,0.00074191,0.028124,0.00093233
-1.5218,1.161,0.00075759,0.02877,0.00095559
-1.5118,1.1622,0.00077413,0.029431,0.00097985
-1.5018,1.1634,0.00079135,0.030103,0.0010045
-1.4917,1.1647,0.00080917,0.030786,0.0010296
-1.4817,1.1659,0.00082703,0.031481,0.0010554
-1.4717,1.1672,0.00084474,0.032188,0.0010821
-1.4617,1.1684,0.0008636,0.032911,0.0011099
-1.4517,1.1697,0.0008831,0.033647,0.0011381
-1.4417,1.171,0.00090261,0.034396,0.0011674
-1.4317,1.1724,0.00092223,0.035159,0.0011981
-1.4217,1.1737,0.00094217,0.035935,0.0012296
-1.4117,1.175,0.00096251,0.036723,0.0012614
-1.4017,1.1764,0.00098429,0.037526,0.0012947
-1.3917,1.1778,0.0010068,0.038342,0.001329
-1.3817,1.1792,0.0010289,0.039172,0.0013641
-1.3717,1.1806,0.0010515,0.040015,0.0014004
-1.3617,1.1821,0.0010759,0.040871,0.0014365
-1.3517,1.1835,0.001101,0.041742,0.0014737
-1.3417,1.185,0.0011262,0.042631,0.0015129
-1.3317,1.1865,0.001152,0.043537,0.0015534
-1.3217,1.188,0.0011792,0.04446,0.0015958
-1.3117,1.1896,0.0012068,0.045398,0.001639
-1.3017,1.1911,0.0012338,0.046357,0.001684
-1.2916,1.1927,0.0012614,0.04733,0.0017305
-1.2816,1.1943,0.0012905,0.04832,0.0017781
-1.2716,1.1959,0.0013199,0.049323,0.0018263
-1.2616,1.1975,0.0013495,0.050342,0.0018762
-1.2516,1.1992,0.0013801,0.051381,0.0019284
-1.2416,1.2009,0.0014123,0.052448,0.0019833
-1.2316,1.2026,0.0014457,0.053532,0.0020402
-1.2216,1.2043,0.0014799,0.05463,0.0020981
-1.2116,1.2061,0.0015148,0.055745,0.002155
-1.2016,1.2079,0.0015503,0.056887,0.0022165
-1.1916,1.2097,0.0015868,0.058053,0.0022812
-1.1816,1.2115,0.001624,0.059242,0.0023464
-1.1716,1.2134,0.0016612,0.060444,0.0024128
-1.1616,1.2152,0.0016989,0.061668,0.0024831
-1.1516,1.2171,0.0017391,0.062915,0.0025566
-1.1416,1.2191,0.0017807,0.064179,0.0026316
-1.1316,1.221,0.0018229,0.065464,0.0027083
-1.1216,1.223,0.0018661,0.066781,0.0027866
-1.1116,1.2251,0.0019107,0.06812,0.0028706
-1.1016,1.2271,0.0019569,0.069486,0.0029584
-1.0915,1.2292,0.0020051,0.070878,0.0030464
-1.0815,1.2313,0.0020536,0.072289,0.0031359
-1.0715,1.2335,0.0021027,0.073719,0.0032287
-1.0615,1.2356,0.0021542,0.075175,0.0033271
-1.0515,1.2378,0.00221,0.076654,0.0034329
-1.0415,1.2401,0.0022691,0.078165,0.0035467
-1.0315,1.2424,0.0023291,0.0797,0.0036626
-1.0215,1.2448,0.0023889,0.08126,0.0037796
-1.0115,1.2472,0.0024498,0.082835,0.0038995
-1.0015,1.2496,0.0025126,0.084441,0.0040228
-0.9915,1.2521,0.002579,0.086093,0.0041569
-0.98149,1.2546,0.0026514,0.087778,0.0043005
-0.97149,1.2571,0.0027271,0.089497,0.0044503
-0.96148,1.2597,0.002805,0.091241,0.004606
-0.95148,1.2623,0.002884,0.093016,0.004767
-0.94147,1.2649,0.002973,0.094829,0.0049388
-0.93147,1.2677,0.0030684,0.096668,0.0051211
-0.92146,1.2705,0.0031667,0.09853,0.0053127
-0.91146,1.2733,0.0032681,0.10044,0.0055122
-0.90145,1.2762,0.0033784,0.10239,0.0057246
-0.89145,1.2791,0.0035087,0.1044,0.0059558
-0.88144,1.282,0.0036509,0.10645,0.0062106
-0.87144,1.285,0.0038001,0.10853,0.006489
-0.86143,1.2881,0.0039569,0.11063,0.0067896
-0.85143,1.2913,0.0041279,0.11278,0.0071108
-0.84142,1.2945,0.0043413,0.11496,0.0074631
-0.83142,1.2979,0.0046186,0.11715,0.0078548
-0.82141,1.3012,0.0049772,0.11933,0.008289
-0.81141,1.3046,0.0053578,0.12158,0.0087703
-0.8014,1.3078,0.0058381,0.12394,0.0093074
-0.7914,1.3109,0.0064096,0.12639,0.0098962
-0.78139,1.314,0.0070531,0.12889,0.010551
-0.77139,1.3171,0.0077933,0.13145,0.011295
-0.76138,1.3201,0.0085851,0.13408,0.012137
-0.75138,1.3229,0.0094909,0.13679,0.013086
-0.74137,1.3252,0.010632,0.1396,0.014153
-0.73137,1.3267,0.011928,0.14256,0.015394
-0.72136,1.3271,0.013954,0.14568,0.016804
-0.71136,1.3258,0.016741,0.1488,0.018315
-0.70135,1.3222,0.020686,0.15191,0.019989
-0.69135,1.3144,0.027073,0.15502,0.021865
-0.68134,1.3018,0.036164,0.15813,0.023974
-0.67134,1.2848,0.047737,0.1611,0.026278
-0.66133,1.2617,0.06242,0.16366,0.028809
-0.65133,1.2294,0.081411,0.16546,0.031726
-0.64132,1.1884,0.10368,0.16637,0.034937
-0.63132,1.1376,0.12854,0.16601,0.038426
-0.62131,1.0776,0.15495,0.16398,0.042163
-0.61131,1.0104,0.17974,0.16039,0.046045
-0.6013,0.9377,0.2011,0.15505,0.050017
-0.5913,0.86107,0.21856,0.14762,0.054018
-0.58129,0.78331,0.22939,0.13868,0.057864
-0.57129,0.70604,0.23354,0.12829,0.061483
-0.56128,0.63212,0.23244,0.11647,0.064685
-0.55128,0.56275,0.22573,0.10394,0.067418
-0.54127,0.4981,0.21372,0.091116,0.06972
-0.53127,0.43976,0.19907,0.078177,0.071657
-0.52126,0.39025,0.18612,0.065696,0.073116
-0.51126,0.3466,0.17424,0.05383,0.074226
-0.50125,0.3083,0.16363,0.042636,0.075137
-0.49125,0.27475,0.15486,0.032472,0.076067
-0.48124,0.24695,0.14949,0.022893,0.077076
-0.47124,0.22331,0.14603,0.014011,0.078116
-0.46123,0.20208,0.14355,0.0058345,0.079238
-0.45123,0.18327,0.14208,-0.001946,0.080362
-0.44122,0.16685,0.14167,-0.0093236,0.081436
-0.43122,0.15195,0.14195,-0.016297,0.082623
-0.42121,0.13833,0.14286,-0.022815,0.083907
-0.41121,0.12552,0.14428,-0.028911,0.085297
-0.4012,0.11329,0.14596,-0.034727,0.08673
-0.3912,0.10162,0.14776,-0.04022,0.088202
-0.38119,0.090511,0.14961,-0.045535,0.089648
-0.37119,0.07969,0.15137,-0.050295,0.091062
-0.36118,0.069202,0.15288,-0.054695,0.092606
-0.35118,0.05905,0.15398,-0.058823,0.094174
-0.34117,0.048893,0.15478,-0.062635,0.095841
-0.33117,0.03866,0.1551,-0.066309,0.097523
-0.32116,0.028375,0.15515,-0.069713,0.099294
-0.31116,0.017896,0.155,-0.072793,0.10112
-0.30115,0.0072158,0.15458,-0.075572,0.10312
-0.29115,-0.0036953,0.15401,-0.078246,0.10539
-0.28114,-0.014932,0.15354,-0.080444,0.10762
-0.27114,-0.026238,0.15274,-0.082447,0.10974
-0.26113,-0.037371,0.15176,-0.084244,0.1119
-0.25113,-0.048762,0.15049,-0.085753,0.11418
-0.24112,-0.060493,0.14904,-0.086705,0.11655
-0.23112,-0.072276,0.14756,-0.087227,0.11885
-0.22111,-0.083912,0.14583,-0.087398,0.12106
-0.21111,-0.095561,0.14409,-0.087273,0.12336
-0.2011,-0.107,0.14196,-0.086688,0.12547
-0.1911,-0.11782,0.1399,-0.085574,0.1275
-0.18109,-0.12829,0.13751,-0.084364,0.12951
-0.17109,-0.13833,0.13512,-0.082752,0.13156
-0.16108,-0.14817,0.13253,-0.080989,0.13359
-0.15108,-0.15763,0.13026,-0.078782,0.13559
-0.14107,-0.16694,0.12765,-0.076118,0.13743
-0.13107,-0.17567,0.12514,-0.073435,0.13894
-0.12106,-0.18429,0.12265,-0.070457,0.14038
-0.11106,-0.19251,0.12014,-0.067364,0.14182
-0.10105,-0.19998,0.11764,-0.063729,0.14302
-0.091046,-0.20708,0.11522,-0.059814,0.14426
-0.081041,-0.2135,0.11302,-0.055731,0.14535
-0.071036,-0.21949,0.11087,-0.051288,0.14624
-0.061031,-0.22472,0.10911,-0.04662,0.14712
-0.051026,-0.22878,0.10784,-0.041528,0.14792
-0.041021,-0.23225,0.10662,-0.03628,0.14863
-0.031016,-0.23551,0.10547,-0.030925,0.14921
-0.021011,-0.23817,0.10461,-0.025413,0.14973
-0.011006,-0.23994,0.1042,-0.020035,0.15001
-0.0010005,-0.24104,0.1041,-0.014223,0.15017
0.0090045,-0.24132,0.10441,-0.0084783,0.1502
0.01901,-0.24086,0.10483,-0.0025982,0.15017
0.029015,-0.23943,0.10543,0.0031284,0.15003
0.03902,-0.2371,0.10605,0.0087496,0.14961
0.049025,-0.23391,0.10676,0.014245,0.14933
0.05903,-0.22961,0.10764,0.019528,0.14887
0.069035,-0.22467,0.10886,0.024652,0.14829
0.07904,-0.21918,0.11049,0.029667,0.14775
0.089045,-0.21309,0.11218,0.034421,0.14704
0.09905,-0.20618,0.11417,0.039033,0.14625
0.10905,-0.19838,0.11649,0.043263,0.14541
0.11906,-0.19029,0.11898,0.047264,0.14463
0.12906,-0.18166,0.12211,0.050911,0.14399
0.13907,-0.17234,0.12512,0.054136,0.14317
0.14907,-0.16251,0.12829,0.057094,0.14236
0.15908,-0.15215,0.13168,0.059755,0.14138
0.16908,-0.14166,0.13495,0.061981,0.14027
0.17909,-0.13077,0.13797,0.064087,0.13885
0.18909,-0.11951,0.14097,0.065414,0.13746
0.1991,-0.1082,0.14406,0.066702,0.13599
0.2091,-0.096717,0.14712,0.06773,0.13451
0.21911,-0.08526,0.15016,0.068334,0.13288
0.22911,-0.073523,0.15307,0.068265,0.13116
0.23912,-0.061775,0.15569,0.067949,0.12937
0.24912,-0.049991,0.15792,0.067432,0.12758
0.25913,-0.03815,0.15989,0.066554,0.12567
0.26913,-0.026222,0.1618,0.065377,0.12372
0.27914,-0.014204,0.1632,0.06367,0.1217
0.28914,-0.0022427,0.1644,0.061811,0.11958
0.29915,0.0097164,0.16528,0.059378,0.11747
0.30915,0.021855,0.16589,0.056637,0.11543
0.31916,0.034298,0.1661,0.053366,0.11357
0.32916,0.047034,0.16593,0.04989,0.11135
0.33917,0.059917,0.16552,0.046085,0.10918
0.34917,0.072599,0.16484,0.042051,0.10724
0.35918,0.085303,0.16405,0.037738,0.10529
0.36918,0.097953,0.16301,0.033152,0.10339
0.37919,0.1107,0.16177,0.028245,0.10144
0.38919,0.12345,0.16027,0.02286,0.099514
0.3992,0.13648,0.15866,0.017098,0.097788
0.4092,0.15012,0.15703,0.010927,0.096101
0.41921,0.16443,0.15554,0.004467,0.09445
0.42921,0.17939,0.1545,-0.0023455,0.092831
0.43922,0.19526,0.15404,-0.0095388,0.091282
0.44922,0.21223,0.15435,-0.017037,0.08981
0.45923,0.23094,0.15576,-0.024837,0.088208
0.46923,0.25291,0.15918,-0.033125,0.0867
0.47924,0.27773,0.1642,-0.0419,0.085272
0.48924,0.30468,0.17012,-0.051112,0.083863
0.49925,0.33549,0.17784,-0.061112,0.082463
0.50925,0.37245,0.18855,-0.072062,0.080983
0.51926,0.41469,0.20062,-0.083651,0.079423
0.52926,0.46203,0.21296,-0.095719,0.077575
0.53927,0.51678,0.22572,-0.108,0.075162
0.54927,0.57812,0.23638,-0.12007,0.072477
0.55928,0.6436,0.24218,-0.13172,0.069411
0.56928,0.71313,0.24321,-0.14249,0.065956
0.57929,0.78706,0.23975,-0.15164,0.062139
0.58929,0.86186,0.2281,-0.15978,0.058076
0.5993,0.93573,0.20887,-0.1665,0.053866
0.6093,1.0056,0.18542,-0.17119,0.049637
0.61931,1.07,0.16023,-0.17385,0.045531
0.62931,1.1284,0.13363,-0.17504,0.041569
0.63932,1.1787,0.10833,-0.17478,0.037904
0.64932,1.2179,0.087312,-0.17315,0.034614
0.65933,1.249,0.069316,-0.17084,0.031659
0.66933,1.2744,0.05327,-0.16824,0.028944
0.67934,1.2927,0.040758,-0.16525,0.026518
0.68934,1.3037,0.032296,-0.16191,0.024358
0.69935,1.3107,0.026063,-0.15842,0.022368
0.70935,1.3145,0.022155,-0.15491,0.020556
0.71936,1.3157,0.01929,-0.15154,0.018977
0.72936,1.315,0.017169,-0.14832,0.017563
0.73937,1.3136,0.015414,-0.14524,0.016241
0.74937,1.3117,0.01399,-0.14225,0.015045
0.75938,1.3095,0.012855,-0.13935,0.013979
0.76938,1.3071,0.01194,-0.13652,0.013022
0.77939,1.3044,0.01116,-0.13377,0.012172
0.78939,1.3015,0.010384,-0.13113,0.011429
0.7994,1.2984,0.0095006,-0.12858,0.01075
0.8094,1.2952,0.0088939,-0.12607,0.010151
0.81941,1.292,0.0083153,-0.12362,0.0096101
0.82941,1.2888,0.0077251,-0.12124,0.0091482
0.83942,1.2857,0.0072038,-0.11891,0.0087485
0.84942,1.2828,0.0066971,-0.1166,0.0083712
0.85943,1.2799,0.0062198,-0.11431,0.0080212
0.86943,1.277,0.0057725,-0.1121,0.007709
0.87944,1.2742,0.0053932,-0.10994,0.0074133
0.88944,1.2715,0.0050705,-0.10783,0.0071258
0.89945,1.2688,0.0047863,-0.10575,0.0068396
0.90945,1.2661,0.00454,-0.10374,0.006558
0.91946,1.2635,0.0043236,-0.10177,0.0062868
0.92946,1.2609,0.0041372,-0.099846,0.0060192
0.93947,1.2583,0.0039729,-0.097961,0.0057593
0.94947,1.2557,0.0038313,-0.096106,0.0055134
0.95948,1.2532,0.0037036,-0.094287,0.0052856
0.96948,1.2507,0.0035821,-0.092498,0.0050721
0.97949,1.2483,0.0034679,-0.090737,0.0048785
0.98949,1.2459,0.0033604,-0.08901,0.004691
0.9995,1.2436,0.0032577,-0.087311,0.0045108
1.0095,1.2412,0.0031624,-0.085644,0.004342
1.0195,1.239,0.0030749,-0.084004,0.0041856
1.0295,1.2367,0.0029907,-0.082392,0.0040387
1.0395,1.2345,0.0029071,-0.080799,0.0039004
1.0495,1.2323,0.0028273,-0.079232,0.0037714
1.0595,1.2302,0.0027535,-0.077692,0.0036488
1.0695,1.2281,0.002682,-0.076176,0.0035287
1.0795,1.226,0.002613,-0.074695,0.0034146
1.0895,1.224,0.0025476,-0.073239,0.003307
1.0995,1.2219,0.0024866,-0.071814,0.0032069
1.1096,1.22,0.0024286,-0.070412,0.0031091
1.1196,1.218,0.0023717,-0.069024,0.0030126
1.1296,1.2161,0.002315,-0.067657,0.0029186
1.1396,1.2142,0.002259,-0.066315,0.0028282
1.1496,1.2123,0.002205,-0.065004,0.0027435
1.1596,1.2105,0.0021512,-0.063719,0.0026624
1.1696,1.2087,0.0020986,-0.062455,0.0025832
1.1796,1.2069,0.0020473,-0.06121,0.0025068
1.1896,1.2051,0.0019972,-0.059981,0.0024317
1.1996,1.2033,0.0019493,-0.058769,0.0023583
1.2096,1.2016,0.0019047,-0.057588,0.00229
1.2196,1.1999,0.0018614,-0.056433,0.0022254
1.2296,1.1982,0.0018181,-0.055299,0.0021634
1.2396,1.1966,0.0017759,-0.054177,0.0021016
1.2496,1.195,0.0017358,-0.053071,0.0020416
1.2596,1.1934,0.001696,-0.051988,0.0019837
1.2696,1.1918,0.0016573,-0.050923,0.0019282
1.2796,1.1902,0.0016193,-0.049876,0.0018744
1.2896,1.1887,0.0015816,-0.048847,0.0018221
1.2996,1.1871,0.0015456,-0.047837,0.0017717
1.3097,1.1856,0.0015103,-0.046845,0.001723
1.3197,1.1842,0.0014759,-0.045872,0.0016759
1.3297,1.1827,0.001442,-0.044916,0.0016305
1.3397,1.1812,0.0014088,-0.043977,0.0015865
1.3497,1.1798,0.001377,-0.043056,0.001544
1.3597,1.1784,0.0013458,-0.042149,0.0015024
1.3697,1.177,0.0013152,-0.041257,0.0014612
1.3797,1.1756,0.0012851,-0.040379,0.0014213
1.3897,1.1743,0.0012559,-0.039516,0.001383
1.3997,1.1729,0.0012276,-0.038672,0.0013467
1.4097,1.1716,0.0011997,-0.037845,0.0013113
1.4197,1.1703,0.0011727,-0.037031,0.0012768
1.4297,1.169,0.0011462,-0.036228,0.0012432
1.4397,1.1677,0.00112,-0.035439,0.0012108
1.4497,1.1665,0.0010949,-0.034666,0.0011794
1.4597,1.1652,0.0010707,-0.033907,0.0011488
1.4697,1.164,0.0010469,-0.033159,0.0011188
1.4797,1.1628,0.0010231,-0.032423,0.0010898
1.4897,1.1615,0.0010002,-0.031704,0.0010622
1.4997,1.1604,0.00097827,-0.031,0.0010356
1.5098,1.1592,0.00095668,-0.030307,0.0010092
1.5198,1.158,0.00093551,-0.029621,0.00098324
1.5298,1.1569,0.0009143,-0.028942,0.00095778
1.5398,1.1557,0.00089399,-0.02828,0.00093338
1.5498,1.1546,0.00087471,-0.027634,0.00091007
1.5598,1.1535,0.00085567,-0.026999,0.00088738
1.5698,1.1524,0.00083625,-0.026371,0.00086484
1.5798,1.1513,0.00081764,-0.025751,0.0008429
1.5898,1.1502,0.00079983,-0.025146,0.00082201
1.5998,1.1492,0.00078252,-0.024559,0.00080213
1.6098,1.1481,0.00076518,-0.023978,0.00078222
1.6198,1.1471,0.00074818,-0.023402,0.00076235
1.6298,1.1461,0.00073169,-0.022835,0.0007431
1.6398,1.1451,0.00071602,-0.02228,0.00072484
1.6498,1.1441,0.00070083,-0.021738,0.0007075
1.6598,1.1431,0.00068543,-0.021203,0.00069014
1.6698,1.1421,0.00067034,-0.020676,0.00067294
1.6798,1.1411,0.00065527,-0.02016,0.00065628
1.6898,1.1402,0.00064134,-0.019656,0.00064058
1.6998,1.1392,0.00062804,-0.019157,0.00062516
1.7099,1.1383,0.00061506,-0.018664,0.00061013
1.7199,1.1374,0.00060198,-0.018182,0.00059532
1.7299,1.1364,0.00058888,-0.01771,0.00058092
1.7399,1.1355,0.00057609,-0.017247,0.00056692
1.7499,1.1346,0.00056347,-0.016791,0.00055318
1.7599,1.1337,0.00055129,-0.016341,0.00053976
1.7699,1.1329,0.00053955,-0.015898,0.00052676
1.7799,1.132,0.00052824,-0.015465,0.0005143
1.7899,1.1311,0.00051707,-0.015038,0.00050212
1.7999,1.1303,0.00050596,-0.01462,0.00049032
1.8099,1.1294,0.00049485,-0.014207,0.00047877
1.8199,1.1286,0.00048422,-0.013802,0.00046749
1.8299,1.1278,0.00047401,-0.013403,0.00045656
1.8399,1.127,0.00046418,-0.013012,0.00044595
1.8499,1.1262,0.00045433,-0.012628,0.00043561
1.8599,1.1254,0.00044442,-0.01225,0.00042538
1.8699,1.1246,0.00043502,-0.01188,0.0004153
1.8799,1.1238,0.00042634,-0.011515,0.00040562
1.8899,1.123,0.00041743,-0.011158,0.00039623
1.8999,1.1222,0.00040851,-0.010806,0.00038704
1.91,1.1215,0.00040012,-0.01046,0.00037808
1.92,1.1207,0.00039198,-0.010121,0.00036943
1.93,1.12,0.00038376,-0.0097868,0.00036093
1.94,1.1193,0.00037588,-0.0094583,0.00035257
1.95,1.1185,0.0003681,-0.0091365,0.00034451
1.96,1.1178,0.00036016,-0.0088178,0.00033658
1.97,1.1171,0.00035264,-0.0085041,0.00032879
1.98,1.1164,0.00034592,-0.0082006,0.00032155
1.99,1.1157,0.00033855,-0.0078985,0.00031417
2,1.115,0.00033038,-0.0075957,0.0003066


==> figs/data/cylinder_acm_4.5_1.54_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.0966,0.00059041,0.033993,0.00047999
-1.998,1.0966,0.00059347,0.034099,0.00048268
-1.996,1.0967,0.00059652,0.034205,0.00048535
-1.994,1.0968,0.00059955,0.034311,0.00048799
-1.992,1.0969,0.00060258,0.034417,0.0004906
-1.99,1.097,0.0006056,0.034523,0.00049319
-1.988,1.097,0.0006086,0.034629,0.00049575
-1.986,1.0971,0.00061159,0.034735,0.00049829
-1.984,1.0972,0.00061458,0.034841,0.00050081
-1.982,1.0973,0.00061754,0.034948,0.0005033
-1.98,1.0974,0.00062052,0.035054,0.00050578
-1.978,1.0974,0.00062349,0.03516,0.00050824
-1.976,1.0975,0.00062645,0.035266,0.00051068
-1.974,1.0976,0.00062941,0.035373,0.00051311
-1.972,1.0977,0.00063239,0.035479,0.00051554
-1.97,1.0978,0.0006354,0.035586,0.00051801
-1.968,1.0978,0.00063851,0.035694,0.00052064
-1.966,1.0979,0.0006417,0.035804,0.00052338
-1.964,1.098,0.00064492,0.035914,0.00052616
-1.962,1.0981,0.00064815,0.036024,0.00052893
-1.96,1.0982,0.00065139,0.036134,0.00053171
-1.958,1.0983,0.00065463,0.036244,0.00053447
-1.956,1.0983,0.00065788,0.036355,0.00053722
-1.954,1.0984,0.00066115,0.036465,0.00053998
-1.952,1.0985,0.00066442,0.036576,0.00054274
-1.95,1.0986,0.00066769,0.036687,0.00054549
-1.948,1.0987,0.00067097,0.036798,0.00054821
-1.946,1.0987,0.00067424,0.036909,0.00055093
-1.944,1.0988,0.00067752,0.03702,0.00055365
-1.942,1.0989,0.0006808,0.037132,0.00055637
-1.94,1.099,0.00068411,0.037244,0.00055911
-1.938,1.0991,0.00068747,0.037357,0.00056193
-1.936,1.0992,0.00069089,0.03747,0.00056485
-1.934,1.0992,0.00069435,0.037585,0.00056783
-1.932,1.0993,0.00069786,0.037699,0.00057084
-1.93,1.0994,0.00070139,0.037814,0.00057387
-1.928,1.0995,0.00070492,0.037929,0.00057689
-1.926,1.0996,0.00070846,0.038044,0.00057988
-1.924,1.0997,0.000712,0.038159,0.00058287
-1.922,1.0997,0.00071555,0.038275,0.00058583
-1.92,1.0998,0.00071911,0.03839,0.00058878
-1.918,1.0999,0.00072267,0.038506,0.00059174
-1.916,1.1,0.00072625,0.038622,0.0005947
-1.914,1.1001,0.00072983,0.038738,0.00059766
-1.912,1.1002,0.00073342,0.038854,0.00060062
-1.91,1.1002,0.00073702,0.038971,0.00060359
-1.908,1.1003,0.00074067,0.039089,0.00060663
-1.906,1.1004,0.00074436,0.039207,0.00060973
-1.904,1.1005,0.00074812,0.039325,0.00061293
-1.902,1.1006,0.00075191,0.039444,0.00061619
-1.8999,1.1007,0.00075575,0.039564,0.00061949
-1.8979,1.1007,0.0007596,0.039684,0.00062281
-1.8959,1.1008,0.00076347,0.039804,0.00062613
-1.8939,1.1009,0.00076734,0.039924,0.00062942
-1.8919,1.101,0.00077121,0.040045,0.0006327
-1.8899,1.1011,0.00077509,0.040165,0.00063597
-1.8879,1.1012,0.00077897,0.040286,0.00063923
-1.8859,1.1013,0.00078286,0.040407,0.00064247
-1.8839,1.1013,0.00078676,0.040529,0.00064571
-1.8819,1.1014,0.00079066,0.040651,0.00064895
-1.8799,1.1015,0.00079457,0.040772,0.00065218
-1.8779,1.1016,0.00079853,0.040895,0.00065544
-1.8759,1.1017,0.00080251,0.041018,0.00065873
-1.8739,1.1018,0.00080655,0.041141,0.00066208
-1.8719,1.1019,0.00081064,0.041266,0.00066552
-1.8699,1.1019,0.00081478,0.041391,0.00066906
-1.8679,1.102,0.00081897,0.041516,0.00067266
-1.8659,1.1021,0.00082318,0.041642,0.00067631
-1.8639,1.1022,0.00082741,0.041769,0.00067998
-1.8619,1.1023,0.00083166,0.041895,0.00068365
-1.8599,1.1024,0.00083591,0.042022,0.00068732
-1.8579,1.1025,0.00084017,0.042149,0.00069097
-1.8559,1.1025,0.00084443,0.042275,0.00069463
-1.8539,1.1026,0.00084871,0.042402,0.00069829
-1.8519,1.1027,0.000853,0.04253,0.00070195
-1.8499,1.1028,0.0008573,0.042657,0.00070562
-1.8479,1.1029,0.00086162,0.042785,0.00070929
-1.8459,1.103,0.00086593,0.042913,0.00071295
-1.8439,1.1031,0.00087031,0.043042,0.00071662
-1.8419,1.1031,0.00087469,0.04317,0.0007203
-1.8399,1.1032,0.00087913,0.0433,0.00072402
-1.8379,1.1033,0.00088361,0.043429,0.00072777
-1.8359,1.1034,0.00088814,0.04356,0.00073157
-1.8339,1.1035,0.00089273,0.043691,0.00073543
-1.8319,1.1036,0.00089736,0.043822,0.00073935
-1.8299,1.1037,0.00090205,0.043955,0.0007433
-1.8279,1.1037,0.00090677,0.044087,0.00074729
-1.8259,1.1038,0.0009115,0.04422,0.0007513
-1.8239,1.1039,0.00091626,0.044353,0.00075532
-1.8219,1.104,0.00092102,0.044486,0.00075935
-1.8199,1.1041,0.00092581,0.04462,0.00076338
-1.8179,1.1042,0.00093061,0.044754,0.00076745
-1.8159,1.1043,0.00093544,0.044888,0.00077157
-1.8139,1.1044,0.00094028,0.045023,0.00077571
-1.8119,1.1045,0.00094515,0.045158,0.00077986
-1.8099,1.1045,0.00095004,0.045293,0.00078402
-1.8079,1.1046,0.00095495,0.045428,0.00078818
-1.8059,1.1047,0.00095986,0.045564,0.00079234
-1.8039,1.1048,0.00096481,0.0457,0.0007965
-1.8019,1.1049,0.00096981,0.045837,0.00080071
-1.7999,1.105,0.00097483,0.045974,0.00080495
-1.7979,1.1051,0.0009799,0.046112,0.00080921
-1.7959,1.1052,0.000985,0.04625,0.0008135
-1.7939,1.1052,0.00099014,0.046389,0.00081781
-1.7919,1.1053,0.0009953,0.046528,0.00082215
-1.7899,1.1054,0.0010005,0.046667,0.00082653
-1.7879,1.1055,0.0010057,0.046807,0.00083092
-1.7859,1.1056,0.0010109,0.046947,0.00083533
-1.7839,1.1057,0.0010162,0.047087,0.00083977
-1.7819,1.1058,0.0010215,0.047228,0.00084422
-1.7799,1.1059,0.0010268,0.047369,0.00084871
-1.7779,1.106,0.0010322,0.047511,0.00085323
-1.7759,1.106,0.0010376,0.047653,0.00085783
-1.7739,1.1061,0.0010431,0.047795,0.00086249
-1.7719,1.1062,0.0010485,0.047938,0.00086715
-1.7699,1.1063,0.0010541,0.048081,0.00087183
-1.7679,1.1064,0.0010596,0.048225,0.00087652
-1.7659,1.1065,0.0010652,0.048369,0.00088124
-1.7639,1.1066,0.0010708,0.048513,0.00088602
-1.7619,1.1067,0.0010764,0.048658,0.00089083
-1.7599,1.1068,0.0010821,0.048804,0.00089568
-1.7579,1.1069,0.0010878,0.04895,0.00090053
-1.7559,1.1069,0.0010936,0.049096,0.00090541
-1.7539,1.107,0.0010994,0.049243,0.0009103
-1.7519,1.1071,0.0011052,0.04939,0.00091522
-1.7499,1.1072,0.001111,0.049538,0.00092018
-1.7479,1.1073,0.0011169,0.049686,0.00092515
-1.7459,1.1074,0.0011228,0.049835,0.00093014
-1.7439,1.1075,0.0011287,0.049984,0.00093514
-1.7419,1.1076,0.0011347,0.050133,0.00094015
-1.7399,1.1077,0.0011406,0.050282,0.00094516
-1.7379,1.1078,0.0011466,0.050432,0.00095021
-1.7359,1.1079,0.0011527,0.050582,0.0009553
-1.7339,1.1079,0.0011588,0.050733,0.00096048
-1.7319,1.108,0.001165,0.050884,0.00096569
-1.7299,1.1081,0.0011712,0.051035,0.00097094
-1.7279,1.1082,0.0011774,0.051187,0.00097624
-1.7259,1.1083,0.0011836,0.05134,0.00098158
-1.7239,1.1084,0.0011899,0.051493,0.00098696
-1.7219,1.1085,0.0011963,0.051646,0.00099239
-1.7199,1.1086,0.0012027,0.0518,0.00099785
-1.7179,1.1087,0.0012091,0.051954,0.0010033
-1.7159,1.1088,0.0012155,0.052109,0.0010089
-1.7139,1.1089,0.001222,0.052265,0.0010144
-1.7119,1.1089,0.0012286,0.052421,0.00102
-1.7099,1.109,0.0012352,0.052577,0.0010257
-1.7079,1.1091,0.0012418,0.052734,0.0010313
-1.7059,1.1092,0.0012485,0.052891,0.001037
-1.7039,1.1093,0.0012552,0.053049,0.0010428
-1.7019,1.1094,0.0012619,0.053207,0.0010485
-1.6998,1.1095,0.0012687,0.053366,0.0010543
-1.6978,1.1096,0.0012755,0.053525,0.00106
-1.6958,1.1097,0.0012823,0.053684,0.0010658
-1.6938,1.1098,0.0012892,0.053844,0.0010716
-1.6918,1.1099,0.0012961,0.054004,0.0010775
-1.6898,1.11,0.0013031,0.054165,0.0010834
-1.6878,1.11,0.0013101,0.054326,0.0010894
-1.6858,1.1101,0.0013172,0.054488,0.0010954
-1.6838,1.1102,0.0013243,0.05465,0.0011014
-1.6818,1.1103,0.0013315,0.054813,0.0011075
-1.6798,1.1104,0.0013387,0.054976,0.0011136
-1.6778,1.1105,0.001346,0.05514,0.0011198
-1.6758,1.1106,0.0013533,0.055304,0.0011259
-1.6738,1.1107,0.0013607,0.055468,0.0011321
-1.6718,1.1108,0.001368,0.055633,0.0011383
-1.6698,1.1109,0.0013754,0.055798,0.0011446
-1.6678,1.111,0.0013829,0.055964,0.0011509
-1.6658,1.1111,0.0013904,0.05613,0.0011573
-1.6638,1.1112,0.001398,0.056297,0.0011638
-1.6618,1.1113,0.0014057,0.056465,0.0011703
-1.6598,1.1114,0.0014134,0.056633,0.0011769
-1.6578,1.1114,0.0014211,0.056802,0.0011835
-1.6558,1.1115,0.0014289,0.056971,0.0011901
-1.6538,1.1116,0.0014368,0.057141,0.0011968
-1.6518,1.1117,0.0014447,0.057311,0.0012035
-1.6498,1.1118,0.0014527,0.057481,0.0012103
-1.6478,1.1119,0.0014607,0.057652,0.0012171
-1.6458,1.112,0.0014687,0.057824,0.0012239
-1.6438,1.1121,0.0014769,0.057997,0.0012309
-1.6418,1.1122,0.001485,0.05817,0.0012378
-1.6398,1.1123,0.0014932,0.058343,0.0012448
-1.6378,1.1124,0.0015014,0.058516,0.0012518
-1.6358,1.1125,0.0015096,0.05869,0.0012588
-1.6338,1.1126,0.001518,0.058865,0.0012659
-1.6318,1.1127,0.0015263,0.05904,0.001273
-1.6298,1.1128,0.0015347,0.059215,0.0012801
-1.6278,1.1129,0.0015431,0.059391,0.0012872
-1.6258,1.113,0.0015517,0.059568,0.0012945
-1.6238,1.1131,0.0015602,0.059745,0.0013018
-1.6218,1.1131,0.0015689,0.059923,0.0013091
-1.6198,1.1132,0.0015776,0.060101,0.0013166
-1.6178,1.1133,0.0015864,0.06028,0.0013241
-1.6158,1.1134,0.0015952,0.06046,0.0013316
-1.6138,1.1135,0.001604,0.06064,0.0013392
-1.6118,1.1136,0.001613,0.060821,0.0013469
-1.6098,1.1137,0.001622,0.061002,0.0013546
-1.6078,1.1138,0.0016311,0.061185,0.0013625
-1.6058,1.1139,0.0016402,0.061367,0.0013704
-1.6038,1.114,0.0016494,0.06155,0.0013782
-1.6018,1.1141,0.0016586,0.061733,0.0013861
-1.5998,1.1142,0.0016679,0.061917,0.0013939
-1.5978,1.1143,0.0016772,0.0621,0.0014017
-1.5958,1.1144,0.0016865,0.062285,0.0014096
-1.5938,1.1145,0.0016959,0.06247,0.0014175
-1.5918,1.1146,0.0017054,0.062655,0.0014255
-1.5898,1.1147,0.0017149,0.062841,0.0014336
-1.5878,1.1148,0.0017245,0.063028,0.0014417
-1.5858,1.1149,0.0017342,0.063216,0.00145
-1.5838,1.115,0.0017441,0.063404,0.0014584
-1.5818,1.1151,0.001754,0.063593,0.0014668
-1.5798,1.1152,0.001764,0.063782,0.0014753
-1.5778,1.1152,0.0017739,0.063972,0.0014838
-1.5758,1.1153,0.001784,0.064162,0.0014923
-1.5738,1.1154,0.0017942,0.064353,0.0015011
-1.5718,1.1155,0.0018044,0.064545,0.0015099
-1.5698,1.1156,0.0018147,0.064737,0.0015187
-1.5678,1.1157,0.001825,0.06493,0.0015275
-1.5658,1.1158,0.0018354,0.065123,0.0015364
-1.5638,1.1159,0.0018459,0.065317,0.0015453
-1.5618,1.116,0.0018564,0.065511,0.0015543
-1.5598,1.1161,0.0018669,0.065705,0.0015632
-1.5578,1.1162,0.0018775,0.0659,0.0015721
-1.5558,1.1163,0.0018881,0.066095,0.0015811
-1.5538,1.1164,0.0018988,0.06629,0.0015901
-1.5518,1.1165,0.0019096,0.066487,0.0015993
-1.5498,1.1166,0.0019205,0.066685,0.0016086
-1.5478,1.1167,0.0019316,0.066883,0.001618
-1.5458,1.1168,0.0019427,0.067083,0.0016275
-1.5438,1.1169,0.0019539,0.067283,0.0016371
-1.5418,1.117,0.0019652,0.067483,0.0016468
-1.5398,1.1171,0.0019765,0.067685,0.0016566
-1.5378,1.1164,0.0019867,0.067841,0.0016655
-1.5358,1.1173,0.0019995,0.068088,0.0016764
-1.5338,1.1174,0.0020111,0.068291,0.0016863
-1.5318,1.1175,0.0020229,0.068495,0.0016965
-1.5298,1.1176,0.0020347,0.068699,0.0017067
-1.5278,1.1177,0.0020465,0.068903,0.001717
-1.5258,1.1178,0.0020585,0.069108,0.0017273
-1.5238,1.1179,0.0020705,0.069314,0.0017376
-1.5218,1.118,0.0020825,0.06952,0.001748
-1.5198,1.1181,0.0020946,0.069726,0.0017583
-1.5178,1.1181,0.0021068,0.069933,0.0017687
-1.5158,1.1182,0.002119,0.070141,0.0017791
-1.5138,1.1183,0.0021313,0.07035,0.0017896
-1.5118,1.1184,0.0021437,0.070559,0.0018002
-1.5098,1.1185,0.0021561,0.07077,0.0018108
-1.5078,1.1186,0.0021687,0.07098,0.0018215
-1.5058,1.1187,0.0021813,0.071191,0.0018322
-1.5038,1.1188,0.0021939,0.071403,0.001843
-1.5018,1.1189,0.0022067,0.071615,0.0018539
-1.4997,1.119,0.0022195,0.071828,0.0018647
-1.4977,1.1191,0.0022325,0.072041,0.0018757
-1.4957,1.1192,0.0022455,0.072255,0.0018868
-1.4937,1.1193,0.0022587,0.07247,0.001898
-1.4917,1.1194,0.002272,0.072685,0.0019094
-1.4897,1.1195,0.0022854,0.072901,0.0019209
-1.4877,1.1196,0.002299,0.073118,0.0019327
-1.4857,1.1197,0.0023127,0.073336,0.0019445
-1.4837,1.1198,0.0023264,0.073555,0.0019564
-1.4817,1.1199,0.0023402,0.073775,0.0019683
-1.4797,1.12,0.0023541,0.073995,0.0019802
-1.4777,1.1201,0.002368,0.074217,0.0019922
-1.4757,1.1202,0.002382,0.074438,0.0020042
-1.4737,1.1203,0.0023961,0.074661,0.0020163
-1.4717,1.1204,0.0024104,0.074884,0.0020286
-1.4697,1.1205,0.0024247,0.075108,0.0020409
-1.4677,1.1206,0.0024392,0.075332,0.0020532
-1.4657,1.1207,0.0024537,0.075556,0.0020657
-1.4637,1.1208,0.0024684,0.075782,0.0020783
-1.4617,1.1209,0.0024831,0.076008,0.002091
-1.4597,1.121,0.002498,0.076235,0.0021037
-1.4577,1.1211,0.0025129,0.076462,0.0021164
-1.4557,1.1212,0.0025278,0.07669,0.0021291
-1.4537,1.1213,0.0025429,0.076919,0.002142
-1.4517,1.1214,0.0025581,0.077148,0.0021549
-1.4497,1.1215,0.0025734,0.077378,0.002168
-1.4477,1.1216,0.0025889,0.077609,0.0021814
-1.4457,1.1217,0.0026045,0.07784,0.0021947
-1.4437,1.1218,0.0026201,0.078072,0.0022081
-1.4417,1.1219,0.0026358,0.078305,0.0022216
-1.4397,1.122,0.0026516,0.078538,0.002235
-1.4377,1.1221,0.0026675,0.078772,0.0022485
-1.4357,1.1222,0.0026836,0.079006,0.0022622
-1.4337,1.1223,0.0026998,0.079242,0.002276
-1.4317,1.1224,0.0027162,0.079479,0.0022899
-1.4297,1.1225,0.0027327,0.079717,0.002304
-1.4277,1.1226,0.0027493,0.079955,0.0023182
-1.4257,1.1227,0.0027661,0.080194,0.0023325
-1.4237,1.1228,0.002783,0.080434,0.0023469
-1.4217,1.1229,0.0028,0.080675,0.0023615
-1.4197,1.123,0.0028172,0.080916,0.0023762
-1.4177,1.1231,0.0028344,0.081158,0.002391
-1.4157,1.1232,0.0028518,0.081401,0.0024059
-1.4137,1.1233,0.0028692,0.081644,0.0024209
-1.4117,1.1234,0.0028868,0.081888,0.0024359
-1.4097,1.1235,0.0029044,0.082133,0.0024509
-1.4077,1.1236,0.0029221,0.082378,0.0024661
-1.4057,1.1237,0.00294,0.082624,0.0024814
-1.4037,1.1238,0.0029579,0.08287,0.0024967
-1.4017,1.1239,0.0029761,0.083118,0.0025124
-1.3997,1.124,0.0029945,0.083367,0.0025282
-1.3977,1.1241,0.0030129,0.083616,0.0025441
-1.3957,1.1242,0.0030314,0.083866,0.00256
-1.3937,1.1243,0.0030501,0.084117,0.0025761
-1.3917,1.1244,0.0030688,0.084368,0.0025922
-1.3897,1.1245,0.0030878,0.08462,0.0026087
-1.3877,1.1246,0.0031069,0.084873,0.0026253
-1.3857,1.1247,0.0031262,0.085127,0.0026421
-1.3837,1.1248,0.0031457,0.085382,0.0026591
-1.3817,1.1248,0.0031653,0.085638,0.0026762
-1.3797,1.1249,0.0031852,0.085895,0.0026935
-1.3777,1.125,0.0032052,0.086153,0.0027109
-1.3757,1.1251,0.0032254,0.086412,0.0027284
-1.3737,1.1252,0.0032456,0.086671,0.0027459
-1.3717,1.1253,0.003266,0.086931,0.0027635
-1.3697,1.1254,0.0032865,0.087191,0.0027812
-1.3677,1.1255,0.0033071,0.087452,0.0027989
-1.3657,1.1256,0.0033278,0.087714,0.0028166
-1.3637,1.1257,0.0033486,0.087976,0.0028344
-1.3617,1.1258,0.0033695,0.088239,0.0028523
-1.3597,1.1259,0.0033904,0.088502,0.0028702
-1.3577,1.126,0.0034115,0.088766,0.0028883
-1.3557,1.1261,0.0034329,0.089031,0.0029065
-1.3537,1.1262,0.0034545,0.089299,0.0029253
-1.3517,1.1263,0.0034764,0.089567,0.0029445
-1.3497,1.1264,0.0034985,0.089837,0.0029638
-1.3477,1.1265,0.0035208,0.090107,0.0029833
-1.3457,1.1266,0.0035432,0.090378,0.0030029
-1.3437,1.1267,0.0035658,0.09065,0.0030226
-1.3417,1.1268,0.0035885,0.090923,0.0030424
-1.3397,1.1269,0.0036114,0.091197,0.0030624
-1.3377,1.127,0.0036347,0.091472,0.0030827
-1.3357,1.1271,0.0036581,0.091748,0.0031032
-1.3337,1.1272,0.0036816,0.092025,0.0031238
-1.3317,1.1273,0.0037053,0.092302,0.0031444
-1.3297,1.1274,0.0037291,0.09258,0.0031652
-1.3277,1.1275,0.0037531,0.092859,0.003186
-1.3257,1.1276,0.0037773,0.093138,0.003207
-1.3237,1.1277,0.0038015,0.093418,0.0032281
-1.3217,1.1278,0.003826,0.093699,0.0032491
-1.3197,1.1279,0.0038505,0.09398,0.0032703
-1.3177,1.128,0.0038753,0.094261,0.0032916
-1.3157,1.1281,0.0039002,0.094543,0.003313
-1.3137,1.1282,0.0039253,0.094826,0.0033346
-1.3117,1.1283,0.0039506,0.095111,0.0033564
-1.3097,1.1284,0.0039762,0.095396,0.0033785
-1.3077,1.1285,0.004002,0.095684,0.0034008
-1.3057,1.1286,0.0040281,0.095972,0.0034235
-1.3037,1.1287,0.0040545,0.096261,0.0034465
-1.3017,1.1288,0.0040812,0.096552,0.0034698
-1.2996,1.1289,0.0041082,0.096844,0.0034933
-1.2976,1.129,0.0041353,0.097137,0.003517
-1.2956,1.1291,0.0041626,0.09743,0.0035409
-1.2936,1.1292,0.0041901,0.097725,0.0035648
-1.2916,1.1293,0.0042176,0.09802,0.0035888
-1.2896,1.1294,0.0042454,0.098316,0.003613
-1.2876,1.1295,0.0042733,0.098613,0.0036372
-1.2856,1.1296,0.0043013,0.09891,0.0036617
-1.2836,1.1297,0.0043296,0.099209,0.0036863
-1.2816,1.1298,0.0043581,0.099508,0.0037111
-1.2796,1.1299,0.0043868,0.099808,0.0037361
-1.2776,1.1299,0.0044157,0.10011,0.0037613
-1.2756,1.13,0.0044449,0.10041,0.0037868
-1.2736,1.1301,0.0044744,0.10071,0.0038125
-1.2716,1.1302,0.004504,0.10102,0.0038384
-1.2696,1.1303,0.0045338,0.10132,0.0038644
-1.2676,1.1304,0.0045639,0.10163,0.0038906
-1.2656,1.1305,0.0045944,0.10194,0.0039173
-1.2636,1.1306,0.0046252,0.10225,0.0039444
-1.2616,1.1307,0.0046563,0.10255,0.0039718
-1.2596,1.1308,0.0046877,0.10287,0.0039993
-1.2576,1.1309,0.0047193,0.10318,0.0040271
-1.2556,1.131,0.0047511,0.10349,0.0040551
-1.2536,1.1311,0.0047832,0.1038,0.0040832
-1.2516,1.1312,0.0048155,0.10412,0.0041116
-1.2496,1.1313,0.004848,0.10443,0.0041401
-1.2476,1.1314,0.0048807,0.10475,0.0041687
-1.2456,1.1315,0.0049137,0.10507,0.0041976
-1.2436,1.1316,0.0049469,0.10539,0.0042267
-1.2416,1.1317,0.0049805,0.10571,0.0042561
-1.2396,1.1318,0.0050144,0.10603,0.0042858
-1.2376,1.1319,0.0050486,0.10635,0.0043159
-1.2356,1.132,0.0050831,0.10667,0.0043462
-1.2336,1.132,0.0051179,0.107,0.0043767
-1.2316,1.1321,0.005153,0.10732,0.0044076
-1.2296,1.1322,0.0051885,0.10765,0.0044387
-1.2276,1.1323,0.0052243,0.10797,0.00447
-1.2256,1.1324,0.0052604,0.1083,0.0045016
-1.2236,1.1325,0.0052969,0.10863,0.0045335
-1.2216,1.1326,0.0053337,0.10896,0.0045656
-1.2196,1.1327,0.0053706,0.10929,0.0045979
-1.2176,1.1328,0.0054079,0.10962,0.0046304
-1.2156,1.1329,0.0054454,0.10995,0.0046632
-1.2136,1.133,0.0054833,0.11029,0.0046963
-1.2116,1.1331,0.0055214,0.11062,0.0047297
-1.2096,1.1332,0.0055599,0.11096,0.0047633
-1.2076,1.1333,0.0055986,0.1113,0.0047972
-1.2056,1.1334,0.0056377,0.11164,0.0048314
-1.2036,1.1334,0.0056771,0.11198,0.0048658
-1.2016,1.1335,0.0057168,0.11232,0.0049006
-1.1996,1.1336,0.0057568,0.11266,0.0049357
-1.1976,1.1337,0.0057972,0.113,0.0049711
-1.1956,1.1338,0.0058379,0.11335,0.0050067
-1.1936,1.1339,0.005879,0.11369,0.0050427
-1.1916,1.134,0.0059204,0.11404,0.005079
-1.1896,1.1341,0.0059623,0.11439,0.0051157
-1.1876,1.1342,0.0060046,0.11474,0.0051528
-1.1856,1.1343,0.0060474,0.11508,0.0051905
-1.1836,1.1344,0.0060905,0.11544,0.0052284
-1.1816,1.1344,0.0061339,0.11579,0.0052667
-1.1796,1.1345,0.0061777,0.11614,0.0053052
-1.1776,1.1346,0.0062219,0.11649,0.0053441
-1.1756,1.1347,0.0062665,0.11685,0.0053834
-1.1736,1.1348,0.0063114,0.1172,0.0054231
-1.1716,1.1349,0.0063568,0.11756,0.0054634
-1.1696,1.135,0.0064025,0.11792,0.0055039
-1.1676,1.1351,0.0064485,0.11828,0.0055448
-1.1656,1.1352,0.006495,0.11865,0.0055859
-1.1636,1.1353,0.0065417,0.11901,0.0056274
-1.1616,1.1354,0.0065889,0.11937,0.0056692
-1.1596,1.1354,0.0066364,0.11974,0.0057115
-1.1576,1.1355,0.0066843,0.1201,0.0057541
-1.1556,1.1356,0.0067327,0.12047,0.0057973
-1.1536,1.1357,0.0067814,0.12084,0.0058408
-1.1516,1.1358,0.0068306,0.12121,0.005885
-1.1496,1.1359,0.0068805,0.12158,0.0059301
-1.1476,1.136,0.0069309,0.12195,0.0059756
-1.1456,1.1361,0.0069818,0.12233,0.0060214
-1.1436,1.1362,0.007033,0.12271,0.0060676
-1.1416,1.1362,0.0070846,0.12308,0.0061141
-1.1396,1.1363,0.0071367,0.12346,0.0061609
-1.1376,1.1364,0.0071893,0.12384,0.0062082
-1.1356,1.1365,0.0072423,0.12422,0.0062557
-1.1336,1.1366,0.0072959,0.1246,0.0063038
-1.1316,1.1367,0.0073501,0.12499,0.0063525
-1.1296,1.1368,0.0074047,0.12537,0.0064015
-1.1276,1.1368,0.0074598,0.12576,0.006451
-1.1256,1.1369,0.0075153,0.12614,0.006501
-1.1236,1.137,0.0075714,0.12653,0.0065515
-1.1216,1.1371,0.007628,0.12692,0.0066026
-1.1196,1.1372,0.0076851,0.12731,0.0066541
-1.1176,1.1373,0.0077429,0.1277,0.0067061
-1.1156,1.1374,0.0078015,0.1281,0.0067588
-1.1136,1.1375,0.0078612,0.12849,0.0068128
-1.1116,1.1375,0.0079214,0.12889,0.0068673
-1.1096,1.1376,0.0079823,0.12929,0.0069226
-1.1076,1.1377,0.0080438,0.12969,0.0069789
-1.1056,1.1378,0.008106,0.13009,0.007036
-1.1036,1.1379,0.008169,0.13049,0.0070938
-1.1016,1.138,0.0082326,0.13089,0.0071522
-1.0995,1.138,0.0082967,0.1313,0.0072112
-1.0975,1.1381,0.0083611,0.1317,0.0072703
-1.0955,1.1382,0.0084259,0.13211,0.0073297
-1.0935,1.1383,0.0084911,0.13251,0.0073894
-1.0915,1.1384,0.0085567,0.13292,0.0074496
-1.0895,1.1385,0.0086229,0.13333,0.0075101
-1.0875,1.1385,0.0086896,0.13374,0.007571
-1.0855,1.1386,0.0087567,0.13416,0.0076324
-1.0835,1.1387,0.0088244,0.13457,0.0076942
-1.0815,1.1388,0.0088925,0.13499,0.0077564
-1.0795,1.1389,0.008962,0.1354,0.0078205
-1.0775,1.1389,0.0090328,0.13582,0.0078865
-1.0755,1.139,0.0091041,0.13624,0.0079531
-1.0735,1.1391,0.0091761,0.13667,0.0080202
-1.0715,1.1392,0.0092489,0.13709,0.0080879
-1.0695,1.1392,0.0093223,0.13752,0.0081565
-1.0675,1.1393,0.0093964,0.13795,0.0082257
-1.0655,1.1394,0.0094712,0.13838,0.0082956
-1.0635,1.1394,0.0095468,0.13881,0.0083662
-1.0615,1.1395,0.009623,0.13924,0.0084377
-1.0595,1.1396,0.0097001,0.13968,0.0085102
-1.0575,1.1397,0.0097779,0.14012,0.008583
-1.0555,1.1397,0.0098562,0.14055,0.0086561
-1.0535,1.1398,0.009935,0.14099,0.0087294
-1.0515,1.1399,0.010015,0.14144,0.0088031
-1.0495,1.1399,0.010095,0.14188,0.0088779
-1.0475,1.14,0.010176,0.14232,0.0089548
-1.0455,1.1401,0.01026,0.14277,0.0090342
-1.0435,1.1401,0.010345,0.14321,0.0091147
-1.0415,1.1402,0.01043,0.14366,0.0091957
-1.0395,1.1403,0.010517,0.14411,0.009277
-1.0375,1.1403,0.010604,0.14456,0.0093586
-1.0355,1.1404,0.010692,0.14501,0.0094406
-1.0335,1.1405,0.010782,0.14547,0.0095234
-1.0315,1.1406,0.010872,0.14592,0.0096066
-1.0295,1.1406,0.010963,0.14638,0.0096909
-1.0275,1.1407,0.011056,0.14684,0.0097766
-1.0255,1.1408,0.01115,0.14731,0.0098632
-1.0235,1.1408,0.011245,0.14777,0.0099511
-1.0215,1.1409,0.011342,0.14824,0.01004
-1.0195,1.141,0.011439,0.14871,0.01013
-1.0175,1.141,0.011537,0.14918,0.010221
-1.0155,1.1411,0.011637,0.14965,0.010314
-1.0135,1.1411,0.011738,0.15012,0.010407
-1.0115,1.1412,0.01184,0.1506,0.0105
-1.0095,1.1413,0.011943,0.15107,0.010594
-1.0075,1.1413,0.012047,0.15155,0.010688
-1.0055,1.1414,0.012152,0.15203,0.010784
-1.0035,1.1414,0.012259,0.15251,0.010881
-1.0015,1.1415,0.012367,0.15299,0.010979
-0.9995,1.1415,0.012479,0.15347,0.01108
-0.9975,1.1416,0.012594,0.15396,0.011182
-0.9955,1.1416,0.012709,0.15445,0.011286
-0.9935,1.1417,0.012826,0.15494,0.011391
-0.9915,1.1417,0.012944,0.15544,0.011496
-0.98949,1.1418,0.013064,0.15594,0.011602
-0.98749,1.1418,0.013185,0.15644,0.01171
-0.98549,1.1419,0.013309,0.15694,0.011818
-0.98349,1.1419,0.013434,0.15744,0.011927
-0.98149,1.1419,0.01356,0.15795,0.012035
-0.97949,1.142,0.013687,0.15845,0.012144
-0.97749,1.142,0.013815,0.15896,0.012252
-0.97549,1.142,0.013944,0.15947,0.012361
-0.97349,1.1421,0.014075,0.15998,0.012471
-0.97149,1.1421,0.014209,0.16049,0.012584
-0.96948,1.1422,0.014345,0.16101,0.012698
-0.96748,1.1422,0.014484,0.16152,0.012813
-0.96548,1.1422,0.014627,0.16204,0.012932
-0.96348,1.1423,0.014774,0.16257,0.013052
-0.96148,1.1423,0.014924,0.16309,0.013174
-0.95948,1.1423,0.015076,0.16362,0.013298
-0.95748,1.1423,0.01523,0.16415,0.013423
-0.95548,1.1424,0.015386,0.16469,0.013549
-0.95348,1.1424,0.015545,0.16522,0.013677
-0.95148,1.1424,0.015705,0.16576,0.013806
-0.94947,1.1425,0.015868,0.1663,0.013936
-0.94747,1.1425,0.016033,0.16685,0.014065
-0.94547,1.1425,0.016201,0.16739,0.014197
-0.94347,1.1426,0.016371,0.16794,0.01433
-0.94147,1.1426,0.016543,0.16849,0.014465
-0.93947,1.1426,0.016715,0.16904,0.014602
-0.93747,1.1426,0.01689,0.16959,0.01474
-0.93547,1.1427,0.017066,0.17015,0.014881
-0.93347,1.1427,0.017243,0.17071,0.015023
-0.93147,1.1427,0.017422,0.17127,0.015167
-0.92946,1.1427,0.017604,0.17183,0.015314
-0.92746,1.1427,0.017787,0.17239,0.015464
-0.92546,1.1427,0.017973,0.17296,0.015617
-0.92346,1.1427,0.018162,0.17353,0.015773
-0.92146,1.1427,0.018352,0.1741,0.015932
-0.91946,1.1427,0.018544,0.17467,0.016093
-0.91746,1.1427,0.018739,0.17524,0.016256
-0.91546,1.1427,0.018935,0.17581,0.016418
-0.91346,1.1427,0.019131,0.17639,0.016581
-0.91146,1.1427,0.019329,0.17696,0.016744
-0.90945,1.1426,0.019529,0.17754,0.016909
-0.90745,1.1426,0.019731,0.17813,0.017078
-0.90545,1.1426,0.019937,0.17871,0.017249
-0.90345,1.1426,0.020144,0.1793,0.017422
-0.90145,1.1426,0.020352,0.17989,0.017597
-0.89945,1.1425,0.020563,0.18049,0.017774
-0.89745,1.1425,0.020775,0.18109,0.017954
-0.89545,1.1424,0.020991,0.18169,0.018135
-0.89345,1.1424,0.021209,0.1823,0.018319
-0.89145,1.1424,0.021431,0.18291,0.018505
-0.88944,1.1423,0.021658,0.18353,0.018694
-0.88744,1.1423,0.021891,0.18415,0.018886
-0.88544,1.1422,0.02213,0.18478,0.019081
-0.88344,1.1421,0.022373,0.1854,0.019278
-0.88144,1.1421,0.022619,0.18603,0.019477
-0.87944,1.142,0.022868,0.18666,0.019677
-0.87744,1.142,0.023118,0.1873,0.019877
-0.87544,1.1419,0.023371,0.18793,0.020078
-0.87344,1.1418,0.023626,0.18857,0.020281
-0.87144,1.1417,0.023884,0.18921,0.020486
-0.86943,1.1416,0.024146,0.18985,0.020692
-0.86743,1.1416,0.024414,0.1905,0.020903
-0.86543,1.1415,0.024691,0.19115,0.02112
-0.86343,1.1413,0.024977,0.19181,0.021341
-0.86143,1.1412,0.025271,0.19247,0.021565
-0.85943,1.1411,0.025572,0.19314,0.021795
-0.85743,1.141,0.02588,0.19381,0.022028
-0.85543,1.1408,0.026193,0.19448,0.022265
-0.85343,1.1407,0.026512,0.19515,0.022505
-0.85143,1.1406,0.026835,0.19583,0.022747
-0.84942,1.1404,0.027165,0.19652,0.022992
-0.84742,1.1402,0.027503,0.1972,0.023241
-0.84542,1.14,0.027849,0.1979,0.023493
-0.84342,1.1399,0.028202,0.19859,0.023748
-0.84142,1.1397,0.028562,0.19929,0.024006
-0.83942,1.1395,0.028928,0.19999,0.024266
-0.83742,1.1392,0.029298,0.2007,0.024529
-0.83542,1.139,0.029672,0.20141,0.024795
-0.83342,1.1388,0.030051,0.20212,0.025062
-0.83142,1.1385,0.03044,0.20283,0.025333
-0.82941,1.1383,0.030837,0.20355,0.025606
-0.82741,1.138,0.031242,0.20428,0.02588
-0.82541,1.1378,0.031654,0.205,0.026157
-0.82341,1.1375,0.032072,0.20574,0.026435
-0.82141,1.1372,0.032495,0.20648,0.026716
-0.81941,1.1369,0.032926,0.20723,0.027001
-0.81741,1.1365,0.033367,0.20798,0.027293
-0.81541,1.1362,0.033817,0.20874,0.02759
-0.81341,1.1358,0.034277,0.20951,0.027893
-0.81141,1.1355,0.034748,0.21028,0.028202
-0.8094,1.1351,0.035229,0.21106,0.028518
-0.8074,1.1347,0.035717,0.21183,0.02884
-0.8054,1.1343,0.036213,0.21261,0.029165
-0.8034,1.1339,0.036715,0.2134,0.029493
-0.8014,1.1335,0.037225,0.21418,0.029825
-0.7994,1.1331,0.037745,0.21497,0.030158
-0.7974,1.1326,0.038275,0.21577,0.030495
-0.7954,1.1322,0.038816,0.21657,0.030832
-0.7934,1.1317,0.039368,0.21738,0.031177
-0.7914,1.1312,0.03993,0.21819,0.031525
-0.78939,1.1306,0.0405,0.21901,0.031876
-0.78739,1.1301,0.041079,0.21982,0.032229
-0.78539,1.1296,0.041669,0.22064,0.032584
-0.78339,1.129,0.042278,0.22147,0.032947
-0.78139,1.1284,0.042901,0.22229,0.033311
-0.77939,1.1278,0.043538,0.22312,0.033679
-0.77739,1.1272,0.04419,0.22396,0.03405
-0.77539,1.1265,0.04486,0.22481,0.034425
-0.77339,1.1259,0.045549,0.22566,0.034805
-0.77139,1.1251,0.046253,0.22652,0.03519
-0.76938,1.1244,0.046975,0.22739,0.035578
-0.76738,1.1236,0.047708,0.22827,0.035973
-0.76538,1.1228,0.048456,0.22914,0.036371
-0.76338,1.122,0.049228,0.23002,0.036776
-0.76138,1.1212,0.05002,0.23091,0.037188
-0.75938,1.1203,0.05082,0.2318,0.037603
-0.75738,1.1194,0.051632,0.2327,0.038021
-0.75538,1.1185,0.052453,0.23361,0.038443
-0.75338,1.1175,0.053289,0.23452,0.03887
-0.75138,1.1166,0.054132,0.23544,0.039298
-0.74937,1.1156,0.054988,0.23637,0.039731
-0.74737,1.1146,0.055857,0.2373,0.040169
-0.74537,1.1136,0.056742,0.23823,0.040616
-0.74337,1.1125,0.057645,0.23917,0.041073
-0.74137,1.1114,0.058564,0.24012,0.041537
-0.73937,1.1102,0.0595,0.24107,0.042009
-0.73737,1.1091,0.060453,0.24202,0.042488
-0.73537,1.1079,0.061419,0.24298,0.042975
-0.73337,1.1067,0.062399,0.24395,0.04347
-0.73137,1.1055,0.063393,0.24492,0.04397
-0.72936,1.1042,0.064395,0.24591,0.044475
-0.72736,1.103,0.065405,0.24689,0.044985
-0.72536,1.1017,0.066423,0.24788,0.045501
-0.72336,1.1004,0.067453,0.24887,0.046022
-0.72136,1.099,0.068499,0.24986,0.046549
-0.71936,1.0976,0.069563,0.25085,0.047084
-0.71736,1.0962,0.070653,0.25185,0.047631
-0.71536,1.0948,0.071762,0.25284,0.048186
-0.71336,1.0933,0.072888,0.25384,0.048751
-0.71136,1.0918,0.07403,0.25484,0.049326
-0.70935,1.0902,0.07519,0.25584,0.049914
-0.70735,1.0887,0.076362,0.25684,0.050514
-0.70535,1.0871,0.077544,0.25785,0.051123
-0.70335,1.0854,0.078742,0.25885,0.05174
-0.70135,1.0837,0.079959,0.25986,0.052371
-0.69935,1.082,0.081189,0.26087,0.053012
-0.69735,1.0802,0.082418,0.26189,0.053663
-0.69535,1.0784,0.083659,0.2629,0.054327
-0.69335,1.0766,0.084922,0.26392,0.055007
-0.69135,1.0747,0.086197,0.26493,0.055702
-0.68934,1.0728,0.087479,0.26595,0.056411
-0.68734,1.0708,0.088767,0.26697,0.05713
-0.68534,1.0689,0.090065,0.26799,0.057859
-0.68334,1.0668,0.091379,0.26901,0.058603
-0.68134,1.0647,0.092707,0.27003,0.05936
-0.67934,1.0626,0.09405,0.27104,0.06014
-0.67734,1.0604,0.095413,0.27206,0.060929
-0.67534,1.0582,0.096783,0.27308,0.06173
-0.67334,1.0559,0.098159,0.2741,0.062541
-0.67134,1.0536,0.099534,0.27512,0.06336
-0.66933,1.0513,0.1009,0.27614,0.064186
-0.66733,1.0489,0.10226,0.27716,0.065023
-0.66533,1.0465,0.10363,0.27817,0.065875
-0.66333,1.0441,0.10501,0.27917,0.06674
-0.66133,1.0416,0.10638,0.28018,0.067621
-0.65933,1.039,0.10775,0.28117,0.068527
-0.65733,1.0364,0.10915,0.28216,0.069444
-0.65533,1.0338,0.11056,0.28313,0.070373
-0.65333,1.0311,0.11197,0.28411,0.071315
-0.65133,1.0284,0.1134,0.28508,0.072269
-0.64932,1.0256,0.11485,0.28605,0.07324
-0.64732,1.0227,0.11632,0.28701,0.074222
-0.64532,1.0197,0.11781,0.28796,0.075221
-0.64332,1.0167,0.11932,0.2889,0.076234
-0.64132,1.0136,0.12085,0.28984,0.077262
-0.63932,1.0104,0.12238,0.29077,0.078298
-0.63732,1.0072,0.12392,0.29169,0.07934
-0.63532,1.004,0.12546,0.29261,0.080389
-0.63332,1.0007,0.12703,0.29352,0.081448
-0.63132,0.99728,0.12862,0.29442,0.082519
-0.62931,0.99387,0.13022,0.29531,0.083608
-0.62731,0.99041,0.13183,0.29619,0.084712
-0.62531,0.98692,0.13344,0.29706,0.085829
-0.62331,0.98337,0.13506,0.29792,0.086963
-0.62131,0.97976,0.13669,0.29876,0.088122
-0.61931,0.97608,0.13834,0.29958,0.089311
-0.61731,0.97236,0.13999,0.3004,0.09052
-0.61531,0.96861,0.14164,0.3012,0.091748
-0.61331,0.96481,0.1433,0.30199,0.092988
-0.61131,0.96097,0.14498,0.30277,0.094244
-0.6093,0.95708,0.14666,0.30353,0.095519
-0.6073,0.95316,0.14835,0.30428,0.096814
-0.6053,0.94921,0.15004,0.30501,0.09812
-0.6033,0.94524,0.15174,0.30573,0.099439
-0.6013,0.94124,0.15344,0.30644,0.10077
-0.5993,0.93721,0.15513,0.30715,0.10211
-0.5973,0.93316,0.15681,0.30783,0.10347
-0.5953,0.92907,0.15848,0.30848,0.10485
-0.5933,0.92494,0.16013,0.30913,0.10625
-0.5913,0.92079,0.16179,0.30975,0.10766
-0.58929,0.9166,0.16345,0.31035,0.10911
-0.58729,0.91238,0.16511,0.31093,0.11058
-0.58529,0.90812,0.16678,0.31149,0.11207
-0.58329,0.90374,0.1685,0.31199,0.11359
-0.58129,0.8993,0.17024,0.31247,0.11513
-0.57929,0.89484,0.17195,0.31293,0.11668
-0.57729,0.89035,0.17364,0.31339,0.11825
-0.57529,0.88585,0.1753,0.31382,0.11985
-0.57329,0.88133,0.17694,0.31423,0.12145
-0.57129,0.87679,0.17856,0.31462,0.12307
-0.56928,0.87222,0.18016,0.31498,0.12471
-0.56728,0.86762,0.18173,0.31532,0.12637
-0.56528,0.863,0.18327,0.31563,0.12803
-0.56328,0.85837,0.1848,0.31593,0.12971
-0.56128,0.8537,0.18632,0.31621,0.13141
-0.55928,0.84902,0.18782,0.31647,0.13311
-0.55728,0.84433,0.18929,0.31672,0.13482
-0.55528,0.83962,0.19072,0.31695,0.13654
-0.55328,0.83489,0.19212,0.31717,0.13827
-0.55128,0.83015,0.19348,0.31736,0.14001
-0.54927,0.8254,0.19479,0.31754,0.14176
-0.54727,0.82062,0.19607,0.3177,0.14352
-0.54527,0.81578,0.1973,0.31781,0.1453
-0.54327,0.81091,0.19851,0.3179,0.1471
-0.54127,0.80601,0.1997,0.31794,0.14891
-0.53927,0.80108,0.20085,0.31797,0.15072
-0.53727,0.79612,0.20197,0.31796,0.15255
-0.53527,0.79113,0.20304,0.31792,0.15438
-0.53327,0.7861,0.20409,0.31783,0.15623
-0.53127,0.78106,0.20509,0.31771,0.15809
-0.52926,0.77601,0.20607,0.31757,0.15995
-0.52726,0.77096,0.20701,0.31741,0.16182
-0.52526,0.7659,0.20792,0.31724,0.16369
-0.52326,0.76084,0.2088,0.31705,0.16556
-0.52126,0.75577,0.20967,0.31684,0.16745
-0.51926,0.75069,0.21051,0.3166,0.16934
-0.51726,0.74562,0.21132,0.31634,0.17124
-0.51526,0.74054,0.21209,0.31607,0.17314
-0.51326,0.73545,0.21283,0.31578,0.17505
-0.51126,0.73036,0.21357,0.31546,0.17697
-0.50925,0.72527,0.21427,0.3151,0.17889
-0.50725,0.72017,0.21495,0.31471,0.18081
-0.50525,0.71507,0.21562,0.31431,0.18273
-0.50325,0.70996,0.21625,0.31388,0.18466
-0.50125,0.70484,0.21687,0.31342,0.18661
-0.49925,0.69972,0.21745,0.31295,0.18856
-0.49725,0.69459,0.21799,0.31246,0.1905
-0.49525,0.68947,0.21851,0.31197,0.19245
-0.49325,0.68436,0.21901,0.31147,0.19439
-0.49125,0.67926,0.21949,0.31095,0.19632
-0.48924,0.67417,0.21996,0.31041,0.19826
-0.48724,0.66908,0.22043,0.30984,0.2002
-0.48524,0.66398,0.2209,0.30923,0.20214
-0.48324,0.65887,0.22136,0.30861,0.20409
-0.48124,0.65376,0.22181,0.30797,0.20603
-0.47924,0.64865,0.22224,0.30732,0.20796
-0.47724,0.64355,0.22265,0.30665,0.20987
-0.47524,0.63849,0.22305,0.30596,0.21176
-0.47324,0.63343,0.22344,0.30526,0.21364
-0.47124,0.62839,0.22382,0.30455,0.21551
-0.46923,0.62337,0.22419,0.30383,0.21735
-0.46723,0.61838,0.22452,0.3031,0.21918
-0.46523,0.6134,0.22483,0.30237,0.221
-0.46323,0.60844,0.22513,0.30161,0.22282
-0.46123,0.60347,0.2254,0.30084,0.22462
-0.45923,0.59852,0.22563,0.30005,0.22642
-0.45723,0.59357,0.22582,0.29926,0.22822
-0.45523,0.58865,0.226,0.29845,0.23001
-0.45323,0.58376,0.2262,0.29763,0.2318
-0.45123,0.57889,0.22639,0.2968,0.23358
-0.44922,0.57406,0.22655,0.29594,0.23536
-0.44722,0.56924,0.2267,0.29508,0.23713
-0.44522,0.56445,0.22683,0.29419,0.23891
-0.44322,0.55967,0.22696,0.29328,0.24067
-0.44122,0.5549,0.22708,0.29236,0.24243
-0.43922,0.55013,0.2272,0.2914,0.24419
-0.43722,0.54538,0.22732,0.29044,0.24594
-0.43522,0.54064,0.22743,0.28945,0.24766
-0.43322,0.53594,0.22755,0.28845,0.24936
-0.43122,0.53126,0.22768,0.28743,0.25105
-0.42921,0.5266,0.22781,0.2864,0.25274
-0.42721,0.52195,0.22794,0.28537,0.25443
-0.42521,0.51733,0.22806,0.28434,0.2561
-0.42321,0.51272,0.22819,0.28331,0.25777
-0.42121,0.50813,0.22831,0.28226,0.25944
-0.41921,0.50354,0.22841,0.28121,0.26111
-0.41721,0.49896,0.2285,0.28015,0.26278
-0.41521,0.49439,0.22859,0.27907,0.26445
-0.41321,0.48983,0.22868,0.27798,0.26612
-0.41121,0.48528,0.22877,0.27687,0.26777
-0.4092,0.48076,0.22886,0.27575,0.26941
-0.4072,0.47625,0.22895,0.27463,0.27103
-0.4052,0.47175,0.22902,0.27351,0.27264
-0.4032,0.46726,0.22908,0.27239,0.27424
-0.4012,0.4628,0.22913,0.27127,0.27582
-0.3992,0.45836,0.22918,0.27015,0.27739
-0.3972,0.45395,0.22924,0.26904,0.27894
-0.3952,0.44955,0.22931,0.26793,0.28048
-0.3932,0.44517,0.22937,0.26682,0.28202
-0.3912,0.44082,0.22944,0.26571,0.28354
-0.38919,0.43649,0.2295,0.2646,0.28503
-0.38719,0.43217,0.22958,0.26349,0.2865
-0.38519,0.42787,0.22966,0.26237,0.28795
-0.38319,0.42358,0.22973,0.26126,0.2894
-0.38119,0.4193,0.2298,0.26015,0.29081
-0.37919,0.41502,0.22987,0.25904,0.29221
-0.37719,0.41075,0.22995,0.25793,0.29359
-0.37519,0.40648,0.23003,0.25681,0.29496
-0.37319,0.40221,0.23013,0.25568,0.29631
-0.37119,0.39795,0.23025,0.25456,0.29765
-0.36918,0.3937,0.23037,0.25343,0.29897
-0.36718,0.38946,0.2305,0.2523,0.30028
-0.36518,0.38522,0.23062,0.25116,0.30157
-0.36318,0.38098,0.23074,0.25003,0.30285
-0.36118,0.37675,0.23085,0.24888,0.30412
-0.35918,0.37253,0.23096,0.24774,0.3054
-0.35718,0.36831,0.23106,0.24658,0.30665
-0.35518,0.36411,0.23116,0.24542,0.3079
-0.35318,0.35991,0.23127,0.24425,0.30911
-0.35118,0.35572,0.23137,0.24309,0.3103
-0.34917,0.35154,0.23146,0.24194,0.31147
-0.34717,0.34736,0.23155,0.24078,0.31264
-0.34517,0.34319,0.23162,0.23962,0.31381
-0.34317,0.33901,0.2317,0.23846,0.31498
-0.34117,0.33484,0.23178,0.23731,0.31614
-0.33917,0.33067,0.23186,0.23615,0.31729
-0.33717,0.32651,0.23193,0.235,0.31843
-0.33517,0.32235,0.23199,0.23385,0.31955
-0.33317,0.31821,0.23203,0.23269,0.32067
-0.33117,0.31405,0.23208,0.23155,0.32175
-0.32916,0.30988,0.23211,0.23042,0.32282
-0.32716,0.30573,0.23213,0.22929,0.32386
-0.32516,0.30157,0.23214,0.22816,0.32489
-0.32316,0.29743,0.23213,0.22703,0.3259
-0.32116,0.29328,0.23211,0.2259,0.32691
-0.31916,0.28915,0.23205,0.22477,0.32791
-0.31716,0.28502,0.23198,0.22364,0.32889
-0.31516,0.2809,0.23189,0.22251,0.32987
-0.31316,0.27678,0.23177,0.22137,0.33086
-0.31116,0.27267,0.23164,0.22022,0.33184
-0.30915,0.26857,0.23152,0.21906,0.33282
-0.30715,0.26447,0.23141,0.21789,0.33378
-0.30515,0.26038,0.23128,0.21671,0.33474
-0.30315,0.25628,0.23113,0.21554,0.33568
-0.30115,0.25218,0.23095,0.21436,0.3366
-0.29915,0.24808,0.23078,0.21317,0.33755
-0.29715,0.24399,0.23058,0.21199,0.33847
-0.29515,0.23991,0.2304,0.21082,0.33937
-0.29315,0.23585,0.23021,0.20966,0.34025
-0.29115,0.23179,0.23001,0.20849,0.34113
-0.28914,0.22772,0.22981,0.20733,0.34199
-0.28714,0.22365,0.22962,0.20616,0.34284
-0.28514,0.21957,0.22941,0.205,0.34369
-0.28314,0.21549,0.2292,0.20382,0.34454
-0.28114,0.2114,0.22897,0.20264,0.34539
-0.27914,0.20731,0.22872,0.20145,0.34623
-0.27714,0.20322,0.22845,0.20025,0.34707
-0.27514,0.19911,0.22817,0.19905,0.34791
-0.27314,0.19501,0.22786,0.19784,0.34875
-0.27114,0.1909,0.22754,0.19663,0.34959
-0.26913,0.1868,0.22721,0.19541,0.35043
-0.26713,0.18271,0.22688,0.19418,0.35125
-0.26513,0.17863,0.22654,0.19294,0.35208
-0.26313,0.17454,0.22619,0.1917,0.3529
-0.26113,0.17047,0.22582,0.19044,0.35373
-0.25913,0.1664,0.22545,0.18917,0.35455
-0.25713,0.16233,0.22505,0.18789,0.35535
-0.25513,0.15826,0.22464,0.1866,0.35615
-0.25313,0.15421,0.22421,0.18531,0.35694
-0.25113,0.15015,0.22377,0.18401,0.35773
-0.24912,0.1461,0.22331,0.18271,0.35851
-0.24712,0.14205,0.22284,0.18141,0.35927
-0.24512,0.13799,0.22234,0.1801,0.36003
-0.24312,0.13395,0.22181,0.17878,0.36077
-0.24112,0.12991,0.22126,0.17745,0.36149
-0.23912,0.12588,0.22069,0.17612,0.3622
-0.23712,0.12186,0.2201,0.17477,0.36288
-0.23512,0.11784,0.21949,0.17343,0.36354
-0.23312,0.11383,0.21886,0.17209,0.36421
-0.23112,0.10983,0.21821,0.17075,0.36488
-0.22911,0.10584,0.21753,0.1694,0.36554
-0.22711,0.10187,0.21683,0.16806,0.36621
-0.22511,0.097908,0.21611,0.16672,0.36687
-0.22311,0.093963,0.21537,0.16538,0.36753
-0.22111,0.090028,0.21459,0.16405,0.3682
-0.21911,0.086104,0.21379,0.16271,0.36885
-0.21711,0.082184,0.21297,0.16136,0.36949
-0.21511,0.078273,0.21212,0.16002,0.37012
-0.21311,0.07437,0.21126,0.15866,0.37075
-0.21111,0.070474,0.21037,0.1573,0.37136
-0.2091,0.066583,0.20946,0.15592,0.37196
-0.2071,0.062703,0.20854,0.15454,0.37255
-0.2051,0.058837,0.2076,0.15315,0.37313
-0.2031,0.054991,0.20665,0.15174,0.37372
-0.2011,0.051165,0.2057,0.15034,0.3743
-0.1991,0.047361,0.20474,0.14893,0.37487
-0.1971,0.04358,0.20376,0.14752,0.37544
-0.1951,0.039827,0.20277,0.14609,0.37599
-0.1931,0.036098,0.20175,0.14467,0.37655
-0.1911,0.032391,0.20071,0.14324,0.3771
-0.18909,0.028703,0.19965,0.14182,0.37767
-0.18709,0.025035,0.19858,0.14039,0.37822
-0.18509,0.021384,0.19749,0.13896,0.37878
-0.18309,0.017756,0.19639,0.13753,0.37932
-0.18109,0.014152,0.19528,0.13609,0.37985
-0.17909,0.010572,0.19416,0.13465,0.38038
-0.17709,0.0070176,0.19304,0.13321,0.38091
-0.17509,0.0034863,0.1919,0.13177,0.38142
-0.17309,-1.4733e-05,0.19074,0.13032,0.38192
-0.17109,-0.0034833,0.18958,0.12886,0.38239
-0.16908,-0.0069278,0.1884,0.12739,0.38285
-0.16708,-0.010348,0.18722,0.12591,0.3833
-0.16508,-0.013742,0.18603,0.12444,0.38373
-0.16308,-0.017092,0.18484,0.12296,0.38415
-0.16108,-0.020395,0.18364,0.12148,0.38455
-0.15908,-0.023664,0.18242,0.12,0.38495
-0.15708,-0.026893,0.18118,0.11853,0.38534
-0.15508,-0.030085,0.17993,0.11705,0.38573
-0.15308,-0.033248,0.17866,0.11557,0.38611
-0.15108,-0.03638,0.17738,0.11408,0.3865
-0.14907,-0.039481,0.17607,0.11258,0.38688
-0.14707,-0.042552,0.17475,0.11108,0.38725
-0.14507,-0.045598,0.17341,0.10958,0.38762
-0.14307,-0.048617,0.17206,0.10806,0.38798
-0.14107,-0.0516,0.1707,0.10654,0.38832
-0.13907,-0.054536,0.1693,0.10501,0.38867
-0.13707,-0.057427,0.1679,0.10348,0.38902
-0.13507,-0.060279,0.1665,0.10194,0.38939
-0.13307,-0.063096,0.16509,0.10041,0.38975
-0.13107,-0.065883,0.16369,0.098874,0.3901
-0.12906,-0.068628,0.16229,0.097333,0.39044
-0.12706,-0.071332,0.16089,0.095785,0.39078
-0.12506,-0.073981,0.1595,0.094227,0.3911
-0.12306,-0.07659,0.15811,0.092662,0.39141
-0.12106,-0.079162,0.15672,0.091091,0.39172
-0.11906,-0.081689,0.15533,0.089509,0.39203
-0.11706,-0.08417,0.15396,0.087914,0.39232
-0.11506,-0.086613,0.1526,0.08631,0.39261
-0.11306,-0.089018,0.15124,0.084698,0.3929
-0.11106,-0.091384,0.14989,0.083091,0.3932
-0.10905,-0.093709,0.14856,0.08148,0.39349
-0.10705,-0.095989,0.14723,0.079865,0.39378
-0.10505,-0.098231,0.14591,0.078247,0.39407
-0.10305,-0.10043,0.1446,0.076622,0.39434
-0.10105,-0.10258,0.14331,0.074988,0.39461
-0.09905,-0.10468,0.14204,0.073346,0.39486
-0.097049,-0.10674,0.14079,0.071699,0.3951
-0.095048,-0.10875,0.13956,0.070046,0.39534
-0.093047,-0.11073,0.13837,0.068381,0.39557
-0.091046,-0.11267,0.1372,0.066706,0.3958
-0.089045,-0.11458,0.13605,0.065024,0.39603
-0.087044,-0.11645,0.13493,0.063334,0.39624
-0.085043,-0.11828,0.13382,0.061649,0.39647
-0.083042,-0.12009,0.13274,0.059958,0.3967
-0.081041,-0.12185,0.13168,0.058262,0.39691
-0.07904,-0.12357,0.13065,0.056553,0.39714
-0.077039,-0.12525,0.12964,0.054827,0.39736
-0.075038,-0.12688,0.12865,0.053093,0.39759
-0.073037,-0.12847,0.12767,0.051357,0.39781
-0.071036,-0.13003,0.12672,0.049623,0.39803
-0.069035,-0.13155,0.12578,0.04789,0.39823
-0.067034,-0.13304,0.12485,0.046151,0.39842
-0.065033,-0.13449,0.12395,0.04441,0.39861
-0.063032,-0.1359,0.12309,0.042665,0.3988
-0.061031,-0.13728,0.12225,0.040919,0.39897
-0.05903,-0.13862,0.12143,0.039164,0.39914
-0.057029,-0.13993,0.12064,0.037402,0.39931
-0.055028,-0.1412,0.11987,0.035639,0.39947
-0.053027,-0.14243,0.11912,0.033874,0.39962
-0.051026,-0.14362,0.11839,0.03211,0.39977
-0.049025,-0.14476,0.11768,0.030338,0.39991
-0.047024,-0.14585,0.11699,0.028561,0.40004
-0.045023,-0.14689,0.11632,0.026776,0.40015
-0.043022,-0.14788,0.11567,0.024984,0.40027
-0.041021,-0.14883,0.11504,0.023187,0.40039
-0.03902,-0.14974,0.11444,0.021383,0.40049
-0.037019,-0.1506,0.11388,0.019573,0.4006
-0.035018,-0.1514,0.11334,0.017761,0.40069
-0.033017,-0.15215,0.11284,0.01595,0.40078
-0.031016,-0.15286,0.11237,0.014135,0.40086
-0.029015,-0.15352,0.1119,0.012312,0.40094
-0.027014,-0.15414,0.11147,0.010477,0.40103
-0.025013,-0.15473,0.11107,0.0086308,0.4011
-0.023012,-0.15528,0.11071,0.0067735,0.40117
-0.021011,-0.15579,0.11037,0.0049148,0.40124
-0.01901,-0.15626,0.11005,0.0030521,0.4013
-0.017009,-0.15669,0.10977,0.0011842,0.40137
-0.015008,-0.15708,0.10952,-0.00069421,0.40143
-0.013007,-0.15742,0.10932,-0.0025817,0.40151
-0.011006,-0.15772,0.10914,-0.0044752,0.40158
-0.0090045,-0.15798,0.109,-0.0063724,0.40166
-0.0070035,-0.15819,0.10889,-0.0082737,0.40173
-0.0050025,-0.15837,0.1088,-0.010174,0.40177
-0.0030015,-0.15849,0.10875,-0.012072,0.40184
-0.0010005,-0.15857,0.10872,-0.013965,0.4019
0.0010005,-0.15858,0.10872,-0.015854,0.40195
0.0030015,-0.15856,0.10875,-0.01774,0.40199
0.0050025,-0.15848,0.1088,-0.019624,0.40203
0.0070035,-0.15836,0.10888,-0.021511,0.40207
0.0090045,-0.15818,0.10899,-0.023407,0.4021
0.011006,-0.15793,0.10913,-0.025308,0.40213
0.013007,-0.15763,0.10928,-0.027209,0.40214
0.015008,-0.15724,0.10949,-0.029118,0.40214
0.017009,-0.15679,0.10974,-0.031037,0.40215
0.01901,-0.15629,0.11004,-0.032956,0.40215
0.021011,-0.15575,0.11036,-0.034877,0.40215
0.023012,-0.15517,0.1107,-0.0368,0.40216
0.025013,-0.15455,0.11108,-0.038725,0.40215
0.027014,-0.15389,0.11149,-0.040648,0.40214
0.029015,-0.15319,0.11192,-0.042571,0.40213
0.031016,-0.15247,0.11238,-0.04449,0.40211
0.033017,-0.15171,0.11286,-0.046404,0.40207
0.035018,-0.15092,0.11337,-0.048314,0.40204
0.037019,-0.1501,0.11392,-0.050218,0.402
0.03902,-0.14921,0.1145,-0.052111,0.40195
0.041021,-0.14829,0.11513,-0.053998,0.40189
0.043022,-0.14734,0.11577,-0.05588,0.40181
0.045023,-0.14635,0.11644,-0.057757,0.40173
0.047024,-0.14533,0.11714,-0.059626,0.40163
0.049025,-0.14427,0.11785,-0.061495,0.40154
0.051026,-0.14318,0.11858,-0.063359,0.40143
0.053027,-0.14203,0.11932,-0.065219,0.40131
0.055028,-0.14084,0.12007,-0.067081,0.40118
0.057029,-0.13958,0.12089,-0.068941,0.40106
0.05903,-0.13828,0.12172,-0.07079,0.40092
0.061031,-0.13694,0.12258,-0.072633,0.40079
0.063032,-0.13555,0.12345,-0.07447,0.40065
0.065033,-0.13412,0.12435,-0.076304,0.40051
0.067034,-0.13263,0.12528,-0.078135,0.40038
0.069035,-0.13111,0.12621,-0.079964,0.40024
0.071036,-0.12956,0.12717,-0.081791,0.4001
0.073037,-0.12798,0.12814,-0.083617,0.39995
0.075038,-0.12637,0.12911,-0.085442,0.39979
0.077039,-0.12473,0.1301,-0.087265,0.39963
0.07904,-0.12307,0.13111,-0.089083,0.39946
0.081041,-0.12134,0.13217,-0.090872,0.39929
0.083042,-0.11957,0.13326,-0.092644,0.39911
0.085043,-0.11776,0.13437,-0.094411,0.39892
0.087044,-0.11592,0.13552,-0.096177,0.39869
0.089045,-0.11403,0.13668,-0.097938,0.3985
0.091046,-0.1121,0.13787,-0.099692,0.39829
0.093047,-0.11012,0.13909,-0.10144,0.39807
0.095048,-0.10811,0.14032,-0.10318,0.39785
0.097049,-0.10607,0.14157,-0.10492,0.39761
0.09905,-0.10399,0.14282,-0.10665,0.39737
0.10105,-0.10188,0.14409,-0.10838,0.3971
0.10305,-0.099734,0.14536,-0.1101,0.39682
0.10505,-0.097556,0.14662,-0.11181,0.39653
0.10705,-0.095354,0.14788,-0.11352,0.39623
0.10905,-0.093123,0.14914,-0.11522,0.39592
0.11106,-0.090854,0.15042,-0.11691,0.39561
0.11306,-0.088535,0.1517,-0.11858,0.39532
0.11506,-0.086145,0.15302,-0.12024,0.39502
0.11706,-0.083711,0.15435,-0.1219,0.39472
0.11906,-0.081246,0.15568,-0.12356,0.39442
0.12106,-0.078759,0.15701,-0.1252,0.39411
0.12306,-0.076232,0.15836,-0.1268,0.39379
0.12506,-0.073663,0.15973,-0.12839,0.39345
0.12706,-0.071058,0.16109,-0.12996,0.39309
0.12906,-0.06842,0.16246,-0.13152,0.39272
0.13107,-0.065742,0.16382,-0.13306,0.39233
0.13307,-0.063025,0.16518,-0.13458,0.39194
0.13507,-0.060271,0.16654,-0.1361,0.39154
0.13707,-0.057479,0.1679,-0.13759,0.39114
0.13907,-0.054647,0.16927,-0.13908,0.39073
0.14107,-0.051777,0.17064,-0.14055,0.39031
0.14307,-0.048867,0.17203,-0.14201,0.3899
0.14507,-0.045924,0.17342,-0.14347,0.38946
0.14707,-0.042956,0.17483,-0.14493,0.38903
0.14907,-0.039964,0.17625,-0.14638,0.38858
0.15108,-0.036948,0.17767,-0.14784,0.38813
0.15308,-0.033895,0.17911,-0.14929,0.38768
0.15508,-0.030782,0.18056,-0.15076,0.38722
0.15708,-0.027637,0.18202,-0.15223,0.38676
0.15908,-0.024468,0.18347,-0.15369,0.38629
0.16108,-0.021273,0.18492,-0.15515,0.3858
0.16308,-0.018047,0.18638,-0.15659,0.3853
0.16508,-0.014792,0.18782,-0.15802,0.38481
0.16708,-0.011511,0.18925,-0.15944,0.38432
0.16908,-0.0082049,0.19066,-0.16086,0.38381
0.17109,-0.0048745,0.19207,-0.16227,0.3833
0.17309,-0.0015286,0.19347,-0.16367,0.38277
0.17509,0.0018329,0.19486,-0.16506,0.38222
0.17709,0.005213,0.19623,-0.16645,0.38166
0.17909,0.00861,0.19758,-0.16782,0.38108
0.18109,0.012028,0.19892,-0.16918,0.38051
0.18309,0.01547,0.20025,-0.17053,0.37993
0.18509,0.018937,0.20156,-0.17186,0.37935
0.18709,0.022426,0.20284,-0.17317,0.37876
0.18909,0.025937,0.20411,-0.17447,0.37816
0.1911,0.029471,0.20536,-0.17575,0.37758
0.1931,0.033026,0.20659,-0.17703,0.377
0.1951,0.036602,0.2078,-0.17831,0.37641
0.1971,0.040195,0.209,-0.17958,0.37581
0.1991,0.043809,0.21017,-0.18084,0.3752
0.2011,0.047434,0.21132,-0.18209,0.37458
0.2031,0.051064,0.21246,-0.18334,0.37396
0.2051,0.054697,0.21358,-0.18457,0.37334
0.2071,0.058337,0.2147,-0.18581,0.37271
0.2091,0.061984,0.2158,-0.18704,0.37207
0.21111,0.06564,0.21689,-0.18826,0.37143
0.21311,0.0693,0.21798,-0.18948,0.37079
0.21511,0.072971,0.21905,-0.19069,0.37013
0.21711,0.076659,0.22012,-0.1919,0.36947
0.21911,0.080365,0.22116,-0.19309,0.3688
0.22111,0.084094,0.2222,-0.19427,0.36813
0.22311,0.087846,0.22321,-0.19545,0.36745
0.22511,0.091622,0.2242,-0.19663,0.36675
0.22711,0.095402,0.22516,-0.19781,0.36604
0.22911,0.099188,0.22609,-0.19898,0.3653
0.23112,0.10298,0.22699,-0.20016,0.36455
0.23312,0.10678,0.22787,-0.20133,0.3638
0.23512,0.11058,0.22873,-0.20249,0.36304
0.23712,0.1144,0.22957,-0.20365,0.36227
0.23912,0.11823,0.2304,-0.20481,0.36149
0.24112,0.12207,0.23121,-0.20599,0.36067
0.24312,0.12592,0.23202,-0.20718,0.35983
0.24512,0.12977,0.2328,-0.20836,0.35898
0.24712,0.13363,0.23358,-0.20953,0.35811
0.24912,0.13749,0.23434,-0.21069,0.35724
0.25113,0.14136,0.23508,-0.21184,0.35634
0.25313,0.14524,0.23581,-0.21298,0.35545
0.25513,0.14914,0.23652,-0.2141,0.35456
0.25713,0.15304,0.23721,-0.21522,0.35366
0.25913,0.15696,0.23786,-0.21632,0.35275
0.26113,0.16088,0.23848,-0.21742,0.35184
0.26313,0.16481,0.23907,-0.21851,0.35094
0.26513,0.16875,0.23964,-0.21961,0.35004
0.26713,0.1727,0.24017,-0.2207,0.34914
0.26913,0.17665,0.24069,-0.22179,0.34825
0.27114,0.1806,0.24118,-0.22287,0.34737
0.27314,0.18455,0.24165,-0.22396,0.34647
0.27514,0.18852,0.2421,-0.22504,0.34557
0.27714,0.19251,0.24252,-0.22611,0.34466
0.27914,0.1965,0.24292,-0.22718,0.34376
0.28114,0.20048,0.24332,-0.22823,0.34286
0.28314,0.20447,0.24371,-0.22927,0.34194
0.28514,0.20846,0.24409,-0.23031,0.341
0.28714,0.21245,0.24445,-0.23134,0.34007
0.28914,0.21642,0.24481,-0.23236,0.33911
0.29115,0.22039,0.24517,-0.23338,0.33815
0.29315,0.22438,0.24551,-0.23439,0.33715
0.29515,0.22838,0.24581,-0.2354,0.33614
0.29715,0.23239,0.2461,-0.23641,0.33514
0.29915,0.23641,0.24636,-0.23741,0.33412
0.30115,0.24044,0.24661,-0.23841,0.33309
0.30315,0.24449,0.24686,-0.23941,0.33204
0.30515,0.24854,0.2471,-0.2404,0.33098
0.30715,0.25261,0.24733,-0.24139,0.32991
0.30915,0.25669,0.24755,-0.24237,0.32883
0.31116,0.26077,0.24774,-0.24334,0.32775
0.31316,0.26488,0.2479,-0.2443,0.32665
0.31516,0.26902,0.24806,-0.24527,0.32553
0.31716,0.27317,0.2482,-0.24623,0.32441
0.31916,0.27733,0.24833,-0.2472,0.32329
0.32116,0.2815,0.24844,-0.24816,0.32216
0.32316,0.28569,0.24853,-0.24911,0.32103
0.32516,0.28987,0.24862,-0.25006,0.31989
0.32716,0.29407,0.24871,-0.25101,0.31874
0.32916,0.29827,0.24878,-0.25196,0.31759
0.33117,0.30248,0.24883,-0.25291,0.31642
0.33317,0.30669,0.24886,-0.25386,0.31525
0.33517,0.31091,0.24888,-0.25482,0.31406
0.33717,0.31513,0.2489,-0.25577,0.31286
0.33917,0.31934,0.2489,-0.25672,0.31164
0.34117,0.32356,0.24888,-0.25766,0.31041
0.34317,0.32778,0.24883,-0.2586,0.30917
0.34517,0.33201,0.24877,-0.25954,0.30792
0.34717,0.33624,0.2487,-0.26048,0.30664
0.34917,0.34049,0.2486,-0.26143,0.30535
0.35118,0.34476,0.24849,-0.26237,0.30406
0.35318,0.34902,0.24838,-0.26331,0.30276
0.35518,0.35329,0.24825,-0.26424,0.30144
0.35718,0.35755,0.24811,-0.26517,0.30013
0.35918,0.36182,0.24796,-0.2661,0.2988
0.36118,0.36608,0.24779,-0.26702,0.29747
0.36318,0.37034,0.24761,-0.26793,0.29613
0.36518,0.37461,0.24743,-0.26884,0.29477
0.36718,0.37865,0.24704,-0.26959,0.29321
0.36918,0.38315,0.24704,-0.27067,0.29204
0.37119,0.38743,0.24684,-0.27159,0.29066
0.37319,0.3917,0.24663,-0.27251,0.28928
0.37519,0.39596,0.24643,-0.27343,0.2879
0.37719,0.40022,0.24623,-0.27435,0.2865
0.37919,0.40448,0.24605,-0.27528,0.28509
0.38119,0.40875,0.24588,-0.27622,0.28368
0.38319,0.41302,0.24572,-0.27715,0.28226
0.38519,0.4173,0.2456,-0.27809,0.28084
0.38719,0.4216,0.2455,-0.27902,0.2794
0.38919,0.42591,0.24541,-0.27994,0.27794
0.3912,0.43022,0.24533,-0.28085,0.27648
0.3932,0.43455,0.24526,-0.28175,0.27501
0.3952,0.4389,0.24519,-0.28264,0.27354
0.3972,0.44326,0.24513,-0.28352,0.27206
0.3992,0.44762,0.24508,-0.28438,0.27059
0.4012,0.452,0.24504,-0.28524,0.26911
0.4032,0.45639,0.245,-0.2861,0.26763
0.4052,0.46078,0.24496,-0.28694,0.26615
0.4072,0.46519,0.24492,-0.28779,0.26467
0.4092,0.46961,0.24488,-0.28863,0.26319
0.41121,0.47404,0.24484,-0.28948,0.26169
0.41321,0.47849,0.24479,-0.29032,0.26018
0.41521,0.48295,0.24473,-0.29116,0.25867
0.41721,0.48743,0.24466,-0.292,0.25714
0.41921,0.49192,0.2446,-0.29282,0.2556
0.42121,0.49642,0.24455,-0.29364,0.25405
0.42321,0.50094,0.2445,-0.29446,0.25249
0.42521,0.50547,0.24446,-0.29526,0.25092
0.42721,0.51001,0.24441,-0.29605,0.24934
0.42921,0.51456,0.24435,-0.29683,0.24774
0.43122,0.51911,0.2443,-0.29758,0.24614
0.43322,0.52367,0.24425,-0.29832,0.24452
0.43522,0.52823,0.24421,-0.29904,0.2429
0.43722,0.53281,0.24419,-0.29974,0.24127
0.43922,0.53739,0.24415,-0.30045,0.23963
0.44122,0.542,0.24411,-0.30114,0.23798
0.44322,0.54662,0.24407,-0.30183,0.23632
0.44522,0.55126,0.24404,-0.30251,0.23464
0.44722,0.55591,0.24401,-0.30317,0.23296
0.44922,0.56057,0.24397,-0.30383,0.23128
0.45123,0.56524,0.24394,-0.30447,0.22959
0.45323,0.56992,0.24389,-0.30511,0.2279
0.45523,0.57461,0.24383,-0.30573,0.2262
0.45723,0.5793,0.24373,-0.30634,0.22449
0.45923,0.58401,0.24362,-0.30693,0.22277
0.46123,0.58872,0.24348,-0.30752,0.22105
0.46323,0.59344,0.24332,-0.3081,0.21933
0.46523,0.59817,0.24312,-0.30867,0.2176
0.46723,0.60292,0.24289,-0.30921,0.2159
0.46923,0.60767,0.24262,-0.30974,0.21419
0.47124,0.61244,0.24232,-0.31024,0.21249
0.47324,0.6172,0.24202,-0.31071,0.21079
0.47524,0.62197,0.2417,-0.31117,0.20908
0.47724,0.62675,0.24136,-0.3116,0.20737
0.47924,0.63155,0.24098,-0.312,0.20566
0.48124,0.63636,0.24059,-0.31238,0.20394
0.48324,0.64119,0.24017,-0.31274,0.20222
0.48524,0.64604,0.23974,-0.31308,0.2005
0.48724,0.65091,0.23929,-0.3134,0.19878
0.48924,0.6558,0.2388,-0.31371,0.19705
0.49125,0.66068,0.23831,-0.31401,0.19532
0.49325,0.66559,0.2378,-0.31431,0.19357
0.49525,0.67052,0.23727,-0.31459,0.19182
0.49725,0.67545,0.23672,-0.31487,0.19006
0.49925,0.68038,0.23613,-0.31514,0.1883
0.50125,0.6853,0.23553,-0.31539,0.18653
0.50325,0.69022,0.2349,-0.31563,0.18477
0.50525,0.69513,0.23425,-0.31584,0.18301
0.50725,0.70004,0.23359,-0.31604,0.18125
0.50925,0.70494,0.23289,-0.31622,0.17949
0.51126,0.70984,0.23217,-0.31639,0.17773
0.51326,0.71473,0.23142,-0.31654,0.17597
0.51526,0.71964,0.23065,-0.31667,0.17422
0.51726,0.72455,0.22985,-0.3168,0.17247
0.51926,0.72946,0.22902,-0.31691,0.17072
0.52126,0.73437,0.22816,-0.31699,0.16897
0.52326,0.73927,0.22728,-0.31704,0.16723
0.52526,0.74417,0.22635,-0.31707,0.16549
0.52726,0.74906,0.22538,-0.31708,0.16375
0.52926,0.75393,0.22438,-0.31707,0.16202
0.53127,0.75878,0.22335,-0.31704,0.16029
0.53327,0.7636,0.22229,-0.31698,0.15857
0.53527,0.76841,0.22122,-0.31689,0.15685
0.53727,0.77323,0.22008,-0.31679,0.15515
0.53927,0.77803,0.2189,-0.31667,0.15345
0.54127,0.78283,0.21768,-0.31653,0.15175
0.54327,0.78762,0.21643,-0.31637,0.15005
0.54527,0.7924,0.21516,-0.31619,0.14837
0.54727,0.79718,0.21385,-0.31599,0.14669
0.54927,0.80194,0.21251,-0.31577,0.14501
0.55128,0.80669,0.21114,-0.31554,0.14334
0.55328,0.81144,0.20976,-0.31528,0.14168
0.55528,0.81616,0.20835,-0.315,0.14003
0.55728,0.82087,0.20693,-0.31469,0.13839
0.55928,0.82557,0.20549,-0.31436,0.13676
0.56128,0.83025,0.20402,-0.31401,0.13515
0.56328,0.83494,0.20252,-0.31364,0.13354
0.56528,0.83961,0.20098,-0.31324,0.13194
0.56728,0.84427,0.19943,-0.31282,0.13036
0.56928,0.84891,0.19786,-0.31239,0.12877
0.57129,0.85354,0.19627,-0.31195,0.1272
0.57329,0.85816,0.19465,-0.31149,0.12564
0.57529,0.86276,0.19301,-0.31101,0.12409
0.57729,0.86734,0.19134,-0.31052,0.12255
0.57929,0.87191,0.18966,-0.31002,0.12102
0.58129,0.87644,0.18797,-0.30949,0.1195
0.58329,0.88095,0.18627,-0.30894,0.118
0.58529,0.88542,0.18456,-0.30838,0.11651
0.58729,0.88987,0.18284,-0.30779,0.11505
0.58929,0.89429,0.18111,-0.30719,0.11361
0.5913,0.89869,0.17937,-0.30657,0.11218
0.5933,0.90305,0.17761,-0.30595,0.11076
0.5953,0.90738,0.17584,-0.30531,0.10935
0.5973,0.91167,0.17409,-0.30466,0.10797
0.5993,0.91591,0.17234,-0.30398,0.10661
0.6013,0.92009,0.1706,-0.30329,0.10526
0.6033,0.92425,0.16884,-0.30258,0.10392
0.6053,0.92837,0.16708,-0.30186,0.10259
0.6073,0.93245,0.16531,-0.30112,0.10128
0.6093,0.93651,0.16353,-0.30037,0.099969
0.61131,0.94052,0.16174,-0.29961,0.09867
0.61331,0.9445,0.15996,-0.29884,0.097383
0.61531,0.94843,0.15817,-0.29805,0.096116
0.61731,0.95231,0.15638,-0.29725,0.094875
0.61931,0.95613,0.1546,-0.29643,0.093654
0.62131,0.9599,0.15283,-0.29559,0.092448
0.62331,0.96361,0.15105,-0.29474,0.091257
0.62531,0.96729,0.14928,-0.29388,0.090079
0.62731,0.97093,0.14752,-0.29301,0.088919
0.62931,0.97452,0.14576,-0.29213,0.087776
0.63132,0.97808,0.14401,-0.29124,0.086649
0.63332,0.98159,0.14227,-0.29034,0.085539
0.63532,0.98505,0.14054,-0.28944,0.084446
0.63732,0.98847,0.13882,-0.28854,0.083365
0.63932,0.99182,0.13711,-0.28763,0.082301
0.64132,0.99514,0.1354,-0.28672,0.081248
0.64332,0.99841,0.1337,-0.2858,0.080205
0.64532,1.0016,0.13202,-0.28488,0.079177
0.64732,1.0048,0.13035,-0.28395,0.07817
0.64932,1.0078,0.12871,-0.28302,0.077189
0.65133,1.0108,0.12708,-0.28208,0.07623
0.65333,1.0138,0.12546,-0.28114,0.075284
0.65533,1.0167,0.12385,-0.28019,0.074352
0.65733,1.0195,0.12225,-0.27924,0.073433
0.65933,1.0223,0.12065,-0.27828,0.072529
0.66133,1.025,0.11908,-0.27731,0.071637
0.66333,1.0277,0.11751,-0.27634,0.070759
0.66533,1.0303,0.11596,-0.27537,0.069892
0.66733,1.0329,0.11442,-0.27439,0.069044
0.66933,1.0354,0.11291,-0.27341,0.068211
0.67134,1.0379,0.11142,-0.27242,0.067391
0.67334,1.0403,0.10993,-0.27143,0.06658
0.67534,1.0427,0.10848,-0.27043,0.065785
0.67734,1.045,0.10704,-0.26944,0.064992
0.67934,1.0472,0.10561,-0.26845,0.064205
0.68134,1.0494,0.1042,-0.26746,0.063425
0.68334,1.0516,0.1028,-0.26647,0.062649
0.68534,1.0537,0.10142,-0.26549,0.061879
0.68734,1.0557,0.10006,-0.2645,0.061113
0.68934,1.0577,0.098717,-0.26351,0.060358
0.69135,1.0596,0.097398,-0.26252,0.059613
0.69335,1.0615,0.096097,-0.26153,0.05888
0.69535,1.0634,0.094818,-0.26054,0.058161
0.69735,1.0652,0.093548,-0.25955,0.057453
0.69935,1.067,0.09228,-0.25856,0.056757
0.70135,1.0687,0.091019,-0.25757,0.056069
0.70335,1.0704,0.089759,-0.25657,0.055395
0.70535,1.0721,0.088505,-0.25557,0.054733
0.70735,1.0738,0.087259,-0.25457,0.054087
0.70935,1.0754,0.086022,-0.25357,0.053449
0.71136,1.077,0.084797,-0.25258,0.052821
0.71336,1.0785,0.083583,-0.25159,0.052201
0.71536,1.08,0.08238,-0.25059,0.05159
0.71736,1.0815,0.081186,-0.2496,0.050987
0.71936,1.083,0.080008,-0.24862,0.050391
0.72136,1.0844,0.078839,-0.24764,0.049805
0.72336,1.0858,0.077685,-0.24667,0.049224
0.72536,1.0871,0.076545,-0.24571,0.048647
0.72736,1.0884,0.075421,-0.24475,0.048072
0.72936,1.0897,0.074317,-0.24381,0.047506
0.73137,1.0909,0.073234,-0.24286,0.046946
0.73337,1.0922,0.072169,-0.24192,0.046393
0.73537,1.0934,0.071115,-0.24098,0.045846
0.73737,1.0945,0.070077,-0.24005,0.045307
0.73937,1.0957,0.069053,-0.23912,0.044776
0.74137,1.0968,0.068049,-0.2382,0.044251
0.74337,1.0979,0.067066,-0.23728,0.043735
0.74537,1.099,0.0661,-0.23637,0.043234
0.74737,1.1001,0.065146,-0.23546,0.04274
0.74937,1.1011,0.064203,-0.23455,0.042253
0.75138,1.1021,0.063274,-0.23365,0.041769
0.75338,1.1031,0.062357,-0.23276,0.041291
0.75538,1.1041,0.061443,-0.23186,0.040822
0.75738,1.1051,0.060543,-0.23097,0.040356
0.75938,1.106,0.059654,-0.23009,0.039894
0.76138,1.1069,0.058789,-0.22921,0.03944
0.76338,1.1078,0.057945,-0.22834,0.038992
0.76538,1.1087,0.057116,-0.22746,0.038549
0.76738,1.1096,0.056298,-0.22659,0.03811
0.76938,1.1104,0.055499,-0.22572,0.037677
0.77139,1.1112,0.054711,-0.22485,0.037249
0.77339,1.112,0.05394,-0.224,0.036829
0.77539,1.1128,0.053176,-0.22316,0.036414
0.77739,1.1135,0.052427,-0.22232,0.036004
0.77939,1.1142,0.051692,-0.22149,0.035596
0.78139,1.1149,0.050976,-0.22067,0.035196
0.78339,1.1155,0.050286,-0.21985,0.034807
0.78539,1.1161,0.049611,-0.21904,0.034425
0.78739,1.1168,0.048943,-0.21824,0.034046
0.78939,1.1173,0.048281,-0.21743,0.03367
0.7914,1.1179,0.047628,-0.21663,0.033297
0.7934,1.1185,0.046985,-0.21583,0.032927
0.7954,1.119,0.046359,-0.21503,0.032563
0.7974,1.1195,0.045738,-0.21424,0.032201
0.7994,1.1201,0.045126,-0.21345,0.031843
0.8014,1.1205,0.044523,-0.21267,0.031488
0.8034,1.121,0.043932,-0.21189,0.031136
0.8054,1.1215,0.043348,-0.21111,0.030788
0.8074,1.1219,0.042772,-0.21034,0.030444
0.8094,1.1224,0.042202,-0.20957,0.030104
0.81141,1.1228,0.041645,-0.20881,0.02977
0.81341,1.1232,0.041103,-0.20805,0.029442
0.81541,1.1236,0.040574,-0.20729,0.029118
0.81741,1.1239,0.040058,-0.20653,0.028804
0.81941,1.1243,0.039547,-0.20578,0.028493
0.82141,1.1247,0.039039,-0.20503,0.028185
0.82341,1.125,0.038547,-0.20429,0.027884
0.82541,1.1253,0.038064,-0.20355,0.027588
0.82741,1.1249,0.037568,-0.20267,0.027278
0.82941,1.1259,0.037118,-0.20207,0.027009
0.83142,1.1262,0.036654,-0.20134,0.026726
0.83342,1.1265,0.036196,-0.20061,0.026446
0.83542,1.1268,0.035742,-0.19989,0.02617
0.83742,1.127,0.035294,-0.19917,0.025898
0.83942,1.1273,0.034851,-0.19846,0.025629
0.84142,1.1275,0.034414,-0.19775,0.025364
0.84342,1.1278,0.033983,-0.19704,0.025103
0.84542,1.1281,0.033558,-0.19635,0.024843
0.84742,1.1283,0.033141,-0.19565,0.024585
0.84942,1.1285,0.032734,-0.19496,0.024331
0.85143,1.1287,0.032337,-0.19428,0.024081
0.85343,1.129,0.031947,-0.1936,0.023832
0.85543,1.1292,0.031562,-0.19291,0.023585
0.85743,1.1294,0.031181,-0.19224,0.023342
0.85943,1.1296,0.030804,-0.19156,0.023102
0.86143,1.1298,0.030431,-0.19089,0.022865
0.86343,1.13,0.03006,-0.19022,0.022632
0.86543,1.1302,0.029691,-0.18955,0.0224
0.86743,1.1304,0.029324,-0.18889,0.02217
0.86943,1.1306,0.028961,-0.18823,0.021944
0.87144,1.1308,0.028605,-0.18758,0.021721
0.87344,1.131,0.028254,-0.18694,0.021502
0.87544,1.1311,0.027906,-0.18629,0.021285
0.87744,1.1313,0.027565,-0.18565,0.021068
0.87944,1.1315,0.02723,-0.18501,0.020854
0.88144,1.1316,0.026906,-0.18437,0.020643
0.88344,1.1318,0.026593,-0.18373,0.020434
0.88544,1.1319,0.026291,-0.1831,0.020228
0.88744,1.132,0.025994,-0.18247,0.020024
0.88944,1.1322,0.025703,-0.18185,0.019821
0.89145,1.1323,0.025418,-0.18123,0.01962
0.89345,1.1324,0.025136,-0.18062,0.01942
0.89545,1.1325,0.024856,-0.18,0.01922
0.89745,1.1326,0.024583,-0.17939,0.019024
0.89945,1.1327,0.024311,-0.17878,0.01883
0.90145,1.1328,0.02405,-0.17818,0.018639
0.90345,1.1329,0.023794,-0.17758,0.018448
0.90545,1.133,0.023541,-0.17698,0.01826
0.90745,1.1331,0.023296,-0.17639,0.018074
0.90945,1.1331,0.023056,-0.1758,0.017888
0.91146,1.1332,0.022817,-0.17521,0.017704
0.91346,1.1333,0.02258,-0.17462,0.017522
0.91546,1.1333,0.022346,-0.17404,0.01734
0.91746,1.1334,0.022113,-0.17346,0.017161
0.91946,1.1334,0.021884,-0.17288,0.016984
0.92146,1.1335,0.021659,-0.1723,0.01681
0.92346,1.1335,0.021438,-0.17173,0.016638
0.92546,1.1335,0.021219,-0.17115,0.016468
0.92746,1.1336,0.021004,-0.17059,0.016302
0.92946,1.1336,0.020789,-0.17002,0.016137
0.93147,1.1336,0.020576,-0.16945,0.015975
0.93347,1.1337,0.020367,-0.16889,0.015816
0.93547,1.1337,0.02016,-0.16833,0.015659
0.93747,1.1337,0.019956,-0.16778,0.015504
0.93947,1.1337,0.019754,-0.16722,0.015351
0.94147,1.1337,0.019555,-0.16667,0.0152
0.94347,1.1337,0.019359,-0.16612,0.015051
0.94547,1.1337,0.019164,-0.16557,0.014904
0.94747,1.1338,0.018974,-0.16503,0.014758
0.94947,1.1338,0.018788,-0.16448,0.014614
0.95148,1.1338,0.018605,-0.16394,0.01447
0.95348,1.1338,0.018423,-0.16341,0.014327
0.95548,1.1338,0.018245,-0.16287,0.014185
0.95748,1.1338,0.018071,-0.16234,0.014046
0.95948,1.1338,0.017901,-0.16182,0.013909
0.96148,1.1338,0.017733,-0.16129,0.013774
0.96348,1.1338,0.017568,-0.16076,0.01364
0.96548,1.1338,0.017404,-0.16024,0.013507
0.96748,1.1338,0.017244,-0.15972,0.013376
0.96948,1.1338,0.017085,-0.1592,0.013248
0.97149,1.1338,0.016928,-0.15869,0.013121
0.97349,1.1338,0.01677,-0.15817,0.012996
0.97549,1.1338,0.016613,-0.15766,0.012872
0.97749,1.1338,0.016456,-0.15715,0.01275
0.97949,1.1338,0.016301,-0.15665,0.012629
0.98149,1.1338,0.016148,-0.15614,0.012509
0.98349,1.1338,0.015996,-0.15563,0.012392
0.98549,1.1338,0.015848,-0.15513,0.012277
0.98749,1.1338,0.015705,-0.15463,0.012165
0.98949,1.1338,0.015566,-0.15413,0.012056
0.9915,1.1338,0.01543,-0.15362,0.011949
0.9935,1.1338,0.015295,-0.15313,0.011844
0.9955,1.1337,0.015161,-0.15263,0.011739
0.9975,1.1337,0.015029,-0.15213,0.011637
0.9995,1.1337,0.014898,-0.15164,0.011537
1.0015,1.1337,0.014767,-0.15115,0.011438
1.0035,1.1337,0.014637,-0.15066,0.011339
1.0055,1.1336,0.014507,-0.15017,0.011242
1.0075,1.1336,0.014379,-0.14968,0.011146
1.0095,1.1336,0.014252,-0.1492,0.011052
1.0115,1.1336,0.014126,-0.14872,0.010958
1.0135,1.1335,0.014003,-0.14824,0.010865
1.0155,1.1335,0.013881,-0.14776,0.010774
1.0175,1.1335,0.013761,-0.14728,0.010684
1.0195,1.1334,0.013643,-0.14681,0.010595
1.0215,1.1334,0.013526,-0.14634,0.010507
1.0235,1.1334,0.01341,-0.14587,0.01042
1.0255,1.1333,0.013295,-0.14541,0.010332
1.0275,1.1333,0.013181,-0.14494,0.010246
1.0295,1.1333,0.013069,-0.14448,0.010161
1.0315,1.1332,0.012959,-0.14402,0.010075
1.0335,1.1332,0.012851,-0.14356,0.009991
1.0355,1.1331,0.012744,-0.14311,0.0099076
1.0375,1.1331,0.012639,-0.14266,0.0098257
1.0395,1.1331,0.012535,-0.14221,0.0097446
1.0415,1.133,0.012433,-0.14176,0.0096647
1.0435,1.133,0.012332,-0.14131,0.0095858
1.0455,1.1329,0.012232,-0.14086,0.0095075
1.0475,1.1329,0.012132,-0.14041,0.0094298
1.0495,1.1328,0.012034,-0.13997,0.0093531
1.0515,1.1328,0.011936,-0.13952,0.0092775
1.0535,1.1327,0.011838,-0.13908,0.0092029
1.0555,1.1327,0.011742,-0.13864,0.009129
1.0575,1.1326,0.011647,-0.13819,0.0090558
1.0595,1.1326,0.011552,-0.13775,0.0089834
1.0615,1.1325,0.011458,-0.13731,0.0089113
1.0635,1.1325,0.011364,-0.13688,0.0088401
1.0655,1.1324,0.01127,-0.13644,0.0087704
1.0675,1.1324,0.011178,-0.13601,0.0087016
1.0695,1.1323,0.011087,-0.13558,0.0086336
1.0715,1.1323,0.010998,-0.13515,0.0085664
1.0735,1.1322,0.010911,-0.13472,0.0084994
1.0755,1.1322,0.010825,-0.1343,0.0084333
1.0775,1.1321,0.01074,-0.13388,0.0083676
1.0795,1.1321,0.010655,-0.13345,0.008302
1.0815,1.132,0.010571,-0.13303,0.0082367
1.0835,1.1319,0.010487,-0.13262,0.0081719
1.0855,1.1319,0.010404,-0.1322,0.0081074
1.0875,1.1318,0.010321,-0.13178,0.0080436
1.0895,1.1318,0.010238,-0.13137,0.0079804
1.0915,1.1317,0.010156,-0.13095,0.0079178
1.0935,1.1317,0.010074,-0.13054,0.0078562
1.0955,1.1316,0.009992,-0.13013,0.0077955
1.0975,1.1316,0.0099111,-0.12972,0.0077356
1.0995,1.1315,0.0098309,-0.12931,0.007676
1.1016,1.1314,0.0097511,-0.12891,0.0076166
1.1036,1.1314,0.0096719,-0.1285,0.0075573
1.1056,1.1313,0.0095933,-0.1281,0.0074982
1.1076,1.1313,0.0095153,-0.1277,0.0074393
1.1096,1.1312,0.0094375,-0.1273,0.007381
1.1116,1.1311,0.0093597,-0.1269,0.0073233
1.1136,1.1311,0.009282,-0.12651,0.0072665
1.1156,1.131,0.0092043,-0.12611,0.0072111
1.1176,1.131,0.0091276,-0.12572,0.0071566
1.1196,1.1309,0.0090524,-0.12533,0.0071025
1.1216,1.1308,0.0089783,-0.12493,0.0070487
1.1236,1.1308,0.0089049,-0.12454,0.0069952
1.1256,1.1307,0.0088323,-0.12416,0.006942
1.1276,1.1306,0.0087612,-0.12377,0.0068892
1.1296,1.1306,0.0086901,-0.12338,0.0068372
1.1316,1.1305,0.0086192,-0.123,0.0067857
1.1336,1.1305,0.0085488,-0.12262,0.0067346
1.1356,1.1304,0.0084786,-0.12223,0.0066837
1.1376,1.1303,0.0084088,-0.12185,0.0066331
1.1396,1.1303,0.0083394,-0.12147,0.0065827
1.1416,1.1302,0.0082702,-0.1211,0.0065325
1.1436,1.1301,0.0082018,-0.12072,0.006483
1.1456,1.1301,0.008134,-0.12034,0.0064339
1.1476,1.13,0.0080671,-0.11997,0.0063852
1.1496,1.1299,0.0080012,-0.1196,0.0063371
1.1516,1.1299,0.0079362,-0.11923,0.0062891
1.1536,1.1298,0.0078721,-0.11886,0.0062418
1.1556,1.1297,0.0078093,-0.11849,0.0061951
1.1576,1.1297,0.0077473,-0.11812,0.0061488
1.1596,1.1296,0.007686,-0.11776,0.006103
1.1616,1.1295,0.0076257,-0.11739,0.0060575
1.1636,1.1295,0.0075659,-0.11703,0.006012
1.1656,1.1294,0.0075068,-0.11667,0.0059668
1.1676,1.1293,0.0074479,-0.1163,0.0059218
1.1696,1.1293,0.0073896,-0.11594,0.0058774
1.1716,1.1292,0.0073322,-0.11559,0.0058337
1.1736,1.1291,0.0072762,-0.11523,0.0057909
1.1756,1.129,0.0072213,-0.11487,0.0057488
1.1776,1.129,0.007167,-0.11451,0.0057072
1.1796,1.1289,0.0071134,-0.11416,0.0056664
1.1816,1.1288,0.0070602,-0.11381,0.0056262
1.1836,1.1288,0.0070076,-0.11346,0.0055861
1.1856,1.1287,0.0069555,-0.1131,0.0055465
1.1876,1.1286,0.006904,-0.11276,0.0055071
1.1896,1.1285,0.0068528,-0.11241,0.005468
1.1916,1.1285,0.0068024,-0.11206,0.0054296
1.1936,1.1284,0.0067528,-0.11172,0.0053912
1.1956,1.1283,0.006704,-0.11137,0.0053528
1.1976,1.1282,0.0066557,-0.11103,0.0053146
1.1996,1.1282,0.0066079,-0.11069,0.0052762
1.2016,1.1281,0.0065607,-0.11035,0.0052378
1.2036,1.128,0.0065139,-0.11002,0.0051993
1.2056,1.1279,0.0064677,-0.10968,0.0051609
1.2076,1.1279,0.0064219,-0.10935,0.0051227
1.2096,1.1278,0.0063765,-0.10901,0.0050848
1.2116,1.1277,0.0063315,-0.10868,0.0050473
1.2136,1.1276,0.0062869,-0.10835,0.00501
1.2156,1.1275,0.0062426,-0.10802,0.004973
1.2176,1.1275,0.0061987,-0.10769,0.0049366
1.2196,1.1274,0.0061551,-0.10736,0.0049012
1.2216,1.1273,0.006112,-0.10703,0.0048665
1.2236,1.1272,0.0060691,-0.1067,0.0048325
1.2256,1.1272,0.0060265,-0.10638,0.0047987
1.2276,1.1271,0.0059841,-0.10605,0.004765
1.2296,1.127,0.0059421,-0.10573,0.0047313
1.2316,1.1269,0.0059004,-0.1054,0.0046974
1.2336,1.1268,0.005859,-0.10508,0.0046641
1.2356,1.1268,0.0058181,-0.10476,0.004631
1.2376,1.1267,0.0057775,-0.10444,0.0045982
1.2396,1.1266,0.0057374,-0.10412,0.0045656
1.2416,1.1265,0.0056979,-0.10381,0.0045336
1.2436,1.1265,0.0056587,-0.10349,0.0045017
1.2456,1.1264,0.0056198,-0.10318,0.0044701
1.2476,1.1263,0.0055813,-0.10287,0.0044387
1.2496,1.1262,0.0055431,-0.10255,0.0044076
1.2516,1.1261,0.0055052,-0.10224,0.0043766
1.2536,1.1261,0.0054675,-0.10193,0.0043459
1.2556,1.126,0.00543,-0.10162,0.0043153
1.2576,1.1259,0.0053928,-0.10131,0.0042848
1.2596,1.1258,0.0053559,-0.101,0.0042547
1.2616,1.1257,0.0053192,-0.10069,0.0042248
1.2636,1.1257,0.0052828,-0.10039,0.0041951
1.2656,1.1256,0.0052468,-0.10008,0.0041658
1.2676,1.1255,0.0052111,-0.099777,0.0041368
1.2696,1.1254,0.0051758,-0.099474,0.0041081
1.2716,1.1253,0.0051409,-0.099173,0.0040798
1.2736,1.1252,0.0051064,-0.098873,0.0040518
1.2756,1.1252,0.0050723,-0.098574,0.0040239
1.2776,1.1251,0.0050385,-0.098276,0.0039962
1.2796,1.125,0.0050051,-0.097979,0.0039686
1.2816,1.1249,0.004972,-0.097684,0.0039412
1.2836,1.1248,0.0049392,-0.097389,0.003914
1.2856,1.1248,0.0049066,-0.097095,0.0038868
1.2876,1.1247,0.0048743,-0.096801,0.00386
1.2896,1.1246,0.0048422,-0.096508,0.0038333
1.2916,1.1245,0.0048104,-0.096215,0.0038068
1.2936,1.1244,0.0047789,-0.095923,0.0037806
1.2956,1.1243,0.0047476,-0.095632,0.0037545
1.2976,1.1242,0.0047166,-0.095342,0.0037287
1.2996,1.1242,0.0046857,-0.095053,0.003703
1.3017,1.1241,0.004655,-0.094764,0.0036774
1.3037,1.124,0.0046245,-0.094477,0.0036521
1.3057,1.1239,0.0045942,-0.09419,0.0036269
1.3077,1.1238,0.0045641,-0.093905,0.0036019
1.3097,1.1237,0.0045344,-0.093621,0.0035774
1.3117,1.1237,0.004505,-0.093338,0.0035533
1.3137,1.1236,0.0044759,-0.093057,0.0035295
1.3157,1.1235,0.0044469,-0.092776,0.0035061
1.3177,1.1234,0.0044182,-0.092497,0.0034828
1.3197,1.1233,0.0043896,-0.092218,0.0034596
1.3217,1.1232,0.0043612,-0.091941,0.0034367
1.3237,1.1231,0.004333,-0.091664,0.0034138
1.3257,1.1231,0.0043048,-0.091388,0.0033911
1.3277,1.123,0.0042768,-0.091112,0.0033685
1.3297,1.1229,0.004249,-0.090837,0.0033459
1.3317,1.1228,0.0042213,-0.090563,0.0033236
1.3337,1.1227,0.0041937,-0.090289,0.0033014
1.3357,1.1226,0.0041664,-0.090016,0.0032794
1.3377,1.1226,0.0041392,-0.089743,0.0032577
1.3397,1.1225,0.0041123,-0.089472,0.0032361
1.3417,1.1224,0.0040856,-0.089202,0.0032147
1.3437,1.1223,0.0040591,-0.088932,0.0031934
1.3457,1.1222,0.0040327,-0.088663,0.0031722
1.3477,1.1221,0.0040066,-0.088396,0.0031512
1.3497,1.122,0.0039807,-0.088129,0.0031304
1.3517,1.122,0.0039552,-0.087863,0.0031098
1.3537,1.1219,0.0039299,-0.087598,0.0030895
1.3557,1.1218,0.0039049,-0.087335,0.0030694
1.3577,1.1217,0.0038801,-0.087072,0.0030496
1.3597,1.1216,0.0038554,-0.08681,0.0030299
1.3617,1.1215,0.003831,-0.086549,0.0030103
1.3637,1.1214,0.0038068,-0.086289,0.002991
1.3657,1.1214,0.0037827,-0.086029,0.0029719
1.3677,1.1213,0.0037589,-0.08577,0.0029529
1.3697,1.1212,0.0037352,-0.085512,0.002934
1.3717,1.1211,0.0037116,-0.085254,0.0029152
1.3737,1.121,0.0036882,-0.084997,0.0028965
1.3757,1.1209,0.0036649,-0.084741,0.002878
1.3777,1.1208,0.0036418,-0.084485,0.0028595
1.3797,1.1207,0.0036189,-0.084231,0.0028413
1.3817,1.1207,0.0035962,-0.083978,0.0028232
1.3837,1.1206,0.0035737,-0.083726,0.0028052
1.3857,1.1205,0.0035514,-0.083474,0.0027873
1.3877,1.1204,0.0035293,-0.083224,0.0027695
1.3897,1.1203,0.0035073,-0.082974,0.0027519
1.3917,1.1202,0.0034855,-0.082726,0.0027345
1.3937,1.1201,0.0034638,-0.082478,0.002717
1.3957,1.1201,0.0034422,-0.082231,0.0026996
1.3977,1.12,0.0034207,-0.081984,0.0026822
1.3997,1.1199,0.0033994,-0.081737,0.0026649
1.4017,1.1198,0.0033781,-0.081491,0.0026477
1.4037,1.1197,0.003357,-0.081246,0.0026307
1.4057,1.1196,0.003336,-0.081002,0.0026137
1.4077,1.1195,0.0033153,-0.080758,0.002597
1.4097,1.1194,0.0032948,-0.080516,0.0025805
1.4117,1.1194,0.0032745,-0.080274,0.0025642
1.4137,1.1193,0.0032543,-0.080033,0.0025482
1.4157,1.1192,0.0032343,-0.079793,0.0025323
1.4177,1.1191,0.0032145,-0.079554,0.0025165
1.4197,1.119,0.0031947,-0.079315,0.0025008
1.4217,1.1189,0.0031751,-0.079077,0.0024852
1.4237,1.1188,0.0031557,-0.078839,0.0024698
1.4257,1.1187,0.0031364,-0.078602,0.0024546
1.4277,1.1187,0.0031173,-0.078366,0.0024394
1.4297,1.1186,0.0030983,-0.07813,0.0024243
1.4317,1.1185,0.0030795,-0.077896,0.0024094
1.4337,1.1184,0.0030607,-0.077661,0.0023944
1.4357,1.1183,0.0030421,-0.077428,0.0023795
1.4377,1.1182,0.0030236,-0.077195,0.0023648
1.4397,1.1181,0.0030052,-0.076964,0.0023501
1.4417,1.118,0.0029869,-0.076733,0.0023356
1.4437,1.118,0.0029688,-0.076503,0.0023212
1.4457,1.1179,0.0029507,-0.076274,0.0023068
1.4477,1.1178,0.0029328,-0.076046,0.0022926
1.4497,1.1177,0.002915,-0.075818,0.0022785
1.4517,1.1176,0.0028973,-0.075591,0.0022644
1.4537,1.1175,0.0028798,-0.075364,0.0022504
1.4557,1.1174,0.0028623,-0.075138,0.0022365
1.4577,1.1173,0.002845,-0.074913,0.0022226
1.4597,1.1172,0.0028277,-0.074688,0.0022087
1.4617,1.1172,0.0028106,-0.074463,0.0021949
1.4637,1.1171,0.0027936,-0.07424,0.0021812
1.4657,1.117,0.0027767,-0.074017,0.0021676
1.4677,1.1169,0.0027599,-0.073794,0.0021541
1.4697,1.1168,0.0027434,-0.073573,0.0021408
1.4717,1.1167,0.0027269,-0.073352,0.0021275
1.4737,1.1166,0.0027106,-0.073132,0.0021144
1.4757,1.1165,0.0026944,-0.072913,0.0021014
1.4777,1.1165,0.0026782,-0.072694,0.0020885
1.4797,1.1164,0.0026621,-0.072476,0.0020756
1.4817,1.1163,0.0026462,-0.072259,0.0020629
1.4837,1.1162,0.0026305,-0.072043,0.0020505
1.4857,1.1161,0.002615,-0.071828,0.0020383
1.4877,1.116,0.0025996,-0.071614,0.0020262
1.4897,1.1159,0.0025842,-0.071401,0.0020141
1.4917,1.1158,0.002569,-0.071188,0.0020022
1.4937,1.1158,0.0025538,-0.070976,0.0019902
1.4957,1.1157,0.0025387,-0.070764,0.0019782
1.4977,1.1156,0.0025238,-0.070552,0.0019663
1.4997,1.1155,0.0025089,-0.070341,0.0019545
1.5018,1.1154,0.0024941,-0.07013,0.0019428
1.5038,1.1153,0.0024794,-0.06992,0.0019311
1.5058,1.1152,0.0024648,-0.06971,0.0019195
1.5078,1.1151,0.0024502,-0.069502,0.0019079
1.5098,1.1151,0.0024357,-0.069294,0.0018962
1.5118,1.115,0.0024212,-0.069086,0.0018847
1.5138,1.1149,0.0024068,-0.068878,0.0018732
1.5158,1.1148,0.0023926,-0.068672,0.0018618
1.5178,1.1147,0.0023784,-0.068466,0.0018506
1.5198,1.1146,0.0023645,-0.068261,0.0018396
1.5218,1.1145,0.0023507,-0.068057,0.0018287
1.5238,1.1144,0.002337,-0.067854,0.0018179
1.5258,1.1143,0.0023233,-0.067651,0.0018072
1.5278,1.1143,0.0023097,-0.067449,0.0017965
1.5298,1.1142,0.0022962,-0.067247,0.0017858
1.5318,1.1141,0.0022827,-0.067046,0.0017752
1.5338,1.114,0.0022694,-0.066846,0.0017646
1.5358,1.1139,0.0022562,-0.066646,0.001754
1.5378,1.1138,0.002243,-0.066447,0.0017436
1.5398,1.1137,0.00223,-0.066249,0.0017331
1.5418,1.1136,0.0022171,-0.066051,0.0017228
1.5438,1.1136,0.0022043,-0.065854,0.0017125
1.5458,1.1135,0.0021915,-0.065657,0.0017024
1.5478,1.1134,0.0021788,-0.065461,0.0016922
1.5498,1.1133,0.0021662,-0.065265,0.0016821
1.5518,1.1132,0.0021536,-0.06507,0.0016721
1.5538,1.1131,0.0021411,-0.064875,0.0016623
1.5558,1.113,0.0021288,-0.064681,0.0016525
1.5578,1.1129,0.0021165,-0.064488,0.0016428
1.5598,1.1129,0.0021043,-0.064295,0.0016332
1.5618,1.1128,0.0020922,-0.064103,0.0016237
1.5638,1.1127,0.0020802,-0.063912,0.0016143
1.5658,1.1126,0.0020683,-0.063721,0.001605
1.5678,1.1125,0.0020565,-0.063531,0.0015957
1.5698,1.1124,0.0020447,-0.063341,0.0015864
1.5718,1.1123,0.0020331,-0.063152,0.0015772
1.5738,1.1122,0.0020214,-0.062963,0.001568
1.5758,1.1122,0.0020098,-0.062774,0.0015588
1.5778,1.1121,0.0019983,-0.062587,0.0015496
1.5798,1.112,0.0019868,-0.062399,0.0015404
1.5818,1.1119,0.0019754,-0.062212,0.0015314
1.5838,1.1118,0.0019641,-0.062026,0.0015224
1.5858,1.1117,0.0019529,-0.061841,0.0015134
1.5878,1.1116,0.0019417,-0.061656,0.0015046
1.5898,1.1115,0.0019306,-0.061472,0.0014958
1.5918,1.1115,0.0019196,-0.061288,0.0014871
1.5938,1.1114,0.0019087,-0.061104,0.0014784
1.5958,1.1113,0.0018978,-0.060922,0.0014698
1.5978,1.1112,0.001887,-0.060739,0.0014613
1.5998,1.1111,0.0018763,-0.060558,0.0014528
1.6018,1.111,0.0018656,-0.060377,0.0014443
1.6038,1.1109,0.001855,-0.060196,0.001436
1.6058,1.1108,0.0018444,-0.060016,0.0014276
1.6078,1.1108,0.001834,-0.059837,0.0014193
1.6098,1.1107,0.0018236,-0.059658,0.0014111
1.6118,1.1106,0.0018132,-0.05948,0.001403
1.6138,1.1105,0.001803,-0.059302,0.0013949
1.6158,1.1104,0.0017928,-0.059124,0.0013868
1.6178,1.1103,0.0017827,-0.058947,0.0013788
1.6198,1.1102,0.0017726,-0.05877,0.0013708
1.6218,1.1102,0.0017626,-0.058593,0.0013628
1.6238,1.1101,0.0017527,-0.058418,0.001355
1.6258,1.11,0.0017429,-0.058242,0.0013473
1.6278,1.1099,0.0017331,-0.058067,0.0013395
1.6298,1.1098,0.0017234,-0.057893,0.0013318
1.6318,1.1097,0.0017138,-0.05772,0.0013242
1.6338,1.1096,0.0017043,-0.057548,0.0013168
1.6358,1.1095,0.0016949,-0.057376,0.0013094
1.6378,1.1095,0.0016855,-0.057205,0.001302
1.6398,1.1094,0.0016762,-0.057034,0.0012947
1.6418,1.1093,0.0016669,-0.056864,0.0012874
1.6438,1.1092,0.0016577,-0.056695,0.0012803
1.6458,1.1091,0.0016485,-0.056526,0.0012731
1.6478,1.109,0.0016394,-0.056357,0.001266
1.6498,1.1089,0.0016303,-0.056189,0.0012589
1.6518,1.1089,0.0016213,-0.056021,0.0012518
1.6538,1.1088,0.0016123,-0.055854,0.0012448
1.6558,1.1087,0.0016034,-0.055686,0.0012377
1.6578,1.1086,0.0015945,-0.055519,0.0012307
1.6598,1.1085,0.0015856,-0.055353,0.0012237
1.6618,1.1084,0.0015768,-0.055187,0.0012167
1.6638,1.1083,0.0015681,-0.055021,0.0012098
1.6658,1.1083,0.0015594,-0.054856,0.0012029
1.6678,1.1082,0.0015507,-0.054691,0.0011959
1.6698,1.1081,0.0015421,-0.054527,0.001189
1.6718,1.108,0.0015335,-0.054363,0.0011821
1.6738,1.1079,0.001525,-0.0542,0.0011753
1.6758,1.1078,0.0015166,-0.054038,0.0011686
1.6778,1.1077,0.0015082,-0.053876,0.001162
1.6798,1.1077,0.0014999,-0.053714,0.0011554
1.6818,1.1076,0.0014917,-0.053553,0.0011489
1.6838,1.1075,0.0014835,-0.053392,0.0011425
1.6858,1.1074,0.0014754,-0.053233,0.0011362
1.6878,1.1073,0.0014674,-0.053073,0.00113
1.6898,1.1072,0.0014595,-0.052915,0.0011238
1.6918,1.1071,0.0014516,-0.052757,0.0011177
1.6938,1.1071,0.0014437,-0.052599,0.0011116
1.6958,1.107,0.0014359,-0.052441,0.0011055
1.6978,1.1069,0.0014281,-0.052284,0.0010994
1.6998,1.1068,0.0014203,-0.052128,0.0010934
1.7019,1.1067,0.0014126,-0.051971,0.0010873
1.7039,1.1066,0.0014049,-0.051816,0.0010813
1.7059,1.1065,0.0013973,-0.05166,0.0010753
1.7079,1.1065,0.0013897,-0.051505,0.0010693
1.7099,1.1064,0.0013821,-0.051351,0.0010633
1.7119,1.1063,0.0013746,-0.051197,0.0010574
1.7139,1.1062,0.0013671,-0.051044,0.0010515
1.7159,1.1061,0.0013597,-0.050891,0.0010457
1.7179,1.106,0.0013524,-0.050738,0.0010399
1.7199,1.1059,0.0013451,-0.050586,0.0010341
1.7219,1.1059,0.0013378,-0.050434,0.0010282
1.7239,1.1058,0.0013305,-0.050282,0.0010224
1.7259,1.1057,0.0013233,-0.050131,0.0010167
1.7279,1.1056,0.0013161,-0.04998,0.001011
1.7299,1.1055,0.001309,-0.04983,0.0010053
1.7319,1.1054,0.0013019,-0.04968,0.00099971
1.7339,1.1054,0.0012949,-0.049531,0.00099419
1.7359,1.1053,0.001288,-0.049383,0.00098878
1.7379,1.1052,0.0012811,-0.049235,0.00098344
1.7399,1.1051,0.0012742,-0.049088,0.00097812
1.7419,1.105,0.0012675,-0.048941,0.00097284
1.7439,1.1049,0.0012607,-0.048794,0.00096758
1.7459,1.1049,0.001254,-0.048647,0.00096234
1.7479,1.1048,0.0012473,-0.048501,0.00095713
1.7499,1.1047,0.0012406,-0.048356,0.00095193
1.7519,1.1046,0.001234,-0.04821,0.00094675
1.7539,1.1045,0.0012274,-0.048065,0.00094159
1.7559,1.1044,0.0012208,-0.047921,0.00093646
1.7579,1.1044,0.0012143,-0.047777,0.00093134
1.7599,1.1043,0.0012078,-0.047633,0.00092624
1.7619,1.1042,0.0012014,-0.04749,0.00092116
1.7639,1.1041,0.001195,-0.047347,0.00091613
1.7659,1.104,0.0011886,-0.047204,0.00091112
1.7679,1.1039,0.0011822,-0.047062,0.00090612
1.7699,1.1039,0.0011759,-0.04692,0.00090112
1.7719,1.1038,0.0011696,-0.046778,0.00089613
1.7739,1.1037,0.0011633,-0.046637,0.00089115
1.7759,1.1036,0.0011571,-0.046496,0.00088623
1.7779,1.1035,0.0011509,-0.046356,0.00088137
1.7799,1.1034,0.0011448,-0.046216,0.00087657
1.7819,1.1034,0.0011388,-0.046077,0.00087179
1.7839,1.1033,0.0011327,-0.045938,0.00086704
1.7859,1.1032,0.0011267,-0.045799,0.00086233
1.7879,1.1031,0.0011208,-0.045661,0.00085766
1.7899,1.103,0.0011149,-0.045524,0.00085303
1.7919,1.1029,0.001109,-0.045387,0.00084842
1.7939,1.1029,0.0011032,-0.04525,0.00084382
1.7959,1.1028,0.0010974,-0.045113,0.00083922
1.7979,1.1027,0.0010917,-0.044976,0.00083464
1.7999,1.1026,0.0010859,-0.04484,0.00083009
1.8019,1.1025,0.0010802,-0.044705,0.00082563
1.8039,1.1024,0.0010746,-0.04457,0.00082118
1.8059,1.1024,0.0010689,-0.044436,0.00081675
1.8079,1.1023,0.0010633,-0.044301,0.00081233
1.8099,1.1022,0.0010577,-0.044167,0.00080792
1.8119,1.1021,0.0010521,-0.044034,0.00080353
1.8139,1.102,0.0010465,-0.043901,0.00079916
1.8159,1.102,0.001041,-0.043768,0.0007948
1.8179,1.1019,0.0010355,-0.043635,0.00079046
1.8199,1.1018,0.00103,-0.043503,0.00078615
1.8219,1.1017,0.0010247,-0.043372,0.00078194
1.8239,1.1016,0.0010193,-0.04324,0.00077777
1.8259,1.1015,0.001014,-0.043109,0.00077361
1.8279,1.1015,0.0010088,-0.042979,0.00076947
1.8299,1.1014,0.0010035,-0.042849,0.00076533
1.8319,1.1013,0.0009983,-0.042719,0.0007612
1.8339,1.1012,0.00099308,-0.04259,0.00075713
1.8359,1.1011,0.00098791,-0.042461,0.00075309
1.8379,1.1011,0.00098281,-0.042333,0.00074912
1.8399,1.101,0.00097771,-0.042205,0.00074517
1.8419,1.1009,0.00097264,-0.042077,0.00074123
1.8439,1.1008,0.00096758,-0.04195,0.00073729
1.8459,1.1007,0.00096254,-0.041823,0.00073336
1.8479,1.1007,0.00095752,-0.041696,0.00072946
1.8499,1.1006,0.00095254,-0.041569,0.00072557
1.8519,1.1005,0.00094759,-0.041443,0.00072171
1.8539,1.1004,0.00094266,-0.041318,0.00071787
1.8559,1.1003,0.00093776,-0.041192,0.00071404
1.8579,1.1003,0.0009329,-0.041067,0.00071024
1.8599,1.1002,0.00092807,-0.040942,0.00070644
1.8619,1.1001,0.00092329,-0.040818,0.00070268
1.8639,1.1,0.00091857,-0.040694,0.00069896
1.8659,1.0999,0.00091386,-0.040571,0.00069527
1.8679,1.0999,0.00090918,-0.040448,0.00069159
1.8699,1.0998,0.00090452,-0.040326,0.00068794
1.8719,1.0997,0.0008999,-0.040204,0.00068432
1.8739,1.0996,0.00089532,-0.040082,0.00068074
1.8759,1.0995,0.00089076,-0.039961,0.00067718
1.8779,1.0995,0.00088623,-0.03984,0.00067362
1.8799,1.0994,0.0008817,-0.039719,0.00067009
1.8819,1.0993,0.0008772,-0.039599,0.00066658
1.8839,1.0992,0.0008727,-0.039479,0.00066309
1.8859,1.0991,0.00086823,-0.039359,0.00065963
1.8879,1.0991,0.00086379,-0.03924,0.00065618
1.8899,1.099,0.00085936,-0.03912,0.00065274
1.8919,1.0989,0.00085497,-0.039002,0.00064932
1.8939,1.0988,0.00085059,-0.038883,0.00064593
1.8959,1.0987,0.00084623,-0.038765,0.00064255
1.8979,1.0987,0.00084193,-0.038647,0.0006392
1.8999,1.0986,0.00083767,-0.03853,0.00063587
1.902,1.0985,0.00083344,-0.038413,0.00063255
1.904,1.0984,0.00082925,-0.038296,0.00062926
1.906,1.0983,0.00082509,-0.03818,0.000626
1.908,1.0983,0.00082094,-0.038064,0.00062277
1.91,1.0982,0.00081681,-0.037948,0.00061955
1.912,1.0981,0.00081268,-0.037833,0.00061633
1.914,1.098,0.00080857,-0.037718,0.00061312
1.916,1.0979,0.00080447,-0.037603,0.00060993
1.918,1.0979,0.00080039,-0.037489,0.00060673
1.92,1.0978,0.00079632,-0.037374,0.00060354
1.922,1.0977,0.00079227,-0.03726,0.00060037
1.924,1.0976,0.00078826,-0.037147,0.00059723
1.926,1.0976,0.00078425,-0.037033,0.00059411
1.928,1.0975,0.00078026,-0.03692,0.00059101
1.93,1.0974,0.00077629,-0.036808,0.00058792
1.932,1.0973,0.00077233,-0.036695,0.00058484
1.934,1.0972,0.00076844,-0.036583,0.00058181
1.936,1.0972,0.00076457,-0.036472,0.0005788
1.938,1.0971,0.00076075,-0.036361,0.0005758
1.94,1.097,0.00075693,-0.03625,0.00057281
1.942,1.0969,0.00075315,-0.036139,0.00056986
1.944,1.0969,0.00074939,-0.036029,0.00056695
1.946,1.0968,0.00074566,-0.035919,0.00056404
1.948,1.0967,0.00074194,-0.035809,0.00056114
1.95,1.0966,0.00073822,-0.035699,0.00055823
1.952,1.0966,0.0007345,-0.03559,0.00055532
1.954,1.0965,0.00073078,-0.03548,0.0005524
1.956,1.0964,0.00072706,-0.035371,0.00054947
1.958,1.0963,0.00072334,-0.035262,0.00054655
1.96,1.0962,0.00071964,-0.035153,0.00054364
1.962,1.0962,0.000716,-0.035045,0.00054078
1.964,1.0961,0.00071237,-0.034937,0.00053793
1.966,1.096,0.00070877,-0.034829,0.0005351
1.968,1.0959,0.00070521,-0.034722,0.00053231
1.97,1.0959,0.00070171,-0.034616,0.00052956
1.972,1.0958,0.00069828,-0.03451,0.00052695
1.974,1.0957,0.00069488,-0.034405,0.00052437
1.976,1.0956,0.00069151,-0.034301,0.0005218
1.978,1.0956,0.00068814,-0.034196,0.00051921
1.98,1.0955,0.00068477,-0.034091,0.0005166
1.982,1.0954,0.00068138,-0.033987,0.00051399
1.984,1.0953,0.00067799,-0.033882,0.00051135
1.986,1.0952,0.0006746,-0.033778,0.00050871
1.988,1.0952,0.0006712,-0.033673,0.00050604
1.99,1.0951,0.00066779,-0.033569,0.00050334
1.992,1.095,0.00066437,-0.033464,0.00050062
1.994,1.0949,0.00066095,-0.03336,0.00049788
1.996,1.0949,0.00065752,-0.033256,0.00049511
1.998,1.0948,0.00065408,-0.033151,0.00049231
2,1.0947,0.00065062,-0.033047,0.0004895


==> figs/data/cylinder_acm_4.5_2.02_mean.csv <==
y,U,UpUp,V,VpVp
-1.992,1.071,0.0009588,0.045173,0.00084072
-1.982,1.0711,0.00098478,0.045696,0.000865
-1.972,1.0712,0.0010109,0.046221,0.00088915
-1.962,1.0713,0.0010385,0.046756,0.00091503
-1.952,1.0713,0.0010668,0.047295,0.00094157
-1.942,1.0714,0.0010955,0.047838,0.00096831
-1.932,1.0715,0.0011255,0.048387,0.00099638
-1.922,1.0716,0.0011564,0.048945,0.0010254
-1.912,1.0716,0.0011881,0.049506,0.0010551
-1.902,1.0717,0.0012208,0.050074,0.0010859
-1.8919,1.0717,0.0012545,0.050648,0.0011175
-1.8819,1.0718,0.0012892,0.051229,0.0011502
-1.8719,1.0719,0.001325,0.051815,0.001184
-1.8619,1.0719,0.0013621,0.052408,0.0012192
-1.8519,1.072,0.0014003,0.053007,0.0012555
-1.8419,1.072,0.0014396,0.053613,0.0012927
-1.8319,1.072,0.0014802,0.054226,0.0013313
-1.8219,1.0721,0.0015224,0.054846,0.0013717
-1.8119,1.0721,0.0015658,0.055472,0.0014131
-1.8019,1.0721,0.0016103,0.056104,0.0014554
-1.7919,1.0722,0.0016562,0.056742,0.0014992
-1.7819,1.0722,0.0017038,0.057386,0.0015448
-1.7719,1.0722,0.0017532,0.05804,0.0015924
-1.7619,1.0722,0.001804,0.058699,0.0016411
-1.7519,1.0723,0.0018561,0.059363,0.0016909
-1.7419,1.0715,0.0019089,0.059997,0.001742
-1.7319,1.0723,0.0019659,0.060718,0.001797
-1.7219,1.0723,0.0020234,0.061405,0.0018525
-1.7119,1.0723,0.0020826,0.062098,0.0019094
-1.7019,1.0723,0.0021444,0.062801,0.0019696
-1.6918,1.0722,0.0022085,0.063512,0.0020321
-1.6818,1.0722,0.0022743,0.064229,0.0020962
-1.6718,1.0722,0.0023418,0.064953,0.0021619
-1.6618,1.0722,0.0024115,0.065683,0.0022294
-1.6518,1.0722,0.0024843,0.066423,0.0023004
-1.6418,1.0721,0.00256,0.067171,0.0023747
-1.6318,1.0721,0.0026376,0.067927,0.0024508
-1.6218,1.072,0.0027176,0.06869,0.0025294
-1.6118,1.072,0.0028003,0.069463,0.0026106
-1.6018,1.0719,0.0028859,0.070242,0.0026949
-1.5918,1.0719,0.0029751,0.07103,0.0027831
-1.5818,1.0718,0.0030676,0.071824,0.0028749
-1.5718,1.0717,0.003163,0.072626,0.0029695
-1.5618,1.0716,0.0032614,0.073437,0.0030672
-1.5518,1.0715,0.0033637,0.074259,0.0031693
-1.5418,1.0714,0.0034689,0.075088,0.0032745
-1.5318,1.0713,0.0035783,0.075924,0.0033839
-1.5218,1.0712,0.0036916,0.076768,0.0034972
-1.5118,1.0711,0.0038095,0.077624,0.0036158
-1.5018,1.071,0.0039316,0.078488,0.0037385
-1.4917,1.0709,0.0040585,0.079359,0.0038662
-1.4817,1.0707,0.0041895,0.080238,0.0039982
-1.4717,1.0706,0.0043252,0.081127,0.0041353
-1.4617,1.0704,0.0044661,0.082025,0.0042784
-1.4517,1.0703,0.0046124,0.082933,0.0044278
-1.4417,1.0701,0.004764,0.08385,0.0045828
-1.4317,1.0699,0.0049211,0.084775,0.0047437
-1.4217,1.0697,0.0050845,0.08571,0.0049112
-1.4117,1.0695,0.0052543,0.086656,0.0050855
-1.4017,1.0693,0.0054309,0.087609,0.0052675
-1.3917,1.0691,0.005615,0.088569,0.0054589
-1.3817,1.0689,0.0058056,0.089539,0.0056578
-1.3717,1.0687,0.006002,0.090517,0.0058637
-1.3617,1.0684,0.0062074,0.091503,0.0060803
-1.3517,1.0682,0.0064233,0.092504,0.0063076
-1.3417,1.0679,0.0066475,0.093516,0.0065433
-1.3317,1.0676,0.0068807,0.094537,0.0067877
-1.3217,1.0673,0.0071239,0.095567,0.0070445
-1.3117,1.067,0.0073781,0.096604,0.0073153
-1.3017,1.0667,0.0076412,0.097649,0.007597
-1.2916,1.0664,0.0079167,0.098704,0.0078946
-1.2816,1.0661,0.0082047,0.099768,0.0082076
-1.2716,1.0657,0.0085076,0.10084,0.0085378
-1.2616,1.0653,0.0088251,0.10193,0.0088856
-1.2516,1.065,0.009156,0.10303,0.0092463
-1.2416,1.0646,0.0095009,0.10414,0.0096237
-1.2316,1.0641,0.0098604,0.10527,0.01002
-1.2216,1.0637,0.010234,0.1064,0.010431
-1.2116,1.0633,0.01063,0.10754,0.010869
-1.2016,1.0628,0.011052,0.1087,0.01134
-1.1916,1.0623,0.011504,0.10987,0.011837
-1.1816,1.0618,0.011974,0.11105,0.012353
-1.1716,1.0613,0.012467,0.11225,0.012898
-1.1616,1.0607,0.012991,0.11347,0.01348
-1.1516,1.0601,0.01355,0.1147,0.0141
-1.1416,1.0594,0.014148,0.11595,0.014743
-1.1316,1.0586,0.014783,0.11722,0.015412
-1.1216,1.0579,0.015468,0.11852,0.016124
-1.1116,1.057,0.016201,0.11984,0.016863
-1.1016,1.0562,0.016991,0.12118,0.017614
-1.0915,1.0552,0.01783,0.12254,0.018398
-1.0815,1.0542,0.018701,0.1239,0.019211
-1.0715,1.0532,0.019612,0.12529,0.020046
-1.0615,1.0522,0.02056,0.12672,0.020896
-1.0515,1.051,0.021537,0.12816,0.021801
-1.0415,1.0499,0.022563,0.12961,0.02276
-1.0315,1.0486,0.023627,0.13108,0.02375
-1.0215,1.0473,0.024728,0.1326,0.024795
-1.0115,1.046,0.025906,0.13412,0.02591
-1.0015,1.0445,0.02719,0.13566,0.027086
-0.9915,1.0429,0.028567,0.13724,0.028317
-0.98149,1.0412,0.03005,0.13887,0.029616
-0.97149,1.0394,0.031636,0.14055,0.030977
-0.96148,1.0374,0.033385,0.14228,0.032385
-0.95148,1.0353,0.035233,0.14406,0.0339
-0.94147,1.0329,0.037178,0.14588,0.035523
-0.93147,1.0304,0.039199,0.14776,0.037222
-0.92146,1.0278,0.041291,0.14968,0.039041
-0.91146,1.025,0.043487,0.15166,0.040897
-0.90145,1.0221,0.045777,0.15371,0.042833
-0.89145,1.0189,0.048194,0.15579,0.04486
-0.88144,1.0155,0.050714,0.1579,0.047007
-0.87144,1.012,0.053303,0.16002,0.049278
-0.86143,1.0083,0.055976,0.16215,0.051683
-0.85143,1.0043,0.058762,0.16432,0.054199
-0.84142,1.0001,0.061639,0.16654,0.056798
-0.83142,0.99564,0.06459,0.16877,0.059489
-0.82141,0.99099,0.067629,0.17105,0.062311
-0.81141,0.98615,0.07081,0.17327,0.065317
-0.8014,0.98109,0.07403,0.1755,0.068473
-0.7914,0.97589,0.077291,0.17775,0.071774
-0.78139,0.9704,0.080678,0.18002,0.075216
-0.77139,0.96465,0.084014,0.18225,0.078805
-0.76138,0.9587,0.087222,0.18452,0.082493
-0.75138,0.95249,0.090393,0.18676,0.086303
-0.74137,0.94595,0.093619,0.18897,0.09019
-0.73137,0.93913,0.096866,0.19113,0.094282
-0.72136,0.93204,0.10006,0.19326,0.098524
-0.71136,0.92462,0.10323,0.19532,0.1029
-0.70135,0.91703,0.10634,0.19732,0.10738
-0.69135,0.90922,0.1094,0.19932,0.11199
-0.68134,0.90111,0.11257,0.20129,0.11671
-0.67134,0.89271,0.11582,0.20323,0.12152
-0.66133,0.88406,0.11903,0.20511,0.1264
-0.65133,0.87513,0.1222,0.2069,0.13137
-0.64132,0.866,0.12528,0.20853,0.13655
-0.63132,0.85665,0.12819,0.21004,0.14195
-0.62131,0.84714,0.13084,0.2115,0.14742
-0.61131,0.83731,0.13338,0.21288,0.15289
-0.6013,0.82704,0.13586,0.2141,0.15834
-0.5913,0.81641,0.13828,0.21518,0.16385
-0.58129,0.80559,0.14055,0.21624,0.16937
-0.57129,0.7944,0.14283,0.21727,0.17495
-0.56128,0.7829,0.14504,0.21817,0.18056
-0.55128,0.77127,0.14705,0.219,0.18627
-0.54127,0.7596,0.14881,0.2196,0.19216
-0.53127,0.74793,0.15053,0.22004,0.19814
-0.52126,0.7364,0.15196,0.22033,0.20423
-0.51126,0.72488,0.15311,0.22043,0.21046
-0.50125,0.71337,0.15399,0.22047,0.21666
-0.49125,0.70188,0.15471,0.22031,0.22303
-0.48124,0.69032,0.15537,0.21994,0.22944
-0.47124,0.67858,0.15577,0.21951,0.23585
-0.46123,0.66657,0.15604,0.21898,0.24224
-0.45123,0.65442,0.15623,0.21822,0.24855
-0.44122,0.64229,0.15634,0.21716,0.25479
-0.43122,0.63028,0.15635,0.21602,0.26098
-0.42121,0.61828,0.15616,0.21477,0.26715
-0.41121,0.60618,0.15594,0.21329,0.27326
-0.4012,0.59422,0.15568,0.21163,0.27942
-0.3912,0.5822,0.15538,0.20992,0.28558
-0.38119,0.57015,0.15502,0.20804,0.2917
-0.37119,0.55799,0.15464,0.20589,0.29786
-0.36118,0.5458,0.154,0.20354,0.30394
-0.35118,0.53355,0.15313,0.20106,0.31
-0.34117,0.52134,0.15208,0.19837,0.31605
-0.33117,0.50923,0.15077,0.19539,0.32206
-0.32116,0.49717,0.1492,0.19218,0.32815
-0.31116,0.48519,0.14749,0.18868,0.33425
-0.30115,0.47345,0.14553,0.18485,0.34046
-0.29115,0.46203,0.14327,0.18095,0.34674
-0.28114,0.4508,0.14079,0.17688,0.35299
-0.27114,0.43986,0.13821,0.17264,0.35926
-0.26113,0.42932,0.13559,0.16824,0.3656
-0.25113,0.41912,0.13286,0.16374,0.37196
-0.24112,0.40932,0.1301,0.15901,0.37829
-0.23112,0.3999,0.12727,0.15409,0.38461
-0.22111,0.39068,0.12439,0.14894,0.39093
-0.21111,0.38174,0.12139,0.14364,0.3972
-0.2011,0.37331,0.11819,0.1382,0.40335
-0.1911,0.36531,0.11489,0.13267,0.40939
-0.18109,0.35781,0.11155,0.12701,0.41535
-0.17109,0.35061,0.10818,0.12115,0.42114
-0.16108,0.34371,0.10491,0.11522,0.4267
-0.15108,0.33722,0.10168,0.10921,0.43212
-0.14107,0.33121,0.098576,0.10302,0.43731
-0.13107,0.3256,0.095581,0.096758,0.44225
-0.12106,0.32043,0.092678,0.090441,0.44692
-0.11106,0.3157,0.089847,0.084098,0.4513
-0.10105,0.3112,0.087125,0.077732,0.45544
-0.091046,0.30707,0.084633,0.071266,0.45931
-0.081041,0.30338,0.082291,0.064723,0.46273
-0.071036,0.30014,0.080199,0.058059,0.46579
-0.061031,0.29726,0.078322,0.051345,0.46852
-0.051026,0.29479,0.076644,0.044679,0.47094
-0.041021,0.29267,0.075149,0.037873,0.47296
-0.031016,0.29095,0.073865,0.030973,0.47462
-0.021011,0.28965,0.072833,0.024057,0.47587
-0.011006,0.28869,0.072088,0.017075,0.47681
-0.0010005,0.28805,0.071641,0.010037,0.47732
0.0090045,0.28777,0.071438,0.0029349,0.47744
0.01901,0.2879,0.071559,-0.0042011,0.47711
0.029015,0.2885,0.072055,-0.011288,0.47635
0.03902,0.28951,0.072834,-0.01839,0.47518
0.049025,0.2908,0.073916,-0.025474,0.47371
0.05903,0.29244,0.07546,-0.032526,0.47195
0.069035,0.29457,0.077345,-0.039507,0.46985
0.07904,0.29723,0.079415,-0.046382,0.46741
0.089045,0.30028,0.081755,-0.053151,0.4647
0.09905,0.30374,0.084408,-0.059976,0.46165
0.10905,0.30759,0.087253,-0.066728,0.45827
0.11906,0.31183,0.090324,-0.073405,0.45449
0.12906,0.31649,0.093647,-0.079968,0.45044
0.13907,0.32153,0.097021,-0.08641,0.44612
0.14907,0.32691,0.10053,-0.092798,0.44153
0.15908,0.33266,0.10431,-0.098999,0.43654
0.16908,0.33893,0.10802,-0.10512,0.43124
0.17909,0.34563,0.11177,-0.11115,0.42578
0.18909,0.35267,0.11557,-0.11699,0.42009
0.1991,0.36013,0.11942,-0.12266,0.41423
0.2091,0.36782,0.12336,-0.12815,0.40827
0.21911,0.37581,0.12724,-0.13342,0.40223
0.22911,0.38421,0.13101,-0.13849,0.39603
0.23912,0.3929,0.13472,-0.14343,0.38976
0.24912,0.40175,0.13831,-0.14821,0.38351
0.25913,0.41092,0.14173,-0.15282,0.37725
0.26913,0.42067,0.14491,-0.15724,0.37089
0.27914,0.43077,0.14774,-0.16154,0.3645
0.28914,0.44097,0.15039,-0.16565,0.35809
0.29915,0.45156,0.15286,-0.16946,0.35172
0.30915,0.46251,0.15507,-0.17315,0.34529
0.31916,0.47371,0.15717,-0.17671,0.33891
0.32916,0.4852,0.15902,-0.18009,0.33241
0.33917,0.49689,0.16077,-0.18326,0.32584
0.34917,0.50867,0.16232,-0.18628,0.31939
0.35918,0.52054,0.16383,-0.18918,0.31294
0.36918,0.53255,0.16527,-0.19184,0.30649
0.37919,0.54463,0.1666,-0.19434,0.29993
0.38919,0.55677,0.16783,-0.19678,0.29332
0.3992,0.56895,0.16889,-0.19892,0.28675
0.4092,0.58122,0.1697,-0.20085,0.28016
0.41921,0.59355,0.17036,-0.2027,0.27354
0.42921,0.60591,0.17082,-0.20436,0.26687
0.43922,0.61827,0.17104,-0.2058,0.26027
0.44922,0.6307,0.17103,-0.20707,0.25364
0.45923,0.64307,0.1708,-0.20816,0.24697
0.46923,0.65539,0.17042,-0.20917,0.24029
0.47924,0.6676,0.16992,-0.21011,0.23361
0.48924,0.67974,0.1692,-0.2109,0.22694
0.49925,0.69174,0.16827,-0.21163,0.22032
0.50925,0.70359,0.16725,-0.21213,0.21386
0.51926,0.71539,0.16594,-0.21245,0.20752
0.52926,0.72711,0.16423,-0.21268,0.20118
0.53927,0.73872,0.16241,-0.21267,0.19498
0.54927,0.75018,0.16059,-0.21248,0.18897
0.55928,0.76138,0.15889,-0.21218,0.18309
0.56928,0.77248,0.15709,-0.21174,0.17726
0.57929,0.78361,0.15506,-0.21116,0.17153
0.58929,0.79475,0.15286,-0.21039,0.16602
0.5993,0.80583,0.15039,-0.20942,0.16066
0.6093,0.81664,0.14779,-0.20838,0.15535
0.61931,0.82729,0.14503,-0.20728,0.15005
0.62931,0.83763,0.14226,-0.20608,0.14483
0.63932,0.84757,0.13947,-0.2047,0.13973
0.64932,0.85728,0.13653,-0.20313,0.13473
0.65933,0.86676,0.13331,-0.20137,0.12988
0.66933,0.87586,0.12989,-0.19958,0.12505
0.67934,0.88471,0.12625,-0.19774,0.12029
0.68934,0.89331,0.12252,-0.1958,0.11565
0.69935,0.90159,0.11883,-0.19376,0.11125
0.70935,0.90959,0.11522,-0.19163,0.10698
0.71936,0.91727,0.11173,-0.18949,0.10283
0.72936,0.92468,0.10817,-0.18742,0.098745
0.73937,0.93187,0.10458,-0.18537,0.094764
0.74937,0.93877,0.10098,-0.18328,0.090915
0.75938,0.94529,0.097444,-0.18114,0.087122
0.76938,0.95152,0.093983,-0.179,0.083455
0.77939,0.95753,0.090577,-0.17686,0.079943
0.78939,0.96321,0.087295,-0.17469,0.076623
0.7994,0.96862,0.084108,-0.17252,0.073422
0.8094,0.97378,0.080902,-0.17033,0.070402
0.81941,0.97876,0.077653,-0.16811,0.06759
0.82941,0.98351,0.074436,-0.16594,0.064914
0.83942,0.98806,0.071253,-0.1638,0.062331
0.84942,0.99241,0.06817,-0.16164,0.059928
0.85943,0.99655,0.065158,-0.15947,0.05764
0.86943,1.0005,0.062216,-0.1573,0.055389
0.87944,1.0044,0.059376,-0.15515,0.053192
0.88944,1.008,0.056618,-0.15308,0.051027
0.89945,1.0113,0.054045,-0.15109,0.048914
0.90945,1.0145,0.051637,-0.14915,0.046842
0.91946,1.0175,0.049319,-0.14725,0.044798
0.92946,1.0203,0.047105,-0.14535,0.042798
0.93947,1.023,0.045004,-0.14344,0.040912
0.94947,1.0255,0.042983,-0.14155,0.039095
0.95948,1.028,0.041,-0.13973,0.037324
0.96948,1.0303,0.039087,-0.13794,0.035617
0.97949,1.0325,0.037288,-0.13615,0.033979
0.98949,1.0345,0.035547,-0.13439,0.032407
0.9995,1.0364,0.033871,-0.13268,0.030929
1.0095,1.0382,0.032269,-0.13101,0.029551
1.0195,1.0398,0.030794,-0.1294,0.028234
1.0295,1.0412,0.029464,-0.12784,0.026973
1.0395,1.0426,0.02823,-0.12631,0.02576
1.0495,1.0439,0.027078,-0.12482,0.024618
1.0595,1.045,0.026004,-0.12337,0.023554
1.0695,1.0461,0.024964,-0.12194,0.02255
1.0795,1.0471,0.023973,-0.12056,0.021602
1.0895,1.0481,0.023015,-0.11922,0.020696
1.0995,1.0491,0.022115,-0.11789,0.019865
1.1096,1.05,0.021267,-0.11656,0.019067
1.1196,1.0509,0.020466,-0.11525,0.018292
1.1296,1.0517,0.019711,-0.11394,0.01757
1.1396,1.0525,0.018997,-0.11264,0.016896
1.1496,1.0532,0.018319,-0.11135,0.016247
1.1596,1.0539,0.017665,-0.11007,0.01561
1.1696,1.0547,0.017018,-0.10883,0.014981
1.1796,1.0554,0.016359,-0.10761,0.014374
1.1896,1.0561,0.015703,-0.1064,0.013796
1.1996,1.0568,0.015038,-0.10521,0.013226
1.2096,1.0575,0.014329,-0.10402,0.012695
1.2196,1.0582,0.013624,-0.10284,0.012198
1.2296,1.0589,0.012937,-0.10166,0.011732
1.2396,1.0595,0.012277,-0.10048,0.011306
1.2496,1.0602,0.011664,-0.099315,0.010903
1.2596,1.0608,0.011093,-0.098176,0.01051
1.2696,1.0614,0.010578,-0.097075,0.010117
1.2796,1.062,0.010111,-0.095999,0.0097328
1.2896,1.0625,0.0096804,-0.09494,0.009356
1.2996,1.0629,0.0092887,-0.093903,0.0089851
1.3097,1.0634,0.0089411,-0.092881,0.0086309
1.3197,1.0638,0.0086182,-0.091877,0.0082861
1.3297,1.0641,0.0083112,-0.090885,0.0079516
1.3397,1.0645,0.0080155,-0.089893,0.0076399
1.3497,1.0648,0.0077273,-0.088916,0.0073418
1.3597,1.0652,0.007443,-0.08795,0.0070592
1.3697,1.0655,0.0071459,-0.086986,0.0067965
1.3797,1.0659,0.0068502,-0.086024,0.0065454
1.3897,1.0662,0.0065636,-0.085072,0.0063056
1.3997,1.0665,0.0062804,-0.084122,0.0060913
1.4097,1.0668,0.0060139,-0.08318,0.0058932
1.4197,1.0672,0.0057568,-0.082248,0.0056999
1.4297,1.0674,0.0055144,-0.081328,0.0055094
1.4397,1.0677,0.0053008,-0.080423,0.0053251
1.4497,1.0679,0.0051063,-0.07953,0.0051463
1.4597,1.0682,0.0049179,-0.078652,0.0049709
1.4697,1.0684,0.0047369,-0.077784,0.0048002
1.4797,1.0686,0.004571,-0.076929,0.0046329
1.4897,1.0688,0.0044186,-0.076092,0.0044683
1.4997,1.0689,0.0042716,-0.075261,0.0043079
1.5098,1.0691,0.0041298,-0.074436,0.0041516
1.5198,1.0692,0.0039959,-0.073625,0.0040031
1.5298,1.0694,0.0038656,-0.072824,0.003861
1.5398,1.0695,0.0037389,-0.07203,0.0037245
1.5498,1.0696,0.0036171,-0.071242,0.0035949
1.5598,1.0697,0.0035008,-0.070462,0.0034708
1.5698,1.0698,0.0033889,-0.069689,0.0033518
1.5798,1.0699,0.0032815,-0.068926,0.0032374
1.5898,1.07,0.0031788,-0.068171,0.003128
1.5998,1.0701,0.0030801,-0.067421,0.0030236
1.6098,1.0702,0.0029851,-0.066676,0.0029239
1.6198,1.0703,0.0028929,-0.06594,0.0028272
1.6298,1.0703,0.002804,-0.065211,0.0027342
1.6398,1.0704,0.0027184,-0.064492,0.002645
1.6498,1.0705,0.0026358,-0.063779,0.0025593
1.6598,1.0705,0.0025561,-0.063075,0.0024765
1.6698,1.0706,0.0024796,-0.062378,0.0023974
1.6798,1.0706,0.0024058,-0.061688,0.0023213
1.6898,1.0706,0.0023345,-0.061002,0.0022481
1.6998,1.0707,0.0022656,-0.060323,0.0021777
1.7099,1.0707,0.002199,-0.059651,0.0021098
1.7199,1.0707,0.0021346,-0.058989,0.0020442
1.7299,1.0707,0.0020723,-0.058332,0.001981
1.7399,1.0708,0.0020122,-0.057681,0.0019203
1.7499,1.0708,0.0019541,-0.057037,0.0018617
1.7599,1.0708,0.0018974,-0.0564,0.0018044
1.7699,1.0708,0.0018426,-0.055769,0.001749
1.7799,1.0708,0.0017899,-0.055146,0.001696
1.7899,1.0708,0.001739,-0.054527,0.001645
1.7999,1.0708,0.0016894,-0.053914,0.0015951
1.8099,1.0707,0.0016414,-0.053308,0.0015471
1.8199,1.0707,0.001595,-0.052709,0.0015007
1.8299,1.0707,0.0015502,-0.052115,0.001456
1.8399,1.0707,0.0015068,-0.051529,0.0014128
1.8499,1.0706,0.0014647,-0.050949,0.001371
1.8599,1.0706,0.0014235,-0.050374,0.00133
1.8699,1.0706,0.0013837,-0.049807,0.0012905
1.8799,1.0705,0.0013455,-0.049245,0.001253
1.8899,1.0705,0.0013083,-0.048689,0.0012165
1.8999,1.0705,0.0012723,-0.048138,0.0011811
1.91,1.0704,0.0012376,-0.047594,0.0011471
1.92,1.0704,0.0012038,-0.047055,0.0011141
1.93,1.0703,0.0011707,-0.04652,0.0010818
1.94,1.0702,0.0011389,-0.045992,0.0010507
1.95,1.0702,0.0011083,-0.04547,0.0010209
1.96,1.0701,0.0010782,-0.044951,0.00099153
1.97,1.0701,0.001049,-0.044438,0.00096287
1.98,1.07,0.0010213,-0.043934,0.00093624
1.99,1.0699,0.00099386,-0.043433,0.00090965
2,1.0699,0.00096659,-0.042931,0.00088278


==> figs/data/cylinder_acm_4.5_centre_mean.csv <==
x,U,UpUp
0.51146,-0.0014468,0.0006584
0.52522,-0.005945,0.0045197
0.53897,-0.011637,0.0097455
0.55273,-0.017568,0.014949
0.56649,-0.023355,0.019688
0.58024,-0.028759,0.023885
0.594,-0.033698,0.027547
0.60775,-0.038245,0.030823
0.62151,-0.04256,0.033754
0.63526,-0.046762,0.036452
0.64902,-0.05097,0.039035
0.66278,-0.055253,0.041524
0.67653,-0.059631,0.043946
0.69029,-0.064066,0.046336
0.70404,-0.068528,0.048676
0.7178,-0.073089,0.051035
0.73155,-0.077767,0.053394
0.74531,-0.08265,0.055816
0.75907,-0.087728,0.058297
0.77282,-0.092988,0.060798
0.78658,-0.098386,0.063285
0.80033,-0.10387,0.065857
0.81409,-0.10954,0.068534
0.82784,-0.1154,0.071409
0.8416,-0.12142,0.074327
0.85536,-0.12762,0.077169
0.86911,-0.13413,0.079868
0.88287,-0.14102,0.082511
0.89662,-0.14821,0.085113
0.91038,-0.15562,0.087561
0.92414,-0.16308,0.089898
0.93789,-0.17057,0.092211
0.95165,-0.17812,0.094303
0.9654,-0.18592,0.09613
0.97916,-0.19385,0.097719
0.99291,-0.20186,0.099363
1.0067,-0.20999,0.10089
1.0204,-0.21792,0.10189
1.0342,-0.2263,0.10253
1.0479,-0.23431,0.10333
1.0617,-0.24214,0.10423
1.0754,-0.24953,0.10538
1.0892,-0.25656,0.10643
1.103,-0.26332,0.10761
1.1167,-0.26969,0.10868
1.1305,-0.27565,0.10953
1.1442,-0.28119,0.11022
1.158,-0.28634,0.11069
1.1717,-0.29096,0.11078
1.1855,-0.29486,0.11092
1.1992,-0.29805,0.11105
1.213,-0.3009,0.11101
1.2268,-0.30297,0.11099
1.2405,-0.3043,0.11101
1.2543,-0.30526,0.11105
1.268,-0.30564,0.11139
1.2818,-0.30494,0.1115
1.2955,-0.30317,0.11164
1.3093,-0.30058,0.1119
1.3231,-0.29769,0.11202
1.3368,-0.29412,0.11211
1.3506,-0.28985,0.11193
1.3643,-0.28437,0.11195
1.3781,-0.27796,0.112
1.3918,-0.27111,0.11187
1.4056,-0.26325,0.11187
1.4193,-0.25499,0.11178
1.4331,-0.24592,0.11176
1.4469,-0.23615,0.1117
1.4606,-0.22607,0.1116
1.4744,-0.21547,0.11144
1.4881,-0.2043,0.11108
1.5019,-0.19283,0.11038
1.5156,-0.18095,0.10972
1.5294,-0.16844,0.10908
1.5431,-0.15565,0.10863
1.5569,-0.14242,0.10795
1.5707,-0.12879,0.10722
1.5844,-0.11496,0.10644
1.5982,-0.10096,0.10549
1.6119,-0.086882,0.10451
1.6257,-0.072828,0.10341
1.6394,-0.058805,0.10228
1.6532,-0.044814,0.10116
1.6669,-0.030753,0.10015
1.6807,-0.016706,0.099089
1.6945,-0.0028148,0.098007
1.7082,0.010915,0.096967
1.722,0.024542,0.095989
1.7357,0.038163,0.09494
1.7495,0.051725,0.09383
1.7632,0.065282,0.092629
1.777,0.07883,0.091389
1.7907,0.09249,0.090016
1.8045,0.10605,0.088462
1.8183,0.11936,0.08702
1.832,0.13266,0.085556
1.8458,0.14588,0.084274
1.8595,0.15876,0.082998
1.8733,0.17128,0.081731
1.887,0.18346,0.080517
1.9008,0.19527,0.079409
1.9145,0.20697,0.078465
1.9283,0.21835,0.077521
1.9421,0.22945,0.07666
1.9558,0.24036,0.075839
1.9696,0.25103,0.07488
1.9833,0.26135,0.073906
1.9971,0.27153,0.072962
2.0108,0.28155,0.072158
2.0246,0.29128,0.071332
2.0383,0.30066,0.070536
2.0521,0.3098,0.069798
2.0659,0.31872,0.069134
2.0796,0.32755,0.068491
2.0934,0.33621,0.067783
2.1071,0.34467,0.067109
2.1209,0.35309,0.066337
2.1346,0.36143,0.065664
2.1484,0.36954,0.065021
2.1622,0.3775,0.064262
2.1759,0.38543,0.063486
2.1897,0.39332,0.062566
2.2034,0.40102,0.061598
2.2172,0.4085,0.06078
2.2309,0.41569,0.06002
2.2447,0.4228,0.059204
2.2584,0.42973,0.058517
2.2722,0.43642,0.057962
2.286,0.44286,0.057446
2.2997,0.4491,0.05682
2.3135,0.45516,0.056335
2.3272,0.46114,0.05588
2.341,0.46689,0.055308
2.3547,0.47255,0.054744
2.3685,0.47809,0.054186
2.3822,0.48353,0.053702
2.396,0.48881,0.053347
2.4098,0.49401,0.05303
2.4235,0.49907,0.052582
2.4373,0.50406,0.052143
2.451,0.50896,0.051835
2.4648,0.51386,0.0516
2.4785,0.51872,0.051279
2.4923,0.52344,0.050993
2.506,0.52799,0.050669
2.5198,0.53229,0.050444
2.5336,0.53648,0.05024
2.5473,0.54046,0.050074
2.5611,0.54422,0.04998
2.5748,0.5478,0.049824
2.5886,0.55145,0.049716
2.6023,0.55502,0.049613
2.6161,0.55855,0.049488
2.6298,0.56213,0.049392
2.6436,0.56559,0.049241
2.6574,0.569,0.049036
2.6711,0.57242,0.04887
2.6849,0.57571,0.048767
2.6986,0.579,0.048704
2.7124,0.58228,0.048567
2.7261,0.58549,0.048429
2.7399,0.58861,0.048226
2.7536,0.59162,0.048067
2.7674,0.59462,0.047834
2.7812,0.59765,0.047596
2.7949,0.60065,0.047324
2.8087,0.60357,0.047021
2.8224,0.60641,0.046763
2.8362,0.60907,0.046536
2.8499,0.61151,0.046368
2.8637,0.61382,0.046248
2.8774,0.61611,0.046098
2.8912,0.61833,0.045973
2.905,0.62053,0.045881
2.9187,0.6227,0.045797
2.9325,0.62488,0.045692
2.9462,0.62706,0.045619
2.96,0.62915,0.045565
2.9737,0.63122,0.045504
2.9875,0.63329,0.045429
3.0013,0.6353,0.045358
3.015,0.63721,0.045319
3.0288,0.63912,0.045254
3.0425,0.64106,0.045187
3.0563,0.64293,0.045137
3.07,0.6448,0.045043
3.0838,0.64666,0.044928
3.0975,0.64842,0.044819
3.1113,0.65012,0.044689
3.1251,0.65184,0.044561
3.1388,0.65353,0.044491
3.1526,0.65514,0.044439
3.1663,0.65673,0.044372
3.1801,0.65824,0.044355
3.1938,0.65979,0.04435
3.2076,0.66122,0.044382
3.2213,0.66265,0.044398
3.2351,0.66408,0.044422
3.2489,0.66547,0.044439
3.2626,0.66687,0.044443
3.2764,0.66819,0.044432
3.2901,0.66958,0.044471
3.3039,0.67095,0.044497
3.3176,0.6723,0.044476
3.3314,0.67358,0.044412
3.3451,0.67482,0.04437
3.3589,0.67612,0.044342
3.3727,0.67741,0.044339
3.3864,0.67871,0.044346
3.4002,0.67995,0.044325
3.4139,0.68115,0.0443
3.4277,0.68237,0.044298
3.4414,0.68354,0.044315
3.4552,0.68465,0.044328
3.4689,0.68571,0.044328
3.4827,0.68678,0.04431
3.4965,0.68777,0.044288
3.5102,0.68859,0.044285
3.524,0.68946,0.04433
3.5377,0.69035,0.044371
3.5515,0.6912,0.044415
3.5652,0.69202,0.044519
3.579,0.69284,0.044634
3.5927,0.69362,0.044712
3.6065,0.69443,0.044771
3.6203,0.69516,0.044792
3.634,0.69588,0.044783
3.6478,0.69661,0.044779
3.6615,0.69732,0.044791
3.6753,0.69801,0.044749
3.689,0.69867,0.044688
3.7028,0.69928,0.044615
3.7165,0.69992,0.044517
3.7303,0.70059,0.044451
3.7441,0.70121,0.04441
3.7578,0.7018,0.044304
3.7716,0.7024,0.044216
3.7853,0.70297,0.044126
3.7991,0.70359,0.044026
3.8128,0.70427,0.043959
3.8266,0.70492,0.043866
3.8404,0.70551,0.043773
3.8541,0.70621,0.043756
3.8679,0.70689,0.043732
3.8816,0.70756,0.043715
3.8954,0.70823,0.043675
3.9091,0.70885,0.043644
3.9229,0.70938,0.043673
3.9366,0.7099,0.04374
3.9504,0.71044,0.043774
3.9642,0.71099,0.043827
3.9779,0.7115,0.043896
3.9917,0.71205,0.043917
4.0054,0.71257,0.043956
4.0192,0.71315,0.043985
4.0329,0.71377,0.043992
4.0467,0.71432,0.043973
4.0604,0.71484,0.043931
4.0742,0.71545,0.043885
4.088,0.71601,0.043811
4.1017,0.71656,0.043761
4.1155,0.71718,0.043723
4.1292,0.71778,0.043689
4.143,0.71836,0.043662
4.1567,0.71897,0.043646
4.1705,0.71956,0.043672
4.1842,0.72011,0.043673
4.198,0.72069,0.043681
4.2118,0.72131,0.043714
4.2255,0.72191,0.043745
4.2393,0.72249,0.043764
4.253,0.72305,0.043787
4.2668,0.72362,0.043808
4.2805,0.7242,0.043816
4.2943,0.72474,0.043826
4.308,0.72522,0.04384
4.3218,0.72569,0.043871
4.3356,0.72615,0.043881
4.3493,0.72657,0.043929
4.3631,0.72687,0.04398
4.3768,0.72718,0.04403
4.3906,0.72746,0.044069
4.4043,0.72774,0.04414
4.4181,0.72805,0.044169
4.4318,0.72834,0.044151
4.4456,0.72867,0.044126
4.4594,0.72897,0.044099
4.4731,0.72923,0.044087
4.4869,0.72955,0.044097
4.5006,0.72982,0.044096
4.5144,0.73013,0.044076
4.5281,0.73044,0.044037
4.5419,0.73073,0.043988
4.5556,0.73104,0.043928
4.5694,0.73134,0.043872
4.5832,0.73161,0.043829
4.5969,0.73187,0.04375
4.6107,0.73212,0.043683
4.6244,0.73232,0.043648
4.6382,0.73254,0.043644
4.6519,0.73278,0.043619
4.6657,0.733,0.043607
4.6794,0.73328,0.043631
4.6932,0.73353,0.043659
4.707,0.73378,0.04364
4.7207,0.73402,0.043627
4.7345,0.73429,0.043618
4.7482,0.73458,0.043552
4.762,0.73492,0.043501
4.7757,0.73527,0.043451
4.7895,0.73565,0.04344
4.8033,0.73603,0.043438
4.817,0.73645,0.043448
4.8308,0.73692,0.04341
4.8445,0.73738,0.043396
4.8583,0.73782,0.043363
4.872,0.73825,0.043334
4.8858,0.73864,0.043331
4.8995,0.73902,0.043319
4.9133,0.73937,0.043287
4.9271,0.73976,0.043255
4.9408,0.74012,0.04324
4.9546,0.74048,0.043162
4.9683,0.7408,0.043115
4.9821,0.74109,0.043097
4.9958,0.74138,0.043053
5.0096,0.74168,0.043018
5.0233,0.74194,0.042979
5.0371,0.74217,0.04298
5.0509,0.74236,0.042961
5.0646,0.74253,0.042937
5.0784,0.74269,0.042885
5.0921,0.74287,0.042834
5.1059,0.74307,0.04275
5.1196,0.74324,0.042708
5.1334,0.74339,0.04266
5.1471,0.74363,0.0426
5.1609,0.74383,0.042554
5.1747,0.74407,0.042502
5.1884,0.74433,0.042462
5.2022,0.74461,0.042468
5.2159,0.74494,0.042483
5.2297,0.74526,0.042477
5.2434,0.74557,0.042475
5.2572,0.7459,0.042457
5.2709,0.74622,0.04244
5.2847,0.74654,0.042426
5.2985,0.74684,0.042405
5.3122,0.74713,0.042361
5.326,0.7474,0.042333
5.3397,0.74766,0.042277
5.3535,0.7479,0.042232
5.3672,0.74811,0.042235
5.381,0.74832,0.042215
5.3947,0.74863,0.042159
5.4085,0.74888,0.042114
5.4223,0.74915,0.042078
5.436,0.7494,0.042037
5.4498,0.7496,0.042025
5.4635,0.74985,0.042019
5.4773,0.75012,0.041986
5.491,0.75037,0.041941
5.5048,0.75059,0.041922
5.5185,0.75085,0.041892
5.5323,0.75107,0.041878
5.5461,0.7513,0.041831
5.5598,0.75143,0.041787
5.5736,0.75161,0.041725
5.5873,0.7518,0.041682
5.6011,0.75195,0.041659
5.6148,0.75212,0.041616
5.6286,0.75231,0.041594
5.6424,0.75244,0.041538
5.6561,0.75258,0.041477
5.6699,0.75281,0.041415
5.6836,0.75298,0.041362
5.6974,0.75314,0.041309
5.7111,0.7533,0.041252
5.7249,0.75353,0.041194
5.7386,0.75374,0.041119
5.7524,0.75386,0.041067
5.7662,0.75403,0.041024
5.7799,0.75418,0.041002
5.7937,0.75436,0.040961
5.8074,0.75452,0.040929
5.8212,0.75471,0.040875
5.8349,0.75489,0.040834
5.8487,0.75511,0.040818
5.8624,0.75534,0.040809
5.8762,0.75556,0.040782
5.89,0.75576,0.04079
5.9037,0.75595,0.040804
5.9175,0.7561,0.040811
5.9312,0.75628,0.040801
5.945,0.75653,0.040758
5.9587,0.75673,0.040706
5.9725,0.7569,0.040671
5.9862,0.75705,0.040656
6,0.75724,0.04063


==> figs/data/cylinder_acmhd_3_100nu_1.06_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0709,4.7094e-05,-0.0055321,3.9557e-05
-2.9985,1.071,4.7212e-05,-0.0055248,3.9659e-05
-2.997,1.071,4.731e-05,-0.0055176,3.9762e-05
-2.9955,1.0711,4.7416e-05,-0.0055104,3.9865e-05
-2.994,1.0711,4.7537e-05,-0.0055031,3.9968e-05
-2.9925,1.0712,4.764e-05,-0.0054956,4.0076e-05
-2.991,1.0712,4.7758e-05,-0.0054881,4.0184e-05
-2.9895,1.0712,4.7882e-05,-0.0054806,4.0291e-05
-2.988,1.0713,4.8001e-05,-0.005473,4.04e-05
-2.9865,1.0713,4.8117e-05,-0.0054655,4.0508e-05
-2.985,1.0714,4.824e-05,-0.005458,4.0617e-05
-2.9835,1.0714,4.8353e-05,-0.0054504,4.0727e-05
-2.982,1.0715,4.8474e-05,-0.0054428,4.0837e-05
-2.9805,1.0715,4.8573e-05,-0.0054352,4.0948e-05
-2.979,1.0716,4.869e-05,-0.0054276,4.1059e-05
-2.9775,1.0716,4.8797e-05,-0.00542,4.1172e-05
-2.976,1.0716,4.8915e-05,-0.0054124,4.1286e-05
-2.9745,1.0717,4.9023e-05,-0.0054048,4.1399e-05
-2.973,1.0717,4.9139e-05,-0.0053972,4.1512e-05
-2.9715,1.0718,4.9235e-05,-0.0053896,4.1627e-05
-2.97,1.0718,4.9337e-05,-0.0053819,4.1742e-05
-2.9685,1.0719,4.9443e-05,-0.0053743,4.1857e-05
-2.967,1.0719,4.9539e-05,-0.0053667,4.1974e-05
-2.9655,1.072,4.9646e-05,-0.005359,4.2089e-05
-2.964,1.072,4.976e-05,-0.0053513,4.2205e-05
-2.9625,1.072,4.9845e-05,-0.0053437,4.2321e-05
-2.961,1.0721,4.9949e-05,-0.005336,4.2438e-05
-2.9595,1.0721,5.0041e-05,-0.0053282,4.2554e-05
-2.958,1.0722,5.0145e-05,-0.0053204,4.2672e-05
-2.9565,1.0722,5.0249e-05,-0.0053126,4.279e-05
-2.955,1.0723,5.0359e-05,-0.0053047,4.2908e-05
-2.9535,1.0723,5.0481e-05,-0.0052967,4.3027e-05
-2.952,1.0724,5.0602e-05,-0.0052886,4.3147e-05
-2.9505,1.0724,5.0723e-05,-0.0052805,4.3267e-05
-2.949,1.0725,5.0841e-05,-0.0052724,4.3387e-05
-2.9475,1.0725,5.0964e-05,-0.0052642,4.3509e-05
-2.946,1.0725,5.1069e-05,-0.0052559,4.3632e-05
-2.9445,1.0726,5.12e-05,-0.0052477,4.3754e-05
-2.943,1.0726,5.1335e-05,-0.0052393,4.3876e-05
-2.9415,1.0727,5.1458e-05,-0.005231,4.3999e-05
-2.94,1.0727,5.1577e-05,-0.0052227,4.4123e-05
-2.9385,1.0728,5.1704e-05,-0.0052143,4.4247e-05
-2.937,1.0728,5.1833e-05,-0.005206,4.437e-05
-2.9355,1.0729,5.1949e-05,-0.0051976,4.4493e-05
-2.934,1.0729,5.2087e-05,-0.0051891,4.4613e-05
-2.9325,1.073,5.2218e-05,-0.0051807,4.4734e-05
-2.931,1.073,5.2359e-05,-0.0051723,4.4855e-05
-2.9295,1.073,5.2492e-05,-0.0051638,4.4979e-05
-2.928,1.0731,5.2662e-05,-0.0051553,4.5104e-05
-2.9265,1.0731,5.2788e-05,-0.0051468,4.5229e-05
-2.925,1.0732,5.2926e-05,-0.0051383,4.5354e-05
-2.9235,1.0732,5.3076e-05,-0.0051297,4.5477e-05
-2.922,1.0733,5.3211e-05,-0.0051211,4.56e-05
-2.9205,1.0733,5.3351e-05,-0.0051125,4.5723e-05
-2.919,1.0734,5.3491e-05,-0.0051039,4.5846e-05
-2.9175,1.0734,5.3633e-05,-0.0050951,4.597e-05
-2.916,1.0735,5.3771e-05,-0.0050864,4.6095e-05
-2.9145,1.0735,5.3923e-05,-0.0050776,4.6219e-05
-2.913,1.0736,5.4067e-05,-0.0050688,4.6343e-05
-2.9115,1.0736,5.4213e-05,-0.00506,4.6469e-05
-2.91,1.0737,5.4352e-05,-0.0050513,4.6597e-05
-2.9085,1.0737,5.4488e-05,-0.0050425,4.6726e-05
-2.907,1.0737,5.4621e-05,-0.0050338,4.6856e-05
-2.9055,1.0738,5.4772e-05,-0.0050251,4.6985e-05
-2.904,1.0738,5.4899e-05,-0.0050164,4.7117e-05
-2.9025,1.0739,5.5035e-05,-0.0050077,4.7249e-05
-2.901,1.0739,5.5164e-05,-0.004999,4.7381e-05
-2.8995,1.074,5.53e-05,-0.0049902,4.7514e-05
-2.898,1.074,5.5433e-05,-0.0049814,4.7647e-05
-2.8965,1.0741,5.5574e-05,-0.0049726,4.7782e-05
-2.895,1.0741,5.57e-05,-0.0049637,4.7917e-05
-2.8935,1.0742,5.5839e-05,-0.0049548,4.8051e-05
-2.892,1.0742,5.5974e-05,-0.0049459,4.8186e-05
-2.8905,1.0743,5.61e-05,-0.004937,4.8321e-05
-2.889,1.0743,5.6225e-05,-0.004928,4.8457e-05
-2.8875,1.0744,5.6353e-05,-0.0049191,4.8594e-05
-2.886,1.0744,5.6477e-05,-0.0049101,4.8732e-05
-2.8845,1.0745,5.6605e-05,-0.004901,4.8873e-05
-2.883,1.0745,5.6732e-05,-0.0048919,4.9013e-05
-2.8815,1.0746,5.686e-05,-0.0048828,4.9153e-05
-2.88,1.0746,5.698e-05,-0.0048737,4.9293e-05
-2.8785,1.0746,5.711e-05,-0.0048645,4.9434e-05
-2.877,1.0747,5.7238e-05,-0.0048553,4.9574e-05
-2.8755,1.0747,5.738e-05,-0.004846,4.9716e-05
-2.874,1.0748,5.751e-05,-0.0048367,4.9857e-05
-2.8725,1.0748,5.7642e-05,-0.0048273,4.9999e-05
-2.871,1.0749,5.7791e-05,-0.0048178,5.0142e-05
-2.8695,1.0749,5.7929e-05,-0.0048083,5.0286e-05
-2.868,1.075,5.806e-05,-0.0047988,5.043e-05
-2.8665,1.075,5.8209e-05,-0.0047892,5.0575e-05
-2.865,1.0751,5.8347e-05,-0.0047795,5.0719e-05
-2.8635,1.0751,5.8485e-05,-0.0047698,5.0863e-05
-2.862,1.0752,5.8629e-05,-0.0047601,5.1008e-05
-2.8605,1.0752,5.8768e-05,-0.0047503,5.1154e-05
-2.859,1.0753,5.8897e-05,-0.0047405,5.13e-05
-2.8575,1.0753,5.9032e-05,-0.0047306,5.1447e-05
-2.856,1.0754,5.9153e-05,-0.0047207,5.1592e-05
-2.8545,1.0754,5.9291e-05,-0.0047108,5.1734e-05
-2.853,1.0755,5.9423e-05,-0.0047008,5.1874e-05
-2.8515,1.0755,5.9555e-05,-0.0046909,5.2016e-05
-2.85,1.0756,5.9694e-05,-0.0046809,5.2159e-05
-2.8485,1.0756,5.9842e-05,-0.0046709,5.2304e-05
-2.847,1.0757,5.9968e-05,-0.004661,5.2449e-05
-2.8455,1.0757,6.0112e-05,-0.004651,5.2595e-05
-2.844,1.0758,6.0245e-05,-0.004641,5.2742e-05
-2.8425,1.0758,6.0386e-05,-0.004631,5.289e-05
-2.841,1.0759,6.0523e-05,-0.004621,5.3039e-05
-2.8395,1.0759,6.0673e-05,-0.0046109,5.3189e-05
-2.838,1.076,6.0808e-05,-0.0046009,5.3341e-05
-2.8365,1.076,6.0959e-05,-0.0045908,5.3493e-05
-2.835,1.0761,6.1116e-05,-0.0045808,5.3645e-05
-2.8335,1.0761,6.1272e-05,-0.0045707,5.3798e-05
-2.832,1.0762,6.1445e-05,-0.0045607,5.3951e-05
-2.8305,1.0762,6.1604e-05,-0.0045506,5.4106e-05
-2.829,1.0763,6.1764e-05,-0.0045406,5.4261e-05
-2.8275,1.0763,6.1937e-05,-0.0045306,5.4417e-05
-2.826,1.0764,6.2093e-05,-0.0045206,5.4573e-05
-2.8245,1.0764,6.2258e-05,-0.0045106,5.473e-05
-2.823,1.0765,6.2425e-05,-0.0045005,5.4887e-05
-2.8215,1.0765,6.2574e-05,-0.0044905,5.5046e-05
-2.82,1.0766,6.2733e-05,-0.0044805,5.5206e-05
-2.8185,1.0766,6.2904e-05,-0.0044704,5.5368e-05
-2.817,1.0767,6.304e-05,-0.0044603,5.5529e-05
-2.8155,1.0767,6.3205e-05,-0.0044502,5.569e-05
-2.814,1.0768,6.3366e-05,-0.0044399,5.5853e-05
-2.8125,1.0768,6.3515e-05,-0.0044297,5.6017e-05
-2.811,1.0769,6.3683e-05,-0.0044194,5.6181e-05
-2.8095,1.0769,6.3834e-05,-0.004409,5.6345e-05
-2.808,1.077,6.3997e-05,-0.0043986,5.6509e-05
-2.8065,1.077,6.4143e-05,-0.0043882,5.6672e-05
-2.805,1.0771,6.4301e-05,-0.0043777,5.6835e-05
-2.8035,1.0771,6.4476e-05,-0.0043671,5.6996e-05
-2.802,1.0772,6.4629e-05,-0.0043565,5.7158e-05
-2.8005,1.0772,6.478e-05,-0.0043458,5.7318e-05
-2.7989,1.0773,6.4939e-05,-0.0043351,5.7477e-05
-2.7974,1.0773,6.5101e-05,-0.0043243,5.7636e-05
-2.7959,1.0774,6.527e-05,-0.0043133,5.7795e-05
-2.7944,1.0774,6.5441e-05,-0.0043023,5.7955e-05
-2.7929,1.0775,6.5603e-05,-0.0042913,5.8114e-05
-2.7914,1.0775,6.5777e-05,-0.0042802,5.8275e-05
-2.7899,1.0776,6.5958e-05,-0.0042691,5.8435e-05
-2.7884,1.0776,6.6112e-05,-0.004258,5.8596e-05
-2.7869,1.0777,6.6275e-05,-0.0042468,5.8758e-05
-2.7854,1.0777,6.6436e-05,-0.0042356,5.8921e-05
-2.7839,1.0778,6.6609e-05,-0.0042244,5.9083e-05
-2.7824,1.0778,6.6764e-05,-0.0042131,5.9246e-05
-2.7809,1.0779,6.6929e-05,-0.0042018,5.9407e-05
-2.7794,1.0779,6.7091e-05,-0.0041905,5.9569e-05
-2.7779,1.078,6.7244e-05,-0.0041791,5.9731e-05
-2.7764,1.078,6.7393e-05,-0.0041677,5.9894e-05
-2.7749,1.0781,6.755e-05,-0.0041563,6.0057e-05
-2.7734,1.0782,6.7706e-05,-0.0041448,6.0219e-05
-2.7719,1.0782,6.7857e-05,-0.0041332,6.0385e-05
-2.7704,1.0783,6.8016e-05,-0.0041216,6.055e-05
-2.7689,1.0783,6.8171e-05,-0.0041099,6.0717e-05
-2.7674,1.0784,6.8327e-05,-0.0040982,6.0884e-05
-2.7659,1.0784,6.8468e-05,-0.0040865,6.1051e-05
-2.7644,1.0785,6.862e-05,-0.0040747,6.1219e-05
-2.7629,1.0785,6.8776e-05,-0.0040629,6.1387e-05
-2.7614,1.0786,6.8928e-05,-0.0040512,6.1555e-05
-2.7599,1.0786,6.9091e-05,-0.0040394,6.1725e-05
-2.7584,1.0787,6.925e-05,-0.0040276,6.1895e-05
-2.7569,1.0787,6.9421e-05,-0.0040158,6.2068e-05
-2.7554,1.0788,6.9586e-05,-0.004004,6.2243e-05
-2.7539,1.0788,6.9752e-05,-0.0039922,6.2419e-05
-2.7524,1.0789,6.9929e-05,-0.0039804,6.2594e-05
-2.7509,1.0789,7.0094e-05,-0.0039686,6.2771e-05
-2.7494,1.079,7.0258e-05,-0.0039567,6.295e-05
-2.7479,1.079,7.044e-05,-0.0039448,6.3131e-05
-2.7464,1.0791,7.0616e-05,-0.0039328,6.3315e-05
-2.7449,1.0792,7.0804e-05,-0.0039208,6.35e-05
-2.7434,1.0792,7.0972e-05,-0.0039088,6.3687e-05
-2.7419,1.0793,7.1153e-05,-0.0038968,6.3876e-05
-2.7404,1.0793,7.1327e-05,-0.0038847,6.4067e-05
-2.7389,1.0794,7.1515e-05,-0.0038725,6.4261e-05
-2.7374,1.0794,7.1681e-05,-0.0038604,6.4457e-05
-2.7359,1.0795,7.1868e-05,-0.0038482,6.4654e-05
-2.7344,1.0795,7.2084e-05,-0.003836,6.4851e-05
-2.7329,1.0796,7.2266e-05,-0.0038238,6.5049e-05
-2.7314,1.0796,7.2463e-05,-0.0038116,6.5249e-05
-2.7299,1.0797,7.2682e-05,-0.0037994,6.5449e-05
-2.7284,1.0797,7.2878e-05,-0.0037872,6.5649e-05
-2.7269,1.0798,7.3082e-05,-0.0037749,6.5849e-05
-2.7254,1.0799,7.3287e-05,-0.0037626,6.6049e-05
-2.7239,1.0799,7.3495e-05,-0.0037503,6.6249e-05
-2.7224,1.08,7.3692e-05,-0.0037379,6.6449e-05
-2.7209,1.08,7.3889e-05,-0.0037255,6.6649e-05
-2.7194,1.0801,7.4083e-05,-0.0037129,6.6847e-05
-2.7179,1.0801,7.4284e-05,-0.0037002,6.7042e-05
-2.7164,1.0802,7.4474e-05,-0.0036875,6.7237e-05
-2.7149,1.0802,7.467e-05,-0.0036747,6.7432e-05
-2.7134,1.0803,7.4869e-05,-0.0036618,6.7628e-05
-2.7119,1.0803,7.5072e-05,-0.003649,6.7824e-05
-2.7104,1.0804,7.5259e-05,-0.0036361,6.8021e-05
-2.7089,1.0805,7.5461e-05,-0.0036233,6.8217e-05
-2.7074,1.0805,7.5649e-05,-0.0036104,6.8414e-05
-2.7059,1.0806,7.5842e-05,-0.0035975,6.8609e-05
-2.7044,1.0806,7.6032e-05,-0.0035845,6.8804e-05
-2.7029,1.0807,7.6219e-05,-0.0035716,6.9e-05
-2.7014,1.0807,7.6399e-05,-0.0035587,6.9196e-05
-2.6999,1.0808,7.6587e-05,-0.0035457,6.9392e-05
-2.6984,1.0808,7.6776e-05,-0.0035327,6.959e-05
-2.6969,1.0809,7.6966e-05,-0.0035198,6.979e-05
-2.6954,1.081,7.7153e-05,-0.0035068,6.9989e-05
-2.6939,1.081,7.7339e-05,-0.0034938,7.0188e-05
-2.6924,1.0811,7.753e-05,-0.0034809,7.0389e-05
-2.6909,1.0811,7.7722e-05,-0.0034679,7.0591e-05
-2.6894,1.0812,7.7896e-05,-0.0034548,7.0792e-05
-2.6879,1.0812,7.8088e-05,-0.0034417,7.0995e-05
-2.6864,1.0813,7.8283e-05,-0.0034285,7.1201e-05
-2.6849,1.0813,7.8481e-05,-0.0034152,7.1411e-05
-2.6834,1.0814,7.867e-05,-0.0034019,7.1622e-05
-2.6819,1.0815,7.887e-05,-0.0033885,7.1835e-05
-2.6804,1.0815,7.9072e-05,-0.0033751,7.205e-05
-2.6789,1.0816,7.9274e-05,-0.0033615,7.2263e-05
-2.6774,1.0816,7.9466e-05,-0.0033479,7.2476e-05
-2.6759,1.0817,7.9665e-05,-0.003334,7.2689e-05
-2.6744,1.0817,7.9879e-05,-0.0033201,7.2903e-05
-2.6729,1.0818,8.0086e-05,-0.0033062,7.312e-05
-2.6714,1.0819,8.0306e-05,-0.0032922,7.3338e-05
-2.6699,1.0819,8.0514e-05,-0.0032783,7.3558e-05
-2.6684,1.082,8.0733e-05,-0.0032644,7.3778e-05
-2.6669,1.082,8.0956e-05,-0.0032504,7.3998e-05
-2.6654,1.0821,8.1153e-05,-0.0032364,7.4217e-05
-2.6639,1.0821,8.1384e-05,-0.0032224,7.4437e-05
-2.6624,1.0822,8.1618e-05,-0.0032084,7.4656e-05
-2.6609,1.0823,8.1835e-05,-0.0031944,7.4874e-05
-2.6594,1.0823,8.2053e-05,-0.0031804,7.5093e-05
-2.6579,1.0824,8.2266e-05,-0.0031665,7.5311e-05
-2.6564,1.0824,8.2507e-05,-0.0031525,7.5528e-05
-2.6549,1.0825,8.2726e-05,-0.0031385,7.5746e-05
-2.6534,1.0825,8.2957e-05,-0.0031245,7.5964e-05
-2.6519,1.0826,8.3189e-05,-0.0031105,7.6183e-05
-2.6504,1.0827,8.3418e-05,-0.0030964,7.6404e-05
-2.6489,1.0827,8.365e-05,-0.0030823,7.6626e-05
-2.6474,1.0828,8.3885e-05,-0.0030682,7.685e-05
-2.6459,1.0828,8.4131e-05,-0.0030541,7.7077e-05
-2.6444,1.0829,8.4353e-05,-0.0030399,7.7305e-05
-2.6429,1.083,8.4595e-05,-0.0030257,7.7535e-05
-2.6414,1.083,8.4822e-05,-0.0030115,7.7767e-05
-2.6399,1.0831,8.5062e-05,-0.0029973,7.8001e-05
-2.6384,1.0831,8.5299e-05,-0.0029831,7.8237e-05
-2.6369,1.0832,8.5524e-05,-0.0029688,7.8473e-05
-2.6354,1.0832,8.5762e-05,-0.0029545,7.8711e-05
-2.6339,1.0833,8.5988e-05,-0.0029402,7.8951e-05
-2.6324,1.0834,8.6211e-05,-0.0029258,7.919e-05
-2.6309,1.0834,8.6434e-05,-0.0029112,7.9428e-05
-2.6294,1.0835,8.666e-05,-0.0028966,7.9668e-05
-2.6279,1.0835,8.6881e-05,-0.002882,7.9909e-05
-2.6264,1.0836,8.709e-05,-0.0028673,8.0149e-05
-2.6249,1.0837,8.7313e-05,-0.0028527,8.0391e-05
-2.6234,1.0837,8.7534e-05,-0.002838,8.0633e-05
-2.6219,1.0838,8.7768e-05,-0.0028233,8.0876e-05
-2.6204,1.0838,8.7993e-05,-0.0028086,8.112e-05
-2.6189,1.0839,8.8223e-05,-0.0027939,8.1366e-05
-2.6174,1.084,8.8446e-05,-0.0027791,8.1613e-05
-2.6159,1.084,8.8652e-05,-0.0027642,8.1858e-05
-2.6144,1.0841,8.8875e-05,-0.0027493,8.2103e-05
-2.6129,1.0841,8.9095e-05,-0.0027343,8.2349e-05
-2.6114,1.0842,8.9306e-05,-0.0027193,8.2596e-05
-2.6099,1.0842,8.9518e-05,-0.0027042,8.2843e-05
-2.6084,1.0843,8.9736e-05,-0.0026891,8.309e-05
-2.6069,1.0844,8.9939e-05,-0.0026739,8.334e-05
-2.6054,1.0844,9.0159e-05,-0.0026584,8.3591e-05
-2.6039,1.0845,9.0376e-05,-0.0026429,8.3843e-05
-2.6024,1.0845,9.0583e-05,-0.0026274,8.4094e-05
-2.6009,1.0846,9.0798e-05,-0.0026118,8.4345e-05
-2.5994,1.0847,9.1017e-05,-0.0025961,8.4596e-05
-2.5979,1.0847,9.1237e-05,-0.0025805,8.4846e-05
-2.5964,1.0848,9.1459e-05,-0.0025648,8.5097e-05
-2.5949,1.0848,9.1684e-05,-0.002549,8.5347e-05
-2.5934,1.0849,9.1908e-05,-0.0025332,8.56e-05
-2.5919,1.085,9.2136e-05,-0.0025173,8.5855e-05
-2.5904,1.085,9.2376e-05,-0.0025014,8.6113e-05
-2.5889,1.0851,9.2608e-05,-0.0024855,8.6372e-05
-2.5874,1.0852,9.2847e-05,-0.0024696,8.6632e-05
-2.5859,1.0852,9.3078e-05,-0.0024536,8.6896e-05
-2.5844,1.0853,9.3309e-05,-0.0024375,8.716e-05
-2.5829,1.0853,9.3562e-05,-0.0024214,8.7426e-05
-2.5814,1.0854,9.3816e-05,-0.0024054,8.7692e-05
-2.5799,1.0855,9.4074e-05,-0.0023893,8.796e-05
-2.5784,1.0855,9.4324e-05,-0.0023733,8.8229e-05
-2.5769,1.0856,9.4588e-05,-0.0023572,8.8499e-05
-2.5754,1.0856,9.4829e-05,-0.0023411,8.8767e-05
-2.5739,1.0857,9.5091e-05,-0.002325,8.9036e-05
-2.5724,1.0858,9.5361e-05,-0.0023089,8.9305e-05
-2.5709,1.0858,9.5615e-05,-0.0022927,8.9577e-05
-2.5694,1.0859,9.5877e-05,-0.0022766,8.985e-05
-2.5679,1.086,9.6147e-05,-0.0022604,9.0124e-05
-2.5664,1.086,9.6416e-05,-0.0022442,9.0401e-05
-2.5649,1.0861,9.6689e-05,-0.0022279,9.0683e-05
-2.5634,1.0861,9.6947e-05,-0.0022115,9.0966e-05
-2.5619,1.0862,9.7221e-05,-0.0021951,9.125e-05
-2.5604,1.0863,9.7489e-05,-0.0021787,9.1537e-05
-2.5589,1.0863,9.7751e-05,-0.0021622,9.1825e-05
-2.5574,1.0864,9.8013e-05,-0.0021458,9.2114e-05
-2.5559,1.0865,9.8263e-05,-0.0021293,9.2404e-05
-2.5544,1.0865,9.8523e-05,-0.0021127,9.2693e-05
-2.5529,1.0866,9.8762e-05,-0.0020961,9.2984e-05
-2.5514,1.0866,9.9016e-05,-0.0020795,9.3276e-05
-2.5499,1.0867,9.9288e-05,-0.0020629,9.3568e-05
-2.5484,1.0868,9.954e-05,-0.0020463,9.3861e-05
-2.5469,1.0868,9.9807e-05,-0.0020296,9.4155e-05
-2.5454,1.0869,0.00010007,-0.0020129,9.4448e-05
-2.5439,1.087,0.00010033,-0.0019962,9.4739e-05
-2.5424,1.087,0.00010059,-0.0019794,9.5029e-05
-2.5409,1.0871,0.00010087,-0.0019625,9.5321e-05
-2.5394,1.0871,0.00010113,-0.0019456,9.5612e-05
-2.5379,1.0872,0.00010139,-0.0019286,9.5902e-05
-2.5364,1.0873,0.00010166,-0.0019115,9.6192e-05
-2.5349,1.0873,0.00010193,-0.0018945,9.6482e-05
-2.5334,1.0874,0.0001022,-0.0018773,9.6771e-05
-2.5319,1.0875,0.00010246,-0.0018601,9.7063e-05
-2.5304,1.0875,0.00010272,-0.0018429,9.7357e-05
-2.5289,1.0876,0.00010297,-0.0018256,9.765e-05
-2.5274,1.0877,0.00010326,-0.0018082,9.7945e-05
-2.5259,1.0877,0.00010354,-0.0017907,9.8239e-05
-2.5244,1.0878,0.00010382,-0.001773,9.8534e-05
-2.5229,1.0879,0.00010411,-0.0017552,9.8827e-05
-2.5214,1.0879,0.00010439,-0.0017373,9.9124e-05
-2.5199,1.088,0.00010468,-0.0017193,9.9422e-05
-2.5184,1.088,0.00010495,-0.0017013,9.972e-05
-2.5169,1.0881,0.00010525,-0.0016833,0.00010002
-2.5154,1.0882,0.00010555,-0.0016652,0.00010031
-2.5139,1.0882,0.00010583,-0.0016471,0.0001006
-2.5124,1.0883,0.00010613,-0.0016289,0.0001009
-2.5109,1.0884,0.00010641,-0.0016107,0.0001012
-2.5094,1.0884,0.0001067,-0.0015925,0.0001015
-2.5079,1.0885,0.00010699,-0.0015743,0.0001018
-2.5064,1.0886,0.00010727,-0.001556,0.0001021
-2.5049,1.0886,0.00010755,-0.0015377,0.0001024
-2.5034,1.0887,0.00010784,-0.0015194,0.0001027
-2.5019,1.0888,0.00010811,-0.001501,0.00010301
-2.5004,1.0888,0.00010839,-0.0014825,0.00010331
-2.4989,1.0889,0.00010866,-0.001464,0.00010362
-2.4974,1.089,0.00010894,-0.0014455,0.00010393
-2.4959,1.089,0.00010921,-0.0014269,0.00010424
-2.4944,1.0891,0.00010947,-0.0014084,0.00010456
-2.4929,1.0892,0.00010974,-0.0013899,0.00010487
-2.4914,1.0892,0.00011001,-0.0013713,0.00010519
-2.4899,1.0893,0.00011028,-0.0013527,0.00010551
-2.4884,1.0894,0.00011055,-0.001334,0.00010583
-2.4869,1.0894,0.00011082,-0.0013153,0.00010615
-2.4854,1.0895,0.00011108,-0.0012966,0.00010647
-2.4839,1.0896,0.00011135,-0.0012778,0.0001068
-2.4824,1.0896,0.00011163,-0.001259,0.00010712
-2.4809,1.0897,0.00011191,-0.00124,0.00010745
-2.4794,1.0898,0.00011219,-0.0012211,0.00010778
-2.4779,1.0898,0.00011247,-0.0012021,0.00010811
-2.4764,1.0899,0.00011276,-0.0011831,0.00010844
-2.4749,1.09,0.00011306,-0.001164,0.00010876
-2.4734,1.09,0.00011336,-0.0011449,0.00010909
-2.4719,1.0901,0.00011365,-0.0011257,0.00010941
-2.4704,1.0902,0.00011397,-0.0011066,0.00010974
-2.4689,1.0902,0.00011425,-0.0010873,0.00011007
-2.4674,1.0903,0.00011456,-0.0010681,0.0001104
-2.4659,1.0904,0.00011486,-0.0010488,0.00011072
-2.4644,1.0904,0.00011519,-0.0010294,0.00011105
-2.4629,1.0905,0.0001155,-0.0010099,0.00011138
-2.4614,1.0906,0.00011581,-0.00099027,0.00011171
-2.4599,1.0906,0.00011614,-0.00097054,0.00011205
-2.4584,1.0907,0.00011647,-0.00095067,0.0001124
-2.4569,1.0908,0.0001168,-0.00093062,0.00011275
-2.4554,1.0908,0.00011713,-0.00091051,0.00011311
-2.4539,1.0909,0.00011746,-0.00089034,0.00011346
-2.4524,1.091,0.00011778,-0.0008701,0.00011381
-2.4509,1.0911,0.0001181,-0.00084981,0.00011417
-2.4494,1.0911,0.00011842,-0.00082948,0.00011453
-2.4479,1.0912,0.00011874,-0.00080915,0.00011488
-2.4464,1.0913,0.00011909,-0.00078875,0.00011523
-2.4449,1.0913,0.00011944,-0.00076832,0.00011558
-2.4434,1.0914,0.0001198,-0.00074786,0.00011592
-2.4419,1.0915,0.00012015,-0.00072736,0.00011628
-2.4404,1.0915,0.00012049,-0.00070684,0.00011663
-2.4389,1.0916,0.00012084,-0.00068628,0.00011698
-2.4374,1.0917,0.00012118,-0.0006657,0.00011734
-2.4359,1.0917,0.00012153,-0.00064513,0.00011769
-2.4344,1.0918,0.00012187,-0.00062457,0.00011804
-2.4329,1.0919,0.00012221,-0.00060396,0.0001184
-2.4314,1.092,0.00012256,-0.00058328,0.00011876
-2.4299,1.092,0.0001229,-0.00056257,0.00011912
-2.4284,1.0921,0.00012323,-0.00054185,0.00011948
-2.4269,1.0922,0.00012356,-0.00052111,0.00011985
-2.4254,1.0922,0.00012389,-0.00050033,0.00012021
-2.4239,1.0923,0.00012421,-0.0004795,0.00012057
-2.4224,1.0924,0.00012454,-0.00045868,0.00012094
-2.4209,1.0924,0.00012485,-0.00043791,0.0001213
-2.4194,1.0925,0.00012517,-0.00041711,0.00012167
-2.4179,1.0926,0.00012548,-0.00039626,0.00012204
-2.4164,1.0927,0.00012579,-0.00037542,0.0001224
-2.4149,1.0927,0.0001261,-0.00035455,0.00012278
-2.4134,1.0928,0.00012642,-0.0003337,0.00012316
-2.4119,1.0929,0.00012674,-0.00031275,0.00012353
-2.4104,1.0929,0.00012705,-0.00029165,0.00012391
-2.4089,1.093,0.00012738,-0.00027038,0.00012428
-2.4074,1.0931,0.00012771,-0.00024901,0.00012466
-2.4059,1.0932,0.00012806,-0.00022756,0.00012505
-2.4044,1.0932,0.00012838,-0.00020589,0.00012544
-2.4029,1.0933,0.00012873,-0.00018406,0.00012583
-2.4014,1.0934,0.00012907,-0.0001621,0.00012623
-2.3998,1.0934,0.00012943,-0.00014002,0.00012664
-2.3983,1.0935,0.00012979,-0.00011784,0.00012705
-2.3968,1.0936,0.00013015,-9.5512e-05,0.00012747
-2.3953,1.0937,0.00013052,-7.3098e-05,0.00012788
-2.3938,1.0937,0.00013088,-5.0682e-05,0.0001283
-2.3923,1.0938,0.00013125,-2.8195e-05,0.00012871
-2.3908,1.0939,0.00013161,-5.6002e-06,0.00012913
-2.3893,1.094,0.00013196,1.7059e-05,0.00012955
-2.3878,1.094,0.00013234,3.9738e-05,0.00012996
-2.3863,1.0941,0.0001327,6.2426e-05,0.00013039
-2.3848,1.0942,0.00013309,8.5142e-05,0.00013081
-2.3833,1.0942,0.00013348,0.00010792,0.00013123
-2.3818,1.0943,0.00013387,0.00013076,0.00013165
-2.3803,1.0944,0.00013426,0.00015365,0.00013206
-2.3788,1.0945,0.00013466,0.00017658,0.00013248
-2.3773,1.0945,0.00013508,0.00019954,0.0001329
-2.3758,1.0946,0.00013546,0.00022255,0.00013332
-2.3743,1.0947,0.00013586,0.00024558,0.00013374
-2.3728,1.0948,0.00013624,0.00026859,0.00013416
-2.3713,1.0948,0.00013664,0.00029164,0.00013459
-2.3698,1.0949,0.00013704,0.00031471,0.00013502
-2.3683,1.095,0.00013743,0.0003378,0.00013545
-2.3668,1.0951,0.00013783,0.00036089,0.00013589
-2.3653,1.0951,0.00013822,0.00038399,0.00013632
-2.3638,1.0952,0.00013862,0.00040715,0.00013676
-2.3623,1.0953,0.00013901,0.0004304,0.00013719
-2.3608,1.0954,0.00013941,0.00045369,0.00013763
-2.3593,1.0954,0.00013979,0.00047698,0.00013808
-2.3578,1.0955,0.00014019,0.00050032,0.00013852
-2.3563,1.0956,0.00014057,0.00052375,0.00013896
-2.3548,1.0957,0.00014094,0.00054724,0.00013941
-2.3533,1.0957,0.00014131,0.00057073,0.00013986
-2.3518,1.0958,0.0001417,0.00059422,0.0001403
-2.3503,1.0959,0.00014207,0.00061772,0.00014075
-2.3488,1.096,0.00014243,0.00064129,0.00014119
-2.3473,1.096,0.00014281,0.00066493,0.00014163
-2.3458,1.0961,0.0001432,0.00068863,0.00014207
-2.3443,1.0962,0.0001436,0.00071247,0.00014251
-2.3428,1.0963,0.00014399,0.00073648,0.00014295
-2.3413,1.0963,0.00014437,0.00076059,0.00014339
-2.3398,1.0964,0.00014477,0.0007848,0.00014383
-2.3383,1.0965,0.00014515,0.00080911,0.00014427
-2.3368,1.0966,0.00014556,0.00083352,0.00014472
-2.3353,1.0966,0.00014594,0.00085806,0.00014516
-2.3338,1.0967,0.00014632,0.00088261,0.0001456
-2.3323,1.0968,0.0001467,0.00090721,0.00014605
-2.3308,1.0969,0.00014711,0.00093182,0.0001465
-2.3293,1.0969,0.0001475,0.00095653,0.00014695
-2.3278,1.097,0.00014791,0.00098131,0.00014742
-2.3263,1.0971,0.00014834,0.0010062,0.00014788
-2.3248,1.0972,0.00014878,0.0010313,0.00014835
-2.3233,1.0973,0.00014921,0.0010563,0.00014882
-2.3218,1.0973,0.00014965,0.0010814,0.00014929
-2.3203,1.0974,0.00015009,0.0011066,0.00014976
-2.3188,1.0975,0.00015052,0.0011318,0.00015023
-2.3173,1.0976,0.00015098,0.0011571,0.00015071
-2.3158,1.0976,0.00015145,0.0011824,0.00015117
-2.3143,1.0977,0.00015193,0.0012078,0.00015164
-2.3128,1.0978,0.0001524,0.0012334,0.0001521
-2.3113,1.0979,0.00015287,0.0012589,0.00015257
-2.3098,1.098,0.00015335,0.0012845,0.00015305
-2.3083,1.098,0.0001538,0.0013102,0.00015352
-2.3068,1.0981,0.00015427,0.0013358,0.00015399
-2.3053,1.0982,0.00015472,0.0013614,0.00015446
-2.3038,1.0983,0.00015519,0.001387,0.00015493
-2.3023,1.0983,0.00015563,0.0014127,0.0001554
-2.3008,1.0984,0.00015609,0.0014384,0.00015587
-2.2993,1.0985,0.00015652,0.0014641,0.00015635
-2.2978,1.0986,0.00015695,0.0014898,0.00015682
-2.2963,1.0987,0.00015737,0.0015155,0.00015731
-2.2948,1.0987,0.00015778,0.0015413,0.00015779
-2.2933,1.0988,0.00015819,0.0015672,0.00015828
-2.2918,1.0989,0.00015861,0.0015931,0.00015878
-2.2903,1.099,0.00015901,0.0016192,0.00015928
-2.2888,1.0991,0.00015943,0.0016454,0.00015978
-2.2873,1.0991,0.00015983,0.0016717,0.00016029
-2.2858,1.0992,0.00016022,0.0016982,0.00016079
-2.2843,1.0993,0.00016062,0.001725,0.0001613
-2.2828,1.0994,0.00016102,0.0017519,0.00016181
-2.2813,1.0995,0.00016144,0.0017789,0.00016232
-2.2798,1.0995,0.00016185,0.0018061,0.00016284
-2.2783,1.0996,0.00016227,0.0018334,0.00016336
-2.2768,1.0997,0.00016271,0.0018608,0.00016388
-2.2753,1.0998,0.00016314,0.0018883,0.0001644
-2.2738,1.0999,0.00016359,0.0019159,0.00016493
-2.2723,1.0999,0.00016406,0.0019436,0.00016546
-2.2708,1.1,0.00016456,0.0019715,0.000166
-2.2693,1.1001,0.00016505,0.0019994,0.00016655
-2.2678,1.1002,0.00016554,0.0020275,0.0001671
-2.2663,1.1003,0.00016604,0.0020555,0.00016765
-2.2648,1.1004,0.00016654,0.0020835,0.0001682
-2.2633,1.1004,0.00016707,0.0021116,0.00016875
-2.2618,1.1005,0.00016757,0.0021397,0.0001693
-2.2603,1.1006,0.0001681,0.0021678,0.00016986
-2.2588,1.1007,0.00016863,0.0021958,0.00017041
-2.2573,1.1008,0.00016917,0.0022238,0.00017095
-2.2558,1.1008,0.00016969,0.0022518,0.0001715
-2.2543,1.1009,0.00017021,0.0022799,0.00017206
-2.2528,1.101,0.00017074,0.002308,0.00017261
-2.2513,1.1011,0.00017128,0.0023361,0.00017316
-2.2498,1.1012,0.00017179,0.0023642,0.00017371
-2.2483,1.1013,0.00017232,0.0023923,0.00017425
-2.2468,1.1013,0.00017284,0.0024205,0.0001748
-2.2453,1.1014,0.00017335,0.0024486,0.00017534
-2.2438,1.1015,0.00017385,0.0024768,0.00017589
-2.2423,1.1016,0.00017436,0.0025051,0.00017644
-2.2408,1.1017,0.00017485,0.0025335,0.00017699
-2.2393,1.1018,0.00017533,0.002562,0.00017755
-2.2378,1.1018,0.00017582,0.0025905,0.00017811
-2.2363,1.1019,0.00017631,0.002619,0.00017867
-2.2348,1.102,0.00017681,0.0026477,0.00017924
-2.2333,1.1021,0.00017731,0.0026764,0.0001798
-2.2318,1.1022,0.00017779,0.0027052,0.00018036
-2.2303,1.1023,0.00017828,0.0027341,0.00018093
-2.2288,1.1023,0.00017876,0.0027632,0.0001815
-2.2273,1.1024,0.00017924,0.0027923,0.00018208
-2.2258,1.1025,0.00017972,0.0028216,0.00018266
-2.2243,1.1026,0.0001802,0.0028509,0.00018323
-2.2228,1.1027,0.0001807,0.0028804,0.00018381
-2.2213,1.1028,0.00018119,0.00291,0.00018439
-2.2198,1.1029,0.00018169,0.0029397,0.00018497
-2.2183,1.1029,0.00018219,0.0029695,0.00018555
-2.2168,1.103,0.0001827,0.0029994,0.00018613
-2.2153,1.1031,0.00018323,0.0030294,0.00018671
-2.2138,1.1032,0.00018376,0.0030595,0.0001873
-2.2123,1.1033,0.0001843,0.0030897,0.0001879
-2.2108,1.1034,0.00018483,0.0031199,0.00018849
-2.2093,1.1035,0.00018538,0.0031503,0.00018908
-2.2078,1.1035,0.00018591,0.0031807,0.00018969
-2.2063,1.1036,0.00018645,0.0032112,0.00019029
-2.2048,1.1037,0.000187,0.0032418,0.0001909
-2.2033,1.1038,0.00018754,0.0032726,0.00019152
-2.2018,1.1039,0.00018809,0.0033035,0.00019214
-2.2003,1.104,0.00018863,0.0033344,0.00019276
-2.1988,1.1041,0.00018917,0.0033654,0.00019339
-2.1973,1.1042,0.00018971,0.0033965,0.00019402
-2.1958,1.1042,0.00019025,0.0034275,0.00019466
-2.1943,1.1043,0.00019077,0.0034586,0.0001953
-2.1928,1.1044,0.00019129,0.0034898,0.00019593
-2.1913,1.1045,0.00019182,0.0035212,0.00019658
-2.1898,1.1046,0.00019234,0.0035526,0.00019724
-2.1883,1.1047,0.00019287,0.0035841,0.0001979
-2.1868,1.1048,0.00019339,0.0036159,0.00019855
-2.1853,1.1048,0.00019393,0.0036478,0.0001992
-2.1838,1.1049,0.00019445,0.0036798,0.00019986
-2.1823,1.105,0.00019498,0.0037119,0.00020051
-2.1808,1.1051,0.00019552,0.003744,0.00020117
-2.1793,1.1052,0.00019605,0.0037762,0.00020183
-2.1778,1.1053,0.00019658,0.0038084,0.00020249
-2.1763,1.1054,0.00019712,0.0038407,0.00020315
-2.1748,1.1055,0.00019764,0.0038731,0.00020381
-2.1733,1.1056,0.00019819,0.0039056,0.00020448
-2.1718,1.1056,0.00019874,0.0039382,0.00020514
-2.1703,1.1057,0.0001993,0.0039708,0.0002058
-2.1688,1.1058,0.00019988,0.0040035,0.00020646
-2.1673,1.1059,0.00020047,0.0040362,0.00020712
-2.1658,1.106,0.00020104,0.004069,0.00020778
-2.1643,1.1061,0.00020163,0.0041017,0.00020843
-2.1628,1.1062,0.00020221,0.0041346,0.00020909
-2.1613,1.1063,0.00020279,0.0041674,0.00020975
-2.1598,1.1064,0.00020337,0.0042003,0.00021041
-2.1583,1.1065,0.00020396,0.0042333,0.00021108
-2.1568,1.1065,0.00020454,0.0042664,0.00021175
-2.1553,1.1066,0.00020512,0.0042995,0.00021243
-2.1538,1.1067,0.00020568,0.0043327,0.00021312
-2.1523,1.1068,0.00020627,0.0043661,0.00021381
-2.1508,1.1069,0.00020684,0.0043995,0.00021449
-2.1493,1.107,0.00020742,0.004433,0.00021518
-2.1478,1.1071,0.00020801,0.0044666,0.00021588
-2.1463,1.1072,0.0002086,0.0045003,0.00021658
-2.1448,1.1073,0.00020918,0.0045341,0.00021726
-2.1433,1.1074,0.00020977,0.004568,0.00021794
-2.1418,1.1075,0.00021038,0.0046021,0.00021865
-2.1403,1.1075,0.00021101,0.0046363,0.00021937
-2.1388,1.1076,0.00021164,0.0046706,0.00022009
-2.1373,1.1077,0.00021226,0.0047048,0.0002208
-2.1358,1.1078,0.00021287,0.0047391,0.00022152
-2.1343,1.1079,0.00021349,0.0047733,0.00022224
-2.1328,1.108,0.0002141,0.0048077,0.00022297
-2.1313,1.1081,0.00021471,0.0048423,0.00022371
-2.1298,1.1082,0.00021534,0.004877,0.00022444
-2.1283,1.1083,0.00021596,0.0049118,0.00022517
-2.1268,1.1084,0.00021661,0.0049468,0.00022592
-2.1253,1.1085,0.00021726,0.0049819,0.00022668
-2.1238,1.1086,0.0002179,0.0050172,0.00022745
-2.1223,1.1087,0.00021856,0.0050526,0.0002282
-2.1208,1.1088,0.00021923,0.005088,0.00022894
-2.1193,1.1088,0.00021985,0.0051234,0.00022969
-2.1178,1.1089,0.00022052,0.0051589,0.00023043
-2.1163,1.109,0.00022115,0.0051944,0.00023117
-2.1148,1.1091,0.0002218,0.0052301,0.00023191
-2.1133,1.1092,0.00022244,0.005266,0.00023266
-2.1118,1.1093,0.00022309,0.0053018,0.00023341
-2.1103,1.1094,0.00022376,0.0053378,0.00023418
-2.1088,1.1095,0.00022442,0.005374,0.00023495
-2.1073,1.1096,0.00022512,0.0054103,0.00023574
-2.1058,1.1097,0.00022582,0.0054467,0.00023653
-2.1043,1.1098,0.00022655,0.0054832,0.00023732
-2.1028,1.1099,0.00022726,0.0055197,0.00023812
-2.1013,1.11,0.00022795,0.0055563,0.00023892
-2.0998,1.1101,0.00022866,0.0055931,0.00023973
-2.0983,1.1102,0.00022937,0.0056298,0.00024054
-2.0968,1.1103,0.00023005,0.0056667,0.00024135
-2.0953,1.1104,0.00023076,0.0057036,0.00024217
-2.0938,1.1105,0.00023145,0.0057406,0.00024299
-2.0923,1.1106,0.00023214,0.0057778,0.00024382
-2.0908,1.1107,0.00023282,0.0058149,0.00024464
-2.0893,1.1108,0.00023351,0.0058521,0.00024546
-2.0878,1.1109,0.00023421,0.0058894,0.00024628
-2.0863,1.111,0.0002349,0.0059268,0.0002471
-2.0848,1.111,0.0002356,0.0059642,0.00024792
-2.0833,1.1111,0.0002363,0.0060017,0.00024874
-2.0818,1.1112,0.00023701,0.0060393,0.00024955
-2.0803,1.1113,0.00023771,0.006077,0.00025036
-2.0788,1.1114,0.0002384,0.0061147,0.00025116
-2.0773,1.1115,0.00023907,0.0061525,0.00025196
-2.0758,1.1116,0.00023977,0.0061903,0.00025277
-2.0743,1.1117,0.00024046,0.0062283,0.00025358
-2.0728,1.1118,0.00024119,0.0062664,0.00025441
-2.0713,1.1119,0.0002419,0.0063047,0.00025523
-2.0698,1.112,0.00024264,0.0063431,0.00025606
-2.0683,1.1121,0.00024338,0.0063818,0.00025689
-2.0668,1.1122,0.00024414,0.0064207,0.00025774
-2.0653,1.1123,0.00024488,0.0064596,0.0002586
-2.0638,1.1124,0.00024563,0.0064987,0.00025946
-2.0623,1.1125,0.00024637,0.0065379,0.00026032
-2.0608,1.1126,0.00024711,0.0065773,0.00026118
-2.0593,1.1127,0.00024781,0.0066167,0.00026205
-2.0578,1.1128,0.00024856,0.006656,0.00026292
-2.0563,1.1129,0.0002493,0.0066954,0.00026379
-2.0548,1.113,0.00025005,0.0067348,0.00026467
-2.0533,1.1131,0.0002508,0.0067741,0.00026555
-2.0518,1.1132,0.00025155,0.0068136,0.00026644
-2.0503,1.1133,0.0002523,0.0068532,0.00026734
-2.0488,1.1134,0.00025304,0.0068929,0.00026823
-2.0473,1.1135,0.00025376,0.0069326,0.00026913
-2.0458,1.1136,0.0002545,0.0069726,0.00027004
-2.0443,1.1137,0.00025524,0.0070127,0.00027095
-2.0428,1.1138,0.00025598,0.0070529,0.00027186
-2.0413,1.1139,0.0002567,0.0070932,0.00027276
-2.0398,1.114,0.00025742,0.0071336,0.00027368
-2.0383,1.1141,0.00025816,0.0071743,0.00027458
-2.0368,1.1142,0.00025892,0.0072151,0.0002755
-2.0353,1.1143,0.00025973,0.007256,0.00027641
-2.0338,1.1144,0.00026054,0.007297,0.00027733
-2.0323,1.1145,0.00026136,0.0073384,0.00027827
-2.0308,1.1146,0.00026218,0.0073798,0.0002792
-2.0293,1.1147,0.00026302,0.0074211,0.00028015
-2.0278,1.1149,0.00026386,0.0074625,0.00028109
-2.0263,1.115,0.00026474,0.0075038,0.00028204
-2.0248,1.1151,0.00026558,0.0075452,0.00028299
-2.0233,1.1152,0.00026642,0.0075867,0.00028394
-2.0218,1.1153,0.00026723,0.0076283,0.00028489
-2.0203,1.1154,0.00026805,0.0076699,0.00028583
-2.0188,1.1155,0.00026884,0.0077116,0.00028678
-2.0173,1.1156,0.00026962,0.0077535,0.00028772
-2.0158,1.1157,0.00027038,0.0077955,0.00028867
-2.0143,1.1158,0.00027112,0.0078377,0.00028963
-2.0128,1.1159,0.00027184,0.00788,0.00029059
-2.0113,1.116,0.00027254,0.0079225,0.00029155
-2.0098,1.1161,0.00027321,0.0079649,0.0002925
-2.0083,1.1162,0.00027387,0.0080075,0.00029345
-2.0068,1.1163,0.00027448,0.0080502,0.00029438
-2.0053,1.1164,0.00027508,0.008093,0.00029532
-2.0038,1.1165,0.00027566,0.0081358,0.00029626
-2.0023,1.1166,0.00027621,0.0081787,0.00029719
-2.0008,1.113,0.00027582,0.0081939,0.00029713
-1.9992,1.1168,0.00027753,0.0082652,0.00029914
-1.9977,1.1169,0.00027863,0.0083095,0.00030023
-1.9962,1.117,0.0002797,0.0083538,0.00030132
-1.9947,1.1171,0.00028075,0.0083981,0.00030241
-1.9932,1.1173,0.00028178,0.0084424,0.00030349
-1.9917,1.1174,0.0002828,0.0084867,0.00030458
-1.9902,1.1175,0.00028379,0.008531,0.00030566
-1.9887,1.1176,0.00028475,0.0085754,0.00030674
-1.9872,1.1177,0.00028571,0.0086199,0.00030782
-1.9857,1.1178,0.00028665,0.0086643,0.0003089
-1.9842,1.1179,0.00028759,0.0087087,0.00030998
-1.9827,1.118,0.0002885,0.0087533,0.00031106
-1.9812,1.1181,0.00028939,0.0087979,0.00031215
-1.9797,1.1182,0.00029025,0.0088426,0.00031323
-1.9782,1.1183,0.00029109,0.0088874,0.00031431
-1.9767,1.1184,0.00029192,0.0089324,0.00031539
-1.9752,1.1185,0.00029273,0.0089773,0.00031646
-1.9737,1.1187,0.00029352,0.0090224,0.00031754
-1.9722,1.1188,0.00029431,0.0090676,0.00031862
-1.9707,1.1189,0.00029509,0.0091127,0.00031971
-1.9692,1.119,0.0002959,0.0091581,0.0003208
-1.9677,1.1191,0.00029675,0.0092038,0.00032191
-1.9662,1.1192,0.00029768,0.0092497,0.00032301
-1.9647,1.1193,0.00029868,0.0092961,0.00032414
-1.9632,1.1194,0.0002997,0.0093428,0.00032528
-1.9617,1.1195,0.00030073,0.0093895,0.00032643
-1.9602,1.1196,0.00030173,0.0094365,0.00032757
-1.9587,1.1197,0.00030272,0.0094835,0.00032872
-1.9572,1.1199,0.00030372,0.0095305,0.00032986
-1.9557,1.12,0.00030469,0.0095776,0.00033099
-1.9542,1.1201,0.00030566,0.0096247,0.00033213
-1.9527,1.1202,0.0003066,0.0096718,0.00033327
-1.9512,1.1203,0.00030755,0.009719,0.00033441
-1.9497,1.1204,0.00030848,0.0097663,0.00033556
-1.9482,1.1205,0.0003094,0.0098136,0.0003367
-1.9467,1.1206,0.00031033,0.009861,0.00033786
-1.9452,1.1207,0.00031126,0.0099086,0.00033902
-1.9437,1.1209,0.00031218,0.0099562,0.00034018
-1.9422,1.121,0.00031308,0.010004,0.00034136
-1.9407,1.1211,0.00031398,0.010052,0.00034255
-1.9392,1.1212,0.0003149,0.0101,0.00034373
-1.9377,1.1213,0.00031584,0.010148,0.00034492
-1.9362,1.1214,0.00031683,0.010196,0.0003461
-1.9347,1.1215,0.00031782,0.010244,0.0003473
-1.9332,1.1216,0.00031883,0.010293,0.00034849
-1.9317,1.1218,0.00031988,0.010342,0.0003497
-1.9302,1.1219,0.00032091,0.010391,0.00035092
-1.9287,1.122,0.00032195,0.01044,0.00035214
-1.9272,1.1221,0.00032301,0.010489,0.00035337
-1.9257,1.1222,0.00032405,0.010539,0.0003546
-1.9242,1.1223,0.00032508,0.010588,0.00035583
-1.9227,1.1224,0.00032613,0.010638,0.00035707
-1.9212,1.1226,0.00032717,0.010687,0.00035831
-1.9197,1.1227,0.00032819,0.010737,0.00035955
-1.9182,1.1228,0.00032921,0.010787,0.0003608
-1.9167,1.1229,0.00033023,0.010837,0.00036206
-1.9152,1.123,0.00033123,0.010887,0.00036333
-1.9137,1.1231,0.00033223,0.010937,0.0003646
-1.9122,1.1233,0.00033321,0.010987,0.00036589
-1.9107,1.1234,0.00033421,0.011037,0.00036717
-1.9092,1.1235,0.00033522,0.011088,0.00036846
-1.9077,1.1236,0.00033624,0.011139,0.00036975
-1.9062,1.1237,0.00033725,0.011189,0.00037104
-1.9047,1.1238,0.00033827,0.01124,0.00037233
-1.9032,1.1239,0.00033929,0.011291,0.00037362
-1.9017,1.1241,0.00034034,0.011342,0.00037495
-1.9002,1.1242,0.00034141,0.011394,0.00037629
-1.8987,1.1243,0.00034249,0.011446,0.00037763
-1.8972,1.1244,0.00034355,0.011497,0.00037898
-1.8957,1.1245,0.00034462,0.011549,0.00038034
-1.8942,1.1246,0.00034568,0.011601,0.00038169
-1.8927,1.1248,0.00034673,0.011653,0.00038305
-1.8912,1.1249,0.00034781,0.011706,0.00038442
-1.8897,1.125,0.00034889,0.011758,0.00038579
-1.8882,1.1251,0.00034995,0.011811,0.00038718
-1.8867,1.1252,0.00035104,0.011863,0.00038857
-1.8852,1.1254,0.00035213,0.011916,0.00038996
-1.8837,1.1255,0.00035318,0.011969,0.00039136
-1.8822,1.1256,0.00035426,0.012022,0.00039276
-1.8807,1.1257,0.00035533,0.012075,0.00039416
-1.8792,1.1258,0.00035636,0.012128,0.00039558
-1.8777,1.126,0.00035743,0.012181,0.000397
-1.8762,1.1261,0.00035852,0.012235,0.00039842
-1.8747,1.1262,0.0003596,0.012288,0.00039983
-1.8732,1.1263,0.00036069,0.012342,0.00040124
-1.8717,1.1264,0.0003618,0.012396,0.00040266
-1.8702,1.1266,0.0003629,0.01245,0.00040408
-1.8687,1.1267,0.00036405,0.012505,0.0004055
-1.8672,1.1268,0.00036518,0.012559,0.00040693
-1.8657,1.1269,0.00036635,0.012614,0.00040838
-1.8642,1.127,0.00036751,0.01267,0.00040984
-1.8627,1.1272,0.00036869,0.012725,0.0004113
-1.8612,1.1273,0.00036987,0.01278,0.00041276
-1.8597,1.1274,0.00037106,0.012836,0.00041422
-1.8582,1.1275,0.00037225,0.012891,0.00041569
-1.8567,1.1277,0.00037346,0.012947,0.00041714
-1.8552,1.1278,0.00037466,0.013002,0.00041859
-1.8537,1.1279,0.00037588,0.013058,0.00042005
-1.8522,1.128,0.00037707,0.013114,0.0004215
-1.8507,1.1281,0.00037828,0.01317,0.00042295
-1.8492,1.1283,0.00037949,0.013226,0.00042441
-1.8477,1.1284,0.00038071,0.013282,0.00042588
-1.8462,1.1285,0.00038193,0.013339,0.00042734
-1.8447,1.1286,0.00038313,0.013395,0.00042882
-1.8432,1.1288,0.00038431,0.013451,0.00043032
-1.8417,1.1289,0.0003855,0.013508,0.00043185
-1.8402,1.129,0.00038667,0.013565,0.00043339
-1.8387,1.1291,0.00038783,0.013622,0.00043494
-1.8372,1.1293,0.000389,0.013679,0.00043651
-1.8357,1.1294,0.00039019,0.013737,0.00043807
-1.8342,1.1295,0.00039139,0.013795,0.00043963
-1.8327,1.1296,0.00039259,0.013853,0.0004412
-1.8312,1.1298,0.00039385,0.013912,0.00044278
-1.8297,1.1299,0.00039511,0.013971,0.00044438
-1.8282,1.13,0.00039637,0.01403,0.00044599
-1.8267,1.1301,0.00039763,0.014089,0.0004476
-1.8252,1.1303,0.00039889,0.014148,0.00044922
-1.8237,1.1304,0.00040014,0.014207,0.00045085
-1.8222,1.1305,0.00040139,0.014267,0.00045249
-1.8207,1.1307,0.00040264,0.014326,0.00045412
-1.8192,1.1308,0.00040391,0.014386,0.00045575
-1.8177,1.1309,0.0004052,0.014445,0.00045739
-1.8162,1.131,0.00040652,0.014505,0.00045903
-1.8147,1.1312,0.00040783,0.014564,0.00046066
-1.8132,1.1313,0.00040917,0.014624,0.0004623
-1.8117,1.1314,0.00041048,0.014684,0.00046394
-1.8102,1.1316,0.0004118,0.014743,0.00046559
-1.8087,1.1317,0.0004131,0.014803,0.00046725
-1.8072,1.1318,0.00041441,0.014863,0.00046891
-1.8057,1.1319,0.00041575,0.014923,0.00047057
-1.8042,1.1321,0.00041707,0.014983,0.00047222
-1.8027,1.1322,0.0004184,0.015043,0.00047387
-1.8012,1.1323,0.00041972,0.015104,0.00047552
-1.7997,1.1325,0.00042103,0.015165,0.00047717
-1.7982,1.1326,0.00042233,0.015226,0.00047883
-1.7967,1.1327,0.00042365,0.015287,0.0004805
-1.7952,1.1328,0.00042498,0.015349,0.0004822
-1.7937,1.133,0.00042632,0.015411,0.00048392
-1.7922,1.1331,0.00042767,0.015474,0.00048563
-1.7907,1.1332,0.00042904,0.015536,0.00048734
-1.7892,1.1334,0.00043039,0.015599,0.00048907
-1.7877,1.1335,0.00043174,0.015661,0.0004908
-1.7862,1.1336,0.00043308,0.015724,0.00049254
-1.7847,1.1338,0.00043444,0.015787,0.00049429
-1.7832,1.1339,0.0004358,0.01585,0.00049606
-1.7817,1.134,0.00043717,0.015913,0.00049784
-1.7802,1.1342,0.00043855,0.015976,0.00049962
-1.7787,1.1343,0.00043992,0.016039,0.00050141
-1.7772,1.1344,0.00044131,0.016102,0.0005032
-1.7757,1.1346,0.0004427,0.016166,0.000505
-1.7742,1.1347,0.00044411,0.01623,0.00050682
-1.7727,1.1348,0.00044551,0.016293,0.00050864
-1.7712,1.135,0.00044691,0.016358,0.00051048
-1.7697,1.1351,0.00044834,0.016422,0.00051234
-1.7682,1.1352,0.00044982,0.016487,0.00051421
-1.7667,1.1354,0.00045129,0.016552,0.00051607
-1.7652,1.1355,0.0004528,0.016617,0.00051794
-1.7637,1.1356,0.0004543,0.016683,0.00051983
-1.7622,1.1358,0.00045581,0.016748,0.00052172
-1.7607,1.1359,0.0004573,0.016814,0.00052361
-1.7592,1.1361,0.00045878,0.01688,0.0005255
-1.7577,1.1362,0.00046026,0.016946,0.00052739
-1.7562,1.1363,0.00046175,0.017012,0.0005293
-1.7547,1.1365,0.00046323,0.017078,0.00053122
-1.7532,1.1366,0.00046473,0.017145,0.00053316
-1.7517,1.1367,0.00046625,0.017212,0.00053512
-1.7502,1.1369,0.00046774,0.017279,0.00053708
-1.7487,1.137,0.00046925,0.017346,0.00053905
-1.7472,1.1372,0.00047076,0.017413,0.00054103
-1.7457,1.1373,0.00047227,0.017481,0.00054301
-1.7442,1.1374,0.00047376,0.017548,0.000545
-1.7427,1.1376,0.00047526,0.017616,0.00054699
-1.7412,1.1377,0.00047676,0.017683,0.00054898
-1.7397,1.1378,0.00047826,0.017751,0.00055097
-1.7382,1.138,0.00047975,0.017818,0.00055298
-1.7367,1.1381,0.00048124,0.017886,0.00055499
-1.7352,1.1383,0.00048276,0.017954,0.000557
-1.7337,1.1384,0.00048427,0.018023,0.00055902
-1.7322,1.1385,0.00048578,0.018091,0.00056105
-1.7307,1.1387,0.0004873,0.01816,0.00056307
-1.7292,1.1388,0.00048881,0.018228,0.0005651
-1.7277,1.139,0.00049033,0.018297,0.00056713
-1.7262,1.1391,0.00049184,0.018366,0.00056917
-1.7247,1.1392,0.00049336,0.018436,0.00057122
-1.7232,1.1394,0.00049488,0.018505,0.00057325
-1.7217,1.1395,0.00049642,0.018575,0.0005753
-1.7202,1.1397,0.000498,0.018645,0.00057734
-1.7187,1.1398,0.00049957,0.018715,0.0005794
-1.7172,1.14,0.00050117,0.018786,0.00058147
-1.7157,1.1401,0.00050279,0.018856,0.00058357
-1.7142,1.1402,0.0005044,0.018927,0.00058569
-1.7127,1.1404,0.000506,0.018998,0.00058782
-1.7112,1.1405,0.00050761,0.019069,0.00058998
-1.7097,1.1407,0.00050922,0.01914,0.00059216
-1.7082,1.1408,0.00051086,0.019212,0.00059438
-1.7067,1.141,0.00051249,0.019284,0.00059661
-1.7052,1.1411,0.00051413,0.019356,0.00059886
-1.7037,1.1412,0.00051575,0.019429,0.00060111
-1.7022,1.1414,0.00051737,0.019502,0.00060337
-1.7007,1.1415,0.00051899,0.019574,0.00060564
-1.6992,1.1417,0.00052061,0.019647,0.00060791
-1.6977,1.1418,0.00052224,0.01972,0.00061018
-1.6962,1.142,0.0005239,0.019794,0.00061247
-1.6947,1.1421,0.00052557,0.019868,0.00061475
-1.6932,1.1423,0.00052727,0.019942,0.00061705
-1.6917,1.1424,0.00052898,0.020016,0.00061935
-1.6902,1.1426,0.00053069,0.02009,0.00062166
-1.6887,1.1427,0.0005324,0.020165,0.00062398
-1.6872,1.1428,0.00053411,0.020239,0.00062629
-1.6857,1.143,0.00053581,0.020314,0.00062859
-1.6842,1.1431,0.00053753,0.020388,0.00063089
-1.6827,1.1433,0.00053924,0.020463,0.0006332
-1.6812,1.1434,0.00054095,0.020538,0.00063552
-1.6797,1.1398,0.00054085,0.020544,0.00063574
-1.6782,1.1437,0.00054439,0.020688,0.00064016
-1.6767,1.1439,0.00054607,0.020763,0.00064248
-1.6752,1.144,0.00054777,0.020839,0.0006448
-1.6737,1.1442,0.00054946,0.020914,0.00064711
-1.6722,1.1443,0.00055113,0.02099,0.00064943
-1.6707,1.1445,0.00055284,0.021066,0.00065176
-1.6692,1.1446,0.00055457,0.021143,0.00065409
-1.6677,1.1448,0.0005563,0.02122,0.00065643
-1.6662,1.1449,0.00055803,0.021297,0.00065879
-1.6647,1.1451,0.00055979,0.021374,0.00066118
-1.6632,1.1452,0.00056154,0.021452,0.00066358
-1.6617,1.1416,0.00056143,0.021458,0.00066377
-1.6602,1.1455,0.00056507,0.021608,0.00066841
-1.6587,1.1457,0.00056686,0.021686,0.00067087
-1.6572,1.1458,0.00056868,0.021764,0.00067336
-1.6557,1.146,0.00057049,0.021843,0.00067589
-1.6542,1.1461,0.00057233,0.021922,0.00067844
-1.6527,1.1463,0.00057416,0.022001,0.000681
-1.6512,1.1464,0.000576,0.02208,0.00068356
-1.6497,1.1466,0.00057784,0.02216,0.00068614
-1.6482,1.1468,0.00057969,0.02224,0.00068875
-1.6467,1.1469,0.00058158,0.02232,0.00069137
-1.6452,1.1471,0.00058346,0.022401,0.000694
-1.6437,1.1472,0.00058535,0.022482,0.00069664
-1.6422,1.1474,0.00058723,0.022562,0.00069928
-1.6407,1.1475,0.00058911,0.022643,0.00070192
-1.6392,1.1477,0.00059099,0.022724,0.00070458
-1.6377,1.1478,0.00059288,0.022806,0.00070722
-1.6362,1.148,0.00059478,0.022887,0.00070987
-1.6347,1.1481,0.00059666,0.022969,0.00071251
-1.6332,1.1483,0.00059857,0.023051,0.00071517
-1.6317,1.1485,0.00060047,0.023133,0.00071782
-1.6302,1.1486,0.00060241,0.023215,0.00072048
-1.6287,1.1488,0.0006044,0.023298,0.00072317
-1.6272,1.1489,0.00060641,0.023381,0.00072587
-1.6257,1.1491,0.0006084,0.023464,0.00072857
-1.6242,1.1492,0.00061041,0.023547,0.0007313
-1.6227,1.1494,0.00061243,0.02363,0.00073404
-1.6212,1.1496,0.00061446,0.023713,0.0007368
-1.6197,1.1497,0.00061647,0.023797,0.00073958
-1.6182,1.1499,0.00061849,0.023881,0.00074235
-1.6167,1.15,0.0006205,0.023964,0.00074513
-1.6152,1.1502,0.00062255,0.024048,0.00074791
-1.6137,1.1504,0.00062459,0.024132,0.0007507
-1.6122,1.1505,0.00062663,0.024217,0.00075352
-1.6107,1.1507,0.00062871,0.024301,0.00075634
-1.6092,1.1508,0.00063076,0.024386,0.00075917
-1.6077,1.151,0.00063283,0.02447,0.00076202
-1.6062,1.1512,0.00063493,0.024555,0.00076487
-1.6047,1.1513,0.00063704,0.02464,0.00076773
-1.6032,1.1515,0.00063914,0.024726,0.0007706
-1.6017,1.1516,0.00064124,0.024812,0.00077348
-1.6002,1.1518,0.00064337,0.024898,0.00077636
-1.5986,1.152,0.00064547,0.024984,0.00077925
-1.5971,1.1521,0.00064758,0.025071,0.00078216
-1.5956,1.1523,0.0006497,0.025158,0.00078507
-1.5941,1.1525,0.00065184,0.025245,0.000788
-1.5926,1.1526,0.00065399,0.025333,0.00079096
-1.5911,1.1528,0.00065615,0.025421,0.00079391
-1.5896,1.153,0.00065831,0.025509,0.0007969
-1.5881,1.1531,0.00066045,0.025598,0.0007999
-1.5866,1.1533,0.00066264,0.025686,0.00080295
-1.5851,1.1535,0.00066483,0.025776,0.00080603
-1.5836,1.1536,0.00066701,0.025865,0.00080912
-1.5821,1.1538,0.00066921,0.025955,0.00081224
-1.5806,1.1539,0.00067143,0.026044,0.00081536
-1.5791,1.1541,0.00067361,0.026134,0.00081847
-1.5776,1.1543,0.00067583,0.026225,0.00082158
-1.5761,1.1544,0.000678,0.026315,0.00082469
-1.5746,1.1546,0.00068021,0.026406,0.0008278
-1.5731,1.1548,0.00068244,0.026496,0.0008309
-1.5716,1.1549,0.00068468,0.026587,0.000834
-1.5701,1.1551,0.00068693,0.026678,0.00083711
-1.5686,1.1553,0.0006892,0.026769,0.00084023
-1.5671,1.1555,0.00069148,0.02686,0.00084337
-1.5656,1.1556,0.00069374,0.026952,0.00084653
-1.5641,1.1558,0.00069602,0.027044,0.00084971
-1.5626,1.156,0.0006983,0.027136,0.00085289
-1.5611,1.1561,0.00070058,0.027228,0.00085607
-1.5596,1.1563,0.00070289,0.027321,0.0008593
-1.5581,1.1565,0.00070522,0.027414,0.00086258
-1.5566,1.1566,0.00070758,0.027508,0.00086587
-1.5551,1.1568,0.00070995,0.027602,0.00086918
-1.5536,1.157,0.00071233,0.027696,0.00087251
-1.5521,1.1572,0.00071472,0.02779,0.00087587
-1.5506,1.1573,0.00071712,0.027884,0.00087925
-1.5491,1.1575,0.00071955,0.027979,0.00088264
-1.5476,1.1577,0.00072196,0.028074,0.00088605
-1.5461,1.1578,0.00072438,0.028169,0.00088948
-1.5446,1.158,0.00072682,0.028264,0.00089295
-1.5431,1.1582,0.00072924,0.02836,0.00089643
-1.5416,1.1584,0.00073165,0.028456,0.00089991
-1.5401,1.1585,0.00073407,0.028552,0.0009034
-1.5386,1.1587,0.00073649,0.028648,0.00090689
-1.5371,1.1589,0.00073889,0.028745,0.00091038
-1.5356,1.1591,0.00074129,0.028841,0.00091389
-1.5341,1.1592,0.00074363,0.028938,0.00091739
-1.5326,1.1594,0.00074598,0.029035,0.0009209
-1.5311,1.1596,0.00074831,0.029132,0.0009244
-1.5296,1.1598,0.00075066,0.02923,0.00092792
-1.5281,1.1599,0.00075298,0.029327,0.00093145
-1.5266,1.1601,0.00075534,0.029424,0.00093498
-1.5251,1.1603,0.0007577,0.029522,0.00093855
-1.5236,1.1605,0.00076008,0.029621,0.00094214
-1.5221,1.1606,0.00076248,0.02972,0.00094576
-1.5206,1.1608,0.0007649,0.029819,0.00094943
-1.5191,1.161,0.00076733,0.029918,0.00095311
-1.5176,1.1612,0.00076978,0.030018,0.0009568
-1.5161,1.1614,0.00077228,0.030118,0.00096049
-1.5146,1.1615,0.00077479,0.030218,0.00096421
-1.5131,1.1617,0.00077736,0.030319,0.00096797
-1.5116,1.1619,0.00077994,0.03042,0.00097175
-1.5101,1.1621,0.00078254,0.030521,0.00097554
-1.5086,1.1623,0.00078515,0.030623,0.0009793
-1.5071,1.1624,0.00078774,0.030724,0.00098307
-1.5056,1.1626,0.00079034,0.030826,0.00098685
-1.5041,1.1628,0.00079293,0.030928,0.00099064
-1.5026,1.163,0.00079556,0.03103,0.00099445
-1.5011,1.1632,0.00079818,0.031132,0.00099826
-1.4996,1.1633,0.00080082,0.031235,0.0010021
-1.4981,1.1635,0.00080351,0.031338,0.0010059
-1.4966,1.1637,0.00080618,0.031442,0.0010098
-1.4951,1.1639,0.00080889,0.031546,0.0010137
-1.4936,1.1641,0.00081157,0.03165,0.0010175
-1.4921,1.1643,0.00081426,0.031754,0.0010214
-1.4906,1.1644,0.00081696,0.031858,0.0010253
-1.4891,1.1646,0.00081966,0.031963,0.0010292
-1.4876,1.1648,0.00082235,0.032067,0.0010331
-1.4861,1.165,0.00082506,0.032173,0.0010371
-1.4846,1.1652,0.00082777,0.032278,0.0010411
-1.4831,1.1654,0.00083047,0.032384,0.0010451
-1.4816,1.1656,0.00083315,0.03249,0.0010492
-1.4801,1.1657,0.00083582,0.032596,0.0010532
-1.4786,1.1659,0.00083845,0.032703,0.0010572
-1.4771,1.1661,0.00084109,0.032809,0.0010613
-1.4756,1.1663,0.00084377,0.032917,0.0010654
-1.4741,1.1665,0.00084644,0.033024,0.0010695
-1.4726,1.1667,0.00084914,0.033132,0.0010737
-1.4711,1.1669,0.00085187,0.03324,0.0010779
-1.4696,1.1671,0.00085462,0.033349,0.0010821
-1.4681,1.1672,0.00085746,0.033458,0.0010864
-1.4666,1.1674,0.0008603,0.033567,0.0010907
-1.4651,1.1676,0.00086315,0.033677,0.001095
-1.4636,1.1678,0.000866,0.033787,0.0010993
-1.4621,1.168,0.00086896,0.033898,0.0011036
-1.4606,1.1682,0.00087191,0.034008,0.0011079
-1.4591,1.1684,0.00087483,0.034119,0.0011122
-1.4576,1.1686,0.00087779,0.03423,0.0011165
-1.4561,1.1688,0.00088074,0.034342,0.0011209
-1.4546,1.169,0.0008837,0.034453,0.0011252
-1.4531,1.1692,0.00088662,0.034565,0.0011296
-1.4516,1.1694,0.00088953,0.034678,0.001134
-1.4501,1.1695,0.00089243,0.03479,0.0011384
-1.4486,1.1697,0.00089536,0.034903,0.0011429
-1.4471,1.1699,0.00089828,0.035016,0.0011474
-1.4456,1.1701,0.0009012,0.03513,0.0011519
-1.4441,1.1703,0.00090417,0.035244,0.0011564
-1.4426,1.1705,0.00090711,0.035358,0.001161
-1.4411,1.1707,0.00091004,0.035473,0.0011657
-1.4396,1.1709,0.00091297,0.035588,0.0011703
-1.4381,1.1711,0.00091592,0.035703,0.001175
-1.4366,1.1713,0.0009189,0.035818,0.0011797
-1.4351,1.1715,0.00092184,0.035934,0.0011845
-1.4336,1.1717,0.00092478,0.03605,0.0011893
-1.4321,1.1719,0.00092776,0.036166,0.0011941
-1.4306,1.1721,0.00093074,0.036283,0.0011989
-1.4291,1.1723,0.00093376,0.036399,0.0012038
-1.4276,1.1725,0.00093674,0.036517,0.0012086
-1.4261,1.1727,0.00093974,0.036634,0.0012135
-1.4246,1.1729,0.00094271,0.036752,0.0012183
-1.4231,1.1731,0.00094572,0.03687,0.0012232
-1.4216,1.1733,0.00094876,0.036988,0.0012281
-1.4201,1.1735,0.00095183,0.037107,0.001233
-1.4186,1.1737,0.00095486,0.037226,0.0012378
-1.4171,1.1739,0.00095786,0.037345,0.0012427
-1.4156,1.1741,0.00096092,0.037465,0.0012476
-1.4141,1.1743,0.00096402,0.037584,0.0012526
-1.4126,1.1745,0.00096711,0.037704,0.0012575
-1.4111,1.1747,0.0009702,0.037825,0.0012625
-1.4096,1.1749,0.00097331,0.037946,0.0012675
-1.4081,1.1751,0.00097652,0.038067,0.0012725
-1.4066,1.1753,0.00097977,0.038188,0.0012776
-1.4051,1.1755,0.00098307,0.03831,0.0012828
-1.4036,1.1757,0.00098639,0.038432,0.001288
-1.4021,1.1759,0.00098976,0.038555,0.0012933
-1.4006,1.1761,0.00099309,0.038678,0.0012986
-1.3991,1.1763,0.00099646,0.0388,0.0013038
-1.3976,1.1765,0.00099983,0.038924,0.0013092
-1.3961,1.1767,0.0010032,0.039047,0.0013145
-1.3946,1.1769,0.0010066,0.039171,0.0013198
-1.3931,1.1771,0.0010099,0.039295,0.0013251
-1.3916,1.1774,0.0010133,0.039419,0.0013304
-1.3901,1.1776,0.0010167,0.039544,0.0013357
-1.3886,1.1778,0.00102,0.039669,0.0013411
-1.3871,1.178,0.0010234,0.039795,0.0013465
-1.3856,1.1782,0.0010267,0.03992,0.0013519
-1.3841,1.1784,0.00103,0.040046,0.0013574
-1.3826,1.1786,0.0010333,0.040173,0.0013629
-1.3811,1.1788,0.0010366,0.040299,0.0013684
-1.3796,1.179,0.00104,0.040426,0.001374
-1.3781,1.1792,0.0010433,0.040553,0.0013796
-1.3766,1.1794,0.0010467,0.04068,0.0013853
-1.3751,1.1797,0.0010501,0.040808,0.001391
-1.3736,1.1799,0.0010536,0.040936,0.0013967
-1.3721,1.1801,0.0010571,0.041065,0.0014022
-1.3706,1.1803,0.0010606,0.041193,0.0014078
-1.3691,1.1805,0.0010642,0.041322,0.0014134
-1.3676,1.1807,0.0010678,0.041451,0.001419
-1.3661,1.1809,0.0010715,0.041581,0.0014246
-1.3646,1.1812,0.0010753,0.041711,0.0014302
-1.3631,1.1814,0.001079,0.041841,0.0014359
-1.3616,1.1816,0.0010827,0.041972,0.0014415
-1.3601,1.1818,0.0010864,0.042102,0.0014472
-1.3586,1.182,0.0010902,0.042234,0.0014529
-1.3571,1.1822,0.001094,0.042365,0.0014587
-1.3556,1.1825,0.0010978,0.042497,0.0014645
-1.3541,1.1827,0.0011016,0.042629,0.0014703
-1.3526,1.1829,0.0011054,0.042762,0.0014762
-1.3511,1.1831,0.0011092,0.042895,0.0014822
-1.3496,1.1833,0.0011129,0.043029,0.0014882
-1.3481,1.1835,0.0011167,0.043163,0.0014943
-1.3466,1.1838,0.0011205,0.043297,0.0015004
-1.3451,1.184,0.0011243,0.043432,0.0015066
-1.3436,1.1842,0.0011281,0.043568,0.0015126
-1.3421,1.1844,0.0011319,0.043704,0.0015188
-1.3406,1.1846,0.0011356,0.04384,0.001525
-1.3391,1.1849,0.0011394,0.043977,0.0015312
-1.3376,1.1851,0.0011432,0.044114,0.0015375
-1.3361,1.1853,0.0011471,0.044251,0.0015438
-1.3346,1.1855,0.001151,0.044389,0.0015501
-1.3331,1.1858,0.0011549,0.044526,0.0015564
-1.3316,1.186,0.0011589,0.044665,0.0015629
-1.3301,1.1862,0.0011628,0.044804,0.0015694
-1.3286,1.1864,0.0011668,0.044943,0.0015759
-1.3271,1.1867,0.0011709,0.045083,0.0015825
-1.3256,1.1869,0.001175,0.045223,0.0015891
-1.3241,1.1871,0.0011791,0.045363,0.0015957
-1.3226,1.1873,0.0011832,0.045503,0.0016023
-1.3211,1.1876,0.0011874,0.045644,0.001609
-1.3196,1.1878,0.0011915,0.045785,0.0016157
-1.3181,1.188,0.0011956,0.045927,0.0016224
-1.3166,1.1883,0.0011998,0.046069,0.0016292
-1.3151,1.1885,0.0012039,0.046212,0.0016358
-1.3136,1.1887,0.001208,0.046355,0.0016425
-1.3121,1.1889,0.0012121,0.046498,0.0016493
-1.3106,1.1892,0.0012161,0.046642,0.0016561
-1.3091,1.1894,0.0012202,0.046786,0.0016629
-1.3076,1.1896,0.0012242,0.046931,0.0016699
-1.3061,1.1899,0.0012283,0.047076,0.0016769
-1.3046,1.1901,0.0012323,0.047222,0.0016839
-1.3031,1.1903,0.0012363,0.047368,0.0016911
-1.3016,1.1906,0.0012403,0.047515,0.0016982
-1.3001,1.1908,0.0012443,0.047662,0.0017054
-1.2986,1.191,0.0012484,0.047809,0.0017126
-1.2971,1.1913,0.0012525,0.047956,0.0017198
-1.2956,1.1915,0.0012567,0.048104,0.0017271
-1.2941,1.1917,0.0012608,0.048252,0.0017344
-1.2926,1.192,0.001265,0.0484,0.0017417
-1.2911,1.1922,0.0012692,0.048549,0.001749
-1.2896,1.1924,0.0012735,0.048698,0.0017563
-1.2881,1.1927,0.0012778,0.048847,0.0017637
-1.2866,1.1929,0.0012821,0.048998,0.0017711
-1.2851,1.1932,0.0012865,0.049148,0.0017786
-1.2836,1.1934,0.0012908,0.049299,0.0017861
-1.2821,1.1936,0.0012952,0.04945,0.0017936
-1.2806,1.1939,0.0012996,0.049602,0.0018011
-1.2791,1.1941,0.0013041,0.049754,0.0018086
-1.2776,1.1943,0.0013085,0.049905,0.0018162
-1.2761,1.1946,0.0013129,0.050057,0.0018237
-1.2746,1.1948,0.0013172,0.05021,0.0018313
-1.2731,1.1951,0.0013216,0.050362,0.0018388
-1.2716,1.1953,0.001326,0.050515,0.0018464
-1.2701,1.1955,0.0013304,0.050668,0.001854
-1.2686,1.1958,0.0013347,0.050821,0.0018616
-1.2671,1.196,0.0013391,0.050976,0.0018694
-1.2656,1.1963,0.0013435,0.051131,0.0018773
-1.2641,1.1965,0.0013479,0.051286,0.0018852
-1.2626,1.1968,0.0013523,0.051441,0.0018931
-1.2611,1.197,0.0013568,0.051597,0.0019011
-1.2596,1.1972,0.0013612,0.051754,0.0019092
-1.2581,1.1975,0.0013658,0.05191,0.0019173
-1.2566,1.1977,0.0013703,0.052068,0.0019255
-1.2551,1.198,0.0013749,0.052225,0.0019338
-1.2536,1.1982,0.0013794,0.052383,0.0019419
-1.2521,1.1985,0.001384,0.052542,0.00195
-1.2506,1.1987,0.0013885,0.052702,0.0019582
-1.2491,1.199,0.0013932,0.052862,0.0019666
-1.2476,1.1992,0.0013979,0.053023,0.0019751
-1.2461,1.1995,0.0014027,0.053185,0.0019837
-1.2446,1.1997,0.0014075,0.053347,0.0019925
-1.2431,1.2,0.0014123,0.053509,0.0020012
-1.2416,1.2002,0.0014171,0.053672,0.00201
-1.2401,1.2005,0.0014219,0.053836,0.0020189
-1.2386,1.2007,0.0014267,0.054,0.0020278
-1.2371,1.201,0.0014316,0.054164,0.0020367
-1.2356,1.2012,0.0014364,0.054328,0.0020457
-1.2341,1.2015,0.0014414,0.054493,0.0020546
-1.2326,1.2017,0.0014464,0.054658,0.0020635
-1.2311,1.202,0.0014514,0.054823,0.0020724
-1.2296,1.2023,0.0014563,0.054988,0.0020814
-1.2281,1.2025,0.0014613,0.055154,0.0020905
-1.2266,1.2028,0.0014663,0.055321,0.0020995
-1.2251,1.203,0.0014713,0.055487,0.0021086
-1.2236,1.2033,0.0014765,0.055654,0.0021178
-1.2221,1.2035,0.0014816,0.055821,0.0021268
-1.2206,1.2038,0.0014867,0.055988,0.0021357
-1.2191,1.2041,0.0014918,0.056156,0.0021445
-1.2176,1.2043,0.0014969,0.056325,0.0021533
-1.2161,1.2046,0.0015021,0.056494,0.0021622
-1.2146,1.2049,0.0015072,0.056663,0.0021712
-1.2131,1.2051,0.0015123,0.056833,0.0021804
-1.2116,1.2054,0.0015174,0.057004,0.0021896
-1.2101,1.2057,0.0015225,0.057175,0.0021989
-1.2086,1.2059,0.0015277,0.057347,0.0022083
-1.2071,1.2062,0.0015329,0.05752,0.002218
-1.2056,1.2064,0.0015381,0.057693,0.0022277
-1.2041,1.2067,0.0015433,0.057867,0.0022375
-1.2026,1.207,0.0015486,0.058041,0.0022473
-1.2011,1.2072,0.0015539,0.058216,0.0022574
-1.1995,1.2075,0.0015592,0.058391,0.0022674
-1.198,1.2078,0.0015646,0.058567,0.0022776
-1.1965,1.2081,0.0015699,0.058744,0.0022877
-1.195,1.2083,0.0015753,0.058921,0.0022979
-1.1935,1.2086,0.0015806,0.059098,0.0023082
-1.192,1.2089,0.0015861,0.059276,0.0023185
-1.1905,1.2091,0.0015915,0.059454,0.0023288
-1.189,1.2094,0.001597,0.059633,0.0023391
-1.1875,1.2097,0.0016024,0.059812,0.0023493
-1.186,1.2099,0.0016079,0.059992,0.0023595
-1.1845,1.2102,0.0016135,0.060173,0.0023698
-1.183,1.2105,0.0016191,0.060354,0.0023802
-1.1815,1.2108,0.0016246,0.060535,0.0023906
-1.18,1.211,0.0016301,0.060716,0.002401
-1.1785,1.2113,0.0016356,0.060897,0.0024114
-1.177,1.2116,0.0016411,0.061079,0.0024218
-1.1755,1.2119,0.0016466,0.061261,0.0024322
-1.174,1.2121,0.0016522,0.061443,0.0024427
-1.1725,1.2124,0.0016577,0.061625,0.0024533
-1.171,1.2127,0.0016633,0.061809,0.002464
-1.1695,1.213,0.0016689,0.061993,0.0024749
-1.168,1.2133,0.0016744,0.062178,0.0024858
-1.1665,1.2135,0.0016799,0.062363,0.0024968
-1.165,1.2138,0.0016855,0.062548,0.0025079
-1.1635,1.2141,0.0016911,0.062735,0.0025191
-1.162,1.2144,0.0016968,0.062922,0.0025304
-1.1605,1.2146,0.0017025,0.06311,0.0025418
-1.159,1.2109,0.0017026,0.063087,0.0025447
-1.1575,1.2152,0.0017141,0.063488,0.0025647
-1.156,1.2155,0.00172,0.063677,0.0025762
-1.1545,1.2158,0.001726,0.063866,0.0025878
-1.153,1.2161,0.001732,0.064056,0.0025995
-1.1515,1.2163,0.001738,0.064247,0.0026111
-1.15,1.2166,0.001744,0.064437,0.0026228
-1.1485,1.2169,0.00175,0.064629,0.0026345
-1.147,1.2172,0.0017561,0.06482,0.0026463
-1.1455,1.2175,0.0017622,0.065012,0.0026582
-1.144,1.2178,0.0017684,0.065205,0.0026701
-1.1425,1.2181,0.0017746,0.065398,0.0026821
-1.141,1.2183,0.0017808,0.065592,0.0026942
-1.1395,1.2186,0.0017869,0.065786,0.0027063
-1.138,1.2189,0.0017931,0.06598,0.0027183
-1.1365,1.2192,0.0017992,0.066174,0.0027304
-1.135,1.2195,0.0018055,0.066369,0.0027426
-1.1335,1.2198,0.0018118,0.066565,0.0027548
-1.132,1.2201,0.0018182,0.066762,0.0027671
-1.1305,1.2204,0.0018246,0.066959,0.0027793
-1.129,1.2207,0.0018308,0.067158,0.0027916
-1.1275,1.221,0.0018372,0.067357,0.0028039
-1.126,1.2213,0.0018435,0.067556,0.0028162
-1.1245,1.2216,0.0018499,0.067756,0.0028288
-1.123,1.2219,0.0018564,0.067957,0.0028414
-1.1215,1.2222,0.0018628,0.068159,0.0028542
-1.12,1.2225,0.0018694,0.06836,0.0028671
-1.1185,1.2228,0.0018758,0.068562,0.0028801
-1.117,1.2231,0.0018823,0.068765,0.0028934
-1.1155,1.2234,0.0018889,0.068968,0.0029068
-1.114,1.2237,0.0018955,0.069171,0.0029202
-1.1125,1.224,0.0019021,0.069376,0.0029339
-1.111,1.2243,0.0019088,0.069581,0.0029477
-1.1095,1.2246,0.0019156,0.069787,0.0029617
-1.108,1.2249,0.0019224,0.069993,0.0029757
-1.1065,1.2252,0.0019291,0.070199,0.0029897
-1.105,1.2255,0.0019358,0.070407,0.0030038
-1.1035,1.2258,0.0019426,0.070615,0.0030179
-1.102,1.2261,0.0019495,0.070823,0.0030318
-1.1005,1.2264,0.0019563,0.071032,0.0030457
-1.099,1.2267,0.0019632,0.071242,0.0030598
-1.0975,1.227,0.0019703,0.071452,0.0030739
-1.096,1.2273,0.0019773,0.071664,0.003088
-1.0945,1.2276,0.0019844,0.071876,0.0031022
-1.093,1.2279,0.0019915,0.072089,0.0031164
-1.0915,1.2283,0.0019986,0.072302,0.0031305
-1.09,1.2286,0.0020056,0.072515,0.0031446
-1.0885,1.2289,0.0020126,0.072729,0.0031588
-1.087,1.2292,0.0020196,0.072942,0.003173
-1.0855,1.2295,0.0020268,0.073156,0.0031873
-1.084,1.2298,0.0020339,0.073371,0.0032017
-1.0825,1.2301,0.0020409,0.073587,0.0032163
-1.081,1.2305,0.0020479,0.073802,0.0032308
-1.0795,1.2308,0.002055,0.074018,0.0032455
-1.078,1.2311,0.002062,0.074233,0.0032602
-1.0765,1.2314,0.002069,0.07445,0.0032751
-1.075,1.2317,0.0020761,0.074667,0.00329
-1.0735,1.232,0.0020833,0.074885,0.003305
-1.072,1.2324,0.0020906,0.075103,0.0033201
-1.0705,1.2327,0.0020978,0.075321,0.0033353
-1.069,1.233,0.0021051,0.075541,0.0033507
-1.0675,1.2333,0.0021125,0.075761,0.0033663
-1.066,1.2336,0.0021199,0.075981,0.003382
-1.0645,1.234,0.0021275,0.076203,0.0033979
-1.063,1.2343,0.0021351,0.076424,0.0034139
-1.0615,1.2346,0.0021428,0.076646,0.0034301
-1.06,1.2349,0.0021504,0.076869,0.0034463
-1.0585,1.2353,0.0021582,0.077092,0.0034628
-1.057,1.2356,0.0021662,0.077316,0.0034794
-1.0555,1.2359,0.0021742,0.077541,0.0034961
-1.054,1.2362,0.0021823,0.077766,0.0035132
-1.0525,1.2366,0.0021905,0.077994,0.0035307
-1.051,1.2369,0.0021989,0.078221,0.0035484
-1.0495,1.2372,0.0022073,0.07845,0.0035665
-1.048,1.2375,0.0022157,0.07868,0.0035846
-1.0465,1.2379,0.002224,0.07891,0.0036028
-1.045,1.2382,0.0022324,0.07914,0.0036211
-1.0435,1.2385,0.0022408,0.079371,0.0036394
-1.042,1.2389,0.0022495,0.079602,0.0036576
-1.0405,1.2392,0.0022583,0.079833,0.0036759
-1.039,1.2396,0.0022669,0.080066,0.0036943
-1.0375,1.2399,0.0022758,0.080298,0.0037128
-1.036,1.2402,0.0022845,0.08053,0.0037314
-1.0345,1.2406,0.0022933,0.080763,0.0037499
-1.033,1.2409,0.0023019,0.080996,0.0037686
-1.0315,1.2413,0.0023105,0.08123,0.0037872
-1.03,1.2416,0.0023192,0.081464,0.0038057
-1.0285,1.242,0.0023279,0.081699,0.0038243
-1.027,1.2423,0.0023365,0.081935,0.003843
-1.0255,1.2427,0.0023453,0.082171,0.0038618
-1.024,1.243,0.0023541,0.082408,0.0038807
-1.0225,1.2434,0.002363,0.082645,0.0038997
-1.021,1.2437,0.0023718,0.082883,0.0039188
-1.0195,1.2441,0.0023807,0.08312,0.003938
-1.018,1.2445,0.0023898,0.083358,0.0039573
-1.0165,1.2448,0.0023987,0.083597,0.0039766
-1.015,1.2452,0.0024076,0.083836,0.0039959
-1.0135,1.2455,0.0024165,0.084075,0.0040152
-1.012,1.2459,0.0024253,0.084314,0.0040346
-1.0105,1.2462,0.0024343,0.084555,0.004054
-1.009,1.2466,0.0024433,0.084795,0.0040735
-1.0075,1.247,0.0024524,0.085037,0.0040931
-1.006,1.2473,0.0024613,0.085279,0.004113
-1.0045,1.2477,0.0024705,0.085523,0.0041331
-1.003,1.2481,0.0024799,0.085768,0.0041534
-1.0015,1.2484,0.0024895,0.086015,0.004174
-1,1.2488,0.0024991,0.086263,0.0041949
-0.9985,1.2491,0.0025087,0.086512,0.0042161
-0.997,1.2495,0.0025183,0.086762,0.0042374
-0.9955,1.2499,0.0025279,0.087013,0.004259
-0.994,1.2502,0.0025377,0.087265,0.0042809
-0.9925,1.2506,0.0025477,0.087518,0.004303
-0.991,1.251,0.0025577,0.087773,0.0043254
-0.9895,1.2513,0.002568,0.088028,0.004348
-0.988,1.2517,0.0025785,0.088284,0.0043707
-0.9865,1.2521,0.0025889,0.088541,0.0043935
-0.985,1.2524,0.0025993,0.0888,0.0044165
-0.9835,1.2528,0.0026098,0.089059,0.0044398
-0.982,1.2532,0.0026203,0.08932,0.0044631
-0.9805,1.2536,0.0026309,0.089581,0.0044866
-0.97899,1.2539,0.0026414,0.089843,0.0045102
-0.97749,1.2543,0.002652,0.090105,0.004534
-0.97599,1.2547,0.0026625,0.090368,0.004558
-0.97449,1.255,0.0026731,0.090631,0.0045821
-0.97299,1.2554,0.0026837,0.090894,0.0046063
-0.97149,1.2558,0.0026945,0.091158,0.0046308
-0.96999,1.2562,0.0027052,0.091423,0.0046553
-0.96849,1.2566,0.0027163,0.091688,0.0046801
-0.96699,1.2569,0.0027272,0.091954,0.004705
-0.96549,1.2573,0.0027381,0.092219,0.00473
-0.96399,1.2577,0.002749,0.092485,0.0047551
-0.96249,1.2581,0.0027598,0.092752,0.0047801
-0.96099,1.2585,0.0027707,0.09302,0.0048055
-0.95949,1.2588,0.0027816,0.093288,0.0048311
-0.95799,1.2592,0.0027925,0.093556,0.0048566
-0.95649,1.2596,0.0028036,0.093826,0.0048825
-0.95499,1.26,0.0028146,0.094096,0.0049084
-0.95349,1.2604,0.0028258,0.094366,0.0049344
-0.95199,1.2608,0.0028371,0.094638,0.0049606
-0.95049,1.2611,0.0028483,0.09491,0.0049873
-0.94899,1.2615,0.0028603,0.095184,0.005015
-0.94749,1.2619,0.0028726,0.09546,0.0050431
-0.94599,1.2623,0.0028849,0.095735,0.0050712
-0.94449,1.2627,0.0028975,0.096011,0.0050991
-0.94299,1.2631,0.0029104,0.096287,0.0051273
-0.94149,1.2635,0.0029235,0.096563,0.0051559
-0.93998,1.2639,0.002937,0.096842,0.0051849
-0.93848,1.2643,0.0029506,0.097121,0.0052143
-0.93698,1.2647,0.0029644,0.097401,0.005244
-0.93548,1.2651,0.0029782,0.097681,0.0052738
-0.93398,1.2655,0.0029921,0.097962,0.005304
-0.93248,1.2659,0.0030063,0.098243,0.0053345
-0.93098,1.2621,0.0030113,0.098195,0.0053473
-0.92948,1.2668,0.0030354,0.098805,0.0053958
-0.92798,1.2672,0.0030498,0.099086,0.0054268
-0.92648,1.2676,0.0030643,0.099369,0.005458
-0.92498,1.268,0.0030788,0.099652,0.0054893
-0.92348,1.2684,0.0030933,0.099935,0.005521
-0.92198,1.2688,0.0031077,0.10022,0.0055528
-0.92048,1.2692,0.0031223,0.1005,0.0055849
-0.91898,1.2697,0.003137,0.10079,0.0056169
-0.91748,1.2658,0.0031419,0.10074,0.0056303
-0.91598,1.2705,0.0031664,0.10136,0.0056814
-0.91448,1.2709,0.0031811,0.10165,0.0057137
-0.91298,1.2713,0.003196,0.10194,0.0057466
-0.91148,1.2718,0.0032112,0.10224,0.0057804
-0.90998,1.2722,0.0032267,0.10253,0.0058139
-0.90848,1.2726,0.0032423,0.10282,0.0058475
-0.90698,1.273,0.0032579,0.10312,0.0058814
-0.90548,1.2735,0.0032734,0.10341,0.0059155
-0.90398,1.2739,0.0032896,0.10371,0.0059496
-0.90248,1.2743,0.0033053,0.10401,0.0059841
-0.90098,1.2747,0.0033202,0.10431,0.0060191
-0.89947,1.2752,0.0033377,0.10461,0.0060544
-0.89797,1.2756,0.003356,0.10491,0.0060901
-0.89647,1.276,0.0033749,0.10521,0.0061263
-0.89497,1.2764,0.003395,0.10552,0.0061631
-0.89347,1.2769,0.0034156,0.10583,0.0062004
-0.89197,1.2773,0.0034367,0.10613,0.0062379
-0.89047,1.2777,0.0034585,0.10645,0.0062756
-0.88897,1.2782,0.00348,0.10676,0.0063137
-0.88747,1.2786,0.0035015,0.10707,0.0063524
-0.88597,1.279,0.0035247,0.10738,0.006392
-0.88447,1.2794,0.0035471,0.10769,0.006432
-0.88297,1.2799,0.0035698,0.10801,0.0064726
-0.88147,1.2803,0.0035916,0.10832,0.0065131
-0.87997,1.2807,0.0036139,0.10864,0.0065536
-0.87847,1.2812,0.0036366,0.10896,0.0065947
-0.87697,1.2816,0.0036592,0.10927,0.0066366
-0.87547,1.282,0.0036826,0.10959,0.0066793
-0.87397,1.2825,0.0037064,0.10991,0.0067229
-0.87247,1.2829,0.0037299,0.11023,0.0067666
-0.87097,1.2833,0.0037537,0.11055,0.0068108
-0.86947,1.2838,0.0037783,0.11088,0.0068555
-0.86797,1.2842,0.0038023,0.1112,0.0069005
-0.86647,1.2847,0.0038266,0.11152,0.0069457
-0.86497,1.2851,0.003852,0.11185,0.0069912
-0.86347,1.2856,0.0038772,0.11217,0.0070365
-0.86197,1.286,0.0039022,0.11249,0.0070822
-0.86047,1.2865,0.0039276,0.11282,0.0071283
-0.85896,1.2869,0.0039553,0.11315,0.0071748
-0.85746,1.2874,0.0039835,0.11348,0.0072218
-0.85596,1.2878,0.0040131,0.1138,0.0072696
-0.85446,1.2883,0.0040451,0.11413,0.0073183
-0.85296,1.2887,0.0040774,0.11447,0.0073672
-0.85146,1.2892,0.0041108,0.1148,0.0074161
-0.84996,1.2897,0.0041451,0.11513,0.0074658
-0.84846,1.2901,0.0041801,0.11546,0.0075161
-0.84696,1.2906,0.004216,0.11579,0.0075682
-0.84546,1.2911,0.0042571,0.11612,0.0076218
-0.84396,1.2916,0.004296,0.11646,0.0076749
-0.84246,1.2921,0.0043342,0.11679,0.0077295
-0.84096,1.2925,0.0043707,0.11712,0.0077841
-0.83946,1.293,0.004408,0.11745,0.0078393
-0.83796,1.2935,0.0044446,0.11778,0.0078957
-0.83646,1.294,0.0044797,0.11812,0.0079523
-0.83496,1.2945,0.0045212,0.11845,0.0080101
-0.83346,1.295,0.004561,0.11878,0.008069
-0.83196,1.2955,0.0046013,0.11912,0.0081289
-0.83046,1.296,0.0046429,0.11945,0.0081898
-0.82896,1.2965,0.0046853,0.11978,0.0082515
-0.82746,1.297,0.0047331,0.12011,0.0083145
-0.82596,1.2975,0.0047782,0.12045,0.0083779
-0.82446,1.298,0.0048237,0.12078,0.008442
-0.82296,1.2986,0.0048697,0.12112,0.0085064
-0.82146,1.2991,0.0049169,0.12145,0.0085721
-0.81995,1.2996,0.0049698,0.12179,0.0086391
-0.81845,1.3001,0.0050189,0.12213,0.0087065
-0.81695,1.3006,0.0050695,0.12247,0.0087752
-0.81545,1.301,0.0051214,0.12281,0.0088447
-0.81395,1.3015,0.0051771,0.12316,0.0089161
-0.81245,1.302,0.005233,0.12351,0.0089894
-0.81095,1.3025,0.0052898,0.12387,0.0090633
-0.80945,1.303,0.0053478,0.12422,0.009138
-0.80795,1.3035,0.0054074,0.12458,0.0092133
-0.80645,1.304,0.0054687,0.12494,0.0092897
-0.80495,1.3044,0.0055318,0.12531,0.0093675
-0.80345,1.3049,0.005596,0.12567,0.0094468
-0.80195,1.3054,0.0056635,0.12604,0.0095279
-0.80045,1.3059,0.005732,0.12641,0.0096101
-0.79895,1.3064,0.0058082,0.12678,0.0096934
-0.79745,1.3068,0.0058857,0.12715,0.0097784
-0.79595,1.3073,0.0059683,0.12752,0.0098643
-0.79445,1.3078,0.0060569,0.12789,0.009952
-0.79295,1.3083,0.0061454,0.12826,0.010042
-0.79145,1.3088,0.0062419,0.12864,0.010132
-0.78995,1.3093,0.00634,0.12901,0.010224
-0.78845,1.3098,0.0064396,0.12939,0.010318
-0.78695,1.3103,0.0065432,0.12976,0.010412
-0.78545,1.3108,0.0066491,0.13014,0.010508
-0.78395,1.3113,0.0067557,0.13052,0.010605
-0.78245,1.3117,0.006865,0.13091,0.010703
-0.78095,1.3122,0.0069778,0.13129,0.010801
-0.77944,1.3127,0.0070931,0.13168,0.010901
-0.77794,1.3131,0.0072053,0.13207,0.011001
-0.77644,1.3136,0.0073256,0.13247,0.011104
-0.77494,1.314,0.00744,0.13286,0.011211
-0.77344,1.3145,0.0075557,0.13325,0.011317
-0.77194,1.315,0.0076858,0.13364,0.011426
-0.77044,1.3154,0.0078158,0.13403,0.011538
-0.76894,1.3159,0.0079482,0.13443,0.01165
-0.76744,1.3163,0.0080887,0.13482,0.011765
-0.76594,1.3168,0.0082286,0.13522,0.01188
-0.76444,1.3172,0.0083675,0.13562,0.011997
-0.76294,1.3177,0.0085243,0.13602,0.012117
-0.76144,1.3181,0.0086699,0.13642,0.012238
-0.75994,1.3186,0.008825,0.13683,0.012362
-0.75844,1.319,0.0089755,0.13723,0.012488
-0.75694,1.3195,0.0091263,0.13764,0.012613
-0.75544,1.3199,0.0092807,0.13805,0.012742
-0.75394,1.3203,0.0094453,0.13846,0.012869
-0.75244,1.3207,0.0096198,0.13887,0.013
-0.75094,1.3211,0.0097851,0.13929,0.013132
-0.74944,1.3215,0.0099561,0.13971,0.013265
-0.74794,1.3219,0.010136,0.14013,0.013402
-0.74644,1.3223,0.010319,0.14056,0.013538
-0.74494,1.3227,0.010507,0.14099,0.013677
-0.74344,1.3231,0.010701,0.14142,0.013818
-0.74194,1.3234,0.010898,0.14185,0.013962
-0.74044,1.3238,0.011096,0.14229,0.014109
-0.73893,1.3241,0.011331,0.14273,0.01426
-0.73743,1.3244,0.011522,0.14318,0.014417
-0.73593,1.3247,0.011747,0.14362,0.014575
-0.73443,1.325,0.01198,0.14407,0.014736
-0.73293,1.3252,0.012221,0.14453,0.014901
-0.73143,1.3254,0.01247,0.145,0.015069
-0.72993,1.3256,0.012745,0.14547,0.015239
-0.72843,1.3258,0.013039,0.14595,0.015413
-0.72693,1.3259,0.013347,0.14643,0.015588
-0.72543,1.3261,0.013671,0.14692,0.015766
-0.72393,1.3262,0.013987,0.1474,0.015946
-0.72243,1.3263,0.014283,0.14788,0.016129
-0.72093,1.3264,0.014572,0.14836,0.016316
-0.71943,1.3265,0.014933,0.14884,0.016506
-0.71793,1.3265,0.015128,0.14932,0.016698
-0.71643,1.3265,0.015441,0.14979,0.016891
-0.71493,1.3264,0.015623,0.15027,0.017085
-0.71343,1.3264,0.015867,0.15075,0.01728
-0.71193,1.3262,0.016141,0.15123,0.017482
-0.71043,1.3261,0.016418,0.15171,0.017685
-0.70893,1.3259,0.016851,0.15219,0.01789
-0.70743,1.3256,0.01734,0.15267,0.0181
-0.70593,1.3253,0.017817,0.15315,0.018313
-0.70443,1.325,0.018344,0.15363,0.018529
-0.70293,1.3246,0.018911,0.15411,0.018749
-0.70143,1.3241,0.01944,0.15459,0.018974
-0.69992,1.3235,0.020113,0.15508,0.019204
-0.69842,1.3228,0.020763,0.15556,0.019443
-0.69692,1.322,0.021569,0.15604,0.01969
-0.69542,1.3211,0.022401,0.15652,0.01994
-0.69392,1.3201,0.023252,0.157,0.020195
-0.69242,1.3189,0.02419,0.15748,0.020455
-0.69092,1.3178,0.025137,0.15796,0.020719
-0.68942,1.3164,0.026203,0.15844,0.020986
-0.68792,1.315,0.027318,0.15892,0.021263
-0.68642,1.3135,0.028518,0.1594,0.021543
-0.68492,1.3118,0.029757,0.15987,0.021827
-0.68342,1.31,0.031073,0.16035,0.022111
-0.68192,1.3082,0.032444,0.16081,0.022408
-0.68042,1.3061,0.033923,0.16127,0.022695
-0.67892,1.304,0.035452,0.16172,0.022995
-0.67742,1.3018,0.037022,0.16217,0.02329
-0.67592,1.2995,0.038667,0.16261,0.023589
-0.67442,1.2971,0.040346,0.16304,0.023895
-0.67292,1.2945,0.042154,0.16347,0.024197
-0.67142,1.2917,0.044048,0.16388,0.02451
-0.66992,1.2888,0.045992,0.16429,0.024827
-0.66842,1.2858,0.048095,0.16469,0.025138
-0.66692,1.2826,0.050185,0.16508,0.025462
-0.66542,1.2793,0.052334,0.16546,0.02579
-0.66392,1.2757,0.054706,0.16582,0.026124
-0.66242,1.2719,0.057087,0.16617,0.026472
-0.66092,1.2678,0.059659,0.16651,0.026829
-0.65941,1.2636,0.062248,0.16683,0.027191
-0.65791,1.2591,0.064992,0.16713,0.027567
-0.65641,1.2543,0.067873,0.16741,0.027945
-0.65491,1.2493,0.070846,0.16766,0.028334
-0.65341,1.2441,0.073907,0.1679,0.028727
-0.65191,1.2387,0.077074,0.16814,0.02913
-0.65041,1.2332,0.080284,0.16836,0.029536
-0.64891,1.2275,0.083502,0.16857,0.02994
-0.64741,1.2216,0.086803,0.16876,0.030348
-0.64591,1.2154,0.090258,0.16893,0.030775
-0.64441,1.2089,0.093879,0.16906,0.031212
-0.64291,1.2021,0.097556,0.16916,0.03165
-0.64141,1.195,0.10136,0.16924,0.032097
-0.63991,1.1878,0.10521,0.1693,0.032554
-0.63841,1.1803,0.1091,0.16932,0.033017
-0.63691,1.1727,0.11304,0.16932,0.033485
-0.63541,1.1648,0.11704,0.16929,0.033962
-0.63391,1.1567,0.12123,0.16922,0.034441
-0.63241,1.1484,0.1254,0.16912,0.03493
-0.63091,1.1398,0.12965,0.16898,0.035424
-0.62941,1.1311,0.13392,0.16881,0.03593
-0.62791,1.1221,0.13825,0.1686,0.036439
-0.62641,1.1129,0.14265,0.16834,0.036953
-0.62491,1.1035,0.14714,0.16805,0.037478
-0.62341,1.094,0.15157,0.16771,0.038006
-0.62191,1.0843,0.15608,0.16734,0.03854
-0.62041,1.0744,0.16057,0.16693,0.039079
-0.6189,1.0644,0.16499,0.16649,0.03962
-0.6174,1.0543,0.16937,0.16601,0.040165
-0.6159,1.044,0.17365,0.1655,0.040713
-0.6144,1.0336,0.17784,0.16496,0.041267
-0.6129,1.0231,0.18195,0.1644,0.041828
-0.6114,1.0125,0.18609,0.1638,0.0424
-0.6099,1.0017,0.19014,0.16315,0.04298
-0.6084,0.99088,0.19413,0.16245,0.043562
-0.6069,0.9799,0.1981,0.16169,0.044155
-0.6054,0.96885,0.20196,0.1609,0.04475
-0.6039,0.95774,0.20573,0.16007,0.045347
-0.6024,0.94652,0.20942,0.1592,0.045948
-0.6009,0.93523,0.21301,0.15829,0.046552
-0.5994,0.92389,0.21649,0.15733,0.047158
-0.5979,0.91252,0.21995,0.15632,0.047766
-0.5964,0.90112,0.22322,0.15528,0.048374
-0.5949,0.88968,0.22632,0.15421,0.048975
-0.5934,0.87821,0.22937,0.15308,0.049586
-0.5919,0.86672,0.23226,0.15193,0.050197
-0.5904,0.85522,0.23496,0.15073,0.050805
-0.5889,0.84373,0.23752,0.1495,0.051413
-0.5874,0.83221,0.2399,0.14825,0.052019
-0.5859,0.82071,0.24209,0.14697,0.052621
-0.5844,0.8092,0.24413,0.14566,0.053212
-0.5829,0.79766,0.24601,0.14431,0.053802
-0.5814,0.78612,0.24769,0.14293,0.054392
-0.57989,0.77462,0.24914,0.14153,0.054976
-0.57839,0.76317,0.25041,0.14009,0.055554
-0.57689,0.75178,0.25152,0.13859,0.056126
-0.57539,0.74043,0.25244,0.13707,0.056687
-0.57389,0.7291,0.25321,0.13551,0.057237
-0.57239,0.71795,0.25388,0.13392,0.057762
-0.57089,0.70692,0.25434,0.13227,0.05828
-0.56939,0.69596,0.25459,0.1306,0.058791
-0.56789,0.68508,0.25468,0.1289,0.059288
-0.56639,0.67431,0.25457,0.12717,0.059765
-0.56489,0.66362,0.25432,0.12542,0.060232
-0.56339,0.65301,0.2539,0.12365,0.060664
-0.56189,0.6425,0.25321,0.12186,0.061104
-0.56039,0.63208,0.25229,0.12005,0.061541
-0.55889,0.62174,0.25131,0.11823,0.061957
-0.55739,0.61153,0.2501,0.11639,0.062365
-0.55589,0.60143,0.2488,0.11454,0.062757
-0.55439,0.59139,0.24743,0.11268,0.063129
-0.55289,0.58142,0.24586,0.11082,0.063495
-0.55139,0.57151,0.24408,0.10896,0.063849
-0.54989,0.5617,0.24217,0.10708,0.064201
-0.54839,0.55197,0.24016,0.10521,0.064545
-0.54689,0.54233,0.23804,0.10331,0.064879
-0.54539,0.53278,0.23576,0.10142,0.065215
-0.54389,0.52337,0.2334,0.099518,0.065532
-0.54239,0.51404,0.23097,0.09761,0.065841
-0.54089,0.50478,0.22842,0.095701,0.066136
-0.53938,0.49565,0.22577,0.093781,0.066438
-0.53788,0.4867,0.22315,0.091854,0.066728
-0.53638,0.47788,0.22044,0.089917,0.067007
-0.53488,0.4692,0.21763,0.087981,0.067274
-0.53338,0.46068,0.21486,0.086054,0.067537
-0.53188,0.45247,0.21227,0.08415,0.067788
-0.53038,0.44448,0.20964,0.082248,0.068024
-0.52888,0.4367,0.20717,0.080351,0.068238
-0.52738,0.42908,0.20468,0.078464,0.068442
-0.52588,0.42161,0.20213,0.076583,0.068635
-0.52438,0.41429,0.1997,0.074709,0.068824
-0.52288,0.40714,0.19731,0.072841,0.068998
-0.52138,0.40009,0.19488,0.070975,0.069173
-0.51988,0.39314,0.19243,0.069106,0.06933
-0.51838,0.38627,0.19001,0.067252,0.069483
-0.51688,0.37953,0.18762,0.065406,0.069632
-0.51538,0.37289,0.18526,0.063562,0.069766
-0.51388,0.36633,0.18286,0.061729,0.069883
-0.51238,0.35987,0.18054,0.059913,0.069996
-0.51088,0.35355,0.17829,0.058103,0.070118
-0.50938,0.34733,0.17609,0.056296,0.070241
-0.50788,0.34126,0.1739,0.05451,0.070356
-0.50638,0.3353,0.17178,0.052746,0.070472
-0.50488,0.32948,0.16972,0.051009,0.070581
-0.50338,0.3238,0.16771,0.049286,0.070703
-0.50188,0.3182,0.16572,0.047576,0.070817
-0.50038,0.31269,0.16377,0.045878,0.070922
-0.49887,0.30728,0.16186,0.044188,0.071027
-0.49737,0.30198,0.16002,0.042505,0.071143
-0.49587,0.29679,0.15824,0.040839,0.071254
-0.49437,0.29171,0.15654,0.039179,0.071359
-0.49287,0.28679,0.15494,0.037561,0.071474
-0.49137,0.28212,0.15355,0.035989,0.07162
-0.48987,0.27757,0.15222,0.034451,0.071768
-0.48837,0.27314,0.15095,0.032933,0.071882
-0.48687,0.26884,0.14977,0.031444,0.072016
-0.48537,0.2647,0.14871,0.029966,0.072154
-0.48387,0.26065,0.14768,0.02851,0.072305
-0.48237,0.2567,0.14666,0.027077,0.072446
-0.48087,0.25285,0.14569,0.025661,0.072584
-0.47937,0.24913,0.14481,0.024271,0.072733
-0.47787,0.24553,0.14394,0.022911,0.072873
-0.47637,0.24202,0.14315,0.021558,0.073024
-0.47487,0.23857,0.1424,0.020217,0.073157
-0.47337,0.2352,0.14168,0.0189,0.073303
-0.47187,0.23188,0.141,0.017599,0.073472
-0.47037,0.22862,0.14035,0.01631,0.073625
-0.46887,0.22541,0.13973,0.015037,0.073781
-0.46737,0.22225,0.13914,0.013775,0.073935
-0.46587,0.21913,0.13856,0.012506,0.074087
-0.46437,0.21607,0.13803,0.011246,0.074256
-0.46287,0.21305,0.13751,0.0099883,0.074442
-0.46137,0.21008,0.13705,0.0087365,0.074654
-0.45986,0.20715,0.13659,0.0074901,0.074835
-0.45836,0.20427,0.13614,0.006254,0.075016
-0.45686,0.20146,0.13571,0.0050318,0.075182
-0.45536,0.19868,0.13532,0.0038233,0.075345
-0.45386,0.19597,0.13495,0.0026343,0.075526
-0.45236,0.19333,0.13465,0.0014629,0.075704
-0.45086,0.19075,0.13439,0.00030556,0.075892
-0.44936,0.18822,0.13417,-0.00083638,0.076092
-0.44786,0.18572,0.13397,-0.0019611,0.076281
-0.44636,0.18326,0.13381,-0.0030687,0.076471
-0.44486,0.18083,0.13369,-0.0041663,0.076665
-0.44336,0.17845,0.13362,-0.0052574,0.076868
-0.44186,0.1761,0.13361,-0.0063329,0.077095
-0.44036,0.1738,0.13361,-0.0074062,0.077317
-0.43886,0.17151,0.13364,-0.0084788,0.077536
-0.43736,0.16927,0.13372,-0.0095395,0.077768
-0.43586,0.16705,0.13381,-0.010594,0.077998
-0.43436,0.16487,0.13393,-0.01164,0.078225
-0.43286,0.16275,0.13407,-0.012677,0.078474
-0.43136,0.16064,0.13424,-0.013705,0.07873
-0.42986,0.15856,0.13442,-0.014727,0.078965
-0.42836,0.15649,0.13463,-0.01575,0.079251
-0.42686,0.15447,0.13485,-0.016754,0.079504
-0.42536,0.15247,0.13508,-0.017744,0.079754
-0.42386,0.15048,0.13533,-0.018722,0.080017
-0.42236,0.1485,0.13558,-0.019691,0.080289
-0.42086,0.14652,0.13585,-0.020644,0.080555
-0.41935,0.14457,0.13612,-0.021586,0.080816
-0.41785,0.14263,0.1364,-0.022516,0.081079
-0.41635,0.14072,0.1367,-0.023436,0.081353
-0.41485,0.13881,0.137,-0.024346,0.081632
-0.41335,0.13692,0.13731,-0.025251,0.08191
-0.41185,0.13504,0.13761,-0.026148,0.082184
-0.41035,0.13316,0.13793,-0.027036,0.082463
-0.40885,0.13127,0.13826,-0.027917,0.082748
-0.40735,0.1294,0.1386,-0.028789,0.083017
-0.40585,0.12753,0.13893,-0.029657,0.083269
-0.40435,0.12567,0.13928,-0.03051,0.083545
-0.40285,0.12382,0.13962,-0.03135,0.08381
-0.40135,0.12198,0.13998,-0.032181,0.084073
-0.39985,0.12013,0.14035,-0.032999,0.084333
-0.39835,0.11828,0.14072,-0.033814,0.084582
-0.39685,0.11646,0.14106,-0.034617,0.084828
-0.39535,0.11465,0.14139,-0.035404,0.085097
-0.39385,0.11284,0.14173,-0.036181,0.08535
-0.39235,0.11104,0.14209,-0.036952,0.085613
-0.39085,0.10926,0.14245,-0.037704,0.085878
-0.38935,0.10747,0.1428,-0.038445,0.086147
-0.38785,0.1057,0.14315,-0.039177,0.086427
-0.38635,0.10394,0.14354,-0.039897,0.086696
-0.38485,0.10217,0.1439,-0.0406,0.086963
-0.38335,0.10043,0.14425,-0.041289,0.087265
-0.38185,0.098697,0.14461,-0.041973,0.087548
-0.38035,0.096974,0.14499,-0.042658,0.087842
-0.37884,0.095251,0.1454,-0.04334,0.088112
-0.37734,0.093522,0.14579,-0.044012,0.088402
-0.37584,0.091802,0.14617,-0.04466,0.088678
-0.37434,0.090086,0.14654,-0.045302,0.088953
-0.37284,0.088381,0.1469,-0.045939,0.089207
-0.37134,0.086692,0.14729,-0.046569,0.089484
-0.36984,0.085004,0.14766,-0.047184,0.08978
-0.36834,0.083315,0.14802,-0.047794,0.090045
-0.36684,0.081623,0.14838,-0.048401,0.090315
-0.36534,0.079965,0.14867,-0.048981,0.090633
-0.36384,0.078308,0.149,-0.049562,0.090934
-0.36234,0.076646,0.14932,-0.050137,0.091226
-0.36084,0.074972,0.14966,-0.050716,0.091518
-0.35934,0.073302,0.14996,-0.051279,0.091819
-0.35784,0.071633,0.15027,-0.051829,0.092115
-0.35634,0.069965,0.15058,-0.052374,0.092418
-0.35484,0.068293,0.15086,-0.052928,0.092712
-0.35334,0.066614,0.15115,-0.053483,0.093012
-0.35184,0.064929,0.15145,-0.054034,0.093318
-0.35034,0.063244,0.15173,-0.054575,0.093628
-0.34884,0.061567,0.15201,-0.055102,0.093948
-0.34734,0.059905,0.15229,-0.055628,0.094254
-0.34584,0.058246,0.15259,-0.056134,0.09455
-0.34434,0.056582,0.15288,-0.056633,0.094853
-0.34284,0.054915,0.15315,-0.057117,0.095177
-0.34134,0.053263,0.15343,-0.057585,0.0955
-0.33983,0.051613,0.15366,-0.058046,0.095818
-0.33833,0.049964,0.15386,-0.058515,0.09613
-0.33683,0.048302,0.15405,-0.058975,0.09644
-0.33533,0.046634,0.15421,-0.059435,0.096746
-0.33383,0.044959,0.15435,-0.059908,0.097056
-0.33233,0.043284,0.15453,-0.060393,0.09736
-0.33083,0.041614,0.15466,-0.060859,0.09766
-0.32933,0.039951,0.15479,-0.061309,0.097956
-0.32783,0.03831,0.15489,-0.061749,0.098247
-0.32633,0.036667,0.15499,-0.062185,0.098541
-0.32483,0.035022,0.15509,-0.062611,0.09884
-0.32333,0.033387,0.15517,-0.06302,0.099115
-0.32183,0.031748,0.15524,-0.063427,0.099408
-0.32033,0.030123,0.1553,-0.063834,0.099688
-0.31883,0.028512,0.15537,-0.064236,0.099982
-0.31733,0.026906,0.15543,-0.06463,0.10026
-0.31583,0.02531,0.15547,-0.065008,0.10055
-0.31433,0.023707,0.15552,-0.065374,0.10082
-0.31283,0.022104,0.15555,-0.065734,0.10109
-0.31133,0.020512,0.15557,-0.066099,0.10137
-0.30983,0.018919,0.1556,-0.066453,0.10164
-0.30833,0.017328,0.15562,-0.066799,0.10192
-0.30683,0.015744,0.15562,-0.067136,0.10219
-0.30533,0.014145,0.1556,-0.067454,0.10246
-0.30383,0.012542,0.15556,-0.067776,0.10271
-0.30233,0.010926,0.15553,-0.068092,0.10298
-0.30083,0.0092921,0.15549,-0.068404,0.10326
-0.29932,0.0076433,0.15544,-0.068699,0.10354
-0.29782,0.0059725,0.15538,-0.069012,0.10381
-0.29632,0.0042909,0.15534,-0.069304,0.1041
-0.29482,0.002609,0.15527,-0.069585,0.10439
-0.29332,0.00092561,0.1552,-0.069861,0.10468
-0.29182,-0.00075153,0.15513,-0.070125,0.10497
-0.29032,-0.0024267,0.15506,-0.070389,0.10527
-0.28882,-0.0040826,0.15501,-0.070653,0.10557
-0.28732,-0.0057343,0.15494,-0.070901,0.10585
-0.28582,-0.0073673,0.15486,-0.071154,0.10616
-0.28432,-0.0089951,0.15478,-0.071401,0.10646
-0.28282,-0.010623,0.15471,-0.071642,0.10676
-0.28132,-0.012258,0.15462,-0.071884,0.10705
-0.27982,-0.013892,0.15452,-0.072126,0.10734
-0.27832,-0.015515,0.15444,-0.072374,0.10763
-0.27682,-0.017133,0.15435,-0.072625,0.10792
-0.27532,-0.01875,0.15425,-0.072863,0.10823
-0.27382,-0.020379,0.15414,-0.073086,0.10854
-0.27232,-0.022029,0.15403,-0.073302,0.10884
-0.27082,-0.023689,0.15391,-0.0735,0.10914
-0.26932,-0.025343,0.15377,-0.073699,0.10946
-0.26782,-0.026986,0.15362,-0.073937,0.10976
-0.26632,-0.028643,0.15345,-0.074179,0.11006
-0.26482,-0.03029,0.15327,-0.074397,0.11036
-0.26332,-0.031939,0.15308,-0.074602,0.11065
-0.26182,-0.033606,0.15288,-0.074767,0.11095
-0.26032,-0.035291,0.15268,-0.074917,0.11126
-0.25881,-0.036994,0.15247,-0.075054,0.11155
-0.25731,-0.038698,0.15225,-0.075173,0.11185
-0.25581,-0.040389,0.15202,-0.075286,0.11215
-0.25431,-0.042065,0.15177,-0.075402,0.11244
-0.25281,-0.043738,0.15152,-0.0755,0.11274
-0.25131,-0.045402,0.15125,-0.075608,0.11303
-0.24981,-0.047064,0.15098,-0.075714,0.11333
-0.24831,-0.048723,0.1507,-0.075811,0.11362
-0.24681,-0.050388,0.15043,-0.075895,0.11394
-0.24531,-0.052056,0.15015,-0.075986,0.11425
-0.24381,-0.053727,0.14984,-0.076085,0.11456
-0.24231,-0.055403,0.14952,-0.076176,0.11485
-0.24081,-0.057085,0.1492,-0.076239,0.11514
-0.23931,-0.058763,0.14887,-0.076282,0.11543
-0.23781,-0.060442,0.14855,-0.076318,0.11573
-0.23631,-0.062118,0.14822,-0.076342,0.11603
-0.23481,-0.063799,0.1479,-0.076367,0.11633
-0.23331,-0.065465,0.14756,-0.076383,0.1166
-0.23181,-0.067131,0.14721,-0.07639,0.11687
-0.23031,-0.068806,0.14684,-0.076377,0.11716
-0.22881,-0.070483,0.14649,-0.076363,0.11745
-0.22731,-0.072156,0.1461,-0.076346,0.11774
-0.22581,-0.07383,0.14571,-0.076326,0.11803
-0.22431,-0.075502,0.14532,-0.0763,0.11832
-0.22281,-0.077163,0.14492,-0.07627,0.11861
-0.22131,-0.078825,0.14455,-0.076224,0.11888
-0.2198,-0.080483,0.14417,-0.076172,0.11914
-0.2183,-0.082145,0.14378,-0.076115,0.1194
-0.2168,-0.083818,0.1434,-0.076043,0.11968
-0.2153,-0.0855,0.143,-0.075966,0.11995
-0.2138,-0.087174,0.14258,-0.075886,0.12022
-0.2123,-0.08884,0.14217,-0.075795,0.12048
-0.2108,-0.090496,0.14173,-0.075696,0.12075
-0.2093,-0.092129,0.14131,-0.075583,0.12101
-0.2078,-0.093731,0.1409,-0.075431,0.12126
-0.2063,-0.095338,0.14047,-0.075276,0.12148
-0.2048,-0.096974,0.14006,-0.07512,0.12169
-0.2033,-0.098638,0.13963,-0.074961,0.12189
-0.2018,-0.1003,0.1392,-0.074796,0.1221
-0.2003,-0.10195,0.13877,-0.074606,0.12233
-0.1988,-0.10357,0.13833,-0.07441,0.12254
-0.1973,-0.10518,0.13789,-0.074198,0.12276
-0.1958,-0.10675,0.13748,-0.073988,0.12299
-0.1943,-0.10835,0.13706,-0.073773,0.12321
-0.1928,-0.10996,0.13663,-0.073538,0.12342
-0.1913,-0.11155,0.13618,-0.073273,0.12361
-0.1898,-0.11313,0.13572,-0.072993,0.12382
-0.1883,-0.11472,0.13529,-0.072719,0.12402
-0.1868,-0.11632,0.13484,-0.072431,0.12423
-0.1853,-0.11793,0.13439,-0.072124,0.12444
-0.1838,-0.11953,0.13394,-0.071807,0.12464
-0.1823,-0.12114,0.13348,-0.071504,0.12488
-0.1808,-0.12273,0.13301,-0.071198,0.12511
-0.17929,-0.12428,0.13254,-0.070872,0.12532
-0.17779,-0.12583,0.13209,-0.070525,0.12552
-0.17629,-0.12738,0.13164,-0.070179,0.12572
-0.17479,-0.12893,0.13117,-0.069823,0.12591
-0.17329,-0.13046,0.1307,-0.069462,0.1261
-0.17179,-0.13196,0.13022,-0.069083,0.12629
-0.17029,-0.13345,0.12973,-0.068692,0.12649
-0.16879,-0.13492,0.12924,-0.068302,0.12669
-0.16729,-0.13638,0.12877,-0.067914,0.12688
-0.16579,-0.13783,0.12827,-0.06754,0.12708
-0.16429,-0.13928,0.12779,-0.067164,0.12729
-0.16279,-0.14074,0.12731,-0.066782,0.12751
-0.16129,-0.14218,0.12683,-0.066401,0.12773
-0.15979,-0.14359,0.12634,-0.066006,0.12792
-0.15829,-0.14494,0.12587,-0.065582,0.12809
-0.15679,-0.14625,0.1254,-0.065108,0.12826
-0.15529,-0.14754,0.12493,-0.064637,0.12842
-0.15379,-0.14884,0.12448,-0.064193,0.12859
-0.15229,-0.15015,0.12404,-0.063735,0.12877
-0.15079,-0.15145,0.1236,-0.063258,0.12894
-0.14929,-0.15273,0.12316,-0.062777,0.12911
-0.14779,-0.15401,0.12273,-0.062279,0.12929
-0.14629,-0.15528,0.12231,-0.061782,0.12947
-0.14479,-0.15655,0.1219,-0.061276,0.12965
-0.14329,-0.15781,0.12148,-0.06073,0.12981
-0.14179,-0.15905,0.12104,-0.060164,0.1299
-0.14029,-0.16032,0.12059,-0.059677,0.13003
-0.13878,-0.16161,0.12013,-0.059216,0.13018
-0.13728,-0.16288,0.11969,-0.058723,0.13033
-0.13578,-0.16414,0.11925,-0.058218,0.13049
-0.13428,-0.16537,0.1188,-0.057691,0.13065
-0.13278,-0.16609,0.118,-0.057002,0.13035
-0.13128,-0.16782,0.11798,-0.056639,0.13102
-0.12978,-0.16901,0.11762,-0.056096,0.13119
-0.12828,-0.17019,0.11727,-0.055547,0.13137
-0.12678,-0.17137,0.11692,-0.054983,0.13152
-0.12528,-0.17255,0.11654,-0.054414,0.13166
-0.12378,-0.17372,0.11615,-0.053841,0.13181
-0.12228,-0.1749,0.11578,-0.053255,0.13194
-0.12078,-0.17603,0.11543,-0.052643,0.13208
-0.11928,-0.17714,0.11504,-0.052035,0.13222
-0.11778,-0.17822,0.11466,-0.051446,0.13233
-0.11628,-0.17927,0.11426,-0.050865,0.13244
-0.11478,-0.18032,0.11391,-0.050278,0.13259
-0.11328,-0.18135,0.11356,-0.049671,0.13274
-0.11178,-0.18237,0.11318,-0.049047,0.13288
-0.11028,-0.18336,0.1128,-0.048409,0.13303
-0.10878,-0.18435,0.11244,-0.047759,0.13316
-0.10728,-0.18536,0.11207,-0.047099,0.13329
-0.10578,-0.18637,0.11172,-0.04642,0.13342
-0.10428,-0.18736,0.11137,-0.045748,0.13356
-0.10278,-0.18836,0.11102,-0.045062,0.13371
-0.10128,-0.18934,0.11069,-0.044363,0.13386
-0.099775,-0.19029,0.11038,-0.043651,0.13401
-0.098275,-0.19122,0.11007,-0.042925,0.13416
-0.096774,-0.19216,0.10976,-0.0422,0.13433
-0.095274,-0.19309,0.10944,-0.041462,0.13448
-0.093773,-0.19401,0.10912,-0.040714,0.13463
-0.092273,-0.19493,0.10882,-0.039974,0.13478
-0.090773,-0.19582,0.10853,-0.03925,0.13494
-0.089272,-0.19668,0.10825,-0.038503,0.1351
-0.087772,-0.19753,0.10797,-0.037747,0.13525
-0.086272,-0.19836,0.1077,-0.037008,0.13539
-0.084771,-0.1992,0.10744,-0.036288,0.13554
-0.083271,-0.20004,0.10717,-0.035595,0.13567
-0.08177,-0.20089,0.10689,-0.034916,0.13579
-0.08027,-0.20174,0.10661,-0.034237,0.13589
-0.07877,-0.20258,0.10632,-0.03356,0.136
-0.077269,-0.20338,0.10605,-0.03285,0.13611
-0.075769,-0.20413,0.10582,-0.032096,0.13622
-0.074269,-0.20482,0.10557,-0.031306,0.13632
-0.072768,-0.20551,0.10531,-0.03052,0.13642
-0.071268,-0.20618,0.10505,-0.029735,0.13652
-0.069767,-0.20684,0.10479,-0.028965,0.13662
-0.068267,-0.20751,0.10454,-0.028227,0.13674
-0.066767,-0.20819,0.10431,-0.027494,0.13686
-0.065266,-0.20886,0.10407,-0.02676,0.13698
-0.063766,-0.20953,0.10383,-0.026023,0.13709
-0.062266,-0.21018,0.10358,-0.025253,0.1372
-0.060765,-0.2108,0.10334,-0.024448,0.13733
-0.059265,-0.2114,0.10311,-0.023635,0.13745
-0.057764,-0.21199,0.10289,-0.02281,0.13757
-0.056264,-0.21259,0.10267,-0.021986,0.13769
-0.054764,-0.21317,0.10246,-0.021155,0.13779
-0.053263,-0.21373,0.10223,-0.02032,0.13788
-0.051763,-0.21427,0.10201,-0.019506,0.13798
-0.050263,-0.2148,0.1018,-0.018687,0.13807
-0.048762,-0.21532,0.10161,-0.017868,0.13819
-0.047262,-0.21581,0.10142,-0.017056,0.1383
-0.045761,-0.2163,0.10122,-0.016252,0.1384
-0.044261,-0.21679,0.10103,-0.015431,0.13849
-0.042761,-0.21728,0.10082,-0.01461,0.13856
-0.04126,-0.21773,0.10066,-0.013778,0.13864
-0.03976,-0.21815,0.1005,-0.012925,0.13873
-0.03826,-0.21856,0.10034,-0.012087,0.1388
-0.036759,-0.21896,0.10017,-0.011245,0.13887
-0.035259,-0.21934,0.1,-0.0104,0.13893
-0.033758,-0.21969,0.099869,-0.0095504,0.13902
-0.032258,-0.22003,0.099783,-0.0086981,0.13912
-0.030758,-0.22036,0.0997,-0.0078592,0.1392
-0.029257,-0.22068,0.099551,-0.0070303,0.13927
-0.027757,-0.22098,0.099375,-0.0062009,0.13931
-0.026257,-0.22125,0.0992,-0.0053449,0.13934
-0.024756,-0.2215,0.099054,-0.0044906,0.13938
-0.023256,-0.22173,0.09894,-0.0036119,0.13942
-0.021755,-0.22194,0.098809,-0.0027288,0.13945
-0.020255,-0.22211,0.098709,-0.0018527,0.13951
-0.018755,-0.22224,0.098613,-0.00099422,0.13955
-0.017254,-0.22232,0.098512,-0.00012304,0.13958
-0.015754,-0.22238,0.098428,0.00074194,0.1396
-0.014254,-0.22246,0.098324,0.0016135,0.13964
-0.012753,-0.22256,0.098253,0.0024831,0.13971
-0.011253,-0.22264,0.098193,0.0033443,0.13976
-0.0097524,-0.22272,0.098159,0.0042201,0.13984
-0.0082521,-0.2228,0.098175,0.005095,0.13993
-0.0067517,-0.22285,0.098198,0.005981,0.14
-0.0052513,-0.22287,0.09817,0.006839,0.14004
-0.0037509,-0.22286,0.098129,0.0077225,0.14008
-0.0022506,-0.22283,0.098104,0.0086032,0.1401
-0.00075019,-0.2228,0.0981,0.0094781,0.1401
0.00075019,-0.22274,0.098096,0.010336,0.14011
0.0022506,-0.22267,0.098089,0.011182,0.14013
0.0037509,-0.22258,0.098079,0.012036,0.14017
0.0052513,-0.22248,0.098078,0.012891,0.1402
0.0067517,-0.22235,0.098103,0.013743,0.14023
0.0082521,-0.2222,0.09816,0.014574,0.14024
0.0097524,-0.22204,0.098221,0.015425,0.14026
0.011253,-0.22189,0.098264,0.016253,0.14027
0.012753,-0.2217,0.098325,0.017065,0.14026
0.014254,-0.22156,0.098352,0.017871,0.14026
0.015754,-0.22138,0.098401,0.018707,0.14026
0.017254,-0.2212,0.098471,0.019551,0.14027
0.018755,-0.22101,0.098534,0.020433,0.14027
0.020255,-0.22079,0.09864,0.021318,0.14027
0.021755,-0.22054,0.098756,0.0222,0.14028
0.023256,-0.22025,0.098868,0.023035,0.14029
0.024756,-0.21993,0.098981,0.023845,0.14032
0.026257,-0.21962,0.099069,0.024663,0.1403
0.027757,-0.21933,0.099201,0.025494,0.14027
0.029257,-0.21903,0.099367,0.026373,0.14026
0.030758,-0.2187,0.099503,0.027242,0.14023
0.032258,-0.21838,0.099614,0.028154,0.14018
0.033758,-0.21805,0.099737,0.029075,0.14014
0.035259,-0.21771,0.099874,0.029973,0.14012
0.036759,-0.21732,0.10005,0.030821,0.14012
0.03826,-0.21691,0.10024,0.031643,0.14013
0.03976,-0.21649,0.10045,0.032473,0.14013
0.04126,-0.21608,0.10063,0.033299,0.14013
0.042761,-0.21566,0.1008,0.03414,0.1401
0.044261,-0.21524,0.10096,0.034974,0.14008
0.045761,-0.21482,0.10114,0.035812,0.14004
0.047262,-0.2144,0.10135,0.036637,0.14005
0.048762,-0.21396,0.10153,0.037455,0.14003
0.050263,-0.21349,0.1017,0.038249,0.14001
0.051763,-0.21297,0.10188,0.039013,0.13997
0.053263,-0.21243,0.10202,0.039777,0.13994
0.054764,-0.21189,0.10219,0.040549,0.13988
0.056264,-0.21133,0.10233,0.041336,0.13982
0.057764,-0.21075,0.10249,0.042092,0.13975
0.059265,-0.21017,0.10264,0.042841,0.13968
0.060765,-0.20957,0.1028,0.04359,0.13961
0.062266,-0.20895,0.10297,0.044334,0.13955
0.063766,-0.20831,0.10314,0.045064,0.13951
0.065266,-0.20764,0.1033,0.045763,0.13947
0.066767,-0.20698,0.10351,0.046477,0.13945
0.068267,-0.20631,0.10371,0.047187,0.13941
0.069767,-0.20564,0.10393,0.047897,0.13936
0.071268,-0.20496,0.10413,0.048607,0.13931
0.072768,-0.20427,0.10435,0.049322,0.13925
0.074269,-0.20358,0.10458,0.050034,0.13919
0.075769,-0.20287,0.10481,0.050744,0.13912
0.077269,-0.20215,0.105,0.051454,0.13901
0.07877,-0.20143,0.10525,0.052148,0.13894
0.08027,-0.20069,0.10549,0.052847,0.13884
0.08177,-0.19995,0.10572,0.053554,0.13874
0.083271,-0.19919,0.10595,0.054259,0.13864
0.084771,-0.19843,0.10616,0.054953,0.13853
0.086272,-0.19765,0.10639,0.055642,0.13842
0.087772,-0.19688,0.1066,0.056336,0.13832
0.089272,-0.19611,0.10682,0.057033,0.13822
0.090773,-0.19531,0.10707,0.057718,0.13811
0.092273,-0.19451,0.10732,0.058396,0.13799
0.093773,-0.19371,0.10757,0.059071,0.1379
0.095274,-0.19291,0.10785,0.059727,0.13781
0.096774,-0.1921,0.10816,0.06037,0.13775
0.098275,-0.19127,0.10845,0.061005,0.13764
0.099775,-0.19041,0.10875,0.061629,0.13754
0.10128,-0.18954,0.10905,0.06225,0.13744
0.10278,-0.18865,0.10934,0.062844,0.13732
0.10428,-0.18775,0.10966,0.06343,0.1372
0.10578,-0.18684,0.10999,0.064029,0.13708
0.10728,-0.18592,0.11031,0.064625,0.13695
0.10878,-0.18499,0.11065,0.065208,0.13686
0.11028,-0.18405,0.11099,0.065783,0.13677
0.11178,-0.18312,0.11133,0.06635,0.13665
0.11328,-0.18221,0.11171,0.066914,0.13653
0.11478,-0.18129,0.11209,0.067434,0.1364
0.11628,-0.18034,0.11248,0.067928,0.13627
0.11778,-0.17937,0.11287,0.068427,0.13612
0.11928,-0.17841,0.11326,0.068937,0.13599
0.12078,-0.17741,0.11369,0.069454,0.13584
0.12228,-0.17587,0.11375,0.069725,0.13518
0.12378,-0.17539,0.11462,0.070494,0.13557
0.12528,-0.17436,0.11507,0.070988,0.13544
0.12678,-0.17334,0.11554,0.071469,0.13532
0.12828,-0.17231,0.11598,0.071937,0.13518
0.12978,-0.17127,0.11641,0.072383,0.13504
0.13128,-0.17023,0.11677,0.072811,0.13488
0.13278,-0.16918,0.11718,0.073232,0.13472
0.13428,-0.16811,0.1176,0.07365,0.13454
0.13578,-0.16703,0.11803,0.07409,0.13435
0.13728,-0.16595,0.11849,0.074536,0.13414
0.13878,-0.16484,0.11896,0.074993,0.13394
0.14029,-0.16372,0.11947,0.075433,0.13375
0.14179,-0.16263,0.11995,0.075882,0.13359
0.14329,-0.16152,0.12043,0.076304,0.13344
0.14479,-0.1604,0.12089,0.076686,0.13327
0.14629,-0.15929,0.12134,0.077049,0.1331
0.14779,-0.15813,0.12179,0.077389,0.13291
0.14929,-0.15695,0.12225,0.077739,0.13269
0.15079,-0.15577,0.12271,0.078106,0.13246
0.15229,-0.1546,0.12321,0.078466,0.13226
0.15379,-0.15341,0.12372,0.078805,0.13206
0.15529,-0.15222,0.12426,0.079151,0.13186
0.15679,-0.15101,0.12478,0.07949,0.13165
0.15829,-0.1498,0.12528,0.0798,0.13145
0.15979,-0.14856,0.12575,0.080109,0.13122
0.16129,-0.14731,0.1262,0.080421,0.131
0.16279,-0.14606,0.12663,0.080718,0.13078
0.16429,-0.1448,0.12705,0.080996,0.13055
0.16579,-0.14354,0.12747,0.081265,0.13033
0.16729,-0.14225,0.12789,0.081513,0.13012
0.16879,-0.14095,0.12829,0.081761,0.12989
0.17029,-0.13966,0.1287,0.082015,0.12967
0.17179,-0.1384,0.12913,0.082274,0.12944
0.17329,-0.13714,0.12953,0.082539,0.1292
0.17479,-0.13586,0.12992,0.082808,0.12896
0.17629,-0.13459,0.13031,0.083055,0.12872
0.17779,-0.13328,0.13071,0.083287,0.12845
0.17929,-0.13194,0.13112,0.083474,0.1282
0.1808,-0.13058,0.1316,0.08364,0.12794
0.1823,-0.12921,0.13209,0.083789,0.12768
0.1838,-0.12783,0.13258,0.083911,0.12742
0.1853,-0.12643,0.13307,0.084027,0.12715
0.1868,-0.12501,0.13353,0.084149,0.12688
0.1883,-0.12358,0.13402,0.084268,0.12661
0.1898,-0.12213,0.13449,0.084364,0.12634
0.1913,-0.12067,0.13495,0.08445,0.12606
0.1928,-0.11923,0.13545,0.084533,0.12577
0.1943,-0.11781,0.13592,0.08461,0.12546
0.1958,-0.1164,0.1364,0.084687,0.12517
0.1973,-0.11497,0.13687,0.084755,0.12491
0.1988,-0.11353,0.13734,0.084806,0.12464
0.2003,-0.11205,0.13781,0.084843,0.1244
0.2018,-0.11055,0.13829,0.084871,0.12414
0.2033,-0.10903,0.13876,0.084906,0.12387
0.2048,-0.10752,0.13923,0.084929,0.1236
0.2063,-0.10601,0.1397,0.084959,0.12334
0.2078,-0.10449,0.14015,0.084993,0.12309
0.2093,-0.10297,0.1406,0.084999,0.12283
0.2108,-0.10145,0.14103,0.084991,0.12257
0.2123,-0.099894,0.14148,0.084957,0.12227
0.2138,-0.09834,0.1419,0.084917,0.122
0.2153,-0.09677,0.14233,0.084879,0.1217
0.2168,-0.095165,0.14275,0.08483,0.12139
0.2183,-0.09357,0.14316,0.084782,0.12108
0.2198,-0.091981,0.14356,0.084728,0.12077
0.22131,-0.090393,0.14396,0.084669,0.12045
0.22281,-0.088805,0.14438,0.084629,0.12015
0.22431,-0.087202,0.14478,0.084597,0.11987
0.22581,-0.085598,0.14515,0.08456,0.11959
0.22731,-0.083989,0.14552,0.08452,0.11932
0.22881,-0.082379,0.14587,0.084443,0.11902
0.23031,-0.080729,0.1462,0.084336,0.1187
0.23181,-0.079075,0.14655,0.084221,0.11838
0.23331,-0.077416,0.1469,0.084117,0.11805
0.23481,-0.075744,0.1472,0.084004,0.11771
0.23631,-0.074079,0.14752,0.083875,0.11738
0.23781,-0.072424,0.14784,0.083729,0.11705
0.23931,-0.070774,0.14817,0.083575,0.11673
0.24081,-0.069135,0.1485,0.083409,0.11644
0.24231,-0.06749,0.1488,0.083248,0.11614
0.24381,-0.065838,0.1491,0.083096,0.11585
0.24531,-0.064165,0.14939,0.082936,0.11556
0.24681,-0.062489,0.14968,0.082772,0.11528
0.24831,-0.060812,0.14995,0.082606,0.11501
0.24981,-0.059115,0.15024,0.082441,0.11471
0.25131,-0.057423,0.15051,0.082262,0.11441
0.25281,-0.055707,0.15077,0.082082,0.1141
0.25431,-0.053985,0.15101,0.081899,0.11379
0.25581,-0.052243,0.15126,0.081701,0.11344
0.25731,-0.050481,0.15148,0.081493,0.11313
0.25881,-0.04872,0.1517,0.081279,0.1128
0.26032,-0.046957,0.15193,0.081063,0.11248
0.26182,-0.045204,0.15214,0.080839,0.11216
0.26332,-0.04344,0.15236,0.080607,0.11183
0.26482,-0.04167,0.15256,0.080377,0.11148
0.26632,-0.039882,0.15276,0.080122,0.11113
0.26782,-0.038097,0.15295,0.079876,0.11077
0.26932,-0.036341,0.15313,0.079627,0.11042
0.27082,-0.034575,0.15331,0.079382,0.11008
0.27232,-0.032804,0.15349,0.07914,0.10975
0.27382,-0.031026,0.15364,0.078877,0.1094
0.27532,-0.029253,0.15378,0.078595,0.10906
0.27682,-0.027478,0.15394,0.078289,0.10869
0.27832,-0.025717,0.15412,0.077979,0.10833
0.27982,-0.023954,0.15429,0.077662,0.10797
0.28132,-0.022206,0.15441,0.077354,0.10761
0.28282,-0.020488,0.15454,0.07707,0.10725
0.28432,-0.018788,0.15467,0.076788,0.1069
0.28582,-0.017087,0.15479,0.0765,0.10656
0.28732,-0.015378,0.1549,0.076205,0.10621
0.28882,-0.01366,0.15499,0.075895,0.10588
0.29032,-0.011953,0.1551,0.075575,0.10556
0.29182,-0.010243,0.15518,0.07526,0.10523
0.29332,-0.0085247,0.15526,0.07495,0.1049
0.29482,-0.0068121,0.15536,0.074642,0.10459
0.29632,-0.0051123,0.15548,0.074312,0.10424
0.29782,-0.0034231,0.1556,0.073981,0.1039
0.29932,-0.0017267,0.15571,0.073635,0.10354
0.30083,-2.1486e-05,0.15579,0.073289,0.1032
0.30233,0.0016753,0.15589,0.072948,0.10285
0.30383,0.0033671,0.15599,0.072591,0.10252
0.30533,0.0050562,0.15606,0.072219,0.10218
0.30683,0.0067376,0.15612,0.071847,0.10185
0.30833,0.0084084,0.15619,0.07145,0.10152
0.30983,0.010065,0.15621,0.071032,0.10121
0.31133,0.011715,0.15623,0.070591,0.1009
0.31283,0.013363,0.15626,0.070141,0.1006
0.31433,0.015014,0.15628,0.069688,0.10031
0.31583,0.016677,0.15628,0.069233,0.10002
0.31733,0.01835,0.15627,0.068771,0.099734
0.31883,0.020026,0.15624,0.068291,0.099433
0.32033,0.021711,0.15621,0.06781,0.099159
0.32183,0.023398,0.15616,0.067334,0.098849
0.32333,0.025081,0.15607,0.066856,0.098567
0.32483,0.026766,0.15599,0.06637,0.098266
0.32633,0.028446,0.1559,0.065883,0.097966
0.32783,0.030104,0.15581,0.065398,0.097673
0.32933,0.031752,0.15572,0.064912,0.097365
0.33083,0.033383,0.15562,0.064422,0.097053
0.33233,0.034991,0.15553,0.06393,0.096761
0.33383,0.036589,0.15543,0.063433,0.096466
0.33533,0.03819,0.15533,0.062929,0.096173
0.33683,0.039788,0.15524,0.062424,0.095887
0.33833,0.041383,0.15513,0.061909,0.095594
0.33983,0.042976,0.15503,0.061379,0.095308
0.34134,0.044575,0.1549,0.060834,0.095024
0.34284,0.046168,0.15476,0.060289,0.094733
0.34434,0.047758,0.15466,0.059741,0.094453
0.34584,0.049344,0.15454,0.05919,0.094179
0.34734,0.050927,0.15441,0.058624,0.093901
0.34884,0.052514,0.15427,0.058045,0.093623
0.35034,0.054107,0.15409,0.057446,0.093352
0.35184,0.055702,0.15394,0.056836,0.09309
0.35334,0.057293,0.15377,0.05623,0.092839
0.35484,0.058871,0.15359,0.055626,0.092567
0.35634,0.060447,0.1534,0.05503,0.09229
0.35784,0.06202,0.15321,0.054432,0.092023
0.35934,0.063584,0.153,0.053836,0.091751
0.36084,0.065155,0.1528,0.053239,0.091476
0.36234,0.066732,0.15259,0.052635,0.091203
0.36384,0.06832,0.15239,0.052022,0.090947
0.36534,0.069902,0.15219,0.051407,0.090678
0.36684,0.071479,0.152,0.050787,0.090423
0.36834,0.073077,0.15179,0.050156,0.090183
0.36984,0.074681,0.15156,0.049515,0.089932
0.37134,0.076283,0.15133,0.048868,0.089698
0.37284,0.077894,0.15112,0.048213,0.089431
0.37434,0.079502,0.15088,0.047557,0.089148
0.37584,0.081122,0.15064,0.046893,0.088907
0.37734,0.082729,0.15036,0.046213,0.088648
0.37884,0.084316,0.15009,0.045524,0.088407
0.38035,0.085914,0.14982,0.044819,0.088164
0.38185,0.087524,0.14951,0.044106,0.087932
0.38335,0.089148,0.14915,0.043392,0.087708
0.38485,0.090792,0.14875,0.04268,0.087509
0.38635,0.092453,0.14838,0.041936,0.08726
0.38785,0.094121,0.14805,0.041172,0.086955
0.38935,0.095795,0.14777,0.040386,0.086659
0.39085,0.097491,0.14741,0.039607,0.086418
0.39235,0.099183,0.1471,0.038807,0.08618
0.39385,0.10089,0.14677,0.037989,0.085964
0.39535,0.10261,0.14645,0.037147,0.085722
0.39685,0.10434,0.14614,0.036279,0.085457
0.39835,0.10608,0.14582,0.03541,0.085189
0.39985,0.10785,0.14553,0.034527,0.084919
0.40135,0.10963,0.14524,0.033638,0.08469
0.40285,0.11141,0.14497,0.032743,0.084465
0.40435,0.11322,0.14464,0.031838,0.084219
0.40585,0.11505,0.14433,0.030927,0.083983
0.40735,0.11691,0.14403,0.030013,0.083767
0.40885,0.11878,0.14374,0.029096,0.083559
0.41035,0.12068,0.14344,0.028167,0.083343
0.41185,0.12258,0.14316,0.027223,0.083131
0.41335,0.12452,0.14287,0.026265,0.082927
0.41485,0.12648,0.14261,0.025304,0.082719
0.41635,0.12846,0.14233,0.024338,0.082514
0.41785,0.13047,0.14207,0.023357,0.0823
0.41935,0.1325,0.14182,0.022373,0.082092
0.42086,0.13458,0.14159,0.021377,0.081888
0.42236,0.13667,0.14137,0.020366,0.081665
0.42386,0.13878,0.14116,0.019337,0.081445
0.42536,0.14093,0.14097,0.018296,0.081236
0.42686,0.14309,0.14079,0.017242,0.081026
0.42836,0.14527,0.14067,0.016181,0.080818
0.42986,0.14749,0.14056,0.015104,0.080629
0.43136,0.14974,0.1405,0.014015,0.080445
0.43286,0.15202,0.14044,0.012917,0.080271
0.43436,0.15432,0.1404,0.011805,0.080078
0.43586,0.15663,0.14037,0.010687,0.079878
0.43736,0.15897,0.14037,0.0095564,0.079685
0.43886,0.16133,0.14035,0.008422,0.079492
0.44036,0.16372,0.14041,0.0072727,0.079319
0.44186,0.16615,0.14047,0.0061124,0.079146
0.44336,0.1686,0.14055,0.0049463,0.078961
0.44486,0.17109,0.14063,0.0037623,0.078759
0.44636,0.17363,0.14079,0.0025656,0.07859
0.44786,0.17623,0.14095,0.0013472,0.078406
0.44936,0.17889,0.14115,0.00010399,0.078235
0.45086,0.18159,0.14137,-0.001151,0.078065
0.45236,0.18433,0.14163,-0.0024194,0.077907
0.45386,0.18713,0.1419,-0.003699,0.077745
0.45536,0.18995,0.14222,-0.0049916,0.077578
0.45686,0.19282,0.14257,-0.0062943,0.077413
0.45836,0.19576,0.143,-0.0076071,0.077226
0.45986,0.1988,0.14348,-0.0089356,0.077034
0.46137,0.20192,0.14403,-0.010275,0.076843
0.46287,0.20514,0.14466,-0.011631,0.076673
0.46437,0.20844,0.14532,-0.012996,0.076506
0.46587,0.21184,0.14607,-0.014382,0.076349
0.46737,0.21532,0.1469,-0.015798,0.076203
0.46887,0.21887,0.14775,-0.017229,0.07605
0.47037,0.22249,0.14868,-0.018679,0.075898
0.47187,0.22619,0.14964,-0.02015,0.07576
0.47337,0.22993,0.15062,-0.021634,0.075633
0.47487,0.23372,0.15163,-0.023131,0.075505
0.47637,0.23757,0.15267,-0.024642,0.075368
0.47787,0.24149,0.15372,-0.026157,0.075221
0.47937,0.24546,0.15482,-0.027682,0.075065
0.48087,0.24949,0.15594,-0.029221,0.074908
0.48237,0.25356,0.15707,-0.030761,0.07476
0.48387,0.25769,0.15824,-0.032309,0.074611
0.48537,0.26187,0.15944,-0.03386,0.07445
0.48687,0.26526,0.16014,-0.035263,0.073997
0.48837,0.27045,0.16194,-0.03699,0.074126
0.48987,0.27483,0.16323,-0.038572,0.073965
0.49137,0.27931,0.16456,-0.040176,0.073811
0.49287,0.28392,0.16596,-0.041802,0.073646
0.49437,0.28867,0.16744,-0.04345,0.073483
0.49587,0.29359,0.169,-0.045113,0.073313
0.49737,0.29867,0.17068,-0.046797,0.073134
0.49887,0.30391,0.17246,-0.048497,0.072952
0.50038,0.30933,0.17431,-0.050201,0.072746
0.50188,0.31483,0.17623,-0.051913,0.072547
0.50338,0.32044,0.1782,-0.053639,0.072355
0.50488,0.3262,0.18025,-0.055382,0.072174
0.50638,0.33214,0.18241,-0.057142,0.07201
0.50788,0.33823,0.18465,-0.058926,0.071846
0.50938,0.34443,0.18691,-0.060721,0.071688
0.51088,0.35079,0.18926,-0.062541,0.071515
0.51238,0.35724,0.19162,-0.064371,0.071338
0.51388,0.36376,0.19397,-0.066214,0.071176
0.51538,0.37036,0.19631,-0.068067,0.071005
0.51688,0.37707,0.19867,-0.069932,0.070829
0.51838,0.38386,0.20104,-0.071808,0.070647
0.51988,0.39076,0.2034,-0.073696,0.070462
0.52138,0.39776,0.20579,-0.075604,0.070281
0.52288,0.40487,0.20818,-0.077497,0.070077
0.52438,0.41217,0.21061,-0.079392,0.069858
0.52588,0.41963,0.21304,-0.081295,0.069628
0.52738,0.42727,0.21559,-0.083211,0.069388
0.52888,0.43505,0.21809,-0.085134,0.069128
0.53038,0.44301,0.22065,-0.087065,0.068846
0.53188,0.45115,0.22329,-0.089015,0.068561
0.53338,0.45946,0.22583,-0.090967,0.068251
0.53488,0.46789,0.22835,-0.09292,0.067949
0.53638,0.47657,0.23087,-0.09487,0.06762
0.53788,0.48542,0.23327,-0.096827,0.067286
0.53938,0.49441,0.23571,-0.098793,0.066937
0.54089,0.50355,0.23807,-0.10076,0.066584
0.54239,0.5128,0.24038,-0.10271,0.066217
0.54389,0.52219,0.2426,-0.10466,0.06584
0.54539,0.53169,0.24475,-0.1066,0.065462
0.54689,0.54129,0.24687,-0.10855,0.065065
0.54839,0.551,0.24876,-0.11048,0.064659
0.54989,0.56081,0.25053,-0.11241,0.064255
0.55139,0.57071,0.2521,-0.11432,0.063831
0.55289,0.58072,0.25356,-0.11622,0.063404
0.55439,0.59081,0.25485,-0.11811,0.062984
0.55589,0.60097,0.25598,-0.12,0.06255
0.55739,0.61121,0.25701,-0.12187,0.062098
0.55889,0.62153,0.25792,-0.12372,0.061644
0.56039,0.63194,0.25869,-0.12555,0.061166
0.56189,0.64244,0.25924,-0.12736,0.060688
0.56339,0.65303,0.2597,-0.12913,0.060206
0.56489,0.66373,0.26007,-0.13089,0.059708
0.56639,0.67452,0.26025,-0.1326,0.059203
0.56789,0.68543,0.26033,-0.13428,0.058689
0.56939,0.69656,0.26016,-0.1359,0.058171
0.57089,0.70783,0.25999,-0.13747,0.057628
0.57239,0.71919,0.25964,-0.13901,0.057074
0.57389,0.7306,0.25909,-0.14053,0.056521
0.57539,0.74206,0.2584,-0.14202,0.055957
0.57689,0.75359,0.25744,-0.14349,0.055382
0.57839,0.76515,0.25628,-0.14493,0.054808
0.57989,0.77675,0.25494,-0.14635,0.05423
0.5814,0.78836,0.25335,-0.14775,0.053652
0.5829,0.8,0.25153,-0.14912,0.053067
0.5844,0.81165,0.2495,-0.15047,0.05248
0.5859,0.82332,0.24718,-0.1518,0.051891
0.5874,0.835,0.2447,-0.1531,0.051296
0.5889,0.84668,0.24197,-0.15439,0.050698
0.5904,0.85837,0.23897,-0.15563,0.0501
0.5919,0.87005,0.23589,-0.15683,0.049505
0.5934,0.88172,0.23256,-0.15799,0.048897
0.5949,0.89338,0.2291,-0.15911,0.048279
0.5964,0.90498,0.22557,-0.16019,0.04767
0.5979,0.91652,0.22186,-0.16123,0.047056
0.5994,0.928,0.21805,-0.16224,0.046439
0.6009,0.93938,0.21412,-0.1632,0.045825
0.6024,0.95069,0.21012,-0.16412,0.045212
0.6039,0.96195,0.20601,-0.165,0.044606
0.6054,0.97307,0.20191,-0.16581,0.043994
0.6069,0.98405,0.1978,-0.16654,0.0434
0.6084,0.99491,0.19365,-0.16722,0.042812
0.6099,1.0057,0.18941,-0.16785,0.04223
0.6114,1.0163,0.18515,-0.16844,0.041647
0.6129,1.0269,0.18081,-0.16899,0.041074
0.6144,1.0374,0.1764,-0.16952,0.040507
0.6159,1.0477,0.17193,-0.17,0.039947
0.6174,1.0579,0.16745,-0.17045,0.039387
0.6189,1.068,0.16287,-0.17088,0.038833
0.62041,1.078,0.15818,-0.17127,0.038279
0.62191,1.0878,0.15349,-0.17163,0.037733
0.62341,1.0975,0.14875,-0.17196,0.037192
0.62491,1.107,0.14401,-0.17225,0.03666
0.62641,1.1163,0.13925,-0.1725,0.036129
0.62791,1.1254,0.13448,-0.17272,0.035605
0.62941,1.1343,0.12976,-0.17291,0.035085
0.63091,1.143,0.12516,-0.17306,0.034577
0.63241,1.1515,0.12057,-0.17317,0.034071
0.63391,1.1598,0.11607,-0.17326,0.033569
0.63541,1.1679,0.11168,-0.17332,0.033073
0.63691,1.1758,0.10734,-0.17333,0.032584
0.63841,1.1833,0.10318,-0.17331,0.032104
0.63991,1.1905,0.099211,-0.17325,0.03164
0.64141,1.1975,0.095279,-0.17315,0.031174
0.64291,1.2041,0.091473,-0.17302,0.030725
0.64441,1.2104,0.0878,-0.17285,0.030286
0.64591,1.2165,0.084287,-0.17264,0.029855
0.64741,1.2223,0.080874,-0.17241,0.029428
0.64891,1.2279,0.077605,-0.17216,0.029016
0.65041,1.2334,0.074522,-0.1719,0.028613
0.65191,1.2386,0.071569,-0.17162,0.028217
0.65341,1.2437,0.06872,-0.17132,0.027826
0.65491,1.2487,0.065942,-0.17101,0.027441
0.65641,1.2535,0.063231,-0.17069,0.027059
0.65791,1.2582,0.060643,-0.17035,0.026684
0.65941,1.2627,0.058081,-0.17,0.026315
0.66092,1.2671,0.055566,-0.16965,0.025953
0.66242,1.2714,0.053092,-0.16928,0.025594
0.66392,1.2755,0.050707,-0.16889,0.025241
0.66542,1.2795,0.048363,-0.1685,0.024895
0.66692,1.2833,0.04609,-0.1681,0.024552
0.66842,1.287,0.043892,-0.16769,0.024216
0.66992,1.2905,0.041744,-0.16727,0.023886
0.67142,1.2896,0.039553,-0.16629,0.02347
0.67292,1.2969,0.037715,-0.16641,0.023244
0.67442,1.2998,0.035852,-0.16596,0.022935
0.67592,1.3025,0.03407,-0.16551,0.022631
0.67742,1.3049,0.032425,-0.16506,0.022336
0.67892,1.3072,0.030854,-0.1646,0.022046
0.68042,1.3092,0.029395,-0.16413,0.021758
0.68192,1.3111,0.028057,-0.16365,0.021477
0.68342,1.3127,0.026835,-0.16316,0.021205
0.68492,1.3142,0.025755,-0.16267,0.020939
0.68642,1.3156,0.024661,-0.16217,0.020673
0.68792,1.3169,0.023631,-0.16167,0.020409
0.68942,1.3181,0.022651,-0.16116,0.020147
0.69092,1.3192,0.021741,-0.16066,0.01989
0.69242,1.3202,0.020933,-0.16015,0.019633
0.69392,1.3212,0.020111,-0.15963,0.019383
0.69542,1.322,0.019363,-0.15912,0.019136
0.69692,1.3228,0.01863,-0.15861,0.018891
0.69842,1.3236,0.017963,-0.1581,0.018653
0.69992,1.3242,0.017353,-0.15758,0.018421
0.70143,1.3247,0.016831,-0.15707,0.018192
0.70293,1.3208,0.016283,-0.15604,0.017894
0.70443,1.3256,0.015856,-0.15603,0.017743
0.70593,1.326,0.015452,-0.15551,0.017525
0.70743,1.3263,0.015029,-0.155,0.017309
0.70893,1.3265,0.014708,-0.15448,0.017097
0.71043,1.3266,0.014335,-0.15397,0.016892
0.71193,1.3267,0.014032,-0.15346,0.01669
0.71343,1.3268,0.013718,-0.15295,0.016493
0.71493,1.3268,0.013459,-0.15244,0.016302
0.71643,1.3267,0.013088,-0.15194,0.016116
0.71793,1.3266,0.012833,-0.15144,0.015933
0.71943,1.3265,0.012504,-0.15095,0.015754
0.72093,1.3264,0.012319,-0.15045,0.015575
0.72243,1.3262,0.012034,-0.14996,0.015402
0.72393,1.3259,0.011866,-0.14947,0.015233
0.72543,1.3257,0.011612,-0.14898,0.015067
0.72693,1.3254,0.011433,-0.1485,0.014902
0.72843,1.3251,0.011196,-0.14802,0.01474
0.72993,1.3248,0.010965,-0.14755,0.01458
0.73143,1.3245,0.010749,-0.14708,0.014421
0.73293,1.3242,0.010533,-0.14661,0.014264
0.73443,1.3239,0.010325,-0.14614,0.014109
0.73593,1.3235,0.010118,-0.14567,0.013956
0.73743,1.3232,0.0099304,-0.14521,0.013803
0.73893,1.3228,0.0097383,-0.14475,0.013652
0.74044,1.3225,0.0095382,-0.14429,0.013505
0.74194,1.3221,0.0093644,-0.14384,0.013359
0.74344,1.3217,0.0092025,-0.14339,0.013217
0.74494,1.3213,0.0090584,-0.14295,0.013077
0.74644,1.3208,0.0089078,-0.14251,0.012943
0.74794,1.3204,0.0087795,-0.14208,0.012812
0.74944,1.32,0.0086532,-0.14165,0.012682
0.75094,1.3195,0.0085079,-0.14123,0.012554
0.75244,1.3191,0.0083917,-0.1408,0.012427
0.75394,1.3187,0.0082763,-0.14037,0.012303
0.75544,1.3182,0.0081552,-0.13995,0.012179
0.75694,1.3178,0.0080435,-0.13953,0.012058
0.75844,1.3173,0.0079184,-0.13911,0.011937
0.75994,1.3169,0.0078015,-0.13869,0.011819
0.76144,1.3165,0.0076831,-0.13828,0.0117
0.76294,1.316,0.0075644,-0.13787,0.011583
0.76444,1.3156,0.0074434,-0.13745,0.011469
0.76594,1.3152,0.0073283,-0.13703,0.011356
0.76744,1.3147,0.0072183,-0.13662,0.011246
0.76894,1.3143,0.0071219,-0.13621,0.011135
0.77044,1.3138,0.0070331,-0.1358,0.011028
0.77194,1.3134,0.006945,-0.13539,0.010922
0.77344,1.3129,0.0068642,-0.13499,0.010818
0.77494,1.3125,0.0067789,-0.13458,0.010716
0.77644,1.3121,0.0066898,-0.13417,0.010616
0.77794,1.3116,0.0066185,-0.13377,0.010516
0.77944,1.3111,0.0065461,-0.13337,0.010418
0.78095,1.3107,0.0065152,-0.13299,0.010319
0.78245,1.3102,0.0064986,-0.1326,0.010222
0.78395,1.3097,0.0064244,-0.13222,0.010131
0.78545,1.3092,0.0062984,-0.13184,0.01004
0.78695,1.3088,0.0061919,-0.13146,0.0099519
0.78845,1.3083,0.0060909,-0.13108,0.0098642
0.78995,1.3078,0.005989,-0.1307,0.009777
0.79145,1.3073,0.0058823,-0.13032,0.0096899
0.79295,1.3068,0.0057521,-0.12995,0.0096019
0.79445,1.3063,0.0056734,-0.12957,0.0095162
0.79595,1.3058,0.0056015,-0.12919,0.0094329
0.79745,1.3053,0.0054984,-0.12882,0.0093488
0.79895,1.3047,0.0054437,-0.12844,0.0092683
0.80045,1.3042,0.0053761,-0.12807,0.0091879
0.80195,1.3037,0.0053206,-0.1277,0.0091096
0.80345,1.3032,0.0052515,-0.12733,0.0090322
0.80495,1.3027,0.0052001,-0.12696,0.0089561
0.80645,1.3021,0.0051487,-0.12659,0.0088807
0.80795,1.3016,0.0050922,-0.12623,0.0088048
0.80945,1.3011,0.0050407,-0.12586,0.0087297
0.81095,1.3005,0.0049988,-0.1255,0.0086562
0.81245,1.3,0.0049573,-0.12514,0.008584
0.81395,1.2995,0.004914,-0.12477,0.0085123
0.81545,1.2989,0.0048705,-0.12441,0.0084416
0.81695,1.2984,0.0048291,-0.12405,0.0083722
0.81845,1.2979,0.0047871,-0.1237,0.0083042
0.81995,1.2974,0.0047358,-0.12335,0.0082374
0.82146,1.2968,0.0046882,-0.12299,0.0081719
0.82296,1.2963,0.0046402,-0.12264,0.0081079
0.82446,1.2958,0.00458,-0.12229,0.0080444
0.82596,1.2953,0.0045247,-0.12195,0.0079832
0.82746,1.2948,0.0044724,-0.1216,0.0079226
0.82896,1.2942,0.0044303,-0.12125,0.0078653
0.83046,1.2937,0.0043979,-0.12091,0.0078097
0.83196,1.2932,0.0043666,-0.12057,0.007755
0.83346,1.2927,0.0043161,-0.12023,0.0077005
0.83496,1.2922,0.0042851,-0.11989,0.0076474
0.83646,1.2917,0.0042553,-0.11955,0.0075946
0.83796,1.2912,0.0042056,-0.11921,0.0075422
0.83946,1.2907,0.0041746,-0.11887,0.0074904
0.84096,1.2902,0.0041428,-0.11852,0.0074387
0.84246,1.2897,0.0041012,-0.11818,0.0073871
0.84396,1.2892,0.0040705,-0.11785,0.0073364
0.84546,1.2887,0.0040383,-0.11751,0.0072857
0.84696,1.2883,0.0040075,-0.11717,0.0072349
0.84846,1.2878,0.003975,-0.11683,0.0071846
0.84996,1.2873,0.0039439,-0.11649,0.0071349
0.85146,1.2868,0.0039124,-0.11615,0.0070858
0.85296,1.2864,0.0038822,-0.11581,0.0070367
0.85446,1.2859,0.0038534,-0.11547,0.0069881
0.85596,1.2854,0.0038252,-0.11514,0.0069402
0.85746,1.285,0.0037958,-0.1148,0.0068929
0.85896,1.2845,0.0037664,-0.11447,0.006847
0.86047,1.2841,0.0037379,-0.11414,0.0068025
0.86197,1.2836,0.0037116,-0.1138,0.0067594
0.86347,1.2832,0.0036849,-0.11347,0.0067174
0.86497,1.2827,0.0036612,-0.11314,0.0066755
0.86647,1.2823,0.0036369,-0.11281,0.0066339
0.86797,1.2818,0.0036148,-0.11248,0.006593
0.86947,1.2814,0.0035933,-0.11215,0.0065529
0.87097,1.2809,0.0035733,-0.11183,0.006513
0.87247,1.2805,0.0035555,-0.1115,0.0064734
0.87397,1.28,0.0035373,-0.11117,0.0064341
0.87547,1.2796,0.0035192,-0.11085,0.0063956
0.87697,1.2792,0.0035019,-0.11053,0.0063577
0.87847,1.2787,0.0034844,-0.11021,0.0063206
0.87997,1.2783,0.0034674,-0.10988,0.0062835
0.88147,1.2778,0.0034512,-0.10956,0.0062469
0.88297,1.2774,0.0034345,-0.10924,0.0062106
0.88447,1.277,0.0034183,-0.10893,0.0061748
0.88597,1.2765,0.0034024,-0.10861,0.0061391
0.88747,1.2761,0.0033863,-0.10829,0.0061036
0.88897,1.2757,0.0033702,-0.10797,0.0060683
0.89047,1.2752,0.0033551,-0.10766,0.0060335
0.89197,1.2748,0.0033397,-0.10734,0.005999
0.89347,1.2744,0.0033252,-0.10703,0.0059647
0.89497,1.274,0.0033108,-0.10671,0.0059306
0.89647,1.2735,0.0032961,-0.1064,0.005897
0.89797,1.2731,0.0032817,-0.10609,0.0058637
0.89947,1.2727,0.0032677,-0.10578,0.0058306
0.90098,1.2723,0.0032539,-0.10547,0.0057978
0.90248,1.2718,0.0032398,-0.10516,0.0057653
0.90398,1.2714,0.0032257,-0.10485,0.0057329
0.90548,1.271,0.003212,-0.10455,0.0057006
0.90698,1.2706,0.0031984,-0.10424,0.0056686
0.90848,1.2701,0.0031843,-0.10394,0.0056369
0.90998,1.2697,0.0031708,-0.10364,0.0056053
0.91148,1.2693,0.0031575,-0.10333,0.0055743
0.91298,1.2689,0.0031441,-0.10303,0.0055436
0.91448,1.2685,0.0031307,-0.10273,0.0055132
0.91598,1.2681,0.0031171,-0.10243,0.0054829
0.91748,1.2676,0.003103,-0.10213,0.0054528
0.91898,1.2672,0.0030892,-0.10184,0.0054231
0.92048,1.2668,0.0030751,-0.10154,0.0053936
0.92198,1.2664,0.0030615,-0.10125,0.0053645
0.92348,1.266,0.0030478,-0.10096,0.0053356
0.92498,1.2656,0.003035,-0.10066,0.0053067
0.92648,1.2652,0.0030222,-0.10037,0.0052782
0.92798,1.2648,0.0030091,-0.10008,0.0052497
0.92948,1.2644,0.0029956,-0.099787,0.0052214
0.93098,1.264,0.0029828,-0.099497,0.0051933
0.93248,1.2635,0.0029696,-0.099208,0.005165
0.93398,1.2631,0.0029565,-0.09892,0.0051371
0.93548,1.2627,0.002944,-0.098633,0.0051092
0.93698,1.2623,0.0029315,-0.098346,0.0050815
0.93848,1.2619,0.0029193,-0.098061,0.005054
0.93998,1.2615,0.002907,-0.097775,0.0050268
0.94149,1.2611,0.0028951,-0.097492,0.0049994
0.94299,1.2607,0.0028835,-0.097206,0.0049725
0.94449,1.2603,0.0028718,-0.096923,0.0049457
0.94599,1.26,0.0028605,-0.09664,0.0049191
0.94749,1.2596,0.0028495,-0.096358,0.0048927
0.94899,1.2592,0.0028388,-0.096076,0.0048666
0.95049,1.2588,0.0028281,-0.095796,0.0048412
0.95199,1.2584,0.0028178,-0.095517,0.0048159
0.95349,1.258,0.0028076,-0.095239,0.0047909
0.95499,1.2576,0.0027969,-0.094962,0.0047664
0.95649,1.2572,0.0027865,-0.094685,0.004742
0.95799,1.2568,0.002776,-0.09441,0.0047178
0.95949,1.2565,0.0027656,-0.094135,0.004694
0.96099,1.2561,0.0027551,-0.09386,0.0046703
0.96249,1.2557,0.0027447,-0.093586,0.0046468
0.96399,1.2553,0.002734,-0.093312,0.0046234
0.96549,1.2549,0.0027236,-0.093039,0.0046002
0.96699,1.2545,0.0027131,-0.092767,0.0045773
0.96849,1.2541,0.0027027,-0.092496,0.0045547
0.96999,1.2538,0.0026925,-0.092225,0.0045323
0.97149,1.2534,0.0026823,-0.091955,0.0045102
0.97299,1.253,0.0026729,-0.091687,0.0044884
0.97449,1.2526,0.0026633,-0.09142,0.0044668
0.97599,1.2523,0.0026537,-0.091154,0.0044453
0.97749,1.2519,0.002644,-0.090888,0.004424
0.97899,1.2515,0.0026344,-0.090623,0.0044026
0.9805,1.2511,0.0026244,-0.090359,0.0043812
0.982,1.2508,0.0026147,-0.090095,0.0043597
0.9835,1.2504,0.0026049,-0.089832,0.0043383
0.985,1.25,0.0025952,-0.08957,0.004317
0.9865,1.2497,0.0025856,-0.089308,0.0042957
0.988,1.2493,0.0025756,-0.089047,0.0042744
0.9895,1.2489,0.0025659,-0.088787,0.0042534
0.991,1.2486,0.0025563,-0.088526,0.0042322
0.9925,1.2482,0.0025467,-0.088267,0.0042113
0.994,1.2478,0.002537,-0.088008,0.0041904
0.9955,1.2475,0.0025275,-0.08775,0.0041697
0.997,1.2471,0.0025184,-0.087492,0.004149
0.9985,1.2467,0.0025092,-0.087234,0.0041285
1,1.2464,0.0024999,-0.086977,0.0041082
1.0015,1.246,0.002491,-0.086721,0.0040879
1.003,1.2457,0.0024822,-0.086465,0.0040681
1.0045,1.2453,0.0024738,-0.086211,0.0040484
1.006,1.245,0.0024652,-0.085957,0.0040289
1.0075,1.2446,0.0024568,-0.085705,0.0040097
1.009,1.2443,0.0024485,-0.085453,0.0039905
1.0105,1.2439,0.00244,-0.085202,0.0039714
1.012,1.2436,0.0024315,-0.084952,0.0039523
1.0135,1.2432,0.0024231,-0.084702,0.0039334
1.015,1.2429,0.0024148,-0.084453,0.0039146
1.0165,1.2425,0.0024065,-0.084205,0.003896
1.018,1.2422,0.0023982,-0.083958,0.0038772
1.0195,1.2418,0.00239,-0.08371,0.0038585
1.021,1.2415,0.0023818,-0.083464,0.0038401
1.0225,1.2412,0.0023734,-0.083219,0.0038216
1.024,1.2408,0.0023651,-0.082974,0.0038033
1.0255,1.2405,0.0023568,-0.08273,0.0037851
1.027,1.2401,0.0023484,-0.082486,0.003767
1.0285,1.2398,0.0023401,-0.082244,0.0037492
1.03,1.2395,0.0023317,-0.082002,0.0037315
1.0315,1.2391,0.0023234,-0.08176,0.0037139
1.033,1.2388,0.002315,-0.081519,0.0036964
1.0345,1.2384,0.0023066,-0.081278,0.003679
1.036,1.2381,0.0022982,-0.081038,0.0036616
1.0375,1.2378,0.0022899,-0.080798,0.0036443
1.039,1.2374,0.0022815,-0.080558,0.003627
1.0405,1.2371,0.0022732,-0.08032,0.0036097
1.042,1.2368,0.0022648,-0.080082,0.0035926
1.0435,1.2364,0.0022565,-0.079845,0.0035756
1.045,1.2361,0.0022485,-0.07961,0.0035591
1.0465,1.2358,0.0022406,-0.079376,0.0035427
1.048,1.2354,0.0022328,-0.079142,0.0035265
1.0495,1.2351,0.0022252,-0.078908,0.0035103
1.051,1.2348,0.0022176,-0.078674,0.0034942
1.0525,1.2345,0.00221,-0.078442,0.0034783
1.054,1.2341,0.0022024,-0.07821,0.0034624
1.0555,1.2338,0.0021949,-0.077979,0.0034466
1.057,1.2335,0.0021875,-0.077748,0.0034307
1.0585,1.2332,0.0021801,-0.077518,0.0034148
1.06,1.2328,0.0021726,-0.077288,0.0033989
1.0615,1.2325,0.0021652,-0.077058,0.003383
1.063,1.2322,0.0021578,-0.076829,0.0033673
1.0645,1.2319,0.0021504,-0.076601,0.0033516
1.066,1.2316,0.0021431,-0.076373,0.003336
1.0675,1.2312,0.0021356,-0.076145,0.0033205
1.069,1.2309,0.0021283,-0.075919,0.0033052
1.0705,1.2306,0.002121,-0.075693,0.0032898
1.072,1.2303,0.0021136,-0.075468,0.0032748
1.0735,1.23,0.0021063,-0.075244,0.00326
1.075,1.2296,0.0020989,-0.075021,0.0032451
1.0765,1.2293,0.0020916,-0.074799,0.0032303
1.078,1.229,0.0020844,-0.074577,0.0032156
1.0795,1.2287,0.0020771,-0.074356,0.003201
1.081,1.2284,0.0020699,-0.074135,0.0031863
1.0825,1.2281,0.0020627,-0.073916,0.0031718
1.084,1.2277,0.0020554,-0.073696,0.0031574
1.0855,1.2274,0.0020482,-0.073478,0.0031432
1.087,1.2271,0.0020411,-0.07326,0.0031291
1.0885,1.2268,0.002034,-0.073042,0.0031153
1.09,1.2265,0.0020269,-0.072825,0.0031017
1.0915,1.2262,0.00202,-0.072609,0.0030883
1.093,1.2259,0.0020132,-0.072393,0.0030751
1.0945,1.2256,0.0020065,-0.072178,0.003062
1.096,1.2253,0.0019998,-0.071964,0.0030487
1.0975,1.225,0.0019931,-0.07175,0.0030355
1.099,1.2247,0.0019865,-0.071536,0.0030222
1.1005,1.2244,0.00198,-0.071323,0.0030091
1.102,1.2241,0.0019735,-0.071111,0.002996
1.1035,1.2238,0.0019669,-0.070899,0.002983
1.105,1.2235,0.0019605,-0.070687,0.00297
1.1065,1.2232,0.0019541,-0.070476,0.002957
1.108,1.2229,0.0019478,-0.070266,0.0029441
1.1095,1.2226,0.0019414,-0.070056,0.0029311
1.111,1.2223,0.001935,-0.069846,0.0029183
1.1125,1.222,0.0019287,-0.069637,0.0029054
1.114,1.2217,0.0019224,-0.069427,0.0028925
1.1155,1.2214,0.001916,-0.069218,0.0028796
1.117,1.2211,0.0019096,-0.06901,0.0028667
1.1185,1.2208,0.0019032,-0.068801,0.0028538
1.12,1.2205,0.0018969,-0.068593,0.0028409
1.1215,1.2202,0.0018904,-0.068386,0.0028282
1.123,1.2199,0.0018839,-0.06818,0.0028155
1.1245,1.2196,0.0018773,-0.067975,0.0028028
1.126,1.2193,0.0018708,-0.067771,0.0027901
1.1275,1.219,0.0018643,-0.067567,0.0027776
1.129,1.2188,0.0018579,-0.067363,0.0027651
1.1305,1.2185,0.0018515,-0.06716,0.0027527
1.132,1.2182,0.001845,-0.066957,0.0027404
1.1335,1.2179,0.0018384,-0.066755,0.002728
1.135,1.2176,0.001832,-0.066553,0.0027156
1.1365,1.2173,0.0018257,-0.066353,0.0027034
1.138,1.217,0.0018193,-0.066154,0.0026914
1.1395,1.2167,0.0018131,-0.065955,0.0026794
1.141,1.2165,0.0018069,-0.065757,0.0026674
1.1425,1.2162,0.0018007,-0.06556,0.0026556
1.144,1.2159,0.0017947,-0.065363,0.002644
1.1455,1.2156,0.0017886,-0.065167,0.0026324
1.147,1.2153,0.0017826,-0.064972,0.002621
1.1485,1.215,0.0017766,-0.064778,0.0026099
1.15,1.2148,0.0017705,-0.064585,0.0025987
1.1515,1.2145,0.0017645,-0.064392,0.0025877
1.153,1.2142,0.0017585,-0.064199,0.0025766
1.1545,1.2139,0.0017524,-0.064007,0.0025656
1.156,1.2136,0.0017464,-0.063816,0.0025545
1.1575,1.2134,0.0017403,-0.063624,0.0025433
1.159,1.2131,0.0017343,-0.063434,0.0025323
1.1605,1.2128,0.0017283,-0.063244,0.0025213
1.162,1.2125,0.0017224,-0.063054,0.0025103
1.1635,1.2122,0.0017165,-0.062865,0.0024994
1.165,1.212,0.0017106,-0.062676,0.0024885
1.1665,1.2117,0.0017047,-0.062487,0.0024777
1.168,1.2114,0.0016988,-0.062299,0.0024669
1.1695,1.2111,0.0016929,-0.062112,0.0024562
1.171,1.2109,0.0016871,-0.061925,0.0024454
1.1725,1.2106,0.0016812,-0.061738,0.0024347
1.174,1.2103,0.0016754,-0.061552,0.0024241
1.1755,1.2101,0.0016695,-0.061366,0.0024135
1.177,1.2098,0.0016637,-0.06118,0.0024031
1.1785,1.2095,0.0016579,-0.060995,0.0023927
1.18,1.2092,0.0016522,-0.060811,0.0023823
1.1815,1.209,0.0016465,-0.060627,0.0023719
1.183,1.2087,0.0016407,-0.060443,0.0023615
1.1845,1.2084,0.001635,-0.06026,0.0023511
1.186,1.2082,0.0016294,-0.060076,0.0023407
1.1875,1.2079,0.0016237,-0.059893,0.0023304
1.189,1.2076,0.0016181,-0.05971,0.00232
1.1905,1.2074,0.0016125,-0.059527,0.0023097
1.192,1.2071,0.0016069,-0.059344,0.0022994
1.1935,1.2068,0.0016014,-0.059162,0.002289
1.195,1.2066,0.0015959,-0.058981,0.0022788
1.1965,1.2063,0.0015904,-0.0588,0.0022687
1.198,1.206,0.0015851,-0.058619,0.0022586
1.1995,1.2058,0.0015799,-0.058439,0.0022489
1.2011,1.2055,0.0015748,-0.058261,0.0022393
1.2026,1.2052,0.0015697,-0.058083,0.0022298
1.2041,1.205,0.0015646,-0.057906,0.0022203
1.2056,1.2047,0.0015595,-0.057729,0.0022109
1.2071,1.2045,0.0015545,-0.057553,0.0022016
1.2086,1.2042,0.0015495,-0.057377,0.0021923
1.2101,1.204,0.0015445,-0.057202,0.002183
1.2116,1.2037,0.0015395,-0.057028,0.0021739
1.2131,1.2034,0.0015344,-0.056854,0.0021648
1.2146,1.2032,0.0015293,-0.056681,0.0021558
1.2161,1.2029,0.0015243,-0.056509,0.0021469
1.2176,1.2027,0.0015193,-0.056338,0.0021382
1.2191,1.2024,0.0015143,-0.056167,0.0021296
1.2206,1.2022,0.0015093,-0.055996,0.002121
1.2221,1.2019,0.0015042,-0.055826,0.0021124
1.2236,1.2016,0.0014992,-0.055657,0.0021038
1.2251,1.2014,0.0014941,-0.055488,0.0020953
1.2266,1.2011,0.001489,-0.055319,0.0020867
1.2281,1.2009,0.0014839,-0.05515,0.0020781
1.2296,1.2006,0.0014787,-0.054981,0.0020694
1.2311,1.2004,0.0014736,-0.054813,0.0020608
1.2326,1.2001,0.0014685,-0.054645,0.0020521
1.2341,1.1999,0.0014635,-0.054477,0.0020434
1.2356,1.1996,0.0014585,-0.054311,0.0020349
1.2371,1.1994,0.0014536,-0.054145,0.0020263
1.2386,1.1991,0.0014488,-0.053978,0.0020178
1.2401,1.1989,0.001444,-0.053812,0.0020093
1.2416,1.1986,0.0014394,-0.053646,0.0020008
1.2431,1.1984,0.0014347,-0.053481,0.0019923
1.2446,1.1981,0.0014301,-0.053316,0.0019839
1.2461,1.1979,0.0014255,-0.053151,0.0019755
1.2476,1.1977,0.0014208,-0.052988,0.0019672
1.2491,1.1974,0.0014162,-0.052824,0.0019589
1.2506,1.1972,0.0014115,-0.052662,0.0019506
1.2521,1.1969,0.0014069,-0.052499,0.0019424
1.2536,1.1967,0.0014023,-0.052338,0.0019343
1.2551,1.1964,0.0013977,-0.052177,0.0019262
1.2566,1.1962,0.0013931,-0.052016,0.0019181
1.2581,1.196,0.0013885,-0.051856,0.00191
1.2596,1.1957,0.0013839,-0.051696,0.001902
1.2611,1.1955,0.0013793,-0.051536,0.0018941
1.2626,1.1952,0.0013748,-0.051378,0.0018863
1.2641,1.195,0.0013703,-0.051219,0.0018785
1.2656,1.1947,0.0013659,-0.051061,0.0018707
1.2671,1.1945,0.0013614,-0.050902,0.0018629
1.2686,1.1943,0.001357,-0.050744,0.0018551
1.2701,1.194,0.0013525,-0.050587,0.0018475
1.2716,1.1938,0.0013481,-0.050431,0.0018398
1.2731,1.1936,0.0013438,-0.050275,0.0018322
1.2746,1.1933,0.0013393,-0.050119,0.0018246
1.2761,1.1931,0.0013349,-0.049963,0.001817
1.2776,1.1928,0.0013305,-0.049808,0.0018095
1.2791,1.1926,0.0013261,-0.049654,0.001802
1.2806,1.1924,0.0013217,-0.049499,0.0017946
1.2821,1.1921,0.0013172,-0.049346,0.0017871
1.2836,1.1919,0.0013128,-0.049192,0.0017797
1.2851,1.1917,0.0013083,-0.049039,0.0017723
1.2866,1.1914,0.0013039,-0.048887,0.001765
1.2881,1.1912,0.0012995,-0.048735,0.0017577
1.2896,1.191,0.0012952,-0.048583,0.0017504
1.2911,1.1907,0.0012909,-0.048432,0.0017432
1.2926,1.1905,0.0012867,-0.048281,0.0017361
1.2941,1.1903,0.0012826,-0.04813,0.001729
1.2956,1.19,0.0012784,-0.04798,0.0017219
1.2971,1.1898,0.0012743,-0.047831,0.0017148
1.2986,1.1896,0.0012701,-0.047681,0.0017077
1.3001,1.1894,0.001266,-0.047532,0.0017007
1.3016,1.1891,0.0012619,-0.047384,0.0016937
1.3031,1.1889,0.0012577,-0.047236,0.0016868
1.3046,1.1887,0.0012536,-0.047088,0.0016799
1.3061,1.1884,0.0012495,-0.046941,0.0016731
1.3076,1.1882,0.0012454,-0.046795,0.0016663
1.3091,1.188,0.0012413,-0.046648,0.0016595
1.3106,1.1878,0.0012372,-0.046503,0.0016528
1.3121,1.1875,0.0012331,-0.046357,0.0016461
1.3136,1.1873,0.001229,-0.046212,0.0016394
1.3151,1.1871,0.001225,-0.046067,0.0016328
1.3166,1.1869,0.0012209,-0.045923,0.0016262
1.3181,1.1866,0.0012169,-0.04578,0.0016196
1.3196,1.1864,0.0012128,-0.045636,0.001613
1.3211,1.1862,0.0012088,-0.045493,0.0016065
1.3226,1.186,0.0012047,-0.04535,0.0016
1.3241,1.1857,0.0012007,-0.045208,0.0015936
1.3256,1.1855,0.0011966,-0.045066,0.0015871
1.3271,1.1853,0.0011926,-0.044925,0.0015808
1.3286,1.1851,0.0011885,-0.044784,0.0015744
1.3301,1.1849,0.0011845,-0.044643,0.0015681
1.3316,1.1846,0.0011805,-0.044503,0.0015618
1.3331,1.1844,0.0011765,-0.044364,0.0015555
1.3346,1.1842,0.0011725,-0.044224,0.0015493
1.3361,1.184,0.0011685,-0.044085,0.0015431
1.3376,1.1838,0.0011645,-0.043946,0.0015369
1.3391,1.1835,0.0011605,-0.043808,0.0015308
1.3406,1.1833,0.0011566,-0.04367,0.0015247
1.3421,1.1831,0.0011528,-0.043532,0.0015187
1.3436,1.1829,0.001149,-0.043395,0.0015127
1.3451,1.1827,0.0011452,-0.043259,0.0015066
1.3466,1.1825,0.0011414,-0.043123,0.0015006
1.3481,1.1822,0.0011376,-0.042987,0.0014947
1.3496,1.182,0.0011339,-0.042851,0.0014887
1.3511,1.1818,0.0011301,-0.042716,0.0014827
1.3526,1.1816,0.0011265,-0.042581,0.0014767
1.3541,1.1814,0.0011228,-0.042446,0.0014708
1.3556,1.1812,0.001119,-0.042311,0.0014649
1.3571,1.181,0.0011153,-0.042177,0.0014591
1.3586,1.1807,0.0011116,-0.042043,0.0014532
1.3601,1.1805,0.0011079,-0.041909,0.0014473
1.3616,1.1803,0.0011043,-0.041776,0.0014414
1.3631,1.1801,0.0011006,-0.041643,0.0014356
1.3646,1.1799,0.001097,-0.04151,0.0014297
1.3661,1.1797,0.0010934,-0.041378,0.0014238
1.3676,1.1795,0.0010898,-0.041246,0.001418
1.3691,1.1793,0.0010862,-0.041114,0.0014122
1.3706,1.1791,0.0010826,-0.040983,0.0014064
1.3721,1.1788,0.0010791,-0.040852,0.0014007
1.3736,1.1786,0.0010756,-0.040722,0.001395
1.3751,1.1784,0.001072,-0.040591,0.0013893
1.3766,1.1782,0.0010684,-0.040461,0.0013836
1.3781,1.178,0.0010649,-0.040331,0.001378
1.3796,1.1778,0.0010613,-0.040202,0.0013724
1.3811,1.1776,0.0010577,-0.040073,0.0013668
1.3826,1.1774,0.0010542,-0.039944,0.0013613
1.3841,1.1772,0.0010507,-0.039816,0.0013558
1.3856,1.177,0.0010473,-0.039688,0.0013504
1.3871,1.1768,0.0010439,-0.03956,0.001345
1.3886,1.1766,0.0010405,-0.039433,0.0013397
1.3901,1.1764,0.0010371,-0.039307,0.0013344
1.3916,1.1762,0.0010338,-0.039181,0.0013292
1.3931,1.176,0.0010304,-0.039055,0.0013239
1.3946,1.1758,0.0010271,-0.038929,0.0013187
1.3961,1.1756,0.0010238,-0.038804,0.0013136
1.3976,1.1753,0.0010204,-0.03868,0.0013084
1.3991,1.1751,0.001017,-0.038556,0.0013033
1.4006,1.1749,0.0010137,-0.038433,0.0012982
1.4021,1.1747,0.0010104,-0.038309,0.0012932
1.4036,1.1745,0.001007,-0.038187,0.0012881
1.4051,1.1743,0.0010036,-0.038064,0.001283
1.4066,1.1741,0.0010003,-0.037942,0.001278
1.4081,1.1739,0.00099696,-0.03782,0.0012729
1.4096,1.1737,0.00099364,-0.037699,0.0012679
1.4111,1.1735,0.00099035,-0.037578,0.001263
1.4126,1.1733,0.00098705,-0.037457,0.001258
1.4141,1.1731,0.00098378,-0.037336,0.0012531
1.4156,1.1729,0.00098054,-0.037216,0.0012482
1.4171,1.1727,0.0009773,-0.037096,0.0012433
1.4186,1.1725,0.00097413,-0.036976,0.0012384
1.4201,1.1723,0.00097095,-0.036856,0.0012335
1.4216,1.1722,0.00096775,-0.036737,0.0012287
1.4231,1.172,0.00096456,-0.036617,0.0012238
1.4246,1.1718,0.00096138,-0.036498,0.001219
1.4261,1.1716,0.00095821,-0.036379,0.0012142
1.4276,1.1714,0.000955,-0.036261,0.0012095
1.4291,1.1712,0.00095182,-0.036143,0.0012047
1.4306,1.1671,0.00094534,-0.035908,0.0011958
1.4321,1.1708,0.00094542,-0.035908,0.0011953
1.4336,1.1706,0.00094223,-0.03579,0.0011907
1.4351,1.1704,0.00093903,-0.035673,0.001186
1.4366,1.1702,0.00093586,-0.035557,0.0011814
1.4381,1.17,0.00093272,-0.035441,0.0011768
1.4396,1.1698,0.00092961,-0.035325,0.0011722
1.4411,1.1696,0.00092649,-0.03521,0.0011677
1.4426,1.1694,0.00092343,-0.035095,0.0011632
1.4441,1.1692,0.00092037,-0.034981,0.0011587
1.4456,1.169,0.00091735,-0.034866,0.0011542
1.4471,1.1689,0.00091434,-0.034752,0.0011497
1.4486,1.1687,0.00091138,-0.034638,0.0011452
1.4501,1.1646,0.00090537,-0.034412,0.0011369
1.4516,1.1683,0.00090549,-0.034412,0.0011365
1.4531,1.1681,0.00090258,-0.0343,0.0011321
1.4546,1.1679,0.00089968,-0.034187,0.0011277
1.4561,1.1677,0.00089678,-0.034075,0.0011233
1.4576,1.1675,0.00089391,-0.033963,0.0011189
1.4591,1.1634,0.00088802,-0.033741,0.0011107
1.4606,1.1672,0.00088821,-0.03374,0.0011102
1.4621,1.167,0.00088535,-0.033628,0.0011059
1.4636,1.1668,0.00088249,-0.033517,0.0011015
1.4651,1.1666,0.00087964,-0.033407,0.0010972
1.4666,1.1664,0.00087682,-0.033296,0.0010929
1.4681,1.1662,0.00087396,-0.033186,0.0010886
1.4696,1.166,0.00087109,-0.033076,0.0010844
1.4711,1.1658,0.00086824,-0.032967,0.0010801
1.4726,1.1657,0.00086536,-0.032857,0.0010759
1.4741,1.1655,0.00086248,-0.032748,0.0010717
1.4756,1.1653,0.0008596,-0.032639,0.0010675
1.4771,1.1651,0.00085674,-0.032531,0.0010634
1.4786,1.1649,0.00085386,-0.032423,0.0010594
1.4801,1.1647,0.00085102,-0.032316,0.0010553
1.4816,1.1646,0.00084818,-0.032208,0.0010513
1.4831,1.1644,0.00084536,-0.032101,0.0010473
1.4846,1.1642,0.00084259,-0.031995,0.0010433
1.4861,1.164,0.00083981,-0.031889,0.0010393
1.4876,1.1638,0.00083708,-0.031783,0.0010354
1.4891,1.1636,0.00083437,-0.031678,0.0010315
1.4906,1.1635,0.0008317,-0.031573,0.0010277
1.4921,1.1633,0.00082902,-0.031468,0.0010238
1.4936,1.1631,0.00082637,-0.031364,0.00102
1.4951,1.1629,0.00082371,-0.03126,0.0010161
1.4966,1.1627,0.00082104,-0.031157,0.0010123
1.4981,1.1626,0.00081839,-0.031053,0.0010085
1.4996,1.1624,0.00081577,-0.03095,0.0010047
1.5011,1.1622,0.00081313,-0.030847,0.0010009
1.5026,1.162,0.00081051,-0.030745,0.00099713
1.5041,1.1618,0.00080788,-0.030642,0.00099332
1.5056,1.1617,0.00080526,-0.03054,0.00098951
1.5071,1.1615,0.00080266,-0.030438,0.00098572
1.5086,1.1613,0.00080006,-0.030336,0.00098195
1.5101,1.1611,0.00079748,-0.030234,0.00097819
1.5116,1.161,0.00079489,-0.030132,0.00097443
1.5131,1.1608,0.00079233,-0.030031,0.00097068
1.5146,1.1606,0.00078978,-0.029929,0.00096695
1.5161,1.1604,0.00078723,-0.029828,0.00096322
1.5176,1.1603,0.00078466,-0.029727,0.0009595
1.5191,1.1601,0.00078208,-0.029625,0.00095577
1.5206,1.1599,0.00077952,-0.029524,0.00095204
1.5221,1.1597,0.00077694,-0.029423,0.00094832
1.5236,1.1596,0.00077438,-0.029323,0.00094462
1.5251,1.1594,0.00077179,-0.029222,0.00094093
1.5266,1.1592,0.00076922,-0.029122,0.0009373
1.5281,1.159,0.00076663,-0.029023,0.00093369
1.5296,1.1589,0.00076404,-0.028923,0.0009301
1.5311,1.1587,0.00076147,-0.028824,0.0009265
1.5326,1.1585,0.00075893,-0.028725,0.00092292
1.5341,1.1583,0.00075645,-0.028627,0.00091938
1.5356,1.1582,0.00075399,-0.028529,0.00091587
1.5371,1.158,0.00075157,-0.028432,0.00091239
1.5386,1.1578,0.0007492,-0.028335,0.00090895
1.5401,1.1576,0.00074683,-0.028239,0.00090554
1.5416,1.1575,0.00074447,-0.028143,0.00090215
1.5431,1.1573,0.00074213,-0.028047,0.00089875
1.5446,1.1571,0.00073979,-0.027952,0.00089538
1.5461,1.157,0.00073747,-0.027856,0.00089204
1.5476,1.1568,0.00073514,-0.027761,0.0008887
1.5491,1.1566,0.00073284,-0.027667,0.00088537
1.5506,1.1565,0.00073056,-0.027572,0.00088208
1.5521,1.1563,0.00072827,-0.027478,0.0008788
1.5536,1.1561,0.00072597,-0.027384,0.00087551
1.5551,1.156,0.00072366,-0.02729,0.00087224
1.5566,1.1558,0.00072134,-0.027197,0.00086898
1.5581,1.1556,0.00071901,-0.027104,0.0008657
1.5596,1.1555,0.00071668,-0.02701,0.00086243
1.5611,1.1553,0.00071432,-0.026917,0.00085917
1.5626,1.1551,0.00071195,-0.026824,0.00085591
1.5641,1.155,0.00070957,-0.026732,0.00085266
1.5656,1.1548,0.00070717,-0.026639,0.00084941
1.5671,1.1546,0.00070478,-0.026546,0.00084617
1.5686,1.1545,0.0007024,-0.026454,0.00084293
1.5701,1.1543,0.00070004,-0.026362,0.00083971
1.5716,1.1541,0.00069772,-0.02627,0.0008365
1.5731,1.154,0.00069544,-0.026178,0.00083332
1.5746,1.1538,0.00069315,-0.026086,0.00083013
1.5761,1.1536,0.0006909,-0.025995,0.00082696
1.5776,1.1535,0.00068864,-0.025904,0.00082382
1.5791,1.1533,0.00068639,-0.025813,0.0008207
1.5806,1.1531,0.00068414,-0.025722,0.00081762
1.5821,1.153,0.0006819,-0.025632,0.00081455
1.5836,1.1528,0.00067968,-0.025542,0.00081149
1.5851,1.1526,0.00067749,-0.025452,0.00080845
1.5866,1.1525,0.00067535,-0.025363,0.00080544
1.5881,1.1523,0.00067324,-0.025275,0.00080246
1.5896,1.1522,0.00067115,-0.025188,0.00079954
1.5911,1.152,0.00066905,-0.025101,0.00079664
1.5926,1.1518,0.00066696,-0.025014,0.00079375
1.5941,1.1478,0.00066259,-0.024846,0.00078813
1.5956,1.1515,0.00066274,-0.024841,0.00078802
1.5971,1.1514,0.00066061,-0.024754,0.00078516
1.5986,1.1512,0.0006585,-0.024668,0.0007823
1.6002,1.151,0.00065638,-0.024582,0.00077943
1.6017,1.1509,0.00065426,-0.024496,0.00077657
1.6032,1.1507,0.00065212,-0.02441,0.0007737
1.6047,1.1506,0.00064999,-0.024325,0.00077082
1.6062,1.1504,0.00064788,-0.024239,0.00076793
1.6077,1.1502,0.00064578,-0.024153,0.00076504
1.6092,1.1501,0.00064367,-0.024068,0.00076215
1.6107,1.1499,0.00064157,-0.023982,0.00075927
1.6122,1.1498,0.00063946,-0.023897,0.00075638
1.6137,1.1496,0.00063735,-0.023812,0.00075349
1.6152,1.1494,0.00063526,-0.023727,0.0007506
1.6167,1.1493,0.00063319,-0.023642,0.00074774
1.6182,1.1491,0.00063114,-0.023558,0.00074488
1.6197,1.149,0.00062912,-0.023473,0.00074203
1.6212,1.1488,0.00062709,-0.023389,0.00073919
1.6227,1.1487,0.00062507,-0.023305,0.00073636
1.6242,1.1485,0.00062303,-0.023221,0.00073356
1.6257,1.1484,0.00062102,-0.023138,0.00073078
1.6272,1.1482,0.00061902,-0.023054,0.00072802
1.6287,1.148,0.00061703,-0.022971,0.00072528
1.6302,1.1479,0.00061504,-0.022889,0.00072255
1.6317,1.1477,0.0006131,-0.022806,0.00071985
1.6332,1.1476,0.00061116,-0.022724,0.00071716
1.6347,1.1474,0.00060924,-0.022642,0.0007145
1.6362,1.1473,0.00060733,-0.02256,0.00071187
1.6377,1.1471,0.00060543,-0.022478,0.00070925
1.6392,1.147,0.00060357,-0.022397,0.00070669
1.6407,1.1468,0.00060173,-0.022317,0.00070417
1.6422,1.1467,0.0005999,-0.022237,0.00070166
1.6437,1.1465,0.00059804,-0.022157,0.00069915
1.6452,1.1464,0.00059618,-0.022077,0.00069664
1.6467,1.1462,0.00059431,-0.021997,0.00069413
1.6482,1.1461,0.00059244,-0.021918,0.00069162
1.6497,1.1459,0.00059056,-0.021838,0.0006891
1.6512,1.1458,0.00058866,-0.021759,0.00068659
1.6527,1.1456,0.00058676,-0.02168,0.00068408
1.6542,1.1455,0.00058486,-0.021601,0.00068157
1.6557,1.1453,0.00058296,-0.021522,0.00067904
1.6572,1.1452,0.00058107,-0.021443,0.00067652
1.6587,1.145,0.00057921,-0.021365,0.000674
1.6602,1.1449,0.00057735,-0.021286,0.0006715
1.6617,1.1447,0.00057551,-0.021208,0.00066899
1.6632,1.1446,0.00057367,-0.02113,0.00066649
1.6647,1.1444,0.00057183,-0.021053,0.000664
1.6662,1.1443,0.00056998,-0.020975,0.00066151
1.6677,1.1441,0.00056814,-0.020898,0.00065902
1.6692,1.144,0.00056626,-0.020821,0.00065654
1.6707,1.1438,0.00056438,-0.020744,0.00065408
1.6722,1.1437,0.00056252,-0.020667,0.00065164
1.6737,1.1435,0.00056064,-0.020591,0.00064919
1.6752,1.1434,0.00055878,-0.020515,0.00064676
1.6767,1.1432,0.00055692,-0.020439,0.00064434
1.6782,1.1431,0.00055506,-0.020364,0.00064196
1.6797,1.1429,0.00055321,-0.020289,0.0006396
1.6812,1.1428,0.00055142,-0.020214,0.00063729
1.6827,1.1426,0.00054967,-0.02014,0.000635
1.6842,1.1425,0.00054797,-0.020065,0.00063271
1.6857,1.1424,0.00054625,-0.019991,0.00063044
1.6872,1.1422,0.00054458,-0.019917,0.00062817
1.6887,1.1421,0.00054292,-0.019843,0.00062591
1.6902,1.1419,0.00054127,-0.019769,0.00062365
1.6917,1.1418,0.00053963,-0.019696,0.0006214
1.6932,1.1416,0.00053801,-0.019622,0.00061915
1.6947,1.1415,0.00053638,-0.019548,0.00061691
1.6962,1.1413,0.00053475,-0.019475,0.00061468
1.6977,1.1412,0.00053314,-0.019401,0.00061245
1.6992,1.1411,0.00053153,-0.019328,0.00061023
1.7007,1.1409,0.00052994,-0.019255,0.00060802
1.7022,1.1408,0.00052836,-0.019182,0.00060583
1.7037,1.1406,0.00052678,-0.019109,0.00060365
1.7052,1.1405,0.00052518,-0.019037,0.00060146
1.7067,1.1403,0.00052361,-0.018964,0.00059928
1.7082,1.1402,0.00052204,-0.018892,0.0005971
1.7097,1.1401,0.00052045,-0.01882,0.00059493
1.7112,1.1399,0.00051886,-0.018748,0.00059278
1.7127,1.1398,0.00051728,-0.018677,0.00059062
1.7142,1.1396,0.00051568,-0.018606,0.00058847
1.7157,1.1395,0.00051409,-0.018535,0.00058632
1.7172,1.1394,0.00051247,-0.018464,0.00058418
1.7187,1.1392,0.00051084,-0.018393,0.00058204
1.7202,1.1391,0.00050921,-0.018323,0.0005799
1.7217,1.1389,0.00050757,-0.018253,0.00057777
1.7232,1.1388,0.00050594,-0.018183,0.00057565
1.7247,1.1387,0.00050429,-0.018113,0.00057354
1.7262,1.1385,0.00050267,-0.018044,0.00057145
1.7277,1.1384,0.00050109,-0.017975,0.00056939
1.7292,1.1382,0.00049951,-0.017906,0.00056733
1.7307,1.1381,0.00049792,-0.017838,0.00056528
1.7322,1.138,0.00049635,-0.01777,0.00056324
1.7337,1.1378,0.00049477,-0.017701,0.00056121
1.7352,1.1377,0.00049322,-0.017633,0.00055917
1.7367,1.1376,0.00049163,-0.017565,0.00055713
1.7382,1.1374,0.00049004,-0.017497,0.0005551
1.7397,1.1373,0.00048846,-0.01743,0.00055308
1.7412,1.1371,0.0004869,-0.017362,0.00055106
1.7427,1.137,0.00048534,-0.017294,0.00054906
1.7442,1.1369,0.00048379,-0.017227,0.00054706
1.7457,1.1367,0.00048222,-0.01716,0.00054506
1.7472,1.1366,0.00048066,-0.017093,0.00054307
1.7487,1.1365,0.0004791,-0.017026,0.00054109
1.7502,1.1363,0.00047754,-0.016959,0.00053911
1.7517,1.1362,0.00047601,-0.016893,0.00053713
1.7532,1.1361,0.00047446,-0.016826,0.00053516
1.7547,1.1359,0.00047295,-0.01676,0.0005332
1.7562,1.1358,0.00047144,-0.016694,0.00053126
1.7577,1.1357,0.00046994,-0.016628,0.00052932
1.7592,1.1355,0.00046846,-0.016562,0.00052739
1.7607,1.1354,0.00046698,-0.016496,0.00052547
1.7622,1.1352,0.00046551,-0.016431,0.00052356
1.7637,1.1351,0.00046405,-0.016365,0.00052166
1.7652,1.135,0.0004626,-0.0163,0.00051977
1.7667,1.1348,0.00046113,-0.016235,0.00051788
1.7682,1.1347,0.00045967,-0.01617,0.000516
1.7697,1.1346,0.00045824,-0.016106,0.00051414
1.7712,1.1345,0.00045683,-0.016042,0.00051229
1.7727,1.1343,0.00045542,-0.015977,0.00051045
1.7742,1.1342,0.00045402,-0.015914,0.00050862
1.7757,1.1341,0.0004526,-0.01585,0.00050681
1.7772,1.1339,0.00045121,-0.015786,0.00050501
1.7787,1.1338,0.00044983,-0.015723,0.00050322
1.7802,1.1337,0.00044846,-0.01566,0.00050143
1.7817,1.1335,0.0004471,-0.015597,0.00049965
1.7832,1.1334,0.00044573,-0.015534,0.00049787
1.7847,1.1333,0.00044433,-0.015471,0.00049609
1.7862,1.1331,0.00044295,-0.015408,0.00049432
1.7877,1.133,0.00044156,-0.015346,0.00049255
1.7892,1.1329,0.00044017,-0.015283,0.0004908
1.7907,1.1327,0.00043878,-0.015221,0.00048905
1.7922,1.1326,0.00043739,-0.015159,0.00048731
1.7937,1.1325,0.00043599,-0.015097,0.00048557
1.7952,1.1324,0.00043461,-0.015036,0.00048386
1.7967,1.1322,0.00043323,-0.014974,0.00048215
1.7982,1.1321,0.00043185,-0.014913,0.00048045
1.7997,1.132,0.00043048,-0.014852,0.00047875
1.8012,1.1318,0.00042911,-0.014791,0.00047706
1.8027,1.1317,0.00042772,-0.01473,0.00047537
1.8042,1.1316,0.00042632,-0.014669,0.00047368
1.8057,1.1315,0.00042495,-0.014609,0.00047199
1.8072,1.1313,0.00042356,-0.014548,0.00047032
1.8087,1.1312,0.00042218,-0.014488,0.00046866
1.8102,1.1311,0.00042081,-0.014428,0.00046699
1.8117,1.1309,0.00041944,-0.014368,0.00046533
1.8132,1.1308,0.00041807,-0.014308,0.00046368
1.8147,1.1307,0.00041674,-0.014248,0.00046203
1.8162,1.1306,0.00041545,-0.014189,0.00046039
1.8177,1.1304,0.00041413,-0.014129,0.00045877
1.8192,1.1303,0.00041284,-0.01407,0.00045715
1.8207,1.1302,0.00041155,-0.014011,0.00045553
1.8222,1.1301,0.00041028,-0.013952,0.00045392
1.8237,1.1299,0.00040902,-0.013893,0.00045232
1.8252,1.1298,0.00040775,-0.013835,0.00045072
1.8267,1.1297,0.00040649,-0.013776,0.00044914
1.8282,1.1296,0.00040523,-0.013718,0.00044756
1.8297,1.1294,0.00040397,-0.01366,0.00044599
1.8312,1.1293,0.00040272,-0.013602,0.00044442
1.8327,1.1292,0.0004015,-0.013544,0.00044286
1.8342,1.1291,0.0004003,-0.013486,0.00044131
1.8357,1.1289,0.00039907,-0.013429,0.00043977
1.8372,1.1288,0.00039786,-0.013372,0.00043823
1.8387,1.1287,0.00039663,-0.013314,0.0004367
1.8402,1.1286,0.00039542,-0.013257,0.00043517
1.8417,1.1284,0.0003942,-0.013201,0.00043364
1.8432,1.1283,0.00039296,-0.013144,0.00043213
1.8447,1.1282,0.00039174,-0.013087,0.00043063
1.8462,1.1281,0.00039051,-0.013031,0.00042913
1.8477,1.128,0.00038927,-0.012975,0.00042763
1.8492,1.1278,0.00038803,-0.012918,0.00042614
1.8507,1.1277,0.0003868,-0.012862,0.00042464
1.8522,1.1276,0.00038555,-0.012806,0.00042314
1.8537,1.1275,0.00038432,-0.012751,0.00042165
1.8552,1.1273,0.00038306,-0.012695,0.00042016
1.8567,1.1272,0.00038183,-0.01264,0.00041867
1.8582,1.1271,0.00038058,-0.012584,0.00041718
1.8597,1.127,0.00037935,-0.012529,0.0004157
1.8612,1.1269,0.00037812,-0.012475,0.00041423
1.8627,1.1267,0.00037688,-0.01242,0.00041275
1.8642,1.1266,0.00037568,-0.012365,0.00041128
1.8657,1.1265,0.00037448,-0.012311,0.0004098
1.8672,1.1264,0.00037332,-0.012257,0.00040832
1.8687,1.1263,0.0003722,-0.012203,0.00040686
1.8702,1.1261,0.00037111,-0.012149,0.00040541
1.8717,1.126,0.00037003,-0.012095,0.00040397
1.8732,1.1259,0.00036894,-0.012041,0.00040254
1.8747,1.1258,0.00036789,-0.011987,0.00040112
1.8762,1.1257,0.00036683,-0.011934,0.00039972
1.8777,1.1256,0.00036577,-0.011881,0.00039832
1.8792,1.1254,0.00036468,-0.011827,0.00039692
1.8807,1.1253,0.00036359,-0.011774,0.00039553
1.8822,1.1252,0.00036251,-0.011721,0.00039415
1.8837,1.1251,0.0003614,-0.011669,0.00039278
1.8852,1.125,0.0003603,-0.011616,0.00039141
1.8867,1.1248,0.00035918,-0.011564,0.00039003
1.8882,1.1247,0.00035807,-0.011511,0.00038867
1.8897,1.1246,0.00035694,-0.011459,0.00038731
1.8912,1.1245,0.00035583,-0.011407,0.00038597
1.8927,1.1244,0.0003547,-0.011355,0.00038463
1.8942,1.1243,0.00035357,-0.011304,0.00038329
1.8957,1.1241,0.00035244,-0.011252,0.00038195
1.8972,1.124,0.00035131,-0.0112,0.00038061
1.8987,1.1239,0.0003502,-0.011149,0.00037928
1.9002,1.1238,0.0003491,-0.011098,0.00037795
1.9017,1.1237,0.00034801,-0.011046,0.00037662
1.9032,1.1236,0.00034698,-0.010995,0.0003753
1.9047,1.1234,0.00034594,-0.010944,0.00037399
1.9062,1.1233,0.0003449,-0.010894,0.00037268
1.9077,1.1232,0.00034389,-0.010843,0.00037139
1.9092,1.1231,0.00034285,-0.010793,0.00037009
1.9107,1.123,0.00034183,-0.010742,0.0003688
1.9122,1.1229,0.00034081,-0.010692,0.00036753
1.9137,1.1228,0.0003398,-0.010642,0.00036626
1.9152,1.1226,0.00033878,-0.010593,0.000365
1.9167,1.1225,0.00033778,-0.010543,0.00036374
1.9182,1.1224,0.00033678,-0.010494,0.00036249
1.9197,1.1223,0.00033577,-0.010444,0.00036124
1.9212,1.1222,0.00033474,-0.010395,0.00035998
1.9227,1.1221,0.0003337,-0.010345,0.00035873
1.9242,1.122,0.00033265,-0.010296,0.00035748
1.9257,1.1219,0.00033163,-0.010247,0.00035625
1.9272,1.1217,0.0003306,-0.010198,0.00035501
1.9287,1.1216,0.00032957,-0.010149,0.00035378
1.9302,1.1215,0.00032854,-0.0101,0.00035255
1.9317,1.1214,0.0003275,-0.010052,0.00035132
1.9332,1.1213,0.0003265,-0.010003,0.00035009
1.9347,1.1212,0.00032551,-0.0099549,0.00034887
1.9362,1.1211,0.00032452,-0.0099067,0.00034765
1.9377,1.121,0.00032354,-0.0098586,0.00034643
1.9392,1.1208,0.00032258,-0.0098106,0.00034521
1.9407,1.1207,0.00032162,-0.0097629,0.00034401
1.9422,1.1206,0.00032068,-0.0097155,0.00034282
1.9437,1.1205,0.00031973,-0.0096682,0.00034164
1.9452,1.1204,0.00031878,-0.009621,0.00034047
1.9467,1.1203,0.0003178,-0.0095739,0.0003393
1.9482,1.1202,0.00031682,-0.0095268,0.00033813
1.9497,1.1201,0.00031583,-0.0094797,0.00033696
1.9512,1.12,0.00031483,-0.0094326,0.0003358
1.9527,1.1199,0.00031385,-0.0093856,0.00033463
1.9542,1.1197,0.00031285,-0.0093387,0.00033348
1.9557,1.1196,0.00031187,-0.0092919,0.00033232
1.9572,1.1195,0.00031086,-0.0092453,0.00033117
1.9587,1.1194,0.00030988,-0.0091987,0.00033002
1.9602,1.1193,0.00030887,-0.0091522,0.00032886
1.9617,1.1192,0.00030784,-0.0091057,0.00032771
1.9632,1.1191,0.00030686,-0.0090592,0.00032656
1.9647,1.119,0.00030591,-0.009013,0.00032542
1.9662,1.1189,0.00030495,-0.008967,0.00032429
1.9677,1.1188,0.00030407,-0.0089212,0.00032316
1.9692,1.1187,0.00030318,-0.0088756,0.00032203
1.9707,1.1185,0.00030232,-0.0088302,0.00032092
1.9722,1.1184,0.00030154,-0.0087855,0.00031987
1.9737,1.1183,0.00030075,-0.0087408,0.00031882
1.9752,1.1182,0.00029994,-0.0086964,0.00031777
1.9767,1.1181,0.00029911,-0.0086521,0.00031671
1.9782,1.118,0.00029828,-0.0086077,0.00031566
1.9797,1.1179,0.00029741,-0.0085634,0.0003146
1.9812,1.1178,0.00029653,-0.0085191,0.00031353
1.9827,1.1177,0.00029562,-0.0084747,0.00031246
1.9842,1.1176,0.00029469,-0.0084304,0.00031138
1.9857,1.1175,0.00029376,-0.008386,0.00031031
1.9872,1.1174,0.00029282,-0.0083417,0.00030922
1.9887,1.1173,0.00029183,-0.0082974,0.00030814
1.9902,1.1172,0.00029084,-0.008253,0.00030706
1.9917,1.1171,0.00028984,-0.0082086,0.00030597
1.9932,1.1169,0.0002888,-0.0081642,0.00030487
1.9947,1.1168,0.00028776,-0.0081197,0.00030377
1.9962,1.1167,0.00028669,-0.0080753,0.00030267
1.9977,1.1166,0.00028558,-0.0080308,0.00030156
1.9992,1.1165,0.00028449,-0.0079863,0.00030043
2.0008,1.1164,0.00028364,-0.0079433,0.0002994
2.0023,1.1163,0.00028304,-0.0079018,0.00029848
2.0038,1.1162,0.00028245,-0.0078602,0.00029755
2.0053,1.1161,0.0002818,-0.0078186,0.00029661
2.0068,1.116,0.00028115,-0.007777,0.00029567
2.0083,1.1159,0.00028047,-0.0077354,0.00029473
2.0098,1.1158,0.00027975,-0.0076937,0.00029378
2.0113,1.1157,0.00027904,-0.007652,0.00029283
2.0128,1.1156,0.0002783,-0.0076102,0.00029187
2.0143,1.1155,0.00027754,-0.0075685,0.00029091
2.0158,1.1154,0.00027675,-0.0075268,0.00028995
2.0173,1.1153,0.00027596,-0.007485,0.00028898
2.0188,1.1152,0.00027513,-0.0074431,0.00028802
2.0203,1.1151,0.0002743,-0.0074013,0.00028705
2.0218,1.115,0.00027344,-0.0073594,0.00028607
2.0233,1.1149,0.0002726,-0.0073177,0.0002851
2.0248,1.1148,0.00027171,-0.007276,0.00028411
2.0263,1.1147,0.00027082,-0.0072342,0.00028313
2.0278,1.1146,0.0002699,-0.0071924,0.00028214
2.0293,1.1145,0.00026899,-0.0071505,0.00028115
2.0308,1.1144,0.00026806,-0.0071086,0.00028015
2.0323,1.1143,0.00026712,-0.0070668,0.00027916
2.0338,1.1142,0.00026624,-0.0070255,0.0002782
2.0353,1.1141,0.00026538,-0.0069846,0.00027726
2.0368,1.114,0.00026459,-0.0069442,0.00027635
2.0383,1.1139,0.00026385,-0.0069044,0.00027544
2.0398,1.1138,0.00026314,-0.0068647,0.00027455
2.0413,1.1137,0.00026241,-0.0068251,0.00027365
2.0428,1.1136,0.00026172,-0.0067858,0.00027277
2.0443,1.1135,0.00026102,-0.0067467,0.0002719
2.0458,1.1134,0.00026033,-0.0067075,0.00027103
2.0473,1.1133,0.00025966,-0.0066683,0.00027016
2.0488,1.1132,0.00025895,-0.0066289,0.00026928
2.0503,1.1131,0.00025824,-0.0065895,0.00026841
2.0518,1.113,0.0002575,-0.0065502,0.00026753
2.0533,1.1129,0.00025677,-0.0065109,0.00026665
2.0548,1.1128,0.00025601,-0.0064716,0.00026577
2.0563,1.1127,0.00025524,-0.0064323,0.0002649
2.0578,1.1126,0.00025445,-0.006393,0.00026401
2.0593,1.1125,0.00025366,-0.0063537,0.00026312
2.0608,1.1124,0.00025286,-0.0063144,0.00026222
2.0623,1.1123,0.00025204,-0.006275,0.00026132
2.0638,1.1122,0.00025123,-0.0062357,0.00026042
2.0653,1.1121,0.00025041,-0.0061965,0.00025954
2.0668,1.112,0.00024961,-0.0061576,0.00025866
2.0683,1.1119,0.00024881,-0.0061189,0.00025779
2.0698,1.1118,0.00024806,-0.0060804,0.00025693
2.0713,1.1117,0.00024731,-0.0060422,0.00025609
2.0728,1.1116,0.00024658,-0.0060042,0.00025525
2.0743,1.1115,0.00024591,-0.0059666,0.00025443
2.0758,1.1114,0.00024525,-0.0059292,0.00025361
2.0773,1.1113,0.00024459,-0.0058919,0.00025279
2.0788,1.1112,0.00024392,-0.0058547,0.00025198
2.0803,1.1111,0.00024326,-0.0058175,0.00025117
2.0818,1.111,0.00024258,-0.0057802,0.00025035
2.0833,1.1109,0.00024189,-0.005743,0.00024953
2.0848,1.1071,0.00024043,-0.0056876,0.00024787
2.0863,1.1107,0.00024059,-0.0056691,0.0002479
2.0878,1.1106,0.00023992,-0.0056321,0.00024708
2.0893,1.1105,0.00023923,-0.0055952,0.00024627
2.0908,1.1104,0.00023854,-0.0055583,0.00024547
2.0923,1.1103,0.00023783,-0.0055213,0.00024466
2.0938,1.1102,0.00023711,-0.0054844,0.00024387
2.0953,1.1101,0.00023638,-0.0054476,0.00024307
2.0968,1.11,0.00023566,-0.0054107,0.00024227
2.0983,1.1099,0.00023494,-0.0053739,0.00024147
2.0998,1.1098,0.00023423,-0.0053373,0.00024068
2.1013,1.1098,0.0002335,-0.0053007,0.00023989
2.1028,1.1097,0.00023279,-0.0052644,0.00023911
2.1043,1.1096,0.00023209,-0.0052281,0.00023833
2.1058,1.1095,0.00023139,-0.005192,0.00023756
2.1073,1.1094,0.00023071,-0.0051561,0.00023678
2.1088,1.1093,0.00023003,-0.0051202,0.00023601
2.1103,1.1092,0.00022939,-0.0050846,0.00023524
2.1118,1.1091,0.00022876,-0.0050494,0.00023449
2.1133,1.109,0.0002281,-0.0050142,0.00023374
2.1148,1.1089,0.00022747,-0.0049791,0.000233
2.1163,1.1088,0.00022685,-0.004944,0.00023226
2.1178,1.1087,0.0002262,-0.0049088,0.00023151
2.1193,1.1086,0.00022556,-0.0048736,0.00023075
2.1208,1.1085,0.00022492,-0.0048385,0.00023
2.1223,1.1084,0.00022426,-0.0048034,0.00022926
2.1238,1.1083,0.00022362,-0.0047684,0.00022852
2.1253,1.1083,0.000223,-0.0047336,0.00022778
2.1268,1.1082,0.00022239,-0.0046987,0.00022704
2.1283,1.1081,0.00022176,-0.0046638,0.00022629
2.1298,1.108,0.00022114,-0.004629,0.00022555
2.1313,1.1079,0.00022053,-0.0045942,0.0002248
2.1328,1.1078,0.00021986,-0.0045595,0.00022406
2.1343,1.1077,0.00021923,-0.004525,0.00022331
2.1358,1.1076,0.00021858,-0.0044906,0.00022257
2.1373,1.1075,0.00021793,-0.0044564,0.00022183
2.1388,1.1074,0.00021728,-0.0044223,0.00022109
2.1403,1.1073,0.00021666,-0.0043883,0.00022035
2.1418,1.1072,0.00021605,-0.0043545,0.00021962
2.1433,1.1072,0.00021545,-0.0043209,0.00021889
2.1448,1.1071,0.00021486,-0.0042875,0.00021817
2.1463,1.107,0.00021428,-0.0042541,0.00021745
2.1478,1.1069,0.00021374,-0.0042213,0.00021674
2.1493,1.1068,0.00021319,-0.0041885,0.00021604
2.1508,1.1067,0.00021265,-0.0041558,0.00021534
2.1523,1.1066,0.00021211,-0.0041232,0.00021465
2.1538,1.1065,0.00021156,-0.0040906,0.00021397
2.1553,1.1064,0.00021101,-0.004058,0.00021328
2.1568,1.1063,0.00021046,-0.0040255,0.00021261
2.1583,1.1063,0.00020992,-0.0039931,0.00021194
2.1598,1.1062,0.00020938,-0.0039607,0.00021128
2.1613,1.1061,0.00020882,-0.0039284,0.00021061
2.1628,1.106,0.00020827,-0.0038961,0.00020995
2.1643,1.1059,0.0002077,-0.0038638,0.00020929
2.1658,1.1058,0.00020713,-0.0038316,0.00020862
2.1673,1.1057,0.00020655,-0.0037994,0.00020796
2.1688,1.1056,0.00020597,-0.0037673,0.00020729
2.1703,1.1055,0.0002054,-0.0037352,0.00020661
2.1718,1.1055,0.00020483,-0.0037031,0.00020594
2.1733,1.1054,0.00020425,-0.0036711,0.00020526
2.1748,1.1053,0.00020364,-0.0036391,0.00020459
2.1763,1.1052,0.00020306,-0.0036071,0.00020391
2.1778,1.1051,0.00020245,-0.0035752,0.00020324
2.1793,1.105,0.00020185,-0.0035434,0.00020257
2.1808,1.1049,0.00020121,-0.0035116,0.00020189
2.1823,1.1048,0.00020058,-0.0034799,0.00020122
2.1838,1.1048,0.00019996,-0.0034482,0.00020054
2.1853,1.1047,0.00019931,-0.0034165,0.00019987
2.1868,1.1046,0.00019868,-0.003385,0.00019919
2.1883,1.1045,0.00019808,-0.0033536,0.00019852
2.1898,1.1044,0.00019746,-0.0033222,0.00019786
2.1913,1.1043,0.00019684,-0.0032909,0.0001972
2.1928,1.1042,0.00019622,-0.0032598,0.00019654
2.1943,1.1041,0.0001956,-0.0032288,0.0001959
2.1958,1.1041,0.00019498,-0.0031979,0.00019526
2.1973,1.104,0.00019437,-0.003167,0.00019462
2.1988,1.1039,0.00019376,-0.0031363,0.00019398
2.2003,1.1038,0.00019318,-0.0031056,0.00019334
2.2018,1.1037,0.00019259,-0.003075,0.00019271
2.2033,1.1036,0.00019208,-0.0030449,0.00019209
2.2048,1.1035,0.00019159,-0.0030152,0.00019149
2.2063,1.1035,0.00019108,-0.0029855,0.00019088
2.2078,1.1034,0.0001906,-0.002956,0.00019028
2.2093,1.1033,0.00019012,-0.0029265,0.00018968
2.2108,1.1032,0.00018961,-0.0028971,0.00018909
2.2123,1.1031,0.00018913,-0.0028678,0.0001885
2.2138,1.103,0.00018867,-0.0028386,0.00018792
2.2153,1.1029,0.00018819,-0.0028094,0.00018733
2.2168,1.1029,0.00018772,-0.0027803,0.00018675
2.2183,1.1028,0.00018724,-0.0027512,0.00018617
2.2198,1.1027,0.00018674,-0.0027222,0.00018559
2.2213,1.1026,0.00018626,-0.0026931,0.00018501
2.2228,1.1025,0.00018576,-0.0026642,0.00018443
2.2243,1.1024,0.00018527,-0.0026353,0.00018385
2.2258,1.1024,0.00018477,-0.0026064,0.00018328
2.2273,1.1023,0.00018427,-0.0025776,0.0001827
2.2288,1.1022,0.00018376,-0.0025488,0.00018213
2.2303,1.1021,0.00018326,-0.0025201,0.00018156
2.2318,1.102,0.00018274,-0.0024913,0.00018099
2.2333,1.1019,0.00018223,-0.0024626,0.00018041
2.2348,1.1019,0.0001817,-0.0024339,0.00017984
2.2363,1.1018,0.00018118,-0.0024051,0.00017926
2.2378,1.1017,0.00018064,-0.0023763,0.00017868
2.2393,1.1016,0.0001801,-0.0023475,0.0001781
2.2408,1.1015,0.00017957,-0.0023187,0.00017752
2.2423,1.1014,0.00017901,-0.0022899,0.00017693
2.2438,1.1014,0.00017847,-0.0022612,0.00017635
2.2453,1.1013,0.00017793,-0.0022325,0.00017576
2.2468,1.1012,0.00017738,-0.002204,0.00017517
2.2483,1.1011,0.00017684,-0.0021756,0.0001746
2.2498,1.101,0.00017632,-0.0021473,0.00017402
2.2513,1.1009,0.00017576,-0.0021192,0.00017345
2.2528,1.1009,0.00017522,-0.0020912,0.00017289
2.2543,1.1008,0.00017471,-0.0020632,0.00017232
2.2558,1.1007,0.00017418,-0.0020354,0.00017176
2.2573,1.1006,0.00017367,-0.0020077,0.0001712
2.2588,1.1005,0.00017314,-0.00198,0.00017064
2.2603,1.1004,0.00017262,-0.0019525,0.00017009
2.2618,1.1004,0.00017211,-0.0019252,0.00016956
2.2633,1.1003,0.00017162,-0.0018981,0.00016904
2.2648,1.1002,0.00017115,-0.0018713,0.00016852
2.2663,1.1001,0.0001707,-0.0018446,0.00016801
2.2678,1.1,0.00017028,-0.0018179,0.0001675
2.2693,1.1,0.00016983,-0.0017913,0.00016699
2.2708,1.0999,0.0001694,-0.0017647,0.00016648
2.2723,1.0998,0.00016897,-0.0017382,0.00016597
2.2738,1.0997,0.00016854,-0.0017117,0.00016546
2.2753,1.0996,0.00016812,-0.0016853,0.00016494
2.2768,1.0996,0.00016768,-0.0016588,0.00016443
2.2783,1.0995,0.00016726,-0.0016324,0.00016391
2.2798,1.0994,0.00016683,-0.0016061,0.00016339
2.2813,1.0993,0.00016639,-0.0015797,0.00016287
2.2828,1.0992,0.00016596,-0.0015533,0.00016234
2.2843,1.0992,0.00016551,-0.0015269,0.00016182
2.2858,1.0991,0.00016506,-0.0015005,0.00016129
2.2873,1.099,0.00016461,-0.0014741,0.00016076
2.2888,1.0989,0.00016415,-0.0014477,0.00016023
2.2903,1.0989,0.0001637,-0.0014212,0.0001597
2.2918,1.0988,0.00016323,-0.0013948,0.00015916
2.2933,1.0987,0.00016275,-0.0013683,0.00015863
2.2948,1.0986,0.00016229,-0.0013419,0.0001581
2.2963,1.0985,0.00016181,-0.0013155,0.00015757
2.2978,1.0985,0.00016134,-0.0012893,0.00015703
2.2993,1.0984,0.00016087,-0.0012632,0.0001565
2.3008,1.0983,0.00016041,-0.0012371,0.00015598
2.3023,1.0982,0.00015995,-0.0012113,0.00015546
2.3038,1.0981,0.00015949,-0.0011856,0.00015495
2.3053,1.0981,0.00015905,-0.00116,0.00015445
2.3068,1.098,0.00015861,-0.0011346,0.00015396
2.3083,1.0979,0.00015816,-0.0011094,0.00015347
2.3098,1.0978,0.0001577,-0.0010842,0.00015298
2.3113,1.0978,0.00015725,-0.001059,0.0001525
2.3128,1.0977,0.00015679,-0.001034,0.00015202
2.3143,1.0976,0.00015632,-0.001009,0.00015155
2.3158,1.0975,0.00015586,-0.00098403,0.00015108
2.3173,1.0974,0.0001554,-0.00095915,0.00015061
2.3188,1.0974,0.00015493,-0.00093434,0.00015014
2.3203,1.0973,0.00015447,-0.00090955,0.00014968
2.3218,1.0972,0.00015401,-0.0008848,0.00014921
2.3233,1.0971,0.00015357,-0.00086025,0.00014875
2.3248,1.0971,0.00015314,-0.00083594,0.0001483
2.3263,1.097,0.00015272,-0.00081173,0.00014786
2.3278,1.0969,0.00015231,-0.00078757,0.00014741
2.3293,1.0968,0.00015189,-0.00076344,0.00014696
2.3308,1.0968,0.0001515,-0.00073935,0.00014652
2.3323,1.0967,0.0001511,-0.00071531,0.00014607
2.3338,1.0966,0.00015071,-0.00069131,0.00014563
2.3353,1.0965,0.0001503,-0.00066731,0.00014519
2.3368,1.0964,0.00014991,-0.00064332,0.00014474
2.3383,1.0964,0.00014952,-0.00061929,0.0001443
2.3398,1.0963,0.00014913,-0.00059533,0.00014385
2.3413,1.0962,0.00014875,-0.00057143,0.00014341
2.3428,1.0961,0.00014835,-0.00054755,0.00014296
2.3443,1.0961,0.00014797,-0.00052373,0.00014252
2.3458,1.096,0.00014757,-0.00049992,0.00014208
2.3473,1.0959,0.00014718,-0.00047617,0.00014164
2.3488,1.0958,0.00014679,-0.00045247,0.00014119
2.3503,1.0958,0.00014639,-0.00042879,0.00014075
2.3518,1.0957,0.00014598,-0.00040511,0.00014031
2.3533,1.0956,0.00014557,-0.00038145,0.00013987
2.3548,1.0955,0.00014517,-0.00035782,0.00013943
2.3563,1.0955,0.00014478,-0.00033425,0.00013898
2.3578,1.0954,0.00014436,-0.00031073,0.00013854
2.3593,1.0953,0.00014396,-0.00028727,0.0001381
2.3608,1.0952,0.00014356,-0.00026391,0.00013766
2.3623,1.0952,0.00014314,-0.00024061,0.00013723
2.3638,1.0951,0.00014275,-0.00021737,0.00013678
2.3653,1.095,0.00014235,-0.00019413,0.00013634
2.3668,1.095,0.00014194,-0.00017095,0.00013589
2.3683,1.0949,0.00014154,-0.00014784,0.00013545
2.3698,1.0948,0.00014113,-0.00012477,0.00013501
2.3713,1.0947,0.00014074,-0.00010177,0.00013458
2.3728,1.0947,0.00014034,-7.8818e-05,0.00013414
2.3743,1.0946,0.00013996,-5.59e-05,0.00013371
2.3758,1.0945,0.00013956,-3.3074e-05,0.00013328
2.3773,1.0944,0.00013916,-1.0287e-05,0.00013285
2.3788,1.0944,0.00013877,1.2443e-05,0.00013243
2.3803,1.0943,0.00013837,3.5066e-05,0.00013201
2.3818,1.0942,0.00013799,5.7515e-05,0.0001316
2.3833,1.0941,0.00013759,7.9789e-05,0.00013119
2.3848,1.0941,0.00013721,0.00010189,0.00013079
2.3863,1.094,0.00013683,0.00012375,0.0001304
2.3878,1.0939,0.00013647,0.00014553,0.00013002
2.3893,1.0939,0.00013609,0.00016727,0.00012963
2.3908,1.0938,0.00013572,0.00018896,0.00012924
2.3923,1.0937,0.00013534,0.00021063,0.00012885
2.3938,1.0936,0.00013498,0.00023223,0.00012847
2.3953,1.0936,0.00013463,0.00025378,0.00012809
2.3968,1.0935,0.00013427,0.00027529,0.00012771
2.3983,1.0934,0.00013393,0.00029677,0.00012734
2.3998,1.0934,0.00013357,0.00031818,0.00012697
2.4014,1.0933,0.00013322,0.00033954,0.0001266
2.4029,1.0932,0.00013289,0.0003608,0.00012623
2.4044,1.0931,0.00013253,0.00038198,0.00012586
2.4059,1.0931,0.00013218,0.00040309,0.00012549
2.4074,1.093,0.00013184,0.00042412,0.00012513
2.4089,1.0929,0.0001315,0.00044509,0.00012477
2.4104,1.0929,0.00013115,0.00046598,0.00012441
2.4119,1.0928,0.00013083,0.00048684,0.00012405
2.4134,1.0927,0.00013049,0.00050765,0.00012368
2.4149,1.0926,0.00013015,0.00052842,0.00012332
2.4164,1.0926,0.00012981,0.00054909,0.00012295
2.4179,1.0925,0.00012949,0.0005697,0.00012258
2.4194,1.0924,0.00012915,0.00059028,0.0001222
2.4209,1.0924,0.00012882,0.00061089,0.00012183
2.4224,1.0923,0.00012849,0.00063152,0.00012146
2.4239,1.0922,0.00012814,0.00065216,0.00012108
2.4254,1.0921,0.00012781,0.00067284,0.0001207
2.4269,1.0921,0.00012746,0.00069355,0.00012033
2.4284,1.092,0.00012711,0.00071429,0.00011995
2.4299,1.0919,0.00012676,0.0007351,0.00011958
2.4314,1.0919,0.00012642,0.00075594,0.0001192
2.4329,1.0918,0.00012608,0.00077676,0.00011882
2.4344,1.0917,0.00012572,0.00079754,0.00011844
2.4359,1.0917,0.00012536,0.00081832,0.00011806
2.4374,1.0916,0.00012501,0.00083906,0.00011768
2.4389,1.0915,0.00012465,0.0008598,0.0001173
2.4404,1.0915,0.00012429,0.00088053,0.00011691
2.4419,1.0914,0.00012391,0.00090126,0.00011653
2.4434,1.0913,0.00012355,0.00092194,0.00011615
2.4449,1.0912,0.00012318,0.00094258,0.00011578
2.4464,1.0912,0.00012282,0.00096319,0.0001154
2.4479,1.0911,0.00012247,0.00098366,0.00011502
2.4494,1.091,0.00012211,0.0010039,0.00011466
2.4509,1.091,0.00012177,0.0010241,0.00011429
2.4524,1.0909,0.00012145,0.001044,0.00011393
2.4539,1.0908,0.00012111,0.0010638,0.00011357
2.4554,1.0908,0.00012079,0.0010836,0.00011322
2.4569,1.0907,0.00012047,0.0011033,0.00011287
2.4584,1.0906,0.00012016,0.001123,0.00011252
2.4599,1.0906,0.00011985,0.0011425,0.00011217
2.4614,1.0905,0.00011956,0.001162,0.00011182
2.4629,1.0904,0.00011926,0.0011814,0.00011148
2.4644,1.0904,0.00011895,0.0012007,0.00011114
2.4659,1.0903,0.00011864,0.0012199,0.00011081
2.4674,1.0902,0.00011835,0.0012389,0.00011047
2.4689,1.0902,0.00011807,0.0012577,0.00011013
2.4704,1.0901,0.00011779,0.0012764,0.0001098
2.4719,1.09,0.00011752,0.001295,0.00010946
2.4734,1.09,0.00011722,0.0013135,0.00010913
2.4749,1.0899,0.00011695,0.001332,0.0001088
2.4764,1.0898,0.00011666,0.0013504,0.00010847
2.4779,1.0898,0.00011639,0.0013687,0.00010815
2.4794,1.0897,0.00011609,0.001387,0.00010783
2.4809,1.0896,0.0001158,0.0014051,0.00010751
2.4824,1.0896,0.00011551,0.0014232,0.0001072
2.4839,1.0895,0.00011522,0.0014413,0.00010688
2.4854,1.0894,0.00011491,0.0014594,0.00010656
2.4869,1.0894,0.0001146,0.0014775,0.00010625
2.4884,1.0893,0.00011431,0.0014955,0.00010594
2.4899,1.0892,0.00011399,0.0015136,0.00010562
2.4914,1.0892,0.0001137,0.0015317,0.00010531
2.4929,1.0891,0.00011341,0.0015498,0.00010499
2.4944,1.089,0.00011312,0.0015679,0.00010468
2.4959,1.089,0.00011283,0.0015861,0.00010436
2.4974,1.0889,0.00011253,0.0016042,0.00010405
2.4989,1.0888,0.00011222,0.0016222,0.00010374
2.5004,1.0888,0.00011191,0.0016403,0.00010343
2.5019,1.0887,0.0001116,0.0016584,0.00010311
2.5034,1.0886,0.0001113,0.0016764,0.0001028
2.5049,1.0886,0.00011098,0.0016945,0.00010249
2.5064,1.0885,0.00011068,0.0017125,0.00010218
2.5079,1.0884,0.00011036,0.0017305,0.00010186
2.5094,1.0884,0.00011005,0.0017485,0.00010155
2.5109,1.0883,0.00010974,0.0017665,0.00010124
2.5124,1.0882,0.00010942,0.0017846,0.00010093
2.5139,1.0882,0.00010909,0.0018026,0.00010062
2.5154,1.0881,0.00010877,0.0018206,0.00010031
2.5169,1.088,0.00010847,0.0018384,0.0001
2.5184,1.088,0.00010815,0.0018562,9.9699e-05
2.5199,1.0879,0.00010786,0.0018739,9.9396e-05
2.5214,1.0879,0.00010756,0.0018914,9.9095e-05
2.5229,1.0878,0.00010727,0.0019089,9.8796e-05
2.5244,1.0877,0.00010699,0.0019264,9.8497e-05
2.5259,1.0877,0.00010671,0.0019439,9.8195e-05
2.5274,1.0876,0.00010642,0.0019614,9.7893e-05
2.5289,1.0875,0.00010616,0.0019788,9.7592e-05
2.5304,1.0875,0.00010588,0.0019962,9.7292e-05
2.5319,1.0874,0.00010561,0.0020135,9.6992e-05
2.5334,1.0873,0.00010533,0.0020307,9.6694e-05
2.5349,1.0873,0.00010507,0.0020479,9.6397e-05
2.5364,1.0872,0.00010479,0.0020649,9.6101e-05
2.5379,1.0872,0.00010452,0.0020819,9.5806e-05
2.5394,1.0871,0.00010426,0.0020989,9.5512e-05
2.5409,1.087,0.00010399,0.0021157,9.522e-05
2.5424,1.087,0.00010371,0.0021326,9.4928e-05
2.5439,1.0869,0.00010345,0.0021494,9.4638e-05
2.5454,1.0868,0.00010317,0.0021661,9.4349e-05
2.5469,1.0868,0.00010291,0.0021827,9.4061e-05
2.5484,1.0867,0.00010265,0.0021992,9.3776e-05
2.5499,1.0867,0.00010236,0.0022157,9.3495e-05
2.5514,1.0866,0.0001021,0.0022321,9.3216e-05
2.5529,1.0865,0.00010186,0.0022484,9.2939e-05
2.5544,1.0865,0.00010161,0.0022645,9.2667e-05
2.5559,1.0864,0.00010135,0.0022805,9.2398e-05
2.5574,1.0863,0.00010107,0.0022965,9.2131e-05
2.5589,1.0863,0.00010083,0.0023125,9.1862e-05
2.5604,1.0862,0.00010056,0.0023284,9.1593e-05
2.5619,1.0862,0.00010029,0.0023444,9.1325e-05
2.5634,1.0861,0.00010002,0.0023603,9.1057e-05
2.5649,1.086,9.9747e-05,0.0023762,9.079e-05
2.5664,1.086,9.9482e-05,0.0023921,9.0523e-05
2.5679,1.0859,9.9195e-05,0.002408,9.0256e-05
2.5694,1.0858,9.8929e-05,0.0024239,8.9988e-05
2.5709,1.0858,9.8649e-05,0.0024398,8.972e-05
2.5724,1.0857,9.8366e-05,0.0024557,8.9453e-05
2.5739,1.0857,9.8085e-05,0.0024716,8.9188e-05
2.5754,1.0856,9.7798e-05,0.0024874,8.8921e-05
2.5769,1.0855,9.7516e-05,0.0025033,8.8656e-05
2.5784,1.0855,9.7233e-05,0.0025191,8.8391e-05
2.5799,1.0854,9.6939e-05,0.002535,8.8127e-05
2.5814,1.0853,9.6659e-05,0.0025507,8.7864e-05
2.5829,1.0853,9.6371e-05,0.0025665,8.7604e-05
2.5844,1.0852,9.6089e-05,0.0025821,8.7345e-05
2.5859,1.0852,9.5813e-05,0.0025977,8.7087e-05
2.5874,1.0851,9.5529e-05,0.0026133,8.683e-05
2.5889,1.085,9.5283e-05,0.0026287,8.6582e-05
2.5904,1.085,9.5029e-05,0.002644,8.6337e-05
2.5919,1.0849,9.4792e-05,0.0026593,8.6089e-05
2.5934,1.0849,9.4555e-05,0.0026745,8.5841e-05
2.5949,1.0848,9.4318e-05,0.0026897,8.5593e-05
2.5964,1.0847,9.4084e-05,0.0027049,8.5345e-05
2.5979,1.0847,9.3847e-05,0.00272,8.5098e-05
2.5994,1.0846,9.3619e-05,0.0027352,8.4853e-05
2.6009,1.0846,9.3395e-05,0.0027504,8.4608e-05
2.6024,1.0845,9.3156e-05,0.0027656,8.4364e-05
2.6039,1.0844,9.293e-05,0.0027808,8.4122e-05
2.6054,1.0844,9.272e-05,0.0027959,8.388e-05
2.6069,1.0843,9.2499e-05,0.0028111,8.3639e-05
2.6084,1.0843,9.2279e-05,0.0028262,8.3397e-05
2.6099,1.0842,9.2062e-05,0.0028412,8.3155e-05
2.6114,1.0841,9.1848e-05,0.0028563,8.2913e-05
2.6129,1.0841,9.1616e-05,0.0028713,8.2672e-05
2.6144,1.084,9.1403e-05,0.0028863,8.2432e-05
2.6159,1.084,9.1171e-05,0.0029012,8.2191e-05
2.6174,1.0839,9.095e-05,0.0029161,8.1951e-05
2.6189,1.0838,9.0725e-05,0.0029309,8.1712e-05
2.6204,1.0838,9.0509e-05,0.0029457,8.1475e-05
2.6219,1.0837,9.0266e-05,0.0029605,8.1236e-05
2.6234,1.0837,9.0034e-05,0.0029753,8.0998e-05
2.6249,1.0836,8.9811e-05,0.00299,8.0758e-05
2.6264,1.0836,8.9575e-05,0.0030047,8.0517e-05
2.6279,1.0835,8.9336e-05,0.0030193,8.0276e-05
2.6294,1.0834,8.9108e-05,0.0030339,8.0036e-05
2.6309,1.0834,8.886e-05,0.0030485,7.9798e-05
2.6324,1.0833,8.8619e-05,0.0030629,7.9561e-05
2.6339,1.0833,8.8375e-05,0.0030773,7.9326e-05
2.6354,1.0832,8.8147e-05,0.0030917,7.9092e-05
2.6369,1.0831,8.7899e-05,0.003106,7.8858e-05
2.6384,1.0831,8.7651e-05,0.0031204,7.8625e-05
2.6399,1.083,8.7395e-05,0.0031347,7.839e-05
2.6414,1.083,8.7149e-05,0.0031489,7.8156e-05
2.6429,1.0829,8.6897e-05,0.0031631,7.7921e-05
2.6444,1.0828,8.6653e-05,0.0031773,7.7686e-05
2.6459,1.0828,8.6387e-05,0.0031914,7.7451e-05
2.6474,1.0827,8.6132e-05,0.0032055,7.7215e-05
2.6489,1.0827,8.5876e-05,0.0032195,7.6979e-05
2.6504,1.0826,8.5648e-05,0.0032334,7.6743e-05
2.6519,1.0826,8.5414e-05,0.0032472,7.6506e-05
2.6534,1.0825,8.5188e-05,0.0032609,7.6269e-05
2.6549,1.0824,8.4958e-05,0.0032746,7.6034e-05
2.6564,1.0824,8.473e-05,0.0032883,7.5799e-05
2.6579,1.0823,8.4533e-05,0.0033019,7.5571e-05
2.6594,1.0823,8.4323e-05,0.0033154,7.5347e-05
2.6609,1.0822,8.4128e-05,0.0033289,7.5123e-05
2.6624,1.0822,8.3939e-05,0.0033423,7.4899e-05
2.6639,1.0821,8.3733e-05,0.0033556,7.4677e-05
2.6654,1.082,8.3527e-05,0.003369,7.4458e-05
2.6669,1.082,8.3332e-05,0.0033823,7.4239e-05
2.6684,1.0819,8.3163e-05,0.0033955,7.4021e-05
2.6699,1.0819,8.2985e-05,0.0034087,7.3806e-05
2.6714,1.0818,8.281e-05,0.0034219,7.3593e-05
2.6729,1.0818,8.2626e-05,0.003435,7.3382e-05
2.6744,1.0817,8.2439e-05,0.003448,7.3171e-05
2.6759,1.0817,8.225e-05,0.0034611,7.2964e-05
2.6774,1.0816,8.2061e-05,0.003474,7.2759e-05
2.6789,1.0815,8.1865e-05,0.003487,7.2555e-05
2.6804,1.0815,8.1672e-05,0.0035,7.2354e-05
2.6819,1.0814,8.1484e-05,0.0035129,7.2158e-05
2.6834,1.0814,8.1274e-05,0.0035259,7.1964e-05
2.6849,1.0813,8.108e-05,0.0035388,7.1772e-05
2.6864,1.0813,8.0896e-05,0.0035516,7.1582e-05
2.6879,1.0812,8.0701e-05,0.0035645,7.1395e-05
2.6894,1.0811,8.0508e-05,0.0035773,7.1207e-05
2.6909,1.0811,8.0306e-05,0.0035901,7.1021e-05
2.6924,1.081,8.0112e-05,0.0036029,7.0836e-05
2.6939,1.081,7.9918e-05,0.0036156,7.0651e-05
2.6954,1.0809,7.9715e-05,0.0036284,7.0467e-05
2.6969,1.0809,7.9511e-05,0.0036411,7.0283e-05
2.6984,1.0808,7.9307e-05,0.0036538,7.0101e-05
2.6999,1.0808,7.9109e-05,0.0036665,6.9917e-05
2.7014,1.0807,7.8909e-05,0.0036792,6.9733e-05
2.7029,1.0806,7.8709e-05,0.0036919,6.955e-05
2.7044,1.0806,7.8511e-05,0.0037045,6.9366e-05
2.7059,1.0805,7.8318e-05,0.0037171,6.918e-05
2.7074,1.0805,7.8113e-05,0.0037298,6.8994e-05
2.7089,1.0804,7.7927e-05,0.0037423,6.8807e-05
2.7104,1.0804,7.7729e-05,0.0037549,6.8618e-05
2.7119,1.0803,7.7545e-05,0.0037673,6.8428e-05
2.7134,1.0803,7.7359e-05,0.0037798,6.8237e-05
2.7149,1.0802,7.717e-05,0.0037923,6.8044e-05
2.7164,1.0802,7.6985e-05,0.0038047,6.7848e-05
2.7179,1.0801,7.6795e-05,0.0038172,6.7652e-05
2.7194,1.08,7.6601e-05,0.0038296,6.7454e-05
2.7209,1.08,7.6419e-05,0.003842,6.7255e-05
2.7224,1.0799,7.6237e-05,0.0038543,6.7055e-05
2.7239,1.0799,7.6041e-05,0.0038666,6.6854e-05
2.7254,1.0798,7.5859e-05,0.0038789,6.6652e-05
2.7269,1.0798,7.5664e-05,0.0038911,6.6451e-05
2.7284,1.0797,7.5474e-05,0.0039033,6.6249e-05
2.7299,1.0797,7.5285e-05,0.0039155,6.6047e-05
2.7314,1.0796,7.5093e-05,0.0039277,6.5845e-05
2.7329,1.0796,7.4886e-05,0.0039398,6.5641e-05
2.7344,1.0795,7.4696e-05,0.003952,6.5435e-05
2.7359,1.0795,7.4498e-05,0.0039641,6.523e-05
2.7374,1.0794,7.4329e-05,0.0039762,6.5026e-05
2.7389,1.0793,7.414e-05,0.0039881,6.4824e-05
2.7404,1.0793,7.3983e-05,0.004,6.4623e-05
2.7419,1.0792,7.3815e-05,0.0040118,6.4424e-05
2.7434,1.0792,7.365e-05,0.0040237,6.4227e-05
2.7449,1.0791,7.3486e-05,0.0040354,6.4032e-05
2.7464,1.0791,7.3306e-05,0.0040472,6.3837e-05
2.7479,1.079,7.3138e-05,0.0040589,6.3642e-05
2.7494,1.079,7.2974e-05,0.0040705,6.345e-05
2.7509,1.0789,7.2818e-05,0.0040822,6.3258e-05
2.7524,1.0789,7.2647e-05,0.0040938,6.3068e-05
2.7539,1.0788,7.2476e-05,0.0041053,6.288e-05
2.7554,1.0788,7.2306e-05,0.0041168,6.2697e-05
2.7569,1.0787,7.2138e-05,0.0041282,6.2516e-05
2.7584,1.0787,7.1963e-05,0.0041395,6.2337e-05
2.7599,1.0786,7.1798e-05,0.0041509,6.2159e-05
2.7614,1.0786,7.1622e-05,0.0041621,6.1981e-05
2.7629,1.0785,7.1439e-05,0.0041733,6.1805e-05
2.7644,1.0784,7.1279e-05,0.0041844,6.163e-05
2.7659,1.0784,7.1107e-05,0.0041956,6.1457e-05
2.7674,1.0783,7.0935e-05,0.0042066,6.1284e-05
2.7689,1.0783,7.0768e-05,0.0042176,6.1114e-05
2.7704,1.0782,7.0593e-05,0.0042285,6.0944e-05
2.7719,1.0782,7.0418e-05,0.0042394,6.0776e-05
2.7734,1.0781,7.0248e-05,0.0042501,6.0607e-05
2.7749,1.0781,7.0071e-05,0.0042608,6.0439e-05
2.7764,1.078,6.9903e-05,0.0042715,6.0271e-05
2.7779,1.078,6.9722e-05,0.0042822,6.0105e-05
2.7794,1.0779,6.9547e-05,0.0042929,5.9941e-05
2.7809,1.0779,6.936e-05,0.0043035,5.9781e-05
2.7824,1.0778,6.9185e-05,0.0043142,5.9622e-05
2.7839,1.0778,6.9007e-05,0.0043249,5.9465e-05
2.7854,1.0777,6.8839e-05,0.0043356,5.9309e-05
2.7869,1.0777,6.8659e-05,0.0043463,5.9152e-05
2.7884,1.0776,6.8482e-05,0.0043569,5.8996e-05
2.7899,1.0776,6.8303e-05,0.0043676,5.884e-05
2.7914,1.0775,6.8133e-05,0.0043783,5.8684e-05
2.7929,1.0775,6.7959e-05,0.004389,5.8527e-05
2.7944,1.0774,6.7789e-05,0.0043997,5.837e-05
2.7959,1.0774,6.7633e-05,0.0044104,5.8213e-05
2.7974,1.0773,6.747e-05,0.0044211,5.8056e-05
2.7989,1.0773,6.73e-05,0.0044317,5.7898e-05
2.8005,1.0772,6.7128e-05,0.0044424,5.774e-05
2.802,1.0772,6.6975e-05,0.0044531,5.7582e-05
2.8035,1.0771,6.6811e-05,0.0044638,5.7423e-05
2.805,1.0771,6.6641e-05,0.0044745,5.7266e-05
2.8065,1.077,6.6475e-05,0.0044852,5.7108e-05
2.808,1.0769,6.6308e-05,0.0044958,5.6949e-05
2.8095,1.0769,6.6154e-05,0.0045065,5.679e-05
2.811,1.0768,6.5993e-05,0.0045171,5.6629e-05
2.8125,1.0768,6.583e-05,0.0045277,5.6466e-05
2.814,1.0767,6.5657e-05,0.0045383,5.6303e-05
2.8155,1.0767,6.5495e-05,0.0045489,5.6139e-05
2.817,1.0766,6.5333e-05,0.0045595,5.5975e-05
2.8185,1.0766,6.5169e-05,0.0045701,5.581e-05
2.82,1.0765,6.4993e-05,0.0045807,5.5642e-05
2.8215,1.0765,6.4826e-05,0.0045914,5.5476e-05
2.823,1.0764,6.4677e-05,0.0046019,5.5307e-05
2.8245,1.0764,6.4508e-05,0.0046125,5.5136e-05
2.826,1.0763,6.4342e-05,0.004623,5.4965e-05
2.8275,1.0763,6.4197e-05,0.0046334,5.4796e-05
2.829,1.0762,6.4054e-05,0.0046437,5.4629e-05
2.8305,1.0762,6.3917e-05,0.0046539,5.4463e-05
2.832,1.0761,6.3773e-05,0.0046641,5.43e-05
2.8335,1.0761,6.3639e-05,0.0046741,5.4139e-05
2.835,1.0761,6.3495e-05,0.0046842,5.3977e-05
2.8365,1.076,6.3353e-05,0.0046942,5.3814e-05
2.838,1.076,6.3224e-05,0.0047041,5.3654e-05
2.8395,1.0759,6.3069e-05,0.004714,5.3493e-05
2.841,1.0759,6.2921e-05,0.0047238,5.3331e-05
2.8425,1.0758,6.2798e-05,0.0047334,5.3171e-05
2.844,1.0758,6.2635e-05,0.004743,5.3011e-05
2.8455,1.0757,6.2491e-05,0.0047525,5.285e-05
2.847,1.0757,6.2347e-05,0.004762,5.269e-05
2.8485,1.0756,6.2209e-05,0.0047714,5.2529e-05
2.85,1.0756,6.2057e-05,0.0047807,5.2369e-05
2.8515,1.0755,6.19e-05,0.0047901,5.2211e-05
2.853,1.0755,6.1755e-05,0.0047995,5.2052e-05
2.8545,1.0754,6.1601e-05,0.0048089,5.1894e-05
2.856,1.0754,6.1448e-05,0.0048183,5.1736e-05
2.8575,1.0753,6.1303e-05,0.0048276,5.158e-05
2.859,1.0753,6.1147e-05,0.0048369,5.1425e-05
2.8605,1.0752,6.1004e-05,0.0048462,5.1273e-05
2.862,1.0752,6.0854e-05,0.0048554,5.1123e-05
2.8635,1.0751,6.071e-05,0.0048647,5.0976e-05
2.865,1.0751,6.0571e-05,0.0048739,5.0831e-05
2.8665,1.075,6.0426e-05,0.0048831,5.0687e-05
2.868,1.075,6.0293e-05,0.0048923,5.0544e-05
2.8695,1.0749,6.0132e-05,0.0049016,5.04e-05
2.871,1.0749,5.999e-05,0.0049108,5.0258e-05
2.8725,1.0748,5.9845e-05,0.00492,5.0117e-05
2.874,1.0748,5.9698e-05,0.0049292,4.9977e-05
2.8755,1.0747,5.9563e-05,0.0049384,4.9837e-05
2.877,1.0747,5.9407e-05,0.0049476,4.9698e-05
2.8785,1.0746,5.9269e-05,0.0049567,4.9559e-05
2.88,1.0746,5.9128e-05,0.0049659,4.9421e-05
2.8815,1.0745,5.896e-05,0.004975,4.9283e-05
2.883,1.0745,5.8819e-05,0.0049841,4.9144e-05
2.8845,1.0745,5.8669e-05,0.0049932,4.9007e-05
2.886,1.0744,5.8518e-05,0.0050023,4.887e-05
2.8875,1.0744,5.8371e-05,0.0050114,4.8734e-05
2.889,1.0743,5.821e-05,0.0050205,4.8597e-05
2.8905,1.0743,5.8062e-05,0.0050296,4.8462e-05
2.892,1.0742,5.7905e-05,0.0050387,4.8326e-05
2.8935,1.0742,5.7751e-05,0.0050478,4.819e-05
2.895,1.0741,5.7592e-05,0.0050568,4.8054e-05
2.8965,1.0741,5.7436e-05,0.0050658,4.7919e-05
2.898,1.074,5.7284e-05,0.0050747,4.7784e-05
2.8995,1.074,5.7128e-05,0.0050837,4.7649e-05
2.901,1.0739,5.6969e-05,0.0050926,4.7514e-05
2.9025,1.0739,5.6805e-05,0.0051016,4.7381e-05
2.904,1.0738,5.6637e-05,0.0051105,4.7248e-05
2.9055,1.0738,5.6483e-05,0.0051195,4.7115e-05
2.907,1.0737,5.6309e-05,0.0051284,4.6983e-05
2.9085,1.0737,5.6156e-05,0.0051372,4.6849e-05
2.91,1.0736,5.5996e-05,0.0051459,4.6713e-05
2.9115,1.0736,5.5849e-05,0.0051545,4.6575e-05
2.913,1.0736,5.5707e-05,0.005163,4.6438e-05
2.9145,1.0735,5.5578e-05,0.0051714,4.63e-05
2.916,1.0735,5.5457e-05,0.0051797,4.6163e-05
2.9175,1.0734,5.5338e-05,0.0051879,4.6027e-05
2.919,1.0734,5.521e-05,0.0051961,4.5895e-05
2.9205,1.0733,5.5089e-05,0.0052041,4.5763e-05
2.922,1.0733,5.4976e-05,0.0052121,4.5633e-05
2.9235,1.0732,5.4878e-05,0.00522,4.5504e-05
2.925,1.0732,5.4762e-05,0.0052278,4.5375e-05
2.9265,1.0731,5.4655e-05,0.0052357,4.5248e-05
2.928,1.0731,5.4551e-05,0.0052435,4.5121e-05
2.9295,1.073,5.4453e-05,0.0052514,4.4997e-05
2.931,1.073,5.4359e-05,0.0052592,4.4875e-05
2.9325,1.073,5.4257e-05,0.0052671,4.4753e-05
2.934,1.0729,5.413e-05,0.0052749,4.4631e-05
2.9355,1.0729,5.4041e-05,0.0052828,4.451e-05
2.937,1.0728,5.3936e-05,0.0052906,4.439e-05
2.9385,1.0728,5.3828e-05,0.0052985,4.4271e-05
2.94,1.0727,5.3715e-05,0.0053064,4.4152e-05
2.9415,1.0727,5.3612e-05,0.0053142,4.4033e-05
2.943,1.0726,5.35e-05,0.0053221,4.3915e-05
2.9445,1.0726,5.3395e-05,0.0053299,4.3797e-05
2.946,1.0725,5.3282e-05,0.0053378,4.3678e-05
2.9475,1.0725,5.3158e-05,0.0053456,4.3561e-05
2.949,1.0725,5.3048e-05,0.0053535,4.3444e-05
2.9505,1.0724,5.2934e-05,0.0053613,4.3327e-05
2.952,1.0724,5.2814e-05,0.0053691,4.3212e-05
2.9535,1.0723,5.2694e-05,0.0053769,4.3097e-05
2.955,1.0723,5.2576e-05,0.0053847,4.2982e-05
2.9565,1.0722,5.2445e-05,0.0053926,4.2867e-05
2.958,1.0722,5.2306e-05,0.0054004,4.2752e-05
2.9595,1.0721,5.2173e-05,0.0054081,4.2639e-05
2.961,1.0721,5.2041e-05,0.0054159,4.2525e-05
2.9625,1.0721,5.1912e-05,0.0054237,4.241e-05
2.964,1.072,5.1772e-05,0.0054315,4.2296e-05
2.9655,1.072,5.1639e-05,0.0054392,4.2182e-05
2.967,1.0719,5.1502e-05,0.0054469,4.2066e-05
2.9685,1.0719,5.1375e-05,0.0054545,4.1951e-05
2.97,1.0718,5.1238e-05,0.0054621,4.1836e-05
2.9715,1.0718,5.1112e-05,0.0054697,4.1723e-05
2.973,1.0717,5.0989e-05,0.0054773,4.1612e-05
2.9745,1.0717,5.0838e-05,0.0054849,4.15e-05
2.976,1.0716,5.072e-05,0.0054924,4.1388e-05
2.9775,1.0716,5.0589e-05,0.0055,4.1276e-05
2.979,1.0716,5.0449e-05,0.0055075,4.1163e-05
2.9805,1.0715,5.0323e-05,0.005515,4.1051e-05
2.982,1.0715,5.0182e-05,0.0055225,4.0939e-05
2.9835,1.0714,5.0047e-05,0.00553,4.0827e-05
2.985,1.0714,4.9909e-05,0.0055376,4.0715e-05
2.9865,1.0713,4.9779e-05,0.0055451,4.0602e-05
2.988,1.0713,4.9646e-05,0.0055526,4.049e-05
2.9895,1.0712,4.9519e-05,0.00556,4.0379e-05
2.991,1.0712,4.9393e-05,0.0055675,4.0267e-05
2.9925,1.0712,4.9267e-05,0.005575,4.0157e-05
2.994,1.0711,4.9148e-05,0.0055824,4.0049e-05
2.9955,1.0711,4.9029e-05,0.0055898,3.9942e-05
2.997,1.071,4.8921e-05,0.0055972,3.9835e-05
2.9985,1.071,4.8809e-05,0.0056045,3.9729e-05
3,1.0709,4.8693e-05,0.0056118,3.9625e-05


==> figs/data/cylinder_acmhd_3_100nu_1.06_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0709,4.7094e-05,-0.0055321,3.9557e-05
-2.985,1.0714,4.824e-05,-0.005458,4.0617e-05
-2.97,1.0718,4.9337e-05,-0.0053819,4.1742e-05
-2.955,1.0723,5.0359e-05,-0.0053047,4.2908e-05
-2.94,1.0727,5.1577e-05,-0.0052227,4.4123e-05
-2.925,1.0732,5.2926e-05,-0.0051383,4.5354e-05
-2.91,1.0737,5.4352e-05,-0.0050513,4.6597e-05
-2.895,1.0741,5.57e-05,-0.0049637,4.7917e-05
-2.88,1.0746,5.698e-05,-0.0048737,4.9293e-05
-2.865,1.0751,5.8347e-05,-0.0047795,5.0719e-05
-2.85,1.0756,5.9694e-05,-0.0046809,5.2159e-05
-2.835,1.0761,6.1116e-05,-0.0045808,5.3645e-05
-2.82,1.0766,6.2733e-05,-0.0044805,5.5206e-05
-2.805,1.0771,6.4301e-05,-0.0043777,5.6835e-05
-2.7899,1.0776,6.5958e-05,-0.0042691,5.8435e-05
-2.7749,1.0781,6.755e-05,-0.0041563,6.0057e-05
-2.7599,1.0786,6.9091e-05,-0.0040394,6.1725e-05
-2.7449,1.0792,7.0804e-05,-0.0039208,6.35e-05
-2.7299,1.0797,7.2682e-05,-0.0037994,6.5449e-05
-2.7149,1.0802,7.467e-05,-0.0036747,6.7432e-05
-2.6999,1.0808,7.6587e-05,-0.0035457,6.9392e-05
-2.6849,1.0813,7.8481e-05,-0.0034152,7.1411e-05
-2.6699,1.0819,8.0514e-05,-0.0032783,7.3558e-05
-2.6549,1.0825,8.2726e-05,-0.0031385,7.5746e-05
-2.6399,1.0831,8.5062e-05,-0.0029973,7.8001e-05
-2.6249,1.0837,8.7313e-05,-0.0028527,8.0391e-05
-2.6099,1.0842,8.9518e-05,-0.0027042,8.2843e-05
-2.5949,1.0848,9.1684e-05,-0.002549,8.5347e-05
-2.5799,1.0855,9.4074e-05,-0.0023893,8.796e-05
-2.5649,1.0861,9.6689e-05,-0.0022279,9.0683e-05
-2.5499,1.0867,9.9288e-05,-0.0020629,9.3568e-05
-2.5349,1.0873,0.00010193,-0.0018945,9.6482e-05
-2.5199,1.088,0.00010468,-0.0017193,9.9422e-05
-2.5049,1.0886,0.00010755,-0.0015377,0.0001024
-2.4899,1.0893,0.00011028,-0.0013527,0.00010551
-2.4749,1.09,0.00011306,-0.001164,0.00010876
-2.4599,1.0906,0.00011614,-0.00097054,0.00011205
-2.4449,1.0913,0.00011944,-0.00076832,0.00011558
-2.4299,1.092,0.0001229,-0.00056257,0.00011912
-2.4149,1.0927,0.0001261,-0.00035455,0.00012278
-2.3998,1.0934,0.00012943,-0.00014002,0.00012664
-2.3848,1.0942,0.00013309,8.5142e-05,0.00013081
-2.3698,1.0949,0.00013704,0.00031471,0.00013502
-2.3548,1.0957,0.00014094,0.00054724,0.00013941
-2.3398,1.0964,0.00014477,0.0007848,0.00014383
-2.3248,1.0972,0.00014878,0.0010313,0.00014835
-2.3098,1.098,0.00015335,0.0012845,0.00015305
-2.2948,1.0987,0.00015778,0.0015413,0.00015779
-2.2798,1.0995,0.00016185,0.0018061,0.00016284
-2.2648,1.1004,0.00016654,0.0020835,0.0001682
-2.2498,1.1012,0.00017179,0.0023642,0.00017371
-2.2348,1.102,0.00017681,0.0026477,0.00017924
-2.2198,1.1029,0.00018169,0.0029397,0.00018497
-2.2048,1.1037,0.000187,0.0032418,0.0001909
-2.1898,1.1046,0.00019234,0.0035526,0.00019724
-2.1748,1.1055,0.00019764,0.0038731,0.00020381
-2.1598,1.1064,0.00020337,0.0042003,0.00021041
-2.1448,1.1073,0.00020918,0.0045341,0.00021726
-2.1298,1.1082,0.00021534,0.004877,0.00022444
-2.1148,1.1091,0.0002218,0.0052301,0.00023191
-2.0998,1.1101,0.00022866,0.0055931,0.00023973
-2.0848,1.111,0.0002356,0.0059642,0.00024792
-2.0698,1.112,0.00024264,0.0063431,0.00025606
-2.0548,1.113,0.00025005,0.0067348,0.00026467
-2.0398,1.114,0.00025742,0.0071336,0.00027368
-2.0248,1.1151,0.00026558,0.0075452,0.00028299
-2.0098,1.1161,0.00027321,0.0079649,0.0002925
-1.9947,1.1171,0.00028075,0.0083981,0.00030241
-1.9797,1.1182,0.00029025,0.0088426,0.00031323
-1.9647,1.1193,0.00029868,0.0092961,0.00032414
-1.9497,1.1204,0.00030848,0.0097663,0.00033556
-1.9347,1.1215,0.00031782,0.010244,0.0003473
-1.9197,1.1227,0.00032819,0.010737,0.00035955
-1.9047,1.1238,0.00033827,0.01124,0.00037233
-1.8897,1.125,0.00034889,0.011758,0.00038579
-1.8747,1.1262,0.0003596,0.012288,0.00039983
-1.8597,1.1274,0.00037106,0.012836,0.00041422
-1.8447,1.1286,0.00038313,0.013395,0.00042882
-1.8297,1.1299,0.00039511,0.013971,0.00044438
-1.8147,1.1312,0.00040783,0.014564,0.00046066
-1.7997,1.1325,0.00042103,0.015165,0.00047717
-1.7847,1.1338,0.00043444,0.015787,0.00049429
-1.7697,1.1351,0.00044834,0.016422,0.00051234
-1.7547,1.1365,0.00046323,0.017078,0.00053122
-1.7397,1.1378,0.00047826,0.017751,0.00055097
-1.7247,1.1392,0.00049336,0.018436,0.00057122
-1.7097,1.1407,0.00050922,0.01914,0.00059216
-1.6947,1.1421,0.00052557,0.019868,0.00061475
-1.6797,1.1398,0.00054085,0.020544,0.00063574
-1.6647,1.1451,0.00055979,0.021374,0.00066118
-1.6497,1.1466,0.00057784,0.02216,0.00068614
-1.6347,1.1481,0.00059666,0.022969,0.00071251
-1.6197,1.1497,0.00061647,0.023797,0.00073958
-1.6047,1.1513,0.00063704,0.02464,0.00076773
-1.5896,1.153,0.00065831,0.025509,0.0007969
-1.5746,1.1546,0.00068021,0.026406,0.0008278
-1.5596,1.1563,0.00070289,0.027321,0.0008593
-1.5446,1.158,0.00072682,0.028264,0.00089295
-1.5296,1.1598,0.00075066,0.02923,0.00092792
-1.5146,1.1615,0.00077479,0.030218,0.00096421
-1.4996,1.1633,0.00080082,0.031235,0.0010021
-1.4846,1.1652,0.00082777,0.032278,0.0010411
-1.4696,1.1671,0.00085462,0.033349,0.0010821
-1.4546,1.169,0.0008837,0.034453,0.0011252
-1.4396,1.1709,0.00091297,0.035588,0.0011703
-1.4246,1.1729,0.00094271,0.036752,0.0012183
-1.4096,1.1749,0.00097331,0.037946,0.0012675
-1.3946,1.1769,0.0010066,0.039171,0.0013198
-1.3796,1.179,0.00104,0.040426,0.001374
-1.3646,1.1812,0.0010753,0.041711,0.0014302
-1.3496,1.1833,0.0011129,0.043029,0.0014882
-1.3346,1.1855,0.001151,0.044389,0.0015501
-1.3196,1.1878,0.0011915,0.045785,0.0016157
-1.3046,1.1901,0.0012323,0.047222,0.0016839
-1.2896,1.1924,0.0012735,0.048698,0.0017563
-1.2746,1.1948,0.0013172,0.05021,0.0018313
-1.2596,1.1972,0.0013612,0.051754,0.0019092
-1.2446,1.1997,0.0014075,0.053347,0.0019925
-1.2296,1.2023,0.0014563,0.054988,0.0020814
-1.2146,1.2049,0.0015072,0.056663,0.0021712
-1.1995,1.2075,0.0015592,0.058391,0.0022674
-1.1845,1.2102,0.0016135,0.060173,0.0023698
-1.1695,1.213,0.0016689,0.061993,0.0024749
-1.1545,1.2158,0.001726,0.063866,0.0025878
-1.1395,1.2186,0.0017869,0.065786,0.0027063
-1.1245,1.2216,0.0018499,0.067756,0.0028288
-1.1095,1.2246,0.0019156,0.069787,0.0029617
-1.0945,1.2276,0.0019844,0.071876,0.0031022
-1.0795,1.2308,0.002055,0.074018,0.0032455
-1.0645,1.234,0.0021275,0.076203,0.0033979
-1.0495,1.2372,0.0022073,0.07845,0.0035665
-1.0345,1.2406,0.0022933,0.080763,0.0037499
-1.0195,1.2441,0.0023807,0.08312,0.003938
-1.0045,1.2477,0.0024705,0.085523,0.0041331
-0.9895,1.2513,0.002568,0.088028,0.004348
-0.97449,1.255,0.0026731,0.090631,0.0045821
-0.95949,1.2588,0.0027816,0.093288,0.0048311
-0.94449,1.2627,0.0028975,0.096011,0.0050991
-0.92948,1.2668,0.0030354,0.098805,0.0053958
-0.91448,1.2709,0.0031811,0.10165,0.0057137
-0.89947,1.2752,0.0033377,0.10461,0.0060544
-0.88447,1.2794,0.0035471,0.10769,0.006432
-0.86947,1.2838,0.0037783,0.11088,0.0068555
-0.85446,1.2883,0.0040451,0.11413,0.0073183
-0.83946,1.293,0.004408,0.11745,0.0078393
-0.82446,1.298,0.0048237,0.12078,0.008442
-0.80945,1.303,0.0053478,0.12422,0.009138
-0.79445,1.3078,0.0060569,0.12789,0.009952
-0.77944,1.3127,0.0070931,0.13168,0.010901
-0.76444,1.3172,0.0083675,0.13562,0.011997
-0.74944,1.3215,0.0099561,0.13971,0.013265
-0.73443,1.325,0.01198,0.14407,0.014736
-0.71943,1.3265,0.014933,0.14884,0.016506
-0.70443,1.325,0.018344,0.15363,0.018529
-0.68942,1.3164,0.026203,0.15844,0.020986
-0.67442,1.2971,0.040346,0.16304,0.023895
-0.65941,1.2636,0.062248,0.16683,0.027191
-0.64441,1.2089,0.093879,0.16906,0.031212
-0.62941,1.1311,0.13392,0.16881,0.03593
-0.6144,1.0336,0.17784,0.16496,0.041267
-0.5994,0.92389,0.21649,0.15733,0.047158
-0.5844,0.8092,0.24413,0.14566,0.053212
-0.56939,0.69596,0.25459,0.1306,0.058791
-0.55439,0.59139,0.24743,0.11268,0.063129
-0.53938,0.49565,0.22577,0.093781,0.066438
-0.52438,0.41429,0.1997,0.074709,0.068824
-0.50938,0.34733,0.17609,0.056296,0.070241
-0.49437,0.29171,0.15654,0.039179,0.071359
-0.47937,0.24913,0.14481,0.024271,0.072733
-0.46437,0.21607,0.13803,0.011246,0.074256
-0.44936,0.18822,0.13417,-0.00083638,0.076092
-0.43436,0.16487,0.13393,-0.01164,0.078225
-0.41935,0.14457,0.13612,-0.021586,0.080816
-0.40435,0.12567,0.13928,-0.03051,0.083545
-0.38935,0.10747,0.1428,-0.038445,0.086147
-0.37434,0.090086,0.14654,-0.045302,0.088953
-0.35934,0.073302,0.14996,-0.051279,0.091819
-0.34434,0.056582,0.15288,-0.056633,0.094853
-0.32933,0.039951,0.15479,-0.061309,0.097956
-0.31433,0.023707,0.15552,-0.065374,0.10082
-0.29932,0.0076433,0.15544,-0.068699,0.10354
-0.28432,-0.0089951,0.15478,-0.071401,0.10646
-0.26932,-0.025343,0.15377,-0.073699,0.10946
-0.25431,-0.042065,0.15177,-0.075402,0.11244
-0.23931,-0.058763,0.14887,-0.076282,0.11543
-0.22431,-0.075502,0.14532,-0.0763,0.11832
-0.2093,-0.092129,0.14131,-0.075583,0.12101
-0.1943,-0.10835,0.13706,-0.073773,0.12321
-0.17929,-0.12428,0.13254,-0.070872,0.12532
-0.16429,-0.13928,0.12779,-0.067164,0.12729
-0.14929,-0.15273,0.12316,-0.062777,0.12911
-0.13428,-0.16537,0.1188,-0.057691,0.13065
-0.11928,-0.17714,0.11504,-0.052035,0.13222
-0.10428,-0.18736,0.11137,-0.045748,0.13356
-0.089272,-0.19668,0.10825,-0.038503,0.1351
-0.074269,-0.20482,0.10557,-0.031306,0.13632
-0.059265,-0.2114,0.10311,-0.023635,0.13745
-0.044261,-0.21679,0.10103,-0.015431,0.13849
-0.029257,-0.22068,0.099551,-0.0070303,0.13927
-0.014254,-0.22246,0.098324,0.0016135,0.13964
0.00075019,-0.22274,0.098096,0.010336,0.14011
0.015754,-0.22138,0.098401,0.018707,0.14026
0.030758,-0.2187,0.099503,0.027242,0.14023
0.045761,-0.21482,0.10114,0.035812,0.14004
0.060765,-0.20957,0.1028,0.04359,0.13961
0.075769,-0.20287,0.10481,0.050744,0.13912
0.090773,-0.19531,0.10707,0.057718,0.13811
0.10578,-0.18684,0.10999,0.064029,0.13708
0.12078,-0.17741,0.11369,0.069454,0.13584
0.13578,-0.16703,0.11803,0.07409,0.13435
0.15079,-0.15577,0.12271,0.078106,0.13246
0.16579,-0.14354,0.12747,0.081265,0.13033
0.1808,-0.13058,0.1316,0.08364,0.12794
0.1958,-0.1164,0.1364,0.084687,0.12517
0.2108,-0.10145,0.14103,0.084991,0.12257
0.22581,-0.085598,0.14515,0.08456,0.11959
0.24081,-0.069135,0.1485,0.083409,0.11644
0.25581,-0.052243,0.15126,0.081701,0.11344
0.27082,-0.034575,0.15331,0.079382,0.11008
0.28582,-0.017087,0.15479,0.0765,0.10656
0.30083,-2.1486e-05,0.15579,0.073289,0.1032
0.31583,0.016677,0.15628,0.069233,0.10002
0.33083,0.033383,0.15562,0.064422,0.097053
0.34584,0.049344,0.15454,0.05919,0.094179
0.36084,0.065155,0.1528,0.053239,0.091476
0.37584,0.081122,0.15064,0.046893,0.088907
0.39085,0.097491,0.14741,0.039607,0.086418
0.40585,0.11505,0.14433,0.030927,0.083983
0.42086,0.13458,0.14159,0.021377,0.081888
0.43586,0.15663,0.14037,0.010687,0.079878
0.45086,0.18159,0.14137,-0.001151,0.078065
0.46587,0.21184,0.14607,-0.014382,0.076349
0.48087,0.24949,0.15594,-0.029221,0.074908
0.49587,0.29359,0.169,-0.045113,0.073313
0.51088,0.35079,0.18926,-0.062541,0.071515
0.52588,0.41963,0.21304,-0.081295,0.069628
0.54089,0.50355,0.23807,-0.10076,0.066584
0.55589,0.60097,0.25598,-0.12,0.06255
0.57089,0.70783,0.25999,-0.13747,0.057628
0.5859,0.82332,0.24718,-0.1518,0.051891
0.6009,0.93938,0.21412,-0.1632,0.045825
0.6159,1.0477,0.17193,-0.17,0.039947
0.63091,1.143,0.12516,-0.17306,0.034577
0.64591,1.2165,0.084287,-0.17264,0.029855
0.66092,1.2671,0.055566,-0.16965,0.025953
0.67592,1.3025,0.03407,-0.16551,0.022631
0.69092,1.3192,0.021741,-0.16066,0.01989
0.70593,1.326,0.015452,-0.15551,0.017525
0.72093,1.3264,0.012319,-0.15045,0.015575
0.73593,1.3235,0.010118,-0.14567,0.013956
0.75094,1.3195,0.0085079,-0.14123,0.012554
0.76594,1.3152,0.0073283,-0.13703,0.011356
0.78095,1.3107,0.0065152,-0.13299,0.010319
0.79595,1.3058,0.0056015,-0.12919,0.0094329
0.81095,1.3005,0.0049988,-0.1255,0.0086562
0.82596,1.2953,0.0045247,-0.12195,0.0079832
0.84096,1.2902,0.0041428,-0.11852,0.0074387
0.85596,1.2854,0.0038252,-0.11514,0.0069402
0.87097,1.2809,0.0035733,-0.11183,0.006513
0.88597,1.2765,0.0034024,-0.10861,0.0061391
0.90098,1.2723,0.0032539,-0.10547,0.0057978
0.91598,1.2681,0.0031171,-0.10243,0.0054829
0.93098,1.264,0.0029828,-0.099497,0.0051933
0.94599,1.26,0.0028605,-0.09664,0.0049191
0.96099,1.2561,0.0027551,-0.09386,0.0046703
0.97599,1.2523,0.0026537,-0.091154,0.0044453
0.991,1.2486,0.0025563,-0.088526,0.0042322
1.006,1.245,0.0024652,-0.085957,0.0040289
1.021,1.2415,0.0023818,-0.083464,0.0038401
1.036,1.2381,0.0022982,-0.081038,0.0036616
1.051,1.2348,0.0022176,-0.078674,0.0034942
1.066,1.2316,0.0021431,-0.076373,0.003336
1.081,1.2284,0.0020699,-0.074135,0.0031863
1.096,1.2253,0.0019998,-0.071964,0.0030487
1.111,1.2223,0.001935,-0.069846,0.0029183
1.126,1.2193,0.0018708,-0.067771,0.0027901
1.141,1.2165,0.0018069,-0.065757,0.0026674
1.156,1.2136,0.0017464,-0.063816,0.0025545
1.171,1.2109,0.0016871,-0.061925,0.0024454
1.186,1.2082,0.0016294,-0.060076,0.0023407
1.2011,1.2055,0.0015748,-0.058261,0.0022393
1.2161,1.2029,0.0015243,-0.056509,0.0021469
1.2311,1.2004,0.0014736,-0.054813,0.0020608
1.2461,1.1979,0.0014255,-0.053151,0.0019755
1.2611,1.1955,0.0013793,-0.051536,0.0018941
1.2761,1.1931,0.0013349,-0.049963,0.001817
1.2911,1.1907,0.0012909,-0.048432,0.0017432
1.3061,1.1884,0.0012495,-0.046941,0.0016731
1.3211,1.1862,0.0012088,-0.045493,0.0016065
1.3361,1.184,0.0011685,-0.044085,0.0015431
1.3511,1.1818,0.0011301,-0.042716,0.0014827
1.3661,1.1797,0.0010934,-0.041378,0.0014238
1.3811,1.1776,0.0010577,-0.040073,0.0013668
1.3961,1.1756,0.0010238,-0.038804,0.0013136
1.4111,1.1735,0.00099035,-0.037578,0.001263
1.4261,1.1716,0.00095821,-0.036379,0.0012142
1.4411,1.1696,0.00092649,-0.03521,0.0011677
1.4561,1.1677,0.00089678,-0.034075,0.0011233
1.4711,1.1658,0.00086824,-0.032967,0.0010801
1.4861,1.164,0.00083981,-0.031889,0.0010393
1.5011,1.1622,0.00081313,-0.030847,0.0010009
1.5161,1.1604,0.00078723,-0.029828,0.00096322
1.5311,1.1587,0.00076147,-0.028824,0.0009265
1.5461,1.157,0.00073747,-0.027856,0.00089204
1.5611,1.1553,0.00071432,-0.026917,0.00085917
1.5761,1.1536,0.0006909,-0.025995,0.00082696
1.5911,1.152,0.00066905,-0.025101,0.00079664
1.6062,1.1504,0.00064788,-0.024239,0.00076793
1.6212,1.1488,0.00062709,-0.023389,0.00073919
1.6362,1.1473,0.00060733,-0.02256,0.00071187
1.6512,1.1458,0.00058866,-0.021759,0.00068659
1.6662,1.1443,0.00056998,-0.020975,0.00066151
1.6812,1.1428,0.00055142,-0.020214,0.00063729
1.6962,1.1413,0.00053475,-0.019475,0.00061468
1.7112,1.1399,0.00051886,-0.018748,0.00059278
1.7262,1.1385,0.00050267,-0.018044,0.00057145
1.7412,1.1371,0.0004869,-0.017362,0.00055106
1.7562,1.1358,0.00047144,-0.016694,0.00053126
1.7712,1.1345,0.00045683,-0.016042,0.00051229
1.7862,1.1331,0.00044295,-0.015408,0.00049432
1.8012,1.1318,0.00042911,-0.014791,0.00047706
1.8162,1.1306,0.00041545,-0.014189,0.00046039
1.8312,1.1293,0.00040272,-0.013602,0.00044442
1.8462,1.1281,0.00039051,-0.013031,0.00042913
1.8612,1.1269,0.00037812,-0.012475,0.00041423
1.8762,1.1257,0.00036683,-0.011934,0.00039972
1.8912,1.1245,0.00035583,-0.011407,0.00038597
1.9062,1.1233,0.0003449,-0.010894,0.00037268
1.9212,1.1222,0.00033474,-0.010395,0.00035998
1.9362,1.1211,0.00032452,-0.0099067,0.00034765
1.9512,1.12,0.00031483,-0.0094326,0.0003358
1.9662,1.1189,0.00030495,-0.008967,0.00032429
1.9812,1.1178,0.00029653,-0.0085191,0.00031353
1.9962,1.1167,0.00028669,-0.0080753,0.00030267
2.0113,1.1157,0.00027904,-0.007652,0.00029283
2.0263,1.1147,0.00027082,-0.0072342,0.00028313
2.0413,1.1137,0.00026241,-0.0068251,0.00027365
2.0563,1.1127,0.00025524,-0.0064323,0.0002649
2.0713,1.1117,0.00024731,-0.0060422,0.00025609
2.0863,1.1107,0.00024059,-0.0056691,0.0002479
2.1013,1.1098,0.0002335,-0.0053007,0.00023989
2.1163,1.1088,0.00022685,-0.004944,0.00023226
2.1313,1.1079,0.00022053,-0.0045942,0.0002248
2.1463,1.107,0.00021428,-0.0042541,0.00021745
2.1613,1.1061,0.00020882,-0.0039284,0.00021061
2.1763,1.1052,0.00020306,-0.0036071,0.00020391
2.1913,1.1043,0.00019684,-0.0032909,0.0001972
2.2063,1.1035,0.00019108,-0.0029855,0.00019088
2.2213,1.1026,0.00018626,-0.0026931,0.00018501
2.2363,1.1018,0.00018118,-0.0024051,0.00017926
2.2513,1.1009,0.00017576,-0.0021192,0.00017345
2.2663,1.1001,0.0001707,-0.0018446,0.00016801
2.2813,1.0993,0.00016639,-0.0015797,0.00016287
2.2963,1.0985,0.00016181,-0.0013155,0.00015757
2.3113,1.0978,0.00015725,-0.001059,0.0001525
2.3263,1.097,0.00015272,-0.00081173,0.00014786
2.3413,1.0962,0.00014875,-0.00057143,0.00014341
2.3563,1.0955,0.00014478,-0.00033425,0.00013898
2.3713,1.0947,0.00014074,-0.00010177,0.00013458
2.3863,1.094,0.00013683,0.00012375,0.0001304
2.4014,1.0933,0.00013322,0.00033954,0.0001266
2.4164,1.0926,0.00012981,0.00054909,0.00012295
2.4314,1.0919,0.00012642,0.00075594,0.0001192
2.4464,1.0912,0.00012282,0.00096319,0.0001154
2.4614,1.0905,0.00011956,0.001162,0.00011182
2.4764,1.0898,0.00011666,0.0013504,0.00010847
2.4914,1.0892,0.0001137,0.0015317,0.00010531
2.5064,1.0885,0.00011068,0.0017125,0.00010218
2.5214,1.0879,0.00010756,0.0018914,9.9095e-05
2.5364,1.0872,0.00010479,0.0020649,9.6101e-05
2.5514,1.0866,0.0001021,0.0022321,9.3216e-05
2.5664,1.086,9.9482e-05,0.0023921,9.0523e-05
2.5814,1.0853,9.6659e-05,0.0025507,8.7864e-05
2.5964,1.0847,9.4084e-05,0.0027049,8.5345e-05
2.6114,1.0841,9.1848e-05,0.0028563,8.2913e-05
2.6264,1.0836,8.9575e-05,0.0030047,8.0517e-05
2.6414,1.083,8.7149e-05,0.0031489,7.8156e-05
2.6564,1.0824,8.473e-05,0.0032883,7.5799e-05
2.6714,1.0818,8.281e-05,0.0034219,7.3593e-05
2.6864,1.0813,8.0896e-05,0.0035516,7.1582e-05
2.7014,1.0807,7.8909e-05,0.0036792,6.9733e-05
2.7164,1.0802,7.6985e-05,0.0038047,6.7848e-05
2.7314,1.0796,7.5093e-05,0.0039277,6.5845e-05
2.7464,1.0791,7.3306e-05,0.0040472,6.3837e-05
2.7614,1.0786,7.1622e-05,0.0041621,6.1981e-05
2.7764,1.078,6.9903e-05,0.0042715,6.0271e-05
2.7914,1.0775,6.8133e-05,0.0043783,5.8684e-05
2.8065,1.077,6.6475e-05,0.0044852,5.7108e-05
2.8215,1.0765,6.4826e-05,0.0045914,5.5476e-05
2.8365,1.076,6.3353e-05,0.0046942,5.3814e-05
2.8515,1.0755,6.19e-05,0.0047901,5.2211e-05
2.8665,1.075,6.0426e-05,0.0048831,5.0687e-05
2.8815,1.0745,5.896e-05,0.004975,4.9283e-05
2.8965,1.0741,5.7436e-05,0.0050658,4.7919e-05
2.9115,1.0736,5.5849e-05,0.0051545,4.6575e-05
2.9265,1.0731,5.4655e-05,0.0052357,4.5248e-05
2.9415,1.0727,5.3612e-05,0.0053142,4.4033e-05
2.9565,1.0722,5.2445e-05,0.0053926,4.2867e-05
2.9715,1.0718,5.1112e-05,0.0054697,4.1723e-05
2.9865,1.0713,4.9779e-05,0.0055451,4.0602e-05


==> figs/data/cylinder_acmhd_3_100nu_1.54_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0663,7.1783e-05,0.0061039,4.6283e-05
-2.9985,1.0663,7.1988e-05,0.0061246,4.6424e-05
-2.997,1.0663,7.219e-05,0.0061454,4.6568e-05
-2.9955,1.0664,7.2405e-05,0.0061663,4.6714e-05
-2.994,1.0664,7.2624e-05,0.0061873,4.6862e-05
-2.9925,1.0664,7.284e-05,0.0062084,4.7008e-05
-2.991,1.0665,7.3054e-05,0.0062295,4.7155e-05
-2.9895,1.0665,7.3272e-05,0.0062506,4.7302e-05
-2.988,1.0665,7.3483e-05,0.0062718,4.745e-05
-2.9865,1.0666,7.3712e-05,0.006293,4.7597e-05
-2.985,1.0666,7.3927e-05,0.0063143,4.7746e-05
-2.9835,1.0666,7.4152e-05,0.0063356,4.7894e-05
-2.982,1.0667,7.4361e-05,0.006357,4.8041e-05
-2.9805,1.0667,7.4587e-05,0.0063784,4.8188e-05
-2.979,1.0667,7.4803e-05,0.0063998,4.8335e-05
-2.9775,1.0668,7.5014e-05,0.0064213,4.8482e-05
-2.976,1.0668,7.524e-05,0.0064428,4.8628e-05
-2.9745,1.0668,7.544e-05,0.0064643,4.8775e-05
-2.973,1.0669,7.5663e-05,0.0064859,4.8921e-05
-2.9715,1.0669,7.5871e-05,0.0065075,4.9066e-05
-2.97,1.0669,7.6079e-05,0.0065291,4.9212e-05
-2.9685,1.067,7.6303e-05,0.0065508,4.9359e-05
-2.967,1.067,7.6498e-05,0.0065725,4.9508e-05
-2.9655,1.067,7.6707e-05,0.0065942,4.9657e-05
-2.964,1.0671,7.6915e-05,0.006616,4.9808e-05
-2.9625,1.0671,7.711e-05,0.0066378,4.9958e-05
-2.961,1.0671,7.7322e-05,0.0066597,5.0109e-05
-2.9595,1.0672,7.7525e-05,0.0066816,5.026e-05
-2.958,1.0672,7.7734e-05,0.0067034,5.0412e-05
-2.9565,1.0672,7.7937e-05,0.0067254,5.0564e-05
-2.955,1.0673,7.8152e-05,0.0067473,5.0716e-05
-2.9535,1.0673,7.8357e-05,0.0067694,5.0869e-05
-2.952,1.0673,7.8559e-05,0.0067914,5.1023e-05
-2.9505,1.0674,7.8775e-05,0.0068136,5.1178e-05
-2.949,1.0674,7.8992e-05,0.0068357,5.1334e-05
-2.9475,1.0674,7.9193e-05,0.006858,5.1492e-05
-2.946,1.0675,7.9415e-05,0.0068803,5.1652e-05
-2.9445,1.0675,7.9634e-05,0.0069027,5.1813e-05
-2.943,1.0675,7.984e-05,0.0069251,5.1974e-05
-2.9415,1.0676,8.005e-05,0.0069475,5.2136e-05
-2.94,1.0676,8.0257e-05,0.00697,5.2298e-05
-2.9385,1.0677,8.0475e-05,0.0069924,5.2461e-05
-2.937,1.0677,8.0676e-05,0.0070149,5.2626e-05
-2.9355,1.0677,8.0891e-05,0.0070374,5.2793e-05
-2.934,1.0678,8.1104e-05,0.0070599,5.2961e-05
-2.9325,1.0678,8.1307e-05,0.0070823,5.3128e-05
-2.931,1.0678,8.1535e-05,0.0071048,5.3297e-05
-2.9295,1.0679,8.1747e-05,0.0071273,5.3465e-05
-2.928,1.0679,8.197e-05,0.0071497,5.3633e-05
-2.9265,1.0679,8.2183e-05,0.0071722,5.3802e-05
-2.925,1.068,8.2413e-05,0.0071948,5.3972e-05
-2.9235,1.068,8.2629e-05,0.0072174,5.4141e-05
-2.922,1.068,8.2858e-05,0.00724,5.4312e-05
-2.9205,1.0681,8.3085e-05,0.0072627,5.4484e-05
-2.919,1.0681,8.3312e-05,0.0072854,5.4656e-05
-2.9175,1.0681,8.3531e-05,0.0073082,5.4828e-05
-2.916,1.0682,8.3767e-05,0.007331,5.5001e-05
-2.9145,1.0682,8.3987e-05,0.0073538,5.5174e-05
-2.913,1.0682,8.4217e-05,0.0073766,5.5347e-05
-2.9115,1.0683,8.4452e-05,0.0073995,5.552e-05
-2.91,1.0683,8.4691e-05,0.0074225,5.5694e-05
-2.9085,1.0683,8.4932e-05,0.0074455,5.5867e-05
-2.907,1.0684,8.5166e-05,0.0074687,5.6043e-05
-2.9055,1.0684,8.5407e-05,0.0074919,5.622e-05
-2.904,1.0685,8.5645e-05,0.0075152,5.6398e-05
-2.9025,1.0685,8.5906e-05,0.0075385,5.6577e-05
-2.901,1.0685,8.6156e-05,0.007562,5.6757e-05
-2.8995,1.0686,8.6418e-05,0.0075855,5.6936e-05
-2.898,1.0686,8.6653e-05,0.0076091,5.7116e-05
-2.8965,1.0686,8.6914e-05,0.0076328,5.7295e-05
-2.895,1.0687,8.7171e-05,0.0076564,5.7473e-05
-2.8935,1.0651,8.7144e-05,0.0076544,5.7462e-05
-2.892,1.0687,8.7701e-05,0.0077039,5.7832e-05
-2.8905,1.0688,8.7948e-05,0.0077278,5.8014e-05
-2.889,1.0688,8.8216e-05,0.0077517,5.8199e-05
-2.8875,1.0688,8.8491e-05,0.0077757,5.8385e-05
-2.886,1.0689,8.8743e-05,0.0077997,5.8573e-05
-2.8845,1.0689,8.9017e-05,0.0078238,5.8763e-05
-2.883,1.0689,8.9286e-05,0.007848,5.8958e-05
-2.8815,1.069,8.9551e-05,0.0078723,5.9155e-05
-2.88,1.069,8.9827e-05,0.0078967,5.9353e-05
-2.8785,1.0691,9.0098e-05,0.0079211,5.9554e-05
-2.877,1.0691,9.0385e-05,0.0079455,5.9758e-05
-2.8755,1.0691,9.0654e-05,0.0079699,5.9961e-05
-2.874,1.0692,9.0914e-05,0.0079944,6.0165e-05
-2.8725,1.0692,9.1188e-05,0.008019,6.0369e-05
-2.871,1.0692,9.1463e-05,0.0080435,6.0572e-05
-2.8695,1.0693,9.1737e-05,0.0080681,6.0776e-05
-2.868,1.0693,9.2011e-05,0.0080927,6.0979e-05
-2.8665,1.0693,9.2277e-05,0.0081174,6.1183e-05
-2.865,1.0694,9.2546e-05,0.0081421,6.1384e-05
-2.8635,1.0694,9.2817e-05,0.0081668,6.1583e-05
-2.862,1.0695,9.3074e-05,0.0081915,6.1782e-05
-2.8605,1.0695,9.3334e-05,0.0082162,6.198e-05
-2.859,1.0695,9.3608e-05,0.008241,6.2178e-05
-2.8575,1.0696,9.3869e-05,0.0082657,6.2375e-05
-2.856,1.0696,9.4136e-05,0.0082905,6.2571e-05
-2.8545,1.0696,9.4385e-05,0.0083154,6.2766e-05
-2.853,1.0697,9.4661e-05,0.0083402,6.296e-05
-2.8515,1.0697,9.4902e-05,0.008365,6.3153e-05
-2.85,1.0697,9.5163e-05,0.0083899,6.3346e-05
-2.8485,1.0698,9.5416e-05,0.0084148,6.3538e-05
-2.847,1.0698,9.5669e-05,0.0084397,6.3729e-05
-2.8455,1.0698,9.5918e-05,0.0084647,6.3919e-05
-2.844,1.0699,9.618e-05,0.0084897,6.4109e-05
-2.8425,1.0699,9.6425e-05,0.0085147,6.4298e-05
-2.841,1.07,9.6684e-05,0.0085398,6.4489e-05
-2.8395,1.07,9.694e-05,0.0085649,6.468e-05
-2.838,1.07,9.7186e-05,0.0085901,6.4872e-05
-2.8365,1.0701,9.7462e-05,0.0086154,6.5064e-05
-2.835,1.0701,9.7709e-05,0.0086407,6.5255e-05
-2.8335,1.0701,9.7975e-05,0.008666,6.5446e-05
-2.832,1.0702,9.8241e-05,0.0086914,6.5638e-05
-2.8305,1.0702,9.85e-05,0.008717,6.5833e-05
-2.829,1.0703,9.8779e-05,0.0087426,6.6029e-05
-2.8275,1.0703,9.905e-05,0.0087685,6.6227e-05
-2.826,1.0703,9.9332e-05,0.0087944,6.643e-05
-2.8245,1.0704,9.9593e-05,0.0088204,6.6637e-05
-2.823,1.0704,9.9882e-05,0.0088464,6.6848e-05
-2.8215,1.0704,0.00010016,0.0088725,6.7062e-05
-2.82,1.0705,0.00010043,0.0088986,6.7276e-05
-2.8185,1.0705,0.00010073,0.0089247,6.7488e-05
-2.817,1.0705,0.00010102,0.0089509,6.77e-05
-2.8155,1.0706,0.00010131,0.0089772,6.7912e-05
-2.814,1.0706,0.0001016,0.0090035,6.8124e-05
-2.8125,1.0707,0.00010192,0.0090299,6.8335e-05
-2.811,1.0707,0.00010222,0.0090564,6.8548e-05
-2.8095,1.0707,0.00010251,0.0090829,6.8763e-05
-2.808,1.0708,0.00010282,0.0091095,6.8977e-05
-2.8065,1.0708,0.00010312,0.0091361,6.9193e-05
-2.805,1.0708,0.00010343,0.0091627,6.9406e-05
-2.8035,1.0709,0.00010374,0.0091895,6.9621e-05
-2.802,1.0709,0.00010406,0.0092162,6.9837e-05
-2.8005,1.071,0.00010437,0.009243,7.0055e-05
-2.7989,1.071,0.0001047,0.0092699,7.0281e-05
-2.7974,1.071,0.00010502,0.0092969,7.0509e-05
-2.7959,1.0711,0.00010533,0.0093239,7.0737e-05
-2.7944,1.0711,0.00010565,0.0093509,7.0965e-05
-2.7929,1.0711,0.00010596,0.0093779,7.1193e-05
-2.7914,1.0712,0.00010628,0.009405,7.142e-05
-2.7899,1.0712,0.00010659,0.0094321,7.1648e-05
-2.7884,1.0713,0.0001069,0.0094592,7.1876e-05
-2.7869,1.0713,0.00010722,0.0094863,7.2104e-05
-2.7854,1.0713,0.00010753,0.0095134,7.2331e-05
-2.7839,1.0714,0.00010785,0.0095406,7.2559e-05
-2.7824,1.0714,0.00010816,0.0095677,7.2785e-05
-2.7809,1.0715,0.00010847,0.0095949,7.3012e-05
-2.7794,1.0715,0.00010878,0.0096222,7.3239e-05
-2.7779,1.0715,0.0001091,0.0096494,7.3466e-05
-2.7764,1.0716,0.00010941,0.0096767,7.3691e-05
-2.7749,1.0716,0.00010972,0.009704,7.3916e-05
-2.7734,1.0716,0.00011004,0.0097313,7.4142e-05
-2.7719,1.0717,0.00011034,0.0097587,7.4367e-05
-2.7704,1.0717,0.00011063,0.0097861,7.4594e-05
-2.7689,1.0718,0.00011092,0.0098136,7.4828e-05
-2.7674,1.0718,0.00011123,0.0098412,7.5071e-05
-2.7659,1.0718,0.00011153,0.0098689,7.5313e-05
-2.7644,1.0719,0.00011184,0.0098966,7.5555e-05
-2.7629,1.0719,0.00011214,0.0099244,7.5798e-05
-2.7614,1.0719,0.00011245,0.0099522,7.604e-05
-2.7599,1.072,0.00011275,0.0099802,7.6287e-05
-2.7584,1.072,0.00011307,0.010008,7.6536e-05
-2.7569,1.0721,0.0001134,0.010037,7.6788e-05
-2.7554,1.0721,0.00011372,0.010065,7.7043e-05
-2.7539,1.0721,0.00011405,0.010094,7.7299e-05
-2.7524,1.0722,0.00011438,0.010122,7.7555e-05
-2.7509,1.0722,0.00011472,0.010151,7.7813e-05
-2.7494,1.0722,0.00011505,0.01018,7.8071e-05
-2.7479,1.0723,0.0001154,0.010209,7.8329e-05
-2.7464,1.0723,0.00011575,0.010238,7.8588e-05
-2.7449,1.0724,0.0001161,0.010267,7.885e-05
-2.7434,1.0724,0.00011645,0.010296,7.9113e-05
-2.7419,1.0724,0.00011681,0.010325,7.9379e-05
-2.7404,1.0725,0.00011716,0.010354,7.9645e-05
-2.7389,1.0725,0.00011751,0.010384,7.9911e-05
-2.7374,1.0726,0.00011787,0.010413,8.0179e-05
-2.7359,1.0726,0.00011822,0.010442,8.0448e-05
-2.7344,1.0726,0.00011859,0.010472,8.0719e-05
-2.7329,1.0727,0.00011894,0.010502,8.0989e-05
-2.7314,1.0727,0.0001193,0.010531,8.1262e-05
-2.7299,1.0728,0.00011965,0.010561,8.1533e-05
-2.7284,1.0728,0.00012002,0.010591,8.1803e-05
-2.7269,1.0728,0.00012037,0.010621,8.2072e-05
-2.7254,1.0729,0.00012074,0.01065,8.2341e-05
-2.7239,1.0729,0.00012111,0.01068,8.261e-05
-2.7224,1.0729,0.00012148,0.01071,8.2877e-05
-2.7209,1.073,0.00012184,0.01074,8.3145e-05
-2.7194,1.073,0.00012219,0.01077,8.3412e-05
-2.7179,1.0731,0.00012258,0.0108,8.3678e-05
-2.7164,1.0731,0.00012293,0.01083,8.3942e-05
-2.7149,1.0731,0.00012329,0.01086,8.421e-05
-2.7134,1.0732,0.00012368,0.01089,8.4481e-05
-2.7119,1.0732,0.00012405,0.01092,8.475e-05
-2.7104,1.0733,0.00012443,0.01095,8.5018e-05
-2.7089,1.0733,0.00012479,0.01098,8.5287e-05
-2.7074,1.0733,0.00012517,0.01101,8.5554e-05
-2.7059,1.0734,0.00012553,0.01104,8.5823e-05
-2.7044,1.0734,0.00012591,0.01107,8.6091e-05
-2.7029,1.0735,0.00012627,0.0111,8.6358e-05
-2.7014,1.0735,0.00012665,0.01113,8.6624e-05
-2.6999,1.0735,0.00012701,0.01116,8.6891e-05
-2.6984,1.0736,0.00012738,0.01119,8.7165e-05
-2.6969,1.0736,0.00012774,0.011221,8.7444e-05
-2.6954,1.0737,0.00012811,0.011251,8.7726e-05
-2.6939,1.0737,0.00012847,0.011282,8.8013e-05
-2.6924,1.0737,0.00012884,0.011312,8.8298e-05
-2.6909,1.0738,0.00012923,0.011343,8.8584e-05
-2.6894,1.0738,0.00012962,0.011373,8.887e-05
-2.6879,1.0739,0.00013001,0.011404,8.9155e-05
-2.6864,1.0739,0.00013039,0.011435,8.944e-05
-2.6849,1.0739,0.00013077,0.011465,8.9726e-05
-2.6834,1.074,0.00013117,0.011496,9.0013e-05
-2.6819,1.074,0.00013157,0.011527,9.0301e-05
-2.6804,1.0741,0.00013196,0.011558,9.0589e-05
-2.6789,1.0741,0.00013238,0.011589,9.0879e-05
-2.6774,1.0741,0.00013277,0.01162,9.1171e-05
-2.6759,1.0742,0.00013317,0.011652,9.1464e-05
-2.6744,1.0742,0.00013358,0.011683,9.1762e-05
-2.6729,1.0743,0.00013397,0.011715,9.2063e-05
-2.6714,1.0743,0.00013438,0.011746,9.2366e-05
-2.6699,1.0743,0.00013478,0.011778,9.2671e-05
-2.6684,1.0744,0.00013519,0.01181,9.2985e-05
-2.6669,1.0744,0.00013561,0.011842,9.3301e-05
-2.6654,1.0745,0.00013602,0.011874,9.3619e-05
-2.6639,1.0745,0.00013643,0.011907,9.3938e-05
-2.6624,1.0745,0.00013684,0.011939,9.4257e-05
-2.6609,1.0746,0.00013725,0.011971,9.4576e-05
-2.6594,1.0746,0.00013767,0.012004,9.4895e-05
-2.6579,1.0747,0.00013808,0.012036,9.5213e-05
-2.6564,1.0747,0.0001385,0.012068,9.5532e-05
-2.6549,1.0748,0.00013891,0.012101,9.585e-05
-2.6534,1.0748,0.00013933,0.012133,9.6169e-05
-2.6519,1.0748,0.00013974,0.012166,9.6487e-05
-2.6504,1.0749,0.00014016,0.012199,9.6806e-05
-2.6489,1.0749,0.00014059,0.012231,9.7127e-05
-2.6474,1.075,0.000141,0.012264,9.7448e-05
-2.6459,1.075,0.00014143,0.012297,9.7769e-05
-2.6444,1.075,0.00014186,0.01233,9.809e-05
-2.6429,1.0751,0.00014228,0.012362,9.841e-05
-2.6414,1.0751,0.0001427,0.012395,9.8731e-05
-2.6399,1.0752,0.00014312,0.012428,9.9051e-05
-2.6384,1.0752,0.00014355,0.012461,9.9371e-05
-2.6369,1.0752,0.00014397,0.012494,9.9689e-05
-2.6354,1.0753,0.00014439,0.012527,0.00010001
-2.6339,1.0753,0.00014482,0.01256,0.00010033
-2.6324,1.0754,0.00014524,0.012593,0.00010064
-2.6309,1.0754,0.00014566,0.012626,0.00010096
-2.6294,1.0754,0.00014609,0.01266,0.00010128
-2.6279,1.0755,0.00014651,0.012693,0.00010161
-2.6264,1.0755,0.00014694,0.012726,0.00010194
-2.6249,1.0756,0.00014738,0.01276,0.00010227
-2.6234,1.0756,0.00014783,0.012793,0.00010262
-2.6219,1.0757,0.00014828,0.012827,0.00010297
-2.6204,1.0757,0.00014873,0.012861,0.00010333
-2.6189,1.0757,0.0001492,0.012895,0.00010369
-2.6174,1.0758,0.00014966,0.012929,0.00010404
-2.6159,1.0758,0.00015012,0.012963,0.0001044
-2.6144,1.0759,0.00015058,0.012997,0.00010476
-2.6129,1.0759,0.00015104,0.013031,0.00010512
-2.6114,1.0759,0.00015151,0.013066,0.00010549
-2.6099,1.076,0.00015198,0.0131,0.00010585
-2.6084,1.076,0.00015247,0.013134,0.00010621
-2.6069,1.0761,0.00015294,0.013169,0.00010657
-2.6054,1.0761,0.00015341,0.013203,0.00010693
-2.6039,1.0762,0.00015391,0.013238,0.0001073
-2.6024,1.0762,0.00015441,0.013273,0.00010767
-2.6009,1.0762,0.00015491,0.013307,0.00010804
-2.5994,1.0763,0.00015543,0.013342,0.00010842
-2.5979,1.0763,0.00015593,0.013377,0.00010879
-2.5964,1.0764,0.00015644,0.013412,0.00010917
-2.5949,1.0764,0.00015694,0.013447,0.00010954
-2.5934,1.0765,0.00015744,0.013482,0.00010991
-2.5919,1.0765,0.00015796,0.013517,0.00011029
-2.5904,1.0765,0.00015846,0.013552,0.00011066
-2.5889,1.0766,0.00015898,0.013587,0.00011104
-2.5874,1.0766,0.00015948,0.013623,0.00011141
-2.5859,1.0767,0.00016,0.013658,0.00011179
-2.5844,1.0767,0.00016051,0.013693,0.00011217
-2.5829,1.0767,0.00016101,0.013729,0.00011254
-2.5814,1.0768,0.00016152,0.013764,0.00011292
-2.5799,1.0768,0.00016204,0.013799,0.00011329
-2.5784,1.0769,0.00016255,0.013835,0.00011367
-2.5769,1.0769,0.00016308,0.01387,0.00011405
-2.5754,1.077,0.00016359,0.013906,0.00011443
-2.5739,1.077,0.00016409,0.013942,0.00011481
-2.5724,1.077,0.00016461,0.013977,0.00011518
-2.5709,1.0771,0.00016512,0.014013,0.00011556
-2.5694,1.0771,0.00016564,0.014049,0.00011594
-2.5679,1.0772,0.00016613,0.014085,0.00011633
-2.5664,1.0772,0.00016666,0.014121,0.00011671
-2.5649,1.0773,0.00016716,0.014157,0.00011709
-2.5634,1.0773,0.00016767,0.014193,0.00011747
-2.5619,1.0773,0.00016819,0.014229,0.00011785
-2.5604,1.0774,0.0001687,0.014265,0.00011823
-2.5589,1.0774,0.0001692,0.014301,0.00011861
-2.5574,1.0775,0.00016971,0.014337,0.00011899
-2.5559,1.0775,0.00017022,0.014374,0.00011937
-2.5544,1.0776,0.00017073,0.01441,0.00011976
-2.5529,1.0776,0.00017124,0.014446,0.00012014
-2.5514,1.0776,0.00017174,0.014483,0.00012053
-2.5499,1.0777,0.00017223,0.01452,0.00012093
-2.5484,1.0777,0.00017275,0.014557,0.00012135
-2.5469,1.0778,0.00017329,0.014594,0.00012178
-2.5454,1.0778,0.00017383,0.014632,0.0001222
-2.5439,1.0779,0.00017439,0.014669,0.00012264
-2.5424,1.0779,0.00017496,0.014707,0.00012309
-2.5409,1.078,0.00017553,0.014745,0.00012355
-2.5394,1.078,0.00017609,0.014783,0.000124
-2.5379,1.078,0.00017667,0.014821,0.00012445
-2.5364,1.0781,0.00017724,0.014859,0.0001249
-2.5349,1.0781,0.00017781,0.014898,0.00012535
-2.5334,1.0782,0.00017838,0.014936,0.0001258
-2.5319,1.0782,0.00017896,0.014974,0.00012625
-2.5304,1.0783,0.00017954,0.015013,0.0001267
-2.5289,1.0783,0.0001801,0.015051,0.00012714
-2.5274,1.0783,0.00018068,0.01509,0.00012759
-2.5259,1.0784,0.00018125,0.015129,0.00012804
-2.5244,1.0784,0.00018182,0.015167,0.00012848
-2.5229,1.0785,0.0001824,0.015206,0.00012892
-2.5214,1.0785,0.00018298,0.015245,0.00012936
-2.5199,1.0786,0.00018355,0.015284,0.00012981
-2.5184,1.0786,0.00018413,0.015323,0.00013024
-2.5169,1.0787,0.0001847,0.015362,0.00013068
-2.5154,1.0787,0.00018528,0.015401,0.00013111
-2.5139,1.0787,0.00018585,0.01544,0.00013154
-2.5124,1.0788,0.00018642,0.015479,0.00013196
-2.5109,1.0788,0.00018699,0.015518,0.00013239
-2.5094,1.0789,0.00018757,0.015557,0.00013282
-2.5079,1.0789,0.00018816,0.015596,0.00013324
-2.5064,1.079,0.00018874,0.015635,0.00013367
-2.5049,1.079,0.00018933,0.015674,0.00013409
-2.5034,1.0791,0.00018992,0.015713,0.00013452
-2.5019,1.0791,0.0001905,0.015752,0.00013494
-2.5004,1.0791,0.00019109,0.015791,0.00013537
-2.4989,1.0792,0.00019168,0.015831,0.00013579
-2.4974,1.0792,0.00019229,0.01587,0.00013622
-2.4959,1.0793,0.00019288,0.015909,0.00013664
-2.4944,1.0793,0.00019348,0.015949,0.00013707
-2.4929,1.0794,0.00019406,0.015988,0.00013751
-2.4914,1.0794,0.00019469,0.016028,0.00013795
-2.4899,1.0795,0.0001953,0.016068,0.0001384
-2.4884,1.0795,0.00019593,0.016108,0.00013886
-2.4869,1.0796,0.00019654,0.016148,0.00013933
-2.4854,1.0796,0.00019717,0.016188,0.00013981
-2.4839,1.0796,0.00019781,0.016228,0.0001403
-2.4824,1.0797,0.00019843,0.016269,0.00014079
-2.4809,1.0797,0.00019906,0.01631,0.00014129
-2.4794,1.0798,0.0001997,0.01635,0.00014179
-2.4779,1.0798,0.00020033,0.016391,0.00014229
-2.4764,1.0799,0.00020097,0.016432,0.0001428
-2.4749,1.0799,0.00020161,0.016473,0.0001433
-2.4734,1.08,0.00020224,0.016514,0.00014382
-2.4719,1.08,0.0002029,0.016555,0.00014435
-2.4704,1.08,0.00020356,0.016597,0.00014487
-2.4689,1.0801,0.00020422,0.016638,0.0001454
-2.4674,1.0801,0.00020489,0.01668,0.00014593
-2.4659,1.0802,0.00020554,0.016722,0.00014647
-2.4644,1.0802,0.00020621,0.016764,0.000147
-2.4629,1.0803,0.00020688,0.016805,0.00014753
-2.4614,1.0803,0.00020754,0.016847,0.00014806
-2.4599,1.0804,0.00020821,0.016889,0.00014859
-2.4584,1.0804,0.00020888,0.016931,0.00014912
-2.4569,1.0805,0.00020956,0.016973,0.00014965
-2.4554,1.0805,0.00021022,0.017015,0.00015017
-2.4539,1.0805,0.00021089,0.017057,0.0001507
-2.4524,1.0806,0.00021157,0.0171,0.00015122
-2.4509,1.0806,0.00021224,0.017142,0.00015174
-2.4494,1.0807,0.00021291,0.017184,0.00015226
-2.4479,1.0807,0.00021359,0.017227,0.00015278
-2.4464,1.0808,0.00021428,0.017269,0.0001533
-2.4449,1.0808,0.00021497,0.017312,0.00015382
-2.4434,1.0809,0.00021565,0.017354,0.00015433
-2.4419,1.0809,0.00021634,0.017397,0.00015484
-2.4404,1.081,0.00021703,0.017439,0.00015535
-2.4389,1.081,0.00021773,0.017482,0.00015586
-2.4374,1.0811,0.00021842,0.017525,0.00015637
-2.4359,1.0811,0.00021913,0.017568,0.00015688
-2.4344,1.0811,0.00021982,0.017611,0.0001574
-2.4329,1.0812,0.00022053,0.017654,0.00015791
-2.4314,1.0812,0.00022123,0.017697,0.00015843
-2.4299,1.0813,0.00022193,0.01774,0.00015895
-2.4284,1.0813,0.00022264,0.017783,0.00015948
-2.4269,1.0814,0.00022334,0.017827,0.00016
-2.4254,1.0814,0.00022404,0.01787,0.00016053
-2.4239,1.0815,0.00022475,0.017913,0.00016105
-2.4224,1.0815,0.00022546,0.017957,0.00016159
-2.4209,1.0816,0.00022616,0.018001,0.00016214
-2.4194,1.0816,0.00022688,0.018045,0.00016269
-2.4179,1.0817,0.00022759,0.018089,0.00016324
-2.4164,1.0817,0.00022832,0.018133,0.00016381
-2.4149,1.0818,0.00022903,0.018177,0.00016437
-2.4134,1.0818,0.00022977,0.018221,0.00016495
-2.4119,1.0818,0.00023051,0.018266,0.00016553
-2.4104,1.0819,0.00023126,0.018311,0.00016612
-2.4089,1.0819,0.00023201,0.018356,0.00016672
-2.4074,1.082,0.00023277,0.018401,0.00016732
-2.4059,1.082,0.00023353,0.018446,0.00016792
-2.4044,1.0821,0.00023428,0.018491,0.00016853
-2.4029,1.0821,0.00023505,0.018536,0.00016914
-2.4014,1.0822,0.00023582,0.018582,0.00016974
-2.3998,1.0822,0.0002366,0.018627,0.00017036
-2.3983,1.0823,0.0002374,0.018673,0.00017097
-2.3968,1.0823,0.00023816,0.018719,0.00017158
-2.3953,1.0824,0.00023895,0.018764,0.0001722
-2.3938,1.0824,0.00023975,0.01881,0.00017282
-2.3923,1.0825,0.00024054,0.018856,0.00017344
-2.3908,1.0825,0.00024134,0.018902,0.00017406
-2.3893,1.0826,0.00024215,0.018948,0.00017468
-2.3878,1.0826,0.00024296,0.018994,0.0001753
-2.3863,1.0827,0.00024377,0.01904,0.00017592
-2.3848,1.0827,0.00024458,0.019086,0.00017654
-2.3833,1.0827,0.00024541,0.019133,0.00017716
-2.3818,1.0828,0.00024624,0.019179,0.00017778
-2.3803,1.0828,0.00024707,0.019226,0.0001784
-2.3788,1.0829,0.00024789,0.019272,0.00017902
-2.3773,1.0829,0.00024874,0.019319,0.00017964
-2.3758,1.083,0.00024956,0.019366,0.00018027
-2.3743,1.083,0.00025041,0.019413,0.00018089
-2.3728,1.0831,0.00025125,0.019459,0.00018152
-2.3713,1.0831,0.00025207,0.019506,0.00018216
-2.3698,1.0832,0.0002529,0.019553,0.00018279
-2.3683,1.0832,0.00025374,0.019601,0.00018342
-2.3668,1.0833,0.00025457,0.019648,0.00018406
-2.3653,1.0833,0.0002554,0.019695,0.0001847
-2.3638,1.0834,0.00025623,0.019742,0.00018534
-2.3623,1.0834,0.00025706,0.01979,0.00018597
-2.3608,1.0835,0.00025789,0.019837,0.00018661
-2.3593,1.0835,0.00025872,0.019885,0.00018725
-2.3578,1.0836,0.00025955,0.019932,0.00018789
-2.3563,1.0836,0.00026038,0.01998,0.00018853
-2.3548,1.0837,0.00026122,0.020027,0.00018918
-2.3533,1.0837,0.00026208,0.020075,0.00018983
-2.3518,1.0838,0.00026295,0.020123,0.00019049
-2.3503,1.0838,0.0002638,0.020171,0.00019116
-2.3488,1.0839,0.00026467,0.02022,0.00019183
-2.3473,1.0839,0.00026554,0.020268,0.0001925
-2.3458,1.084,0.00026643,0.020316,0.00019318
-2.3443,1.084,0.00026732,0.020365,0.00019387
-2.3428,1.0841,0.00026821,0.020413,0.00019455
-2.3413,1.0841,0.0002691,0.020462,0.00019524
-2.3398,1.0842,0.00027,0.020511,0.00019593
-2.3383,1.0842,0.00027091,0.02056,0.00019663
-2.3368,1.0843,0.00027183,0.020609,0.00019733
-2.3353,1.0843,0.00027275,0.020659,0.00019803
-2.3338,1.0844,0.00027367,0.020708,0.00019873
-2.3323,1.0844,0.00027458,0.020757,0.00019943
-2.3308,1.0845,0.00027552,0.020807,0.00020013
-2.3293,1.0845,0.00027645,0.020856,0.00020084
-2.3278,1.0845,0.00027738,0.020906,0.00020156
-2.3263,1.0846,0.00027832,0.020956,0.00020228
-2.3248,1.0846,0.00027927,0.021006,0.00020301
-2.3233,1.0847,0.00028022,0.021055,0.00020374
-2.3218,1.0847,0.00028117,0.021106,0.00020448
-2.3203,1.0848,0.00028213,0.021156,0.00020522
-2.3188,1.0848,0.00028309,0.021206,0.00020595
-2.3173,1.0849,0.00028407,0.021256,0.0002067
-2.3158,1.0849,0.00028504,0.021306,0.00020744
-2.3143,1.085,0.000286,0.021357,0.00020819
-2.3128,1.085,0.00028698,0.021408,0.00020893
-2.3113,1.0851,0.00028795,0.021459,0.00020968
-2.3098,1.0851,0.0002889,0.02151,0.00021043
-2.3083,1.0852,0.00028987,0.021561,0.00021119
-2.3068,1.0852,0.00029084,0.021612,0.00021194
-2.3053,1.0853,0.00029183,0.021663,0.0002127
-2.3038,1.0853,0.0002928,0.021715,0.00021346
-2.3023,1.0854,0.00029378,0.021766,0.00021422
-2.3008,1.0854,0.00029477,0.021818,0.00021498
-2.2993,1.0855,0.00029574,0.021869,0.00021574
-2.2978,1.0855,0.00029674,0.021921,0.00021649
-2.2963,1.0856,0.00029772,0.021972,0.00021725
-2.2948,1.0856,0.00029869,0.022024,0.00021801
-2.2933,1.0857,0.00029967,0.022075,0.00021877
-2.2918,1.0857,0.00030067,0.022127,0.00021953
-2.2903,1.0858,0.00030166,0.022179,0.00022029
-2.2888,1.0858,0.00030265,0.022231,0.00022106
-2.2873,1.0859,0.00030368,0.022283,0.00022184
-2.2858,1.0859,0.00030469,0.022335,0.00022262
-2.2843,1.086,0.00030573,0.022388,0.00022341
-2.2828,1.086,0.00030674,0.022441,0.0002242
-2.2813,1.0861,0.00030776,0.022494,0.00022499
-2.2798,1.0862,0.00030878,0.022547,0.00022578
-2.2783,1.0862,0.0003098,0.0226,0.00022658
-2.2768,1.0863,0.00031084,0.022654,0.00022738
-2.2753,1.0863,0.00031189,0.022707,0.00022818
-2.2738,1.0864,0.00031294,0.02276,0.00022899
-2.2723,1.0864,0.00031398,0.022814,0.0002298
-2.2708,1.0865,0.00031504,0.022868,0.00023061
-2.2693,1.0865,0.00031611,0.022921,0.00023143
-2.2678,1.0866,0.00031718,0.022975,0.00023225
-2.2663,1.0866,0.00031825,0.023029,0.00023306
-2.2648,1.0867,0.00031934,0.023083,0.00023389
-2.2633,1.0867,0.00032043,0.023137,0.00023471
-2.2618,1.0868,0.00032154,0.023191,0.00023554
-2.2603,1.0868,0.00032265,0.023245,0.00023637
-2.2588,1.0869,0.00032376,0.023299,0.00023719
-2.2573,1.0869,0.00032486,0.023354,0.00023802
-2.2558,1.087,0.00032598,0.023408,0.00023885
-2.2543,1.087,0.00032711,0.023462,0.00023967
-2.2528,1.0871,0.00032821,0.023517,0.0002405
-2.2513,1.0871,0.00032934,0.023572,0.00024133
-2.2498,1.0872,0.00033044,0.023627,0.00024216
-2.2483,1.0872,0.00033156,0.023682,0.00024299
-2.2468,1.0873,0.00033269,0.023737,0.00024382
-2.2453,1.0873,0.00033381,0.023792,0.00024465
-2.2438,1.0874,0.00033493,0.023848,0.00024548
-2.2423,1.0874,0.00033607,0.023903,0.00024633
-2.2408,1.0875,0.00033721,0.023959,0.00024719
-2.2393,1.0875,0.00033837,0.024015,0.00024807
-2.2378,1.0876,0.00033954,0.024071,0.00024899
-2.2363,1.0876,0.00034072,0.024127,0.00024992
-2.2348,1.0877,0.00034191,0.024183,0.00025086
-2.2333,1.0878,0.00034308,0.02424,0.0002518
-2.2318,1.0878,0.00034427,0.024296,0.00025274
-2.2303,1.0879,0.00034547,0.024353,0.00025368
-2.2288,1.0879,0.00034666,0.02441,0.00025462
-2.2273,1.088,0.00034785,0.024466,0.00025557
-2.2258,1.088,0.00034903,0.024523,0.00025651
-2.2243,1.0881,0.00035024,0.02458,0.00025745
-2.2228,1.0881,0.00035145,0.024637,0.0002584
-2.2213,1.0882,0.00035264,0.024695,0.00025934
-2.2198,1.0882,0.00035385,0.024752,0.00026028
-2.2183,1.0883,0.00035506,0.024809,0.00026122
-2.2168,1.0883,0.00035628,0.024867,0.00026217
-2.2153,1.0884,0.0003575,0.024924,0.00026312
-2.2138,1.0884,0.00035873,0.024982,0.00026408
-2.2123,1.0885,0.00035997,0.02504,0.00026504
-2.2108,1.0885,0.0003612,0.025098,0.000266
-2.2093,1.0886,0.00036244,0.025157,0.00026696
-2.2078,1.0886,0.00036368,0.025215,0.00026793
-2.2063,1.0887,0.00036495,0.025273,0.0002689
-2.2048,1.0887,0.00036622,0.025332,0.00026986
-2.2033,1.0888,0.00036749,0.025391,0.00027083
-2.2018,1.0889,0.0003688,0.025449,0.00027181
-2.2003,1.0889,0.0003701,0.025508,0.00027278
-2.1988,1.089,0.0003714,0.025567,0.00027376
-2.1973,1.089,0.00037269,0.025626,0.00027473
-2.1958,1.0891,0.00037399,0.025686,0.00027571
-2.1943,1.0891,0.00037529,0.025745,0.00027668
-2.1928,1.0892,0.00037659,0.025805,0.00027765
-2.1913,1.0892,0.00037789,0.025864,0.00027862
-2.1898,1.0893,0.00037919,0.025924,0.0002796
-2.1883,1.0893,0.0003805,0.025984,0.00028059
-2.1868,1.0894,0.00038182,0.026043,0.00028158
-2.1853,1.0894,0.00038315,0.026103,0.00028259
-2.1838,1.0895,0.00038448,0.026163,0.00028359
-2.1823,1.0896,0.00038582,0.026223,0.00028461
-2.1808,1.0896,0.00038714,0.026284,0.00028563
-2.1793,1.0897,0.00038848,0.026344,0.00028665
-2.1778,1.0897,0.00038982,0.026405,0.00028769
-2.1763,1.0898,0.00039114,0.026466,0.00028873
-2.1748,1.0898,0.0003925,0.026526,0.00028978
-2.1733,1.0899,0.00039384,0.026587,0.00029084
-2.1718,1.0899,0.00039519,0.026649,0.0002919
-2.1703,1.09,0.00039654,0.02671,0.00029298
-2.1688,1.09,0.00039789,0.026771,0.00029407
-2.1673,1.0901,0.00039924,0.026833,0.00029516
-2.1658,1.0901,0.0004006,0.026895,0.00029626
-2.1643,1.0902,0.00040199,0.026957,0.00029737
-2.1628,1.0903,0.00040337,0.027019,0.00029849
-2.1613,1.0903,0.00040479,0.027081,0.0002996
-2.1598,1.0904,0.00040617,0.027144,0.00030072
-2.1583,1.0904,0.00040755,0.027206,0.00030182
-2.1568,1.0905,0.00040897,0.027269,0.00030294
-2.1553,1.0905,0.00041037,0.027331,0.00030406
-2.1538,1.0906,0.00041178,0.027394,0.00030518
-2.1523,1.0906,0.00041316,0.027458,0.0003063
-2.1508,1.0907,0.00041458,0.027521,0.00030741
-2.1493,1.0907,0.00041598,0.027584,0.00030853
-2.1478,1.0908,0.0004174,0.027648,0.00030965
-2.1463,1.0908,0.00041885,0.027712,0.00031078
-2.1448,1.0909,0.0004203,0.027776,0.00031192
-2.1433,1.091,0.00042176,0.02784,0.00031305
-2.1418,1.091,0.00042322,0.027904,0.0003142
-2.1403,1.0911,0.00042468,0.027969,0.00031534
-2.1388,1.0911,0.00042615,0.028033,0.00031648
-2.1373,1.0912,0.00042762,0.028097,0.00031763
-2.1358,1.0912,0.00042909,0.028162,0.0003188
-2.1343,1.0913,0.00043057,0.028227,0.00031997
-2.1328,1.0913,0.00043208,0.028292,0.00032116
-2.1313,1.0914,0.00043358,0.028357,0.00032236
-2.1298,1.0915,0.0004351,0.028422,0.00032357
-2.1283,1.0915,0.00043664,0.028487,0.00032478
-2.1268,1.0916,0.00043816,0.028552,0.00032601
-2.1253,1.0916,0.00043971,0.028618,0.00032723
-2.1238,1.0917,0.00044126,0.028683,0.00032846
-2.1223,1.0917,0.00044282,0.028749,0.00032968
-2.1208,1.0918,0.00044438,0.028815,0.0003309
-2.1193,1.0918,0.00044596,0.02888,0.00033212
-2.1178,1.0919,0.00044753,0.028947,0.00033336
-2.1163,1.092,0.00044911,0.029013,0.00033459
-2.1148,1.092,0.00045071,0.029079,0.00033581
-2.1133,1.0921,0.0004523,0.029145,0.00033705
-2.1118,1.0921,0.00045392,0.029212,0.0003383
-2.1103,1.0922,0.00045555,0.029279,0.00033956
-2.1088,1.0922,0.00045717,0.029346,0.00034081
-2.1073,1.0923,0.0004588,0.029413,0.00034207
-2.1058,1.0923,0.00046043,0.02948,0.00034332
-2.1043,1.0924,0.00046207,0.029547,0.00034458
-2.1028,1.0925,0.00046373,0.029614,0.00034584
-2.1013,1.0925,0.00046537,0.029682,0.00034712
-2.0998,1.0926,0.00046704,0.029749,0.00034841
-2.0983,1.0926,0.00046869,0.029817,0.00034973
-2.0968,1.0927,0.00047036,0.029885,0.00035104
-2.0953,1.0927,0.00047206,0.029953,0.00035236
-2.0938,1.0928,0.00047374,0.030022,0.00035369
-2.0923,1.0928,0.00047543,0.03009,0.00035501
-2.0908,1.0929,0.00047712,0.030158,0.00035634
-2.0893,1.093,0.00047882,0.030227,0.00035767
-2.0878,1.093,0.00048051,0.030296,0.00035902
-2.0863,1.0931,0.00048224,0.030365,0.00036038
-2.0848,1.0931,0.00048395,0.030434,0.00036175
-2.0833,1.0932,0.0004857,0.030503,0.00036311
-2.0818,1.0932,0.00048743,0.030573,0.00036447
-2.0803,1.0933,0.00048916,0.030642,0.00036582
-2.0788,1.0934,0.00049091,0.030711,0.00036718
-2.0773,1.0934,0.00049266,0.030781,0.00036854
-2.0758,1.0935,0.00049442,0.030851,0.0003699
-2.0743,1.0935,0.0004962,0.030921,0.00037128
-2.0728,1.0936,0.00049798,0.030992,0.00037267
-2.0713,1.0936,0.00049978,0.031062,0.00037407
-2.0698,1.0937,0.00050159,0.031133,0.00037547
-2.0683,1.0938,0.00050339,0.031204,0.00037687
-2.0668,1.0938,0.00050521,0.031275,0.00037829
-2.0653,1.0939,0.00050705,0.031346,0.00037974
-2.0638,1.0939,0.00050888,0.031417,0.00038118
-2.0623,1.094,0.00051072,0.031489,0.00038264
-2.0608,1.094,0.00051257,0.031561,0.0003841
-2.0593,1.0941,0.00051442,0.031632,0.00038556
-2.0578,1.0942,0.00051626,0.031704,0.00038703
-2.0563,1.0942,0.00051813,0.031776,0.00038851
-2.0548,1.0943,0.00052003,0.031849,0.00038999
-2.0533,1.0943,0.00052193,0.031921,0.00039148
-2.0518,1.0944,0.00052382,0.031993,0.00039295
-2.0503,1.0944,0.00052571,0.032066,0.00039443
-2.0488,1.0945,0.00052762,0.032138,0.0003959
-2.0473,1.0946,0.00052952,0.032211,0.00039737
-2.0458,1.0946,0.00053142,0.032283,0.00039883
-2.0443,1.0947,0.00053329,0.032356,0.00040029
-2.0428,1.0947,0.00053519,0.032428,0.00040177
-2.0413,1.0948,0.00053711,0.032501,0.00040324
-2.0398,1.0949,0.00053901,0.032574,0.0004047
-2.0383,1.0949,0.00054092,0.032647,0.00040619
-2.0368,1.095,0.00054287,0.032721,0.00040771
-2.0353,1.095,0.00054484,0.032795,0.00040926
-2.0338,1.0951,0.00054681,0.032869,0.00041081
-2.0323,1.0951,0.00054879,0.032944,0.00041239
-2.0308,1.0952,0.00055078,0.033019,0.00041397
-2.0293,1.0953,0.0005528,0.033093,0.00041555
-2.0278,1.0953,0.00055483,0.033169,0.00041718
-2.0263,1.0954,0.0005569,0.033244,0.00041883
-2.0248,1.0954,0.00055898,0.03332,0.00042048
-2.0233,1.0955,0.00056108,0.033395,0.00042212
-2.0218,1.0956,0.00056317,0.033471,0.00042375
-2.0203,1.0956,0.00056524,0.033546,0.00042538
-2.0188,1.0957,0.00056732,0.033622,0.000427
-2.0173,1.0957,0.00056939,0.033698,0.00042863
-2.0158,1.0958,0.00057147,0.033774,0.00043025
-2.0143,1.0958,0.00057353,0.03385,0.00043186
-2.0128,1.0959,0.00057559,0.033926,0.00043346
-2.0113,1.096,0.00057764,0.034002,0.00043506
-2.0098,1.096,0.00057969,0.034078,0.00043664
-2.0083,1.0961,0.00058173,0.034154,0.00043821
-2.0068,1.0961,0.00058376,0.03423,0.00043977
-2.0053,1.0962,0.0005858,0.034306,0.00044132
-2.0038,1.0963,0.00058784,0.034382,0.00044286
-2.0023,1.0963,0.00058987,0.034459,0.00044438
-2.0008,1.0964,0.00059191,0.034535,0.0004459
-1.9992,1.0964,0.00059408,0.034613,0.00044762
-1.9977,1.0965,0.00059641,0.034692,0.00044955
-1.9962,1.0966,0.00059874,0.034771,0.00045146
-1.9947,1.0966,0.00060106,0.034851,0.00045336
-1.9932,1.0967,0.00060337,0.03493,0.00045524
-1.9917,1.0967,0.00060567,0.03501,0.00045711
-1.9902,1.0968,0.00060798,0.035089,0.00045897
-1.9887,1.0969,0.00061028,0.035169,0.00046081
-1.9872,1.0969,0.00061257,0.035248,0.00046264
-1.9857,1.097,0.00061486,0.035328,0.00046446
-1.9842,1.097,0.00061713,0.035407,0.00046626
-1.9827,1.0971,0.00061943,0.035486,0.00046805
-1.9812,1.0972,0.00062171,0.035566,0.00046982
-1.9797,1.0972,0.00062399,0.035645,0.00047159
-1.9782,1.0973,0.00062625,0.035725,0.00047336
-1.9767,1.0973,0.00062853,0.035805,0.00047511
-1.9752,1.0974,0.0006308,0.035884,0.00047684
-1.9737,1.0975,0.00063309,0.035964,0.00047858
-1.9722,1.0975,0.00063539,0.036044,0.00048032
-1.9707,1.0976,0.00063768,0.036124,0.00048207
-1.9692,1.0976,0.00064003,0.036204,0.00048388
-1.9677,1.0977,0.00064243,0.036286,0.0004858
-1.9662,1.0978,0.00064487,0.036368,0.00048777
-1.9647,1.0978,0.00064735,0.03645,0.00048977
-1.9632,1.0979,0.00064981,0.036533,0.00049176
-1.9617,1.0979,0.00065228,0.036615,0.00049375
-1.9602,1.098,0.00065476,0.036697,0.00049575
-1.9587,1.0981,0.00065725,0.03678,0.00049773
-1.9572,1.0981,0.00065973,0.036863,0.0004997
-1.9557,1.0982,0.00066222,0.036946,0.00050167
-1.9542,1.0982,0.00066472,0.037028,0.00050365
-1.9527,1.0983,0.00066723,0.037111,0.00050563
-1.9512,1.0984,0.00066974,0.037194,0.00050761
-1.9497,1.0984,0.00067224,0.037278,0.00050957
-1.9482,1.0985,0.00067475,0.037361,0.00051153
-1.9467,1.0985,0.00067725,0.037444,0.00051348
-1.9452,1.0986,0.00067977,0.037527,0.00051543
-1.9437,1.0987,0.00068228,0.037611,0.00051738
-1.9422,1.0987,0.0006848,0.037694,0.00051933
-1.9407,1.0988,0.00068731,0.037778,0.00052128
-1.9392,1.0988,0.00068987,0.037862,0.00052327
-1.9377,1.0989,0.00069246,0.037947,0.00052532
-1.9362,1.099,0.00069508,0.038032,0.00052742
-1.9347,1.099,0.00069774,0.038118,0.00052955
-1.9332,1.0991,0.00070041,0.038203,0.00053171
-1.9317,1.0992,0.0007031,0.038289,0.00053388
-1.9302,1.0992,0.0007058,0.038375,0.00053606
-1.9287,1.0993,0.0007085,0.038461,0.00053822
-1.9272,1.0993,0.0007112,0.038548,0.00054038
-1.9257,1.0994,0.0007139,0.038634,0.00054253
-1.9242,1.0995,0.00071661,0.03872,0.00054468
-1.9227,1.0995,0.00071931,0.038807,0.00054681
-1.9212,1.0996,0.00072202,0.038893,0.00054893
-1.9197,1.0996,0.00072475,0.03898,0.00055105
-1.9182,1.0997,0.00072747,0.039066,0.00055316
-1.9167,1.0998,0.00073022,0.039153,0.00055529
-1.9152,1.0998,0.00073296,0.03924,0.00055742
-1.9137,1.0999,0.0007357,0.039327,0.00055955
-1.9122,1.1,0.00073846,0.039415,0.00056168
-1.9107,1.1,0.00074122,0.039502,0.00056381
-1.9092,1.1001,0.00074401,0.03959,0.00056596
-1.9077,1.1001,0.00074682,0.039678,0.00056815
-1.9062,1.1002,0.00074964,0.039766,0.00057038
-1.9047,1.1003,0.00075251,0.039855,0.00057266
-1.9032,1.1003,0.00075541,0.039944,0.00057499
-1.9017,1.1004,0.00075833,0.040034,0.00057735
-1.9002,1.1005,0.00076126,0.040123,0.00057972
-1.8987,1.1005,0.00076421,0.040213,0.00058212
-1.8972,1.1006,0.00076716,0.040303,0.0005845
-1.8957,1.1006,0.00077013,0.040393,0.00058688
-1.8942,1.1007,0.00077309,0.040483,0.00058925
-1.8927,1.1008,0.00077605,0.040573,0.00059162
-1.8912,1.1008,0.00077903,0.040663,0.00059397
-1.8897,1.1009,0.00078199,0.040754,0.00059632
-1.8882,1.101,0.00078496,0.040845,0.00059866
-1.8867,1.101,0.00078794,0.040935,0.000601
-1.8852,1.1011,0.00079091,0.041026,0.00060333
-1.8837,1.1011,0.00079392,0.041117,0.00060566
-1.8822,1.1012,0.00079689,0.041209,0.00060799
-1.8807,1.1013,0.00079989,0.0413,0.00061031
-1.8792,1.1013,0.00080289,0.041391,0.00061263
-1.8777,1.1014,0.00080594,0.041483,0.00061498
-1.8762,1.1015,0.00080899,0.041575,0.00061735
-1.8747,1.1015,0.00081206,0.041668,0.00061975
-1.8732,1.1016,0.00081517,0.041761,0.00062219
-1.8717,1.1016,0.00081833,0.041854,0.00062468
-1.8702,1.1017,0.00082151,0.041948,0.00062723
-1.8687,1.1018,0.00082473,0.042042,0.00062981
-1.8672,1.1018,0.00082796,0.042136,0.00063243
-1.8657,1.1019,0.00083121,0.04223,0.00063507
-1.8642,1.102,0.00083447,0.042325,0.00063772
-1.8627,1.102,0.00083775,0.04242,0.00064036
-1.8612,1.1021,0.00084102,0.042515,0.000643
-1.8597,1.1022,0.0008443,0.04261,0.00064564
-1.8582,1.1022,0.00084757,0.042705,0.00064828
-1.8567,1.1023,0.00085088,0.0428,0.00065091
-1.8552,1.1023,0.00085416,0.042895,0.00065354
-1.8537,1.1024,0.00085744,0.04299,0.00065618
-1.8522,1.1025,0.00086075,0.043086,0.00065882
-1.8507,1.1025,0.00086406,0.043181,0.00066147
-1.8492,1.1026,0.00086739,0.043277,0.00066412
-1.8477,1.1027,0.0008707,0.043373,0.00066676
-1.8462,1.1027,0.00087402,0.043469,0.0006694
-1.8447,1.1028,0.00087737,0.043565,0.00067204
-1.8432,1.1029,0.00088071,0.043661,0.00067468
-1.8417,1.1029,0.00088409,0.043758,0.00067734
-1.8402,1.103,0.0008875,0.043855,0.00068002
-1.8387,1.103,0.00089094,0.043952,0.00068272
-1.8372,1.1031,0.0008944,0.044049,0.00068545
-1.8357,1.1032,0.00089788,0.044147,0.00068819
-1.8342,1.1032,0.00090138,0.044245,0.00069098
-1.8327,1.1033,0.00090491,0.044344,0.00069379
-1.8312,1.1034,0.00090849,0.044443,0.00069663
-1.8297,1.1034,0.0009121,0.044542,0.00069949
-1.8282,1.1035,0.00091571,0.044641,0.00070238
-1.8267,1.1036,0.00091935,0.044741,0.00070527
-1.8252,1.1036,0.00092298,0.04484,0.00070817
-1.8237,1.1037,0.00092663,0.04494,0.00071108
-1.8222,1.1038,0.00093028,0.04504,0.00071398
-1.8207,1.1038,0.00093394,0.04514,0.0007169
-1.8192,1.1039,0.00093761,0.045241,0.00071982
-1.8177,1.104,0.00094129,0.045341,0.00072275
-1.8162,1.104,0.00094499,0.045442,0.00072573
-1.8147,1.1041,0.00094871,0.045542,0.00072872
-1.8132,1.1041,0.00095242,0.045643,0.00073171
-1.8117,1.1042,0.00095616,0.045745,0.00073471
-1.8102,1.1043,0.00095993,0.045846,0.00073772
-1.8087,1.1043,0.00096368,0.045947,0.00074073
-1.8072,1.1044,0.00096746,0.046049,0.00074374
-1.8057,1.1045,0.00097124,0.046151,0.00074674
-1.8042,1.1045,0.00097506,0.046253,0.00074974
-1.8027,1.1046,0.00097889,0.046355,0.00075277
-1.8012,1.1047,0.00098273,0.046458,0.00075582
-1.7997,1.1047,0.00098661,0.046561,0.00075889
-1.7982,1.1048,0.00099049,0.046664,0.00076197
-1.7967,1.1049,0.00099441,0.046768,0.00076506
-1.7952,1.1049,0.00099835,0.046871,0.00076817
-1.7937,1.105,0.0010023,0.046975,0.00077129
-1.7922,1.1051,0.0010062,0.047079,0.00077442
-1.7907,1.1051,0.0010102,0.047184,0.00077757
-1.7892,1.1052,0.0010142,0.047289,0.00078074
-1.7877,1.1053,0.0010182,0.047393,0.00078393
-1.7862,1.1053,0.0010223,0.047498,0.00078712
-1.7847,1.1054,0.0010263,0.047603,0.00079031
-1.7832,1.1055,0.0010303,0.047709,0.00079352
-1.7817,1.1055,0.0010344,0.047814,0.00079674
-1.7802,1.1056,0.0010385,0.04792,0.00079998
-1.7787,1.1057,0.0010426,0.048026,0.00080325
-1.7772,1.1057,0.0010468,0.048133,0.00080655
-1.7757,1.1058,0.0010509,0.048239,0.00080988
-1.7742,1.1058,0.0010551,0.048346,0.00081325
-1.7727,1.1059,0.0010593,0.048453,0.00081662
-1.7712,1.106,0.0010635,0.04856,0.00082
-1.7697,1.106,0.0010678,0.048667,0.00082338
-1.7682,1.1061,0.001072,0.048775,0.00082678
-1.7667,1.1062,0.0010763,0.048882,0.00083018
-1.7652,1.1062,0.0010806,0.048991,0.00083362
-1.7637,1.1063,0.0010849,0.049099,0.00083708
-1.7622,1.1064,0.0010892,0.049208,0.00084057
-1.7607,1.1064,0.0010936,0.049317,0.00084407
-1.7592,1.1065,0.001098,0.049426,0.00084758
-1.7577,1.1066,0.0011023,0.049536,0.0008511
-1.7562,1.1066,0.0011068,0.049645,0.00085463
-1.7547,1.1067,0.0011112,0.049755,0.00085817
-1.7532,1.1068,0.0011156,0.049866,0.00086173
-1.7517,1.1068,0.0011201,0.049976,0.00086529
-1.7502,1.1069,0.0011246,0.050087,0.00086888
-1.7487,1.107,0.0011291,0.050198,0.00087249
-1.7472,1.107,0.0011336,0.050309,0.00087609
-1.7457,1.1071,0.0011381,0.05042,0.00087971
-1.7442,1.1072,0.0011427,0.050532,0.00088332
-1.7427,1.1072,0.0011473,0.050644,0.00088694
-1.7412,1.1073,0.0011518,0.050756,0.00089057
-1.7397,1.1074,0.0011564,0.050868,0.00089421
-1.7382,1.1074,0.0011611,0.05098,0.00089787
-1.7367,1.1075,0.0011657,0.051092,0.00090153
-1.7352,1.1076,0.0011704,0.051205,0.00090526
-1.7337,1.1076,0.0011751,0.051318,0.00090902
-1.7322,1.1077,0.0011799,0.051432,0.00091279
-1.7307,1.1078,0.0011846,0.051545,0.00091658
-1.7292,1.1079,0.0011894,0.051659,0.0009204
-1.7277,1.1079,0.0011942,0.051773,0.00092424
-1.7262,1.108,0.001199,0.051887,0.00092811
-1.7247,1.1081,0.0012039,0.052002,0.00093202
-1.7232,1.1081,0.0012087,0.052116,0.00093594
-1.7217,1.1082,0.0012136,0.052231,0.00093988
-1.7202,1.1083,0.0012185,0.052347,0.00094383
-1.7187,1.1083,0.0012235,0.052462,0.0009478
-1.7172,1.1084,0.0012284,0.052578,0.00095179
-1.7157,1.1085,0.0012334,0.052694,0.00095582
-1.7142,1.1085,0.0012385,0.052811,0.00095986
-1.7127,1.1086,0.0012435,0.052928,0.00096392
-1.7112,1.1087,0.0012486,0.053045,0.00096799
-1.7097,1.1087,0.0012536,0.053162,0.00097209
-1.7082,1.1088,0.0012587,0.05328,0.00097619
-1.7067,1.1089,0.0012639,0.053398,0.00098032
-1.7052,1.1089,0.001269,0.053516,0.00098446
-1.7037,1.109,0.0012742,0.053634,0.00098862
-1.7022,1.1091,0.0012794,0.053753,0.00099279
-1.7007,1.1091,0.0012845,0.053872,0.00099697
-1.6992,1.1092,0.0012898,0.053991,0.0010012
-1.6977,1.1093,0.001295,0.05411,0.0010054
-1.6962,1.1093,0.0013003,0.054229,0.0010096
-1.6947,1.1094,0.0013055,0.054349,0.0010138
-1.6932,1.1095,0.0013108,0.054469,0.001018
-1.6917,1.1095,0.0013161,0.054589,0.0010222
-1.6902,1.1096,0.0013215,0.05471,0.0010265
-1.6887,1.1097,0.0013269,0.05483,0.0010308
-1.6872,1.1097,0.0013324,0.054951,0.0010352
-1.6857,1.1098,0.0013378,0.055073,0.0010396
-1.6842,1.1099,0.0013433,0.055194,0.001044
-1.6827,1.11,0.0013488,0.055316,0.0010484
-1.6812,1.11,0.0013544,0.055438,0.0010528
-1.6797,1.1101,0.0013599,0.055561,0.0010572
-1.6782,1.1102,0.0013655,0.055683,0.0010617
-1.6767,1.1102,0.0013712,0.055806,0.0010662
-1.6752,1.1103,0.0013768,0.055929,0.0010707
-1.6737,1.1104,0.0013824,0.056053,0.0010752
-1.6722,1.1104,0.0013881,0.056176,0.0010797
-1.6707,1.1105,0.0013938,0.0563,0.0010842
-1.6692,1.1106,0.0013995,0.056424,0.0010888
-1.6677,1.1106,0.0014053,0.056548,0.0010934
-1.6662,1.1107,0.0014111,0.056673,0.001098
-1.6647,1.1108,0.0014169,0.056798,0.0011027
-1.6632,1.1108,0.0014228,0.056923,0.0011074
-1.6617,1.1109,0.0014287,0.057049,0.0011122
-1.6602,1.111,0.0014346,0.057175,0.0011169
-1.6587,1.1111,0.0014405,0.057302,0.0011217
-1.6572,1.1111,0.0014465,0.057428,0.0011266
-1.6557,1.1112,0.0014525,0.057556,0.0011314
-1.6542,1.1113,0.0014586,0.057683,0.0011362
-1.6527,1.1113,0.0014646,0.05781,0.0011411
-1.6512,1.1114,0.0014707,0.057938,0.001146
-1.6497,1.1115,0.0014768,0.058066,0.0011509
-1.6482,1.1115,0.001483,0.058194,0.0011559
-1.6467,1.1116,0.0014892,0.058323,0.0011609
-1.6452,1.1117,0.0014954,0.058452,0.0011659
-1.6437,1.1117,0.0015017,0.058581,0.001171
-1.6422,1.1118,0.0015079,0.058711,0.001176
-1.6407,1.1119,0.0015142,0.058841,0.0011811
-1.6392,1.112,0.0015205,0.058971,0.0011862
-1.6377,1.112,0.0015268,0.059101,0.0011913
-1.6362,1.1121,0.0015332,0.059231,0.0011964
-1.6347,1.1122,0.0015396,0.059362,0.0012015
-1.6332,1.1122,0.001546,0.059493,0.0012066
-1.6317,1.1123,0.0015524,0.059624,0.0012118
-1.6302,1.1124,0.0015588,0.059756,0.001217
-1.6287,1.1124,0.0015653,0.059888,0.0012222
-1.6272,1.1125,0.0015719,0.06002,0.0012274
-1.6257,1.1126,0.0015784,0.060152,0.0012327
-1.6242,1.1127,0.001585,0.060285,0.001238
-1.6227,1.1127,0.0015917,0.060418,0.0012434
-1.6212,1.1128,0.0015983,0.060552,0.0012488
-1.6197,1.1129,0.0016051,0.060686,0.0012542
-1.6182,1.1129,0.0016118,0.06082,0.0012596
-1.6167,1.113,0.0016186,0.060954,0.0012651
-1.6152,1.1131,0.0016253,0.061089,0.0012706
-1.6137,1.1131,0.0016322,0.061224,0.0012762
-1.6122,1.1132,0.0016391,0.06136,0.0012817
-1.6107,1.1133,0.001646,0.061496,0.0012874
-1.6092,1.1134,0.001653,0.061632,0.0012931
-1.6077,1.1134,0.00166,0.061769,0.0012988
-1.6062,1.1135,0.001667,0.061906,0.0013045
-1.6047,1.1136,0.0016741,0.062043,0.0013103
-1.6032,1.1136,0.0016812,0.06218,0.001316
-1.6017,1.1137,0.0016883,0.062317,0.0013217
-1.6002,1.1138,0.0016954,0.062455,0.0013274
-1.5986,1.1138,0.0017026,0.062592,0.0013331
-1.5971,1.1139,0.0017098,0.06273,0.0013388
-1.5956,1.114,0.001717,0.062868,0.0013446
-1.5941,1.1141,0.0017243,0.063007,0.0013504
-1.5926,1.1141,0.0017316,0.063146,0.0013562
-1.5911,1.1142,0.0017389,0.063285,0.0013621
-1.5896,1.1143,0.0017463,0.063425,0.001368
-1.5881,1.1143,0.0017537,0.063565,0.0013739
-1.5866,1.1144,0.0017611,0.063705,0.0013799
-1.5851,1.1145,0.0017687,0.063846,0.0013859
-1.5836,1.1146,0.0017763,0.063988,0.0013921
-1.5821,1.1146,0.0017839,0.064129,0.0013982
-1.5806,1.1147,0.0017916,0.064271,0.0014044
-1.5791,1.1148,0.0017992,0.064413,0.0014106
-1.5776,1.1148,0.0018069,0.064556,0.0014168
-1.5761,1.1149,0.0018147,0.064698,0.001423
-1.5746,1.115,0.0018225,0.064842,0.0014294
-1.5731,1.115,0.0018303,0.064985,0.0014358
-1.5716,1.1151,0.0018382,0.065129,0.0014422
-1.5701,1.1152,0.0018461,0.065273,0.0014486
-1.5686,1.1153,0.0018541,0.065417,0.001455
-1.5671,1.1153,0.001862,0.065562,0.0014615
-1.5656,1.1154,0.00187,0.065707,0.001468
-1.5641,1.1155,0.0018781,0.065852,0.0014745
-1.5626,1.1155,0.0018861,0.065998,0.001481
-1.5611,1.1156,0.0018942,0.066143,0.0014875
-1.5596,1.1157,0.0019023,0.066289,0.001494
-1.5581,1.1158,0.0019105,0.066435,0.0015006
-1.5566,1.1158,0.0019186,0.066581,0.0015071
-1.5551,1.1159,0.0019269,0.066728,0.0015136
-1.5536,1.116,0.0019351,0.066875,0.0015203
-1.5521,1.116,0.0019435,0.067022,0.0015269
-1.5506,1.1161,0.0019518,0.06717,0.0015337
-1.5491,1.1162,0.0019603,0.067318,0.0015405
-1.5476,1.1163,0.0019688,0.067467,0.0015474
-1.5461,1.1163,0.0019774,0.067617,0.0015544
-1.5446,1.1164,0.0019859,0.067767,0.0015613
-1.5431,1.1165,0.0019946,0.067917,0.0015684
-1.5416,1.1165,0.0020033,0.068067,0.0015755
-1.5401,1.1166,0.0020121,0.068218,0.0015827
-1.5386,1.1167,0.0020209,0.068369,0.0015899
-1.5371,1.1168,0.0020297,0.068521,0.0015971
-1.5356,1.1168,0.0020386,0.068672,0.0016043
-1.5341,1.1169,0.0020476,0.068824,0.0016116
-1.5326,1.117,0.0020566,0.068977,0.001619
-1.5311,1.117,0.0020657,0.069129,0.0016265
-1.5296,1.1171,0.0020748,0.069283,0.001634
-1.5281,1.1172,0.0020839,0.069436,0.0016415
-1.5266,1.1173,0.0020931,0.06959,0.001649
-1.5251,1.1173,0.0021023,0.069744,0.0016565
-1.5236,1.1174,0.0021115,0.069898,0.0016641
-1.5221,1.1175,0.0021208,0.070052,0.0016716
-1.5206,1.1175,0.0021301,0.070207,0.0016792
-1.5191,1.1176,0.0021395,0.070361,0.0016868
-1.5176,1.1177,0.0021489,0.070517,0.0016944
-1.5161,1.1178,0.0021583,0.070672,0.001702
-1.5146,1.1178,0.0021678,0.070829,0.0017097
-1.5131,1.1179,0.0021773,0.070986,0.0017174
-1.5116,1.118,0.0021868,0.071143,0.0017251
-1.5101,1.118,0.0021964,0.071301,0.0017329
-1.5086,1.1181,0.0022061,0.071459,0.0017406
-1.5071,1.1182,0.0022158,0.071617,0.0017485
-1.5056,1.1183,0.0022255,0.071775,0.0017563
-1.5041,1.1183,0.0022353,0.071934,0.0017642
-1.5026,1.1184,0.0022452,0.072093,0.0017721
-1.5011,1.1185,0.0022551,0.072252,0.0017801
-1.4996,1.1186,0.002265,0.072412,0.001788
-1.4981,1.1186,0.0022749,0.072572,0.001796
-1.4966,1.1187,0.002285,0.072732,0.0018041
-1.4951,1.1188,0.0022951,0.072893,0.0018123
-1.4936,1.1188,0.0023053,0.073053,0.0018206
-1.4921,1.1189,0.0023155,0.073214,0.0018288
-1.4906,1.119,0.0023258,0.073376,0.0018373
-1.4891,1.1191,0.0023363,0.073539,0.0018458
-1.4876,1.1191,0.0023468,0.073702,0.0018544
-1.4861,1.1192,0.0023573,0.073865,0.0018631
-1.4846,1.1193,0.0023679,0.074029,0.0018718
-1.4831,1.1193,0.0023785,0.074193,0.0018805
-1.4816,1.1194,0.0023892,0.074358,0.0018893
-1.4801,1.1195,0.0023999,0.074523,0.001898
-1.4786,1.1196,0.0024106,0.074689,0.0019067
-1.4771,1.1196,0.0024213,0.074855,0.0019155
-1.4756,1.1197,0.0024322,0.075021,0.0019244
-1.4741,1.1198,0.0024431,0.075188,0.0019333
-1.4726,1.1199,0.0024541,0.075355,0.0019422
-1.4711,1.1199,0.0024651,0.075523,0.0019512
-1.4696,1.12,0.0024762,0.075691,0.0019602
-1.4681,1.1201,0.0024873,0.075859,0.0019692
-1.4666,1.1201,0.0024985,0.076027,0.0019784
-1.4651,1.1202,0.0025097,0.076196,0.0019876
-1.4636,1.1203,0.0025211,0.076365,0.0019968
-1.4621,1.1204,0.0025324,0.076535,0.0020061
-1.4606,1.1204,0.0025438,0.076705,0.0020154
-1.4591,1.1205,0.0025553,0.076875,0.0020247
-1.4576,1.1206,0.0025668,0.077045,0.0020341
-1.4561,1.1207,0.0025783,0.077216,0.0020434
-1.4546,1.1207,0.0025899,0.077388,0.0020528
-1.4531,1.1208,0.0026016,0.077559,0.0020623
-1.4516,1.1209,0.0026133,0.077731,0.0020718
-1.4501,1.1209,0.0026251,0.077903,0.0020814
-1.4486,1.121,0.002637,0.078076,0.0020911
-1.4471,1.1211,0.002649,0.078249,0.0021009
-1.4456,1.1212,0.002661,0.078423,0.0021108
-1.4441,1.1212,0.0026731,0.078597,0.0021206
-1.4426,1.1213,0.0026852,0.078771,0.0021305
-1.4411,1.1214,0.0026973,0.078946,0.0021403
-1.4396,1.1215,0.0027095,0.079121,0.0021502
-1.4381,1.1178,0.0027126,0.079029,0.0021532
-1.4366,1.1216,0.0027341,0.079472,0.0021701
-1.4351,1.1217,0.0027465,0.079648,0.0021802
-1.4336,1.1217,0.002759,0.079825,0.0021904
-1.4321,1.1218,0.0027716,0.080002,0.0022006
-1.4306,1.1219,0.0027843,0.08018,0.002211
-1.4291,1.122,0.002797,0.080359,0.0022213
-1.4276,1.122,0.0028099,0.080537,0.0022318
-1.4261,1.1221,0.0028228,0.080717,0.0022423
-1.4246,1.1222,0.0028358,0.080896,0.0022529
-1.4231,1.1223,0.0028489,0.081076,0.0022636
-1.4216,1.1223,0.002862,0.081257,0.0022743
-1.4201,1.1224,0.0028753,0.081437,0.0022851
-1.4186,1.1225,0.0028886,0.081619,0.002296
-1.4171,1.1226,0.0029019,0.0818,0.002307
-1.4156,1.1226,0.0029153,0.081982,0.0023179
-1.4141,1.1227,0.0029288,0.082164,0.0023289
-1.4126,1.1228,0.0029423,0.082347,0.0023399
-1.4111,1.1228,0.0029559,0.08253,0.002351
-1.4096,1.1229,0.0029695,0.082713,0.0023622
-1.4081,1.123,0.0029832,0.082897,0.0023733
-1.4066,1.1231,0.0029969,0.083081,0.0023845
-1.4051,1.1231,0.0030107,0.083265,0.0023958
-1.4036,1.1232,0.0030246,0.08345,0.0024072
-1.4021,1.1233,0.0030386,0.083635,0.0024187
-1.4006,1.1234,0.0030528,0.083822,0.0024304
-1.3991,1.1234,0.0030669,0.084008,0.002442
-1.3976,1.1235,0.0030812,0.084195,0.0024537
-1.3961,1.1236,0.0030955,0.084382,0.0024655
-1.3946,1.1236,0.0031098,0.084569,0.0024773
-1.3931,1.1237,0.0031243,0.084757,0.0024892
-1.3916,1.12,0.0031282,0.08466,0.0024931
-1.3901,1.1239,0.0031534,0.085135,0.0025132
-1.3886,1.1239,0.0031682,0.085324,0.0025255
-1.3871,1.124,0.003183,0.085514,0.0025378
-1.3856,1.1241,0.003198,0.085705,0.0025502
-1.3841,1.1241,0.003213,0.085896,0.0025627
-1.3826,1.1242,0.0032281,0.086087,0.0025753
-1.3811,1.1243,0.0032434,0.08628,0.002588
-1.3796,1.1244,0.0032588,0.086472,0.0026007
-1.3781,1.1244,0.0032743,0.086665,0.0026136
-1.3766,1.1245,0.0032899,0.086859,0.0026265
-1.3751,1.1246,0.0033055,0.087053,0.0026394
-1.3736,1.1247,0.0033212,0.087247,0.0026524
-1.3721,1.1247,0.0033369,0.087442,0.0026654
-1.3706,1.1248,0.0033527,0.087637,0.0026784
-1.3691,1.1249,0.0033686,0.087832,0.0026914
-1.3676,1.1249,0.0033845,0.088027,0.0027045
-1.3661,1.125,0.0034005,0.088223,0.0027176
-1.3646,1.1251,0.0034165,0.08842,0.0027307
-1.3631,1.1252,0.0034326,0.088616,0.0027439
-1.3616,1.1252,0.0034487,0.088813,0.002757
-1.3601,1.1253,0.003465,0.08901,0.0027702
-1.3586,1.1254,0.0034812,0.089208,0.0027835
-1.3571,1.1255,0.0034976,0.089406,0.0027968
-1.3556,1.1255,0.0035141,0.089605,0.0028104
-1.3541,1.1256,0.0035309,0.089805,0.0028242
-1.3526,1.1257,0.0035477,0.090006,0.0028382
-1.3511,1.1257,0.0035647,0.090207,0.0028524
-1.3496,1.1258,0.0035818,0.09041,0.0028667
-1.3481,1.1259,0.0035991,0.090613,0.0028811
-1.3466,1.126,0.0036164,0.090816,0.0028955
-1.3451,1.126,0.0036338,0.091019,0.00291
-1.3436,1.1261,0.0036512,0.091223,0.0029245
-1.3421,1.1262,0.0036688,0.091428,0.0029391
-1.3406,1.1262,0.0036865,0.091633,0.0029538
-1.3391,1.1263,0.0037043,0.091839,0.0029687
-1.3376,1.1264,0.0037223,0.092045,0.0029837
-1.3361,1.1265,0.0037404,0.092252,0.0029989
-1.3346,1.1265,0.0037586,0.092459,0.003014
-1.3331,1.1266,0.0037768,0.092666,0.0030292
-1.3316,1.1267,0.0037951,0.092874,0.0030445
-1.3301,1.1267,0.0038135,0.093083,0.0030598
-1.3286,1.1268,0.003832,0.093291,0.0030752
-1.3271,1.1269,0.0038506,0.0935,0.0030907
-1.3256,1.127,0.0038692,0.09371,0.0031062
-1.3241,1.127,0.003888,0.093919,0.0031217
-1.3226,1.1271,0.0039068,0.094129,0.0031373
-1.3211,1.1272,0.0039257,0.094339,0.0031529
-1.3196,1.1273,0.0039447,0.09455,0.0031686
-1.3181,1.1273,0.0039638,0.094761,0.0031843
-1.3166,1.1274,0.003983,0.094972,0.0032001
-1.3151,1.1275,0.0040023,0.095184,0.003216
-1.3136,1.1275,0.0040217,0.095396,0.003232
-1.3121,1.1276,0.0040412,0.095609,0.0032481
-1.3106,1.1277,0.0040609,0.095823,0.0032643
-1.3091,1.1278,0.0040807,0.096038,0.0032807
-1.3076,1.1278,0.0041008,0.096253,0.0032974
-1.3061,1.1279,0.004121,0.096469,0.0033141
-1.3046,1.128,0.0041413,0.096685,0.0033311
-1.3031,1.128,0.0041618,0.096903,0.0033483
-1.3016,1.1281,0.0041826,0.09712,0.0033657
-1.3001,1.1282,0.0042034,0.097339,0.0033832
-1.2986,1.1283,0.0042244,0.097558,0.0034008
-1.2971,1.1283,0.0042455,0.097777,0.0034185
-1.2956,1.1284,0.0042667,0.097997,0.0034363
-1.2941,1.1285,0.004288,0.098218,0.0034541
-1.2926,1.1286,0.0043094,0.098438,0.003472
-1.2911,1.1286,0.0043308,0.09866,0.00349
-1.2896,1.1287,0.0043523,0.098881,0.003508
-1.2881,1.1288,0.004374,0.099103,0.0035261
-1.2866,1.1288,0.0043957,0.099326,0.0035443
-1.2851,1.1289,0.0044176,0.099549,0.0035626
-1.2836,1.129,0.0044395,0.099772,0.003581
-1.2821,1.1291,0.0044615,0.099996,0.0035994
-1.2806,1.1291,0.0044837,0.10022,0.003618
-1.2791,1.1292,0.004506,0.10045,0.0036366
-1.2776,1.1293,0.0045285,0.10067,0.0036555
-1.2761,1.1293,0.0045511,0.1009,0.0036745
-1.2746,1.1294,0.0045738,0.10112,0.0036936
-1.2731,1.1295,0.0045967,0.10135,0.0037128
-1.2716,1.1296,0.0046198,0.10158,0.0037321
-1.2701,1.1296,0.0046429,0.10181,0.0037515
-1.2686,1.1297,0.0046661,0.10204,0.003771
-1.2671,1.1298,0.0046896,0.10227,0.0037907
-1.2656,1.1298,0.0047134,0.1025,0.0038107
-1.2641,1.1299,0.0047372,0.10273,0.0038309
-1.2626,1.13,0.0047614,0.10296,0.0038512
-1.2611,1.13,0.0047856,0.10319,0.0038717
-1.2596,1.1301,0.00481,0.10342,0.0038923
-1.2581,1.1302,0.0048345,0.10366,0.003913
-1.2566,1.1303,0.0048592,0.10389,0.0039338
-1.2551,1.1303,0.004884,0.10413,0.0039548
-1.2536,1.1304,0.0049089,0.10436,0.0039759
-1.2521,1.1305,0.004934,0.1046,0.003997
-1.2506,1.1305,0.0049592,0.10483,0.0040182
-1.2491,1.1306,0.0049845,0.10507,0.0040395
-1.2476,1.1307,0.00501,0.10531,0.0040609
-1.2461,1.1307,0.0050356,0.10554,0.0040824
-1.2446,1.1308,0.0050613,0.10578,0.004104
-1.2431,1.1309,0.0050872,0.10602,0.0041258
-1.2416,1.131,0.0051134,0.10626,0.0041478
-1.2401,1.131,0.0051396,0.1065,0.0041699
-1.2386,1.1311,0.0051661,0.10674,0.0041923
-1.2371,1.1312,0.0051927,0.10698,0.0042147
-1.2356,1.1312,0.0052195,0.10722,0.0042374
-1.2341,1.1313,0.0052466,0.10747,0.0042603
-1.2326,1.1314,0.0052738,0.10771,0.0042834
-1.2311,1.1314,0.0053011,0.10795,0.0043065
-1.2296,1.1315,0.0053287,0.1082,0.0043299
-1.2281,1.1316,0.0053564,0.10844,0.0043535
-1.2266,1.1317,0.0053843,0.10868,0.0043772
-1.2251,1.1317,0.0054125,0.10893,0.0044013
-1.2236,1.1318,0.0054409,0.10918,0.0044255
-1.2221,1.1319,0.0054694,0.10942,0.0044498
-1.2206,1.1319,0.005498,0.10967,0.0044743
-1.2191,1.132,0.0055267,0.10992,0.0044988
-1.2176,1.1321,0.0055557,0.11016,0.0045235
-1.2161,1.1321,0.0055848,0.11041,0.0045484
-1.2146,1.1322,0.0056141,0.11066,0.0045735
-1.2131,1.1323,0.0056437,0.11091,0.0045987
-1.2116,1.1324,0.0056734,0.11116,0.0046241
-1.2101,1.1324,0.0057033,0.11141,0.0046497
-1.2086,1.1325,0.0057334,0.11166,0.0046754
-1.2071,1.1326,0.0057636,0.11192,0.0047013
-1.2056,1.1326,0.0057941,0.11217,0.0047274
-1.2041,1.1327,0.0058247,0.11242,0.0047536
-1.2026,1.1328,0.0058554,0.11268,0.0047799
-1.2011,1.1328,0.0058864,0.11293,0.0048065
-1.1995,1.1329,0.0059177,0.11319,0.0048333
-1.198,1.133,0.0059493,0.11344,0.0048604
-1.1965,1.133,0.0059811,0.1137,0.0048878
-1.195,1.1331,0.0060132,0.11396,0.0049153
-1.1935,1.1332,0.0060455,0.11422,0.0049429
-1.192,1.1332,0.006078,0.11448,0.0049707
-1.1905,1.1333,0.0061107,0.11474,0.0049986
-1.189,1.1334,0.0061435,0.115,0.0050268
-1.1875,1.1334,0.0061767,0.11526,0.0050552
-1.186,1.1335,0.0062101,0.11552,0.0050841
-1.1845,1.1336,0.0062437,0.11578,0.005113
-1.183,1.1336,0.0062775,0.11604,0.0051421
-1.1815,1.1337,0.0063116,0.1163,0.0051713
-1.18,1.1338,0.0063458,0.11657,0.0052007
-1.1785,1.1338,0.0063802,0.11683,0.0052303
-1.177,1.1339,0.006415,0.1171,0.00526
-1.1755,1.134,0.0064498,0.11736,0.0052899
-1.174,1.134,0.0064849,0.11763,0.0053202
-1.1725,1.1341,0.0065202,0.1179,0.0053506
-1.171,1.1342,0.0065557,0.11817,0.0053813
-1.1695,1.1342,0.0065916,0.11844,0.0054123
-1.168,1.1343,0.0066275,0.11871,0.0054432
-1.1665,1.1344,0.0066637,0.11898,0.0054743
-1.165,1.1344,0.0067001,0.11925,0.0055057
-1.1635,1.1345,0.0067367,0.11952,0.0055373
-1.162,1.1346,0.0067735,0.11979,0.0055691
-1.1605,1.1346,0.0068108,0.12006,0.0056013
-1.159,1.1347,0.0068483,0.12034,0.0056336
-1.1575,1.1348,0.0068861,0.12061,0.0056663
-1.156,1.1348,0.0069242,0.12088,0.0056994
-1.1545,1.1349,0.0069625,0.12116,0.0057327
-1.153,1.135,0.0070011,0.12144,0.0057665
-1.1515,1.135,0.0070403,0.12171,0.0058007
-1.15,1.1351,0.0070799,0.12199,0.0058354
-1.1485,1.1351,0.00712,0.12227,0.0058705
-1.147,1.1352,0.0071605,0.12255,0.0059058
-1.1455,1.1353,0.0072014,0.12283,0.0059413
-1.144,1.1353,0.0072424,0.12311,0.0059769
-1.1425,1.1354,0.0072838,0.1234,0.0060129
-1.141,1.1355,0.0073255,0.12368,0.006049
-1.1395,1.1355,0.0073677,0.12396,0.0060852
-1.138,1.1356,0.00741,0.12425,0.0061215
-1.1365,1.1357,0.0074527,0.12453,0.0061582
-1.135,1.1357,0.0074957,0.12482,0.0061951
-1.1335,1.1358,0.0075394,0.1251,0.0062323
-1.132,1.1358,0.0075835,0.12539,0.0062697
-1.1305,1.1359,0.0076278,0.12567,0.0063073
-1.129,1.136,0.0076723,0.12596,0.0063449
-1.1275,1.136,0.0077172,0.12625,0.0063829
-1.126,1.1361,0.0077628,0.12654,0.0064212
-1.1245,1.1362,0.0078088,0.12683,0.0064597
-1.123,1.1362,0.007855,0.12712,0.0064986
-1.1215,1.1363,0.0079015,0.12741,0.0065378
-1.12,1.1363,0.0079483,0.12771,0.006577
-1.1185,1.1364,0.007996,0.128,0.0066166
-1.117,1.1365,0.0080436,0.12829,0.0066566
-1.1155,1.1365,0.0080919,0.12859,0.006697
-1.114,1.1366,0.008141,0.12889,0.0067383
-1.1125,1.1367,0.0081903,0.12918,0.0067801
-1.111,1.1367,0.0082406,0.12948,0.0068222
-1.1095,1.1368,0.0082912,0.12978,0.0068649
-1.108,1.1368,0.0083417,0.13008,0.006908
-1.1065,1.1369,0.0083923,0.13038,0.0069515
-1.105,1.137,0.0084435,0.13068,0.0069953
-1.1035,1.137,0.0084944,0.13098,0.0070395
-1.102,1.1371,0.0085461,0.13129,0.0070841
-1.1005,1.1371,0.0085987,0.13159,0.0071287
-1.099,1.1372,0.0086506,0.1319,0.0071736
-1.0975,1.1373,0.0087027,0.1322,0.0072187
-1.096,1.1373,0.0087553,0.13251,0.0072637
-1.0945,1.1374,0.0088077,0.13281,0.0073093
-1.093,1.1374,0.0088603,0.13312,0.0073551
-1.0915,1.1375,0.0089133,0.13343,0.007401
-1.09,1.1375,0.0089666,0.13373,0.0074471
-1.0885,1.1376,0.0090202,0.13404,0.0074934
-1.087,1.1377,0.0090744,0.13435,0.00754
-1.0855,1.1377,0.0091286,0.13466,0.007587
-1.084,1.1378,0.0091833,0.13497,0.0076342
-1.0825,1.1378,0.0092384,0.13528,0.0076816
-1.081,1.1379,0.0092941,0.1356,0.0077297
-1.0795,1.1379,0.0093509,0.13591,0.0077787
-1.078,1.138,0.0094086,0.13623,0.0078292
-1.0765,1.138,0.0094667,0.13654,0.0078801
-1.075,1.1381,0.0095255,0.13686,0.0079316
-1.0735,1.1381,0.0095846,0.13718,0.0079837
-1.072,1.1382,0.0096442,0.13749,0.0080358
-1.0705,1.1382,0.0097048,0.13781,0.0080881
-1.069,1.1383,0.0097662,0.13813,0.0081407
-1.0675,1.1383,0.0098278,0.13846,0.0081935
-1.066,1.1384,0.0098902,0.13878,0.0082468
-1.0645,1.1384,0.0099535,0.1391,0.0083002
-1.063,1.1385,0.010017,0.13943,0.0083539
-1.0615,1.1385,0.010081,0.13975,0.008408
-1.06,1.1386,0.010146,0.14008,0.0084625
-1.0585,1.1386,0.010211,0.14041,0.008517
-1.057,1.1387,0.010277,0.14073,0.0085723
-1.0555,1.1387,0.010343,0.14106,0.0086278
-1.054,1.1387,0.010409,0.14139,0.0086836
-1.0525,1.1388,0.010476,0.14172,0.0087396
-1.051,1.1388,0.010543,0.14206,0.008796
-1.0495,1.1389,0.010611,0.14239,0.0088528
-1.048,1.1389,0.010678,0.14272,0.0089105
-1.0465,1.139,0.010746,0.14306,0.0089696
-1.045,1.139,0.010816,0.14339,0.0090297
-1.0435,1.1391,0.010888,0.14373,0.0090902
-1.042,1.1391,0.010961,0.14407,0.0091505
-1.0405,1.1392,0.011033,0.1444,0.0092114
-1.039,1.1392,0.011106,0.14474,0.0092728
-1.0375,1.1392,0.01118,0.14508,0.0093348
-1.036,1.1393,0.011254,0.14542,0.0093969
-1.0345,1.1393,0.011328,0.14576,0.0094595
-1.033,1.1394,0.011403,0.1461,0.0095227
-1.0315,1.1394,0.011479,0.14644,0.0095869
-1.03,1.1395,0.011555,0.14679,0.0096521
-1.0285,1.1395,0.011633,0.14713,0.0097185
-1.027,1.1396,0.011711,0.14748,0.0097858
-1.0255,1.1396,0.01179,0.14782,0.0098539
-1.024,1.1396,0.01187,0.14817,0.0099221
-1.0225,1.1397,0.011951,0.14852,0.0099907
-1.021,1.1397,0.012033,0.14887,0.01006
-1.0195,1.1398,0.012115,0.14923,0.010129
-1.018,1.1398,0.012198,0.14958,0.0102
-1.0165,1.1399,0.012282,0.14993,0.01027
-1.015,1.1399,0.012366,0.15028,0.010342
-1.0135,1.1399,0.012451,0.15064,0.010414
-1.012,1.14,0.012537,0.15099,0.010487
-1.0105,1.14,0.012623,0.15135,0.01056
-1.009,1.1401,0.012709,0.15171,0.010633
-1.0075,1.1401,0.012796,0.15206,0.010707
-1.006,1.1401,0.012884,0.15242,0.010782
-1.0045,1.1402,0.012973,0.15278,0.010858
-1.003,1.1402,0.013064,0.15314,0.010935
-1.0015,1.1403,0.013155,0.1535,0.011012
-1,1.1403,0.013249,0.15386,0.011091
-0.9985,1.1403,0.013345,0.15423,0.01117
-0.997,1.1404,0.01344,0.15459,0.011249
-0.9955,1.1404,0.013536,0.15496,0.01133
-0.994,1.1404,0.013633,0.15533,0.011411
-0.9925,1.1405,0.01373,0.1557,0.011493
-0.991,1.1405,0.013828,0.15607,0.011576
-0.9895,1.1405,0.013928,0.15645,0.01166
-0.988,1.1405,0.014029,0.15682,0.011743
-0.9865,1.1406,0.014132,0.1572,0.011828
-0.985,1.1406,0.014235,0.15757,0.011913
-0.9835,1.1406,0.014338,0.15795,0.011998
-0.982,1.1407,0.014443,0.15833,0.012082
-0.9805,1.1407,0.014548,0.15871,0.012167
-0.97899,1.1407,0.014652,0.15909,0.012253
-0.97749,1.1407,0.014758,0.15947,0.012338
-0.97599,1.1408,0.014865,0.15985,0.012423
-0.97449,1.1408,0.014972,0.16023,0.012509
-0.97299,1.1408,0.01508,0.16061,0.012597
-0.97149,1.1408,0.01519,0.161,0.012685
-0.96999,1.1408,0.0153,0.16138,0.012774
-0.96849,1.1409,0.015411,0.16177,0.012865
-0.96699,1.1409,0.015523,0.16216,0.012957
-0.96549,1.1409,0.015639,0.16255,0.01305
-0.96399,1.1409,0.015757,0.16294,0.013144
-0.96249,1.1409,0.015877,0.16333,0.013239
-0.96099,1.1409,0.015999,0.16373,0.013334
-0.95949,1.141,0.016122,0.16413,0.01343
-0.95799,1.141,0.016247,0.16452,0.013527
-0.95649,1.141,0.016373,0.16492,0.013623
-0.95499,1.141,0.0165,0.16533,0.013721
-0.95349,1.141,0.016629,0.16573,0.013819
-0.95199,1.141,0.016759,0.16613,0.013918
-0.95049,1.141,0.016891,0.16654,0.014017
-0.94899,1.141,0.017024,0.16695,0.014115
-0.94749,1.1411,0.017161,0.16736,0.014214
-0.94599,1.1411,0.017297,0.16777,0.014314
-0.94449,1.1411,0.017434,0.16818,0.014413
-0.94299,1.1411,0.017573,0.16859,0.014512
-0.94149,1.1411,0.017712,0.16901,0.014613
-0.93998,1.1411,0.017853,0.16942,0.014714
-0.93848,1.1411,0.017995,0.16984,0.014816
-0.93698,1.1411,0.018139,0.17026,0.014919
-0.93548,1.1411,0.018285,0.17068,0.015021
-0.93398,1.1411,0.018431,0.1711,0.015123
-0.93248,1.1411,0.018579,0.17152,0.015228
-0.93098,1.1411,0.01873,0.17194,0.015335
-0.92948,1.1411,0.018884,0.17237,0.015441
-0.92798,1.1411,0.019041,0.17279,0.015549
-0.92648,1.1411,0.019202,0.17322,0.015657
-0.92498,1.1411,0.019364,0.17365,0.015767
-0.92348,1.1411,0.01953,0.17409,0.015877
-0.92198,1.141,0.019696,0.17452,0.01599
-0.92048,1.141,0.019866,0.17496,0.016103
-0.91898,1.141,0.020036,0.17539,0.016217
-0.91748,1.141,0.020208,0.17583,0.016331
-0.91598,1.141,0.020381,0.17627,0.016446
-0.91448,1.1409,0.020558,0.17671,0.016562
-0.91298,1.1409,0.020733,0.17715,0.016677
-0.91148,1.1409,0.020911,0.17759,0.016793
-0.90998,1.1408,0.021091,0.17803,0.016909
-0.90848,1.1408,0.021273,0.17847,0.017027
-0.90698,1.1408,0.021457,0.17892,0.017147
-0.90548,1.1407,0.021642,0.17937,0.017269
-0.90398,1.1407,0.021829,0.17982,0.017392
-0.90248,1.1406,0.022019,0.18027,0.017516
-0.90098,1.1406,0.022209,0.18072,0.017641
-0.89947,1.1405,0.022402,0.18118,0.017767
-0.89797,1.1405,0.022598,0.18164,0.017894
-0.89647,1.1404,0.022795,0.1821,0.018023
-0.89497,1.1404,0.022996,0.18256,0.018152
-0.89347,1.1403,0.023201,0.18303,0.018282
-0.89197,1.1403,0.023408,0.18349,0.018413
-0.89047,1.1402,0.02362,0.18396,0.018545
-0.88897,1.1401,0.023833,0.18443,0.01868
-0.88747,1.1401,0.024051,0.18491,0.018814
-0.88597,1.14,0.024273,0.18539,0.01895
-0.88447,1.1399,0.024496,0.18587,0.019086
-0.88297,1.1399,0.024722,0.18635,0.019223
-0.88147,1.1398,0.024949,0.18683,0.019361
-0.87997,1.1397,0.025179,0.18731,0.0195
-0.87847,1.1397,0.02541,0.18779,0.019638
-0.87697,1.1396,0.025645,0.18828,0.019779
-0.87547,1.1395,0.025883,0.18876,0.01992
-0.87397,1.1394,0.026125,0.18925,0.020061
-0.87247,1.1393,0.02637,0.18974,0.020203
-0.87097,1.1392,0.026618,0.19023,0.020347
-0.86947,1.1391,0.026866,0.19072,0.020491
-0.86797,1.139,0.02712,0.19121,0.020636
-0.86647,1.139,0.027379,0.19171,0.020784
-0.86497,1.1389,0.02764,0.19221,0.020936
-0.86347,1.1388,0.027909,0.19271,0.021088
-0.86197,1.1387,0.028181,0.19321,0.021242
-0.86047,1.1386,0.028459,0.19372,0.021399
-0.85896,1.1384,0.028742,0.19422,0.021559
-0.85746,1.1383,0.029026,0.19473,0.021721
-0.85596,1.1382,0.029314,0.19524,0.021884
-0.85446,1.1381,0.029603,0.19575,0.022049
-0.85296,1.138,0.029892,0.19627,0.022217
-0.85146,1.1378,0.030186,0.19678,0.022385
-0.84996,1.1377,0.030482,0.1973,0.022557
-0.84846,1.1376,0.030783,0.19782,0.022729
-0.84696,1.1374,0.03109,0.19834,0.022903
-0.84546,1.1373,0.031401,0.19887,0.023078
-0.84396,1.1372,0.031717,0.19939,0.023256
-0.84246,1.137,0.032036,0.19992,0.023434
-0.84096,1.1368,0.032357,0.20045,0.023614
-0.83946,1.1367,0.032683,0.20098,0.023794
-0.83796,1.1365,0.033016,0.20151,0.023977
-0.83646,1.1363,0.033352,0.20204,0.024159
-0.83496,1.1362,0.03369,0.20258,0.024344
-0.83346,1.136,0.03403,0.20311,0.02453
-0.83196,1.1358,0.034375,0.20365,0.024717
-0.83046,1.1356,0.034726,0.20419,0.024904
-0.82896,1.1316,0.034977,0.20403,0.025016
-0.82746,1.1352,0.035432,0.20527,0.025287
-0.82596,1.135,0.03579,0.20581,0.025477
-0.82446,1.1348,0.036155,0.20636,0.02567
-0.82296,1.1346,0.036529,0.20691,0.025865
-0.82146,1.1343,0.036912,0.20746,0.026063
-0.81995,1.1341,0.037296,0.20802,0.026261
-0.81845,1.1338,0.03769,0.20858,0.026463
-0.81695,1.1336,0.038092,0.20915,0.026667
-0.81545,1.1333,0.038501,0.20972,0.026871
-0.81395,1.1331,0.038909,0.21029,0.027078
-0.81245,1.1328,0.039316,0.21086,0.027289
-0.81095,1.1325,0.039722,0.21143,0.027501
-0.80945,1.1322,0.040124,0.21201,0.027715
-0.80795,1.132,0.040528,0.21259,0.027932
-0.80645,1.1317,0.040929,0.21316,0.028151
-0.80495,1.1314,0.041333,0.21374,0.028371
-0.80345,1.1311,0.041744,0.21433,0.028592
-0.80195,1.1308,0.042161,0.21491,0.028813
-0.80045,1.1305,0.042578,0.2155,0.029036
-0.79895,1.1302,0.043002,0.21608,0.029261
-0.79745,1.1299,0.043429,0.21667,0.029492
-0.79595,1.1296,0.043865,0.21726,0.029726
-0.79445,1.1292,0.044314,0.21786,0.029962
-0.79295,1.1289,0.044765,0.21846,0.0302
-0.79145,1.1285,0.045227,0.21905,0.030441
-0.78995,1.1282,0.045697,0.21965,0.030685
-0.78845,1.1278,0.046164,0.22025,0.03093
-0.78695,1.1274,0.046631,0.22086,0.031174
-0.78545,1.1271,0.047101,0.22146,0.031421
-0.78395,1.1267,0.047578,0.22207,0.031669
-0.78245,1.1263,0.048061,0.22269,0.031917
-0.78095,1.1259,0.048547,0.22331,0.032167
-0.77944,1.1255,0.049033,0.22393,0.032422
-0.77794,1.1251,0.049525,0.22455,0.032678
-0.77644,1.1247,0.050024,0.22517,0.032936
-0.77494,1.1242,0.05053,0.2258,0.033201
-0.77344,1.1238,0.051046,0.22643,0.033469
-0.77194,1.1233,0.051575,0.22707,0.03374
-0.77044,1.1228,0.052107,0.2277,0.034014
-0.76894,1.1224,0.052645,0.22835,0.034291
-0.76744,1.1219,0.053179,0.22899,0.034571
-0.76594,1.1214,0.05372,0.22963,0.034847
-0.76444,1.1209,0.054261,0.23028,0.035127
-0.76294,1.1204,0.054808,0.23093,0.035413
-0.76144,1.1198,0.055358,0.23158,0.0357
-0.75994,1.1193,0.055918,0.23223,0.035992
-0.75844,1.1188,0.05648,0.23288,0.036287
-0.75694,1.1182,0.057046,0.23354,0.036585
-0.75544,1.1177,0.05762,0.23419,0.036883
-0.75394,1.1171,0.0582,0.23485,0.037183
-0.75244,1.1165,0.058787,0.23551,0.037489
-0.75094,1.1159,0.059382,0.23617,0.037801
-0.74944,1.1153,0.059982,0.23684,0.038115
-0.74794,1.1147,0.060591,0.2375,0.03843
-0.74644,1.1141,0.061199,0.23818,0.038746
-0.74494,1.1134,0.061814,0.23885,0.039066
-0.74344,1.1128,0.062438,0.23953,0.03939
-0.74194,1.1121,0.063067,0.2402,0.039718
-0.74044,1.1114,0.063707,0.24088,0.040049
-0.73893,1.1107,0.064361,0.24157,0.040381
-0.73743,1.11,0.065019,0.24226,0.040719
-0.73593,1.1093,0.065683,0.24295,0.041059
-0.73443,1.1086,0.066351,0.24364,0.041406
-0.73293,1.1078,0.06703,0.24433,0.04176
-0.73143,1.107,0.06773,0.24502,0.042117
-0.72993,1.1062,0.068426,0.24572,0.042479
-0.72843,1.1054,0.069126,0.24642,0.042843
-0.72693,1.1046,0.069829,0.24712,0.04321
-0.72543,1.1038,0.070531,0.24783,0.043582
-0.72393,1.103,0.071239,0.24854,0.043959
-0.72243,1.1021,0.071961,0.24924,0.044338
-0.72093,1.1012,0.072686,0.24996,0.044721
-0.71943,1.1004,0.073416,0.25067,0.045107
-0.71793,1.0995,0.074166,0.25138,0.045498
-0.71643,1.0985,0.074927,0.2521,0.045891
-0.71493,1.0976,0.075699,0.25282,0.046288
-0.71343,1.0966,0.076471,0.25354,0.04669
-0.71193,1.0956,0.077251,0.25427,0.047092
-0.71043,1.0946,0.078034,0.255,0.047495
-0.70893,1.0936,0.078826,0.25573,0.047904
-0.70743,1.0926,0.079631,0.25646,0.04832
-0.70593,1.0915,0.080456,0.25719,0.048741
-0.70443,1.0904,0.081294,0.25793,0.049168
-0.70293,1.0893,0.082153,0.25866,0.049599
-0.70143,1.0881,0.083023,0.25941,0.050034
-0.69992,1.0869,0.083905,0.26015,0.050469
-0.69842,1.0857,0.084796,0.26089,0.050911
-0.69692,1.0845,0.085692,0.26164,0.05136
-0.69542,1.0832,0.086606,0.26238,0.051813
-0.69392,1.0819,0.087531,0.26313,0.052274
-0.69242,1.0806,0.088467,0.26388,0.052738
-0.69092,1.0793,0.089411,0.26462,0.053213
-0.68942,1.0779,0.090379,0.26537,0.053687
-0.68792,1.0765,0.091346,0.26611,0.054175
-0.68642,1.0751,0.092322,0.26685,0.054668
-0.68492,1.0737,0.093298,0.26759,0.055172
-0.68342,1.0722,0.094291,0.26834,0.055682
-0.68192,1.0707,0.095302,0.26908,0.056195
-0.68042,1.0691,0.096373,0.26982,0.05672
-0.67892,1.0675,0.097443,0.27056,0.057246
-0.67742,1.0659,0.098519,0.27131,0.05778
-0.67592,1.0642,0.09961,0.27205,0.058317
-0.67442,1.0625,0.10072,0.27279,0.058862
-0.67292,1.0608,0.10183,0.27354,0.059406
-0.67142,1.0591,0.10295,0.27428,0.059953
-0.66992,1.0573,0.10407,0.27502,0.060506
-0.66842,1.0555,0.10518,0.27576,0.061068
-0.66692,1.0537,0.1063,0.2765,0.061638
-0.66542,1.0519,0.10741,0.27723,0.062212
-0.66392,1.05,0.10854,0.27797,0.062795
-0.66242,1.0481,0.10967,0.27869,0.063379
-0.66092,1.0462,0.1108,0.27942,0.063974
-0.65941,1.0442,0.11194,0.28014,0.06458
-0.65791,1.0423,0.11307,0.28086,0.065196
-0.65641,1.0402,0.11419,0.28158,0.065824
-0.65491,1.0382,0.11532,0.2823,0.066452
-0.65341,1.0361,0.11645,0.28301,0.067089
-0.65191,1.034,0.1176,0.28372,0.067732
-0.65041,1.0319,0.11875,0.28443,0.068374
-0.64891,1.0298,0.1199,0.28514,0.069024
-0.64741,1.0276,0.12105,0.28584,0.069682
-0.64591,1.0254,0.12221,0.28654,0.07035
-0.64441,1.0231,0.12338,0.28723,0.071033
-0.64291,1.0207,0.12458,0.28791,0.071734
-0.64141,1.0183,0.12575,0.28858,0.072448
-0.63991,1.0159,0.12693,0.28925,0.07316
-0.63841,1.0134,0.12812,0.28992,0.073884
-0.63691,1.011,0.12929,0.29058,0.074612
-0.63541,1.0085,0.13048,0.29124,0.075345
-0.63391,1.0059,0.13168,0.29189,0.076094
-0.63241,1.0033,0.13288,0.29253,0.076857
-0.63091,1.0006,0.13411,0.29316,0.07762
-0.62941,0.99797,0.13533,0.29379,0.078399
-0.62791,0.99527,0.13655,0.29441,0.079186
-0.62641,0.99254,0.13777,0.29503,0.079973
-0.62491,0.98978,0.13898,0.29564,0.080769
-0.62341,0.98698,0.14021,0.29624,0.081581
-0.62191,0.98414,0.14142,0.29684,0.082407
-0.62041,0.98125,0.14264,0.29741,0.083253
-0.6189,0.97833,0.14386,0.29798,0.084117
-0.6174,0.97538,0.14507,0.29854,0.084989
-0.6159,0.9724,0.14626,0.29909,0.085867
-0.6144,0.96941,0.14746,0.29965,0.086747
-0.6129,0.9664,0.14863,0.30019,0.087638
-0.6114,0.96336,0.1498,0.30073,0.088536
-0.6099,0.96028,0.15096,0.30126,0.089444
-0.6084,0.95718,0.15216,0.30178,0.09036
-0.6069,0.95404,0.15333,0.30229,0.091292
-0.6054,0.9509,0.15447,0.30279,0.092226
-0.6039,0.94774,0.15564,0.30328,0.093169
-0.6024,0.94455,0.1568,0.30376,0.094124
-0.6009,0.94135,0.15794,0.30423,0.095081
-0.5994,0.93813,0.15909,0.3047,0.096045
-0.5979,0.93488,0.16025,0.30516,0.097013
-0.5964,0.93161,0.16138,0.30561,0.097988
-0.5949,0.9283,0.1625,0.30604,0.09898
-0.5934,0.92497,0.16363,0.30646,0.099979
-0.5919,0.92161,0.16475,0.30687,0.10098
-0.5904,0.91824,0.16585,0.30729,0.10199
-0.5889,0.91485,0.16694,0.30769,0.10299
-0.5874,0.91144,0.16802,0.30809,0.10401
-0.5859,0.90799,0.1691,0.30847,0.10505
-0.5844,0.90449,0.17021,0.30884,0.1061
-0.5829,0.90087,0.17136,0.30915,0.10718
-0.5814,0.89721,0.17252,0.30945,0.10826
-0.57989,0.89354,0.17366,0.30974,0.10935
-0.57839,0.88986,0.1748,0.31002,0.11044
-0.57689,0.88617,0.17589,0.31029,0.11155
-0.57539,0.88246,0.17696,0.31055,0.11267
-0.57389,0.87873,0.17806,0.31079,0.11379
-0.57239,0.87499,0.17914,0.31102,0.11492
-0.57089,0.87123,0.18022,0.31124,0.11605
-0.56939,0.86743,0.18133,0.31144,0.11718
-0.56789,0.86362,0.18242,0.31164,0.11832
-0.56639,0.8598,0.18351,0.31182,0.11946
-0.56489,0.85596,0.1846,0.31199,0.12062
-0.56339,0.85211,0.18567,0.31214,0.1218
-0.56189,0.84823,0.18674,0.31229,0.12296
-0.56039,0.84433,0.1878,0.31242,0.12414
-0.55889,0.84043,0.18885,0.31254,0.12532
-0.55739,0.83652,0.18988,0.31265,0.12651
-0.55589,0.83262,0.19088,0.31276,0.12769
-0.55439,0.82873,0.19185,0.31287,0.12888
-0.55289,0.82483,0.19281,0.31297,0.13007
-0.55139,0.82094,0.19375,0.31305,0.13128
-0.54989,0.81705,0.19467,0.31312,0.13249
-0.54839,0.81316,0.19558,0.31318,0.1337
-0.54689,0.80924,0.19648,0.31321,0.13493
-0.54539,0.80529,0.19741,0.31321,0.13617
-0.54389,0.80133,0.19832,0.3132,0.13744
-0.54239,0.79736,0.19926,0.31317,0.13871
-0.54089,0.79339,0.20018,0.31312,0.13998
-0.53938,0.78942,0.20109,0.31306,0.14126
-0.53788,0.78543,0.20201,0.31298,0.14254
-0.53638,0.78142,0.20291,0.31289,0.14384
-0.53488,0.77739,0.20382,0.31279,0.14513
-0.53338,0.77334,0.20477,0.31267,0.14644
-0.53188,0.7693,0.2057,0.31255,0.14774
-0.53038,0.76527,0.20661,0.31243,0.14904
-0.52888,0.76125,0.20749,0.3123,0.15035
-0.52738,0.75723,0.20835,0.31217,0.15165
-0.52588,0.75323,0.20919,0.31204,0.15296
-0.52438,0.74922,0.21003,0.3119,0.15426
-0.52288,0.74522,0.21085,0.31175,0.15556
-0.52138,0.74123,0.21166,0.31159,0.15687
-0.51988,0.73724,0.21245,0.31142,0.15818
-0.51838,0.73326,0.21323,0.31124,0.15949
-0.51688,0.72927,0.21398,0.31105,0.16079
-0.51538,0.72529,0.21472,0.31086,0.1621
-0.51388,0.72132,0.21544,0.31066,0.16341
-0.51238,0.71734,0.21614,0.31046,0.16473
-0.51088,0.71336,0.21683,0.31025,0.16603
-0.50938,0.70938,0.21753,0.31002,0.16736
-0.50788,0.70541,0.21822,0.30978,0.16868
-0.50638,0.70144,0.21894,0.30951,0.17002
-0.50488,0.69748,0.21965,0.30923,0.17138
-0.50338,0.69351,0.22036,0.30894,0.17272
-0.50188,0.68958,0.22106,0.30863,0.17407
-0.50038,0.68567,0.22174,0.30831,0.17542
-0.49887,0.68176,0.22239,0.30799,0.17677
-0.49737,0.67786,0.22304,0.30766,0.17812
-0.49587,0.67396,0.22367,0.30732,0.17947
-0.49437,0.67006,0.22427,0.30697,0.18083
-0.49287,0.66617,0.22489,0.30662,0.18218
-0.49137,0.66228,0.22548,0.30625,0.18352
-0.48987,0.65838,0.22605,0.30587,0.18487
-0.48837,0.65451,0.2266,0.30549,0.18622
-0.48687,0.65064,0.22714,0.3051,0.18758
-0.48537,0.64678,0.22768,0.30471,0.18896
-0.48387,0.64292,0.22819,0.3043,0.19033
-0.48237,0.63906,0.22871,0.30389,0.19171
-0.48087,0.63522,0.22922,0.30347,0.19308
-0.47937,0.63138,0.22969,0.30305,0.19445
-0.47787,0.62757,0.23011,0.30262,0.19582
-0.47637,0.62379,0.23052,0.30218,0.1972
-0.47487,0.62003,0.23095,0.30173,0.19859
-0.47337,0.61627,0.23136,0.30129,0.19997
-0.47187,0.61252,0.23177,0.30085,0.20136
-0.47037,0.60876,0.23217,0.30041,0.20275
-0.46887,0.60502,0.23258,0.29995,0.20413
-0.46737,0.60129,0.23299,0.2995,0.20553
-0.46587,0.59756,0.23339,0.29904,0.20692
-0.46437,0.59385,0.23378,0.29856,0.2083
-0.46287,0.59015,0.23417,0.29808,0.20971
-0.46137,0.58646,0.23452,0.29758,0.21111
-0.45986,0.58277,0.23486,0.29708,0.21251
-0.45836,0.5791,0.23519,0.29659,0.21391
-0.45686,0.57543,0.2355,0.29609,0.2153
-0.45536,0.57178,0.2358,0.29558,0.21668
-0.45386,0.56816,0.23611,0.29507,0.21807
-0.45236,0.56456,0.2364,0.29455,0.21945
-0.45086,0.56096,0.23668,0.29403,0.22084
-0.44936,0.55739,0.23694,0.2935,0.22221
-0.44786,0.55382,0.2372,0.29297,0.2236
-0.44636,0.55026,0.23745,0.29243,0.22497
-0.44486,0.54672,0.2377,0.29189,0.22636
-0.44336,0.54319,0.23794,0.29133,0.22775
-0.44186,0.53967,0.23817,0.29078,0.22913
-0.44036,0.53616,0.23838,0.29021,0.2305
-0.43886,0.53266,0.23858,0.28965,0.23187
-0.43736,0.52916,0.23877,0.28908,0.23323
-0.43586,0.52568,0.23895,0.28852,0.2346
-0.43436,0.52221,0.23913,0.28796,0.23595
-0.43286,0.51873,0.23931,0.2874,0.2373
-0.43136,0.51526,0.23948,0.28683,0.23864
-0.42986,0.5118,0.23963,0.28626,0.23993
-0.42836,0.50834,0.23979,0.28568,0.24125
-0.42686,0.50489,0.23993,0.28507,0.24259
-0.42536,0.50144,0.24007,0.28445,0.2439
-0.42386,0.498,0.2402,0.28381,0.24521
-0.42236,0.49457,0.24032,0.28317,0.24651
-0.42086,0.49114,0.24044,0.28254,0.2478
-0.41935,0.48772,0.24053,0.28191,0.24908
-0.41785,0.48431,0.24061,0.28128,0.25037
-0.41635,0.48091,0.2407,0.28066,0.25166
-0.41485,0.47752,0.24078,0.28003,0.25295
-0.41335,0.47414,0.24086,0.2794,0.25425
-0.41185,0.47077,0.24095,0.27877,0.25555
-0.41035,0.46741,0.24104,0.27811,0.25684
-0.40885,0.46405,0.24112,0.27746,0.25812
-0.40735,0.46071,0.24119,0.27681,0.25938
-0.40585,0.45737,0.24127,0.27615,0.26066
-0.40435,0.45403,0.24132,0.27549,0.26193
-0.40285,0.4507,0.24137,0.27482,0.2632
-0.40135,0.44737,0.24142,0.27415,0.26446
-0.39985,0.44405,0.24148,0.27347,0.26572
-0.39835,0.44074,0.24154,0.27279,0.26698
-0.39685,0.43742,0.2416,0.27209,0.26823
-0.39535,0.43412,0.24168,0.27139,0.26947
-0.39385,0.43082,0.24174,0.27069,0.2707
-0.39235,0.42752,0.24181,0.26998,0.27192
-0.39085,0.42423,0.24187,0.26927,0.27312
-0.38935,0.42094,0.24192,0.26856,0.27431
-0.38785,0.41764,0.24197,0.26785,0.27551
-0.38635,0.41436,0.24202,0.26713,0.27669
-0.38485,0.41107,0.24206,0.26641,0.27787
-0.38335,0.40779,0.2421,0.26569,0.27904
-0.38185,0.40451,0.24215,0.26496,0.28023
-0.38035,0.40123,0.24219,0.26423,0.2814
-0.37884,0.39795,0.24223,0.2635,0.28257
-0.37734,0.39469,0.24226,0.26277,0.28372
-0.37584,0.39143,0.24228,0.26204,0.28487
-0.37434,0.38817,0.24229,0.26132,0.286
-0.37284,0.38491,0.24231,0.26061,0.28712
-0.37134,0.38165,0.24232,0.2599,0.28822
-0.36984,0.37841,0.24232,0.25919,0.28932
-0.36834,0.37517,0.24234,0.25848,0.2904
-0.36684,0.37193,0.24235,0.25776,0.29147
-0.36534,0.36869,0.24236,0.25705,0.29253
-0.36384,0.36546,0.24236,0.25632,0.29359
-0.36234,0.36222,0.24236,0.25559,0.29464
-0.36084,0.35899,0.24236,0.25486,0.29569
-0.35934,0.35575,0.24234,0.25413,0.29674
-0.35784,0.3525,0.24234,0.25339,0.29779
-0.35634,0.34926,0.24235,0.25264,0.29885
-0.35484,0.34601,0.24236,0.25189,0.29991
-0.35334,0.34276,0.24237,0.25112,0.30096
-0.35184,0.33951,0.24241,0.25035,0.30201
-0.35034,0.33626,0.24245,0.24956,0.30305
-0.34884,0.333,0.24249,0.24878,0.30407
-0.34734,0.32975,0.24249,0.24799,0.30506
-0.34584,0.32651,0.24249,0.24719,0.30605
-0.34434,0.32326,0.2425,0.24639,0.30702
-0.34284,0.32003,0.2425,0.24559,0.30801
-0.34134,0.31679,0.24249,0.24478,0.30901
-0.33983,0.31356,0.24247,0.24397,0.30999
-0.33833,0.31034,0.24243,0.24316,0.31095
-0.33683,0.30713,0.2424,0.24234,0.31191
-0.33533,0.30393,0.24236,0.24153,0.31286
-0.33383,0.30074,0.2423,0.24071,0.3138
-0.33233,0.29756,0.24223,0.2399,0.31474
-0.33083,0.29442,0.24215,0.2391,0.31567
-0.32933,0.29129,0.24207,0.2383,0.31659
-0.32783,0.28815,0.24196,0.23749,0.31752
-0.32633,0.28502,0.24184,0.23668,0.31843
-0.32483,0.28189,0.24173,0.23586,0.31933
-0.32333,0.27876,0.24159,0.23505,0.32025
-0.32183,0.27563,0.24144,0.23422,0.32116
-0.32033,0.27251,0.24128,0.23339,0.32206
-0.31883,0.2694,0.24112,0.23255,0.32297
-0.31733,0.2663,0.24095,0.23172,0.32387
-0.31583,0.26321,0.24077,0.23089,0.32477
-0.31433,0.26012,0.24058,0.23004,0.32565
-0.31283,0.25705,0.24039,0.2292,0.32655
-0.31133,0.25397,0.24021,0.22836,0.32744
-0.30983,0.25091,0.24002,0.22751,0.32832
-0.30833,0.24786,0.23985,0.22666,0.32918
-0.30683,0.24481,0.23966,0.2258,0.33005
-0.30533,0.24177,0.23947,0.22494,0.3309
-0.30383,0.23873,0.23927,0.22409,0.33174
-0.30233,0.23569,0.23906,0.22323,0.33258
-0.30083,0.23267,0.23884,0.22239,0.33341
-0.29932,0.22966,0.23862,0.22153,0.33422
-0.29782,0.22666,0.23841,0.22066,0.33503
-0.29632,0.22367,0.2382,0.21979,0.33584
-0.29482,0.22069,0.238,0.21892,0.33664
-0.29332,0.21772,0.23778,0.21805,0.33744
-0.29182,0.21475,0.23758,0.21717,0.33824
-0.29032,0.21178,0.23736,0.21629,0.33904
-0.28882,0.20882,0.23715,0.2154,0.33984
-0.28732,0.20587,0.23693,0.21452,0.34063
-0.28582,0.20292,0.23671,0.21363,0.34142
-0.28432,0.19997,0.23648,0.21275,0.34221
-0.28282,0.19702,0.23624,0.21186,0.34299
-0.28132,0.19408,0.23598,0.21097,0.34376
-0.27982,0.19114,0.23571,0.21008,0.34453
-0.27832,0.1882,0.23545,0.2092,0.3453
-0.27682,0.18526,0.23516,0.20831,0.34606
-0.27532,0.18233,0.23485,0.20743,0.34682
-0.27382,0.17941,0.23453,0.20655,0.34757
-0.27232,0.17649,0.23419,0.20567,0.34833
-0.27082,0.17358,0.23383,0.20479,0.34909
-0.26932,0.17069,0.23347,0.2039,0.34984
-0.26782,0.16779,0.2331,0.20302,0.35057
-0.26632,0.1649,0.23274,0.20214,0.35131
-0.26482,0.162,0.23236,0.20124,0.35204
-0.26332,0.15912,0.23197,0.20034,0.35277
-0.26182,0.15624,0.23159,0.19944,0.35347
-0.26032,0.15335,0.23119,0.19854,0.35417
-0.25881,0.15047,0.2308,0.19763,0.35487
-0.25731,0.14759,0.23039,0.19672,0.35556
-0.25581,0.14472,0.22998,0.19581,0.35623
-0.25431,0.14185,0.22953,0.19491,0.35691
-0.25281,0.139,0.22906,0.19398,0.35758
-0.25131,0.13615,0.22858,0.19306,0.35824
-0.24981,0.1333,0.22812,0.19214,0.35889
-0.24831,0.13047,0.22764,0.19122,0.35953
-0.24681,0.12764,0.22716,0.1903,0.36016
-0.24531,0.12481,0.22666,0.18937,0.36078
-0.24381,0.122,0.22612,0.18844,0.3614
-0.24231,0.11919,0.22559,0.1875,0.36202
-0.24081,0.1164,0.22507,0.18654,0.36263
-0.23931,0.11362,0.22455,0.18558,0.36323
-0.23781,0.11085,0.22399,0.18462,0.36382
-0.23631,0.1081,0.22342,0.18366,0.36441
-0.23481,0.10535,0.22284,0.1827,0.365
-0.23331,0.10262,0.22224,0.18173,0.36559
-0.23181,0.099891,0.22163,0.18075,0.36617
-0.23031,0.097168,0.22101,0.17977,0.36675
-0.22881,0.094449,0.22038,0.17879,0.36733
-0.22731,0.091743,0.21974,0.17781,0.3679
-0.22581,0.089052,0.21908,0.17682,0.36847
-0.22431,0.086375,0.21839,0.17584,0.36904
-0.22281,0.083707,0.21772,0.17485,0.3696
-0.22131,0.081052,0.21701,0.17386,0.37015
-0.2198,0.078417,0.21629,0.17287,0.3707
-0.2183,0.075792,0.21556,0.17188,0.37123
-0.2168,0.073175,0.21483,0.17088,0.37176
-0.2153,0.07057,0.21408,0.16989,0.37228
-0.2138,0.067979,0.21332,0.16888,0.3728
-0.2123,0.065398,0.21256,0.16788,0.37332
-0.2108,0.062835,0.21177,0.16688,0.37384
-0.2093,0.060283,0.21099,0.16587,0.37435
-0.2078,0.057745,0.21019,0.16486,0.37486
-0.2063,0.055228,0.20937,0.16385,0.37537
-0.2048,0.052724,0.20854,0.16284,0.37588
-0.2033,0.050232,0.20771,0.16182,0.37638
-0.2018,0.047758,0.20686,0.16079,0.37687
-0.2003,0.045289,0.20602,0.15975,0.37737
-0.1988,0.04283,0.20517,0.15872,0.37786
-0.1973,0.040379,0.20431,0.15768,0.37835
-0.1958,0.037939,0.20345,0.15662,0.37883
-0.1943,0.035517,0.20256,0.15556,0.37931
-0.1928,0.033106,0.20166,0.1545,0.37979
-0.1913,0.030708,0.20074,0.15343,0.38025
-0.1898,0.028319,0.19982,0.15236,0.38072
-0.1883,0.025944,0.19889,0.15128,0.3812
-0.1868,0.023577,0.19795,0.1502,0.38166
-0.1853,0.021224,0.197,0.14911,0.38212
-0.1838,0.018884,0.19605,0.14801,0.38257
-0.1823,0.016555,0.19509,0.1469,0.38304
-0.1808,0.014235,0.19411,0.14579,0.38349
-0.17929,0.011923,0.19314,0.14466,0.38395
-0.17779,0.0096246,0.19216,0.14354,0.3844
-0.17629,0.0073401,0.19118,0.14242,0.38484
-0.17479,0.0050642,0.1902,0.14128,0.38528
-0.17329,0.0028018,0.18919,0.14015,0.38569
-0.17179,0.0005599,0.18819,0.13902,0.38611
-0.17029,-0.0016701,0.18718,0.13788,0.38653
-0.16879,-0.0038896,0.18617,0.13675,0.38695
-0.16729,-0.0060916,0.18515,0.13561,0.38735
-0.16579,-0.0082772,0.18411,0.13446,0.38775
-0.16429,-0.010438,0.18306,0.13331,0.38815
-0.16279,-0.012576,0.18202,0.13214,0.38856
-0.16129,-0.014696,0.18099,0.13098,0.38897
-0.15979,-0.0168,0.17995,0.12981,0.38937
-0.15829,-0.018892,0.1789,0.12865,0.38976
-0.15679,-0.020971,0.17786,0.12749,0.39014
-0.15529,-0.023042,0.1768,0.12632,0.39053
-0.15379,-0.025103,0.17574,0.12515,0.3909
-0.15229,-0.027162,0.17467,0.12397,0.39126
-0.15079,-0.029203,0.1736,0.12278,0.39163
-0.14929,-0.031231,0.17252,0.12159,0.39198
-0.14779,-0.033242,0.17144,0.12039,0.39234
-0.14629,-0.035244,0.17037,0.1192,0.3927
-0.14479,-0.037225,0.16928,0.118,0.39307
-0.14329,-0.039191,0.16821,0.1168,0.39341
-0.14179,-0.04114,0.16713,0.1156,0.39375
-0.14029,-0.043067,0.16602,0.1144,0.39408
-0.13878,-0.044977,0.16495,0.11319,0.39442
-0.13728,-0.046866,0.16386,0.11199,0.39476
-0.13578,-0.048735,0.16278,0.11078,0.39508
-0.13428,-0.050581,0.1617,0.10957,0.39541
-0.13278,-0.052411,0.16065,0.10836,0.39573
-0.13128,-0.05422,0.15959,0.10714,0.39604
-0.12978,-0.056007,0.15854,0.10592,0.39634
-0.12828,-0.057787,0.15748,0.1047,0.39662
-0.12678,-0.059556,0.15645,0.10346,0.39688
-0.12528,-0.061296,0.15541,0.10222,0.39716
-0.12378,-0.063025,0.15438,0.10097,0.39743
-0.12228,-0.064747,0.15335,0.099722,0.39771
-0.12078,-0.066456,0.15232,0.098468,0.39799
-0.11928,-0.068149,0.15129,0.097205,0.39827
-0.11778,-0.069824,0.15027,0.095932,0.39853
-0.11628,-0.071492,0.14925,0.094655,0.39879
-0.11478,-0.073144,0.14824,0.09337,0.39906
-0.11328,-0.074782,0.14722,0.092076,0.39933
-0.11178,-0.07641,0.14621,0.090779,0.3996
-0.11028,-0.078029,0.14519,0.089476,0.39987
-0.10878,-0.079642,0.14419,0.08817,0.40015
-0.10728,-0.081249,0.1432,0.086865,0.40043
-0.10578,-0.082848,0.14221,0.085557,0.4007
-0.10428,-0.084436,0.14121,0.084245,0.40097
-0.10278,-0.08601,0.14022,0.082926,0.40124
-0.10128,-0.087568,0.13923,0.081604,0.40151
-0.099775,-0.089106,0.13824,0.080283,0.40176
-0.098275,-0.090621,0.13729,0.078964,0.402
-0.096774,-0.092121,0.13632,0.077646,0.40223
-0.095274,-0.093595,0.13537,0.076322,0.40245
-0.093773,-0.095052,0.13444,0.074992,0.40267
-0.092273,-0.096489,0.1335,0.073659,0.40289
-0.090773,-0.097921,0.13255,0.072319,0.4031
-0.089272,-0.099332,0.13163,0.070976,0.4033
-0.087772,-0.10073,0.13069,0.06963,0.4035
-0.086272,-0.1021,0.12978,0.068286,0.40371
-0.084771,-0.10345,0.12887,0.066939,0.40391
-0.083271,-0.10478,0.12797,0.065592,0.40411
-0.08177,-0.1061,0.12708,0.064243,0.40431
-0.08027,-0.10739,0.12621,0.062895,0.40451
-0.07877,-0.10866,0.12536,0.061546,0.40471
-0.077269,-0.10991,0.12452,0.060188,0.4049
-0.075769,-0.11114,0.1237,0.058825,0.40508
-0.074269,-0.11235,0.12289,0.057459,0.40527
-0.072768,-0.11355,0.12208,0.056089,0.40546
-0.071268,-0.11473,0.12128,0.054716,0.40564
-0.069767,-0.11588,0.1205,0.053342,0.4058
-0.068267,-0.11702,0.11973,0.051962,0.40597
-0.066767,-0.11813,0.11898,0.05058,0.40613
-0.065266,-0.1192,0.11824,0.04919,0.4063
-0.063766,-0.12025,0.11751,0.047794,0.40647
-0.062266,-0.12128,0.11679,0.046399,0.40663
-0.060765,-0.12229,0.11609,0.045004,0.40679
-0.059265,-0.12327,0.11539,0.043608,0.40696
-0.057764,-0.12423,0.11471,0.042207,0.40712
-0.056264,-0.12517,0.11405,0.040807,0.40729
-0.054764,-0.12609,0.11339,0.03941,0.40746
-0.053263,-0.12698,0.11275,0.038015,0.40762
-0.051763,-0.12786,0.11212,0.036621,0.40779
-0.050263,-0.12871,0.11152,0.035229,0.40795
-0.048762,-0.12953,0.11092,0.03384,0.40813
-0.047262,-0.13033,0.11033,0.032456,0.40829
-0.045761,-0.13111,0.10976,0.031075,0.40845
-0.044261,-0.13188,0.1092,0.029697,0.40862
-0.042761,-0.13261,0.10867,0.028317,0.40879
-0.04126,-0.13333,0.10816,0.02694,0.40893
-0.03976,-0.13403,0.10766,0.025558,0.40909
-0.03826,-0.13471,0.10718,0.02417,0.40925
-0.036759,-0.13537,0.10671,0.022774,0.40942
-0.035259,-0.13601,0.10627,0.021372,0.40957
-0.033758,-0.13663,0.10584,0.019963,0.40972
-0.032258,-0.13723,0.10542,0.018553,0.40986
-0.030758,-0.13782,0.10501,0.017142,0.40998
-0.029257,-0.13838,0.10459,0.015731,0.41009
-0.027757,-0.13892,0.10419,0.014316,0.41019
-0.026257,-0.13944,0.10379,0.012907,0.41029
-0.024756,-0.13992,0.10341,0.0115,0.41039
-0.023256,-0.14038,0.10304,0.010095,0.41047
-0.021755,-0.14082,0.10269,0.0086855,0.41056
-0.020255,-0.14124,0.10235,0.0072829,0.41066
-0.018755,-0.14164,0.10204,0.0058807,0.41078
-0.017254,-0.14203,0.10174,0.0044782,0.41086
-0.015754,-0.14238,0.10144,0.0030873,0.41096
-0.014254,-0.1427,0.10116,0.0016952,0.41106
-0.012753,-0.14299,0.1009,0.00030476,0.41115
-0.011253,-0.14325,0.10066,-0.0010852,0.41123
-0.0097524,-0.14347,0.10046,-0.00247,0.41133
-0.0082521,-0.14366,0.10026,-0.0038559,0.41142
-0.0067517,-0.14383,0.10008,-0.0052373,0.41151
-0.0052513,-0.14397,0.099911,-0.0066167,0.4116
-0.0037509,-0.14408,0.09977,-0.00799,0.41168
-0.0022506,-0.14416,0.09964,-0.0093632,0.41178
-0.00075019,-0.14423,0.09954,-0.010746,0.41185
0.00075019,-0.14426,0.099464,-0.012127,0.41192
0.0022506,-0.14428,0.099402,-0.013515,0.412
0.0037509,-0.14429,0.09934,-0.014899,0.41207
0.0052513,-0.14427,0.099292,-0.016283,0.41213
0.0067517,-0.14423,0.099267,-0.017677,0.41221
0.0082521,-0.14415,0.099261,-0.019073,0.41227
0.0097524,-0.14406,0.099275,-0.020469,0.41234
0.011253,-0.14394,0.099296,-0.021874,0.41241
0.012753,-0.14379,0.099344,-0.023274,0.41247
0.014254,-0.14358,0.099415,-0.024682,0.41253
0.015754,-0.14331,0.099512,-0.026094,0.41262
0.017254,-0.14255,0.099308,-0.027316,0.41127
0.018755,-0.14267,0.099786,-0.028913,0.41277
0.020255,-0.14231,0.099947,-0.030321,0.41285
0.021755,-0.14193,0.10014,-0.031725,0.41293
0.023256,-0.14153,0.10034,-0.033125,0.413
0.024756,-0.14111,0.10057,-0.034518,0.41307
0.026257,-0.14067,0.1008,-0.035905,0.41313
0.027757,-0.14022,0.10104,-0.037292,0.41318
0.029257,-0.13975,0.10131,-0.038673,0.41323
0.030758,-0.13925,0.1016,-0.040047,0.41327
0.032258,-0.13874,0.10192,-0.041418,0.41333
0.033758,-0.1382,0.10224,-0.042794,0.41337
0.035259,-0.13765,0.10257,-0.044171,0.41339
0.036759,-0.13708,0.10293,-0.045544,0.41342
0.03826,-0.13648,0.10332,-0.046918,0.41343
0.03976,-0.13585,0.10373,-0.048287,0.41344
0.04126,-0.1352,0.10415,-0.049654,0.41346
0.042761,-0.13451,0.10458,-0.051019,0.41346
0.044261,-0.13381,0.10502,-0.052381,0.41343
0.045761,-0.13308,0.10549,-0.05374,0.4134
0.047262,-0.13234,0.10597,-0.055096,0.41338
0.048762,-0.13157,0.10647,-0.056451,0.41335
0.050263,-0.13077,0.10697,-0.057799,0.4133
0.051763,-0.12994,0.10748,-0.05915,0.41328
0.053263,-0.12908,0.108,-0.06051,0.41325
0.054764,-0.12818,0.10854,-0.06187,0.41321
0.056264,-0.12723,0.10912,-0.063225,0.41317
0.057764,-0.12625,0.10969,-0.06458,0.41312
0.059265,-0.12525,0.11029,-0.065935,0.41308
0.060765,-0.12423,0.11091,-0.067291,0.41303
0.062266,-0.12318,0.11153,-0.068645,0.41297
0.063766,-0.1221,0.11217,-0.069992,0.4129
0.065266,-0.121,0.11283,-0.071338,0.41283
0.066767,-0.11986,0.11353,-0.072689,0.41275
0.068267,-0.1187,0.11423,-0.07404,0.41268
0.069767,-0.11752,0.11494,-0.075393,0.41261
0.071268,-0.11632,0.11566,-0.076745,0.41253
0.072768,-0.11509,0.1164,-0.078093,0.41245
0.074269,-0.11386,0.11714,-0.079443,0.41237
0.075769,-0.1126,0.1179,-0.080796,0.41228
0.077269,-0.11133,0.11866,-0.082149,0.41221
0.07877,-0.11004,0.11943,-0.083502,0.41212
0.08027,-0.10871,0.12022,-0.084856,0.41203
0.08177,-0.10734,0.12105,-0.08621,0.41194
0.083271,-0.10594,0.12189,-0.087555,0.41182
0.084771,-0.10453,0.12271,-0.088894,0.41169
0.086272,-0.1031,0.12355,-0.090228,0.41151
0.087772,-0.10163,0.12441,-0.091553,0.41138
0.089272,-0.10014,0.12527,-0.092875,0.41122
0.090773,-0.098618,0.12616,-0.094196,0.41105
0.092273,-0.097073,0.12705,-0.095508,0.41087
0.093773,-0.095502,0.12796,-0.096818,0.41068
0.095274,-0.093912,0.12889,-0.098124,0.41048
0.096774,-0.092301,0.12981,-0.099428,0.41027
0.098275,-0.090669,0.13073,-0.10073,0.41007
0.099775,-0.089021,0.13167,-0.10203,0.40986
0.10128,-0.087352,0.13261,-0.10332,0.40964
0.10278,-0.085666,0.13355,-0.10461,0.40942
0.10428,-0.08396,0.1345,-0.10589,0.40917
0.10578,-0.082246,0.13544,-0.10717,0.40892
0.10728,-0.080511,0.1364,-0.10844,0.40868
0.10878,-0.07876,0.13735,-0.10971,0.40842
0.11028,-0.07699,0.13831,-0.11097,0.40816
0.11178,-0.075202,0.13929,-0.11222,0.40789
0.11328,-0.073386,0.14027,-0.11347,0.40762
0.11478,-0.071546,0.14127,-0.11472,0.40734
0.11628,-0.069693,0.14229,-0.11596,0.40705
0.11778,-0.06783,0.1433,-0.1172,0.40677
0.11928,-0.065953,0.14433,-0.11844,0.40648
0.12078,-0.064059,0.14536,-0.11968,0.40618
0.12228,-0.06214,0.14642,-0.12091,0.40587
0.12378,-0.060211,0.1475,-0.12214,0.40554
0.12528,-0.058277,0.14859,-0.12336,0.4052
0.12678,-0.056333,0.14968,-0.12456,0.40488
0.12828,-0.054382,0.15075,-0.12575,0.40455
0.12978,-0.052416,0.15183,-0.12693,0.4042
0.13128,-0.050443,0.15291,-0.1281,0.40385
0.13278,-0.048458,0.15399,-0.12925,0.40351
0.13428,-0.046463,0.15508,-0.13041,0.40316
0.13578,-0.044448,0.15616,-0.13156,0.4028
0.13728,-0.042414,0.15723,-0.1327,0.40244
0.13878,-0.040367,0.15831,-0.13384,0.40207
0.14029,-0.038303,0.1594,-0.13497,0.4017
0.14179,-0.036218,0.1605,-0.1361,0.40132
0.14329,-0.034108,0.1616,-0.13722,0.40093
0.14479,-0.03197,0.16272,-0.13833,0.40054
0.14629,-0.029814,0.16383,-0.13944,0.40015
0.14779,-0.027643,0.16494,-0.14054,0.39976
0.14929,-0.025452,0.16606,-0.14164,0.39936
0.15079,-0.023244,0.16718,-0.14273,0.39897
0.15229,-0.021016,0.1683,-0.14381,0.39857
0.15379,-0.018759,0.16944,-0.14488,0.39816
0.15529,-0.016483,0.17058,-0.14596,0.39776
0.15679,-0.014197,0.17171,-0.14703,0.39732
0.15829,-0.011899,0.17284,-0.14808,0.3969
0.15979,-0.0095772,0.17397,-0.14914,0.39648
0.16129,-0.0072471,0.17508,-0.15019,0.39607
0.16279,-0.0049117,0.17621,-0.15123,0.39563
0.16429,-0.0025701,0.17733,-0.15226,0.39522
0.16579,-0.00022509,0.17843,-0.15329,0.39481
0.16729,0.0021333,0.17954,-0.15431,0.3944
0.16879,0.0044946,0.18062,-0.15532,0.39398
0.17029,0.0068688,0.18169,-0.15632,0.39358
0.17179,0.0092486,0.18276,-0.15732,0.39315
0.17329,0.011637,0.18383,-0.15833,0.39273
0.17479,0.014039,0.1849,-0.15932,0.3923
0.17629,0.016448,0.18596,-0.16031,0.39187
0.17779,0.01887,0.18703,-0.16128,0.39143
0.17929,0.021305,0.1881,-0.16225,0.39096
0.1808,0.023746,0.18917,-0.16322,0.3905
0.1823,0.0262,0.19023,-0.16419,0.39003
0.1838,0.028666,0.19128,-0.16515,0.38957
0.1853,0.031139,0.19233,-0.1661,0.3891
0.1868,0.03362,0.19338,-0.16705,0.38861
0.1883,0.036117,0.19442,-0.16799,0.38809
0.1898,0.038628,0.19545,-0.16894,0.38759
0.1913,0.041142,0.19647,-0.16989,0.38709
0.1928,0.043669,0.19745,-0.17083,0.38654
0.1943,0.046203,0.19846,-0.17176,0.386
0.1958,0.048753,0.19946,-0.1727,0.38547
0.1973,0.051302,0.20045,-0.17364,0.38493
0.1988,0.053854,0.20145,-0.17456,0.38439
0.2003,0.056404,0.20244,-0.17549,0.38385
0.2018,0.05896,0.20342,-0.1764,0.38332
0.2033,0.061522,0.2044,-0.17731,0.38279
0.2048,0.064096,0.20538,-0.1782,0.38226
0.2063,0.066679,0.20636,-0.1791,0.38173
0.2078,0.069272,0.20732,-0.17998,0.3812
0.2093,0.071872,0.20827,-0.18086,0.38065
0.2108,0.07448,0.20921,-0.18174,0.38011
0.2123,0.07709,0.21013,-0.1826,0.37955
0.2138,0.079698,0.21104,-0.18346,0.37901
0.2153,0.082307,0.21196,-0.18431,0.37845
0.2168,0.084918,0.21286,-0.18516,0.37787
0.2183,0.087539,0.21376,-0.18601,0.37729
0.2198,0.090164,0.21465,-0.18686,0.37671
0.22131,0.092794,0.21556,-0.18771,0.37612
0.22281,0.095426,0.21647,-0.18855,0.37554
0.22431,0.098067,0.21736,-0.18939,0.37496
0.22581,0.10072,0.21824,-0.19023,0.37436
0.22731,0.10339,0.21911,-0.19107,0.37378
0.22881,0.10607,0.21997,-0.1919,0.37319
0.23031,0.10875,0.2208,-0.19273,0.37259
0.23181,0.11142,0.22162,-0.19356,0.37198
0.23331,0.11411,0.22243,-0.19438,0.37137
0.23481,0.11679,0.22322,-0.19521,0.37074
0.23631,0.11949,0.22398,-0.19604,0.3701
0.23781,0.1222,0.22475,-0.19687,0.36945
0.23931,0.12492,0.2255,-0.1977,0.3688
0.24081,0.12766,0.22627,-0.19854,0.36811
0.24231,0.13041,0.22702,-0.19938,0.36743
0.24381,0.13315,0.22776,-0.20023,0.36675
0.24531,0.13592,0.22849,-0.20108,0.36604
0.24681,0.13869,0.22921,-0.20193,0.36533
0.24831,0.14148,0.22991,-0.20278,0.36463
0.24981,0.14427,0.23061,-0.20362,0.36393
0.25131,0.14707,0.23129,-0.20446,0.36323
0.25281,0.14986,0.23196,-0.2053,0.36253
0.25431,0.15266,0.23262,-0.20612,0.36182
0.25581,0.15546,0.23327,-0.20693,0.36113
0.25731,0.15826,0.2339,-0.20774,0.36044
0.25881,0.16107,0.23452,-0.20853,0.35974
0.26032,0.16386,0.23513,-0.20933,0.35906
0.26182,0.16666,0.23573,-0.21012,0.35837
0.26332,0.16946,0.23632,-0.2109,0.35768
0.26482,0.17226,0.23688,-0.21169,0.35699
0.26632,0.17506,0.23743,-0.21248,0.35631
0.26782,0.17786,0.23796,-0.21327,0.35561
0.26932,0.18066,0.23849,-0.21406,0.35491
0.27082,0.18345,0.23902,-0.21486,0.35419
0.27232,0.18624,0.23954,-0.21566,0.35347
0.27382,0.18904,0.24006,-0.21646,0.35275
0.27532,0.19183,0.24058,-0.21725,0.35202
0.27682,0.19462,0.24108,-0.21806,0.35128
0.27832,0.19742,0.24156,-0.21886,0.35055
0.27982,0.20023,0.24204,-0.21966,0.34979
0.28132,0.20304,0.2425,-0.22045,0.34903
0.28282,0.20586,0.24296,-0.22124,0.34828
0.28432,0.20868,0.24339,-0.22203,0.34753
0.28582,0.2115,0.24384,-0.22282,0.34676
0.28732,0.21433,0.24425,-0.2236,0.34598
0.28882,0.21716,0.24462,-0.22438,0.34519
0.29032,0.21999,0.24499,-0.22515,0.3444
0.29182,0.22282,0.24534,-0.22592,0.34359
0.29332,0.22566,0.24569,-0.22669,0.34278
0.29482,0.22851,0.24603,-0.22746,0.34198
0.29632,0.23134,0.24636,-0.22823,0.34118
0.29782,0.23418,0.24667,-0.22898,0.34036
0.29932,0.23701,0.24698,-0.22973,0.33953
0.30083,0.23985,0.24727,-0.23048,0.33871
0.30233,0.2427,0.24754,-0.23122,0.33788
0.30383,0.24554,0.24781,-0.23196,0.33704
0.30533,0.24839,0.24804,-0.23269,0.33619
0.30683,0.25124,0.24826,-0.23341,0.33533
0.30833,0.25409,0.2485,-0.23414,0.33447
0.30983,0.25694,0.2487,-0.23486,0.3336
0.31133,0.2598,0.24888,-0.23558,0.33271
0.31283,0.26267,0.24907,-0.23629,0.33181
0.31433,0.26555,0.24926,-0.23701,0.33091
0.31583,0.26843,0.24941,-0.23773,0.33
0.31733,0.27131,0.24956,-0.23845,0.32909
0.31883,0.27419,0.2497,-0.23917,0.32816
0.32033,0.27707,0.24984,-0.23988,0.32725
0.32183,0.27995,0.24997,-0.24059,0.32632
0.32333,0.28283,0.2501,-0.2413,0.32537
0.32483,0.28572,0.25023,-0.242,0.32444
0.32633,0.28863,0.25034,-0.24271,0.3235
0.32783,0.29153,0.25045,-0.24341,0.32257
0.32933,0.29445,0.25056,-0.24412,0.32164
0.33083,0.29737,0.25065,-0.24482,0.3207
0.33233,0.3003,0.25073,-0.24553,0.31974
0.33383,0.30324,0.25081,-0.24623,0.31878
0.33533,0.30619,0.25089,-0.24695,0.31781
0.33683,0.30914,0.25096,-0.24767,0.31683
0.33833,0.3121,0.25103,-0.24838,0.31585
0.33983,0.31507,0.25109,-0.24908,0.31488
0.34134,0.31804,0.25114,-0.2498,0.31389
0.34284,0.32102,0.25118,-0.2505,0.31293
0.34434,0.324,0.25121,-0.2512,0.31194
0.34584,0.32699,0.25124,-0.2519,0.31096
0.34734,0.32999,0.25127,-0.2526,0.30997
0.34884,0.333,0.2513,-0.25329,0.30898
0.35034,0.33601,0.25132,-0.25398,0.30798
0.35184,0.33901,0.25134,-0.25466,0.30694
0.35334,0.34202,0.25136,-0.25535,0.30592
0.35484,0.34503,0.25135,-0.25604,0.30488
0.35634,0.34804,0.25135,-0.25673,0.30386
0.35784,0.35106,0.25133,-0.25742,0.30283
0.35934,0.35408,0.25129,-0.2581,0.3018
0.36084,0.35711,0.25126,-0.2588,0.30076
0.36234,0.36014,0.2512,-0.25949,0.29971
0.36384,0.36318,0.25113,-0.26017,0.29865
0.36534,0.36623,0.25106,-0.26086,0.29759
0.36684,0.36928,0.25098,-0.26154,0.29651
0.36834,0.37236,0.2509,-0.26223,0.29542
0.36984,0.37543,0.25081,-0.26291,0.29435
0.37134,0.37851,0.25073,-0.26359,0.29328
0.37284,0.3816,0.25063,-0.26426,0.29219
0.37434,0.38469,0.25052,-0.26492,0.2911
0.37584,0.38778,0.25041,-0.26558,0.29001
0.37734,0.39088,0.2503,-0.26623,0.2889
0.37884,0.39398,0.2502,-0.26688,0.28778
0.38035,0.39707,0.25008,-0.26752,0.28665
0.38185,0.40017,0.24997,-0.26816,0.28552
0.38335,0.40328,0.24984,-0.26879,0.28439
0.38485,0.40641,0.24971,-0.26942,0.28324
0.38635,0.40956,0.24957,-0.27004,0.28209
0.38785,0.41271,0.24944,-0.27067,0.28091
0.38935,0.41588,0.24932,-0.27128,0.27973
0.39085,0.41905,0.2492,-0.2719,0.27853
0.39235,0.42223,0.24908,-0.27252,0.27734
0.39385,0.42542,0.24894,-0.27314,0.27615
0.39535,0.42862,0.24882,-0.27376,0.27494
0.39685,0.43183,0.24872,-0.27438,0.27373
0.39835,0.43506,0.24861,-0.27499,0.27252
0.39985,0.43829,0.2485,-0.27561,0.27132
0.40135,0.44153,0.24839,-0.27622,0.2701
0.40285,0.44478,0.24828,-0.27683,0.26889
0.40435,0.44803,0.24814,-0.27745,0.26767
0.40585,0.45128,0.24802,-0.27806,0.26644
0.40735,0.45454,0.2479,-0.27868,0.26521
0.40885,0.4578,0.24777,-0.27929,0.26395
0.41035,0.46108,0.24763,-0.2799,0.26269
0.41185,0.46437,0.2475,-0.28051,0.26144
0.41335,0.46767,0.24737,-0.28111,0.26021
0.41485,0.47098,0.24723,-0.28171,0.25895
0.41635,0.47431,0.24706,-0.2823,0.25767
0.41785,0.47763,0.24692,-0.28289,0.25641
0.41935,0.48095,0.24676,-0.28347,0.25514
0.42086,0.48428,0.24661,-0.28405,0.25387
0.42236,0.48761,0.24645,-0.28462,0.25258
0.42386,0.49094,0.24629,-0.28519,0.25128
0.42536,0.49427,0.24614,-0.28575,0.24997
0.42686,0.49761,0.24598,-0.2863,0.24867
0.42836,0.50095,0.24581,-0.28685,0.24736
0.42986,0.50429,0.24561,-0.2874,0.24602
0.43136,0.50764,0.24542,-0.28793,0.24467
0.43286,0.511,0.24524,-0.28846,0.24334
0.43436,0.51438,0.24503,-0.28898,0.24198
0.43586,0.51777,0.24482,-0.2895,0.24062
0.43736,0.52118,0.24458,-0.29001,0.23926
0.43886,0.5246,0.24434,-0.29052,0.23791
0.44036,0.52803,0.2441,-0.29102,0.23656
0.44186,0.53146,0.24382,-0.29151,0.2352
0.44336,0.53491,0.24356,-0.292,0.23385
0.44486,0.53837,0.24329,-0.29248,0.2325
0.44636,0.54186,0.24305,-0.29296,0.23116
0.44786,0.54535,0.24278,-0.29344,0.22981
0.44936,0.54886,0.24253,-0.29392,0.22847
0.45086,0.55239,0.24227,-0.29439,0.22713
0.45236,0.55592,0.24201,-0.29486,0.22579
0.45386,0.55947,0.24174,-0.29531,0.22443
0.45536,0.56302,0.24147,-0.29576,0.22308
0.45686,0.56659,0.24118,-0.29622,0.22172
0.45836,0.57015,0.24089,-0.29667,0.22037
0.45986,0.57373,0.24059,-0.29712,0.21901
0.46137,0.57732,0.24028,-0.29756,0.21766
0.46287,0.58093,0.23992,-0.29801,0.21629
0.46437,0.58455,0.23956,-0.29844,0.21492
0.46587,0.58818,0.23919,-0.29887,0.21356
0.46737,0.59183,0.2388,-0.29928,0.21219
0.46887,0.59549,0.23839,-0.29968,0.21081
0.47037,0.59916,0.23799,-0.30007,0.20943
0.47187,0.60285,0.23755,-0.30046,0.20803
0.47337,0.60655,0.23712,-0.30085,0.20664
0.47487,0.61025,0.23668,-0.30122,0.20523
0.47637,0.61396,0.23623,-0.3016,0.20381
0.47787,0.61769,0.23578,-0.30197,0.20239
0.47937,0.62144,0.23531,-0.30233,0.20099
0.48087,0.6252,0.23482,-0.3027,0.19955
0.48237,0.62897,0.23433,-0.30305,0.19813
0.48387,0.63275,0.23383,-0.3034,0.19671
0.48537,0.63655,0.23332,-0.30373,0.19529
0.48687,0.64035,0.23281,-0.30406,0.19388
0.48837,0.64416,0.23231,-0.30439,0.19243
0.48987,0.64798,0.23179,-0.30471,0.19102
0.49137,0.6518,0.23126,-0.30501,0.18961
0.49287,0.65564,0.23074,-0.30531,0.18818
0.49437,0.65948,0.23023,-0.30558,0.18676
0.49587,0.66332,0.22969,-0.30585,0.18537
0.49737,0.66717,0.22914,-0.30611,0.18396
0.49887,0.67102,0.2286,-0.30637,0.18256
0.50038,0.67488,0.22804,-0.30662,0.18118
0.50188,0.67874,0.22746,-0.30686,0.17981
0.50338,0.68261,0.22685,-0.30709,0.17844
0.50488,0.68647,0.22625,-0.30732,0.17708
0.50638,0.69034,0.22563,-0.30753,0.17572
0.50788,0.6942,0.22497,-0.30774,0.17436
0.50938,0.69807,0.22431,-0.30794,0.173
0.51088,0.70193,0.22364,-0.30813,0.17166
0.51238,0.7058,0.22296,-0.30831,0.17032
0.51388,0.70967,0.22227,-0.30848,0.16898
0.51538,0.71355,0.22156,-0.30865,0.16764
0.51688,0.71742,0.22085,-0.3088,0.16632
0.51838,0.7213,0.22012,-0.30894,0.16499
0.51988,0.72518,0.2194,-0.30907,0.16366
0.52138,0.72907,0.21866,-0.30919,0.16233
0.52288,0.73296,0.21795,-0.30929,0.16102
0.52438,0.73685,0.2172,-0.30939,0.1597
0.52588,0.74074,0.21643,-0.30947,0.15839
0.52738,0.74464,0.21566,-0.30954,0.15707
0.52888,0.74854,0.21486,-0.3096,0.15576
0.53038,0.75244,0.21405,-0.30965,0.15446
0.53188,0.75634,0.21324,-0.30969,0.15316
0.53338,0.76024,0.21238,-0.30972,0.15185
0.53488,0.76414,0.21152,-0.30975,0.15054
0.53638,0.76805,0.21063,-0.30976,0.14924
0.53788,0.77196,0.20972,-0.30976,0.14792
0.53938,0.77586,0.2088,-0.30975,0.14663
0.54089,0.77977,0.20787,-0.30974,0.14534
0.54239,0.78368,0.2069,-0.30972,0.14403
0.54389,0.78759,0.2059,-0.30969,0.14272
0.54539,0.79149,0.2049,-0.30966,0.14143
0.54689,0.79538,0.20387,-0.30961,0.14013
0.54839,0.79928,0.2028,-0.30955,0.13884
0.54989,0.80317,0.20173,-0.30948,0.13757
0.55139,0.80707,0.20063,-0.3094,0.1363
0.55289,0.81096,0.19951,-0.3093,0.13504
0.55439,0.81486,0.19838,-0.3092,0.13379
0.55589,0.81876,0.19723,-0.30908,0.13256
0.55739,0.82264,0.19608,-0.30894,0.13134
0.55889,0.8265,0.19492,-0.30879,0.13015
0.56039,0.83036,0.19374,-0.30864,0.12894
0.56189,0.83422,0.19252,-0.30847,0.12774
0.56339,0.83808,0.19134,-0.30828,0.12656
0.56489,0.84192,0.19015,-0.30809,0.12539
0.56639,0.84575,0.18894,-0.30788,0.12422
0.56789,0.84957,0.18773,-0.30767,0.12307
0.56939,0.85339,0.1865,-0.30744,0.12191
0.57089,0.85719,0.18522,-0.30722,0.12075
0.57239,0.86099,0.18395,-0.30698,0.11959
0.57389,0.86478,0.18268,-0.30672,0.11844
0.57539,0.86855,0.18139,-0.30646,0.11729
0.57689,0.87232,0.18007,-0.3062,0.11615
0.57839,0.87609,0.17875,-0.30592,0.11501
0.57989,0.87983,0.17746,-0.30563,0.1139
0.5814,0.88356,0.17615,-0.30533,0.11278
0.5829,0.88728,0.17485,-0.30502,0.11168
0.5844,0.89096,0.17354,-0.30469,0.1106
0.5859,0.89462,0.17224,-0.30435,0.10954
0.5874,0.89824,0.17094,-0.30399,0.10848
0.5889,0.90185,0.16963,-0.30362,0.10744
0.5904,0.90543,0.16831,-0.30324,0.10641
0.5919,0.90901,0.16699,-0.30285,0.10539
0.5934,0.91255,0.16563,-0.30244,0.10438
0.5949,0.91608,0.16429,-0.30203,0.10338
0.5964,0.91957,0.16297,-0.3016,0.10239
0.5979,0.92303,0.16163,-0.30116,0.10142
0.5994,0.92644,0.16029,-0.3007,0.10045
0.6009,0.92982,0.15898,-0.30024,0.099485
0.6024,0.93318,0.15766,-0.29976,0.098529
0.6039,0.9365,0.15634,-0.29927,0.097598
0.6054,0.93981,0.15499,-0.29878,0.096654
0.6069,0.94309,0.15366,-0.29827,0.095726
0.6084,0.94635,0.15233,-0.29775,0.094805
0.6099,0.94959,0.15098,-0.29723,0.093895
0.6114,0.95279,0.14964,-0.29669,0.09299
0.6129,0.95595,0.14832,-0.29615,0.092097
0.6144,0.95908,0.14699,-0.2956,0.091217
0.6159,0.96217,0.14569,-0.29504,0.090337
0.6174,0.96523,0.1444,-0.29447,0.089458
0.6189,0.96825,0.14312,-0.29389,0.08859
0.62041,0.97122,0.14182,-0.29331,0.087733
0.62191,0.97417,0.14053,-0.29271,0.086883
0.62341,0.97709,0.13925,-0.2921,0.08605
0.62491,0.97997,0.13797,-0.29149,0.085222
0.62641,0.98283,0.13669,-0.29086,0.084415
0.62791,0.98565,0.13542,-0.29023,0.083606
0.62941,0.98846,0.13414,-0.2896,0.082796
0.63091,0.99124,0.13285,-0.28895,0.082
0.63241,0.99399,0.13158,-0.2883,0.081214
0.63391,0.99671,0.13031,-0.28764,0.080438
0.63541,0.99941,0.12905,-0.28698,0.07967
0.63691,1.0021,0.12779,-0.28631,0.078913
0.63841,1.0047,0.12656,-0.28562,0.078169
0.63991,1.0072,0.12535,-0.28494,0.077445
0.64141,1.0064,0.12379,-0.28328,0.07648
0.64291,1.0123,0.12292,-0.28355,0.075993
0.64441,1.0148,0.1217,-0.28285,0.075278
0.64591,1.0172,0.12049,-0.28215,0.074569
0.64741,1.0196,0.11929,-0.28144,0.073873
0.64891,1.022,0.11809,-0.28074,0.073185
0.65041,1.0242,0.11693,-0.28002,0.072513
0.65191,1.0265,0.11577,-0.27931,0.07185
0.65341,1.0287,0.1146,-0.27859,0.071191
0.65491,1.0309,0.11345,-0.27786,0.070532
0.65641,1.033,0.11229,-0.27714,0.06987
0.65791,1.0352,0.11114,-0.27641,0.069217
0.65941,1.0372,0.11002,-0.27568,0.06858
0.66092,1.0393,0.10891,-0.27494,0.067946
0.66242,1.0413,0.10781,-0.2742,0.067318
0.66392,1.0432,0.10672,-0.27346,0.066685
0.66542,1.0452,0.10565,-0.27271,0.06606
0.66692,1.0471,0.10457,-0.27197,0.065447
0.66842,1.0489,0.10349,-0.27122,0.064835
0.66992,1.0508,0.10244,-0.27046,0.06422
0.67142,1.0526,0.10138,-0.2697,0.063613
0.67292,1.0544,0.10035,-0.26895,0.063017
0.67442,1.0561,0.099335,-0.26819,0.062439
0.67592,1.0578,0.098306,-0.26742,0.061872
0.67742,1.0595,0.097294,-0.26665,0.061311
0.67892,1.0612,0.096299,-0.26588,0.060759
0.68042,1.0628,0.09532,-0.26512,0.06021
0.68192,1.0644,0.094333,-0.26435,0.059662
0.68342,1.0659,0.093349,-0.26359,0.059116
0.68492,1.0674,0.092381,-0.26283,0.058579
0.68642,1.0689,0.091417,-0.26207,0.058042
0.68792,1.0704,0.090471,-0.26131,0.057512
0.68942,1.0718,0.089524,-0.26055,0.056985
0.69092,1.0732,0.088588,-0.25979,0.056468
0.69242,1.0746,0.087659,-0.25904,0.055958
0.69392,1.076,0.086732,-0.25828,0.055454
0.69542,1.0773,0.085829,-0.25752,0.054961
0.69692,1.0786,0.084916,-0.25677,0.054468
0.69842,1.0799,0.084016,-0.25601,0.053987
0.69992,1.0811,0.083131,-0.25526,0.053515
0.70143,1.0824,0.082253,-0.2545,0.053043
0.70293,1.0836,0.081399,-0.25375,0.052581
0.70443,1.0848,0.080549,-0.25299,0.052129
0.70593,1.0859,0.079716,-0.25224,0.051674
0.70743,1.087,0.078891,-0.25149,0.051225
0.70893,1.0881,0.078068,-0.25074,0.050772
0.71043,1.0892,0.077255,-0.24999,0.050326
0.71193,1.0902,0.076459,-0.24924,0.049892
0.71343,1.0913,0.075671,-0.24849,0.049464
0.71493,1.0923,0.074873,-0.24775,0.049033
0.71643,1.0933,0.074097,-0.24701,0.04861
0.71793,1.0942,0.073334,-0.24628,0.048186
0.71943,1.0951,0.072572,-0.24555,0.047763
0.72093,1.0961,0.071815,-0.24482,0.047345
0.72243,1.097,0.071069,-0.2441,0.046931
0.72393,1.0979,0.070321,-0.24338,0.046522
0.72543,1.0987,0.06958,-0.24266,0.046118
0.72693,1.0996,0.068862,-0.24195,0.04572
0.72843,1.1004,0.068151,-0.24124,0.045325
0.72993,1.1012,0.067451,-0.24053,0.044934
0.73143,1.102,0.066762,-0.23983,0.044547
0.73293,1.1028,0.066071,-0.23913,0.044162
0.73443,1.1035,0.065399,-0.23844,0.043782
0.73593,1.1043,0.064731,-0.23774,0.04341
0.73743,1.105,0.064066,-0.23704,0.04304
0.73893,1.1057,0.063409,-0.23634,0.042666
0.74044,1.1065,0.062756,-0.23565,0.0423
0.74194,1.1072,0.062123,-0.23495,0.041937
0.74344,1.1078,0.061487,-0.23427,0.041575
0.74494,1.1085,0.060848,-0.23358,0.04122
0.74644,1.1092,0.060213,-0.2329,0.04087
0.74794,1.1098,0.059585,-0.23222,0.040527
0.74944,1.1104,0.058964,-0.23154,0.040184
0.75094,1.111,0.058345,-0.23087,0.039842
0.75244,1.1116,0.057735,-0.23019,0.039509
0.75394,1.1122,0.057127,-0.22952,0.039179
0.75544,1.1128,0.056528,-0.22886,0.038848
0.75694,1.1134,0.05593,-0.22819,0.038515
0.75844,1.114,0.055337,-0.22753,0.038189
0.75994,1.1145,0.054745,-0.22687,0.037864
0.76144,1.1151,0.054163,-0.22622,0.037543
0.76294,1.1156,0.053579,-0.22556,0.037223
0.76444,1.1161,0.053001,-0.22491,0.036905
0.76594,1.1167,0.052436,-0.22427,0.036591
0.76744,1.1172,0.051871,-0.22362,0.036276
0.76894,1.1177,0.051313,-0.22298,0.035965
0.77044,1.1182,0.050758,-0.22234,0.035658
0.77194,1.1186,0.050212,-0.22171,0.035356
0.77344,1.1191,0.049676,-0.22108,0.035057
0.77494,1.1196,0.04915,-0.22046,0.03476
0.77644,1.12,0.048635,-0.21985,0.034465
0.77794,1.1204,0.048126,-0.21923,0.034177
0.77944,1.1209,0.047618,-0.21862,0.033895
0.78095,1.1213,0.047121,-0.21801,0.033616
0.78245,1.1217,0.046629,-0.2174,0.033346
0.78395,1.1221,0.046146,-0.21679,0.033081
0.78545,1.1224,0.04567,-0.21618,0.032822
0.78695,1.1228,0.045194,-0.21557,0.032562
0.78845,1.1232,0.044724,-0.21497,0.032307
0.78995,1.1235,0.04426,-0.21437,0.032052
0.79145,1.1239,0.0438,-0.21377,0.031795
0.79295,1.1242,0.043342,-0.21317,0.031539
0.79445,1.1246,0.04289,-0.21258,0.031285
0.79595,1.1249,0.042446,-0.21199,0.031032
0.79745,1.1252,0.042009,-0.2114,0.030778
0.79895,1.1256,0.041577,-0.21081,0.030527
0.80045,1.1259,0.04115,-0.21023,0.030276
0.80195,1.1262,0.04073,-0.20965,0.030028
0.80345,1.1265,0.040312,-0.20908,0.029781
0.80495,1.1268,0.039898,-0.2085,0.029534
0.80645,1.1271,0.039489,-0.20793,0.029289
0.80795,1.1274,0.039084,-0.20736,0.029045
0.80945,1.1276,0.038686,-0.20679,0.028804
0.81095,1.1279,0.038295,-0.20623,0.028567
0.81245,1.1282,0.037909,-0.20567,0.028332
0.81395,1.1284,0.037525,-0.20511,0.028101
0.81545,1.1287,0.037147,-0.20456,0.027872
0.81695,1.1289,0.036778,-0.20401,0.027646
0.81845,1.1292,0.036404,-0.20346,0.027422
0.81995,1.1294,0.036032,-0.20291,0.0272
0.82146,1.1297,0.035666,-0.20236,0.026982
0.82296,1.1299,0.035309,-0.20182,0.026768
0.82446,1.1301,0.034957,-0.20127,0.026558
0.82596,1.1303,0.034612,-0.20074,0.02635
0.82746,1.1305,0.034271,-0.2002,0.026142
0.82896,1.1307,0.033934,-0.19967,0.025936
0.83046,1.1309,0.033603,-0.19913,0.025732
0.83196,1.1311,0.033272,-0.1986,0.025529
0.83346,1.1313,0.032946,-0.19807,0.025328
0.83496,1.1315,0.032623,-0.19755,0.02513
0.83646,1.1317,0.032302,-0.19702,0.024932
0.83796,1.1319,0.031986,-0.1965,0.024737
0.83946,1.132,0.031676,-0.19597,0.024545
0.84096,1.1322,0.03137,-0.19546,0.024353
0.84246,1.1324,0.03107,-0.19494,0.024164
0.84396,1.1325,0.030773,-0.19443,0.023976
0.84546,1.1327,0.030483,-0.19391,0.02379
0.84696,1.1329,0.030198,-0.1934,0.023607
0.84846,1.133,0.029917,-0.1929,0.023424
0.84996,1.1332,0.02964,-0.19239,0.02324
0.85146,1.1333,0.029371,-0.19189,0.02306
0.85296,1.1335,0.029104,-0.19139,0.02288
0.85446,1.1336,0.028839,-0.19089,0.0227
0.85596,1.1338,0.028575,-0.1904,0.022522
0.85746,1.1339,0.028315,-0.1899,0.022346
0.85896,1.1341,0.028055,-0.18941,0.02217
0.86047,1.1342,0.027798,-0.18891,0.021998
0.86197,1.1343,0.027542,-0.18842,0.021827
0.86347,1.1345,0.027292,-0.18793,0.021657
0.86497,1.1346,0.02704,-0.18745,0.021488
0.86647,1.1347,0.026792,-0.18696,0.021321
0.86797,1.1348,0.026545,-0.18648,0.021156
0.86947,1.1312,0.026225,-0.18537,0.020928
0.87097,1.1351,0.026067,-0.18552,0.020835
0.87247,1.1352,0.025833,-0.18505,0.020677
0.87397,1.1353,0.025603,-0.18458,0.020519
0.87547,1.1354,0.025377,-0.18411,0.020361
0.87697,1.1355,0.025153,-0.18364,0.020206
0.87847,1.1356,0.02493,-0.18317,0.02005
0.87997,1.1357,0.024709,-0.18271,0.019895
0.88147,1.1358,0.024492,-0.18225,0.019742
0.88297,1.1358,0.024277,-0.18179,0.01959
0.88447,1.1359,0.024067,-0.18133,0.019441
0.88597,1.136,0.023858,-0.18088,0.019292
0.88747,1.1361,0.023652,-0.18043,0.019146
0.88897,1.1361,0.023449,-0.17997,0.019002
0.89047,1.1362,0.023248,-0.17952,0.018858
0.89197,1.1363,0.023047,-0.17907,0.018717
0.89347,1.1363,0.02285,-0.17863,0.018575
0.89497,1.1364,0.022652,-0.17818,0.018436
0.89647,1.1365,0.022459,-0.17773,0.018298
0.89797,1.1365,0.022268,-0.17728,0.018161
0.89947,1.1366,0.022077,-0.17683,0.018027
0.90098,1.1366,0.021889,-0.17639,0.017896
0.90248,1.1367,0.021706,-0.17595,0.017765
0.90398,1.1367,0.021523,-0.1755,0.017637
0.90548,1.1368,0.021341,-0.17506,0.017509
0.90698,1.1368,0.021163,-0.17462,0.017383
0.90848,1.1368,0.020987,-0.17419,0.017258
0.90998,1.1369,0.02081,-0.17376,0.017133
0.91148,1.1369,0.020635,-0.17333,0.017008
0.91298,1.137,0.020461,-0.1729,0.016883
0.91448,1.137,0.020287,-0.17247,0.016758
0.91598,1.137,0.020115,-0.17204,0.016634
0.91748,1.1371,0.019944,-0.17162,0.016511
0.91898,1.1371,0.019777,-0.17119,0.016388
0.92048,1.1371,0.01961,-0.17077,0.016268
0.92198,1.1372,0.019446,-0.17034,0.016148
0.92348,1.1372,0.019283,-0.16992,0.01603
0.92498,1.1372,0.019123,-0.1695,0.015914
0.92648,1.1373,0.018964,-0.16908,0.0158
0.92798,1.1373,0.018809,-0.16866,0.015688
0.92948,1.1373,0.018655,-0.16825,0.015577
0.93098,1.1373,0.018502,-0.16783,0.015466
0.93248,1.1373,0.018351,-0.16742,0.015356
0.93398,1.1374,0.018201,-0.16701,0.015247
0.93548,1.1374,0.018055,-0.1666,0.015139
0.93698,1.1374,0.017909,-0.16619,0.015032
0.93848,1.1374,0.017765,-0.16578,0.014926
0.93998,1.1374,0.017622,-0.16538,0.01482
0.94149,1.1374,0.017479,-0.16498,0.014716
0.94299,1.1374,0.017338,-0.16457,0.014612
0.94449,1.1374,0.017199,-0.16417,0.014509
0.94599,1.1375,0.01706,-0.16377,0.014407
0.94749,1.1375,0.016925,-0.16338,0.014307
0.94899,1.1375,0.016791,-0.16298,0.014207
0.95049,1.1375,0.016659,-0.16258,0.014107
0.95199,1.1375,0.016526,-0.16219,0.014007
0.95349,1.1375,0.016396,-0.1618,0.013908
0.95499,1.1375,0.016266,-0.1614,0.01381
0.95649,1.1375,0.01614,-0.16101,0.013714
0.95799,1.1375,0.016015,-0.16063,0.013619
0.95949,1.1375,0.015893,-0.16024,0.013525
0.96099,1.1375,0.015771,-0.15985,0.013431
0.96249,1.1375,0.01565,-0.15947,0.013337
0.96399,1.1375,0.01553,-0.15908,0.013244
0.96549,1.1375,0.015412,-0.1587,0.013151
0.96699,1.1376,0.015295,-0.15832,0.013059
0.96849,1.1375,0.01518,-0.15794,0.012967
0.96999,1.1375,0.015066,-0.15757,0.012876
0.97149,1.1375,0.014954,-0.15719,0.012785
0.97299,1.1375,0.014844,-0.15682,0.012695
0.97449,1.1375,0.014734,-0.15644,0.012606
0.97599,1.1375,0.014627,-0.15607,0.012516
0.97749,1.1375,0.01452,-0.1557,0.012428
0.97899,1.1375,0.014416,-0.15533,0.012339
0.9805,1.1375,0.014312,-0.15496,0.012252
0.982,1.1375,0.014211,-0.15459,0.012164
0.9835,1.1375,0.01411,-0.15423,0.012077
0.985,1.1375,0.014011,-0.15386,0.011991
0.9865,1.1374,0.013911,-0.1535,0.011906
0.988,1.1374,0.013814,-0.15314,0.011823
0.9895,1.1374,0.013718,-0.15277,0.01174
0.991,1.1374,0.013623,-0.15242,0.011657
0.9925,1.1374,0.013529,-0.15206,0.011575
0.994,1.1374,0.013436,-0.1517,0.011494
0.9955,1.1374,0.013344,-0.15134,0.011413
0.997,1.1373,0.013253,-0.15099,0.011332
0.9985,1.1373,0.013163,-0.15063,0.011253
1,1.1373,0.013074,-0.15028,0.011174
1.0015,1.1373,0.012986,-0.14993,0.011095
1.003,1.1373,0.012899,-0.14957,0.011017
1.0045,1.1372,0.012812,-0.14922,0.010939
1.006,1.1372,0.012725,-0.14887,0.010862
1.0075,1.1372,0.01264,-0.14852,0.010786
1.009,1.1372,0.012556,-0.14817,0.01071
1.0105,1.1371,0.012472,-0.14783,0.010635
1.012,1.1371,0.012389,-0.14748,0.010561
1.0135,1.1371,0.012307,-0.14714,0.010487
1.015,1.1371,0.012226,-0.14679,0.010414
1.0165,1.137,0.012145,-0.14645,0.010342
1.018,1.137,0.012065,-0.1461,0.010271
1.0195,1.137,0.011986,-0.14576,0.0102
1.021,1.1369,0.011908,-0.14542,0.01013
1.0225,1.1369,0.01183,-0.14508,0.010061
1.024,1.1369,0.011752,-0.14474,0.0099916
1.0255,1.1368,0.011675,-0.1444,0.009923
1.027,1.1368,0.011599,-0.14407,0.0098552
1.0285,1.1368,0.011523,-0.14373,0.0097877
1.03,1.1368,0.011448,-0.1434,0.0097206
1.0315,1.1367,0.011374,-0.14307,0.0096541
1.033,1.1367,0.0113,-0.14273,0.0095881
1.0345,1.1366,0.011228,-0.1424,0.0095228
1.036,1.1366,0.011156,-0.14208,0.0094587
1.0375,1.1366,0.011085,-0.14175,0.0093953
1.039,1.1365,0.011014,-0.14142,0.0093324
1.0405,1.1365,0.010945,-0.1411,0.0092696
1.042,1.1365,0.010875,-0.14077,0.0092074
1.0435,1.1364,0.010807,-0.14045,0.0091458
1.045,1.1364,0.010739,-0.14012,0.0090845
1.0465,1.1364,0.010671,-0.1398,0.0090234
1.048,1.1363,0.010604,-0.13947,0.008963
1.0495,1.1363,0.010537,-0.13915,0.0089031
1.051,1.1362,0.010471,-0.13883,0.0088438
1.0525,1.1362,0.010405,-0.13851,0.0087853
1.054,1.1362,0.010341,-0.13819,0.0087269
1.0555,1.1361,0.010277,-0.13787,0.0086693
1.057,1.1361,0.010213,-0.13755,0.0086125
1.0585,1.136,0.010151,-0.13723,0.0085561
1.06,1.136,0.010089,-0.13691,0.0085001
1.0615,1.1359,0.010027,-0.13659,0.0084448
1.063,1.1359,0.0099659,-0.13628,0.0083897
1.0645,1.1359,0.0099054,-0.13596,0.0083351
1.066,1.1358,0.0098455,-0.13565,0.0082813
1.0675,1.1358,0.0097863,-0.13533,0.0082279
1.069,1.1357,0.0097277,-0.13502,0.0081753
1.0705,1.1357,0.0096695,-0.13471,0.008123
1.072,1.1357,0.0096117,-0.1344,0.0080711
1.0735,1.1356,0.0095545,-0.1341,0.0080202
1.075,1.1356,0.0094978,-0.13379,0.0079695
1.0765,1.1355,0.0094414,-0.13348,0.007919
1.078,1.1355,0.0093852,-0.13318,0.0078689
1.0795,1.1354,0.0093295,-0.13287,0.0078191
1.081,1.1354,0.0092741,-0.13257,0.0077697
1.0825,1.1354,0.009219,-0.13226,0.0077207
1.084,1.1353,0.0091642,-0.13196,0.0076716
1.0855,1.1353,0.0091098,-0.13166,0.0076234
1.087,1.1352,0.0090559,-0.13136,0.0075753
1.0885,1.1352,0.0090023,-0.13105,0.0075276
1.09,1.1351,0.0089491,-0.13075,0.0074802
1.0915,1.1351,0.0088965,-0.13045,0.0074335
1.093,1.135,0.0088442,-0.13015,0.007387
1.0945,1.135,0.0087922,-0.12986,0.007341
1.096,1.1349,0.0087408,-0.12956,0.0072954
1.0975,1.1349,0.0086895,-0.12926,0.0072498
1.099,1.1348,0.0086386,-0.12897,0.0072044
1.1005,1.1348,0.0085878,-0.12867,0.0071591
1.102,1.1347,0.0085373,-0.12838,0.0071138
1.1035,1.1347,0.0084872,-0.12808,0.0070691
1.105,1.1347,0.0084376,-0.12779,0.0070249
1.1065,1.1346,0.0083882,-0.1275,0.0069809
1.108,1.1346,0.0083392,-0.12721,0.0069375
1.1095,1.1345,0.0082907,-0.12692,0.0068947
1.111,1.1345,0.0082425,-0.12663,0.0068522
1.1125,1.1344,0.0081948,-0.12634,0.0068101
1.114,1.1344,0.0081473,-0.12605,0.0067686
1.1155,1.1343,0.0081006,-0.12576,0.0067276
1.117,1.1343,0.0080541,-0.12548,0.006687
1.1185,1.1342,0.0080079,-0.12519,0.0066466
1.12,1.1342,0.0079622,-0.12491,0.0066067
1.1215,1.1341,0.0079168,-0.12462,0.006567
1.123,1.1341,0.0078716,-0.12434,0.0065274
1.1245,1.134,0.0078268,-0.12406,0.0064883
1.126,1.134,0.0077823,-0.12377,0.0064495
1.1275,1.1339,0.0077381,-0.12349,0.0064109
1.129,1.1339,0.0076946,-0.12321,0.0063728
1.1305,1.1338,0.0076514,-0.12293,0.0063351
1.132,1.1338,0.0076084,-0.12265,0.0062974
1.1335,1.1337,0.0075658,-0.12237,0.00626
1.135,1.1336,0.0075234,-0.1221,0.0062229
1.1365,1.1336,0.0074813,-0.12182,0.0061859
1.138,1.1335,0.0074395,-0.12154,0.0061491
1.1395,1.1335,0.0073978,-0.12127,0.0061125
1.141,1.1334,0.0073565,-0.12099,0.006076
1.1425,1.1334,0.0073153,-0.12072,0.0060399
1.144,1.1333,0.0072746,-0.12044,0.0060042
1.1455,1.1333,0.0072342,-0.12017,0.005969
1.147,1.1332,0.0071941,-0.1199,0.0059339
1.1485,1.1332,0.0071544,-0.11962,0.0058993
1.15,1.1331,0.0071149,-0.11935,0.005865
1.1515,1.1331,0.0070757,-0.11908,0.0058308
1.153,1.133,0.0070367,-0.11881,0.0057968
1.1545,1.133,0.0069981,-0.11854,0.0057634
1.156,1.1329,0.0069597,-0.11828,0.00573
1.1575,1.1328,0.0069215,-0.11801,0.0056969
1.159,1.1328,0.0068836,-0.11774,0.0056641
1.1605,1.1327,0.0068459,-0.11747,0.0056316
1.162,1.1327,0.0068085,-0.11721,0.0055989
1.1635,1.1326,0.0067713,-0.11694,0.0055667
1.165,1.1326,0.0067344,-0.11668,0.0055347
1.1665,1.1325,0.0066977,-0.11641,0.005503
1.168,1.1325,0.0066613,-0.11615,0.0054715
1.1695,1.1324,0.0066252,-0.11588,0.0054403
1.171,1.1323,0.0065892,-0.11562,0.0054091
1.1725,1.1323,0.0065535,-0.11536,0.0053785
1.174,1.1322,0.0065182,-0.1151,0.005348
1.1755,1.1322,0.006483,-0.11484,0.0053178
1.177,1.1321,0.0064481,-0.11458,0.0052877
1.1785,1.132,0.0064135,-0.11432,0.0052578
1.18,1.132,0.006379,-0.11406,0.0052284
1.1815,1.1319,0.0063448,-0.1138,0.005199
1.183,1.1319,0.0063106,-0.11354,0.0051697
1.1845,1.1318,0.0062766,-0.11329,0.0051405
1.186,1.1318,0.0062429,-0.11303,0.0051115
1.1875,1.1317,0.0062095,-0.11277,0.0050829
1.189,1.1316,0.0061763,-0.11252,0.0050543
1.1905,1.1316,0.0061433,-0.11226,0.005026
1.192,1.1315,0.0061107,-0.11201,0.0049979
1.1935,1.1315,0.0060784,-0.11176,0.0049702
1.195,1.1314,0.0060464,-0.11151,0.0049429
1.1965,1.1313,0.0060146,-0.11125,0.0049157
1.198,1.1313,0.0059831,-0.111,0.0048888
1.1995,1.1312,0.0059517,-0.11075,0.004862
1.2011,1.1312,0.0059206,-0.1105,0.0048354
1.2026,1.1311,0.0058896,-0.11026,0.0048089
1.2041,1.131,0.0058588,-0.11001,0.0047826
1.2056,1.131,0.0058282,-0.10976,0.0047565
1.2071,1.1309,0.0057977,-0.10951,0.0047305
1.2086,1.1309,0.0057674,-0.10927,0.0047047
1.2101,1.1308,0.0057372,-0.10902,0.004679
1.2116,1.1307,0.0057072,-0.10878,0.0046535
1.2131,1.1307,0.0056775,-0.10853,0.0046282
1.2146,1.1306,0.0056478,-0.10829,0.004603
1.2161,1.1306,0.0056183,-0.10804,0.0045779
1.2176,1.1305,0.005589,-0.1078,0.0045529
1.2191,1.1304,0.0055599,-0.10756,0.0045282
1.2206,1.1304,0.005531,-0.10731,0.0045036
1.2221,1.1303,0.0055023,-0.10707,0.0044792
1.2236,1.1303,0.0054738,-0.10683,0.0044549
1.2251,1.1302,0.0054454,-0.10659,0.0044308
1.2266,1.1301,0.0054172,-0.10635,0.0044069
1.2281,1.1301,0.0053892,-0.10611,0.0043831
1.2296,1.13,0.0053614,-0.10587,0.0043594
1.2311,1.13,0.0053337,-0.10564,0.0043358
1.2326,1.1299,0.0053062,-0.1054,0.0043124
1.2341,1.1298,0.0052789,-0.10516,0.0042893
1.2356,1.1298,0.0052519,-0.10493,0.0042664
1.2371,1.1297,0.005225,-0.10469,0.0042436
1.2386,1.1296,0.0051983,-0.10446,0.0042211
1.2401,1.1296,0.0051719,-0.10422,0.0041988
1.2416,1.1295,0.0051456,-0.10399,0.0041767
1.2431,1.1295,0.0051196,-0.10376,0.0041548
1.2446,1.1256,0.0050761,-0.10318,0.0041187
1.2461,1.1293,0.0050678,-0.10329,0.0041113
1.2476,1.1293,0.0050422,-0.10306,0.0040897
1.2491,1.1292,0.0050168,-0.10283,0.0040682
1.2506,1.1292,0.0049915,-0.1026,0.0040467
1.2521,1.1291,0.0049662,-0.10237,0.0040254
1.2536,1.129,0.0049411,-0.10214,0.0040041
1.2551,1.129,0.0049161,-0.10191,0.0039828
1.2566,1.1289,0.0048911,-0.10168,0.0039616
1.2581,1.1288,0.0048663,-0.10145,0.0039406
1.2596,1.1288,0.0048417,-0.10123,0.0039196
1.2611,1.1287,0.0048171,-0.101,0.0038987
1.2626,1.1286,0.0047927,-0.10077,0.0038779
1.2641,1.1286,0.0047684,-0.10055,0.0038573
1.2656,1.1285,0.0047444,-0.10032,0.003837
1.2671,1.1285,0.0047205,-0.1001,0.0038168
1.2686,1.1284,0.0046968,-0.099873,0.0037968
1.2701,1.1283,0.0046731,-0.09965,0.0037769
1.2716,1.1283,0.0046497,-0.099428,0.0037571
1.2731,1.1282,0.0046265,-0.099206,0.0037376
1.2746,1.1281,0.0046034,-0.098985,0.0037182
1.2761,1.1281,0.0045805,-0.098765,0.0036989
1.2776,1.128,0.0045578,-0.098545,0.0036798
1.2791,1.1279,0.0045352,-0.098325,0.0036608
1.2806,1.1279,0.0045127,-0.098106,0.0036419
1.2821,1.1278,0.0044904,-0.097888,0.0036232
1.2836,1.1278,0.0044682,-0.09767,0.0036046
1.2851,1.1277,0.0044461,-0.097452,0.003586
1.2866,1.1276,0.0044241,-0.097235,0.0035675
1.2881,1.1276,0.0044023,-0.097017,0.0035491
1.2896,1.1275,0.0043805,-0.096801,0.0035309
1.2911,1.1274,0.0043589,-0.096584,0.0035128
1.2926,1.1274,0.0043375,-0.096368,0.0034948
1.2941,1.1273,0.0043161,-0.096153,0.0034769
1.2956,1.1272,0.0042949,-0.095938,0.003459
1.2971,1.1272,0.0042738,-0.095723,0.0034413
1.2986,1.1271,0.0042528,-0.095509,0.0034236
1.3001,1.127,0.0042319,-0.095295,0.003406
1.3016,1.127,0.0042111,-0.095082,0.0033885
1.3031,1.1269,0.0041905,-0.094869,0.0033711
1.3046,1.1268,0.0041699,-0.094657,0.0033538
1.3061,1.1268,0.0041495,-0.094445,0.0033367
1.3076,1.1267,0.0041292,-0.094234,0.0033196
1.3091,1.1266,0.0041091,-0.094024,0.0033028
1.3106,1.1266,0.0040893,-0.093814,0.0032863
1.3121,1.1265,0.0040695,-0.093605,0.0032699
1.3136,1.1264,0.0040499,-0.093397,0.0032537
1.3151,1.1264,0.0040304,-0.093189,0.0032376
1.3166,1.1263,0.0040111,-0.092982,0.0032216
1.3181,1.1262,0.0039918,-0.092776,0.0032056
1.3196,1.1262,0.0039727,-0.092569,0.0031897
1.3211,1.1261,0.0039536,-0.092364,0.0031739
1.3226,1.126,0.0039347,-0.092159,0.0031582
1.3241,1.126,0.0039158,-0.091954,0.0031425
1.3256,1.1259,0.003897,-0.09175,0.0031269
1.3271,1.1258,0.0038783,-0.091546,0.0031112
1.3286,1.1258,0.0038596,-0.091342,0.0030957
1.3301,1.1257,0.0038411,-0.091139,0.0030802
1.3316,1.1257,0.0038226,-0.090936,0.0030647
1.3331,1.1256,0.0038042,-0.090734,0.0030493
1.3346,1.1255,0.0037859,-0.090532,0.003034
1.3361,1.1255,0.0037676,-0.09033,0.0030187
1.3376,1.1254,0.0037496,-0.090129,0.0030036
1.3391,1.1253,0.0037315,-0.089928,0.0029886
1.3406,1.1253,0.0037136,-0.089728,0.0029737
1.3421,1.1252,0.0036958,-0.089528,0.0029588
1.3436,1.1251,0.0036781,-0.089329,0.002944
1.3451,1.1251,0.0036604,-0.08913,0.0029293
1.3466,1.125,0.0036429,-0.088931,0.0029147
1.3481,1.1249,0.0036255,-0.088734,0.0029002
1.3496,1.1249,0.0036082,-0.088537,0.0028858
1.3511,1.1248,0.003591,-0.08834,0.0028714
1.3526,1.1247,0.0035739,-0.088144,0.0028572
1.3541,1.1247,0.003557,-0.087948,0.0028432
1.3556,1.1246,0.0035402,-0.087753,0.0028293
1.3571,1.1245,0.0035236,-0.087558,0.0028156
1.3586,1.1244,0.003507,-0.087364,0.0028019
1.3601,1.1244,0.0034905,-0.08717,0.0027883
1.3616,1.1243,0.003474,-0.086977,0.0027748
1.3631,1.1242,0.0034577,-0.086784,0.0027613
1.3646,1.1242,0.0034415,-0.086592,0.0027479
1.3661,1.1241,0.0034253,-0.0864,0.0027347
1.3676,1.124,0.0034092,-0.086208,0.0027214
1.3691,1.124,0.0033931,-0.086017,0.0027082
1.3706,1.1239,0.0033772,-0.085826,0.0026951
1.3721,1.1238,0.0033613,-0.085636,0.0026821
1.3736,1.1238,0.0033456,-0.085446,0.0026691
1.3751,1.1237,0.0033298,-0.085256,0.0026561
1.3766,1.1236,0.0033142,-0.085067,0.0026432
1.3781,1.1236,0.0032986,-0.084878,0.0026303
1.3796,1.1235,0.0032832,-0.08469,0.0026177
1.3811,1.1234,0.0032679,-0.084502,0.0026051
1.3826,1.1234,0.0032527,-0.084315,0.0025926
1.3841,1.1233,0.0032376,-0.084128,0.0025801
1.3856,1.1232,0.0032226,-0.083942,0.0025678
1.3871,1.1232,0.0032077,-0.083756,0.0025554
1.3886,1.1231,0.0031928,-0.083571,0.0025432
1.3901,1.123,0.0031781,-0.083387,0.002531
1.3916,1.123,0.0031634,-0.083203,0.0025189
1.3931,1.1229,0.0031488,-0.083019,0.0025068
1.3946,1.1228,0.0031343,-0.082835,0.0024947
1.3961,1.1227,0.0031198,-0.082652,0.0024827
1.3976,1.1227,0.0031054,-0.082469,0.0024707
1.3991,1.1226,0.003091,-0.082287,0.0024586
1.4006,1.1225,0.0030766,-0.082104,0.0024466
1.4021,1.1225,0.0030623,-0.081922,0.0024346
1.4036,1.1224,0.003048,-0.081741,0.0024228
1.4051,1.1223,0.0030339,-0.081559,0.0024109
1.4066,1.1223,0.0030198,-0.081379,0.0023992
1.4081,1.1222,0.0030058,-0.081199,0.0023876
1.4096,1.1221,0.002992,-0.081019,0.0023762
1.4111,1.1221,0.0029783,-0.08084,0.0023649
1.4126,1.122,0.0029647,-0.080661,0.0023537
1.4141,1.1219,0.0029511,-0.080483,0.0023426
1.4156,1.1219,0.0029376,-0.080306,0.0023315
1.4171,1.1218,0.0029242,-0.080128,0.0023206
1.4186,1.1217,0.0029109,-0.079951,0.0023096
1.4201,1.1217,0.0028976,-0.079775,0.0022987
1.4216,1.1216,0.0028843,-0.079598,0.0022879
1.4231,1.1215,0.0028712,-0.079422,0.0022772
1.4246,1.1215,0.0028582,-0.079246,0.0022666
1.4261,1.1214,0.0028453,-0.079071,0.002256
1.4276,1.1213,0.0028324,-0.078896,0.0022455
1.4291,1.1212,0.0028196,-0.078721,0.002235
1.4306,1.1212,0.0028069,-0.078547,0.0022246
1.4321,1.1211,0.0027943,-0.078373,0.0022142
1.4336,1.121,0.0027816,-0.0782,0.0022038
1.4351,1.121,0.0027691,-0.078026,0.0021934
1.4366,1.1209,0.0027565,-0.077854,0.0021832
1.4381,1.1208,0.0027441,-0.077682,0.002173
1.4396,1.1208,0.0027317,-0.077511,0.0021628
1.4411,1.1207,0.0027193,-0.077339,0.0021528
1.4426,1.1206,0.002707,-0.077169,0.0021427
1.4441,1.1206,0.0026948,-0.076999,0.0021327
1.4456,1.1205,0.0026827,-0.076829,0.0021228
1.4471,1.1204,0.0026706,-0.076659,0.002113
1.4486,1.1204,0.0026586,-0.07649,0.0021032
1.4501,1.1203,0.0026467,-0.076321,0.0020934
1.4516,1.1202,0.0026348,-0.076153,0.0020837
1.4531,1.1201,0.0026229,-0.075985,0.002074
1.4546,1.1201,0.0026112,-0.075817,0.0020644
1.4561,1.12,0.0025994,-0.07565,0.0020548
1.4576,1.1199,0.0025877,-0.075482,0.0020452
1.4591,1.1199,0.0025761,-0.075315,0.0020356
1.4606,1.1198,0.0025646,-0.075149,0.0020261
1.4621,1.1197,0.0025531,-0.074983,0.0020166
1.4636,1.1197,0.0025416,-0.074817,0.0020071
1.4651,1.1196,0.0025302,-0.074651,0.0019977
1.4666,1.1195,0.0025189,-0.074486,0.0019883
1.4681,1.1195,0.0025076,-0.074321,0.001979
1.4696,1.1194,0.0024964,-0.074157,0.0019698
1.4711,1.1193,0.0024853,-0.073993,0.0019606
1.4726,1.1193,0.0024743,-0.07383,0.0019515
1.4741,1.1192,0.0024633,-0.073667,0.0019424
1.4756,1.1191,0.0024523,-0.073504,0.0019334
1.4771,1.119,0.0024414,-0.073342,0.0019244
1.4786,1.119,0.0024305,-0.073181,0.0019155
1.4801,1.1189,0.0024197,-0.073019,0.0019066
1.4816,1.1188,0.0024089,-0.072858,0.0018979
1.4831,1.1188,0.0023983,-0.072698,0.0018892
1.4846,1.1187,0.0023877,-0.072538,0.0018807
1.4861,1.1186,0.0023773,-0.072379,0.0018723
1.4876,1.1186,0.0023669,-0.072221,0.0018639
1.4891,1.1185,0.0023565,-0.072062,0.0018556
1.4906,1.1184,0.0023462,-0.071904,0.0018472
1.4921,1.1184,0.0023359,-0.071747,0.0018389
1.4936,1.1183,0.0023257,-0.071589,0.0018306
1.4951,1.1182,0.0023155,-0.071432,0.0018223
1.4966,1.1182,0.0023054,-0.071275,0.001814
1.4981,1.1181,0.0022953,-0.071118,0.0018058
1.4996,1.118,0.0022852,-0.070962,0.0017975
1.5011,1.1179,0.0022752,-0.070805,0.0017893
1.5026,1.1179,0.0022653,-0.070649,0.0017812
1.5041,1.1178,0.0022554,-0.070494,0.0017731
1.5056,1.1177,0.0022456,-0.070338,0.001765
1.5071,1.1177,0.0022357,-0.070184,0.0017569
1.5086,1.1176,0.0022259,-0.070029,0.0017489
1.5101,1.1175,0.0022161,-0.069875,0.0017408
1.5116,1.1175,0.0022064,-0.069721,0.0017328
1.5131,1.1174,0.0021967,-0.069567,0.0017249
1.5146,1.1173,0.002187,-0.069413,0.0017169
1.5161,1.1173,0.0021774,-0.06926,0.0017091
1.5176,1.1172,0.0021679,-0.069107,0.0017013
1.5191,1.1171,0.0021585,-0.068955,0.0016937
1.5206,1.1171,0.0021491,-0.068804,0.0016861
1.5221,1.117,0.0021398,-0.068653,0.0016786
1.5236,1.1169,0.0021305,-0.068502,0.0016711
1.5251,1.1168,0.0021213,-0.068351,0.0016637
1.5266,1.1168,0.0021122,-0.068201,0.0016563
1.5281,1.1167,0.002103,-0.068051,0.0016489
1.5296,1.1166,0.0020939,-0.067902,0.0016415
1.5311,1.1166,0.0020848,-0.067752,0.0016341
1.5326,1.1165,0.0020757,-0.067603,0.0016268
1.5341,1.1164,0.0020668,-0.067455,0.0016195
1.5356,1.1164,0.0020578,-0.067307,0.0016122
1.5371,1.1163,0.002049,-0.067159,0.0016049
1.5386,1.1162,0.0020401,-0.067011,0.0015977
1.5401,1.1162,0.0020314,-0.066864,0.0015905
1.5416,1.1161,0.0020226,-0.066717,0.0015834
1.5431,1.116,0.002014,-0.066571,0.0015763
1.5446,1.116,0.0020053,-0.066425,0.0015692
1.5461,1.1159,0.0019967,-0.066279,0.0015622
1.5476,1.1158,0.001988,-0.066133,0.0015551
1.5491,1.1158,0.0019795,-0.065988,0.0015482
1.5506,1.1157,0.0019709,-0.065843,0.0015412
1.5521,1.1156,0.0019624,-0.065698,0.0015343
1.5536,1.1155,0.001954,-0.065554,0.0015275
1.5551,1.1155,0.0019456,-0.06541,0.0015207
1.5566,1.1154,0.0019373,-0.065266,0.001514
1.5581,1.1153,0.001929,-0.065122,0.0015073
1.5596,1.1153,0.0019207,-0.064979,0.0015007
1.5611,1.1152,0.0019125,-0.064837,0.0014941
1.5626,1.1151,0.0019044,-0.064694,0.0014876
1.5641,1.1151,0.0018963,-0.064552,0.0014811
1.5656,1.115,0.0018882,-0.064411,0.0014747
1.5671,1.1149,0.0018802,-0.064269,0.0014683
1.5686,1.1149,0.0018722,-0.064129,0.0014619
1.5701,1.1148,0.0018643,-0.063988,0.0014555
1.5716,1.1147,0.0018564,-0.063848,0.0014491
1.5731,1.1147,0.0018485,-0.063707,0.0014427
1.5746,1.1146,0.0018406,-0.063567,0.0014363
1.5761,1.1145,0.0018328,-0.063427,0.0014299
1.5776,1.1144,0.001825,-0.063288,0.0014236
1.5791,1.1144,0.0018172,-0.063149,0.0014172
1.5806,1.1143,0.0018095,-0.06301,0.0014109
1.5821,1.1142,0.0018018,-0.062871,0.0014047
1.5836,1.1142,0.0017942,-0.062733,0.0013984
1.5851,1.1141,0.0017866,-0.062596,0.0013922
1.5866,1.114,0.001779,-0.062458,0.0013861
1.5881,1.114,0.0017715,-0.062321,0.00138
1.5896,1.1139,0.001764,-0.062184,0.0013739
1.5911,1.1138,0.0017566,-0.062048,0.0013679
1.5926,1.1138,0.0017492,-0.061911,0.0013619
1.5941,1.1137,0.0017418,-0.061775,0.0013559
1.5956,1.1136,0.0017345,-0.06164,0.0013499
1.5971,1.1136,0.0017271,-0.061504,0.001344
1.5986,1.1135,0.0017199,-0.061369,0.0013381
1.6002,1.1134,0.0017126,-0.061235,0.0013322
1.6017,1.1134,0.0017054,-0.0611,0.0013264
1.6032,1.1133,0.0016982,-0.060966,0.0013206
1.6047,1.1132,0.0016911,-0.060832,0.0013148
1.6062,1.1132,0.001684,-0.060698,0.001309
1.6077,1.1131,0.0016769,-0.060565,0.0013033
1.6092,1.113,0.0016699,-0.060432,0.0012976
1.6107,1.113,0.0016629,-0.0603,0.001292
1.6122,1.1129,0.0016559,-0.060167,0.0012864
1.6137,1.1128,0.0016489,-0.060035,0.0012807
1.6152,1.1128,0.001642,-0.059903,0.0012751
1.6167,1.1127,0.0016351,-0.059771,0.0012695
1.6182,1.1126,0.0016283,-0.05964,0.001264
1.6197,1.1125,0.0016215,-0.059508,0.0012584
1.6212,1.1125,0.0016147,-0.059377,0.0012529
1.6227,1.1124,0.001608,-0.059247,0.0012475
1.6242,1.1123,0.0016013,-0.059116,0.0012421
1.6257,1.1123,0.0015946,-0.058986,0.0012367
1.6272,1.1122,0.001588,-0.058856,0.0012314
1.6287,1.1121,0.0015814,-0.058726,0.001226
1.6302,1.1121,0.0015748,-0.058597,0.0012207
1.6317,1.112,0.0015683,-0.058468,0.0012155
1.6332,1.1119,0.0015619,-0.05834,0.0012103
1.6347,1.1119,0.0015555,-0.058213,0.0012052
1.6362,1.1118,0.0015491,-0.058085,0.0012001
1.6377,1.1117,0.0015427,-0.057958,0.0011951
1.6392,1.1117,0.0015364,-0.057831,0.00119
1.6407,1.1116,0.00153,-0.057704,0.001185
1.6422,1.1115,0.0015237,-0.057578,0.00118
1.6437,1.1115,0.0015175,-0.057452,0.001175
1.6452,1.1114,0.0015113,-0.057327,0.0011701
1.6467,1.1113,0.001505,-0.057201,0.0011652
1.6482,1.1113,0.0014989,-0.057076,0.0011603
1.6497,1.1112,0.0014927,-0.056951,0.0011553
1.6512,1.1111,0.0014866,-0.056827,0.0011504
1.6527,1.1111,0.0014804,-0.056702,0.0011456
1.6542,1.111,0.0014744,-0.056577,0.0011407
1.6557,1.1109,0.0014683,-0.056453,0.0011358
1.6572,1.1109,0.0014623,-0.056329,0.001131
1.6587,1.1108,0.0014562,-0.056205,0.0011261
1.6602,1.1107,0.0014503,-0.056082,0.0011213
1.6617,1.1107,0.0014443,-0.055958,0.0011165
1.6632,1.1106,0.0014384,-0.055835,0.0011117
1.6647,1.1105,0.0014325,-0.055712,0.0011069
1.6662,1.1105,0.0014266,-0.05559,0.0011021
1.6677,1.1104,0.0014207,-0.055467,0.0010973
1.6692,1.1103,0.0014148,-0.055345,0.0010925
1.6707,1.1103,0.0014089,-0.055223,0.0010877
1.6722,1.1102,0.0014031,-0.055101,0.001083
1.6737,1.1101,0.0013974,-0.05498,0.0010783
1.6752,1.1101,0.0013917,-0.05486,0.0010736
1.6767,1.11,0.001386,-0.054739,0.001069
1.6782,1.1099,0.0013804,-0.054619,0.0010645
1.6797,1.1099,0.0013747,-0.054499,0.0010599
1.6812,1.1098,0.0013691,-0.054379,0.0010554
1.6827,1.1097,0.0013636,-0.05426,0.0010509
1.6842,1.1097,0.001358,-0.054141,0.0010465
1.6857,1.1096,0.0013525,-0.054022,0.0010421
1.6872,1.1095,0.0013471,-0.053903,0.0010378
1.6887,1.1095,0.0013417,-0.053785,0.0010336
1.6902,1.1094,0.0013363,-0.053668,0.0010293
1.6917,1.1093,0.0013309,-0.05355,0.0010251
1.6932,1.1093,0.0013256,-0.053433,0.0010209
1.6947,1.1092,0.0013203,-0.053316,0.0010167
1.6962,1.1091,0.0013149,-0.053199,0.0010125
1.6977,1.1091,0.0013096,-0.053082,0.0010083
1.6992,1.109,0.0013044,-0.052966,0.0010041
1.7007,1.1089,0.0012991,-0.052849,0.00099994
1.7022,1.1089,0.0012939,-0.052733,0.00099577
1.7037,1.1088,0.0012887,-0.052617,0.00099159
1.7052,1.1087,0.0012835,-0.052502,0.00098743
1.7067,1.1087,0.0012783,-0.052387,0.0009833
1.7082,1.1086,0.0012732,-0.052272,0.00097918
1.7097,1.1085,0.001268,-0.052157,0.00097506
1.7112,1.1085,0.0012629,-0.052042,0.00097096
1.7127,1.1084,0.0012579,-0.051928,0.0009669
1.7142,1.1083,0.0012528,-0.051814,0.00096287
1.7157,1.1083,0.0012478,-0.0517,0.00095884
1.7172,1.1082,0.0012428,-0.051587,0.00095482
1.7187,1.1081,0.0012378,-0.051474,0.0009508
1.7202,1.1081,0.0012328,-0.05136,0.00094678
1.7217,1.108,0.0012279,-0.051247,0.00094277
1.7232,1.1079,0.0012229,-0.051134,0.00093875
1.7247,1.1079,0.001218,-0.051022,0.00093475
1.7262,1.1078,0.0012131,-0.050909,0.0009308
1.7277,1.1077,0.0012082,-0.050797,0.00092685
1.7292,1.1077,0.0012034,-0.050686,0.00092294
1.7307,1.1076,0.0011986,-0.050574,0.00091904
1.7322,1.1075,0.0011938,-0.050463,0.00091518
1.7337,1.1075,0.001189,-0.050352,0.00091138
1.7352,1.1074,0.0011843,-0.050242,0.00090764
1.7367,1.1073,0.0011796,-0.050132,0.00090394
1.7382,1.1073,0.001175,-0.050022,0.00090026
1.7397,1.1072,0.0011703,-0.049912,0.0008966
1.7412,1.1072,0.0011657,-0.049803,0.00089296
1.7427,1.1071,0.0011611,-0.049694,0.00088932
1.7442,1.107,0.0011565,-0.049585,0.0008857
1.7457,1.107,0.0011519,-0.049476,0.00088208
1.7472,1.1069,0.0011474,-0.049367,0.00087848
1.7487,1.1068,0.0011428,-0.049258,0.00087489
1.7502,1.1068,0.0011383,-0.04915,0.00087131
1.7517,1.1067,0.0011338,-0.049042,0.00086774
1.7532,1.1066,0.0011293,-0.048934,0.00086417
1.7547,1.1066,0.0011248,-0.048826,0.00086062
1.7562,1.1065,0.0011203,-0.048719,0.00085709
1.7577,1.1064,0.0011159,-0.048612,0.00085356
1.7592,1.1064,0.0011115,-0.048505,0.00085005
1.7607,1.1063,0.0011071,-0.048398,0.00084654
1.7622,1.1062,0.0011027,-0.048292,0.00084304
1.7637,1.1062,0.0010984,-0.048185,0.00083958
1.7652,1.1061,0.001094,-0.048079,0.00083612
1.7667,1.106,0.0010897,-0.047973,0.00083266
1.7682,1.106,0.0010854,-0.047868,0.00082921
1.7697,1.1059,0.0010811,-0.047762,0.00082576
1.7712,1.1058,0.0010768,-0.047657,0.00082231
1.7727,1.1058,0.0010725,-0.047551,0.00081886
1.7742,1.1057,0.0010682,-0.047446,0.00081543
1.7757,1.1057,0.001064,-0.047342,0.00081203
1.7772,1.1056,0.0010597,-0.047237,0.00080867
1.7787,1.1055,0.0010556,-0.047133,0.00080534
1.7802,1.1055,0.0010514,-0.047029,0.00080204
1.7817,1.1054,0.0010473,-0.046926,0.00079875
1.7832,1.1053,0.0010432,-0.046822,0.00079547
1.7847,1.1053,0.0010391,-0.046719,0.00079221
1.7862,1.1052,0.001035,-0.046616,0.00078897
1.7877,1.1051,0.001031,-0.046514,0.00078576
1.7892,1.1051,0.001027,-0.046411,0.00078256
1.7907,1.105,0.001023,-0.046309,0.00077939
1.7922,1.1049,0.001019,-0.046207,0.00077622
1.7937,1.1049,0.001015,-0.046105,0.00077306
1.7952,1.1048,0.0010111,-0.046003,0.00076989
1.7967,1.1048,0.0010072,-0.045902,0.00076672
1.7982,1.1047,0.0010032,-0.0458,0.00076357
1.7997,1.1046,0.00099937,-0.045699,0.00076044
1.8012,1.1046,0.0009955,-0.045598,0.00075737
1.8027,1.1045,0.00099164,-0.045498,0.0007543
1.8042,1.1044,0.00098779,-0.045398,0.00075123
1.8057,1.1044,0.00098394,-0.045297,0.00074817
1.8072,1.1043,0.00098012,-0.045198,0.00074512
1.8087,1.1042,0.00097629,-0.045098,0.00074207
1.8102,1.1042,0.00097246,-0.044998,0.00073903
1.8117,1.1041,0.00096867,-0.044899,0.000736
1.8132,1.104,0.00096489,-0.0448,0.00073298
1.8147,1.104,0.00096112,-0.044701,0.00072998
1.8162,1.1039,0.00095736,-0.044602,0.00072698
1.8177,1.1039,0.00095361,-0.044503,0.00072397
1.8192,1.1038,0.00094988,-0.044405,0.00072099
1.8207,1.1037,0.0009462,-0.044307,0.00071805
1.8222,1.1037,0.00094252,-0.044209,0.00071516
1.8237,1.1036,0.00093889,-0.044112,0.00071228
1.8252,1.1035,0.00093529,-0.044014,0.00070941
1.8267,1.1035,0.0009317,-0.043917,0.00070655
1.8282,1.1034,0.00092813,-0.04382,0.00070369
1.8297,1.1033,0.00092455,-0.043723,0.00070084
1.8312,1.1033,0.00092099,-0.043626,0.00069799
1.8327,1.1032,0.00091743,-0.04353,0.00069516
1.8342,1.1032,0.0009139,-0.043434,0.00069236
1.8357,1.1031,0.00091038,-0.043338,0.00068957
1.8372,1.103,0.00090688,-0.043243,0.00068683
1.8387,1.103,0.0009034,-0.043147,0.0006841
1.8402,1.1029,0.00089994,-0.043052,0.00068137
1.8417,1.1028,0.00089649,-0.042957,0.00067866
1.8432,1.1028,0.00089304,-0.042862,0.00067595
1.8447,1.1027,0.00088959,-0.042768,0.00067323
1.8462,1.1027,0.00088616,-0.042673,0.00067052
1.8477,1.1026,0.00088274,-0.042579,0.00066784
1.8492,1.1025,0.00087932,-0.042484,0.00066516
1.8507,1.1025,0.00087595,-0.042391,0.00066248
1.8522,1.1024,0.00087258,-0.042297,0.00065982
1.8537,1.1023,0.00086922,-0.042203,0.00065718
1.8552,1.1023,0.00086587,-0.04211,0.00065454
1.8567,1.1022,0.00086254,-0.042017,0.00065192
1.8582,1.1022,0.00085922,-0.041924,0.00064929
1.8597,1.1021,0.00085594,-0.041831,0.00064668
1.8612,1.102,0.00085267,-0.041738,0.00064408
1.8627,1.102,0.00084944,-0.041646,0.0006415
1.8642,1.1019,0.00084621,-0.041554,0.00063895
1.8657,1.1018,0.00084299,-0.041462,0.0006364
1.8672,1.1018,0.0008398,-0.041371,0.00063386
1.8687,1.1017,0.00083662,-0.041279,0.00063134
1.8702,1.098,0.00083062,-0.041052,0.00062668
1.8717,1.1016,0.00083029,-0.041097,0.00062634
1.8732,1.1015,0.00082715,-0.041007,0.00062386
1.8747,1.1015,0.00082403,-0.040916,0.00062141
1.8762,1.1014,0.00082092,-0.040826,0.00061896
1.8777,1.1013,0.00081782,-0.040736,0.00061651
1.8792,1.1013,0.00081471,-0.040646,0.00061407
1.8807,1.1012,0.00081158,-0.040556,0.00061165
1.8822,1.1012,0.00080849,-0.040467,0.00060924
1.8837,1.1011,0.00080541,-0.040377,0.00060683
1.8852,1.101,0.00080236,-0.040288,0.00060444
1.8867,1.101,0.00079931,-0.040199,0.00060206
1.8882,1.1009,0.00079627,-0.04011,0.00059969
1.8897,1.1008,0.00079323,-0.040022,0.00059733
1.8912,1.1008,0.00079021,-0.039933,0.00059497
1.8927,1.1007,0.00078721,-0.039845,0.00059263
1.8942,1.097,0.00078153,-0.039625,0.00058828
1.8957,1.1006,0.00078122,-0.039669,0.00058797
1.8972,1.1005,0.00077827,-0.039581,0.00058566
1.8987,1.1005,0.00077535,-0.039494,0.00058336
1.9002,1.1004,0.00077243,-0.039406,0.00058107
1.9017,1.1004,0.00076954,-0.039319,0.00057879
1.9032,1.1003,0.00076668,-0.039232,0.00057653
1.9047,1.1002,0.00076382,-0.039145,0.00057428
1.9062,1.1002,0.00076098,-0.039059,0.00057204
1.9077,1.1001,0.00075814,-0.038973,0.00056981
1.9092,1.1,0.00075532,-0.038886,0.0005676
1.9107,1.1,0.00075249,-0.0388,0.00056539
1.9122,1.0999,0.00074967,-0.038715,0.00056318
1.9137,1.0999,0.00074687,-0.038629,0.00056097
1.9152,1.0998,0.00074405,-0.038543,0.00055877
1.9167,1.0997,0.00074125,-0.038458,0.00055656
1.9182,1.0997,0.00073847,-0.038373,0.00055436
1.9197,1.0996,0.00073568,-0.038287,0.00055216
1.9212,1.0996,0.00073291,-0.038202,0.00054998
1.9227,1.0995,0.00073016,-0.038118,0.0005478
1.9242,1.0994,0.00072741,-0.038033,0.00054564
1.9257,1.0994,0.00072467,-0.037949,0.0005435
1.9272,1.0993,0.00072194,-0.037864,0.00054136
1.9287,1.0993,0.0007192,-0.03778,0.00053922
1.9302,1.0955,0.00071408,-0.037572,0.00053528
1.9317,1.0991,0.00071381,-0.037613,0.00053499
1.9332,1.0991,0.00071113,-0.037529,0.00053289
1.9347,1.099,0.00070849,-0.037446,0.00053081
1.9362,1.099,0.00070584,-0.037363,0.00052873
1.9377,1.0989,0.00070323,-0.037281,0.00052667
1.9392,1.0988,0.00070061,-0.037198,0.00052461
1.9407,1.0988,0.000698,-0.037115,0.00052256
1.9422,1.0987,0.00069543,-0.037033,0.00052055
1.9437,1.0987,0.00069285,-0.036951,0.00051854
1.9452,1.0986,0.0006903,-0.036869,0.00051654
1.9467,1.0985,0.00068775,-0.036787,0.00051454
1.9482,1.0985,0.0006852,-0.036705,0.00051255
1.9497,1.0984,0.00068267,-0.036623,0.00051055
1.9512,1.0984,0.00068011,-0.036541,0.00050854
1.9527,1.0983,0.00067757,-0.03646,0.00050653
1.9542,1.0982,0.00067502,-0.036378,0.00050452
1.9557,1.0982,0.00067248,-0.036297,0.0005025
1.9572,1.0981,0.00066993,-0.036216,0.00050049
1.9587,1.0981,0.00066741,-0.036135,0.00049848
1.9602,1.098,0.00066488,-0.036054,0.00049648
1.9617,1.0979,0.00066238,-0.035973,0.00049451
1.9632,1.0979,0.00065989,-0.035892,0.00049255
1.9647,1.0978,0.00065742,-0.035812,0.0004906
1.9662,1.0978,0.00065495,-0.035732,0.00048865
1.9677,1.0977,0.00065249,-0.035652,0.00048673
1.9692,1.0976,0.00065009,-0.035573,0.00048484
1.9707,1.0976,0.00064772,-0.035494,0.00048299
1.9722,1.0975,0.00064538,-0.035416,0.0004812
1.9737,1.0975,0.00064305,-0.035338,0.00047943
1.9752,1.0974,0.00064074,-0.035259,0.00047767
1.9767,1.0973,0.00063843,-0.035182,0.0004759
1.9782,1.0973,0.00063614,-0.035104,0.00047412
1.9797,1.0936,0.00063168,-0.03491,0.00047073
1.9812,1.0972,0.00063152,-0.034948,0.00047054
1.9827,1.0971,0.00062922,-0.03487,0.00046873
1.9842,1.097,0.00062689,-0.034792,0.00046692
1.9857,1.097,0.00062457,-0.034714,0.0004651
1.9872,1.0969,0.00062224,-0.034636,0.00046326
1.9887,1.0969,0.0006199,-0.034558,0.00046141
1.9902,1.0968,0.00061756,-0.03448,0.00045955
1.9917,1.0967,0.00061522,-0.034403,0.00045767
1.9932,1.0967,0.00061287,-0.034325,0.00045579
1.9947,1.0966,0.00061052,-0.034247,0.00045388
1.9962,1.0966,0.00060818,-0.034169,0.00045197
1.9977,1.0965,0.0006058,-0.034091,0.00045004
1.9992,1.0965,0.00060341,-0.034014,0.0004481
2.0008,1.0964,0.0006012,-0.033938,0.00044637
2.0023,1.0963,0.00059918,-0.033863,0.00044487
2.0038,1.0963,0.00059716,-0.033789,0.00044334
2.0053,1.0962,0.00059512,-0.033714,0.0004418
2.0068,1.0962,0.00059307,-0.03364,0.00044025
2.0083,1.0961,0.00059102,-0.033565,0.0004387
2.0098,1.096,0.00058898,-0.033491,0.00043713
2.0113,1.096,0.00058691,-0.033417,0.00043556
2.0128,1.0959,0.00058485,-0.033342,0.00043398
2.0143,1.0959,0.00058277,-0.033268,0.00043239
2.0158,1.0958,0.00058069,-0.033194,0.00043079
2.0173,1.0958,0.0005786,-0.033119,0.00042918
2.0188,1.0957,0.0005765,-0.033045,0.00042756
2.0203,1.0956,0.0005744,-0.032971,0.00042592
2.0218,1.0956,0.00057231,-0.032897,0.00042427
2.0233,1.0955,0.0005702,-0.032823,0.00042261
2.0248,1.0955,0.0005681,-0.032749,0.00042094
2.0263,1.0954,0.00056599,-0.032675,0.00041926
2.0278,1.0953,0.00056385,-0.032601,0.00041758
2.0293,1.0953,0.00056175,-0.032527,0.00041588
2.0308,1.0952,0.00055963,-0.032453,0.00041418
2.0323,1.0952,0.00055755,-0.03238,0.00041254
2.0338,1.0951,0.00055549,-0.032307,0.00041093
2.0353,1.0951,0.00055348,-0.032234,0.00040935
2.0368,1.095,0.0005515,-0.032162,0.00040782
2.0383,1.0949,0.00054952,-0.032089,0.0004063
2.0398,1.0949,0.00054757,-0.032018,0.00040481
2.0413,1.0948,0.00054565,-0.031946,0.00040336
2.0428,1.0948,0.00054375,-0.031875,0.00040191
2.0443,1.0947,0.00054185,-0.031804,0.00040047
2.0458,1.0947,0.00053995,-0.031733,0.00039903
2.0473,1.0946,0.00053806,-0.031662,0.00039759
2.0488,1.0945,0.00053616,-0.031591,0.00039616
2.0503,1.0945,0.00053426,-0.031521,0.00039471
2.0518,1.0944,0.00053237,-0.03145,0.00039326
2.0533,1.0944,0.00053048,-0.031379,0.0003918
2.0548,1.0943,0.00052859,-0.031309,0.00039034
2.0563,1.0943,0.00052669,-0.031238,0.00038887
2.0578,1.0942,0.00052481,-0.031167,0.00038739
2.0593,1.0941,0.00052293,-0.031097,0.00038591
2.0608,1.0941,0.00052103,-0.031026,0.00038442
2.0623,1.094,0.00051916,-0.030956,0.00038294
2.0638,1.094,0.0005173,-0.030886,0.00038147
2.0653,1.0939,0.00051544,-0.030816,0.00038001
2.0668,1.0939,0.0005136,-0.030746,0.00037855
2.0683,1.0938,0.00051176,-0.030676,0.0003771
2.0698,1.0937,0.00050994,-0.030606,0.00037565
2.0713,1.0937,0.00050812,-0.030537,0.0003742
2.0728,1.0936,0.00050632,-0.030468,0.00037279
2.0743,1.0936,0.00050453,-0.030399,0.00037138
2.0758,1.0935,0.00050272,-0.03033,0.00036998
2.0773,1.0935,0.00050094,-0.030261,0.00036859
2.0788,1.0934,0.00049919,-0.030193,0.00036723
2.0803,1.0933,0.00049745,-0.030125,0.00036587
2.0818,1.0896,0.00049403,-0.029958,0.00036329
2.0833,1.0932,0.00049397,-0.02999,0.00036318
2.0848,1.0932,0.00049222,-0.029922,0.00036184
2.0863,1.0931,0.0004905,-0.029855,0.00036051
2.0878,1.0931,0.00048878,-0.029787,0.00035917
2.0893,1.093,0.00048706,-0.02972,0.00035784
2.0908,1.093,0.00048533,-0.029653,0.0003565
2.0923,1.0929,0.00048361,-0.029586,0.00035516
2.0938,1.0928,0.00048188,-0.029519,0.00035382
2.0953,1.0928,0.00048017,-0.029452,0.00035249
2.0968,1.0927,0.00047844,-0.029385,0.00035115
2.0983,1.0927,0.00047674,-0.029318,0.00034982
2.0998,1.0926,0.00047503,-0.029252,0.0003485
2.1013,1.0926,0.00047333,-0.029185,0.00034718
2.1028,1.0925,0.00047164,-0.029119,0.00034587
2.1043,1.0925,0.00046995,-0.029052,0.00034457
2.1058,1.0924,0.00046827,-0.028986,0.00034328
2.1073,1.0923,0.0004666,-0.02892,0.000342
2.1088,1.0923,0.00046497,-0.028854,0.00034073
2.1103,1.0922,0.00046333,-0.028789,0.00033946
2.1118,1.0922,0.0004617,-0.028723,0.0003382
2.1133,1.0921,0.00046004,-0.028658,0.00033694
2.1148,1.0921,0.00045843,-0.028593,0.00033569
2.1163,1.092,0.00045685,-0.028528,0.00033447
2.1178,1.092,0.00045525,-0.028463,0.00033325
2.1193,1.0919,0.00045366,-0.028399,0.00033203
2.1208,1.0918,0.00045209,-0.028334,0.00033081
2.1223,1.0918,0.00045052,-0.02827,0.0003296
2.1238,1.0917,0.00044896,-0.028206,0.00032838
2.1253,1.0917,0.00044739,-0.028142,0.00032716
2.1268,1.0916,0.00044584,-0.028077,0.00032594
2.1283,1.0916,0.00044427,-0.028014,0.00032473
2.1298,1.0915,0.00044271,-0.02795,0.00032352
2.1313,1.0915,0.00044115,-0.027886,0.00032231
2.1328,1.0914,0.00043962,-0.027822,0.0003211
2.1343,1.0913,0.00043807,-0.027759,0.0003199
2.1358,1.0913,0.00043655,-0.027695,0.0003187
2.1373,1.0912,0.00043501,-0.027632,0.00031752
2.1388,1.0912,0.00043349,-0.027569,0.00031635
2.1403,1.0911,0.00043199,-0.027506,0.0003152
2.1418,1.0911,0.00043048,-0.027444,0.00031406
2.1433,1.091,0.00042899,-0.027381,0.00031292
2.1448,1.091,0.00042752,-0.027319,0.00031179
2.1463,1.0909,0.00042603,-0.027257,0.00031067
2.1478,1.0909,0.00042457,-0.027195,0.00030955
2.1493,1.0908,0.00042312,-0.027133,0.00030844
2.1508,1.0907,0.00042167,-0.027071,0.00030734
2.1523,1.0907,0.00042025,-0.02701,0.00030627
2.1538,1.0906,0.00041888,-0.026949,0.00030521
2.1553,1.0906,0.00041749,-0.026888,0.00030414
2.1568,1.0905,0.0004161,-0.026826,0.00030307
2.1583,1.0905,0.00041472,-0.026766,0.000302
2.1598,1.0904,0.00041335,-0.026705,0.00030093
2.1613,1.0904,0.00041195,-0.026644,0.00029985
2.1628,1.0903,0.00041059,-0.026583,0.00029877
2.1643,1.0903,0.0004092,-0.026522,0.0002977
2.1658,1.0902,0.00040783,-0.026462,0.00029662
2.1673,1.0902,0.00040647,-0.026401,0.00029555
2.1688,1.0901,0.00040511,-0.026341,0.00029448
2.1703,1.09,0.00040374,-0.026281,0.0002934
2.1718,1.09,0.00040237,-0.02622,0.00029233
2.1733,1.0899,0.000401,-0.02616,0.00029125
2.1748,1.0899,0.00039963,-0.0261,0.00029019
2.1763,1.0898,0.00039828,-0.02604,0.00028912
2.1778,1.0898,0.00039691,-0.02598,0.00028806
2.1793,1.0897,0.00039554,-0.025921,0.000287
2.1808,1.0897,0.00039417,-0.025861,0.00028595
2.1823,1.0896,0.00039283,-0.025802,0.0002849
2.1838,1.0896,0.00039146,-0.025743,0.00028386
2.1853,1.0895,0.00039009,-0.025684,0.00028281
2.1868,1.0895,0.00038872,-0.025625,0.00028178
2.1883,1.0894,0.00038736,-0.025566,0.00028074
2.1898,1.0894,0.00038599,-0.025507,0.00027971
2.1913,1.0893,0.00038464,-0.025449,0.00027869
2.1928,1.0892,0.00038329,-0.02539,0.00027766
2.1943,1.0892,0.00038192,-0.025332,0.00027664
2.1958,1.0891,0.00038056,-0.025273,0.00027562
2.1973,1.0891,0.00037922,-0.025215,0.00027461
2.1988,1.089,0.00037787,-0.025157,0.0002736
2.2003,1.089,0.00037655,-0.025099,0.00027259
2.2018,1.0889,0.00037524,-0.025041,0.00027159
2.2033,1.0889,0.00037393,-0.024983,0.00027059
2.2048,1.0888,0.00037263,-0.024925,0.0002696
2.2063,1.0888,0.00037133,-0.024867,0.00026861
2.2078,1.0887,0.00037003,-0.02481,0.00026763
2.2093,1.0887,0.00036874,-0.024753,0.00026665
2.2108,1.0886,0.00036745,-0.024696,0.00026569
2.2123,1.0886,0.0003662,-0.024639,0.00026474
2.2138,1.0885,0.00036496,-0.024582,0.0002638
2.2153,1.0885,0.00036377,-0.024526,0.00026287
2.2168,1.0884,0.00036256,-0.02447,0.00026196
2.2183,1.0883,0.00036136,-0.024414,0.00026105
2.2198,1.0883,0.00036016,-0.024358,0.00026015
2.2213,1.0882,0.00035897,-0.024302,0.00025925
2.2228,1.0882,0.0003578,-0.024247,0.00025836
2.2243,1.0881,0.00035661,-0.024191,0.00025746
2.2258,1.0881,0.00035542,-0.024135,0.00025656
2.2273,1.088,0.00035425,-0.02408,0.00025566
2.2288,1.088,0.00035307,-0.024024,0.00025476
2.2303,1.0879,0.00035189,-0.023969,0.00025386
2.2318,1.0879,0.00035072,-0.023913,0.00025295
2.2333,1.0878,0.00034954,-0.023858,0.00025205
2.2348,1.0878,0.00034837,-0.023802,0.00025115
2.2363,1.0877,0.00034721,-0.023747,0.00025024
2.2378,1.0877,0.00034604,-0.023692,0.00024934
2.2393,1.0876,0.00034487,-0.023636,0.00024843
2.2408,1.0876,0.00034369,-0.023581,0.00024753
2.2423,1.0875,0.00034251,-0.023526,0.00024662
2.2438,1.0875,0.00034135,-0.023471,0.00024573
2.2453,1.0874,0.00034018,-0.023416,0.00024483
2.2468,1.0874,0.00033902,-0.023361,0.00024394
2.2483,1.0873,0.00033789,-0.023306,0.00024306
2.2498,1.0873,0.00033674,-0.023252,0.00024218
2.2513,1.0872,0.0003356,-0.023198,0.0002413
2.2528,1.0872,0.00033446,-0.023143,0.00024041
2.2543,1.0871,0.00033333,-0.023089,0.00023952
2.2558,1.0871,0.00033221,-0.023035,0.00023864
2.2573,1.087,0.00033109,-0.022981,0.00023775
2.2588,1.087,0.00032997,-0.022927,0.00023687
2.2603,1.0869,0.00032885,-0.022873,0.000236
2.2618,1.0869,0.00032775,-0.02282,0.00023514
2.2633,1.0868,0.00032666,-0.022767,0.0002343
2.2648,1.0867,0.00032558,-0.022713,0.00023345
2.2663,1.0867,0.00032449,-0.02266,0.00023262
2.2678,1.0866,0.00032342,-0.022608,0.00023179
2.2693,1.0866,0.00032235,-0.022555,0.00023096
2.2708,1.0865,0.00032127,-0.022502,0.00023015
2.2723,1.0865,0.00032022,-0.02245,0.00022933
2.2738,1.0864,0.00031916,-0.022397,0.00022853
2.2753,1.0864,0.00031808,-0.022345,0.00022773
2.2768,1.0863,0.00031703,-0.022293,0.00022694
2.2783,1.0863,0.00031597,-0.022241,0.00022615
2.2798,1.0862,0.00031491,-0.022189,0.00022537
2.2813,1.0862,0.00031386,-0.022138,0.00022458
2.2828,1.0861,0.00031282,-0.022086,0.0002238
2.2843,1.0861,0.00031179,-0.022035,0.00022303
2.2858,1.086,0.00031075,-0.021983,0.00022225
2.2873,1.086,0.00030971,-0.021932,0.00022148
2.2888,1.0859,0.00030867,-0.021881,0.00022071
2.2903,1.0859,0.00030764,-0.02183,0.00021994
2.2918,1.0858,0.00030661,-0.021779,0.00021918
2.2933,1.0858,0.00030559,-0.021728,0.00021841
2.2948,1.0857,0.00030459,-0.021677,0.00021763
2.2963,1.0857,0.00030358,-0.021626,0.00021686
2.2978,1.0856,0.00030258,-0.021575,0.0002161
2.2993,1.0856,0.00030157,-0.021524,0.00021533
2.3008,1.0855,0.00030058,-0.021474,0.00021456
2.3023,1.0855,0.00029958,-0.021423,0.00021379
2.3038,1.0854,0.00029858,-0.021372,0.00021303
2.3053,1.0854,0.00029758,-0.021322,0.00021226
2.3068,1.0853,0.00029659,-0.021272,0.00021149
2.3083,1.0853,0.00029562,-0.021221,0.00021072
2.3098,1.0852,0.00029462,-0.021171,0.00020996
2.3113,1.0852,0.00029362,-0.021121,0.0002092
2.3128,1.0851,0.00029264,-0.021071,0.00020845
2.3143,1.0851,0.00029165,-0.021022,0.0002077
2.3158,1.085,0.00029066,-0.020972,0.00020695
2.3173,1.0814,0.00028871,-0.020853,0.00020552
2.3188,1.0813,0.00028774,-0.020804,0.00020478
2.3203,1.0849,0.00028772,-0.020824,0.00020473
2.3218,1.0848,0.00028675,-0.020774,0.000204
2.3233,1.0848,0.00028577,-0.020725,0.00020327
2.3248,1.0847,0.0002848,-0.020676,0.00020255
2.3263,1.0847,0.00028384,-0.020627,0.00020183
2.3278,1.0846,0.00028287,-0.020578,0.00020111
2.3293,1.0846,0.00028192,-0.020529,0.0002004
2.3308,1.0845,0.00028097,-0.02048,0.0001997
2.3323,1.0845,0.00028001,-0.020432,0.000199
2.3338,1.0844,0.00027908,-0.020383,0.0001983
2.3353,1.0844,0.00027816,-0.020334,0.0001976
2.3368,1.0843,0.00027724,-0.020286,0.00019691
2.3383,1.0843,0.00027634,-0.020238,0.00019622
2.3398,1.0842,0.00027542,-0.02019,0.00019554
2.3413,1.0842,0.00027452,-0.020141,0.00019486
2.3428,1.0841,0.00027361,-0.020093,0.00019418
2.3443,1.0841,0.00027271,-0.020046,0.00019351
2.3458,1.0841,0.00027181,-0.019998,0.00019283
2.3473,1.084,0.00027093,-0.01995,0.00019216
2.3488,1.084,0.00027004,-0.019903,0.00019149
2.3503,1.0839,0.00026915,-0.019856,0.00019082
2.3518,1.0839,0.00026827,-0.019808,0.00019016
2.3533,1.0838,0.0002674,-0.019761,0.0001895
2.3548,1.0838,0.00026653,-0.019714,0.00018884
2.3563,1.0837,0.00026566,-0.019667,0.00018818
2.3578,1.0837,0.0002648,-0.01962,0.00018752
2.3593,1.0836,0.00026393,-0.019573,0.00018686
2.3608,1.0836,0.00026308,-0.019526,0.00018621
2.3623,1.0835,0.00026223,-0.01948,0.00018555
2.3638,1.0835,0.00026136,-0.019433,0.0001849
2.3653,1.0834,0.00026051,-0.019387,0.00018424
2.3668,1.0834,0.00025967,-0.01934,0.00018359
2.3683,1.0833,0.00025883,-0.019294,0.00018293
2.3698,1.0833,0.00025798,-0.019248,0.00018228
2.3713,1.0832,0.00025714,-0.019202,0.00018162
2.3728,1.0832,0.00025631,-0.019156,0.00018097
2.3743,1.0831,0.00025548,-0.01911,0.00018033
2.3758,1.0831,0.00025465,-0.019064,0.00017969
2.3773,1.083,0.00025383,-0.019018,0.00017906
2.3788,1.083,0.00025302,-0.018972,0.00017843
2.3803,1.0829,0.0002522,-0.018926,0.0001778
2.3818,1.0829,0.00025138,-0.018881,0.00017718
2.3833,1.0828,0.00025057,-0.018835,0.00017656
2.3848,1.0828,0.00024976,-0.01879,0.00017594
2.3863,1.0828,0.00024896,-0.018744,0.00017534
2.3878,1.0827,0.00024816,-0.018699,0.00017473
2.3893,1.0827,0.00024735,-0.018654,0.00017413
2.3908,1.0826,0.00024655,-0.018609,0.00017354
2.3923,1.0826,0.00024576,-0.018564,0.00017295
2.3938,1.0825,0.00024495,-0.01852,0.00017237
2.3953,1.0825,0.00024416,-0.018475,0.00017179
2.3968,1.0824,0.00024336,-0.01843,0.00017121
2.3983,1.0824,0.00024256,-0.018386,0.00017063
2.3998,1.0823,0.00024178,-0.018341,0.00017006
2.4014,1.0823,0.00024098,-0.018297,0.00016948
2.4029,1.0822,0.00024019,-0.018253,0.00016891
2.4044,1.0822,0.0002394,-0.018209,0.00016835
2.4059,1.0821,0.00023861,-0.018165,0.00016779
2.4074,1.0821,0.00023784,-0.018121,0.00016723
2.4089,1.082,0.00023707,-0.018078,0.00016667
2.4104,1.082,0.00023628,-0.018034,0.00016612
2.4119,1.0819,0.00023553,-0.017991,0.00016557
2.4134,1.0819,0.00023477,-0.017947,0.00016503
2.4149,1.0818,0.00023402,-0.017904,0.00016448
2.4164,1.0818,0.00023327,-0.017861,0.00016394
2.4179,1.0818,0.00023252,-0.017818,0.0001634
2.4194,1.0817,0.00023178,-0.017774,0.00016286
2.4209,1.0817,0.00023103,-0.017731,0.00016232
2.4224,1.0816,0.00023029,-0.017688,0.00016177
2.4239,1.0816,0.00022955,-0.017645,0.00016123
2.4254,1.0815,0.00022881,-0.017603,0.00016069
2.4269,1.0815,0.0002281,-0.01756,0.00016014
2.4284,1.0814,0.00022736,-0.017517,0.0001596
2.4299,1.0814,0.00022665,-0.017475,0.00015906
2.4314,1.0813,0.00022594,-0.017432,0.00015852
2.4329,1.0813,0.0002252,-0.01739,0.00015798
2.4344,1.0812,0.0002245,-0.017348,0.00015743
2.4359,1.0812,0.00022378,-0.017305,0.00015689
2.4374,1.0812,0.00022307,-0.017263,0.00015635
2.4389,1.0811,0.00022236,-0.017221,0.0001558
2.4404,1.0811,0.00022165,-0.017179,0.00015526
2.4419,1.081,0.00022094,-0.017137,0.00015472
2.4434,1.081,0.00022023,-0.017095,0.00015418
2.4449,1.0809,0.00021952,-0.017054,0.00015364
2.4464,1.0809,0.00021882,-0.017012,0.00015311
2.4479,1.0808,0.00021813,-0.01697,0.00015258
2.4494,1.0808,0.00021743,-0.016929,0.00015205
2.4509,1.0807,0.00021675,-0.016888,0.00015152
2.4524,1.0807,0.00021604,-0.016846,0.00015099
2.4539,1.0806,0.00021537,-0.016805,0.00015046
2.4554,1.0806,0.00021468,-0.016764,0.00014994
2.4569,1.0806,0.00021401,-0.016723,0.00014942
2.4584,1.0805,0.00021333,-0.016681,0.00014889
2.4599,1.0805,0.00021265,-0.01664,0.00014837
2.4614,1.0804,0.00021198,-0.0166,0.00014785
2.4629,1.0804,0.00021131,-0.016559,0.00014734
2.4644,1.0803,0.00021065,-0.016518,0.00014682
2.4659,1.0803,0.00020999,-0.016477,0.00014631
2.4674,1.0802,0.00020932,-0.016437,0.0001458
2.4689,1.0802,0.00020866,-0.016396,0.00014529
2.4704,1.0801,0.000208,-0.016356,0.00014479
2.4719,1.0801,0.00020734,-0.016315,0.00014428
2.4734,1.0801,0.00020669,-0.016275,0.00014378
2.4749,1.08,0.00020602,-0.016235,0.00014328
2.4764,1.08,0.00020538,-0.016194,0.00014278
2.4779,1.0799,0.00020474,-0.016154,0.00014229
2.4794,1.0799,0.0002041,-0.016114,0.0001418
2.4809,1.0798,0.00020345,-0.016074,0.00014132
2.4824,1.0798,0.00020281,-0.016034,0.00014084
2.4839,1.0797,0.00020219,-0.015994,0.00014037
2.4854,1.0797,0.00020153,-0.015955,0.00013991
2.4869,1.0796,0.00020092,-0.015915,0.00013944
2.4884,1.0796,0.00020029,-0.015875,0.00013899
2.4899,1.0796,0.00019966,-0.015836,0.00013853
2.4914,1.0795,0.00019906,-0.015796,0.00013808
2.4929,1.0795,0.00019844,-0.015757,0.00013763
2.4944,1.0794,0.00019784,-0.015718,0.00013718
2.4959,1.0794,0.00019722,-0.015678,0.00013673
2.4974,1.0793,0.00019661,-0.015639,0.00013629
2.4989,1.0793,0.00019599,-0.0156,0.00013585
2.5004,1.0792,0.00019539,-0.015561,0.00013541
2.5019,1.0792,0.00019478,-0.015522,0.00013496
2.5034,1.0792,0.00019418,-0.015483,0.00013452
2.5049,1.0791,0.00019357,-0.015445,0.00013408
2.5064,1.0791,0.00019296,-0.015406,0.00013364
2.5079,1.079,0.00019235,-0.015367,0.0001332
2.5094,1.079,0.00019174,-0.015329,0.00013276
2.5109,1.0789,0.00019113,-0.01529,0.00013232
2.5124,1.0789,0.00019052,-0.015252,0.00013188
2.5139,1.0788,0.00018991,-0.015213,0.00013144
2.5154,1.0788,0.00018931,-0.015175,0.000131
2.5169,1.0788,0.0001887,-0.015137,0.00013056
2.5184,1.0787,0.0001881,-0.015098,0.00013012
2.5199,1.0787,0.0001875,-0.01506,0.00012969
2.5214,1.0786,0.00018691,-0.015023,0.00012925
2.5229,1.0786,0.00018632,-0.014985,0.00012882
2.5244,1.0785,0.00018572,-0.014947,0.0001284
2.5259,1.0785,0.00018514,-0.01491,0.00012797
2.5274,1.0784,0.00018457,-0.014872,0.00012754
2.5289,1.0784,0.00018401,-0.014835,0.00012712
2.5304,1.0784,0.00018346,-0.014798,0.0001267
2.5319,1.0783,0.00018289,-0.01476,0.00012627
2.5334,1.0783,0.00018233,-0.014723,0.00012585
2.5349,1.0782,0.00018177,-0.014686,0.00012542
2.5364,1.0782,0.00018121,-0.014649,0.000125
2.5379,1.0781,0.00018065,-0.014612,0.00012457
2.5394,1.0781,0.00018009,-0.014575,0.00012415
2.5409,1.078,0.00017954,-0.014538,0.00012372
2.5424,1.078,0.00017898,-0.014501,0.0001233
2.5439,1.078,0.00017844,-0.014464,0.00012288
2.5454,1.0779,0.00017788,-0.014428,0.00012246
2.5469,1.0779,0.00017734,-0.014391,0.00012204
2.5484,1.0778,0.00017679,-0.014355,0.00012163
2.5499,1.0778,0.00017624,-0.014318,0.00012122
2.5514,1.0777,0.0001757,-0.014282,0.00012081
2.5529,1.0777,0.00017515,-0.014246,0.00012041
2.5544,1.0777,0.00017461,-0.014209,0.00012
2.5559,1.0776,0.00017407,-0.014173,0.0001196
2.5574,1.0776,0.00017353,-0.014137,0.00011921
2.5589,1.0775,0.000173,-0.014101,0.00011882
2.5604,1.0775,0.00017246,-0.014065,0.00011843
2.5619,1.0774,0.00017191,-0.01403,0.00011804
2.5634,1.0774,0.00017138,-0.013994,0.00011766
2.5649,1.0774,0.00017084,-0.013958,0.00011728
2.5664,1.0773,0.00017032,-0.013923,0.00011689
2.5679,1.0773,0.00016979,-0.013887,0.0001165
2.5694,1.0772,0.00016926,-0.013852,0.00011611
2.5709,1.0772,0.00016873,-0.013816,0.00011573
2.5724,1.0771,0.00016822,-0.01378,0.00011534
2.5739,1.0771,0.00016769,-0.013745,0.00011495
2.5754,1.0771,0.00016717,-0.013709,0.00011456
2.5769,1.077,0.00016665,-0.013674,0.00011417
2.5784,1.077,0.00016613,-0.013639,0.00011378
2.5799,1.0769,0.00016561,-0.013603,0.00011339
2.5814,1.0769,0.00016509,-0.013568,0.00011299
2.5829,1.0768,0.00016457,-0.013533,0.0001126
2.5844,1.0768,0.00016407,-0.013497,0.00011221
2.5859,1.0768,0.00016355,-0.013462,0.00011182
2.5874,1.0767,0.00016303,-0.013427,0.00011143
2.5889,1.0767,0.00016253,-0.013393,0.00011105
2.5904,1.0766,0.00016203,-0.013358,0.00011068
2.5919,1.0766,0.00016154,-0.013324,0.00011031
2.5934,1.0765,0.00016104,-0.013289,0.00010995
2.5949,1.0765,0.00016056,-0.013255,0.00010959
2.5964,1.0765,0.00016008,-0.013221,0.00010924
2.5979,1.0764,0.0001596,-0.013187,0.00010889
2.5994,1.0764,0.00015912,-0.013153,0.00010853
2.6009,1.0763,0.00015864,-0.013119,0.00010818
2.6024,1.0763,0.00015816,-0.013086,0.00010783
2.6039,1.0763,0.00015767,-0.013052,0.00010748
2.6054,1.0762,0.00015721,-0.013018,0.00010713
2.6069,1.0762,0.00015674,-0.012985,0.00010678
2.6084,1.0761,0.00015627,-0.012951,0.00010643
2.6099,1.0761,0.0001558,-0.012918,0.00010609
2.6114,1.076,0.00015533,-0.012884,0.00010574
2.6129,1.076,0.00015486,-0.012851,0.00010539
2.6144,1.076,0.00015441,-0.012817,0.00010504
2.6159,1.0759,0.00015395,-0.012784,0.00010469
2.6174,1.0759,0.00015348,-0.012751,0.00010434
2.6189,1.0758,0.00015302,-0.012717,0.00010399
2.6204,1.0758,0.00015255,-0.012684,0.00010364
2.6219,1.0758,0.00015209,-0.012651,0.00010329
2.6234,1.0757,0.00015163,-0.012617,0.00010294
2.6249,1.0757,0.00015116,-0.012584,0.00010258
2.6264,1.0756,0.00015071,-0.012551,0.00010223
2.6279,1.0756,0.00015024,-0.012518,0.00010188
2.6294,1.0755,0.00014979,-0.012485,0.00010153
2.6309,1.0755,0.00014934,-0.012452,0.00010117
2.6324,1.0755,0.00014889,-0.012419,0.00010081
2.6339,1.0754,0.00014843,-0.012386,0.00010046
2.6354,1.0754,0.00014798,-0.012353,0.00010011
2.6369,1.0753,0.00014753,-0.01232,9.9756e-05
2.6384,1.0753,0.00014711,-0.012287,9.9411e-05
2.6399,1.0753,0.00014668,-0.012255,9.9073e-05
2.6414,1.0752,0.00014624,-0.012222,9.8737e-05
2.6429,1.0752,0.00014582,-0.01219,9.8403e-05
2.6444,1.0751,0.0001454,-0.012158,9.8074e-05
2.6459,1.0751,0.00014498,-0.012125,9.7748e-05
2.6474,1.0751,0.00014455,-0.012093,9.7423e-05
2.6489,1.075,0.00014413,-0.012061,9.7099e-05
2.6504,1.075,0.00014372,-0.012029,9.6778e-05
2.6519,1.0749,0.00014329,-0.011997,9.6461e-05
2.6534,1.0749,0.00014287,-0.011965,9.6147e-05
2.6549,1.0749,0.00014245,-0.011934,9.5835e-05
2.6564,1.0748,0.00014203,-0.011902,9.5525e-05
2.6579,1.0748,0.00014161,-0.01187,9.5218e-05
2.6594,1.0747,0.00014122,-0.011839,9.4921e-05
2.6609,1.0747,0.00014081,-0.011808,9.4627e-05
2.6624,1.0746,0.00014041,-0.011777,9.4333e-05
2.6639,1.0746,0.00014,-0.011746,9.404e-05
2.6654,1.0746,0.0001396,-0.011715,9.3747e-05
2.6669,1.0745,0.00013919,-0.011684,9.3455e-05
2.6684,1.0745,0.0001388,-0.011653,9.3164e-05
2.6699,1.0744,0.0001384,-0.011622,9.2873e-05
2.6714,1.0744,0.00013799,-0.011591,9.2583e-05
2.6729,1.0744,0.00013759,-0.01156,9.2292e-05
2.6744,1.0743,0.00013719,-0.011529,9.2e-05
2.6759,1.0743,0.00013678,-0.011498,9.1709e-05
2.6774,1.0742,0.00013637,-0.011467,9.1416e-05
2.6789,1.0742,0.00013598,-0.011436,9.1122e-05
2.6804,1.0742,0.00013558,-0.011405,9.0828e-05
2.6819,1.0741,0.00013517,-0.011375,9.0535e-05
2.6834,1.0741,0.00013476,-0.011344,9.0241e-05
2.6849,1.074,0.00013436,-0.011313,8.9945e-05
2.6864,1.074,0.00013395,-0.011283,8.9649e-05
2.6879,1.074,0.00013354,-0.011252,8.9354e-05
2.6894,1.0739,0.00013314,-0.011221,8.9061e-05
2.6909,1.0739,0.00013274,-0.011191,8.8772e-05
2.6924,1.0738,0.00013236,-0.01116,8.8484e-05
2.6939,1.0738,0.00013197,-0.01113,8.8197e-05
2.6954,1.0738,0.00013157,-0.011099,8.7911e-05
2.6969,1.0737,0.00013118,-0.011069,8.7624e-05
2.6984,1.0737,0.00013078,-0.011039,8.7337e-05
2.6999,1.0736,0.00013038,-0.011009,8.7051e-05
2.7014,1.0736,0.00012998,-0.010978,8.6766e-05
2.7029,1.0736,0.00012959,-0.010948,8.6479e-05
2.7044,1.0735,0.00012919,-0.010918,8.6193e-05
2.7059,1.0735,0.0001288,-0.010888,8.5907e-05
2.7074,1.0734,0.0001284,-0.010858,8.5621e-05
2.7089,1.0734,0.00012802,-0.010828,8.5336e-05
2.7104,1.0734,0.00012761,-0.010798,8.5052e-05
2.7119,1.0733,0.00012723,-0.010769,8.4769e-05
2.7134,1.0733,0.00012684,-0.010739,8.4487e-05
2.7149,1.0732,0.00012645,-0.010709,8.4206e-05
2.7164,1.0732,0.00012606,-0.01068,8.3928e-05
2.7179,1.0732,0.00012567,-0.01065,8.3651e-05
2.7194,1.0731,0.00012528,-0.010621,8.3376e-05
2.7209,1.0731,0.00012491,-0.010592,8.3103e-05
2.7224,1.073,0.00012453,-0.010562,8.2833e-05
2.7239,1.073,0.00012417,-0.010533,8.2567e-05
2.7254,1.073,0.00012379,-0.010504,8.2304e-05
2.7269,1.0729,0.00012343,-0.010476,8.2044e-05
2.7284,1.0729,0.00012305,-0.010447,8.1788e-05
2.7299,1.0729,0.0001227,-0.010418,8.1534e-05
2.7314,1.0728,0.00012236,-0.01039,8.1292e-05
2.7329,1.0728,0.00012202,-0.010361,8.1054e-05
2.7344,1.0727,0.00012169,-0.010333,8.0815e-05
2.7359,1.0727,0.00012133,-0.010305,8.0577e-05
2.7374,1.0727,0.00012101,-0.010277,8.0337e-05
2.7389,1.0726,0.00012067,-0.010248,8.0097e-05
2.7404,1.0726,0.00012033,-0.01022,7.9856e-05
2.7419,1.0725,0.00011999,-0.010192,7.9615e-05
2.7434,1.0725,0.00011966,-0.010164,7.9375e-05
2.7449,1.0725,0.00011933,-0.010136,7.9134e-05
2.7464,1.0724,0.00011899,-0.010108,7.8893e-05
2.7479,1.0724,0.00011867,-0.01008,7.8651e-05
2.7494,1.0723,0.00011832,-0.010052,7.841e-05
2.7509,1.0723,0.00011801,-0.010024,7.8169e-05
2.7524,1.0723,0.00011768,-0.0099957,7.7927e-05
2.7539,1.0722,0.00011734,-0.0099678,7.7685e-05
2.7554,1.0722,0.00011703,-0.00994,7.7441e-05
2.7569,1.0722,0.00011668,-0.0099121,7.7198e-05
2.7584,1.0721,0.00011636,-0.0098843,7.6955e-05
2.7599,1.0721,0.00011604,-0.0098565,7.6711e-05
2.7614,1.072,0.00011571,-0.0098288,7.6466e-05
2.7629,1.072,0.00011537,-0.009801,7.6219e-05
2.7644,1.072,0.00011504,-0.0097733,7.5971e-05
2.7659,1.0719,0.00011471,-0.0097456,7.5723e-05
2.7674,1.0719,0.00011439,-0.009718,7.5474e-05
2.7689,1.0718,0.00011406,-0.0096904,7.5225e-05
2.7704,1.0718,0.00011372,-0.0096628,7.4975e-05
2.7719,1.0718,0.00011338,-0.0096352,7.4725e-05
2.7734,1.0717,0.00011305,-0.0096077,7.4475e-05
2.7749,1.0717,0.00011271,-0.0095801,7.4224e-05
2.7764,1.0717,0.00011237,-0.0095525,7.3975e-05
2.7779,1.0716,0.00011203,-0.009525,7.3725e-05
2.7794,1.0716,0.0001117,-0.0094974,7.3475e-05
2.7809,1.0715,0.00011135,-0.0094699,7.3224e-05
2.7824,1.0715,0.00011102,-0.0094424,7.2973e-05
2.7839,1.0715,0.00011068,-0.009415,7.2723e-05
2.7854,1.0714,0.00011034,-0.0093875,7.2472e-05
2.7869,1.0714,0.00011001,-0.0093602,7.2221e-05
2.7884,1.0714,0.00010968,-0.0093329,7.197e-05
2.7899,1.0713,0.00010935,-0.0093056,7.1718e-05
2.7914,1.0713,0.00010901,-0.0092785,7.1467e-05
2.7929,1.0712,0.00010868,-0.0092514,7.1218e-05
2.7944,1.0712,0.00010836,-0.0092245,7.0973e-05
2.7959,1.0712,0.00010803,-0.0091977,7.073e-05
2.7974,1.0711,0.00010771,-0.009171,7.0489e-05
2.7989,1.0711,0.00010738,-0.0091443,7.0249e-05
2.8005,1.0711,0.00010706,-0.0091178,7.0012e-05
2.802,1.071,0.00010674,-0.0090914,6.9779e-05
2.8035,1.071,0.00010644,-0.0090652,6.9555e-05
2.805,1.0709,0.00010614,-0.0090392,6.9338e-05
2.8065,1.0709,0.00010585,-0.0090133,6.9126e-05
2.808,1.0709,0.00010555,-0.0089875,6.8918e-05
2.8095,1.0708,0.00010526,-0.0089617,6.8714e-05
2.811,1.0708,0.00010496,-0.0089359,6.8511e-05
2.8125,1.0708,0.00010467,-0.0089102,6.8308e-05
2.814,1.0707,0.00010437,-0.0088846,6.8105e-05
2.8155,1.0707,0.00010407,-0.0088589,6.7902e-05
2.817,1.0706,0.00010379,-0.0088332,6.7699e-05
2.8185,1.0706,0.0001035,-0.0088076,6.7495e-05
2.82,1.0706,0.00010321,-0.008782,6.7292e-05
2.8215,1.0705,0.00010293,-0.0087565,6.709e-05
2.823,1.0705,0.00010263,-0.0087309,6.6886e-05
2.8245,1.0705,0.00010234,-0.0087054,6.6684e-05
2.826,1.0704,0.00010206,-0.00868,6.6482e-05
2.8275,1.0704,0.00010177,-0.0086546,6.6279e-05
2.829,1.0703,0.00010149,-0.0086293,6.6078e-05
2.8305,1.0703,0.00010121,-0.0086039,6.5876e-05
2.832,1.0703,0.00010092,-0.0085786,6.5674e-05
2.8335,1.0702,0.00010063,-0.0085534,6.5471e-05
2.835,1.0702,0.00010036,-0.0085281,6.5269e-05
2.8365,1.0702,0.00010008,-0.0085028,6.5066e-05
2.838,1.0701,9.9795e-05,-0.0084776,6.4864e-05
2.8395,1.0701,9.9521e-05,-0.0084524,6.4661e-05
2.841,1.0701,9.9239e-05,-0.0084272,6.4459e-05
2.8425,1.07,9.8956e-05,-0.0084021,6.4257e-05
2.844,1.07,9.8688e-05,-0.008377,6.4054e-05
2.8455,1.0699,9.8418e-05,-0.0083519,6.3852e-05
2.847,1.0699,9.8139e-05,-0.0083269,6.365e-05
2.8485,1.0699,9.785e-05,-0.0083019,6.3449e-05
2.85,1.0698,9.7594e-05,-0.008277,6.3248e-05
2.8515,1.0698,9.7305e-05,-0.008252,6.3048e-05
2.853,1.0698,9.703e-05,-0.0082271,6.2848e-05
2.8545,1.0697,9.6766e-05,-0.0082024,6.265e-05
2.856,1.0697,9.6494e-05,-0.0081776,6.2453e-05
2.8575,1.0697,9.6215e-05,-0.008153,6.2257e-05
2.859,1.0696,9.5948e-05,-0.0081283,6.2061e-05
2.8605,1.0696,9.5678e-05,-0.0081038,6.1866e-05
2.862,1.0695,9.5403e-05,-0.0080793,6.167e-05
2.8635,1.0695,9.5129e-05,-0.0080548,6.1475e-05
2.865,1.0695,9.4848e-05,-0.0080304,6.128e-05
2.8665,1.0694,9.4577e-05,-0.0080061,6.1087e-05
2.868,1.0694,9.4305e-05,-0.0079818,6.0894e-05
2.8695,1.0694,9.4033e-05,-0.0079576,6.0701e-05
2.871,1.0693,9.3767e-05,-0.0079335,6.0509e-05
2.8725,1.0693,9.3494e-05,-0.0079094,6.0318e-05
2.874,1.0693,9.3225e-05,-0.0078854,6.0127e-05
2.8755,1.0692,9.2947e-05,-0.0078615,5.9939e-05
2.877,1.0692,9.2686e-05,-0.0078378,5.9755e-05
2.8785,1.0691,9.2439e-05,-0.0078141,5.9573e-05
2.88,1.0691,9.2173e-05,-0.0077904,5.939e-05
2.8815,1.0691,9.1926e-05,-0.0077667,5.9208e-05
2.883,1.069,9.1686e-05,-0.0077431,5.9024e-05
2.8845,1.069,9.1416e-05,-0.0077195,5.8842e-05
2.886,1.069,9.116e-05,-0.007696,5.8661e-05
2.8875,1.0689,9.0906e-05,-0.0076725,5.8479e-05
2.889,1.0689,9.0652e-05,-0.007649,5.8299e-05
2.8905,1.0689,9.0396e-05,-0.0076257,5.8121e-05
2.892,1.0688,9.013e-05,-0.0076024,5.7942e-05
2.8935,1.0688,8.988e-05,-0.007579,5.7762e-05
2.895,1.0688,8.9628e-05,-0.0075557,5.7583e-05
2.8965,1.0687,8.9377e-05,-0.0075324,5.7404e-05
2.898,1.0687,8.9123e-05,-0.0075091,5.7223e-05
2.8995,1.0686,8.8855e-05,-0.0074859,5.7043e-05
2.901,1.0686,8.861e-05,-0.0074626,5.6862e-05
2.9025,1.0686,8.8362e-05,-0.0074394,5.6683e-05
2.904,1.0685,8.8092e-05,-0.0074162,5.6503e-05
2.9055,1.0685,8.7846e-05,-0.007393,5.6324e-05
2.907,1.0685,8.7588e-05,-0.0073698,5.6146e-05
2.9085,1.0684,8.7342e-05,-0.0073467,5.5968e-05
2.91,1.0684,8.7101e-05,-0.0073236,5.5792e-05
2.9115,1.0684,8.6846e-05,-0.0073006,5.5618e-05
2.913,1.0683,8.6593e-05,-0.0072776,5.5447e-05
2.9145,1.0683,8.6346e-05,-0.0072546,5.5278e-05
2.916,1.0683,8.6106e-05,-0.0072316,5.5111e-05
2.9175,1.0682,8.5857e-05,-0.0072087,5.4945e-05
2.919,1.0682,8.5621e-05,-0.0071859,5.4782e-05
2.9205,1.0682,8.5379e-05,-0.0071631,5.4622e-05
2.922,1.0681,8.5146e-05,-0.0071403,5.4464e-05
2.9235,1.0681,8.4915e-05,-0.0071176,5.4308e-05
2.925,1.068,8.4671e-05,-0.007095,5.4154e-05
2.9265,1.068,8.4442e-05,-0.0070724,5.4001e-05
2.928,1.068,8.4212e-05,-0.0070499,5.3849e-05
2.9295,1.0679,8.3986e-05,-0.0070275,5.3697e-05
2.931,1.0679,8.3752e-05,-0.0070051,5.3546e-05
2.9325,1.0679,8.3531e-05,-0.0069829,5.3394e-05
2.934,1.0678,8.3307e-05,-0.0069607,5.3244e-05
2.9355,1.0678,8.308e-05,-0.0069386,5.3094e-05
2.937,1.0678,8.2867e-05,-0.0069165,5.2946e-05
2.9385,1.0677,8.2648e-05,-0.0068946,5.2798e-05
2.94,1.0677,8.2423e-05,-0.0068727,5.2651e-05
2.9415,1.0677,8.2205e-05,-0.0068508,5.2505e-05
2.943,1.0676,8.1985e-05,-0.006829,5.236e-05
2.9445,1.0676,8.1765e-05,-0.0068072,5.2214e-05
2.946,1.0676,8.1531e-05,-0.0067855,5.207e-05
2.9475,1.0675,8.1314e-05,-0.0067638,5.1926e-05
2.949,1.0675,8.1093e-05,-0.0067422,5.1781e-05
2.9505,1.0675,8.0877e-05,-0.0067206,5.1635e-05
2.952,1.0674,8.0646e-05,-0.006699,5.1489e-05
2.9535,1.0674,8.0427e-05,-0.0066775,5.1341e-05
2.955,1.0673,8.0201e-05,-0.006656,5.1193e-05
2.9565,1.0673,7.9998e-05,-0.0066345,5.1043e-05
2.958,1.0673,7.9773e-05,-0.0066131,5.0892e-05
2.9595,1.0672,7.9568e-05,-0.0065916,5.074e-05
2.961,1.0672,7.9349e-05,-0.0065702,5.0587e-05
2.9625,1.0672,7.9149e-05,-0.0065488,5.0433e-05
2.964,1.0671,7.8937e-05,-0.0065274,5.0278e-05
2.9655,1.0671,7.8717e-05,-0.006506,5.0122e-05
2.967,1.0671,7.8523e-05,-0.0064847,4.9966e-05
2.9685,1.067,7.8308e-05,-0.0064634,4.9809e-05
2.97,1.067,7.811e-05,-0.0064421,4.9651e-05
2.9715,1.067,7.7904e-05,-0.0064208,4.9492e-05
2.973,1.0669,7.7708e-05,-0.0063995,4.9332e-05
2.9745,1.0669,7.7495e-05,-0.0063783,4.9172e-05
2.976,1.0669,7.7308e-05,-0.0063572,4.9013e-05
2.9775,1.0668,7.7113e-05,-0.0063361,4.8854e-05
2.979,1.0668,7.6907e-05,-0.006315,4.8695e-05
2.9805,1.0668,7.6724e-05,-0.006294,4.8535e-05
2.982,1.0667,7.6533e-05,-0.006273,4.8376e-05
2.9835,1.0632,7.608e-05,-0.0062314,4.806e-05
2.985,1.0667,7.6137e-05,-0.0062313,4.8062e-05
2.9865,1.0666,7.5935e-05,-0.0062105,4.7906e-05
2.988,1.0666,7.575e-05,-0.0061897,4.7752e-05
2.9895,1.0666,7.5543e-05,-0.0061691,4.76e-05
2.991,1.0665,7.5347e-05,-0.0061485,4.7449e-05
2.9925,1.0665,7.5153e-05,-0.0061279,4.73e-05
2.994,1.0665,7.4963e-05,-0.0061075,4.7152e-05
2.9955,1.0664,7.4765e-05,-0.006087,4.7005e-05
2.997,1.0664,7.4569e-05,-0.0060666,4.6858e-05
2.9985,1.0664,7.4372e-05,-0.0060462,4.6712e-05
3,1.0663,7.4173e-05,-0.0060259,4.6567e-05


==> figs/data/cylinder_acmhd_3_100nu_1.54_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0663,7.1783e-05,0.0061039,4.6283e-05
-2.985,1.0666,7.3927e-05,0.0063143,4.7746e-05
-2.97,1.0669,7.6079e-05,0.0065291,4.9212e-05
-2.955,1.0673,7.8152e-05,0.0067473,5.0716e-05
-2.94,1.0676,8.0257e-05,0.00697,5.2298e-05
-2.925,1.068,8.2413e-05,0.0071948,5.3972e-05
-2.91,1.0683,8.4691e-05,0.0074225,5.5694e-05
-2.895,1.0687,8.7171e-05,0.0076564,5.7473e-05
-2.88,1.069,8.9827e-05,0.0078967,5.9353e-05
-2.865,1.0694,9.2546e-05,0.0081421,6.1384e-05
-2.85,1.0697,9.5163e-05,0.0083899,6.3346e-05
-2.835,1.0701,9.7709e-05,0.0086407,6.5255e-05
-2.82,1.0705,0.00010043,0.0088986,6.7276e-05
-2.805,1.0708,0.00010343,0.0091627,6.9406e-05
-2.7899,1.0712,0.00010659,0.0094321,7.1648e-05
-2.7749,1.0716,0.00010972,0.009704,7.3916e-05
-2.7599,1.072,0.00011275,0.0099802,7.6287e-05
-2.7449,1.0724,0.0001161,0.010267,7.885e-05
-2.7299,1.0728,0.00011965,0.010561,8.1533e-05
-2.7149,1.0731,0.00012329,0.01086,8.421e-05
-2.6999,1.0735,0.00012701,0.01116,8.6891e-05
-2.6849,1.0739,0.00013077,0.011465,8.9726e-05
-2.6699,1.0743,0.00013478,0.011778,9.2671e-05
-2.6549,1.0748,0.00013891,0.012101,9.585e-05
-2.6399,1.0752,0.00014312,0.012428,9.9051e-05
-2.6249,1.0756,0.00014738,0.01276,0.00010227
-2.6099,1.076,0.00015198,0.0131,0.00010585
-2.5949,1.0764,0.00015694,0.013447,0.00010954
-2.5799,1.0768,0.00016204,0.013799,0.00011329
-2.5649,1.0773,0.00016716,0.014157,0.00011709
-2.5499,1.0777,0.00017223,0.01452,0.00012093
-2.5349,1.0781,0.00017781,0.014898,0.00012535
-2.5199,1.0786,0.00018355,0.015284,0.00012981
-2.5049,1.079,0.00018933,0.015674,0.00013409
-2.4899,1.0795,0.0001953,0.016068,0.0001384
-2.4749,1.0799,0.00020161,0.016473,0.0001433
-2.4599,1.0804,0.00020821,0.016889,0.00014859
-2.4449,1.0808,0.00021497,0.017312,0.00015382
-2.4299,1.0813,0.00022193,0.01774,0.00015895
-2.4149,1.0818,0.00022903,0.018177,0.00016437
-2.3998,1.0822,0.0002366,0.018627,0.00017036
-2.3848,1.0827,0.00024458,0.019086,0.00017654
-2.3698,1.0832,0.0002529,0.019553,0.00018279
-2.3548,1.0837,0.00026122,0.020027,0.00018918
-2.3398,1.0842,0.00027,0.020511,0.00019593
-2.3248,1.0846,0.00027927,0.021006,0.00020301
-2.3098,1.0851,0.0002889,0.02151,0.00021043
-2.2948,1.0856,0.00029869,0.022024,0.00021801
-2.2798,1.0862,0.00030878,0.022547,0.00022578
-2.2648,1.0867,0.00031934,0.023083,0.00023389
-2.2498,1.0872,0.00033044,0.023627,0.00024216
-2.2348,1.0877,0.00034191,0.024183,0.00025086
-2.2198,1.0882,0.00035385,0.024752,0.00026028
-2.2048,1.0887,0.00036622,0.025332,0.00026986
-2.1898,1.0893,0.00037919,0.025924,0.0002796
-2.1748,1.0898,0.0003925,0.026526,0.00028978
-2.1598,1.0904,0.00040617,0.027144,0.00030072
-2.1448,1.0909,0.0004203,0.027776,0.00031192
-2.1298,1.0915,0.0004351,0.028422,0.00032357
-2.1148,1.092,0.00045071,0.029079,0.00033581
-2.0998,1.0926,0.00046704,0.029749,0.00034841
-2.0848,1.0931,0.00048395,0.030434,0.00036175
-2.0698,1.0937,0.00050159,0.031133,0.00037547
-2.0548,1.0943,0.00052003,0.031849,0.00038999
-2.0398,1.0949,0.00053901,0.032574,0.0004047
-2.0248,1.0954,0.00055898,0.03332,0.00042048
-2.0098,1.096,0.00057969,0.034078,0.00043664
-1.9947,1.0966,0.00060106,0.034851,0.00045336
-1.9797,1.0972,0.00062399,0.035645,0.00047159
-1.9647,1.0978,0.00064735,0.03645,0.00048977
-1.9497,1.0984,0.00067224,0.037278,0.00050957
-1.9347,1.099,0.00069774,0.038118,0.00052955
-1.9197,1.0996,0.00072475,0.03898,0.00055105
-1.9047,1.1003,0.00075251,0.039855,0.00057266
-1.8897,1.1009,0.00078199,0.040754,0.00059632
-1.8747,1.1015,0.00081206,0.041668,0.00061975
-1.8597,1.1022,0.0008443,0.04261,0.00064564
-1.8447,1.1028,0.00087737,0.043565,0.00067204
-1.8297,1.1034,0.0009121,0.044542,0.00069949
-1.8147,1.1041,0.00094871,0.045542,0.00072872
-1.7997,1.1047,0.00098661,0.046561,0.00075889
-1.7847,1.1054,0.0010263,0.047603,0.00079031
-1.7697,1.106,0.0010678,0.048667,0.00082338
-1.7547,1.1067,0.0011112,0.049755,0.00085817
-1.7397,1.1074,0.0011564,0.050868,0.00089421
-1.7247,1.1081,0.0012039,0.052002,0.00093202
-1.7097,1.1087,0.0012536,0.053162,0.00097209
-1.6947,1.1094,0.0013055,0.054349,0.0010138
-1.6797,1.1101,0.0013599,0.055561,0.0010572
-1.6647,1.1108,0.0014169,0.056798,0.0011027
-1.6497,1.1115,0.0014768,0.058066,0.0011509
-1.6347,1.1122,0.0015396,0.059362,0.0012015
-1.6197,1.1129,0.0016051,0.060686,0.0012542
-1.6047,1.1136,0.0016741,0.062043,0.0013103
-1.5896,1.1143,0.0017463,0.063425,0.001368
-1.5746,1.115,0.0018225,0.064842,0.0014294
-1.5596,1.1157,0.0019023,0.066289,0.001494
-1.5446,1.1164,0.0019859,0.067767,0.0015613
-1.5296,1.1171,0.0020748,0.069283,0.001634
-1.5146,1.1178,0.0021678,0.070829,0.0017097
-1.4996,1.1186,0.002265,0.072412,0.001788
-1.4846,1.1193,0.0023679,0.074029,0.0018718
-1.4696,1.12,0.0024762,0.075691,0.0019602
-1.4546,1.1207,0.0025899,0.077388,0.0020528
-1.4396,1.1215,0.0027095,0.079121,0.0021502
-1.4246,1.1222,0.0028358,0.080896,0.0022529
-1.4096,1.1229,0.0029695,0.082713,0.0023622
-1.3946,1.1236,0.0031098,0.084569,0.0024773
-1.3796,1.1244,0.0032588,0.086472,0.0026007
-1.3646,1.1251,0.0034165,0.08842,0.0027307
-1.3496,1.1258,0.0035818,0.09041,0.0028667
-1.3346,1.1265,0.0037586,0.092459,0.003014
-1.3196,1.1273,0.0039447,0.09455,0.0031686
-1.3046,1.128,0.0041413,0.096685,0.0033311
-1.2896,1.1287,0.0043523,0.098881,0.003508
-1.2746,1.1294,0.0045738,0.10112,0.0036936
-1.2596,1.1301,0.00481,0.10342,0.0038923
-1.2446,1.1308,0.0050613,0.10578,0.004104
-1.2296,1.1315,0.0053287,0.1082,0.0043299
-1.2146,1.1322,0.0056141,0.11066,0.0045735
-1.1995,1.1329,0.0059177,0.11319,0.0048333
-1.1845,1.1336,0.0062437,0.11578,0.005113
-1.1695,1.1342,0.0065916,0.11844,0.0054123
-1.1545,1.1349,0.0069625,0.12116,0.0057327
-1.1395,1.1355,0.0073677,0.12396,0.0060852
-1.1245,1.1362,0.0078088,0.12683,0.0064597
-1.1095,1.1368,0.0082912,0.12978,0.0068649
-1.0945,1.1374,0.0088077,0.13281,0.0073093
-1.0795,1.1379,0.0093509,0.13591,0.0077787
-1.0645,1.1384,0.0099535,0.1391,0.0083002
-1.0495,1.1389,0.010611,0.14239,0.0088528
-1.0345,1.1393,0.011328,0.14576,0.0094595
-1.0195,1.1398,0.012115,0.14923,0.010129
-1.0045,1.1402,0.012973,0.15278,0.010858
-0.9895,1.1405,0.013928,0.15645,0.01166
-0.97449,1.1408,0.014972,0.16023,0.012509
-0.95949,1.141,0.016122,0.16413,0.01343
-0.94449,1.1411,0.017434,0.16818,0.014413
-0.92948,1.1411,0.018884,0.17237,0.015441
-0.91448,1.1409,0.020558,0.17671,0.016562
-0.89947,1.1405,0.022402,0.18118,0.017767
-0.88447,1.1399,0.024496,0.18587,0.019086
-0.86947,1.1391,0.026866,0.19072,0.020491
-0.85446,1.1381,0.029603,0.19575,0.022049
-0.83946,1.1367,0.032683,0.20098,0.023794
-0.82446,1.1348,0.036155,0.20636,0.02567
-0.80945,1.1322,0.040124,0.21201,0.027715
-0.79445,1.1292,0.044314,0.21786,0.029962
-0.77944,1.1255,0.049033,0.22393,0.032422
-0.76444,1.1209,0.054261,0.23028,0.035127
-0.74944,1.1153,0.059982,0.23684,0.038115
-0.73443,1.1086,0.066351,0.24364,0.041406
-0.71943,1.1004,0.073416,0.25067,0.045107
-0.70443,1.0904,0.081294,0.25793,0.049168
-0.68942,1.0779,0.090379,0.26537,0.053687
-0.67442,1.0625,0.10072,0.27279,0.058862
-0.65941,1.0442,0.11194,0.28014,0.06458
-0.64441,1.0231,0.12338,0.28723,0.071033
-0.62941,0.99797,0.13533,0.29379,0.078399
-0.6144,0.96941,0.14746,0.29965,0.086747
-0.5994,0.93813,0.15909,0.3047,0.096045
-0.5844,0.90449,0.17021,0.30884,0.1061
-0.56939,0.86743,0.18133,0.31144,0.11718
-0.55439,0.82873,0.19185,0.31287,0.12888
-0.53938,0.78942,0.20109,0.31306,0.14126
-0.52438,0.74922,0.21003,0.3119,0.15426
-0.50938,0.70938,0.21753,0.31002,0.16736
-0.49437,0.67006,0.22427,0.30697,0.18083
-0.47937,0.63138,0.22969,0.30305,0.19445
-0.46437,0.59385,0.23378,0.29856,0.2083
-0.44936,0.55739,0.23694,0.2935,0.22221
-0.43436,0.52221,0.23913,0.28796,0.23595
-0.41935,0.48772,0.24053,0.28191,0.24908
-0.40435,0.45403,0.24132,0.27549,0.26193
-0.38935,0.42094,0.24192,0.26856,0.27431
-0.37434,0.38817,0.24229,0.26132,0.286
-0.35934,0.35575,0.24234,0.25413,0.29674
-0.34434,0.32326,0.2425,0.24639,0.30702
-0.32933,0.29129,0.24207,0.2383,0.31659
-0.31433,0.26012,0.24058,0.23004,0.32565
-0.29932,0.22966,0.23862,0.22153,0.33422
-0.28432,0.19997,0.23648,0.21275,0.34221
-0.26932,0.17069,0.23347,0.2039,0.34984
-0.25431,0.14185,0.22953,0.19491,0.35691
-0.23931,0.11362,0.22455,0.18558,0.36323
-0.22431,0.086375,0.21839,0.17584,0.36904
-0.2093,0.060283,0.21099,0.16587,0.37435
-0.1943,0.035517,0.20256,0.15556,0.37931
-0.17929,0.011923,0.19314,0.14466,0.38395
-0.16429,-0.010438,0.18306,0.13331,0.38815
-0.14929,-0.031231,0.17252,0.12159,0.39198
-0.13428,-0.050581,0.1617,0.10957,0.39541
-0.11928,-0.068149,0.15129,0.097205,0.39827
-0.10428,-0.084436,0.14121,0.084245,0.40097
-0.089272,-0.099332,0.13163,0.070976,0.4033
-0.074269,-0.11235,0.12289,0.057459,0.40527
-0.059265,-0.12327,0.11539,0.043608,0.40696
-0.044261,-0.13188,0.1092,0.029697,0.40862
-0.029257,-0.13838,0.10459,0.015731,0.41009
-0.014254,-0.1427,0.10116,0.0016952,0.41106
0.00075019,-0.14426,0.099464,-0.012127,0.41192
0.015754,-0.14331,0.099512,-0.026094,0.41262
0.030758,-0.13925,0.1016,-0.040047,0.41327
0.045761,-0.13308,0.10549,-0.05374,0.4134
0.060765,-0.12423,0.11091,-0.067291,0.41303
0.075769,-0.1126,0.1179,-0.080796,0.41228
0.090773,-0.098618,0.12616,-0.094196,0.41105
0.10578,-0.082246,0.13544,-0.10717,0.40892
0.12078,-0.064059,0.14536,-0.11968,0.40618
0.13578,-0.044448,0.15616,-0.13156,0.4028
0.15079,-0.023244,0.16718,-0.14273,0.39897
0.16579,-0.00022509,0.17843,-0.15329,0.39481
0.1808,0.023746,0.18917,-0.16322,0.3905
0.1958,0.048753,0.19946,-0.1727,0.38547
0.2108,0.07448,0.20921,-0.18174,0.38011
0.22581,0.10072,0.21824,-0.19023,0.37436
0.24081,0.12766,0.22627,-0.19854,0.36811
0.25581,0.15546,0.23327,-0.20693,0.36113
0.27082,0.18345,0.23902,-0.21486,0.35419
0.28582,0.2115,0.24384,-0.22282,0.34676
0.30083,0.23985,0.24727,-0.23048,0.33871
0.31583,0.26843,0.24941,-0.23773,0.33
0.33083,0.29737,0.25065,-0.24482,0.3207
0.34584,0.32699,0.25124,-0.2519,0.31096
0.36084,0.35711,0.25126,-0.2588,0.30076
0.37584,0.38778,0.25041,-0.26558,0.29001
0.39085,0.41905,0.2492,-0.2719,0.27853
0.40585,0.45128,0.24802,-0.27806,0.26644
0.42086,0.48428,0.24661,-0.28405,0.25387
0.43586,0.51777,0.24482,-0.2895,0.24062
0.45086,0.55239,0.24227,-0.29439,0.22713
0.46587,0.58818,0.23919,-0.29887,0.21356
0.48087,0.6252,0.23482,-0.3027,0.19955
0.49587,0.66332,0.22969,-0.30585,0.18537
0.51088,0.70193,0.22364,-0.30813,0.17166
0.52588,0.74074,0.21643,-0.30947,0.15839
0.54089,0.77977,0.20787,-0.30974,0.14534
0.55589,0.81876,0.19723,-0.30908,0.13256
0.57089,0.85719,0.18522,-0.30722,0.12075
0.5859,0.89462,0.17224,-0.30435,0.10954
0.6009,0.92982,0.15898,-0.30024,0.099485
0.6159,0.96217,0.14569,-0.29504,0.090337
0.63091,0.99124,0.13285,-0.28895,0.082
0.64591,1.0172,0.12049,-0.28215,0.074569
0.66092,1.0393,0.10891,-0.27494,0.067946
0.67592,1.0578,0.098306,-0.26742,0.061872
0.69092,1.0732,0.088588,-0.25979,0.056468
0.70593,1.0859,0.079716,-0.25224,0.051674
0.72093,1.0961,0.071815,-0.24482,0.047345
0.73593,1.1043,0.064731,-0.23774,0.04341
0.75094,1.111,0.058345,-0.23087,0.039842
0.76594,1.1167,0.052436,-0.22427,0.036591
0.78095,1.1213,0.047121,-0.21801,0.033616
0.79595,1.1249,0.042446,-0.21199,0.031032
0.81095,1.1279,0.038295,-0.20623,0.028567
0.82596,1.1303,0.034612,-0.20074,0.02635
0.84096,1.1322,0.03137,-0.19546,0.024353
0.85596,1.1338,0.028575,-0.1904,0.022522
0.87097,1.1351,0.026067,-0.18552,0.020835
0.88597,1.136,0.023858,-0.18088,0.019292
0.90098,1.1366,0.021889,-0.17639,0.017896
0.91598,1.137,0.020115,-0.17204,0.016634
0.93098,1.1373,0.018502,-0.16783,0.015466
0.94599,1.1375,0.01706,-0.16377,0.014407
0.96099,1.1375,0.015771,-0.15985,0.013431
0.97599,1.1375,0.014627,-0.15607,0.012516
0.991,1.1374,0.013623,-0.15242,0.011657
1.006,1.1372,0.012725,-0.14887,0.010862
1.021,1.1369,0.011908,-0.14542,0.01013
1.036,1.1366,0.011156,-0.14208,0.0094587
1.051,1.1362,0.010471,-0.13883,0.0088438
1.066,1.1358,0.0098455,-0.13565,0.0082813
1.081,1.1354,0.0092741,-0.13257,0.0077697
1.096,1.1349,0.0087408,-0.12956,0.0072954
1.111,1.1345,0.0082425,-0.12663,0.0068522
1.126,1.134,0.0077823,-0.12377,0.0064495
1.141,1.1334,0.0073565,-0.12099,0.006076
1.156,1.1329,0.0069597,-0.11828,0.00573
1.171,1.1323,0.0065892,-0.11562,0.0054091
1.186,1.1318,0.0062429,-0.11303,0.0051115
1.2011,1.1312,0.0059206,-0.1105,0.0048354
1.2161,1.1306,0.0056183,-0.10804,0.0045779
1.2311,1.13,0.0053337,-0.10564,0.0043358
1.2461,1.1293,0.0050678,-0.10329,0.0041113
1.2611,1.1287,0.0048171,-0.101,0.0038987
1.2761,1.1281,0.0045805,-0.098765,0.0036989
1.2911,1.1274,0.0043589,-0.096584,0.0035128
1.3061,1.1268,0.0041495,-0.094445,0.0033367
1.3211,1.1261,0.0039536,-0.092364,0.0031739
1.3361,1.1255,0.0037676,-0.09033,0.0030187
1.3511,1.1248,0.003591,-0.08834,0.0028714
1.3661,1.1241,0.0034253,-0.0864,0.0027347
1.3811,1.1234,0.0032679,-0.084502,0.0026051
1.3961,1.1227,0.0031198,-0.082652,0.0024827
1.4111,1.1221,0.0029783,-0.08084,0.0023649
1.4261,1.1214,0.0028453,-0.079071,0.002256
1.4411,1.1207,0.0027193,-0.077339,0.0021528
1.4561,1.12,0.0025994,-0.07565,0.0020548
1.4711,1.1193,0.0024853,-0.073993,0.0019606
1.4861,1.1186,0.0023773,-0.072379,0.0018723
1.5011,1.1179,0.0022752,-0.070805,0.0017893
1.5161,1.1173,0.0021774,-0.06926,0.0017091
1.5311,1.1166,0.0020848,-0.067752,0.0016341
1.5461,1.1159,0.0019967,-0.066279,0.0015622
1.5611,1.1152,0.0019125,-0.064837,0.0014941
1.5761,1.1145,0.0018328,-0.063427,0.0014299
1.5911,1.1138,0.0017566,-0.062048,0.0013679
1.6062,1.1132,0.001684,-0.060698,0.001309
1.6212,1.1125,0.0016147,-0.059377,0.0012529
1.6362,1.1118,0.0015491,-0.058085,0.0012001
1.6512,1.1111,0.0014866,-0.056827,0.0011504
1.6662,1.1105,0.0014266,-0.05559,0.0011021
1.6812,1.1098,0.0013691,-0.054379,0.0010554
1.6962,1.1091,0.0013149,-0.053199,0.0010125
1.7112,1.1085,0.0012629,-0.052042,0.00097096
1.7262,1.1078,0.0012131,-0.050909,0.0009308
1.7412,1.1072,0.0011657,-0.049803,0.00089296
1.7562,1.1065,0.0011203,-0.048719,0.00085709
1.7712,1.1058,0.0010768,-0.047657,0.00082231
1.7862,1.1052,0.001035,-0.046616,0.00078897
1.8012,1.1046,0.0009955,-0.045598,0.00075737
1.8162,1.1039,0.00095736,-0.044602,0.00072698
1.8312,1.1033,0.00092099,-0.043626,0.00069799
1.8462,1.1027,0.00088616,-0.042673,0.00067052
1.8612,1.102,0.00085267,-0.041738,0.00064408
1.8762,1.1014,0.00082092,-0.040826,0.00061896
1.8912,1.1008,0.00079021,-0.039933,0.00059497
1.9062,1.1002,0.00076098,-0.039059,0.00057204
1.9212,1.0996,0.00073291,-0.038202,0.00054998
1.9362,1.099,0.00070584,-0.037363,0.00052873
1.9512,1.0984,0.00068011,-0.036541,0.00050854
1.9662,1.0978,0.00065495,-0.035732,0.00048865
1.9812,1.0972,0.00063152,-0.034948,0.00047054
1.9962,1.0966,0.00060818,-0.034169,0.00045197
2.0113,1.096,0.00058691,-0.033417,0.00043556
2.0263,1.0954,0.00056599,-0.032675,0.00041926
2.0413,1.0948,0.00054565,-0.031946,0.00040336
2.0563,1.0943,0.00052669,-0.031238,0.00038887
2.0713,1.0937,0.00050812,-0.030537,0.0003742
2.0863,1.0931,0.0004905,-0.029855,0.00036051
2.1013,1.0926,0.00047333,-0.029185,0.00034718
2.1163,1.092,0.00045685,-0.028528,0.00033447
2.1313,1.0915,0.00044115,-0.027886,0.00032231
2.1463,1.0909,0.00042603,-0.027257,0.00031067
2.1613,1.0904,0.00041195,-0.026644,0.00029985
2.1763,1.0898,0.00039828,-0.02604,0.00028912
2.1913,1.0893,0.00038464,-0.025449,0.00027869
2.2063,1.0888,0.00037133,-0.024867,0.00026861
2.2213,1.0882,0.00035897,-0.024302,0.00025925
2.2363,1.0877,0.00034721,-0.023747,0.00025024
2.2513,1.0872,0.0003356,-0.023198,0.0002413
2.2663,1.0867,0.00032449,-0.02266,0.00023262
2.2813,1.0862,0.00031386,-0.022138,0.00022458
2.2963,1.0857,0.00030358,-0.021626,0.00021686
2.3113,1.0852,0.00029362,-0.021121,0.0002092
2.3263,1.0847,0.00028384,-0.020627,0.00020183
2.3413,1.0842,0.00027452,-0.020141,0.00019486
2.3563,1.0837,0.00026566,-0.019667,0.00018818
2.3713,1.0832,0.00025714,-0.019202,0.00018162
2.3863,1.0828,0.00024896,-0.018744,0.00017534
2.4014,1.0823,0.00024098,-0.018297,0.00016948
2.4164,1.0818,0.00023327,-0.017861,0.00016394
2.4314,1.0813,0.00022594,-0.017432,0.00015852
2.4464,1.0809,0.00021882,-0.017012,0.00015311
2.4614,1.0804,0.00021198,-0.0166,0.00014785
2.4764,1.08,0.00020538,-0.016194,0.00014278
2.4914,1.0795,0.00019906,-0.015796,0.00013808
2.5064,1.0791,0.00019296,-0.015406,0.00013364
2.5214,1.0786,0.00018691,-0.015023,0.00012925
2.5364,1.0782,0.00018121,-0.014649,0.000125
2.5514,1.0777,0.0001757,-0.014282,0.00012081
2.5664,1.0773,0.00017032,-0.013923,0.00011689
2.5814,1.0769,0.00016509,-0.013568,0.00011299
2.5964,1.0765,0.00016008,-0.013221,0.00010924
2.6114,1.076,0.00015533,-0.012884,0.00010574
2.6264,1.0756,0.00015071,-0.012551,0.00010223
2.6414,1.0752,0.00014624,-0.012222,9.8737e-05
2.6564,1.0748,0.00014203,-0.011902,9.5525e-05
2.6714,1.0744,0.00013799,-0.011591,9.2583e-05
2.6864,1.074,0.00013395,-0.011283,8.9649e-05
2.7014,1.0736,0.00012998,-0.010978,8.6766e-05
2.7164,1.0732,0.00012606,-0.01068,8.3928e-05
2.7314,1.0728,0.00012236,-0.01039,8.1292e-05
2.7464,1.0724,0.00011899,-0.010108,7.8893e-05
2.7614,1.072,0.00011571,-0.0098288,7.6466e-05
2.7764,1.0717,0.00011237,-0.0095525,7.3975e-05
2.7914,1.0713,0.00010901,-0.0092785,7.1467e-05
2.8065,1.0709,0.00010585,-0.0090133,6.9126e-05
2.8215,1.0705,0.00010293,-0.0087565,6.709e-05
2.8365,1.0702,0.00010008,-0.0085028,6.5066e-05
2.8515,1.0698,9.7305e-05,-0.008252,6.3048e-05
2.8665,1.0694,9.4577e-05,-0.0080061,6.1087e-05
2.8815,1.0691,9.1926e-05,-0.0077667,5.9208e-05
2.8965,1.0687,8.9377e-05,-0.0075324,5.7404e-05
2.9115,1.0684,8.6846e-05,-0.0073006,5.5618e-05
2.9265,1.068,8.4442e-05,-0.0070724,5.4001e-05
2.9415,1.0677,8.2205e-05,-0.0068508,5.2505e-05
2.9565,1.0673,7.9998e-05,-0.0066345,5.1043e-05
2.9715,1.067,7.7904e-05,-0.0064208,4.9492e-05
2.9865,1.0666,7.5935e-05,-0.0062105,4.7906e-05


==> figs/data/cylinder_acmhd_3_100nu_2.02_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0585,9.0647e-05,0.01381,6.2654e-05
-2.9985,1.0585,9.0912e-05,0.013836,6.2875e-05
-2.997,1.0586,9.1191e-05,0.013863,6.3095e-05
-2.9955,1.0586,9.1457e-05,0.013889,6.3316e-05
-2.994,1.0586,9.1747e-05,0.013916,6.3536e-05
-2.9925,1.0586,9.202e-05,0.013943,6.3757e-05
-2.991,1.0586,9.2296e-05,0.01397,6.3978e-05
-2.9895,1.0587,9.2581e-05,0.013996,6.42e-05
-2.988,1.0587,9.2852e-05,0.014023,6.4422e-05
-2.9865,1.0587,9.3127e-05,0.01405,6.4644e-05
-2.985,1.0587,9.3408e-05,0.014077,6.4866e-05
-2.9835,1.0587,9.3685e-05,0.014104,6.5088e-05
-2.982,1.0588,9.3965e-05,0.014131,6.5309e-05
-2.9805,1.0588,9.4244e-05,0.014158,6.5531e-05
-2.979,1.0588,9.4532e-05,0.014185,6.5753e-05
-2.9775,1.0588,9.479e-05,0.014212,6.5974e-05
-2.976,1.0588,9.5079e-05,0.014239,6.6195e-05
-2.9745,1.0589,9.5351e-05,0.014266,6.6417e-05
-2.973,1.0589,9.5632e-05,0.014293,6.6638e-05
-2.9715,1.0589,9.5922e-05,0.014321,6.6859e-05
-2.97,1.0589,9.6193e-05,0.014348,6.708e-05
-2.9685,1.0589,9.6484e-05,0.014375,6.7301e-05
-2.967,1.059,9.6769e-05,0.014402,6.7521e-05
-2.9655,1.059,9.7054e-05,0.014429,6.7742e-05
-2.964,1.059,9.7334e-05,0.014457,6.7961e-05
-2.9625,1.059,9.7613e-05,0.014484,6.818e-05
-2.961,1.059,9.7902e-05,0.014511,6.84e-05
-2.9595,1.0591,9.8198e-05,0.014539,6.8621e-05
-2.958,1.0591,9.848e-05,0.014566,6.8841e-05
-2.9565,1.0591,9.8771e-05,0.014594,6.9063e-05
-2.955,1.0591,9.9063e-05,0.014621,6.9288e-05
-2.9535,1.0591,9.9356e-05,0.014649,6.9516e-05
-2.952,1.0592,9.9661e-05,0.014677,6.9748e-05
-2.9505,1.0592,9.9957e-05,0.014704,6.9981e-05
-2.949,1.0592,0.00010027,0.014732,7.0217e-05
-2.9475,1.0592,0.00010056,0.01476,7.0459e-05
-2.946,1.0592,0.00010086,0.014788,7.0706e-05
-2.9445,1.0593,0.00010116,0.014816,7.0955e-05
-2.943,1.0593,0.00010148,0.014844,7.1205e-05
-2.9415,1.0593,0.00010178,0.014872,7.1457e-05
-2.94,1.0593,0.00010208,0.0149,7.1709e-05
-2.9385,1.0593,0.0001024,0.014928,7.1962e-05
-2.937,1.0594,0.00010269,0.014957,7.2215e-05
-2.9355,1.0594,0.00010301,0.014985,7.2469e-05
-2.934,1.0594,0.00010332,0.015013,7.2724e-05
-2.9325,1.0594,0.00010363,0.015041,7.298e-05
-2.931,1.0594,0.00010393,0.01507,7.3238e-05
-2.9295,1.0595,0.00010426,0.015098,7.3496e-05
-2.928,1.0595,0.00010456,0.015127,7.3755e-05
-2.9265,1.0595,0.00010488,0.015155,7.4015e-05
-2.925,1.0595,0.00010521,0.015184,7.4277e-05
-2.9235,1.0595,0.00010553,0.015212,7.4538e-05
-2.922,1.0596,0.00010585,0.015241,7.4799e-05
-2.9205,1.0596,0.00010618,0.01527,7.5062e-05
-2.919,1.0596,0.0001065,0.015299,7.5325e-05
-2.9175,1.0596,0.00010683,0.015327,7.5588e-05
-2.916,1.0596,0.00010716,0.015356,7.5853e-05
-2.9145,1.0597,0.0001075,0.015385,7.6118e-05
-2.913,1.0597,0.00010783,0.015414,7.6386e-05
-2.9115,1.0597,0.00010816,0.015443,7.6655e-05
-2.91,1.0597,0.00010849,0.015472,7.6926e-05
-2.9085,1.0597,0.00010883,0.015501,7.7197e-05
-2.907,1.0598,0.00010916,0.01553,7.7468e-05
-2.9055,1.0598,0.00010949,0.015559,7.7738e-05
-2.904,1.0598,0.00010982,0.015589,7.801e-05
-2.9025,1.0598,0.00011016,0.015618,7.8282e-05
-2.901,1.0598,0.0001105,0.015647,7.8556e-05
-2.8995,1.0599,0.00011085,0.015677,7.883e-05
-2.898,1.0599,0.00011119,0.015706,7.9105e-05
-2.8965,1.0599,0.00011156,0.015735,7.9382e-05
-2.895,1.0599,0.00011191,0.015765,7.9661e-05
-2.8935,1.0599,0.00011227,0.015794,7.9939e-05
-2.892,1.06,0.00011262,0.015824,8.0219e-05
-2.8905,1.06,0.00011297,0.015854,8.0499e-05
-2.889,1.06,0.00011332,0.015883,8.0782e-05
-2.8875,1.06,0.00011367,0.015913,8.1065e-05
-2.886,1.06,0.00011403,0.015943,8.1349e-05
-2.8845,1.0601,0.00011438,0.015973,8.1633e-05
-2.883,1.0601,0.00011472,0.016003,8.1917e-05
-2.8815,1.0601,0.0001151,0.016033,8.2202e-05
-2.88,1.0601,0.00011545,0.016063,8.2488e-05
-2.8785,1.0601,0.00011582,0.016093,8.2774e-05
-2.877,1.0602,0.00011615,0.016123,8.306e-05
-2.8755,1.0602,0.00011652,0.016153,8.3347e-05
-2.874,1.0602,0.00011688,0.016183,8.3635e-05
-2.8725,1.0602,0.00011724,0.016213,8.3923e-05
-2.871,1.0602,0.00011761,0.016243,8.4212e-05
-2.8695,1.0603,0.00011797,0.016273,8.4502e-05
-2.868,1.0603,0.00011835,0.016304,8.4794e-05
-2.8665,1.0603,0.00011872,0.016334,8.5086e-05
-2.865,1.0603,0.00011909,0.016364,8.538e-05
-2.8635,1.0603,0.00011945,0.016395,8.5675e-05
-2.862,1.0604,0.00011983,0.016425,8.597e-05
-2.8605,1.0604,0.00012021,0.016456,8.6266e-05
-2.859,1.0604,0.00012059,0.016486,8.6561e-05
-2.8575,1.0604,0.00012097,0.016517,8.6857e-05
-2.856,1.0604,0.00012136,0.016547,8.7154e-05
-2.8545,1.0605,0.00012173,0.016578,8.7457e-05
-2.853,1.0605,0.00012212,0.016609,8.7765e-05
-2.8515,1.0605,0.0001225,0.016639,8.8081e-05
-2.85,1.0605,0.0001229,0.01667,8.8401e-05
-2.8485,1.0605,0.00012329,0.016701,8.8722e-05
-2.847,1.0606,0.00012368,0.016732,8.9042e-05
-2.8455,1.0606,0.00012407,0.016764,8.9363e-05
-2.844,1.0606,0.00012446,0.016795,8.9683e-05
-2.8425,1.0606,0.00012487,0.016826,9.0005e-05
-2.841,1.0606,0.00012525,0.016857,9.0327e-05
-2.8395,1.0607,0.00012564,0.016888,9.0648e-05
-2.838,1.0607,0.00012603,0.01692,9.097e-05
-2.8365,1.0607,0.00012644,0.016951,9.1296e-05
-2.835,1.0607,0.00012683,0.016982,9.1627e-05
-2.8335,1.0607,0.00012724,0.017014,9.196e-05
-2.832,1.0608,0.00012765,0.017046,9.2293e-05
-2.8305,1.0608,0.00012805,0.017077,9.2626e-05
-2.829,1.0608,0.00012846,0.017109,9.2959e-05
-2.8275,1.0608,0.00012886,0.01714,9.3292e-05
-2.826,1.0609,0.00012927,0.017172,9.3624e-05
-2.8245,1.0609,0.00012967,0.017204,9.3957e-05
-2.823,1.0609,0.00013009,0.017236,9.4292e-05
-2.8215,1.0609,0.0001305,0.017268,9.4628e-05
-2.82,1.0609,0.00013092,0.0173,9.4964e-05
-2.8185,1.061,0.00013131,0.017331,9.5298e-05
-2.817,1.061,0.00013174,0.017363,9.5633e-05
-2.8155,1.061,0.00013214,0.017396,9.5968e-05
-2.814,1.061,0.00013256,0.017428,9.6303e-05
-2.8125,1.061,0.00013296,0.01746,9.6637e-05
-2.811,1.0611,0.00013339,0.017492,9.6972e-05
-2.8095,1.0611,0.00013381,0.017524,9.7308e-05
-2.808,1.0611,0.00013423,0.017556,9.7644e-05
-2.8065,1.0611,0.00013465,0.017589,9.7982e-05
-2.805,1.0611,0.00013506,0.017621,9.8321e-05
-2.8035,1.0612,0.00013548,0.017653,9.8661e-05
-2.802,1.0612,0.0001359,0.017686,9.9004e-05
-2.8005,1.0612,0.00013633,0.017718,9.9347e-05
-2.7989,1.0612,0.00013675,0.017751,9.9693e-05
-2.7974,1.0612,0.00013719,0.017784,0.00010004
-2.7959,1.0613,0.00013763,0.017816,0.0001004
-2.7944,1.0613,0.00013807,0.017849,0.00010075
-2.7929,1.0613,0.00013851,0.017882,0.0001011
-2.7914,1.0613,0.00013895,0.017915,0.00010145
-2.7899,1.0613,0.00013939,0.017948,0.00010181
-2.7884,1.0614,0.00013985,0.01798,0.00010216
-2.7869,1.0614,0.0001403,0.018013,0.00010252
-2.7854,1.0614,0.00014073,0.018046,0.00010287
-2.7839,1.0614,0.00014118,0.018079,0.00010323
-2.7824,1.0614,0.00014163,0.018112,0.00010359
-2.7809,1.0615,0.00014208,0.018145,0.00010394
-2.7794,1.0615,0.00014254,0.018179,0.0001043
-2.7779,1.0615,0.000143,0.018212,0.00010466
-2.7764,1.0615,0.00014345,0.018245,0.00010502
-2.7749,1.0615,0.00014391,0.018278,0.00010539
-2.7734,1.0616,0.00014436,0.018312,0.00010575
-2.7719,1.0616,0.00014482,0.018345,0.00010612
-2.7704,1.0616,0.00014529,0.018378,0.00010649
-2.7689,1.0616,0.00014575,0.018412,0.00010687
-2.7674,1.0616,0.00014622,0.018446,0.00010724
-2.7659,1.0617,0.00014669,0.01848,0.00010762
-2.7644,1.0617,0.00014716,0.018513,0.000108
-2.7629,1.0617,0.00014764,0.018547,0.00010838
-2.7614,1.0617,0.00014811,0.018581,0.00010877
-2.7599,1.0618,0.00014859,0.018615,0.00010915
-2.7584,1.0618,0.00014908,0.018649,0.00010954
-2.7569,1.0618,0.00014956,0.018683,0.00010993
-2.7554,1.0618,0.00015005,0.018717,0.00011034
-2.7539,1.0618,0.00015053,0.018752,0.00011074
-2.7524,1.0619,0.00015102,0.018786,0.00011115
-2.7509,1.0619,0.00015151,0.01882,0.00011156
-2.7494,1.0619,0.00015199,0.018855,0.00011196
-2.7479,1.0619,0.00015248,0.018889,0.00011237
-2.7464,1.0619,0.00015297,0.018923,0.00011278
-2.7449,1.062,0.00015346,0.018958,0.00011319
-2.7434,1.062,0.00015397,0.018992,0.0001136
-2.7419,1.062,0.00015445,0.019027,0.00011402
-2.7404,1.062,0.00015497,0.019062,0.00011443
-2.7389,1.062,0.00015545,0.019096,0.00011485
-2.7374,1.0621,0.00015597,0.019131,0.00011526
-2.7359,1.0621,0.00015647,0.019166,0.00011568
-2.7344,1.0621,0.00015698,0.019201,0.0001161
-2.7329,1.0621,0.00015751,0.019236,0.00011653
-2.7314,1.0621,0.00015803,0.019271,0.00011695
-2.7299,1.0622,0.00015853,0.019306,0.00011738
-2.7284,1.0622,0.00015905,0.019341,0.0001178
-2.7269,1.0622,0.00015958,0.019376,0.00011823
-2.7254,1.0622,0.00016009,0.019412,0.00011866
-2.7239,1.0622,0.00016061,0.019447,0.0001191
-2.7224,1.0623,0.00016115,0.019482,0.00011953
-2.7209,1.0623,0.00016167,0.019518,0.00011997
-2.7194,1.0623,0.0001622,0.019554,0.00012041
-2.7179,1.0623,0.00016273,0.019589,0.00012085
-2.7164,1.0623,0.00016326,0.019625,0.00012129
-2.7149,1.0624,0.00016379,0.019661,0.00012173
-2.7134,1.0624,0.00016434,0.019696,0.00012217
-2.7119,1.0624,0.00016487,0.019732,0.00012261
-2.7104,1.0624,0.00016541,0.019768,0.00012305
-2.7089,1.0624,0.00016595,0.019804,0.00012349
-2.7074,1.0625,0.00016649,0.01984,0.00012393
-2.7059,1.0589,0.00016648,0.019809,0.00012396
-2.7044,1.0625,0.00016759,0.019912,0.00012481
-2.7029,1.0625,0.00016813,0.019948,0.00012525
-2.7014,1.0625,0.00016869,0.019984,0.0001257
-2.6999,1.0626,0.00016924,0.02002,0.00012614
-2.6984,1.0626,0.00016978,0.020056,0.00012659
-2.6969,1.0626,0.00017035,0.020092,0.00012703
-2.6954,1.0626,0.0001709,0.020129,0.00012748
-2.6939,1.0626,0.00017146,0.020165,0.00012793
-2.6924,1.0627,0.00017202,0.020201,0.00012838
-2.6909,1.0627,0.00017257,0.020238,0.00012883
-2.6894,1.0627,0.00017315,0.020274,0.00012929
-2.6879,1.0627,0.00017371,0.020311,0.00012974
-2.6864,1.0628,0.00017429,0.020347,0.0001302
-2.6849,1.0628,0.00017486,0.020384,0.00013066
-2.6834,1.0628,0.00017544,0.02042,0.00013112
-2.6819,1.0628,0.00017602,0.020457,0.00013159
-2.6804,1.0628,0.0001766,0.020494,0.00013207
-2.6789,1.0629,0.00017721,0.020531,0.00013255
-2.6774,1.0629,0.00017778,0.020568,0.00013303
-2.6759,1.0629,0.00017838,0.020605,0.00013352
-2.6744,1.0629,0.00017897,0.020642,0.00013401
-2.6729,1.0629,0.00017957,0.020679,0.00013451
-2.6714,1.063,0.00018015,0.020717,0.00013502
-2.6699,1.063,0.00018075,0.020754,0.00013552
-2.6684,1.063,0.00018134,0.020792,0.00013604
-2.6669,1.063,0.00018193,0.02083,0.00013655
-2.6654,1.063,0.00018253,0.020867,0.00013707
-2.6639,1.0631,0.00018314,0.020905,0.00013759
-2.6624,1.0631,0.00018375,0.020943,0.00013811
-2.6609,1.0631,0.00018435,0.020981,0.00013863
-2.6594,1.0631,0.00018497,0.021019,0.00013916
-2.6579,1.0631,0.00018558,0.021056,0.00013968
-2.6564,1.0632,0.00018619,0.021094,0.00014021
-2.6549,1.0632,0.0001868,0.021132,0.00014074
-2.6534,1.0632,0.00018744,0.021171,0.00014126
-2.6519,1.0632,0.00018806,0.021209,0.00014179
-2.6504,1.0632,0.00018868,0.021247,0.00014232
-2.6489,1.0633,0.00018929,0.021285,0.00014285
-2.6474,1.0633,0.00018993,0.021323,0.00014338
-2.6459,1.0633,0.00019057,0.021362,0.0001439
-2.6444,1.0633,0.00019119,0.0214,0.00014443
-2.6429,1.0633,0.00019185,0.021438,0.00014496
-2.6414,1.0634,0.00019249,0.021477,0.0001455
-2.6399,1.0634,0.00019314,0.021515,0.00014603
-2.6384,1.0634,0.00019379,0.021554,0.00014657
-2.6369,1.0634,0.00019444,0.021593,0.00014711
-2.6354,1.0634,0.0001951,0.021631,0.00014765
-2.6339,1.0635,0.00019576,0.02167,0.0001482
-2.6324,1.0635,0.00019643,0.021709,0.00014874
-2.6309,1.0635,0.0001971,0.021748,0.00014929
-2.6294,1.0635,0.00019776,0.021787,0.00014984
-2.6279,1.0635,0.00019841,0.021826,0.00015039
-2.6264,1.0636,0.00019909,0.021865,0.00015094
-2.6249,1.0636,0.00019975,0.021904,0.0001515
-2.6234,1.0636,0.00020043,0.021944,0.00015205
-2.6219,1.0636,0.00020111,0.021983,0.00015261
-2.6204,1.0636,0.00020178,0.022022,0.00015317
-2.6189,1.0637,0.00020246,0.022062,0.00015374
-2.6174,1.0637,0.00020312,0.022102,0.0001543
-2.6159,1.0637,0.00020381,0.022141,0.00015487
-2.6144,1.0637,0.00020448,0.022181,0.00015545
-2.6129,1.0637,0.00020518,0.022221,0.00015602
-2.6114,1.0638,0.00020586,0.02226,0.00015659
-2.6099,1.0638,0.00020654,0.0223,0.00015717
-2.6084,1.0638,0.00020724,0.02234,0.00015776
-2.6069,1.0638,0.00020794,0.02238,0.00015835
-2.6054,1.0638,0.00020864,0.02242,0.00015895
-2.6039,1.0639,0.00020935,0.02246,0.00015954
-2.6024,1.0639,0.00021006,0.022501,0.00016014
-2.6009,1.0639,0.00021077,0.022541,0.00016074
-2.5994,1.0639,0.00021148,0.022581,0.00016134
-2.5979,1.0639,0.0002122,0.022621,0.00016195
-2.5964,1.064,0.00021293,0.022662,0.00016255
-2.5949,1.064,0.00021365,0.022702,0.00016316
-2.5934,1.064,0.00021437,0.022743,0.00016377
-2.5919,1.064,0.0002151,0.022784,0.00016439
-2.5904,1.064,0.00021583,0.022824,0.00016501
-2.5889,1.0641,0.00021656,0.022865,0.00016563
-2.5874,1.0641,0.0002173,0.022906,0.00016626
-2.5859,1.0641,0.00021804,0.022947,0.00016688
-2.5844,1.0641,0.00021879,0.022988,0.00016751
-2.5829,1.0641,0.00021951,0.023029,0.00016813
-2.5814,1.0642,0.00022025,0.02307,0.00016876
-2.5799,1.0642,0.00022101,0.023112,0.0001694
-2.5784,1.0642,0.00022175,0.023153,0.00017003
-2.5769,1.0642,0.00022251,0.023194,0.00017066
-2.5754,1.0642,0.00022326,0.023236,0.00017129
-2.5739,1.0643,0.00022403,0.023277,0.00017192
-2.5724,1.0643,0.00022478,0.023318,0.00017255
-2.5709,1.0643,0.00022553,0.02336,0.00017319
-2.5694,1.0643,0.0002263,0.023401,0.00017382
-2.5679,1.0643,0.00022707,0.023443,0.00017446
-2.5664,1.0644,0.00022784,0.023485,0.0001751
-2.5649,1.0644,0.00022861,0.023527,0.00017575
-2.5634,1.0644,0.00022938,0.023568,0.00017639
-2.5619,1.0644,0.00023016,0.02361,0.00017704
-2.5604,1.0645,0.00023094,0.023652,0.00017768
-2.5589,1.0645,0.00023173,0.023694,0.00017833
-2.5574,1.0645,0.00023252,0.023736,0.00017899
-2.5559,1.0645,0.00023332,0.023779,0.00017964
-2.5544,1.0645,0.00023411,0.023821,0.00018029
-2.5529,1.0646,0.00023491,0.023863,0.00018096
-2.5514,1.0646,0.00023571,0.023906,0.00018163
-2.5499,1.0646,0.00023653,0.023948,0.0001823
-2.5484,1.0646,0.00023734,0.023991,0.00018297
-2.5469,1.0646,0.00023816,0.024033,0.00018365
-2.5454,1.0647,0.00023898,0.024076,0.00018433
-2.5439,1.0647,0.0002398,0.024119,0.00018502
-2.5424,1.0647,0.00024062,0.024162,0.0001857
-2.5409,1.0647,0.00024146,0.024205,0.00018639
-2.5394,1.0647,0.00024229,0.024248,0.00018708
-2.5379,1.0648,0.00024312,0.024291,0.00018778
-2.5364,1.0648,0.00024396,0.024334,0.00018848
-2.5349,1.0648,0.0002448,0.024377,0.00018919
-2.5334,1.0648,0.00024565,0.02442,0.0001899
-2.5319,1.0648,0.00024649,0.024463,0.00019062
-2.5304,1.0649,0.00024734,0.024507,0.00019133
-2.5289,1.0649,0.0002482,0.02455,0.00019204
-2.5274,1.0649,0.00024904,0.024593,0.00019276
-2.5259,1.0649,0.00024989,0.024637,0.00019347
-2.5244,1.0649,0.00025076,0.02468,0.00019419
-2.5229,1.065,0.00025162,0.024723,0.00019491
-2.5214,1.065,0.00025248,0.024767,0.00019564
-2.5199,1.065,0.00025336,0.024811,0.00019637
-2.5184,1.065,0.00025423,0.024854,0.0001971
-2.5169,1.065,0.00025509,0.024898,0.00019784
-2.5154,1.0651,0.00025596,0.024942,0.00019857
-2.5139,1.0651,0.00025685,0.024986,0.00019931
-2.5124,1.0651,0.00025772,0.02503,0.00020006
-2.5109,1.0651,0.0002586,0.025074,0.00020081
-2.5094,1.0651,0.00025951,0.025118,0.00020156
-2.5079,1.0652,0.00026042,0.025163,0.00020232
-2.5064,1.0652,0.00026132,0.025207,0.00020308
-2.5049,1.0652,0.00026222,0.025252,0.00020386
-2.5034,1.0652,0.00026314,0.025296,0.00020465
-2.5019,1.0652,0.00026407,0.025341,0.00020544
-2.5004,1.0653,0.000265,0.025386,0.00020623
-2.4989,1.0653,0.00026593,0.025431,0.00020703
-2.4974,1.0653,0.00026687,0.025476,0.00020782
-2.4959,1.0653,0.00026781,0.025521,0.00020862
-2.4944,1.0653,0.00026875,0.025566,0.00020942
-2.4929,1.0653,0.0002697,0.025611,0.00021022
-2.4914,1.0654,0.00027065,0.025656,0.00021102
-2.4899,1.0654,0.00027162,0.025702,0.00021182
-2.4884,1.0654,0.00027257,0.025747,0.00021263
-2.4869,1.0654,0.00027353,0.025793,0.00021344
-2.4854,1.0654,0.00027449,0.025838,0.00021425
-2.4839,1.0655,0.00027547,0.025884,0.00021506
-2.4824,1.0655,0.00027643,0.025929,0.00021587
-2.4809,1.0655,0.0002774,0.025975,0.00021669
-2.4794,1.0655,0.00027837,0.026021,0.0002175
-2.4779,1.0655,0.00027935,0.026066,0.00021832
-2.4764,1.0656,0.00028033,0.026112,0.00021913
-2.4749,1.0656,0.00028131,0.026158,0.00021995
-2.4734,1.0656,0.00028227,0.026204,0.00022077
-2.4719,1.0656,0.00028326,0.02625,0.00022159
-2.4704,1.0656,0.00028425,0.026296,0.00022241
-2.4689,1.0657,0.00028524,0.026342,0.00022324
-2.4674,1.0657,0.00028624,0.026389,0.00022406
-2.4659,1.0657,0.00028721,0.026435,0.00022489
-2.4644,1.0657,0.00028823,0.026481,0.00022573
-2.4629,1.0657,0.00028924,0.026528,0.00022657
-2.4614,1.0658,0.00029022,0.026574,0.00022742
-2.4599,1.0658,0.00029123,0.026621,0.00022826
-2.4584,1.0658,0.00029224,0.026667,0.00022911
-2.4569,1.0658,0.00029326,0.026714,0.00022996
-2.4554,1.0658,0.00029429,0.026761,0.00023084
-2.4539,1.0659,0.00029532,0.026808,0.00023173
-2.4524,1.0659,0.00029636,0.026855,0.00023262
-2.4509,1.0659,0.00029741,0.026902,0.00023352
-2.4494,1.0659,0.00029848,0.026949,0.00023442
-2.4479,1.0659,0.00029953,0.026997,0.00023533
-2.4464,1.066,0.00030059,0.027044,0.00023623
-2.4449,1.066,0.00030167,0.027092,0.00023714
-2.4434,1.066,0.00030274,0.027139,0.00023805
-2.4419,1.066,0.00030382,0.027187,0.00023897
-2.4404,1.066,0.00030491,0.027234,0.00023989
-2.4389,1.0661,0.000306,0.027282,0.00024081
-2.4374,1.0661,0.00030711,0.02733,0.00024174
-2.4359,1.0661,0.0003082,0.027378,0.00024267
-2.4344,1.0661,0.0003093,0.027426,0.00024361
-2.4329,1.0661,0.00031041,0.027474,0.00024455
-2.4314,1.0662,0.00031152,0.027522,0.00024549
-2.4299,1.0662,0.00031264,0.02757,0.00024643
-2.4284,1.0662,0.00031375,0.027619,0.00024737
-2.4269,1.0662,0.00031488,0.027667,0.00024832
-2.4254,1.0662,0.000316,0.027715,0.00024927
-2.4239,1.0663,0.00031713,0.027764,0.00025022
-2.4224,1.0663,0.00031827,0.027812,0.00025117
-2.4209,1.0663,0.00031939,0.027861,0.00025213
-2.4194,1.0663,0.00032053,0.027909,0.00025309
-2.4179,1.0663,0.00032166,0.027958,0.00025405
-2.4164,1.0664,0.00032281,0.028007,0.00025501
-2.4149,1.0664,0.00032396,0.028056,0.00025596
-2.4134,1.0664,0.00032511,0.028105,0.00025692
-2.4119,1.0664,0.00032626,0.028154,0.00025788
-2.4104,1.0664,0.00032742,0.028203,0.00025884
-2.4089,1.0665,0.00032859,0.028252,0.00025981
-2.4074,1.0665,0.00032974,0.028301,0.00026079
-2.4059,1.0665,0.00033092,0.028351,0.00026178
-2.4044,1.0665,0.0003321,0.0284,0.00026278
-2.4029,1.0665,0.00033329,0.02845,0.00026378
-2.4014,1.0665,0.00033448,0.028499,0.00026479
-2.3998,1.0666,0.00033568,0.028549,0.00026582
-2.3983,1.0666,0.00033689,0.028599,0.00026686
-2.3968,1.0666,0.00033811,0.028649,0.00026791
-2.3953,1.0666,0.00033932,0.028699,0.00026896
-2.3938,1.0666,0.00034056,0.028749,0.00027002
-2.3923,1.0667,0.00034179,0.0288,0.00027109
-2.3908,1.0667,0.00034303,0.02885,0.00027216
-2.3893,1.0667,0.00034428,0.028901,0.00027324
-2.3878,1.0667,0.00034552,0.028951,0.00027432
-2.3863,1.0667,0.00034678,0.029002,0.00027539
-2.3848,1.0668,0.00034803,0.029052,0.00027647
-2.3833,1.0668,0.0003493,0.029103,0.00027756
-2.3818,1.0668,0.00035057,0.029154,0.00027865
-2.3803,1.0668,0.00035184,0.029205,0.00027975
-2.3788,1.0668,0.00035312,0.029256,0.00028086
-2.3773,1.0669,0.0003544,0.029307,0.00028197
-2.3758,1.0669,0.00035567,0.029358,0.00028308
-2.3743,1.0669,0.00035697,0.02941,0.00028419
-2.3728,1.0669,0.00035826,0.029461,0.00028532
-2.3713,1.0669,0.00035957,0.029512,0.00028644
-2.3698,1.0669,0.00036088,0.029564,0.00028757
-2.3683,1.067,0.00036217,0.029615,0.0002887
-2.3668,1.067,0.00036349,0.029667,0.00028983
-2.3653,1.067,0.00036481,0.029719,0.00029096
-2.3638,1.067,0.00036613,0.02977,0.0002921
-2.3623,1.067,0.00036746,0.029822,0.00029323
-2.3608,1.0671,0.00036879,0.029874,0.00029437
-2.3593,1.0671,0.00037011,0.029926,0.00029551
-2.3578,1.0671,0.00037145,0.029978,0.00029664
-2.3563,1.0671,0.0003728,0.03003,0.00029778
-2.3548,1.0671,0.00037413,0.030082,0.00029892
-2.3533,1.0672,0.00037547,0.030134,0.00030006
-2.3518,1.0672,0.00037682,0.030187,0.00030119
-2.3503,1.0672,0.00037818,0.030239,0.00030233
-2.3488,1.0672,0.00037953,0.030291,0.00030347
-2.3473,1.0672,0.00038089,0.030344,0.00030463
-2.3458,1.0672,0.00038226,0.030397,0.00030579
-2.3443,1.0673,0.00038363,0.030449,0.00030698
-2.3428,1.0673,0.00038501,0.030502,0.00030817
-2.3413,1.0673,0.00038641,0.030555,0.00030938
-2.3398,1.0673,0.00038781,0.030609,0.00031059
-2.3383,1.0673,0.00038921,0.030662,0.00031181
-2.3368,1.0674,0.00039062,0.030715,0.00031304
-2.3353,1.0674,0.00039204,0.030769,0.00031427
-2.3338,1.0674,0.00039347,0.030822,0.00031551
-2.3323,1.0674,0.0003949,0.030876,0.00031676
-2.3308,1.0674,0.00039635,0.03093,0.00031801
-2.3293,1.0675,0.0003978,0.030984,0.00031928
-2.3278,1.0675,0.00039925,0.031038,0.00032055
-2.3263,1.0675,0.00040072,0.031092,0.00032183
-2.3248,1.0675,0.00040218,0.031146,0.00032311
-2.3233,1.0675,0.00040366,0.0312,0.00032439
-2.3218,1.0675,0.00040515,0.031254,0.00032568
-2.3203,1.0676,0.00040663,0.031308,0.00032698
-2.3188,1.0676,0.00040813,0.031363,0.00032828
-2.3173,1.0676,0.00040963,0.031417,0.00032959
-2.3158,1.0676,0.00041114,0.031472,0.00033091
-2.3143,1.0676,0.00041265,0.031526,0.00033223
-2.3128,1.0677,0.00041417,0.031581,0.00033355
-2.3113,1.0677,0.00041571,0.031636,0.00033488
-2.3098,1.0677,0.00041723,0.031691,0.00033621
-2.3083,1.0677,0.00041877,0.031745,0.00033754
-2.3068,1.0677,0.00042031,0.0318,0.00033887
-2.3053,1.0677,0.00042184,0.031855,0.00034021
-2.3038,1.0678,0.00042339,0.03191,0.00034154
-2.3023,1.0678,0.00042495,0.031965,0.00034288
-2.3008,1.0678,0.00042652,0.032021,0.00034422
-2.2993,1.0678,0.00042807,0.032076,0.00034556
-2.2978,1.0678,0.00042966,0.032131,0.00034689
-2.2963,1.0679,0.00043122,0.032187,0.00034823
-2.2948,1.0679,0.0004328,0.032242,0.00034958
-2.2933,1.0679,0.0004344,0.032298,0.00035093
-2.2918,1.0679,0.00043597,0.032354,0.0003523
-2.2903,1.0679,0.00043758,0.032409,0.00035367
-2.2888,1.0679,0.0004392,0.032465,0.00035505
-2.2873,1.068,0.00044081,0.032522,0.00035644
-2.2858,1.068,0.00044244,0.032578,0.00035784
-2.2843,1.068,0.00044408,0.032634,0.00035926
-2.2828,1.068,0.00044573,0.032691,0.00036069
-2.2813,1.068,0.00044737,0.032747,0.00036212
-2.2798,1.0681,0.00044902,0.032804,0.00036355
-2.2783,1.0681,0.00045069,0.032861,0.00036499
-2.2768,1.0681,0.00045236,0.032918,0.00036644
-2.2753,1.0681,0.00045406,0.032974,0.0003679
-2.2738,1.0681,0.00045575,0.033031,0.00036936
-2.2723,1.0681,0.00045744,0.033088,0.00037083
-2.2708,1.0682,0.00045916,0.033146,0.00037231
-2.2693,1.0682,0.00046089,0.033203,0.0003738
-2.2678,1.0682,0.0004626,0.03326,0.0003753
-2.2663,1.0682,0.00046433,0.033317,0.00037679
-2.2648,1.0682,0.00046607,0.033375,0.00037828
-2.2633,1.0683,0.0004678,0.033432,0.00037978
-2.2618,1.0683,0.00046955,0.03349,0.00038129
-2.2603,1.0683,0.00047131,0.033547,0.00038281
-2.2588,1.0683,0.00047308,0.033605,0.00038433
-2.2573,1.0683,0.00047485,0.033663,0.00038588
-2.2558,1.0683,0.00047662,0.033721,0.00038743
-2.2543,1.0684,0.00047841,0.03378,0.00038899
-2.2528,1.0684,0.0004802,0.033838,0.00039055
-2.2513,1.0684,0.000482,0.033896,0.00039211
-2.2498,1.0684,0.00048381,0.033955,0.00039367
-2.2483,1.0684,0.00048564,0.034013,0.00039525
-2.2468,1.0684,0.00048746,0.034072,0.00039683
-2.2453,1.0685,0.0004893,0.034131,0.00039841
-2.2438,1.0685,0.00049113,0.034189,0.00040001
-2.2423,1.0685,0.00049298,0.034248,0.00040162
-2.2408,1.0685,0.00049484,0.034307,0.00040325
-2.2393,1.0685,0.0004967,0.034367,0.00040488
-2.2378,1.0686,0.00049858,0.034426,0.00040652
-2.2363,1.0686,0.00050047,0.034485,0.00040816
-2.2348,1.0686,0.00050235,0.034545,0.00040981
-2.2333,1.0686,0.00050425,0.034604,0.00041147
-2.2318,1.0686,0.00050616,0.034664,0.00041312
-2.2303,1.0686,0.00050807,0.034723,0.00041478
-2.2288,1.0687,0.00050998,0.034783,0.00041644
-2.2273,1.0687,0.0005119,0.034843,0.00041811
-2.2258,1.0687,0.00051383,0.034903,0.00041979
-2.2243,1.0687,0.00051576,0.034963,0.00042148
-2.2228,1.0687,0.00051772,0.035023,0.00042318
-2.2213,1.0687,0.00051966,0.035084,0.00042488
-2.2198,1.0688,0.00052162,0.035144,0.00042659
-2.2183,1.0688,0.00052358,0.035204,0.00042831
-2.2168,1.0688,0.00052555,0.035265,0.00043003
-2.2153,1.0688,0.00052754,0.035326,0.00043177
-2.2138,1.0688,0.00052953,0.035387,0.00043351
-2.2123,1.0688,0.00053153,0.035447,0.00043525
-2.2108,1.0689,0.00053352,0.035508,0.000437
-2.2093,1.0689,0.00053553,0.035569,0.00043874
-2.2078,1.0689,0.00053754,0.03563,0.00044048
-2.2063,1.0689,0.00053955,0.035692,0.00044222
-2.2048,1.0689,0.00054158,0.035753,0.00044397
-2.2033,1.0689,0.00054361,0.035814,0.00044573
-2.2018,1.069,0.00054564,0.035876,0.0004475
-2.2003,1.069,0.00054771,0.035937,0.00044932
-2.1988,1.069,0.00054978,0.035999,0.00045113
-2.1973,1.069,0.00055184,0.036061,0.00045296
-2.1958,1.069,0.00055394,0.036123,0.00045479
-2.1943,1.069,0.00055603,0.036185,0.00045663
-2.1928,1.0691,0.00055813,0.036247,0.00045847
-2.1913,1.0691,0.00056025,0.036309,0.00046033
-2.1898,1.0691,0.00056237,0.036372,0.00046219
-2.1883,1.0691,0.00056451,0.036434,0.00046407
-2.1868,1.0691,0.00056666,0.036497,0.00046596
-2.1853,1.0691,0.00056882,0.036559,0.00046787
-2.1838,1.0692,0.00057099,0.036622,0.00046978
-2.1823,1.0692,0.00057315,0.036685,0.0004717
-2.1808,1.0692,0.00057532,0.036748,0.00047363
-2.1793,1.0692,0.00057753,0.036811,0.00047555
-2.1778,1.0692,0.00057973,0.036875,0.00047748
-2.1763,1.0692,0.00058193,0.036938,0.00047941
-2.1748,1.0693,0.00058413,0.037001,0.00048135
-2.1733,1.0693,0.00058635,0.037064,0.00048329
-2.1718,1.0693,0.00058859,0.037128,0.00048526
-2.1703,1.0693,0.00059085,0.037192,0.00048725
-2.1688,1.0693,0.0005931,0.037256,0.00048925
-2.1673,1.0693,0.00059539,0.037319,0.00049127
-2.1658,1.0694,0.00059766,0.037383,0.00049328
-2.1643,1.0694,0.00059995,0.037448,0.00049529
-2.1628,1.0694,0.00060224,0.037512,0.00049731
-2.1613,1.0694,0.00060455,0.037576,0.00049933
-2.1598,1.0694,0.00060687,0.03764,0.00050136
-2.1583,1.0694,0.00060917,0.037705,0.00050338
-2.1568,1.0695,0.00061151,0.037769,0.00050542
-2.1553,1.0695,0.00061384,0.037834,0.00050747
-2.1538,1.0695,0.00061618,0.037898,0.00050952
-2.1523,1.0695,0.00061853,0.037963,0.00051158
-2.1508,1.0695,0.00062088,0.038028,0.00051365
-2.1493,1.0695,0.00062326,0.038093,0.00051572
-2.1478,1.0696,0.00062564,0.038158,0.0005178
-2.1463,1.0696,0.00062803,0.038223,0.00051989
-2.1448,1.0696,0.00063043,0.038288,0.00052199
-2.1433,1.0696,0.00063283,0.038354,0.0005241
-2.1418,1.0696,0.00063526,0.038419,0.00052621
-2.1403,1.0696,0.00063767,0.038485,0.00052833
-2.1388,1.0696,0.00064011,0.038551,0.00053046
-2.1373,1.0697,0.00064255,0.038617,0.00053261
-2.1358,1.0697,0.00064503,0.038683,0.00053476
-2.1343,1.0697,0.00064749,0.038749,0.00053693
-2.1328,1.0697,0.00064999,0.038815,0.00053911
-2.1313,1.0697,0.00065247,0.038882,0.0005413
-2.1298,1.0697,0.00065498,0.038948,0.0005435
-2.1283,1.0698,0.0006575,0.039015,0.00054574
-2.1268,1.0698,0.00066004,0.039082,0.00054798
-2.1253,1.0698,0.00066259,0.039149,0.00055023
-2.1238,1.0698,0.00066517,0.039215,0.0005525
-2.1223,1.0698,0.00066774,0.039283,0.00055479
-2.1208,1.0698,0.00067033,0.03935,0.00055708
-2.1193,1.0663,0.00067065,0.039285,0.00055753
-2.1178,1.0699,0.00067552,0.039484,0.00056172
-2.1163,1.0699,0.00067815,0.039552,0.00056407
-2.1148,1.0699,0.00068078,0.03962,0.00056643
-2.1133,1.0699,0.00068344,0.039688,0.00056879
-2.1118,1.0699,0.00068611,0.039756,0.00057116
-2.1103,1.0699,0.00068878,0.039824,0.00057352
-2.1088,1.07,0.00069145,0.039892,0.00057589
-2.1073,1.07,0.00069414,0.03996,0.00057827
-2.1058,1.07,0.00069683,0.040028,0.00058065
-2.1043,1.07,0.00069954,0.040096,0.00058304
-2.1028,1.07,0.00070226,0.040165,0.00058545
-2.1013,1.07,0.00070499,0.040234,0.00058788
-2.0998,1.07,0.00070774,0.040302,0.00059033
-2.0983,1.0701,0.00071051,0.040371,0.00059278
-2.0968,1.0701,0.00071331,0.04044,0.00059525
-2.0953,1.0701,0.0007161,0.040509,0.00059773
-2.0938,1.0701,0.00071892,0.040579,0.00060022
-2.0923,1.0701,0.00072174,0.040648,0.00060274
-2.0908,1.0701,0.00072458,0.040718,0.00060527
-2.0893,1.0701,0.00072743,0.040787,0.0006078
-2.0878,1.0702,0.0007303,0.040857,0.00061035
-2.0863,1.0702,0.00073317,0.040927,0.0006129
-2.0848,1.0702,0.00073606,0.040997,0.00061546
-2.0833,1.0702,0.00073894,0.041067,0.00061801
-2.0818,1.0702,0.00074183,0.041137,0.00062057
-2.0803,1.0702,0.00074474,0.041207,0.00062314
-2.0788,1.0702,0.00074766,0.041277,0.00062573
-2.0773,1.0703,0.00075059,0.041347,0.00062833
-2.0758,1.0703,0.00075353,0.041418,0.00063093
-2.0743,1.0703,0.00075648,0.041488,0.00063354
-2.0728,1.0703,0.00075943,0.041559,0.00063616
-2.0713,1.0703,0.00076242,0.041629,0.00063881
-2.0698,1.0703,0.00076543,0.0417,0.00064148
-2.0683,1.0703,0.00076846,0.041771,0.00064418
-2.0668,1.0704,0.00077151,0.041842,0.0006469
-2.0653,1.0704,0.00077456,0.041914,0.00064964
-2.0638,1.0704,0.00077764,0.041985,0.00065239
-2.0623,1.0704,0.00078074,0.042057,0.00065517
-2.0608,1.0704,0.00078384,0.042129,0.00065797
-2.0593,1.0704,0.00078695,0.042201,0.00066078
-2.0578,1.0704,0.00079008,0.042273,0.00066359
-2.0563,1.0705,0.00079322,0.042345,0.00066642
-2.0548,1.0705,0.00079638,0.042417,0.00066925
-2.0533,1.0705,0.00079954,0.04249,0.00067208
-2.0518,1.0705,0.0008027,0.042562,0.00067491
-2.0503,1.0705,0.00080587,0.042635,0.00067773
-2.0488,1.0705,0.00080905,0.042707,0.00068055
-2.0473,1.0705,0.00081223,0.04278,0.00068338
-2.0458,1.0705,0.00081544,0.042852,0.00068621
-2.0443,1.0706,0.00081864,0.042925,0.00068903
-2.0428,1.0706,0.00082184,0.042998,0.00069186
-2.0413,1.0706,0.00082506,0.04307,0.00069468
-2.0398,1.0706,0.00082829,0.043143,0.00069752
-2.0383,1.0706,0.00083154,0.043216,0.00070039
-2.0368,1.0706,0.0008348,0.043289,0.00070328
-2.0353,1.0706,0.00083811,0.043363,0.00070621
-2.0338,1.0707,0.00084144,0.043437,0.0007092
-2.0323,1.0707,0.0008448,0.043511,0.00071222
-2.0308,1.0707,0.00084822,0.043585,0.00071528
-2.0293,1.0707,0.00085166,0.043659,0.00071839
-2.0278,1.0707,0.00085513,0.043734,0.00072155
-2.0263,1.0707,0.00085862,0.043809,0.00072472
-2.0248,1.0707,0.00086211,0.043884,0.00072788
-2.0233,1.0707,0.0008656,0.043959,0.00073104
-2.0218,1.0708,0.0008691,0.044034,0.0007342
-2.0203,1.0708,0.00087259,0.044109,0.00073735
-2.0188,1.0708,0.00087609,0.044184,0.00074049
-2.0173,1.0708,0.00087958,0.044259,0.00074362
-2.0158,1.0708,0.00088309,0.044334,0.00074675
-2.0143,1.0708,0.0008866,0.044409,0.00074988
-2.0128,1.0708,0.0008901,0.044484,0.000753
-2.0113,1.0708,0.00089361,0.044559,0.00075611
-2.0098,1.0709,0.00089713,0.044634,0.00075921
-2.0083,1.0709,0.00090065,0.04471,0.00076231
-2.0068,1.0709,0.00090415,0.044785,0.00076539
-2.0053,1.0709,0.00090766,0.04486,0.00076848
-2.0038,1.0709,0.00091116,0.044935,0.00077155
-2.0023,1.0709,0.00091468,0.04501,0.00077462
-2.0008,1.0709,0.0009182,0.045085,0.00077767
-1.9992,1.0709,0.00092186,0.045162,0.00078098
-1.9977,1.071,0.00092575,0.04524,0.00078454
-1.9962,1.071,0.00092964,0.045317,0.00078809
-1.9947,1.071,0.00093353,0.045395,0.00079163
-1.9932,1.071,0.00093743,0.045472,0.00079517
-1.9917,1.071,0.00094133,0.04555,0.0007987
-1.9902,1.071,0.00094521,0.045628,0.00080223
-1.9887,1.071,0.00094911,0.045705,0.00080576
-1.9872,1.071,0.00095299,0.045783,0.00080927
-1.9857,1.071,0.00095687,0.045861,0.00081279
-1.9842,1.0711,0.00096077,0.045939,0.00081629
-1.9827,1.0711,0.00096468,0.046017,0.0008198
-1.9812,1.0711,0.00096856,0.046095,0.00082331
-1.9797,1.0711,0.00097247,0.046173,0.00082681
-1.9782,1.0711,0.00097635,0.046251,0.00083031
-1.9767,1.0711,0.00098026,0.046328,0.0008338
-1.9752,1.0711,0.00098416,0.046407,0.00083728
-1.9737,1.0711,0.00098807,0.046485,0.00084076
-1.9722,1.0711,0.00099203,0.046563,0.00084428
-1.9707,1.0712,0.000996,0.046641,0.00084785
-1.9692,1.0712,0.0010001,0.04672,0.00085151
-1.9677,1.0712,0.0010042,0.0468,0.00085526
-1.9662,1.0712,0.0010084,0.046879,0.00085903
-1.9647,1.0712,0.0010125,0.046959,0.00086285
-1.9632,1.0712,0.0010167,0.047039,0.00086667
-1.9617,1.0712,0.001021,0.047119,0.0008705
-1.9602,1.0712,0.0010252,0.047199,0.00087433
-1.9587,1.0712,0.0010294,0.04728,0.00087817
-1.9572,1.0713,0.0010336,0.04736,0.00088201
-1.9557,1.0713,0.0010379,0.04744,0.00088587
-1.9542,1.0713,0.0010421,0.047521,0.00088972
-1.9527,1.0713,0.0010464,0.047601,0.00089357
-1.9512,1.0713,0.0010507,0.047681,0.00089742
-1.9497,1.0713,0.0010549,0.047762,0.00090127
-1.9482,1.0713,0.0010592,0.047842,0.00090512
-1.9467,1.0713,0.0010635,0.047923,0.00090898
-1.9452,1.0713,0.0010678,0.048004,0.00091287
-1.9437,1.0713,0.0010722,0.048084,0.00091676
-1.9422,1.0714,0.0010766,0.048165,0.00092069
-1.9407,1.0714,0.0010809,0.048246,0.00092464
-1.9392,1.0714,0.0010854,0.048328,0.00092865
-1.9377,1.0714,0.0010898,0.04841,0.00093272
-1.9362,1.0714,0.0010943,0.048491,0.00093681
-1.9347,1.0714,0.0010989,0.048573,0.0009409
-1.9332,1.0714,0.0011034,0.048655,0.000945
-1.9317,1.0714,0.001108,0.048738,0.00094915
-1.9302,1.0714,0.0011125,0.04882,0.00095333
-1.9287,1.0714,0.0011172,0.048903,0.00095753
-1.9272,1.0715,0.0011218,0.048986,0.00096174
-1.9257,1.0715,0.0011264,0.049069,0.00096595
-1.9242,1.0715,0.0011311,0.049151,0.00097017
-1.9227,1.0715,0.0011358,0.049235,0.0009744
-1.9212,1.0715,0.0011405,0.049318,0.00097865
-1.9197,1.0715,0.0011452,0.049401,0.00098292
-1.9182,1.0715,0.0011499,0.049485,0.0009872
-1.9167,1.0715,0.0011546,0.049568,0.0009915
-1.9152,1.0715,0.0011594,0.049652,0.00099581
-1.9137,1.0715,0.0011642,0.049735,0.0010001
-1.9122,1.0715,0.001169,0.049819,0.0010045
-1.9107,1.0716,0.0011738,0.049903,0.0010089
-1.9092,1.0716,0.0011787,0.049987,0.0010133
-1.9077,1.0716,0.0011836,0.050072,0.0010177
-1.9062,1.0716,0.0011885,0.050156,0.0010222
-1.9047,1.0716,0.0011934,0.05024,0.0010267
-1.9032,1.0716,0.0011984,0.050325,0.0010312
-1.9017,1.0716,0.0012033,0.05041,0.0010357
-1.9002,1.0716,0.0012083,0.050495,0.0010402
-1.8987,1.0716,0.0012133,0.05058,0.0010448
-1.8972,1.0716,0.0012184,0.050665,0.0010494
-1.8957,1.0716,0.0012234,0.050751,0.001054
-1.8942,1.0716,0.0012285,0.050837,0.0010586
-1.8927,1.0717,0.0012336,0.050922,0.0010633
-1.8912,1.0717,0.0012387,0.051008,0.0010679
-1.8897,1.0717,0.0012439,0.051094,0.0010726
-1.8882,1.0717,0.0012491,0.051181,0.0010773
-1.8867,1.0717,0.0012543,0.051267,0.0010821
-1.8852,1.0717,0.0012595,0.051353,0.0010869
-1.8837,1.0717,0.0012647,0.05144,0.0010916
-1.8822,1.0717,0.00127,0.051527,0.0010964
-1.8807,1.0717,0.0012753,0.051614,0.0011012
-1.8792,1.0717,0.0012806,0.0517,0.0011061
-1.8777,1.0717,0.001286,0.051788,0.001111
-1.8762,1.0717,0.0012914,0.051875,0.0011159
-1.8747,1.0717,0.0012968,0.051962,0.0011209
-1.8732,1.0718,0.0013023,0.052049,0.0011258
-1.8717,1.0718,0.0013077,0.052137,0.0011308
-1.8702,1.0718,0.0013132,0.052224,0.0011358
-1.8687,1.0718,0.0013188,0.052312,0.0011409
-1.8672,1.0718,0.0013243,0.0524,0.0011459
-1.8657,1.0718,0.0013298,0.052488,0.001151
-1.8642,1.0718,0.0013355,0.052577,0.0011561
-1.8627,1.0718,0.0013411,0.052665,0.0011614
-1.8612,1.0718,0.0013468,0.052754,0.0011666
-1.8597,1.0718,0.0013525,0.052843,0.0011719
-1.8582,1.0718,0.0013582,0.052932,0.0011771
-1.8567,1.0718,0.001364,0.053021,0.0011824
-1.8552,1.0718,0.0013697,0.05311,0.0011877
-1.8537,1.0718,0.0013755,0.053199,0.001193
-1.8522,1.0718,0.0013813,0.053289,0.0011983
-1.8507,1.0719,0.0013871,0.053378,0.0012036
-1.8492,1.0719,0.001393,0.053468,0.001209
-1.8477,1.0719,0.0013988,0.053558,0.0012143
-1.8462,1.0719,0.0014047,0.053648,0.0012197
-1.8447,1.0719,0.0014106,0.053739,0.0012252
-1.8432,1.0719,0.0014166,0.053829,0.0012306
-1.8417,1.0719,0.0014226,0.05392,0.0012361
-1.8402,1.0719,0.0014286,0.05401,0.0012416
-1.8387,1.0719,0.0014346,0.054101,0.0012471
-1.8372,1.0719,0.0014407,0.054193,0.0012527
-1.8357,1.0719,0.0014468,0.054284,0.0012583
-1.8342,1.0719,0.0014529,0.054375,0.001264
-1.8327,1.0719,0.0014591,0.054467,0.0012697
-1.8312,1.0719,0.0014653,0.054559,0.0012754
-1.8297,1.0719,0.0014716,0.054651,0.0012812
-1.8282,1.0719,0.0014779,0.054743,0.001287
-1.8267,1.0719,0.0014843,0.054835,0.0012929
-1.8252,1.0719,0.0014906,0.054927,0.0012987
-1.8237,1.0719,0.0014971,0.055019,0.0013047
-1.8222,1.072,0.0015035,0.055112,0.0013106
-1.8207,1.072,0.00151,0.055205,0.0013166
-1.8192,1.072,0.0015165,0.055297,0.0013226
-1.8177,1.072,0.0015229,0.05539,0.0013286
-1.8162,1.072,0.0015295,0.055484,0.0013346
-1.8147,1.072,0.001536,0.055577,0.0013406
-1.8132,1.072,0.0015426,0.05567,0.0013467
-1.8117,1.072,0.0015491,0.055764,0.0013527
-1.8102,1.072,0.0015558,0.055857,0.0013588
-1.8087,1.072,0.0015624,0.055951,0.0013649
-1.8072,1.072,0.001569,0.056045,0.001371
-1.8057,1.072,0.0015757,0.056139,0.0013772
-1.8042,1.072,0.0015825,0.056234,0.0013834
-1.8027,1.072,0.0015892,0.056328,0.0013897
-1.8012,1.072,0.001596,0.056422,0.0013959
-1.7997,1.072,0.0016028,0.056517,0.0014022
-1.7982,1.072,0.0016097,0.056612,0.0014085
-1.7967,1.072,0.0016166,0.056706,0.0014149
-1.7952,1.072,0.0016235,0.056801,0.0014213
-1.7937,1.072,0.0016305,0.056897,0.0014277
-1.7922,1.072,0.0016375,0.056992,0.0014342
-1.7907,1.072,0.0016445,0.057087,0.0014406
-1.7892,1.072,0.0016516,0.057183,0.0014472
-1.7877,1.072,0.0016587,0.057279,0.0014537
-1.7862,1.072,0.0016658,0.057374,0.0014603
-1.7847,1.072,0.0016731,0.057471,0.001467
-1.7832,1.072,0.0016803,0.057567,0.0014738
-1.7817,1.0721,0.0016876,0.057663,0.0014806
-1.7802,1.0721,0.001695,0.05776,0.0014874
-1.7787,1.0721,0.0017024,0.057857,0.0014942
-1.7772,1.0721,0.0017098,0.057954,0.0015012
-1.7757,1.0721,0.0017172,0.058051,0.0015081
-1.7742,1.0721,0.0017247,0.058149,0.0015151
-1.7727,1.0721,0.0017322,0.058246,0.0015221
-1.7712,1.0721,0.0017398,0.058344,0.0015291
-1.7697,1.0721,0.0017473,0.058442,0.0015361
-1.7682,1.0721,0.0017549,0.05854,0.0015432
-1.7667,1.0721,0.0017626,0.058638,0.0015503
-1.7652,1.0721,0.0017702,0.058737,0.0015574
-1.7637,1.0721,0.0017779,0.058835,0.0015645
-1.7622,1.0721,0.0017856,0.058933,0.0015717
-1.7607,1.0721,0.0017933,0.059032,0.0015788
-1.7592,1.0721,0.0018011,0.05913,0.001586
-1.7577,1.0721,0.0018089,0.059229,0.0015932
-1.7562,1.0721,0.0018167,0.059328,0.0016004
-1.7547,1.0721,0.0018246,0.059426,0.0016077
-1.7532,1.0721,0.0018325,0.059525,0.0016151
-1.7517,1.0721,0.0018404,0.059625,0.0016224
-1.7502,1.0721,0.0018484,0.059724,0.0016299
-1.7487,1.0721,0.0018565,0.059824,0.0016373
-1.7472,1.0721,0.0018646,0.059924,0.0016449
-1.7457,1.0721,0.0018727,0.060024,0.0016525
-1.7442,1.0721,0.0018809,0.060125,0.0016602
-1.7427,1.0721,0.0018892,0.060226,0.0016679
-1.7412,1.0721,0.0018975,0.060326,0.0016757
-1.7397,1.0721,0.0019058,0.060428,0.0016834
-1.7382,1.0721,0.0019141,0.060529,0.0016912
-1.7367,1.0721,0.0019225,0.06063,0.0016991
-1.7352,1.0721,0.0019309,0.060732,0.001707
-1.7337,1.0721,0.0019393,0.060834,0.0017149
-1.7322,1.0721,0.0019478,0.060936,0.0017228
-1.7307,1.0721,0.0019564,0.061037,0.0017308
-1.7292,1.0721,0.001965,0.06114,0.0017389
-1.7277,1.0721,0.0019736,0.061242,0.001747
-1.7262,1.0721,0.0019823,0.061344,0.001755
-1.7247,1.0721,0.0019909,0.061446,0.0017632
-1.7232,1.0721,0.0019996,0.061548,0.0017713
-1.7217,1.0721,0.0020084,0.061651,0.0017794
-1.7202,1.0721,0.0020172,0.061753,0.0017876
-1.7187,1.0721,0.002026,0.061856,0.0017958
-1.7172,1.0721,0.0020349,0.061959,0.0018041
-1.7157,1.0721,0.0020438,0.062062,0.0018124
-1.7142,1.0721,0.0020528,0.062165,0.0018207
-1.7127,1.0721,0.0020618,0.062269,0.0018292
-1.7112,1.0721,0.0020709,0.062373,0.0018377
-1.7097,1.0721,0.00208,0.062477,0.0018462
-1.7082,1.0721,0.0020893,0.062581,0.0018549
-1.7067,1.0721,0.0020986,0.062686,0.0018636
-1.7052,1.0721,0.002108,0.062791,0.0018725
-1.7037,1.0721,0.0021174,0.062896,0.0018813
-1.7022,1.0721,0.0021269,0.063001,0.0018903
-1.7007,1.0721,0.0021364,0.063107,0.0018993
-1.6992,1.072,0.002146,0.063212,0.0019083
-1.6977,1.072,0.0021557,0.063318,0.0019174
-1.6962,1.072,0.0021653,0.063424,0.0019265
-1.6947,1.072,0.002175,0.06353,0.0019356
-1.6932,1.072,0.0021847,0.063636,0.0019448
-1.6917,1.072,0.0021945,0.063742,0.001954
-1.6902,1.072,0.0022044,0.063848,0.0019633
-1.6887,1.072,0.0022142,0.063955,0.0019725
-1.6872,1.072,0.0022241,0.064061,0.0019818
-1.6857,1.072,0.0022341,0.064168,0.0019912
-1.6842,1.072,0.002244,0.064275,0.0020005
-1.6827,1.072,0.0022541,0.064383,0.0020099
-1.6812,1.072,0.0022641,0.06449,0.0020194
-1.6797,1.072,0.0022742,0.064598,0.0020289
-1.6782,1.072,0.0022843,0.064705,0.0020384
-1.6767,1.072,0.0022945,0.064813,0.002048
-1.6752,1.072,0.0023047,0.064921,0.0020576
-1.6737,1.072,0.0023149,0.065029,0.0020672
-1.6722,1.072,0.0023252,0.065137,0.0020768
-1.6707,1.072,0.0023355,0.065245,0.0020865
-1.6692,1.072,0.0023459,0.065354,0.0020961
-1.6677,1.072,0.0023563,0.065462,0.0021059
-1.6662,1.072,0.0023668,0.065571,0.0021157
-1.6647,1.072,0.0023773,0.065679,0.0021256
-1.6632,1.0719,0.0023879,0.065789,0.0021356
-1.6617,1.0719,0.0023987,0.065898,0.0021457
-1.6602,1.0719,0.0024095,0.066008,0.0021559
-1.6587,1.0719,0.0024203,0.066118,0.0021662
-1.6572,1.0719,0.0024312,0.066228,0.0021765
-1.6557,1.0719,0.0024422,0.066338,0.0021869
-1.6542,1.0719,0.0024532,0.066449,0.0021973
-1.6527,1.0719,0.0024643,0.066559,0.0022078
-1.6512,1.0719,0.0024754,0.06667,0.0022185
-1.6497,1.0719,0.0024867,0.066781,0.0022292
-1.6482,1.0719,0.002498,0.066892,0.00224
-1.6467,1.0719,0.0025094,0.067004,0.0022509
-1.6452,1.0719,0.0025208,0.067115,0.0022618
-1.6437,1.0719,0.0025323,0.067227,0.0022727
-1.6422,1.0719,0.0025439,0.067339,0.0022837
-1.6407,1.0719,0.0025554,0.06745,0.0022947
-1.6392,1.0718,0.002567,0.067562,0.0023058
-1.6377,1.0718,0.0025787,0.067674,0.0023169
-1.6362,1.0718,0.0025904,0.067787,0.0023281
-1.6347,1.0718,0.0026021,0.067899,0.0023392
-1.6332,1.0718,0.0026139,0.068012,0.0023504
-1.6317,1.0718,0.0026257,0.068125,0.0023617
-1.6302,1.0718,0.0026376,0.068238,0.002373
-1.6287,1.0718,0.0026496,0.068351,0.0023844
-1.6272,1.0718,0.0026616,0.068464,0.0023959
-1.6257,1.0718,0.0026737,0.068578,0.0024074
-1.6242,1.0718,0.0026858,0.068692,0.0024189
-1.6227,1.0718,0.002698,0.068806,0.0024305
-1.6212,1.0718,0.0027103,0.068921,0.0024422
-1.6197,1.0717,0.0027226,0.069035,0.0024539
-1.6182,1.0717,0.0027349,0.06915,0.0024657
-1.6167,1.0717,0.0027474,0.069265,0.0024775
-1.6152,1.0717,0.0027598,0.06938,0.0024894
-1.6137,1.0717,0.0027724,0.069496,0.0025014
-1.6122,1.0717,0.0027851,0.069611,0.0025135
-1.6107,1.0717,0.0027978,0.069727,0.0025256
-1.6092,1.0717,0.0028106,0.069843,0.0025378
-1.6077,1.0717,0.0028235,0.069959,0.0025501
-1.6062,1.0717,0.0028364,0.070075,0.0025624
-1.6047,1.0716,0.0028494,0.070191,0.0025747
-1.6032,1.0716,0.0028624,0.070308,0.0025871
-1.6017,1.0716,0.0028755,0.070424,0.0025996
-1.6002,1.0716,0.0028887,0.070541,0.0026121
-1.5986,1.0716,0.002902,0.070658,0.0026248
-1.5971,1.0716,0.0029153,0.070776,0.0026376
-1.5956,1.0716,0.0029288,0.070893,0.0026505
-1.5941,1.0716,0.0029424,0.071011,0.0026635
-1.5926,1.0716,0.002956,0.071129,0.0026766
-1.5911,1.0715,0.0029698,0.071247,0.0026898
-1.5896,1.0715,0.0029836,0.071365,0.0027031
-1.5881,1.0715,0.0029975,0.071483,0.0027165
-1.5866,1.0715,0.0030115,0.071601,0.0027299
-1.5851,1.0715,0.0030255,0.07172,0.0027433
-1.5836,1.0715,0.0030396,0.071838,0.0027568
-1.5821,1.0715,0.0030537,0.071957,0.0027704
-1.5806,1.0715,0.0030679,0.072076,0.0027841
-1.5791,1.0714,0.0030822,0.072195,0.0027978
-1.5776,1.0714,0.0030965,0.072314,0.0028115
-1.5761,1.0714,0.0031109,0.072434,0.0028254
-1.5746,1.0714,0.0031254,0.072554,0.0028393
-1.5731,1.0714,0.0031399,0.072674,0.0028532
-1.5716,1.0714,0.0031545,0.072794,0.0028673
-1.5701,1.0714,0.0031692,0.072914,0.0028814
-1.5686,1.0714,0.0031839,0.073035,0.0028955
-1.5671,1.0713,0.0031987,0.073156,0.0029097
-1.5656,1.0713,0.0032136,0.073277,0.002924
-1.5641,1.0713,0.0032286,0.073398,0.0029384
-1.5626,1.0713,0.0032436,0.073519,0.0029529
-1.5611,1.0713,0.0032588,0.073641,0.0029675
-1.5596,1.0713,0.003274,0.073763,0.0029822
-1.5581,1.0713,0.0032894,0.073885,0.002997
-1.5566,1.0712,0.0033049,0.074007,0.003012
-1.5551,1.0712,0.0033204,0.074129,0.003027
-1.5536,1.0712,0.003336,0.074252,0.0030421
-1.5521,1.0712,0.0033516,0.074375,0.0030572
-1.5506,1.0712,0.0033673,0.074498,0.0030724
-1.5491,1.0712,0.0033831,0.074621,0.0030877
-1.5476,1.0712,0.0033989,0.074745,0.003103
-1.5461,1.0711,0.0034147,0.074868,0.0031183
-1.5446,1.0711,0.0034307,0.074992,0.0031338
-1.5431,1.0711,0.0034467,0.075116,0.0031493
-1.5416,1.0711,0.0034629,0.07524,0.003165
-1.5401,1.0711,0.0034791,0.075364,0.0031808
-1.5386,1.0711,0.0034955,0.075488,0.0031967
-1.5371,1.071,0.0035119,0.075613,0.0032127
-1.5356,1.071,0.0035284,0.075737,0.0032287
-1.5341,1.071,0.003545,0.075862,0.0032449
-1.5326,1.071,0.0035617,0.075987,0.0032611
-1.5311,1.071,0.0035785,0.076112,0.0032774
-1.5296,1.071,0.0035954,0.076238,0.0032938
-1.5281,1.0709,0.0036124,0.076363,0.0033103
-1.5266,1.0709,0.0036294,0.076489,0.0033269
-1.5251,1.0709,0.0036466,0.076615,0.0033435
-1.5236,1.0709,0.0036638,0.076741,0.0033604
-1.5221,1.0709,0.0036812,0.076868,0.0033773
-1.5206,1.0708,0.0036987,0.076995,0.0033944
-1.5191,1.0708,0.0037164,0.077122,0.0034116
-1.5176,1.0708,0.0037341,0.07725,0.003429
-1.5161,1.0708,0.0037519,0.077377,0.0034464
-1.5146,1.0708,0.0037698,0.077505,0.0034639
-1.5131,1.0707,0.0037878,0.077633,0.0034814
-1.5116,1.0707,0.0038058,0.077761,0.003499
-1.5101,1.0707,0.0038239,0.07789,0.0035168
-1.5086,1.0707,0.0038422,0.078019,0.0035347
-1.5071,1.0707,0.0038606,0.078148,0.0035527
-1.5056,1.0706,0.003879,0.078276,0.0035707
-1.5041,1.0706,0.0038976,0.078405,0.0035888
-1.5026,1.0706,0.0039163,0.078534,0.0036071
-1.5011,1.0706,0.0039351,0.078664,0.0036254
-1.4996,1.0706,0.003954,0.078793,0.0036439
-1.4981,1.0705,0.0039731,0.078923,0.0036625
-1.4966,1.0705,0.0039922,0.079053,0.0036812
-1.4951,1.0705,0.0040114,0.079183,0.0037
-1.4936,1.0705,0.0040307,0.079313,0.0037189
-1.4921,1.0705,0.0040502,0.079444,0.003738
-1.4906,1.0704,0.0040697,0.079574,0.0037572
-1.4891,1.0704,0.0040893,0.079705,0.0037764
-1.4876,1.0704,0.004109,0.079836,0.0037958
-1.4861,1.0704,0.0041287,0.079967,0.0038152
-1.4846,1.0703,0.0041486,0.080098,0.0038347
-1.4831,1.0703,0.0041686,0.08023,0.0038543
-1.4816,1.0703,0.0041887,0.080361,0.0038741
-1.4801,1.0703,0.0042089,0.080493,0.003894
-1.4786,1.0703,0.0042293,0.080626,0.003914
-1.4771,1.0702,0.0042497,0.080758,0.0039341
-1.4756,1.0702,0.0042703,0.080891,0.0039543
-1.4741,1.0702,0.004291,0.081025,0.0039748
-1.4726,1.0702,0.0043118,0.081158,0.0039953
-1.4711,1.0701,0.0043328,0.081291,0.0040159
-1.4696,1.0701,0.0043539,0.081424,0.0040367
-1.4681,1.0701,0.0043751,0.081558,0.0040577
-1.4666,1.0701,0.0043965,0.081693,0.0040787
-1.4651,1.07,0.0044179,0.081827,0.0040999
-1.4636,1.07,0.0044395,0.081962,0.0041211
-1.4621,1.07,0.0044612,0.082096,0.0041426
-1.4606,1.07,0.0044832,0.082231,0.0041641
-1.4591,1.0699,0.0045052,0.082366,0.0041858
-1.4576,1.0699,0.0045274,0.082501,0.0042076
-1.4561,1.0699,0.0045498,0.082637,0.0042296
-1.4546,1.0699,0.0045723,0.082773,0.0042519
-1.4531,1.0698,0.0045949,0.082909,0.0042743
-1.4516,1.0698,0.0046177,0.083045,0.0042969
-1.4501,1.0698,0.0046406,0.083181,0.0043196
-1.4486,1.0697,0.0046635,0.083317,0.0043424
-1.4471,1.0697,0.0046866,0.083454,0.0043653
-1.4456,1.0697,0.0047097,0.08359,0.0043883
-1.4441,1.0697,0.0047329,0.083727,0.0044115
-1.4426,1.0696,0.0047563,0.083864,0.0044347
-1.4411,1.0696,0.0047797,0.084002,0.0044581
-1.4396,1.0696,0.0048033,0.084139,0.0044816
-1.4381,1.0696,0.004827,0.084277,0.0045053
-1.4366,1.0695,0.0048508,0.084415,0.004529
-1.4351,1.0695,0.0048748,0.084553,0.004553
-1.4336,1.0695,0.0048989,0.084692,0.0045772
-1.4321,1.0694,0.0049233,0.084831,0.0046016
-1.4306,1.0694,0.0049478,0.084969,0.0046263
-1.4291,1.0694,0.0049723,0.085108,0.004651
-1.4276,1.0693,0.004997,0.085247,0.004676
-1.4261,1.0693,0.0050219,0.085387,0.0047011
-1.4246,1.0693,0.0050469,0.085526,0.0047263
-1.4231,1.0693,0.0050721,0.085666,0.0047517
-1.4216,1.0692,0.0050974,0.085806,0.0047773
-1.4201,1.0692,0.005123,0.085946,0.0048031
-1.4186,1.0692,0.0051486,0.086086,0.004829
-1.4171,1.0691,0.0051745,0.086227,0.0048552
-1.4156,1.0691,0.0052005,0.086368,0.0048815
-1.4141,1.0691,0.0052267,0.086509,0.004908
-1.4126,1.069,0.0052529,0.08665,0.0049345
-1.4111,1.069,0.0052794,0.086792,0.0049612
-1.4096,1.069,0.005306,0.086934,0.004988
-1.4081,1.0689,0.0053327,0.087076,0.005015
-1.4066,1.0689,0.0053597,0.087218,0.0050421
-1.4051,1.0689,0.0053869,0.087361,0.0050698
-1.4036,1.0688,0.0054143,0.087504,0.0050978
-1.4021,1.0688,0.0054417,0.087647,0.005126
-1.4006,1.0688,0.0054693,0.08779,0.0051543
-1.3991,1.0687,0.0054971,0.087933,0.0051828
-1.3976,1.0687,0.005525,0.088077,0.0052115
-1.3961,1.0687,0.0055532,0.088221,0.0052404
-1.3946,1.0686,0.0055815,0.088365,0.0052696
-1.3931,1.0686,0.0056101,0.088509,0.0052991
-1.3916,1.0686,0.0056389,0.088653,0.0053289
-1.3901,1.0685,0.0056678,0.088797,0.0053588
-1.3886,1.0685,0.0056968,0.088942,0.005389
-1.3871,1.0685,0.005726,0.089087,0.0054193
-1.3856,1.0684,0.0057554,0.089233,0.0054497
-1.3841,1.0684,0.0057848,0.089378,0.0054803
-1.3826,1.0683,0.0058144,0.089524,0.0055111
-1.3811,1.0683,0.0058442,0.08967,0.005542
-1.3796,1.0683,0.0058742,0.089816,0.0055733
-1.3781,1.0682,0.0059044,0.089962,0.0056048
-1.3766,1.0682,0.0059347,0.090108,0.0056364
-1.3751,1.0682,0.0059652,0.090254,0.0056682
-1.3736,1.0681,0.0059957,0.0904,0.0057002
-1.3721,1.0681,0.0060264,0.090547,0.0057323
-1.3706,1.068,0.0060572,0.090694,0.0057646
-1.3691,1.068,0.0060891,0.090841,0.0057972
-1.3676,1.068,0.0061247,0.090988,0.0058307
-1.3661,1.0679,0.0061576,0.091135,0.0058649
-1.3646,1.0679,0.0061897,0.091282,0.0058992
-1.3631,1.0679,0.0062221,0.091429,0.0059339
-1.3616,1.0678,0.0062547,0.091577,0.0059689
-1.3601,1.0678,0.0062875,0.091724,0.0060041
-1.3586,1.0677,0.0063205,0.091872,0.0060396
-1.3571,1.0677,0.0063538,0.09202,0.0060754
-1.3556,1.0677,0.0063873,0.092169,0.0061117
-1.3541,1.0676,0.0064209,0.092318,0.0061482
-1.3526,1.0676,0.0064548,0.092468,0.006185
-1.3511,1.0675,0.0064888,0.092617,0.006222
-1.3496,1.0675,0.0065229,0.092767,0.0062591
-1.3481,1.0675,0.0065572,0.092917,0.0062964
-1.3466,1.0674,0.0065918,0.093068,0.0063339
-1.3451,1.0674,0.0066266,0.093219,0.0063715
-1.3436,1.0673,0.0066617,0.09337,0.0064094
-1.3421,1.0673,0.0066969,0.093521,0.0064477
-1.3406,1.0672,0.0067331,0.093672,0.0064866
-1.3391,1.0672,0.0067692,0.093824,0.0065253
-1.3376,1.0672,0.0068055,0.093976,0.0065643
-1.3361,1.0671,0.0068419,0.094129,0.0066034
-1.3346,1.0671,0.0068786,0.094281,0.0066429
-1.3331,1.067,0.0069157,0.094433,0.0066828
-1.3316,1.067,0.0069532,0.094586,0.0067229
-1.3301,1.0669,0.0069909,0.09474,0.0067634
-1.3286,1.0669,0.0070288,0.094893,0.0068042
-1.3271,1.0668,0.0070669,0.095047,0.0068451
-1.3256,1.0668,0.0071053,0.095201,0.0068864
-1.3241,1.0667,0.007144,0.095355,0.006928
-1.3226,1.0667,0.007183,0.09551,0.0069703
-1.3211,1.0667,0.007222,0.095665,0.0070124
-1.3196,1.0666,0.0072613,0.09582,0.007055
-1.3181,1.0666,0.007301,0.095975,0.0070979
-1.3166,1.0665,0.0073413,0.09613,0.0071414
-1.3151,1.0665,0.0073818,0.096286,0.0071853
-1.3136,1.0664,0.0074228,0.096442,0.0072295
-1.3121,1.0664,0.0074638,0.096598,0.007274
-1.3106,1.0663,0.0075051,0.096754,0.0073186
-1.3091,1.0663,0.0075462,0.09691,0.0073634
-1.3076,1.0662,0.0075878,0.097067,0.0074087
-1.3061,1.0662,0.0076296,0.097224,0.0074539
-1.3046,1.0661,0.0076719,0.097381,0.0074995
-1.3031,1.0661,0.0077141,0.097539,0.0075453
-1.3016,1.066,0.0077557,0.097697,0.0075912
-1.3001,1.066,0.0077976,0.097855,0.0076373
-1.2986,1.0659,0.0078395,0.098014,0.007684
-1.2971,1.0659,0.0078816,0.098173,0.0077306
-1.2956,1.0658,0.0079248,0.098332,0.0077781
-1.2941,1.0658,0.007968,0.098491,0.0078259
-1.2926,1.0657,0.0080116,0.098651,0.0078742
-1.2911,1.0656,0.0080553,0.098811,0.0079224
-1.2896,1.0656,0.0080992,0.098972,0.0079708
-1.2881,1.0655,0.0081433,0.099132,0.0080201
-1.2866,1.0655,0.0081891,0.099293,0.0080696
-1.2851,1.0654,0.0082346,0.099454,0.0081198
-1.2836,1.0654,0.0082807,0.099615,0.0081702
-1.2821,1.0653,0.0083274,0.099776,0.008221
-1.2806,1.0653,0.0083745,0.099937,0.0082723
-1.2791,1.0652,0.0084222,0.1001,0.0083242
-1.2776,1.0651,0.0084708,0.10026,0.0083761
-1.2761,1.0651,0.0085196,0.10042,0.0084287
-1.2746,1.065,0.0085688,0.10059,0.0084818
-1.2731,1.065,0.0086181,0.10075,0.0085354
-1.2716,1.0649,0.0086676,0.10091,0.0085893
-1.2701,1.0648,0.0087176,0.10108,0.0086445
-1.2686,1.0648,0.008768,0.10124,0.0086994
-1.2671,1.0647,0.0088193,0.10141,0.0087542
-1.2656,1.0647,0.0088697,0.10157,0.0088101
-1.2641,1.0646,0.0089217,0.10174,0.0088662
-1.2626,1.0645,0.0089748,0.1019,0.0089226
-1.2611,1.0645,0.0090283,0.10207,0.008979
-1.2596,1.0644,0.0090811,0.10223,0.0090365
-1.2581,1.0643,0.0091358,0.1024,0.0090937
-1.2566,1.0643,0.0091909,0.10257,0.0091509
-1.2551,1.0642,0.009244,0.10273,0.0092088
-1.2536,1.0641,0.0092983,0.1029,0.0092679
-1.2521,1.0641,0.0093522,0.10307,0.0093262
-1.2506,1.064,0.009406,0.10324,0.0093854
-1.2491,1.0639,0.0094615,0.10341,0.0094448
-1.2476,1.0638,0.0095172,0.10357,0.0095056
-1.2461,1.0638,0.0095752,0.10374,0.0095665
-1.2446,1.0637,0.0096332,0.10391,0.0096278
-1.2431,1.0636,0.0096931,0.10408,0.0096892
-1.2416,1.0636,0.0097528,0.10426,0.0097509
-1.2401,1.0635,0.0098138,0.10443,0.0098133
-1.2386,1.0634,0.0098755,0.1046,0.0098768
-1.2371,1.0633,0.009937,0.10477,0.0099406
-1.2356,1.0633,0.01,0.10494,0.010005
-1.2341,1.0632,0.010063,0.10511,0.01007
-1.2326,1.0631,0.010127,0.10529,0.010135
-1.2311,1.063,0.010191,0.10546,0.0102
-1.2296,1.0629,0.010256,0.10563,0.010265
-1.2281,1.0629,0.010323,0.10581,0.010331
-1.2266,1.0628,0.010387,0.10598,0.010397
-1.2251,1.0627,0.010453,0.10616,0.010464
-1.2236,1.0626,0.01052,0.10633,0.010531
-1.2221,1.0625,0.010588,0.10651,0.010598
-1.2206,1.0625,0.010658,0.10668,0.010666
-1.2191,1.0624,0.010729,0.10686,0.010735
-1.2176,1.0623,0.010799,0.10703,0.010804
-1.2161,1.0622,0.010871,0.10721,0.010873
-1.2146,1.0621,0.010942,0.10739,0.010943
-1.2131,1.062,0.011015,0.10756,0.011014
-1.2116,1.0619,0.011088,0.10774,0.011085
-1.2101,1.0619,0.011163,0.10792,0.011157
-1.2086,1.0618,0.011238,0.1081,0.011228
-1.2071,1.0617,0.011315,0.10828,0.011301
-1.2056,1.0616,0.01139,0.10846,0.011373
-1.2041,1.0615,0.011467,0.10864,0.011446
-1.2026,1.0614,0.011546,0.10882,0.011521
-1.2011,1.0613,0.011625,0.10901,0.011598
-1.1995,1.0612,0.011705,0.10919,0.011674
-1.198,1.0611,0.011785,0.10937,0.01175
-1.1965,1.061,0.011867,0.10956,0.011827
-1.195,1.0609,0.011949,0.10974,0.011903
-1.1935,1.0608,0.012032,0.10993,0.01198
-1.192,1.0607,0.012116,0.11011,0.012055
-1.1905,1.0606,0.0122,0.1103,0.012132
-1.189,1.0605,0.012284,0.11049,0.012208
-1.1875,1.0604,0.01237,0.11067,0.012284
-1.186,1.0603,0.012453,0.11086,0.01236
-1.1845,1.0602,0.01254,0.11105,0.012436
-1.183,1.0601,0.012629,0.11124,0.012513
-1.1815,1.06,0.012718,0.11143,0.012589
-1.18,1.0599,0.012808,0.11162,0.012665
-1.1785,1.0598,0.012901,0.11181,0.012741
-1.177,1.0597,0.012994,0.112,0.012817
-1.1755,1.0596,0.013089,0.11219,0.012894
-1.174,1.0595,0.013184,0.11238,0.01297
-1.1725,1.0594,0.013281,0.11258,0.013047
-1.171,1.0592,0.013379,0.11277,0.013124
-1.1695,1.0591,0.013479,0.11297,0.013201
-1.168,1.059,0.013583,0.11316,0.013281
-1.1665,1.0589,0.013686,0.11336,0.01336
-1.165,1.0588,0.013794,0.11356,0.013438
-1.1635,1.0586,0.013904,0.11376,0.013517
-1.162,1.0585,0.014017,0.11396,0.013596
-1.1605,1.0584,0.014131,0.11416,0.013675
-1.159,1.0583,0.014249,0.11436,0.013756
-1.1575,1.0581,0.014367,0.11457,0.013837
-1.156,1.058,0.014485,0.11477,0.013919
-1.1545,1.0579,0.014604,0.11497,0.014002
-1.153,1.0577,0.014725,0.11517,0.014085
-1.1515,1.0576,0.014846,0.11538,0.014169
-1.15,1.0575,0.01497,0.11558,0.014253
-1.1485,1.0573,0.015093,0.11578,0.014338
-1.147,1.0572,0.015216,0.11599,0.014421
-1.1455,1.057,0.015341,0.11619,0.014504
-1.144,1.0569,0.015465,0.1164,0.014589
-1.1425,1.0568,0.01559,0.11661,0.014674
-1.141,1.0566,0.015715,0.11681,0.01476
-1.1395,1.0565,0.015842,0.11702,0.014845
-1.138,1.0564,0.015968,0.11723,0.014932
-1.1365,1.0562,0.016093,0.11743,0.015019
-1.135,1.0561,0.016219,0.11764,0.015108
-1.1335,1.0559,0.016346,0.11785,0.015199
-1.132,1.0558,0.016474,0.11806,0.015291
-1.1305,1.0556,0.016602,0.11827,0.015384
-1.129,1.0555,0.01673,0.11848,0.015478
-1.1275,1.0553,0.016861,0.11869,0.015574
-1.126,1.0552,0.016993,0.1189,0.01567
-1.1245,1.0515,0.017079,0.1187,0.015719
-1.123,1.0549,0.017269,0.11932,0.015866
-1.1215,1.0547,0.01741,0.11954,0.015966
-1.12,1.0546,0.017553,0.11975,0.016066
-1.1185,1.0544,0.017697,0.11997,0.016166
-1.117,1.0543,0.017842,0.12018,0.016268
-1.1155,1.0541,0.017988,0.1204,0.016369
-1.114,1.0539,0.018136,0.12061,0.016472
-1.1125,1.0538,0.018285,0.12083,0.016574
-1.111,1.0536,0.018435,0.12105,0.016677
-1.1095,1.0535,0.018585,0.12127,0.016781
-1.108,1.0533,0.018735,0.12149,0.016887
-1.1065,1.0531,0.018888,0.12171,0.016992
-1.105,1.0529,0.019041,0.12193,0.017099
-1.1035,1.0528,0.019196,0.12215,0.017207
-1.102,1.0526,0.019351,0.12237,0.017318
-1.1005,1.0524,0.019507,0.12259,0.017429
-1.099,1.0523,0.01966,0.12281,0.017544
-1.0975,1.0521,0.019812,0.12303,0.017661
-1.096,1.0519,0.019966,0.12325,0.017781
-1.0945,1.0517,0.020118,0.12347,0.017901
-1.093,1.0516,0.020274,0.12369,0.018022
-1.0915,1.0514,0.020427,0.12391,0.018145
-1.09,1.0512,0.020578,0.12413,0.018269
-1.0885,1.051,0.02073,0.12434,0.018394
-1.087,1.0509,0.020884,0.12456,0.01852
-1.0855,1.0507,0.021038,0.12478,0.018645
-1.084,1.0505,0.021198,0.125,0.018773
-1.0825,1.0503,0.021361,0.12523,0.018902
-1.081,1.0501,0.021525,0.12545,0.019031
-1.0795,1.0499,0.021689,0.12567,0.019162
-1.078,1.0498,0.021856,0.1259,0.019293
-1.0765,1.0496,0.022023,0.12613,0.019427
-1.075,1.0494,0.022196,0.12635,0.019561
-1.0735,1.0492,0.022368,0.12658,0.019697
-1.072,1.049,0.022541,0.12681,0.019834
-1.0705,1.0488,0.022715,0.12704,0.01997
-1.069,1.0486,0.022892,0.12727,0.020108
-1.0675,1.0484,0.023069,0.12751,0.020248
-1.066,1.0482,0.023251,0.12774,0.020387
-1.0645,1.048,0.023431,0.12797,0.020528
-1.063,1.0478,0.023613,0.12821,0.02067
-1.0615,1.0476,0.023797,0.12844,0.020815
-1.06,1.0474,0.023985,0.12868,0.02096
-1.0585,1.0471,0.024174,0.12891,0.021106
-1.057,1.0469,0.024363,0.12915,0.021252
-1.0555,1.0467,0.02455,0.12939,0.021399
-1.054,1.0465,0.024737,0.12963,0.021547
-1.0525,1.0463,0.024927,0.12987,0.021698
-1.051,1.0461,0.025117,0.1301,0.021849
-1.0495,1.0458,0.025309,0.13034,0.022001
-1.048,1.0456,0.025496,0.13058,0.022155
-1.0465,1.0454,0.025686,0.13083,0.022308
-1.045,1.0452,0.025883,0.13107,0.022462
-1.0435,1.0449,0.026081,0.13131,0.022616
-1.042,1.0447,0.026276,0.13155,0.022772
-1.0405,1.0445,0.026474,0.1318,0.022927
-1.039,1.0443,0.026673,0.13204,0.023082
-1.0375,1.044,0.026874,0.13229,0.023238
-1.036,1.0438,0.027076,0.13254,0.023392
-1.0345,1.0435,0.027281,0.13279,0.023547
-1.033,1.0433,0.027488,0.13304,0.023703
-1.0315,1.0431,0.027698,0.13329,0.023859
-1.03,1.0428,0.027908,0.13355,0.024016
-1.0285,1.0426,0.02812,0.1338,0.024175
-1.027,1.0423,0.028335,0.13405,0.024335
-1.0255,1.0421,0.028549,0.1343,0.024498
-1.024,1.0418,0.028763,0.13456,0.024663
-1.0225,1.0416,0.028982,0.13482,0.024825
-1.021,1.0413,0.029204,0.13508,0.024987
-1.0195,1.041,0.029427,0.13534,0.025153
-1.018,1.0408,0.02965,0.1356,0.025319
-1.0165,1.0405,0.029872,0.13586,0.025486
-1.015,1.0402,0.030099,0.13612,0.025653
-1.0135,1.04,0.030329,0.13638,0.025821
-1.012,1.0397,0.030561,0.13664,0.025991
-1.0105,1.0394,0.030797,0.1369,0.026164
-1.009,1.0391,0.031037,0.13717,0.026338
-1.0075,1.0389,0.031277,0.13743,0.026515
-1.006,1.0386,0.03152,0.1377,0.026693
-1.0045,1.0383,0.031767,0.13796,0.026873
-1.003,1.038,0.032015,0.13822,0.027053
-1.0015,1.0377,0.032265,0.13849,0.027235
-1,1.0374,0.032519,0.13875,0.027418
-0.9985,1.0371,0.032771,0.13902,0.027601
-0.997,1.0368,0.03303,0.13929,0.027785
-0.9955,1.0365,0.033289,0.13956,0.02797
-0.994,1.0362,0.033554,0.13983,0.028155
-0.9925,1.0359,0.033816,0.14011,0.028342
-0.991,1.0356,0.034079,0.14038,0.02853
-0.9895,1.0353,0.034345,0.14066,0.028721
-0.988,1.035,0.034615,0.14093,0.028911
-0.9865,1.0347,0.034889,0.14121,0.029101
-0.985,1.0344,0.035166,0.14149,0.029295
-0.9835,1.0341,0.035442,0.14178,0.029489
-0.982,1.0337,0.035721,0.14206,0.029687
-0.9805,1.0334,0.035998,0.14234,0.029885
-0.97899,1.0331,0.036277,0.14262,0.030087
-0.97749,1.0328,0.036558,0.14291,0.03029
-0.97599,1.0325,0.036838,0.14319,0.030495
-0.97449,1.0321,0.037118,0.14347,0.030704
-0.97299,1.0318,0.037395,0.14375,0.030914
-0.97149,1.0315,0.037671,0.14403,0.031126
-0.96999,1.0312,0.037946,0.14432,0.03134
-0.96849,1.0309,0.038223,0.1446,0.031556
-0.96699,1.0305,0.038495,0.14488,0.031772
-0.96549,1.0302,0.038772,0.14515,0.031994
-0.96399,1.0299,0.039053,0.14543,0.032215
-0.96249,1.0295,0.039334,0.14571,0.03244
-0.96099,1.0292,0.039613,0.14598,0.032663
-0.95949,1.0289,0.039899,0.14626,0.03289
-0.95799,1.0286,0.040188,0.14653,0.033118
-0.95649,1.0282,0.040469,0.14681,0.033349
-0.95499,1.0279,0.040765,0.14708,0.033579
-0.95349,1.0276,0.041035,0.14736,0.033817
-0.95199,1.0272,0.041329,0.14764,0.034052
-0.95049,1.0269,0.041617,0.14792,0.034291
-0.94899,1.0265,0.041912,0.1482,0.034533
-0.94749,1.0262,0.042209,0.14849,0.034774
-0.94599,1.0258,0.042511,0.14877,0.035015
-0.94449,1.0255,0.042812,0.14906,0.03526
-0.94299,1.0251,0.043119,0.14934,0.035505
-0.94149,1.0248,0.043422,0.14963,0.03575
-0.93998,1.0244,0.043726,0.14992,0.035994
-0.93848,1.0241,0.044026,0.15021,0.036242
-0.93698,1.0237,0.044332,0.1505,0.036492
-0.93548,1.0233,0.044635,0.1508,0.036745
-0.93398,1.023,0.044937,0.15109,0.036995
-0.93248,1.0226,0.045241,0.15138,0.037245
-0.93098,1.0222,0.045543,0.15168,0.037495
-0.92948,1.0219,0.045841,0.15198,0.037746
-0.92798,1.0215,0.046132,0.15228,0.037998
-0.92648,1.0211,0.046439,0.15258,0.038259
-0.92498,1.0207,0.046743,0.15287,0.038521
-0.92348,1.0203,0.04705,0.15317,0.038784
-0.92198,1.0199,0.047352,0.15348,0.03905
-0.92048,1.0196,0.047659,0.15378,0.039314
-0.91898,1.0192,0.047966,0.15408,0.039582
-0.91748,1.0188,0.048271,0.15438,0.03985
-0.91598,1.0184,0.048582,0.15468,0.040121
-0.91448,1.018,0.048889,0.15498,0.040394
-0.91298,1.0176,0.0492,0.15528,0.040667
-0.91148,1.0172,0.049512,0.15558,0.040945
-0.90998,1.0168,0.049818,0.15588,0.041225
-0.90848,1.0164,0.050131,0.15618,0.041509
-0.90698,1.016,0.050444,0.15648,0.041787
-0.90548,1.0156,0.050759,0.15678,0.04207
-0.90398,1.0151,0.051077,0.15708,0.042358
-0.90248,1.0147,0.051393,0.15738,0.042644
-0.90098,1.0143,0.051713,0.15768,0.042932
-0.89947,1.0138,0.052032,0.15798,0.04322
-0.89797,1.0134,0.052356,0.15829,0.043509
-0.89647,1.013,0.052679,0.15859,0.043798
-0.89497,1.0125,0.05301,0.1589,0.044084
-0.89347,1.0121,0.053334,0.15921,0.044374
-0.89197,1.0116,0.053663,0.15952,0.044662
-0.89047,1.0112,0.053994,0.15984,0.044954
-0.88897,1.0107,0.054327,0.16015,0.045246
-0.88747,1.0102,0.054658,0.16046,0.045541
-0.88597,1.0098,0.054989,0.16078,0.045837
-0.88447,1.0093,0.055322,0.1611,0.046133
-0.88297,1.0088,0.055657,0.16142,0.046429
-0.88147,1.0083,0.055991,0.16174,0.046727
-0.87997,1.0079,0.056326,0.16206,0.047029
-0.87847,1.0074,0.056662,0.16238,0.047329
-0.87697,1.0069,0.057001,0.1627,0.047633
-0.87547,1.0064,0.057342,0.16303,0.04794
-0.87397,1.0059,0.057687,0.16336,0.048244
-0.87247,1.0054,0.058034,0.16369,0.048549
-0.87097,1.0049,0.058388,0.16401,0.048854
-0.86947,1.0044,0.058748,0.16434,0.049161
-0.86797,1.0039,0.059108,0.16467,0.049471
-0.86647,1.0033,0.059466,0.165,0.049782
-0.86497,1.0028,0.059832,0.16533,0.050094
-0.86347,1.0023,0.060206,0.16566,0.050403
-0.86197,1.0018,0.06058,0.16599,0.050718
-0.86047,1.0012,0.060968,0.16632,0.051036
-0.85896,1.0007,0.061357,0.16666,0.051354
-0.85746,1.0001,0.061754,0.167,0.051675
-0.85596,0.99952,0.062155,0.16733,0.051998
-0.85446,0.99895,0.062559,0.16767,0.05232
-0.85296,0.99838,0.062965,0.16801,0.052647
-0.85146,0.9978,0.063374,0.16834,0.052976
-0.84996,0.99721,0.063787,0.16868,0.053309
-0.84846,0.99662,0.064204,0.16901,0.053643
-0.84696,0.99603,0.064621,0.16936,0.05398
-0.84546,0.99544,0.065032,0.1697,0.05432
-0.84396,0.99484,0.065446,0.17004,0.05466
-0.84246,0.99424,0.065861,0.17039,0.055
-0.84096,0.99364,0.06628,0.17073,0.055342
-0.83946,0.99304,0.066697,0.17108,0.055686
-0.83796,0.99243,0.067119,0.17143,0.056035
-0.83646,0.99182,0.067538,0.17178,0.056384
-0.83496,0.9912,0.067955,0.17213,0.056734
-0.83346,0.99058,0.068378,0.17248,0.057085
-0.83196,0.98995,0.068802,0.17284,0.057438
-0.83046,0.98932,0.069235,0.17319,0.057794
-0.82896,0.98868,0.069671,0.17355,0.058148
-0.82746,0.98803,0.070111,0.17391,0.058505
-0.82596,0.98738,0.070555,0.17428,0.058864
-0.82446,0.98672,0.070996,0.17464,0.059225
-0.82296,0.98606,0.071438,0.17501,0.059587
-0.82146,0.9854,0.071883,0.17537,0.059948
-0.81995,0.98473,0.072332,0.17574,0.060314
-0.81845,0.98405,0.07278,0.1761,0.060683
-0.81695,0.98337,0.073234,0.17646,0.061062
-0.81545,0.98269,0.073685,0.17682,0.061445
-0.81395,0.982,0.074132,0.17718,0.061831
-0.81245,0.98131,0.074576,0.17754,0.062218
-0.81095,0.98061,0.075018,0.17789,0.06261
-0.80945,0.97991,0.075463,0.17825,0.063007
-0.80795,0.97921,0.075908,0.1786,0.063402
-0.80645,0.9785,0.076351,0.17895,0.063801
-0.80495,0.97779,0.076797,0.17931,0.064201
-0.80345,0.97707,0.07724,0.17967,0.064608
-0.80195,0.97635,0.077687,0.18002,0.065015
-0.80045,0.97562,0.078133,0.18038,0.065419
-0.79895,0.97489,0.078574,0.18074,0.065823
-0.79745,0.97415,0.079026,0.18111,0.066231
-0.79595,0.9734,0.079478,0.18147,0.066642
-0.79445,0.97264,0.079927,0.18183,0.067052
-0.79295,0.97189,0.080377,0.18219,0.067469
-0.79145,0.97113,0.080835,0.18255,0.067888
-0.78995,0.97036,0.081284,0.18291,0.068307
-0.78845,0.96959,0.08173,0.18327,0.068728
-0.78695,0.96882,0.08217,0.18364,0.06915
-0.78545,0.96805,0.082617,0.184,0.069574
-0.78395,0.96727,0.08306,0.18437,0.069987
-0.78245,0.96648,0.083507,0.18473,0.070415
-0.78095,0.96568,0.08396,0.18509,0.070843
-0.77944,0.96487,0.084417,0.18545,0.071274
-0.77794,0.96406,0.084874,0.18581,0.071714
-0.77644,0.96324,0.085337,0.18617,0.072146
-0.77494,0.96242,0.085799,0.18652,0.072585
-0.77344,0.96159,0.086265,0.18688,0.073039
-0.77194,0.96076,0.086722,0.18723,0.073497
-0.77044,0.95991,0.087192,0.18758,0.073958
-0.76894,0.95906,0.087651,0.18794,0.074419
-0.76744,0.95821,0.088111,0.1883,0.074884
-0.76594,0.95735,0.088569,0.18866,0.07535
-0.76444,0.95648,0.089029,0.18902,0.075813
-0.76294,0.95561,0.08949,0.18939,0.076278
-0.76144,0.95474,0.08995,0.18975,0.076744
-0.75994,0.95386,0.090414,0.19012,0.077215
-0.75844,0.95297,0.090871,0.19048,0.077686
-0.75694,0.95208,0.091331,0.19085,0.078159
-0.75544,0.95119,0.091788,0.19122,0.078633
-0.75394,0.95029,0.092246,0.19158,0.079105
-0.75244,0.94938,0.092708,0.19194,0.079579
-0.75094,0.94847,0.093167,0.19231,0.080056
-0.74944,0.94756,0.093627,0.19267,0.080534
-0.74794,0.94339,0.093835,0.19236,0.080766
-0.74644,0.94571,0.094547,0.19339,0.081499
-0.74494,0.94478,0.095006,0.19375,0.081978
-0.74344,0.94385,0.095466,0.19411,0.082468
-0.74194,0.94291,0.09593,0.19447,0.082964
-0.74044,0.94197,0.096389,0.19482,0.083465
-0.73893,0.94102,0.096846,0.19518,0.083973
-0.73743,0.94007,0.097299,0.19553,0.084488
-0.73593,0.93912,0.097754,0.19589,0.085004
-0.73443,0.93816,0.098214,0.19624,0.085526
-0.73293,0.93719,0.098671,0.19659,0.086056
-0.73143,0.93622,0.099134,0.19694,0.086593
-0.72993,0.93525,0.099595,0.19729,0.087132
-0.72843,0.93427,0.10006,0.19764,0.087677
-0.72693,0.93328,0.10053,0.19799,0.088229
-0.72543,0.93229,0.10101,0.19834,0.088781
-0.72393,0.9313,0.10149,0.1987,0.089338
-0.72243,0.9303,0.10196,0.19905,0.089898
-0.72093,0.92929,0.10243,0.1994,0.090462
-0.71943,0.92828,0.10291,0.19975,0.09103
-0.71793,0.92727,0.10338,0.2001,0.091605
-0.71643,0.92624,0.10384,0.20045,0.092189
-0.71493,0.9252,0.10431,0.20079,0.092782
-0.71343,0.92417,0.10477,0.20114,0.093376
-0.71193,0.92312,0.10524,0.20148,0.09398
-0.71043,0.92208,0.1057,0.20183,0.094574
-0.70893,0.92102,0.10617,0.20217,0.095183
-0.70743,0.91996,0.10663,0.20252,0.095792
-0.70593,0.9189,0.10709,0.20286,0.096401
-0.70443,0.91782,0.10756,0.2032,0.097013
-0.70293,0.91674,0.10802,0.20354,0.097627
-0.70143,0.91565,0.10849,0.20388,0.098255
-0.69992,0.91456,0.10896,0.20422,0.098879
-0.69842,0.91346,0.10942,0.20456,0.0995
-0.69692,0.91236,0.10988,0.2049,0.10013
-0.69542,0.91125,0.11035,0.20525,0.10076
-0.69392,0.91015,0.11081,0.20559,0.1014
-0.69242,0.90904,0.11128,0.20592,0.10204
-0.69092,0.90792,0.11175,0.20626,0.10269
-0.68942,0.90681,0.1122,0.2066,0.10333
-0.68792,0.9057,0.11264,0.20693,0.10398
-0.68642,0.90458,0.11308,0.20727,0.10462
-0.68492,0.90346,0.11352,0.2076,0.10527
-0.68342,0.90233,0.11396,0.20794,0.10592
-0.68192,0.90118,0.1144,0.20826,0.10658
-0.68042,0.90003,0.11485,0.20859,0.10724
-0.67892,0.89887,0.11529,0.20891,0.10791
-0.67742,0.89771,0.11573,0.20924,0.10859
-0.67592,0.89654,0.11618,0.20956,0.10926
-0.67442,0.89537,0.11663,0.20989,0.10993
-0.67292,0.89418,0.11708,0.21021,0.11061
-0.67142,0.89298,0.11752,0.21053,0.11129
-0.66992,0.89178,0.11796,0.21084,0.11198
-0.66842,0.89057,0.11839,0.21116,0.11268
-0.66692,0.88935,0.11883,0.21147,0.11339
-0.66542,0.88813,0.11926,0.21179,0.11409
-0.66392,0.8869,0.11968,0.21211,0.1148
-0.66242,0.88567,0.12012,0.21242,0.11549
-0.66092,0.88443,0.12054,0.21274,0.11621
-0.65941,0.88317,0.12097,0.21305,0.11693
-0.65791,0.8819,0.12139,0.21337,0.11765
-0.65641,0.88063,0.12182,0.21368,0.11838
-0.65491,0.87934,0.12226,0.21399,0.11912
-0.65341,0.87805,0.12269,0.2143,0.11986
-0.65191,0.87675,0.12312,0.2146,0.12061
-0.65041,0.87543,0.12354,0.21489,0.12136
-0.64891,0.87412,0.12398,0.21519,0.12212
-0.64741,0.87279,0.12443,0.21547,0.12288
-0.64591,0.87145,0.12487,0.21575,0.12365
-0.64441,0.8701,0.12531,0.21603,0.12444
-0.64291,0.86875,0.12573,0.2163,0.12523
-0.64141,0.8674,0.12617,0.21657,0.12601
-0.63991,0.86603,0.1266,0.21684,0.1268
-0.63841,0.86465,0.12703,0.21711,0.12759
-0.63691,0.86326,0.12747,0.21738,0.12838
-0.63541,0.86186,0.1279,0.21765,0.12917
-0.63391,0.86045,0.12832,0.21792,0.12997
-0.63241,0.85902,0.12876,0.21819,0.13077
-0.63091,0.85759,0.12918,0.21845,0.13157
-0.62941,0.85614,0.1296,0.21872,0.13238
-0.62791,0.85469,0.13001,0.21898,0.13319
-0.62641,0.85323,0.13041,0.21925,0.134
-0.62491,0.85176,0.13081,0.21951,0.13481
-0.62341,0.85028,0.13122,0.21978,0.13563
-0.62191,0.84878,0.13163,0.22004,0.13645
-0.62041,0.84726,0.13206,0.22029,0.13729
-0.6189,0.84573,0.13248,0.22054,0.13812
-0.6174,0.8442,0.1329,0.22079,0.13896
-0.6159,0.84265,0.13334,0.22104,0.13981
-0.6144,0.8411,0.13375,0.22128,0.14065
-0.6129,0.83953,0.13418,0.22151,0.1415
-0.6114,0.83796,0.13458,0.22174,0.14234
-0.6099,0.83638,0.135,0.22196,0.14319
-0.6084,0.83477,0.1354,0.22218,0.14403
-0.6069,0.83316,0.13581,0.22239,0.14488
-0.6054,0.83154,0.13622,0.2226,0.14572
-0.6039,0.82991,0.13662,0.22281,0.14658
-0.6024,0.82828,0.13702,0.22301,0.14743
-0.6009,0.82663,0.13741,0.22322,0.14829
-0.5994,0.82498,0.13781,0.22342,0.14916
-0.5979,0.82332,0.13821,0.22362,0.15003
-0.5964,0.82166,0.1386,0.22382,0.1509
-0.5949,0.81999,0.13898,0.22402,0.15177
-0.5934,0.81831,0.13936,0.22422,0.15264
-0.5919,0.81663,0.13974,0.22442,0.15351
-0.5904,0.81494,0.14012,0.22463,0.15438
-0.5889,0.81324,0.1405,0.22482,0.15526
-0.5874,0.81154,0.14089,0.22502,0.15615
-0.5859,0.80982,0.14128,0.22522,0.15703
-0.5844,0.8081,0.14165,0.22541,0.15791
-0.5829,0.80636,0.14204,0.2256,0.1588
-0.5814,0.80462,0.14243,0.22578,0.1597
-0.57989,0.80286,0.14283,0.22594,0.16061
-0.57839,0.8011,0.14322,0.22611,0.16152
-0.57689,0.79934,0.14361,0.22627,0.16244
-0.57539,0.79757,0.14401,0.22643,0.16336
-0.57389,0.7958,0.1444,0.22658,0.16429
-0.57239,0.79403,0.14478,0.22672,0.16522
-0.57089,0.79227,0.14516,0.22686,0.16616
-0.56939,0.7905,0.14552,0.22699,0.16709
-0.56789,0.78874,0.1459,0.22712,0.16803
-0.56639,0.78699,0.14627,0.22725,0.16898
-0.56489,0.78523,0.14663,0.22737,0.16991
-0.56339,0.78347,0.147,0.2275,0.17086
-0.56189,0.78172,0.14735,0.22761,0.17181
-0.56039,0.77996,0.1477,0.22773,0.17276
-0.55889,0.77821,0.14805,0.22785,0.17371
-0.55739,0.77645,0.14839,0.22797,0.17466
-0.55589,0.7747,0.14873,0.22808,0.17561
-0.55439,0.77296,0.14906,0.2282,0.17657
-0.55289,0.77121,0.14939,0.22831,0.17752
-0.55139,0.76946,0.14972,0.22842,0.17849
-0.54989,0.76771,0.15004,0.22852,0.17946
-0.54839,0.76596,0.15036,0.22862,0.18043
-0.54689,0.7642,0.15069,0.22871,0.1814
-0.54539,0.76245,0.15102,0.2288,0.18238
-0.54389,0.7607,0.15134,0.22888,0.18337
-0.54239,0.75895,0.15165,0.22895,0.18436
-0.54089,0.75721,0.15196,0.22901,0.18536
-0.53938,0.75546,0.15227,0.22906,0.18635
-0.53788,0.75372,0.15257,0.22911,0.18735
-0.53638,0.75198,0.15287,0.22916,0.18834
-0.53488,0.75023,0.15316,0.22921,0.18932
-0.53338,0.74848,0.15346,0.22925,0.19032
-0.53188,0.74673,0.15374,0.22931,0.19129
-0.53038,0.74497,0.15403,0.22935,0.19227
-0.52888,0.74321,0.15432,0.2294,0.19325
-0.52738,0.74146,0.1546,0.22944,0.19423
-0.52588,0.73971,0.15486,0.22948,0.19521
-0.52438,0.73795,0.15512,0.22953,0.19619
-0.52288,0.73619,0.15538,0.22958,0.19716
-0.52138,0.73443,0.15562,0.22962,0.19812
-0.51988,0.73266,0.15586,0.22967,0.1991
-0.51838,0.73088,0.1561,0.22971,0.20007
-0.51688,0.7291,0.15634,0.22975,0.20105
-0.51538,0.72731,0.15658,0.22978,0.20202
-0.51388,0.72553,0.15683,0.2298,0.203
-0.51238,0.72374,0.15705,0.22983,0.204
-0.51088,0.72195,0.15728,0.22985,0.20497
-0.50938,0.72017,0.1575,0.22987,0.20596
-0.50788,0.71838,0.15771,0.22987,0.20695
-0.50638,0.71659,0.15791,0.22987,0.20794
-0.50488,0.71479,0.15813,0.22987,0.20895
-0.50338,0.71298,0.15834,0.22985,0.20994
-0.50188,0.71117,0.15855,0.22983,0.21095
-0.50038,0.70935,0.15877,0.22981,0.21196
-0.49887,0.70752,0.15895,0.22977,0.21296
-0.49737,0.70569,0.15913,0.22974,0.21396
-0.49587,0.70386,0.1593,0.2297,0.21497
-0.49437,0.69965,0.15898,0.22885,0.21536
-0.49287,0.7002,0.15963,0.22963,0.21698
-0.49137,0.69837,0.15978,0.22958,0.21799
-0.48987,0.69653,0.15993,0.22953,0.21901
-0.48837,0.69468,0.16009,0.22946,0.22003
-0.48687,0.69284,0.16025,0.22939,0.22106
-0.48537,0.691,0.1604,0.2293,0.2221
-0.48387,0.68915,0.16054,0.22922,0.22313
-0.48237,0.68731,0.16067,0.22912,0.22414
-0.48087,0.68547,0.16079,0.22903,0.22517
-0.47937,0.68362,0.16091,0.22893,0.22619
-0.47787,0.68177,0.16101,0.22884,0.22721
-0.47637,0.67991,0.16112,0.22873,0.22822
-0.47487,0.67805,0.16125,0.22864,0.22925
-0.47337,0.67618,0.16136,0.22853,0.23027
-0.47187,0.67432,0.16146,0.22843,0.23129
-0.47037,0.67245,0.16157,0.22832,0.2323
-0.46887,0.67057,0.16167,0.22822,0.23331
-0.46737,0.66868,0.16176,0.22811,0.23433
-0.46587,0.66679,0.16185,0.228,0.23534
-0.46437,0.66489,0.16193,0.2279,0.23634
-0.46287,0.663,0.16201,0.22779,0.23734
-0.46137,0.66111,0.16209,0.22768,0.23835
-0.45986,0.65921,0.16216,0.22756,0.23936
-0.45836,0.65732,0.16223,0.22745,0.24036
-0.45686,0.65542,0.16231,0.22733,0.24137
-0.45536,0.65352,0.16239,0.2272,0.24237
-0.45386,0.65162,0.16245,0.22706,0.24338
-0.45236,0.64972,0.1625,0.22691,0.24439
-0.45086,0.64781,0.16257,0.22675,0.2454
-0.44936,0.64591,0.16262,0.22659,0.24642
-0.44786,0.64401,0.16269,0.22641,0.24745
-0.44636,0.6421,0.16274,0.22624,0.24846
-0.44486,0.6402,0.16278,0.22605,0.24949
-0.44336,0.6383,0.16282,0.22586,0.2505
-0.44186,0.63641,0.16286,0.22568,0.25151
-0.44036,0.63451,0.1629,0.22549,0.25252
-0.43886,0.63262,0.16294,0.22529,0.25354
-0.43736,0.63073,0.16297,0.22509,0.25456
-0.43586,0.62883,0.163,0.22489,0.25559
-0.43436,0.62693,0.16303,0.22469,0.25662
-0.43286,0.62503,0.16306,0.22448,0.25764
-0.43136,0.62313,0.16309,0.22427,0.25868
-0.42986,0.62124,0.16312,0.22406,0.25971
-0.42836,0.61934,0.16314,0.22385,0.26074
-0.42686,0.61745,0.16314,0.22363,0.26177
-0.42536,0.61556,0.16314,0.22342,0.2628
-0.42386,0.61368,0.16312,0.2232,0.26383
-0.42236,0.6118,0.1631,0.22298,0.26486
-0.42086,0.60992,0.16307,0.22275,0.2659
-0.41935,0.60805,0.16304,0.22252,0.26695
-0.41785,0.60618,0.16301,0.22229,0.26799
-0.41635,0.60432,0.16298,0.22204,0.26904
-0.41485,0.60246,0.16295,0.22179,0.27009
-0.41335,0.60059,0.16292,0.22154,0.27113
-0.41185,0.59873,0.16288,0.22127,0.27218
-0.41035,0.59688,0.16285,0.22101,0.27323
-0.40885,0.59502,0.16283,0.22074,0.27429
-0.40735,0.59316,0.16281,0.22046,0.27535
-0.40585,0.59131,0.16279,0.22017,0.27641
-0.40435,0.58945,0.16275,0.21988,0.27748
-0.40285,0.5876,0.16271,0.21959,0.27855
-0.40135,0.58575,0.16265,0.21929,0.27961
-0.39985,0.58389,0.1626,0.21899,0.28068
-0.39835,0.58203,0.16255,0.21869,0.28174
-0.39685,0.58016,0.16249,0.21838,0.28281
-0.39535,0.5783,0.16242,0.21807,0.28388
-0.39385,0.57643,0.16235,0.21776,0.28496
-0.39235,0.57457,0.16227,0.21744,0.28603
-0.39085,0.5727,0.1622,0.21711,0.2871
-0.38935,0.57083,0.16212,0.21678,0.28817
-0.38785,0.56896,0.16203,0.21646,0.28925
-0.38635,0.56709,0.16195,0.21613,0.29032
-0.38485,0.56522,0.16187,0.21579,0.29139
-0.38335,0.56336,0.16179,0.21546,0.29245
-0.38185,0.5615,0.1617,0.21514,0.29352
-0.38035,0.55963,0.1616,0.2148,0.29459
-0.37884,0.55777,0.1615,0.21447,0.29565
-0.37734,0.55593,0.16139,0.21413,0.29674
-0.37584,0.55409,0.16127,0.21378,0.29781
-0.37434,0.55226,0.16115,0.21343,0.29888
-0.37284,0.55044,0.16105,0.21307,0.29998
-0.37134,0.54863,0.16091,0.21271,0.30107
-0.36984,0.54682,0.16078,0.21235,0.30217
-0.36834,0.54501,0.16062,0.21197,0.30324
-0.36684,0.54321,0.16045,0.21158,0.30431
-0.36534,0.54141,0.16028,0.21119,0.3054
-0.36384,0.5396,0.1601,0.21079,0.30648
-0.36234,0.5378,0.15994,0.21038,0.30757
-0.36084,0.53599,0.15975,0.20996,0.30866
-0.35934,0.53419,0.15956,0.20953,0.30975
-0.35784,0.53239,0.15936,0.2091,0.31084
-0.35634,0.53059,0.15916,0.20867,0.31192
-0.35484,0.52879,0.15896,0.20823,0.31301
-0.35334,0.52699,0.15875,0.20779,0.31408
-0.35184,0.5252,0.15854,0.20735,0.31515
-0.35034,0.52341,0.15832,0.20691,0.31622
-0.34884,0.52162,0.1581,0.20646,0.3173
-0.34734,0.51984,0.15787,0.20601,0.31838
-0.34584,0.51806,0.15762,0.20555,0.31945
-0.34434,0.5163,0.15738,0.20508,0.32054
-0.34284,0.51455,0.15713,0.20462,0.32162
-0.34134,0.5128,0.1569,0.20415,0.32271
-0.33983,0.51104,0.15666,0.20369,0.3238
-0.33833,0.50929,0.15641,0.20321,0.32489
-0.33683,0.50754,0.15615,0.20274,0.32598
-0.33533,0.5058,0.15589,0.20226,0.32705
-0.33383,0.50406,0.15562,0.20179,0.32813
-0.33233,0.50233,0.15534,0.20131,0.32921
-0.33083,0.50061,0.15505,0.20082,0.33029
-0.32933,0.49889,0.15478,0.20033,0.33135
-0.32783,0.49719,0.15449,0.19985,0.33241
-0.32633,0.4955,0.15418,0.19937,0.33347
-0.32483,0.49381,0.15387,0.19889,0.33452
-0.32333,0.49213,0.15355,0.19841,0.33558
-0.32183,0.49046,0.15323,0.19792,0.33664
-0.32033,0.48879,0.1529,0.19743,0.3377
-0.31883,0.48712,0.15258,0.19694,0.33875
-0.31733,0.48545,0.15225,0.19644,0.33981
-0.31583,0.48378,0.15193,0.19594,0.34086
-0.31433,0.48211,0.1516,0.19543,0.34193
-0.31283,0.48045,0.15128,0.19492,0.34298
-0.31133,0.47878,0.15096,0.19441,0.34403
-0.30983,0.47713,0.15064,0.19389,0.34509
-0.30833,0.47548,0.15031,0.19336,0.34615
-0.30683,0.47383,0.14996,0.19283,0.34721
-0.30533,0.47218,0.14962,0.1923,0.34827
-0.30383,0.47054,0.14927,0.19176,0.34934
-0.30233,0.4689,0.14892,0.19122,0.35038
-0.30083,0.46728,0.14857,0.19067,0.35144
-0.29932,0.46566,0.14822,0.19012,0.3525
-0.29782,0.46405,0.14787,0.18956,0.35357
-0.29632,0.46244,0.14751,0.18899,0.35463
-0.29482,0.46084,0.14715,0.18842,0.35569
-0.29332,0.45923,0.14679,0.18785,0.35676
-0.29182,0.45764,0.14642,0.18727,0.35783
-0.29032,0.45606,0.14606,0.18668,0.3589
-0.28882,0.45448,0.14569,0.18609,0.35998
-0.28732,0.4529,0.14533,0.1855,0.36105
-0.28582,0.45133,0.14496,0.1849,0.36211
-0.28432,0.44977,0.14459,0.1843,0.36316
-0.28282,0.44822,0.14421,0.18371,0.36421
-0.28132,0.44669,0.14383,0.18311,0.36526
-0.27982,0.44517,0.14343,0.18251,0.36631
-0.27832,0.44366,0.14303,0.1819,0.36736
-0.27682,0.44215,0.14262,0.18128,0.3684
-0.27532,0.44066,0.14223,0.18066,0.36946
-0.27382,0.43918,0.14182,0.18003,0.37052
-0.27232,0.4377,0.14143,0.17939,0.37157
-0.27082,0.43622,0.14103,0.17875,0.37262
-0.26932,0.43475,0.14062,0.1781,0.37366
-0.26782,0.43328,0.14022,0.17746,0.37471
-0.26632,0.43182,0.13981,0.1768,0.37575
-0.26482,0.43036,0.13939,0.17615,0.37678
-0.26332,0.42892,0.13897,0.17549,0.37782
-0.26182,0.42747,0.13854,0.17483,0.37886
-0.26032,0.42603,0.13811,0.17416,0.3799
-0.25881,0.4246,0.13768,0.17348,0.38095
-0.25731,0.42317,0.13724,0.17281,0.38199
-0.25581,0.42174,0.1368,0.17212,0.38303
-0.25431,0.42033,0.13636,0.17143,0.38408
-0.25281,0.41893,0.13591,0.17074,0.38512
-0.25131,0.41753,0.13545,0.17004,0.38615
-0.24981,0.41614,0.135,0.16934,0.3872
-0.24831,0.41478,0.13454,0.16863,0.38824
-0.24681,0.41342,0.13409,0.16792,0.38928
-0.24531,0.41208,0.13363,0.1672,0.39031
-0.24381,0.41075,0.13317,0.16647,0.39135
-0.24231,0.40943,0.13271,0.16574,0.39238
-0.24081,0.40811,0.13223,0.16501,0.39341
-0.23931,0.40681,0.13175,0.16429,0.39444
-0.23781,0.4055,0.13126,0.16355,0.39547
-0.23631,0.40421,0.13076,0.16281,0.3965
-0.23481,0.40291,0.13027,0.16206,0.39752
-0.23331,0.40163,0.12978,0.16131,0.39854
-0.23181,0.40035,0.12929,0.16055,0.39955
-0.23031,0.39907,0.1288,0.1598,0.40055
-0.22881,0.39781,0.1283,0.15903,0.40154
-0.22731,0.39656,0.1278,0.15826,0.40252
-0.22581,0.39531,0.12728,0.15748,0.40349
-0.22431,0.39407,0.12677,0.1567,0.40447
-0.22281,0.39282,0.12625,0.1559,0.40545
-0.22131,0.39159,0.12572,0.15511,0.40642
-0.2198,0.39035,0.1252,0.15431,0.40738
-0.2183,0.38913,0.12468,0.15351,0.40834
-0.2168,0.38791,0.12416,0.15271,0.4093
-0.2153,0.38669,0.12363,0.15191,0.41025
-0.2138,0.38548,0.12311,0.1511,0.41121
-0.2123,0.38427,0.1226,0.1503,0.41217
-0.2108,0.38307,0.12208,0.1495,0.41312
-0.2093,0.38188,0.12156,0.14869,0.41407
-0.2078,0.38069,0.12105,0.14788,0.41502
-0.2063,0.3795,0.12053,0.14707,0.41596
-0.2048,0.37832,0.12002,0.14625,0.4169
-0.2033,0.37714,0.1195,0.14542,0.41784
-0.2018,0.37596,0.11898,0.1446,0.41877
-0.2003,0.37479,0.11846,0.14377,0.4197
-0.1988,0.37362,0.11794,0.14293,0.42063
-0.1973,0.37245,0.11741,0.1421,0.42155
-0.1958,0.3713,0.1169,0.14126,0.42247
-0.1943,0.37015,0.11639,0.14041,0.42339
-0.1928,0.36903,0.11588,0.13957,0.42431
-0.1913,0.36791,0.11537,0.13872,0.42522
-0.1898,0.36679,0.11487,0.13787,0.42613
-0.1883,0.36569,0.11437,0.13702,0.42703
-0.1868,0.36459,0.11388,0.13616,0.42793
-0.1853,0.36351,0.11338,0.13531,0.42883
-0.1838,0.36243,0.11289,0.13444,0.42973
-0.1823,0.36137,0.1124,0.13358,0.43061
-0.1808,0.36031,0.11191,0.13272,0.43148
-0.17929,0.35927,0.11142,0.13185,0.43235
-0.17779,0.35823,0.11093,0.13098,0.43321
-0.17629,0.3572,0.11044,0.1301,0.43406
-0.17479,0.35618,0.10995,0.12922,0.43491
-0.17329,0.35517,0.10946,0.12833,0.43575
-0.17179,0.35418,0.10897,0.12744,0.43658
-0.17029,0.35319,0.10847,0.12654,0.43741
-0.16879,0.35221,0.10799,0.12564,0.43824
-0.16729,0.35124,0.10749,0.12474,0.43906
-0.16579,0.35027,0.107,0.12384,0.43987
-0.16429,0.34932,0.10651,0.12294,0.44068
-0.16279,0.34836,0.10602,0.12204,0.44148
-0.16129,0.34742,0.10552,0.12114,0.44227
-0.15979,0.34649,0.10503,0.12023,0.44306
-0.15829,0.34557,0.10455,0.11933,0.44384
-0.15679,0.34465,0.10405,0.11843,0.44461
-0.15529,0.34374,0.10355,0.11752,0.44538
-0.15379,0.34283,0.10306,0.11661,0.44615
-0.15229,0.34194,0.10257,0.1157,0.44691
-0.15079,0.34105,0.10209,0.11479,0.44766
-0.14929,0.34017,0.10159,0.11388,0.4484
-0.14779,0.33931,0.10111,0.11295,0.44915
-0.14629,0.33845,0.10063,0.11203,0.44988
-0.14479,0.33761,0.10015,0.11111,0.45061
-0.14329,0.33678,0.099688,0.1102,0.45133
-0.14179,0.33596,0.099223,0.10928,0.45205
-0.14029,0.33514,0.098759,0.10837,0.45277
-0.13878,0.33432,0.098299,0.10745,0.45348
-0.13728,0.33352,0.097831,0.10653,0.45419
-0.13578,0.33273,0.097359,0.10561,0.45489
-0.13428,0.33194,0.096902,0.10469,0.45558
-0.13278,0.33116,0.096456,0.10377,0.45627
-0.13128,0.33037,0.09602,0.10285,0.45694
-0.12978,0.32959,0.095587,0.10192,0.45761
-0.12828,0.32882,0.095145,0.10097,0.45827
-0.12678,0.32804,0.094718,0.10002,0.45893
-0.12528,0.32727,0.094279,0.099064,0.45959
-0.12378,0.32651,0.093854,0.098103,0.46025
-0.12228,0.32575,0.093428,0.097138,0.46088
-0.12078,0.32501,0.093,0.09617,0.4615
-0.11928,0.32428,0.092581,0.095197,0.46212
-0.11778,0.32356,0.092161,0.094225,0.46273
-0.11628,0.32285,0.091749,0.093252,0.46334
-0.11478,0.32216,0.091336,0.092279,0.46394
-0.11328,0.32147,0.090917,0.091302,0.46452
-0.11178,0.3208,0.09051,0.090324,0.46509
-0.11028,0.32013,0.090108,0.089342,0.46565
-0.10878,0.31946,0.089709,0.088357,0.4662
-0.10728,0.31879,0.089308,0.087366,0.46674
-0.10578,0.31813,0.088912,0.086375,0.46727
-0.10428,0.31749,0.088521,0.085391,0.4678
-0.10278,0.31685,0.088133,0.084401,0.4683
-0.10128,0.31623,0.08775,0.083418,0.46878
-0.099775,0.31561,0.087374,0.082437,0.46925
-0.098275,0.315,0.08701,0.081459,0.46972
-0.096774,0.3144,0.086639,0.08048,0.47017
-0.095274,0.3138,0.086283,0.079499,0.47061
-0.093773,0.31321,0.085927,0.078519,0.47105
-0.092273,0.31263,0.085579,0.077534,0.47149
-0.090773,0.31205,0.085237,0.076542,0.47193
-0.089272,0.31147,0.084902,0.075551,0.47236
-0.087772,0.3109,0.084576,0.074555,0.47277
-0.086272,0.31032,0.084251,0.073553,0.47319
-0.084771,0.30976,0.083933,0.072548,0.4736
-0.083271,0.3092,0.083625,0.071539,0.47401
-0.08177,0.30864,0.083322,0.070528,0.47441
-0.08027,0.3081,0.083021,0.069521,0.47479
-0.07877,0.30757,0.082726,0.068511,0.47517
-0.077269,0.30706,0.082431,0.067496,0.47554
-0.075769,0.30656,0.082147,0.066478,0.47591
-0.074269,0.30606,0.081859,0.065459,0.47626
-0.072768,0.30558,0.081577,0.064438,0.4766
-0.071268,0.30511,0.081299,0.06341,0.47695
-0.069767,0.30465,0.081031,0.062382,0.47728
-0.068267,0.30421,0.080766,0.06134,0.4776
-0.066767,0.30378,0.080501,0.06029,0.47792
-0.065266,0.30336,0.080244,0.059232,0.47823
-0.063766,0.30295,0.079989,0.058169,0.47854
-0.062266,0.30254,0.079742,0.0571,0.47885
-0.060765,0.30215,0.079498,0.056033,0.47914
-0.059265,0.30177,0.079253,0.054964,0.47942
-0.057764,0.3014,0.079013,0.05389,0.47968
-0.056264,0.30103,0.078779,0.05282,0.47993
-0.054764,0.30066,0.07855,0.051747,0.48018
-0.053263,0.3003,0.078329,0.050676,0.48043
-0.051763,0.29994,0.078116,0.049605,0.48067
-0.050263,0.29958,0.077908,0.04853,0.4809
-0.048762,0.29923,0.077712,0.047455,0.48112
-0.047262,0.29889,0.077527,0.04638,0.48134
-0.045761,0.29857,0.077346,0.045307,0.48155
-0.044261,0.29825,0.07718,0.044231,0.48174
-0.042761,0.29794,0.07702,0.043156,0.48194
-0.04126,0.29764,0.07687,0.042076,0.48213
-0.03976,0.29735,0.076729,0.040991,0.48232
-0.03826,0.29706,0.07659,0.039904,0.4825
-0.036759,0.29679,0.076458,0.038817,0.48267
-0.035259,0.29653,0.076342,0.037728,0.48284
-0.033758,0.29628,0.07624,0.036636,0.483
-0.032258,0.29604,0.076136,0.035538,0.48315
-0.030758,0.29581,0.076041,0.034434,0.48329
-0.029257,0.29559,0.075957,0.033325,0.48341
-0.027757,0.29538,0.075877,0.032217,0.48353
-0.026257,0.29517,0.075801,0.031108,0.48363
-0.024756,0.29498,0.075726,0.029995,0.48374
-0.023256,0.29481,0.075665,0.028881,0.48384
-0.021755,0.29464,0.075605,0.027768,0.48393
-0.020255,0.29448,0.075553,0.026655,0.48402
-0.018755,0.29433,0.075502,0.025544,0.4841
-0.017254,0.29418,0.07546,0.024436,0.48417
-0.015754,0.29404,0.075427,0.023328,0.48423
-0.014254,0.29391,0.075393,0.02222,0.48428
-0.012753,0.29378,0.075369,0.021109,0.48432
-0.011253,0.29366,0.075352,0.02,0.48436
-0.0097524,0.29354,0.075335,0.018887,0.48438
-0.0082521,0.29343,0.075326,0.017766,0.48439
-0.0067517,0.29333,0.075324,0.016647,0.48439
-0.0052513,0.29323,0.07532,0.01553,0.48439
-0.0037509,0.29314,0.075309,0.014417,0.48437
-0.0022506,0.29306,0.075308,0.013306,0.48434
-0.00075019,0.29299,0.075316,0.012198,0.48432
0.00075019,0.29291,0.075332,0.011093,0.48429
0.0022506,0.29285,0.075349,0.00999,0.48425
0.0037509,0.29279,0.075377,0.0088859,0.4842
0.0052513,0.29275,0.07541,0.0077786,0.48415
0.0067517,0.29272,0.075452,0.0066743,0.48409
0.0082521,0.29269,0.075507,0.0055691,0.48404
0.0097524,0.29268,0.075566,0.0044625,0.48397
0.011253,0.29268,0.075632,0.0033548,0.48389
0.012753,0.29268,0.075703,0.0022474,0.48381
0.014254,0.29268,0.075779,0.0011362,0.48372
0.015754,0.29269,0.075872,2.6181e-05,0.48361
0.017254,0.29272,0.075974,-0.0010827,0.4835
0.018755,0.29276,0.076088,-0.0021879,0.48338
0.020255,0.29281,0.076198,-0.0032919,0.48326
0.021755,0.29287,0.076315,-0.0043997,0.48312
0.023256,0.29294,0.076439,-0.0055089,0.48297
0.024756,0.29302,0.076564,-0.0066208,0.48282
0.026257,0.29311,0.076694,-0.00773,0.48266
0.027757,0.29321,0.076836,-0.0088364,0.48249
0.029257,0.29331,0.076994,-0.0099374,0.4823
0.030758,0.29342,0.077157,-0.011036,0.48211
0.032258,0.29354,0.077318,-0.01214,0.48192
0.033758,0.29366,0.077485,-0.013248,0.48171
0.035259,0.29379,0.077658,-0.014356,0.48151
0.036759,0.29392,0.077838,-0.015467,0.4813
0.03826,0.29407,0.078023,-0.016587,0.48109
0.03976,0.29423,0.078216,-0.017708,0.48087
0.04126,0.29439,0.078409,-0.018831,0.48063
0.042761,0.29457,0.078608,-0.019954,0.4804
0.044261,0.29477,0.078808,-0.021078,0.48015
0.045761,0.29497,0.07901,-0.0222,0.4799
0.047262,0.29518,0.079228,-0.02332,0.47964
0.048762,0.29541,0.079439,-0.024441,0.47936
0.050263,0.29564,0.079653,-0.025562,0.47908
0.051763,0.2959,0.07987,-0.026678,0.47878
0.053263,0.29616,0.080099,-0.027792,0.47848
0.054764,0.29643,0.080339,-0.028898,0.47817
0.056264,0.29671,0.080576,-0.03,0.47785
0.057764,0.297,0.080822,-0.031095,0.47753
0.059265,0.2973,0.081076,-0.032188,0.4772
0.060765,0.2976,0.081324,-0.033279,0.47686
0.062266,0.29791,0.081597,-0.034359,0.47652
0.063766,0.29823,0.08186,-0.035437,0.47617
0.065266,0.29857,0.082146,-0.036516,0.47582
0.066767,0.29891,0.082432,-0.037594,0.47546
0.068267,0.29927,0.082719,-0.038669,0.4751
0.069767,0.29963,0.083015,-0.039744,0.47474
0.071268,0.29999,0.083321,-0.040814,0.47437
0.072768,0.30036,0.08362,-0.041876,0.474
0.074269,0.30074,0.083924,-0.042932,0.47362
0.075769,0.30112,0.084228,-0.043985,0.47323
0.077269,0.30151,0.084541,-0.045039,0.47283
0.07877,0.30191,0.08486,-0.046094,0.47244
0.08027,0.30231,0.085185,-0.047149,0.47204
0.08177,0.30271,0.085516,-0.048204,0.47164
0.083271,0.30313,0.085854,-0.049258,0.47123
0.084771,0.30355,0.086202,-0.050317,0.47081
0.086272,0.30397,0.08654,-0.051371,0.47038
0.087772,0.3044,0.086884,-0.052418,0.46995
0.089272,0.30484,0.087232,-0.053461,0.4695
0.090773,0.30528,0.087595,-0.054505,0.46904
0.092273,0.30573,0.087958,-0.055544,0.46858
0.093773,0.3062,0.088324,-0.056581,0.46811
0.095274,0.30667,0.088696,-0.057613,0.46763
0.096774,0.30715,0.089077,-0.05864,0.46715
0.098275,0.30764,0.089453,-0.059666,0.46666
0.099775,0.30814,0.089833,-0.060691,0.46616
0.10128,0.30863,0.090224,-0.061714,0.46565
0.10278,0.30913,0.090608,-0.06273,0.46514
0.10428,0.30964,0.090992,-0.063746,0.46462
0.10578,0.31015,0.091383,-0.064757,0.46409
0.10728,0.31067,0.091783,-0.065764,0.46355
0.10878,0.31119,0.092175,-0.066771,0.463
0.11028,0.31173,0.092581,-0.067774,0.46246
0.11178,0.31227,0.092979,-0.068769,0.46191
0.11328,0.31282,0.093378,-0.06976,0.46136
0.11478,0.31338,0.093776,-0.070748,0.4608
0.11628,0.31395,0.094176,-0.071737,0.46024
0.11778,0.31453,0.094573,-0.072728,0.45967
0.11928,0.31511,0.094974,-0.073717,0.45911
0.12078,0.3157,0.095381,-0.074702,0.45854
0.12228,0.3163,0.095802,-0.075688,0.45796
0.12378,0.31691,0.096231,-0.076671,0.45736
0.12528,0.31754,0.096667,-0.07765,0.45676
0.12678,0.31817,0.097107,-0.078623,0.45616
0.12828,0.31881,0.097552,-0.079593,0.45553
0.12978,0.31945,0.098006,-0.08056,0.45491
0.13128,0.3201,0.098466,-0.081523,0.4543
0.13278,0.32076,0.098935,-0.082485,0.45368
0.13428,0.32142,0.099398,-0.083445,0.45305
0.13578,0.32209,0.099865,-0.084401,0.45243
0.13728,0.32277,0.10033,-0.085354,0.4518
0.13878,0.32345,0.10082,-0.086301,0.45118
0.14029,0.32415,0.10131,-0.087251,0.45057
0.14179,0.32486,0.10181,-0.088199,0.44995
0.14329,0.32558,0.10231,-0.089146,0.44931
0.14479,0.32631,0.10281,-0.090096,0.44865
0.14629,0.32704,0.10331,-0.091048,0.448
0.14779,0.32779,0.10381,-0.092001,0.44734
0.14929,0.32856,0.10431,-0.092953,0.44667
0.15079,0.32934,0.10481,-0.0939,0.446
0.15229,0.33014,0.10531,-0.094845,0.44532
0.15379,0.33094,0.10581,-0.095789,0.44461
0.15529,0.33175,0.10632,-0.096727,0.4439
0.15679,0.33257,0.1068,-0.097654,0.44319
0.15829,0.33341,0.10728,-0.098574,0.44246
0.15979,0.33426,0.10778,-0.099487,0.44171
0.16129,0.33511,0.10828,-0.10039,0.44097
0.16279,0.33597,0.10878,-0.1013,0.44022
0.16429,0.33682,0.10929,-0.1022,0.43948
0.16579,0.33769,0.1098,-0.10309,0.43873
0.16729,0.33856,0.11031,-0.10398,0.43797
0.16879,0.33944,0.11082,-0.10488,0.43722
0.17029,0.34033,0.11133,-0.10577,0.43645
0.17179,0.34123,0.11183,-0.10666,0.43568
0.17329,0.34214,0.11234,-0.10754,0.43491
0.17479,0.34306,0.11285,-0.10842,0.43413
0.17629,0.34399,0.11336,-0.10931,0.43334
0.17779,0.34493,0.11387,-0.11018,0.43254
0.17929,0.34588,0.11438,-0.11106,0.43174
0.1808,0.34684,0.11489,-0.11193,0.43093
0.1823,0.3478,0.1154,-0.1128,0.43013
0.1838,0.34879,0.1159,-0.11366,0.42933
0.1853,0.34978,0.1164,-0.11452,0.42852
0.1868,0.35079,0.11691,-0.11536,0.4277
0.1883,0.3518,0.1174,-0.1162,0.42687
0.1898,0.35283,0.11789,-0.11704,0.42604
0.1913,0.35388,0.11838,-0.11787,0.42522
0.1928,0.35493,0.11887,-0.11869,0.42439
0.1943,0.35601,0.11936,-0.11951,0.42356
0.1958,0.35709,0.11986,-0.12033,0.42273
0.1973,0.35819,0.12037,-0.12114,0.42189
0.1988,0.35928,0.12087,-0.12194,0.42104
0.2003,0.36039,0.12138,-0.12273,0.42019
0.2018,0.3615,0.12189,-0.12352,0.41933
0.2033,0.36261,0.12241,-0.12431,0.41846
0.2048,0.36373,0.12294,-0.12509,0.41759
0.2063,0.36485,0.12346,-0.12588,0.41671
0.2078,0.36599,0.12399,-0.12667,0.41584
0.2093,0.36713,0.12452,-0.12746,0.41495
0.2108,0.36827,0.12506,-0.12824,0.41407
0.2123,0.36942,0.12559,-0.12903,0.41319
0.2138,0.37056,0.12613,-0.12981,0.41231
0.2153,0.37172,0.12667,-0.13059,0.41142
0.2168,0.37289,0.12722,-0.13139,0.41051
0.2183,0.37406,0.12777,-0.13218,0.40959
0.2198,0.37524,0.12831,-0.13298,0.40866
0.22131,0.37644,0.12885,-0.13377,0.40774
0.22281,0.37764,0.12939,-0.13456,0.40682
0.22431,0.37886,0.12993,-0.13534,0.4059
0.22581,0.38008,0.13047,-0.13613,0.40497
0.22731,0.3813,0.13102,-0.13691,0.40404
0.22881,0.38253,0.13157,-0.13769,0.4031
0.23031,0.38377,0.13213,-0.13847,0.40216
0.23181,0.38502,0.13269,-0.13923,0.40121
0.23331,0.38627,0.13325,-0.14,0.40027
0.23481,0.38753,0.13381,-0.14076,0.39933
0.23631,0.3888,0.13436,-0.14151,0.39838
0.23781,0.39008,0.13491,-0.14227,0.39743
0.23931,0.39136,0.13547,-0.14302,0.39647
0.24081,0.39266,0.13602,-0.14377,0.39551
0.24231,0.39396,0.13657,-0.14452,0.39454
0.24381,0.39527,0.13711,-0.14527,0.39357
0.24531,0.39659,0.13766,-0.14602,0.39259
0.24681,0.39792,0.13821,-0.14676,0.3916
0.24831,0.39926,0.13876,-0.1475,0.39062
0.24981,0.4006,0.13931,-0.14823,0.38962
0.25131,0.40195,0.13986,-0.14898,0.38862
0.25281,0.40332,0.14039,-0.14971,0.38761
0.25431,0.4047,0.14094,-0.15045,0.38659
0.25581,0.40608,0.14148,-0.15118,0.38557
0.25731,0.40749,0.14202,-0.15191,0.38454
0.25881,0.4089,0.14255,-0.15264,0.38351
0.26032,0.41033,0.14308,-0.15337,0.38247
0.26182,0.41176,0.14361,-0.1541,0.38143
0.26332,0.4132,0.14414,-0.15482,0.38039
0.26482,0.41465,0.14466,-0.15554,0.37937
0.26632,0.41611,0.14517,-0.15625,0.37834
0.26782,0.41758,0.14568,-0.15696,0.37731
0.26932,0.41906,0.14619,-0.15766,0.37629
0.27082,0.42054,0.14667,-0.15835,0.37525
0.27232,0.42202,0.14716,-0.15905,0.37422
0.27382,0.42351,0.14763,-0.15975,0.37317
0.27532,0.42501,0.14809,-0.16044,0.37212
0.27682,0.4265,0.14854,-0.16113,0.37107
0.27832,0.428,0.14899,-0.16182,0.37
0.27982,0.42951,0.14942,-0.16251,0.36895
0.28132,0.43103,0.14985,-0.16319,0.36789
0.28282,0.43255,0.15028,-0.16387,0.36683
0.28432,0.43408,0.15071,-0.16455,0.36576
0.28582,0.43562,0.15113,-0.16523,0.36468
0.28732,0.43718,0.15156,-0.16589,0.36361
0.28882,0.43875,0.15198,-0.16654,0.36254
0.29032,0.44032,0.15242,-0.1672,0.36146
0.29182,0.44189,0.15284,-0.16785,0.36037
0.29332,0.44348,0.15327,-0.16849,0.35928
0.29482,0.44507,0.15369,-0.16913,0.35821
0.29632,0.44668,0.15412,-0.16976,0.35714
0.29782,0.4483,0.15455,-0.17039,0.35608
0.29932,0.44991,0.15498,-0.17102,0.35501
0.30083,0.45154,0.1554,-0.17164,0.35395
0.30233,0.45317,0.15584,-0.17226,0.3529
0.30383,0.45481,0.15626,-0.17287,0.35184
0.30533,0.45645,0.15668,-0.17348,0.35077
0.30683,0.4581,0.15709,-0.17409,0.34969
0.30833,0.45976,0.15749,-0.1747,0.34862
0.30983,0.46142,0.15788,-0.17531,0.34755
0.31133,0.46309,0.15826,-0.17591,0.34646
0.31283,0.46477,0.15865,-0.17651,0.34536
0.31433,0.46645,0.15902,-0.1771,0.34428
0.31583,0.46813,0.15938,-0.17769,0.34318
0.31733,0.46981,0.15973,-0.17828,0.34208
0.31883,0.47149,0.16009,-0.17886,0.34098
0.32033,0.47318,0.16045,-0.17944,0.33987
0.32183,0.47489,0.1608,-0.18,0.33876
0.32333,0.4766,0.16115,-0.18056,0.33765
0.32483,0.4783,0.16151,-0.18112,0.33654
0.32633,0.48002,0.16185,-0.18168,0.33542
0.32783,0.48175,0.1622,-0.18223,0.33429
0.32933,0.48347,0.16255,-0.18277,0.33318
0.33083,0.4852,0.16288,-0.18331,0.33208
0.33233,0.48695,0.16319,-0.18385,0.33097
0.33383,0.4887,0.1635,-0.18439,0.32986
0.33533,0.49046,0.16378,-0.18491,0.32876
0.33683,0.49222,0.16409,-0.18544,0.32764
0.33833,0.49399,0.16439,-0.18597,0.32652
0.33983,0.49576,0.16468,-0.18649,0.32541
0.34134,0.49753,0.16498,-0.18702,0.32431
0.34284,0.49931,0.16526,-0.18754,0.32319
0.34434,0.50109,0.16554,-0.18806,0.32207
0.34584,0.50288,0.16582,-0.18858,0.32095
0.34734,0.50467,0.16609,-0.18909,0.31984
0.34884,0.50645,0.16636,-0.1896,0.31873
0.35034,0.50825,0.16662,-0.1901,0.31762
0.35184,0.51005,0.16687,-0.1906,0.31652
0.35334,0.51186,0.16711,-0.19109,0.31541
0.35484,0.51368,0.16734,-0.19158,0.31428
0.35634,0.51551,0.16758,-0.19208,0.31315
0.35784,0.51734,0.16779,-0.19256,0.312
0.35934,0.51919,0.168,-0.19304,0.31087
0.36084,0.52103,0.16819,-0.1935,0.30975
0.36234,0.52289,0.16836,-0.19395,0.30863
0.36384,0.52475,0.16853,-0.19441,0.30751
0.36534,0.52661,0.16869,-0.19485,0.30639
0.36684,0.52848,0.16884,-0.19529,0.30527
0.36834,0.53036,0.16899,-0.19573,0.30415
0.36984,0.53223,0.16913,-0.19616,0.30302
0.37134,0.5341,0.16926,-0.19659,0.30189
0.37284,0.53598,0.16939,-0.19701,0.30076
0.37434,0.53784,0.16953,-0.19742,0.29963
0.37584,0.53972,0.16966,-0.19783,0.29852
0.37734,0.54159,0.16979,-0.19824,0.29739
0.37884,0.54347,0.16991,-0.19865,0.29627
0.38035,0.54535,0.17002,-0.19905,0.29515
0.38185,0.54722,0.17015,-0.19945,0.29403
0.38335,0.5491,0.17028,-0.19985,0.29292
0.38485,0.55098,0.17039,-0.20024,0.29181
0.38635,0.55286,0.1705,-0.20062,0.2907
0.38785,0.55475,0.17061,-0.20101,0.2896
0.38935,0.55663,0.17071,-0.2014,0.2885
0.39085,0.55851,0.17079,-0.20178,0.28741
0.39235,0.56039,0.17088,-0.20216,0.28632
0.39385,0.56227,0.17097,-0.20254,0.28524
0.39535,0.56416,0.17104,-0.2029,0.28416
0.39685,0.56605,0.17112,-0.20325,0.28309
0.39835,0.56794,0.17119,-0.2036,0.28202
0.39985,0.56984,0.17126,-0.20394,0.28094
0.40135,0.57174,0.17131,-0.20428,0.27987
0.40285,0.57365,0.17136,-0.20462,0.27881
0.40435,0.57556,0.1714,-0.20496,0.27773
0.40585,0.57748,0.17143,-0.20529,0.27666
0.40735,0.5794,0.17147,-0.20561,0.27558
0.40885,0.58131,0.17151,-0.20594,0.2745
0.41035,0.58323,0.17155,-0.20625,0.27341
0.41185,0.58515,0.17159,-0.20657,0.27232
0.41335,0.58707,0.17161,-0.20687,0.27122
0.41485,0.58899,0.17164,-0.20717,0.27014
0.41635,0.59091,0.17167,-0.20747,0.26906
0.41785,0.59281,0.1717,-0.20777,0.26798
0.41935,0.59472,0.17173,-0.20807,0.2669
0.42086,0.59663,0.17175,-0.20836,0.26582
0.42236,0.59853,0.17177,-0.20866,0.26474
0.42386,0.60043,0.17178,-0.20894,0.26366
0.42536,0.60233,0.17179,-0.20922,0.26257
0.42686,0.60423,0.17179,-0.20951,0.26149
0.42836,0.60612,0.17179,-0.20979,0.26042
0.42986,0.60801,0.17178,-0.21007,0.25935
0.43136,0.60991,0.17177,-0.21034,0.2583
0.43286,0.61181,0.17175,-0.21059,0.25724
0.43436,0.61372,0.17174,-0.21083,0.25619
0.43586,0.61563,0.17171,-0.21106,0.25514
0.43736,0.61755,0.17167,-0.21128,0.2541
0.43886,0.61947,0.17163,-0.2115,0.25306
0.44036,0.6214,0.17159,-0.21172,0.25202
0.44186,0.62332,0.17153,-0.21193,0.25099
0.44336,0.62525,0.17149,-0.21213,0.24996
0.44486,0.62717,0.17144,-0.21233,0.24893
0.44636,0.62911,0.17138,-0.21254,0.2479
0.44786,0.63104,0.17132,-0.21274,0.24687
0.44936,0.63296,0.17125,-0.21293,0.24584
0.45086,0.63489,0.17118,-0.21313,0.24481
0.45236,0.63681,0.1711,-0.21331,0.24379
0.45386,0.63873,0.17103,-0.21349,0.24276
0.45536,0.64065,0.17095,-0.21368,0.24173
0.45686,0.64257,0.17086,-0.21386,0.24071
0.45836,0.64448,0.17077,-0.21404,0.23968
0.45986,0.6464,0.17068,-0.21423,0.23865
0.46137,0.6483,0.17058,-0.21442,0.23762
0.46287,0.65021,0.17047,-0.21461,0.23658
0.46437,0.65212,0.17037,-0.21479,0.23556
0.46587,0.65402,0.17028,-0.21497,0.23454
0.46737,0.65593,0.1702,-0.21514,0.23353
0.46887,0.65783,0.17011,-0.21529,0.23251
0.47037,0.65972,0.16999,-0.21544,0.2315
0.47187,0.66163,0.16987,-0.21558,0.23049
0.47337,0.66354,0.16975,-0.21571,0.22948
0.47487,0.66545,0.16963,-0.21582,0.22845
0.47637,0.66737,0.16952,-0.21594,0.22743
0.47787,0.6693,0.16939,-0.21605,0.22641
0.47937,0.67121,0.16926,-0.21616,0.22539
0.48087,0.67313,0.16914,-0.21626,0.22439
0.48237,0.67504,0.16902,-0.21635,0.22338
0.48387,0.67695,0.16889,-0.21643,0.22239
0.48537,0.67886,0.16875,-0.21651,0.22137
0.48687,0.68077,0.1686,-0.21659,0.22037
0.48837,0.68267,0.16845,-0.21666,0.21936
0.48987,0.68458,0.1683,-0.21674,0.21835
0.49137,0.68648,0.16813,-0.21681,0.21734
0.49287,0.68838,0.16796,-0.21688,0.21633
0.49437,0.69027,0.16778,-0.21694,0.21532
0.49587,0.69218,0.16757,-0.21701,0.21433
0.49737,0.69408,0.16738,-0.21706,0.21334
0.49887,0.69598,0.16717,-0.21711,0.21235
0.50038,0.69788,0.16695,-0.21717,0.21135
0.50188,0.69977,0.16676,-0.21721,0.21037
0.50338,0.70166,0.16655,-0.21725,0.20938
0.50488,0.70354,0.16634,-0.21729,0.20842
0.50638,0.70541,0.16613,-0.21732,0.20744
0.50788,0.70728,0.16592,-0.21734,0.20647
0.50938,0.70914,0.1657,-0.21736,0.20549
0.51088,0.71099,0.16549,-0.21738,0.20451
0.51238,0.71285,0.16529,-0.21739,0.20352
0.51388,0.7147,0.1651,-0.21741,0.20253
0.51538,0.71656,0.1649,-0.21742,0.20155
0.51688,0.71842,0.16469,-0.21743,0.20055
0.51838,0.72029,0.16447,-0.21743,0.19957
0.51988,0.72216,0.16426,-0.21744,0.19858
0.52138,0.72403,0.16405,-0.21744,0.1976
0.52288,0.7259,0.16382,-0.21744,0.19662
0.52438,0.72777,0.1636,-0.21744,0.19563
0.52588,0.72964,0.16337,-0.21744,0.19464
0.52738,0.73151,0.16313,-0.21744,0.19365
0.52888,0.73337,0.16288,-0.21744,0.19265
0.53038,0.73523,0.16263,-0.21743,0.19166
0.53188,0.73709,0.16238,-0.21744,0.19066
0.53338,0.73895,0.16212,-0.21744,0.18968
0.53488,0.74079,0.16186,-0.21744,0.1887
0.53638,0.74264,0.1616,-0.21744,0.18772
0.53788,0.74447,0.16134,-0.21743,0.18674
0.53938,0.7463,0.16107,-0.21742,0.18576
0.54089,0.74812,0.1608,-0.2174,0.18479
0.54239,0.74994,0.16052,-0.21738,0.18382
0.54389,0.75175,0.16024,-0.21735,0.18285
0.54539,0.75357,0.15995,-0.21731,0.18189
0.54689,0.75538,0.15966,-0.21726,0.18093
0.54839,0.75718,0.15939,-0.21721,0.17997
0.54989,0.75898,0.15911,-0.21715,0.17901
0.55139,0.76078,0.15883,-0.21709,0.17806
0.55289,0.76257,0.15855,-0.21703,0.17712
0.55439,0.76435,0.15827,-0.21696,0.17618
0.55589,0.76612,0.15799,-0.21689,0.17524
0.55739,0.76789,0.15771,-0.21681,0.1743
0.55889,0.76965,0.15743,-0.21674,0.17336
0.56039,0.77141,0.15715,-0.21666,0.17243
0.56189,0.77316,0.15689,-0.21657,0.17152
0.56339,0.77492,0.1566,-0.21648,0.17061
0.56489,0.77667,0.15629,-0.2164,0.16969
0.56639,0.77842,0.15598,-0.21632,0.16878
0.56789,0.78016,0.15565,-0.21623,0.16786
0.56939,0.78189,0.15531,-0.21614,0.16695
0.57089,0.78362,0.15498,-0.21605,0.16603
0.57239,0.78534,0.15465,-0.21595,0.16512
0.57389,0.78706,0.15432,-0.21585,0.16421
0.57539,0.78877,0.15397,-0.21575,0.16331
0.57689,0.79047,0.15362,-0.21565,0.16239
0.57839,0.79217,0.15326,-0.21555,0.16149
0.57989,0.79387,0.15291,-0.21544,0.16059
0.5814,0.79555,0.15254,-0.21533,0.1597
0.5829,0.79723,0.15218,-0.21521,0.15881
0.5844,0.79891,0.15181,-0.21508,0.15792
0.5859,0.80059,0.15143,-0.21495,0.15704
0.5874,0.80225,0.15105,-0.21482,0.15616
0.5889,0.8039,0.15067,-0.21468,0.15529
0.5904,0.80554,0.1503,-0.21454,0.15442
0.5919,0.80717,0.14993,-0.2144,0.15356
0.5934,0.8088,0.14956,-0.21425,0.1527
0.5949,0.81043,0.14917,-0.2141,0.15183
0.5964,0.81204,0.14878,-0.21394,0.15096
0.5979,0.81367,0.1484,-0.21378,0.15011
0.5994,0.81529,0.148,-0.21361,0.14926
0.6009,0.81691,0.14758,-0.21344,0.14842
0.6024,0.81853,0.14717,-0.21326,0.14758
0.6039,0.82015,0.14674,-0.21308,0.14675
0.6054,0.82176,0.14632,-0.21291,0.14592
0.6069,0.82337,0.1459,-0.21273,0.14508
0.6084,0.82497,0.14548,-0.21255,0.14424
0.6099,0.82657,0.14506,-0.21237,0.14341
0.6114,0.82815,0.14465,-0.21218,0.14258
0.6129,0.82972,0.14424,-0.21199,0.14177
0.6144,0.83129,0.14384,-0.21179,0.14096
0.6159,0.83285,0.14342,-0.21159,0.14014
0.6174,0.8344,0.143,-0.21138,0.13934
0.6189,0.83595,0.14258,-0.21117,0.13855
0.62041,0.8375,0.14215,-0.21096,0.13775
0.62191,0.83905,0.14172,-0.21075,0.13695
0.62341,0.8406,0.14128,-0.21054,0.13617
0.62491,0.84215,0.14083,-0.21032,0.13539
0.62641,0.84369,0.14037,-0.21009,0.13462
0.62791,0.84523,0.13992,-0.20986,0.13385
0.62941,0.84675,0.13947,-0.20962,0.13308
0.63091,0.84827,0.13902,-0.20938,0.13233
0.63241,0.84977,0.13858,-0.20914,0.13157
0.63391,0.85127,0.13813,-0.20889,0.13082
0.63541,0.85275,0.13767,-0.20865,0.13007
0.63691,0.85424,0.13722,-0.2084,0.12933
0.63841,0.85572,0.13678,-0.20815,0.1286
0.63991,0.8572,0.13632,-0.20789,0.12786
0.64141,0.85867,0.13584,-0.20763,0.12714
0.64291,0.86013,0.13537,-0.20737,0.12642
0.64441,0.8616,0.1349,-0.20711,0.1257
0.64591,0.86305,0.13442,-0.20684,0.12499
0.64741,0.86451,0.13394,-0.20656,0.12429
0.64891,0.86596,0.13346,-0.20629,0.12358
0.65041,0.86741,0.13298,-0.20601,0.12288
0.65191,0.86885,0.1325,-0.20573,0.12219
0.65341,0.87029,0.13201,-0.20544,0.1215
0.65491,0.87172,0.13152,-0.20515,0.12082
0.65641,0.87314,0.13102,-0.20486,0.12013
0.65791,0.87457,0.13052,-0.20457,0.11945
0.65941,0.87598,0.13002,-0.20428,0.11877
0.66092,0.87738,0.12953,-0.204,0.11809
0.66242,0.87876,0.12903,-0.20371,0.11741
0.66392,0.88014,0.12854,-0.20341,0.11675
0.66542,0.88152,0.12803,-0.20311,0.11609
0.66692,0.88289,0.12752,-0.20281,0.11543
0.66842,0.88426,0.12703,-0.2025,0.11477
0.66992,0.88561,0.12653,-0.2022,0.11411
0.67142,0.88696,0.12604,-0.2019,0.11344
0.67292,0.88829,0.12555,-0.2016,0.11278
0.67442,0.88962,0.12505,-0.20129,0.11213
0.67592,0.89094,0.12456,-0.20099,0.11149
0.67742,0.89225,0.12406,-0.20068,0.11085
0.67892,0.89356,0.12357,-0.20037,0.11021
0.68042,0.89485,0.12308,-0.20006,0.10957
0.68192,0.89614,0.12259,-0.19975,0.10894
0.68342,0.89742,0.12209,-0.19944,0.10831
0.68492,0.89869,0.12159,-0.19912,0.10769
0.68642,0.89997,0.12108,-0.1988,0.10707
0.68792,0.90123,0.12057,-0.19848,0.10646
0.68942,0.90249,0.12006,-0.19815,0.10585
0.69092,0.90374,0.11955,-0.19782,0.10525
0.69242,0.90497,0.11904,-0.19749,0.10465
0.69392,0.9062,0.11853,-0.19716,0.10406
0.69542,0.90743,0.11802,-0.19683,0.10347
0.69692,0.90865,0.1175,-0.19649,0.10289
0.69842,0.90986,0.11698,-0.19615,0.10232
0.69992,0.91107,0.11646,-0.19581,0.10174
0.70143,0.91228,0.11593,-0.19548,0.10117
0.70293,0.91348,0.11541,-0.19514,0.10059
0.70443,0.91468,0.11488,-0.1948,0.10003
0.70593,0.91587,0.11435,-0.19446,0.099466
0.70743,0.91705,0.11382,-0.19413,0.0989
0.70893,0.91823,0.11329,-0.19379,0.098333
0.71043,0.91939,0.11276,-0.19346,0.097772
0.71193,0.92056,0.11223,-0.19312,0.097207
0.71343,0.92171,0.1117,-0.19278,0.09665
0.71493,0.92286,0.11114,-0.19244,0.096098
0.71643,0.924,0.11061,-0.1921,0.095542
0.71793,0.92513,0.11006,-0.19176,0.094993
0.71943,0.92626,0.10952,-0.19141,0.094444
0.72093,0.92739,0.10898,-0.19106,0.093897
0.72243,0.92851,0.10846,-0.19072,0.093351
0.72393,0.92963,0.10793,-0.19038,0.092808
0.72543,0.93074,0.10739,-0.19003,0.092267
0.72693,0.93186,0.10686,-0.18969,0.091731
0.72843,0.93297,0.10631,-0.18935,0.091199
0.72993,0.93408,0.10577,-0.189,0.090671
0.73143,0.93518,0.10522,-0.18865,0.090148
0.73293,0.93626,0.10468,-0.1883,0.089634
0.73443,0.93734,0.10414,-0.18794,0.089122
0.73593,0.93842,0.1036,-0.18759,0.088615
0.73743,0.93948,0.10306,-0.18724,0.088106
0.73893,0.94054,0.10253,-0.18688,0.087602
0.74044,0.94159,0.102,-0.18652,0.087099
0.74194,0.94263,0.10147,-0.18617,0.0866
0.74344,0.94366,0.10095,-0.18581,0.086105
0.74494,0.94468,0.10041,-0.18546,0.085605
0.74644,0.9457,0.099872,-0.1851,0.085105
0.74794,0.94671,0.099333,-0.18474,0.084603
0.74944,0.94772,0.098796,-0.18439,0.0841
0.75094,0.94871,0.098254,-0.18404,0.083595
0.75244,0.94971,0.097702,-0.18368,0.083087
0.75394,0.9507,0.097152,-0.18333,0.082588
0.75544,0.95169,0.096609,-0.18297,0.0821
0.75694,0.95267,0.09607,-0.18261,0.081615
0.75844,0.95364,0.095525,-0.18225,0.081134
0.75994,0.95461,0.09498,-0.18189,0.080656
0.76144,0.95557,0.094439,-0.18152,0.080177
0.76294,0.95653,0.093901,-0.18116,0.079704
0.76444,0.95749,0.093364,-0.1808,0.07923
0.76594,0.95844,0.092822,-0.18044,0.078752
0.76744,0.95938,0.092292,-0.18009,0.078283
0.76894,0.96031,0.091756,-0.17974,0.077813
0.77044,0.96124,0.091222,-0.17939,0.077343
0.77194,0.96215,0.090689,-0.17903,0.076884
0.77344,0.96305,0.090159,-0.17868,0.07643
0.77494,0.96395,0.089633,-0.17834,0.075981
0.77644,0.96484,0.089115,-0.17798,0.075538
0.77794,0.96571,0.088596,-0.17763,0.0751
0.77944,0.96657,0.08808,-0.17728,0.074665
0.78095,0.96743,0.087564,-0.17693,0.074231
0.78245,0.96828,0.08705,-0.17657,0.073797
0.78395,0.96912,0.086538,-0.17622,0.073361
0.78545,0.96996,0.086031,-0.17587,0.072928
0.78695,0.9708,0.085529,-0.17551,0.072492
0.78845,0.97162,0.085034,-0.17516,0.072053
0.78995,0.97244,0.084531,-0.17482,0.07162
0.79145,0.97325,0.084032,-0.17447,0.071191
0.79295,0.97406,0.083537,-0.17413,0.070757
0.79445,0.97485,0.083042,-0.17378,0.070326
0.79595,0.97565,0.082556,-0.17344,0.069899
0.79745,0.97643,0.082063,-0.17309,0.06947
0.79895,0.97722,0.081572,-0.17275,0.069041
0.80045,0.97799,0.081089,-0.1724,0.068618
0.80195,0.97876,0.080609,-0.17206,0.068199
0.80345,0.97952,0.080125,-0.17171,0.067779
0.80495,0.98028,0.079636,-0.17137,0.067365
0.80645,0.98104,0.07915,-0.17102,0.066958
0.80795,0.98179,0.078667,-0.17068,0.066543
0.80945,0.98253,0.078187,-0.17034,0.066128
0.81095,0.98327,0.077706,-0.17,0.065718
0.81245,0.984,0.077229,-0.16966,0.065317
0.81395,0.98473,0.076755,-0.16932,0.064914
0.81545,0.98546,0.076278,-0.16898,0.064513
0.81695,0.98618,0.075804,-0.16864,0.064117
0.81845,0.98689,0.075337,-0.16831,0.063722
0.81995,0.9876,0.074877,-0.16797,0.063325
0.82146,0.98831,0.074414,-0.16763,0.062926
0.82296,0.98902,0.073949,-0.1673,0.062537
0.82446,0.98972,0.073484,-0.16696,0.06215
0.82596,0.99042,0.073023,-0.16662,0.061771
0.82746,0.99112,0.072558,-0.16628,0.061388
0.82896,0.99181,0.072097,-0.16594,0.061014
0.83046,0.9925,0.071634,-0.1656,0.06064
0.83196,0.99319,0.071167,-0.16526,0.060265
0.83346,0.99387,0.070694,-0.16492,0.05989
0.83496,0.99455,0.070231,-0.16458,0.059516
0.83646,0.99523,0.06975,-0.16424,0.059137
0.83796,0.9959,0.069277,-0.16391,0.058755
0.83946,0.99656,0.068802,-0.16358,0.058383
0.84096,0.99722,0.068331,-0.16325,0.058017
0.84246,0.99787,0.067869,-0.16292,0.057656
0.84396,0.99851,0.067415,-0.16258,0.057302
0.84546,0.99913,0.066962,-0.16225,0.056952
0.84696,0.99976,0.066515,-0.16192,0.056605
0.84846,1.0004,0.066068,-0.16158,0.056261
0.84996,1.001,0.06562,-0.16125,0.055921
0.85146,1.0016,0.065172,-0.16092,0.055585
0.85296,1.0022,0.064727,-0.16059,0.055248
0.85446,1.0028,0.064282,-0.16027,0.054911
0.85596,1.0034,0.063845,-0.15994,0.054579
0.85746,1.004,0.063405,-0.15962,0.054246
0.85896,1.0045,0.06298,-0.15929,0.053918
0.86047,1.0051,0.062557,-0.15897,0.053595
0.86197,1.0057,0.062132,-0.15864,0.053274
0.86347,1.0062,0.061705,-0.15832,0.052949
0.86497,1.0068,0.061282,-0.158,0.052627
0.86647,1.0074,0.060857,-0.15767,0.052306
0.86797,1.0079,0.060434,-0.15735,0.051985
0.86947,1.0085,0.060007,-0.15703,0.051666
0.87097,1.009,0.059584,-0.1567,0.051349
0.87247,1.0095,0.059158,-0.15638,0.05103
0.87397,1.0101,0.058737,-0.15606,0.050711
0.87547,1.0106,0.058316,-0.15574,0.050392
0.87697,1.0112,0.057902,-0.15542,0.050075
0.87847,1.0117,0.057489,-0.1551,0.049755
0.87997,1.0122,0.057081,-0.15479,0.049436
0.88147,1.0127,0.056676,-0.15447,0.049124
0.88297,1.0132,0.056271,-0.15416,0.048812
0.88447,1.0137,0.05587,-0.15385,0.0485
0.88597,1.0142,0.055472,-0.15354,0.048191
0.88747,1.0147,0.055079,-0.15324,0.047885
0.88897,1.0152,0.054701,-0.15294,0.047581
0.89047,1.0157,0.054315,-0.15264,0.047272
0.89197,1.0161,0.053935,-0.15234,0.046963
0.89347,1.0166,0.053555,-0.15204,0.046654
0.89497,1.0171,0.053181,-0.15175,0.046348
0.89647,1.0175,0.05281,-0.15146,0.046042
0.89797,1.018,0.052439,-0.15116,0.045736
0.89947,1.0184,0.052076,-0.15087,0.045433
0.90098,1.0189,0.051718,-0.15058,0.045129
0.90248,1.0193,0.051359,-0.15029,0.044832
0.90398,1.0198,0.051009,-0.15,0.044536
0.90548,1.0202,0.05066,-0.14972,0.044238
0.90698,1.0206,0.050309,-0.14943,0.04394
0.90848,1.0211,0.049963,-0.14915,0.043649
0.90998,1.0215,0.049618,-0.14886,0.043359
0.91148,1.0219,0.049278,-0.14858,0.043073
0.91298,1.0224,0.048939,-0.14829,0.042787
0.91448,1.0228,0.0486,-0.14801,0.042501
0.91598,1.0232,0.048262,-0.14772,0.042219
0.91748,1.0236,0.047925,-0.14744,0.041939
0.91898,1.024,0.047589,-0.14716,0.041656
0.92048,1.0244,0.047257,-0.14687,0.041377
0.92198,1.0249,0.046926,-0.14659,0.0411
0.92348,1.0253,0.046598,-0.14631,0.040826
0.92498,1.0256,0.046268,-0.14602,0.040549
0.92648,1.026,0.045941,-0.14574,0.040274
0.92798,1.0264,0.045611,-0.14546,0.04
0.92948,1.0268,0.045288,-0.14518,0.039731
0.93098,1.0272,0.044966,-0.1449,0.039461
0.93248,1.0276,0.044642,-0.14462,0.039187
0.93398,1.028,0.044315,-0.14435,0.038912
0.93548,1.0283,0.043989,-0.14408,0.03864
0.93698,1.0287,0.043661,-0.14381,0.038367
0.93848,1.0291,0.043341,-0.14354,0.038095
0.93998,1.0295,0.043026,-0.14327,0.037826
0.94149,1.0298,0.042713,-0.14301,0.037558
0.94299,1.0302,0.042398,-0.14274,0.037295
0.94449,1.0305,0.042088,-0.14248,0.037029
0.94599,1.0309,0.041776,-0.14222,0.036759
0.94749,1.0313,0.041472,-0.14197,0.036494
0.94899,1.0316,0.041173,-0.14171,0.036232
0.95049,1.0319,0.040876,-0.14145,0.035971
0.95199,1.0323,0.04058,-0.1412,0.035711
0.95349,1.0326,0.040285,-0.14094,0.035457
0.95499,1.0329,0.039993,-0.14068,0.035206
0.95649,1.0333,0.039704,-0.14042,0.034959
0.95799,1.0336,0.039418,-0.14016,0.034714
0.95949,1.0339,0.039135,-0.13991,0.034469
0.96099,1.0342,0.038854,-0.13965,0.034225
0.96249,1.0345,0.038572,-0.1394,0.033981
0.96399,1.0348,0.038295,-0.13915,0.033741
0.96549,1.0351,0.038022,-0.1389,0.033502
0.96699,1.0354,0.037754,-0.13865,0.033266
0.96849,1.0357,0.03749,-0.13841,0.033033
0.96999,1.036,0.037227,-0.13816,0.032802
0.97149,1.0363,0.036966,-0.13791,0.032575
0.97299,1.0366,0.036708,-0.13766,0.032353
0.97449,1.0369,0.036458,-0.13742,0.032132
0.97599,1.0371,0.036206,-0.13717,0.03191
0.97749,1.0374,0.035959,-0.13693,0.031689
0.97899,1.0377,0.035711,-0.13668,0.031471
0.9805,1.038,0.035462,-0.13644,0.031251
0.982,1.0382,0.035216,-0.1362,0.03103
0.9835,1.0385,0.034973,-0.13596,0.030812
0.985,1.0388,0.034732,-0.13572,0.030594
0.9865,1.039,0.03449,-0.13548,0.030378
0.988,1.0393,0.034258,-0.13524,0.030162
0.9895,1.0395,0.034022,-0.135,0.029946
0.991,1.0398,0.033788,-0.13476,0.029733
0.9925,1.0401,0.033554,-0.13452,0.029519
0.994,1.0403,0.033328,-0.13429,0.02931
0.9955,1.0406,0.033094,-0.13405,0.0291
0.997,1.0408,0.032862,-0.13381,0.028891
0.9985,1.041,0.032629,-0.13358,0.028686
1,1.0413,0.0324,-0.13334,0.028483
1.0015,1.0415,0.032179,-0.13311,0.028283
1.003,1.0418,0.031952,-0.13288,0.028083
1.0045,1.042,0.031722,-0.13264,0.027887
1.006,1.0422,0.031493,-0.13241,0.027691
1.0075,1.0425,0.031272,-0.13218,0.027497
1.009,1.0427,0.031045,-0.13195,0.027304
1.0105,1.043,0.030818,-0.13172,0.027113
1.012,1.0432,0.03059,-0.13149,0.026925
1.0135,1.0434,0.030366,-0.13127,0.026736
1.015,1.0437,0.030147,-0.13104,0.026553
1.0165,1.0439,0.029922,-0.13081,0.02637
1.018,1.0441,0.029699,-0.13059,0.026191
1.0195,1.0444,0.02948,-0.13036,0.026013
1.021,1.0446,0.02926,-0.13014,0.025838
1.0225,1.0448,0.02904,-0.12991,0.025664
1.024,1.0451,0.028826,-0.12968,0.025492
1.0255,1.0453,0.028613,-0.12946,0.025321
1.027,1.0455,0.028402,-0.12923,0.02515
1.0285,1.0457,0.028192,-0.129,0.024982
1.03,1.0459,0.027985,-0.12878,0.024813
1.0315,1.0462,0.027781,-0.12855,0.024643
1.033,1.0464,0.027582,-0.12833,0.024476
1.0345,1.0466,0.027387,-0.1281,0.024311
1.036,1.0468,0.027193,-0.12788,0.024147
1.0375,1.047,0.027,-0.12766,0.023984
1.039,1.0472,0.026809,-0.12744,0.02382
1.0405,1.0474,0.026616,-0.12721,0.023658
1.042,1.0476,0.026425,-0.12699,0.023497
1.0435,1.0479,0.026238,-0.12677,0.023336
1.045,1.0481,0.026051,-0.12655,0.023177
1.0465,1.0483,0.025868,-0.12632,0.023023
1.048,1.0485,0.025684,-0.1261,0.022873
1.0495,1.0487,0.0255,-0.12587,0.022727
1.051,1.0489,0.025317,-0.12565,0.022583
1.0525,1.0491,0.025135,-0.12542,0.022442
1.054,1.0493,0.02495,-0.1252,0.022301
1.0555,1.0495,0.024766,-0.12497,0.022161
1.057,1.0497,0.024578,-0.12475,0.022024
1.0585,1.0499,0.024392,-0.12453,0.021884
1.06,1.0501,0.024209,-0.1243,0.021747
1.0615,1.0503,0.024023,-0.12408,0.021608
1.063,1.0505,0.023839,-0.12386,0.021469
1.0645,1.0507,0.023655,-0.12364,0.021331
1.066,1.0509,0.023473,-0.12342,0.021193
1.0675,1.0511,0.023297,-0.1232,0.021055
1.069,1.0513,0.023122,-0.12298,0.020916
1.0705,1.0515,0.022948,-0.12276,0.020779
1.072,1.0517,0.022768,-0.12255,0.020644
1.0735,1.0519,0.022597,-0.12233,0.020512
1.075,1.0521,0.022426,-0.12212,0.020379
1.0765,1.0522,0.022257,-0.12191,0.020245
1.078,1.0524,0.022089,-0.12169,0.020112
1.0795,1.0526,0.021923,-0.12148,0.019979
1.081,1.0528,0.021755,-0.12127,0.019849
1.0825,1.053,0.021586,-0.12106,0.019723
1.084,1.0531,0.021421,-0.12085,0.019596
1.0855,1.0533,0.021261,-0.12064,0.019468
1.087,1.0535,0.0211,-0.12043,0.019343
1.0885,1.0537,0.020941,-0.12022,0.019219
1.09,1.0538,0.020783,-0.12001,0.019098
1.0915,1.054,0.020627,-0.1198,0.018975
1.093,1.0542,0.020472,-0.11959,0.018852
1.0945,1.0543,0.020319,-0.11938,0.01873
1.096,1.0545,0.02016,-0.11917,0.018607
1.0975,1.0547,0.020007,-0.11896,0.018486
1.099,1.0548,0.019857,-0.11875,0.018365
1.1005,1.055,0.019707,-0.11855,0.018246
1.102,1.0552,0.019557,-0.11834,0.018127
1.1035,1.0553,0.019409,-0.11814,0.018009
1.105,1.0555,0.019261,-0.11793,0.01789
1.1065,1.0556,0.019113,-0.11773,0.017771
1.108,1.0558,0.018965,-0.11752,0.017653
1.1095,1.0559,0.018817,-0.11732,0.017537
1.111,1.0561,0.018668,-0.11712,0.017422
1.1125,1.0562,0.018521,-0.11691,0.017307
1.114,1.0564,0.018376,-0.11671,0.017193
1.1155,1.0565,0.018231,-0.11651,0.017079
1.117,1.0567,0.018086,-0.11631,0.016966
1.1185,1.0568,0.017943,-0.11611,0.016855
1.12,1.057,0.017802,-0.11591,0.016746
1.1215,1.0571,0.017662,-0.11571,0.016637
1.123,1.0573,0.017523,-0.11551,0.016528
1.1245,1.0574,0.017387,-0.11531,0.016418
1.126,1.0576,0.017254,-0.11511,0.01631
1.1275,1.0577,0.017121,-0.11492,0.0162
1.129,1.0578,0.016991,-0.11472,0.016093
1.1305,1.058,0.016863,-0.11452,0.015986
1.132,1.0581,0.016736,-0.11433,0.015879
1.1335,1.0582,0.016613,-0.11413,0.015773
1.135,1.0584,0.01649,-0.11394,0.015669
1.1365,1.0585,0.016371,-0.11375,0.015565
1.138,1.0586,0.016253,-0.11355,0.015461
1.1395,1.0587,0.016136,-0.11336,0.01536
1.141,1.0589,0.016019,-0.11317,0.015259
1.1425,1.059,0.015902,-0.11298,0.015158
1.144,1.0591,0.015787,-0.11278,0.015056
1.1455,1.0592,0.015672,-0.11259,0.014956
1.147,1.0594,0.015556,-0.1124,0.014856
1.1485,1.0595,0.015443,-0.11221,0.014757
1.15,1.0596,0.015331,-0.11203,0.014658
1.1515,1.0597,0.015218,-0.11184,0.01456
1.153,1.0598,0.015106,-0.11165,0.014462
1.1545,1.06,0.014995,-0.11146,0.014364
1.156,1.0601,0.014885,-0.11128,0.014268
1.1575,1.0602,0.014777,-0.11109,0.014172
1.159,1.0603,0.014671,-0.1109,0.014076
1.1605,1.0604,0.014566,-0.11072,0.01398
1.162,1.0605,0.014463,-0.11053,0.013886
1.1635,1.0606,0.014361,-0.11035,0.013793
1.165,1.0607,0.014263,-0.11016,0.0137
1.1665,1.0608,0.014166,-0.10998,0.013608
1.168,1.0609,0.01407,-0.1098,0.013518
1.1695,1.061,0.013976,-0.10962,0.013429
1.171,1.0611,0.01388,-0.10944,0.01334
1.1725,1.0612,0.013785,-0.10926,0.013252
1.174,1.0613,0.013691,-0.10908,0.013165
1.1755,1.0614,0.013596,-0.1089,0.013078
1.177,1.0615,0.013504,-0.10872,0.012991
1.1785,1.0616,0.013409,-0.10854,0.012906
1.18,1.0617,0.013315,-0.10836,0.012821
1.1815,1.0618,0.013222,-0.10819,0.012736
1.183,1.0619,0.013128,-0.10801,0.012652
1.1845,1.062,0.013035,-0.10783,0.012569
1.186,1.0621,0.012942,-0.10766,0.012485
1.1875,1.0622,0.012849,-0.10748,0.012402
1.189,1.0623,0.012758,-0.1073,0.012319
1.1905,1.0624,0.012667,-0.10713,0.012237
1.192,1.0625,0.012576,-0.10695,0.012156
1.1935,1.0626,0.012486,-0.10678,0.012075
1.195,1.0626,0.012396,-0.1066,0.011996
1.1965,1.0627,0.012306,-0.10643,0.011917
1.198,1.0628,0.012219,-0.10625,0.01184
1.1995,1.0629,0.012133,-0.10608,0.011764
1.2011,1.063,0.012047,-0.10591,0.01169
1.2026,1.0631,0.011963,-0.10573,0.011616
1.2041,1.0632,0.011879,-0.10556,0.011544
1.2056,1.0633,0.011796,-0.10539,0.011473
1.2071,1.0634,0.011714,-0.10521,0.011401
1.2086,1.0634,0.011632,-0.10504,0.011332
1.2101,1.0635,0.011552,-0.10487,0.011262
1.2116,1.0636,0.011472,-0.10469,0.011193
1.2131,1.0637,0.011392,-0.10452,0.011125
1.2146,1.0638,0.011315,-0.10435,0.011057
1.2161,1.0639,0.011237,-0.10418,0.01099
1.2176,1.0639,0.011161,-0.104,0.010923
1.2191,1.064,0.011085,-0.10383,0.010857
1.2206,1.0641,0.011009,-0.10366,0.010791
1.2221,1.0642,0.010935,-0.10349,0.010726
1.2236,1.0643,0.01086,-0.10332,0.010661
1.2251,1.0643,0.010786,-0.10315,0.010597
1.2266,1.0644,0.010712,-0.10298,0.010534
1.2281,1.0645,0.01064,-0.10281,0.010471
1.2296,1.0646,0.010568,-0.10264,0.010407
1.2311,1.0647,0.010497,-0.10248,0.010344
1.2326,1.0647,0.010425,-0.10231,0.010282
1.2341,1.0648,0.010356,-0.10214,0.01022
1.2356,1.0649,0.010288,-0.10198,0.010158
1.2371,1.065,0.01022,-0.10181,0.010097
1.2386,1.065,0.010154,-0.10165,0.010036
1.2401,1.0651,0.010089,-0.10148,0.009976
1.2416,1.0652,0.010024,-0.10132,0.0099161
1.2431,1.0652,0.0099597,-0.10115,0.0098556
1.2446,1.0653,0.0098965,-0.10099,0.0097961
1.2461,1.0654,0.0098339,-0.10082,0.0097373
1.2476,1.0654,0.009772,-0.10066,0.0096785
1.2491,1.0655,0.009711,-0.1005,0.0096203
1.2506,1.0656,0.0096503,-0.10033,0.0095625
1.2521,1.0657,0.0095903,-0.10017,0.0095049
1.2536,1.0657,0.0095308,-0.10001,0.0094477
1.2551,1.0658,0.0094721,-0.099847,0.0093911
1.2566,1.0658,0.0094142,-0.099686,0.0093349
1.2581,1.0659,0.0093575,-0.099525,0.0092795
1.2596,1.066,0.0093016,-0.099364,0.009225
1.2611,1.066,0.0092463,-0.099203,0.0091707
1.2626,1.0661,0.0091918,-0.099044,0.0091166
1.2641,1.0662,0.0091374,-0.098884,0.0090628
1.2656,1.0662,0.0090826,-0.098726,0.0090088
1.2671,1.0663,0.0090285,-0.098567,0.0089559
1.2686,1.0663,0.0089761,-0.09841,0.0089035
1.2701,1.0664,0.0089235,-0.098252,0.0088509
1.2716,1.0665,0.0088712,-0.098096,0.0087981
1.2731,1.0665,0.0088196,-0.097939,0.0087458
1.2746,1.0666,0.0087683,-0.097783,0.0086935
1.2761,1.0666,0.0087173,-0.097628,0.0086415
1.2776,1.0667,0.0086666,-0.097472,0.0085899
1.2791,1.0667,0.0086168,-0.097317,0.0085383
1.2806,1.0668,0.0085674,-0.097163,0.008487
1.2821,1.0669,0.008518,-0.097008,0.0084358
1.2836,1.0669,0.0084688,-0.096854,0.0083846
1.2851,1.067,0.0084207,-0.096701,0.0083338
1.2866,1.067,0.0083728,-0.096547,0.0082832
1.2881,1.0671,0.0083251,-0.096394,0.0082328
1.2896,1.0671,0.0082776,-0.096241,0.0081826
1.2911,1.0672,0.0082306,-0.096089,0.0081325
1.2926,1.0672,0.008184,-0.095937,0.0080828
1.2941,1.0673,0.0081379,-0.095785,0.0080332
1.2956,1.0673,0.0080921,-0.095633,0.0079841
1.2971,1.0674,0.0080468,-0.095481,0.0079355
1.2986,1.0674,0.0080017,-0.09533,0.0078874
1.3001,1.0675,0.0079571,-0.095179,0.0078397
1.3016,1.0675,0.0079127,-0.095028,0.0077921
1.3031,1.0676,0.0078688,-0.094878,0.007745
1.3046,1.0676,0.0078252,-0.094728,0.0076982
1.3061,1.0677,0.007782,-0.094579,0.0076516
1.3076,1.0677,0.0077392,-0.094429,0.0076053
1.3091,1.0678,0.0076966,-0.09428,0.0075592
1.3106,1.0678,0.0076543,-0.094132,0.0075133
1.3121,1.0679,0.0076121,-0.093983,0.0074675
1.3136,1.0679,0.00757,-0.093835,0.0074218
1.3151,1.068,0.0075284,-0.093688,0.0073762
1.3166,1.068,0.0074869,-0.09354,0.0073308
1.3181,1.0681,0.0074459,-0.093393,0.0072856
1.3196,1.0681,0.007405,-0.093247,0.0072405
1.3211,1.0681,0.0073642,-0.0931,0.0071955
1.3226,1.0682,0.0073237,-0.092954,0.0071507
1.3241,1.0682,0.0072836,-0.092808,0.0071063
1.3256,1.0683,0.0072437,-0.092661,0.0070624
1.3271,1.0683,0.0072043,-0.092515,0.0070188
1.3286,1.0684,0.0071648,-0.09237,0.0069751
1.3301,1.0684,0.0071256,-0.092225,0.0069319
1.3316,1.0684,0.0070867,-0.09208,0.006889
1.3331,1.0685,0.007048,-0.091935,0.0068464
1.3346,1.0685,0.0070097,-0.09179,0.0068043
1.3361,1.0686,0.0069718,-0.091646,0.0067625
1.3376,1.0686,0.0069338,-0.091502,0.006721
1.3391,1.0687,0.0068962,-0.091359,0.0066796
1.3406,1.0687,0.0068588,-0.091215,0.0066384
1.3421,1.0687,0.0068219,-0.091072,0.0065976
1.3436,1.0688,0.0067854,-0.090929,0.0065569
1.3451,1.0688,0.0067491,-0.090786,0.0065166
1.3466,1.0689,0.0067131,-0.090644,0.0064766
1.3481,1.0689,0.0066776,-0.090502,0.0064366
1.3496,1.0689,0.0066423,-0.09036,0.0063969
1.3511,1.069,0.0066072,-0.090219,0.0063577
1.3526,1.069,0.0065723,-0.090078,0.0063184
1.3541,1.069,0.0065377,-0.089937,0.0062793
1.3556,1.0691,0.0065035,-0.089797,0.0062403
1.3571,1.0691,0.0064695,-0.089657,0.0062018
1.3586,1.0692,0.0064356,-0.089517,0.0061636
1.3601,1.0692,0.006402,-0.089377,0.0061259
1.3616,1.0692,0.0063686,-0.089238,0.0060885
1.3631,1.0693,0.0063355,-0.089098,0.0060514
1.3646,1.0693,0.0063026,-0.088959,0.0060148
1.3661,1.0693,0.0062699,-0.08882,0.0059786
1.3676,1.0694,0.0062375,-0.088681,0.0059428
1.3691,1.0694,0.0062053,-0.088542,0.0059071
1.3706,1.0694,0.0061732,-0.088402,0.0058718
1.3721,1.0695,0.0061413,-0.088263,0.0058366
1.3736,1.0695,0.0061095,-0.088124,0.0058018
1.3751,1.0695,0.0060779,-0.087986,0.0057671
1.3766,1.0696,0.0060464,-0.087847,0.0057325
1.3781,1.0696,0.006015,-0.087708,0.0056981
1.3796,1.0696,0.0059838,-0.08757,0.0056643
1.3811,1.0697,0.0059528,-0.087431,0.0056309
1.3826,1.0697,0.005922,-0.087293,0.0055983
1.3841,1.0697,0.0058913,-0.087154,0.0055658
1.3856,1.0698,0.0058609,-0.087016,0.0055338
1.3871,1.0698,0.0058305,-0.086878,0.0055019
1.3886,1.0698,0.0058003,-0.08674,0.0054703
1.3901,1.0699,0.0057704,-0.086602,0.005439
1.3916,1.0699,0.0057408,-0.086465,0.005408
1.3931,1.0699,0.0057113,-0.086328,0.0053773
1.3946,1.07,0.0056819,-0.086192,0.0053468
1.3961,1.07,0.0056527,-0.086055,0.0053168
1.3976,1.07,0.0056238,-0.085919,0.0052867
1.3991,1.0701,0.0055949,-0.085783,0.0052571
1.4006,1.0701,0.0055663,-0.085647,0.0052276
1.4021,1.0701,0.0055378,-0.085512,0.0051984
1.4036,1.0702,0.0055095,-0.085377,0.0051693
1.4051,1.0702,0.0054814,-0.085242,0.0051404
1.4066,1.0702,0.0054533,-0.085107,0.0051119
1.4081,1.0703,0.0054255,-0.084972,0.0050835
1.4096,1.0703,0.0053977,-0.084837,0.0050552
1.4111,1.0703,0.0053701,-0.084702,0.0050269
1.4126,1.0703,0.0053425,-0.084568,0.0049988
1.4141,1.0704,0.0053152,-0.084434,0.0049707
1.4156,1.0704,0.0052879,-0.0843,0.0049428
1.4171,1.0704,0.0052607,-0.084166,0.0049152
1.4186,1.0705,0.0052338,-0.084032,0.0048878
1.4201,1.0705,0.0052069,-0.083898,0.0048606
1.4216,1.0705,0.0051802,-0.083765,0.0048336
1.4231,1.0705,0.0051537,-0.083631,0.0048068
1.4246,1.0706,0.0051274,-0.083498,0.0047802
1.4261,1.0706,0.0051013,-0.083365,0.0047538
1.4276,1.0706,0.0050754,-0.083232,0.0047277
1.4291,1.0707,0.0050496,-0.083099,0.0047016
1.4306,1.0707,0.005024,-0.082966,0.0046758
1.4321,1.0707,0.0049987,-0.082834,0.0046503
1.4336,1.0707,0.0049736,-0.082702,0.004625
1.4351,1.0708,0.0049486,-0.08257,0.0045999
1.4366,1.0708,0.0049239,-0.082439,0.0045752
1.4381,1.0708,0.0048994,-0.082308,0.0045506
1.4396,1.0708,0.0048751,-0.082177,0.0045262
1.4411,1.0709,0.0048509,-0.082047,0.004502
1.4426,1.0709,0.0048268,-0.081916,0.004478
1.4441,1.0709,0.0048028,-0.081786,0.004454
1.4456,1.0709,0.004779,-0.081656,0.0044302
1.4471,1.071,0.0047552,-0.081525,0.0044064
1.4486,1.071,0.0047316,-0.081395,0.0043829
1.4501,1.071,0.0047081,-0.081265,0.0043595
1.4516,1.071,0.0046848,-0.081136,0.0043364
1.4531,1.0711,0.0046616,-0.081006,0.0043134
1.4546,1.0711,0.0046385,-0.080877,0.0042905
1.4561,1.0711,0.0046155,-0.080747,0.0042677
1.4576,1.0711,0.0045927,-0.080618,0.004245
1.4591,1.0712,0.00457,-0.08049,0.0042225
1.4606,1.0712,0.0045475,-0.080361,0.0042
1.4621,1.0712,0.0045251,-0.080233,0.0041777
1.4636,1.0712,0.0045029,-0.080105,0.0041555
1.4651,1.0713,0.0044808,-0.079977,0.0041335
1.4666,1.0713,0.0044588,-0.079849,0.0041117
1.4681,1.0713,0.004437,-0.079722,0.00409
1.4696,1.0713,0.0044153,-0.079594,0.0040685
1.4711,1.0714,0.0043937,-0.079466,0.0040471
1.4726,1.0714,0.0043722,-0.079339,0.0040258
1.4741,1.0714,0.0043508,-0.079212,0.0040046
1.4756,1.0714,0.0043295,-0.079085,0.0039836
1.4771,1.0714,0.0043085,-0.078959,0.0039628
1.4786,1.0715,0.0042875,-0.078833,0.0039421
1.4801,1.0715,0.0042668,-0.078707,0.0039217
1.4816,1.0715,0.0042462,-0.078581,0.0039015
1.4831,1.0715,0.0042258,-0.078455,0.0038814
1.4846,1.0715,0.0042054,-0.07833,0.0038614
1.4861,1.0716,0.0041852,-0.078205,0.0038415
1.4876,1.0716,0.004165,-0.07808,0.0038217
1.4891,1.0716,0.0041449,-0.077955,0.0038019
1.4906,1.0716,0.0041249,-0.07783,0.0037822
1.4921,1.0716,0.004105,-0.077705,0.0037627
1.4936,1.0717,0.0040852,-0.077581,0.0037432
1.4951,1.0717,0.0040654,-0.077456,0.0037239
1.4966,1.0717,0.0040457,-0.077332,0.0037046
1.4981,1.0717,0.0040261,-0.077207,0.0036854
1.4996,1.0717,0.0040066,-0.077083,0.0036662
1.5011,1.0718,0.0039872,-0.076959,0.0036472
1.5026,1.0718,0.0039679,-0.076835,0.0036282
1.5041,1.0718,0.0039486,-0.076711,0.0036094
1.5056,1.0718,0.0039295,-0.076587,0.0035906
1.5071,1.0718,0.0039105,-0.076463,0.0035719
1.5086,1.0719,0.0038916,-0.07634,0.0035534
1.5101,1.0719,0.0038729,-0.076217,0.0035351
1.5116,1.0719,0.0038543,-0.076094,0.0035169
1.5131,1.0719,0.0038359,-0.075971,0.003499
1.5146,1.0719,0.0038176,-0.075849,0.0034812
1.5161,1.0719,0.0037995,-0.075727,0.0034636
1.5176,1.072,0.0037815,-0.075606,0.0034461
1.5191,1.072,0.0037636,-0.075485,0.0034287
1.5206,1.072,0.0037459,-0.075364,0.0034114
1.5221,1.072,0.0037281,-0.075243,0.0033942
1.5236,1.072,0.0037105,-0.075123,0.0033771
1.5251,1.072,0.0036929,-0.075002,0.00336
1.5266,1.0721,0.0036754,-0.074882,0.003343
1.5281,1.0721,0.003658,-0.074762,0.0033261
1.5296,1.0721,0.0036407,-0.074642,0.0033093
1.5311,1.0721,0.0036235,-0.074522,0.0032926
1.5326,1.0721,0.0036064,-0.074402,0.003276
1.5341,1.0721,0.0035893,-0.074282,0.0032595
1.5356,1.0722,0.0035724,-0.074163,0.0032431
1.5371,1.0722,0.0035555,-0.074043,0.0032268
1.5386,1.0722,0.0035388,-0.073924,0.0032107
1.5401,1.0722,0.0035221,-0.073805,0.0031946
1.5416,1.0722,0.0035055,-0.073686,0.0031786
1.5431,1.0722,0.003489,-0.073567,0.0031627
1.5446,1.0722,0.0034726,-0.073448,0.003147
1.5461,1.0723,0.0034564,-0.07333,0.0031314
1.5476,1.0723,0.0034402,-0.073211,0.0031158
1.5491,1.0723,0.0034241,-0.073093,0.0031004
1.5506,1.0723,0.0034081,-0.072975,0.0030849
1.5521,1.0723,0.003392,-0.072857,0.0030695
1.5536,1.0723,0.0033761,-0.07274,0.0030542
1.5551,1.0723,0.0033603,-0.072623,0.003039
1.5566,1.0723,0.0033446,-0.072506,0.0030239
1.5581,1.0724,0.0033289,-0.072389,0.0030088
1.5596,1.0724,0.0033133,-0.072272,0.0029938
1.5611,1.0724,0.0032977,-0.072156,0.0029789
1.5626,1.0724,0.0032823,-0.07204,0.002964
1.5641,1.0724,0.0032669,-0.071923,0.0029492
1.5656,1.0724,0.0032515,-0.071808,0.0029344
1.5671,1.0724,0.0032362,-0.071692,0.0029197
1.5686,1.0724,0.003221,-0.071576,0.0029051
1.5701,1.0725,0.0032059,-0.071461,0.0028905
1.5716,1.0725,0.0031909,-0.071346,0.0028761
1.5731,1.0725,0.0031759,-0.071231,0.0028617
1.5746,1.0725,0.0031611,-0.071116,0.0028475
1.5761,1.0725,0.0031464,-0.071001,0.0028335
1.5776,1.0725,0.0031319,-0.070887,0.0028195
1.5791,1.0725,0.0031173,-0.070772,0.0028056
1.5806,1.0725,0.0031029,-0.070658,0.0027918
1.5821,1.0725,0.0030885,-0.070544,0.0027781
1.5836,1.0726,0.0030742,-0.07043,0.0027644
1.5851,1.0726,0.0030601,-0.070316,0.0027509
1.5866,1.0726,0.0030459,-0.070202,0.0027374
1.5881,1.0726,0.0030319,-0.070089,0.002724
1.5896,1.0726,0.003018,-0.069975,0.0027107
1.5911,1.0726,0.0030041,-0.069862,0.0026974
1.5926,1.0726,0.0029903,-0.069748,0.0026843
1.5941,1.0726,0.0029766,-0.069635,0.0026712
1.5956,1.0726,0.0029629,-0.069523,0.0026581
1.5971,1.0726,0.0029493,-0.06941,0.0026451
1.5986,1.0727,0.0029358,-0.069297,0.0026322
1.6002,1.0727,0.0029223,-0.069185,0.0026194
1.6017,1.0727,0.0029089,-0.069073,0.0026066
1.6032,1.0727,0.0028955,-0.068961,0.0025938
1.6047,1.0727,0.0028823,-0.068849,0.0025812
1.6062,1.0727,0.002869,-0.068737,0.0025685
1.6077,1.0727,0.0028559,-0.068625,0.002556
1.6092,1.0727,0.0028427,-0.068514,0.0025434
1.6107,1.0727,0.0028297,-0.068403,0.002531
1.6122,1.0727,0.0028167,-0.068291,0.0025186
1.6137,1.0727,0.0028037,-0.068181,0.0025062
1.6152,1.0727,0.0027908,-0.06807,0.002494
1.6167,1.0727,0.002778,-0.067959,0.0024817
1.6182,1.0728,0.0027653,-0.067848,0.0024696
1.6197,1.0728,0.0027526,-0.067738,0.0024576
1.6212,1.0728,0.00274,-0.067628,0.0024456
1.6227,1.0728,0.0027275,-0.067517,0.0024337
1.6242,1.0728,0.0027151,-0.067407,0.0024219
1.6257,1.0728,0.0027027,-0.067298,0.0024101
1.6272,1.0728,0.0026904,-0.067188,0.0023985
1.6287,1.0728,0.0026781,-0.067079,0.0023869
1.6302,1.0728,0.002666,-0.066969,0.0023754
1.6317,1.0728,0.0026539,-0.066861,0.0023639
1.6332,1.0728,0.0026419,-0.066752,0.0023526
1.6347,1.0728,0.0026299,-0.066643,0.0023413
1.6362,1.0728,0.002618,-0.066535,0.00233
1.6377,1.0728,0.0026061,-0.066427,0.0023188
1.6392,1.0728,0.0025943,-0.066319,0.0023077
1.6407,1.0729,0.0025826,-0.066211,0.0022966
1.6422,1.0729,0.0025709,-0.066103,0.0022856
1.6437,1.0729,0.0025593,-0.065996,0.0022746
1.6452,1.0729,0.0025477,-0.065889,0.0022637
1.6467,1.0729,0.0025362,-0.065782,0.0022528
1.6482,1.0729,0.0025247,-0.065675,0.002242
1.6497,1.0729,0.0025133,-0.065568,0.0022313
1.6512,1.0729,0.002502,-0.065461,0.0022206
1.6527,1.0729,0.0024907,-0.065355,0.0022099
1.6542,1.0729,0.0024794,-0.065248,0.0021993
1.6557,1.0729,0.0024682,-0.065142,0.0021888
1.6572,1.0729,0.0024571,-0.065036,0.0021783
1.6587,1.0729,0.0024461,-0.064931,0.0021679
1.6602,1.0729,0.0024351,-0.064825,0.0021576
1.6617,1.0729,0.0024243,-0.06472,0.0021474
1.6632,1.0729,0.0024134,-0.064614,0.0021372
1.6647,1.0729,0.0024026,-0.064509,0.0021271
1.6662,1.0729,0.0023919,-0.064404,0.002117
1.6677,1.0729,0.0023812,-0.064299,0.0021069
1.6692,1.0729,0.0023706,-0.064195,0.0020969
1.6707,1.0729,0.00236,-0.064091,0.002087
1.6722,1.0729,0.0023495,-0.063986,0.0020772
1.6737,1.0729,0.002339,-0.063882,0.0020673
1.6752,1.0729,0.0023286,-0.063778,0.0020575
1.6767,1.073,0.0023182,-0.063675,0.0020478
1.6782,1.073,0.0023079,-0.063571,0.0020382
1.6797,1.073,0.0022977,-0.063467,0.0020286
1.6812,1.073,0.0022874,-0.063364,0.002019
1.6827,1.073,0.0022773,-0.06326,0.0020095
1.6842,1.073,0.0022672,-0.063157,0.002
1.6857,1.073,0.0022571,-0.063053,0.0019906
1.6872,1.073,0.0022471,-0.06295,0.0019812
1.6887,1.073,0.0022371,-0.062847,0.0019719
1.6902,1.073,0.0022272,-0.062744,0.0019626
1.6917,1.073,0.0022173,-0.062642,0.0019534
1.6932,1.073,0.0022075,-0.062539,0.0019443
1.6947,1.073,0.0021978,-0.062437,0.0019352
1.6962,1.073,0.002188,-0.062335,0.0019261
1.6977,1.073,0.0021783,-0.062233,0.0019171
1.6992,1.073,0.0021687,-0.062131,0.0019081
1.7007,1.073,0.0021591,-0.062029,0.0018991
1.7022,1.073,0.0021495,-0.061928,0.0018902
1.7037,1.073,0.0021401,-0.061826,0.0018814
1.7052,1.073,0.0021306,-0.061725,0.0018726
1.7067,1.073,0.0021212,-0.061624,0.0018638
1.7082,1.073,0.0021119,-0.061524,0.0018551
1.7097,1.073,0.0021026,-0.061423,0.0018465
1.7112,1.073,0.0020934,-0.061323,0.0018379
1.7127,1.073,0.0020842,-0.061223,0.0018294
1.7142,1.073,0.002075,-0.061123,0.0018209
1.7157,1.073,0.0020659,-0.061024,0.0018124
1.7172,1.073,0.0020568,-0.060924,0.001804
1.7187,1.073,0.0020478,-0.060824,0.0017956
1.7202,1.073,0.0020388,-0.060725,0.0017872
1.7217,1.073,0.0020299,-0.060626,0.001779
1.7232,1.073,0.002021,-0.060527,0.0017707
1.7247,1.073,0.0020122,-0.060428,0.0017625
1.7262,1.073,0.0020034,-0.060329,0.0017544
1.7277,1.073,0.0019946,-0.06023,0.0017463
1.7292,1.073,0.0019859,-0.060132,0.0017383
1.7307,1.073,0.0019773,-0.060033,0.0017302
1.7322,1.073,0.0019687,-0.059935,0.0017223
1.7337,1.073,0.0019601,-0.059837,0.0017143
1.7352,1.073,0.0019516,-0.059739,0.0017064
1.7367,1.073,0.0019431,-0.059641,0.0016986
1.7382,1.073,0.0019347,-0.059543,0.0016908
1.7397,1.073,0.0019263,-0.059446,0.001683
1.7412,1.073,0.0019179,-0.059348,0.0016753
1.7427,1.073,0.0019096,-0.059251,0.0016676
1.7442,1.073,0.0019013,-0.059154,0.00166
1.7457,1.073,0.0018931,-0.059057,0.0016524
1.7472,1.073,0.0018849,-0.05896,0.0016448
1.7487,1.073,0.0018767,-0.058864,0.0016373
1.7502,1.073,0.0018685,-0.058767,0.0016297
1.7517,1.073,0.0018604,-0.058671,0.0016222
1.7532,1.0729,0.0018523,-0.058575,0.0016147
1.7547,1.0729,0.0018443,-0.058479,0.0016072
1.7562,1.0729,0.0018362,-0.058383,0.0015998
1.7577,1.0729,0.0018282,-0.058287,0.0015924
1.7592,1.0729,0.0018203,-0.058192,0.001585
1.7607,1.0729,0.0018123,-0.058096,0.0015776
1.7622,1.0729,0.0018045,-0.058001,0.0015703
1.7637,1.0729,0.0017966,-0.057905,0.0015631
1.7652,1.0729,0.0017889,-0.05781,0.0015559
1.7667,1.0729,0.0017811,-0.057715,0.0015487
1.7682,1.0729,0.0017734,-0.057621,0.0015416
1.7697,1.0729,0.0017657,-0.057526,0.0015345
1.7712,1.0729,0.0017581,-0.057432,0.0015275
1.7727,1.0729,0.0017505,-0.057337,0.0015205
1.7742,1.0729,0.001743,-0.057243,0.0015136
1.7757,1.0729,0.0017355,-0.057149,0.0015067
1.7772,1.0729,0.001728,-0.057055,0.0014999
1.7787,1.0729,0.0017206,-0.056962,0.0014931
1.7802,1.0729,0.0017133,-0.056868,0.0014864
1.7817,1.0729,0.001706,-0.056775,0.0014796
1.7832,1.0729,0.0016987,-0.056682,0.001473
1.7847,1.0729,0.0016914,-0.056588,0.0014663
1.7862,1.0729,0.0016842,-0.056495,0.0014597
1.7877,1.0729,0.0016769,-0.056402,0.001453
1.7892,1.0729,0.0016697,-0.056309,0.0014465
1.7907,1.0729,0.0016626,-0.056217,0.0014399
1.7922,1.0729,0.0016555,-0.056124,0.0014333
1.7937,1.0729,0.0016484,-0.056032,0.0014268
1.7952,1.0728,0.0016413,-0.055939,0.0014203
1.7967,1.0728,0.0016342,-0.055847,0.0014138
1.7982,1.0728,0.0016272,-0.055755,0.0014073
1.7997,1.0728,0.0016202,-0.055663,0.0014009
1.8012,1.0728,0.0016132,-0.055571,0.0013945
1.8027,1.0728,0.0016063,-0.05548,0.0013881
1.8042,1.0728,0.0015995,-0.055388,0.0013818
1.8057,1.0728,0.0015926,-0.055297,0.0013756
1.8072,1.0728,0.0015859,-0.055206,0.0013693
1.8087,1.0728,0.0015791,-0.055115,0.0013632
1.8102,1.0728,0.0015724,-0.055024,0.001357
1.8117,1.0728,0.0015657,-0.054934,0.0013509
1.8132,1.0728,0.001559,-0.054843,0.0013448
1.8147,1.0728,0.0015524,-0.054753,0.0013387
1.8162,1.0728,0.0015458,-0.054663,0.0013327
1.8177,1.0728,0.0015392,-0.054572,0.0013267
1.8192,1.0728,0.0015327,-0.054482,0.0013207
1.8207,1.0728,0.0015262,-0.054392,0.0013147
1.8222,1.0728,0.0015197,-0.054303,0.0013088
1.8237,1.0727,0.0015133,-0.054213,0.0013029
1.8252,1.0727,0.0015069,-0.054124,0.0012971
1.8267,1.0727,0.0015005,-0.054034,0.0012912
1.8282,1.0727,0.0014941,-0.053945,0.0012854
1.8297,1.0727,0.0014878,-0.053856,0.0012797
1.8312,1.0727,0.0014815,-0.053767,0.0012739
1.8327,1.0727,0.0014752,-0.053679,0.0012682
1.8342,1.0727,0.0014689,-0.05359,0.0012625
1.8357,1.0727,0.0014627,-0.053502,0.0012568
1.8372,1.0727,0.0014566,-0.053414,0.0012512
1.8387,1.0727,0.0014505,-0.053326,0.0012457
1.8402,1.0727,0.0014444,-0.053238,0.0012402
1.8417,1.0727,0.0014384,-0.05315,0.0012347
1.8432,1.0727,0.0014324,-0.053062,0.0012292
1.8447,1.0727,0.0014263,-0.052975,0.0012237
1.8462,1.0726,0.0014203,-0.052887,0.0012183
1.8477,1.0726,0.0014144,-0.0528,0.0012128
1.8492,1.0726,0.0014084,-0.052713,0.0012074
1.8507,1.0726,0.0014024,-0.052626,0.001202
1.8522,1.0726,0.0013965,-0.052539,0.0011966
1.8537,1.0726,0.0013906,-0.052452,0.0011912
1.8552,1.0726,0.0013847,-0.052365,0.0011858
1.8567,1.0726,0.0013788,-0.052279,0.0011804
1.8582,1.0726,0.001373,-0.052193,0.0011751
1.8597,1.0726,0.0013671,-0.052106,0.0011698
1.8612,1.0726,0.0013614,-0.05202,0.0011645
1.8627,1.0726,0.0013556,-0.051934,0.0011592
1.8642,1.0726,0.0013498,-0.051848,0.001154
1.8657,1.0725,0.0013441,-0.051763,0.0011488
1.8672,1.0725,0.0013384,-0.051677,0.0011436
1.8687,1.0725,0.0013329,-0.051592,0.0011386
1.8702,1.0725,0.0013273,-0.051507,0.0011336
1.8717,1.0725,0.0013218,-0.051423,0.0011286
1.8732,1.0725,0.0013163,-0.051338,0.0011237
1.8747,1.0725,0.0013109,-0.051253,0.0011188
1.8762,1.0725,0.0013054,-0.051169,0.0011139
1.8777,1.0725,0.0013,-0.051084,0.001109
1.8792,1.0725,0.0012946,-0.051,0.0011041
1.8807,1.0725,0.0012892,-0.050916,0.0010992
1.8822,1.0725,0.0012838,-0.050831,0.0010944
1.8837,1.0724,0.0012785,-0.050747,0.0010896
1.8852,1.0724,0.0012732,-0.050663,0.0010848
1.8867,1.0724,0.0012679,-0.05058,0.00108
1.8882,1.0724,0.0012627,-0.050496,0.0010753
1.8897,1.0724,0.0012574,-0.050412,0.0010706
1.8912,1.0724,0.0012522,-0.050329,0.0010659
1.8927,1.0724,0.001247,-0.050246,0.0010612
1.8942,1.0724,0.0012418,-0.050162,0.0010565
1.8957,1.0724,0.0012367,-0.050079,0.0010519
1.8972,1.0724,0.0012315,-0.049996,0.0010473
1.8987,1.0724,0.0012264,-0.049913,0.0010426
1.9002,1.0723,0.0012214,-0.049831,0.0010381
1.9017,1.0723,0.0012163,-0.049748,0.0010336
1.9032,1.0723,0.0012113,-0.049666,0.0010291
1.9047,1.0723,0.0012064,-0.049584,0.0010246
1.9062,1.0723,0.0012014,-0.049502,0.0010202
1.9077,1.0723,0.0011965,-0.04942,0.0010158
1.9092,1.0723,0.0011915,-0.049338,0.0010113
1.9107,1.0723,0.0011866,-0.049257,0.0010069
1.9122,1.0723,0.0011818,-0.049175,0.0010026
1.9137,1.0722,0.0011769,-0.049094,0.00099824
1.9152,1.0722,0.0011721,-0.049012,0.0009939
1.9167,1.0722,0.0011673,-0.048931,0.00098957
1.9182,1.0722,0.0011625,-0.04885,0.00098525
1.9197,1.0722,0.0011577,-0.048769,0.00098094
1.9212,1.0722,0.0011529,-0.048688,0.00097665
1.9227,1.0722,0.0011481,-0.048608,0.00097237
1.9242,1.0722,0.0011434,-0.048527,0.00096811
1.9257,1.0722,0.0011387,-0.048446,0.00096385
1.9272,1.0722,0.001134,-0.048366,0.00095962
1.9287,1.0721,0.0011293,-0.048285,0.0009554
1.9302,1.0721,0.0011246,-0.048205,0.00095119
1.9317,1.0721,0.00112,-0.048125,0.00094699
1.9332,1.0721,0.0011154,-0.048044,0.00094284
1.9347,1.0721,0.0011108,-0.047965,0.00093876
1.9362,1.0721,0.0011063,-0.047885,0.00093471
1.9377,1.0721,0.0011018,-0.047806,0.00093068
1.9392,1.0721,0.0010973,-0.047726,0.00092669
1.9407,1.0721,0.0010929,-0.047647,0.00092272
1.9422,1.072,0.0010885,-0.047568,0.00091878
1.9437,1.072,0.0010841,-0.047489,0.00091485
1.9452,1.072,0.0010797,-0.04741,0.00091095
1.9467,1.072,0.0010753,-0.047332,0.00090706
1.9482,1.072,0.001071,-0.047253,0.00090317
1.9497,1.072,0.0010666,-0.047175,0.00089929
1.9512,1.072,0.0010623,-0.047096,0.00089542
1.9527,1.072,0.001058,-0.047018,0.00089155
1.9542,1.072,0.0010537,-0.04694,0.00088769
1.9557,1.0719,0.0010494,-0.046861,0.00088383
1.9572,1.0719,0.0010451,-0.046783,0.00087997
1.9587,1.0719,0.0010408,-0.046705,0.0008761
1.9602,1.0719,0.0010365,-0.046627,0.00087223
1.9617,1.0719,0.0010322,-0.046549,0.00086836
1.9632,1.0719,0.0010279,-0.046471,0.00086453
1.9647,1.0719,0.0010237,-0.046393,0.0008607
1.9662,1.0719,0.0010195,-0.046315,0.0008569
1.9677,1.0718,0.0010154,-0.046238,0.00085322
1.9692,1.0718,0.0010113,-0.046161,0.00084957
1.9707,1.0718,0.0010072,-0.046085,0.00084599
1.9722,1.0718,0.0010032,-0.046009,0.00084246
1.9737,1.0718,0.00099925,-0.045932,0.00083896
1.9752,1.0718,0.00099527,-0.045856,0.00083546
1.9767,1.0718,0.00099131,-0.04578,0.00083199
1.9782,1.0718,0.00098737,-0.045705,0.00082851
1.9797,1.0717,0.00098343,-0.045629,0.00082504
1.9812,1.0717,0.0009795,-0.045553,0.00082156
1.9827,1.0717,0.00097557,-0.045477,0.00081807
1.9842,1.0717,0.00097164,-0.045402,0.00081457
1.9857,1.0717,0.00096772,-0.045326,0.00081107
1.9872,1.0717,0.00096381,-0.04525,0.00080757
1.9887,1.0717,0.00095988,-0.045175,0.00080407
1.9902,1.0717,0.00095598,-0.045099,0.00080055
1.9917,1.0716,0.00095207,-0.045023,0.00079703
1.9932,1.0716,0.00094816,-0.044947,0.0007935
1.9947,1.0716,0.00094426,-0.044872,0.00078997
1.9962,1.0716,0.00094038,-0.044796,0.00078642
1.9977,1.0716,0.00093649,-0.04472,0.00078287
1.9992,1.0716,0.00093258,-0.044644,0.0007793
2.0008,1.0716,0.00092885,-0.04457,0.00077599
2.0023,1.0716,0.00092528,-0.044497,0.00077294
2.0038,1.0715,0.00092172,-0.044423,0.00076988
2.0053,1.0715,0.00091815,-0.04435,0.00076681
2.0068,1.0715,0.0009146,-0.044277,0.00076373
2.0083,1.0715,0.00091106,-0.044204,0.00076065
2.0098,1.0715,0.00090751,-0.04413,0.00075755
2.0113,1.0715,0.00090396,-0.044057,0.00075445
2.0128,1.0715,0.00090043,-0.043984,0.00075134
2.0143,1.0714,0.00089689,-0.043911,0.00074823
2.0158,1.0714,0.00089336,-0.043837,0.0007451
2.0173,1.0714,0.00088982,-0.043764,0.00074198
2.0188,1.0714,0.00088629,-0.043691,0.00073885
2.0203,1.0714,0.00088276,-0.043618,0.00073572
2.0218,1.0714,0.00087922,-0.043545,0.00073259
2.0233,1.0714,0.0008757,-0.043472,0.00072944
2.0248,1.0714,0.00087217,-0.043399,0.00072629
2.0263,1.0713,0.00086865,-0.043326,0.00072314
2.0278,1.0713,0.00086514,-0.043253,0.00071998
2.0293,1.0713,0.00086163,-0.043181,0.00071684
2.0308,1.0713,0.00085815,-0.043108,0.00071372
2.0323,1.0713,0.00085469,-0.043036,0.00071064
2.0338,1.0713,0.00085128,-0.042963,0.00070763
2.0353,1.0713,0.00084792,-0.042891,0.00070469
2.0368,1.0712,0.00084463,-0.04282,0.00070182
2.0383,1.0712,0.00084135,-0.042749,0.00069899
2.0398,1.0712,0.00083809,-0.042678,0.00069614
2.0413,1.0712,0.00083483,-0.042607,0.0006933
2.0428,1.0712,0.0008316,-0.042536,0.00069046
2.0443,1.0712,0.00082834,-0.042465,0.00068761
2.0458,1.0712,0.0008251,-0.042394,0.00068476
2.0473,1.0711,0.00082186,-0.042323,0.00068191
2.0488,1.0711,0.00081865,-0.042252,0.00067906
2.0503,1.0711,0.00081544,-0.042181,0.00067623
2.0518,1.0711,0.00081225,-0.04211,0.00067341
2.0533,1.0711,0.00080905,-0.04204,0.00067059
2.0548,1.0711,0.00080588,-0.041969,0.00066776
2.0563,1.071,0.00080269,-0.041898,0.00066494
2.0578,1.071,0.00079953,-0.041828,0.00066212
2.0593,1.071,0.00079637,-0.041757,0.00065931
2.0608,1.071,0.00079324,-0.041687,0.0006565
2.0623,1.071,0.0007901,-0.041617,0.0006537
2.0638,1.071,0.00078698,-0.041547,0.00065092
2.0653,1.071,0.00078387,-0.041477,0.00064818
2.0668,1.0709,0.0007808,-0.041407,0.00064546
2.0683,1.0709,0.00077773,-0.041337,0.00064276
2.0698,1.0709,0.0007747,-0.041268,0.00064012
2.0713,1.0709,0.00077168,-0.041199,0.0006375
2.0728,1.0709,0.00076869,-0.04113,0.0006349
2.0743,1.0709,0.00076571,-0.041061,0.00063233
2.0758,1.0709,0.00076275,-0.040993,0.00062976
2.0773,1.0708,0.00075979,-0.040924,0.00062719
2.0788,1.0708,0.00075683,-0.040856,0.00062461
2.0803,1.0708,0.00075389,-0.040787,0.00062205
2.0818,1.0708,0.00075095,-0.040719,0.00061948
2.0833,1.0708,0.00074801,-0.040651,0.00061691
2.0848,1.0708,0.00074508,-0.040582,0.00061434
2.0863,1.0707,0.00074217,-0.040514,0.00061178
2.0878,1.0707,0.00073926,-0.040446,0.00060922
2.0893,1.0707,0.00073635,-0.040378,0.00060667
2.0908,1.0707,0.00073346,-0.04031,0.00060412
2.0923,1.0707,0.00073059,-0.040242,0.00060157
2.0938,1.0707,0.00072772,-0.040174,0.00059902
2.0953,1.0707,0.00072486,-0.040106,0.00059649
2.0968,1.0706,0.00072203,-0.040038,0.00059399
2.0983,1.0706,0.00071921,-0.039971,0.00059152
2.0998,1.0706,0.00071642,-0.039904,0.00058906
2.1013,1.0706,0.00071363,-0.039836,0.00058662
2.1028,1.0706,0.00071086,-0.039769,0.00058421
2.1043,1.0706,0.00070812,-0.039703,0.00058182
2.1058,1.0705,0.00070539,-0.039636,0.00057944
2.1073,1.0705,0.00070266,-0.039569,0.00057707
2.1088,1.0705,0.00069995,-0.039503,0.00057471
2.1103,1.0705,0.00069724,-0.039437,0.00057237
2.1118,1.0705,0.00069457,-0.039371,0.00057005
2.1133,1.0705,0.00069191,-0.039305,0.00056773
2.1148,1.0704,0.00068925,-0.039238,0.00056541
2.1163,1.0704,0.0006866,-0.039173,0.0005631
2.1178,1.0704,0.00068398,-0.039107,0.0005608
2.1193,1.0704,0.00068135,-0.039041,0.0005585
2.1208,1.0704,0.00067872,-0.038975,0.0005562
2.1223,1.0704,0.00067612,-0.038909,0.0005539
2.1238,1.0703,0.00067351,-0.038844,0.00055161
2.1253,1.0703,0.0006709,-0.038778,0.00054931
2.1268,1.0703,0.00066831,-0.038712,0.00054701
2.1283,1.0703,0.00066575,-0.038647,0.00054473
2.1298,1.0703,0.00066316,-0.038582,0.00054249
2.1313,1.0703,0.00066061,-0.038517,0.00054026
2.1328,1.0702,0.00065806,-0.038452,0.00053804
2.1343,1.0702,0.00065552,-0.038387,0.00053584
2.1358,1.0702,0.00065301,-0.038323,0.00053366
2.1373,1.0702,0.0006505,-0.038258,0.00053149
2.1388,1.0702,0.000648,-0.038194,0.00052934
2.1403,1.0702,0.00064552,-0.03813,0.00052721
2.1418,1.0701,0.00064307,-0.038066,0.0005251
2.1433,1.0701,0.00064063,-0.038002,0.00052299
2.1448,1.0701,0.00063821,-0.037938,0.00052091
2.1463,1.0701,0.00063579,-0.037874,0.00051883
2.1478,1.0701,0.00063339,-0.037811,0.00051675
2.1493,1.0701,0.00063099,-0.037747,0.00051469
2.1508,1.07,0.00062864,-0.037684,0.00051266
2.1523,1.07,0.00062629,-0.037621,0.00051064
2.1538,1.07,0.00062395,-0.037557,0.00050862
2.1553,1.07,0.0006216,-0.037494,0.0005066
2.1568,1.07,0.00061927,-0.037431,0.00050458
2.1583,1.07,0.00061694,-0.037368,0.00050256
2.1598,1.0699,0.00061462,-0.037305,0.00050055
2.1613,1.0699,0.0006123,-0.037243,0.00049854
2.1628,1.0699,0.00060998,-0.03718,0.00049654
2.1643,1.0699,0.00060769,-0.037117,0.00049454
2.1658,1.0699,0.00060538,-0.037054,0.00049254
2.1673,1.0699,0.0006031,-0.036991,0.00049055
2.1688,1.0698,0.0006008,-0.036929,0.00048855
2.1703,1.0698,0.00059853,-0.036866,0.00048657
2.1718,1.0698,0.00059626,-0.036804,0.00048459
2.1733,1.0698,0.00059398,-0.036741,0.00048261
2.1748,1.0698,0.00059172,-0.036679,0.00048064
2.1763,1.0698,0.00058948,-0.036616,0.00047867
2.1778,1.0697,0.00058723,-0.036554,0.00047672
2.1793,1.0697,0.00058502,-0.036492,0.00047478
2.1808,1.0697,0.00058281,-0.03643,0.00047287
2.1823,1.0697,0.0005806,-0.036369,0.00047096
2.1838,1.0697,0.00057841,-0.036307,0.00046907
2.1853,1.0697,0.00057622,-0.036246,0.00046717
2.1868,1.0696,0.00057403,-0.036184,0.00046529
2.1883,1.0696,0.00057185,-0.036123,0.00046341
2.1898,1.0696,0.0005697,-0.036062,0.00046154
2.1913,1.0696,0.00056755,-0.036,0.00045968
2.1928,1.0696,0.0005654,-0.035939,0.00045783
2.1943,1.0695,0.00056326,-0.035879,0.00045598
2.1958,1.0695,0.00056115,-0.035818,0.00045414
2.1973,1.0695,0.00055904,-0.035757,0.00045232
2.1988,1.0695,0.00055694,-0.035696,0.0004505
2.2003,1.0695,0.00055484,-0.035636,0.0004487
2.2018,1.0695,0.00055276,-0.035576,0.00044691
2.2033,1.0694,0.00055068,-0.035515,0.00044512
2.2048,1.0694,0.00054863,-0.035455,0.00044335
2.2063,1.0694,0.00054658,-0.035395,0.00044158
2.2078,1.0694,0.00054453,-0.035335,0.00043981
2.2093,1.0694,0.00054249,-0.035275,0.00043805
2.2108,1.0694,0.00054044,-0.035215,0.00043629
2.2123,1.0693,0.00053839,-0.035156,0.00043453
2.2138,1.0693,0.00053638,-0.035096,0.00043279
2.2153,1.0693,0.00053437,-0.035037,0.00043106
2.2168,1.0693,0.00053238,-0.034977,0.00042935
2.2183,1.0693,0.00053039,-0.034918,0.00042764
2.2198,1.0692,0.0005284,-0.034859,0.00042593
2.2213,1.0692,0.00052644,-0.0348,0.00042424
2.2228,1.0692,0.00052446,-0.034741,0.00042255
2.2243,1.0692,0.0005225,-0.034682,0.00042087
2.2258,1.0692,0.00052055,-0.034623,0.00041919
2.2273,1.0692,0.0005186,-0.034564,0.00041752
2.2288,1.0691,0.00051666,-0.034506,0.00041586
2.2303,1.0691,0.00051474,-0.034447,0.00041421
2.2318,1.0691,0.00051283,-0.034389,0.00041258
2.2333,1.0691,0.00051092,-0.034331,0.00041095
2.2348,1.0691,0.00050903,-0.034272,0.00040933
2.2363,1.069,0.00050714,-0.034214,0.00040771
2.2378,1.069,0.00050525,-0.034156,0.0004061
2.2393,1.069,0.00050337,-0.034098,0.00040449
2.2408,1.069,0.0005015,-0.03404,0.00040288
2.2423,1.069,0.00049964,-0.033983,0.00040128
2.2438,1.069,0.00049779,-0.033925,0.00039968
2.2453,1.0689,0.00049593,-0.033867,0.00039808
2.2468,1.0689,0.00049408,-0.033809,0.00039649
2.2483,1.0689,0.00049222,-0.033752,0.0003949
2.2498,1.0689,0.00049038,-0.033694,0.00039332
2.2513,1.0689,0.00048857,-0.033637,0.00039175
2.2528,1.0688,0.00048674,-0.03358,0.00039018
2.2543,1.0688,0.00048492,-0.033523,0.00038862
2.2558,1.0688,0.0004831,-0.033466,0.00038706
2.2573,1.0688,0.0004813,-0.033409,0.00038551
2.2588,1.0688,0.00047951,-0.033352,0.00038397
2.2603,1.0687,0.00047773,-0.033295,0.00038243
2.2618,1.0687,0.00047596,-0.033238,0.0003809
2.2633,1.0687,0.00047419,-0.033181,0.00037938
2.2648,1.0687,0.00047244,-0.033125,0.00037787
2.2663,1.0687,0.00047069,-0.033068,0.00037637
2.2678,1.0687,0.00046894,-0.033012,0.00037487
2.2693,1.0686,0.00046721,-0.032956,0.00037339
2.2708,1.0686,0.00046548,-0.0329,0.0003719
2.2723,1.0686,0.00046374,-0.032843,0.00037042
2.2738,1.0686,0.00046202,-0.032787,0.00036895
2.2753,1.0686,0.00046031,-0.032731,0.00036748
2.2768,1.0685,0.00045861,-0.032675,0.00036602
2.2783,1.0685,0.0004569,-0.03262,0.00036457
2.2798,1.0685,0.00045523,-0.032564,0.00036314
2.2813,1.0685,0.00045356,-0.032509,0.00036173
2.2828,1.0685,0.00045188,-0.032453,0.00036032
2.2843,1.0684,0.00045023,-0.032398,0.00035892
2.2858,1.0684,0.00044858,-0.032343,0.00035753
2.2873,1.0684,0.00044692,-0.032288,0.00035614
2.2888,1.0684,0.0004453,-0.032233,0.00035476
2.2903,1.0684,0.00044366,-0.032178,0.00035338
2.2918,1.0684,0.00044204,-0.032123,0.00035201
2.2933,1.0683,0.00044043,-0.032068,0.00035064
2.2948,1.0683,0.00043883,-0.032014,0.00034928
2.2963,1.0683,0.00043723,-0.031959,0.00034792
2.2978,1.0683,0.00043564,-0.031904,0.00034657
2.2993,1.0683,0.00043405,-0.03185,0.00034522
2.3008,1.0682,0.00043246,-0.031796,0.00034388
2.3023,1.0682,0.00043089,-0.031741,0.00034254
2.3038,1.0682,0.00042933,-0.031687,0.00034121
2.3053,1.0646,0.00042631,-0.031528,0.00033874
2.3068,1.0682,0.00042621,-0.031579,0.00033856
2.3083,1.0681,0.00042466,-0.031525,0.00033723
2.3098,1.0681,0.00042312,-0.031471,0.00033591
2.3113,1.0681,0.00042157,-0.031417,0.0003346
2.3128,1.0681,0.00042004,-0.031363,0.00033329
2.3143,1.0681,0.0004185,-0.03131,0.00033198
2.3158,1.068,0.00041698,-0.031256,0.00033068
2.3173,1.068,0.00041545,-0.031203,0.00032938
2.3188,1.068,0.00041394,-0.031149,0.00032809
2.3203,1.068,0.00041243,-0.031096,0.0003268
2.3218,1.068,0.00041092,-0.031042,0.00032552
2.3233,1.068,0.00040941,-0.030989,0.00032424
2.3248,1.0679,0.00040792,-0.030936,0.00032297
2.3263,1.0679,0.00040645,-0.030883,0.0003217
2.3278,1.0679,0.00040496,-0.03083,0.00032045
2.3293,1.0679,0.00040348,-0.030777,0.0003192
2.3308,1.0679,0.00040204,-0.030725,0.00031796
2.3323,1.0678,0.00040057,-0.030672,0.00031672
2.3338,1.0678,0.00039913,-0.03062,0.00031548
2.3353,1.0678,0.00039769,-0.030567,0.00031425
2.3368,1.0678,0.00039624,-0.030515,0.00031302
2.3383,1.0678,0.0003948,-0.030462,0.0003118
2.3398,1.0677,0.00039338,-0.03041,0.00031058
2.3413,1.0677,0.00039195,-0.030358,0.00030937
2.3428,1.0677,0.00039052,-0.030305,0.00030817
2.3443,1.0677,0.00038911,-0.030253,0.00030697
2.3458,1.0677,0.00038771,-0.030201,0.00030578
2.3473,1.0676,0.0003863,-0.030149,0.00030459
2.3488,1.0676,0.00038491,-0.030097,0.00030341
2.3503,1.0676,0.00038351,-0.030045,0.00030224
2.3518,1.0676,0.00038213,-0.029994,0.00030107
2.3533,1.0676,0.00038075,-0.029942,0.0002999
2.3548,1.0675,0.00037937,-0.029891,0.00029874
2.3563,1.0675,0.00037799,-0.029839,0.00029759
2.3578,1.0675,0.00037664,-0.029788,0.00029643
2.3593,1.0675,0.00037526,-0.029736,0.00029528
2.3608,1.0675,0.00037391,-0.029685,0.00029413
2.3623,1.0674,0.00037257,-0.029634,0.00029299
2.3638,1.0674,0.00037123,-0.029583,0.00029185
2.3653,1.0674,0.00036988,-0.029532,0.00029072
2.3668,1.0674,0.00036856,-0.029482,0.00028959
2.3683,1.0674,0.00036724,-0.029431,0.00028847
2.3698,1.0673,0.00036593,-0.02938,0.00028735
2.3713,1.0673,0.00036462,-0.02933,0.00028624
2.3728,1.0673,0.00036331,-0.029279,0.00028513
2.3743,1.0673,0.00036201,-0.029229,0.00028403
2.3758,1.0673,0.00036072,-0.029179,0.00028294
2.3773,1.0672,0.00035942,-0.029129,0.00028185
2.3788,1.0672,0.00035813,-0.029079,0.00028076
2.3803,1.0672,0.00035684,-0.029029,0.00027968
2.3818,1.0672,0.00035556,-0.028979,0.0002786
2.3833,1.0672,0.00035428,-0.028929,0.00027753
2.3848,1.0671,0.00035301,-0.028879,0.00027646
2.3863,1.0671,0.00035176,-0.028829,0.0002754
2.3878,1.0671,0.00035051,-0.02878,0.00027434
2.3893,1.0671,0.00034925,-0.02873,0.00027329
2.3908,1.0671,0.00034801,-0.02868,0.00027224
2.3923,1.067,0.00034677,-0.028631,0.0002712
2.3938,1.067,0.00034554,-0.028582,0.00027016
2.3953,1.067,0.0003443,-0.028532,0.00026912
2.3968,1.067,0.00034309,-0.028483,0.00026809
2.3983,1.067,0.00034185,-0.028434,0.00026707
2.3998,1.0669,0.00034066,-0.028385,0.00026606
2.4014,1.0669,0.00033944,-0.028336,0.00026505
2.4029,1.0669,0.00033824,-0.028287,0.00026405
2.4044,1.0669,0.00033705,-0.028239,0.00026305
2.4059,1.0669,0.00033587,-0.02819,0.00026205
2.4074,1.0668,0.00033469,-0.028141,0.00026106
2.4089,1.0668,0.00033351,-0.028093,0.00026007
2.4104,1.0668,0.00033234,-0.028044,0.00025909
2.4119,1.0668,0.00033117,-0.027996,0.00025811
2.4134,1.0668,0.00033,-0.027948,0.00025713
2.4149,1.0667,0.00032883,-0.0279,0.00025616
2.4164,1.0667,0.00032769,-0.027851,0.0002552
2.4179,1.0667,0.00032653,-0.027803,0.00025423
2.4194,1.0667,0.00032538,-0.027755,0.00025327
2.4209,1.0667,0.00032422,-0.027708,0.00025232
2.4224,1.0666,0.00032309,-0.02766,0.00025137
2.4239,1.0666,0.00032195,-0.027612,0.00025042
2.4254,1.0666,0.00032081,-0.027564,0.00024947
2.4269,1.0666,0.00031968,-0.027516,0.00024852
2.4284,1.0666,0.00031855,-0.027469,0.00024757
2.4299,1.0665,0.00031742,-0.027421,0.00024663
2.4314,1.0665,0.00031628,-0.027374,0.00024569
2.4329,1.0665,0.00031518,-0.027326,0.00024476
2.4344,1.0665,0.00031406,-0.027279,0.00024382
2.4359,1.0665,0.00031295,-0.027231,0.00024289
2.4374,1.0664,0.00031184,-0.027184,0.00024197
2.4389,1.0664,0.00031074,-0.027137,0.00024105
2.4404,1.0664,0.00030965,-0.027089,0.00024013
2.4419,1.0664,0.00030855,-0.027042,0.00023922
2.4434,1.0664,0.00030749,-0.026995,0.00023831
2.4449,1.0663,0.00030641,-0.026948,0.00023741
2.4464,1.0663,0.00030534,-0.026901,0.0002365
2.4479,1.0663,0.00030429,-0.026854,0.00023561
2.4494,1.0663,0.00030322,-0.026807,0.00023471
2.4509,1.0663,0.00030216,-0.026761,0.00023382
2.4524,1.0662,0.00030111,-0.026714,0.00023294
2.4539,1.0662,0.00030006,-0.026668,0.00023206
2.4554,1.0662,0.00029902,-0.026622,0.00023119
2.4569,1.0662,0.00029796,-0.026575,0.00023032
2.4584,1.0662,0.00029696,-0.026529,0.00022946
2.4599,1.0661,0.00029592,-0.026483,0.0002286
2.4614,1.0661,0.00029489,-0.026438,0.00022775
2.4629,1.0661,0.00029388,-0.026392,0.0002269
2.4644,1.0661,0.00029285,-0.026346,0.00022606
2.4659,1.0661,0.00029184,-0.026301,0.00022522
2.4674,1.066,0.00029083,-0.026255,0.00022439
2.4689,1.066,0.00028982,-0.02621,0.00022356
2.4704,1.066,0.00028883,-0.026164,0.00022274
2.4719,1.066,0.00028783,-0.026119,0.00022192
2.4734,1.066,0.00028684,-0.026074,0.00022111
2.4749,1.0659,0.00028585,-0.026029,0.0002203
2.4764,1.0659,0.00028486,-0.025983,0.0002195
2.4779,1.0659,0.00028388,-0.025938,0.0002187
2.4794,1.0659,0.0002829,-0.025893,0.0002179
2.4809,1.0658,0.00028192,-0.025848,0.0002171
2.4824,1.0658,0.00028096,-0.025804,0.0002163
2.4839,1.0658,0.00027999,-0.025759,0.00021551
2.4854,1.0658,0.00027901,-0.025714,0.00021471
2.4869,1.0658,0.00027806,-0.025669,0.00021392
2.4884,1.0657,0.0002771,-0.025624,0.00021313
2.4899,1.0657,0.00027615,-0.02558,0.00021235
2.4914,1.0657,0.00027519,-0.025535,0.00021156
2.4929,1.0657,0.00027425,-0.025491,0.00021078
2.4944,1.0657,0.00027329,-0.025446,0.00021
2.4959,1.0621,0.00027142,-0.025317,0.00020852
2.4974,1.0656,0.0002714,-0.025357,0.00020844
2.4989,1.0656,0.00027048,-0.025313,0.00020766
2.5004,1.0656,0.00026954,-0.025269,0.00020689
2.5019,1.0656,0.00026861,-0.025225,0.00020612
2.5034,1.0655,0.0002677,-0.025181,0.00020535
2.5049,1.0655,0.00026677,-0.025137,0.00020459
2.5064,1.0655,0.00026585,-0.025093,0.00020383
2.5079,1.0655,0.00026495,-0.025049,0.00020307
2.5094,1.0655,0.00026404,-0.025005,0.00020231
2.5109,1.0654,0.00026315,-0.024962,0.00020155
2.5124,1.0654,0.00026224,-0.024918,0.00020079
2.5139,1.0654,0.00026134,-0.024875,0.00020004
2.5154,1.0654,0.00026045,-0.024831,0.00019929
2.5169,1.0654,0.00025955,-0.024788,0.00019854
2.5184,1.0653,0.00025867,-0.024744,0.00019779
2.5199,1.0653,0.00025778,-0.024701,0.00019704
2.5214,1.0653,0.0002569,-0.024658,0.0001963
2.5229,1.0653,0.00025601,-0.024615,0.00019556
2.5244,1.0653,0.00025514,-0.024572,0.00019483
2.5259,1.0652,0.00025427,-0.024529,0.0001941
2.5274,1.0652,0.00025339,-0.024486,0.00019337
2.5289,1.0652,0.00025252,-0.024443,0.00019265
2.5304,1.0652,0.00025167,-0.0244,0.00019193
2.5319,1.0652,0.0002508,-0.024357,0.00019121
2.5334,1.0651,0.00024995,-0.024315,0.00019051
2.5349,1.0651,0.0002491,-0.024272,0.0001898
2.5364,1.0651,0.00024825,-0.024229,0.0001891
2.5379,1.0651,0.0002474,-0.024187,0.0001884
2.5394,1.065,0.00024657,-0.024145,0.00018771
2.5409,1.065,0.00024572,-0.024102,0.00018701
2.5424,1.065,0.00024489,-0.02406,0.00018632
2.5439,1.065,0.00024405,-0.024018,0.00018562
2.5454,1.065,0.00024322,-0.023975,0.00018493
2.5469,1.0649,0.0002424,-0.023933,0.00018424
2.5484,1.0649,0.00024157,-0.023891,0.00018355
2.5499,1.0649,0.00024076,-0.023849,0.00018287
2.5514,1.0649,0.00023994,-0.023807,0.00018219
2.5529,1.0649,0.00023912,-0.023765,0.00018152
2.5544,1.0648,0.00023831,-0.023724,0.00018085
2.5559,1.0648,0.00023751,-0.023682,0.00018018
2.5574,1.0648,0.0002367,-0.02364,0.00017951
2.5589,1.0648,0.00023589,-0.023599,0.00017885
2.5604,1.0648,0.0002351,-0.023557,0.00017819
2.5619,1.0647,0.0002343,-0.023516,0.00017753
2.5634,1.0647,0.0002335,-0.023474,0.00017688
2.5649,1.0647,0.00023271,-0.023433,0.00017623
2.5664,1.0647,0.00023192,-0.023392,0.00017558
2.5679,1.0647,0.00023113,-0.02335,0.00017494
2.5694,1.0646,0.00023036,-0.023309,0.0001743
2.5709,1.0646,0.00022956,-0.023268,0.00017366
2.5724,1.0646,0.00022878,-0.023227,0.00017303
2.5739,1.0646,0.00022802,-0.023186,0.00017239
2.5754,1.0645,0.00022725,-0.023145,0.00017176
2.5769,1.0645,0.00022648,-0.023104,0.00017114
2.5784,1.0645,0.00022572,-0.023064,0.00017051
2.5799,1.0645,0.00022497,-0.023023,0.00016989
2.5814,1.0645,0.0002242,-0.022982,0.00016927
2.5829,1.0644,0.00022345,-0.022942,0.00016866
2.5844,1.0644,0.00022268,-0.022902,0.00016804
2.5859,1.0644,0.00022195,-0.022861,0.00016743
2.5874,1.0644,0.0002212,-0.022821,0.00016682
2.5889,1.0644,0.00022045,-0.022781,0.00016621
2.5904,1.0643,0.00021971,-0.02274,0.0001656
2.5919,1.0643,0.00021897,-0.0227,0.000165
2.5934,1.0643,0.00021823,-0.02266,0.0001644
2.5949,1.0643,0.00021751,-0.02262,0.00016381
2.5964,1.0643,0.00021678,-0.022581,0.00016321
2.5979,1.0642,0.00021604,-0.022541,0.00016263
2.5994,1.0642,0.00021533,-0.022501,0.00016204
2.6009,1.0642,0.00021461,-0.022462,0.00016146
2.6024,1.0642,0.00021389,-0.022422,0.00016087
2.6039,1.0642,0.00021317,-0.022383,0.00016029
2.6054,1.0641,0.00021245,-0.022343,0.00015971
2.6069,1.0641,0.00021173,-0.022304,0.00015913
2.6084,1.0641,0.00021102,-0.022264,0.00015855
2.6099,1.0641,0.00021031,-0.022225,0.00015797
2.6114,1.064,0.00020959,-0.022186,0.00015739
2.6129,1.064,0.00020888,-0.022146,0.00015681
2.6144,1.064,0.00020818,-0.022107,0.00015623
2.6159,1.064,0.00020748,-0.022068,0.00015565
2.6174,1.064,0.00020677,-0.022029,0.00015507
2.6189,1.0639,0.00020606,-0.021989,0.0001545
2.6204,1.0639,0.00020538,-0.02195,0.00015393
2.6219,1.0639,0.00020469,-0.021911,0.00015336
2.6234,1.0639,0.00020399,-0.021872,0.00015279
2.6249,1.0639,0.00020331,-0.021833,0.00015223
2.6264,1.0638,0.00020264,-0.021794,0.00015167
2.6279,1.0638,0.00020195,-0.021756,0.0001511
2.6294,1.0638,0.00020128,-0.021717,0.00015055
2.6309,1.0638,0.00020061,-0.021678,0.00014999
2.6324,1.0638,0.00019994,-0.02164,0.00014944
2.6339,1.0637,0.00019927,-0.021601,0.00014889
2.6354,1.0637,0.00019861,-0.021563,0.00014834
2.6369,1.0637,0.00019794,-0.021524,0.0001478
2.6384,1.0637,0.00019727,-0.021486,0.00014725
2.6399,1.0637,0.00019662,-0.021448,0.00014671
2.6414,1.0636,0.00019595,-0.02141,0.00014617
2.6429,1.0636,0.00019529,-0.021371,0.00014564
2.6444,1.0636,0.00019464,-0.021333,0.0001451
2.6459,1.0636,0.00019398,-0.021296,0.00014457
2.6474,1.0635,0.00019333,-0.021258,0.00014404
2.6489,1.0635,0.00019269,-0.02122,0.00014351
2.6504,1.0635,0.00019204,-0.021182,0.00014298
2.6519,1.0635,0.0001914,-0.021144,0.00014246
2.6534,1.0635,0.00019077,-0.021107,0.00014194
2.6549,1.0634,0.00019013,-0.021069,0.00014143
2.6564,1.0634,0.00018949,-0.021032,0.00014091
2.6579,1.0634,0.00018886,-0.020994,0.00014041
2.6594,1.0634,0.00018825,-0.020957,0.0001399
2.6609,1.0634,0.00018763,-0.02092,0.0001394
2.6624,1.0633,0.00018701,-0.020882,0.0001389
2.6639,1.0633,0.00018641,-0.020845,0.0001384
2.6654,1.0633,0.0001858,-0.020808,0.00013791
2.6669,1.0633,0.00018519,-0.020771,0.00013741
2.6684,1.0633,0.00018459,-0.020734,0.00013692
2.6699,1.0632,0.00018398,-0.020697,0.00013643
2.6714,1.0632,0.00018339,-0.02066,0.00013594
2.6729,1.0632,0.00018279,-0.020623,0.00013545
2.6744,1.0632,0.00018219,-0.020587,0.00013497
2.6759,1.0631,0.0001816,-0.02055,0.00013448
2.6774,1.0631,0.00018101,-0.020513,0.000134
2.6789,1.0631,0.00018043,-0.020477,0.00013352
2.6804,1.0631,0.00017984,-0.02044,0.00013304
2.6819,1.0631,0.00017925,-0.020404,0.00013256
2.6834,1.063,0.00017866,-0.020367,0.00013208
2.6849,1.063,0.00017809,-0.020331,0.0001316
2.6864,1.063,0.00017749,-0.020294,0.00013113
2.6879,1.063,0.00017691,-0.020258,0.00013065
2.6894,1.063,0.00017633,-0.020222,0.00013018
2.6909,1.0629,0.00017575,-0.020186,0.00012971
2.6924,1.0629,0.00017517,-0.020149,0.00012924
2.6939,1.0629,0.00017461,-0.020113,0.00012877
2.6954,1.0629,0.00017403,-0.020077,0.00012831
2.6969,1.0629,0.00017344,-0.020041,0.00012785
2.6984,1.0628,0.00017288,-0.020005,0.00012738
2.6999,1.0628,0.0001723,-0.019969,0.00012693
2.7014,1.0628,0.00017174,-0.019934,0.00012647
2.7029,1.0628,0.00017117,-0.019898,0.00012602
2.7044,1.0628,0.0001706,-0.019862,0.00012557
2.7059,1.0627,0.00017005,-0.019827,0.00012512
2.7074,1.0627,0.00016949,-0.019791,0.00012467
2.7089,1.0627,0.00016893,-0.019756,0.00012423
2.7104,1.0627,0.00016838,-0.01972,0.00012379
2.7119,1.0626,0.00016784,-0.019685,0.00012335
2.7134,1.0626,0.00016729,-0.01965,0.00012291
2.7149,1.0626,0.00016674,-0.019614,0.00012247
2.7164,1.0626,0.00016622,-0.019579,0.00012204
2.7179,1.0626,0.00016567,-0.019544,0.0001216
2.7194,1.0625,0.00016513,-0.019509,0.00012117
2.7209,1.0625,0.0001646,-0.019474,0.00012074
2.7224,1.0625,0.00016406,-0.019439,0.00012031
2.7239,1.0625,0.00016352,-0.019404,0.00011988
2.7254,1.0625,0.000163,-0.019369,0.00011946
2.7269,1.0624,0.00016247,-0.019334,0.00011903
2.7284,1.0624,0.00016195,-0.019299,0.00011861
2.7299,1.0624,0.00016144,-0.019265,0.0001182
2.7314,1.0624,0.00016092,-0.01923,0.00011779
2.7329,1.0624,0.0001604,-0.019196,0.00011739
2.7344,1.0623,0.00015988,-0.019161,0.00011698
2.7359,1.0623,0.00015938,-0.019127,0.00011658
2.7374,1.0623,0.00015888,-0.019093,0.00011617
2.7389,1.0623,0.00015837,-0.019058,0.00011577
2.7404,1.0623,0.00015786,-0.019024,0.00011537
2.7419,1.0622,0.00015737,-0.01899,0.00011496
2.7434,1.0622,0.00015688,-0.018956,0.00011456
2.7449,1.0622,0.00015635,-0.018922,0.00011416
2.7464,1.0622,0.00015586,-0.018887,0.00011376
2.7479,1.0621,0.00015535,-0.018853,0.00011336
2.7494,1.0621,0.00015486,-0.018819,0.00011296
2.7509,1.0621,0.00015437,-0.018785,0.00011257
2.7524,1.0621,0.00015386,-0.018752,0.00011217
2.7539,1.0621,0.00015337,-0.018718,0.00011177
2.7554,1.062,0.00015287,-0.018684,0.00011138
2.7569,1.062,0.00015239,-0.01865,0.00011098
2.7584,1.062,0.00015189,-0.018616,0.00011059
2.7599,1.062,0.00015141,-0.018583,0.0001102
2.7614,1.062,0.00015091,-0.018549,0.00010981
2.7629,1.0619,0.00015043,-0.018516,0.00010942
2.7644,1.0619,0.00014994,-0.018482,0.00010903
2.7659,1.0619,0.00014945,-0.018448,0.00010864
2.7674,1.0619,0.00014897,-0.018415,0.00010826
2.7689,1.0619,0.00014848,-0.018382,0.00010787
2.7704,1.0618,0.000148,-0.018348,0.00010749
2.7719,1.0618,0.00014752,-0.018315,0.00010711
2.7734,1.0618,0.00014703,-0.018282,0.00010672
2.7749,1.0618,0.00014656,-0.018248,0.00010634
2.7764,1.0617,0.00014608,-0.018215,0.00010596
2.7779,1.0617,0.00014561,-0.018182,0.00010559
2.7794,1.0617,0.00014514,-0.018149,0.00010521
2.7809,1.0617,0.00014468,-0.018116,0.00010484
2.7824,1.0617,0.00014422,-0.018083,0.00010447
2.7839,1.0616,0.00014376,-0.01805,0.0001041
2.7854,1.0616,0.00014329,-0.018017,0.00010374
2.7869,1.0616,0.00014284,-0.017985,0.00010337
2.7884,1.0616,0.00014238,-0.017952,0.00010301
2.7899,1.0616,0.00014193,-0.017919,0.00010265
2.7914,1.0615,0.00014148,-0.017887,0.00010229
2.7929,1.0615,0.00014101,-0.017854,0.00010194
2.7944,1.0615,0.00014058,-0.017822,0.00010158
2.7959,1.0615,0.00014012,-0.017789,0.00010123
2.7974,1.0615,0.00013969,-0.017757,0.00010088
2.7989,1.0614,0.00013926,-0.017724,0.00010053
2.8005,1.0614,0.00013882,-0.017692,0.00010018
2.802,1.0614,0.00013839,-0.01766,9.984e-05
2.8035,1.0614,0.00013797,-0.017628,9.9497e-05
2.805,1.0614,0.00013754,-0.017596,9.9157e-05
2.8065,1.0613,0.00013711,-0.017564,9.8819e-05
2.808,1.0613,0.0001367,-0.017532,9.8483e-05
2.8095,1.0613,0.00013628,-0.0175,9.8148e-05
2.811,1.0613,0.00013586,-0.017468,9.7814e-05
2.8125,1.0612,0.00013546,-0.017436,9.7482e-05
2.814,1.0612,0.00013503,-0.017404,9.7151e-05
2.8155,1.0612,0.00013463,-0.017372,9.6819e-05
2.817,1.0612,0.0001342,-0.017341,9.6488e-05
2.8185,1.0612,0.00013379,-0.017309,9.6157e-05
2.82,1.0611,0.00013338,-0.017277,9.5826e-05
2.8215,1.0611,0.00013297,-0.017246,9.5496e-05
2.823,1.0611,0.00013255,-0.017214,9.5166e-05
2.8245,1.0611,0.00013215,-0.017182,9.4836e-05
2.826,1.0611,0.00013176,-0.017151,9.4508e-05
2.8275,1.061,0.00013134,-0.017119,9.418e-05
2.829,1.061,0.00013093,-0.017088,9.3852e-05
2.8305,1.061,0.00013052,-0.017057,9.3525e-05
2.832,1.061,0.00013011,-0.017025,9.3198e-05
2.8335,1.061,0.00012971,-0.016994,9.2874e-05
2.835,1.0609,0.00012931,-0.016963,9.2551e-05
2.8365,1.0609,0.00012889,-0.016932,9.2229e-05
2.838,1.0609,0.00012851,-0.0169,9.191e-05
2.8395,1.0609,0.00012809,-0.016869,9.1592e-05
2.841,1.0609,0.00012769,-0.016838,9.1276e-05
2.8425,1.0608,0.0001273,-0.016807,9.0962e-05
2.844,1.0608,0.0001269,-0.016776,9.0649e-05
2.8455,1.0608,0.0001265,-0.016746,9.0338e-05
2.847,1.0608,0.0001261,-0.016715,9.0027e-05
2.8485,1.0607,0.00012571,-0.016684,8.9718e-05
2.85,1.0607,0.00012532,-0.016653,8.9409e-05
2.8515,1.0607,0.00012492,-0.016622,8.9101e-05
2.853,1.0607,0.00012454,-0.016592,8.8794e-05
2.8545,1.0607,0.00012415,-0.016561,8.8489e-05
2.856,1.0606,0.00012376,-0.01653,8.8186e-05
2.8575,1.0606,0.00012337,-0.0165,8.7883e-05
2.859,1.0606,0.00012298,-0.01647,8.7583e-05
2.8605,1.0606,0.0001226,-0.016439,8.7283e-05
2.862,1.0606,0.00012222,-0.016409,8.6986e-05
2.8635,1.0605,0.00012183,-0.016379,8.6691e-05
2.865,1.0605,0.00012146,-0.016348,8.6396e-05
2.8665,1.0605,0.00012108,-0.016318,8.6103e-05
2.868,1.0605,0.00012071,-0.016288,8.581e-05
2.8695,1.0605,0.00012035,-0.016258,8.552e-05
2.871,1.0604,0.00011997,-0.016228,8.5229e-05
2.8725,1.0604,0.0001196,-0.016198,8.494e-05
2.874,1.0604,0.00011924,-0.016168,8.4651e-05
2.8755,1.0604,0.00011888,-0.016138,8.4363e-05
2.877,1.0604,0.00011851,-0.016108,8.4077e-05
2.8785,1.0603,0.00011814,-0.016078,8.3791e-05
2.88,1.0603,0.00011778,-0.016049,8.3506e-05
2.8815,1.0603,0.00011743,-0.016019,8.3223e-05
2.883,1.0603,0.00011705,-0.015989,8.294e-05
2.8845,1.0603,0.0001167,-0.01596,8.2659e-05
2.886,1.0602,0.00011635,-0.01593,8.238e-05
2.8875,1.0602,0.00011599,-0.015901,8.2103e-05
2.889,1.0602,0.00011564,-0.015871,8.1828e-05
2.8905,1.0602,0.00011529,-0.015842,8.1555e-05
2.892,1.0601,0.00011493,-0.015813,8.1283e-05
2.8935,1.0601,0.00011458,-0.015784,8.1013e-05
2.895,1.0601,0.00011424,-0.015754,8.0742e-05
2.8965,1.0601,0.00011388,-0.015725,8.0472e-05
2.898,1.0601,0.00011355,-0.015696,8.0203e-05
2.8995,1.06,0.0001132,-0.015667,7.9935e-05
2.901,1.06,0.00011284,-0.015638,7.9666e-05
2.9025,1.06,0.0001125,-0.015609,7.9399e-05
2.904,1.06,0.00011216,-0.01558,7.9132e-05
2.9055,1.06,0.00011182,-0.015551,7.8865e-05
2.907,1.0599,0.00011147,-0.015522,7.8598e-05
2.9085,1.0599,0.00011113,-0.015493,7.8332e-05
2.91,1.0599,0.0001108,-0.015465,7.8065e-05
2.9115,1.0599,0.00011045,-0.015436,7.7798e-05
2.913,1.0599,0.00011011,-0.015407,7.7532e-05
2.9145,1.0598,0.00010977,-0.015378,7.7265e-05
2.916,1.0598,0.00010944,-0.01535,7.6999e-05
2.9175,1.0598,0.00010909,-0.015321,7.6733e-05
2.919,1.0598,0.00010876,-0.015292,7.6467e-05
2.9205,1.0598,0.00010843,-0.015264,7.6201e-05
2.922,1.0597,0.0001081,-0.015235,7.5936e-05
2.9235,1.0597,0.00010777,-0.015207,7.5671e-05
2.925,1.0597,0.00010744,-0.015178,7.5407e-05
2.9265,1.0597,0.0001071,-0.015149,7.5143e-05
2.928,1.0597,0.00010678,-0.015121,7.488e-05
2.9295,1.0596,0.00010644,-0.015092,7.4618e-05
2.931,1.0596,0.00010612,-0.015064,7.4357e-05
2.9325,1.0596,0.00010579,-0.015035,7.4096e-05
2.934,1.0596,0.00010548,-0.015007,7.3837e-05
2.9355,1.0596,0.00010514,-0.014979,7.358e-05
2.937,1.0595,0.00010483,-0.014951,7.3324e-05
2.9385,1.0595,0.00010451,-0.014923,7.3071e-05
2.94,1.0595,0.0001042,-0.014895,7.282e-05
2.9415,1.0595,0.0001039,-0.014867,7.2572e-05
2.943,1.0594,0.00010358,-0.014839,7.2324e-05
2.9445,1.0594,0.00010327,-0.014811,7.2079e-05
2.946,1.0594,0.00010296,-0.014783,7.1836e-05
2.9475,1.0594,0.00010266,-0.014755,7.1594e-05
2.949,1.0594,0.00010235,-0.014728,7.1354e-05
2.9505,1.0593,0.00010205,-0.0147,7.1115e-05
2.952,1.0593,0.00010175,-0.014673,7.0878e-05
2.9535,1.0593,0.00010145,-0.014645,7.0643e-05
2.955,1.0593,0.00010115,-0.014618,7.0409e-05
2.9565,1.0593,0.00010084,-0.01459,7.0177e-05
2.958,1.0592,0.00010055,-0.014563,6.9946e-05
2.9595,1.0592,0.00010026,-0.014536,6.9716e-05
2.961,1.0592,9.9965e-05,-0.014508,6.9488e-05
2.9625,1.0592,9.9659e-05,-0.014481,6.9261e-05
2.964,1.0592,9.9371e-05,-0.014454,6.9036e-05
2.9655,1.0591,9.9081e-05,-0.014427,6.8812e-05
2.967,1.0591,9.8786e-05,-0.014399,6.8588e-05
2.9685,1.0591,9.8508e-05,-0.014372,6.8365e-05
2.97,1.0591,9.8219e-05,-0.014345,6.8144e-05
2.9715,1.0591,9.7938e-05,-0.014318,6.7923e-05
2.973,1.059,9.7637e-05,-0.014291,6.7704e-05
2.9745,1.059,9.7349e-05,-0.014264,6.7486e-05
2.976,1.059,9.7065e-05,-0.014238,6.727e-05
2.9775,1.059,9.6794e-05,-0.014211,6.7054e-05
2.979,1.059,9.6512e-05,-0.014184,6.6839e-05
2.9805,1.0589,9.6214e-05,-0.014157,6.6625e-05
2.982,1.0589,9.5943e-05,-0.014131,6.6412e-05
2.9835,1.0589,9.5667e-05,-0.014104,6.6199e-05
2.985,1.0589,9.5389e-05,-0.014078,6.5987e-05
2.9865,1.0589,9.5096e-05,-0.014051,6.5775e-05
2.988,1.0588,9.4812e-05,-0.014025,6.5563e-05
2.9895,1.0588,9.4529e-05,-0.013998,6.535e-05
2.991,1.0588,9.4248e-05,-0.013972,6.5138e-05
2.9925,1.0588,9.3967e-05,-0.013945,6.4926e-05
2.994,1.0588,9.3681e-05,-0.013919,6.4713e-05
2.9955,1.0587,9.3396e-05,-0.013893,6.4501e-05
2.997,1.0587,9.3112e-05,-0.013867,6.4288e-05
2.9985,1.0587,9.2815e-05,-0.013841,6.4077e-05
3,1.0587,9.254e-05,-0.013814,6.3865e-05


==> figs/data/cylinder_acmhd_3_100nu_2.02_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0585,9.0647e-05,0.01381,6.2654e-05
-2.985,1.0587,9.3408e-05,0.014077,6.4866e-05
-2.97,1.0589,9.6193e-05,0.014348,6.708e-05
-2.955,1.0591,9.9063e-05,0.014621,6.9288e-05
-2.94,1.0593,0.00010208,0.0149,7.1709e-05
-2.925,1.0595,0.00010521,0.015184,7.4277e-05
-2.91,1.0597,0.00010849,0.015472,7.6926e-05
-2.895,1.0599,0.00011191,0.015765,7.9661e-05
-2.88,1.0601,0.00011545,0.016063,8.2488e-05
-2.865,1.0603,0.00011909,0.016364,8.538e-05
-2.85,1.0605,0.0001229,0.01667,8.8401e-05
-2.835,1.0607,0.00012683,0.016982,9.1627e-05
-2.82,1.0609,0.00013092,0.0173,9.4964e-05
-2.805,1.0611,0.00013506,0.017621,9.8321e-05
-2.7899,1.0613,0.00013939,0.017948,0.00010181
-2.7749,1.0615,0.00014391,0.018278,0.00010539
-2.7599,1.0618,0.00014859,0.018615,0.00010915
-2.7449,1.062,0.00015346,0.018958,0.00011319
-2.7299,1.0622,0.00015853,0.019306,0.00011738
-2.7149,1.0624,0.00016379,0.019661,0.00012173
-2.6999,1.0626,0.00016924,0.02002,0.00012614
-2.6849,1.0628,0.00017486,0.020384,0.00013066
-2.6699,1.063,0.00018075,0.020754,0.00013552
-2.6549,1.0632,0.0001868,0.021132,0.00014074
-2.6399,1.0634,0.00019314,0.021515,0.00014603
-2.6249,1.0636,0.00019975,0.021904,0.0001515
-2.6099,1.0638,0.00020654,0.0223,0.00015717
-2.5949,1.064,0.00021365,0.022702,0.00016316
-2.5799,1.0642,0.00022101,0.023112,0.0001694
-2.5649,1.0644,0.00022861,0.023527,0.00017575
-2.5499,1.0646,0.00023653,0.023948,0.0001823
-2.5349,1.0648,0.0002448,0.024377,0.00018919
-2.5199,1.065,0.00025336,0.024811,0.00019637
-2.5049,1.0652,0.00026222,0.025252,0.00020386
-2.4899,1.0654,0.00027162,0.025702,0.00021182
-2.4749,1.0656,0.00028131,0.026158,0.00021995
-2.4599,1.0658,0.00029123,0.026621,0.00022826
-2.4449,1.066,0.00030167,0.027092,0.00023714
-2.4299,1.0662,0.00031264,0.02757,0.00024643
-2.4149,1.0664,0.00032396,0.028056,0.00025596
-2.3998,1.0666,0.00033568,0.028549,0.00026582
-2.3848,1.0668,0.00034803,0.029052,0.00027647
-2.3698,1.0669,0.00036088,0.029564,0.00028757
-2.3548,1.0671,0.00037413,0.030082,0.00029892
-2.3398,1.0673,0.00038781,0.030609,0.00031059
-2.3248,1.0675,0.00040218,0.031146,0.00032311
-2.3098,1.0677,0.00041723,0.031691,0.00033621
-2.2948,1.0679,0.0004328,0.032242,0.00034958
-2.2798,1.0681,0.00044902,0.032804,0.00036355
-2.2648,1.0682,0.00046607,0.033375,0.00037828
-2.2498,1.0684,0.00048381,0.033955,0.00039367
-2.2348,1.0686,0.00050235,0.034545,0.00040981
-2.2198,1.0688,0.00052162,0.035144,0.00042659
-2.2048,1.0689,0.00054158,0.035753,0.00044397
-2.1898,1.0691,0.00056237,0.036372,0.00046219
-2.1748,1.0693,0.00058413,0.037001,0.00048135
-2.1598,1.0694,0.00060687,0.03764,0.00050136
-2.1448,1.0696,0.00063043,0.038288,0.00052199
-2.1298,1.0697,0.00065498,0.038948,0.0005435
-2.1148,1.0699,0.00068078,0.03962,0.00056643
-2.0998,1.07,0.00070774,0.040302,0.00059033
-2.0848,1.0702,0.00073606,0.040997,0.00061546
-2.0698,1.0703,0.00076543,0.0417,0.00064148
-2.0548,1.0705,0.00079638,0.042417,0.00066925
-2.0398,1.0706,0.00082829,0.043143,0.00069752
-2.0248,1.0707,0.00086211,0.043884,0.00072788
-2.0098,1.0709,0.00089713,0.044634,0.00075921
-1.9947,1.071,0.00093353,0.045395,0.00079163
-1.9797,1.0711,0.00097247,0.046173,0.00082681
-1.9647,1.0712,0.0010125,0.046959,0.00086285
-1.9497,1.0713,0.0010549,0.047762,0.00090127
-1.9347,1.0714,0.0010989,0.048573,0.0009409
-1.9197,1.0715,0.0011452,0.049401,0.00098292
-1.9047,1.0716,0.0011934,0.05024,0.0010267
-1.8897,1.0717,0.0012439,0.051094,0.0010726
-1.8747,1.0717,0.0012968,0.051962,0.0011209
-1.8597,1.0718,0.0013525,0.052843,0.0011719
-1.8447,1.0719,0.0014106,0.053739,0.0012252
-1.8297,1.0719,0.0014716,0.054651,0.0012812
-1.8147,1.072,0.001536,0.055577,0.0013406
-1.7997,1.072,0.0016028,0.056517,0.0014022
-1.7847,1.072,0.0016731,0.057471,0.001467
-1.7697,1.0721,0.0017473,0.058442,0.0015361
-1.7547,1.0721,0.0018246,0.059426,0.0016077
-1.7397,1.0721,0.0019058,0.060428,0.0016834
-1.7247,1.0721,0.0019909,0.061446,0.0017632
-1.7097,1.0721,0.00208,0.062477,0.0018462
-1.6947,1.072,0.002175,0.06353,0.0019356
-1.6797,1.072,0.0022742,0.064598,0.0020289
-1.6647,1.072,0.0023773,0.065679,0.0021256
-1.6497,1.0719,0.0024867,0.066781,0.0022292
-1.6347,1.0718,0.0026021,0.067899,0.0023392
-1.6197,1.0717,0.0027226,0.069035,0.0024539
-1.6047,1.0716,0.0028494,0.070191,0.0025747
-1.5896,1.0715,0.0029836,0.071365,0.0027031
-1.5746,1.0714,0.0031254,0.072554,0.0028393
-1.5596,1.0713,0.003274,0.073763,0.0029822
-1.5446,1.0711,0.0034307,0.074992,0.0031338
-1.5296,1.071,0.0035954,0.076238,0.0032938
-1.5146,1.0708,0.0037698,0.077505,0.0034639
-1.4996,1.0706,0.003954,0.078793,0.0036439
-1.4846,1.0703,0.0041486,0.080098,0.0038347
-1.4696,1.0701,0.0043539,0.081424,0.0040367
-1.4546,1.0699,0.0045723,0.082773,0.0042519
-1.4396,1.0696,0.0048033,0.084139,0.0044816
-1.4246,1.0693,0.0050469,0.085526,0.0047263
-1.4096,1.069,0.005306,0.086934,0.004988
-1.3946,1.0686,0.0055815,0.088365,0.0052696
-1.3796,1.0683,0.0058742,0.089816,0.0055733
-1.3646,1.0679,0.0061897,0.091282,0.0058992
-1.3496,1.0675,0.0065229,0.092767,0.0062591
-1.3346,1.0671,0.0068786,0.094281,0.0066429
-1.3196,1.0666,0.0072613,0.09582,0.007055
-1.3046,1.0661,0.0076719,0.097381,0.0074995
-1.2896,1.0656,0.0080992,0.098972,0.0079708
-1.2746,1.065,0.0085688,0.10059,0.0084818
-1.2596,1.0644,0.0090811,0.10223,0.0090365
-1.2446,1.0637,0.0096332,0.10391,0.0096278
-1.2296,1.0629,0.010256,0.10563,0.010265
-1.2146,1.0621,0.010942,0.10739,0.010943
-1.1995,1.0612,0.011705,0.10919,0.011674
-1.1845,1.0602,0.01254,0.11105,0.012436
-1.1695,1.0591,0.013479,0.11297,0.013201
-1.1545,1.0579,0.014604,0.11497,0.014002
-1.1395,1.0565,0.015842,0.11702,0.014845
-1.1245,1.0515,0.017079,0.1187,0.015719
-1.1095,1.0535,0.018585,0.12127,0.016781
-1.0945,1.0517,0.020118,0.12347,0.017901
-1.0795,1.0499,0.021689,0.12567,0.019162
-1.0645,1.048,0.023431,0.12797,0.020528
-1.0495,1.0458,0.025309,0.13034,0.022001
-1.0345,1.0435,0.027281,0.13279,0.023547
-1.0195,1.041,0.029427,0.13534,0.025153
-1.0045,1.0383,0.031767,0.13796,0.026873
-0.9895,1.0353,0.034345,0.14066,0.028721
-0.97449,1.0321,0.037118,0.14347,0.030704
-0.95949,1.0289,0.039899,0.14626,0.03289
-0.94449,1.0255,0.042812,0.14906,0.03526
-0.92948,1.0219,0.045841,0.15198,0.037746
-0.91448,1.018,0.048889,0.15498,0.040394
-0.89947,1.0138,0.052032,0.15798,0.04322
-0.88447,1.0093,0.055322,0.1611,0.046133
-0.86947,1.0044,0.058748,0.16434,0.049161
-0.85446,0.99895,0.062559,0.16767,0.05232
-0.83946,0.99304,0.066697,0.17108,0.055686
-0.82446,0.98672,0.070996,0.17464,0.059225
-0.80945,0.97991,0.075463,0.17825,0.063007
-0.79445,0.97264,0.079927,0.18183,0.067052
-0.77944,0.96487,0.084417,0.18545,0.071274
-0.76444,0.95648,0.089029,0.18902,0.075813
-0.74944,0.94756,0.093627,0.19267,0.080534
-0.73443,0.93816,0.098214,0.19624,0.085526
-0.71943,0.92828,0.10291,0.19975,0.09103
-0.70443,0.91782,0.10756,0.2032,0.097013
-0.68942,0.90681,0.1122,0.2066,0.10333
-0.67442,0.89537,0.11663,0.20989,0.10993
-0.65941,0.88317,0.12097,0.21305,0.11693
-0.64441,0.8701,0.12531,0.21603,0.12444
-0.62941,0.85614,0.1296,0.21872,0.13238
-0.6144,0.8411,0.13375,0.22128,0.14065
-0.5994,0.82498,0.13781,0.22342,0.14916
-0.5844,0.8081,0.14165,0.22541,0.15791
-0.56939,0.7905,0.14552,0.22699,0.16709
-0.55439,0.77296,0.14906,0.2282,0.17657
-0.53938,0.75546,0.15227,0.22906,0.18635
-0.52438,0.73795,0.15512,0.22953,0.19619
-0.50938,0.72017,0.1575,0.22987,0.20596
-0.49437,0.69965,0.15898,0.22885,0.21536
-0.47937,0.68362,0.16091,0.22893,0.22619
-0.46437,0.66489,0.16193,0.2279,0.23634
-0.44936,0.64591,0.16262,0.22659,0.24642
-0.43436,0.62693,0.16303,0.22469,0.25662
-0.41935,0.60805,0.16304,0.22252,0.26695
-0.40435,0.58945,0.16275,0.21988,0.27748
-0.38935,0.57083,0.16212,0.21678,0.28817
-0.37434,0.55226,0.16115,0.21343,0.29888
-0.35934,0.53419,0.15956,0.20953,0.30975
-0.34434,0.5163,0.15738,0.20508,0.32054
-0.32933,0.49889,0.15478,0.20033,0.33135
-0.31433,0.48211,0.1516,0.19543,0.34193
-0.29932,0.46566,0.14822,0.19012,0.3525
-0.28432,0.44977,0.14459,0.1843,0.36316
-0.26932,0.43475,0.14062,0.1781,0.37366
-0.25431,0.42033,0.13636,0.17143,0.38408
-0.23931,0.40681,0.13175,0.16429,0.39444
-0.22431,0.39407,0.12677,0.1567,0.40447
-0.2093,0.38188,0.12156,0.14869,0.41407
-0.1943,0.37015,0.11639,0.14041,0.42339
-0.17929,0.35927,0.11142,0.13185,0.43235
-0.16429,0.34932,0.10651,0.12294,0.44068
-0.14929,0.34017,0.10159,0.11388,0.4484
-0.13428,0.33194,0.096902,0.10469,0.45558
-0.11928,0.32428,0.092581,0.095197,0.46212
-0.10428,0.31749,0.088521,0.085391,0.4678
-0.089272,0.31147,0.084902,0.075551,0.47236
-0.074269,0.30606,0.081859,0.065459,0.47626
-0.059265,0.30177,0.079253,0.054964,0.47942
-0.044261,0.29825,0.07718,0.044231,0.48174
-0.029257,0.29559,0.075957,0.033325,0.48341
-0.014254,0.29391,0.075393,0.02222,0.48428
0.00075019,0.29291,0.075332,0.011093,0.48429
0.015754,0.29269,0.075872,2.6181e-05,0.48361
0.030758,0.29342,0.077157,-0.011036,0.48211
0.045761,0.29497,0.07901,-0.0222,0.4799
0.060765,0.2976,0.081324,-0.033279,0.47686
0.075769,0.30112,0.084228,-0.043985,0.47323
0.090773,0.30528,0.087595,-0.054505,0.46904
0.10578,0.31015,0.091383,-0.064757,0.46409
0.12078,0.3157,0.095381,-0.074702,0.45854
0.13578,0.32209,0.099865,-0.084401,0.45243
0.15079,0.32934,0.10481,-0.0939,0.446
0.16579,0.33769,0.1098,-0.10309,0.43873
0.1808,0.34684,0.11489,-0.11193,0.43093
0.1958,0.35709,0.11986,-0.12033,0.42273
0.2108,0.36827,0.12506,-0.12824,0.41407
0.22581,0.38008,0.13047,-0.13613,0.40497
0.24081,0.39266,0.13602,-0.14377,0.39551
0.25581,0.40608,0.14148,-0.15118,0.38557
0.27082,0.42054,0.14667,-0.15835,0.37525
0.28582,0.43562,0.15113,-0.16523,0.36468
0.30083,0.45154,0.1554,-0.17164,0.35395
0.31583,0.46813,0.15938,-0.17769,0.34318
0.33083,0.4852,0.16288,-0.18331,0.33208
0.34584,0.50288,0.16582,-0.18858,0.32095
0.36084,0.52103,0.16819,-0.1935,0.30975
0.37584,0.53972,0.16966,-0.19783,0.29852
0.39085,0.55851,0.17079,-0.20178,0.28741
0.40585,0.57748,0.17143,-0.20529,0.27666
0.42086,0.59663,0.17175,-0.20836,0.26582
0.43586,0.61563,0.17171,-0.21106,0.25514
0.45086,0.63489,0.17118,-0.21313,0.24481
0.46587,0.65402,0.17028,-0.21497,0.23454
0.48087,0.67313,0.16914,-0.21626,0.22439
0.49587,0.69218,0.16757,-0.21701,0.21433
0.51088,0.71099,0.16549,-0.21738,0.20451
0.52588,0.72964,0.16337,-0.21744,0.19464
0.54089,0.74812,0.1608,-0.2174,0.18479
0.55589,0.76612,0.15799,-0.21689,0.17524
0.57089,0.78362,0.15498,-0.21605,0.16603
0.5859,0.80059,0.15143,-0.21495,0.15704
0.6009,0.81691,0.14758,-0.21344,0.14842
0.6159,0.83285,0.14342,-0.21159,0.14014
0.63091,0.84827,0.13902,-0.20938,0.13233
0.64591,0.86305,0.13442,-0.20684,0.12499
0.66092,0.87738,0.12953,-0.204,0.11809
0.67592,0.89094,0.12456,-0.20099,0.11149
0.69092,0.90374,0.11955,-0.19782,0.10525
0.70593,0.91587,0.11435,-0.19446,0.099466
0.72093,0.92739,0.10898,-0.19106,0.093897
0.73593,0.93842,0.1036,-0.18759,0.088615
0.75094,0.94871,0.098254,-0.18404,0.083595
0.76594,0.95844,0.092822,-0.18044,0.078752
0.78095,0.96743,0.087564,-0.17693,0.074231
0.79595,0.97565,0.082556,-0.17344,0.069899
0.81095,0.98327,0.077706,-0.17,0.065718
0.82596,0.99042,0.073023,-0.16662,0.061771
0.84096,0.99722,0.068331,-0.16325,0.058017
0.85596,1.0034,0.063845,-0.15994,0.054579
0.87097,1.009,0.059584,-0.1567,0.051349
0.88597,1.0142,0.055472,-0.15354,0.048191
0.90098,1.0189,0.051718,-0.15058,0.045129
0.91598,1.0232,0.048262,-0.14772,0.042219
0.93098,1.0272,0.044966,-0.1449,0.039461
0.94599,1.0309,0.041776,-0.14222,0.036759
0.96099,1.0342,0.038854,-0.13965,0.034225
0.97599,1.0371,0.036206,-0.13717,0.03191
0.991,1.0398,0.033788,-0.13476,0.029733
1.006,1.0422,0.031493,-0.13241,0.027691
1.021,1.0446,0.02926,-0.13014,0.025838
1.036,1.0468,0.027193,-0.12788,0.024147
1.051,1.0489,0.025317,-0.12565,0.022583
1.066,1.0509,0.023473,-0.12342,0.021193
1.081,1.0528,0.021755,-0.12127,0.019849
1.096,1.0545,0.02016,-0.11917,0.018607
1.111,1.0561,0.018668,-0.11712,0.017422
1.126,1.0576,0.017254,-0.11511,0.01631
1.141,1.0589,0.016019,-0.11317,0.015259
1.156,1.0601,0.014885,-0.11128,0.014268
1.171,1.0611,0.01388,-0.10944,0.01334
1.186,1.0621,0.012942,-0.10766,0.012485
1.2011,1.063,0.012047,-0.10591,0.01169
1.2161,1.0639,0.011237,-0.10418,0.01099
1.2311,1.0647,0.010497,-0.10248,0.010344
1.2461,1.0654,0.0098339,-0.10082,0.0097373
1.2611,1.066,0.0092463,-0.099203,0.0091707
1.2761,1.0666,0.0087173,-0.097628,0.0086415
1.2911,1.0672,0.0082306,-0.096089,0.0081325
1.3061,1.0677,0.007782,-0.094579,0.0076516
1.3211,1.0681,0.0073642,-0.0931,0.0071955
1.3361,1.0686,0.0069718,-0.091646,0.0067625
1.3511,1.069,0.0066072,-0.090219,0.0063577
1.3661,1.0693,0.0062699,-0.08882,0.0059786
1.3811,1.0697,0.0059528,-0.087431,0.0056309
1.3961,1.07,0.0056527,-0.086055,0.0053168
1.4111,1.0703,0.0053701,-0.084702,0.0050269
1.4261,1.0706,0.0051013,-0.083365,0.0047538
1.4411,1.0709,0.0048509,-0.082047,0.004502
1.4561,1.0711,0.0046155,-0.080747,0.0042677
1.4711,1.0714,0.0043937,-0.079466,0.0040471
1.4861,1.0716,0.0041852,-0.078205,0.0038415
1.5011,1.0718,0.0039872,-0.076959,0.0036472
1.5161,1.0719,0.0037995,-0.075727,0.0034636
1.5311,1.0721,0.0036235,-0.074522,0.0032926
1.5461,1.0723,0.0034564,-0.07333,0.0031314
1.5611,1.0724,0.0032977,-0.072156,0.0029789
1.5761,1.0725,0.0031464,-0.071001,0.0028335
1.5911,1.0726,0.0030041,-0.069862,0.0026974
1.6062,1.0727,0.002869,-0.068737,0.0025685
1.6212,1.0728,0.00274,-0.067628,0.0024456
1.6362,1.0728,0.002618,-0.066535,0.00233
1.6512,1.0729,0.002502,-0.065461,0.0022206
1.6662,1.0729,0.0023919,-0.064404,0.002117
1.6812,1.073,0.0022874,-0.063364,0.002019
1.6962,1.073,0.002188,-0.062335,0.0019261
1.7112,1.073,0.0020934,-0.061323,0.0018379
1.7262,1.073,0.0020034,-0.060329,0.0017544
1.7412,1.073,0.0019179,-0.059348,0.0016753
1.7562,1.0729,0.0018362,-0.058383,0.0015998
1.7712,1.0729,0.0017581,-0.057432,0.0015275
1.7862,1.0729,0.0016842,-0.056495,0.0014597
1.8012,1.0728,0.0016132,-0.055571,0.0013945
1.8162,1.0728,0.0015458,-0.054663,0.0013327
1.8312,1.0727,0.0014815,-0.053767,0.0012739
1.8462,1.0726,0.0014203,-0.052887,0.0012183
1.8612,1.0726,0.0013614,-0.05202,0.0011645
1.8762,1.0725,0.0013054,-0.051169,0.0011139
1.8912,1.0724,0.0012522,-0.050329,0.0010659
1.9062,1.0723,0.0012014,-0.049502,0.0010202
1.9212,1.0722,0.0011529,-0.048688,0.00097665
1.9362,1.0721,0.0011063,-0.047885,0.00093471
1.9512,1.072,0.0010623,-0.047096,0.00089542
1.9662,1.0719,0.0010195,-0.046315,0.0008569
1.9812,1.0717,0.0009795,-0.045553,0.00082156
1.9962,1.0716,0.00094038,-0.044796,0.00078642
2.0113,1.0715,0.00090396,-0.044057,0.00075445
2.0263,1.0713,0.00086865,-0.043326,0.00072314
2.0413,1.0712,0.00083483,-0.042607,0.0006933
2.0563,1.071,0.00080269,-0.041898,0.00066494
2.0713,1.0709,0.00077168,-0.041199,0.0006375
2.0863,1.0707,0.00074217,-0.040514,0.00061178
2.1013,1.0706,0.00071363,-0.039836,0.00058662
2.1163,1.0704,0.0006866,-0.039173,0.0005631
2.1313,1.0703,0.00066061,-0.038517,0.00054026
2.1463,1.0701,0.00063579,-0.037874,0.00051883
2.1613,1.0699,0.0006123,-0.037243,0.00049854
2.1763,1.0698,0.00058948,-0.036616,0.00047867
2.1913,1.0696,0.00056755,-0.036,0.00045968
2.2063,1.0694,0.00054658,-0.035395,0.00044158
2.2213,1.0692,0.00052644,-0.0348,0.00042424
2.2363,1.069,0.00050714,-0.034214,0.00040771
2.2513,1.0689,0.00048857,-0.033637,0.00039175
2.2663,1.0687,0.00047069,-0.033068,0.00037637
2.2813,1.0685,0.00045356,-0.032509,0.00036173
2.2963,1.0683,0.00043723,-0.031959,0.00034792
2.3113,1.0681,0.00042157,-0.031417,0.0003346
2.3263,1.0679,0.00040645,-0.030883,0.0003217
2.3413,1.0677,0.00039195,-0.030358,0.00030937
2.3563,1.0675,0.00037799,-0.029839,0.00029759
2.3713,1.0673,0.00036462,-0.02933,0.00028624
2.3863,1.0671,0.00035176,-0.028829,0.0002754
2.4014,1.0669,0.00033944,-0.028336,0.00026505
2.4164,1.0667,0.00032769,-0.027851,0.0002552
2.4314,1.0665,0.00031628,-0.027374,0.00024569
2.4464,1.0663,0.00030534,-0.026901,0.0002365
2.4614,1.0661,0.00029489,-0.026438,0.00022775
2.4764,1.0659,0.00028486,-0.025983,0.0002195
2.4914,1.0657,0.00027519,-0.025535,0.00021156
2.5064,1.0655,0.00026585,-0.025093,0.00020383
2.5214,1.0653,0.0002569,-0.024658,0.0001963
2.5364,1.0651,0.00024825,-0.024229,0.0001891
2.5514,1.0649,0.00023994,-0.023807,0.00018219
2.5664,1.0647,0.00023192,-0.023392,0.00017558
2.5814,1.0645,0.0002242,-0.022982,0.00016927
2.5964,1.0643,0.00021678,-0.022581,0.00016321
2.6114,1.064,0.00020959,-0.022186,0.00015739
2.6264,1.0638,0.00020264,-0.021794,0.00015167
2.6414,1.0636,0.00019595,-0.02141,0.00014617
2.6564,1.0634,0.00018949,-0.021032,0.00014091
2.6714,1.0632,0.00018339,-0.02066,0.00013594
2.6864,1.063,0.00017749,-0.020294,0.00013113
2.7014,1.0628,0.00017174,-0.019934,0.00012647
2.7164,1.0626,0.00016622,-0.019579,0.00012204
2.7314,1.0624,0.00016092,-0.01923,0.00011779
2.7464,1.0622,0.00015586,-0.018887,0.00011376
2.7614,1.062,0.00015091,-0.018549,0.00010981
2.7764,1.0617,0.00014608,-0.018215,0.00010596
2.7914,1.0615,0.00014148,-0.017887,0.00010229
2.8065,1.0613,0.00013711,-0.017564,9.8819e-05
2.8215,1.0611,0.00013297,-0.017246,9.5496e-05
2.8365,1.0609,0.00012889,-0.016932,9.2229e-05
2.8515,1.0607,0.00012492,-0.016622,8.9101e-05
2.8665,1.0605,0.00012108,-0.016318,8.6103e-05
2.8815,1.0603,0.00011743,-0.016019,8.3223e-05
2.8965,1.0601,0.00011388,-0.015725,8.0472e-05
2.9115,1.0599,0.00011045,-0.015436,7.7798e-05
2.9265,1.0597,0.0001071,-0.015149,7.5143e-05
2.9415,1.0595,0.0001039,-0.014867,7.2572e-05
2.9565,1.0593,0.00010084,-0.01459,7.0177e-05
2.9715,1.0591,9.7938e-05,-0.014318,6.7923e-05
2.9865,1.0589,9.5096e-05,-0.014051,6.5775e-05


==> figs/data/cylinder_acmhd_3_100nu_centre_mean.csv <==
x,U,UpUp
0.5,-5.2389e-06,3.6829e-06
0.50229,-0.00016329,2.7313e-05
0.50459,-0.00032206,5.0751e-05
0.50688,-0.00062265,0.00016182
0.50917,-0.001069,0.00036266
0.51146,-0.0015153,0.00056239
0.51376,-0.0021676,0.0010075
0.51605,-0.0028228,0.0014543
0.51834,-0.00354,0.0019883
0.52063,-0.0043258,0.0026173
0.52293,-0.0051112,0.0032436
0.52522,-0.0059868,0.0039943
0.52751,-0.0068652,0.0047457
0.5298,-0.0077661,0.0055195
0.5321,-0.0087004,0.0063269
0.53439,-0.0096347,0.007131
0.53668,-0.010593,0.0079568
0.53897,-0.011557,0.0087838
0.54127,-0.012523,0.0096093
0.54356,-0.013493,0.010436
0.54585,-0.014465,0.01126
0.54815,-0.015429,0.01207
0.55044,-0.016389,0.012874
0.55273,-0.017349,0.013672
0.55502,-0.018291,0.014444
0.55732,-0.019232,0.015213
0.55961,-0.020162,0.015963
0.5619,-0.021079,0.016692
0.56419,-0.021996,0.017418
0.56649,-0.022886,0.018108
0.56878,-0.023772,0.01879
0.57107,-0.024648,0.01946
0.57336,-0.025494,0.020098
0.57566,-0.02634,0.020732
0.57795,-0.027164,0.021344
0.58024,-0.027972,0.021938
0.58253,-0.028779,0.022529
0.58483,-0.029558,0.023084
0.58712,-0.030333,0.023633
0.58941,-0.031103,0.024174
0.5917,-0.031853,0.024689
0.594,-0.032604,0.025201
0.59629,-0.033343,0.025699
0.59858,-0.034072,0.026181
0.60088,-0.034801,0.026662
0.60317,-0.035518,0.02712
0.60546,-0.036233,0.027569
0.60775,-0.036946,0.028016
0.61005,-0.037647,0.028446
0.61234,-0.038348,0.028873
0.61463,-0.039045,0.029297
0.61692,-0.039732,0.029714
0.61922,-0.040419,0.03013
0.62151,-0.041098,0.030536
0.6238,-0.041769,0.030934
0.62609,-0.042441,0.03133
0.62839,-0.043103,0.031717
0.63068,-0.043761,0.0321
0.63297,-0.044419,0.032482
0.63526,-0.045065,0.032857
0.63756,-0.045711,0.03323
0.63985,-0.046355,0.0336
0.64214,-0.046993,0.033963
0.64444,-0.047631,0.034325
0.64673,-0.048268,0.03468
0.64902,-0.048903,0.035026
0.65131,-0.049539,0.035371
0.65361,-0.050178,0.035714
0.6559,-0.05082,0.036056
0.65819,-0.051462,0.036397
0.66048,-0.052111,0.036733
0.66278,-0.052763,0.037067
0.66507,-0.053415,0.037399
0.66736,-0.054074,0.037732
0.66965,-0.054734,0.038063
0.67195,-0.055394,0.038393
0.67424,-0.056058,0.038723
0.67653,-0.056722,0.039052
0.67882,-0.057387,0.039379
0.68112,-0.058054,0.039712
0.68341,-0.058722,0.040043
0.6857,-0.059389,0.040374
0.68799,-0.060057,0.040712
0.69029,-0.060726,0.04105
0.69258,-0.061393,0.041388
0.69487,-0.062057,0.041731
0.69717,-0.062721,0.042073
0.69946,-0.063381,0.042418
0.70175,-0.064033,0.042771
0.70404,-0.064684,0.043123
0.70634,-0.065332,0.043477
0.70863,-0.065971,0.043837
0.71092,-0.066609,0.044196
0.71321,-0.067246,0.044555
0.71551,-0.067876,0.044915
0.7178,-0.068506,0.045275
0.72009,-0.069137,0.045633
0.72238,-0.069765,0.045991
0.72468,-0.070393,0.046347
0.72697,-0.071023,0.046702
0.72926,-0.071652,0.047057
0.73155,-0.072282,0.047411
0.73385,-0.072916,0.047765
0.73614,-0.073557,0.048121
0.73843,-0.074198,0.048475
0.74073,-0.07471,0.048721
0.74302,-0.075497,0.049196
0.74531,-0.076151,0.04956
0.7476,-0.076672,0.049813
0.7499,-0.077466,0.050299
0.75219,-0.078127,0.050671
0.75448,-0.078786,0.051042
0.75677,-0.079442,0.051413
0.75907,-0.080097,0.051782
0.76136,-0.080752,0.05215
0.76365,-0.0814,0.052526
0.76594,-0.082048,0.052899
0.76824,-0.082696,0.053271
0.77053,-0.083343,0.053643
0.77282,-0.08399,0.054014
0.77511,-0.084638,0.054382
0.77741,-0.085288,0.054754
0.7797,-0.08594,0.055124
0.78199,-0.086592,0.055493
0.78429,-0.087247,0.055871
0.78658,-0.087904,0.056253
0.78887,-0.088561,0.056632
0.79116,-0.089221,0.057009
0.79346,-0.089886,0.057381
0.79575,-0.090551,0.057752
0.79804,-0.09122,0.058123
0.80033,-0.0919,0.058495
0.80263,-0.09258,0.058866
0.80492,-0.093262,0.059235
0.80721,-0.093962,0.059595
0.8095,-0.094662,0.059953
0.8118,-0.095362,0.06031
0.81409,-0.096087,0.060693
0.81638,-0.096815,0.061076
0.81867,-0.097542,0.061458
0.82097,-0.098293,0.061851
0.82326,-0.099056,0.06225
0.82555,-0.099818,0.062646
0.82784,-0.1006,0.063043
0.83014,-0.10141,0.06344
0.83243,-0.10222,0.063836
0.83472,-0.10304,0.064233
0.83702,-0.10389,0.064648
0.83931,-0.10475,0.065061
0.8416,-0.1056,0.065471
0.84389,-0.1065,0.065879
0.84619,-0.10739,0.066285
0.84848,-0.10829,0.066688
0.85077,-0.10921,0.067097
0.85306,-0.11015,0.06751
0.85536,-0.11108,0.06792
0.85765,-0.11203,0.06833
0.85994,-0.113,0.068746
0.86223,-0.11398,0.069158
0.86453,-0.11495,0.069568
0.86682,-0.11597,0.069961
0.86911,-0.11698,0.07035
0.8714,-0.118,0.070736
0.8737,-0.11904,0.071131
0.87599,-0.12011,0.071532
0.87828,-0.12117,0.07193
0.88058,-0.12225,0.072322
0.88287,-0.12336,0.072705
0.88516,-0.12447,0.073083
0.88745,-0.12558,0.073459
0.88975,-0.12672,0.073845
0.89204,-0.12787,0.074233
0.89433,-0.12902,0.074617
0.89662,-0.13017,0.074978
0.89892,-0.13134,0.075308
0.90121,-0.13251,0.075633
0.9035,-0.13369,0.075955
0.90579,-0.13488,0.076339
0.90809,-0.13608,0.076719
0.91038,-0.13728,0.077096
0.91267,-0.13849,0.077478
0.91496,-0.1397,0.077866
0.91726,-0.14092,0.078249
0.91955,-0.14214,0.078628
0.92184,-0.14337,0.079019
0.92414,-0.1446,0.079406
0.92643,-0.14583,0.079788
0.92872,-0.14707,0.080182
0.93101,-0.14831,0.080585
0.93331,-0.14955,0.080984
0.9356,-0.15079,0.081377
0.93789,-0.15203,0.081756
0.94018,-0.15328,0.08213
0.94248,-0.15453,0.0825
0.94477,-0.15579,0.08288
0.94706,-0.15705,0.083268
0.94935,-0.15832,0.083652
0.95165,-0.15959,0.084031
0.95394,-0.16087,0.084424
0.95623,-0.16216,0.084812
0.95852,-0.16345,0.085195
0.96082,-0.16474,0.085585
0.96311,-0.16605,0.085983
0.9654,-0.16735,0.086377
0.96769,-0.16866,0.086765
0.96999,-0.16997,0.087154
0.97228,-0.17129,0.087538
0.97457,-0.17261,0.087918
0.97687,-0.17392,0.088296
0.97916,-0.17522,0.088681
0.98145,-0.17653,0.089061
0.98374,-0.17783,0.089436
0.98604,-0.17916,0.089806
0.98833,-0.18049,0.090171
0.99062,-0.18182,0.090531
0.99291,-0.18316,0.090888
0.99521,-0.18452,0.091258
0.9975,-0.18588,0.091625
0.99979,-0.18724,0.091989
1.0021,-0.18859,0.092346
1.0044,-0.18992,0.092597
1.0067,-0.19124,0.092846
1.009,-0.19256,0.093096
1.0113,-0.19388,0.093341
1.0135,-0.19519,0.093588
1.0158,-0.1965,0.093832
1.0181,-0.19784,0.094078
1.0204,-0.19919,0.094276
1.0227,-0.20059,0.094448
1.025,-0.20199,0.094614
1.0273,-0.20339,0.094767
1.0296,-0.20476,0.094923
1.0319,-0.20612,0.095072
1.0342,-0.2075,0.095235
1.0365,-0.20884,0.09544
1.0388,-0.21016,0.095639
1.0411,-0.21153,0.095825
1.0434,-0.21292,0.096029
1.0456,-0.2143,0.096253
1.0479,-0.21567,0.09651
1.0502,-0.21704,0.096773
1.0525,-0.21839,0.097044
1.0548,-0.21972,0.097319
1.0571,-0.22105,0.097616
1.0594,-0.22239,0.097911
1.0617,-0.22373,0.098208
1.064,-0.22504,0.098509
1.0663,-0.22634,0.098807
1.0686,-0.22764,0.099111
1.0709,-0.22893,0.099409
1.0732,-0.23022,0.099704
1.0754,-0.2315,0.10001
1.0777,-0.23277,0.10032
1.08,-0.23406,0.10062
1.0823,-0.23536,0.10093
1.0846,-0.23667,0.10123
1.0869,-0.23796,0.10154
1.0892,-0.23925,0.10184
1.0915,-0.24052,0.10214
1.0938,-0.2418,0.10244
1.0961,-0.24304,0.10272
1.0984,-0.24424,0.10303
1.1007,-0.24543,0.10335
1.103,-0.24661,0.10366
1.1053,-0.2478,0.10397
1.1075,-0.24898,0.10429
1.1098,-0.25017,0.10461
1.1121,-0.25133,0.10491
1.1144,-0.2525,0.10521
1.1167,-0.25365,0.1055
1.119,-0.2548,0.10579
1.1213,-0.25593,0.10605
1.1236,-0.25706,0.10634
1.1259,-0.25819,0.10663
1.1282,-0.25931,0.10688
1.1305,-0.26038,0.10705
1.1328,-0.26141,0.10719
1.1351,-0.26244,0.10732
1.1373,-0.26346,0.10744
1.1396,-0.26448,0.10756
1.1419,-0.2655,0.10766
1.1442,-0.2665,0.10775
1.1465,-0.26748,0.10784
1.1488,-0.26845,0.10791
1.1511,-0.26941,0.10797
1.1534,-0.27034,0.10802
1.1557,-0.27124,0.10807
1.158,-0.27213,0.10813
1.1603,-0.27304,0.1082
1.1626,-0.27394,0.10825
1.1649,-0.27488,0.10828
1.1672,-0.27581,0.10831
1.1694,-0.27672,0.10832
1.1717,-0.2776,0.10835
1.174,-0.27844,0.10838
1.1763,-0.27925,0.1084
1.1786,-0.28003,0.10841
1.1809,-0.28077,0.10842
1.1832,-0.28148,0.10844
1.1855,-0.28217,0.10844
1.1878,-0.28284,0.10844
1.1901,-0.28351,0.10844
1.1924,-0.28415,0.10844
1.1947,-0.28479,0.10845
1.197,-0.28544,0.10846
1.1992,-0.28609,0.10846
1.2015,-0.28673,0.10847
1.2038,-0.28735,0.10847
1.2061,-0.28798,0.10846
1.2084,-0.28861,0.10844
1.2107,-0.28921,0.10843
1.213,-0.28977,0.10841
1.2153,-0.2903,0.1084
1.2176,-0.2908,0.10837
1.2199,-0.29128,0.10833
1.2222,-0.29174,0.10828
1.2245,-0.29218,0.10825
1.2268,-0.29259,0.10822
1.2291,-0.29295,0.10819
1.2313,-0.29266,0.10793
1.2336,-0.29297,0.1079
1.2359,-0.29328,0.10786
1.2382,-0.29358,0.10783
1.2405,-0.29387,0.10778
1.2428,-0.29414,0.10776
1.2451,-0.29439,0.10772
1.2474,-0.29527,0.10789
1.2497,-0.2955,0.10785
1.252,-0.2957,0.10783
1.2543,-0.29588,0.10781
1.2566,-0.29601,0.10781
1.2589,-0.29611,0.10781
1.2612,-0.29554,0.1076
1.2634,-0.2956,0.10761
1.2657,-0.29564,0.10762
1.268,-0.29632,0.10785
1.2703,-0.29631,0.10786
1.2726,-0.29628,0.10785
1.2749,-0.29623,0.10785
1.2772,-0.29616,0.10784
1.2795,-0.29604,0.10786
1.2818,-0.29588,0.10788
1.2841,-0.29569,0.1079
1.2864,-0.29547,0.10792
1.2887,-0.29521,0.10795
1.291,-0.29492,0.10797
1.2932,-0.29461,0.10799
1.2955,-0.29428,0.108
1.2978,-0.29392,0.108
1.3001,-0.29353,0.10799
1.3024,-0.2931,0.10797
1.3047,-0.29264,0.10793
1.307,-0.29217,0.10788
1.3093,-0.29169,0.10781
1.3116,-0.2912,0.10773
1.3139,-0.2907,0.10765
1.3162,-0.28954,0.10736
1.3185,-0.28899,0.10726
1.3208,-0.28843,0.10718
1.3231,-0.28785,0.10709
1.3253,-0.28789,0.10722
1.3276,-0.28728,0.10711
1.3299,-0.28664,0.10707
1.3322,-0.28595,0.10695
1.3345,-0.28524,0.10683
1.3368,-0.2845,0.1067
1.3391,-0.28374,0.10656
1.3414,-0.28295,0.10642
1.3437,-0.28213,0.10626
1.346,-0.28127,0.10613
1.3483,-0.28037,0.10601
1.3506,-0.27945,0.10589
1.3529,-0.2785,0.10575
1.3551,-0.27755,0.10561
1.3574,-0.27657,0.10549
1.3597,-0.27558,0.10537
1.362,-0.27458,0.10524
1.3643,-0.27353,0.10511
1.3666,-0.27246,0.10498
1.3689,-0.27137,0.10485
1.3712,-0.27027,0.10473
1.3735,-0.26916,0.10461
1.3758,-0.26802,0.10449
1.3781,-0.26686,0.10438
1.3804,-0.26569,0.10426
1.3827,-0.26451,0.10414
1.385,-0.26331,0.10401
1.3872,-0.26208,0.10389
1.3895,-0.26082,0.10378
1.3918,-0.2595,0.10369
1.3941,-0.25814,0.10364
1.3964,-0.25676,0.1036
1.3987,-0.25538,0.10354
1.401,-0.25399,0.10348
1.4033,-0.25259,0.10341
1.4056,-0.25118,0.10334
1.4079,-0.24977,0.10326
1.4102,-0.24835,0.10315
1.4125,-0.24693,0.10306
1.4148,-0.24548,0.10297
1.417,-0.24401,0.1029
1.4193,-0.24252,0.10283
1.4216,-0.24102,0.10276
1.4239,-0.23951,0.10269
1.4262,-0.23797,0.10263
1.4285,-0.23642,0.10256
1.4308,-0.23483,0.10253
1.4331,-0.23322,0.10253
1.4354,-0.23159,0.10253
1.4377,-0.22994,0.10253
1.44,-0.22827,0.10254
1.4423,-0.2266,0.10254
1.4446,-0.22492,0.10253
1.4469,-0.22323,0.10253
1.4491,-0.22155,0.10252
1.4514,-0.21986,0.1025
1.4537,-0.21816,0.10248
1.456,-0.21644,0.10245
1.4583,-0.21472,0.10241
1.4606,-0.21299,0.10237
1.4629,-0.21123,0.10232
1.4652,-0.20946,0.10226
1.4675,-0.20767,0.1022
1.4698,-0.20586,0.10213
1.4721,-0.20404,0.10205
1.4744,-0.2022,0.10198
1.4767,-0.20034,0.10192
1.4789,-0.19846,0.10186
1.4812,-0.19655,0.1018
1.4835,-0.19463,0.10175
1.4858,-0.19269,0.1017
1.4881,-0.19073,0.10164
1.4904,-0.18876,0.10157
1.4927,-0.18677,0.10149
1.495,-0.18477,0.10141
1.4973,-0.18274,0.10133
1.4996,-0.1807,0.10124
1.5019,-0.17867,0.10113
1.5042,-0.17662,0.10102
1.5065,-0.17459,0.1009
1.5088,-0.17256,0.10077
1.511,-0.17022,0.10044
1.5133,-0.16851,0.10052
1.5156,-0.16647,0.10041
1.5179,-0.16443,0.10031
1.5202,-0.16238,0.10022
1.5225,-0.16032,0.10014
1.5248,-0.15824,0.10007
1.5271,-0.15616,0.099989
1.5294,-0.15408,0.099899
1.5317,-0.15199,0.099808
1.534,-0.14988,0.099736
1.5363,-0.14775,0.099672
1.5386,-0.1456,0.099596
1.5409,-0.14345,0.09951
1.5431,-0.14131,0.099423
1.5454,-0.13917,0.099336
1.5477,-0.13702,0.099245
1.55,-0.13487,0.099166
1.5523,-0.13272,0.099091
1.5546,-0.13054,0.099026
1.5569,-0.12836,0.098962
1.5592,-0.12616,0.098909
1.5615,-0.12394,0.098877
1.5638,-0.12174,0.098844
1.5661,-0.11953,0.098814
1.5684,-0.11731,0.098793
1.5707,-0.11509,0.098774
1.5729,-0.11287,0.098764
1.5752,-0.11066,0.098748
1.5775,-0.10843,0.098735
1.5798,-0.10621,0.09872
1.5821,-0.10398,0.09871
1.5844,-0.10175,0.098707
1.5867,-0.099509,0.098709
1.589,-0.09726,0.098718
1.5913,-0.094861,0.098547
1.5936,-0.092614,0.098561
1.5959,-0.090496,0.098759
1.5982,-0.088227,0.098764
1.6005,-0.085949,0.098764
1.6028,-0.083665,0.098763
1.605,-0.081385,0.098748
1.6073,-0.079114,0.098743
1.6096,-0.076843,0.098742
1.6119,-0.074575,0.098738
1.6142,-0.072312,0.098733
1.6165,-0.070052,0.098736
1.6188,-0.067805,0.098738
1.6211,-0.065559,0.098729
1.6234,-0.063311,0.098709
1.6257,-0.061062,0.098686
1.628,-0.058813,0.098664
1.6303,-0.056561,0.098648
1.6326,-0.054313,0.098626
1.6348,-0.052066,0.098603
1.6371,-0.049826,0.098578
1.6394,-0.047589,0.098551
1.6417,-0.045351,0.098529
1.644,-0.043115,0.098502
1.6463,-0.040899,0.098453
1.6486,-0.038679,0.0984
1.6509,-0.036448,0.098349
1.6532,-0.034208,0.098308
1.6555,-0.031957,0.098265
1.6578,-0.029696,0.098209
1.6601,-0.027443,0.098148
1.6624,-0.025188,0.098097
1.6647,-0.022974,0.097867
1.6669,-0.020724,0.097829
1.6692,-0.018479,0.097798
1.6715,-0.016241,0.097771
1.6738,-0.013941,0.097931
1.6761,-0.011693,0.097908
1.6784,-0.0094599,0.097883
1.6807,-0.0072279,0.097848
1.683,-0.0049968,0.097811
1.6853,-0.0027654,0.097773
1.6876,-0.00054022,0.097725
1.6899,0.0016812,0.097674
1.6922,0.0038983,0.097614
1.6945,0.0061216,0.097556
1.6967,0.008337,0.097498
1.699,0.010542,0.097435
1.7013,0.01274,0.09737
1.7036,0.014935,0.097308
1.7059,0.017129,0.097249
1.7082,0.019315,0.09719
1.7105,0.021486,0.097135
1.7128,0.023646,0.097077
1.7151,0.025795,0.097016
1.7174,0.027941,0.096955
1.7197,0.0301,0.096896
1.722,0.032258,0.096834
1.7243,0.034416,0.096771
1.7266,0.036575,0.096725
1.7288,0.038741,0.096677
1.7311,0.040922,0.096626
1.7334,0.043121,0.096576
1.7357,0.045322,0.09653
1.738,0.047526,0.096485
1.7403,0.049713,0.096432
1.7426,0.051895,0.09637
1.7449,0.054083,0.09631
1.7472,0.056276,0.096248
1.7495,0.058469,0.096177
1.7518,0.060659,0.096103
1.7541,0.062849,0.096031
1.7564,0.065042,0.095945
1.7586,0.067226,0.095851
1.7609,0.069406,0.095755
1.7632,0.071581,0.095648
1.7655,0.073762,0.095526
1.7678,0.075949,0.095406
1.7701,0.078135,0.095278
1.7724,0.080321,0.095155
1.7747,0.082225,0.094853
1.777,0.084395,0.094734
1.7793,0.086556,0.094616
1.7816,0.088711,0.0945
1.7839,0.090865,0.094378
1.7862,0.093012,0.094247
1.7885,0.095156,0.094105
1.7907,0.097295,0.093964
1.793,0.099736,0.093996
1.7953,0.10188,0.093851
1.7976,0.10403,0.093703
1.7999,0.1062,0.093551
1.8022,0.10837,0.0934
1.8045,0.11056,0.093257
1.8068,0.11273,0.093108
1.8091,0.1149,0.09296
1.8114,0.11706,0.092821
1.8137,0.11922,0.092665
1.816,0.12137,0.09251
1.8183,0.12353,0.092352
1.8206,0.12569,0.092184
1.8228,0.12784,0.092009
1.8251,0.12999,0.091832
1.8274,0.13213,0.091657
1.8297,0.13426,0.091477
1.832,0.13635,0.091302
1.8343,0.13844,0.091138
1.8366,0.14051,0.090985
1.8389,0.14259,0.090838
1.8412,0.14468,0.090696
1.8435,0.14676,0.090558
1.8458,0.14883,0.090419
1.8481,0.15089,0.090275
1.8504,0.15295,0.090118
1.8526,0.155,0.089953
1.8549,0.15706,0.089781
1.8572,0.1591,0.089603
1.8595,0.16115,0.08942
1.8618,0.16319,0.089236
1.8641,0.16523,0.089039
1.8664,0.16727,0.088828
1.8687,0.1693,0.088617
1.871,0.17133,0.088404
1.8733,0.17335,0.088197
1.8756,0.17536,0.087987
1.8779,0.17736,0.087772
1.8802,0.17936,0.087562
1.8825,0.18136,0.08735
1.8847,0.18335,0.087149
1.887,0.18532,0.086948
1.8893,0.18731,0.086745
1.8916,0.18928,0.086539
1.8939,0.19126,0.086331
1.8962,0.19324,0.086123
1.8985,0.19521,0.085909
1.9008,0.19718,0.085697
1.9031,0.19913,0.085477
1.9054,0.20108,0.085263
1.9077,0.20301,0.085045
1.91,0.20495,0.084835
1.9123,0.20687,0.084626
1.9145,0.20879,0.084417
1.9168,0.21071,0.084205
1.9191,0.21261,0.083988
1.9214,0.214,0.083614
1.9237,0.21643,0.083524
1.926,0.21834,0.083304
1.9283,0.22024,0.083087
1.9306,0.22214,0.082866
1.9329,0.22403,0.082647
1.9352,0.22593,0.082428
1.9375,0.22783,0.082213
1.9398,0.22974,0.081999
1.9421,0.23164,0.081787
1.9444,0.23353,0.081581
1.9466,0.23541,0.08138
1.9489,0.23727,0.081176
1.9512,0.23914,0.080973
1.9535,0.24101,0.080775
1.9558,0.24289,0.080576
1.9581,0.24475,0.080382
1.9604,0.24662,0.080183
1.9627,0.24848,0.079985
1.965,0.25033,0.079793
1.9673,0.25217,0.079594
1.9696,0.25401,0.079405
1.9719,0.25584,0.079215
1.9742,0.25767,0.079027
1.9764,0.2595,0.078836
1.9787,0.26131,0.078654
1.981,0.26312,0.078471
1.9833,0.26492,0.078286
1.9856,0.26672,0.0781
1.9879,0.2685,0.077914
1.9902,0.27028,0.077726
1.9925,0.27205,0.07754
1.9948,0.27382,0.077355
1.9971,0.27559,0.077175
1.9994,0.27734,0.076989
2.0017,0.27909,0.076803
2.004,0.28083,0.076618
2.0063,0.28257,0.076432
2.0085,0.28431,0.076249
2.0108,0.28604,0.076067
2.0131,0.28776,0.075886
2.0154,0.28948,0.075701
2.0177,0.29119,0.075515
2.02,0.2929,0.07533
2.0223,0.2946,0.07514
2.0246,0.2963,0.074959
2.0269,0.29798,0.074778
2.0292,0.29965,0.074594
2.0315,0.30132,0.07441
2.0338,0.30297,0.074224
2.0361,0.30462,0.074037
2.0383,0.30626,0.073851
2.0406,0.30789,0.073668
2.0429,0.30952,0.073486
2.0452,0.31113,0.073307
2.0475,0.31204,0.073001
2.0498,0.31436,0.072958
2.0521,0.31597,0.072793
2.0544,0.31756,0.072626
2.0567,0.31916,0.072459
2.059,0.32076,0.072291
2.0613,0.32236,0.072125
2.0636,0.32396,0.071962
2.0659,0.32556,0.071795
2.0682,0.32715,0.07163
2.0704,0.32874,0.071466
2.0727,0.33032,0.071306
2.075,0.33189,0.071146
2.0773,0.33346,0.07099
2.0796,0.33502,0.070837
2.0819,0.33658,0.070688
2.0842,0.33813,0.070531
2.0865,0.33967,0.070373
2.0888,0.3412,0.070213
2.0911,0.34272,0.070057
2.0934,0.34423,0.069902
2.0957,0.34574,0.069746
2.098,0.34725,0.069594
2.1003,0.34875,0.069443
2.1025,0.35025,0.069292
2.1048,0.35174,0.069138
2.1071,0.35323,0.068993
2.1094,0.3547,0.068852
2.1117,0.35617,0.068718
2.114,0.35763,0.06858
2.1163,0.3591,0.068444
2.1186,0.36057,0.068306
2.1209,0.36205,0.068166
2.1232,0.36352,0.068027
2.1255,0.36498,0.067886
2.1278,0.36644,0.067746
2.1301,0.3679,0.067603
2.1323,0.36936,0.067459
2.1346,0.37081,0.06732
2.1369,0.37225,0.067179
2.1392,0.37367,0.067035
2.1415,0.37508,0.066886
2.1438,0.37646,0.066737
2.1461,0.37784,0.066591
2.1484,0.37922,0.066445
2.1507,0.38058,0.066298
2.153,0.38194,0.066156
2.1553,0.38329,0.066016
2.1576,0.38464,0.06587
2.1599,0.38598,0.065717
2.1622,0.38732,0.065566
2.1644,0.38866,0.065415
2.1667,0.39,0.065266
2.169,0.39133,0.065118
2.1713,0.39265,0.064974
2.1736,0.39396,0.064838
2.1759,0.39527,0.064705
2.1782,0.39657,0.064569
2.1805,0.39787,0.064433
2.1828,0.39916,0.064299
2.1851,0.40044,0.064166
2.1874,0.40173,0.064028
2.1897,0.403,0.06389
2.192,0.40427,0.063751
2.1942,0.40552,0.063611
2.1965,0.40676,0.063466
2.1988,0.40799,0.063322
2.2011,0.40922,0.063177
2.2034,0.41043,0.063025
2.2057,0.41164,0.062875
2.208,0.41197,0.062627
2.2103,0.41318,0.062474
2.2126,0.41438,0.06233
2.2149,0.41557,0.062185
2.2172,0.41676,0.062043
2.2195,0.41795,0.06191
2.2218,0.41913,0.061779
2.2241,0.42121,0.061745
2.2263,0.42239,0.061619
2.2286,0.42357,0.061495
2.2309,0.42475,0.06137
2.2332,0.42593,0.061244
2.2355,0.42711,0.061119
2.2378,0.42829,0.06099
2.2401,0.42946,0.060862
2.2424,0.43063,0.060733
2.2447,0.43178,0.060606
2.247,0.43293,0.060479
2.2493,0.43406,0.060352
2.2516,0.43518,0.060229
2.2539,0.4363,0.060106
2.2561,0.43742,0.059984
2.2584,0.43853,0.059866
2.2607,0.43964,0.059754
2.263,0.44075,0.05964
2.2653,0.44186,0.05953
2.2676,0.44297,0.05942
2.2699,0.44407,0.05931
2.2722,0.44518,0.059212
2.2745,0.44629,0.05911
2.2768,0.44739,0.059011
2.2791,0.44848,0.058912
2.2814,0.44957,0.058818
2.2837,0.45066,0.058721
2.286,0.45173,0.058622
2.2882,0.45281,0.058526
2.2905,0.45387,0.058432
2.2928,0.45491,0.058341
2.2951,0.45595,0.058238
2.2974,0.45697,0.05814
2.2997,0.458,0.058043
2.302,0.45903,0.057947
2.3043,0.46005,0.057851
2.3066,0.46106,0.057765
2.3089,0.46207,0.057682
2.3112,0.46308,0.057603
2.3135,0.46408,0.057529
2.3158,0.46507,0.057451
2.318,0.46606,0.05737
2.3203,0.46703,0.057286
2.3226,0.46799,0.0572
2.3249,0.46894,0.057117
2.3272,0.46988,0.057036
2.3295,0.47082,0.056958
2.3318,0.47175,0.056885
2.3341,0.47268,0.056815
2.3364,0.47361,0.056746
2.3387,0.47454,0.056681
2.341,0.47547,0.056616
2.3433,0.4764,0.056553
2.3456,0.47732,0.056492
2.3479,0.47824,0.05643
2.3501,0.47915,0.056372
2.3524,0.48006,0.056312
2.3547,0.48097,0.056246
2.357,0.48188,0.056176
2.3593,0.48278,0.056101
2.3616,0.48367,0.056027
2.3639,0.48457,0.055957
2.3662,0.48547,0.055889
2.3685,0.48636,0.055825
2.3708,0.48725,0.055766
2.3731,0.48813,0.055708
2.3754,0.48901,0.055654
2.3777,0.48989,0.055604
2.3799,0.49076,0.055555
2.3822,0.49162,0.055508
2.3845,0.49248,0.055457
2.3868,0.49333,0.055405
2.3891,0.49417,0.055357
2.3914,0.49501,0.055311
2.3937,0.49586,0.055263
2.396,0.49669,0.05522
2.3983,0.49753,0.055179
2.4006,0.49836,0.055142
2.4029,0.49918,0.055103
2.4052,0.49999,0.055064
2.4075,0.5008,0.055024
2.4098,0.50161,0.054983
2.412,0.50242,0.05494
2.4143,0.50323,0.054888
2.4166,0.50403,0.054831
2.4189,0.50484,0.054777
2.4212,0.50564,0.054722
2.4235,0.50645,0.054664
2.4258,0.50725,0.054605
2.4281,0.50805,0.054547
2.4304,0.50885,0.054488
2.4327,0.50965,0.054434
2.435,0.51044,0.054379
2.4373,0.51123,0.05432
2.4396,0.51202,0.054257
2.4419,0.51281,0.054192
2.4441,0.5136,0.054125
2.4464,0.51439,0.054057
2.4487,0.51518,0.053986
2.451,0.51597,0.053915
2.4533,0.51677,0.053839
2.4556,0.51756,0.05376
2.4579,0.51835,0.053681
2.4602,0.51914,0.053603
2.4625,0.51994,0.053526
2.4648,0.52074,0.053453
2.4671,0.52153,0.053391
2.4694,0.52231,0.053331
2.4717,0.52308,0.053275
2.4739,0.52385,0.053215
2.4762,0.52463,0.053154
2.4785,0.5254,0.053091
2.4808,0.52618,0.053035
2.4831,0.52696,0.052976
2.4854,0.52774,0.052918
2.4877,0.52852,0.05285
2.49,0.5293,0.052786
2.4923,0.53008,0.052721
2.4946,0.53086,0.052659
2.4969,0.53163,0.052595
2.4992,0.5324,0.052529
2.5015,0.53317,0.052465
2.5038,0.53393,0.052401
2.506,0.53469,0.052336
2.5083,0.53545,0.052273
2.5106,0.53622,0.052208
2.5129,0.53698,0.05215
2.5152,0.53773,0.052093
2.5175,0.53847,0.052038
2.5198,0.53921,0.051982
2.5221,0.53993,0.051927
2.5244,0.54065,0.051876
2.5267,0.54137,0.051836
2.529,0.5421,0.051787
2.5313,0.54282,0.051737
2.5336,0.54355,0.051685
2.5358,0.54427,0.051635
2.5381,0.545,0.051583
2.5404,0.54572,0.051531
2.5427,0.54645,0.051477
2.545,0.54717,0.051424
2.5473,0.5479,0.051375
2.5496,0.54862,0.051321
2.5519,0.54935,0.051269
2.5542,0.55007,0.051217
2.5565,0.55079,0.051165
2.5588,0.5515,0.051116
2.5611,0.55221,0.051063
2.5634,0.55291,0.051013
2.5657,0.55361,0.050965
2.5679,0.55431,0.050924
2.5702,0.55502,0.050884
2.5725,0.55572,0.050845
2.5748,0.55642,0.050804
2.5771,0.55713,0.050765
2.5794,0.55668,0.050637
2.5817,0.55853,0.050684
2.584,0.55924,0.050635
2.5863,0.55994,0.050586
2.5886,0.56064,0.050538
2.5909,0.56133,0.050486
2.5932,0.56203,0.050436
2.5955,0.56272,0.050387
2.5977,0.5634,0.050337
2.6,0.56408,0.050284
2.6023,0.56476,0.050231
2.6046,0.56544,0.050175
2.6069,0.56612,0.050125
2.6092,0.56679,0.050075
2.6115,0.56746,0.050027
2.6138,0.56813,0.049977
2.6161,0.5688,0.049916
2.6184,0.56946,0.049859
2.6207,0.57012,0.049805
2.623,0.57078,0.049762
2.6253,0.57142,0.049721
2.6276,0.57207,0.049687
2.6298,0.57271,0.049653
2.6321,0.57335,0.049617
2.6344,0.57398,0.049578
2.6367,0.57462,0.049535
2.639,0.57524,0.049494
2.6413,0.57586,0.04946
2.6436,0.57648,0.049427
2.6459,0.57709,0.049395
2.6482,0.57771,0.04936
2.6505,0.57832,0.049322
2.6528,0.57893,0.049281
2.6551,0.57835,0.049158
2.6574,0.58016,0.049192
2.6596,0.58077,0.049142
2.6619,0.58138,0.049097
2.6642,0.58199,0.049066
2.6665,0.58261,0.049035
2.6688,0.58322,0.049
2.6711,0.58383,0.048968
2.6734,0.58444,0.048933
2.6757,0.58506,0.048903
2.678,0.58567,0.048872
2.6803,0.58628,0.048841
2.6826,0.58688,0.048811
2.6849,0.58748,0.048779
2.6872,0.58808,0.048742
2.6895,0.58868,0.048706
2.6917,0.58927,0.04867
2.694,0.58986,0.048632
2.6963,0.59045,0.048592
2.6986,0.59103,0.048554
2.7009,0.59161,0.048517
2.7032,0.59219,0.048478
2.7055,0.59277,0.048439
2.7078,0.59334,0.048401
2.7101,0.59391,0.048366
2.7124,0.59447,0.048334
2.7147,0.59502,0.048304
2.717,0.59432,0.048189
2.7193,0.59486,0.048164
2.7216,0.5954,0.048139
2.7238,0.59594,0.048114
2.7261,0.59648,0.04809
2.7284,0.59701,0.048072
2.7307,0.59753,0.048055
2.733,0.59806,0.048036
2.7353,0.59858,0.048017
2.7376,0.59911,0.047995
2.7399,0.59965,0.04797
2.7422,0.60018,0.047939
2.7445,0.6007,0.047915
2.7468,0.60248,0.047977
2.7491,0.603,0.047956
2.7514,0.60353,0.047922
2.7536,0.60405,0.047886
2.7559,0.60458,0.047849
2.7582,0.60511,0.047801
2.7605,0.60563,0.047753
2.7628,0.60616,0.047707
2.7651,0.60667,0.047663
2.7674,0.60719,0.047622
2.7697,0.6077,0.047583
2.772,0.60822,0.047547
2.7743,0.60874,0.047515
2.7766,0.60925,0.047482
2.7789,0.60976,0.047457
2.7812,0.61026,0.047432
2.7835,0.61077,0.047405
2.7857,0.61128,0.047372
2.788,0.61179,0.047337
2.7903,0.61229,0.047302
2.7926,0.6128,0.047265
2.7949,0.6133,0.047227
2.7972,0.6138,0.047184
2.7995,0.61429,0.047141
2.8018,0.61479,0.047097
2.8041,0.61528,0.047054
2.8064,0.61576,0.047016
2.8087,0.61625,0.046978
2.811,0.61673,0.046934
2.8133,0.61721,0.046892
2.8155,0.61769,0.046852
2.8178,0.61816,0.046809
2.8201,0.61864,0.04676
2.8224,0.6191,0.046718
2.8247,0.61956,0.046672
2.827,0.62003,0.046626
2.8293,0.62049,0.046579
2.8316,0.62095,0.046532
2.8339,0.62141,0.046487
2.8362,0.62059,0.046362
2.8385,0.62105,0.046321
2.8408,0.6215,0.04628
2.8431,0.62195,0.046241
2.8454,0.6224,0.046201
2.8476,0.62284,0.04616
2.8499,0.62327,0.046124
2.8522,0.6237,0.046084
2.8545,0.62413,0.046043
2.8568,0.62455,0.046008
2.8591,0.62496,0.045969
2.8614,0.62537,0.045936
2.8637,0.62578,0.0459
2.866,0.62619,0.045869
2.8683,0.62661,0.045835
2.8706,0.62702,0.0458
2.8729,0.62742,0.045764
2.8752,0.62913,0.045808
2.8774,0.62953,0.04577
2.8797,0.62994,0.045728
2.882,0.63035,0.045685
2.8843,0.63075,0.045646
2.8866,0.63116,0.045609
2.8889,0.63155,0.045569
2.8912,0.63194,0.045532
2.8935,0.63232,0.045499
2.8958,0.63272,0.045467
2.8981,0.63311,0.045436
2.9004,0.63352,0.04541
2.9027,0.63392,0.045382
2.905,0.63432,0.04536
2.9073,0.63472,0.045336
2.9095,0.63512,0.045309
2.9118,0.63552,0.045281
2.9141,0.6359,0.045252
2.9164,0.63629,0.04522
2.9187,0.63667,0.045191
2.921,0.63705,0.045165
2.9233,0.63742,0.04514
2.9256,0.63781,0.045108
2.9279,0.63819,0.045076
2.9302,0.63859,0.04504
2.9325,0.63898,0.045003
2.9348,0.63937,0.044968
2.9371,0.63976,0.044933
2.9393,0.64014,0.044901
2.9416,0.64052,0.04487
2.9439,0.64091,0.044845
2.9462,0.64129,0.044825
2.9485,0.64167,0.044811
2.9508,0.64205,0.044795
2.9531,0.64243,0.044779
2.9554,0.64281,0.044758
2.9577,0.64319,0.044738
2.96,0.64357,0.044715
2.9623,0.64395,0.044689
2.9646,0.64433,0.044664
2.9669,0.6447,0.044639
2.9692,0.64507,0.044615
2.9714,0.64543,0.044591
2.9737,0.64579,0.044566
2.976,0.64616,0.04454
2.9783,0.64652,0.044514
2.9806,0.64553,0.04441
2.9829,0.64589,0.044384
2.9852,0.64624,0.044358
2.9875,0.64659,0.044332
2.9898,0.64694,0.04431
2.9921,0.64729,0.044289
2.9944,0.64764,0.044273
2.9967,0.64799,0.044259
2.999,0.64969,0.044319
3.0013,0.65004,0.044304
3.0035,0.65039,0.044286
3.0058,0.65074,0.04427
3.0081,0.65108,0.044252
3.0104,0.65141,0.044234
3.0127,0.65175,0.044218
3.015,0.65208,0.044204
3.0173,0.65242,0.04419
3.0196,0.65274,0.044178
3.0219,0.65308,0.044165
3.0242,0.65341,0.044154
3.0265,0.65374,0.044148
3.0288,0.65408,0.044144
3.0311,0.65441,0.044145
3.0333,0.65474,0.044146
3.0356,0.65506,0.04415
3.0379,0.65538,0.044154
3.0402,0.65571,0.044158
3.0425,0.65603,0.044164
3.0448,0.65636,0.044168
3.0471,0.65668,0.044165
3.0494,0.65699,0.044158
3.0517,0.65731,0.044151
3.054,0.65762,0.04414
3.0563,0.65792,0.044129
3.0586,0.65822,0.04412
3.0609,0.65852,0.04411
3.0632,0.65882,0.044102
3.0654,0.65912,0.044094
3.0677,0.65942,0.044085
3.07,0.65973,0.044073
3.0723,0.66005,0.044058
3.0746,0.66037,0.044042
3.0769,0.66069,0.044026
3.0792,0.66102,0.044015
3.0815,0.66134,0.044004
3.0838,0.66029,0.043931
3.0861,0.6606,0.043924
3.0884,0.66091,0.043916
3.0907,0.6626,0.043974
3.093,0.66289,0.043969
3.0952,0.66318,0.043961
3.0975,0.66346,0.043952
3.0998,0.66374,0.04394
3.1021,0.66402,0.043928
3.1044,0.6643,0.043918
3.1067,0.66459,0.043908
3.109,0.66488,0.043895
3.1113,0.66517,0.043878
3.1136,0.66546,0.043859
3.1159,0.66574,0.043842
3.1182,0.66602,0.043824
3.1205,0.66629,0.043805
3.1228,0.66655,0.043786
3.1251,0.66681,0.043767
3.1273,0.66707,0.043744
3.1296,0.66733,0.043716
3.1319,0.6676,0.043687
3.1342,0.66787,0.043658
3.1365,0.66814,0.043632
3.1388,0.66841,0.043615
3.1411,0.66867,0.043599
3.1434,0.66894,0.043581
3.1457,0.66921,0.043561
3.148,0.66948,0.04354
3.1503,0.66975,0.043518
3.1526,0.67002,0.043499
3.1549,0.67029,0.04348
3.1571,0.67056,0.043461
3.1594,0.67083,0.043443
3.1617,0.67109,0.043423
3.164,0.67136,0.0434
3.1663,0.67162,0.043377
3.1686,0.67188,0.043353
3.1709,0.67214,0.043328
3.1732,0.6724,0.043303
3.1755,0.67266,0.043281
3.1778,0.67292,0.043258
3.1801,0.67318,0.043236
3.1824,0.67344,0.043215
3.1847,0.6737,0.043194
3.187,0.67396,0.043172
3.1892,0.67422,0.043151
3.1915,0.67448,0.043131
3.1938,0.67474,0.04311
3.1961,0.67501,0.043088
3.1984,0.67527,0.043069
3.2007,0.67553,0.043046
3.203,0.6758,0.043022
3.2053,0.67606,0.042994
3.2076,0.67632,0.042966
3.2099,0.67658,0.042937
3.2122,0.67683,0.042909
3.2145,0.67708,0.042879
3.2168,0.67734,0.042849
3.219,0.67759,0.042822
3.2213,0.67784,0.042792
3.2236,0.67809,0.042766
3.2259,0.67834,0.042737
3.2282,0.67858,0.042709
3.2305,0.67883,0.042684
3.2328,0.67907,0.04266
3.2351,0.6793,0.042636
3.2374,0.67953,0.042617
3.2397,0.67976,0.0426
3.242,0.68,0.042576
3.2443,0.68023,0.042546
3.2466,0.68046,0.042512
3.2489,0.6807,0.042474
3.2511,0.68094,0.042434
3.2534,0.68118,0.042394
3.2557,0.68143,0.042356
3.258,0.68168,0.042316
3.2603,0.68193,0.042278
3.2626,0.68218,0.042239
3.2649,0.68242,0.042201
3.2672,0.68266,0.042164
3.2695,0.6829,0.042128
3.2718,0.68313,0.042108
3.2741,0.68336,0.04209
3.2764,0.6836,0.042069
3.2787,0.68383,0.042044
3.281,0.68407,0.042022
3.2832,0.6843,0.042
3.2855,0.68453,0.041979
3.2878,0.68475,0.041957
3.2901,0.68498,0.041938
3.2924,0.6852,0.041921
3.2947,0.68542,0.041903
3.297,0.68564,0.041892
3.2993,0.68585,0.041884
3.3016,0.68606,0.041873
3.3039,0.68627,0.041864
3.3062,0.68649,0.041853
3.3085,0.68669,0.041838
3.3108,0.6869,0.041822
3.313,0.6871,0.041804
3.3153,0.68731,0.041786
3.3176,0.68752,0.041763
3.3199,0.68773,0.041743
3.3222,0.68794,0.041724
3.3245,0.68815,0.041706
3.3268,0.68836,0.041688
3.3291,0.68857,0.041667
3.3314,0.68878,0.041648
3.3337,0.68899,0.041627
3.336,0.68919,0.041608
3.3383,0.6894,0.041584
3.3406,0.68961,0.041562
3.3429,0.68982,0.041541
3.3451,0.69003,0.041524
3.3474,0.69024,0.041508
3.3497,0.69045,0.041495
3.352,0.69066,0.041484
3.3543,0.69087,0.041474
3.3566,0.69109,0.041467
3.3589,0.69131,0.041461
3.3612,0.69153,0.041454
3.3635,0.69031,0.041385
3.3658,0.69051,0.041377
3.3681,0.69071,0.041364
3.3704,0.69092,0.04135
3.3727,0.69112,0.041338
3.3749,0.69131,0.041325
3.3772,0.69151,0.041314
3.3795,0.6917,0.041304
3.3818,0.6919,0.041292
3.3841,0.6921,0.041276
3.3864,0.6923,0.04126
3.3887,0.69251,0.04124
3.391,0.69272,0.041219
3.3933,0.69292,0.0412
3.3956,0.69312,0.041182
3.3979,0.69333,0.041168
3.4002,0.69353,0.041154
3.4025,0.69373,0.04114
3.4048,0.69393,0.041125
3.407,0.69413,0.04111
3.4093,0.69433,0.041099
3.4116,0.69453,0.041088
3.4139,0.69473,0.041079
3.4162,0.69494,0.04107
3.4185,0.69659,0.041124
3.4208,0.69679,0.041115
3.4231,0.69698,0.041108
3.4254,0.69718,0.0411
3.4277,0.69738,0.041093
3.43,0.69757,0.041085
3.4323,0.69777,0.04108
3.4346,0.69796,0.041077
3.4368,0.69814,0.041076
3.4391,0.69832,0.041076
3.4414,0.6985,0.041073
3.4437,0.69868,0.041068
3.446,0.69886,0.041058
3.4483,0.69904,0.041046
3.4506,0.69922,0.041033
3.4529,0.6994,0.041027
3.4552,0.69957,0.041023
3.4575,0.69975,0.041018
3.4598,0.69993,0.041015
3.4621,0.7001,0.041012
3.4644,0.70026,0.041006
3.4667,0.70042,0.040998
3.4689,0.70058,0.040989
3.4712,0.70073,0.04098
3.4735,0.70088,0.040975
3.4758,0.70104,0.040969
3.4781,0.7012,0.040962
3.4804,0.70136,0.040957
3.4827,0.70152,0.040948
3.485,0.70169,0.040938
3.4873,0.70185,0.04093
3.4896,0.70201,0.040919
3.4919,0.70217,0.04091
3.4942,0.70233,0.040899
3.4965,0.70248,0.040893
3.4987,0.70263,0.040885
3.501,0.70278,0.040884
3.5033,0.70293,0.040887
3.5056,0.70308,0.040878
3.5079,0.70323,0.040869
3.5102,0.70338,0.04086
3.5125,0.70354,0.040852
3.5148,0.70369,0.040845
3.5171,0.70384,0.04084
3.5194,0.704,0.040828
3.5217,0.70416,0.040824
3.524,0.70432,0.040821
3.5263,0.70448,0.040815
3.5286,0.70464,0.040811
3.5308,0.7048,0.040805
3.5331,0.70495,0.0408
3.5354,0.70364,0.04073
3.5377,0.7038,0.040728
3.54,0.70396,0.040725
3.5423,0.70412,0.040724
3.5446,0.70428,0.040726
3.5469,0.70444,0.040729
3.5492,0.7046,0.040729
3.5515,0.70476,0.04073
3.5538,0.70638,0.040797
3.5561,0.70653,0.040796
3.5584,0.70667,0.040794
3.5607,0.70682,0.04079
3.5629,0.70697,0.040785
3.5652,0.70711,0.040778
3.5675,0.70726,0.04077
3.5698,0.70742,0.040761
3.5721,0.70759,0.040751
3.5744,0.70776,0.040741
3.5767,0.70794,0.040732
3.579,0.70811,0.04073
3.5813,0.70828,0.040733
3.5836,0.70845,0.040741
3.5859,0.70861,0.04075
3.5882,0.70876,0.040761
3.5905,0.70891,0.040774
3.5927,0.70906,0.040785
3.595,0.7092,0.040796
3.5973,0.70935,0.040805
3.5996,0.7095,0.040811
3.6019,0.70965,0.040818
3.6042,0.7098,0.040824
3.6065,0.70995,0.04083
3.6088,0.71011,0.040831
3.6111,0.71027,0.040827
3.6134,0.71043,0.040823
3.6157,0.71059,0.040817
3.618,0.71076,0.040812
3.6203,0.71092,0.040805
3.6226,0.71109,0.040799
3.6248,0.71126,0.040792
3.6271,0.71143,0.040785
3.6294,0.71161,0.040779
3.6317,0.71178,0.040774
3.634,0.71194,0.040768
3.6363,0.71063,0.040693
3.6386,0.71227,0.040758
3.6409,0.71243,0.040751
3.6432,0.71259,0.040744
3.6455,0.71275,0.040735
3.6478,0.71291,0.040725
3.6501,0.71307,0.040715
3.6524,0.71323,0.040702
3.6546,0.71338,0.040687
3.6569,0.71354,0.040674
3.6592,0.71369,0.04066
3.6615,0.71385,0.040648
3.6638,0.714,0.040635
3.6661,0.71415,0.040624
3.6684,0.7143,0.040612
3.6707,0.71445,0.0406
3.673,0.71459,0.040589
3.6753,0.71473,0.04058
3.6776,0.71339,0.040499
3.6799,0.71502,0.040563
3.6822,0.71516,0.040554
3.6845,0.7153,0.040546
3.6867,0.71545,0.040537
3.689,0.71559,0.040531
3.6913,0.71574,0.040523
3.6936,0.71589,0.040512
3.6959,0.71604,0.0405
3.6982,0.71619,0.040488
3.7005,0.71634,0.040475
3.7028,0.7165,0.040461
3.7051,0.71665,0.04045
3.7074,0.71679,0.040439
3.7097,0.71694,0.040431
3.712,0.71708,0.040426
3.7143,0.71721,0.040423
3.7165,0.71734,0.040421
3.7188,0.71747,0.040425
3.7211,0.7176,0.04043
3.7234,0.71773,0.040434
3.7257,0.71786,0.040436
3.728,0.71799,0.040442
3.7303,0.71812,0.040448
3.7326,0.71825,0.040456
3.7349,0.71837,0.040461
3.7372,0.7185,0.040463
3.7395,0.71863,0.040465
3.7418,0.71876,0.040468
3.7441,0.71887,0.040469
3.7464,0.71899,0.040468
3.7486,0.71911,0.040468
3.7509,0.71923,0.040469
3.7532,0.71935,0.04047
3.7555,0.71948,0.040474
3.7578,0.71961,0.040478
3.7601,0.71973,0.040482
3.7624,0.71986,0.04049
3.7647,0.71998,0.040498
3.767,0.72011,0.040506
3.7693,0.72023,0.040512
3.7716,0.72035,0.040518
3.7739,0.72047,0.04052
3.7762,0.72059,0.040521
3.7784,0.72071,0.040521
3.7807,0.72082,0.040521
3.783,0.72095,0.040522
3.7853,0.72107,0.040529
3.7876,0.7212,0.040538
3.7899,0.72133,0.040546
3.7922,0.72145,0.040555
3.7945,0.72157,0.04057
3.7968,0.72168,0.040586
3.7991,0.7218,0.040599
3.8014,0.72192,0.04061
3.8037,0.72203,0.040623
3.806,0.72215,0.040633
3.8083,0.72227,0.040643
3.8105,0.72238,0.04065
3.8128,0.72249,0.040656
3.8151,0.7226,0.040661
3.8174,0.72271,0.040663
3.8197,0.72282,0.040667
3.822,0.72293,0.040673
3.8243,0.72305,0.040679
3.8266,0.72318,0.040684
3.8289,0.7233,0.040687
3.8312,0.72343,0.040688
3.8335,0.72355,0.040685
3.8358,0.72367,0.040682
3.8381,0.7238,0.040681
3.8404,0.72393,0.040677
3.8426,0.72406,0.040674
3.8449,0.72418,0.040672
3.8472,0.7243,0.040668
3.8495,0.72442,0.040669
3.8518,0.72454,0.040671
3.8541,0.72466,0.040668
3.8564,0.72477,0.040663
3.8587,0.72489,0.040657
3.861,0.72501,0.040649
3.8633,0.72512,0.040639
3.8656,0.72524,0.04063
3.8679,0.72536,0.040622
3.8702,0.72548,0.040617
3.8724,0.72561,0.040612
3.8747,0.72573,0.04061
3.877,0.72585,0.040614
3.8793,0.72597,0.040618
3.8816,0.72609,0.040623
3.8839,0.7262,0.040627
3.8862,0.72631,0.040629
3.8885,0.72642,0.040629
3.8908,0.72652,0.040623
3.8931,0.72663,0.040617
3.8954,0.72674,0.040611
3.8977,0.72685,0.040611
3.9,0.72695,0.040612
3.9023,0.72706,0.040608
3.9045,0.72716,0.040605
3.9068,0.72726,0.0406
3.9091,0.72737,0.040595
3.9114,0.72747,0.040589
3.9137,0.72756,0.040582
3.916,0.72766,0.040579
3.9183,0.72775,0.04058
3.9206,0.72785,0.040583
3.9229,0.72795,0.040587
3.9252,0.72805,0.040586
3.9275,0.72815,0.040587
3.9298,0.72826,0.040587
3.9321,0.72836,0.040591
3.9343,0.72847,0.040594
3.9366,0.72857,0.040596
3.9389,0.72867,0.040599
3.9412,0.72726,0.040534
3.9435,0.72888,0.040602
3.9458,0.72899,0.040601
3.9481,0.72909,0.040601
3.9504,0.72919,0.040599
3.9527,0.7293,0.040598
3.955,0.72941,0.040601
3.9573,0.72952,0.040606
3.9596,0.72962,0.040612
3.9619,0.72972,0.040621
3.9642,0.72981,0.040631
3.9664,0.72991,0.04064
3.9687,0.73,0.040649
3.971,0.7301,0.040654
3.9733,0.73019,0.040655
3.9756,0.73028,0.040653
3.9779,0.73037,0.040654
3.9802,0.73045,0.040662
3.9825,0.73053,0.04067
3.9848,0.73062,0.040673
3.9871,0.73072,0.040672
3.9894,0.73082,0.040676
3.9917,0.73091,0.040683
3.994,0.731,0.040693
3.9962,0.7311,0.040703
3.9985,0.73119,0.040714
4.0008,0.73129,0.040726
4.0031,0.73138,0.040736
4.0054,0.73147,0.040747
4.0077,0.73156,0.04076
4.01,0.73164,0.040771
4.0123,0.73173,0.040781
4.0146,0.73182,0.040785
4.0169,0.73192,0.040787
4.0192,0.73201,0.040788
4.0215,0.73211,0.040789
4.0238,0.7322,0.040788
4.0261,0.7323,0.040786
4.0283,0.73239,0.040783
4.0306,0.73249,0.040779
4.0329,0.73258,0.040774
4.0352,0.73266,0.04077
4.0375,0.73275,0.04077
4.0398,0.73283,0.040773
4.0421,0.73291,0.040773
4.0444,0.733,0.040774
4.0467,0.73309,0.040773
4.049,0.73317,0.040779
4.0513,0.73326,0.040788
4.0536,0.73335,0.040798
4.0559,0.73344,0.040808
4.0581,0.73353,0.040822
4.0604,0.73362,0.040826
4.0627,0.73372,0.040832
4.065,0.73381,0.040837
4.0673,0.7339,0.040841
4.0696,0.73398,0.040847
4.0719,0.73407,0.040843
4.0742,0.73414,0.040831
4.0765,0.73422,0.040818
4.0788,0.73429,0.040806
4.0811,0.73436,0.040796
4.0834,0.73444,0.040787
4.0857,0.73452,0.040779
4.088,0.73461,0.040772
4.0902,0.7347,0.040768
4.0925,0.73478,0.040762
4.0948,0.73487,0.040758
4.0971,0.73495,0.040755
4.0994,0.73503,0.040755
4.1017,0.73512,0.040753
4.104,0.7352,0.04075
4.1063,0.73375,0.040673
4.1086,0.73383,0.040669
4.1109,0.73391,0.040664
4.1132,0.73552,0.040735
4.1155,0.73559,0.040739
4.1178,0.73567,0.040743
4.1201,0.73575,0.040748
4.1223,0.73582,0.040753
4.1246,0.7359,0.040757
4.1269,0.73597,0.04076
4.1292,0.73604,0.040764
4.1315,0.73612,0.040769
4.1338,0.73619,0.040775
4.1361,0.73474,0.040707
4.1384,0.73635,0.040787
4.1407,0.73644,0.040796
4.143,0.73652,0.040806
4.1453,0.7366,0.040815
4.1476,0.73669,0.040821
4.1499,0.73677,0.040825
4.1521,0.73684,0.040828
4.1544,0.73692,0.040833
4.1567,0.73699,0.040838
4.159,0.73706,0.040843
4.1613,0.73714,0.040849
4.1636,0.73721,0.040855
4.1659,0.73729,0.040861
4.1682,0.73738,0.040865
4.1705,0.73746,0.040867
4.1728,0.73754,0.040865
4.1751,0.73762,0.04086
4.1774,0.7377,0.040851
4.1797,0.73778,0.040842
4.182,0.73786,0.040831
4.1842,0.73794,0.04082
4.1865,0.73802,0.04081
4.1888,0.7381,0.040799
4.1911,0.73817,0.040789
4.1934,0.73825,0.04078
4.1957,0.73832,0.040774
4.198,0.73839,0.040769
4.2003,0.73846,0.040765
4.2026,0.73853,0.040762
4.2049,0.73859,0.040759
4.2072,0.73866,0.040756
4.2095,0.73872,0.040754
4.2118,0.73878,0.040752
4.214,0.73884,0.040751
4.2163,0.73891,0.040751
4.2186,0.73897,0.04075
4.2209,0.73903,0.040752
4.2232,0.73908,0.040754
4.2255,0.73915,0.040755
4.2278,0.73921,0.040759
4.2301,0.73927,0.040763
4.2324,0.73933,0.040768
4.2347,0.73939,0.040777
4.237,0.73945,0.040785
4.2393,0.73952,0.040794
4.2416,0.73958,0.040803
4.2439,0.73965,0.040812
4.2461,0.73971,0.040823
4.2484,0.73977,0.040834
4.2507,0.73983,0.040844
4.253,0.73989,0.040854
4.2553,0.73996,0.040863
4.2576,0.74003,0.040874
4.2599,0.74009,0.040886
4.2622,0.74016,0.040897
4.2645,0.74022,0.040909
4.2668,0.74028,0.04092
4.2691,0.74034,0.040931
4.2714,0.7404,0.040945
4.2737,0.74046,0.040958
4.2759,0.74052,0.040972
4.2782,0.74057,0.040987
4.2805,0.74062,0.041001
4.2828,0.74067,0.041012
4.2851,0.74072,0.041026
4.2874,0.74077,0.041039
4.2897,0.74082,0.041052
4.292,0.74087,0.041065
4.2943,0.74092,0.041079
4.2966,0.74097,0.041095
4.2989,0.74102,0.041115
4.3012,0.74107,0.041133
4.3035,0.74113,0.041151
4.3058,0.74118,0.041169
4.308,0.74123,0.041186
4.3103,0.74128,0.041203
4.3126,0.74133,0.041222
4.3149,0.74138,0.041239
4.3172,0.74142,0.041254
4.3195,0.74147,0.041269
4.3218,0.7415,0.041285
4.3241,0.74154,0.041301
4.3264,0.74158,0.041317
4.3287,0.74161,0.04133
4.331,0.74164,0.041342
4.3333,0.74168,0.041355
4.3356,0.74171,0.041367
4.3378,0.74174,0.041374
4.3401,0.74178,0.041388
4.3424,0.74181,0.041398
4.3447,0.74186,0.041406
4.347,0.74189,0.041411
4.3493,0.74193,0.041416
4.3516,0.74198,0.041417
4.3539,0.74202,0.041421
4.3562,0.74206,0.041422
4.3585,0.74211,0.041426
4.3608,0.74216,0.041429
4.3631,0.74221,0.041432
4.3654,0.74226,0.041434
4.3677,0.74231,0.041435
4.3699,0.74236,0.041434
4.3722,0.7424,0.041432
4.3745,0.74244,0.041435
4.3768,0.74248,0.041441
4.3791,0.74253,0.041443
4.3814,0.74258,0.041442
4.3837,0.74263,0.041436
4.386,0.74268,0.041429
4.3883,0.74274,0.041421
4.3906,0.74279,0.041414
4.3929,0.74284,0.041406
4.3952,0.74289,0.041401
4.3975,0.74294,0.041398
4.3997,0.74298,0.041398
4.402,0.74302,0.041401
4.4043,0.74306,0.041405
4.4066,0.7431,0.041407
4.4089,0.74313,0.041409
4.4112,0.74316,0.04141
4.4135,0.7432,0.041412
4.4158,0.74323,0.041413
4.4181,0.74326,0.041413
4.4204,0.7433,0.041413
4.4227,0.74334,0.041417
4.425,0.74337,0.041421
4.4273,0.74341,0.041426
4.4296,0.74346,0.041434
4.4318,0.7435,0.041443
4.4341,0.74355,0.041453
4.4364,0.74359,0.041459
4.4387,0.74364,0.041465
4.441,0.74368,0.04147
4.4433,0.74372,0.041476
4.4456,0.74376,0.041482
4.4479,0.74379,0.041488
4.4502,0.74383,0.041493
4.4525,0.74386,0.041496
4.4548,0.7439,0.041495
4.4571,0.74393,0.041497
4.4594,0.74397,0.041498
4.4617,0.74401,0.041496
4.4639,0.74405,0.041492
4.4662,0.7441,0.041489
4.4685,0.74414,0.041485
4.4708,0.74418,0.041481
4.4731,0.74423,0.041478
4.4754,0.74428,0.041475
4.4777,0.74432,0.041474
4.48,0.74436,0.041478
4.4823,0.74441,0.041483
4.4846,0.74445,0.041491
4.4869,0.7445,0.0415
4.4892,0.74455,0.041511
4.4915,0.7446,0.041518
4.4937,0.74464,0.041527
4.496,0.74468,0.041535
4.4983,0.74472,0.041543
4.5006,0.74476,0.04155
4.5029,0.74481,0.041558
4.5052,0.74485,0.041564
4.5075,0.7449,0.041569
4.5098,0.74494,0.04157
4.5121,0.74498,0.041569
4.5144,0.74502,0.041568
4.5167,0.74506,0.041568
4.519,0.7451,0.041569
4.5213,0.74514,0.041572
4.5236,0.74518,0.041579
4.5258,0.74523,0.041586
4.5281,0.74527,0.041592
4.5304,0.74532,0.041598
4.5327,0.74536,0.041603
4.535,0.74541,0.041608
4.5373,0.74545,0.041614
4.5396,0.74549,0.041617
4.5419,0.74554,0.04162
4.5442,0.74558,0.04162
4.5465,0.74562,0.041618
4.5488,0.74566,0.041617
4.5511,0.7457,0.041621
4.5534,0.74574,0.041623
4.5556,0.74578,0.041622
4.5579,0.74582,0.041618
4.5602,0.74586,0.04161
4.5625,0.7459,0.041602
4.5648,0.74594,0.041595
4.5671,0.74598,0.04159
4.5694,0.74602,0.041589
4.5717,0.74606,0.041587
4.574,0.7461,0.041586
4.5763,0.74613,0.041581
4.5786,0.74617,0.041572
4.5809,0.7462,0.041561
4.5832,0.74624,0.041547
4.5855,0.74628,0.041533
4.5877,0.74632,0.041519
4.59,0.74635,0.041504
4.5923,0.74639,0.04149
4.5946,0.74642,0.041474
4.5969,0.74645,0.041458
4.5992,0.74649,0.041441
4.6015,0.74652,0.041427
4.6038,0.74656,0.041415
4.6061,0.7466,0.041406
4.6084,0.74664,0.041399
4.6107,0.74668,0.041391
4.613,0.74672,0.04138
4.6153,0.74676,0.041366
4.6175,0.7468,0.041355
4.6198,0.74685,0.041342
4.6221,0.74689,0.041328
4.6244,0.74693,0.041315
4.6267,0.74698,0.041303
4.629,0.74702,0.041289
4.6313,0.74707,0.041278
4.6336,0.74711,0.041271
4.6359,0.74716,0.041264
4.6382,0.7472,0.041256
4.6405,0.74725,0.041249
4.6428,0.74729,0.041242
4.6451,0.74733,0.041234
4.6474,0.74738,0.041227
4.6496,0.74743,0.041217
4.6519,0.74748,0.041207
4.6542,0.74753,0.041196
4.6565,0.74758,0.041184
4.6588,0.74764,0.041171
4.6611,0.74769,0.041161
4.6634,0.74774,0.041148
4.6657,0.7478,0.041134
4.668,0.74786,0.041119
4.6703,0.74792,0.041102
4.6726,0.74799,0.041088
4.6749,0.74805,0.041072
4.6772,0.74657,0.040979
4.6794,0.74663,0.040963
4.6817,0.74669,0.040945
4.684,0.74675,0.040927
4.6863,0.74681,0.040909
4.6886,0.74686,0.04089
4.6909,0.74692,0.040871
4.6932,0.74697,0.040853
4.6955,0.74702,0.040838
4.6978,0.74708,0.040826
4.7001,0.74713,0.040816
4.7024,0.74871,0.040886
4.7047,0.74875,0.040876
4.707,0.7488,0.040864
4.7093,0.74885,0.040849
4.7115,0.74889,0.040832
4.7138,0.74894,0.040811
4.7161,0.74746,0.04071
4.7184,0.74751,0.040688
4.7207,0.74756,0.040665
4.723,0.74761,0.040642
4.7253,0.74766,0.04062
4.7276,0.74772,0.040599
4.7299,0.74777,0.040578
4.7322,0.74782,0.040558
4.7345,0.74788,0.040536
4.7368,0.74793,0.040515
4.7391,0.74799,0.040494
4.7414,0.74804,0.040471
4.7436,0.7481,0.04045
4.7459,0.74816,0.040427
4.7482,0.74822,0.040403
4.7505,0.74828,0.040378
4.7528,0.74834,0.040355
4.7551,0.7484,0.040332
4.7574,0.74846,0.040308
4.7597,0.74852,0.040282
4.762,0.74858,0.040257
4.7643,0.74863,0.040231
4.7666,0.75023,0.040285
4.7689,0.74874,0.040175
4.7712,0.74725,0.040067
4.7734,0.74884,0.04012
4.7757,0.74888,0.040095
4.778,0.74893,0.040073
4.7803,0.74899,0.040051
4.7826,0.74905,0.040028
4.7849,0.7491,0.040004
4.7872,0.74916,0.039982
4.7895,0.74922,0.03996
4.7918,0.74928,0.039939
4.7941,0.74933,0.039919
4.7964,0.74941,0.039893
4.7987,0.74947,0.039869
4.801,0.75108,0.039929
4.8033,0.75115,0.03991
4.8055,0.75121,0.039892
4.8078,0.75128,0.039873
4.8101,0.75134,0.039856
4.8124,0.7514,0.039844
4.8147,0.75146,0.039834
4.817,0.75152,0.039828
4.8193,0.75157,0.039822
4.8216,0.75162,0.039815
4.8239,0.75168,0.03981
4.8262,0.75173,0.039805
4.8285,0.75178,0.039798
4.8308,0.75184,0.03979
4.8331,0.75189,0.039782
4.8353,0.75196,0.039769
4.8376,0.75201,0.039755
4.8399,0.75207,0.039741
4.8422,0.75213,0.039728
4.8445,0.7522,0.039715
4.8468,0.75225,0.0397
4.8491,0.75231,0.039683
4.8514,0.75236,0.039668
4.8537,0.75241,0.039653
4.856,0.75247,0.039636
4.8583,0.75252,0.039617
4.8606,0.75258,0.0396
4.8629,0.75264,0.039585
4.8652,0.75269,0.039573
4.8674,0.75274,0.039563
4.8697,0.75279,0.039553
4.872,0.75283,0.039543
4.8743,0.75288,0.039535
4.8766,0.75292,0.039525
4.8789,0.75296,0.039518
4.8812,0.75301,0.039511
4.8835,0.75305,0.039504
4.8858,0.7531,0.039495
4.8881,0.75314,0.039485
4.8904,0.75319,0.039474
4.8927,0.75324,0.039464
4.895,0.75329,0.039453
4.8972,0.75334,0.039441
4.8995,0.7534,0.03943
4.9018,0.75345,0.039418
4.9041,0.75351,0.039405
4.9064,0.75356,0.039392
4.9087,0.75361,0.039376
4.911,0.75367,0.03936
4.9133,0.75372,0.039343
4.9156,0.75378,0.039325
4.9179,0.75384,0.039311
4.9202,0.75389,0.039301
4.9225,0.75395,0.03929
4.9248,0.75402,0.039277
4.9271,0.75408,0.039263
4.9293,0.75414,0.039249
4.9316,0.75421,0.039234
4.9339,0.75427,0.039219
4.9362,0.75433,0.039203
4.9385,0.75439,0.039187
4.9408,0.75445,0.039171
4.9431,0.75451,0.039154
4.9454,0.75456,0.039138
4.9477,0.75462,0.039122
4.95,0.75467,0.039107
4.9523,0.75472,0.039091
4.9546,0.75477,0.039074
4.9569,0.75483,0.039058
4.9591,0.75489,0.039041
4.9614,0.75495,0.039025
4.9637,0.75501,0.03901
4.966,0.75507,0.038995
4.9683,0.75513,0.038982
4.9706,0.75519,0.03897
4.9729,0.75525,0.038958
4.9752,0.75531,0.038945
4.9775,0.75537,0.038931
4.9798,0.75543,0.038918
4.9821,0.75549,0.038902
4.9844,0.75555,0.038887
4.9867,0.75561,0.038871
4.989,0.75566,0.038859
4.9912,0.75416,0.038761
4.9935,0.75421,0.03875
4.9958,0.75426,0.038734
4.9981,0.75431,0.038722
5.0004,0.75435,0.038709
5.0027,0.7544,0.038701
5.005,0.756,0.038775
5.0073,0.75605,0.038765
5.0096,0.75611,0.038755
5.0119,0.75617,0.038748
5.0142,0.75623,0.038744
5.0165,0.75472,0.038659
5.0188,0.75478,0.038657
5.0211,0.75483,0.038656
5.0233,0.75487,0.038655
5.0256,0.75492,0.038656
5.0279,0.75496,0.038658
5.0302,0.755,0.038664
5.0325,0.75503,0.038669
5.0348,0.75664,0.038751
5.0371,0.75668,0.038752
5.0394,0.75673,0.03875
5.0417,0.75521,0.038668
5.044,0.75525,0.038664
5.0463,0.75529,0.038659
5.0486,0.75534,0.038653
5.0509,0.75538,0.038648
5.0531,0.75542,0.038645
5.0554,0.75546,0.038644
5.0577,0.75551,0.038643
5.06,0.75556,0.038642
5.0623,0.75717,0.038719
5.0646,0.75723,0.038717
5.0669,0.75728,0.038715
5.0692,0.75734,0.038713
5.0715,0.75739,0.03871
5.0738,0.75744,0.038707
5.0761,0.75749,0.038703
5.0784,0.75754,0.038699
5.0807,0.75759,0.038695
5.083,0.75764,0.03869
5.0852,0.75769,0.038682
5.0875,0.75774,0.038675
5.0898,0.75779,0.03867
5.0921,0.75784,0.038663
5.0944,0.75789,0.038656
5.0967,0.75794,0.038649
5.099,0.758,0.038642
5.1013,0.75805,0.038633
5.1036,0.75811,0.038624
5.1059,0.75816,0.038614
5.1082,0.75821,0.038608
5.1105,0.75825,0.038602
5.1128,0.75829,0.038597
5.115,0.75833,0.038592
5.1173,0.75838,0.038587
5.1196,0.75842,0.038579
5.1219,0.75847,0.038571
5.1242,0.75851,0.038558
5.1265,0.75856,0.038546
5.1288,0.7586,0.038535
5.1311,0.75865,0.038523
5.1334,0.75869,0.038513
5.1357,0.75874,0.038504
5.138,0.75879,0.038493
5.1403,0.75884,0.038483
5.1426,0.75889,0.038474
5.1449,0.75894,0.038463
5.1471,0.75899,0.038454
5.1494,0.75905,0.038443
5.1517,0.7591,0.038433
5.154,0.75916,0.038423
5.1563,0.75921,0.038413
5.1586,0.75927,0.038403
5.1609,0.75932,0.038391
5.1632,0.75936,0.038379
5.1655,0.75941,0.038365
5.1678,0.75946,0.038351
5.1701,0.75951,0.038337
5.1724,0.75956,0.038322
5.1747,0.75961,0.038307
5.1769,0.75966,0.038293
5.1792,0.75971,0.038279
5.1815,0.75976,0.038265
5.1838,0.75981,0.038248
5.1861,0.75987,0.03823
5.1884,0.75992,0.03821
5.1907,0.75998,0.038191
5.193,0.76004,0.038173
5.1953,0.76009,0.038157
5.1976,0.76014,0.038139
5.1999,0.7602,0.038121
5.2022,0.76024,0.038102
5.2045,0.76029,0.038085
5.2068,0.76034,0.038071
5.209,0.76039,0.038059
5.2113,0.76043,0.038047
5.2136,0.76047,0.038034
5.2159,0.76051,0.03802
5.2182,0.76055,0.038006
5.2205,0.76059,0.037989
5.2228,0.76063,0.037971
5.2251,0.76068,0.037952
5.2274,0.76073,0.037934
5.2297,0.76078,0.037915
5.232,0.76083,0.037894
5.2343,0.76087,0.037871
5.2366,0.76091,0.037851
5.2388,0.76096,0.037835
5.2411,0.761,0.037816
5.2434,0.76104,0.037798
5.2457,0.76108,0.037781
5.248,0.76112,0.037765
5.2503,0.76116,0.037748
5.2526,0.7612,0.037734
5.2549,0.76124,0.037717
5.2572,0.76128,0.037702
5.2595,0.76132,0.037686
5.2618,0.76135,0.03767
5.2641,0.76139,0.037654
5.2664,0.76142,0.037637
5.2687,0.76146,0.037621
5.2709,0.76149,0.037606
5.2732,0.76152,0.037591
5.2755,0.76156,0.037576
5.2778,0.76159,0.037561
5.2801,0.76162,0.037547
5.2824,0.76166,0.037533
5.2847,0.76169,0.03752
5.287,0.76173,0.037508
5.2893,0.76176,0.037496
5.2916,0.7618,0.037484
5.2939,0.76184,0.037472
5.2962,0.76187,0.037463
5.2985,0.7619,0.037454
5.3008,0.76194,0.037446
5.303,0.76198,0.037438
5.3053,0.76202,0.037432
5.3076,0.76205,0.037427
5.3099,0.76209,0.037422
5.3122,0.76212,0.037418
5.3145,0.76215,0.037413
5.3168,0.76217,0.037408
5.3191,0.7622,0.0374
5.3214,0.76224,0.037392
5.3237,0.76227,0.037384
5.326,0.76231,0.037376
5.3283,0.76235,0.037369
5.3306,0.76238,0.037361
5.3328,0.76242,0.037354
5.3351,0.76245,0.037346
5.3374,0.76249,0.037341
5.3397,0.76252,0.037339
5.342,0.76256,0.03734
5.3443,0.7626,0.03734
5.3466,0.76108,0.037259
5.3489,0.76267,0.037346
5.3512,0.76271,0.037352
5.3535,0.76275,0.037355
5.3558,0.7628,0.037357
5.3581,0.76283,0.03736
5.3604,0.76287,0.03736
5.3627,0.7629,0.03736
5.3649,0.76294,0.037362
5.3672,0.76299,0.037365
5.3695,0.76303,0.03737
5.3718,0.76308,0.037373
5.3741,0.76313,0.037374
5.3764,0.76319,0.037375
5.3787,0.76326,0.037376
5.381,0.76332,0.037374
5.3833,0.76339,0.037371
5.3856,0.76346,0.037365
5.3879,0.76352,0.037359
5.3902,0.76357,0.037352
5.3925,0.76362,0.037346
5.3947,0.76367,0.03734
5.397,0.76371,0.037332
5.3993,0.76375,0.037326
5.4016,0.76379,0.037318
5.4039,0.76383,0.037312
5.4062,0.76387,0.037308
5.4085,0.76391,0.0373
5.4108,0.76395,0.03729
5.4131,0.764,0.037279
5.4154,0.76404,0.037268
5.4177,0.76409,0.037257
5.42,0.76415,0.037247
5.4223,0.7642,0.037237
5.4246,0.76272,0.037144
5.4268,0.76277,0.037134
5.4291,0.76283,0.037123
5.4314,0.76289,0.037109
5.4337,0.76295,0.037095
5.436,0.76301,0.037082
5.4383,0.76307,0.037069
5.4406,0.76313,0.037056
5.4429,0.76319,0.037043
5.4452,0.76325,0.03703
5.4475,0.76331,0.037016
5.4498,0.76337,0.037004
5.4521,0.76343,0.036993
5.4544,0.76349,0.036984
5.4566,0.76355,0.036977
5.4589,0.76361,0.03697
5.4612,0.76522,0.037044
5.4635,0.76529,0.037038
5.4658,0.76535,0.037032
5.4681,0.7654,0.037025
5.4704,0.76545,0.037018
5.4727,0.76551,0.037009
5.475,0.76556,0.037
5.4773,0.76561,0.036994
5.4796,0.76566,0.036985
5.4819,0.76572,0.036976
5.4842,0.76578,0.036967
5.4865,0.76584,0.036959
5.4887,0.7659,0.036951
5.491,0.76596,0.036943
5.4933,0.76602,0.036936
5.4956,0.76608,0.036928
5.4979,0.76613,0.036923
5.5002,0.76619,0.036919
5.5025,0.76624,0.036916
5.5048,0.76629,0.036913
5.5071,0.76634,0.03691
5.5094,0.76638,0.036908
5.5117,0.76643,0.036906
5.514,0.76648,0.036905
5.5163,0.76653,0.036902
5.5185,0.76658,0.036901
5.5208,0.76663,0.036902
5.5231,0.76668,0.036903
5.5254,0.76673,0.036903
5.5277,0.76678,0.036904
5.53,0.76682,0.036906
5.5323,0.76686,0.036907
5.5346,0.76691,0.036907
5.5369,0.76695,0.036907
5.5392,0.76698,0.036907
5.5415,0.76701,0.036907
5.5438,0.76705,0.036906
5.5461,0.76708,0.036905
5.5484,0.76711,0.036906
5.5506,0.76561,0.03683
5.5529,0.76565,0.036833
5.5552,0.76569,0.036836
5.5575,0.76727,0.03692
5.5598,0.76731,0.036927
5.5621,0.76735,0.036933
5.5644,0.76739,0.036934
5.5667,0.76743,0.036932
5.569,0.76748,0.036927
5.5713,0.76752,0.036923
5.5736,0.76756,0.036923
5.5759,0.7676,0.036923
5.5782,0.76763,0.036922
5.5805,0.76766,0.036922
5.5827,0.76769,0.03692
5.585,0.76773,0.036918
5.5873,0.76776,0.036916
5.5896,0.7678,0.036913
5.5919,0.76783,0.036912
5.5942,0.76786,0.036912
5.5965,0.76789,0.036911
5.5988,0.76791,0.036907
5.6011,0.76794,0.036905
5.6034,0.76796,0.036902
5.6057,0.76797,0.036899
5.608,0.76799,0.036896
5.6103,0.76801,0.036896
5.6125,0.76802,0.036893
5.6148,0.76803,0.036889
5.6171,0.76805,0.036886
5.6194,0.76806,0.036882
5.6217,0.76808,0.036878
5.624,0.76809,0.036876
5.6263,0.76811,0.036872
5.6286,0.76812,0.036868
5.6309,0.76813,0.036863
5.6332,0.76814,0.036855
5.6355,0.76815,0.036846
5.6378,0.76816,0.036834
5.6401,0.76817,0.036824
5.6424,0.76819,0.036813
5.6446,0.76821,0.036802
5.6469,0.76822,0.036791
5.6492,0.76823,0.03678
5.6515,0.76824,0.036773
5.6538,0.76825,0.036768
5.6561,0.76826,0.036761
5.6584,0.76828,0.036756
5.6607,0.76829,0.036751
5.663,0.7683,0.036744
5.6653,0.7683,0.036735
5.6676,0.76831,0.036724
5.6699,0.76832,0.036713
5.6722,0.76833,0.036704
5.6744,0.76834,0.036695
5.6767,0.76835,0.036688
5.679,0.76836,0.036681
5.6813,0.76836,0.036675
5.6836,0.76837,0.03667
5.6859,0.76838,0.036667
5.6882,0.76839,0.036663
5.6905,0.7684,0.036657
5.6928,0.7684,0.036649
5.6951,0.76841,0.036639
5.6974,0.76841,0.03663
5.6997,0.76842,0.036621
5.702,0.76842,0.03661
5.7043,0.76842,0.036601
5.7065,0.76843,0.036592
5.7088,0.76843,0.036582
5.7111,0.76843,0.036573
5.7134,0.76843,0.036563
5.7157,0.76843,0.036552
5.718,0.76844,0.036542
5.7203,0.76843,0.03653
5.7226,0.76843,0.036519
5.7249,0.76843,0.036508
5.7272,0.76843,0.036497
5.7295,0.76844,0.036485
5.7318,0.76844,0.036473
5.7341,0.76844,0.036463
5.7363,0.76844,0.036453
5.7386,0.76844,0.036442
5.7409,0.76843,0.036428
5.7432,0.76842,0.036412
5.7455,0.76841,0.036397
5.7478,0.7684,0.03638
5.7501,0.76839,0.036366
5.7524,0.76838,0.036351
5.7547,0.76838,0.036335
5.757,0.76837,0.036321
5.7593,0.76836,0.036306
5.7616,0.76836,0.036294
5.7639,0.76836,0.036281
5.7662,0.76836,0.03627
5.7684,0.76836,0.036258
5.7707,0.76837,0.036247
5.773,0.76837,0.036237
5.7753,0.76838,0.036226
5.7776,0.76839,0.036215
5.7799,0.7684,0.036204
5.7822,0.7684,0.036194
5.7845,0.76841,0.036183
5.7868,0.76841,0.036174
5.7891,0.76841,0.036164
5.7914,0.76841,0.036154
5.7937,0.76841,0.036144
5.796,0.76842,0.036133
5.7982,0.76842,0.036123
5.8005,0.76843,0.036111
5.8028,0.76844,0.0361
5.8051,0.76844,0.036088
5.8074,0.76845,0.036075
5.8097,0.76845,0.036063
5.812,0.76845,0.036052
5.8143,0.76844,0.036044
5.8166,0.76843,0.036036
5.8189,0.76842,0.036027
5.8212,0.76842,0.03602
5.8235,0.76841,0.03601
5.8258,0.76842,0.035998
5.8281,0.7669,0.035908
5.8303,0.76692,0.03589
5.8326,0.76694,0.035874
5.8349,0.76696,0.03586
5.8372,0.76698,0.035848
5.8395,0.767,0.035841
5.8418,0.76701,0.035837
5.8441,0.76701,0.035834
5.8464,0.76701,0.035831
5.8487,0.76701,0.035827
5.851,0.76701,0.035822
5.8533,0.76701,0.035817
5.8556,0.76854,0.035885
5.8579,0.76855,0.035881
5.8602,0.76855,0.035879
5.8624,0.76856,0.03588
5.8647,0.76856,0.035883
5.867,0.76856,0.035888
5.8693,0.76857,0.035894
5.8716,0.76857,0.035898
5.8739,0.76858,0.035902
5.8762,0.76858,0.035907
5.8785,0.76859,0.035913
5.8808,0.76859,0.035919
5.8831,0.7686,0.035925
5.8854,0.7686,0.035931
5.8877,0.7686,0.035936
5.89,0.76861,0.03594
5.8922,0.76861,0.035945
5.8945,0.76862,0.035949
5.8968,0.76862,0.035961
5.8991,0.76862,0.035969
5.9014,0.76862,0.035979
5.9037,0.76862,0.035991
5.906,0.76861,0.036
5.9083,0.76861,0.036007
5.9106,0.76861,0.036012
5.9129,0.76861,0.036017
5.9152,0.76861,0.036022
5.9175,0.76861,0.036026
5.9198,0.76862,0.03603
5.9221,0.76863,0.036034
5.9243,0.76864,0.036035
5.9266,0.76864,0.036035
5.9289,0.76865,0.036033
5.9312,0.76866,0.03603
5.9335,0.76867,0.036025
5.9358,0.76867,0.03602
5.9381,0.76868,0.036016
5.9404,0.76869,0.036011
5.9427,0.7687,0.036006
5.945,0.7687,0.036003
5.9473,0.76871,0.036
5.9496,0.76871,0.035996
5.9519,0.76872,0.035992
5.9541,0.76872,0.035987
5.9564,0.76872,0.035983
5.9587,0.76873,0.03598
5.961,0.76873,0.035977
5.9633,0.76874,0.035974
5.9656,0.76874,0.03597
5.9679,0.76874,0.035966
5.9702,0.76874,0.035961
5.9725,0.76875,0.035954
5.9748,0.76876,0.035947
5.9771,0.76877,0.035939
5.9794,0.7688,0.03593
5.9817,0.76883,0.035919
5.984,0.76885,0.035908
5.9862,0.76887,0.035896
5.9885,0.76888,0.035887
5.9908,0.76888,0.035876
5.9931,0.76888,0.035867
5.9954,0.76888,0.035858
5.9977,0.76888,0.035846
6,0.76888,0.035834


==> figs/data/cylinder_acmhd_3_10nu_1.06_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0732,3.9824e-05,-0.0054629,2.9956e-05
-2.9985,1.0733,3.9906e-05,-0.0054565,3.0031e-05
-2.997,1.0733,3.999e-05,-0.0054501,3.0105e-05
-2.9955,1.0734,4.0075e-05,-0.0054437,3.0179e-05
-2.994,1.0734,4.0165e-05,-0.0054372,3.0254e-05
-2.9925,1.0735,4.0261e-05,-0.0054306,3.0332e-05
-2.991,1.0735,4.0354e-05,-0.0054239,3.0411e-05
-2.9895,1.0736,4.0455e-05,-0.0054172,3.0489e-05
-2.988,1.0736,4.0541e-05,-0.0054105,3.0568e-05
-2.9865,1.0736,4.0628e-05,-0.0054038,3.0647e-05
-2.985,1.0737,4.0734e-05,-0.0053971,3.0727e-05
-2.9835,1.0737,4.081e-05,-0.0053904,3.0807e-05
-2.982,1.0738,4.0896e-05,-0.0053836,3.0887e-05
-2.9805,1.0738,4.0989e-05,-0.0053769,3.0969e-05
-2.979,1.0739,4.1078e-05,-0.0053701,3.1051e-05
-2.9775,1.0739,4.1153e-05,-0.0053633,3.1135e-05
-2.976,1.074,4.1246e-05,-0.0053566,3.1219e-05
-2.9745,1.074,4.1334e-05,-0.0053498,3.1303e-05
-2.973,1.0741,4.142e-05,-0.0053431,3.1387e-05
-2.9715,1.0741,4.1493e-05,-0.0053363,3.1473e-05
-2.97,1.0742,4.1574e-05,-0.0053295,3.1558e-05
-2.9685,1.0742,4.1655e-05,-0.0053227,3.1644e-05
-2.967,1.0743,4.1737e-05,-0.0053159,3.1731e-05
-2.9655,1.0743,4.1799e-05,-0.0053091,3.1817e-05
-2.964,1.0743,4.1883e-05,-0.0053023,3.1903e-05
-2.9625,1.0744,4.1958e-05,-0.0052955,3.1989e-05
-2.961,1.0744,4.2028e-05,-0.0052886,3.2076e-05
-2.9595,1.0745,4.2132e-05,-0.0052818,3.2163e-05
-2.958,1.0745,4.2203e-05,-0.0052748,3.2251e-05
-2.9565,1.0746,4.2291e-05,-0.0052679,3.2338e-05
-2.955,1.0746,4.2376e-05,-0.0052608,3.2426e-05
-2.9535,1.0747,4.2458e-05,-0.0052537,3.2515e-05
-2.952,1.0747,4.255e-05,-0.0052465,3.2603e-05
-2.9505,1.0748,4.2655e-05,-0.0052393,3.2691e-05
-2.949,1.0748,4.2755e-05,-0.005232,3.2781e-05
-2.9475,1.0749,4.2869e-05,-0.0052247,3.2871e-05
-2.946,1.0749,4.295e-05,-0.0052173,3.2961e-05
-2.9445,1.075,4.3052e-05,-0.00521,3.3051e-05
-2.943,1.075,4.3167e-05,-0.0052025,3.3142e-05
-2.9415,1.0751,4.3262e-05,-0.0051951,3.3233e-05
-2.94,1.0751,4.3358e-05,-0.0051877,3.3324e-05
-2.9385,1.0752,4.3448e-05,-0.0051802,3.3417e-05
-2.937,1.0752,4.3567e-05,-0.0051727,3.3507e-05
-2.9355,1.0753,4.3671e-05,-0.0051653,3.3597e-05
-2.934,1.0753,4.3771e-05,-0.0051578,3.3685e-05
-2.9325,1.0753,4.3884e-05,-0.0051503,3.3772e-05
-2.931,1.0754,4.3998e-05,-0.0051427,3.386e-05
-2.9295,1.0754,4.4126e-05,-0.0051352,3.3951e-05
-2.928,1.0755,4.4248e-05,-0.0051276,3.4042e-05
-2.9265,1.0755,4.4365e-05,-0.0051201,3.4133e-05
-2.925,1.0756,4.4488e-05,-0.0051124,3.4224e-05
-2.9235,1.0756,4.4602e-05,-0.0051048,3.4314e-05
-2.922,1.0757,4.472e-05,-0.0050971,3.4402e-05
-2.9205,1.0757,4.4831e-05,-0.0050894,3.4491e-05
-2.919,1.0758,4.4942e-05,-0.0050818,3.458e-05
-2.9175,1.0758,4.5068e-05,-0.005074,3.467e-05
-2.916,1.0759,4.5184e-05,-0.0050662,3.476e-05
-2.9145,1.0759,4.5312e-05,-0.0050583,3.4849e-05
-2.913,1.076,4.5428e-05,-0.0050505,3.4938e-05
-2.9115,1.076,4.5546e-05,-0.0050427,3.5029e-05
-2.91,1.0761,4.5654e-05,-0.0050349,3.5122e-05
-2.9085,1.0761,4.5778e-05,-0.0050271,3.5216e-05
-2.907,1.0762,4.5892e-05,-0.0050193,3.5312e-05
-2.9055,1.0762,4.6008e-05,-0.0050116,3.5407e-05
-2.904,1.0763,4.6119e-05,-0.0050038,3.5504e-05
-2.9025,1.0763,4.6241e-05,-0.0049961,3.5601e-05
-2.901,1.0764,4.6349e-05,-0.0049883,3.5699e-05
-2.8995,1.0764,4.646e-05,-0.0049805,3.5797e-05
-2.898,1.0765,4.6579e-05,-0.0049727,3.5896e-05
-2.8965,1.0765,4.6684e-05,-0.0049648,3.5996e-05
-2.895,1.0766,4.6803e-05,-0.0049569,3.6096e-05
-2.8935,1.0766,4.6917e-05,-0.004949,3.6195e-05
-2.892,1.0767,4.7021e-05,-0.0049411,3.6295e-05
-2.8905,1.0767,4.7125e-05,-0.0049331,3.6395e-05
-2.889,1.0768,4.7246e-05,-0.0049252,3.6496e-05
-2.8875,1.0768,4.7341e-05,-0.0049172,3.6598e-05
-2.886,1.0769,4.7437e-05,-0.0049092,3.6701e-05
-2.8845,1.0769,4.7548e-05,-0.0049011,3.6806e-05
-2.883,1.077,4.7637e-05,-0.004893,3.691e-05
-2.8815,1.077,4.7734e-05,-0.0048849,3.7015e-05
-2.88,1.0771,4.7848e-05,-0.0048767,3.712e-05
-2.8785,1.0771,4.7946e-05,-0.0048685,3.7224e-05
-2.877,1.0772,4.8055e-05,-0.0048603,3.7329e-05
-2.8755,1.0772,4.8149e-05,-0.004852,3.7434e-05
-2.874,1.0773,4.828e-05,-0.0048437,3.7539e-05
-2.8725,1.0773,4.8376e-05,-0.0048353,3.7644e-05
-2.871,1.0774,4.8479e-05,-0.0048268,3.7749e-05
-2.8695,1.0774,4.8596e-05,-0.0048183,3.7856e-05
-2.868,1.0775,4.8706e-05,-0.0048098,3.7963e-05
-2.8665,1.0775,4.8815e-05,-0.0048012,3.807e-05
-2.865,1.0776,4.8935e-05,-0.0047925,3.8176e-05
-2.8635,1.0776,4.9052e-05,-0.0047839,3.8282e-05
-2.862,1.0777,4.915e-05,-0.0047751,3.8389e-05
-2.8605,1.0777,4.9253e-05,-0.0047664,3.8497e-05
-2.859,1.0778,4.9355e-05,-0.0047575,3.8605e-05
-2.8575,1.0778,4.9443e-05,-0.0047487,3.8713e-05
-2.856,1.0779,4.9543e-05,-0.0047398,3.882e-05
-2.8545,1.0779,4.9641e-05,-0.0047309,3.8922e-05
-2.853,1.078,4.9749e-05,-0.004722,3.9024e-05
-2.8515,1.078,4.984e-05,-0.004713,3.9126e-05
-2.85,1.0781,4.9957e-05,-0.0047041,3.923e-05
-2.8485,1.0781,5.0073e-05,-0.0046951,3.9335e-05
-2.847,1.0782,5.0165e-05,-0.0046862,3.944e-05
-2.8455,1.0783,5.0286e-05,-0.0046772,3.9547e-05
-2.844,1.0783,5.0391e-05,-0.0046683,3.9655e-05
-2.8425,1.0784,5.0495e-05,-0.0046593,3.9763e-05
-2.841,1.0784,5.0607e-05,-0.0046503,3.9872e-05
-2.8395,1.0785,5.0717e-05,-0.0046414,3.9984e-05
-2.838,1.0785,5.0829e-05,-0.0046324,4.0096e-05
-2.8365,1.0786,5.0954e-05,-0.0046234,4.0207e-05
-2.835,1.0786,5.1079e-05,-0.0046144,4.0319e-05
-2.8335,1.0787,5.1201e-05,-0.0046054,4.0432e-05
-2.832,1.0787,5.1328e-05,-0.0045964,4.0546e-05
-2.8305,1.0788,5.1462e-05,-0.0045875,4.066e-05
-2.829,1.0788,5.1591e-05,-0.0045785,4.0775e-05
-2.8275,1.0789,5.1719e-05,-0.0045696,4.089e-05
-2.826,1.0789,5.1843e-05,-0.0045607,4.1006e-05
-2.8245,1.079,5.1963e-05,-0.0045517,4.1123e-05
-2.823,1.079,5.2093e-05,-0.0045428,4.124e-05
-2.8215,1.0791,5.2217e-05,-0.0045339,4.1359e-05
-2.82,1.0791,5.2344e-05,-0.004525,4.148e-05
-2.8185,1.0792,5.2462e-05,-0.004516,4.1601e-05
-2.817,1.0792,5.2598e-05,-0.004507,4.1722e-05
-2.8155,1.0793,5.2726e-05,-0.0044979,4.1842e-05
-2.814,1.0794,5.2849e-05,-0.0044888,4.1965e-05
-2.8125,1.0794,5.2984e-05,-0.0044797,4.2088e-05
-2.811,1.0795,5.3106e-05,-0.0044705,4.221e-05
-2.8095,1.0795,5.323e-05,-0.0044612,4.2333e-05
-2.808,1.0796,5.3349e-05,-0.0044519,4.2455e-05
-2.8065,1.0796,5.3483e-05,-0.0044426,4.2577e-05
-2.805,1.0797,5.361e-05,-0.0044333,4.2697e-05
-2.8035,1.0797,5.3733e-05,-0.0044238,4.2817e-05
-2.802,1.0798,5.3852e-05,-0.0044143,4.2935e-05
-2.8005,1.0798,5.3979e-05,-0.0044048,4.3052e-05
-2.7989,1.0799,5.4095e-05,-0.0043952,4.3168e-05
-2.7974,1.0799,5.4225e-05,-0.0043855,4.3283e-05
-2.7959,1.08,5.4353e-05,-0.0043757,4.3398e-05
-2.7944,1.08,5.4481e-05,-0.0043658,4.3512e-05
-2.7929,1.0801,5.4609e-05,-0.0043559,4.3627e-05
-2.7914,1.0802,5.4748e-05,-0.004346,4.3742e-05
-2.7899,1.0802,5.4885e-05,-0.004336,4.3857e-05
-2.7884,1.0803,5.5004e-05,-0.004326,4.3973e-05
-2.7869,1.0803,5.5127e-05,-0.004316,4.4089e-05
-2.7854,1.0804,5.5262e-05,-0.004306,4.4206e-05
-2.7839,1.0804,5.5385e-05,-0.0042959,4.4323e-05
-2.7824,1.0805,5.5514e-05,-0.0042858,4.4439e-05
-2.7809,1.0805,5.5649e-05,-0.0042757,4.4554e-05
-2.7794,1.0806,5.5766e-05,-0.0042655,4.4671e-05
-2.7779,1.0806,5.5892e-05,-0.0042553,4.4786e-05
-2.7764,1.0807,5.6012e-05,-0.004245,4.4902e-05
-2.7749,1.0808,5.613e-05,-0.0042348,4.5018e-05
-2.7734,1.0808,5.6262e-05,-0.0042244,4.5134e-05
-2.7719,1.0809,5.6378e-05,-0.004214,4.5252e-05
-2.7704,1.0809,5.6507e-05,-0.0042036,4.5371e-05
-2.7689,1.081,5.6611e-05,-0.0041931,4.549e-05
-2.7674,1.081,5.6735e-05,-0.0041825,4.5609e-05
-2.7659,1.0811,5.6851e-05,-0.004172,4.5729e-05
-2.7644,1.0811,5.696e-05,-0.0041614,4.5849e-05
-2.7629,1.0812,5.708e-05,-0.0041508,4.5969e-05
-2.7614,1.0813,5.7199e-05,-0.0041402,4.6089e-05
-2.7599,1.0813,5.7331e-05,-0.0041296,4.621e-05
-2.7584,1.0814,5.7442e-05,-0.004119,4.6332e-05
-2.7569,1.0814,5.7564e-05,-0.0041084,4.6457e-05
-2.7554,1.0815,5.7695e-05,-0.0040979,4.6584e-05
-2.7539,1.0815,5.7821e-05,-0.0040873,4.6712e-05
-2.7524,1.0816,5.7947e-05,-0.0040766,4.6839e-05
-2.7509,1.0816,5.8072e-05,-0.004066,4.6967e-05
-2.7494,1.0817,5.8198e-05,-0.0040554,4.7098e-05
-2.7479,1.0818,5.8332e-05,-0.0040446,4.723e-05
-2.7464,1.0818,5.8476e-05,-0.0040339,4.7365e-05
-2.7449,1.0819,5.8598e-05,-0.0040231,4.7501e-05
-2.7434,1.0819,5.8743e-05,-0.0040124,4.7639e-05
-2.7419,1.082,5.89e-05,-0.0040015,4.7779e-05
-2.7404,1.082,5.9036e-05,-0.0039907,4.7921e-05
-2.7389,1.0821,5.9187e-05,-0.0039798,4.8066e-05
-2.7374,1.0821,5.9348e-05,-0.0039689,4.8212e-05
-2.7359,1.0822,5.9512e-05,-0.003958,4.836e-05
-2.7344,1.0823,5.9688e-05,-0.003947,4.8508e-05
-2.7329,1.0823,5.9866e-05,-0.0039361,4.8656e-05
-2.7314,1.0824,6.0016e-05,-0.0039251,4.8806e-05
-2.7299,1.0824,6.0181e-05,-0.0039142,4.8956e-05
-2.7284,1.0825,6.0352e-05,-0.0039032,4.9106e-05
-2.7269,1.0825,6.0513e-05,-0.0038922,4.9256e-05
-2.7254,1.0826,6.0674e-05,-0.0038812,4.9405e-05
-2.7239,1.0827,6.0842e-05,-0.0038701,4.9554e-05
-2.7224,1.0827,6.1009e-05,-0.0038591,4.9704e-05
-2.7209,1.0828,6.1166e-05,-0.0038479,4.9852e-05
-2.7194,1.0828,6.1335e-05,-0.0038366,4.9999e-05
-2.7179,1.0829,6.1492e-05,-0.0038252,5.0141e-05
-2.7164,1.0829,6.1656e-05,-0.0038138,5.0283e-05
-2.7149,1.083,6.1803e-05,-0.0038023,5.0425e-05
-2.7134,1.0831,6.1965e-05,-0.0037907,5.0567e-05
-2.7119,1.0831,6.2125e-05,-0.0037792,5.071e-05
-2.7104,1.0832,6.2285e-05,-0.0037676,5.0853e-05
-2.7089,1.0832,6.2441e-05,-0.0037561,5.0996e-05
-2.7074,1.0833,6.2601e-05,-0.0037445,5.1138e-05
-2.7059,1.0834,6.2746e-05,-0.0037329,5.128e-05
-2.7044,1.0834,6.2893e-05,-0.0037213,5.1421e-05
-2.7029,1.0835,6.3047e-05,-0.0037097,5.1563e-05
-2.7014,1.0835,6.3192e-05,-0.003698,5.1705e-05
-2.6999,1.0836,6.3355e-05,-0.0036864,5.1846e-05
-2.6984,1.0836,6.3498e-05,-0.0036747,5.199e-05
-2.6969,1.0837,6.3651e-05,-0.0036631,5.2135e-05
-2.6954,1.0838,6.3797e-05,-0.0036515,5.228e-05
-2.6939,1.0838,6.3954e-05,-0.0036398,5.2425e-05
-2.6924,1.0839,6.4101e-05,-0.0036282,5.257e-05
-2.6909,1.0839,6.4248e-05,-0.0036166,5.2718e-05
-2.6894,1.084,6.4381e-05,-0.0036049,5.2865e-05
-2.6879,1.0841,6.4533e-05,-0.0035931,5.3012e-05
-2.6864,1.0841,6.4684e-05,-0.0035813,5.3163e-05
-2.6849,1.0842,6.4848e-05,-0.0035693,5.3318e-05
-2.6834,1.0842,6.499e-05,-0.0035573,5.3473e-05
-2.6819,1.0843,6.5134e-05,-0.0035453,5.3631e-05
-2.6804,1.0843,6.5261e-05,-0.0035332,5.3789e-05
-2.6789,1.0844,6.5401e-05,-0.003521,5.3946e-05
-2.6774,1.0845,6.5557e-05,-0.0035087,5.4101e-05
-2.6759,1.0845,6.5712e-05,-0.0034963,5.4257e-05
-2.6744,1.0846,6.5885e-05,-0.0034837,5.4413e-05
-2.6729,1.0846,6.6053e-05,-0.0034712,5.4571e-05
-2.6714,1.0847,6.6202e-05,-0.0034586,5.473e-05
-2.6699,1.0848,6.6392e-05,-0.0034461,5.4891e-05
-2.6684,1.0848,6.6552e-05,-0.0034335,5.5053e-05
-2.6669,1.0849,6.6725e-05,-0.0034209,5.5214e-05
-2.6654,1.0849,6.6903e-05,-0.0034084,5.5374e-05
-2.6639,1.085,6.7071e-05,-0.0033958,5.5534e-05
-2.6624,1.0851,6.7255e-05,-0.0033832,5.5694e-05
-2.6609,1.0851,6.7437e-05,-0.0033706,5.5853e-05
-2.6594,1.0852,6.7614e-05,-0.003358,5.6012e-05
-2.6579,1.0852,6.7796e-05,-0.0033455,5.617e-05
-2.6564,1.0853,6.7981e-05,-0.0033329,5.6328e-05
-2.6549,1.0854,6.8166e-05,-0.0033204,5.6485e-05
-2.6534,1.0854,6.8368e-05,-0.0033078,5.6643e-05
-2.6519,1.0855,6.8551e-05,-0.0032952,5.6802e-05
-2.6504,1.0856,6.8733e-05,-0.0032826,5.6962e-05
-2.6489,1.0856,6.8913e-05,-0.00327,5.7124e-05
-2.6474,1.0857,6.9116e-05,-0.0032573,5.7287e-05
-2.6459,1.0857,6.931e-05,-0.0032446,5.7453e-05
-2.6444,1.0858,6.9507e-05,-0.003232,5.762e-05
-2.6429,1.0859,6.968e-05,-0.0032193,5.779e-05
-2.6414,1.0859,6.9881e-05,-0.0032065,5.7961e-05
-2.6399,1.086,7.0068e-05,-0.0031938,5.8135e-05
-2.6384,1.086,7.0238e-05,-0.003181,5.831e-05
-2.6369,1.0861,7.042e-05,-0.0031682,5.8485e-05
-2.6354,1.0862,7.0603e-05,-0.0031554,5.8662e-05
-2.6339,1.0862,7.0784e-05,-0.0031426,5.8841e-05
-2.6324,1.0863,7.0958e-05,-0.0031296,5.9018e-05
-2.6309,1.0864,7.1127e-05,-0.0031165,5.9194e-05
-2.6294,1.0864,7.1307e-05,-0.0031034,5.9372e-05
-2.6279,1.0865,7.147e-05,-0.0030902,5.955e-05
-2.6264,1.0865,7.1627e-05,-0.0030771,5.9729e-05
-2.6249,1.0866,7.1793e-05,-0.0030639,5.9908e-05
-2.6234,1.0867,7.1965e-05,-0.0030507,6.0087e-05
-2.6219,1.0867,7.2145e-05,-0.0030376,6.0268e-05
-2.6204,1.0868,7.2315e-05,-0.0030244,6.0449e-05
-2.6189,1.0868,7.2481e-05,-0.0030111,6.0631e-05
-2.6174,1.0869,7.2668e-05,-0.0029979,6.0815e-05
-2.6159,1.087,7.283e-05,-0.0029845,6.0997e-05
-2.6144,1.087,7.2991e-05,-0.0029711,6.1178e-05
-2.6129,1.0871,7.3164e-05,-0.0029577,6.136e-05
-2.6114,1.0872,7.3308e-05,-0.0029441,6.1542e-05
-2.6099,1.0872,7.3479e-05,-0.0029306,6.1724e-05
-2.6084,1.0873,7.3629e-05,-0.002917,6.1907e-05
-2.6069,1.0873,7.3782e-05,-0.0029033,6.2091e-05
-2.6054,1.0874,7.3941e-05,-0.0028893,6.2276e-05
-2.6039,1.0875,7.4108e-05,-0.0028754,6.2461e-05
-2.6024,1.0875,7.428e-05,-0.0028614,6.2646e-05
-2.6009,1.0876,7.4443e-05,-0.0028473,6.2829e-05
-2.5994,1.0877,7.4607e-05,-0.0028332,6.3012e-05
-2.5979,1.0877,7.4769e-05,-0.0028191,6.3195e-05
-2.5964,1.0878,7.4928e-05,-0.0028049,6.3377e-05
-2.5949,1.0879,7.5103e-05,-0.0027907,6.3559e-05
-2.5934,1.0879,7.528e-05,-0.0027765,6.3743e-05
-2.5919,1.088,7.5455e-05,-0.0027622,6.3929e-05
-2.5904,1.088,7.5627e-05,-0.0027478,6.4118e-05
-2.5889,1.0881,7.5814e-05,-0.0027335,6.4308e-05
-2.5874,1.0882,7.5997e-05,-0.0027192,6.4499e-05
-2.5859,1.0882,7.6196e-05,-0.0027047,6.4693e-05
-2.5844,1.0883,7.6385e-05,-0.0026903,6.4887e-05
-2.5829,1.0884,7.658e-05,-0.0026758,6.5083e-05
-2.5814,1.0884,7.6792e-05,-0.0026614,6.5279e-05
-2.5799,1.0885,7.6989e-05,-0.0026469,6.5476e-05
-2.5784,1.0886,7.7194e-05,-0.0026325,6.5675e-05
-2.5769,1.0886,7.7411e-05,-0.002618,6.5875e-05
-2.5754,1.0887,7.7606e-05,-0.0026036,6.6072e-05
-2.5739,1.0888,7.7816e-05,-0.0025891,6.6269e-05
-2.5724,1.0888,7.8021e-05,-0.0025746,6.6468e-05
-2.5709,1.0889,7.8226e-05,-0.0025601,6.6669e-05
-2.5694,1.089,7.8443e-05,-0.0025456,6.687e-05
-2.5679,1.089,7.8646e-05,-0.002531,6.7073e-05
-2.5664,1.0891,7.8862e-05,-0.0025165,6.7279e-05
-2.5649,1.0891,7.9076e-05,-0.0025018,6.7489e-05
-2.5634,1.0892,7.9284e-05,-0.0024871,6.7701e-05
-2.5619,1.0893,7.9499e-05,-0.0024724,6.7913e-05
-2.5604,1.0893,7.9692e-05,-0.0024576,6.8127e-05
-2.5589,1.0894,7.9906e-05,-0.0024428,6.8343e-05
-2.5574,1.0895,8.0102e-05,-0.002428,6.8561e-05
-2.5559,1.0895,8.0291e-05,-0.0024132,6.8778e-05
-2.5544,1.0896,8.048e-05,-0.0023983,6.8996e-05
-2.5529,1.0897,8.0674e-05,-0.0023834,6.9214e-05
-2.5514,1.0897,8.0876e-05,-0.0023685,6.9434e-05
-2.5499,1.0898,8.1062e-05,-0.0023536,6.9653e-05
-2.5484,1.0899,8.1273e-05,-0.0023387,6.9873e-05
-2.5469,1.0899,8.1472e-05,-0.0023237,7.0093e-05
-2.5454,1.09,8.1661e-05,-0.0023087,7.0313e-05
-2.5439,1.0901,8.1865e-05,-0.0022937,7.053e-05
-2.5424,1.0901,8.206e-05,-0.0022786,7.0746e-05
-2.5409,1.0902,8.2273e-05,-0.0022634,7.0963e-05
-2.5394,1.0903,8.2482e-05,-0.0022482,7.1178e-05
-2.5379,1.0903,8.2676e-05,-0.0022329,7.1392e-05
-2.5364,1.0904,8.2873e-05,-0.0022176,7.1606e-05
-2.5349,1.0905,8.3068e-05,-0.0022023,7.182e-05
-2.5334,1.0905,8.3253e-05,-0.0021869,7.2032e-05
-2.5319,1.0906,8.3466e-05,-0.0021714,7.2247e-05
-2.5304,1.0907,8.3652e-05,-0.002156,7.2463e-05
-2.5289,1.0907,8.3848e-05,-0.0021404,7.2679e-05
-2.5274,1.0908,8.405e-05,-0.0021248,7.2896e-05
-2.5259,1.0909,8.4259e-05,-0.0021091,7.311e-05
-2.5244,1.0909,8.4466e-05,-0.0020932,7.3325e-05
-2.5229,1.091,8.4689e-05,-0.0020771,7.3538e-05
-2.5214,1.0911,8.4896e-05,-0.002061,7.3752e-05
-2.5199,1.0911,8.511e-05,-0.0020448,7.3969e-05
-2.5184,1.0912,8.532e-05,-0.0020286,7.4185e-05
-2.5169,1.0913,8.5539e-05,-0.0020123,7.4398e-05
-2.5154,1.0914,8.5762e-05,-0.0019961,7.4608e-05
-2.5139,1.0914,8.5985e-05,-0.0019797,7.4819e-05
-2.5124,1.0915,8.62e-05,-0.0019634,7.5032e-05
-2.5109,1.0916,8.642e-05,-0.001947,7.5246e-05
-2.5094,1.0916,8.6634e-05,-0.0019306,7.5462e-05
-2.5079,1.0917,8.6846e-05,-0.0019142,7.5681e-05
-2.5064,1.0918,8.7065e-05,-0.0018978,7.5901e-05
-2.5049,1.0918,8.7295e-05,-0.0018813,7.6117e-05
-2.5034,1.0919,8.751e-05,-0.0018648,7.6334e-05
-2.5019,1.092,8.7717e-05,-0.0018482,7.6553e-05
-2.5004,1.092,8.7927e-05,-0.0018316,7.6775e-05
-2.4989,1.0921,8.8148e-05,-0.0018149,7.6998e-05
-2.4974,1.0922,8.8357e-05,-0.0017982,7.7221e-05
-2.4959,1.0923,8.8559e-05,-0.0017815,7.7448e-05
-2.4944,1.0923,8.8763e-05,-0.0017649,7.7677e-05
-2.4929,1.0924,8.8967e-05,-0.0017482,7.7909e-05
-2.4914,1.0925,8.9179e-05,-0.0017314,7.8142e-05
-2.4899,1.0925,8.9398e-05,-0.0017147,7.8376e-05
-2.4884,1.0926,8.9597e-05,-0.0016979,7.8612e-05
-2.4869,1.0927,8.9804e-05,-0.0016811,7.8848e-05
-2.4854,1.0927,9.0024e-05,-0.0016642,7.9085e-05
-2.4839,1.0928,9.0244e-05,-0.0016473,7.9322e-05
-2.4824,1.0929,9.0455e-05,-0.0016304,7.9561e-05
-2.4809,1.093,9.0666e-05,-0.0016133,7.9802e-05
-2.4794,1.093,9.0879e-05,-0.0015963,8.0044e-05
-2.4779,1.0931,9.1083e-05,-0.0015792,8.0286e-05
-2.4764,1.0932,9.131e-05,-0.0015621,8.0527e-05
-2.4749,1.0932,9.1539e-05,-0.0015449,8.0765e-05
-2.4734,1.0933,9.1765e-05,-0.0015277,8.1002e-05
-2.4719,1.0934,9.1998e-05,-0.0015105,8.1239e-05
-2.4704,1.0934,9.2219e-05,-0.0014933,8.1476e-05
-2.4689,1.0935,9.2444e-05,-0.001476,8.1714e-05
-2.4674,1.0936,9.2668e-05,-0.0014587,8.1952e-05
-2.4659,1.0937,9.2916e-05,-0.0014414,8.2187e-05
-2.4644,1.0937,9.3152e-05,-0.0014239,8.2423e-05
-2.4629,1.0938,9.34e-05,-0.0014064,8.2657e-05
-2.4614,1.0939,9.3663e-05,-0.0013888,8.2898e-05
-2.4599,1.0939,9.3903e-05,-0.0013711,8.3149e-05
-2.4584,1.094,9.4163e-05,-0.0013532,8.3405e-05
-2.4569,1.0941,9.4427e-05,-0.0013351,8.3662e-05
-2.4554,1.0942,9.4674e-05,-0.001317,8.392e-05
-2.4539,1.0942,9.4921e-05,-0.0012988,8.4178e-05
-2.4524,1.0943,9.5161e-05,-0.0012806,8.4439e-05
-2.4509,1.0944,9.5418e-05,-0.0012623,8.47e-05
-2.4494,1.0945,9.5658e-05,-0.0012439,8.4963e-05
-2.4479,1.0945,9.5906e-05,-0.0012256,8.5219e-05
-2.4464,1.0946,9.6185e-05,-0.0012073,8.547e-05
-2.4449,1.0947,9.646e-05,-0.0011889,8.5718e-05
-2.4434,1.0947,9.6728e-05,-0.0011705,8.5968e-05
-2.4419,1.0948,9.6993e-05,-0.001152,8.6222e-05
-2.4404,1.0949,9.7255e-05,-0.0011336,8.6475e-05
-2.4389,1.095,9.7509e-05,-0.001115,8.6731e-05
-2.4374,1.095,9.7786e-05,-0.0010965,8.6987e-05
-2.4359,1.0951,9.8044e-05,-0.001078,8.7243e-05
-2.4344,1.0952,9.8305e-05,-0.0010595,8.7499e-05
-2.4329,1.0953,9.8565e-05,-0.001041,8.7759e-05
-2.4314,1.0953,9.8817e-05,-0.0010224,8.802e-05
-2.4299,1.0954,9.9063e-05,-0.0010038,8.8282e-05
-2.4284,1.0955,9.9303e-05,-0.00098514,8.8544e-05
-2.4269,1.0956,9.9549e-05,-0.00096648,8.8806e-05
-2.4254,1.0956,9.9793e-05,-0.0009478,8.907e-05
-2.4239,1.0957,0.00010002,-0.00092906,8.9334e-05
-2.4224,1.0958,0.00010027,-0.00091034,8.96e-05
-2.4209,1.0959,0.00010048,-0.00089168,8.9865e-05
-2.4194,1.0959,0.00010072,-0.00087298,9.0133e-05
-2.4179,1.096,0.00010095,-0.00085425,9.0402e-05
-2.4164,1.0961,0.00010117,-0.00083552,9.0672e-05
-2.4149,1.0962,0.0001014,-0.00081676,9.0949e-05
-2.4134,1.0962,0.00010163,-0.00079804,9.1226e-05
-2.4119,1.0963,0.00010186,-0.00077923,9.1501e-05
-2.4104,1.0964,0.00010211,-0.00076027,9.1774e-05
-2.4089,1.0964,0.00010235,-0.00074115,9.2049e-05
-2.4074,1.0965,0.00010259,-0.00072194,9.2327e-05
-2.4059,1.0966,0.00010284,-0.00070264,9.2606e-05
-2.4044,1.0967,0.0001031,-0.00068314,9.2891e-05
-2.4029,1.0968,0.00010336,-0.00066347,9.3181e-05
-2.4014,1.0968,0.00010362,-0.00064368,9.3477e-05
-2.3998,1.0969,0.00010388,-0.00062377,9.3781e-05
-2.3983,1.097,0.00010416,-0.00060377,9.4085e-05
-2.3968,1.0971,0.00010443,-0.00058362,9.4391e-05
-2.3953,1.0971,0.0001047,-0.00056339,9.4699e-05
-2.3938,1.0972,0.00010499,-0.00054316,9.5006e-05
-2.3923,1.0973,0.00010525,-0.00052287,9.5312e-05
-2.3908,1.0974,0.00010552,-0.00050248,9.5619e-05
-2.3893,1.0974,0.00010579,-0.00048202,9.5926e-05
-2.3878,1.0975,0.00010607,-0.00046156,9.6236e-05
-2.3863,1.0976,0.00010636,-0.0004411,9.6547e-05
-2.3848,1.0977,0.00010663,-0.00042061,9.6859e-05
-2.3833,1.0977,0.00010692,-0.00040008,9.717e-05
-2.3818,1.0978,0.00010723,-0.0003795,9.7474e-05
-2.3803,1.0979,0.00010752,-0.0003589,9.7776e-05
-2.3788,1.098,0.00010784,-0.00033824,9.808e-05
-2.3773,1.0981,0.00010815,-0.00031756,9.8384e-05
-2.3758,1.0981,0.00010845,-0.00029684,9.869e-05
-2.3743,1.0982,0.00010876,-0.0002761,9.8998e-05
-2.3728,1.0983,0.00010906,-0.00025538,9.9308e-05
-2.3713,1.0984,0.00010934,-0.00023462,9.9623e-05
-2.3698,1.0984,0.00010965,-0.00021386,9.994e-05
-2.3683,1.0985,0.00010995,-0.00019308,0.00010026
-2.3668,1.0986,0.00011025,-0.00017231,0.00010058
-2.3653,1.0987,0.00011055,-0.00015152,0.0001009
-2.3638,1.0988,0.00011086,-0.00013069,0.00010122
-2.3623,1.0988,0.00011116,-0.00010978,0.00010154
-2.3608,1.0989,0.00011146,-8.8821e-05,0.00010187
-2.3593,1.099,0.00011174,-6.7859e-05,0.0001022
-2.3578,1.0991,0.00011203,-4.6861e-05,0.00010253
-2.3563,1.0991,0.00011231,-2.577e-05,0.00010286
-2.3548,1.0992,0.00011259,-4.6262e-06,0.00010318
-2.3533,1.0993,0.00011287,1.6509e-05,0.00010352
-2.3518,1.0994,0.00011314,3.7641e-05,0.00010385
-2.3503,1.0995,0.00011341,5.878e-05,0.00010418
-2.3488,1.0995,0.00011367,7.9986e-05,0.0001045
-2.3473,1.0996,0.00011394,0.00010124,0.00010483
-2.3458,1.0997,0.00011422,0.00012255,0.00010515
-2.3443,1.0998,0.00011452,0.00014397,0.00010547
-2.3428,1.0999,0.00011482,0.00016557,0.00010578
-2.3413,1.0999,0.00011512,0.00018725,0.0001061
-2.3398,1.1,0.00011541,0.00020904,0.00010642
-2.3383,1.1001,0.00011571,0.00023091,0.00010674
-2.3368,1.1002,0.000116,0.00025288,0.00010706
-2.3353,1.1003,0.00011628,0.00027499,0.00010738
-2.3338,1.1003,0.00011656,0.0002971,0.0001077
-2.3323,1.1004,0.00011685,0.00031925,0.00010802
-2.3308,1.1005,0.00011715,0.0003414,0.00010834
-2.3293,1.1006,0.00011744,0.00036364,0.00010868
-2.3278,1.1007,0.00011775,0.00038595,0.00010901
-2.3263,1.1007,0.00011808,0.00040838,0.00010935
-2.3248,1.1008,0.00011842,0.0004309,0.00010969
-2.3233,1.1009,0.00011876,0.00045346,0.00011003
-2.3218,1.101,0.00011907,0.00047608,0.00011037
-2.3203,1.1011,0.00011941,0.00049872,0.00011072
-2.3188,1.1012,0.00011975,0.00052141,0.00011106
-2.3173,1.1012,0.00012011,0.00054413,0.0001114
-2.3158,1.1013,0.00012046,0.00056691,0.00011174
-2.3143,1.1014,0.00012084,0.00058976,0.00011207
-2.3128,1.1015,0.00012121,0.0006127,0.0001124
-2.3113,1.1016,0.00012156,0.00063569,0.00011274
-2.3098,1.1017,0.00012192,0.00065872,0.00011308
-2.3083,1.1017,0.00012226,0.00068176,0.00011342
-2.3068,1.1018,0.00012262,0.00070476,0.00011375
-2.3053,1.1019,0.00012296,0.00072778,0.00011409
-2.3038,1.102,0.00012331,0.00075079,0.00011442
-2.3023,1.1021,0.00012364,0.00077387,0.00011476
-2.3008,1.1022,0.00012398,0.00079691,0.0001151
-2.2993,1.1022,0.00012431,0.00081998,0.00011544
-2.2978,1.1023,0.00012461,0.00084307,0.00011579
-2.2963,1.1024,0.00012492,0.00086619,0.00011614
-2.2948,1.1025,0.00012522,0.00088939,0.00011649
-2.2933,1.1026,0.00012552,0.00091264,0.00011685
-2.2918,1.1027,0.00012582,0.00093595,0.00011721
-2.2903,1.1027,0.00012611,0.00095941,0.00011758
-2.2888,1.1028,0.0001264,0.00098303,0.00011795
-2.2873,1.1029,0.00012667,0.0010067,0.00011832
-2.2858,1.103,0.00012695,0.0010306,0.00011869
-2.2843,1.1031,0.00012724,0.0010547,0.00011905
-2.2828,1.1032,0.00012752,0.001079,0.00011942
-2.2813,1.1032,0.00012783,0.0011034,0.00011979
-2.2798,1.1033,0.00012812,0.0011279,0.00012017
-2.2783,1.1034,0.00012843,0.0011525,0.00012054
-2.2768,1.1035,0.00012874,0.0011772,0.00012092
-2.2753,1.1036,0.00012905,0.001202,0.0001213
-2.2738,1.1037,0.00012939,0.0012269,0.00012169
-2.2723,1.1037,0.00012973,0.0012519,0.00012207
-2.2708,1.1038,0.00013009,0.001277,0.00012246
-2.2693,1.1039,0.00013048,0.0013022,0.00012286
-2.2678,1.104,0.00013086,0.0013275,0.00012326
-2.2663,1.1041,0.00013124,0.0013528,0.00012367
-2.2648,1.1042,0.00013163,0.001378,0.00012407
-2.2633,1.1043,0.00013204,0.0014033,0.00012447
-2.2618,1.1044,0.00013244,0.0014286,0.00012487
-2.2603,1.1044,0.00013286,0.0014539,0.00012527
-2.2588,1.1045,0.00013327,0.001479,0.00012567
-2.2573,1.1046,0.00013369,0.0015042,0.00012607
-2.2558,1.1047,0.00013409,0.0015294,0.00012646
-2.2543,1.1048,0.00013449,0.0015546,0.00012687
-2.2528,1.1049,0.0001349,0.0015799,0.00012727
-2.2513,1.105,0.00013531,0.0016051,0.00012767
-2.2498,1.105,0.00013572,0.0016304,0.00012806
-2.2483,1.1051,0.00013611,0.0016556,0.00012846
-2.2468,1.1052,0.00013652,0.0016809,0.00012885
-2.2453,1.1053,0.00013689,0.0017061,0.00012924
-2.2438,1.1054,0.00013726,0.0017314,0.00012963
-2.2423,1.1055,0.00013762,0.0017568,0.00013003
-2.2408,1.1056,0.00013798,0.0017823,0.00013043
-2.2393,1.1057,0.00013834,0.0018079,0.00013084
-2.2378,1.1058,0.00013868,0.0018335,0.00013124
-2.2363,1.1058,0.00013904,0.0018591,0.00013165
-2.2348,1.1059,0.00013939,0.0018849,0.00013206
-2.2333,1.106,0.00013974,0.0019107,0.00013247
-2.2318,1.1061,0.00014009,0.0019365,0.00013288
-2.2303,1.1062,0.00014045,0.0019625,0.00013329
-2.2288,1.1063,0.00014078,0.0019886,0.00013371
-2.2273,1.1064,0.00014111,0.0020148,0.00013412
-2.2258,1.1065,0.00014145,0.0020411,0.00013454
-2.2243,1.1066,0.00014179,0.0020675,0.00013496
-2.2228,1.1066,0.00014215,0.0020941,0.00013537
-2.2213,1.1067,0.0001425,0.0021207,0.00013579
-2.2198,1.1068,0.00014287,0.0021474,0.00013621
-2.2183,1.1069,0.00014323,0.0021742,0.00013663
-2.2168,1.107,0.0001436,0.002201,0.00013704
-2.2153,1.1071,0.00014398,0.002228,0.00013746
-2.2138,1.1072,0.00014437,0.0022551,0.00013789
-2.2123,1.1073,0.00014477,0.0022822,0.00013831
-2.2108,1.1074,0.00014516,0.0023093,0.00013874
-2.2093,1.1075,0.00014555,0.0023366,0.00013916
-2.2078,1.1075,0.00014595,0.002364,0.0001396
-2.2063,1.1076,0.00014635,0.0023914,0.00014003
-2.2048,1.1077,0.00014674,0.0024189,0.00014047
-2.2033,1.1078,0.00014714,0.0024466,0.00014092
-2.2018,1.1079,0.00014753,0.0024744,0.00014137
-2.2003,1.108,0.00014792,0.0025022,0.00014182
-2.1988,1.1081,0.00014832,0.0025301,0.00014227
-2.1973,1.1082,0.00014871,0.002558,0.00014274
-2.1958,1.1083,0.00014909,0.002586,0.00014321
-2.1943,1.1084,0.00014947,0.002614,0.00014367
-2.1928,1.1085,0.00014983,0.002642,0.00014413
-2.1913,1.1086,0.00015022,0.0026703,0.00014461
-2.1898,1.1086,0.00015058,0.0026986,0.0001451
-2.1883,1.1087,0.00015095,0.002727,0.00014558
-2.1868,1.1088,0.00015132,0.0027556,0.00014605
-2.1853,1.1089,0.0001517,0.0027843,0.00014653
-2.1838,1.109,0.00015208,0.0028132,0.000147
-2.1823,1.1091,0.00015245,0.0028421,0.00014748
-2.1808,1.1092,0.00015283,0.0028711,0.00014796
-2.1793,1.1093,0.00015322,0.0029,0.00014844
-2.1778,1.1094,0.00015361,0.002929,0.00014891
-2.1763,1.1095,0.00015399,0.0029581,0.0001494
-2.1748,1.1096,0.00015436,0.0029873,0.00014988
-2.1733,1.1097,0.00015477,0.0030166,0.00015036
-2.1718,1.1098,0.00015516,0.0030459,0.00015083
-2.1703,1.1099,0.00015558,0.0030753,0.00015131
-2.1688,1.1099,0.00015599,0.0031047,0.00015178
-2.1673,1.11,0.00015641,0.0031341,0.00015225
-2.1658,1.1101,0.00015684,0.0031635,0.00015272
-2.1643,1.1102,0.00015726,0.0031929,0.00015319
-2.1628,1.1103,0.00015769,0.0032224,0.00015366
-2.1613,1.1104,0.00015809,0.0032519,0.00015413
-2.1598,1.1105,0.00015851,0.0032815,0.0001546
-2.1583,1.1106,0.00015891,0.0033111,0.00015508
-2.1568,1.1107,0.00015933,0.0033408,0.00015557
-2.1553,1.1108,0.00015974,0.0033706,0.00015606
-2.1538,1.1109,0.00016014,0.0034005,0.00015655
-2.1523,1.111,0.00016055,0.0034305,0.00015705
-2.1508,1.1111,0.00016095,0.0034605,0.00015754
-2.1493,1.1112,0.00016138,0.0034906,0.00015804
-2.1478,1.1113,0.00016181,0.0035208,0.00015854
-2.1463,1.1114,0.00016223,0.0035511,0.00015904
-2.1448,1.1115,0.00016267,0.0035814,0.00015953
-2.1433,1.1116,0.0001631,0.0036118,0.00016002
-2.1418,1.1117,0.00016355,0.0036425,0.00016052
-2.1403,1.1118,0.00016401,0.0036732,0.00016104
-2.1388,1.1119,0.00016447,0.003704,0.00016156
-2.1373,1.112,0.00016492,0.0037348,0.00016207
-2.1358,1.1121,0.00016536,0.0037655,0.00016259
-2.1343,1.1122,0.00016581,0.0037963,0.00016312
-2.1328,1.1123,0.00016625,0.0038272,0.00016365
-2.1313,1.1124,0.00016667,0.0038583,0.00016418
-2.1298,1.1124,0.00016713,0.0038895,0.00016471
-2.1283,1.1125,0.00016758,0.0039207,0.00016524
-2.1268,1.1126,0.00016803,0.0039521,0.00016579
-2.1253,1.1127,0.00016851,0.0039837,0.00016634
-2.1238,1.1128,0.00016898,0.0040155,0.0001669
-2.1223,1.1129,0.00016944,0.0040473,0.00016744
-2.1208,1.113,0.00016992,0.004079,0.00016798
-2.1193,1.1131,0.00017038,0.0041109,0.00016851
-2.1178,1.1132,0.00017085,0.0041427,0.00016904
-2.1163,1.1133,0.0001713,0.0041747,0.00016957
-2.1148,1.1134,0.00017175,0.0042068,0.0001701
-2.1133,1.1135,0.00017222,0.0042389,0.00017064
-2.1118,1.1136,0.00017268,0.0042712,0.00017117
-2.1103,1.1137,0.00017315,0.0043035,0.00017173
-2.1088,1.1138,0.00017363,0.004336,0.00017229
-2.1073,1.1139,0.00017414,0.0043686,0.00017285
-2.1058,1.114,0.00017467,0.0044013,0.00017342
-2.1043,1.1141,0.0001752,0.0044341,0.000174
-2.1028,1.1142,0.00017571,0.0044669,0.00017457
-2.1013,1.1143,0.00017625,0.0044998,0.00017516
-2.0998,1.1144,0.00017676,0.0045328,0.00017574
-2.0983,1.1145,0.00017727,0.0045658,0.00017633
-2.0968,1.1146,0.00017776,0.0045989,0.00017693
-2.0953,1.1147,0.00017826,0.0046321,0.00017752
-2.0938,1.1148,0.00017876,0.0046653,0.00017812
-2.0923,1.1149,0.00017925,0.0046987,0.00017872
-2.0908,1.1151,0.00017974,0.0047321,0.00017932
-2.0893,1.1152,0.00018024,0.0047655,0.00017992
-2.0878,1.1153,0.00018074,0.004799,0.00018051
-2.0863,1.1154,0.00018123,0.0048326,0.00018111
-2.0848,1.1155,0.00018172,0.0048661,0.0001817
-2.0833,1.1156,0.0001822,0.0048998,0.00018229
-2.0818,1.1157,0.0001827,0.0049335,0.00018287
-2.0803,1.1158,0.00018321,0.0049673,0.00018345
-2.0788,1.1159,0.00018369,0.0050011,0.00018402
-2.0773,1.116,0.00018416,0.005035,0.00018459
-2.0758,1.1161,0.00018463,0.0050689,0.00018517
-2.0743,1.1162,0.00018512,0.005103,0.00018575
-2.0728,1.1163,0.0001856,0.0051372,0.00018634
-2.0713,1.1164,0.00018613,0.0051716,0.00018693
-2.0698,1.1165,0.00018664,0.005206,0.00018751
-2.0683,1.1166,0.00018718,0.0052407,0.00018811
-2.0668,1.1167,0.00018772,0.0052756,0.00018872
-2.0653,1.1168,0.00018827,0.0053106,0.00018933
-2.0638,1.1169,0.00018881,0.0053456,0.00018994
-2.0623,1.117,0.00018932,0.0053808,0.00019056
-2.0608,1.1171,0.00018985,0.0054162,0.00019118
-2.0593,1.1172,0.00019036,0.0054516,0.00019181
-2.0578,1.1173,0.00019091,0.0054869,0.00019243
-2.0563,1.1174,0.00019142,0.0055222,0.00019306
-2.0548,1.1175,0.00019198,0.0055575,0.00019369
-2.0533,1.1177,0.00019252,0.0055928,0.00019432
-2.0518,1.1178,0.00019307,0.0056282,0.00019497
-2.0503,1.1179,0.00019361,0.0056637,0.00019562
-2.0488,1.118,0.00019414,0.0056993,0.00019627
-2.0473,1.1181,0.00019466,0.005735,0.00019692
-2.0458,1.1182,0.00019515,0.0057708,0.00019758
-2.0443,1.1183,0.00019568,0.0058068,0.00019824
-2.0428,1.1184,0.0001962,0.0058429,0.00019889
-2.0413,1.1185,0.00019669,0.005879,0.00019955
-2.0398,1.1186,0.0001972,0.0059154,0.00020021
-2.0383,1.1187,0.0001977,0.0059518,0.00020086
-2.0368,1.1188,0.00019825,0.0059884,0.00020152
-2.0353,1.1189,0.00019883,0.0060251,0.00020217
-2.0338,1.119,0.0001994,0.0060619,0.00020283
-2.0323,1.1191,0.0002,0.006099,0.0002035
-2.0308,1.1193,0.00020062,0.0061361,0.00020417
-2.0293,1.1194,0.00020122,0.0061732,0.00020485
-2.0278,1.1195,0.00020184,0.0062102,0.00020553
-2.0263,1.1196,0.00020249,0.0062472,0.00020621
-2.0248,1.1197,0.00020312,0.0062843,0.0002069
-2.0233,1.1198,0.00020371,0.0063215,0.00020758
-2.0218,1.1199,0.00020431,0.0063587,0.00020826
-2.0203,1.12,0.00020489,0.006396,0.00020894
-2.0188,1.1201,0.00020546,0.0064334,0.00020962
-2.0173,1.1202,0.00020599,0.0064709,0.00021029
-2.0158,1.1203,0.00020651,0.0065085,0.00021097
-2.0143,1.1205,0.00020699,0.0065464,0.00021166
-2.0128,1.1206,0.00020747,0.0065844,0.00021235
-2.0113,1.1207,0.00020792,0.0066225,0.00021304
-2.0098,1.1208,0.00020832,0.0066607,0.00021372
-2.0083,1.1209,0.00020872,0.0066989,0.0002144
-2.0068,1.121,0.00020909,0.0067372,0.00021506
-2.0053,1.1211,0.00020946,0.0067757,0.00021573
-2.0038,1.1212,0.00020979,0.0068142,0.00021639
-2.0023,1.1213,0.0002101,0.0068527,0.00021706
-2.0008,1.1177,0.00020965,0.0068688,0.000217
-1.9992,1.1216,0.00021097,0.0069304,0.00021845
-1.9977,1.1217,0.00021185,0.0069701,0.00021924
-1.9962,1.1218,0.00021271,0.0070098,0.00022003
-1.9947,1.1219,0.00021354,0.0070494,0.00022082
-1.9932,1.122,0.00021434,0.0070891,0.00022162
-1.9917,1.1221,0.00021511,0.0071287,0.00022241
-1.9902,1.1222,0.00021585,0.0071684,0.00022319
-1.9887,1.1224,0.00021658,0.0072081,0.00022398
-1.9872,1.1225,0.00021727,0.007248,0.00022476
-1.9857,1.1226,0.00021795,0.0072878,0.00022554
-1.9842,1.1227,0.00021862,0.0073276,0.00022633
-1.9827,1.1228,0.00021926,0.0073675,0.00022712
-1.9812,1.1229,0.00021989,0.0074074,0.00022791
-1.9797,1.123,0.00022049,0.0074475,0.0002287
-1.9782,1.1231,0.00022105,0.0074877,0.00022949
-1.9767,1.1233,0.0002216,0.007528,0.00023027
-1.9752,1.1234,0.00022214,0.0075683,0.00023105
-1.9737,1.1235,0.00022264,0.0076087,0.00023183
-1.9722,1.1236,0.00022315,0.0076492,0.00023262
-1.9707,1.1237,0.00022364,0.0076897,0.00023341
-1.9692,1.1238,0.00022416,0.0077304,0.00023421
-1.9677,1.1239,0.00022475,0.0077713,0.00023501
-1.9662,1.1241,0.0002254,0.0078124,0.0002358
-1.9647,1.1242,0.00022612,0.0078539,0.00023662
-1.9632,1.1243,0.00022686,0.0078957,0.00023744
-1.9617,1.1244,0.00022761,0.0079376,0.00023826
-1.9602,1.1245,0.00022833,0.0079797,0.00023908
-1.9587,1.1246,0.00022904,0.0080218,0.0002399
-1.9572,1.1248,0.00022975,0.0080639,0.00024072
-1.9557,1.1249,0.00023044,0.008106,0.00024154
-1.9542,1.125,0.00023113,0.0081481,0.00024235
-1.9527,1.1251,0.00023179,0.0081903,0.00024317
-1.9512,1.1252,0.00023244,0.0082326,0.00024399
-1.9497,1.1253,0.00023308,0.008275,0.00024481
-1.9482,1.1255,0.00023371,0.0083173,0.00024563
-1.9467,1.1256,0.00023434,0.0083598,0.00024647
-1.9452,1.1257,0.00023497,0.0084024,0.0002473
-1.9437,1.1258,0.00023559,0.008445,0.00024814
-1.9422,1.1259,0.00023618,0.0084877,0.000249
-1.9407,1.1261,0.00023678,0.0085306,0.00024986
-1.9392,1.1262,0.0002374,0.0085735,0.00025072
-1.9377,1.1263,0.00023803,0.0086165,0.00025157
-1.9362,1.1264,0.00023869,0.0086597,0.00025243
-1.9347,1.1265,0.00023939,0.0087031,0.00025329
-1.9332,1.1266,0.00024011,0.0087467,0.00025414
-1.9317,1.1268,0.00024086,0.0087904,0.00025501
-1.9302,1.1269,0.00024157,0.0088342,0.00025588
-1.9287,1.127,0.00024229,0.008878,0.00025676
-1.9272,1.1271,0.00024304,0.008922,0.00025765
-1.9257,1.1273,0.00024381,0.0089662,0.00025854
-1.9242,1.1274,0.00024454,0.0090105,0.00025942
-1.9227,1.1275,0.0002453,0.0090548,0.0002603
-1.9212,1.1276,0.00024603,0.0090993,0.0002612
-1.9197,1.1277,0.00024674,0.0091437,0.00026209
-1.9182,1.1279,0.00024745,0.0091881,0.00026299
-1.9167,1.128,0.00024816,0.0092327,0.0002639
-1.9152,1.1281,0.00024885,0.0092774,0.00026482
-1.9137,1.1282,0.00024954,0.0093223,0.00026574
-1.9122,1.1283,0.00025021,0.0093673,0.00026667
-1.9107,1.1285,0.0002509,0.0094124,0.00026761
-1.9092,1.1286,0.00025158,0.0094576,0.00026854
-1.9077,1.1287,0.00025227,0.0095028,0.00026947
-1.9062,1.1288,0.00025293,0.0095482,0.0002704
-1.9047,1.129,0.00025359,0.0095935,0.00027134
-1.9032,1.1291,0.00025431,0.0096391,0.00027227
-1.9017,1.1292,0.00025503,0.0096851,0.00027323
-1.9002,1.1293,0.00025577,0.0097313,0.0002742
-1.8987,1.1294,0.00025653,0.0097775,0.00027518
-1.8972,1.1296,0.00025727,0.0098239,0.00027616
-1.8957,1.1297,0.00025801,0.0098703,0.00027715
-1.8942,1.1298,0.00025871,0.0099168,0.00027813
-1.8927,1.1299,0.00025945,0.0099634,0.00027912
-1.8912,1.1301,0.00026018,0.01001,0.00028011
-1.8897,1.1302,0.0002609,0.010057,0.00028111
-1.8882,1.1303,0.00026165,0.010104,0.00028212
-1.8867,1.1304,0.0002624,0.010151,0.00028313
-1.8852,1.1306,0.00026313,0.010198,0.00028414
-1.8837,1.1307,0.00026387,0.010246,0.00028516
-1.8822,1.1308,0.00026459,0.010293,0.00028617
-1.8807,1.1309,0.00026529,0.01034,0.0002872
-1.8792,1.1311,0.00026601,0.010388,0.00028823
-1.8777,1.1312,0.00026669,0.010435,0.00028926
-1.8762,1.1313,0.00026743,0.010483,0.00029029
-1.8747,1.1315,0.00026815,0.010531,0.00029131
-1.8732,1.1316,0.00026888,0.010579,0.00029234
-1.8717,1.1317,0.00026963,0.010627,0.00029336
-1.8702,1.1318,0.00027039,0.010676,0.00029438
-1.8687,1.132,0.00027118,0.010724,0.0002954
-1.8672,1.1321,0.00027197,0.010773,0.00029643
-1.8657,1.1322,0.00027277,0.010822,0.00029747
-1.8642,1.1323,0.00027359,0.010872,0.00029851
-1.8627,1.1325,0.00027442,0.010921,0.00029956
-1.8612,1.1326,0.00027525,0.01097,0.0003006
-1.8597,1.1327,0.00027611,0.01102,0.00030165
-1.8582,1.1329,0.00027694,0.011069,0.0003027
-1.8567,1.133,0.00027778,0.011119,0.00030374
-1.8552,1.1331,0.00027863,0.011168,0.00030477
-1.8537,1.1333,0.00027947,0.011218,0.0003058
-1.8522,1.1334,0.00028032,0.011268,0.00030683
-1.8507,1.1335,0.00028115,0.011318,0.00030787
-1.8492,1.1336,0.00028199,0.011368,0.0003089
-1.8477,1.1338,0.00028281,0.011418,0.00030994
-1.8462,1.1339,0.00028365,0.011468,0.00031098
-1.8447,1.134,0.00028446,0.011519,0.00031203
-1.8432,1.1342,0.00028529,0.011569,0.00031311
-1.8417,1.1343,0.00028607,0.01162,0.00031421
-1.8402,1.1344,0.00028685,0.01167,0.00031532
-1.8387,1.1346,0.00028762,0.011721,0.00031645
-1.8372,1.1347,0.00028838,0.011773,0.00031758
-1.8357,1.1348,0.00028918,0.011824,0.0003187
-1.8342,1.135,0.00028998,0.011876,0.00031982
-1.8327,1.1351,0.0002908,0.011928,0.00032094
-1.8312,1.1352,0.00029165,0.01198,0.00032207
-1.8297,1.1354,0.00029251,0.012033,0.00032321
-1.8282,1.1355,0.00029336,0.012086,0.00032436
-1.8267,1.1356,0.00029423,0.012138,0.00032552
-1.8252,1.1358,0.0002951,0.012191,0.00032668
-1.8237,1.1359,0.00029593,0.012244,0.00032785
-1.8222,1.136,0.00029678,0.012297,0.00032902
-1.8207,1.1362,0.00029764,0.01235,0.00033019
-1.8192,1.1363,0.00029852,0.012403,0.00033136
-1.8177,1.1364,0.0002994,0.012457,0.00033254
-1.8162,1.1366,0.0003003,0.01251,0.00033371
-1.8147,1.1367,0.00030119,0.012563,0.00033488
-1.8132,1.1368,0.00030211,0.012616,0.00033605
-1.8117,1.137,0.00030301,0.012669,0.00033723
-1.8102,1.1371,0.00030389,0.012722,0.00033841
-1.8087,1.1373,0.00030477,0.012775,0.0003396
-1.8072,1.1374,0.00030565,0.012828,0.0003408
-1.8057,1.1375,0.00030655,0.012882,0.00034198
-1.8042,1.1377,0.00030745,0.012935,0.00034317
-1.8027,1.1378,0.00030833,0.012989,0.00034434
-1.8012,1.1379,0.00030921,0.013043,0.00034551
-1.7997,1.1381,0.00031006,0.013097,0.00034668
-1.7982,1.1382,0.00031093,0.013152,0.00034786
-1.7967,1.1384,0.00031179,0.013206,0.00034904
-1.7952,1.1385,0.00031268,0.013261,0.00035025
-1.7937,1.1386,0.00031357,0.013317,0.00035147
-1.7922,1.1388,0.00031449,0.013372,0.00035268
-1.7907,1.1389,0.0003154,0.013428,0.00035389
-1.7892,1.139,0.00031631,0.013483,0.00035511
-1.7877,1.1392,0.0003172,0.013539,0.00035634
-1.7862,1.1393,0.0003181,0.013595,0.00035758
-1.7847,1.1395,0.00031899,0.013651,0.00035883
-1.7832,1.1396,0.00031989,0.013707,0.00036009
-1.7817,1.1397,0.00032079,0.013763,0.00036136
-1.7802,1.1399,0.0003217,0.013819,0.00036264
-1.7787,1.14,0.00032262,0.013876,0.00036392
-1.7772,1.1402,0.00032352,0.013932,0.0003652
-1.7757,1.1403,0.00032446,0.013988,0.00036649
-1.7742,1.1405,0.0003254,0.014045,0.00036779
-1.7727,1.1406,0.00032632,0.014102,0.00036909
-1.7712,1.1407,0.00032727,0.014159,0.00037041
-1.7697,1.1409,0.00032824,0.014217,0.00037174
-1.7682,1.141,0.00032926,0.014274,0.00037307
-1.7667,1.1412,0.00033027,0.014332,0.0003744
-1.7652,1.1413,0.00033131,0.01439,0.00037573
-1.7637,1.1415,0.00033233,0.014449,0.00037707
-1.7622,1.1416,0.00033336,0.014507,0.00037842
-1.7607,1.1417,0.00033437,0.014565,0.00037976
-1.7592,1.1419,0.00033538,0.014624,0.0003811
-1.7577,1.142,0.00033637,0.014682,0.00038245
-1.7562,1.1422,0.00033735,0.014741,0.00038381
-1.7547,1.1423,0.00033834,0.0148,0.00038518
-1.7532,1.1425,0.00033934,0.014859,0.00038656
-1.7517,1.1426,0.00034035,0.014919,0.00038796
-1.7502,1.1428,0.00034136,0.014979,0.00038936
-1.7487,1.1429,0.00034236,0.015038,0.00039077
-1.7472,1.143,0.00034335,0.015098,0.00039218
-1.7457,1.1432,0.00034436,0.015158,0.0003936
-1.7442,1.1433,0.00034536,0.015218,0.00039502
-1.7427,1.1435,0.00034634,0.015278,0.00039645
-1.7412,1.1436,0.00034732,0.015338,0.00039787
-1.7397,1.1438,0.00034829,0.015398,0.0003993
-1.7382,1.1439,0.00034927,0.015458,0.00040073
-1.7367,1.1441,0.00035024,0.015519,0.00040217
-1.7352,1.1442,0.00035123,0.015579,0.00040361
-1.7337,1.1444,0.0003522,0.01564,0.00040506
-1.7322,1.1445,0.00035318,0.015701,0.00040651
-1.7307,1.1447,0.00035417,0.015762,0.00040795
-1.7292,1.1448,0.00035513,0.015823,0.00040939
-1.7277,1.145,0.00035611,0.015884,0.00041084
-1.7262,1.1451,0.00035707,0.015945,0.0004123
-1.7247,1.1453,0.00035802,0.016007,0.00041375
-1.7232,1.1454,0.00035898,0.016068,0.00041519
-1.7217,1.1456,0.00035998,0.01613,0.00041664
-1.7202,1.1457,0.00036099,0.016193,0.00041808
-1.7187,1.1459,0.00036202,0.016255,0.00041954
-1.7172,1.146,0.00036307,0.016317,0.000421
-1.7157,1.1462,0.00036412,0.01638,0.00042248
-1.7142,1.1463,0.00036517,0.016442,0.00042399
-1.7127,1.1465,0.00036622,0.016505,0.00042551
-1.7112,1.1466,0.00036726,0.016568,0.00042705
-1.7097,1.1468,0.00036832,0.016631,0.00042861
-1.7082,1.1469,0.00036936,0.016695,0.00043021
-1.7067,1.1471,0.00037043,0.016759,0.00043181
-1.7052,1.1472,0.00037149,0.016824,0.00043342
-1.7037,1.1474,0.00037253,0.016888,0.00043503
-1.7022,1.1475,0.00037359,0.016953,0.00043666
-1.7007,1.1477,0.00037462,0.017017,0.00043829
-1.6992,1.1478,0.00037566,0.017082,0.00043992
-1.6977,1.148,0.00037669,0.017147,0.00044155
-1.6962,1.1481,0.00037775,0.017212,0.00044318
-1.6947,1.1483,0.00037883,0.017278,0.00044481
-1.6932,1.1485,0.00037993,0.017343,0.00044645
-1.6917,1.1486,0.00038103,0.017409,0.00044809
-1.6902,1.1488,0.00038214,0.017475,0.00044973
-1.6887,1.1489,0.00038324,0.017541,0.00045138
-1.6872,1.1491,0.00038434,0.017607,0.00045302
-1.6857,1.1492,0.00038544,0.017673,0.00045465
-1.6842,1.1494,0.00038654,0.017739,0.00045628
-1.6827,1.1495,0.00038764,0.017805,0.00045792
-1.6812,1.1497,0.00038873,0.017872,0.00045956
-1.6797,1.146,0.00038846,0.017879,0.0004597
-1.6782,1.15,0.00039092,0.018005,0.00046285
-1.6767,1.1502,0.000392,0.018071,0.00046448
-1.6752,1.1503,0.00039306,0.018138,0.00046612
-1.6737,1.1505,0.00039412,0.018205,0.00046775
-1.6722,1.1506,0.00039517,0.018272,0.00046939
-1.6707,1.1508,0.00039623,0.018339,0.00047102
-1.6692,1.151,0.00039733,0.018407,0.00047265
-1.6677,1.1511,0.00039843,0.018475,0.00047429
-1.6662,1.1513,0.00039954,0.018544,0.00047594
-1.6647,1.1514,0.00040066,0.018612,0.00047761
-1.6632,1.1516,0.00040177,0.018681,0.00047929
-1.6617,1.1479,0.0004015,0.018688,0.00047938
-1.6602,1.1519,0.00040401,0.018819,0.00048268
-1.6587,1.1521,0.00040514,0.018888,0.00048441
-1.6572,1.1522,0.00040629,0.018958,0.00048618
-1.6557,1.1524,0.00040744,0.019027,0.00048797
-1.6542,1.1526,0.00040861,0.019097,0.00048978
-1.6527,1.1527,0.00040977,0.019167,0.0004916
-1.6512,1.1529,0.00041094,0.019237,0.00049342
-1.6497,1.1531,0.0004121,0.019308,0.00049525
-1.6482,1.1532,0.00041328,0.019379,0.0004971
-1.6467,1.1534,0.00041448,0.01945,0.00049897
-1.6452,1.1535,0.00041568,0.019521,0.00050084
-1.6437,1.1537,0.00041689,0.019593,0.00050271
-1.6422,1.1539,0.00041808,0.019664,0.00050458
-1.6407,1.154,0.00041928,0.019736,0.00050645
-1.6392,1.1542,0.00042047,0.019807,0.00050833
-1.6377,1.1544,0.00042168,0.019879,0.00051019
-1.6362,1.1545,0.00042286,0.019951,0.00051206
-1.6347,1.1547,0.00042405,0.020024,0.00051393
-1.6332,1.1549,0.00042525,0.020096,0.00051579
-1.6317,1.155,0.00042646,0.020168,0.00051766
-1.6302,1.1552,0.0004277,0.020241,0.00051952
-1.6287,1.1554,0.00042897,0.020314,0.00052141
-1.6272,1.1555,0.00043026,0.020388,0.0005233
-1.6257,1.1557,0.00043154,0.020461,0.0005252
-1.6242,1.1559,0.00043283,0.020534,0.00052713
-1.6227,1.156,0.00043412,0.020607,0.00052906
-1.6212,1.1562,0.00043542,0.020681,0.00053101
-1.6197,1.1564,0.00043669,0.020755,0.00053297
-1.6182,1.1565,0.00043796,0.020829,0.00053493
-1.6167,1.1567,0.00043922,0.020903,0.00053689
-1.6152,1.1569,0.00044051,0.020977,0.00053885
-1.6137,1.157,0.00044179,0.021051,0.00054082
-1.6122,1.1572,0.00044309,0.021125,0.00054281
-1.6107,1.1574,0.00044437,0.0212,0.00054481
-1.6092,1.1575,0.00044567,0.021274,0.00054682
-1.6077,1.1577,0.00044697,0.021349,0.00054883
-1.6062,1.1579,0.00044828,0.021424,0.00055085
-1.6047,1.1581,0.00044958,0.021499,0.00055286
-1.6032,1.1582,0.00045092,0.021574,0.00055488
-1.6017,1.1584,0.00045224,0.02165,0.00055691
-1.6002,1.1586,0.00045355,0.021726,0.00055893
-1.5986,1.1587,0.00045488,0.021802,0.00056097
-1.5971,1.1589,0.0004562,0.021878,0.00056301
-1.5956,1.1591,0.00045753,0.021954,0.00056505
-1.5941,1.1593,0.00045886,0.022031,0.00056711
-1.5926,1.1594,0.00046021,0.022109,0.00056917
-1.5911,1.1596,0.00046156,0.022186,0.00057123
-1.5896,1.1598,0.00046291,0.022264,0.00057332
-1.5881,1.16,0.00046425,0.022342,0.00057543
-1.5866,1.1601,0.00046561,0.02242,0.00057757
-1.5851,1.1603,0.00046698,0.022499,0.00057974
-1.5836,1.1605,0.00046833,0.022577,0.00058192
-1.5821,1.1607,0.0004697,0.022656,0.00058412
-1.5806,1.1608,0.00047107,0.022736,0.00058631
-1.5791,1.161,0.00047242,0.022815,0.0005885
-1.5776,1.1612,0.00047378,0.022894,0.00059068
-1.5761,1.1614,0.00047513,0.022974,0.00059286
-1.5746,1.1615,0.00047649,0.023054,0.00059504
-1.5731,1.1617,0.00047788,0.023133,0.0005972
-1.5716,1.1619,0.00047928,0.023213,0.00059936
-1.5701,1.1621,0.00048068,0.023293,0.00060152
-1.5686,1.1623,0.00048207,0.023373,0.00060369
-1.5671,1.1624,0.00048349,0.023453,0.00060589
-1.5656,1.1626,0.0004849,0.023534,0.00060809
-1.5641,1.1628,0.00048631,0.023615,0.00061031
-1.5626,1.163,0.0004877,0.023695,0.00061252
-1.5611,1.1632,0.00048911,0.023777,0.00061474
-1.5596,1.1633,0.00049053,0.023858,0.00061699
-1.5581,1.1635,0.000492,0.02394,0.00061927
-1.5566,1.1637,0.00049345,0.024023,0.00062157
-1.5551,1.1639,0.00049493,0.024105,0.00062388
-1.5536,1.1641,0.0004964,0.024188,0.00062622
-1.5521,1.1642,0.00049786,0.02427,0.00062857
-1.5506,1.1644,0.00049938,0.024353,0.00063094
-1.5491,1.1646,0.00050091,0.024436,0.00063333
-1.5476,1.1648,0.00050242,0.024519,0.00063572
-1.5461,1.165,0.00050391,0.024603,0.00063813
-1.5446,1.1652,0.00050545,0.024687,0.00064057
-1.5431,1.1653,0.00050695,0.024771,0.00064302
-1.5416,1.1655,0.00050845,0.024855,0.00064547
-1.5401,1.1657,0.00050992,0.024939,0.00064791
-1.5386,1.1659,0.0005114,0.025024,0.00065037
-1.5371,1.1661,0.00051287,0.025108,0.00065281
-1.5356,1.1663,0.00051429,0.025193,0.00065526
-1.5341,1.1665,0.00051568,0.025278,0.00065771
-1.5326,1.1666,0.00051707,0.025363,0.00066017
-1.5311,1.1668,0.00051843,0.025449,0.00066262
-1.5296,1.167,0.0005198,0.025534,0.00066508
-1.5281,1.1672,0.00052113,0.025619,0.00066755
-1.5266,1.1674,0.0005225,0.025705,0.00067002
-1.5251,1.1676,0.00052389,0.025791,0.00067252
-1.5236,1.1678,0.00052527,0.025877,0.00067503
-1.5221,1.1679,0.0005267,0.025963,0.00067756
-1.5206,1.1681,0.00052811,0.02605,0.00068013
-1.5191,1.1683,0.00052953,0.026137,0.00068271
-1.5176,1.1685,0.00053097,0.026225,0.00068529
-1.5161,1.1687,0.00053244,0.026312,0.00068788
-1.5146,1.1689,0.00053394,0.0264,0.00069047
-1.5131,1.1691,0.0005355,0.026489,0.00069309
-1.5116,1.1693,0.00053705,0.026577,0.00069572
-1.5101,1.1695,0.00053859,0.026666,0.00069836
-1.5086,1.1697,0.00054018,0.026755,0.00070097
-1.5071,1.1698,0.00054175,0.026843,0.00070359
-1.5056,1.17,0.00054331,0.026932,0.00070622
-1.5041,1.1702,0.00054484,0.027022,0.00070885
-1.5026,1.1704,0.00054641,0.027111,0.0007115
-1.5011,1.1706,0.00054797,0.0272,0.00071415
-1.4996,1.1708,0.00054955,0.02729,0.0007168
-1.4981,1.171,0.00055115,0.02738,0.00071945
-1.4966,1.1712,0.00055277,0.027471,0.00072212
-1.4951,1.1714,0.00055439,0.027562,0.0007248
-1.4936,1.1716,0.000556,0.027653,0.00072747
-1.4921,1.1718,0.00055759,0.027744,0.00073014
-1.4906,1.172,0.0005592,0.027835,0.00073283
-1.4891,1.1722,0.00056079,0.027926,0.00073551
-1.4876,1.1724,0.00056238,0.028018,0.00073822
-1.4861,1.1726,0.00056399,0.028109,0.00074096
-1.4846,1.1728,0.00056557,0.028201,0.00074374
-1.4831,1.173,0.00056714,0.028294,0.00074653
-1.4816,1.1732,0.00056868,0.028386,0.00074932
-1.4801,1.1734,0.00057023,0.028479,0.0007521
-1.4786,1.1736,0.00057172,0.028572,0.00075488
-1.4771,1.1738,0.00057322,0.028666,0.00075769
-1.4756,1.174,0.00057474,0.028759,0.00076054
-1.4741,1.1742,0.00057625,0.028853,0.00076341
-1.4726,1.1744,0.00057778,0.028947,0.0007663
-1.4711,1.1745,0.00057931,0.029042,0.00076922
-1.4696,1.1747,0.0005809,0.029136,0.00077214
-1.4681,1.175,0.00058256,0.029232,0.00077509
-1.4666,1.1752,0.00058423,0.029327,0.00077807
-1.4651,1.1754,0.00058588,0.029423,0.00078105
-1.4636,1.1756,0.00058754,0.029519,0.00078404
-1.4621,1.1758,0.0005893,0.029615,0.00078697
-1.4606,1.176,0.00059105,0.029711,0.00078989
-1.4591,1.1762,0.00059279,0.029808,0.00079281
-1.4576,1.1764,0.00059454,0.029905,0.00079578
-1.4561,1.1766,0.00059629,0.030002,0.00079876
-1.4546,1.1768,0.00059801,0.030099,0.00080176
-1.4531,1.177,0.00059972,0.030197,0.00080477
-1.4516,1.1772,0.00060141,0.030294,0.00080779
-1.4501,1.1774,0.00060308,0.030392,0.00081082
-1.4486,1.1776,0.00060478,0.030491,0.00081388
-1.4471,1.1778,0.00060644,0.030589,0.00081695
-1.4456,1.178,0.00060811,0.030688,0.00082004
-1.4441,1.1782,0.00060983,0.030787,0.00082317
-1.4426,1.1784,0.00061151,0.030887,0.00082635
-1.4411,1.1786,0.00061315,0.030987,0.00082955
-1.4396,1.1788,0.00061479,0.031087,0.00083275
-1.4381,1.179,0.00061646,0.031187,0.000836
-1.4366,1.1793,0.00061812,0.031287,0.00083926
-1.4351,1.1795,0.00061976,0.031388,0.00084255
-1.4336,1.1797,0.00062139,0.031489,0.00084589
-1.4321,1.1799,0.00062304,0.03159,0.00084922
-1.4306,1.1801,0.00062468,0.031692,0.00085257
-1.4291,1.1803,0.00062635,0.031793,0.00085594
-1.4276,1.1805,0.00062801,0.031895,0.00085931
-1.4261,1.1807,0.00062963,0.031997,0.00086267
-1.4246,1.1809,0.00063125,0.0321,0.00086603
-1.4231,1.1811,0.00063292,0.032202,0.00086939
-1.4216,1.1814,0.00063458,0.032305,0.00087272
-1.4201,1.1816,0.00063626,0.032408,0.00087606
-1.4186,1.1818,0.00063793,0.032512,0.00087941
-1.4171,1.182,0.00063957,0.032615,0.00088276
-1.4156,1.1822,0.00064124,0.032719,0.00088611
-1.4141,1.1824,0.00064294,0.032822,0.00088947
-1.4126,1.1826,0.00064464,0.032926,0.00089285
-1.4111,1.1829,0.00064634,0.033031,0.00089624
-1.4096,1.1831,0.00064803,0.033136,0.00089966
-1.4081,1.1833,0.00064981,0.033241,0.00090314
-1.4066,1.1835,0.00065162,0.033346,0.00090662
-1.4051,1.1837,0.00065345,0.033452,0.00091014
-1.4036,1.1839,0.00065533,0.033558,0.00091374
-1.4021,1.1842,0.00065726,0.033664,0.00091739
-1.4006,1.1844,0.00065915,0.03377,0.00092103
-1.3991,1.1846,0.00066105,0.033877,0.00092468
-1.3976,1.1848,0.00066297,0.033983,0.00092833
-1.3961,1.185,0.00066488,0.03409,0.00093198
-1.3946,1.1853,0.00066675,0.034197,0.00093564
-1.3931,1.1855,0.00066864,0.034305,0.00093926
-1.3916,1.1857,0.0006705,0.034412,0.00094287
-1.3901,1.1859,0.00067239,0.03452,0.0009465
-1.3886,1.1861,0.00067423,0.034628,0.00095017
-1.3871,1.1864,0.00067604,0.034736,0.00095386
-1.3856,1.1866,0.00067783,0.034845,0.00095757
-1.3841,1.1868,0.00067961,0.034954,0.00096132
-1.3826,1.187,0.00068136,0.035064,0.00096511
-1.3811,1.1872,0.00068312,0.035173,0.00096892
-1.3796,1.1875,0.00068488,0.035283,0.00097277
-1.3781,1.1877,0.00068662,0.035392,0.0009766
-1.3766,1.1879,0.00068841,0.035502,0.00098054
-1.3751,1.1881,0.00069022,0.035613,0.00098452
-1.3736,1.1884,0.0006921,0.035723,0.00098834
-1.3721,1.1886,0.00069402,0.035834,0.00099209
-1.3706,1.1888,0.00069599,0.035945,0.00099586
-1.3691,1.189,0.00069797,0.036056,0.0009996
-1.3676,1.1893,0.00070002,0.036167,0.0010034
-1.3661,1.1895,0.00070209,0.036279,0.0010071
-1.3646,1.1897,0.0007042,0.03639,0.0010109
-1.3631,1.19,0.00070629,0.036502,0.0010147
-1.3616,1.1902,0.00070839,0.036614,0.0010185
-1.3601,1.1904,0.00071046,0.036727,0.0010223
-1.3586,1.1906,0.00071254,0.03684,0.0010261
-1.3571,1.1909,0.00071465,0.036953,0.0010299
-1.3556,1.1911,0.00071677,0.037066,0.0010339
-1.3541,1.1913,0.00071891,0.03718,0.0010378
-1.3526,1.1916,0.00072102,0.037294,0.0010418
-1.3511,1.1918,0.0007231,0.037409,0.0010458
-1.3496,1.192,0.0007252,0.037523,0.0010498
-1.3481,1.1923,0.00072724,0.037639,0.001054
-1.3466,1.1925,0.00072927,0.037754,0.0010581
-1.3451,1.1927,0.00073134,0.03787,0.0010623
-1.3436,1.193,0.00073341,0.037987,0.0010664
-1.3421,1.1932,0.00073541,0.038104,0.0010705
-1.3406,1.1934,0.00073739,0.038221,0.0010746
-1.3391,1.1937,0.0007394,0.038338,0.0010788
-1.3376,1.1939,0.00074145,0.038456,0.0010831
-1.3361,1.1942,0.00074351,0.038574,0.0010873
-1.3346,1.1944,0.00074564,0.038692,0.0010916
-1.3331,1.1946,0.00074775,0.03881,0.0010959
-1.3316,1.1949,0.00074986,0.038929,0.0011002
-1.3301,1.1951,0.00075202,0.039048,0.0011046
-1.3286,1.1953,0.00075418,0.039167,0.001109
-1.3271,1.1956,0.00075641,0.039287,0.0011134
-1.3256,1.1958,0.00075866,0.039407,0.0011179
-1.3241,1.1961,0.00076088,0.039527,0.0011223
-1.3226,1.1963,0.00076313,0.039647,0.0011268
-1.3211,1.1966,0.00076539,0.039768,0.0011313
-1.3196,1.1968,0.00076763,0.039888,0.0011358
-1.3181,1.197,0.00076985,0.040009,0.0011403
-1.3166,1.1973,0.0007721,0.040131,0.0011449
-1.3151,1.1975,0.00077432,0.040253,0.0011493
-1.3136,1.1978,0.00077653,0.040375,0.0011537
-1.3121,1.198,0.00077871,0.040497,0.0011582
-1.3106,1.1983,0.00078085,0.04062,0.0011628
-1.3091,1.1985,0.00078297,0.040743,0.0011673
-1.3076,1.1988,0.00078503,0.040867,0.001172
-1.3061,1.199,0.0007871,0.040991,0.0011767
-1.3046,1.1992,0.00078914,0.041115,0.0011814
-1.3031,1.1995,0.00079115,0.041241,0.0011862
-1.3016,1.1997,0.00079314,0.041366,0.001191
-1.3001,1.2,0.00079511,0.041492,0.0011959
-1.2986,1.2002,0.00079715,0.041617,0.0012007
-1.2971,1.2005,0.00079929,0.041743,0.0012055
-1.2956,1.2007,0.00080139,0.041869,0.0012104
-1.2941,1.201,0.00080348,0.041996,0.0012153
-1.2926,1.2012,0.00080557,0.042122,0.0012202
-1.2911,1.2015,0.00080772,0.042249,0.0012251
-1.2896,1.2017,0.0008099,0.042376,0.0012299
-1.2881,1.202,0.0008121,0.042504,0.0012348
-1.2866,1.2022,0.00081434,0.042632,0.0012398
-1.2851,1.2025,0.00081658,0.04276,0.0012447
-1.2836,1.2027,0.00081877,0.042889,0.0012497
-1.2821,1.203,0.000821,0.043018,0.0012547
-1.2806,1.2033,0.0008233,0.043147,0.0012597
-1.2791,1.2035,0.00082557,0.043276,0.0012646
-1.2776,1.2038,0.00082778,0.043405,0.0012696
-1.2761,1.204,0.00082997,0.043535,0.0012746
-1.2746,1.2043,0.00083214,0.043664,0.0012796
-1.2731,1.2045,0.00083428,0.043794,0.0012846
-1.2716,1.2048,0.00083645,0.043924,0.0012896
-1.2701,1.205,0.0008386,0.044054,0.0012946
-1.2686,1.2053,0.00084066,0.044185,0.0012997
-1.2671,1.2055,0.00084274,0.044316,0.0013049
-1.2656,1.2058,0.00084484,0.044448,0.0013101
-1.2641,1.2061,0.00084694,0.044579,0.0013153
-1.2626,1.2063,0.00084902,0.044711,0.0013206
-1.2611,1.2066,0.00085109,0.044844,0.0013259
-1.2596,1.2068,0.0008532,0.044976,0.0013313
-1.2581,1.2071,0.00085534,0.045109,0.0013367
-1.2566,1.2074,0.00085748,0.045242,0.0013422
-1.2551,1.2076,0.00085965,0.045376,0.0013478
-1.2536,1.2079,0.00086184,0.04551,0.0013532
-1.2521,1.2081,0.00086397,0.045644,0.0013585
-1.2506,1.2084,0.00086608,0.045779,0.0013639
-1.2491,1.2087,0.00086829,0.045914,0.0013694
-1.2476,1.2089,0.00087056,0.04605,0.001375
-1.2461,1.2092,0.0008729,0.046187,0.0013807
-1.2446,1.2095,0.00087523,0.046324,0.0013866
-1.2431,1.2097,0.00087753,0.046462,0.0013924
-1.2416,1.21,0.0008798,0.046599,0.0013982
-1.2401,1.2103,0.00088213,0.046738,0.0014041
-1.2386,1.2105,0.00088441,0.046876,0.0014101
-1.2371,1.2108,0.00088669,0.047015,0.001416
-1.2356,1.2111,0.00088899,0.047153,0.0014219
-1.2341,1.2114,0.00089146,0.047292,0.0014278
-1.2326,1.2116,0.00089392,0.047431,0.0014337
-1.2311,1.2119,0.00089639,0.04757,0.0014395
-1.2296,1.2122,0.00089882,0.047709,0.0014454
-1.2281,1.2124,0.00090123,0.047849,0.0014514
-1.2266,1.2127,0.00090367,0.047989,0.0014574
-1.2251,1.213,0.00090605,0.048129,0.0014634
-1.2236,1.2133,0.00090856,0.048269,0.0014694
-1.2221,1.2136,0.0009111,0.04841,0.0014754
-1.2206,1.2138,0.00091366,0.04855,0.0014811
-1.2191,1.2141,0.00091623,0.048691,0.0014867
-1.2176,1.2144,0.00091877,0.048832,0.0014923
-1.2161,1.2147,0.00092129,0.048973,0.001498
-1.2146,1.215,0.00092381,0.049115,0.0015038
-1.2131,1.2152,0.00092628,0.049257,0.0015097
-1.2116,1.2155,0.00092872,0.0494,0.0015156
-1.2101,1.2158,0.00093119,0.049544,0.0015216
-1.2086,1.2161,0.00093364,0.049687,0.0015277
-1.2071,1.2164,0.00093609,0.049832,0.001534
-1.2056,1.2167,0.00093852,0.049977,0.0015403
-1.2041,1.2169,0.00094099,0.050123,0.0015467
-1.2026,1.2172,0.00094344,0.050269,0.0015531
-1.2011,1.2175,0.0009459,0.050415,0.0015596
-1.1995,1.2178,0.00094842,0.050562,0.0015662
-1.198,1.2181,0.00095092,0.05071,0.0015728
-1.1965,1.2184,0.00095339,0.050858,0.0015794
-1.195,1.2187,0.00095591,0.051006,0.001586
-1.1935,1.2189,0.00095842,0.051155,0.0015927
-1.192,1.2192,0.00096095,0.051304,0.0015993
-1.1905,1.2195,0.00096348,0.051453,0.001606
-1.189,1.2198,0.00096599,0.051602,0.0016127
-1.1875,1.2201,0.00096849,0.051752,0.0016192
-1.186,1.2204,0.00097105,0.051902,0.0016256
-1.1845,1.2207,0.00097365,0.052053,0.0016322
-1.183,1.221,0.00097624,0.052204,0.0016388
-1.1815,1.2213,0.00097875,0.052355,0.0016453
-1.18,1.2216,0.0009812,0.052506,0.001652
-1.1785,1.2218,0.00098361,0.052658,0.0016586
-1.177,1.2221,0.00098601,0.052809,0.0016652
-1.1755,1.2224,0.00098842,0.052961,0.0016718
-1.174,1.2227,0.0009908,0.053113,0.0016784
-1.1725,1.223,0.00099318,0.053265,0.0016852
-1.171,1.2233,0.00099558,0.053418,0.001692
-1.1695,1.2236,0.00099798,0.053571,0.001699
-1.168,1.2239,0.0010003,0.053725,0.001706
-1.1665,1.2242,0.0010026,0.053879,0.001713
-1.165,1.2245,0.0010049,0.054034,0.0017201
-1.1635,1.2248,0.0010072,0.054189,0.0017274
-1.162,1.2251,0.0010095,0.054345,0.0017346
-1.1605,1.2254,0.0010119,0.054502,0.0017419
-1.159,1.2216,0.0010107,0.054478,0.0017435
-1.1575,1.226,0.0010168,0.054815,0.0017565
-1.156,1.2263,0.0010194,0.054972,0.0017639
-1.1545,1.2266,0.0010219,0.055129,0.0017713
-1.153,1.2269,0.0010244,0.055287,0.0017788
-1.1515,1.2272,0.001027,0.055444,0.0017862
-1.15,1.2275,0.0010296,0.055602,0.0017936
-1.1485,1.2278,0.0010321,0.05576,0.001801
-1.147,1.2281,0.0010347,0.055919,0.0018085
-1.1455,1.2284,0.0010372,0.056078,0.001816
-1.144,1.2287,0.0010398,0.056237,0.0018235
-1.1425,1.229,0.0010424,0.056396,0.001831
-1.141,1.2293,0.001045,0.056556,0.0018386
-1.1395,1.2296,0.0010476,0.056716,0.0018463
-1.138,1.2299,0.0010501,0.056875,0.0018538
-1.1365,1.2302,0.0010525,0.057035,0.0018614
-1.135,1.2305,0.0010551,0.057195,0.0018691
-1.1335,1.2309,0.0010578,0.057356,0.0018767
-1.132,1.2312,0.0010605,0.057517,0.0018843
-1.1305,1.2315,0.0010632,0.05768,0.0018919
-1.129,1.2318,0.0010657,0.057842,0.0018994
-1.1275,1.2321,0.0010684,0.058005,0.001907
-1.126,1.2324,0.001071,0.058168,0.0019146
-1.1245,1.2328,0.0010737,0.058332,0.0019224
-1.123,1.2331,0.0010764,0.058496,0.0019302
-1.1215,1.2334,0.001079,0.058661,0.0019382
-1.12,1.2337,0.0010817,0.058826,0.0019462
-1.1185,1.234,0.0010844,0.058991,0.0019544
-1.117,1.2343,0.001087,0.059157,0.0019627
-1.1155,1.2347,0.0010897,0.059323,0.0019711
-1.114,1.235,0.0010924,0.05949,0.0019796
-1.1125,1.2353,0.0010949,0.059658,0.0019881
-1.111,1.2356,0.0010976,0.059826,0.0019968
-1.1095,1.2359,0.0011003,0.059995,0.0020056
-1.108,1.2363,0.001103,0.060164,0.0020144
-1.1065,1.2366,0.0011057,0.060333,0.0020231
-1.105,1.2369,0.0011082,0.060503,0.0020319
-1.1035,1.2372,0.0011109,0.060674,0.0020406
-1.102,1.2376,0.0011136,0.060845,0.0020491
-1.1005,1.2379,0.0011162,0.061016,0.0020576
-1.099,1.2382,0.0011189,0.061187,0.0020662
-1.0975,1.2385,0.0011217,0.06136,0.0020747
-1.096,1.2389,0.0011244,0.061533,0.0020832
-1.0945,1.2392,0.0011273,0.061706,0.0020917
-1.093,1.2395,0.0011302,0.061879,0.0021001
-1.0915,1.2399,0.0011329,0.062053,0.0021085
-1.09,1.2402,0.0011357,0.062226,0.0021169
-1.0885,1.2405,0.0011383,0.0624,0.0021253
-1.087,1.2409,0.001141,0.062574,0.0021338
-1.0855,1.2412,0.0011438,0.062748,0.0021423
-1.084,1.2415,0.0011466,0.062923,0.0021508
-1.0825,1.2419,0.0011492,0.063097,0.0021595
-1.081,1.2422,0.0011517,0.063272,0.0021682
-1.0795,1.2425,0.0011542,0.063447,0.002177
-1.078,1.2429,0.0011568,0.063621,0.0021858
-1.0765,1.2432,0.0011591,0.063796,0.0021948
-1.075,1.2435,0.0011616,0.063972,0.0022038
-1.0735,1.2439,0.0011641,0.064148,0.0022127
-1.072,1.2442,0.0011667,0.064324,0.0022216
-1.0705,1.2445,0.0011691,0.064501,0.0022307
-1.069,1.2449,0.0011717,0.064678,0.00224
-1.0675,1.2452,0.0011743,0.064856,0.0022493
-1.066,1.2455,0.0011768,0.065034,0.0022587
-1.0645,1.2459,0.0011795,0.065213,0.0022682
-1.063,1.2462,0.0011822,0.065392,0.0022777
-1.0615,1.2466,0.0011849,0.065571,0.0022873
-1.06,1.2469,0.0011875,0.06575,0.0022969
-1.0585,1.2473,0.0011902,0.065929,0.0023068
-1.057,1.2476,0.0011931,0.066109,0.0023167
-1.0555,1.248,0.001196,0.06629,0.0023266
-1.054,1.2483,0.001199,0.066472,0.0023368
-1.0525,1.2486,0.0012022,0.066653,0.0023472
-1.051,1.249,0.0012053,0.066836,0.0023578
-1.0495,1.2494,0.0012084,0.067019,0.0023687
-1.048,1.2497,0.0012114,0.067203,0.0023796
-1.0465,1.2501,0.0012143,0.067387,0.0023904
-1.045,1.2504,0.0012172,0.067571,0.0024012
-1.0435,1.2508,0.0012202,0.067755,0.002412
-1.042,1.2511,0.0012233,0.067939,0.0024227
-1.0405,1.2515,0.0012267,0.068124,0.0024335
-1.039,1.2519,0.0012297,0.068309,0.0024444
-1.0375,1.2522,0.001233,0.068493,0.0024554
-1.036,1.2526,0.0012361,0.068677,0.0024664
-1.0345,1.253,0.0012393,0.068861,0.0024774
-1.033,1.2533,0.0012422,0.069044,0.0024884
-1.0315,1.2537,0.0012452,0.069228,0.0024993
-1.03,1.2541,0.0012482,0.069412,0.0025102
-1.0285,1.2544,0.0012512,0.069597,0.0025211
-1.027,1.2548,0.0012541,0.069782,0.0025322
-1.0255,1.2552,0.0012572,0.069967,0.0025432
-1.024,1.2556,0.0012602,0.070154,0.0025543
-1.0225,1.256,0.0012633,0.07034,0.0025654
-1.021,1.2563,0.0012662,0.070526,0.0025767
-1.0195,1.2567,0.0012692,0.070712,0.0025879
-1.018,1.2571,0.0012722,0.070899,0.0025992
-1.0165,1.2575,0.0012752,0.071085,0.0026105
-1.015,1.2578,0.0012782,0.071271,0.0026218
-1.0135,1.2582,0.0012811,0.071457,0.002633
-1.012,1.2586,0.001284,0.071644,0.0026443
-1.0105,1.259,0.001287,0.071831,0.0026555
-1.009,1.2594,0.00129,0.072018,0.0026667
-1.0075,1.2598,0.001293,0.072206,0.0026781
-1.006,1.2601,0.001296,0.072393,0.0026896
-1.0045,1.2605,0.0012989,0.072583,0.0027009
-1.003,1.2609,0.001302,0.072774,0.0027124
-1.0015,1.2613,0.001305,0.072966,0.0027242
-1,1.2617,0.001308,0.073159,0.002736
-0.9985,1.2621,0.001311,0.073353,0.0027481
-0.997,1.2625,0.001314,0.073547,0.0027602
-0.9955,1.2628,0.001317,0.073742,0.0027725
-0.994,1.2632,0.0013202,0.073937,0.002785
-0.9925,1.2636,0.0013235,0.074133,0.0027978
-0.991,1.264,0.0013265,0.074328,0.002811
-0.9895,1.2644,0.0013299,0.074525,0.0028241
-0.988,1.2648,0.0013334,0.074722,0.0028372
-0.9865,1.2652,0.0013369,0.074921,0.0028503
-0.985,1.2656,0.0013404,0.07512,0.0028635
-0.9835,1.266,0.0013439,0.075319,0.0028768
-0.982,1.2664,0.0013472,0.075521,0.00289
-0.9805,1.2667,0.0013508,0.075722,0.0029033
-0.97899,1.2671,0.0013541,0.075924,0.0029166
-0.97749,1.2675,0.0013572,0.076126,0.00293
-0.97599,1.2679,0.0013605,0.076329,0.0029434
-0.97449,1.2683,0.0013636,0.076532,0.0029568
-0.97299,1.2687,0.0013666,0.076735,0.0029704
-0.97149,1.2691,0.0013699,0.076938,0.002984
-0.96999,1.2695,0.0013729,0.077142,0.0029976
-0.96849,1.27,0.0013762,0.077347,0.0030114
-0.96699,1.2704,0.0013794,0.077551,0.0030252
-0.96549,1.2708,0.0013826,0.077755,0.0030388
-0.96399,1.2712,0.0013855,0.07796,0.0030526
-0.96249,1.2716,0.0013883,0.078167,0.0030662
-0.96099,1.272,0.0013913,0.078374,0.0030799
-0.95949,1.2724,0.001394,0.078582,0.0030939
-0.95799,1.2728,0.0013965,0.07879,0.0031077
-0.95649,1.2732,0.0013994,0.078998,0.0031217
-0.95499,1.2736,0.0014021,0.079206,0.0031357
-0.95349,1.274,0.001405,0.079415,0.0031496
-0.95199,1.2744,0.0014078,0.079625,0.0031635
-0.95049,1.2748,0.0014106,0.079834,0.0031778
-0.94899,1.2752,0.0014139,0.080044,0.0031925
-0.94749,1.2757,0.0014174,0.080255,0.0032074
-0.94599,1.2761,0.001421,0.080465,0.0032221
-0.94449,1.2765,0.0014247,0.080677,0.0032365
-0.94299,1.2769,0.0014284,0.080888,0.0032511
-0.94149,1.2773,0.0014324,0.081098,0.003266
-0.93998,1.2778,0.0014364,0.081309,0.0032811
-0.93848,1.2782,0.0014405,0.08152,0.0032965
-0.93698,1.2786,0.0014446,0.081732,0.0033121
-0.93548,1.279,0.0014485,0.081944,0.0033277
-0.93398,1.2795,0.0014525,0.082155,0.0033437
-0.93248,1.2799,0.0014565,0.082367,0.0033597
-0.93098,1.276,0.0014556,0.082304,0.0033647
-0.92948,1.2807,0.0014649,0.082788,0.0033917
-0.92798,1.2812,0.0014689,0.082998,0.0034078
-0.92648,1.2816,0.0014729,0.08321,0.003424
-0.92498,1.282,0.0014768,0.083421,0.0034402
-0.92348,1.2825,0.0014805,0.083633,0.0034566
-0.92198,1.2829,0.0014843,0.083844,0.0034732
-0.92048,1.2834,0.001488,0.084056,0.0034899
-0.91898,1.2838,0.0014917,0.084269,0.0035065
-0.91748,1.28,0.0014902,0.084201,0.0035116
-0.91598,1.2847,0.0014992,0.084694,0.0035395
-0.91448,1.2851,0.0015028,0.084907,0.003556
-0.91298,1.2856,0.0015064,0.085121,0.0035729
-0.91148,1.286,0.0015104,0.085336,0.0035903
-0.90998,1.2865,0.0015146,0.085551,0.0036074
-0.90848,1.2869,0.0015187,0.085766,0.0036245
-0.90698,1.2874,0.0015227,0.085983,0.0036417
-0.90548,1.2878,0.0015266,0.086201,0.0036588
-0.90398,1.2883,0.0015308,0.086419,0.0036762
-0.90248,1.2887,0.0015347,0.086639,0.0036944
-0.90098,1.2891,0.0015392,0.086858,0.0037122
-0.89947,1.2896,0.0015432,0.087077,0.0037305
-0.89797,1.29,0.0015466,0.087299,0.003749
-0.89647,1.2905,0.0015507,0.087522,0.0037675
-0.89497,1.2909,0.0015554,0.087748,0.0037857
-0.89347,1.2914,0.0015595,0.087975,0.0038043
-0.89197,1.2918,0.001564,0.088204,0.0038226
-0.89047,1.2923,0.0015699,0.088433,0.003841
-0.88897,1.2927,0.0015756,0.08866,0.0038595
-0.88747,1.2932,0.0015825,0.088889,0.0038783
-0.88597,1.2937,0.0015901,0.089116,0.0038976
-0.88447,1.2941,0.0015969,0.089343,0.0039172
-0.88297,1.2946,0.0016043,0.089571,0.0039373
-0.88147,1.295,0.0016107,0.089801,0.0039574
-0.87997,1.2955,0.0016171,0.09003,0.0039773
-0.87847,1.2959,0.0016226,0.09026,0.0039977
-0.87697,1.2964,0.0016289,0.090491,0.0040187
-0.87547,1.2969,0.0016357,0.090721,0.0040399
-0.87397,1.2973,0.0016421,0.090951,0.0040618
-0.87247,1.2978,0.0016484,0.091182,0.004084
-0.87097,1.2983,0.0016546,0.091413,0.0041065
-0.86947,1.2987,0.0016606,0.091644,0.0041294
-0.86797,1.2992,0.0016666,0.091875,0.0041525
-0.86647,1.2997,0.0016725,0.092107,0.0041756
-0.86497,1.3002,0.0016778,0.092339,0.0041989
-0.86347,1.3006,0.001684,0.09257,0.0042219
-0.86197,1.3011,0.00169,0.092803,0.004245
-0.86047,1.3016,0.0016961,0.093036,0.0042687
-0.85896,1.3021,0.0017029,0.093269,0.0042924
-0.85746,1.3025,0.0017105,0.093501,0.0043166
-0.85596,1.303,0.0017191,0.093733,0.004341
-0.85446,1.3035,0.0017281,0.093966,0.0043655
-0.85296,1.304,0.0017366,0.094198,0.0043905
-0.85146,1.3045,0.0017463,0.09443,0.0044151
-0.84996,1.305,0.0017553,0.094662,0.0044399
-0.84846,1.3055,0.0017647,0.094894,0.0044651
-0.84696,1.306,0.0017756,0.095126,0.004491
-0.84546,1.3065,0.0017915,0.095357,0.004517
-0.84396,1.307,0.0018042,0.095589,0.0045435
-0.84246,1.3075,0.0018159,0.095819,0.0045705
-0.84096,1.3081,0.001826,0.096049,0.0045978
-0.83946,1.3086,0.001834,0.096276,0.0046255
-0.83796,1.3091,0.0018419,0.096503,0.0046539
-0.83646,1.3097,0.0018488,0.096732,0.0046825
-0.83496,1.3102,0.0018586,0.096957,0.0047114
-0.83346,1.3107,0.0018669,0.097181,0.0047407
-0.83196,1.3113,0.0018761,0.097404,0.0047702
-0.83046,1.3118,0.001886,0.097626,0.0048002
-0.82896,1.3124,0.0018962,0.097846,0.0048303
-0.82746,1.3129,0.0019092,0.098065,0.0048608
-0.82596,1.3135,0.0019202,0.098284,0.0048916
-0.82446,1.314,0.0019314,0.098502,0.0049223
-0.82296,1.3146,0.0019426,0.09872,0.0049534
-0.82146,1.3151,0.0019541,0.098939,0.0049851
-0.81995,1.3157,0.0019694,0.099157,0.0050169
-0.81845,1.3162,0.0019818,0.099377,0.0050492
-0.81695,1.3168,0.0019953,0.099596,0.005082
-0.81545,1.3173,0.0020102,0.099818,0.0051149
-0.81395,1.3179,0.0020288,0.10004,0.0051488
-0.81245,1.3184,0.0020478,0.10027,0.0051834
-0.81095,1.3189,0.0020683,0.1005,0.0052185
-0.80945,1.3195,0.0020911,0.10073,0.0052539
-0.80795,1.32,0.0021154,0.10096,0.0052897
-0.80645,1.3205,0.0021401,0.10119,0.0053265
-0.80495,1.3211,0.0021666,0.10142,0.0053641
-0.80345,1.3216,0.0021942,0.10165,0.005403
-0.80195,1.3222,0.002224,0.10189,0.0054426
-0.80045,1.3227,0.0022569,0.10212,0.0054832
-0.79895,1.3233,0.0023044,0.10236,0.0055242
-0.79745,1.3238,0.0023528,0.10259,0.005566
-0.79595,1.3244,0.002409,0.10282,0.0056084
-0.79445,1.3249,0.0024754,0.10305,0.0056521
-0.79295,1.3255,0.0025353,0.10328,0.0056964
-0.79145,1.3261,0.0026071,0.10351,0.0057413
-0.78995,1.3267,0.0026807,0.10374,0.0057867
-0.78845,1.3272,0.0027522,0.10397,0.0058327
-0.78695,1.3278,0.0028259,0.1042,0.0058793
-0.78545,1.3284,0.0029005,0.10444,0.005926
-0.78395,1.329,0.0029712,0.10467,0.005973
-0.78245,1.3295,0.0030418,0.10491,0.0060205
-0.78095,1.3301,0.0031068,0.10514,0.0060682
-0.77944,1.3307,0.0031806,0.10538,0.0061163
-0.77794,1.3312,0.0032395,0.10563,0.0061641
-0.77644,1.3318,0.0033078,0.10588,0.0062131
-0.77494,1.3323,0.0033758,0.10611,0.0062635
-0.77344,1.3329,0.0034496,0.10635,0.0063136
-0.77194,1.3334,0.0035182,0.10658,0.0063643
-0.77044,1.334,0.0035771,0.10682,0.0064162
-0.76894,1.3346,0.0036313,0.10707,0.0064675
-0.76744,1.3351,0.0037033,0.10731,0.0065212
-0.76594,1.3357,0.0037613,0.10756,0.0065742
-0.76444,1.3363,0.0038179,0.1078,0.0066288
-0.76294,1.3368,0.0039087,0.10804,0.0066861
-0.76144,1.3374,0.0039684,0.10829,0.0067427
-0.75994,1.338,0.0040481,0.10853,0.0068024
-0.75844,1.3385,0.0040973,0.10878,0.0068617
-0.75694,1.3391,0.0041497,0.10902,0.0069215
-0.75544,1.3397,0.0042114,0.10926,0.0069843
-0.75394,1.3403,0.0042698,0.10951,0.0070455
-0.75244,1.3408,0.0043388,0.10976,0.0071099
-0.75094,1.3414,0.0043883,0.11,0.0071746
-0.74944,1.342,0.0044431,0.11025,0.0072391
-0.74794,1.3425,0.0045109,0.1105,0.0073059
-0.74644,1.3431,0.0045656,0.11075,0.0073721
-0.74494,1.3437,0.0046241,0.111,0.0074401
-0.74344,1.3442,0.0046856,0.11126,0.0075095
-0.74194,1.3448,0.0047423,0.11151,0.0075805
-0.74044,1.3453,0.0048033,0.11176,0.007651
-0.73893,1.3458,0.0048852,0.11202,0.0077254
-0.73743,1.3463,0.0049456,0.11228,0.0078085
-0.73593,1.3468,0.005001,0.11254,0.0078895
-0.73443,1.3473,0.0050383,0.11281,0.0079708
-0.73293,1.3477,0.0050602,0.11307,0.0080535
-0.73143,1.3482,0.0050843,0.11335,0.0081383
-0.72993,1.3486,0.0051414,0.11363,0.0082252
-0.72843,1.349,0.005228,0.11391,0.0083141
-0.72693,1.3493,0.0053395,0.11419,0.0084037
-0.72543,1.3497,0.0054746,0.11447,0.008496
-0.72393,1.35,0.005588,0.11474,0.0085898
-0.72243,1.3503,0.0056708,0.11502,0.0086847
-0.72093,1.3506,0.0057429,0.1153,0.0087796
-0.71943,1.3509,0.0058902,0.11557,0.0088781
-0.71793,1.3511,0.0058437,0.11584,0.0089752
-0.71643,1.3513,0.0058963,0.11611,0.0090786
-0.71493,1.3514,0.0056854,0.11638,0.0091874
-0.71343,1.3515,0.005588,0.11664,0.0092984
-0.71193,1.3515,0.0055526,0.1169,0.0094058
-0.71043,1.3515,0.0055457,0.11716,0.0095135
-0.70893,1.3514,0.0057433,0.11742,0.0096255
-0.70743,1.3513,0.0060097,0.11768,0.0097381
-0.70593,1.3511,0.0062279,0.11794,0.0098525
-0.70443,1.3509,0.0065188,0.1182,0.0099644
-0.70293,1.3505,0.006878,0.11845,0.01008
-0.70143,1.3501,0.0072103,0.11871,0.0102
-0.69992,1.3496,0.0077167,0.11896,0.010321
-0.69842,1.3489,0.0081722,0.1192,0.010447
-0.69692,1.3481,0.0088572,0.11944,0.010577
-0.69542,1.3471,0.0095729,0.11967,0.010708
-0.69392,1.3461,0.010289,0.11991,0.010844
-0.69242,1.3449,0.011095,0.12014,0.010979
-0.69092,1.3436,0.011892,0.12037,0.011117
-0.68942,1.3421,0.012889,0.1206,0.011256
-0.68792,1.3405,0.013985,0.12081,0.011408
-0.68642,1.3386,0.015104,0.12104,0.01155
-0.68492,1.3367,0.016302,0.12125,0.011695
-0.68342,1.3346,0.017579,0.12147,0.011835
-0.68192,1.3324,0.018952,0.12167,0.01199
-0.68042,1.3299,0.020441,0.12187,0.012138
-0.67892,1.3274,0.02204,0.12206,0.012293
-0.67742,1.3247,0.023728,0.12225,0.012453
-0.67592,1.3219,0.025386,0.12243,0.01261
-0.67442,1.3189,0.027204,0.12259,0.012771
-0.67292,1.3156,0.029091,0.12275,0.012931
-0.67142,1.3122,0.031212,0.12289,0.013097
-0.66992,1.3085,0.033413,0.12303,0.013267
-0.66842,1.3046,0.035833,0.12315,0.013432
-0.66692,1.3005,0.038241,0.12326,0.013608
-0.66542,1.2962,0.040734,0.12336,0.013788
-0.66392,1.2916,0.043449,0.12343,0.013966
-0.66242,1.2866,0.04623,0.12348,0.014157
-0.66092,1.2813,0.049311,0.12352,0.014344
-0.65941,1.2756,0.052401,0.12353,0.014546
-0.65791,1.2696,0.055696,0.12352,0.014754
-0.65641,1.2632,0.059181,0.12347,0.014961
-0.65491,1.2564,0.062721,0.12341,0.015177
-0.65341,1.2494,0.066394,0.12332,0.015392
-0.65191,1.2422,0.070193,0.12321,0.015611
-0.65041,1.2347,0.074097,0.12309,0.015836
-0.64891,1.2269,0.077979,0.12295,0.016061
-0.64741,1.2189,0.082025,0.12279,0.016289
-0.64591,1.2104,0.086234,0.12259,0.016525
-0.64441,1.2015,0.090736,0.12233,0.016766
-0.64291,1.1922,0.095107,0.12205,0.017017
-0.64141,1.1826,0.099658,0.12174,0.017272
-0.63991,1.1727,0.10422,0.1214,0.017532
-0.63841,1.1624,0.10878,0.12103,0.017798
-0.63691,1.1519,0.11342,0.12063,0.018065
-0.63541,1.1411,0.11808,0.1202,0.018339
-0.63391,1.1299,0.12304,0.11973,0.018619
-0.63241,1.1185,0.12785,0.11921,0.018902
-0.63091,1.1067,0.13273,0.11865,0.019191
-0.62941,1.0947,0.13763,0.11806,0.019491
-0.62791,1.0825,0.14252,0.11743,0.01979
-0.62641,1.0698,0.14745,0.11674,0.020089
-0.62491,1.0569,0.15247,0.11601,0.020399
-0.62341,1.0438,0.1573,0.11524,0.020708
-0.62191,1.0305,0.1622,0.11443,0.021025
-0.62041,1.017,0.16699,0.11359,0.021345
-0.6189,1.0034,0.17155,0.11271,0.021665
-0.6174,0.98951,0.17597,0.11179,0.021986
-0.6159,0.9755,0.18013,0.11084,0.022307
-0.6144,0.96139,0.18405,0.10986,0.022625
-0.6129,0.94721,0.18778,0.10885,0.02295
-0.6114,0.93282,0.19145,0.1078,0.023275
-0.6099,0.91828,0.19495,0.10669,0.023604
-0.6084,0.90364,0.1983,0.10553,0.023936
-0.6069,0.88884,0.20159,0.10431,0.024274
-0.6054,0.87398,0.20467,0.10306,0.024615
-0.6039,0.85907,0.20752,0.10177,0.024952
-0.6024,0.84409,0.2102,0.10043,0.02529
-0.6009,0.82909,0.2127,0.099042,0.025631
-0.5994,0.81408,0.21495,0.097613,0.02597
-0.5979,0.79913,0.21705,0.096125,0.026317
-0.5964,0.78419,0.21892,0.094604,0.026661
-0.5949,0.76925,0.22044,0.093058,0.026997
-0.5934,0.75434,0.22191,0.091468,0.027337
-0.5919,0.73944,0.22312,0.08985,0.02767
-0.5904,0.72461,0.22409,0.088205,0.028003
-0.5889,0.70982,0.22481,0.08653,0.028332
-0.5874,0.69508,0.22529,0.08484,0.028657
-0.5859,0.68043,0.22546,0.083135,0.028975
-0.5844,0.66585,0.22534,0.081409,0.029288
-0.5829,0.65133,0.22505,0.079658,0.0296
-0.5814,0.63689,0.2245,0.077892,0.029908
-0.57989,0.62254,0.22362,0.076112,0.030212
-0.57839,0.60841,0.22244,0.074306,0.030514
-0.57689,0.59452,0.22113,0.072476,0.030812
-0.57539,0.58077,0.21962,0.070618,0.031114
-0.57389,0.56716,0.21793,0.068745,0.031411
-0.57239,0.55396,0.21624,0.066877,0.031686
-0.57089,0.54111,0.21439,0.064986,0.031968
-0.56939,0.52844,0.21233,0.06308,0.032246
-0.56789,0.51599,0.21012,0.061167,0.032514
-0.56639,0.50379,0.20777,0.059247,0.032767
-0.56489,0.49178,0.20533,0.057336,0.033002
-0.56339,0.48,0.20278,0.055447,0.033232
-0.56189,0.46848,0.19996,0.053546,0.033467
-0.56039,0.45716,0.197,0.051636,0.033689
-0.55889,0.44605,0.1941,0.049742,0.033901
-0.55739,0.43522,0.19107,0.047847,0.034105
-0.55589,0.42464,0.18808,0.045953,0.034317
-0.55439,0.41425,0.18516,0.044067,0.034517
-0.55289,0.404,0.18211,0.042186,0.034715
-0.55139,0.39391,0.17885,0.040313,0.03491
-0.54989,0.38402,0.17556,0.038456,0.035097
-0.54839,0.37429,0.17225,0.036606,0.035279
-0.54689,0.36477,0.16889,0.034761,0.035462
-0.54539,0.35545,0.16544,0.03293,0.035645
-0.54389,0.34639,0.16204,0.031111,0.035819
-0.54239,0.33752,0.15868,0.029303,0.035988
-0.54089,0.32876,0.15525,0.027501,0.036159
-0.53938,0.32022,0.15177,0.025705,0.036329
-0.53788,0.31199,0.14853,0.023926,0.03649
-0.53638,0.30398,0.14529,0.022156,0.036648
-0.53488,0.2962,0.14198,0.020407,0.036797
-0.53338,0.28871,0.13886,0.018678,0.036956
-0.53188,0.28174,0.13614,0.016999,0.037124
-0.53038,0.27514,0.13354,0.015352,0.037281
-0.52888,0.26892,0.13126,0.013745,0.037433
-0.52738,0.26298,0.12898,0.012179,0.03759
-0.52588,0.25727,0.12674,0.010635,0.037742
-0.52438,0.25177,0.12465,0.009108,0.037896
-0.52288,0.24651,0.12265,0.0075969,0.038042
-0.52138,0.24142,0.12064,0.0061037,0.03819
-0.51988,0.23649,0.11868,0.0046201,0.038329
-0.51838,0.23167,0.11676,0.003162,0.038475
-0.51688,0.22701,0.11493,0.0017185,0.038617
-0.51538,0.22248,0.11317,0.00028777,0.03876
-0.51388,0.21806,0.11135,-0.0011343,0.038892
-0.51238,0.21376,0.10967,-0.0025386,0.039026
-0.51088,0.2096,0.10808,-0.003939,0.039164
-0.50938,0.20559,0.10658,-0.0053294,0.03931
-0.50788,0.20172,0.10506,-0.0066958,0.039463
-0.50638,0.19795,0.10367,-0.0080431,0.039618
-0.50488,0.19434,0.10236,-0.009368,0.039779
-0.50338,0.19086,0.10112,-0.010675,0.039953
-0.50188,0.18747,0.099917,-0.011968,0.040125
-0.50038,0.18415,0.098783,-0.013239,0.040297
-0.49887,0.18094,0.097719,-0.014489,0.040473
-0.49737,0.17782,0.096715,-0.015724,0.040651
-0.49587,0.17478,0.095817,-0.016938,0.040825
-0.49437,0.17183,0.095071,-0.018138,0.041001
-0.49287,0.16895,0.094654,-0.019296,0.041171
-0.49137,0.16619,0.094072,-0.020404,0.041364
-0.48987,0.16352,0.093433,-0.02148,0.041555
-0.48837,0.16095,0.092829,-0.02253,0.04175
-0.48687,0.15846,0.092314,-0.023556,0.041942
-0.48537,0.15611,0.091868,-0.024565,0.042159
-0.48387,0.15382,0.091428,-0.025553,0.042355
-0.48237,0.15158,0.09103,-0.026531,0.042549
-0.48087,0.14941,0.090664,-0.027498,0.042731
-0.47937,0.14732,0.090353,-0.028452,0.042913
-0.47787,0.14527,0.090069,-0.029395,0.043085
-0.47637,0.14328,0.089823,-0.030331,0.04327
-0.47487,0.14134,0.089596,-0.031251,0.043454
-0.47337,0.13944,0.089402,-0.032167,0.043639
-0.47187,0.13757,0.089211,-0.033071,0.043835
-0.47037,0.13576,0.089026,-0.033951,0.044022
-0.46887,0.13398,0.088887,-0.034821,0.044213
-0.46737,0.13222,0.088748,-0.03568,0.044393
-0.46587,0.13048,0.088627,-0.036543,0.044592
-0.46437,0.12877,0.088521,-0.037396,0.044782
-0.46287,0.12709,0.088444,-0.038248,0.044982
-0.46137,0.12544,0.088364,-0.039096,0.045193
-0.45986,0.12382,0.088297,-0.039943,0.045388
-0.45836,0.12222,0.088244,-0.040791,0.04559
-0.45686,0.12065,0.088191,-0.041637,0.045783
-0.45536,0.11911,0.088151,-0.042488,0.045982
-0.45386,0.1176,0.088139,-0.043326,0.046178
-0.45236,0.11612,0.088128,-0.044155,0.046362
-0.45086,0.11466,0.088141,-0.04498,0.046556
-0.44936,0.11322,0.088174,-0.045793,0.046748
-0.44786,0.11179,0.088237,-0.046597,0.046944
-0.44636,0.11039,0.088288,-0.047397,0.047135
-0.44486,0.10901,0.088339,-0.048193,0.047321
-0.44336,0.10765,0.088414,-0.048975,0.047507
-0.44186,0.10629,0.088482,-0.049747,0.047704
-0.44036,0.10496,0.088566,-0.050508,0.047899
-0.43886,0.10366,0.088667,-0.051262,0.048093
-0.43736,0.10239,0.088767,-0.052009,0.048289
-0.43586,0.10113,0.088887,-0.052746,0.048492
-0.43436,0.099877,0.089028,-0.053484,0.048684
-0.43286,0.098637,0.089179,-0.054214,0.048891
-0.43136,0.097401,0.089345,-0.054936,0.049087
-0.42986,0.096174,0.089504,-0.055652,0.049269
-0.42836,0.094961,0.089668,-0.056364,0.049466
-0.42686,0.093762,0.089829,-0.057066,0.049659
-0.42536,0.092571,0.089999,-0.057765,0.049858
-0.42386,0.091388,0.090169,-0.058462,0.05006
-0.42236,0.090207,0.090347,-0.059149,0.050262
-0.42086,0.08904,0.090535,-0.059834,0.050478
-0.41935,0.087879,0.090719,-0.060514,0.050684
-0.41785,0.086724,0.090904,-0.061188,0.05089
-0.41635,0.085565,0.091103,-0.061857,0.05111
-0.41485,0.084413,0.091298,-0.06251,0.051312
-0.41335,0.08327,0.091479,-0.063144,0.051517
-0.41185,0.082132,0.091664,-0.063762,0.051718
-0.41035,0.081002,0.091861,-0.064372,0.051925
-0.40885,0.079873,0.092072,-0.064967,0.05213
-0.40735,0.078743,0.092273,-0.065557,0.052326
-0.40585,0.07761,0.092484,-0.06613,0.052507
-0.40435,0.076474,0.092689,-0.066709,0.052703
-0.40285,0.075341,0.092884,-0.067278,0.052903
-0.40135,0.074199,0.093087,-0.06785,0.0531
-0.39985,0.073058,0.093276,-0.068422,0.053297
-0.39835,0.071917,0.093439,-0.068976,0.053485
-0.39685,0.070777,0.093632,-0.069517,0.053665
-0.39535,0.069631,0.09381,-0.070057,0.053858
-0.39385,0.068485,0.094006,-0.070594,0.054062
-0.39235,0.067336,0.094204,-0.071122,0.054262
-0.39085,0.066184,0.094404,-0.071637,0.054467
-0.38935,0.065027,0.094601,-0.072143,0.054668
-0.38785,0.063862,0.094791,-0.072642,0.054888
-0.38635,0.062694,0.094992,-0.073132,0.055072
-0.38485,0.061517,0.095205,-0.07361,0.05527
-0.38335,0.060337,0.095411,-0.074075,0.055483
-0.38185,0.059152,0.095619,-0.074532,0.055692
-0.38035,0.057974,0.095822,-0.074983,0.055886
-0.37884,0.056795,0.096047,-0.07543,0.056076
-0.37734,0.055618,0.096267,-0.075869,0.056277
-0.37584,0.054434,0.096482,-0.076304,0.056484
-0.37434,0.053251,0.096694,-0.076729,0.056683
-0.37284,0.052066,0.096906,-0.077145,0.056862
-0.37134,0.050886,0.097139,-0.077549,0.057056
-0.36984,0.049714,0.09736,-0.077943,0.057252
-0.36834,0.048546,0.09758,-0.078343,0.057445
-0.36684,0.047371,0.097801,-0.078745,0.057636
-0.36534,0.046199,0.098014,-0.07914,0.057841
-0.36384,0.045026,0.098175,-0.079524,0.058059
-0.36234,0.043833,0.098346,-0.079899,0.058271
-0.36084,0.042626,0.098519,-0.080279,0.058471
-0.35934,0.041412,0.098665,-0.080658,0.058679
-0.35784,0.040197,0.098808,-0.081042,0.058898
-0.35634,0.038987,0.098952,-0.081421,0.059105
-0.35484,0.037788,0.099077,-0.081793,0.059301
-0.35334,0.03661,0.099226,-0.082181,0.059509
-0.35184,0.035438,0.099384,-0.082561,0.059713
-0.35034,0.034261,0.099537,-0.08293,0.059916
-0.34884,0.033061,0.09969,-0.083293,0.06012
-0.34734,0.031826,0.099833,-0.083669,0.060326
-0.34584,0.030577,0.099986,-0.084049,0.060529
-0.34434,0.029317,0.10014,-0.084432,0.060739
-0.34284,0.028048,0.10027,-0.084822,0.060946
-0.34134,0.026779,0.10041,-0.085212,0.061162
-0.33983,0.025511,0.10053,-0.085592,0.061369
-0.33833,0.024237,0.10065,-0.085958,0.061581
-0.33683,0.022962,0.10079,-0.086309,0.061784
-0.33533,0.021687,0.10094,-0.086658,0.061982
-0.33383,0.020382,0.10108,-0.086998,0.062192
-0.33233,0.019059,0.10122,-0.087331,0.062405
-0.33083,0.017741,0.10135,-0.087661,0.062615
-0.32933,0.016423,0.10148,-0.087987,0.06281
-0.32783,0.015102,0.1016,-0.088303,0.063012
-0.32633,0.013781,0.10174,-0.088611,0.063228
-0.32483,0.012471,0.10186,-0.088918,0.06345
-0.32333,0.011166,0.102,-0.089219,0.063664
-0.32183,0.0098659,0.10211,-0.089509,0.063886
-0.32033,0.008566,0.10221,-0.089792,0.064106
-0.31883,0.0072742,0.1023,-0.090066,0.06432
-0.31733,0.0059678,0.10239,-0.090327,0.064542
-0.31583,0.0046665,0.10245,-0.090585,0.064775
-0.31433,0.0033658,0.10251,-0.09083,0.065008
-0.31283,0.0020647,0.10256,-0.091067,0.065254
-0.31133,0.00074481,0.1026,-0.091313,0.065481
-0.30983,-0.00059476,0.10263,-0.091555,0.065707
-0.30833,-0.0019192,0.10267,-0.091795,0.065933
-0.30683,-0.0032459,0.1027,-0.092026,0.066151
-0.30533,-0.004565,0.10269,-0.09224,0.06637
-0.30383,-0.0058852,0.10269,-0.092449,0.066581
-0.30233,-0.0072015,0.10267,-0.092643,0.066789
-0.30083,-0.0085106,0.10265,-0.092822,0.067006
-0.29932,-0.0098017,0.10263,-0.092993,0.067215
-0.29782,-0.011071,0.1026,-0.093164,0.067468
-0.29632,-0.01236,0.10257,-0.093328,0.06769
-0.29482,-0.013651,0.10254,-0.093494,0.067897
-0.29332,-0.014947,0.10251,-0.093657,0.068113
-0.29182,-0.016241,0.10246,-0.093815,0.068323
-0.29032,-0.017528,0.10243,-0.093968,0.068551
-0.28882,-0.018794,0.10239,-0.094105,0.068779
-0.28732,-0.020045,0.10233,-0.094222,0.068992
-0.28582,-0.021288,0.10227,-0.094315,0.069213
-0.28432,-0.022526,0.10222,-0.094401,0.06943
-0.28282,-0.023759,0.10215,-0.094474,0.06964
-0.28132,-0.024988,0.10207,-0.094537,0.069865
-0.27982,-0.026217,0.102,-0.094592,0.070094
-0.27832,-0.027442,0.10191,-0.094644,0.070314
-0.27682,-0.028653,0.10184,-0.094674,0.070527
-0.27532,-0.029856,0.10175,-0.094702,0.070732
-0.27382,-0.031058,0.10164,-0.094731,0.070936
-0.27232,-0.032264,0.10153,-0.094762,0.071147
-0.27082,-0.033475,0.1014,-0.094797,0.071352
-0.26932,-0.034688,0.10128,-0.094827,0.071566
-0.26782,-0.035903,0.10113,-0.094844,0.071778
-0.26632,-0.037134,0.10097,-0.09485,0.071989
-0.26482,-0.038369,0.10082,-0.094853,0.072199
-0.26332,-0.039602,0.10066,-0.094853,0.072412
-0.26182,-0.040833,0.10049,-0.094837,0.072635
-0.26032,-0.042068,0.10034,-0.094824,0.072866
-0.25881,-0.043307,0.10019,-0.094809,0.0731
-0.25731,-0.044522,0.10003,-0.094775,0.073331
-0.25581,-0.045709,0.099875,-0.094726,0.073551
-0.25431,-0.046889,0.099718,-0.094667,0.07377
-0.25281,-0.048074,0.099574,-0.094602,0.073984
-0.25131,-0.049273,0.099424,-0.094509,0.074205
-0.24981,-0.050468,0.099273,-0.094387,0.074421
-0.24831,-0.051675,0.099138,-0.09425,0.074644
-0.24681,-0.052879,0.099008,-0.09411,0.074861
-0.24531,-0.054096,0.098872,-0.093968,0.07508
-0.24381,-0.055312,0.09874,-0.093831,0.0753
-0.24231,-0.056521,0.098608,-0.093686,0.075521
-0.24081,-0.057724,0.098478,-0.093529,0.075724
-0.23931,-0.058931,0.098356,-0.093363,0.075922
-0.23781,-0.060138,0.098218,-0.093198,0.076126
-0.23631,-0.061345,0.098086,-0.093028,0.076339
-0.23481,-0.06255,0.097973,-0.092851,0.076523
-0.23331,-0.063739,0.097839,-0.092659,0.076743
-0.23181,-0.064927,0.0977,-0.092461,0.076945
-0.23031,-0.066117,0.097565,-0.09225,0.077152
-0.22881,-0.067312,0.09743,-0.092037,0.077364
-0.22731,-0.068507,0.097293,-0.091832,0.077572
-0.22581,-0.069706,0.097154,-0.091625,0.077765
-0.22431,-0.070905,0.097019,-0.091421,0.077956
-0.22281,-0.072096,0.096888,-0.091214,0.078151
-0.22131,-0.073263,0.096758,-0.09099,0.078344
-0.2198,-0.074423,0.096626,-0.090766,0.078522
-0.2183,-0.075585,0.096479,-0.090529,0.078707
-0.2168,-0.07673,0.096353,-0.090299,0.078892
-0.2153,-0.077852,0.096232,-0.090074,0.079061
-0.2138,-0.078966,0.096098,-0.08984,0.079237
-0.2123,-0.080078,0.095972,-0.089596,0.07941
-0.2108,-0.081192,0.095853,-0.089358,0.079585
-0.2093,-0.082298,0.095749,-0.089114,0.079775
-0.2078,-0.083404,0.095649,-0.088861,0.079951
-0.2063,-0.084504,0.095517,-0.088589,0.080113
-0.2048,-0.085579,0.095404,-0.088293,0.080271
-0.2033,-0.086642,0.095307,-0.08799,0.080437
-0.2018,-0.087688,0.095216,-0.087676,0.080587
-0.2003,-0.088723,0.095139,-0.087365,0.080738
-0.1988,-0.089741,0.095048,-0.087043,0.080876
-0.1973,-0.09075,0.094969,-0.086725,0.081016
-0.1958,-0.091777,0.094911,-0.086415,0.081189
-0.1943,-0.092791,0.09482,-0.086094,0.081337
-0.1928,-0.093801,0.094726,-0.085764,0.081475
-0.1913,-0.094797,0.094635,-0.08542,0.081624
-0.1898,-0.095783,0.094555,-0.085069,0.081779
-0.1883,-0.096784,0.094457,-0.084715,0.081935
-0.1868,-0.097787,0.094369,-0.084353,0.082102
-0.1853,-0.09879,0.094273,-0.083975,0.082266
-0.1838,-0.099796,0.09418,-0.083595,0.082445
-0.1823,-0.10083,0.094088,-0.083211,0.082613
-0.1808,-0.10185,0.093996,-0.082826,0.08277
-0.17929,-0.10286,0.093917,-0.082427,0.082929
-0.17779,-0.10382,0.093838,-0.082013,0.083086
-0.17629,-0.10478,0.093767,-0.081592,0.083245
-0.17479,-0.10574,0.093688,-0.081169,0.083396
-0.17329,-0.10668,0.093603,-0.080745,0.083547
-0.17179,-0.10762,0.093509,-0.080331,0.083703
-0.17029,-0.10854,0.093401,-0.079903,0.083858
-0.16879,-0.10945,0.093284,-0.079461,0.084014
-0.16729,-0.11037,0.093157,-0.079012,0.084164
-0.16579,-0.1113,0.093001,-0.078547,0.084299
-0.16429,-0.11223,0.092848,-0.078071,0.084429
-0.16279,-0.11313,0.092699,-0.077582,0.084538
-0.16129,-0.11401,0.092551,-0.077093,0.084653
-0.15979,-0.11489,0.092417,-0.076611,0.084763
-0.15829,-0.11575,0.092297,-0.076132,0.08487
-0.15679,-0.11658,0.092204,-0.075651,0.084975
-0.15529,-0.11743,0.092094,-0.075166,0.08509
-0.15379,-0.11832,0.091943,-0.074645,0.085206
-0.15229,-0.11922,0.091782,-0.074111,0.085326
-0.15079,-0.12015,0.091629,-0.073554,0.085459
-0.14929,-0.12109,0.091479,-0.07299,0.085593
-0.14779,-0.12201,0.09135,-0.072416,0.085724
-0.14629,-0.12292,0.091211,-0.071839,0.085854
-0.14479,-0.12382,0.091054,-0.071269,0.085988
-0.14329,-0.12469,0.090856,-0.070713,0.08612
-0.14179,-0.12552,0.090653,-0.070143,0.086248
-0.14029,-0.12634,0.090508,-0.06955,0.086373
-0.13878,-0.12717,0.090344,-0.068931,0.086481
-0.13728,-0.12798,0.090198,-0.06832,0.086595
-0.13578,-0.12879,0.090059,-0.067711,0.086704
-0.13428,-0.12959,0.089921,-0.067107,0.086816
-0.13278,-0.12977,0.089475,-0.066277,0.086607
-0.13128,-0.13116,0.089668,-0.065904,0.087021
-0.12978,-0.13197,0.089539,-0.065287,0.087129
-0.12828,-0.13281,0.089409,-0.06466,0.087231
-0.12678,-0.13365,0.089225,-0.064015,0.08733
-0.12528,-0.13449,0.08909,-0.063358,0.087439
-0.12378,-0.13532,0.088968,-0.062709,0.087548
-0.12228,-0.13611,0.088829,-0.062065,0.087643
-0.12078,-0.13692,0.088726,-0.061392,0.087742
-0.11928,-0.13767,0.088638,-0.060741,0.087844
-0.11778,-0.13845,0.088548,-0.060083,0.087942
-0.11628,-0.13924,0.088454,-0.059395,0.088016
-0.11478,-0.14,0.08833,-0.058703,0.0881
-0.11328,-0.14076,0.088206,-0.057987,0.088181
-0.11178,-0.1415,0.088069,-0.057267,0.088253
-0.11028,-0.14222,0.087957,-0.056552,0.088321
-0.10878,-0.14294,0.087838,-0.055846,0.088395
-0.10728,-0.14366,0.08771,-0.055149,0.088474
-0.10578,-0.14438,0.087593,-0.054452,0.088553
-0.10428,-0.1451,0.087481,-0.053745,0.088635
-0.10278,-0.1458,0.087351,-0.053027,0.088713
-0.10128,-0.14649,0.087232,-0.052311,0.0888
-0.099775,-0.14717,0.087112,-0.051597,0.088875
-0.098275,-0.14783,0.08699,-0.050882,0.088956
-0.096774,-0.14849,0.086871,-0.050175,0.089037
-0.095274,-0.14913,0.086773,-0.049472,0.089113
-0.093773,-0.14975,0.086675,-0.048753,0.089189
-0.092273,-0.15038,0.086594,-0.048026,0.089264
-0.090773,-0.15099,0.086512,-0.047283,0.089342
-0.089272,-0.15158,0.086448,-0.04653,0.089412
-0.087772,-0.15216,0.086385,-0.045764,0.089489
-0.086272,-0.15274,0.086318,-0.044996,0.089572
-0.084771,-0.1533,0.086233,-0.04423,0.089654
-0.083271,-0.15386,0.086169,-0.043472,0.089748
-0.08177,-0.1544,0.086057,-0.042707,0.089833
-0.08027,-0.15494,0.085954,-0.041952,0.089899
-0.07877,-0.15548,0.085845,-0.041194,0.089968
-0.077269,-0.15598,0.085755,-0.040426,0.090012
-0.075769,-0.15646,0.085699,-0.039657,0.090082
-0.074269,-0.15691,0.085619,-0.038889,0.090146
-0.072768,-0.15736,0.085548,-0.03811,0.090206
-0.071268,-0.15782,0.085477,-0.037323,0.090275
-0.069767,-0.15826,0.085412,-0.036529,0.090355
-0.068267,-0.15868,0.085376,-0.03571,0.090437
-0.066767,-0.15908,0.085346,-0.034891,0.090533
-0.065266,-0.15948,0.085309,-0.034067,0.090623
-0.063766,-0.15986,0.085289,-0.03324,0.09069
-0.062266,-0.16023,0.085284,-0.032429,0.090759
-0.060765,-0.16059,0.085272,-0.031611,0.090832
-0.059265,-0.16092,0.085267,-0.030794,0.090885
-0.057764,-0.16122,0.085259,-0.029973,0.090944
-0.056264,-0.16151,0.085269,-0.029148,0.091022
-0.054764,-0.16178,0.085234,-0.028328,0.091083
-0.053263,-0.16204,0.085169,-0.027494,0.091166
-0.051763,-0.16229,0.085138,-0.026644,0.091243
-0.050263,-0.16255,0.085108,-0.025781,0.091329
-0.048762,-0.1628,0.085087,-0.024904,0.091425
-0.047262,-0.16304,0.08506,-0.024037,0.091519
-0.045761,-0.16327,0.085058,-0.023167,0.091603
-0.044261,-0.16348,0.085059,-0.022297,0.091687
-0.042761,-0.16369,0.085077,-0.02143,0.091759
-0.04126,-0.1639,0.085086,-0.020558,0.091835
-0.03976,-0.16411,0.085084,-0.019685,0.091911
-0.03826,-0.16431,0.085093,-0.018803,0.091977
-0.036759,-0.16451,0.085098,-0.017921,0.092047
-0.035259,-0.16472,0.085094,-0.017041,0.09213
-0.033758,-0.16491,0.085094,-0.016155,0.092214
-0.032258,-0.1651,0.0851,-0.015262,0.092314
-0.030758,-0.16528,0.08511,-0.014388,0.092406
-0.029257,-0.16546,0.085096,-0.013519,0.09247
-0.027757,-0.16563,0.08511,-0.012636,0.092519
-0.026257,-0.16581,0.085115,-0.011761,0.092569
-0.024756,-0.166,0.085119,-0.010885,0.092627
-0.023256,-0.16618,0.085132,-0.010022,0.09268
-0.021755,-0.16634,0.085134,-0.0091509,0.092739
-0.020255,-0.16646,0.085134,-0.0082737,0.092794
-0.018755,-0.16655,0.085132,-0.007384,0.092838
-0.017254,-0.16662,0.085094,-0.0064741,0.092884
-0.015754,-0.16668,0.085071,-0.0055589,0.092922
-0.014254,-0.16672,0.085027,-0.0046514,0.092945
-0.012753,-0.16676,0.085009,-0.0037535,0.092978
-0.011253,-0.16684,0.085029,-0.0028725,0.093039
-0.0097524,-0.16695,0.085059,-0.0020164,0.093114
-0.0082521,-0.16707,0.085116,-0.0011629,0.0932
-0.0067517,-0.16714,0.085152,-0.00030042,0.093267
-0.0052513,-0.16716,0.085184,0.00057971,0.093307
-0.0037509,-0.16713,0.085213,0.0014864,0.093365
-0.0022506,-0.16706,0.085178,0.0024266,0.093408
-0.00075019,-0.16699,0.085131,0.0033557,0.093442
0.00075019,-0.16691,0.08507,0.0042768,0.093456
0.0022506,-0.16685,0.085005,0.0051775,0.093455
0.0037509,-0.16684,0.08495,0.006054,0.09349
0.0052513,-0.16682,0.084887,0.0069402,0.093519
0.0067517,-0.16681,0.084852,0.0078281,0.093542
0.0082521,-0.16683,0.08479,0.0087142,0.093565
0.0097524,-0.16681,0.084753,0.0095933,0.093605
0.011253,-0.16677,0.084724,0.010489,0.093646
0.012753,-0.16673,0.084715,0.011401,0.093697
0.014254,-0.16665,0.084691,0.012294,0.093719
0.015754,-0.16656,0.084667,0.013179,0.093742
0.017254,-0.16649,0.084637,0.014068,0.093772
0.018755,-0.1664,0.084595,0.014946,0.093791
0.020255,-0.1663,0.084567,0.01582,0.093817
0.021755,-0.16621,0.084557,0.016687,0.093847
0.023256,-0.16609,0.08454,0.01757,0.093868
0.024756,-0.16598,0.084554,0.018473,0.093883
0.026257,-0.16586,0.084533,0.019384,0.093897
0.027757,-0.16574,0.084533,0.020295,0.093891
0.029257,-0.16563,0.084531,0.021183,0.093886
0.030758,-0.1655,0.084526,0.02205,0.093884
0.032258,-0.16535,0.084531,0.022935,0.093887
0.033758,-0.16519,0.084551,0.023827,0.093881
0.035259,-0.16504,0.084572,0.024679,0.093878
0.036759,-0.16484,0.084597,0.025573,0.093888
0.03826,-0.16462,0.084663,0.026443,0.093919
0.03976,-0.16442,0.084709,0.02735,0.093902
0.04126,-0.16422,0.084754,0.028267,0.093894
0.042761,-0.16401,0.084774,0.029173,0.093884
0.044261,-0.16379,0.084815,0.030064,0.093878
0.045761,-0.16358,0.084842,0.03096,0.093866
0.047262,-0.16337,0.084873,0.031847,0.093853
0.048762,-0.16312,0.084929,0.032716,0.093831
0.050263,-0.16285,0.084961,0.033573,0.093804
0.051763,-0.16256,0.085002,0.034417,0.093768
0.053263,-0.16227,0.085016,0.035261,0.093721
0.054764,-0.16193,0.085049,0.036089,0.093684
0.056264,-0.16155,0.085097,0.03692,0.093634
0.057764,-0.16117,0.085154,0.037743,0.093577
0.059265,-0.16078,0.085219,0.038559,0.093507
0.060765,-0.1604,0.085296,0.03936,0.093423
0.062266,-0.15999,0.085342,0.040157,0.093343
0.063766,-0.15959,0.085357,0.04096,0.093275
0.065266,-0.15918,0.085369,0.041745,0.093217
0.066767,-0.15875,0.085386,0.042531,0.093175
0.068267,-0.1583,0.085424,0.043306,0.093118
0.069767,-0.15781,0.085474,0.044072,0.093061
0.071268,-0.1573,0.085532,0.044847,0.093012
0.072768,-0.15678,0.085593,0.045621,0.092951
0.074269,-0.15626,0.085671,0.046396,0.092891
0.075769,-0.15573,0.085775,0.047184,0.092836
0.077269,-0.1552,0.085806,0.047962,0.092744
0.07877,-0.15466,0.085818,0.04873,0.092677
0.08027,-0.15413,0.085868,0.04951,0.092605
0.08177,-0.15358,0.085922,0.050287,0.092527
0.083271,-0.15304,0.085983,0.051056,0.092451
0.084771,-0.15249,0.086033,0.051819,0.09237
0.086272,-0.15191,0.086092,0.052571,0.092279
0.087772,-0.15134,0.08615,0.053329,0.092178
0.089272,-0.15076,0.086223,0.054075,0.092082
0.090773,-0.15016,0.086292,0.054809,0.091977
0.092273,-0.14957,0.086374,0.055545,0.091886
0.093773,-0.14898,0.086435,0.056295,0.091791
0.095274,-0.1484,0.08651,0.057046,0.09171
0.096774,-0.14778,0.086591,0.057774,0.09164
0.098275,-0.14714,0.086664,0.058496,0.091581
0.099775,-0.1465,0.08674,0.059201,0.091522
0.10128,-0.14585,0.086806,0.059908,0.091442
0.10278,-0.14517,0.086868,0.060594,0.091361
0.10428,-0.14446,0.086932,0.061263,0.09128
0.10578,-0.14375,0.08699,0.061926,0.091188
0.10728,-0.14305,0.087061,0.062587,0.09112
0.10878,-0.14235,0.087139,0.063263,0.090994
0.11028,-0.14166,0.087207,0.063936,0.090893
0.11178,-0.14095,0.087265,0.064606,0.090777
0.11328,-0.14025,0.087365,0.065274,0.090675
0.11478,-0.13951,0.087467,0.065947,0.090569
0.11628,-0.13876,0.087564,0.066617,0.090437
0.11778,-0.13798,0.087674,0.06726,0.090294
0.11928,-0.13722,0.087811,0.06789,0.090169
0.12078,-0.13644,0.087952,0.068525,0.090058
0.12228,-0.13521,0.087787,0.068956,0.089649
0.12378,-0.13489,0.088224,0.069807,0.08983
0.12528,-0.13408,0.08837,0.070447,0.089703
0.12678,-0.13329,0.088495,0.071056,0.089569
0.12828,-0.13251,0.088601,0.071655,0.089432
0.12978,-0.13172,0.088698,0.07226,0.089281
0.13128,-0.13091,0.088792,0.072839,0.089146
0.13278,-0.13007,0.088897,0.073386,0.088985
0.13428,-0.12921,0.088985,0.073954,0.088815
0.13578,-0.12838,0.089096,0.074539,0.088647
0.13728,-0.12756,0.089224,0.075124,0.088496
0.13878,-0.12672,0.08936,0.075697,0.088342
0.14029,-0.12585,0.0895,0.076271,0.088194
0.14179,-0.125,0.089627,0.076834,0.088041
0.14329,-0.12414,0.089761,0.077386,0.087891
0.14479,-0.12326,0.089896,0.077915,0.087739
0.14629,-0.12236,0.090012,0.078443,0.087584
0.14779,-0.12144,0.090131,0.078999,0.087414
0.14929,-0.12052,0.090247,0.079549,0.087245
0.15079,-0.11961,0.09037,0.080106,0.087086
0.15229,-0.1187,0.090489,0.08065,0.086919
0.15379,-0.11778,0.090591,0.081185,0.086752
0.15529,-0.11684,0.090681,0.081718,0.086573
0.15679,-0.1159,0.090781,0.082248,0.086388
0.15829,-0.11491,0.090878,0.082773,0.086198
0.15979,-0.11393,0.090961,0.083285,0.085976
0.16129,-0.11295,0.091048,0.083786,0.085768
0.16279,-0.11197,0.091146,0.084277,0.085567
0.16429,-0.11099,0.091259,0.084756,0.085368
0.16579,-0.11,0.091378,0.085204,0.085183
0.16729,-0.109,0.091511,0.08565,0.084999
0.16879,-0.10801,0.091634,0.086088,0.084815
0.17029,-0.10702,0.091762,0.086541,0.084622
0.17179,-0.10604,0.091875,0.086997,0.084438
0.17329,-0.10506,0.091968,0.087442,0.08424
0.17479,-0.10409,0.092061,0.087866,0.084048
0.17629,-0.10313,0.092157,0.088278,0.083857
0.17779,-0.10215,0.09224,0.088666,0.083649
0.17929,-0.10114,0.092347,0.089034,0.083444
0.1808,-0.10017,0.092456,0.089391,0.083241
0.1823,-0.099188,0.092563,0.089744,0.083033
0.1838,-0.098205,0.092679,0.090092,0.082836
0.1853,-0.097208,0.092796,0.090455,0.082636
0.1868,-0.096205,0.092923,0.090815,0.082436
0.1883,-0.095196,0.093044,0.091166,0.082226
0.1898,-0.094174,0.093174,0.0915,0.082019
0.1913,-0.093155,0.093312,0.091827,0.081809
0.1928,-0.09216,0.093443,0.092141,0.081615
0.1943,-0.091173,0.093581,0.092447,0.081407
0.1958,-0.090187,0.093712,0.092758,0.081206
0.1973,-0.089174,0.093862,0.09308,0.080987
0.1988,-0.088157,0.094,0.093388,0.08078
0.2003,-0.087139,0.094147,0.093668,0.080588
0.2018,-0.086102,0.094309,0.093931,0.080392
0.2033,-0.085063,0.094483,0.094189,0.080187
0.2048,-0.084017,0.094657,0.094443,0.079981
0.2063,-0.082965,0.094842,0.0947,0.079787
0.2078,-0.081927,0.095015,0.094959,0.079598
0.2093,-0.080874,0.095201,0.095204,0.079408
0.2108,-0.079822,0.095372,0.09544,0.079213
0.2123,-0.078754,0.095556,0.095677,0.079005
0.2138,-0.077673,0.095749,0.095899,0.078794
0.2153,-0.076595,0.095916,0.096124,0.078588
0.2168,-0.075523,0.096087,0.096345,0.078384
0.2183,-0.074439,0.096276,0.09655,0.078179
0.2198,-0.073353,0.096468,0.096753,0.07797
0.22131,-0.072265,0.096655,0.096952,0.077758
0.22281,-0.071199,0.096874,0.097133,0.077548
0.22431,-0.070133,0.097076,0.097311,0.077338
0.22581,-0.069085,0.097264,0.097487,0.077116
0.22731,-0.068036,0.097435,0.097653,0.076895
0.22881,-0.066979,0.097589,0.097794,0.076663
0.23031,-0.065891,0.097739,0.09794,0.076425
0.23181,-0.064797,0.097897,0.098085,0.076192
0.23331,-0.063691,0.098016,0.098227,0.075967
0.23481,-0.062571,0.098141,0.09836,0.075742
0.23631,-0.061434,0.09828,0.098478,0.07552
0.23781,-0.060294,0.098417,0.098593,0.075313
0.23931,-0.059128,0.098557,0.098708,0.075098
0.24081,-0.05796,0.098703,0.098811,0.074897
0.24231,-0.056788,0.098839,0.098917,0.074685
0.24381,-0.055624,0.098964,0.099026,0.074488
0.24531,-0.054478,0.099098,0.099137,0.074287
0.24681,-0.053325,0.099223,0.099243,0.07409
0.24831,-0.052173,0.099321,0.099342,0.073884
0.24981,-0.051022,0.099438,0.099438,0.07368
0.25131,-0.049871,0.099548,0.09952,0.073478
0.25281,-0.04871,0.099652,0.099591,0.073272
0.25431,-0.047546,0.099768,0.099651,0.073069
0.25581,-0.046383,0.099864,0.099698,0.072869
0.25731,-0.045206,0.099951,0.099746,0.072677
0.25881,-0.044025,0.10005,0.099779,0.07247
0.26032,-0.042847,0.10013,0.099809,0.072261
0.26182,-0.041683,0.10021,0.099842,0.072046
0.26332,-0.040516,0.10028,0.099866,0.071834
0.26482,-0.039356,0.10035,0.099887,0.071616
0.26632,-0.038187,0.10043,0.099899,0.071397
0.26782,-0.037021,0.10049,0.099897,0.071158
0.26932,-0.035834,0.10055,0.099852,0.070926
0.27082,-0.034631,0.10062,0.099793,0.070697
0.27232,-0.033417,0.10069,0.099721,0.07048
0.27382,-0.032192,0.10076,0.099637,0.070246
0.27532,-0.030959,0.10084,0.099548,0.070011
0.27682,-0.02974,0.10092,0.099461,0.069783
0.27832,-0.028523,0.101,0.099371,0.069592
0.27982,-0.02731,0.10105,0.099276,0.069375
0.28132,-0.026107,0.10112,0.099185,0.069163
0.28282,-0.024924,0.10117,0.099085,0.068947
0.28432,-0.023755,0.10122,0.098992,0.068735
0.28582,-0.022594,0.10128,0.098897,0.068531
0.28732,-0.021437,0.10133,0.098794,0.068318
0.28882,-0.020279,0.10138,0.098689,0.068104
0.29032,-0.019122,0.10145,0.098578,0.067893
0.29182,-0.01798,0.10151,0.098469,0.067679
0.29332,-0.016842,0.10156,0.09835,0.067476
0.29482,-0.015694,0.10163,0.09822,0.06727
0.29632,-0.014561,0.1017,0.09809,0.067073
0.29782,-0.013437,0.10176,0.097957,0.066865
0.29932,-0.012311,0.10183,0.097829,0.066655
0.30083,-0.011192,0.10188,0.097695,0.066443
0.30233,-0.010074,0.10193,0.097547,0.066235
0.30383,-0.008961,0.10196,0.097392,0.066019
0.30533,-0.0078468,0.10197,0.097235,0.065816
0.30683,-0.0067363,0.10198,0.097066,0.065613
0.30833,-0.0056194,0.10199,0.096857,0.06542
0.30983,-0.0044964,0.10199,0.096636,0.065223
0.31133,-0.0033619,0.102,0.096403,0.065019
0.31283,-0.0022238,0.10202,0.096162,0.06482
0.31433,-0.0010849,0.10203,0.095923,0.064627
0.31583,4.4105e-05,0.10204,0.095682,0.064435
0.31733,0.0011833,0.10204,0.095435,0.064238
0.31883,0.0023343,0.10203,0.09518,0.064032
0.32033,0.0034976,0.10202,0.094914,0.063832
0.32183,0.0046713,0.10198,0.09463,0.063624
0.32333,0.0058492,0.10194,0.094342,0.063431
0.32483,0.0070243,0.10188,0.094041,0.063234
0.32633,0.0081939,0.10182,0.093726,0.06304
0.32783,0.0093574,0.10175,0.093409,0.062852
0.32933,0.010518,0.10168,0.093085,0.062654
0.33083,0.011658,0.10161,0.092761,0.062455
0.33233,0.012782,0.10156,0.092442,0.062254
0.33383,0.013908,0.1015,0.092127,0.062053
0.33533,0.015043,0.10145,0.091805,0.061866
0.33683,0.016184,0.10141,0.091478,0.061682
0.33833,0.01732,0.10135,0.091138,0.061502
0.33983,0.018451,0.1013,0.090791,0.061314
0.34134,0.019573,0.10123,0.090439,0.061133
0.34284,0.020685,0.10112,0.090087,0.060946
0.34434,0.02179,0.10106,0.089732,0.060767
0.34584,0.0229,0.10098,0.089376,0.060587
0.34734,0.023993,0.1009,0.089019,0.060407
0.34884,0.025072,0.10081,0.088659,0.060232
0.35034,0.026138,0.10072,0.088289,0.060048
0.35184,0.027198,0.10064,0.087916,0.059863
0.35334,0.028251,0.10055,0.087534,0.059671
0.35484,0.029299,0.10045,0.087144,0.059473
0.35634,0.030343,0.10034,0.086746,0.059282
0.35784,0.031377,0.10023,0.086349,0.059091
0.35934,0.032414,0.10009,0.085951,0.058901
0.36084,0.033447,0.099962,0.085547,0.058715
0.36234,0.034476,0.099811,0.08514,0.058513
0.36384,0.035497,0.099692,0.084722,0.058336
0.36534,0.036508,0.099556,0.084301,0.058143
0.36684,0.037518,0.099408,0.083875,0.05795
0.36834,0.03853,0.099262,0.083451,0.05778
0.36984,0.039543,0.099101,0.083027,0.057603
0.37134,0.040552,0.098952,0.082594,0.05744
0.37284,0.041575,0.098798,0.082161,0.057244
0.37434,0.042615,0.098615,0.081716,0.05706
0.37584,0.043663,0.098456,0.08127,0.056897
0.37734,0.04472,0.098269,0.080819,0.056718
0.37884,0.04578,0.098101,0.080368,0.056547
0.38035,0.046841,0.097943,0.079931,0.056385
0.38185,0.047902,0.097764,0.079487,0.05622
0.38335,0.048942,0.097602,0.079025,0.056077
0.38485,0.049971,0.097444,0.078549,0.055944
0.38635,0.051048,0.097287,0.078046,0.055756
0.38785,0.052128,0.097137,0.077499,0.055483
0.38935,0.053212,0.096995,0.076942,0.055284
0.39085,0.054298,0.096832,0.076417,0.055073
0.39235,0.055401,0.096678,0.075888,0.05484
0.39385,0.056504,0.096518,0.075345,0.05463
0.39535,0.057601,0.096316,0.074785,0.054413
0.39685,0.058721,0.096156,0.074202,0.054211
0.39835,0.059843,0.09597,0.07362,0.053986
0.39985,0.060976,0.095818,0.073028,0.053771
0.40135,0.062115,0.095641,0.072423,0.053592
0.40285,0.063262,0.095466,0.07182,0.053429
0.40435,0.064404,0.095243,0.071222,0.053232
0.40585,0.065549,0.094975,0.070614,0.053031
0.40735,0.066692,0.094755,0.069986,0.052838
0.40885,0.067844,0.09454,0.069351,0.052651
0.41035,0.069,0.094328,0.068706,0.052454
0.41185,0.070164,0.094099,0.068058,0.052255
0.41335,0.071316,0.093864,0.067405,0.052069
0.41485,0.072469,0.093637,0.066736,0.051871
0.41635,0.073629,0.09337,0.066048,0.051688
0.41785,0.074791,0.093119,0.065345,0.051494
0.41935,0.075949,0.092889,0.064627,0.051306
0.42086,0.077113,0.092652,0.063902,0.05112
0.42236,0.078274,0.092441,0.063165,0.050932
0.42386,0.079452,0.092213,0.062425,0.050752
0.42536,0.080642,0.091971,0.061676,0.050584
0.42686,0.081841,0.091765,0.060922,0.05041
0.42836,0.083046,0.091592,0.06015,0.050233
0.42986,0.084271,0.091422,0.059362,0.050066
0.43136,0.085531,0.091256,0.05856,0.049888
0.43286,0.08681,0.091104,0.057744,0.049706
0.43436,0.088089,0.09092,0.056936,0.049529
0.43586,0.089393,0.090663,0.056129,0.049339
0.43736,0.0907,0.09048,0.055325,0.049162
0.43886,0.092037,0.090266,0.05451,0.048986
0.44036,0.093384,0.090142,0.053688,0.048807
0.44186,0.094746,0.090039,0.052861,0.048608
0.44336,0.09613,0.089917,0.05203,0.048419
0.44486,0.097551,0.089754,0.0512,0.048211
0.44636,0.099016,0.089533,0.050365,0.048013
0.44786,0.10052,0.089378,0.049525,0.047812
0.44936,0.10207,0.089221,0.04868,0.047613
0.45086,0.10365,0.08906,0.047832,0.047406
0.45236,0.10524,0.088891,0.046987,0.047213
0.45386,0.10687,0.088746,0.046135,0.04702
0.45536,0.1085,0.088599,0.045272,0.046833
0.45686,0.11016,0.088421,0.044397,0.046638
0.45836,0.11186,0.08834,0.043505,0.046447
0.45986,0.11362,0.088256,0.042587,0.046248
0.46137,0.11543,0.088206,0.04165,0.046054
0.46287,0.11728,0.088226,0.040715,0.045871
0.46437,0.11915,0.088222,0.039781,0.045678
0.46587,0.12107,0.088293,0.038843,0.045485
0.46737,0.12301,0.088333,0.037905,0.045278
0.46887,0.12497,0.088482,0.036969,0.045075
0.47037,0.12695,0.088672,0.036024,0.044878
0.47187,0.12894,0.088882,0.035074,0.044681
0.47337,0.13096,0.08909,0.034117,0.0445
0.47487,0.13302,0.089341,0.033145,0.044313
0.47637,0.13511,0.08956,0.032163,0.044119
0.47787,0.13725,0.089827,0.031175,0.043916
0.47937,0.13944,0.090194,0.030179,0.043721
0.48087,0.14166,0.090594,0.029182,0.043526
0.48237,0.14391,0.090997,0.028173,0.043332
0.48387,0.14622,0.09142,0.027141,0.04313
0.48537,0.14855,0.091857,0.026092,0.042941
0.48687,0.15044,0.091997,0.024927,0.042581
0.48837,0.15338,0.092785,0.023921,0.042545
0.48987,0.15587,0.0933,0.022812,0.042353
0.49137,0.15843,0.093857,0.021681,0.042164
0.49287,0.16112,0.09446,0.020525,0.041978
0.49437,0.16395,0.095158,0.019354,0.04181
0.49587,0.16694,0.095922,0.01815,0.04164
0.49737,0.17009,0.096794,0.016905,0.041482
0.49887,0.17338,0.097735,0.015618,0.041322
0.50038,0.17684,0.098739,0.014303,0.041149
0.50188,0.18037,0.099809,0.012983,0.040976
0.50338,0.18398,0.10091,0.011651,0.040811
0.50488,0.18772,0.10207,0.010305,0.04066
0.50638,0.19167,0.10332,0.008928,0.040523
0.50788,0.19579,0.10467,0.0075251,0.04039
0.50938,0.20001,0.10606,0.0061132,0.040248
0.51088,0.2044,0.10753,0.0046859,0.040099
0.51238,0.2089,0.10903,0.0032437,0.039949
0.51388,0.21347,0.11055,0.0017799,0.039811
0.51538,0.21814,0.11211,0.000315,0.039662
0.51688,0.22295,0.11366,-0.0011721,0.039514
0.51838,0.22787,0.11528,-0.0026717,0.039363
0.51988,0.23291,0.1169,-0.0041941,0.039224
0.52138,0.23806,0.11861,-0.0057339,0.039072
0.52288,0.24332,0.12043,-0.0072838,0.038914
0.52438,0.2488,0.12236,-0.0088554,0.038768
0.52588,0.2545,0.12437,-0.010456,0.03861
0.52738,0.26042,0.12662,-0.012081,0.03845
0.52888,0.26655,0.12891,-0.013724,0.038283
0.53038,0.27295,0.13138,-0.015392,0.038113
0.53188,0.27964,0.13406,-0.017093,0.03796
0.53338,0.28658,0.13674,-0.018815,0.0378
0.53488,0.29374,0.13953,-0.020562,0.037647
0.53638,0.30127,0.14248,-0.022329,0.037492
0.53788,0.30907,0.14537,-0.024137,0.037333
0.53938,0.31713,0.14842,-0.025973,0.037171
0.54089,0.32542,0.15146,-0.027826,0.037
0.54239,0.33391,0.15457,-0.029685,0.036827
0.54389,0.3426,0.15773,-0.031553,0.036654
0.54539,0.35151,0.16093,-0.033442,0.036488
0.54689,0.36062,0.1642,-0.03534,0.036305
0.54839,0.36992,0.16729,-0.037246,0.036114
0.54989,0.37942,0.17037,-0.039162,0.035917
0.55139,0.38908,0.17324,-0.041082,0.035714
0.55289,0.39897,0.17612,-0.043014,0.035503
0.55439,0.409,0.17891,-0.044956,0.035293
0.55589,0.4192,0.18167,-0.046906,0.035082
0.55739,0.4296,0.1844,-0.048862,0.03486
0.55889,0.4402,0.18705,-0.050815,0.034637
0.56039,0.451,0.18968,-0.052767,0.034403
0.56189,0.46204,0.19213,-0.054711,0.034166
0.56339,0.47331,0.19459,-0.056654,0.033927
0.56489,0.48485,0.19713,-0.058592,0.03368
0.56639,0.49674,0.19951,-0.060515,0.033436
0.56789,0.50898,0.20192,-0.062435,0.033172
0.56939,0.52178,0.20474,-0.064321,0.032927
0.57089,0.53504,0.2074,-0.066183,0.032669
0.57239,0.54853,0.20988,-0.06803,0.032402
0.57389,0.56219,0.21217,-0.069863,0.032134
0.57539,0.57606,0.21432,-0.071685,0.031865
0.57689,0.59009,0.2162,-0.073495,0.031592
0.57839,0.60425,0.21781,-0.075289,0.031308
0.57989,0.61854,0.21917,-0.077077,0.031017
0.5814,0.63295,0.22022,-0.078853,0.030718
0.5829,0.64746,0.22102,-0.080608,0.030412
0.5844,0.66203,0.22149,-0.082352,0.030096
0.5859,0.6767,0.22157,-0.084081,0.029776
0.5874,0.69148,0.22137,-0.085784,0.029455
0.5889,0.70631,0.22081,-0.087472,0.029129
0.5904,0.72125,0.2199,-0.089127,0.028788
0.5919,0.73625,0.2188,-0.090744,0.028461
0.5934,0.75134,0.2174,-0.092328,0.028121
0.5949,0.76649,0.21578,-0.09387,0.027787
0.5964,0.78166,0.214,-0.095369,0.027453
0.5979,0.79682,0.21192,-0.096836,0.027116
0.5994,0.81199,0.20966,-0.098267,0.026783
0.6009,0.82711,0.20715,-0.099666,0.026439
0.6024,0.84219,0.20451,-0.10103,0.026095
0.6039,0.85727,0.20161,-0.10234,0.025752
0.6054,0.87222,0.19867,-0.1036,0.025393
0.6069,0.88701,0.19578,-0.10478,0.025049
0.6084,0.90172,0.19278,-0.10591,0.024711
0.6099,0.91634,0.18958,-0.107,0.02437
0.6114,0.93088,0.18625,-0.10806,0.024025
0.6129,0.94536,0.1827,-0.10908,0.023694
0.6144,0.95973,0.17895,-0.11006,0.023364
0.6159,0.97397,0.17502,-0.11101,0.023035
0.6174,0.98809,0.17096,-0.11191,0.022707
0.6189,1.0021,0.16667,-0.11278,0.022378
0.62041,1.0159,0.16213,-0.11363,0.022053
0.62191,1.0295,0.15746,-0.11444,0.02173
0.62341,1.043,0.15264,-0.11521,0.021407
0.62491,1.0562,0.14771,-0.11594,0.02109
0.62641,1.0692,0.14268,-0.11663,0.020777
0.62791,1.0819,0.13752,-0.11728,0.020467
0.62941,1.0944,0.13232,-0.11789,0.020158
0.63091,1.1066,0.12716,-0.11845,0.019856
0.63241,1.1186,0.12187,-0.11898,0.019554
0.63391,1.1303,0.11666,-0.11947,0.019256
0.63541,1.1417,0.11154,-0.11992,0.018962
0.63691,1.1527,0.10641,-0.12033,0.018673
0.63841,1.1632,0.10151,-0.12068,0.018394
0.63991,1.1734,0.096701,-0.12099,0.018121
0.64141,1.1831,0.091993,-0.12127,0.01785
0.64291,1.1924,0.087395,-0.1215,0.01759
0.64441,1.2012,0.083038,-0.12168,0.017337
0.64591,1.2095,0.078855,-0.12183,0.017086
0.64741,1.2176,0.074817,-0.12195,0.016838
0.64891,1.2254,0.070873,-0.12205,0.016592
0.65041,1.2328,0.067169,-0.12213,0.016355
0.65191,1.2401,0.063548,-0.12219,0.016121
0.65341,1.247,0.06006,-0.12223,0.015897
0.65491,1.2537,0.056736,-0.12225,0.015671
0.65641,1.2602,0.053484,-0.12227,0.015448
0.65791,1.2665,0.050412,-0.12226,0.015228
0.65941,1.2726,0.047363,-0.12225,0.015011
0.66092,1.2784,0.044372,-0.12222,0.014801
0.66242,1.2841,0.041449,-0.12219,0.01459
0.66392,1.2895,0.038704,-0.12213,0.014383
0.66542,1.2947,0.035992,-0.12206,0.014176
0.66692,1.2997,0.033351,-0.12198,0.013971
0.66842,1.3045,0.030842,-0.12189,0.013771
0.66992,1.309,0.028377,-0.12178,0.013573
0.67142,1.3088,0.026011,-0.12128,0.013329
0.67292,1.3171,0.023905,-0.12154,0.013185
0.67442,1.3207,0.021982,-0.1214,0.013
0.67592,1.3239,0.020189,-0.12124,0.01282
0.67742,1.3269,0.018508,-0.12108,0.012646
0.67892,1.3296,0.017046,-0.1209,0.012471
0.68042,1.332,0.015694,-0.12072,0.012297
0.68192,1.3342,0.014472,-0.12052,0.012128
0.68342,1.3361,0.013408,-0.12031,0.011963
0.68492,1.3378,0.012515,-0.12009,0.011802
0.68642,1.3393,0.011578,-0.11987,0.011642
0.68792,1.3407,0.010653,-0.11964,0.011479
0.68942,1.342,0.0098668,-0.1194,0.011322
0.69092,1.3432,0.0091576,-0.11916,0.011168
0.69242,1.3443,0.0085812,-0.11892,0.011018
0.69392,1.3452,0.0079871,-0.11867,0.010868
0.69542,1.3461,0.0075029,-0.11842,0.010719
0.69692,1.3468,0.0069822,-0.11818,0.010573
0.69842,1.3475,0.0066547,-0.11792,0.010431
0.69992,1.348,0.0062963,-0.11767,0.010292
0.70143,1.3485,0.0061035,-0.1174,0.010153
0.70293,1.3444,0.0059008,-0.11676,0.0099806
0.70443,1.3492,0.0059233,-0.11687,0.0098809
0.70593,1.3494,0.0059594,-0.1166,0.0097505
0.70743,1.3496,0.0060483,-0.11632,0.0096214
0.70893,1.3497,0.0061687,-0.11605,0.0094941
0.71043,1.3497,0.0062355,-0.11578,0.0093709
0.71193,1.3496,0.0062753,-0.11551,0.0092504
0.71343,1.3495,0.0062083,-0.11524,0.0091353
0.71493,1.3493,0.0062779,-0.11498,0.0090223
0.71643,1.349,0.0061547,-0.11472,0.0089145
0.71793,1.3487,0.0061875,-0.11446,0.0088079
0.71943,1.3484,0.0060628,-0.1142,0.008704
0.72093,1.3481,0.0061638,-0.11394,0.0085997
0.72243,1.3477,0.0060663,-0.11367,0.008501
0.72393,1.3472,0.0061222,-0.11341,0.0084032
0.72543,1.3468,0.006031,-0.11314,0.0083083
0.72693,1.3463,0.0060423,-0.11288,0.0082143
0.72843,1.3459,0.0059467,-0.11262,0.0081235
0.72993,1.3454,0.0058758,-0.11236,0.0080341
0.73143,1.3449,0.0058088,-0.1121,0.0079455
0.73293,1.3444,0.005738,-0.11184,0.007858
0.73443,1.3438,0.0056781,-0.11158,0.0077733
0.73593,1.3433,0.0056204,-0.11132,0.0076907
0.73743,1.3428,0.0055697,-0.11106,0.0076087
0.73893,1.3422,0.0055135,-0.1108,0.007529
0.74044,1.3417,0.0054461,-0.11055,0.0074509
0.74194,1.3411,0.0053929,-0.11029,0.0073751
0.74344,1.3406,0.0053438,-0.11003,0.0073008
0.74494,1.3401,0.0053055,-0.10979,0.0072273
0.74644,1.3395,0.0052434,-0.10953,0.0071565
0.74794,1.339,0.0052017,-0.10928,0.0070879
0.74944,1.3385,0.0051586,-0.10903,0.0070205
0.75094,1.3379,0.0050911,-0.10878,0.0069535
0.75244,1.3374,0.0050629,-0.10853,0.0068882
0.75394,1.3369,0.0050333,-0.10827,0.0068254
0.75544,1.3364,0.0049905,-0.10801,0.0067621
0.75694,1.3359,0.004955,-0.10776,0.0067003
0.75844,1.3354,0.0049009,-0.1075,0.0066386
0.75994,1.3349,0.0048567,-0.10726,0.0065785
0.76144,1.3345,0.0048061,-0.10701,0.0065181
0.76294,1.334,0.0047574,-0.10676,0.006459
0.76444,1.3335,0.0047001,-0.10651,0.0064012
0.76594,1.333,0.004647,-0.10626,0.0063444
0.76744,1.3325,0.0045944,-0.106,0.0062887
0.76894,1.3321,0.004547,-0.10575,0.0062323
0.77044,1.3316,0.0045124,-0.1055,0.0061782
0.77194,1.3311,0.0044706,-0.10524,0.0061249
0.77344,1.3306,0.0044374,-0.10499,0.0060729
0.77494,1.3301,0.0044022,-0.10473,0.0060218
0.77644,1.3296,0.0043588,-0.10448,0.0059718
0.77794,1.3291,0.0043339,-0.10423,0.0059227
0.77944,1.3286,0.0043052,-0.10398,0.0058744
0.78095,1.3282,0.0042268,-0.10374,0.0058265
0.78245,1.3277,0.004078,-0.1035,0.0057795
0.78395,1.3272,0.0040167,-0.10325,0.0057354
0.78545,1.3267,0.0038954,-0.10302,0.0056916
0.78695,1.3262,0.0037813,-0.10278,0.0056483
0.78845,1.3256,0.0036763,-0.10254,0.0056054
0.78995,1.3251,0.0035617,-0.10231,0.0055624
0.79145,1.3246,0.0034417,-0.10207,0.0055194
0.79295,1.3241,0.0032921,-0.10184,0.0054766
0.79445,1.3235,0.003199,-0.10161,0.0054343
0.79595,1.323,0.003126,-0.10137,0.0053929
0.79745,1.3224,0.0029965,-0.10114,0.0053512
0.79895,1.3219,0.002937,-0.10091,0.0053113
0.80045,1.3213,0.0028579,-0.10067,0.0052709
0.80195,1.3208,0.002804,-0.10044,0.0052313
0.80345,1.3202,0.002729,-0.10021,0.0051917
0.80495,1.3197,0.0026866,-0.099976,0.0051533
0.80645,1.3191,0.0026453,-0.099744,0.0051155
0.80795,1.3185,0.002597,-0.099526,0.0050769
0.80945,1.3179,0.0025539,-0.099304,0.0050388
0.81095,1.3174,0.0025261,-0.099079,0.0050013
0.81245,1.3168,0.0024993,-0.098854,0.0049645
0.81395,1.3162,0.0024692,-0.098628,0.0049278
0.81545,1.3156,0.0024395,-0.098405,0.0048919
0.81695,1.3151,0.0024129,-0.098182,0.004857
0.81845,1.3145,0.0023865,-0.09796,0.004823
0.81995,1.3139,0.0023453,-0.097739,0.0047896
0.82146,1.3134,0.0023166,-0.097514,0.0047575
0.82296,1.3128,0.0022907,-0.097292,0.0047261
0.82446,1.3123,0.0022636,-0.097069,0.0046956
0.82596,1.3118,0.0022367,-0.096845,0.0046663
0.82746,1.3112,0.0022133,-0.096617,0.0046374
0.82896,1.3107,0.0021841,-0.096393,0.0046096
0.83046,1.3102,0.002166,-0.09617,0.0045826
0.83196,1.3097,0.0021493,-0.095946,0.004556
0.83346,1.3091,0.002106,-0.095718,0.0045297
0.83496,1.3086,0.0020889,-0.095491,0.004504
0.83646,1.3081,0.0020734,-0.095261,0.0044784
0.83796,1.3076,0.0020348,-0.095032,0.0044531
0.83946,1.3071,0.0020176,-0.094803,0.0044278
0.84096,1.3066,0.001998,-0.094571,0.0044021
0.84246,1.3061,0.0019677,-0.094339,0.0043768
0.84396,1.3056,0.0019504,-0.094107,0.0043517
0.84546,1.3051,0.0019287,-0.093874,0.0043267
0.84696,1.3047,0.0019109,-0.093639,0.0043012
0.84846,1.3042,0.0018917,-0.093405,0.0042759
0.84996,1.3037,0.0018733,-0.09317,0.004251
0.85146,1.3032,0.0018568,-0.092933,0.0042261
0.85296,1.3028,0.0018405,-0.092696,0.0042015
0.85446,1.3023,0.0018259,-0.092458,0.0041772
0.85596,1.3018,0.001812,-0.092222,0.004153
0.85746,1.3013,0.0017961,-0.091987,0.0041288
0.85896,1.3009,0.0017798,-0.091753,0.0041053
0.86047,1.3004,0.0017642,-0.091519,0.0040823
0.86197,1.2999,0.0017503,-0.091287,0.00406
0.86347,1.2995,0.0017362,-0.091057,0.004038
0.86497,1.299,0.0017249,-0.090827,0.0040163
0.86647,1.2985,0.0017118,-0.090597,0.0039947
0.86797,1.2981,0.0017014,-0.090369,0.0039737
0.86947,1.2976,0.0016911,-0.090141,0.003953
0.87097,1.2971,0.0016822,-0.089914,0.0039322
0.87247,1.2967,0.0016745,-0.089687,0.0039114
0.87397,1.2962,0.0016675,-0.089461,0.0038909
0.87547,1.2957,0.0016604,-0.089237,0.0038706
0.87697,1.2953,0.0016535,-0.089012,0.0038505
0.87847,1.2948,0.0016468,-0.088789,0.003831
0.87997,1.2943,0.0016403,-0.088567,0.0038115
0.88147,1.2939,0.0016339,-0.088344,0.003792
0.88297,1.2934,0.0016271,-0.088123,0.0037726
0.88447,1.293,0.0016208,-0.087902,0.0037536
0.88597,1.2925,0.0016146,-0.087682,0.0037347
0.88747,1.292,0.001608,-0.087461,0.0037156
0.88897,1.2916,0.0016016,-0.087242,0.0036967
0.89047,1.2911,0.0015959,-0.087022,0.003678
0.89197,1.2907,0.0015895,-0.086802,0.0036593
0.89347,1.2902,0.0015839,-0.086581,0.0036412
0.89497,1.2898,0.0015784,-0.086361,0.0036232
0.89647,1.2893,0.0015728,-0.086142,0.0036055
0.89797,1.2888,0.0015672,-0.085923,0.0035881
0.89947,1.2884,0.0015621,-0.085706,0.0035704
0.90098,1.2879,0.0015568,-0.085489,0.003553
0.90248,1.2875,0.0015514,-0.085275,0.0035359
0.90398,1.287,0.0015463,-0.08506,0.0035186
0.90548,1.2866,0.0015414,-0.084847,0.0035015
0.90698,1.2861,0.0015366,-0.084632,0.0034845
0.90848,1.2857,0.0015313,-0.084418,0.0034676
0.90998,1.2852,0.0015264,-0.084205,0.0034509
0.91148,1.2848,0.0015216,-0.083992,0.0034344
0.91298,1.2844,0.0015168,-0.083778,0.0034179
0.91448,1.2839,0.001512,-0.083566,0.0034018
0.91598,1.2835,0.001507,-0.083354,0.0033855
0.91748,1.283,0.0015018,-0.083142,0.0033694
0.91898,1.2826,0.0014967,-0.082932,0.0033534
0.92048,1.2822,0.0014914,-0.082722,0.0033373
0.92198,1.2818,0.0014864,-0.082511,0.0033216
0.92348,1.2813,0.0014814,-0.082301,0.0033058
0.92498,1.2809,0.0014767,-0.082091,0.00329
0.92648,1.2805,0.0014721,-0.081883,0.0032746
0.92798,1.28,0.0014675,-0.081673,0.0032591
0.92948,1.2796,0.0014627,-0.081465,0.0032436
0.93098,1.2792,0.0014583,-0.081258,0.0032283
0.93248,1.2788,0.0014537,-0.08105,0.0032127
0.93398,1.2783,0.0014492,-0.080844,0.0031975
0.93548,1.2779,0.0014451,-0.080637,0.0031819
0.93698,1.2775,0.0014406,-0.080431,0.0031664
0.93848,1.2771,0.0014366,-0.080226,0.0031509
0.93998,1.2766,0.0014325,-0.080019,0.0031354
0.94149,1.2762,0.0014287,-0.079814,0.0031198
0.94299,1.2758,0.001425,-0.079606,0.0031045
0.94449,1.2754,0.0014213,-0.079401,0.0030892
0.94599,1.275,0.0014174,-0.079196,0.0030741
0.94749,1.2745,0.0014138,-0.078991,0.003059
0.94899,1.2741,0.0014103,-0.078786,0.0030442
0.95049,1.2737,0.0014068,-0.078582,0.0030298
0.95199,1.2733,0.0014032,-0.078378,0.0030154
0.95349,1.2729,0.0013996,-0.078176,0.0030013
0.95499,1.2725,0.0013954,-0.077973,0.0029877
0.95649,1.2721,0.0013917,-0.07777,0.0029741
0.95799,1.2717,0.0013879,-0.077569,0.0029606
0.95949,1.2712,0.0013841,-0.077367,0.0029474
0.96099,1.2708,0.0013801,-0.077165,0.0029343
0.96249,1.2704,0.0013761,-0.076962,0.0029214
0.96399,1.27,0.0013716,-0.07676,0.0029085
0.96549,1.2696,0.0013676,-0.076558,0.0028958
0.96699,1.2692,0.0013634,-0.076356,0.0028833
0.96849,1.2688,0.0013592,-0.076154,0.0028708
0.96999,1.2684,0.0013551,-0.075952,0.0028585
0.97149,1.268,0.0013509,-0.075751,0.0028463
0.97299,1.2676,0.0013471,-0.075549,0.0028342
0.97449,1.2672,0.0013437,-0.075348,0.0028223
0.97599,1.2668,0.0013404,-0.075148,0.0028103
0.97749,1.2664,0.0013368,-0.074948,0.0027984
0.97899,1.266,0.0013334,-0.074748,0.0027864
0.9805,1.2656,0.0013294,-0.074549,0.0027744
0.982,1.2652,0.0013259,-0.07435,0.0027623
0.9835,1.2649,0.001322,-0.074151,0.0027502
0.985,1.2645,0.0013184,-0.073954,0.002738
0.9865,1.2641,0.0013148,-0.073756,0.002726
0.988,1.2637,0.0013106,-0.07356,0.002714
0.9895,1.2633,0.0013069,-0.073364,0.002702
0.991,1.2629,0.0013033,-0.073168,0.00269
0.9925,1.2625,0.0012996,-0.072972,0.0026781
0.994,1.2622,0.0012958,-0.072778,0.0026662
0.9955,1.2618,0.0012923,-0.072584,0.0026543
0.997,1.2614,0.0012891,-0.07239,0.0026425
0.9985,1.261,0.0012859,-0.072196,0.0026306
1,1.2606,0.0012822,-0.072003,0.002619
1.0015,1.2603,0.0012789,-0.071811,0.0026073
1.003,1.2599,0.0012758,-0.071619,0.0025957
1.0045,1.2595,0.0012728,-0.071428,0.0025843
1.006,1.2591,0.0012697,-0.071238,0.0025729
1.0075,1.2587,0.0012667,-0.071049,0.0025617
1.009,1.2584,0.0012639,-0.07086,0.0025504
1.0105,1.258,0.0012608,-0.070671,0.0025393
1.012,1.2576,0.0012578,-0.070482,0.0025281
1.0135,1.2572,0.0012549,-0.070294,0.002517
1.015,1.2569,0.001252,-0.070106,0.002506
1.0165,1.2565,0.0012491,-0.069919,0.0024951
1.018,1.2561,0.0012463,-0.06973,0.0024841
1.0195,1.2558,0.0012434,-0.069542,0.0024731
1.021,1.2554,0.0012405,-0.069355,0.0024622
1.0225,1.255,0.0012375,-0.069169,0.0024513
1.024,1.2547,0.0012346,-0.068982,0.0024406
1.0255,1.2543,0.0012315,-0.068796,0.0024299
1.027,1.2539,0.0012285,-0.06861,0.0024193
1.0285,1.2536,0.0012253,-0.068425,0.0024089
1.03,1.2532,0.0012221,-0.06824,0.0023986
1.0315,1.2528,0.0012189,-0.068055,0.0023883
1.033,1.2525,0.0012157,-0.067871,0.0023782
1.0345,1.2521,0.0012124,-0.067686,0.0023681
1.036,1.2518,0.0012091,-0.067501,0.002358
1.0375,1.2514,0.0012058,-0.067317,0.0023479
1.039,1.251,0.0012024,-0.067132,0.0023379
1.0405,1.2507,0.0011991,-0.066949,0.0023278
1.042,1.2503,0.0011957,-0.066765,0.0023178
1.0435,1.25,0.0011924,-0.066583,0.0023078
1.045,1.2496,0.0011892,-0.066401,0.0022981
1.0465,1.2493,0.001186,-0.06622,0.0022886
1.048,1.2489,0.0011831,-0.066039,0.002279
1.0495,1.2486,0.0011802,-0.065857,0.0022694
1.051,1.2482,0.0011774,-0.065676,0.00226
1.0525,1.2479,0.0011745,-0.065496,0.0022505
1.054,1.2475,0.0011715,-0.065316,0.0022411
1.0555,1.2472,0.0011687,-0.065136,0.0022318
1.057,1.2468,0.001166,-0.064956,0.0022223
1.0585,1.2465,0.0011632,-0.064777,0.0022127
1.06,1.2461,0.0011604,-0.064598,0.0022031
1.0615,1.2458,0.0011575,-0.064419,0.0021936
1.063,1.2454,0.0011549,-0.064241,0.0021842
1.0645,1.2451,0.0011521,-0.064063,0.0021747
1.066,1.2448,0.0011493,-0.063886,0.0021653
1.0675,1.2444,0.0011463,-0.063709,0.002156
1.069,1.2441,0.0011435,-0.063532,0.0021468
1.0705,1.2437,0.0011406,-0.063355,0.0021376
1.072,1.2434,0.0011377,-0.06318,0.0021286
1.0735,1.243,0.0011347,-0.063006,0.0021197
1.075,1.2427,0.0011317,-0.062831,0.0021108
1.0765,1.2424,0.0011288,-0.062658,0.0021019
1.078,1.242,0.0011259,-0.062484,0.0020932
1.0795,1.2417,0.001123,-0.062311,0.0020844
1.081,1.2414,0.0011201,-0.062139,0.0020756
1.0825,1.241,0.0011171,-0.061967,0.0020669
1.084,1.2407,0.0011141,-0.061795,0.0020582
1.0855,1.2403,0.0011112,-0.061623,0.0020497
1.087,1.24,0.0011082,-0.061452,0.0020413
1.0885,1.2397,0.0011053,-0.061281,0.0020331
1.09,1.2393,0.0011023,-0.061111,0.0020251
1.0915,1.239,0.0010995,-0.060942,0.0020172
1.093,1.2387,0.0010967,-0.060773,0.0020094
1.0945,1.2384,0.0010939,-0.060604,0.0020016
1.096,1.238,0.0010911,-0.060436,0.0019937
1.0975,1.2377,0.0010885,-0.060267,0.0019857
1.099,1.2374,0.0010859,-0.060099,0.0019777
1.1005,1.2371,0.0010833,-0.059931,0.0019698
1.102,1.2367,0.0010808,-0.059763,0.0019619
1.1035,1.2364,0.0010782,-0.059596,0.001954
1.105,1.2361,0.0010756,-0.059429,0.0019461
1.1065,1.2358,0.0010731,-0.059263,0.0019382
1.108,1.2354,0.0010706,-0.059096,0.0019303
1.1095,1.2351,0.0010681,-0.05893,0.0019224
1.111,1.2348,0.0010655,-0.058764,0.0019145
1.1125,1.2345,0.001063,-0.058598,0.0019067
1.114,1.2342,0.0010604,-0.058432,0.0018987
1.1155,1.2339,0.0010578,-0.058267,0.0018908
1.117,1.2335,0.0010551,-0.058101,0.001883
1.1185,1.2332,0.0010525,-0.057936,0.0018751
1.12,1.2329,0.0010497,-0.057771,0.0018672
1.1215,1.2326,0.0010469,-0.057606,0.0018594
1.123,1.2323,0.0010441,-0.057443,0.0018516
1.1245,1.232,0.0010412,-0.05728,0.0018438
1.126,1.2316,0.0010383,-0.057118,0.001836
1.1275,1.2313,0.0010354,-0.056956,0.0018283
1.129,1.231,0.0010326,-0.056794,0.0018207
1.1305,1.2307,0.0010298,-0.056632,0.0018131
1.132,1.2304,0.0010269,-0.056471,0.0018055
1.1335,1.2301,0.0010239,-0.05631,0.0017979
1.135,1.2298,0.001021,-0.056148,0.0017902
1.1365,1.2295,0.0010183,-0.055988,0.0017826
1.138,1.2292,0.0010156,-0.055828,0.0017751
1.1395,1.2289,0.0010128,-0.055669,0.0017676
1.141,1.2286,0.0010102,-0.05551,0.00176
1.1425,1.2283,0.0010075,-0.055352,0.0017527
1.144,1.228,0.001005,-0.055194,0.0017454
1.1455,1.2277,0.0010024,-0.055036,0.0017381
1.147,1.2274,0.00099993,-0.054879,0.001731
1.1485,1.2271,0.00099736,-0.054723,0.001724
1.15,1.2267,0.00099478,-0.054567,0.0017171
1.1515,1.2264,0.0009922,-0.054412,0.0017102
1.153,1.2261,0.00098958,-0.054258,0.0017034
1.1545,1.2258,0.00098692,-0.054103,0.0016965
1.156,1.2255,0.00098424,-0.053949,0.0016895
1.1575,1.2252,0.00098157,-0.053795,0.0016826
1.159,1.2249,0.00097891,-0.053642,0.0016757
1.1605,1.2246,0.00097624,-0.053489,0.0016688
1.162,1.2243,0.00097362,-0.053336,0.0016619
1.1635,1.2241,0.00097103,-0.053183,0.001655
1.165,1.2238,0.00096843,-0.053031,0.0016482
1.1665,1.2235,0.00096579,-0.052878,0.0016414
1.168,1.2232,0.00096318,-0.052727,0.0016345
1.1695,1.2229,0.00096059,-0.052575,0.0016278
1.171,1.2226,0.00095797,-0.052424,0.001621
1.1725,1.2223,0.00095535,-0.052273,0.0016143
1.174,1.222,0.0009527,-0.052122,0.0016076
1.1755,1.2217,0.00095006,-0.051971,0.0016009
1.177,1.2214,0.00094746,-0.051821,0.0015943
1.1785,1.2211,0.00094485,-0.051671,0.0015878
1.18,1.2208,0.00094224,-0.051522,0.0015812
1.1815,1.2205,0.00093963,-0.051373,0.0015747
1.183,1.2202,0.000937,-0.051224,0.0015681
1.1845,1.2199,0.00093441,-0.051075,0.0015616
1.186,1.2197,0.00093176,-0.050926,0.001555
1.1875,1.2194,0.00092911,-0.050777,0.0015485
1.189,1.2191,0.0009265,-0.050629,0.0015419
1.1905,1.2188,0.00092384,-0.05048,0.0015354
1.192,1.2185,0.00092123,-0.050332,0.0015288
1.1935,1.2182,0.00091863,-0.050183,0.0015223
1.195,1.2179,0.00091606,-0.050036,0.0015158
1.1965,1.2177,0.00091354,-0.049889,0.0015094
1.198,1.2174,0.00091105,-0.049742,0.001503
1.1995,1.2171,0.00090873,-0.049595,0.0014968
1.2011,1.2168,0.00090637,-0.04945,0.0014908
1.2026,1.2165,0.00090407,-0.049305,0.0014848
1.2041,1.2162,0.00090184,-0.04916,0.0014788
1.2056,1.216,0.00089954,-0.049016,0.0014729
1.2071,1.2157,0.00089734,-0.048872,0.001467
1.2086,1.2154,0.00089509,-0.048729,0.0014611
1.2101,1.2151,0.00089285,-0.048586,0.0014553
1.2116,1.2149,0.00089051,-0.048443,0.0014495
1.2131,1.2146,0.00088815,-0.048301,0.0014438
1.2146,1.2143,0.00088583,-0.04816,0.0014381
1.2161,1.214,0.00088354,-0.048019,0.0014325
1.2176,1.2137,0.00088121,-0.047879,0.0014271
1.2191,1.2135,0.00087887,-0.047739,0.0014217
1.2206,1.2132,0.00087651,-0.047599,0.0014163
1.2221,1.2129,0.00087409,-0.04746,0.001411
1.2236,1.2126,0.00087171,-0.047322,0.0014056
1.2251,1.2124,0.00086929,-0.047183,0.0014003
1.2266,1.2121,0.00086682,-0.047045,0.0013949
1.2281,1.2118,0.0008643,-0.046907,0.0013895
1.2296,1.2116,0.00086175,-0.046769,0.001384
1.2311,1.2113,0.00085923,-0.046631,0.0013785
1.2326,1.211,0.00085675,-0.046493,0.001373
1.2341,1.2108,0.00085426,-0.046356,0.0013675
1.2356,1.2105,0.00085189,-0.046219,0.0013621
1.2371,1.2102,0.00084959,-0.046082,0.0013567
1.2386,1.2099,0.00084733,-0.045945,0.0013513
1.2401,1.2097,0.00084512,-0.045809,0.0013459
1.2416,1.2094,0.00084302,-0.045672,0.0013405
1.2431,1.2092,0.00084088,-0.045536,0.0013351
1.2446,1.2089,0.00083876,-0.0454,0.0013297
1.2461,1.2086,0.00083662,-0.045264,0.0013244
1.2476,1.2084,0.00083448,-0.045129,0.001319
1.2491,1.2081,0.00083231,-0.044995,0.0013137
1.2506,1.2078,0.00083015,-0.044861,0.0013084
1.2521,1.2076,0.00082795,-0.044727,0.0013031
1.2536,1.2073,0.00082577,-0.044594,0.0012979
1.2551,1.207,0.00082363,-0.044461,0.0012927
1.2566,1.2068,0.00082145,-0.044329,0.0012875
1.2581,1.2065,0.00081927,-0.044197,0.0012824
1.2596,1.2063,0.00081708,-0.044065,0.0012772
1.2611,1.206,0.00081488,-0.043933,0.0012722
1.2626,1.2057,0.00081267,-0.043802,0.0012672
1.2641,1.2055,0.00081054,-0.043671,0.0012622
1.2656,1.2052,0.00080844,-0.04354,0.0012572
1.2671,1.205,0.00080633,-0.043409,0.0012522
1.2686,1.2047,0.00080421,-0.043278,0.0012472
1.2701,1.2045,0.00080209,-0.043149,0.0012423
1.2716,1.2042,0.00079999,-0.043019,0.0012374
1.2731,1.2039,0.00079789,-0.04289,0.0012325
1.2746,1.2037,0.00079575,-0.042761,0.0012277
1.2761,1.2034,0.0007936,-0.042632,0.0012228
1.2776,1.2032,0.00079145,-0.042503,0.001218
1.2791,1.2029,0.00078927,-0.042375,0.0012132
1.2806,1.2027,0.00078708,-0.042248,0.0012084
1.2821,1.2024,0.00078484,-0.04212,0.0012036
1.2836,1.2022,0.00078261,-0.041993,0.0011988
1.2851,1.2019,0.00078039,-0.041866,0.0011941
1.2866,1.2017,0.00077816,-0.041739,0.0011894
1.2881,1.2014,0.00077596,-0.041613,0.0011847
1.2896,1.2012,0.00077378,-0.041487,0.00118
1.2911,1.2009,0.00077168,-0.041361,0.0011754
1.2926,1.2007,0.00076961,-0.041236,0.0011708
1.2941,1.2004,0.00076757,-0.041111,0.0011662
1.2956,1.2002,0.00076555,-0.040986,0.0011616
1.2971,1.1999,0.00076349,-0.040861,0.001157
1.2986,1.1997,0.00076146,-0.040737,0.0011524
1.3001,1.1994,0.0007594,-0.040613,0.0011479
1.3016,1.1992,0.00075733,-0.040489,0.0011434
1.3031,1.1989,0.00075526,-0.040366,0.0011389
1.3046,1.1987,0.00075319,-0.040243,0.0011345
1.3061,1.1984,0.00075112,-0.04012,0.0011301
1.3076,1.1982,0.00074905,-0.039998,0.0011257
1.3091,1.1979,0.00074699,-0.039876,0.0011213
1.3106,1.1977,0.00074493,-0.039755,0.001117
1.3121,1.1975,0.00074288,-0.039633,0.0011126
1.3136,1.1972,0.00074082,-0.039512,0.0011083
1.3151,1.197,0.00073879,-0.039391,0.001104
1.3166,1.1967,0.00073673,-0.039271,0.0010997
1.3181,1.1965,0.00073466,-0.03915,0.0010955
1.3196,1.1963,0.00073262,-0.039031,0.0010912
1.3211,1.196,0.00073055,-0.038911,0.001087
1.3226,1.1958,0.00072849,-0.038791,0.0010828
1.3241,1.1955,0.00072638,-0.038672,0.0010786
1.3256,1.1953,0.00072428,-0.038553,0.0010745
1.3271,1.1951,0.00072218,-0.038435,0.0010704
1.3286,1.1948,0.00072008,-0.038317,0.0010663
1.3301,1.1946,0.00071799,-0.038199,0.0010622
1.3316,1.1943,0.00071588,-0.038082,0.0010581
1.3331,1.1941,0.00071378,-0.037965,0.001054
1.3346,1.1939,0.00071168,-0.037848,0.00105
1.3361,1.1936,0.00070958,-0.037731,0.001046
1.3376,1.1934,0.00070747,-0.037615,0.001042
1.3391,1.1932,0.00070537,-0.037499,0.001038
1.3406,1.1929,0.00070332,-0.037383,0.0010341
1.3421,1.1927,0.00070134,-0.037268,0.0010302
1.3436,1.1925,0.00069938,-0.037153,0.0010263
1.3451,1.1922,0.00069743,-0.037038,0.0010224
1.3466,1.192,0.00069548,-0.036924,0.0010184
1.3481,1.1918,0.00069356,-0.03681,0.0010146
1.3496,1.1915,0.00069164,-0.036695,0.0010106
1.3511,1.1913,0.00068969,-0.036582,0.0010067
1.3526,1.1911,0.00068781,-0.036468,0.0010028
1.3541,1.1908,0.00068587,-0.036355,0.00099897
1.3556,1.1906,0.00068392,-0.036241,0.00099515
1.3571,1.1904,0.00068198,-0.036128,0.00099133
1.3586,1.1901,0.00068005,-0.036015,0.00098746
1.3601,1.1899,0.0006781,-0.035903,0.00098361
1.3616,1.1897,0.00067617,-0.035791,0.00097978
1.3631,1.1895,0.00067424,-0.035679,0.0009759
1.3646,1.1892,0.00067234,-0.035567,0.00097198
1.3661,1.189,0.00067045,-0.035455,0.00096809
1.3676,1.1888,0.00066856,-0.035344,0.00096423
1.3691,1.1886,0.00066666,-0.035233,0.00096039
1.3706,1.1883,0.00066477,-0.035122,0.00095659
1.3721,1.1881,0.00066292,-0.035012,0.0009528
1.3736,1.1879,0.00066105,-0.034901,0.00094902
1.3751,1.1877,0.00065917,-0.034791,0.00094526
1.3766,1.1874,0.00065728,-0.034681,0.00094152
1.3781,1.1872,0.00065533,-0.034572,0.00093783
1.3796,1.187,0.00065342,-0.034462,0.00093415
1.3811,1.1868,0.0006515,-0.034353,0.00093048
1.3826,1.1865,0.00064962,-0.034244,0.00092684
1.3841,1.1863,0.00064776,-0.034136,0.00092323
1.3856,1.1861,0.0006459,-0.034028,0.00091967
1.3871,1.1859,0.0006441,-0.03392,0.00091615
1.3886,1.1857,0.00064232,-0.033812,0.00091267
1.3901,1.1854,0.00064055,-0.033705,0.00090922
1.3916,1.1852,0.00063881,-0.033599,0.00090578
1.3931,1.185,0.00063706,-0.033492,0.00090234
1.3946,1.1848,0.00063528,-0.033386,0.00089892
1.3961,1.1846,0.00063353,-0.03328,0.00089556
1.3976,1.1843,0.00063174,-0.033174,0.0008922
1.3991,1.1841,0.00062992,-0.033069,0.00088886
1.4006,1.1839,0.00062813,-0.032965,0.00088552
1.4021,1.1837,0.00062632,-0.03286,0.00088217
1.4036,1.1835,0.00062449,-0.032756,0.00087885
1.4051,1.1833,0.00062265,-0.032652,0.00087551
1.4066,1.183,0.00062084,-0.032549,0.00087217
1.4081,1.1828,0.00061901,-0.032445,0.00086886
1.4096,1.1826,0.0006172,-0.032342,0.00086556
1.4111,1.1824,0.00061541,-0.032239,0.00086226
1.4126,1.1822,0.00061361,-0.032137,0.000859
1.4141,1.182,0.00061184,-0.032034,0.00085575
1.4156,1.1818,0.0006101,-0.031932,0.0008525
1.4171,1.1815,0.00060837,-0.03183,0.00084926
1.4186,1.1813,0.00060667,-0.031728,0.00084607
1.4201,1.1811,0.00060496,-0.031626,0.00084286
1.4216,1.1809,0.00060323,-0.031525,0.00083965
1.4231,1.1807,0.0006015,-0.031423,0.00083646
1.4246,1.1805,0.00059976,-0.031322,0.00083327
1.4261,1.1803,0.00059801,-0.031221,0.0008301
1.4276,1.1801,0.00059627,-0.03112,0.00082699
1.4291,1.1799,0.0005945,-0.031019,0.00082389
1.4306,1.1757,0.00059087,-0.030815,0.00081806
1.4321,1.1794,0.00059096,-0.030819,0.00081772
1.4336,1.1792,0.00058915,-0.03072,0.00081466
1.4351,1.179,0.00058733,-0.03062,0.00081162
1.4366,1.1788,0.00058555,-0.030521,0.00080857
1.4381,1.1786,0.0005838,-0.030422,0.00080556
1.4396,1.1784,0.00058207,-0.030324,0.00080256
1.4411,1.1782,0.00058033,-0.030225,0.00079957
1.4426,1.178,0.00057863,-0.030128,0.00079657
1.4441,1.1778,0.00057696,-0.03003,0.0007936
1.4456,1.1776,0.0005753,-0.029933,0.00079064
1.4471,1.1774,0.00057367,-0.029835,0.00078767
1.4486,1.1772,0.00057205,-0.029738,0.00078474
1.4501,1.173,0.00056862,-0.029542,0.00077919
1.4516,1.1768,0.00056882,-0.029545,0.00077894
1.4531,1.1765,0.00056725,-0.029449,0.00077603
1.4546,1.1763,0.00056568,-0.029353,0.00077311
1.4561,1.1761,0.00056412,-0.029257,0.00077019
1.4576,1.1759,0.00056256,-0.029161,0.00076728
1.4591,1.1718,0.00055926,-0.028968,0.00076183
1.4606,1.1755,0.00055946,-0.028971,0.00076147
1.4621,1.1753,0.00055791,-0.028876,0.00075857
1.4636,1.1751,0.00055632,-0.028781,0.00075568
1.4651,1.1749,0.00055475,-0.028686,0.00075279
1.4666,1.1747,0.0005532,-0.028592,0.00074993
1.4681,1.1745,0.00055163,-0.028498,0.00074707
1.4696,1.1743,0.00055002,-0.028403,0.00074424
1.4711,1.1741,0.00054841,-0.02831,0.00074141
1.4726,1.1739,0.0005468,-0.028216,0.00073858
1.4741,1.1737,0.00054515,-0.028122,0.00073576
1.4756,1.1735,0.00054351,-0.028029,0.00073301
1.4771,1.1733,0.00054187,-0.027937,0.00073032
1.4786,1.1731,0.0005402,-0.027845,0.00072764
1.4801,1.1729,0.00053857,-0.027753,0.00072497
1.4816,1.1727,0.00053694,-0.027661,0.00072231
1.4831,1.1725,0.00053533,-0.027569,0.00071965
1.4846,1.1723,0.00053375,-0.027478,0.00071702
1.4861,1.1722,0.00053218,-0.027387,0.00071441
1.4876,1.172,0.00053064,-0.027297,0.00071183
1.4891,1.1718,0.00052914,-0.027206,0.00070925
1.4906,1.1716,0.00052765,-0.027117,0.00070669
1.4921,1.1714,0.00052617,-0.027027,0.00070414
1.4936,1.1712,0.00052468,-0.026938,0.00070159
1.4951,1.171,0.00052321,-0.026849,0.00069904
1.4966,1.1708,0.00052173,-0.02676,0.00069651
1.4981,1.1706,0.00052024,-0.026671,0.00069398
1.4996,1.1704,0.00051877,-0.026583,0.00069145
1.5011,1.1702,0.00051731,-0.026494,0.00068892
1.5026,1.17,0.00051584,-0.026406,0.00068637
1.5041,1.1698,0.00051436,-0.026318,0.00068381
1.5056,1.1696,0.00051289,-0.02623,0.00068126
1.5071,1.1695,0.00051143,-0.026142,0.00067872
1.5086,1.1693,0.00050996,-0.026054,0.00067619
1.5101,1.1691,0.00050851,-0.025967,0.00067366
1.5116,1.1689,0.00050706,-0.02588,0.00067114
1.5131,1.1687,0.00050562,-0.025792,0.00066864
1.5146,1.1685,0.00050418,-0.025705,0.00066614
1.5161,1.1683,0.00050272,-0.025618,0.00066364
1.5176,1.1681,0.00050124,-0.02553,0.00066116
1.5191,1.1679,0.00049976,-0.025443,0.00065867
1.5206,1.1677,0.00049826,-0.025356,0.00065618
1.5221,1.1676,0.00049676,-0.025269,0.00065368
1.5236,1.1674,0.00049526,-0.025183,0.00065121
1.5251,1.1672,0.00049373,-0.025096,0.00064874
1.5266,1.167,0.00049221,-0.02501,0.00064633
1.5281,1.1668,0.00049069,-0.024924,0.00064393
1.5296,1.1666,0.00048915,-0.024839,0.00064154
1.5311,1.1664,0.00048763,-0.024753,0.00063915
1.5326,1.1663,0.00048614,-0.024668,0.00063677
1.5341,1.1661,0.00048471,-0.024583,0.0006344
1.5356,1.1659,0.00048332,-0.024499,0.00063206
1.5371,1.1657,0.00048194,-0.024415,0.00062973
1.5386,1.1655,0.00048061,-0.024332,0.00062743
1.5401,1.1653,0.00047927,-0.024249,0.00062515
1.5416,1.1651,0.00047796,-0.024166,0.00062288
1.5431,1.165,0.00047664,-0.024083,0.00062061
1.5446,1.1648,0.00047534,-0.024001,0.00061834
1.5461,1.1646,0.00047403,-0.023919,0.00061611
1.5476,1.1644,0.00047275,-0.023837,0.00061387
1.5491,1.1642,0.00047145,-0.023755,0.00061163
1.5506,1.1641,0.00047018,-0.023674,0.00060943
1.5521,1.1639,0.00046889,-0.023592,0.00060725
1.5536,1.1637,0.00046761,-0.023511,0.00060504
1.5551,1.1635,0.00046631,-0.02343,0.00060284
1.5566,1.1633,0.00046497,-0.02335,0.00060065
1.5581,1.1632,0.00046364,-0.023269,0.00059845
1.5596,1.163,0.00046226,-0.023188,0.00059625
1.5611,1.1628,0.00046087,-0.023108,0.00059405
1.5626,1.1626,0.00045947,-0.023028,0.00059187
1.5641,1.1624,0.00045805,-0.022948,0.00058969
1.5656,1.1623,0.00045661,-0.022868,0.00058751
1.5671,1.1621,0.00045517,-0.022788,0.00058533
1.5686,1.1619,0.00045373,-0.022708,0.00058315
1.5701,1.1617,0.00045232,-0.022628,0.00058098
1.5716,1.1615,0.00045093,-0.022549,0.00057883
1.5731,1.1614,0.00044959,-0.022469,0.00057669
1.5746,1.1612,0.00044824,-0.02239,0.00057455
1.5761,1.161,0.00044692,-0.022311,0.00057242
1.5776,1.1608,0.00044558,-0.022231,0.00057032
1.5791,1.1607,0.00044426,-0.022153,0.00056823
1.5806,1.1605,0.00044294,-0.022074,0.00056618
1.5821,1.1603,0.0004416,-0.021996,0.00056412
1.5836,1.1601,0.00044029,-0.021918,0.00056208
1.5851,1.16,0.00043901,-0.02184,0.00056005
1.5866,1.1598,0.00043777,-0.021763,0.00055802
1.5881,1.1596,0.00043656,-0.021687,0.00055601
1.5896,1.1594,0.00043536,-0.021611,0.00055404
1.5911,1.1593,0.00043416,-0.021536,0.0005521
1.5926,1.1591,0.00043295,-0.021461,0.00055015
1.5941,1.1551,0.00043035,-0.021313,0.0005464
1.5956,1.1587,0.00043049,-0.021311,0.00054631
1.5971,1.1586,0.00042927,-0.021236,0.00054438
1.5986,1.1584,0.00042802,-0.021161,0.00054246
1.6002,1.1582,0.00042675,-0.021086,0.00054053
1.6017,1.1581,0.00042549,-0.021012,0.00053859
1.6032,1.1579,0.0004242,-0.020938,0.00053666
1.6047,1.1577,0.00042294,-0.020863,0.00053471
1.6062,1.1575,0.00042168,-0.020789,0.00053275
1.6077,1.1574,0.00042042,-0.020715,0.00053078
1.6092,1.1572,0.00041916,-0.02064,0.00052882
1.6107,1.157,0.00041791,-0.020566,0.00052686
1.6122,1.1569,0.00041663,-0.020492,0.0005249
1.6137,1.1567,0.00041537,-0.020418,0.00052292
1.6152,1.1565,0.00041409,-0.020344,0.00052095
1.6167,1.1564,0.00041286,-0.02027,0.000519
1.6182,1.1562,0.00041163,-0.020197,0.00051705
1.6197,1.156,0.00041042,-0.020123,0.00051511
1.6212,1.1559,0.00040923,-0.02005,0.00051318
1.6227,1.1557,0.000408,-0.019976,0.00051124
1.6242,1.1555,0.00040678,-0.019904,0.00050933
1.6257,1.1554,0.00040556,-0.019831,0.00050743
1.6272,1.1552,0.00040437,-0.019759,0.00050555
1.6287,1.155,0.00040315,-0.019687,0.00050369
1.6302,1.1549,0.00040197,-0.019615,0.00050184
1.6317,1.1547,0.00040081,-0.019543,0.00050001
1.6332,1.1545,0.00039967,-0.019471,0.00049819
1.6347,1.1544,0.00039853,-0.0194,0.0004964
1.6362,1.1542,0.00039741,-0.019328,0.00049463
1.6377,1.154,0.0003963,-0.019257,0.00049286
1.6392,1.1539,0.00039521,-0.019187,0.00049114
1.6407,1.1537,0.00039419,-0.019117,0.00048945
1.6422,1.1536,0.00039313,-0.019047,0.00048777
1.6437,1.1534,0.00039208,-0.018978,0.00048609
1.6452,1.1532,0.00039101,-0.018908,0.00048441
1.6467,1.1531,0.00038992,-0.018839,0.00048273
1.6482,1.1529,0.00038883,-0.018769,0.00048104
1.6497,1.1527,0.00038773,-0.0187,0.00047934
1.6512,1.1526,0.00038661,-0.018631,0.00047765
1.6527,1.1524,0.00038548,-0.018562,0.00047596
1.6542,1.1523,0.00038433,-0.018493,0.00047427
1.6557,1.1521,0.00038317,-0.018425,0.00047255
1.6572,1.1519,0.00038203,-0.018356,0.00047083
1.6587,1.1518,0.0003809,-0.018288,0.00046912
1.6602,1.1516,0.0003798,-0.018219,0.00046741
1.6617,1.1514,0.00037868,-0.018151,0.0004657
1.6632,1.1513,0.00037757,-0.018083,0.000464
1.6647,1.1511,0.00037647,-0.018016,0.0004623
1.6662,1.151,0.00037533,-0.017948,0.00046059
1.6677,1.1508,0.00037422,-0.01788,0.00045889
1.6692,1.1507,0.00037306,-0.017813,0.00045718
1.6707,1.1505,0.00037192,-0.017746,0.00045551
1.6722,1.1503,0.00037075,-0.017679,0.00045384
1.6737,1.1502,0.00036957,-0.017612,0.00045216
1.6752,1.15,0.00036841,-0.017546,0.00045049
1.6767,1.1499,0.00036727,-0.01748,0.00044883
1.6782,1.1497,0.0003661,-0.017414,0.0004472
1.6797,1.1496,0.00036494,-0.017349,0.0004456
1.6812,1.1494,0.00036384,-0.017284,0.00044402
1.6827,1.1492,0.00036279,-0.017219,0.00044247
1.6842,1.1491,0.00036178,-0.017154,0.00044092
1.6857,1.1489,0.00036078,-0.017089,0.00043937
1.6872,1.1488,0.00035979,-0.017024,0.00043784
1.6887,1.1486,0.00035883,-0.01696,0.0004363
1.6902,1.1485,0.00035786,-0.016895,0.00043476
1.6917,1.1483,0.0003569,-0.016831,0.00043324
1.6932,1.1482,0.00035595,-0.016766,0.00043171
1.6947,1.148,0.000355,-0.016702,0.00043019
1.6962,1.1478,0.00035404,-0.016637,0.00042868
1.6977,1.1477,0.0003531,-0.016573,0.00042717
1.6992,1.1475,0.00035217,-0.016509,0.00042567
1.7007,1.1474,0.00035123,-0.016445,0.00042417
1.7022,1.1472,0.00035031,-0.016381,0.00042269
1.7037,1.1471,0.00034938,-0.016317,0.00042122
1.7052,1.1469,0.00034844,-0.016254,0.00041974
1.7067,1.1468,0.00034753,-0.01619,0.00041826
1.7082,1.1466,0.00034658,-0.016127,0.00041678
1.7097,1.1465,0.00034564,-0.016064,0.00041531
1.7112,1.1463,0.00034469,-0.016001,0.00041385
1.7127,1.1462,0.00034373,-0.015938,0.00041238
1.7142,1.146,0.00034278,-0.015876,0.00041092
1.7157,1.1459,0.00034181,-0.015814,0.00040945
1.7172,1.1457,0.00034083,-0.015752,0.00040799
1.7187,1.1456,0.00033981,-0.01569,0.00040652
1.7202,1.1454,0.0003388,-0.015628,0.00040506
1.7217,1.1453,0.00033778,-0.015567,0.0004036
1.7232,1.1451,0.00033675,-0.015506,0.00040214
1.7247,1.145,0.00033572,-0.015445,0.0004007
1.7262,1.1448,0.00033473,-0.015384,0.00039927
1.7277,1.1447,0.00033375,-0.015324,0.00039786
1.7292,1.1445,0.00033278,-0.015264,0.00039645
1.7307,1.1444,0.00033181,-0.015204,0.00039505
1.7322,1.1442,0.00033082,-0.015144,0.00039365
1.7337,1.1441,0.00032984,-0.015084,0.00039225
1.7352,1.1439,0.00032887,-0.015024,0.00039085
1.7367,1.1438,0.00032791,-0.014965,0.00038946
1.7382,1.1436,0.00032691,-0.014905,0.00038806
1.7397,1.1435,0.00032594,-0.014846,0.00038667
1.7412,1.1434,0.00032493,-0.014786,0.00038529
1.7427,1.1432,0.00032399,-0.014727,0.00038391
1.7442,1.1431,0.00032302,-0.014668,0.00038253
1.7457,1.1429,0.00032205,-0.014609,0.00038116
1.7472,1.1428,0.00032107,-0.01455,0.0003798
1.7487,1.1426,0.00032008,-0.014492,0.00037844
1.7502,1.1425,0.00031911,-0.014433,0.00037708
1.7517,1.1423,0.00031814,-0.014375,0.00037571
1.7532,1.1422,0.00031719,-0.014317,0.00037435
1.7547,1.142,0.00031625,-0.014258,0.000373
1.7562,1.1419,0.00031531,-0.0142,0.00037167
1.7577,1.1418,0.00031438,-0.014142,0.00037034
1.7592,1.1416,0.00031346,-0.014085,0.00036901
1.7607,1.1415,0.00031255,-0.014027,0.0003677
1.7622,1.1413,0.00031164,-0.013969,0.00036639
1.7637,1.1412,0.00031075,-0.013911,0.00036509
1.7652,1.141,0.00030983,-0.013854,0.00036379
1.7667,1.1409,0.00030893,-0.013797,0.0003625
1.7682,1.1408,0.00030803,-0.01374,0.00036121
1.7697,1.1406,0.00030714,-0.013683,0.00035994
1.7712,1.1405,0.00030627,-0.013627,0.00035867
1.7727,1.1403,0.00030541,-0.01357,0.0003574
1.7742,1.1402,0.00030454,-0.013514,0.00035615
1.7757,1.14,0.00030367,-0.013458,0.00035491
1.7772,1.1399,0.00030281,-0.013403,0.00035369
1.7787,1.1398,0.00030197,-0.013347,0.00035247
1.7802,1.1396,0.00030112,-0.013291,0.00035124
1.7817,1.1395,0.00030027,-0.013236,0.00035003
1.7832,1.1393,0.00029943,-0.01318,0.00034881
1.7847,1.1392,0.00029856,-0.013125,0.00034759
1.7862,1.1391,0.00029771,-0.01307,0.00034638
1.7877,1.1389,0.00029682,-0.013015,0.00034517
1.7892,1.1388,0.00029593,-0.01296,0.00034397
1.7907,1.1387,0.00029505,-0.012905,0.00034278
1.7922,1.1385,0.00029417,-0.012851,0.00034159
1.7937,1.1384,0.0002933,-0.012796,0.00034041
1.7952,1.1382,0.00029241,-0.012742,0.00033924
1.7967,1.1381,0.00029154,-0.012688,0.00033808
1.7982,1.138,0.00029067,-0.012634,0.00033692
1.7997,1.1378,0.00028981,-0.012581,0.00033576
1.8012,1.1377,0.00028892,-0.012527,0.00033461
1.8027,1.1375,0.00028804,-0.012473,0.00033346
1.8042,1.1374,0.00028714,-0.01242,0.0003323
1.8057,1.1373,0.00028625,-0.012366,0.00033116
1.8072,1.1371,0.00028535,-0.012313,0.00033002
1.8087,1.137,0.00028446,-0.01226,0.00032888
1.8102,1.1369,0.00028358,-0.012207,0.00032774
1.8117,1.1367,0.00028269,-0.012154,0.00032661
1.8132,1.1366,0.00028182,-0.012102,0.00032548
1.8147,1.1365,0.00028097,-0.012049,0.00032435
1.8162,1.1363,0.00028016,-0.011996,0.00032323
1.8177,1.1362,0.00027935,-0.011944,0.00032212
1.8192,1.1361,0.00027854,-0.011892,0.00032101
1.8207,1.1359,0.00027775,-0.01184,0.0003199
1.8222,1.1358,0.00027694,-0.011788,0.0003188
1.8237,1.1356,0.00027616,-0.011736,0.0003177
1.8252,1.1355,0.00027537,-0.011684,0.00031661
1.8267,1.1354,0.00027459,-0.011633,0.00031553
1.8282,1.1352,0.00027378,-0.011582,0.00031446
1.8297,1.1351,0.00027297,-0.01153,0.00031338
1.8312,1.135,0.0002722,-0.011479,0.00031231
1.8327,1.1348,0.00027143,-0.011428,0.00031124
1.8342,1.1347,0.00027069,-0.011377,0.00031018
1.8357,1.1346,0.00026992,-0.011327,0.00030912
1.8372,1.1345,0.00026917,-0.011276,0.00030807
1.8387,1.1343,0.0002684,-0.011226,0.00030702
1.8402,1.1342,0.00026762,-0.011175,0.00030598
1.8417,1.1341,0.00026685,-0.011125,0.00030494
1.8432,1.1339,0.00026606,-0.011075,0.0003039
1.8447,1.1338,0.00026529,-0.011025,0.00030288
1.8462,1.1337,0.0002645,-0.010975,0.00030186
1.8477,1.1335,0.00026373,-0.010926,0.00030084
1.8492,1.1334,0.00026292,-0.010876,0.00029982
1.8507,1.1333,0.00026212,-0.010827,0.00029879
1.8522,1.1331,0.0002613,-0.010777,0.00029777
1.8537,1.133,0.00026047,-0.010728,0.00029675
1.8552,1.1329,0.00025968,-0.010679,0.00029572
1.8567,1.1328,0.00025886,-0.01063,0.00029469
1.8582,1.1326,0.00025804,-0.010581,0.00029367
1.8597,1.1325,0.00025723,-0.010533,0.00029264
1.8612,1.1324,0.00025644,-0.010484,0.00029162
1.8627,1.1322,0.00025563,-0.010436,0.0002906
1.8642,1.1321,0.00025483,-0.010388,0.00028958
1.8657,1.132,0.00025407,-0.01034,0.00028855
1.8672,1.1319,0.00025335,-0.010292,0.00028752
1.8687,1.1317,0.00025266,-0.010244,0.00028649
1.8702,1.1316,0.000252,-0.010196,0.00028548
1.8717,1.1315,0.00025134,-0.010149,0.00028448
1.8732,1.1313,0.00025071,-0.010101,0.00028349
1.8747,1.1312,0.00025007,-0.010054,0.0002825
1.8762,1.1311,0.00024942,-0.010006,0.00028153
1.8777,1.131,0.00024877,-0.009959,0.00028056
1.8792,1.1308,0.0002481,-0.0099119,0.0002796
1.8807,1.1307,0.00024743,-0.009865,0.00027863
1.8822,1.1306,0.00024675,-0.0098182,0.00027768
1.8837,1.1305,0.00024604,-0.0097716,0.00027674
1.8852,1.1303,0.00024534,-0.009725,0.0002758
1.8867,1.1302,0.00024462,-0.0096786,0.00027485
1.8882,1.1301,0.00024389,-0.0096323,0.00027391
1.8897,1.13,0.00024318,-0.0095862,0.00027297
1.8912,1.1298,0.00024245,-0.0095403,0.00027205
1.8927,1.1297,0.00024171,-0.0094945,0.00027113
1.8942,1.1296,0.000241,-0.0094487,0.0002702
1.8957,1.1295,0.00024024,-0.0094031,0.00026928
1.8972,1.1293,0.00023951,-0.0093576,0.00026835
1.8987,1.1292,0.00023877,-0.0093121,0.00026743
1.9002,1.1291,0.00023806,-0.0092667,0.00026651
1.9017,1.129,0.00023737,-0.0092213,0.0002656
1.9032,1.1288,0.0002367,-0.009176,0.00026468
1.9047,1.1287,0.00023604,-0.0091309,0.00026377
1.9062,1.1286,0.00023538,-0.009086,0.00026287
1.9077,1.1285,0.00023473,-0.0090411,0.00026197
1.9092,1.1284,0.00023409,-0.0089964,0.00026107
1.9107,1.1282,0.00023346,-0.0089519,0.00026018
1.9122,1.1281,0.00023281,-0.0089076,0.0002593
1.9137,1.128,0.00023218,-0.0088634,0.00025842
1.9152,1.1279,0.00023153,-0.0088194,0.00025755
1.9167,1.1277,0.00023091,-0.0087755,0.00025668
1.9182,1.1276,0.00023025,-0.0087316,0.00025581
1.9197,1.1275,0.00022961,-0.0086877,0.00025495
1.9212,1.1274,0.00022897,-0.0086439,0.00025408
1.9227,1.1273,0.00022828,-0.0086001,0.00025322
1.9242,1.1271,0.0002276,-0.0085565,0.00025236
1.9257,1.127,0.00022692,-0.0085129,0.00025151
1.9272,1.1269,0.00022626,-0.0084696,0.00025065
1.9287,1.1268,0.00022559,-0.0084264,0.00024981
1.9302,1.1267,0.00022491,-0.0083832,0.00024896
1.9317,1.1265,0.00022424,-0.0083401,0.0002481
1.9332,1.1264,0.00022359,-0.0082971,0.00024725
1.9347,1.1263,0.00022295,-0.0082543,0.0002464
1.9362,1.1262,0.00022233,-0.0082115,0.00024555
1.9377,1.1261,0.0002217,-0.0081688,0.0002447
1.9392,1.1259,0.00022109,-0.0081262,0.00024385
1.9407,1.1258,0.00022049,-0.008084,0.00024301
1.9422,1.1257,0.0002199,-0.0080419,0.00024218
1.9437,1.1256,0.00021931,-0.008,0.00024136
1.9452,1.1255,0.0002187,-0.0079582,0.00024055
1.9467,1.1254,0.00021806,-0.0079164,0.00023974
1.9482,1.1252,0.00021743,-0.0078747,0.00023893
1.9497,1.1251,0.00021678,-0.0078329,0.00023812
1.9512,1.125,0.00021612,-0.0077912,0.00023732
1.9527,1.1249,0.00021544,-0.0077495,0.00023651
1.9542,1.1248,0.00021479,-0.0077078,0.00023572
1.9557,1.1247,0.00021414,-0.0076664,0.00023492
1.9572,1.1245,0.00021348,-0.007625,0.00023412
1.9587,1.1244,0.00021282,-0.0075837,0.00023333
1.9602,1.1243,0.00021213,-0.0075424,0.00023253
1.9617,1.1242,0.00021142,-0.0075011,0.00023173
1.9632,1.1241,0.00021075,-0.0074598,0.00023093
1.9647,1.124,0.00021013,-0.0074188,0.00023015
1.9662,1.1238,0.00020952,-0.007378,0.00022936
1.9677,1.1237,0.00020894,-0.0073373,0.00022858
1.9692,1.1236,0.00020839,-0.0072967,0.00022778
1.9707,1.1235,0.00020785,-0.0072564,0.00022702
1.9722,1.1234,0.00020738,-0.0072167,0.0002263
1.9737,1.1233,0.00020689,-0.007177,0.00022557
1.9752,1.1232,0.0002064,-0.0071376,0.00022484
1.9767,1.123,0.0002059,-0.0070982,0.00022412
1.9782,1.1229,0.00020538,-0.0070589,0.00022338
1.9797,1.1228,0.00020483,-0.0070195,0.00022265
1.9812,1.1227,0.00020426,-0.0069802,0.00022191
1.9827,1.1226,0.00020366,-0.0069408,0.00022117
1.9842,1.1225,0.00020307,-0.0069015,0.00022042
1.9857,1.1224,0.00020244,-0.0068621,0.00021967
1.9872,1.1222,0.00020179,-0.0068227,0.00021892
1.9887,1.1221,0.00020113,-0.0067834,0.00021817
1.9902,1.122,0.00020044,-0.0067439,0.00021742
1.9917,1.1219,0.00019972,-0.0067045,0.00021666
1.9932,1.1218,0.00019899,-0.006665,0.0002159
1.9947,1.1217,0.00019822,-0.0066255,0.00021513
1.9962,1.1216,0.00019745,-0.006586,0.00021437
1.9977,1.1215,0.00019664,-0.0065465,0.00021359
1.9992,1.1213,0.00019582,-0.0065069,0.0002128
2.0008,1.1212,0.00019526,-0.0064687,0.00021209
2.0023,1.1211,0.00019497,-0.0064318,0.00021145
2.0038,1.121,0.00019467,-0.0063949,0.00021081
2.0053,1.1209,0.00019433,-0.0063579,0.00021017
2.0068,1.1208,0.00019398,-0.006321,0.00020953
2.0083,1.1207,0.00019359,-0.006284,0.00020888
2.0098,1.1206,0.00019319,-0.0062469,0.00020823
2.0113,1.1205,0.00019278,-0.0062099,0.00020757
2.0128,1.1204,0.00019233,-0.0061727,0.00020692
2.0143,1.1202,0.00019188,-0.0061356,0.00020625
2.0158,1.1201,0.00019138,-0.0060985,0.00020559
2.0173,1.12,0.00019087,-0.0060613,0.00020492
2.0188,1.1199,0.00019034,-0.0060241,0.00020426
2.0203,1.1198,0.00018978,-0.0059869,0.00020359
2.0218,1.1197,0.00018922,-0.0059497,0.00020292
2.0233,1.1196,0.00018864,-0.0059126,0.00020224
2.0248,1.1195,0.00018804,-0.0058754,0.00020156
2.0263,1.1194,0.00018741,-0.0058382,0.00020088
2.0278,1.1193,0.00018678,-0.005801,0.00020019
2.0293,1.1192,0.00018614,-0.0057637,0.0001995
2.0308,1.119,0.00018547,-0.0057264,0.00019881
2.0323,1.1189,0.00018481,-0.0056891,0.00019812
2.0338,1.1188,0.00018417,-0.0056524,0.00019747
2.0353,1.1187,0.00018362,-0.005616,0.00019682
2.0368,1.1186,0.00018308,-0.0055801,0.00019619
2.0383,1.1185,0.00018262,-0.0055446,0.00019557
2.0398,1.1184,0.00018219,-0.0055094,0.00019495
2.0413,1.1183,0.00018174,-0.0054742,0.00019433
2.0428,1.1182,0.00018132,-0.0054392,0.00019372
2.0443,1.1181,0.00018092,-0.0054044,0.00019312
2.0458,1.118,0.0001805,-0.0053696,0.00019252
2.0473,1.1179,0.00018009,-0.0053347,0.00019192
2.0488,1.1178,0.00017966,-0.0052996,0.00019132
2.0503,1.1177,0.00017921,-0.0052646,0.00019072
2.0518,1.1176,0.00017877,-0.0052295,0.00019011
2.0533,1.1174,0.00017829,-0.0051945,0.00018951
2.0548,1.1173,0.0001778,-0.0051595,0.00018891
2.0563,1.1172,0.00017729,-0.0051245,0.0001883
2.0578,1.1171,0.00017675,-0.0050896,0.0001877
2.0593,1.117,0.00017621,-0.0050545,0.00018708
2.0608,1.1169,0.00017567,-0.0050195,0.00018646
2.0623,1.1168,0.00017509,-0.0049843,0.00018583
2.0638,1.1167,0.0001745,-0.0049493,0.00018521
2.0653,1.1166,0.00017394,-0.0049144,0.0001846
2.0668,1.1165,0.00017338,-0.0048797,0.00018399
2.0683,1.1164,0.00017283,-0.0048452,0.00018339
2.0698,1.1163,0.00017233,-0.0048109,0.0001828
2.0713,1.1162,0.00017183,-0.0047769,0.00018222
2.0728,1.1161,0.00017135,-0.004743,0.00018165
2.0743,1.116,0.00017092,-0.0047095,0.00018108
2.0758,1.1159,0.00017051,-0.0046762,0.00018051
2.0773,1.1158,0.0001701,-0.004643,0.00017995
2.0788,1.1157,0.00016969,-0.0046099,0.00017939
2.0803,1.1156,0.00016927,-0.0045767,0.00017883
2.0818,1.1155,0.00016885,-0.0045435,0.00017827
2.0833,1.1154,0.00016842,-0.0045103,0.0001777
2.0848,1.1115,0.00016747,-0.0044617,0.00017654
2.0863,1.1152,0.0001676,-0.0044444,0.00017656
2.0878,1.1151,0.00016719,-0.0044115,0.000176
2.0893,1.115,0.00016675,-0.0043785,0.00017544
2.0908,1.1149,0.00016628,-0.0043456,0.00017488
2.0923,1.1148,0.00016581,-0.0043126,0.00017433
2.0938,1.1146,0.00016532,-0.0042797,0.00017378
2.0953,1.1145,0.00016485,-0.0042469,0.00017324
2.0968,1.1144,0.00016435,-0.004214,0.00017269
2.0983,1.1143,0.00016386,-0.0041812,0.00017215
2.0998,1.1142,0.00016336,-0.0041485,0.0001716
2.1013,1.1141,0.00016288,-0.004116,0.00017107
2.1028,1.114,0.00016239,-0.0040835,0.00017053
2.1043,1.1139,0.00016192,-0.0040512,0.00017
2.1058,1.1138,0.00016146,-0.004019,0.00016947
2.1073,1.1137,0.00016101,-0.003987,0.00016893
2.1088,1.1136,0.00016055,-0.0039549,0.0001684
2.1103,1.1135,0.00016015,-0.0039232,0.00016787
2.1118,1.1134,0.00015973,-0.0038918,0.00016735
2.1133,1.1133,0.00015931,-0.0038605,0.00016684
2.1148,1.1132,0.00015889,-0.0038292,0.00016633
2.1163,1.1131,0.00015846,-0.0037979,0.00016582
2.1178,1.113,0.00015805,-0.0037665,0.0001653
2.1193,1.1129,0.00015763,-0.0037351,0.00016478
2.1208,1.1128,0.00015721,-0.0037037,0.00016426
2.1223,1.1127,0.00015678,-0.0036724,0.00016375
2.1238,1.1126,0.00015636,-0.0036411,0.00016324
2.1253,1.1125,0.00015596,-0.00361,0.00016273
2.1268,1.1125,0.00015557,-0.0035788,0.00016222
2.1283,1.1124,0.00015515,-0.0035477,0.0001617
2.1298,1.1123,0.00015473,-0.0035165,0.00016119
2.1313,1.1122,0.00015432,-0.0034854,0.00016067
2.1328,1.1121,0.00015386,-0.0034544,0.00016015
2.1343,1.112,0.00015344,-0.0034236,0.00015963
2.1358,1.1119,0.00015299,-0.0033928,0.00015911
2.1373,1.1118,0.00015256,-0.0033622,0.0001586
2.1388,1.1117,0.00015214,-0.0033317,0.00015808
2.1403,1.1116,0.00015173,-0.0033014,0.00015756
2.1418,1.1115,0.00015132,-0.0032712,0.00015705
2.1433,1.1114,0.00015094,-0.0032412,0.00015654
2.1448,1.1113,0.00015057,-0.0032113,0.00015603
2.1463,1.1112,0.0001502,-0.0031815,0.00015552
2.1478,1.1111,0.00014987,-0.0031522,0.00015502
2.1493,1.111,0.00014955,-0.0031229,0.00015452
2.1508,1.1109,0.00014925,-0.0030936,0.00015403
2.1523,1.1108,0.00014891,-0.0030645,0.00015355
2.1538,1.1107,0.0001486,-0.0030354,0.00015307
2.1553,1.1106,0.00014825,-0.0030063,0.00015259
2.1568,1.1105,0.00014793,-0.0029773,0.00015213
2.1583,1.1104,0.00014759,-0.0029483,0.00015167
2.1598,1.1103,0.00014726,-0.0029194,0.0001512
2.1613,1.1102,0.00014691,-0.0028905,0.00015075
2.1628,1.1101,0.00014657,-0.0028617,0.00015029
2.1643,1.1101,0.00014619,-0.0028329,0.00014984
2.1658,1.11,0.00014582,-0.0028041,0.00014938
2.1673,1.1099,0.00014546,-0.0027754,0.00014892
2.1688,1.1098,0.00014509,-0.0027467,0.00014845
2.1703,1.1097,0.00014471,-0.002718,0.00014798
2.1718,1.1096,0.00014433,-0.0026893,0.00014751
2.1733,1.1095,0.00014394,-0.0026606,0.00014704
2.1748,1.1094,0.00014354,-0.002632,0.00014656
2.1763,1.1093,0.00014315,-0.0026034,0.00014609
2.1778,1.1092,0.00014273,-0.0025749,0.00014562
2.1793,1.1091,0.00014231,-0.0025464,0.00014515
2.1808,1.109,0.00014189,-0.002518,0.00014467
2.1823,1.1089,0.00014144,-0.0024896,0.0001442
2.1838,1.1088,0.000141,-0.0024613,0.00014373
2.1853,1.1087,0.00014056,-0.002433,0.00014325
2.1868,1.1086,0.00014012,-0.0024048,0.00014277
2.1883,1.1086,0.00013968,-0.0023767,0.0001423
2.1898,1.1085,0.00013926,-0.0023487,0.00014183
2.1913,1.1084,0.00013882,-0.0023207,0.00014137
2.1928,1.1083,0.00013838,-0.0022929,0.00014092
2.1943,1.1082,0.00013795,-0.0022652,0.00014046
2.1958,1.1081,0.0001375,-0.0022376,0.00014002
2.1973,1.108,0.00013706,-0.00221,0.00013957
2.1988,1.1079,0.00013663,-0.0021825,0.00013913
2.2003,1.1078,0.00013621,-0.0021551,0.00013868
2.2018,1.1077,0.00013583,-0.0021278,0.00013824
2.2033,1.1076,0.00013549,-0.0021008,0.00013781
2.2048,1.1075,0.00013518,-0.0020743,0.00013738
2.2063,1.1075,0.00013487,-0.0020478,0.00013696
2.2078,1.1074,0.00013455,-0.0020214,0.00013654
2.2093,1.1073,0.00013425,-0.0019951,0.00013612
2.2108,1.1072,0.00013393,-0.0019688,0.00013571
2.2123,1.1071,0.00013362,-0.0019427,0.0001353
2.2138,1.107,0.00013332,-0.0019166,0.00013489
2.2153,1.1069,0.00013303,-0.0018905,0.00013448
2.2168,1.1068,0.00013274,-0.0018645,0.00013407
2.2183,1.1067,0.00013243,-0.0018385,0.00013367
2.2198,1.1066,0.00013213,-0.0018125,0.00013326
2.2213,1.1066,0.00013181,-0.0017866,0.00013286
2.2228,1.1065,0.00013149,-0.0017607,0.00013245
2.2243,1.1064,0.00013117,-0.0017349,0.00013205
2.2258,1.1063,0.00013084,-0.0017091,0.00013165
2.2273,1.1062,0.00013051,-0.0016833,0.00013126
2.2288,1.1061,0.00013019,-0.0016576,0.00013086
2.2303,1.106,0.00012985,-0.0016319,0.00013046
2.2318,1.1059,0.00012949,-0.0016062,0.00013006
2.2333,1.1058,0.00012915,-0.0015805,0.00012966
2.2348,1.1058,0.00012878,-0.0015548,0.00012926
2.2363,1.1057,0.00012842,-0.0015291,0.00012886
2.2378,1.1056,0.00012804,-0.0015033,0.00012846
2.2393,1.1055,0.00012768,-0.0014775,0.00012805
2.2408,1.1054,0.0001273,-0.0014517,0.00012764
2.2423,1.1053,0.00012692,-0.0014259,0.00012723
2.2438,1.1052,0.00012651,-0.0014002,0.00012682
2.2453,1.1051,0.00012614,-0.0013745,0.0001264
2.2468,1.105,0.00012575,-0.0013489,0.00012599
2.2483,1.105,0.00012537,-0.0013235,0.00012559
2.2498,1.1049,0.00012499,-0.0012982,0.00012518
2.2513,1.1048,0.00012462,-0.001273,0.00012478
2.2528,1.1047,0.00012423,-0.0012479,0.00012439
2.2543,1.1046,0.00012385,-0.0012229,0.00012399
2.2558,1.1045,0.0001235,-0.001198,0.0001236
2.2573,1.1044,0.00012313,-0.0011732,0.0001232
2.2588,1.1044,0.00012277,-0.0011485,0.00012281
2.2603,1.1043,0.00012241,-0.0011239,0.00012243
2.2618,1.1042,0.00012207,-0.0010994,0.00012206
2.2633,1.1041,0.00012173,-0.0010752,0.0001217
2.2648,1.104,0.00012144,-0.0010513,0.00012134
2.2663,1.1039,0.00012116,-0.0010274,0.00012099
2.2678,1.1038,0.00012089,-0.0010036,0.00012063
2.2693,1.1037,0.00012061,-0.00097979,0.00012028
2.2708,1.1037,0.00012034,-0.00095603,0.00011992
2.2723,1.1036,0.00012007,-0.00093229,0.00011956
2.2738,1.1035,0.00011982,-0.00090859,0.00011921
2.2753,1.1034,0.00011955,-0.0008849,0.00011885
2.2768,1.1033,0.00011928,-0.00086123,0.00011848
2.2783,1.1032,0.00011902,-0.00083758,0.00011812
2.2798,1.1032,0.00011875,-0.00081395,0.00011775
2.2813,1.1031,0.00011848,-0.0007903,0.00011738
2.2828,1.103,0.0001182,-0.00076664,0.00011701
2.2843,1.1029,0.00011792,-0.00074296,0.00011664
2.2858,1.1028,0.00011763,-0.00071928,0.00011626
2.2873,1.1027,0.00011733,-0.00069554,0.00011588
2.2888,1.1027,0.00011702,-0.00067181,0.0001155
2.2903,1.1026,0.00011671,-0.00064806,0.00011512
2.2918,1.1025,0.00011639,-0.00062429,0.00011474
2.2933,1.1024,0.00011606,-0.00060051,0.00011436
2.2948,1.1023,0.00011574,-0.00057678,0.00011398
2.2963,1.1022,0.00011541,-0.00055308,0.0001136
2.2978,1.1022,0.00011508,-0.00052952,0.00011322
2.2993,1.1021,0.00011475,-0.00050605,0.00011284
2.3008,1.102,0.00011442,-0.00048267,0.00011246
2.3023,1.1019,0.00011411,-0.00045945,0.00011209
2.3038,1.1018,0.00011379,-0.00043639,0.00011173
2.3053,1.1017,0.00011347,-0.0004135,0.00011138
2.3068,1.1017,0.00011316,-0.00039077,0.00011103
2.3083,1.1016,0.00011284,-0.00036815,0.00011069
2.3098,1.1015,0.00011253,-0.00034559,0.00011035
2.3113,1.1014,0.00011221,-0.00032309,0.00011001
2.3128,1.1013,0.00011188,-0.00030067,0.00010968
2.3143,1.1012,0.00011156,-0.00027832,0.00010935
2.3158,1.1012,0.00011124,-0.00025604,0.00010903
2.3173,1.1011,0.00011091,-0.00023378,0.0001087
2.3188,1.101,0.00011059,-0.0002116,0.00010838
2.3203,1.1009,0.00011025,-0.00018943,0.00010806
2.3218,1.1008,0.00010993,-0.00016728,0.00010773
2.3233,1.1007,0.00010962,-0.00014533,0.00010742
2.3248,1.1007,0.00010932,-0.00012359,0.00010711
2.3263,1.1006,0.00010903,-0.00010195,0.0001068
2.3278,1.1005,0.00010874,-8.0329e-05,0.00010649
2.3293,1.1004,0.00010848,-5.8743e-05,0.00010618
2.3308,1.1003,0.00010821,-3.7178e-05,0.00010587
2.3323,1.1003,0.00010794,-1.5655e-05,0.00010556
2.3338,1.1002,0.00010768,5.835e-06,0.00010525
2.3353,1.1001,0.00010743,2.7334e-05,0.00010494
2.3368,1.1,0.00010716,4.884e-05,0.00010463
2.3383,1.0999,0.00010691,7.0394e-05,0.00010432
2.3398,1.0999,0.00010664,9.1893e-05,0.00010401
2.3413,1.0998,0.00010639,0.00011334,0.0001037
2.3428,1.0997,0.00010614,0.00013476,0.00010339
2.3443,1.0996,0.00010588,0.00015614,0.00010308
2.3458,1.0995,0.00010562,0.00017751,0.00010277
2.3473,1.0995,0.00010536,0.00019883,0.00010246
2.3488,1.0994,0.00010509,0.0002201,0.00010215
2.3503,1.0993,0.00010482,0.00024135,0.00010184
2.3518,1.0992,0.00010455,0.00026262,0.00010153
2.3533,1.0991,0.00010427,0.00028387,0.00010122
2.3548,1.0991,0.00010401,0.00030509,0.00010091
2.3563,1.099,0.00010374,0.00032626,0.0001006
2.3578,1.0989,0.00010346,0.00034739,0.00010028
2.3593,1.0988,0.00010317,0.00036845,9.9975e-05
2.3608,1.0988,0.00010288,0.00038943,9.9667e-05
2.3623,1.0987,0.00010262,0.00041035,9.9359e-05
2.3638,1.0986,0.00010235,0.00043123,9.9044e-05
2.3653,1.0985,0.00010206,0.00045211,9.8727e-05
2.3668,1.0984,0.00010178,0.00047295,9.8408e-05
2.3683,1.0984,0.00010151,0.00049372,9.8094e-05
2.3698,1.0983,0.00010122,0.00051444,9.7783e-05
2.3713,1.0982,0.00010093,0.00053511,9.7472e-05
2.3728,1.0981,0.00010066,0.00055574,9.7163e-05
2.3743,1.098,0.00010037,0.00057633,9.6855e-05
2.3758,1.098,0.00010009,0.00059685,9.6549e-05
2.3773,1.0979,9.9822e-05,0.00061732,9.6246e-05
2.3788,1.0978,9.9539e-05,0.00063775,9.5947e-05
2.3803,1.0977,9.9262e-05,0.00065807,9.5653e-05
2.3818,1.0977,9.8997e-05,0.00067822,9.5365e-05
2.3833,1.0976,9.8723e-05,0.00069819,9.5083e-05
2.3848,1.0975,9.8458e-05,0.00071799,9.4805e-05
2.3863,1.0974,9.8226e-05,0.00073756,9.4535e-05
2.3878,1.0974,9.7986e-05,0.00075705,9.4265e-05
2.3893,1.0973,9.7742e-05,0.00077651,9.3996e-05
2.3908,1.0972,9.7496e-05,0.00079593,9.3726e-05
2.3923,1.0971,9.7246e-05,0.00081535,9.3458e-05
2.3938,1.097,9.7027e-05,0.0008347,9.3192e-05
2.3953,1.097,9.6799e-05,0.000854,9.293e-05
2.3968,1.0969,9.6587e-05,0.00087327,9.267e-05
2.3983,1.0968,9.6362e-05,0.00089251,9.2412e-05
2.3998,1.0967,9.6128e-05,0.0009117,9.2156e-05
2.4014,1.0967,9.59e-05,0.00093083,9.1901e-05
2.4029,1.0966,9.5666e-05,0.00094987,9.1647e-05
2.4044,1.0965,9.5438e-05,0.00096882,9.1397e-05
2.4059,1.0964,9.5199e-05,0.00098773,9.1146e-05
2.4074,1.0964,9.4959e-05,0.0010065,9.0897e-05
2.4089,1.0963,9.4746e-05,0.0010253,9.0649e-05
2.4104,1.0962,9.4503e-05,0.001044,9.04e-05
2.4119,1.0961,9.4271e-05,0.0010627,9.0151e-05
2.4134,1.0961,9.404e-05,0.0010813,8.99e-05
2.4149,1.096,9.3797e-05,0.0010999,8.9646e-05
2.4164,1.0959,9.3578e-05,0.0011184,8.9385e-05
2.4179,1.0958,9.3354e-05,0.0011369,8.9123e-05
2.4194,1.0958,9.3129e-05,0.0011553,8.886e-05
2.4209,1.0957,9.2897e-05,0.0011738,8.8595e-05
2.4224,1.0956,9.2659e-05,0.0011923,8.8331e-05
2.4239,1.0955,9.2419e-05,0.0012108,8.8066e-05
2.4254,1.0955,9.2172e-05,0.0012294,8.7799e-05
2.4269,1.0954,9.193e-05,0.001248,8.7533e-05
2.4284,1.0953,9.1692e-05,0.0012666,8.7266e-05
2.4299,1.0953,9.1455e-05,0.0012853,8.6999e-05
2.4314,1.0952,9.1197e-05,0.0013041,8.6731e-05
2.4329,1.0951,9.0945e-05,0.0013228,8.6461e-05
2.4344,1.095,9.0697e-05,0.0013416,8.6192e-05
2.4359,1.095,9.0439e-05,0.0013603,8.5921e-05
2.4374,1.0949,9.0167e-05,0.0013789,8.5648e-05
2.4389,1.0948,8.9916e-05,0.0013976,8.5376e-05
2.4404,1.0947,8.9646e-05,0.0014163,8.5103e-05
2.4419,1.0947,8.9383e-05,0.001435,8.483e-05
2.4434,1.0946,8.9118e-05,0.0014536,8.4559e-05
2.4449,1.0945,8.886e-05,0.0014722,8.4291e-05
2.4464,1.0944,8.8588e-05,0.0014908,8.4023e-05
2.4479,1.0944,8.8335e-05,0.0015092,8.3756e-05
2.4494,1.0943,8.8082e-05,0.0015275,8.3494e-05
2.4509,1.0942,8.7842e-05,0.0015456,8.3234e-05
2.4524,1.0942,8.7605e-05,0.0015635,8.2979e-05
2.4539,1.0941,8.7368e-05,0.0015813,8.2724e-05
2.4554,1.094,8.716e-05,0.0015991,8.2471e-05
2.4569,1.0939,8.695e-05,0.0016168,8.222e-05
2.4584,1.0939,8.6731e-05,0.0016345,8.1973e-05
2.4599,1.0938,8.6528e-05,0.0016521,8.1726e-05
2.4614,1.0937,8.633e-05,0.0016696,8.1481e-05
2.4629,1.0937,8.6118e-05,0.001687,8.1238e-05
2.4644,1.0936,8.5918e-05,0.0017044,8.0998e-05
2.4659,1.0935,8.5721e-05,0.0017216,8.0761e-05
2.4674,1.0934,8.552e-05,0.0017386,8.0523e-05
2.4689,1.0934,8.5332e-05,0.0017554,8.0283e-05
2.4704,1.0933,8.5156e-05,0.0017722,8.0041e-05
2.4719,1.0932,8.4974e-05,0.0017888,7.9801e-05
2.4734,1.0932,8.4779e-05,0.0018055,7.9563e-05
2.4749,1.0931,8.4598e-05,0.001822,7.9328e-05
2.4764,1.093,8.4412e-05,0.0018385,7.9095e-05
2.4779,1.0929,8.4222e-05,0.0018548,7.8866e-05
2.4794,1.0929,8.4026e-05,0.0018711,7.864e-05
2.4809,1.0928,8.3836e-05,0.0018874,7.8415e-05
2.4824,1.0927,8.363e-05,0.0019035,7.8192e-05
2.4839,1.0927,8.3416e-05,0.0019197,7.797e-05
2.4854,1.0926,8.3217e-05,0.0019358,7.7747e-05
2.4869,1.0925,8.3002e-05,0.001952,7.7525e-05
2.4884,1.0925,8.2788e-05,0.0019681,7.7304e-05
2.4899,1.0924,8.258e-05,0.0019843,7.7083e-05
2.4914,1.0923,8.2362e-05,0.0020005,7.6861e-05
2.4929,1.0922,8.2165e-05,0.0020167,7.6639e-05
2.4944,1.0922,8.1962e-05,0.0020329,7.6417e-05
2.4959,1.0921,8.1754e-05,0.0020492,7.6195e-05
2.4974,1.092,8.1545e-05,0.0020655,7.5973e-05
2.4989,1.092,8.134e-05,0.0020817,7.5753e-05
2.5004,1.0919,8.1116e-05,0.0020979,7.5533e-05
2.5019,1.0918,8.0902e-05,0.0021141,7.5313e-05
2.5034,1.0918,8.0691e-05,0.0021303,7.5092e-05
2.5049,1.0917,8.048e-05,0.0021465,7.4871e-05
2.5064,1.0916,8.0255e-05,0.0021627,7.465e-05
2.5079,1.0915,8.0023e-05,0.0021788,7.4428e-05
2.5094,1.0915,7.9814e-05,0.002195,7.4206e-05
2.5109,1.0914,7.9578e-05,0.0022112,7.3986e-05
2.5124,1.0913,7.9354e-05,0.0022274,7.3767e-05
2.5139,1.0913,7.912e-05,0.0022436,7.3548e-05
2.5154,1.0912,7.8899e-05,0.0022598,7.3331e-05
2.5169,1.0911,7.8656e-05,0.0022758,7.3116e-05
2.5184,1.0911,7.8446e-05,0.0022918,7.2902e-05
2.5199,1.091,7.8239e-05,0.0023077,7.2688e-05
2.5214,1.0909,7.8035e-05,0.0023234,7.2475e-05
2.5229,1.0909,7.784e-05,0.0023391,7.2264e-05
2.5244,1.0908,7.7652e-05,0.0023549,7.2052e-05
2.5259,1.0907,7.7466e-05,0.0023706,7.1837e-05
2.5274,1.0907,7.7271e-05,0.0023863,7.1621e-05
2.5289,1.0906,7.7086e-05,0.002402,7.1407e-05
2.5304,1.0905,7.6904e-05,0.0024176,7.1192e-05
2.5319,1.0905,7.6723e-05,0.0024332,7.0978e-05
2.5334,1.0904,7.6554e-05,0.0024487,7.0764e-05
2.5349,1.0903,7.6374e-05,0.0024642,7.0553e-05
2.5364,1.0903,7.6186e-05,0.0024795,7.034e-05
2.5379,1.0902,7.6007e-05,0.0024948,7.0129e-05
2.5394,1.0901,7.5816e-05,0.00251,6.9918e-05
2.5409,1.0901,7.5626e-05,0.0025252,6.9709e-05
2.5424,1.09,7.5444e-05,0.0025403,6.95e-05
2.5439,1.0899,7.5258e-05,0.0025554,6.9292e-05
2.5454,1.0899,7.5072e-05,0.0025704,6.9085e-05
2.5469,1.0898,7.4892e-05,0.0025853,6.8879e-05
2.5484,1.0897,7.4705e-05,0.0026002,6.8676e-05
2.5499,1.0897,7.454e-05,0.0026149,6.8476e-05
2.5514,1.0896,7.4361e-05,0.0026296,6.8277e-05
2.5529,1.0895,7.4187e-05,0.0026442,6.808e-05
2.5544,1.0895,7.4006e-05,0.0026586,6.7889e-05
2.5559,1.0894,7.3829e-05,0.0026729,6.7698e-05
2.5574,1.0893,7.3644e-05,0.0026872,6.751e-05
2.5589,1.0893,7.3472e-05,0.0027015,6.732e-05
2.5604,1.0892,7.329e-05,0.0027158,6.713e-05
2.5619,1.0891,7.3119e-05,0.0027301,6.694e-05
2.5634,1.0891,7.2912e-05,0.0027443,6.6752e-05
2.5649,1.089,7.2721e-05,0.0027585,6.6562e-05
2.5664,1.0889,7.2537e-05,0.0027728,6.6374e-05
2.5679,1.0889,7.233e-05,0.002787,6.6186e-05
2.5694,1.0888,7.2137e-05,0.0028012,6.5996e-05
2.5709,1.0887,7.1952e-05,0.0028154,6.5806e-05
2.5724,1.0887,7.1735e-05,0.0028297,6.5618e-05
2.5739,1.0886,7.1525e-05,0.0028439,6.5431e-05
2.5754,1.0885,7.1314e-05,0.0028581,6.5242e-05
2.5769,1.0885,7.1116e-05,0.0028723,6.5055e-05
2.5784,1.0884,7.091e-05,0.0028865,6.4868e-05
2.5799,1.0883,7.0702e-05,0.0029007,6.4682e-05
2.5814,1.0883,7.0487e-05,0.0029148,6.4498e-05
2.5829,1.0882,7.0289e-05,0.0029289,6.4314e-05
2.5844,1.0882,7.0084e-05,0.0029429,6.4133e-05
2.5859,1.0881,6.9881e-05,0.002957,6.3952e-05
2.5874,1.088,6.9674e-05,0.002971,6.3772e-05
2.5889,1.088,6.9497e-05,0.0029847,6.3599e-05
2.5904,1.0879,6.9316e-05,0.0029984,6.3429e-05
2.5919,1.0878,6.9158e-05,0.0030121,6.3255e-05
2.5934,1.0878,6.8991e-05,0.0030257,6.3081e-05
2.5949,1.0877,6.8842e-05,0.0030394,6.2906e-05
2.5964,1.0876,6.8665e-05,0.003053,6.2731e-05
2.5979,1.0876,6.85e-05,0.0030666,6.2557e-05
2.5994,1.0875,6.8346e-05,0.0030802,6.2386e-05
2.6009,1.0874,6.8177e-05,0.0030939,6.2215e-05
2.6024,1.0874,6.8015e-05,0.0031075,6.2044e-05
2.6039,1.0873,6.7871e-05,0.0031212,6.1875e-05
2.6054,1.0873,6.7715e-05,0.0031348,6.1705e-05
2.6069,1.0872,6.7573e-05,0.0031484,6.1536e-05
2.6084,1.0871,6.7415e-05,0.003162,6.1366e-05
2.6099,1.0871,6.7278e-05,0.0031755,6.1196e-05
2.6114,1.087,6.7119e-05,0.0031891,6.1025e-05
2.6129,1.0869,6.6965e-05,0.0032026,6.0856e-05
2.6144,1.0869,6.6817e-05,0.003216,6.0686e-05
2.6159,1.0868,6.6666e-05,0.0032295,6.0516e-05
2.6174,1.0868,6.6513e-05,0.0032428,6.0347e-05
2.6189,1.0867,6.6354e-05,0.0032562,6.0179e-05
2.6204,1.0866,6.6208e-05,0.0032695,6.0012e-05
2.6219,1.0866,6.6056e-05,0.0032828,5.9843e-05
2.6234,1.0865,6.5888e-05,0.0032961,5.9675e-05
2.6249,1.0864,6.574e-05,0.0033093,5.9505e-05
2.6264,1.0864,6.5573e-05,0.0033226,5.9333e-05
2.6279,1.0863,6.5397e-05,0.0033357,5.9161e-05
2.6294,1.0863,6.5235e-05,0.0033488,5.8989e-05
2.6309,1.0862,6.507e-05,0.0033619,5.8821e-05
2.6324,1.0861,6.4897e-05,0.0033749,5.8652e-05
2.6339,1.0861,6.4724e-05,0.0033878,5.8485e-05
2.6354,1.086,6.4528e-05,0.0034007,5.8319e-05
2.6369,1.086,6.4344e-05,0.0034136,5.8153e-05
2.6384,1.0859,6.417e-05,0.0034264,5.7988e-05
2.6399,1.0858,6.3963e-05,0.0034393,5.7821e-05
2.6414,1.0858,6.3777e-05,0.003452,5.7654e-05
2.6429,1.0857,6.3579e-05,0.0034648,5.7486e-05
2.6444,1.0856,6.3387e-05,0.0034775,5.7319e-05
2.6459,1.0856,6.3195e-05,0.0034902,5.7151e-05
2.6474,1.0855,6.2998e-05,0.0035028,5.6981e-05
2.6489,1.0855,6.2809e-05,0.0035154,5.6811e-05
2.6504,1.0854,6.2633e-05,0.0035278,5.6639e-05
2.6519,1.0853,6.2468e-05,0.0035402,5.6466e-05
2.6534,1.0853,6.23e-05,0.0035525,5.6293e-05
2.6549,1.0852,6.2141e-05,0.0035648,5.6121e-05
2.6564,1.0852,6.1992e-05,0.0035771,5.5949e-05
2.6579,1.0851,6.1841e-05,0.0035893,5.5784e-05
2.6594,1.085,6.172e-05,0.0036014,5.5623e-05
2.6609,1.085,6.1572e-05,0.0036135,5.5461e-05
2.6624,1.0849,6.1439e-05,0.0036255,5.5298e-05
2.6639,1.0849,6.1306e-05,0.0036375,5.5138e-05
2.6654,1.0848,6.1176e-05,0.0036494,5.498e-05
2.6669,1.0847,6.1036e-05,0.0036613,5.4823e-05
2.6684,1.0847,6.092e-05,0.0036732,5.4666e-05
2.6699,1.0846,6.0801e-05,0.003685,5.4511e-05
2.6714,1.0846,6.0691e-05,0.0036968,5.436e-05
2.6729,1.0845,6.0565e-05,0.0037086,5.4209e-05
2.6744,1.0844,6.0427e-05,0.0037202,5.4059e-05
2.6759,1.0844,6.0301e-05,0.0037319,5.3912e-05
2.6774,1.0843,6.0163e-05,0.0037435,5.3767e-05
2.6789,1.0843,6.0035e-05,0.0037551,5.3623e-05
2.6804,1.0842,5.9912e-05,0.0037667,5.3483e-05
2.6819,1.0841,5.9774e-05,0.0037783,5.3348e-05
2.6834,1.0841,5.9654e-05,0.0037899,5.3214e-05
2.6849,1.084,5.9528e-05,0.0038015,5.3083e-05
2.6864,1.084,5.9407e-05,0.003813,5.2954e-05
2.6879,1.0839,5.9286e-05,0.0038245,5.2827e-05
2.6894,1.0838,5.9155e-05,0.003836,5.2701e-05
2.6909,1.0838,5.901e-05,0.0038475,5.2575e-05
2.6924,1.0837,5.8883e-05,0.0038589,5.245e-05
2.6939,1.0837,5.8747e-05,0.0038703,5.2326e-05
2.6954,1.0836,5.8614e-05,0.0038817,5.2201e-05
2.6969,1.0836,5.8475e-05,0.0038931,5.2078e-05
2.6984,1.0835,5.8342e-05,0.0039044,5.1956e-05
2.6999,1.0834,5.8204e-05,0.0039158,5.1831e-05
2.7014,1.0834,5.8056e-05,0.0039272,5.1707e-05
2.7029,1.0833,5.7917e-05,0.0039385,5.1583e-05
2.7044,1.0833,5.7772e-05,0.0039499,5.1459e-05
2.7059,1.0832,5.7646e-05,0.0039612,5.1331e-05
2.7074,1.0831,5.7505e-05,0.0039725,5.1204e-05
2.7089,1.0831,5.7365e-05,0.0039838,5.1074e-05
2.7104,1.083,5.7242e-05,0.0039951,5.0944e-05
2.7119,1.083,5.7104e-05,0.0040062,5.0811e-05
2.7134,1.0829,5.6972e-05,0.0040174,5.0676e-05
2.7149,1.0829,5.6828e-05,0.0040286,5.054e-05
2.7164,1.0828,5.671e-05,0.0040398,5.04e-05
2.7179,1.0827,5.6584e-05,0.004051,5.026e-05
2.7194,1.0827,5.6449e-05,0.0040622,5.0118e-05
2.7209,1.0826,5.6302e-05,0.0040733,4.9975e-05
2.7224,1.0826,5.6173e-05,0.0040844,4.9829e-05
2.7239,1.0825,5.6044e-05,0.0040954,4.9683e-05
2.7254,1.0825,5.5917e-05,0.0041064,4.9536e-05
2.7269,1.0824,5.579e-05,0.0041174,4.9389e-05
2.7284,1.0823,5.5653e-05,0.0041284,4.9241e-05
2.7299,1.0823,5.5511e-05,0.0041394,4.9093e-05
2.7314,1.0822,5.539e-05,0.0041503,4.8944e-05
2.7329,1.0822,5.5241e-05,0.0041613,4.8794e-05
2.7344,1.0821,5.5102e-05,0.0041722,4.8642e-05
2.7359,1.0821,5.4971e-05,0.0041832,4.8489e-05
2.7374,1.082,5.4827e-05,0.004194,4.8338e-05
2.7389,1.0819,5.4716e-05,0.0042047,4.8187e-05
2.7404,1.0819,5.4599e-05,0.0042154,4.8038e-05
2.7419,1.0818,5.4485e-05,0.0042261,4.789e-05
2.7434,1.0818,5.4381e-05,0.0042367,4.7745e-05
2.7449,1.0817,5.4262e-05,0.0042473,4.76e-05
2.7464,1.0817,5.4148e-05,0.0042579,4.7457e-05
2.7479,1.0816,5.404e-05,0.0042684,4.7313e-05
2.7494,1.0816,5.3916e-05,0.0042788,4.7171e-05
2.7509,1.0815,5.3807e-05,0.0042893,4.7029e-05
2.7524,1.0814,5.3688e-05,0.0042997,4.689e-05
2.7539,1.0814,5.3573e-05,0.0043101,4.6753e-05
2.7554,1.0813,5.3459e-05,0.0043204,4.662e-05
2.7569,1.0813,5.3345e-05,0.0043306,4.649e-05
2.7584,1.0812,5.3235e-05,0.0043408,4.6361e-05
2.7599,1.0812,5.3119e-05,0.0043509,4.6233e-05
2.7614,1.0811,5.3006e-05,0.004361,4.6106e-05
2.7629,1.0811,5.289e-05,0.004371,4.598e-05
2.7644,1.081,5.2768e-05,0.004381,4.5854e-05
2.7659,1.0809,5.2663e-05,0.0043909,4.5731e-05
2.7674,1.0809,5.2533e-05,0.0044008,4.5607e-05
2.7689,1.0808,5.242e-05,0.0044106,4.5486e-05
2.7704,1.0808,5.2306e-05,0.0044204,4.5366e-05
2.7719,1.0807,5.2185e-05,0.00443,4.5247e-05
2.7734,1.0807,5.2056e-05,0.0044396,4.5126e-05
2.7749,1.0806,5.1933e-05,0.0044491,4.5007e-05
2.7764,1.0806,5.1803e-05,0.0044586,4.4887e-05
2.7779,1.0805,5.1681e-05,0.0044681,4.477e-05
2.7794,1.0805,5.1557e-05,0.0044777,4.4654e-05
2.7809,1.0804,5.1432e-05,0.0044872,4.4542e-05
2.7824,1.0803,5.1317e-05,0.0044967,4.4432e-05
2.7839,1.0803,5.1171e-05,0.0045062,4.4324e-05
2.7854,1.0802,5.1048e-05,0.0045158,4.4216e-05
2.7869,1.0802,5.0932e-05,0.0045253,4.4109e-05
2.7884,1.0801,5.0802e-05,0.0045348,4.4001e-05
2.7899,1.0801,5.068e-05,0.0045443,4.3894e-05
2.7914,1.08,5.0554e-05,0.0045539,4.3786e-05
2.7929,1.08,5.0418e-05,0.0045634,4.3677e-05
2.7944,1.0799,5.0298e-05,0.004573,4.3568e-05
2.7959,1.0799,5.0186e-05,0.0045826,4.3459e-05
2.7974,1.0798,5.0067e-05,0.0045921,4.3349e-05
2.7989,1.0797,4.9957e-05,0.0046017,4.3239e-05
2.8005,1.0797,4.9838e-05,0.0046113,4.3129e-05
2.802,1.0796,4.9726e-05,0.0046209,4.3017e-05
2.8035,1.0796,4.9603e-05,0.0046304,4.2906e-05
2.805,1.0795,4.9484e-05,0.00464,4.2795e-05
2.8065,1.0795,4.9374e-05,0.0046496,4.2685e-05
2.808,1.0794,4.9242e-05,0.0046592,4.2573e-05
2.8095,1.0794,4.9124e-05,0.0046688,4.246e-05
2.811,1.0793,4.9008e-05,0.0046783,4.2345e-05
2.8125,1.0793,4.8889e-05,0.0046879,4.2228e-05
2.814,1.0792,4.8771e-05,0.0046974,4.211e-05
2.8155,1.0792,4.8641e-05,0.0047069,4.1992e-05
2.817,1.0791,4.8522e-05,0.0047165,4.1874e-05
2.8185,1.0791,4.8396e-05,0.004726,4.1754e-05
2.82,1.079,4.8281e-05,0.0047356,4.1632e-05
2.8215,1.0789,4.8145e-05,0.0047452,4.151e-05
2.823,1.0789,4.8023e-05,0.0047547,4.1386e-05
2.8245,1.0788,4.7912e-05,0.0047642,4.1259e-05
2.826,1.0788,4.7803e-05,0.0047737,4.1131e-05
2.8275,1.0787,4.7699e-05,0.0047831,4.1006e-05
2.829,1.0787,4.7597e-05,0.0047924,4.0882e-05
2.8305,1.0786,4.7498e-05,0.0048015,4.0758e-05
2.832,1.0786,4.7407e-05,0.0048107,4.0638e-05
2.8335,1.0785,4.7311e-05,0.0048197,4.0519e-05
2.835,1.0785,4.7209e-05,0.0048288,4.0399e-05
2.8365,1.0784,4.7118e-05,0.0048377,4.0278e-05
2.838,1.0784,4.7028e-05,0.0048467,4.0159e-05
2.8395,1.0783,4.6925e-05,0.0048555,4.004e-05
2.841,1.0783,4.683e-05,0.0048643,3.9918e-05
2.8425,1.0782,4.6725e-05,0.004873,3.9799e-05
2.844,1.0782,4.6629e-05,0.0048815,3.968e-05
2.8455,1.0781,4.6526e-05,0.00489,3.9559e-05
2.847,1.0781,4.6429e-05,0.0048984,3.9438e-05
2.8485,1.078,4.6324e-05,0.0049068,3.9317e-05
2.85,1.078,4.6217e-05,0.0049151,3.9197e-05
2.8515,1.0779,4.6109e-05,0.0049235,3.9078e-05
2.853,1.0779,4.6005e-05,0.0049319,3.8959e-05
2.8545,1.0778,4.5887e-05,0.0049403,3.884e-05
2.856,1.0778,4.5787e-05,0.0049487,3.8722e-05
2.8575,1.0777,4.5689e-05,0.004957,3.8605e-05
2.859,1.0777,4.5567e-05,0.0049653,3.849e-05
2.8605,1.0776,4.5473e-05,0.0049735,3.8377e-05
2.862,1.0776,4.5368e-05,0.0049818,3.8267e-05
2.8635,1.0775,4.5272e-05,0.00499,3.8159e-05
2.865,1.0775,4.5157e-05,0.0049983,3.8053e-05
2.8665,1.0774,4.506e-05,0.0050065,3.7948e-05
2.868,1.0773,4.4956e-05,0.0050147,3.7845e-05
2.8695,1.0773,4.4845e-05,0.005023,3.7741e-05
2.871,1.0772,4.474e-05,0.0050312,3.7638e-05
2.8725,1.0772,4.4644e-05,0.0050394,3.7537e-05
2.874,1.0771,4.4531e-05,0.0050477,3.7436e-05
2.8755,1.0771,4.4417e-05,0.0050559,3.7335e-05
2.877,1.077,4.4309e-05,0.0050641,3.7235e-05
2.8785,1.077,4.4201e-05,0.0050723,3.7137e-05
2.88,1.0769,4.4079e-05,0.0050805,3.7037e-05
2.8815,1.0769,4.3991e-05,0.0050886,3.6938e-05
2.883,1.0768,4.3875e-05,0.0050968,3.6838e-05
2.8845,1.0768,4.377e-05,0.0051049,3.674e-05
2.886,1.0767,4.3662e-05,0.005113,3.6642e-05
2.8875,1.0767,4.354e-05,0.0051212,3.6544e-05
2.889,1.0766,4.3433e-05,0.0051293,3.6447e-05
2.8905,1.0766,4.3319e-05,0.0051374,3.635e-05
2.892,1.0765,4.3192e-05,0.0051456,3.6253e-05
2.8935,1.0765,4.3069e-05,0.0051537,3.6156e-05
2.895,1.0764,4.2952e-05,0.0051617,3.6058e-05
2.8965,1.0764,4.2825e-05,0.0051698,3.5961e-05
2.898,1.0763,4.2715e-05,0.0051778,3.5864e-05
2.8995,1.0763,4.2573e-05,0.0051858,3.5768e-05
2.901,1.0762,4.2459e-05,0.0051938,3.5671e-05
2.9025,1.0762,4.2326e-05,0.0052018,3.5576e-05
2.904,1.0761,4.2194e-05,0.0052098,3.5482e-05
2.9055,1.0761,4.2059e-05,0.0052178,3.5387e-05
2.907,1.076,4.1944e-05,0.0052258,3.5292e-05
2.9085,1.076,4.1814e-05,0.0052336,3.5196e-05
2.91,1.0759,4.1705e-05,0.0052414,3.5097e-05
2.9115,1.0759,4.1608e-05,0.0052491,3.4995e-05
2.913,1.0758,4.1503e-05,0.0052567,3.4893e-05
2.9145,1.0758,4.1413e-05,0.0052642,3.479e-05
2.916,1.0758,4.1321e-05,0.0052716,3.4687e-05
2.9175,1.0757,4.1252e-05,0.0052789,3.4586e-05
2.919,1.0757,4.119e-05,0.0052862,3.4487e-05
2.9205,1.0756,4.1114e-05,0.0052933,3.439e-05
2.922,1.0756,4.1055e-05,0.0053004,3.4292e-05
2.9235,1.0755,4.0987e-05,0.0053074,3.4196e-05
2.925,1.0755,4.0919e-05,0.0053143,3.4101e-05
2.9265,1.0754,4.0868e-05,0.0053213,3.4007e-05
2.928,1.0754,4.0811e-05,0.0053282,3.3913e-05
2.9295,1.0753,4.075e-05,0.0053352,3.3822e-05
2.931,1.0753,4.0684e-05,0.0053421,3.3733e-05
2.9325,1.0752,4.0622e-05,0.0053491,3.3644e-05
2.934,1.0752,4.0562e-05,0.0053561,3.3555e-05
2.9355,1.0751,4.0498e-05,0.0053631,3.3468e-05
2.937,1.0751,4.0429e-05,0.00537,3.3381e-05
2.9385,1.075,4.0367e-05,0.005377,3.3295e-05
2.94,1.075,4.0308e-05,0.005384,3.3208e-05
2.9415,1.0749,4.0245e-05,0.005391,3.3123e-05
2.943,1.0749,4.017e-05,0.005398,3.3039e-05
2.9445,1.0748,4.0105e-05,0.005405,3.2953e-05
2.946,1.0748,4.0024e-05,0.005412,3.2867e-05
2.9475,1.0747,3.9949e-05,0.0054189,3.2783e-05
2.949,1.0747,3.9863e-05,0.0054259,3.2699e-05
2.9505,1.0746,3.979e-05,0.0054329,3.2616e-05
2.952,1.0746,3.9712e-05,0.0054398,3.2533e-05
2.9535,1.0746,3.9628e-05,0.0054468,3.2451e-05
2.955,1.0745,3.9548e-05,0.0054538,3.237e-05
2.9565,1.0745,3.9457e-05,0.0054607,3.2288e-05
2.958,1.0744,3.9356e-05,0.0054676,3.2206e-05
2.9595,1.0744,3.9259e-05,0.0054746,3.2126e-05
2.961,1.0743,3.9166e-05,0.0054815,3.2045e-05
2.9625,1.0743,3.9072e-05,0.0054884,3.1963e-05
2.964,1.0742,3.8981e-05,0.0054953,3.1882e-05
2.9655,1.0742,3.8882e-05,0.0055022,3.18e-05
2.967,1.0741,3.8784e-05,0.005509,3.1717e-05
2.9685,1.0741,3.8687e-05,0.0055159,3.1634e-05
2.97,1.074,3.8589e-05,0.0055226,3.1551e-05
2.9715,1.074,3.8494e-05,0.0055294,3.1471e-05
2.973,1.0739,3.8392e-05,0.0055361,3.1392e-05
2.9745,1.0739,3.8301e-05,0.0055428,3.1312e-05
2.976,1.0738,3.8205e-05,0.0055496,3.1232e-05
2.9775,1.0738,3.8103e-05,0.0055562,3.1151e-05
2.979,1.0738,3.8001e-05,0.0055629,3.107e-05
2.9805,1.0737,3.7904e-05,0.0055696,3.099e-05
2.982,1.0737,3.7802e-05,0.0055763,3.0909e-05
2.9835,1.0736,3.7704e-05,0.005583,3.0829e-05
2.985,1.0736,3.7592e-05,0.0055897,3.0748e-05
2.9865,1.0735,3.7492e-05,0.0055964,3.0667e-05
2.988,1.0735,3.7394e-05,0.0056031,3.0586e-05
2.9895,1.0734,3.7295e-05,0.0056097,3.0505e-05
2.991,1.0734,3.7208e-05,0.0056164,3.0425e-05
2.9925,1.0733,3.7109e-05,0.0056231,3.0346e-05
2.994,1.0733,3.7016e-05,0.0056297,3.0268e-05
2.9955,1.0732,3.6917e-05,0.0056363,3.0192e-05
2.997,1.0732,3.6826e-05,0.0056429,3.0116e-05
2.9985,1.0731,3.6752e-05,0.0056494,3.004e-05
3,1.0731,3.6672e-05,0.0056559,2.9966e-05


==> figs/data/cylinder_acmhd_3_10nu_1.06_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0732,3.9824e-05,-0.0054629,2.9956e-05
-2.985,1.0737,4.0734e-05,-0.0053971,3.0727e-05
-2.97,1.0742,4.1574e-05,-0.0053295,3.1558e-05
-2.955,1.0746,4.2376e-05,-0.0052608,3.2426e-05
-2.94,1.0751,4.3358e-05,-0.0051877,3.3324e-05
-2.925,1.0756,4.4488e-05,-0.0051124,3.4224e-05
-2.91,1.0761,4.5654e-05,-0.0050349,3.5122e-05
-2.895,1.0766,4.6803e-05,-0.0049569,3.6096e-05
-2.88,1.0771,4.7848e-05,-0.0048767,3.712e-05
-2.865,1.0776,4.8935e-05,-0.0047925,3.8176e-05
-2.85,1.0781,4.9957e-05,-0.0047041,3.923e-05
-2.835,1.0786,5.1079e-05,-0.0046144,4.0319e-05
-2.82,1.0791,5.2344e-05,-0.004525,4.148e-05
-2.805,1.0797,5.361e-05,-0.0044333,4.2697e-05
-2.7899,1.0802,5.4885e-05,-0.004336,4.3857e-05
-2.7749,1.0808,5.613e-05,-0.0042348,4.5018e-05
-2.7599,1.0813,5.7331e-05,-0.0041296,4.621e-05
-2.7449,1.0819,5.8598e-05,-0.0040231,4.7501e-05
-2.7299,1.0824,6.0181e-05,-0.0039142,4.8956e-05
-2.7149,1.083,6.1803e-05,-0.0038023,5.0425e-05
-2.6999,1.0836,6.3355e-05,-0.0036864,5.1846e-05
-2.6849,1.0842,6.4848e-05,-0.0035693,5.3318e-05
-2.6699,1.0848,6.6392e-05,-0.0034461,5.4891e-05
-2.6549,1.0854,6.8166e-05,-0.0033204,5.6485e-05
-2.6399,1.086,7.0068e-05,-0.0031938,5.8135e-05
-2.6249,1.0866,7.1793e-05,-0.0030639,5.9908e-05
-2.6099,1.0872,7.3479e-05,-0.0029306,6.1724e-05
-2.5949,1.0879,7.5103e-05,-0.0027907,6.3559e-05
-2.5799,1.0885,7.6989e-05,-0.0026469,6.5476e-05
-2.5649,1.0891,7.9076e-05,-0.0025018,6.7489e-05
-2.5499,1.0898,8.1062e-05,-0.0023536,6.9653e-05
-2.5349,1.0905,8.3068e-05,-0.0022023,7.182e-05
-2.5199,1.0911,8.511e-05,-0.0020448,7.3969e-05
-2.5049,1.0918,8.7295e-05,-0.0018813,7.6117e-05
-2.4899,1.0925,8.9398e-05,-0.0017147,7.8376e-05
-2.4749,1.0932,9.1539e-05,-0.0015449,8.0765e-05
-2.4599,1.0939,9.3903e-05,-0.0013711,8.3149e-05
-2.4449,1.0947,9.646e-05,-0.0011889,8.5718e-05
-2.4299,1.0954,9.9063e-05,-0.0010038,8.8282e-05
-2.4149,1.0962,0.0001014,-0.00081676,9.0949e-05
-2.3998,1.0969,0.00010388,-0.00062377,9.3781e-05
-2.3848,1.0977,0.00010663,-0.00042061,9.6859e-05
-2.3698,1.0984,0.00010965,-0.00021386,9.994e-05
-2.3548,1.0992,0.00011259,-4.6262e-06,0.00010318
-2.3398,1.1,0.00011541,0.00020904,0.00010642
-2.3248,1.1008,0.00011842,0.0004309,0.00010969
-2.3098,1.1017,0.00012192,0.00065872,0.00011308
-2.2948,1.1025,0.00012522,0.00088939,0.00011649
-2.2798,1.1033,0.00012812,0.0011279,0.00012017
-2.2648,1.1042,0.00013163,0.001378,0.00012407
-2.2498,1.105,0.00013572,0.0016304,0.00012806
-2.2348,1.1059,0.00013939,0.0018849,0.00013206
-2.2198,1.1068,0.00014287,0.0021474,0.00013621
-2.2048,1.1077,0.00014674,0.0024189,0.00014047
-2.1898,1.1086,0.00015058,0.0026986,0.0001451
-2.1748,1.1096,0.00015436,0.0029873,0.00014988
-2.1598,1.1105,0.00015851,0.0032815,0.0001546
-2.1448,1.1115,0.00016267,0.0035814,0.00015953
-2.1298,1.1124,0.00016713,0.0038895,0.00016471
-2.1148,1.1134,0.00017175,0.0042068,0.0001701
-2.0998,1.1144,0.00017676,0.0045328,0.00017574
-2.0848,1.1155,0.00018172,0.0048661,0.0001817
-2.0698,1.1165,0.00018664,0.005206,0.00018751
-2.0548,1.1175,0.00019198,0.0055575,0.00019369
-2.0398,1.1186,0.0001972,0.0059154,0.00020021
-2.0248,1.1197,0.00020312,0.0062843,0.0002069
-2.0098,1.1208,0.00020832,0.0066607,0.00021372
-1.9947,1.1219,0.00021354,0.0070494,0.00022082
-1.9797,1.123,0.00022049,0.0074475,0.0002287
-1.9647,1.1242,0.00022612,0.0078539,0.00023662
-1.9497,1.1253,0.00023308,0.008275,0.00024481
-1.9347,1.1265,0.00023939,0.0087031,0.00025329
-1.9197,1.1277,0.00024674,0.0091437,0.00026209
-1.9047,1.129,0.00025359,0.0095935,0.00027134
-1.8897,1.1302,0.0002609,0.010057,0.00028111
-1.8747,1.1315,0.00026815,0.010531,0.00029131
-1.8597,1.1327,0.00027611,0.01102,0.00030165
-1.8447,1.134,0.00028446,0.011519,0.00031203
-1.8297,1.1354,0.00029251,0.012033,0.00032321
-1.8147,1.1367,0.00030119,0.012563,0.00033488
-1.7997,1.1381,0.00031006,0.013097,0.00034668
-1.7847,1.1395,0.00031899,0.013651,0.00035883
-1.7697,1.1409,0.00032824,0.014217,0.00037174
-1.7547,1.1423,0.00033834,0.0148,0.00038518
-1.7397,1.1438,0.00034829,0.015398,0.0003993
-1.7247,1.1453,0.00035802,0.016007,0.00041375
-1.7097,1.1468,0.00036832,0.016631,0.00042861
-1.6947,1.1483,0.00037883,0.017278,0.00044481
-1.6797,1.146,0.00038846,0.017879,0.0004597
-1.6647,1.1514,0.00040066,0.018612,0.00047761
-1.6497,1.1531,0.0004121,0.019308,0.00049525
-1.6347,1.1547,0.00042405,0.020024,0.00051393
-1.6197,1.1564,0.00043669,0.020755,0.00053297
-1.6047,1.1581,0.00044958,0.021499,0.00055286
-1.5896,1.1598,0.00046291,0.022264,0.00057332
-1.5746,1.1615,0.00047649,0.023054,0.00059504
-1.5596,1.1633,0.00049053,0.023858,0.00061699
-1.5446,1.1652,0.00050545,0.024687,0.00064057
-1.5296,1.167,0.0005198,0.025534,0.00066508
-1.5146,1.1689,0.00053394,0.0264,0.00069047
-1.4996,1.1708,0.00054955,0.02729,0.0007168
-1.4846,1.1728,0.00056557,0.028201,0.00074374
-1.4696,1.1747,0.0005809,0.029136,0.00077214
-1.4546,1.1768,0.00059801,0.030099,0.00080176
-1.4396,1.1788,0.00061479,0.031087,0.00083275
-1.4246,1.1809,0.00063125,0.0321,0.00086603
-1.4096,1.1831,0.00064803,0.033136,0.00089966
-1.3946,1.1853,0.00066675,0.034197,0.00093564
-1.3796,1.1875,0.00068488,0.035283,0.00097277
-1.3646,1.1897,0.0007042,0.03639,0.0010109
-1.3496,1.192,0.0007252,0.037523,0.0010498
-1.3346,1.1944,0.00074564,0.038692,0.0010916
-1.3196,1.1968,0.00076763,0.039888,0.0011358
-1.3046,1.1992,0.00078914,0.041115,0.0011814
-1.2896,1.2017,0.0008099,0.042376,0.0012299
-1.2746,1.2043,0.00083214,0.043664,0.0012796
-1.2596,1.2068,0.0008532,0.044976,0.0013313
-1.2446,1.2095,0.00087523,0.046324,0.0013866
-1.2296,1.2122,0.00089882,0.047709,0.0014454
-1.2146,1.215,0.00092381,0.049115,0.0015038
-1.1995,1.2178,0.00094842,0.050562,0.0015662
-1.1845,1.2207,0.00097365,0.052053,0.0016322
-1.1695,1.2236,0.00099798,0.053571,0.001699
-1.1545,1.2266,0.0010219,0.055129,0.0017713
-1.1395,1.2296,0.0010476,0.056716,0.0018463
-1.1245,1.2328,0.0010737,0.058332,0.0019224
-1.1095,1.2359,0.0011003,0.059995,0.0020056
-1.0945,1.2392,0.0011273,0.061706,0.0020917
-1.0795,1.2425,0.0011542,0.063447,0.002177
-1.0645,1.2459,0.0011795,0.065213,0.0022682
-1.0495,1.2494,0.0012084,0.067019,0.0023687
-1.0345,1.253,0.0012393,0.068861,0.0024774
-1.0195,1.2567,0.0012692,0.070712,0.0025879
-1.0045,1.2605,0.0012989,0.072583,0.0027009
-0.9895,1.2644,0.0013299,0.074525,0.0028241
-0.97449,1.2683,0.0013636,0.076532,0.0029568
-0.95949,1.2724,0.001394,0.078582,0.0030939
-0.94449,1.2765,0.0014247,0.080677,0.0032365
-0.92948,1.2807,0.0014649,0.082788,0.0033917
-0.91448,1.2851,0.0015028,0.084907,0.003556
-0.89947,1.2896,0.0015432,0.087077,0.0037305
-0.88447,1.2941,0.0015969,0.089343,0.0039172
-0.86947,1.2987,0.0016606,0.091644,0.0041294
-0.85446,1.3035,0.0017281,0.093966,0.0043655
-0.83946,1.3086,0.001834,0.096276,0.0046255
-0.82446,1.314,0.0019314,0.098502,0.0049223
-0.80945,1.3195,0.0020911,0.10073,0.0052539
-0.79445,1.3249,0.0024754,0.10305,0.0056521
-0.77944,1.3307,0.0031806,0.10538,0.0061163
-0.76444,1.3363,0.0038179,0.1078,0.0066288
-0.74944,1.342,0.0044431,0.11025,0.0072391
-0.73443,1.3473,0.0050383,0.11281,0.0079708
-0.71943,1.3509,0.0058902,0.11557,0.0088781
-0.70443,1.3509,0.0065188,0.1182,0.0099644
-0.68942,1.3421,0.012889,0.1206,0.011256
-0.67442,1.3189,0.027204,0.12259,0.012771
-0.65941,1.2756,0.052401,0.12353,0.014546
-0.64441,1.2015,0.090736,0.12233,0.016766
-0.62941,1.0947,0.13763,0.11806,0.019491
-0.6144,0.96139,0.18405,0.10986,0.022625
-0.5994,0.81408,0.21495,0.097613,0.02597
-0.5844,0.66585,0.22534,0.081409,0.029288
-0.56939,0.52844,0.21233,0.06308,0.032246
-0.55439,0.41425,0.18516,0.044067,0.034517
-0.53938,0.32022,0.15177,0.025705,0.036329
-0.52438,0.25177,0.12465,0.009108,0.037896
-0.50938,0.20559,0.10658,-0.0053294,0.03931
-0.49437,0.17183,0.095071,-0.018138,0.041001
-0.47937,0.14732,0.090353,-0.028452,0.042913
-0.46437,0.12877,0.088521,-0.037396,0.044782
-0.44936,0.11322,0.088174,-0.045793,0.046748
-0.43436,0.099877,0.089028,-0.053484,0.048684
-0.41935,0.087879,0.090719,-0.060514,0.050684
-0.40435,0.076474,0.092689,-0.066709,0.052703
-0.38935,0.065027,0.094601,-0.072143,0.054668
-0.37434,0.053251,0.096694,-0.076729,0.056683
-0.35934,0.041412,0.098665,-0.080658,0.058679
-0.34434,0.029317,0.10014,-0.084432,0.060739
-0.32933,0.016423,0.10148,-0.087987,0.06281
-0.31433,0.0033658,0.10251,-0.09083,0.065008
-0.29932,-0.0098017,0.10263,-0.092993,0.067215
-0.28432,-0.022526,0.10222,-0.094401,0.06943
-0.26932,-0.034688,0.10128,-0.094827,0.071566
-0.25431,-0.046889,0.099718,-0.094667,0.07377
-0.23931,-0.058931,0.098356,-0.093363,0.075922
-0.22431,-0.070905,0.097019,-0.091421,0.077956
-0.2093,-0.082298,0.095749,-0.089114,0.079775
-0.1943,-0.092791,0.09482,-0.086094,0.081337
-0.17929,-0.10286,0.093917,-0.082427,0.082929
-0.16429,-0.11223,0.092848,-0.078071,0.084429
-0.14929,-0.12109,0.091479,-0.07299,0.085593
-0.13428,-0.12959,0.089921,-0.067107,0.086816
-0.11928,-0.13767,0.088638,-0.060741,0.087844
-0.10428,-0.1451,0.087481,-0.053745,0.088635
-0.089272,-0.15158,0.086448,-0.04653,0.089412
-0.074269,-0.15691,0.085619,-0.038889,0.090146
-0.059265,-0.16092,0.085267,-0.030794,0.090885
-0.044261,-0.16348,0.085059,-0.022297,0.091687
-0.029257,-0.16546,0.085096,-0.013519,0.09247
-0.014254,-0.16672,0.085027,-0.0046514,0.092945
0.00075019,-0.16691,0.08507,0.0042768,0.093456
0.015754,-0.16656,0.084667,0.013179,0.093742
0.030758,-0.1655,0.084526,0.02205,0.093884
0.045761,-0.16358,0.084842,0.03096,0.093866
0.060765,-0.1604,0.085296,0.03936,0.093423
0.075769,-0.15573,0.085775,0.047184,0.092836
0.090773,-0.15016,0.086292,0.054809,0.091977
0.10578,-0.14375,0.08699,0.061926,0.091188
0.12078,-0.13644,0.087952,0.068525,0.090058
0.13578,-0.12838,0.089096,0.074539,0.088647
0.15079,-0.11961,0.09037,0.080106,0.087086
0.16579,-0.11,0.091378,0.085204,0.085183
0.1808,-0.10017,0.092456,0.089391,0.083241
0.1958,-0.090187,0.093712,0.092758,0.081206
0.2108,-0.079822,0.095372,0.09544,0.079213
0.22581,-0.069085,0.097264,0.097487,0.077116
0.24081,-0.05796,0.098703,0.098811,0.074897
0.25581,-0.046383,0.099864,0.099698,0.072869
0.27082,-0.034631,0.10062,0.099793,0.070697
0.28582,-0.022594,0.10128,0.098897,0.068531
0.30083,-0.011192,0.10188,0.097695,0.066443
0.31583,4.4105e-05,0.10204,0.095682,0.064435
0.33083,0.011658,0.10161,0.092761,0.062455
0.34584,0.0229,0.10098,0.089376,0.060587
0.36084,0.033447,0.099962,0.085547,0.058715
0.37584,0.043663,0.098456,0.08127,0.056897
0.39085,0.054298,0.096832,0.076417,0.055073
0.40585,0.065549,0.094975,0.070614,0.053031
0.42086,0.077113,0.092652,0.063902,0.05112
0.43586,0.089393,0.090663,0.056129,0.049339
0.45086,0.10365,0.08906,0.047832,0.047406
0.46587,0.12107,0.088293,0.038843,0.045485
0.48087,0.14166,0.090594,0.029182,0.043526
0.49587,0.16694,0.095922,0.01815,0.04164
0.51088,0.2044,0.10753,0.0046859,0.040099
0.52588,0.2545,0.12437,-0.010456,0.03861
0.54089,0.32542,0.15146,-0.027826,0.037
0.55589,0.4192,0.18167,-0.046906,0.035082
0.57089,0.53504,0.2074,-0.066183,0.032669
0.5859,0.6767,0.22157,-0.084081,0.029776
0.6009,0.82711,0.20715,-0.099666,0.026439
0.6159,0.97397,0.17502,-0.11101,0.023035
0.63091,1.1066,0.12716,-0.11845,0.019856
0.64591,1.2095,0.078855,-0.12183,0.017086
0.66092,1.2784,0.044372,-0.12222,0.014801
0.67592,1.3239,0.020189,-0.12124,0.01282
0.69092,1.3432,0.0091576,-0.11916,0.011168
0.70593,1.3494,0.0059594,-0.1166,0.0097505
0.72093,1.3481,0.0061638,-0.11394,0.0085997
0.73593,1.3433,0.0056204,-0.11132,0.0076907
0.75094,1.3379,0.0050911,-0.10878,0.0069535
0.76594,1.333,0.004647,-0.10626,0.0063444
0.78095,1.3282,0.0042268,-0.10374,0.0058265
0.79595,1.323,0.003126,-0.10137,0.0053929
0.81095,1.3174,0.0025261,-0.099079,0.0050013
0.82596,1.3118,0.0022367,-0.096845,0.0046663
0.84096,1.3066,0.001998,-0.094571,0.0044021
0.85596,1.3018,0.001812,-0.092222,0.004153
0.87097,1.2971,0.0016822,-0.089914,0.0039322
0.88597,1.2925,0.0016146,-0.087682,0.0037347
0.90098,1.2879,0.0015568,-0.085489,0.003553
0.91598,1.2835,0.001507,-0.083354,0.0033855
0.93098,1.2792,0.0014583,-0.081258,0.0032283
0.94599,1.275,0.0014174,-0.079196,0.0030741
0.96099,1.2708,0.0013801,-0.077165,0.0029343
0.97599,1.2668,0.0013404,-0.075148,0.0028103
0.991,1.2629,0.0013033,-0.073168,0.00269
1.006,1.2591,0.0012697,-0.071238,0.0025729
1.021,1.2554,0.0012405,-0.069355,0.0024622
1.036,1.2518,0.0012091,-0.067501,0.002358
1.051,1.2482,0.0011774,-0.065676,0.00226
1.066,1.2448,0.0011493,-0.063886,0.0021653
1.081,1.2414,0.0011201,-0.062139,0.0020756
1.096,1.238,0.0010911,-0.060436,0.0019937
1.111,1.2348,0.0010655,-0.058764,0.0019145
1.126,1.2316,0.0010383,-0.057118,0.001836
1.141,1.2286,0.0010102,-0.05551,0.00176
1.156,1.2255,0.00098424,-0.053949,0.0016895
1.171,1.2226,0.00095797,-0.052424,0.001621
1.186,1.2197,0.00093176,-0.050926,0.001555
1.2011,1.2168,0.00090637,-0.04945,0.0014908
1.2161,1.214,0.00088354,-0.048019,0.0014325
1.2311,1.2113,0.00085923,-0.046631,0.0013785
1.2461,1.2086,0.00083662,-0.045264,0.0013244
1.2611,1.206,0.00081488,-0.043933,0.0012722
1.2761,1.2034,0.0007936,-0.042632,0.0012228
1.2911,1.2009,0.00077168,-0.041361,0.0011754
1.3061,1.1984,0.00075112,-0.04012,0.0011301
1.3211,1.196,0.00073055,-0.038911,0.001087
1.3361,1.1936,0.00070958,-0.037731,0.001046
1.3511,1.1913,0.00068969,-0.036582,0.0010067
1.3661,1.189,0.00067045,-0.035455,0.00096809
1.3811,1.1868,0.0006515,-0.034353,0.00093048
1.3961,1.1846,0.00063353,-0.03328,0.00089556
1.4111,1.1824,0.00061541,-0.032239,0.00086226
1.4261,1.1803,0.00059801,-0.031221,0.0008301
1.4411,1.1782,0.00058033,-0.030225,0.00079957
1.4561,1.1761,0.00056412,-0.029257,0.00077019
1.4711,1.1741,0.00054841,-0.02831,0.00074141
1.4861,1.1722,0.00053218,-0.027387,0.00071441
1.5011,1.1702,0.00051731,-0.026494,0.00068892
1.5161,1.1683,0.00050272,-0.025618,0.00066364
1.5311,1.1664,0.00048763,-0.024753,0.00063915
1.5461,1.1646,0.00047403,-0.023919,0.00061611
1.5611,1.1628,0.00046087,-0.023108,0.00059405
1.5761,1.161,0.00044692,-0.022311,0.00057242
1.5911,1.1593,0.00043416,-0.021536,0.0005521
1.6062,1.1575,0.00042168,-0.020789,0.00053275
1.6212,1.1559,0.00040923,-0.02005,0.00051318
1.6362,1.1542,0.00039741,-0.019328,0.00049463
1.6512,1.1526,0.00038661,-0.018631,0.00047765
1.6662,1.151,0.00037533,-0.017948,0.00046059
1.6812,1.1494,0.00036384,-0.017284,0.00044402
1.6962,1.1478,0.00035404,-0.016637,0.00042868
1.7112,1.1463,0.00034469,-0.016001,0.00041385
1.7262,1.1448,0.00033473,-0.015384,0.00039927
1.7412,1.1434,0.00032493,-0.014786,0.00038529
1.7562,1.1419,0.00031531,-0.0142,0.00037167
1.7712,1.1405,0.00030627,-0.013627,0.00035867
1.7862,1.1391,0.00029771,-0.01307,0.00034638
1.8012,1.1377,0.00028892,-0.012527,0.00033461
1.8162,1.1363,0.00028016,-0.011996,0.00032323
1.8312,1.135,0.0002722,-0.011479,0.00031231
1.8462,1.1337,0.0002645,-0.010975,0.00030186
1.8612,1.1324,0.00025644,-0.010484,0.00029162
1.8762,1.1311,0.00024942,-0.010006,0.00028153
1.8912,1.1298,0.00024245,-0.0095403,0.00027205
1.9062,1.1286,0.00023538,-0.009086,0.00026287
1.9212,1.1274,0.00022897,-0.0086439,0.00025408
1.9362,1.1262,0.00022233,-0.0082115,0.00024555
1.9512,1.125,0.00021612,-0.0077912,0.00023732
1.9662,1.1238,0.00020952,-0.007378,0.00022936
1.9812,1.1227,0.00020426,-0.0069802,0.00022191
1.9962,1.1216,0.00019745,-0.006586,0.00021437
2.0113,1.1205,0.00019278,-0.0062099,0.00020757
2.0263,1.1194,0.00018741,-0.0058382,0.00020088
2.0413,1.1183,0.00018174,-0.0054742,0.00019433
2.0563,1.1172,0.00017729,-0.0051245,0.0001883
2.0713,1.1162,0.00017183,-0.0047769,0.00018222
2.0863,1.1152,0.0001676,-0.0044444,0.00017656
2.1013,1.1141,0.00016288,-0.004116,0.00017107
2.1163,1.1131,0.00015846,-0.0037979,0.00016582
2.1313,1.1122,0.00015432,-0.0034854,0.00016067
2.1463,1.1112,0.0001502,-0.0031815,0.00015552
2.1613,1.1102,0.00014691,-0.0028905,0.00015075
2.1763,1.1093,0.00014315,-0.0026034,0.00014609
2.1913,1.1084,0.00013882,-0.0023207,0.00014137
2.2063,1.1075,0.00013487,-0.0020478,0.00013696
2.2213,1.1066,0.00013181,-0.0017866,0.00013286
2.2363,1.1057,0.00012842,-0.0015291,0.00012886
2.2513,1.1048,0.00012462,-0.001273,0.00012478
2.2663,1.1039,0.00012116,-0.0010274,0.00012099
2.2813,1.1031,0.00011848,-0.0007903,0.00011738
2.2963,1.1022,0.00011541,-0.00055308,0.0001136
2.3113,1.1014,0.00011221,-0.00032309,0.00011001
2.3263,1.1006,0.00010903,-0.00010195,0.0001068
2.3413,1.0998,0.00010639,0.00011334,0.0001037
2.3563,1.099,0.00010374,0.00032626,0.0001006
2.3713,1.0982,0.00010093,0.00053511,9.7472e-05
2.3863,1.0974,9.8226e-05,0.00073756,9.4535e-05
2.4014,1.0967,9.59e-05,0.00093083,9.1901e-05
2.4164,1.0959,9.3578e-05,0.0011184,8.9385e-05
2.4314,1.0952,9.1197e-05,0.0013041,8.6731e-05
2.4464,1.0944,8.8588e-05,0.0014908,8.4023e-05
2.4614,1.0937,8.633e-05,0.0016696,8.1481e-05
2.4764,1.093,8.4412e-05,0.0018385,7.9095e-05
2.4914,1.0923,8.2362e-05,0.0020005,7.6861e-05
2.5064,1.0916,8.0255e-05,0.0021627,7.465e-05
2.5214,1.0909,7.8035e-05,0.0023234,7.2475e-05
2.5364,1.0903,7.6186e-05,0.0024795,7.034e-05
2.5514,1.0896,7.4361e-05,0.0026296,6.8277e-05
2.5664,1.0889,7.2537e-05,0.0027728,6.6374e-05
2.5814,1.0883,7.0487e-05,0.0029148,6.4498e-05
2.5964,1.0876,6.8665e-05,0.003053,6.2731e-05
2.6114,1.087,6.7119e-05,0.0031891,6.1025e-05
2.6264,1.0864,6.5573e-05,0.0033226,5.9333e-05
2.6414,1.0858,6.3777e-05,0.003452,5.7654e-05
2.6564,1.0852,6.1992e-05,0.0035771,5.5949e-05
2.6714,1.0846,6.0691e-05,0.0036968,5.436e-05
2.6864,1.084,5.9407e-05,0.003813,5.2954e-05
2.7014,1.0834,5.8056e-05,0.0039272,5.1707e-05
2.7164,1.0828,5.671e-05,0.0040398,5.04e-05
2.7314,1.0822,5.539e-05,0.0041503,4.8944e-05
2.7464,1.0817,5.4148e-05,0.0042579,4.7457e-05
2.7614,1.0811,5.3006e-05,0.004361,4.6106e-05
2.7764,1.0806,5.1803e-05,0.0044586,4.4887e-05
2.7914,1.08,5.0554e-05,0.0045539,4.3786e-05
2.8065,1.0795,4.9374e-05,0.0046496,4.2685e-05
2.8215,1.0789,4.8145e-05,0.0047452,4.151e-05
2.8365,1.0784,4.7118e-05,0.0048377,4.0278e-05
2.8515,1.0779,4.6109e-05,0.0049235,3.9078e-05
2.8665,1.0774,4.506e-05,0.0050065,3.7948e-05
2.8815,1.0769,4.3991e-05,0.0050886,3.6938e-05
2.8965,1.0764,4.2825e-05,0.0051698,3.5961e-05
2.9115,1.0759,4.1608e-05,0.0052491,3.4995e-05
2.9265,1.0754,4.0868e-05,0.0053213,3.4007e-05
2.9415,1.0749,4.0245e-05,0.005391,3.3123e-05
2.9565,1.0745,3.9457e-05,0.0054607,3.2288e-05
2.9715,1.074,3.8494e-05,0.0055294,3.1471e-05
2.9865,1.0735,3.7492e-05,0.0055964,3.0667e-05


==> figs/data/cylinder_acmhd_3_10nu_1.54_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0686,6.041e-05,0.0069334,3.6612e-05
-2.9985,1.0687,6.0579e-05,0.0069544,3.6719e-05
-2.997,1.0687,6.075e-05,0.0069755,3.6829e-05
-2.9955,1.0688,6.0914e-05,0.0069967,3.694e-05
-2.994,1.0688,6.1106e-05,0.0070179,3.7053e-05
-2.9925,1.0688,6.1285e-05,0.0070392,3.7164e-05
-2.991,1.0689,6.1464e-05,0.0070606,3.7276e-05
-2.9895,1.0689,6.1635e-05,0.007082,3.7387e-05
-2.988,1.0689,6.1826e-05,0.0071034,3.7499e-05
-2.9865,1.069,6.2014e-05,0.0071249,3.761e-05
-2.985,1.069,6.2191e-05,0.0071465,3.7723e-05
-2.9835,1.069,6.238e-05,0.0071681,3.7834e-05
-2.982,1.0691,6.2547e-05,0.0071897,3.7945e-05
-2.9805,1.0691,6.2731e-05,0.0072114,3.8056e-05
-2.979,1.0692,6.2924e-05,0.007233,3.8166e-05
-2.9775,1.0692,6.3093e-05,0.0072548,3.8276e-05
-2.976,1.0692,6.3274e-05,0.0072766,3.8385e-05
-2.9745,1.0693,6.3462e-05,0.0072984,3.8495e-05
-2.973,1.0693,6.3637e-05,0.0073202,3.8603e-05
-2.9715,1.0693,6.3802e-05,0.007342,3.8711e-05
-2.97,1.0694,6.398e-05,0.0073639,3.882e-05
-2.9685,1.0694,6.4143e-05,0.0073859,3.893e-05
-2.967,1.0694,6.4326e-05,0.0074079,3.9041e-05
-2.9655,1.0695,6.4495e-05,0.0074299,3.9153e-05
-2.964,1.0695,6.4658e-05,0.007452,3.9266e-05
-2.9625,1.0696,6.4835e-05,0.007474,3.9379e-05
-2.961,1.0696,6.5e-05,0.0074962,3.9493e-05
-2.9595,1.0696,6.5168e-05,0.0075183,3.9607e-05
-2.958,1.0697,6.5335e-05,0.0075405,3.9721e-05
-2.9565,1.0697,6.5489e-05,0.0075627,3.9836e-05
-2.955,1.0697,6.5662e-05,0.0075849,3.995e-05
-2.9535,1.0698,6.5839e-05,0.0076072,4.0064e-05
-2.952,1.0698,6.6016e-05,0.0076296,4.018e-05
-2.9505,1.0698,6.6178e-05,0.007652,4.0297e-05
-2.949,1.0699,6.6369e-05,0.0076744,4.0415e-05
-2.9475,1.0699,6.6553e-05,0.0076969,4.0534e-05
-2.946,1.07,6.6711e-05,0.0077195,4.0655e-05
-2.9445,1.07,6.689e-05,0.0077422,4.0777e-05
-2.943,1.07,6.7062e-05,0.0077649,4.09e-05
-2.9415,1.0701,6.7241e-05,0.0077876,4.1022e-05
-2.94,1.0701,6.7411e-05,0.0078103,4.1146e-05
-2.9385,1.0701,6.7584e-05,0.0078331,4.127e-05
-2.937,1.0702,6.7763e-05,0.0078558,4.1396e-05
-2.9355,1.0702,6.792e-05,0.0078786,4.1524e-05
-2.934,1.0703,6.8088e-05,0.0079013,4.1654e-05
-2.9325,1.0703,6.8261e-05,0.0079241,4.1782e-05
-2.931,1.0703,6.8434e-05,0.0079468,4.1912e-05
-2.9295,1.0704,6.8608e-05,0.0079696,4.2041e-05
-2.928,1.0704,6.877e-05,0.0079923,4.2171e-05
-2.9265,1.0704,6.8966e-05,0.0080151,4.2301e-05
-2.925,1.0705,6.914e-05,0.0080379,4.2432e-05
-2.9235,1.0705,6.9319e-05,0.0080607,4.2562e-05
-2.922,1.0706,6.9501e-05,0.0080836,4.2693e-05
-2.9205,1.0706,6.9694e-05,0.0081066,4.2825e-05
-2.919,1.0706,6.9865e-05,0.0081296,4.2958e-05
-2.9175,1.0707,7.005e-05,0.0081526,4.3089e-05
-2.916,1.0707,7.024e-05,0.0081756,4.3222e-05
-2.9145,1.0707,7.0438e-05,0.0081987,4.3354e-05
-2.913,1.0708,7.0622e-05,0.0082218,4.3487e-05
-2.9115,1.0708,7.0794e-05,0.008245,4.362e-05
-2.91,1.0709,7.0993e-05,0.0082682,4.3752e-05
-2.9085,1.0709,7.1195e-05,0.0082915,4.3884e-05
-2.907,1.0709,7.1387e-05,0.0083149,4.4018e-05
-2.9055,1.071,7.1594e-05,0.0083384,4.4153e-05
-2.904,1.071,7.1807e-05,0.0083619,4.4289e-05
-2.9025,1.071,7.2018e-05,0.0083855,4.4425e-05
-2.901,1.0711,7.2239e-05,0.0084093,4.4562e-05
-2.8995,1.0711,7.245e-05,0.0084331,4.4698e-05
-2.898,1.0712,7.2661e-05,0.0084569,4.4834e-05
-2.8965,1.0712,7.2877e-05,0.0084808,4.4969e-05
-2.895,1.0712,7.3099e-05,0.0085047,4.5103e-05
-2.8935,1.0677,7.3067e-05,0.0085005,4.5088e-05
-2.892,1.0713,7.3532e-05,0.0085528,4.5373e-05
-2.8905,1.0714,7.3763e-05,0.0085769,4.551e-05
-2.889,1.0714,7.3978e-05,0.0086011,4.565e-05
-2.8875,1.0714,7.4201e-05,0.0086253,4.5792e-05
-2.886,1.0715,7.4418e-05,0.0086496,4.5935e-05
-2.8845,1.0715,7.4634e-05,0.008674,4.6081e-05
-2.883,1.0715,7.4863e-05,0.0086985,4.6231e-05
-2.8815,1.0716,7.5089e-05,0.008723,4.6383e-05
-2.88,1.0716,7.531e-05,0.0087477,4.6536e-05
-2.8785,1.0717,7.5538e-05,0.0087723,4.6692e-05
-2.877,1.0717,7.5768e-05,0.0087971,4.6851e-05
-2.8755,1.0717,7.5991e-05,0.0088218,4.7009e-05
-2.874,1.0718,7.6206e-05,0.0088466,4.7168e-05
-2.8725,1.0718,7.6422e-05,0.0088714,4.7327e-05
-2.871,1.0719,7.6647e-05,0.0088963,4.7485e-05
-2.8695,1.0719,7.687e-05,0.0089211,4.7642e-05
-2.868,1.0719,7.7088e-05,0.008946,4.78e-05
-2.8665,1.072,7.7305e-05,0.008971,4.7958e-05
-2.865,1.072,7.752e-05,0.0089959,4.8113e-05
-2.8635,1.072,7.7721e-05,0.0090209,4.8266e-05
-2.862,1.0721,7.794e-05,0.0090459,4.8418e-05
-2.8605,1.0721,7.8141e-05,0.0090709,4.857e-05
-2.859,1.0722,7.835e-05,0.0090959,4.8722e-05
-2.8575,1.0722,7.8557e-05,0.009121,4.8872e-05
-2.856,1.0722,7.8764e-05,0.0091461,4.9021e-05
-2.8545,1.0723,7.8973e-05,0.0091712,4.9168e-05
-2.853,1.0723,7.9179e-05,0.0091963,4.9315e-05
-2.8515,1.0724,7.9379e-05,0.0092214,4.946e-05
-2.85,1.0724,7.9582e-05,0.0092465,4.9606e-05
-2.8485,1.0724,7.978e-05,0.0092717,4.975e-05
-2.847,1.0725,7.9989e-05,0.0092969,4.9892e-05
-2.8455,1.0725,8.0184e-05,0.0093221,5.0034e-05
-2.844,1.0726,8.0392e-05,0.0093474,5.0175e-05
-2.8425,1.0726,8.06e-05,0.0093727,5.0315e-05
-2.841,1.0726,8.0787e-05,0.009398,5.0457e-05
-2.8395,1.0727,8.1007e-05,0.0094234,5.0599e-05
-2.838,1.0727,8.1199e-05,0.0094489,5.0742e-05
-2.8365,1.0728,8.1409e-05,0.0094744,5.0884e-05
-2.835,1.0728,8.1621e-05,0.0094999,5.1024e-05
-2.8335,1.0728,8.1825e-05,0.0095255,5.1165e-05
-2.832,1.0729,8.204e-05,0.0095512,5.1306e-05
-2.8305,1.0729,8.2251e-05,0.009577,5.1449e-05
-2.829,1.073,8.2471e-05,0.0096029,5.1593e-05
-2.8275,1.073,8.2678e-05,0.009629,5.1739e-05
-2.826,1.073,8.2898e-05,0.0096552,5.1889e-05
-2.8245,1.0731,8.3118e-05,0.0096814,5.2044e-05
-2.823,1.0731,8.3363e-05,0.0097078,5.2203e-05
-2.8215,1.0732,8.3583e-05,0.0097341,5.2364e-05
-2.82,1.0732,8.3823e-05,0.0097604,5.2526e-05
-2.8185,1.0732,8.4072e-05,0.0097868,5.2685e-05
-2.817,1.0733,8.4309e-05,0.0098133,5.2843e-05
-2.8155,1.0733,8.4547e-05,0.0098398,5.3002e-05
-2.814,1.0734,8.4796e-05,0.0098664,5.316e-05
-2.8125,1.0734,8.5034e-05,0.009893,5.3317e-05
-2.811,1.0734,8.5276e-05,0.0099198,5.3475e-05
-2.8095,1.0735,8.5531e-05,0.0099465,5.3634e-05
-2.808,1.0735,8.5788e-05,0.0099734,5.3794e-05
-2.8065,1.0736,8.6047e-05,0.01,5.3953e-05
-2.805,1.0736,8.6304e-05,0.010027,5.4111e-05
-2.8035,1.0736,8.6556e-05,0.010054,5.427e-05
-2.802,1.0737,8.6813e-05,0.010081,5.443e-05
-2.8005,1.0737,8.7085e-05,0.010108,5.4592e-05
-2.7989,1.0738,8.7348e-05,0.010135,5.4762e-05
-2.7974,1.0738,8.7605e-05,0.010163,5.4934e-05
-2.7959,1.0738,8.7869e-05,0.01019,5.5106e-05
-2.7944,1.0739,8.8132e-05,0.010217,5.5277e-05
-2.7929,1.0739,8.8391e-05,0.010244,5.5449e-05
-2.7914,1.074,8.8654e-05,0.010272,5.5619e-05
-2.7899,1.074,8.8902e-05,0.010299,5.5791e-05
-2.7884,1.074,8.9161e-05,0.010326,5.5962e-05
-2.7869,1.0741,8.9423e-05,0.010354,5.6134e-05
-2.7854,1.0741,8.9669e-05,0.010381,5.6305e-05
-2.7839,1.0742,8.9935e-05,0.010409,5.6476e-05
-2.7824,1.0742,9.0182e-05,0.010436,5.6645e-05
-2.7809,1.0742,9.0433e-05,0.010464,5.6815e-05
-2.7794,1.0743,9.0674e-05,0.010491,5.6985e-05
-2.7779,1.0743,9.0927e-05,0.010519,5.7155e-05
-2.7764,1.0744,9.1169e-05,0.010546,5.7322e-05
-2.7749,1.0744,9.1416e-05,0.010574,5.749e-05
-2.7734,1.0745,9.1646e-05,0.010601,5.7658e-05
-2.7719,1.0745,9.189e-05,0.010629,5.7826e-05
-2.7704,1.0745,9.2114e-05,0.010657,5.7995e-05
-2.7689,1.0746,9.2324e-05,0.010684,5.8172e-05
-2.7674,1.0746,9.2557e-05,0.010712,5.8358e-05
-2.7659,1.0747,9.2812e-05,0.01074,5.8543e-05
-2.7644,1.0747,9.3035e-05,0.010768,5.8728e-05
-2.7629,1.0747,9.3285e-05,0.010796,5.8913e-05
-2.7614,1.0748,9.3517e-05,0.010824,5.9098e-05
-2.7599,1.0748,9.3769e-05,0.010853,5.9286e-05
-2.7584,1.0749,9.4022e-05,0.010881,5.9476e-05
-2.7569,1.0749,9.4252e-05,0.01091,5.9669e-05
-2.7554,1.0749,9.4516e-05,0.010938,5.9862e-05
-2.7539,1.075,9.4785e-05,0.010967,6.0057e-05
-2.7524,1.075,9.5049e-05,0.010996,6.0252e-05
-2.7509,1.0751,9.5312e-05,0.011025,6.0448e-05
-2.7494,1.0751,9.5578e-05,0.011054,6.0643e-05
-2.7479,1.0752,9.5851e-05,0.011083,6.0837e-05
-2.7464,1.0752,9.6134e-05,0.011113,6.1033e-05
-2.7449,1.0752,9.6404e-05,0.011142,6.123e-05
-2.7434,1.0753,9.6693e-05,0.011171,6.1429e-05
-2.7419,1.0753,9.6968e-05,0.011201,6.163e-05
-2.7404,1.0754,9.7252e-05,0.01123,6.1832e-05
-2.7389,1.0754,9.7539e-05,0.01126,6.2032e-05
-2.7374,1.0755,9.783e-05,0.01129,6.2234e-05
-2.7359,1.0755,9.8117e-05,0.011319,6.2437e-05
-2.7344,1.0755,9.8402e-05,0.011349,6.2642e-05
-2.7329,1.0756,9.8697e-05,0.011379,6.2846e-05
-2.7314,1.0756,9.8996e-05,0.011409,6.3052e-05
-2.7299,1.0757,9.9298e-05,0.011439,6.3256e-05
-2.7284,1.0757,9.9592e-05,0.011469,6.3458e-05
-2.7269,1.0757,9.9886e-05,0.011499,6.3659e-05
-2.7254,1.0758,0.00010018,0.011529,6.386e-05
-2.7239,1.0758,0.00010049,0.011559,6.406e-05
-2.7224,1.0759,0.0001008,0.01159,6.4259e-05
-2.7209,1.0759,0.00010109,0.01162,6.4459e-05
-2.7194,1.076,0.0001014,0.01165,6.4657e-05
-2.7179,1.076,0.0001017,0.01168,6.4854e-05
-2.7164,1.076,0.00010201,0.01171,6.5049e-05
-2.7149,1.0761,0.00010233,0.011741,6.5248e-05
-2.7134,1.0761,0.00010263,0.011771,6.5449e-05
-2.7119,1.0762,0.00010294,0.011801,6.5649e-05
-2.7104,1.0762,0.00010326,0.011831,6.5848e-05
-2.7089,1.0763,0.00010356,0.011862,6.6048e-05
-2.7074,1.0763,0.00010386,0.011892,6.6246e-05
-2.7059,1.0763,0.00010416,0.011922,6.6445e-05
-2.7044,1.0764,0.00010447,0.011953,6.6643e-05
-2.7029,1.0764,0.00010478,0.011983,6.6841e-05
-2.7014,1.0765,0.00010507,0.012013,6.7038e-05
-2.6999,1.0765,0.00010537,0.012044,6.7235e-05
-2.6984,1.0766,0.00010566,0.012074,6.7439e-05
-2.6969,1.0766,0.00010593,0.012105,6.765e-05
-2.6954,1.0766,0.00010623,0.012135,6.7863e-05
-2.6939,1.0767,0.00010653,0.012166,6.808e-05
-2.6924,1.0767,0.00010682,0.012197,6.8296e-05
-2.6909,1.0768,0.00010712,0.012228,6.8511e-05
-2.6894,1.0768,0.00010743,0.012259,6.8726e-05
-2.6879,1.0769,0.00010774,0.012289,6.894e-05
-2.6864,1.0769,0.00010805,0.01232,6.9153e-05
-2.6849,1.077,0.00010837,0.012351,6.9367e-05
-2.6834,1.077,0.00010868,0.012383,6.9582e-05
-2.6819,1.077,0.00010898,0.012414,6.9797e-05
-2.6804,1.0771,0.00010931,0.012445,7.0011e-05
-2.6789,1.0771,0.00010963,0.012476,7.0228e-05
-2.6774,1.0772,0.00010996,0.012508,7.0445e-05
-2.6759,1.0772,0.00011027,0.012539,7.0663e-05
-2.6744,1.0773,0.00011059,0.012571,7.0886e-05
-2.6729,1.0773,0.00011093,0.012603,7.1112e-05
-2.6714,1.0773,0.00011126,0.012635,7.1339e-05
-2.6699,1.0774,0.00011159,0.012667,7.1568e-05
-2.6684,1.0774,0.00011192,0.012699,7.1804e-05
-2.6669,1.0775,0.00011227,0.012731,7.2043e-05
-2.6654,1.0775,0.0001126,0.012764,7.2282e-05
-2.6639,1.0776,0.00011295,0.012797,7.2523e-05
-2.6624,1.0776,0.00011329,0.012829,7.2764e-05
-2.6609,1.0777,0.00011363,0.012862,7.3004e-05
-2.6594,1.0777,0.00011397,0.012894,7.3243e-05
-2.6579,1.0777,0.0001143,0.012927,7.3482e-05
-2.6564,1.0778,0.00011463,0.01296,7.3722e-05
-2.6549,1.0778,0.00011497,0.012993,7.3961e-05
-2.6534,1.0779,0.0001153,0.013025,7.42e-05
-2.6519,1.0779,0.00011564,0.013058,7.4439e-05
-2.6504,1.078,0.00011597,0.013091,7.4677e-05
-2.6489,1.078,0.0001163,0.013124,7.4917e-05
-2.6474,1.0781,0.00011665,0.013157,7.5157e-05
-2.6459,1.0781,0.00011698,0.01319,7.5397e-05
-2.6444,1.0781,0.00011731,0.013223,7.5637e-05
-2.6429,1.0782,0.00011765,0.013256,7.5876e-05
-2.6414,1.0782,0.00011799,0.013289,7.6114e-05
-2.6399,1.0783,0.00011833,0.013323,7.6352e-05
-2.6384,1.0783,0.00011867,0.013356,7.6589e-05
-2.6369,1.0784,0.000119,0.013389,7.6825e-05
-2.6354,1.0784,0.00011933,0.013422,7.7061e-05
-2.6339,1.0785,0.00011968,0.013456,7.7296e-05
-2.6324,1.0785,0.00012001,0.013489,7.7531e-05
-2.6309,1.0785,0.00012033,0.013522,7.7765e-05
-2.6294,1.0786,0.00012066,0.013556,7.8003e-05
-2.6279,1.0786,0.00012101,0.013589,7.8247e-05
-2.6264,1.0787,0.00012134,0.013623,7.8494e-05
-2.6249,1.0787,0.0001217,0.013657,7.8743e-05
-2.6234,1.0788,0.00012206,0.013691,7.9001e-05
-2.6219,1.0788,0.00012242,0.013725,7.927e-05
-2.6204,1.0789,0.00012278,0.013759,7.9542e-05
-2.6189,1.0789,0.00012314,0.013793,7.9815e-05
-2.6174,1.079,0.00012352,0.013827,8.0087e-05
-2.6159,1.079,0.0001239,0.013862,8.036e-05
-2.6144,1.079,0.00012429,0.013896,8.0632e-05
-2.6129,1.0791,0.00012467,0.013931,8.0905e-05
-2.6114,1.0791,0.00012504,0.013965,8.1179e-05
-2.6099,1.0792,0.00012541,0.014,8.1452e-05
-2.6084,1.0792,0.00012578,0.014035,8.1725e-05
-2.6069,1.0793,0.00012616,0.01407,8.1997e-05
-2.6054,1.0793,0.00012656,0.014104,8.2268e-05
-2.6039,1.0794,0.00012697,0.014139,8.2545e-05
-2.6024,1.0794,0.00012738,0.014174,8.2827e-05
-2.6009,1.0795,0.0001278,0.014209,8.3111e-05
-2.5994,1.0795,0.00012821,0.014244,8.3393e-05
-2.5979,1.0795,0.00012863,0.014279,8.3676e-05
-2.5964,1.0796,0.00012904,0.014315,8.3958e-05
-2.5949,1.0796,0.00012946,0.01435,8.424e-05
-2.5934,1.0797,0.00012988,0.014385,8.4522e-05
-2.5919,1.0797,0.00013029,0.01442,8.4804e-05
-2.5904,1.0798,0.00013069,0.014456,8.5085e-05
-2.5889,1.0798,0.00013111,0.014491,8.5368e-05
-2.5874,1.0799,0.00013153,0.014527,8.5649e-05
-2.5859,1.0799,0.00013194,0.014562,8.5932e-05
-2.5844,1.08,0.00013237,0.014598,8.6213e-05
-2.5829,1.08,0.00013279,0.014633,8.6494e-05
-2.5814,1.0801,0.0001332,0.014669,8.6774e-05
-2.5799,1.0801,0.00013362,0.014705,8.7056e-05
-2.5784,1.0801,0.00013403,0.014741,8.7337e-05
-2.5769,1.0802,0.00013445,0.014776,8.7619e-05
-2.5754,1.0802,0.00013485,0.014812,8.7901e-05
-2.5739,1.0803,0.00013527,0.014848,8.8184e-05
-2.5724,1.0803,0.00013568,0.014884,8.8466e-05
-2.5709,1.0804,0.00013609,0.01492,8.8748e-05
-2.5694,1.0804,0.00013651,0.014956,8.9032e-05
-2.5679,1.0805,0.00013691,0.014992,8.9317e-05
-2.5664,1.0805,0.00013732,0.015028,8.9601e-05
-2.5649,1.0806,0.00013772,0.015065,8.9884e-05
-2.5634,1.0806,0.00013813,0.015101,9.0166e-05
-2.5619,1.0807,0.00013853,0.015137,9.0447e-05
-2.5604,1.0807,0.00013893,0.015174,9.0728e-05
-2.5589,1.0808,0.00013933,0.01521,9.1011e-05
-2.5574,1.0808,0.00013973,0.015246,9.1295e-05
-2.5559,1.0809,0.00014013,0.015283,9.1578e-05
-2.5544,1.0809,0.00014054,0.01532,9.1861e-05
-2.5529,1.0809,0.00014094,0.015356,9.2145e-05
-2.5514,1.081,0.00014133,0.015393,9.2434e-05
-2.5499,1.081,0.00014173,0.01543,9.2736e-05
-2.5484,1.0811,0.00014213,0.015468,9.3052e-05
-2.5469,1.0811,0.00014257,0.015505,9.3373e-05
-2.5454,1.0812,0.00014302,0.015543,9.3697e-05
-2.5439,1.0812,0.00014345,0.015581,9.4029e-05
-2.5424,1.0813,0.0001439,0.015619,9.4375e-05
-2.5409,1.0813,0.00014434,0.015657,9.4722e-05
-2.5394,1.0814,0.0001448,0.015696,9.5068e-05
-2.5379,1.0814,0.00014527,0.015734,9.5411e-05
-2.5364,1.0815,0.00014571,0.015773,9.5753e-05
-2.5349,1.0815,0.00014618,0.015811,9.6094e-05
-2.5334,1.0816,0.00014663,0.01585,9.6434e-05
-2.5319,1.0816,0.00014708,0.015888,9.6775e-05
-2.5304,1.0817,0.00014753,0.015927,9.7115e-05
-2.5289,1.0817,0.000148,0.015966,9.7454e-05
-2.5274,1.0818,0.00014846,0.016005,9.779e-05
-2.5259,1.0818,0.00014892,0.016044,9.8125e-05
-2.5244,1.0819,0.00014939,0.016083,9.8457e-05
-2.5229,1.0819,0.00014985,0.016122,9.8786e-05
-2.5214,1.0819,0.00015031,0.016161,9.9114e-05
-2.5199,1.082,0.00015077,0.0162,9.9441e-05
-2.5184,1.082,0.00015123,0.01624,9.9766e-05
-2.5169,1.0821,0.00015169,0.016279,0.00010009
-2.5154,1.0821,0.00015216,0.016318,0.0001004
-2.5139,1.0822,0.00015261,0.016357,0.00010071
-2.5124,1.0822,0.00015307,0.016397,0.00010103
-2.5109,1.0823,0.0001535,0.016436,0.00010134
-2.5094,1.0823,0.00015398,0.016475,0.00010165
-2.5079,1.0824,0.00015444,0.016515,0.00010196
-2.5064,1.0824,0.0001549,0.016554,0.00010227
-2.5049,1.0825,0.00015537,0.016593,0.00010258
-2.5034,1.0825,0.00015584,0.016633,0.00010289
-2.5019,1.0826,0.00015631,0.016672,0.00010319
-2.5004,1.0826,0.00015677,0.016711,0.0001035
-2.4989,1.0827,0.00015724,0.016751,0.0001038
-2.4974,1.0827,0.00015772,0.01679,0.00010411
-2.4959,1.0828,0.0001582,0.01683,0.00010442
-2.4944,1.0828,0.00015867,0.01687,0.00010473
-2.4929,1.0829,0.00015915,0.016909,0.00010505
-2.4914,1.0829,0.00015965,0.016949,0.00010537
-2.4899,1.083,0.00016013,0.016989,0.00010569
-2.4884,1.083,0.00016064,0.01703,0.00010603
-2.4869,1.0831,0.00016113,0.01707,0.00010639
-2.4854,1.0831,0.00016164,0.017111,0.00010675
-2.4839,1.0832,0.00016214,0.017151,0.00010711
-2.4824,1.0832,0.00016263,0.017192,0.00010748
-2.4809,1.0833,0.00016314,0.017233,0.00010785
-2.4794,1.0833,0.00016365,0.017274,0.00010823
-2.4779,1.0834,0.00016414,0.017315,0.00010861
-2.4764,1.0834,0.00016466,0.017356,0.00010899
-2.4749,1.0835,0.00016516,0.017397,0.00010938
-2.4734,1.0835,0.00016567,0.017439,0.00010977
-2.4719,1.0836,0.00016619,0.017481,0.00011017
-2.4704,1.0836,0.00016671,0.017522,0.00011057
-2.4689,1.0837,0.00016723,0.017564,0.00011097
-2.4674,1.0837,0.00016776,0.017606,0.00011137
-2.4659,1.0838,0.00016827,0.017648,0.00011178
-2.4644,1.0838,0.0001688,0.01769,0.00011218
-2.4629,1.0839,0.00016933,0.017732,0.00011258
-2.4614,1.0839,0.00016986,0.017775,0.00011299
-2.4599,1.084,0.00017039,0.017817,0.00011338
-2.4584,1.084,0.0001709,0.017859,0.00011378
-2.4569,1.0841,0.00017144,0.017901,0.00011418
-2.4554,1.0841,0.00017197,0.017944,0.00011457
-2.4539,1.0842,0.00017249,0.017986,0.00011496
-2.4524,1.0842,0.00017302,0.018029,0.00011535
-2.4509,1.0843,0.00017354,0.018071,0.00011574
-2.4494,1.0843,0.00017407,0.018114,0.00011613
-2.4479,1.0844,0.00017459,0.018156,0.00011652
-2.4464,1.0844,0.00017514,0.018199,0.0001169
-2.4449,1.0845,0.00017568,0.018242,0.00011728
-2.4434,1.0845,0.00017623,0.018285,0.00011765
-2.4419,1.0846,0.00017678,0.018328,0.00011803
-2.4404,1.0846,0.00017732,0.018371,0.0001184
-2.4389,1.0847,0.00017788,0.018414,0.00011877
-2.4374,1.0847,0.00017844,0.018457,0.00011914
-2.4359,1.0848,0.000179,0.0185,0.00011951
-2.4344,1.0848,0.00017955,0.018543,0.00011989
-2.4329,1.0849,0.00018011,0.018586,0.00012027
-2.4314,1.0849,0.00018066,0.01863,0.00012064
-2.4299,1.085,0.00018122,0.018673,0.00012102
-2.4284,1.085,0.00018177,0.018716,0.0001214
-2.4269,1.0851,0.00018234,0.01876,0.00012179
-2.4254,1.0851,0.00018288,0.018804,0.00012217
-2.4239,1.0852,0.00018343,0.018847,0.00012255
-2.4224,1.0852,0.00018399,0.018891,0.00012295
-2.4209,1.0853,0.00018455,0.018935,0.00012335
-2.4194,1.0853,0.00018512,0.01898,0.00012376
-2.4179,1.0854,0.00018566,0.019024,0.00012417
-2.4164,1.0854,0.00018623,0.019068,0.00012459
-2.4149,1.0855,0.0001868,0.019113,0.00012501
-2.4134,1.0855,0.00018738,0.019157,0.00012544
-2.4119,1.0856,0.00018797,0.019202,0.00012588
-2.4104,1.0856,0.00018855,0.019247,0.00012632
-2.4089,1.0857,0.00018914,0.019292,0.00012676
-2.4074,1.0858,0.00018975,0.019338,0.00012721
-2.4059,1.0858,0.00019037,0.019383,0.00012766
-2.4044,1.0859,0.00019099,0.019429,0.00012811
-2.4029,1.0859,0.00019161,0.019474,0.00012857
-2.4014,1.086,0.00019223,0.01952,0.00012902
-2.3998,1.086,0.00019285,0.019566,0.00012948
-2.3983,1.0861,0.00019347,0.019612,0.00012994
-2.3968,1.0861,0.0001941,0.019658,0.0001304
-2.3953,1.0862,0.00019473,0.019704,0.00013086
-2.3938,1.0862,0.00019535,0.01975,0.00013132
-2.3923,1.0863,0.00019598,0.019796,0.00013178
-2.3908,1.0863,0.00019661,0.019842,0.00013224
-2.3893,1.0864,0.00019725,0.019889,0.0001327
-2.3878,1.0864,0.00019789,0.019935,0.00013316
-2.3863,1.0865,0.00019853,0.019981,0.00013363
-2.3848,1.0865,0.00019919,0.020028,0.00013409
-2.3833,1.0866,0.00019984,0.020074,0.00013454
-2.3818,1.0866,0.0002005,0.020121,0.000135
-2.3803,1.0867,0.00020115,0.020168,0.00013545
-2.3788,1.0867,0.00020181,0.020215,0.00013591
-2.3773,1.0868,0.00020248,0.020262,0.00013637
-2.3758,1.0869,0.00020315,0.020309,0.00013683
-2.3743,1.0869,0.0002038,0.020356,0.00013729
-2.3728,1.087,0.00020448,0.020403,0.00013775
-2.3713,1.087,0.00020513,0.02045,0.00013821
-2.3698,1.0871,0.00020578,0.020498,0.00013868
-2.3683,1.0871,0.00020644,0.020545,0.00013915
-2.3668,1.0872,0.0002071,0.020592,0.00013962
-2.3653,1.0872,0.00020777,0.02064,0.00014009
-2.3638,1.0873,0.00020843,0.020688,0.00014056
-2.3623,1.0873,0.00020908,0.020735,0.00014103
-2.3608,1.0874,0.00020973,0.020783,0.00014149
-2.3593,1.0874,0.00021039,0.02083,0.00014196
-2.3578,1.0875,0.00021104,0.020878,0.00014243
-2.3563,1.0875,0.00021169,0.020926,0.0001429
-2.3548,1.0876,0.00021235,0.020974,0.00014338
-2.3533,1.0877,0.00021301,0.021022,0.00014386
-2.3518,1.0877,0.00021369,0.021071,0.00014435
-2.3503,1.0878,0.00021437,0.021119,0.00014484
-2.3488,1.0878,0.00021507,0.021167,0.00014534
-2.3473,1.0879,0.00021575,0.021216,0.00014584
-2.3458,1.0879,0.00021644,0.021265,0.00014634
-2.3443,1.088,0.00021713,0.021314,0.00014685
-2.3428,1.088,0.00021784,0.021363,0.00014736
-2.3413,1.0881,0.00021855,0.021412,0.00014787
-2.3398,1.0881,0.00021925,0.021461,0.00014838
-2.3383,1.0882,0.00021998,0.02151,0.00014889
-2.3368,1.0883,0.00022069,0.021559,0.00014941
-2.3353,1.0883,0.00022141,0.021609,0.00014993
-2.3338,1.0884,0.00022213,0.021659,0.00015044
-2.3323,1.0884,0.00022286,0.021708,0.00015096
-2.3308,1.0885,0.00022359,0.021758,0.00015148
-2.3293,1.0885,0.00022432,0.021808,0.00015201
-2.3278,1.0886,0.00022506,0.021858,0.00015254
-2.3263,1.0886,0.0002258,0.021908,0.00015307
-2.3248,1.0887,0.00022655,0.021958,0.00015362
-2.3233,1.0887,0.0002273,0.022008,0.00015417
-2.3218,1.0888,0.00022805,0.022058,0.00015471
-2.3203,1.0889,0.0002288,0.022109,0.00015526
-2.3188,1.0889,0.00022957,0.022159,0.00015581
-2.3173,1.089,0.00023034,0.02221,0.00015636
-2.3158,1.089,0.00023109,0.022261,0.00015692
-2.3143,1.0891,0.00023186,0.022311,0.00015747
-2.3128,1.0891,0.00023263,0.022363,0.00015802
-2.3113,1.0892,0.00023339,0.022414,0.00015857
-2.3098,1.0892,0.00023415,0.022465,0.00015912
-2.3083,1.0893,0.00023492,0.022516,0.00015968
-2.3068,1.0893,0.00023568,0.022568,0.00016024
-2.3053,1.0894,0.00023645,0.02262,0.0001608
-2.3038,1.0895,0.00023723,0.022671,0.00016137
-2.3023,1.0895,0.00023799,0.022723,0.00016192
-2.3008,1.0896,0.00023876,0.022774,0.00016248
-2.2993,1.0896,0.00023953,0.022826,0.00016304
-2.2978,1.0897,0.0002403,0.022878,0.0001636
-2.2963,1.0897,0.00024108,0.02293,0.00016415
-2.2948,1.0898,0.00024185,0.022982,0.00016471
-2.2933,1.0898,0.00024261,0.023034,0.00016527
-2.2918,1.0899,0.0002434,0.023086,0.00016583
-2.2903,1.09,0.00024418,0.023138,0.00016639
-2.2888,1.09,0.00024497,0.02319,0.00016696
-2.2873,1.0901,0.00024576,0.023243,0.00016753
-2.2858,1.0901,0.00024653,0.023295,0.0001681
-2.2843,1.0902,0.00024735,0.023348,0.00016869
-2.2828,1.0902,0.00024813,0.023401,0.00016927
-2.2813,1.0903,0.00024892,0.023454,0.00016984
-2.2798,1.0904,0.00024971,0.023508,0.00017042
-2.2783,1.0904,0.0002505,0.023561,0.000171
-2.2768,1.0905,0.00025131,0.023615,0.00017159
-2.2753,1.0905,0.00025213,0.023669,0.00017218
-2.2738,1.0906,0.00025295,0.023722,0.00017277
-2.2723,1.0906,0.00025377,0.023776,0.00017336
-2.2708,1.0907,0.0002546,0.02383,0.00017396
-2.2693,1.0907,0.00025543,0.023884,0.00017455
-2.2678,1.0908,0.00025627,0.023938,0.00017515
-2.2663,1.0909,0.00025711,0.023992,0.00017575
-2.2648,1.0909,0.00025797,0.024046,0.00017635
-2.2633,1.091,0.00025883,0.024101,0.00017696
-2.2618,1.091,0.0002597,0.024155,0.00017756
-2.2603,1.0911,0.00026057,0.024209,0.00017817
-2.2588,1.0911,0.00026144,0.024264,0.00017877
-2.2573,1.0912,0.00026232,0.024319,0.00017937
-2.2558,1.0913,0.00026319,0.024373,0.00017998
-2.2543,1.0913,0.00026407,0.024428,0.00018058
-2.2528,1.0914,0.00026494,0.024483,0.00018118
-2.2513,1.0914,0.00026582,0.024538,0.00018178
-2.2498,1.0915,0.0002667,0.024593,0.00018238
-2.2483,1.0916,0.00026757,0.024648,0.00018297
-2.2468,1.0916,0.00026844,0.024704,0.00018357
-2.2453,1.0917,0.00026932,0.024759,0.00018416
-2.2438,1.0917,0.0002702,0.024815,0.00018476
-2.2423,1.0918,0.00027108,0.024871,0.00018537
-2.2408,1.0918,0.00027198,0.024927,0.000186
-2.2393,1.0919,0.00027289,0.024983,0.00018665
-2.2378,1.092,0.00027381,0.025039,0.00018732
-2.2363,1.092,0.00027475,0.025096,0.00018802
-2.2348,1.0921,0.00027568,0.025152,0.00018872
-2.2333,1.0921,0.00027662,0.025209,0.00018942
-2.2318,1.0922,0.00027753,0.025266,0.00019012
-2.2303,1.0922,0.00027847,0.025323,0.00019082
-2.2288,1.0923,0.00027941,0.02538,0.00019152
-2.2273,1.0924,0.00028034,0.025437,0.00019222
-2.2258,1.0924,0.00028128,0.025494,0.00019292
-2.2243,1.0925,0.00028223,0.025551,0.00019361
-2.2228,1.0925,0.00028316,0.025609,0.00019431
-2.2213,1.0926,0.00028411,0.025666,0.00019501
-2.2198,1.0927,0.00028504,0.025724,0.0001957
-2.2183,1.0927,0.00028599,0.025781,0.00019639
-2.2168,1.0928,0.00028694,0.025839,0.00019709
-2.2153,1.0928,0.00028788,0.025897,0.00019779
-2.2138,1.0929,0.00028883,0.025955,0.00019849
-2.2123,1.0929,0.0002898,0.026013,0.0001992
-2.2108,1.093,0.00029075,0.026072,0.0001999
-2.2093,1.0931,0.00029171,0.02613,0.00020061
-2.2078,1.0931,0.0002927,0.026189,0.00020132
-2.2063,1.0932,0.00029369,0.026248,0.00020202
-2.2048,1.0932,0.00029467,0.026307,0.00020273
-2.2033,1.0933,0.00029569,0.026366,0.00020344
-2.2018,1.0934,0.00029671,0.026425,0.00020415
-2.2003,1.0934,0.00029773,0.026484,0.00020486
-2.1988,1.0935,0.00029876,0.026543,0.00020557
-2.1973,1.0935,0.00029978,0.026602,0.00020627
-2.1958,1.0936,0.00030078,0.026662,0.00020698
-2.1943,1.0937,0.00030179,0.026722,0.00020768
-2.1928,1.0937,0.0003028,0.026781,0.00020838
-2.1913,1.0938,0.00030381,0.026841,0.00020908
-2.1898,1.0938,0.00030482,0.026901,0.00020978
-2.1883,1.0939,0.00030583,0.026961,0.0002105
-2.1868,1.094,0.00030685,0.027021,0.00021122
-2.1853,1.094,0.00030788,0.027081,0.00021195
-2.1838,1.0941,0.00030891,0.027142,0.00021268
-2.1823,1.0941,0.00030995,0.027202,0.00021342
-2.1808,1.0942,0.00031098,0.027263,0.00021416
-2.1793,1.0943,0.00031201,0.027323,0.00021491
-2.1778,1.0943,0.00031305,0.027384,0.00021566
-2.1763,1.0944,0.00031409,0.027445,0.00021642
-2.1748,1.0944,0.00031513,0.027507,0.00021719
-2.1733,1.0945,0.00031617,0.027568,0.00021797
-2.1718,1.0946,0.00031721,0.027629,0.00021875
-2.1703,1.0946,0.00031825,0.027691,0.00021954
-2.1688,1.0947,0.00031929,0.027753,0.00022035
-2.1673,1.0947,0.00032035,0.027815,0.00022115
-2.1658,1.0948,0.00032139,0.027877,0.00022196
-2.1643,1.0949,0.00032247,0.027939,0.00022278
-2.1628,1.0949,0.00032354,0.028002,0.0002236
-2.1613,1.095,0.00032462,0.028064,0.00022442
-2.1598,1.095,0.00032571,0.028127,0.00022524
-2.1583,1.0951,0.00032678,0.02819,0.00022605
-2.1568,1.0952,0.00032786,0.028253,0.00022686
-2.1553,1.0952,0.00032893,0.028316,0.00022769
-2.1538,1.0953,0.00032998,0.028379,0.00022851
-2.1523,1.0953,0.00033105,0.028442,0.00022932
-2.1508,1.0954,0.00033213,0.028506,0.00023014
-2.1493,1.0955,0.00033319,0.02857,0.00023095
-2.1478,1.0955,0.00033427,0.028634,0.00023176
-2.1463,1.0956,0.00033536,0.028698,0.00023257
-2.1448,1.0956,0.00033646,0.028763,0.0002334
-2.1433,1.0957,0.00033757,0.028827,0.00023423
-2.1418,1.0958,0.0003387,0.028892,0.00023506
-2.1403,1.0958,0.00033981,0.028956,0.00023588
-2.1388,1.0959,0.00034092,0.029021,0.00023671
-2.1373,1.096,0.00034203,0.029086,0.00023754
-2.1358,1.096,0.00034318,0.029151,0.00023839
-2.1343,1.0961,0.00034431,0.029216,0.00023925
-2.1328,1.0961,0.00034547,0.029281,0.00024011
-2.1313,1.0962,0.00034665,0.029346,0.00024099
-2.1298,1.0963,0.00034783,0.029412,0.00024188
-2.1283,1.0963,0.00034902,0.029477,0.00024277
-2.1268,1.0964,0.00035021,0.029543,0.00024367
-2.1253,1.0965,0.00035142,0.029609,0.00024456
-2.1238,1.0965,0.00035263,0.029674,0.00024546
-2.1223,1.0966,0.00035385,0.02974,0.00024635
-2.1208,1.0966,0.00035508,0.029806,0.00024724
-2.1193,1.0967,0.0003563,0.029872,0.00024812
-2.1178,1.0968,0.00035755,0.029939,0.00024902
-2.1163,1.0968,0.0003588,0.030005,0.00024991
-2.1148,1.0969,0.00036006,0.030072,0.0002508
-2.1133,1.097,0.0003613,0.030139,0.0002517
-2.1118,1.097,0.00036257,0.030205,0.00025261
-2.1103,1.0971,0.00036385,0.030273,0.00025352
-2.1088,1.0971,0.00036511,0.03034,0.00025443
-2.1073,1.0972,0.00036638,0.030407,0.00025534
-2.1058,1.0973,0.00036766,0.030474,0.00025625
-2.1043,1.0973,0.00036893,0.030542,0.00025716
-2.1028,1.0974,0.0003702,0.030609,0.00025807
-2.1013,1.0975,0.00037148,0.030677,0.000259
-2.0998,1.0975,0.00037277,0.030745,0.00025994
-2.0983,1.0976,0.00037406,0.030813,0.0002609
-2.0968,1.0976,0.00037537,0.030882,0.00026187
-2.0953,1.0977,0.00037666,0.03095,0.00026283
-2.0938,1.0978,0.00037798,0.031019,0.00026379
-2.0923,1.0978,0.00037928,0.031087,0.00026476
-2.0908,1.0979,0.00038059,0.031156,0.00026572
-2.0893,1.098,0.0003819,0.031225,0.00026669
-2.0878,1.098,0.00038321,0.031294,0.00026768
-2.0863,1.0981,0.00038453,0.031364,0.00026867
-2.0848,1.0982,0.00038585,0.031433,0.00026967
-2.0833,1.0982,0.00038719,0.031503,0.00027067
-2.0818,1.0983,0.00038853,0.031572,0.00027165
-2.0803,1.0983,0.00038986,0.031642,0.00027263
-2.0788,1.0984,0.00039119,0.031712,0.00027361
-2.0773,1.0985,0.00039254,0.031782,0.0002746
-2.0758,1.0985,0.00039388,0.031852,0.00027558
-2.0743,1.0986,0.00039524,0.031922,0.00027659
-2.0728,1.0987,0.00039662,0.031993,0.0002776
-2.0713,1.0987,0.00039799,0.032064,0.00027861
-2.0698,1.0988,0.00039939,0.032135,0.00027962
-2.0683,1.0989,0.00040078,0.032206,0.00028064
-2.0668,1.0989,0.00040219,0.032277,0.00028167
-2.0653,1.099,0.00040358,0.032349,0.00028272
-2.0638,1.0991,0.00040499,0.032421,0.00028377
-2.0623,1.0991,0.00040642,0.032493,0.00028483
-2.0608,1.0992,0.00040783,0.032565,0.00028589
-2.0593,1.0992,0.00040925,0.032637,0.00028696
-2.0578,1.0993,0.00041068,0.032709,0.00028803
-2.0563,1.0994,0.00041211,0.032782,0.00028911
-2.0548,1.0994,0.00041357,0.032854,0.00029018
-2.0533,1.0995,0.00041504,0.032927,0.00029126
-2.0518,1.0996,0.00041648,0.032999,0.00029233
-2.0503,1.0996,0.00041794,0.033072,0.0002934
-2.0488,1.0997,0.00041941,0.033145,0.00029446
-2.0473,1.0998,0.00042087,0.033218,0.00029552
-2.0458,1.0998,0.00042229,0.03329,0.00029658
-2.0443,1.0999,0.00042375,0.033363,0.00029763
-2.0428,1.1,0.0004252,0.033436,0.00029869
-2.0413,1.1,0.00042665,0.03351,0.00029975
-2.0398,1.1001,0.00042811,0.033583,0.0003008
-2.0383,1.1002,0.00042957,0.033656,0.00030187
-2.0368,1.1002,0.00043107,0.03373,0.00030297
-2.0353,1.1003,0.00043259,0.033805,0.00030409
-2.0338,1.1004,0.0004341,0.033879,0.00030521
-2.0323,1.1004,0.00043563,0.033954,0.00030636
-2.0308,1.1005,0.00043718,0.034029,0.00030751
-2.0293,1.1006,0.00043872,0.034104,0.00030865
-2.0278,1.1006,0.0004403,0.03418,0.00030984
-2.0263,1.1007,0.00044191,0.034256,0.00031105
-2.0248,1.1008,0.00044352,0.034332,0.00031226
-2.0233,1.1008,0.00044515,0.034407,0.00031345
-2.0218,1.1009,0.00044676,0.034483,0.00031463
-2.0203,1.101,0.00044836,0.034559,0.00031581
-2.0188,1.101,0.00044997,0.034635,0.00031699
-2.0173,1.1011,0.00045155,0.034712,0.00031817
-2.0158,1.1012,0.00045314,0.034788,0.00031934
-2.0143,1.1012,0.00045471,0.034864,0.0003205
-2.0128,1.1013,0.0004563,0.03494,0.00032165
-2.0113,1.1014,0.00045785,0.035017,0.00032279
-2.0098,1.1014,0.0004594,0.035093,0.00032392
-2.0083,1.1015,0.00046094,0.03517,0.00032503
-2.0068,1.1016,0.00046246,0.035246,0.00032614
-2.0053,1.1016,0.00046399,0.035323,0.00032724
-2.0038,1.1017,0.0004655,0.035399,0.00032832
-2.0023,1.1018,0.000467,0.035476,0.00032939
-2.0008,1.1018,0.00046851,0.035552,0.00033045
-1.9992,1.1019,0.00047017,0.03563,0.0003317
-1.9977,1.102,0.00047199,0.03571,0.00033313
-1.9962,1.102,0.0004738,0.03579,0.00033455
-1.9947,1.1021,0.0004756,0.03587,0.00033596
-1.9932,1.1022,0.0004774,0.03595,0.00033735
-1.9917,1.1022,0.00047919,0.036029,0.00033872
-1.9902,1.1023,0.00048097,0.036109,0.00034008
-1.9887,1.1024,0.00048274,0.036189,0.00034143
-1.9872,1.1024,0.0004845,0.036269,0.00034277
-1.9857,1.1025,0.00048625,0.036349,0.00034408
-1.9842,1.1026,0.000488,0.036428,0.00034539
-1.9827,1.1026,0.00048975,0.036508,0.00034668
-1.9812,1.1027,0.00049149,0.036588,0.00034796
-1.9797,1.1028,0.00049323,0.036668,0.00034923
-1.9782,1.1028,0.00049497,0.036748,0.0003505
-1.9767,1.1029,0.0004967,0.036828,0.00035175
-1.9752,1.103,0.00049844,0.036908,0.00035298
-1.9737,1.103,0.00050018,0.036988,0.00035422
-1.9722,1.1031,0.00050192,0.037068,0.00035545
-1.9707,1.1032,0.00050366,0.037148,0.0003567
-1.9692,1.1033,0.00050546,0.037229,0.00035799
-1.9677,1.1033,0.0005073,0.037311,0.00035939
-1.9662,1.1034,0.0005092,0.037393,0.00036083
-1.9647,1.1035,0.00051109,0.037476,0.00036229
-1.9632,1.1035,0.00051301,0.037559,0.00036376
-1.9617,1.1036,0.0005149,0.037642,0.00036521
-1.9602,1.1037,0.00051682,0.037725,0.00036667
-1.9587,1.1037,0.00051871,0.037808,0.00036811
-1.9572,1.1038,0.00052061,0.037891,0.00036955
-1.9557,1.1039,0.00052251,0.037974,0.00037097
-1.9542,1.1039,0.00052443,0.038057,0.00037241
-1.9527,1.104,0.00052634,0.03814,0.00037384
-1.9512,1.1041,0.00052827,0.038224,0.00037527
-1.9497,1.1042,0.00053019,0.038307,0.00037669
-1.9482,1.1042,0.00053209,0.038391,0.0003781
-1.9467,1.1043,0.000534,0.038474,0.0003795
-1.9452,1.1044,0.00053593,0.038558,0.0003809
-1.9437,1.1044,0.00053784,0.038642,0.00038229
-1.9422,1.1045,0.00053975,0.038726,0.00038368
-1.9407,1.1046,0.00054167,0.03881,0.00038508
-1.9392,1.1046,0.00054359,0.038895,0.00038651
-1.9377,1.1047,0.00054557,0.03898,0.00038798
-1.9362,1.1048,0.00054757,0.039065,0.00038951
-1.9347,1.1048,0.00054957,0.039151,0.00039106
-1.9332,1.1049,0.0005516,0.039237,0.00039263
-1.9317,1.105,0.00055366,0.039324,0.00039422
-1.9302,1.1051,0.00055572,0.03941,0.0003958
-1.9287,1.1051,0.00055779,0.039497,0.00039738
-1.9272,1.1052,0.00055985,0.039583,0.00039895
-1.9257,1.1053,0.00056192,0.03967,0.0004005
-1.9242,1.1053,0.00056399,0.039757,0.00040205
-1.9227,1.1054,0.00056606,0.039843,0.00040359
-1.9212,1.1055,0.00056813,0.03993,0.00040512
-1.9197,1.1056,0.00057021,0.040017,0.00040663
-1.9182,1.1056,0.00057228,0.040104,0.00040815
-1.9167,1.1057,0.00057438,0.040191,0.00040966
-1.9152,1.1058,0.00057647,0.040279,0.00041119
-1.9137,1.1058,0.00057855,0.040366,0.00041271
-1.9122,1.1059,0.00058065,0.040454,0.00041423
-1.9107,1.106,0.00058276,0.040542,0.00041574
-1.9092,1.1061,0.00058488,0.04063,0.00041728
-1.9077,1.1061,0.00058701,0.040718,0.00041885
-1.9062,1.1062,0.00058917,0.040807,0.00042045
-1.9047,1.1063,0.00059134,0.040896,0.0004221
-1.9032,1.1063,0.00059356,0.040986,0.00042379
-1.9017,1.1064,0.00059578,0.041076,0.00042551
-1.9002,1.1065,0.00059801,0.041166,0.00042724
-1.8987,1.1066,0.00060024,0.041256,0.00042899
-1.8972,1.1066,0.00060249,0.041346,0.00043073
-1.8957,1.1067,0.00060473,0.041437,0.00043245
-1.8942,1.1068,0.00060698,0.041527,0.00043418
-1.8927,1.1068,0.00060922,0.041618,0.00043588
-1.8912,1.1069,0.00061148,0.041709,0.00043758
-1.8897,1.107,0.00061372,0.041799,0.00043927
-1.8882,1.1071,0.00061598,0.041891,0.00044095
-1.8867,1.1071,0.00061824,0.041982,0.00044262
-1.8852,1.1072,0.00062051,0.042073,0.00044429
-1.8837,1.1073,0.00062275,0.042164,0.00044595
-1.8822,1.1073,0.00062501,0.042256,0.00044761
-1.8807,1.1074,0.00062727,0.042348,0.00044926
-1.8792,1.1075,0.00062952,0.04244,0.0004509
-1.8777,1.1076,0.00063181,0.042532,0.00045257
-1.8762,1.1076,0.00063411,0.042625,0.00045425
-1.8747,1.1077,0.00063643,0.042717,0.00045595
-1.8732,1.1078,0.0006388,0.042811,0.0004577
-1.8717,1.1079,0.00064121,0.042904,0.00045948
-1.8702,1.1079,0.00064363,0.042999,0.00046132
-1.8687,1.108,0.0006461,0.043093,0.00046318
-1.8672,1.1081,0.00064859,0.043188,0.00046508
-1.8657,1.1081,0.00065107,0.043283,0.000467
-1.8642,1.1082,0.00065355,0.043378,0.00046891
-1.8627,1.1083,0.00065603,0.043473,0.00047083
-1.8612,1.1084,0.0006585,0.043568,0.00047274
-1.8597,1.1084,0.000661,0.043664,0.00047465
-1.8582,1.1085,0.00066348,0.043759,0.00047655
-1.8567,1.1086,0.00066596,0.043855,0.00047844
-1.8552,1.1087,0.00066846,0.043951,0.00048034
-1.8537,1.1087,0.00067094,0.044046,0.00048225
-1.8522,1.1088,0.00067343,0.044142,0.00048415
-1.8507,1.1089,0.00067592,0.044238,0.00048605
-1.8492,1.109,0.0006784,0.044335,0.00048796
-1.8477,1.109,0.0006809,0.044431,0.00048985
-1.8462,1.1091,0.0006834,0.044527,0.00049174
-1.8447,1.1092,0.00068591,0.044624,0.00049363
-1.8432,1.1093,0.00068844,0.044721,0.00049552
-1.8417,1.1093,0.00069097,0.044818,0.00049742
-1.8402,1.1094,0.00069354,0.044915,0.00049933
-1.8387,1.1095,0.00069615,0.045013,0.00050125
-1.8372,1.1095,0.00069876,0.045111,0.0005032
-1.8357,1.1096,0.00070141,0.045209,0.00050516
-1.8342,1.1097,0.00070407,0.045308,0.00050715
-1.8327,1.1098,0.00070674,0.045406,0.00050916
-1.8312,1.1098,0.00070945,0.045506,0.0005112
-1.8297,1.1099,0.00071217,0.045605,0.00051325
-1.8282,1.11,0.00071492,0.045705,0.00051532
-1.8267,1.1101,0.00071764,0.045805,0.00051739
-1.8252,1.1101,0.0007204,0.045905,0.00051948
-1.8237,1.1102,0.00072315,0.046006,0.00052156
-1.8222,1.1103,0.0007259,0.046106,0.00052364
-1.8207,1.1104,0.00072865,0.046206,0.00052573
-1.8192,1.1105,0.00073141,0.046307,0.00052782
-1.8177,1.1105,0.00073418,0.046408,0.00052993
-1.8162,1.1106,0.00073696,0.046509,0.00053207
-1.8147,1.1107,0.00073974,0.046611,0.00053423
-1.8132,1.1108,0.00074254,0.046712,0.00053638
-1.8117,1.1108,0.00074534,0.046814,0.00053854
-1.8102,1.1109,0.00074817,0.046916,0.0005407
-1.8087,1.111,0.000751,0.047018,0.00054285
-1.8072,1.1111,0.00075382,0.04712,0.00054501
-1.8057,1.1111,0.00075668,0.047222,0.00054715
-1.8042,1.1112,0.00075953,0.047325,0.0005493
-1.8027,1.1113,0.00076241,0.047428,0.00055145
-1.8012,1.1114,0.0007653,0.047531,0.00055363
-1.7997,1.1114,0.00076821,0.047635,0.00055582
-1.7982,1.1115,0.00077114,0.047738,0.00055801
-1.7967,1.1116,0.00077409,0.047842,0.00056022
-1.7952,1.1117,0.00077705,0.047946,0.00056243
-1.7937,1.1117,0.00078002,0.048051,0.00056465
-1.7922,1.1118,0.00078299,0.048155,0.00056688
-1.7907,1.1119,0.00078599,0.04826,0.00056912
-1.7892,1.112,0.00078899,0.048366,0.00057137
-1.7877,1.112,0.00079202,0.048471,0.00057364
-1.7862,1.1121,0.00079505,0.048576,0.00057591
-1.7847,1.1122,0.00079807,0.048682,0.00057818
-1.7832,1.1123,0.00080112,0.048788,0.00058046
-1.7817,1.1124,0.00080418,0.048894,0.00058274
-1.7802,1.1124,0.00080725,0.049,0.00058505
-1.7787,1.1125,0.00081034,0.049107,0.00058737
-1.7772,1.1126,0.00081343,0.049214,0.00058972
-1.7757,1.1127,0.00081657,0.049321,0.00059211
-1.7742,1.1127,0.00081971,0.049428,0.00059453
-1.7727,1.1128,0.00082285,0.049536,0.00059694
-1.7712,1.1129,0.00082601,0.049643,0.00059935
-1.7697,1.113,0.00082917,0.049751,0.00060177
-1.7682,1.1131,0.00083236,0.049859,0.0006042
-1.7667,1.1131,0.00083557,0.049968,0.00060663
-1.7652,1.1132,0.00083879,0.050076,0.00060908
-1.7637,1.1133,0.00084202,0.050186,0.00061156
-1.7622,1.1134,0.00084526,0.050295,0.00061405
-1.7607,1.1134,0.00084853,0.050405,0.00061655
-1.7592,1.1135,0.0008518,0.050515,0.00061906
-1.7577,1.1136,0.00085509,0.050625,0.00062157
-1.7562,1.1137,0.00085839,0.050735,0.00062409
-1.7547,1.1138,0.00086171,0.050845,0.00062661
-1.7532,1.1138,0.00086505,0.050956,0.00062914
-1.7517,1.1139,0.00086838,0.051067,0.00063167
-1.7502,1.114,0.00087172,0.051179,0.00063423
-1.7487,1.1141,0.00087508,0.05129,0.00063679
-1.7472,1.1141,0.00087844,0.051402,0.00063935
-1.7457,1.1142,0.00088182,0.051514,0.00064191
-1.7442,1.1143,0.00088522,0.051626,0.00064447
-1.7427,1.1144,0.00088861,0.051738,0.00064703
-1.7412,1.1145,0.00089204,0.051851,0.0006496
-1.7397,1.1145,0.00089546,0.051964,0.00065217
-1.7382,1.1146,0.00089891,0.052076,0.00065476
-1.7367,1.1147,0.00090238,0.05219,0.00065735
-1.7352,1.1148,0.00090589,0.052303,0.00066
-1.7337,1.1149,0.00090942,0.052417,0.00066267
-1.7322,1.1149,0.00091296,0.052531,0.00066534
-1.7307,1.115,0.00091652,0.052645,0.00066804
-1.7292,1.1151,0.00092008,0.052759,0.00067075
-1.7277,1.1152,0.00092366,0.052874,0.00067349
-1.7262,1.1153,0.00092727,0.052989,0.00067625
-1.7247,1.1153,0.00093091,0.053104,0.00067903
-1.7232,1.1154,0.00093452,0.053219,0.00068183
-1.7217,1.1155,0.00093817,0.053335,0.00068464
-1.7202,1.1156,0.00094181,0.053451,0.00068745
-1.7187,1.1157,0.00094549,0.053568,0.00069027
-1.7172,1.1157,0.00094917,0.053684,0.00069311
-1.7157,1.1158,0.00095287,0.053801,0.00069598
-1.7142,1.1159,0.00095661,0.053918,0.00069885
-1.7127,1.116,0.00096036,0.054036,0.00070174
-1.7112,1.1161,0.00096412,0.054154,0.00070463
-1.7097,1.1161,0.0009679,0.054272,0.00070754
-1.7082,1.1162,0.00097169,0.05439,0.00071045
-1.7067,1.1163,0.0009755,0.054509,0.00071338
-1.7052,1.1164,0.00097933,0.054627,0.00071632
-1.7037,1.1165,0.00098316,0.054747,0.00071927
-1.7022,1.1165,0.00098701,0.054866,0.00072222
-1.7007,1.1166,0.00099087,0.054986,0.00072518
-1.6992,1.1167,0.00099474,0.055105,0.00072815
-1.6977,1.1168,0.00099863,0.055225,0.00073112
-1.6962,1.1169,0.0010025,0.055345,0.00073409
-1.6947,1.1169,0.0010064,0.055466,0.00073705
-1.6932,1.117,0.0010104,0.055586,0.00074003
-1.6917,1.1171,0.0010143,0.055707,0.00074303
-1.6902,1.1172,0.0010183,0.055829,0.00074606
-1.6887,1.1173,0.0010223,0.05595,0.00074911
-1.6872,1.1173,0.0010264,0.056072,0.00075219
-1.6857,1.1174,0.0010305,0.056194,0.00075528
-1.6842,1.1175,0.0010345,0.056316,0.00075839
-1.6827,1.1176,0.0010386,0.056439,0.0007615
-1.6812,1.1177,0.0010427,0.056562,0.00076463
-1.6797,1.1178,0.0010469,0.056685,0.00076777
-1.6782,1.1178,0.001051,0.056808,0.00077092
-1.6767,1.1179,0.0010552,0.056932,0.00077407
-1.6752,1.118,0.0010593,0.057056,0.00077723
-1.6737,1.1181,0.0010636,0.05718,0.00078041
-1.6722,1.1182,0.0010678,0.057304,0.00078359
-1.6707,1.1182,0.001072,0.057429,0.00078678
-1.6692,1.1183,0.0010762,0.057553,0.00078999
-1.6677,1.1184,0.0010805,0.057678,0.00079322
-1.6662,1.1185,0.0010848,0.057804,0.00079651
-1.6647,1.1186,0.0010891,0.05793,0.00079983
-1.6632,1.1187,0.0010934,0.058056,0.00080316
-1.6617,1.1187,0.0010978,0.058183,0.00080651
-1.6602,1.1188,0.0011022,0.058309,0.00080987
-1.6587,1.1189,0.0011065,0.058437,0.00081325
-1.6572,1.119,0.001111,0.058564,0.00081667
-1.6557,1.1191,0.0011154,0.058692,0.00082009
-1.6542,1.1192,0.0011199,0.05882,0.00082351
-1.6527,1.1192,0.0011244,0.058948,0.00082695
-1.6512,1.1193,0.0011289,0.059077,0.0008304
-1.6497,1.1194,0.0011334,0.059206,0.00083387
-1.6482,1.1195,0.001138,0.059335,0.00083735
-1.6467,1.1196,0.0011426,0.059464,0.00084088
-1.6452,1.1197,0.0011472,0.059594,0.00084445
-1.6437,1.1197,0.0011518,0.059725,0.00084802
-1.6422,1.1198,0.0011564,0.059855,0.00085159
-1.6407,1.1199,0.001161,0.059986,0.00085514
-1.6392,1.12,0.0011657,0.060117,0.00085871
-1.6377,1.1201,0.0011703,0.060248,0.0008623
-1.6362,1.1202,0.001175,0.060379,0.0008659
-1.6347,1.1202,0.0011797,0.060511,0.0008695
-1.6332,1.1203,0.0011845,0.060642,0.0008731
-1.6317,1.1204,0.0011892,0.060774,0.00087672
-1.6302,1.1205,0.0011939,0.060907,0.00088036
-1.6287,1.1206,0.0011987,0.061039,0.00088402
-1.6272,1.1207,0.0012035,0.061172,0.00088768
-1.6257,1.1207,0.0012084,0.061306,0.0008914
-1.6242,1.1208,0.0012132,0.061439,0.00089513
-1.6227,1.1209,0.0012181,0.061573,0.0008989
-1.6212,1.121,0.001223,0.061708,0.0009027
-1.6197,1.1211,0.001228,0.061843,0.00090652
-1.6182,1.1212,0.0012329,0.061978,0.00091035
-1.6167,1.1213,0.0012379,0.062114,0.0009142
-1.6152,1.1213,0.0012429,0.062249,0.00091806
-1.6137,1.1214,0.0012479,0.062386,0.00092195
-1.6122,1.1215,0.0012529,0.062522,0.00092587
-1.6107,1.1216,0.001258,0.062659,0.00092982
-1.6092,1.1217,0.0012631,0.062797,0.00093384
-1.6077,1.1218,0.0012683,0.062934,0.00093789
-1.6062,1.1218,0.0012734,0.063072,0.00094195
-1.6047,1.1219,0.0012786,0.06321,0.00094599
-1.6032,1.122,0.0012838,0.063348,0.00095
-1.6017,1.1221,0.001289,0.063487,0.000954
-1.6002,1.1222,0.0012942,0.063625,0.00095798
-1.5986,1.1223,0.0012995,0.063764,0.00096195
-1.5971,1.1224,0.0013047,0.063903,0.00096594
-1.5956,1.1224,0.00131,0.064042,0.00096995
-1.5941,1.1225,0.0013153,0.064182,0.00097399
-1.5926,1.1226,0.0013206,0.064321,0.00097805
-1.5911,1.1227,0.001326,0.064462,0.00098214
-1.5896,1.1228,0.0013314,0.064602,0.00098626
-1.5881,1.1229,0.0013368,0.064744,0.00099041
-1.5866,1.123,0.0013423,0.064885,0.00099458
-1.5851,1.123,0.0013478,0.065027,0.00099884
-1.5836,1.1231,0.0013534,0.065169,0.0010031
-1.5821,1.1232,0.001359,0.065312,0.0010074
-1.5806,1.1233,0.0013647,0.065455,0.0010118
-1.5791,1.1234,0.0013703,0.065598,0.0010161
-1.5776,1.1235,0.001376,0.065742,0.0010204
-1.5761,1.1236,0.0013816,0.065885,0.0010248
-1.5746,1.1237,0.0013873,0.06603,0.0010292
-1.5731,1.1237,0.0013931,0.066175,0.0010337
-1.5716,1.1238,0.0013989,0.06632,0.0010382
-1.5701,1.1239,0.0014046,0.066465,0.0010427
-1.5686,1.124,0.0014104,0.06661,0.0010472
-1.5671,1.1241,0.0014163,0.066756,0.0010517
-1.5656,1.1242,0.0014221,0.066902,0.0010563
-1.5641,1.1243,0.001428,0.067049,0.0010608
-1.5626,1.1244,0.0014339,0.067195,0.0010654
-1.5611,1.1244,0.0014398,0.067342,0.0010699
-1.5596,1.1245,0.0014457,0.067489,0.0010745
-1.5581,1.1246,0.0014516,0.067636,0.001079
-1.5566,1.1247,0.0014576,0.067783,0.0010835
-1.5551,1.1248,0.0014636,0.067931,0.0010881
-1.5536,1.1249,0.0014696,0.068079,0.0010927
-1.5521,1.125,0.0014757,0.068228,0.0010973
-1.5506,1.1251,0.0014818,0.068377,0.001102
-1.5491,1.1251,0.001488,0.068526,0.0011068
-1.5476,1.1252,0.0014942,0.068677,0.0011116
-1.5461,1.1253,0.0015004,0.068827,0.0011164
-1.5446,1.1254,0.0015067,0.068979,0.0011213
-1.5431,1.1255,0.001513,0.06913,0.0011262
-1.5416,1.1256,0.0015193,0.069282,0.0011312
-1.5401,1.1257,0.0015257,0.069434,0.0011363
-1.5386,1.1258,0.0015321,0.069586,0.0011413
-1.5371,1.1258,0.0015386,0.069739,0.0011463
-1.5356,1.1259,0.001545,0.069892,0.0011514
-1.5341,1.126,0.0015515,0.070045,0.0011565
-1.5326,1.1261,0.0015581,0.070199,0.0011617
-1.5311,1.1262,0.0015647,0.070353,0.0011669
-1.5296,1.1263,0.0015713,0.070508,0.0011721
-1.5281,1.1264,0.0015779,0.070663,0.0011774
-1.5266,1.1265,0.0015846,0.070818,0.0011827
-1.5251,1.1266,0.0015913,0.070973,0.001188
-1.5236,1.1266,0.001598,0.071128,0.0011932
-1.5221,1.1267,0.0016047,0.071284,0.0011985
-1.5206,1.1268,0.0016115,0.07144,0.0012038
-1.5191,1.1269,0.0016183,0.071596,0.0012091
-1.5176,1.127,0.0016251,0.071753,0.0012144
-1.5161,1.1271,0.0016319,0.07191,0.0012197
-1.5146,1.1272,0.0016388,0.072068,0.001225
-1.5131,1.1273,0.0016457,0.072227,0.0012303
-1.5116,1.1274,0.0016526,0.072385,0.0012357
-1.5101,1.1274,0.0016596,0.072544,0.0012411
-1.5086,1.1275,0.0016666,0.072703,0.0012465
-1.5071,1.1276,0.0016736,0.072863,0.0012519
-1.5056,1.1277,0.0016807,0.073023,0.0012573
-1.5041,1.1278,0.0016878,0.073183,0.0012628
-1.5026,1.1279,0.0016949,0.073343,0.0012683
-1.5011,1.128,0.0017021,0.073504,0.0012738
-1.4996,1.1281,0.0017092,0.073665,0.0012793
-1.4981,1.1282,0.0017164,0.073827,0.0012848
-1.4966,1.1283,0.0017237,0.073988,0.0012904
-1.4951,1.1283,0.001731,0.074151,0.0012961
-1.4936,1.1284,0.0017384,0.074313,0.0013018
-1.4921,1.1285,0.0017458,0.074476,0.0013076
-1.4906,1.1286,0.0017532,0.074639,0.0013134
-1.4891,1.1287,0.0017608,0.074803,0.0013194
-1.4876,1.1288,0.0017683,0.074968,0.0013254
-1.4861,1.1289,0.0017759,0.075133,0.0013314
-1.4846,1.129,0.0017836,0.075299,0.0013375
-1.4831,1.1291,0.0017913,0.075465,0.0013435
-1.4816,1.1292,0.001799,0.075632,0.0013496
-1.4801,1.1293,0.0018066,0.075798,0.0013557
-1.4786,1.1293,0.0018143,0.075966,0.0013617
-1.4771,1.1294,0.0018221,0.076134,0.0013677
-1.4756,1.1295,0.0018299,0.076302,0.0013738
-1.4741,1.1296,0.0018377,0.07647,0.00138
-1.4726,1.1297,0.0018456,0.076639,0.0013861
-1.4711,1.1298,0.0018536,0.076808,0.0013923
-1.4696,1.1299,0.0018616,0.076978,0.0013985
-1.4681,1.13,0.0018696,0.077147,0.0014048
-1.4666,1.1301,0.0018777,0.077317,0.0014111
-1.4651,1.1302,0.0018858,0.077488,0.0014174
-1.4636,1.1303,0.001894,0.077659,0.0014238
-1.4621,1.1304,0.0019022,0.07783,0.0014302
-1.4606,1.1304,0.0019104,0.078002,0.0014366
-1.4591,1.1305,0.0019186,0.078174,0.0014431
-1.4576,1.1306,0.0019269,0.078346,0.0014495
-1.4561,1.1307,0.0019352,0.078519,0.0014559
-1.4546,1.1308,0.0019436,0.078692,0.0014623
-1.4531,1.1309,0.001952,0.078865,0.0014688
-1.4516,1.131,0.0019604,0.079039,0.0014754
-1.4501,1.1311,0.0019689,0.079213,0.001482
-1.4486,1.1312,0.0019774,0.079388,0.0014887
-1.4471,1.1313,0.001986,0.079563,0.0014955
-1.4456,1.1314,0.0019946,0.079739,0.0015023
-1.4441,1.1315,0.0020033,0.079915,0.0015091
-1.4426,1.1316,0.002012,0.080091,0.0015158
-1.4411,1.1317,0.0020207,0.080268,0.0015226
-1.4396,1.1317,0.0020295,0.080444,0.0015294
-1.4381,1.1281,0.0020311,0.080356,0.0015309
-1.4366,1.1319,0.0020472,0.080799,0.001543
-1.4351,1.132,0.0020561,0.080978,0.0015499
-1.4336,1.1321,0.0020651,0.081157,0.0015569
-1.4321,1.1322,0.0020742,0.081336,0.0015639
-1.4306,1.1323,0.0020833,0.081516,0.0015709
-1.4291,1.1324,0.0020925,0.081697,0.001578
-1.4276,1.1325,0.0021017,0.081877,0.0015852
-1.4261,1.1326,0.002111,0.082059,0.0015924
-1.4246,1.1327,0.0021204,0.08224,0.0015996
-1.4231,1.1328,0.0021298,0.082422,0.0016069
-1.4216,1.1329,0.0021392,0.082605,0.0016143
-1.4201,1.133,0.0021488,0.082788,0.0016217
-1.4186,1.1331,0.0021583,0.082972,0.0016292
-1.4171,1.1332,0.0021679,0.083156,0.0016366
-1.4156,1.1332,0.0021775,0.08334,0.0016441
-1.4141,1.1333,0.0021872,0.083524,0.0016516
-1.4126,1.1334,0.0021968,0.083709,0.0016591
-1.4111,1.1335,0.0022065,0.083894,0.0016667
-1.4096,1.1336,0.0022162,0.08408,0.0016743
-1.4081,1.1337,0.002226,0.084266,0.0016819
-1.4066,1.1338,0.0022358,0.084452,0.0016896
-1.4051,1.1339,0.0022456,0.084639,0.0016973
-1.4036,1.134,0.0022555,0.084826,0.001705
-1.4021,1.1341,0.0022654,0.085014,0.001713
-1.4006,1.1342,0.0022755,0.085203,0.0017209
-1.3991,1.1343,0.0022855,0.085392,0.0017289
-1.3976,1.1344,0.0022956,0.085581,0.0017369
-1.3961,1.1345,0.0023057,0.08577,0.0017449
-1.3946,1.1346,0.0023159,0.08596,0.001753
-1.3931,1.1347,0.0023261,0.086151,0.0017611
-1.3916,1.131,0.0023281,0.086058,0.0017632
-1.3901,1.1349,0.0023468,0.086533,0.0017776
-1.3886,1.1349,0.0023572,0.086725,0.001786
-1.3871,1.135,0.0023677,0.086918,0.0017944
-1.3856,1.1351,0.0023782,0.087111,0.0018029
-1.3841,1.1352,0.0023889,0.087304,0.0018116
-1.3826,1.1353,0.0023996,0.087499,0.0018202
-1.3811,1.1354,0.0024104,0.087693,0.0018289
-1.3796,1.1355,0.0024213,0.087888,0.0018377
-1.3781,1.1356,0.0024323,0.088084,0.0018465
-1.3766,1.1357,0.0024433,0.08828,0.0018553
-1.3751,1.1358,0.0024544,0.088477,0.0018642
-1.3736,1.1359,0.0024655,0.088674,0.0018731
-1.3721,1.136,0.0024766,0.088871,0.001882
-1.3706,1.1361,0.0024879,0.089069,0.0018909
-1.3691,1.1362,0.0024991,0.089267,0.0018997
-1.3676,1.1363,0.0025103,0.089465,0.0019086
-1.3661,1.1364,0.0025217,0.089664,0.0019175
-1.3646,1.1365,0.002533,0.089863,0.0019264
-1.3631,1.1366,0.0025444,0.090062,0.0019353
-1.3616,1.1367,0.0025559,0.090262,0.0019443
-1.3601,1.1368,0.0025673,0.090462,0.0019532
-1.3586,1.1369,0.0025788,0.090663,0.0019622
-1.3571,1.137,0.0025904,0.090864,0.0019712
-1.3556,1.137,0.002602,0.091065,0.0019804
-1.3541,1.1371,0.0026138,0.091269,0.0019898
-1.3526,1.1372,0.0026256,0.091472,0.0019993
-1.3511,1.1373,0.0026376,0.091677,0.002009
-1.3496,1.1374,0.0026496,0.091883,0.0020187
-1.3481,1.1375,0.0026617,0.092089,0.0020285
-1.3466,1.1376,0.0026739,0.092295,0.0020383
-1.3451,1.1377,0.0026861,0.092501,0.0020482
-1.3436,1.1378,0.0026984,0.092709,0.0020581
-1.3421,1.1379,0.0027107,0.092916,0.002068
-1.3406,1.138,0.0027231,0.093124,0.002078
-1.3391,1.1381,0.0027357,0.093333,0.0020882
-1.3376,1.1382,0.0027484,0.093542,0.0020984
-1.3361,1.1383,0.0027611,0.093752,0.0021088
-1.3346,1.1384,0.0027739,0.093962,0.0021192
-1.3331,1.1385,0.0027868,0.094173,0.0021295
-1.3316,1.1386,0.0027997,0.094384,0.0021399
-1.3301,1.1387,0.0028126,0.094596,0.0021504
-1.3286,1.1388,0.0028256,0.094808,0.0021609
-1.3271,1.1389,0.0028387,0.09502,0.0021713
-1.3256,1.139,0.0028518,0.095233,0.0021819
-1.3241,1.1391,0.002865,0.095446,0.0021924
-1.3226,1.1392,0.0028783,0.095659,0.0022029
-1.3211,1.1393,0.0028916,0.095873,0.0022135
-1.3196,1.1394,0.002905,0.096087,0.002224
-1.3181,1.1395,0.0029185,0.096301,0.0022346
-1.3166,1.1396,0.002932,0.096516,0.0022453
-1.3151,1.1397,0.0029455,0.096731,0.002256
-1.3136,1.1398,0.0029592,0.096947,0.0022668
-1.3121,1.1399,0.0029729,0.097163,0.0022776
-1.3106,1.14,0.0029867,0.097381,0.0022886
-1.3091,1.1401,0.0030007,0.097599,0.0022996
-1.3076,1.1402,0.0030147,0.097817,0.0023108
-1.3061,1.1403,0.0030289,0.098037,0.0023221
-1.3046,1.1404,0.0030432,0.098257,0.0023335
-1.3031,1.1405,0.0030576,0.098478,0.002345
-1.3016,1.1406,0.0030722,0.0987,0.0023567
-1.3001,1.1407,0.0030869,0.098923,0.0023685
-1.2986,1.1408,0.0031016,0.099146,0.0023803
-1.2971,1.1409,0.0031164,0.099369,0.0023922
-1.2956,1.141,0.0031312,0.099593,0.0024042
-1.2941,1.1411,0.0031462,0.099818,0.0024161
-1.2926,1.1412,0.0031611,0.10004,0.0024281
-1.2911,1.1413,0.0031761,0.10027,0.0024401
-1.2896,1.1414,0.0031912,0.10049,0.0024521
-1.2881,1.1415,0.0032063,0.10072,0.0024642
-1.2866,1.1416,0.0032215,0.10095,0.0024764
-1.2851,1.1417,0.0032367,0.10117,0.0024886
-1.2836,1.1418,0.003252,0.1014,0.0025009
-1.2821,1.1419,0.0032673,0.10163,0.0025132
-1.2806,1.1419,0.0032828,0.10186,0.0025256
-1.2791,1.142,0.0032984,0.10209,0.0025381
-1.2776,1.1421,0.003314,0.10232,0.0025506
-1.2761,1.1422,0.0033298,0.10255,0.0025633
-1.2746,1.1423,0.0033456,0.10278,0.0025761
-1.2731,1.1424,0.0033616,0.10301,0.0025889
-1.2716,1.1425,0.0033776,0.10324,0.0026018
-1.2701,1.1426,0.0033937,0.10348,0.0026148
-1.2686,1.1427,0.0034099,0.10371,0.0026277
-1.2671,1.1428,0.0034262,0.10394,0.0026409
-1.2656,1.1429,0.0034427,0.10418,0.0026543
-1.2641,1.143,0.0034593,0.10441,0.0026678
-1.2626,1.1431,0.003476,0.10465,0.0026814
-1.2611,1.1432,0.0034928,0.10489,0.0026951
-1.2596,1.1433,0.0035097,0.10513,0.0027089
-1.2581,1.1434,0.0035267,0.10536,0.0027228
-1.2566,1.1435,0.0035438,0.1056,0.0027367
-1.2551,1.1436,0.0035609,0.10584,0.0027508
-1.2536,1.1437,0.0035781,0.10608,0.0027649
-1.2521,1.1438,0.0035955,0.10632,0.002779
-1.2506,1.1439,0.0036129,0.10656,0.0027931
-1.2491,1.144,0.0036304,0.1068,0.0028074
-1.2476,1.1441,0.003648,0.10705,0.0028217
-1.2461,1.1442,0.0036656,0.10729,0.0028361
-1.2446,1.1443,0.0036834,0.10753,0.0028506
-1.2431,1.1444,0.0037013,0.10777,0.0028652
-1.2416,1.1445,0.0037192,0.10802,0.0028799
-1.2401,1.1446,0.0037373,0.10826,0.0028947
-1.2386,1.1447,0.0037555,0.10851,0.0029097
-1.2371,1.1448,0.0037738,0.10876,0.0029247
-1.2356,1.1449,0.0037923,0.109,0.0029399
-1.2341,1.145,0.0038108,0.10925,0.0029552
-1.2326,1.1451,0.0038295,0.1095,0.0029705
-1.2311,1.1452,0.0038482,0.10975,0.002986
-1.2296,1.1453,0.0038671,0.10999,0.0030016
-1.2281,1.1455,0.0038862,0.11024,0.0030173
-1.2266,1.1456,0.0039053,0.11049,0.0030331
-1.2251,1.1457,0.0039246,0.11074,0.003049
-1.2236,1.1458,0.003944,0.11099,0.0030651
-1.2221,1.1459,0.0039634,0.11125,0.0030812
-1.2206,1.146,0.003983,0.1115,0.0030973
-1.2191,1.1461,0.0040026,0.11175,0.0031134
-1.2176,1.1462,0.0040224,0.11201,0.0031296
-1.2161,1.1463,0.0040422,0.11226,0.003146
-1.2146,1.1464,0.0040623,0.11252,0.0031625
-1.2131,1.1465,0.0040824,0.11277,0.0031791
-1.2116,1.1466,0.0041027,0.11303,0.0031958
-1.2101,1.1467,0.004123,0.11329,0.0032125
-1.2086,1.1468,0.0041435,0.11354,0.0032294
-1.2071,1.1469,0.0041642,0.1138,0.0032463
-1.2056,1.147,0.0041849,0.11406,0.0032634
-1.2041,1.1471,0.0042058,0.11432,0.0032806
-1.2026,1.1472,0.0042267,0.11458,0.0032978
-1.2011,1.1473,0.0042478,0.11484,0.0033151
-1.1995,1.1474,0.004269,0.11511,0.0033326
-1.198,1.1475,0.0042903,0.11537,0.0033503
-1.1965,1.1476,0.0043118,0.11563,0.0033681
-1.195,1.1477,0.0043335,0.1159,0.0033859
-1.1935,1.1478,0.0043553,0.11616,0.0034038
-1.192,1.1479,0.0043773,0.11643,0.0034218
-1.1905,1.148,0.0043995,0.11669,0.0034399
-1.189,1.1481,0.0044219,0.11696,0.0034582
-1.1875,1.1482,0.0044445,0.11723,0.0034767
-1.186,1.1483,0.0044672,0.1175,0.0034953
-1.1845,1.1484,0.0044902,0.11776,0.0035141
-1.183,1.1485,0.0045131,0.11803,0.0035329
-1.1815,1.1486,0.0045362,0.1183,0.003552
-1.18,1.1487,0.0045594,0.11857,0.0035712
-1.1785,1.1488,0.0045828,0.11884,0.0035905
-1.177,1.1489,0.0046063,0.11912,0.0036099
-1.1755,1.149,0.0046299,0.11939,0.0036294
-1.174,1.1491,0.0046537,0.11966,0.0036492
-1.1725,1.1492,0.0046776,0.11994,0.0036692
-1.171,1.1493,0.0047017,0.12021,0.0036893
-1.1695,1.1494,0.0047259,0.12049,0.0037096
-1.168,1.1495,0.0047503,0.12076,0.0037299
-1.1665,1.1496,0.0047747,0.12104,0.0037503
-1.165,1.1497,0.0047993,0.12132,0.0037708
-1.1635,1.1498,0.0048241,0.1216,0.0037915
-1.162,1.1499,0.004849,0.12188,0.0038122
-1.1605,1.15,0.0048741,0.12216,0.0038331
-1.159,1.1501,0.0048993,0.12244,0.0038542
-1.1575,1.1502,0.0049246,0.12272,0.0038754
-1.156,1.1503,0.0049501,0.123,0.0038968
-1.1545,1.1504,0.0049758,0.12328,0.0039183
-1.153,1.1505,0.0050015,0.12357,0.0039399
-1.1515,1.1506,0.0050275,0.12385,0.0039619
-1.15,1.1507,0.0050539,0.12414,0.0039843
-1.1485,1.1508,0.0050805,0.12442,0.0040068
-1.147,1.1509,0.0051073,0.12471,0.0040295
-1.1455,1.151,0.0051342,0.125,0.0040523
-1.144,1.1511,0.0051612,0.12529,0.0040751
-1.1425,1.1512,0.0051884,0.12558,0.004098
-1.141,1.1513,0.0052157,0.12587,0.0041211
-1.1395,1.1514,0.0052433,0.12616,0.0041443
-1.138,1.1516,0.0052709,0.12646,0.0041676
-1.1365,1.1517,0.0052988,0.12675,0.004191
-1.135,1.1518,0.0053268,0.12704,0.0042145
-1.1335,1.1519,0.0053551,0.12734,0.0042383
-1.132,1.152,0.0053836,0.12763,0.0042623
-1.1305,1.1521,0.0054123,0.12793,0.0042865
-1.129,1.1522,0.005441,0.12822,0.0043107
-1.1275,1.1523,0.0054699,0.12852,0.0043351
-1.126,1.1524,0.0054991,0.12882,0.0043597
-1.1245,1.1525,0.0055286,0.12912,0.0043845
-1.123,1.1526,0.0055582,0.12941,0.0044095
-1.1215,1.1527,0.0055881,0.12972,0.0044347
-1.12,1.1528,0.0056182,0.13002,0.00446
-1.1185,1.1529,0.0056485,0.13032,0.0044855
-1.117,1.153,0.0056792,0.13062,0.0045111
-1.1155,1.1531,0.0057103,0.13093,0.004537
-1.114,1.1532,0.0057418,0.13123,0.0045635
-1.1125,1.1533,0.0057736,0.13154,0.0045904
-1.111,1.1534,0.0058055,0.13184,0.0046175
-1.1095,1.1535,0.0058376,0.13215,0.0046449
-1.108,1.1536,0.0058701,0.13246,0.0046725
-1.1065,1.1537,0.0059029,0.13277,0.0047003
-1.105,1.1538,0.0059361,0.13308,0.0047285
-1.1035,1.1539,0.0059696,0.13339,0.0047569
-1.102,1.154,0.0060029,0.1337,0.0047857
-1.1005,1.1542,0.0060368,0.13402,0.0048145
-1.099,1.1543,0.0060708,0.13433,0.0048434
-1.0975,1.1544,0.0061048,0.13464,0.0048724
-1.096,1.1545,0.006139,0.13496,0.0049014
-1.0945,1.1546,0.0061733,0.13527,0.0049306
-1.093,1.1547,0.0062078,0.13559,0.0049598
-1.0915,1.1548,0.0062423,0.1359,0.0049892
-1.09,1.1549,0.0062771,0.13622,0.0050186
-1.0885,1.155,0.006312,0.13654,0.0050482
-1.087,1.1551,0.0063471,0.13686,0.0050778
-1.0855,1.1552,0.0063823,0.13718,0.0051077
-1.084,1.1553,0.0064177,0.1375,0.0051374
-1.0825,1.1554,0.0064534,0.13782,0.0051672
-1.081,1.1555,0.0064894,0.13814,0.0051976
-1.0795,1.1556,0.006526,0.13846,0.005229
-1.078,1.1557,0.0065636,0.13879,0.0052612
-1.0765,1.1558,0.0066013,0.13911,0.0052937
-1.075,1.1559,0.0066394,0.13944,0.0053266
-1.0735,1.156,0.0066777,0.13977,0.0053599
-1.072,1.1561,0.0067162,0.1401,0.0053933
-1.0705,1.1562,0.0067548,0.14042,0.0054271
-1.069,1.1563,0.006794,0.14075,0.0054613
-1.0675,1.1564,0.0068338,0.14108,0.0054955
-1.066,1.1565,0.0068738,0.14142,0.0055303
-1.0645,1.1566,0.0069141,0.14175,0.0055654
-1.063,1.1567,0.0069541,0.14208,0.0056004
-1.0615,1.1568,0.0069948,0.14242,0.0056359
-1.06,1.1569,0.0070355,0.14275,0.0056717
-1.0585,1.157,0.0070766,0.14309,0.0057076
-1.057,1.1571,0.0071182,0.14343,0.0057439
-1.0555,1.1572,0.0071597,0.14377,0.0057805
-1.054,1.1573,0.007202,0.14411,0.005817
-1.0525,1.1574,0.007243,0.14445,0.0058537
-1.051,1.1575,0.0072847,0.14479,0.0058906
-1.0495,1.1576,0.0073262,0.14513,0.0059277
-1.048,1.1577,0.0073687,0.14547,0.0059656
-1.0465,1.1578,0.0074115,0.14582,0.0060044
-1.045,1.1579,0.0074554,0.14616,0.0060437
-1.0435,1.158,0.0075,0.14651,0.0060837
-1.042,1.1581,0.0075462,0.14685,0.006124
-1.0405,1.1582,0.0075916,0.1472,0.0061642
-1.039,1.1583,0.0076373,0.14755,0.0062046
-1.0375,1.1584,0.0076833,0.1479,0.0062453
-1.036,1.1585,0.0077296,0.14825,0.0062862
-1.0345,1.1586,0.0077763,0.1486,0.0063272
-1.033,1.1587,0.0078234,0.14895,0.0063685
-1.0315,1.1588,0.0078711,0.1493,0.0064102
-1.03,1.1589,0.0079191,0.14966,0.0064522
-1.0285,1.159,0.007968,0.15002,0.0064947
-1.027,1.1591,0.0080166,0.15037,0.0065373
-1.0255,1.1592,0.0080659,0.15073,0.0065803
-1.024,1.1593,0.0081155,0.15109,0.0066236
-1.0225,1.1594,0.0081658,0.15146,0.0066671
-1.021,1.1595,0.0082167,0.15182,0.0067109
-1.0195,1.1596,0.0082681,0.15218,0.006755
-1.018,1.1597,0.0083199,0.15255,0.0067992
-1.0165,1.1598,0.0083724,0.15291,0.0068433
-1.015,1.1599,0.008426,0.15328,0.0068881
-1.0135,1.16,0.0084802,0.15365,0.006933
-1.012,1.1601,0.0085347,0.15402,0.0069782
-1.0105,1.1602,0.0085901,0.15439,0.0070237
-1.009,1.1603,0.008646,0.15476,0.0070693
-1.0075,1.1604,0.0087034,0.15513,0.0071151
-1.006,1.1605,0.008761,0.1555,0.0071619
-1.0045,1.1606,0.0088199,0.15587,0.0072091
-1.003,1.1607,0.0088797,0.15625,0.0072568
-1.0015,1.1608,0.0089406,0.15662,0.0073051
-1,1.1609,0.0090032,0.157,0.007355
-0.9985,1.1609,0.0090675,0.15738,0.0074058
-0.997,1.161,0.0091315,0.15776,0.0074552
-0.9955,1.1611,0.0091962,0.15814,0.0075056
-0.994,1.1612,0.0092616,0.15853,0.0075563
-0.9925,1.1613,0.0093276,0.15891,0.0076075
-0.991,1.1614,0.0093943,0.1593,0.007659
-0.9895,1.1615,0.0094614,0.15969,0.0077109
-0.988,1.1616,0.0095302,0.16008,0.0077624
-0.9865,1.1617,0.0095994,0.16047,0.007815
-0.985,1.1617,0.009669,0.16086,0.0078679
-0.9835,1.1618,0.0097389,0.16125,0.0079211
-0.982,1.1619,0.0098088,0.16165,0.0079742
-0.9805,1.162,0.0098789,0.16204,0.0080277
-0.97899,1.1621,0.0099496,0.16244,0.0080812
-0.97749,1.1622,0.010021,0.16283,0.0081347
-0.97599,1.1623,0.010093,0.16323,0.0081885
-0.97449,1.1624,0.010165,0.16363,0.0082425
-0.97299,1.1625,0.010239,0.16402,0.008297
-0.97149,1.1625,0.010313,0.16442,0.0083525
-0.96999,1.1626,0.010387,0.16482,0.0084087
-0.96849,1.1627,0.010463,0.16523,0.0084659
-0.96699,1.1628,0.01054,0.16563,0.0085241
-0.96549,1.1629,0.010619,0.16604,0.0085834
-0.96399,1.163,0.010699,0.16644,0.0086442
-0.96249,1.1631,0.01078,0.16685,0.0087057
-0.96099,1.1632,0.010862,0.16726,0.008768
-0.95949,1.1633,0.010945,0.16768,0.0088315
-0.95799,1.1634,0.011028,0.16809,0.0088953
-0.95649,1.1635,0.011112,0.1685,0.0089593
-0.95499,1.1635,0.011196,0.16892,0.0090241
-0.95349,1.1636,0.01128,0.16933,0.0090904
-0.95199,1.1637,0.011365,0.16975,0.009157
-0.95049,1.1638,0.011452,0.17017,0.0092241
-0.94899,1.1639,0.011538,0.17059,0.009292
-0.94749,1.164,0.011625,0.17101,0.0093596
-0.94599,1.1641,0.011714,0.17143,0.0094294
-0.94449,1.1642,0.011801,0.17185,0.0094994
-0.94299,1.1643,0.01189,0.17228,0.00957
-0.94149,1.1644,0.01198,0.1727,0.0096415
-0.93998,1.1645,0.01207,0.17313,0.0097134
-0.93848,1.1646,0.012162,0.17355,0.0097859
-0.93698,1.1647,0.012254,0.17398,0.0098592
-0.93548,1.1648,0.012346,0.17441,0.0099326
-0.93398,1.1649,0.012438,0.17484,0.010006
-0.93248,1.165,0.012531,0.17527,0.010081
-0.93098,1.1651,0.012625,0.17571,0.010156
-0.92948,1.1651,0.01272,0.17614,0.010232
-0.92798,1.1652,0.012814,0.17658,0.010308
-0.92648,1.1653,0.012911,0.17702,0.010386
-0.92498,1.1654,0.01301,0.17746,0.010466
-0.92348,1.1655,0.013108,0.1779,0.010547
-0.92198,1.1656,0.013206,0.17834,0.010629
-0.92048,1.1656,0.013308,0.17879,0.010714
-0.91898,1.1657,0.013409,0.17923,0.010798
-0.91748,1.1658,0.013511,0.17968,0.010881
-0.91598,1.1659,0.013612,0.18013,0.010965
-0.91448,1.1659,0.013714,0.18057,0.011051
-0.91298,1.166,0.013817,0.18102,0.011135
-0.91148,1.1661,0.01392,0.18147,0.01122
-0.90998,1.1662,0.014023,0.18192,0.011306
-0.90848,1.1662,0.014127,0.18237,0.011393
-0.90698,1.1663,0.014233,0.18283,0.011482
-0.90548,1.1664,0.014337,0.18328,0.011574
-0.90398,1.1665,0.014446,0.18374,0.011666
-0.90248,1.1665,0.014553,0.1842,0.011757
-0.90098,1.1666,0.014662,0.18466,0.01185
-0.89947,1.1667,0.014771,0.18512,0.011943
-0.89797,1.1667,0.014882,0.18558,0.012039
-0.89647,1.1668,0.014995,0.18605,0.012135
-0.89497,1.1669,0.015108,0.18652,0.012232
-0.89347,1.167,0.015222,0.18699,0.012329
-0.89197,1.167,0.015338,0.18746,0.012428
-0.89047,1.1671,0.015457,0.18794,0.012527
-0.88897,1.1672,0.015573,0.18842,0.01263
-0.88747,1.1672,0.015695,0.1889,0.012733
-0.88597,1.1673,0.015818,0.18938,0.012837
-0.88447,1.1674,0.015943,0.18987,0.012943
-0.88297,1.1675,0.016066,0.19035,0.01305
-0.88147,1.1675,0.016191,0.19084,0.013157
-0.87997,1.1676,0.016316,0.19133,0.013265
-0.87847,1.1677,0.016443,0.19182,0.013373
-0.87697,1.1678,0.016573,0.19231,0.013481
-0.87547,1.1678,0.016704,0.1928,0.013589
-0.87397,1.1679,0.016835,0.19329,0.0137
-0.87247,1.168,0.01697,0.19379,0.013808
-0.87097,1.168,0.017107,0.19429,0.013917
-0.86947,1.1681,0.017246,0.19479,0.014025
-0.86797,1.1681,0.017391,0.19529,0.014135
-0.86647,1.1682,0.017544,0.1958,0.014246
-0.86497,1.1683,0.017704,0.19631,0.014357
-0.86347,1.1683,0.01787,0.19682,0.01447
-0.86197,1.1684,0.018042,0.19734,0.014585
-0.86047,1.1684,0.018215,0.19786,0.014701
-0.85896,1.1685,0.018391,0.19838,0.014821
-0.85746,1.1685,0.018566,0.19891,0.014942
-0.85596,1.1686,0.018746,0.19943,0.015064
-0.85446,1.1686,0.018926,0.19996,0.015186
-0.85296,1.1687,0.019108,0.20049,0.015309
-0.85146,1.1687,0.019291,0.20102,0.015433
-0.84996,1.1687,0.019479,0.20156,0.01556
-0.84846,1.1688,0.019671,0.2021,0.015688
-0.84696,1.1688,0.019864,0.20264,0.015818
-0.84546,1.1688,0.020059,0.20318,0.015949
-0.84396,1.1689,0.020256,0.20373,0.01608
-0.84246,1.1689,0.020454,0.20427,0.016216
-0.84096,1.1689,0.020656,0.20482,0.016351
-0.83946,1.1689,0.020862,0.20537,0.016488
-0.83796,1.1689,0.02107,0.20592,0.016626
-0.83646,1.1689,0.021277,0.20647,0.016766
-0.83496,1.1689,0.021485,0.20702,0.016906
-0.83346,1.1689,0.021694,0.20758,0.017048
-0.83196,1.1689,0.021905,0.20814,0.01719
-0.83046,1.1689,0.022119,0.2087,0.017335
-0.82896,1.165,0.022255,0.20858,0.017415
-0.82746,1.1689,0.022557,0.20982,0.017624
-0.82596,1.1689,0.022775,0.21038,0.017771
-0.82446,1.1689,0.023,0.21095,0.017918
-0.82296,1.1689,0.023228,0.21152,0.018068
-0.82146,1.1688,0.023463,0.21209,0.018221
-0.81995,1.1688,0.0237,0.21266,0.018377
-0.81845,1.1688,0.023945,0.21323,0.018538
-0.81695,1.1687,0.024192,0.21381,0.018703
-0.81545,1.1687,0.024442,0.2144,0.01887
-0.81395,1.1687,0.024694,0.21498,0.019039
-0.81245,1.1686,0.024949,0.21556,0.019212
-0.81095,1.1686,0.025206,0.21615,0.019388
-0.80945,1.1685,0.025466,0.21674,0.019565
-0.80795,1.1685,0.025727,0.21734,0.019743
-0.80645,1.1685,0.025988,0.21793,0.019924
-0.80495,1.1684,0.026251,0.21853,0.020106
-0.80345,1.1684,0.026516,0.21913,0.020288
-0.80195,1.1684,0.026783,0.21973,0.020471
-0.80045,1.1683,0.027054,0.22033,0.020656
-0.79895,1.1683,0.02733,0.22093,0.020843
-0.79745,1.1682,0.027614,0.22153,0.021035
-0.79595,1.1682,0.027905,0.22214,0.021231
-0.79445,1.1681,0.0282,0.22275,0.021432
-0.79295,1.1681,0.028499,0.22336,0.021632
-0.79145,1.168,0.028803,0.22397,0.021834
-0.78995,1.1679,0.029109,0.22458,0.022035
-0.78845,1.1679,0.029418,0.2252,0.022238
-0.78695,1.1678,0.029727,0.22582,0.022442
-0.78545,1.1677,0.030043,0.22643,0.022648
-0.78395,1.1676,0.030363,0.22706,0.022857
-0.78245,1.1675,0.030688,0.22768,0.023068
-0.78095,1.1675,0.031016,0.2283,0.02328
-0.77944,1.1674,0.031349,0.22893,0.023494
-0.77794,1.1673,0.031682,0.22956,0.023709
-0.77644,1.1671,0.032021,0.23019,0.023927
-0.77494,1.167,0.032365,0.23083,0.02415
-0.77344,1.1669,0.032712,0.23148,0.024378
-0.77194,1.1667,0.033067,0.23212,0.024607
-0.77044,1.1666,0.03343,0.23277,0.024836
-0.76894,1.1664,0.033797,0.23343,0.025071
-0.76744,1.1663,0.034175,0.23409,0.025307
-0.76594,1.1661,0.034552,0.23475,0.025549
-0.76444,1.1659,0.034938,0.23542,0.025792
-0.76294,1.1657,0.03533,0.23608,0.026038
-0.76144,1.1655,0.03573,0.23676,0.026289
-0.75994,1.1653,0.036136,0.23743,0.026542
-0.75844,1.1651,0.036552,0.23811,0.026796
-0.75694,1.1648,0.036971,0.23879,0.027051
-0.75544,1.1646,0.037401,0.23947,0.027309
-0.75394,1.1643,0.037838,0.24015,0.02757
-0.75244,1.164,0.038282,0.24084,0.027834
-0.75094,1.1638,0.038744,0.24153,0.028104
-0.74944,1.1635,0.039214,0.24222,0.028379
-0.74794,1.1632,0.039698,0.24291,0.028657
-0.74644,1.1628,0.040195,0.24361,0.028937
-0.74494,1.1625,0.040698,0.24431,0.029221
-0.74344,1.1621,0.041217,0.24502,0.029506
-0.74194,1.1618,0.041744,0.24574,0.029793
-0.74044,1.1614,0.042289,0.24645,0.030083
-0.73893,1.161,0.04285,0.24717,0.030378
-0.73743,1.1606,0.043411,0.2479,0.030673
-0.73593,1.1601,0.043985,0.24863,0.030969
-0.73443,1.1597,0.044573,0.24936,0.031266
-0.73293,1.1592,0.04517,0.25009,0.031567
-0.73143,1.1588,0.045785,0.25083,0.031872
-0.72993,1.1583,0.046404,0.25157,0.032178
-0.72843,1.1577,0.047038,0.25232,0.032487
-0.72693,1.1572,0.047674,0.25307,0.032795
-0.72543,1.1567,0.048326,0.25382,0.03311
-0.72393,1.1561,0.048991,0.25458,0.033428
-0.72243,1.1555,0.049669,0.25534,0.033748
-0.72093,1.155,0.050358,0.2561,0.03407
-0.71943,1.1543,0.051051,0.25686,0.034394
-0.71793,1.1537,0.051768,0.25763,0.03472
-0.71643,1.153,0.052505,0.2584,0.035047
-0.71493,1.1523,0.053255,0.25918,0.035374
-0.71343,1.1516,0.05402,0.25997,0.035698
-0.71193,1.1509,0.054801,0.26076,0.036029
-0.71043,1.1501,0.055592,0.26155,0.03636
-0.70893,1.1494,0.056401,0.26235,0.036695
-0.70743,1.1485,0.057223,0.26314,0.037035
-0.70593,1.1477,0.058068,0.26395,0.037378
-0.70443,1.1468,0.058928,0.26476,0.037723
-0.70293,1.1459,0.059808,0.26557,0.038076
-0.70143,1.1449,0.060685,0.26639,0.038433
-0.69992,1.144,0.061591,0.2672,0.038789
-0.69842,1.143,0.062493,0.26803,0.039153
-0.69692,1.1419,0.063416,0.26885,0.039517
-0.69542,1.1409,0.064357,0.26967,0.039885
-0.69392,1.1398,0.065303,0.2705,0.040261
-0.69242,1.1387,0.066273,0.27133,0.040639
-0.69092,1.1375,0.067259,0.27217,0.041028
-0.68942,1.1363,0.068273,0.273,0.041415
-0.68792,1.135,0.069293,0.27384,0.041816
-0.68642,1.1338,0.070328,0.27467,0.042227
-0.68492,1.1325,0.071379,0.2755,0.042643
-0.68342,1.1311,0.072445,0.27634,0.04306
-0.68192,1.1297,0.073528,0.27718,0.043482
-0.68042,1.1282,0.074662,0.27802,0.043916
-0.67892,1.1267,0.075799,0.27886,0.044358
-0.67742,1.1252,0.076958,0.2797,0.044806
-0.67592,1.1236,0.078143,0.28053,0.045258
-0.67442,1.122,0.079343,0.28137,0.045719
-0.67292,1.1203,0.080561,0.2822,0.046184
-0.67142,1.1186,0.081793,0.28304,0.046655
-0.66992,1.1168,0.083034,0.28388,0.047132
-0.66842,1.1151,0.084288,0.28472,0.047618
-0.66692,1.1132,0.085549,0.28556,0.048107
-0.66542,1.1114,0.086823,0.2864,0.048601
-0.66392,1.1095,0.088123,0.28723,0.049107
-0.66242,1.1076,0.089435,0.28807,0.049615
-0.66092,1.1056,0.09078,0.28891,0.050128
-0.65941,1.1035,0.09213,0.28975,0.050649
-0.65791,1.1014,0.093497,0.29059,0.051178
-0.65641,1.0993,0.094887,0.29143,0.051719
-0.65491,1.0971,0.096258,0.29227,0.052263
-0.65341,1.0949,0.097655,0.2931,0.052815
-0.65191,1.0927,0.099072,0.29394,0.05337
-0.65041,1.0904,0.10049,0.29477,0.053934
-0.64891,1.088,0.10192,0.29559,0.054509
-0.64741,1.0856,0.10337,0.29642,0.055095
-0.64591,1.0832,0.10482,0.29724,0.055683
-0.64441,1.0806,0.10632,0.29805,0.056286
-0.64291,1.078,0.10783,0.29886,0.056902
-0.64141,1.0753,0.10936,0.29965,0.057541
-0.63991,1.0725,0.11093,0.30044,0.058187
-0.63841,1.0697,0.1125,0.30123,0.058843
-0.63691,1.0669,0.11409,0.30201,0.059504
-0.63541,1.064,0.11568,0.30279,0.06018
-0.63391,1.061,0.11732,0.30355,0.060882
-0.63241,1.058,0.11896,0.3043,0.061587
-0.63091,1.0549,0.12062,0.30504,0.062322
-0.62941,1.0518,0.12228,0.30577,0.063065
-0.62791,1.0486,0.12395,0.30649,0.063812
-0.62641,1.0454,0.1256,0.3072,0.064579
-0.62491,1.0422,0.12724,0.30789,0.065353
-0.62341,1.0389,0.1289,0.30858,0.066149
-0.62191,1.0355,0.13058,0.30924,0.066967
-0.62041,1.032,0.13227,0.30989,0.067809
-0.6189,1.0284,0.13398,0.31052,0.068661
-0.6174,1.0248,0.13568,0.31115,0.069529
-0.6159,1.0211,0.13737,0.31177,0.070395
-0.6144,1.0174,0.13904,0.31238,0.071268
-0.6129,1.0136,0.1407,0.31298,0.072159
-0.6114,1.0098,0.14236,0.31357,0.073064
-0.6099,1.006,0.14403,0.31414,0.073981
-0.6084,1.0021,0.14568,0.31471,0.074904
-0.6069,0.99817,0.14734,0.31525,0.075843
-0.6054,0.99421,0.14896,0.31579,0.07679
-0.6039,0.99021,0.15062,0.31632,0.077745
-0.6024,0.98615,0.15227,0.31682,0.078709
-0.6009,0.98207,0.15391,0.31732,0.079676
-0.5994,0.97794,0.15556,0.31781,0.080651
-0.5979,0.97376,0.1572,0.31828,0.081639
-0.5964,0.96953,0.15884,0.31873,0.082634
-0.5949,0.96525,0.16048,0.31917,0.083641
-0.5934,0.96094,0.1621,0.3196,0.084655
-0.5919,0.9566,0.16372,0.32001,0.085673
-0.5904,0.95224,0.1653,0.32042,0.08669
-0.5889,0.94784,0.16687,0.3208,0.087723
-0.5874,0.9434,0.16843,0.32117,0.088779
-0.5859,0.93892,0.16997,0.32152,0.089833
-0.5844,0.93435,0.17156,0.32183,0.090908
-0.5829,0.92964,0.17318,0.32208,0.092033
-0.5814,0.92487,0.17479,0.3223,0.09318
-0.57989,0.92008,0.17637,0.3225,0.094339
-0.57839,0.91526,0.17794,0.32268,0.095504
-0.57689,0.91041,0.17946,0.32285,0.096681
-0.57539,0.90553,0.18095,0.32299,0.097874
-0.57389,0.90064,0.1824,0.32312,0.099069
-0.57239,0.89572,0.18385,0.32323,0.10027
-0.57089,0.89079,0.18527,0.32332,0.10149
-0.56939,0.8858,0.18671,0.32339,0.10271
-0.56789,0.8808,0.18811,0.32344,0.10394
-0.56639,0.87578,0.18948,0.32347,0.10518
-0.56489,0.87075,0.19082,0.32349,0.10642
-0.56339,0.8657,0.19212,0.32349,0.10767
-0.56189,0.86063,0.19341,0.32347,0.10893
-0.56039,0.85554,0.19466,0.32344,0.11019
-0.55889,0.85044,0.19587,0.3234,0.11144
-0.55739,0.84533,0.19706,0.32334,0.11271
-0.55589,0.84023,0.1982,0.32326,0.11398
-0.55439,0.83513,0.19929,0.32316,0.11526
-0.55289,0.83002,0.20035,0.32305,0.11654
-0.55139,0.82491,0.20138,0.32293,0.11783
-0.54989,0.81981,0.20239,0.32279,0.11912
-0.54839,0.8147,0.20335,0.32263,0.12042
-0.54689,0.80957,0.20428,0.32244,0.12171
-0.54539,0.80442,0.2052,0.32222,0.12302
-0.54389,0.79926,0.20608,0.32198,0.12433
-0.54239,0.79411,0.20694,0.32172,0.12565
-0.54089,0.78896,0.20779,0.32143,0.12697
-0.53938,0.78381,0.20859,0.32112,0.12831
-0.53788,0.77866,0.20938,0.32079,0.12965
-0.53638,0.77349,0.21014,0.32044,0.13099
-0.53488,0.76832,0.21089,0.32007,0.13234
-0.53338,0.76316,0.21164,0.31967,0.13369
-0.53188,0.75801,0.21234,0.31925,0.13506
-0.53038,0.75288,0.21302,0.31882,0.13643
-0.52888,0.74777,0.21367,0.31838,0.13781
-0.52738,0.74268,0.2143,0.31794,0.13918
-0.52588,0.7376,0.2149,0.31749,0.14055
-0.52438,0.73254,0.21546,0.31703,0.14192
-0.52288,0.7275,0.21598,0.31655,0.1433
-0.52138,0.72249,0.21649,0.31606,0.14469
-0.51988,0.71751,0.21697,0.31556,0.14607
-0.51838,0.71254,0.21742,0.31505,0.14746
-0.51688,0.70758,0.21782,0.31452,0.14884
-0.51538,0.70263,0.21821,0.31399,0.15023
-0.51388,0.6977,0.21857,0.31344,0.15161
-0.51238,0.69278,0.21889,0.31289,0.15299
-0.51088,0.68788,0.2192,0.31231,0.15436
-0.50938,0.68301,0.21949,0.31171,0.15574
-0.50788,0.67817,0.21976,0.31108,0.15714
-0.50638,0.67336,0.22003,0.31043,0.15853
-0.50488,0.66859,0.22029,0.30977,0.15992
-0.50338,0.66383,0.22053,0.3091,0.1613
-0.50188,0.65911,0.22076,0.3084,0.16268
-0.50038,0.65442,0.22095,0.3077,0.16405
-0.49887,0.64974,0.22113,0.30698,0.16542
-0.49737,0.64506,0.22128,0.30626,0.16679
-0.49587,0.64041,0.2214,0.30554,0.16815
-0.49437,0.63577,0.2215,0.3048,0.16951
-0.49287,0.63115,0.2216,0.30405,0.17086
-0.49137,0.62656,0.22168,0.30329,0.17222
-0.48987,0.62198,0.22175,0.30253,0.17356
-0.48837,0.61743,0.2218,0.30177,0.17489
-0.48687,0.61291,0.22186,0.30099,0.17622
-0.48537,0.60841,0.22191,0.30019,0.17752
-0.48387,0.60392,0.22195,0.29938,0.17884
-0.48237,0.59944,0.22199,0.29855,0.18016
-0.48087,0.59497,0.22202,0.29772,0.18147
-0.47937,0.59052,0.22204,0.29689,0.18279
-0.47787,0.58609,0.22204,0.29605,0.18407
-0.47637,0.58167,0.22205,0.29521,0.18535
-0.47487,0.57729,0.22204,0.29436,0.18661
-0.47337,0.57292,0.22202,0.2935,0.18787
-0.47187,0.5686,0.22197,0.29264,0.18913
-0.47037,0.5643,0.22193,0.29177,0.19038
-0.46887,0.56003,0.22188,0.29091,0.19162
-0.46737,0.55578,0.22183,0.29004,0.19285
-0.46587,0.55156,0.22176,0.28917,0.19407
-0.46437,0.54737,0.22169,0.2883,0.19528
-0.46287,0.54318,0.22161,0.28743,0.19649
-0.46137,0.539,0.22152,0.28655,0.19769
-0.45986,0.53484,0.22142,0.28567,0.19888
-0.45836,0.53068,0.2213,0.28478,0.20008
-0.45686,0.52654,0.22118,0.28389,0.20126
-0.45536,0.52242,0.22106,0.283,0.20244
-0.45386,0.51834,0.22096,0.2821,0.20361
-0.45236,0.51429,0.22087,0.28119,0.20476
-0.45086,0.51027,0.22077,0.28028,0.20591
-0.44936,0.50627,0.22069,0.27935,0.20705
-0.44786,0.50228,0.22061,0.27841,0.20818
-0.44636,0.49831,0.22053,0.27748,0.20932
-0.44486,0.49436,0.22048,0.27653,0.21044
-0.44336,0.49042,0.22044,0.27557,0.21156
-0.44186,0.4865,0.22039,0.27461,0.21266
-0.44036,0.48259,0.22037,0.27365,0.21376
-0.43886,0.47871,0.22033,0.27269,0.21485
-0.43736,0.47484,0.22029,0.27173,0.21593
-0.43586,0.47099,0.22025,0.27076,0.21702
-0.43436,0.46717,0.22023,0.26978,0.21808
-0.43286,0.46336,0.22024,0.2688,0.21914
-0.43136,0.45957,0.22024,0.26782,0.2202
-0.42986,0.45579,0.22026,0.26683,0.22125
-0.42836,0.45204,0.22028,0.26584,0.22228
-0.42686,0.44831,0.2203,0.26484,0.2233
-0.42536,0.44462,0.22033,0.26385,0.22432
-0.42386,0.44095,0.22038,0.26285,0.22533
-0.42236,0.4373,0.22041,0.26186,0.22635
-0.42086,0.43366,0.22045,0.26086,0.22733
-0.41935,0.43003,0.22048,0.25986,0.22834
-0.41785,0.42642,0.22051,0.25885,0.22934
-0.41635,0.42284,0.22055,0.25783,0.23033
-0.41485,0.41928,0.2206,0.25681,0.23132
-0.41335,0.41575,0.22066,0.25578,0.23231
-0.41185,0.41223,0.22074,0.25475,0.2333
-0.41035,0.40874,0.22084,0.25372,0.23428
-0.40885,0.40526,0.22096,0.25269,0.23527
-0.40735,0.40181,0.22106,0.25166,0.23626
-0.40585,0.39836,0.22116,0.25064,0.23723
-0.40435,0.39492,0.22126,0.24961,0.2382
-0.40285,0.3915,0.22136,0.24858,0.23918
-0.40135,0.38809,0.22146,0.24754,0.24013
-0.39985,0.38469,0.22158,0.24651,0.24109
-0.39835,0.38131,0.2217,0.24548,0.24205
-0.39685,0.37795,0.22181,0.24445,0.24298
-0.39535,0.37461,0.22194,0.24344,0.24392
-0.39385,0.37128,0.22208,0.24242,0.24485
-0.39235,0.36798,0.22222,0.24141,0.24576
-0.39085,0.36469,0.22238,0.24041,0.24668
-0.38935,0.3614,0.22254,0.23941,0.2476
-0.38785,0.35813,0.22271,0.2384,0.2485
-0.38635,0.35488,0.2229,0.23741,0.24941
-0.38485,0.35163,0.22309,0.23643,0.25031
-0.38335,0.34841,0.22328,0.23545,0.2512
-0.38185,0.34519,0.22347,0.23448,0.25209
-0.38035,0.34199,0.22366,0.23351,0.25298
-0.37884,0.33878,0.22386,0.23255,0.25386
-0.37734,0.33558,0.22406,0.23158,0.25474
-0.37584,0.33239,0.22426,0.23062,0.25561
-0.37434,0.3292,0.22447,0.22966,0.25646
-0.37284,0.32603,0.22468,0.2287,0.25732
-0.37134,0.32287,0.22491,0.22774,0.25817
-0.36984,0.31971,0.22515,0.22679,0.25901
-0.36834,0.31656,0.22542,0.22583,0.25984
-0.36684,0.31341,0.22568,0.22488,0.26066
-0.36534,0.31027,0.22595,0.22391,0.26149
-0.36384,0.30713,0.22624,0.22295,0.26231
-0.36234,0.304,0.22653,0.22199,0.26313
-0.36084,0.30087,0.22682,0.22104,0.26393
-0.35934,0.29775,0.2271,0.22009,0.26472
-0.35784,0.29464,0.22738,0.21913,0.26551
-0.35634,0.29152,0.22764,0.21817,0.26629
-0.35484,0.28842,0.22793,0.21722,0.26706
-0.35334,0.28532,0.22822,0.21626,0.26781
-0.35184,0.28224,0.22852,0.21532,0.26856
-0.35034,0.27917,0.22882,0.21438,0.26931
-0.34884,0.27611,0.22911,0.21344,0.27003
-0.34734,0.27306,0.22939,0.2125,0.27076
-0.34584,0.27002,0.22966,0.21157,0.27149
-0.34434,0.26699,0.22991,0.21064,0.27221
-0.34284,0.26396,0.23016,0.20971,0.27294
-0.34134,0.26094,0.2304,0.20879,0.27366
-0.33983,0.25793,0.23063,0.20787,0.27439
-0.33833,0.25491,0.23084,0.20696,0.27509
-0.33683,0.2519,0.23105,0.20605,0.2758
-0.33533,0.24889,0.23122,0.20516,0.27647
-0.33383,0.24589,0.2314,0.20428,0.27716
-0.33233,0.24288,0.23157,0.2034,0.27784
-0.33083,0.23988,0.23173,0.20253,0.27851
-0.32933,0.23688,0.23188,0.20164,0.27921
-0.32783,0.23389,0.23201,0.20075,0.27987
-0.32633,0.2309,0.23212,0.19986,0.28052
-0.32483,0.22791,0.23223,0.19897,0.28118
-0.32333,0.22492,0.23233,0.19809,0.28181
-0.32183,0.22194,0.23242,0.19721,0.28245
-0.32033,0.21895,0.23249,0.19632,0.28307
-0.31883,0.21596,0.23257,0.19542,0.2837
-0.31733,0.21297,0.23264,0.19452,0.28433
-0.31583,0.20997,0.23269,0.19362,0.28494
-0.31433,0.20698,0.23274,0.19271,0.28556
-0.31283,0.20398,0.23279,0.1918,0.28618
-0.31133,0.20098,0.23283,0.19089,0.28679
-0.30983,0.19798,0.23287,0.18998,0.28741
-0.30833,0.19497,0.23293,0.18908,0.288
-0.30683,0.19195,0.23298,0.18818,0.28858
-0.30533,0.18893,0.23301,0.18727,0.28916
-0.30383,0.1859,0.23304,0.18636,0.28975
-0.30233,0.18288,0.23304,0.18546,0.29034
-0.30083,0.17985,0.23306,0.18457,0.29093
-0.29932,0.17682,0.23307,0.18369,0.29152
-0.29782,0.17378,0.23308,0.18282,0.29212
-0.29632,0.17073,0.2331,0.18196,0.29269
-0.29482,0.16768,0.23313,0.18112,0.29325
-0.29332,0.16463,0.23315,0.18027,0.29381
-0.29182,0.16158,0.23316,0.17942,0.29435
-0.29032,0.15854,0.23315,0.17858,0.29489
-0.28882,0.15548,0.23315,0.17773,0.29542
-0.28732,0.15243,0.23313,0.17688,0.29595
-0.28582,0.14938,0.2331,0.17603,0.29648
-0.28432,0.14633,0.23305,0.17518,0.297
-0.28282,0.14328,0.23299,0.17432,0.29753
-0.28132,0.14022,0.23292,0.17347,0.29805
-0.27982,0.13716,0.23284,0.17261,0.29856
-0.27832,0.1341,0.23273,0.17175,0.29906
-0.27682,0.13105,0.23262,0.17089,0.29957
-0.27532,0.12801,0.23249,0.17003,0.30007
-0.27382,0.12496,0.23235,0.16917,0.30056
-0.27232,0.12191,0.23219,0.16831,0.30104
-0.27082,0.11886,0.23202,0.16746,0.30152
-0.26932,0.11579,0.23183,0.1666,0.30198
-0.26782,0.11272,0.23162,0.16574,0.30242
-0.26632,0.10966,0.2314,0.16489,0.30287
-0.26482,0.10659,0.23114,0.16402,0.30328
-0.26332,0.10353,0.23087,0.16315,0.3037
-0.26182,0.10047,0.23059,0.16228,0.30412
-0.26032,0.097411,0.23029,0.16142,0.30453
-0.25881,0.094344,0.22998,0.16055,0.30494
-0.25731,0.091282,0.22966,0.15969,0.30536
-0.25581,0.088221,0.22932,0.15882,0.30579
-0.25431,0.085161,0.22897,0.15795,0.30622
-0.25281,0.082101,0.22861,0.15709,0.30664
-0.25131,0.079048,0.22823,0.15624,0.30706
-0.24981,0.075992,0.22785,0.15537,0.30747
-0.24831,0.072935,0.22746,0.1545,0.30787
-0.24681,0.069878,0.22706,0.15362,0.30825
-0.24531,0.066821,0.22662,0.15275,0.30864
-0.24381,0.063763,0.22617,0.15188,0.30901
-0.24231,0.060703,0.22572,0.151,0.30936
-0.24081,0.057648,0.22526,0.15013,0.3097
-0.23931,0.054588,0.22479,0.14927,0.31004
-0.23781,0.051531,0.22429,0.14841,0.31034
-0.23631,0.048485,0.22377,0.14755,0.31065
-0.23481,0.045435,0.22323,0.14669,0.31094
-0.23331,0.042385,0.22269,0.14584,0.31124
-0.23181,0.039335,0.22213,0.14499,0.31153
-0.23031,0.03629,0.22158,0.14414,0.31182
-0.22881,0.033249,0.221,0.14329,0.31209
-0.22731,0.030212,0.22043,0.14244,0.31235
-0.22581,0.027187,0.21985,0.1416,0.31261
-0.22431,0.024169,0.21924,0.14077,0.31289
-0.22281,0.021167,0.2186,0.13994,0.31315
-0.22131,0.018173,0.21796,0.13911,0.31343
-0.2198,0.015185,0.21731,0.13828,0.31371
-0.2183,0.0122,0.21665,0.13745,0.31398
-0.2168,0.0092187,0.216,0.13661,0.31426
-0.2153,0.0062428,0.21534,0.13578,0.31453
-0.2138,0.0032701,0.21467,0.13495,0.31481
-0.2123,0.00029433,0.21399,0.13412,0.31508
-0.2108,-0.0026769,0.2133,0.13328,0.31535
-0.2093,-0.0056419,0.21261,0.13245,0.31562
-0.2078,-0.0086002,0.21191,0.13161,0.31589
-0.2063,-0.011556,0.21119,0.13078,0.31616
-0.2048,-0.014509,0.21048,0.12995,0.31643
-0.2033,-0.01745,0.20976,0.12913,0.3167
-0.2018,-0.020381,0.20903,0.12831,0.31696
-0.2003,-0.023302,0.20828,0.12749,0.3172
-0.1988,-0.02622,0.20753,0.12667,0.31745
-0.1973,-0.029128,0.20675,0.12585,0.31769
-0.1958,-0.032018,0.20598,0.12502,0.31793
-0.1943,-0.034897,0.2052,0.1242,0.31816
-0.1928,-0.037771,0.2044,0.12336,0.31838
-0.1913,-0.040638,0.20358,0.12253,0.31861
-0.1898,-0.0435,0.20275,0.12169,0.31882
-0.1883,-0.046357,0.20192,0.12085,0.31904
-0.1868,-0.049204,0.20108,0.12,0.31925
-0.1853,-0.052041,0.20023,0.11915,0.31946
-0.1838,-0.05487,0.19937,0.11829,0.31967
-0.1823,-0.057687,0.19851,0.11743,0.31987
-0.1808,-0.060497,0.19764,0.11657,0.32007
-0.17929,-0.063299,0.19675,0.11571,0.32026
-0.17779,-0.066093,0.19586,0.11484,0.32043
-0.17629,-0.068878,0.19496,0.11397,0.32061
-0.17479,-0.071659,0.19405,0.11309,0.3208
-0.17329,-0.074425,0.19312,0.11223,0.32096
-0.17179,-0.077176,0.19218,0.11136,0.32114
-0.17029,-0.07992,0.19123,0.11049,0.32131
-0.16879,-0.082655,0.19027,0.10962,0.32148
-0.16729,-0.085377,0.18931,0.10875,0.32164
-0.16579,-0.088095,0.18832,0.10788,0.3218
-0.16429,-0.090802,0.18732,0.10701,0.32194
-0.16279,-0.093487,0.18634,0.10616,0.32206
-0.16129,-0.096157,0.18537,0.10532,0.32216
-0.15979,-0.098815,0.18435,0.10447,0.32227
-0.15829,-0.10146,0.18334,0.10361,0.32237
-0.15679,-0.1041,0.1823,0.10275,0.32245
-0.15529,-0.10673,0.18127,0.1019,0.32253
-0.15379,-0.10936,0.18022,0.10104,0.32261
-0.15229,-0.11197,0.17917,0.10018,0.32271
-0.15079,-0.11457,0.17811,0.099313,0.32279
-0.14929,-0.11716,0.17704,0.098442,0.32286
-0.14779,-0.11974,0.17596,0.097566,0.32295
-0.14629,-0.1223,0.17487,0.096691,0.32304
-0.14479,-0.12486,0.17378,0.095819,0.32312
-0.14329,-0.1274,0.17268,0.094945,0.3232
-0.14179,-0.12992,0.17159,0.094071,0.32329
-0.14029,-0.13241,0.17049,0.093198,0.32339
-0.13878,-0.1349,0.16941,0.092321,0.32347
-0.13728,-0.13737,0.16833,0.091442,0.32355
-0.13578,-0.13983,0.16725,0.090553,0.32362
-0.13428,-0.14226,0.16618,0.089656,0.3237
-0.13278,-0.14466,0.16512,0.088763,0.32379
-0.13128,-0.14705,0.16406,0.087867,0.32386
-0.12978,-0.14941,0.16302,0.086979,0.32393
-0.12828,-0.15176,0.16198,0.0861,0.324
-0.12678,-0.1541,0.16095,0.085219,0.32406
-0.12528,-0.15639,0.1599,0.084342,0.32412
-0.12378,-0.15866,0.15886,0.08347,0.32417
-0.12228,-0.16091,0.15782,0.082591,0.32423
-0.12078,-0.16315,0.15677,0.081703,0.3243
-0.11928,-0.16536,0.15574,0.080812,0.32435
-0.11778,-0.16754,0.1547,0.079918,0.3244
-0.11628,-0.16971,0.15368,0.079018,0.32445
-0.11478,-0.17185,0.15267,0.07811,0.32449
-0.11328,-0.17399,0.15165,0.0772,0.32453
-0.11178,-0.17609,0.15063,0.076284,0.32457
-0.11028,-0.17819,0.1496,0.075364,0.32461
-0.10878,-0.18026,0.14859,0.074443,0.32464
-0.10728,-0.18231,0.14759,0.073525,0.32466
-0.10578,-0.18434,0.14658,0.072601,0.32468
-0.10428,-0.18636,0.14559,0.07168,0.32469
-0.10278,-0.18834,0.1446,0.070762,0.32468
-0.10128,-0.19031,0.14362,0.069852,0.32469
-0.099775,-0.19225,0.14263,0.068931,0.32469
-0.098275,-0.19416,0.14163,0.068017,0.3247
-0.096774,-0.19605,0.14064,0.06711,0.32471
-0.095274,-0.19793,0.13966,0.066203,0.3247
-0.093773,-0.19978,0.1387,0.065292,0.3247
-0.092273,-0.2016,0.13774,0.064377,0.32472
-0.090773,-0.2034,0.13678,0.063464,0.32473
-0.089272,-0.20517,0.13584,0.062549,0.32473
-0.087772,-0.20692,0.1349,0.061634,0.32474
-0.086272,-0.20864,0.13398,0.060724,0.32474
-0.084771,-0.21033,0.13308,0.059815,0.32475
-0.083271,-0.21198,0.13218,0.058901,0.32476
-0.08177,-0.21359,0.13129,0.057982,0.32478
-0.08027,-0.21516,0.13042,0.05706,0.32479
-0.07877,-0.2167,0.12956,0.056136,0.3248
-0.077269,-0.21821,0.12869,0.055204,0.3248
-0.075769,-0.21969,0.12785,0.054272,0.3248
-0.074269,-0.22116,0.127,0.053336,0.3248
-0.072768,-0.22261,0.12617,0.052398,0.32478
-0.071268,-0.22403,0.12535,0.051454,0.32477
-0.069767,-0.22543,0.12455,0.050506,0.32475
-0.068267,-0.22682,0.12374,0.049559,0.32474
-0.066767,-0.22816,0.12297,0.048604,0.32471
-0.065266,-0.22948,0.12219,0.047644,0.32469
-0.063766,-0.23077,0.12144,0.046679,0.32467
-0.062266,-0.23202,0.12071,0.045708,0.32464
-0.060765,-0.23324,0.11998,0.044738,0.32463
-0.059265,-0.23443,0.11926,0.043759,0.32464
-0.057764,-0.23559,0.11856,0.042781,0.32466
-0.056264,-0.23672,0.11789,0.041807,0.32467
-0.054764,-0.23783,0.11723,0.040842,0.3247
-0.053263,-0.23889,0.11659,0.039879,0.32472
-0.051763,-0.23994,0.11596,0.038919,0.32473
-0.050263,-0.24094,0.11535,0.037969,0.32474
-0.048762,-0.24189,0.11473,0.037023,0.32477
-0.047262,-0.2428,0.11413,0.036077,0.32479
-0.045761,-0.24369,0.11354,0.03513,0.3248
-0.044261,-0.24454,0.11295,0.034181,0.32481
-0.042761,-0.24535,0.1124,0.03323,0.32481
-0.04126,-0.24615,0.11185,0.032275,0.32481
-0.03976,-0.24691,0.11132,0.031315,0.32483
-0.03826,-0.24765,0.11081,0.030359,0.32487
-0.036759,-0.24835,0.11032,0.029398,0.32489
-0.035259,-0.24902,0.10985,0.028433,0.32492
-0.033758,-0.24966,0.10942,0.02747,0.32493
-0.032258,-0.25027,0.10899,0.026499,0.32496
-0.030758,-0.25086,0.10857,0.025522,0.32498
-0.029257,-0.25141,0.10816,0.024541,0.32503
-0.027757,-0.25194,0.10777,0.023553,0.32505
-0.026257,-0.25244,0.10741,0.022552,0.32508
-0.024756,-0.2529,0.10706,0.021542,0.32512
-0.023256,-0.25335,0.10674,0.020523,0.32515
-0.021755,-0.25378,0.10641,0.019497,0.32518
-0.020255,-0.25419,0.10611,0.018464,0.32522
-0.018755,-0.25457,0.10584,0.017431,0.32524
-0.017254,-0.25492,0.10559,0.0164,0.32525
-0.015754,-0.25524,0.10533,0.015369,0.32529
-0.014254,-0.2555,0.10509,0.014339,0.32532
-0.012753,-0.25572,0.10489,0.013311,0.32536
-0.011253,-0.25591,0.10471,0.012279,0.32539
-0.0097524,-0.25606,0.10453,0.011242,0.32544
-0.0082521,-0.25619,0.10436,0.010201,0.32549
-0.0067517,-0.25629,0.10419,0.0091573,0.32554
-0.0052513,-0.25635,0.10402,0.0081031,0.32556
-0.0037509,-0.25638,0.10387,0.0070547,0.32559
-0.0022506,-0.25637,0.10372,0.0060082,0.32564
-0.00075019,-0.25632,0.10358,0.0049604,0.32567
0.00075019,-0.25624,0.10345,0.003916,0.3257
0.0022506,-0.25611,0.10337,0.0028698,0.32573
0.0037509,-0.25597,0.1033,0.0018226,0.32576
0.0052513,-0.25581,0.10323,0.00077289,0.32579
0.0067517,-0.25561,0.10319,-0.00028353,0.32584
0.0082521,-0.25538,0.10318,-0.0013424,0.32587
0.0097524,-0.25513,0.1032,-0.0024024,0.3259
0.011253,-0.25486,0.10322,-0.003463,0.32594
0.012753,-0.25455,0.10326,-0.0045225,0.32595
0.014254,-0.25421,0.10332,-0.0055825,0.32595
0.015754,-0.25383,0.10341,-0.0066406,0.32599
0.017254,-0.25257,0.10321,-0.0075152,0.32492
0.018755,-0.253,0.10365,-0.0087531,0.32606
0.020255,-0.25255,0.10379,-0.0098099,0.32609
0.021755,-0.25208,0.10397,-0.010866,0.32613
0.023256,-0.25158,0.10415,-0.011925,0.32617
0.024756,-0.25106,0.10435,-0.01299,0.3262
0.026257,-0.25052,0.10456,-0.014063,0.32623
0.027757,-0.24996,0.10477,-0.015137,0.32625
0.029257,-0.24938,0.10502,-0.016215,0.32629
0.030758,-0.24877,0.10528,-0.017295,0.32631
0.032258,-0.24813,0.10555,-0.018381,0.32634
0.033758,-0.24746,0.10583,-0.019467,0.32637
0.035259,-0.24677,0.10612,-0.020552,0.32639
0.036759,-0.24606,0.10643,-0.021633,0.32642
0.03826,-0.2453,0.10678,-0.02272,0.32645
0.03976,-0.24452,0.10712,-0.023802,0.32649
0.04126,-0.2437,0.10749,-0.024879,0.32654
0.042761,-0.24285,0.10787,-0.025948,0.32658
0.044261,-0.24198,0.10827,-0.027028,0.32662
0.045761,-0.24108,0.10867,-0.028115,0.32666
0.047262,-0.24016,0.10909,-0.029197,0.3267
0.048762,-0.2392,0.10952,-0.030282,0.32676
0.050263,-0.23823,0.10995,-0.031373,0.32682
0.051763,-0.23722,0.11041,-0.032455,0.32688
0.053263,-0.23618,0.11085,-0.033531,0.32693
0.054764,-0.23509,0.11132,-0.034607,0.32699
0.056264,-0.23392,0.11186,-0.035688,0.32703
0.057764,-0.23272,0.11237,-0.036772,0.32708
0.059265,-0.23149,0.1129,-0.037865,0.32712
0.060765,-0.23024,0.11345,-0.038958,0.32717
0.062266,-0.22895,0.11401,-0.040053,0.3272
0.063766,-0.22763,0.1146,-0.041145,0.32723
0.065266,-0.22628,0.1152,-0.042228,0.32725
0.066767,-0.2249,0.11581,-0.043299,0.32727
0.068267,-0.22348,0.11644,-0.044364,0.32729
0.069767,-0.22204,0.11708,-0.045425,0.32729
0.071268,-0.22059,0.11774,-0.046482,0.32728
0.072768,-0.21911,0.1184,-0.047532,0.32728
0.074269,-0.21763,0.11905,-0.048577,0.32727
0.075769,-0.21612,0.11974,-0.049617,0.32727
0.077269,-0.21461,0.12042,-0.050657,0.32725
0.07877,-0.21306,0.12114,-0.0517,0.32723
0.08027,-0.21147,0.1219,-0.052743,0.32719
0.08177,-0.20983,0.1227,-0.053795,0.32714
0.083271,-0.20816,0.1235,-0.054849,0.32711
0.084771,-0.20647,0.12431,-0.055906,0.32707
0.086272,-0.20474,0.12515,-0.056952,0.32698
0.087772,-0.20298,0.126,-0.05799,0.32693
0.089272,-0.20118,0.12687,-0.059019,0.32689
0.090773,-0.19935,0.12774,-0.060043,0.32685
0.092273,-0.19748,0.12865,-0.06106,0.32681
0.093773,-0.19558,0.12957,-0.062073,0.32678
0.095274,-0.19367,0.13048,-0.063076,0.32673
0.096774,-0.19174,0.1314,-0.064079,0.32669
0.098275,-0.18978,0.13234,-0.065071,0.32667
0.099775,-0.18781,0.13328,-0.066059,0.32664
0.10128,-0.18581,0.13424,-0.067053,0.3266
0.10278,-0.18379,0.1352,-0.068045,0.32656
0.10428,-0.18175,0.13615,-0.06903,0.32653
0.10578,-0.1797,0.1371,-0.070012,0.32649
0.10728,-0.17763,0.13806,-0.070992,0.32645
0.10878,-0.17554,0.13903,-0.071973,0.32641
0.11028,-0.17343,0.14,-0.072955,0.32637
0.11178,-0.17129,0.14098,-0.073931,0.32633
0.11328,-0.16912,0.14197,-0.074915,0.32628
0.11478,-0.16691,0.14299,-0.0759,0.32621
0.11628,-0.16469,0.14404,-0.076885,0.32613
0.11778,-0.16245,0.14507,-0.077863,0.32604
0.11928,-0.16019,0.14612,-0.078842,0.32593
0.12078,-0.15792,0.14717,-0.079826,0.32583
0.12228,-0.15561,0.14826,-0.080809,0.32572
0.12378,-0.15328,0.14938,-0.081792,0.32561
0.12528,-0.15093,0.15051,-0.082782,0.32547
0.12678,-0.14856,0.15165,-0.083773,0.32535
0.12828,-0.14617,0.15278,-0.084755,0.32521
0.12978,-0.14377,0.15392,-0.085732,0.32507
0.13128,-0.14136,0.15506,-0.086701,0.32493
0.13278,-0.13893,0.1562,-0.087662,0.32478
0.13428,-0.1365,0.15735,-0.088621,0.32465
0.13578,-0.13406,0.15849,-0.089576,0.3245
0.13728,-0.1316,0.15963,-0.090527,0.32435
0.13878,-0.12913,0.16078,-0.091472,0.32421
0.14029,-0.12663,0.16193,-0.092415,0.32407
0.14179,-0.12413,0.16308,-0.093347,0.32392
0.14329,-0.12161,0.16423,-0.094278,0.32375
0.14479,-0.11907,0.16539,-0.095204,0.32359
0.14629,-0.11652,0.16655,-0.09613,0.32344
0.14779,-0.11397,0.16769,-0.097052,0.32326
0.14929,-0.11141,0.16885,-0.097974,0.3231
0.15079,-0.10884,0.17003,-0.098895,0.32291
0.15229,-0.10625,0.17119,-0.099815,0.32273
0.15379,-0.10364,0.17237,-0.10074,0.32254
0.15529,-0.10103,0.17354,-0.10166,0.32235
0.15679,-0.098397,0.17473,-0.1026,0.32214
0.15829,-0.095747,0.1759,-0.10353,0.32195
0.15979,-0.093082,0.17708,-0.10446,0.32176
0.16129,-0.090397,0.17824,-0.1054,0.32159
0.16279,-0.087679,0.17942,-0.10633,0.3214
0.16429,-0.084936,0.18057,-0.10726,0.32122
0.16579,-0.082182,0.18171,-0.1082,0.32102
0.16729,-0.079419,0.18284,-0.10913,0.32081
0.16879,-0.076633,0.18395,-0.11005,0.32062
0.17029,-0.07383,0.18506,-0.11096,0.32039
0.17179,-0.071024,0.18617,-0.11188,0.32014
0.17329,-0.068213,0.18727,-0.11279,0.31991
0.17479,-0.065403,0.18836,-0.1137,0.31966
0.17629,-0.062589,0.18943,-0.11461,0.31941
0.17779,-0.059773,0.1905,-0.11553,0.31915
0.17929,-0.056962,0.19158,-0.11645,0.31889
0.1808,-0.054148,0.19267,-0.11737,0.31862
0.1823,-0.051331,0.19374,-0.11829,0.31836
0.1838,-0.048509,0.1948,-0.11921,0.31811
0.1853,-0.045684,0.19588,-0.12014,0.31786
0.1868,-0.04286,0.19695,-0.12106,0.31761
0.1883,-0.040032,0.19803,-0.12197,0.31736
0.1898,-0.037199,0.19908,-0.12289,0.31711
0.1913,-0.034369,0.20019,-0.1238,0.31686
0.1928,-0.031507,0.20127,-0.1247,0.31659
0.1943,-0.028627,0.20233,-0.1256,0.31632
0.1958,-0.025738,0.20336,-0.12651,0.31607
0.1973,-0.022838,0.20438,-0.12741,0.31581
0.1988,-0.019932,0.2054,-0.12831,0.31556
0.2003,-0.017017,0.20641,-0.12922,0.31529
0.2018,-0.014093,0.20738,-0.13013,0.31501
0.2033,-0.011162,0.20835,-0.13102,0.31473
0.2048,-0.0082257,0.20931,-0.1319,0.31447
0.2063,-0.0052824,0.21026,-0.13278,0.3142
0.2078,-0.0023258,0.21119,-0.13365,0.31393
0.2093,0.00064007,0.21211,-0.13453,0.31364
0.2108,0.0036081,0.21299,-0.1354,0.31335
0.2123,0.0065813,0.21388,-0.13627,0.31306
0.2138,0.0095609,0.21474,-0.13712,0.31277
0.2153,0.012552,0.21559,-0.13798,0.31248
0.2168,0.015552,0.21642,-0.13883,0.3122
0.2183,0.01856,0.21725,-0.13968,0.31191
0.2198,0.021582,0.21806,-0.14052,0.31162
0.22131,0.02462,0.21887,-0.14137,0.31131
0.22281,0.027655,0.21968,-0.14222,0.31101
0.22431,0.030703,0.22045,-0.14306,0.3107
0.22581,0.033752,0.2212,-0.1439,0.31039
0.22731,0.0368,0.22193,-0.14473,0.31009
0.22881,0.039851,0.22264,-0.14556,0.30977
0.23031,0.042908,0.22333,-0.14639,0.30944
0.23181,0.045965,0.224,-0.14722,0.30911
0.23331,0.049027,0.22465,-0.14806,0.30877
0.23481,0.052087,0.22529,-0.1489,0.30842
0.23631,0.055137,0.2259,-0.14974,0.30808
0.23781,0.058179,0.22649,-0.15059,0.30773
0.23931,0.061215,0.22707,-0.15144,0.30736
0.24081,0.064249,0.22763,-0.15229,0.30699
0.24231,0.067284,0.22817,-0.15315,0.30661
0.24381,0.070318,0.22869,-0.15401,0.30624
0.24531,0.073349,0.2292,-0.15488,0.30585
0.24681,0.076376,0.2297,-0.15575,0.30546
0.24831,0.079394,0.23018,-0.15663,0.30508
0.24981,0.082409,0.23065,-0.15751,0.30469
0.25131,0.08542,0.2311,-0.15839,0.3043
0.25281,0.088428,0.23154,-0.15927,0.30389
0.25431,0.091433,0.23196,-0.16015,0.30349
0.25581,0.094438,0.23237,-0.16103,0.30306
0.25731,0.097441,0.23276,-0.16191,0.30263
0.25881,0.10045,0.23314,-0.16278,0.3022
0.26032,0.10345,0.23351,-0.16364,0.30178
0.26182,0.10645,0.23385,-0.1645,0.30134
0.26332,0.10945,0.23418,-0.16536,0.30091
0.26482,0.11245,0.23448,-0.16622,0.30046
0.26632,0.11545,0.23477,-0.16707,0.30001
0.26782,0.11844,0.23504,-0.16792,0.29956
0.26932,0.12144,0.23528,-0.16877,0.29911
0.27082,0.12444,0.2355,-0.16961,0.29867
0.27232,0.12745,0.2357,-0.17044,0.29823
0.27382,0.13044,0.23589,-0.17128,0.29778
0.27532,0.13344,0.23606,-0.17211,0.29734
0.27682,0.13643,0.2362,-0.17294,0.2969
0.27832,0.13942,0.23634,-0.17377,0.29647
0.27982,0.1424,0.23646,-0.1746,0.29606
0.28132,0.14539,0.23656,-0.17543,0.29564
0.28282,0.14837,0.23666,-0.17626,0.29521
0.28432,0.15134,0.23676,-0.17709,0.29477
0.28582,0.15431,0.23685,-0.17792,0.29433
0.28732,0.15728,0.2369,-0.17876,0.29389
0.28882,0.16024,0.23694,-0.17959,0.29344
0.29032,0.16321,0.23696,-0.18042,0.29301
0.29182,0.16617,0.23698,-0.18126,0.29256
0.29332,0.16912,0.23698,-0.1821,0.2921
0.29482,0.17207,0.23697,-0.18294,0.29163
0.29632,0.17501,0.23694,-0.18378,0.29119
0.29782,0.17795,0.2369,-0.18463,0.29073
0.29932,0.18088,0.23684,-0.18548,0.29024
0.30083,0.1838,0.23677,-0.18634,0.28976
0.30233,0.18673,0.23671,-0.1872,0.28927
0.30383,0.18966,0.23665,-0.18806,0.28877
0.30533,0.19259,0.23658,-0.18892,0.28825
0.30683,0.19552,0.2365,-0.18979,0.28774
0.30833,0.19845,0.23643,-0.19065,0.28723
0.30983,0.20137,0.23635,-0.19151,0.28671
0.31133,0.2043,0.23627,-0.19237,0.28622
0.31283,0.20723,0.23618,-0.19323,0.28566
0.31433,0.21018,0.23608,-0.19409,0.28511
0.31583,0.21313,0.23598,-0.19495,0.28456
0.31733,0.21607,0.23588,-0.19582,0.28399
0.31883,0.21901,0.23577,-0.19668,0.28342
0.32033,0.22195,0.23567,-0.19753,0.28285
0.32183,0.22489,0.23555,-0.19839,0.28227
0.32333,0.22783,0.23542,-0.19924,0.28169
0.32483,0.23077,0.23529,-0.20009,0.28112
0.32633,0.23372,0.23514,-0.20095,0.28053
0.32783,0.23667,0.23498,-0.20181,0.27996
0.32933,0.23962,0.23481,-0.20267,0.27938
0.33083,0.24257,0.23464,-0.20354,0.2788
0.33233,0.24551,0.23445,-0.20441,0.27823
0.33383,0.24846,0.23425,-0.20528,0.27763
0.33533,0.25142,0.23406,-0.20615,0.27704
0.33683,0.25438,0.23388,-0.20702,0.27646
0.33833,0.25735,0.2337,-0.2079,0.27587
0.33983,0.26033,0.23351,-0.20878,0.27528
0.34134,0.26331,0.23333,-0.20966,0.27468
0.34284,0.26629,0.23314,-0.21055,0.27408
0.34434,0.26928,0.23294,-0.21144,0.27346
0.34584,0.27229,0.23272,-0.21233,0.27284
0.34734,0.27532,0.2325,-0.21321,0.27223
0.34884,0.27837,0.23227,-0.2141,0.27162
0.35034,0.28142,0.23202,-0.21498,0.271
0.35184,0.28448,0.23178,-0.21586,0.27038
0.35334,0.28754,0.23154,-0.21675,0.26975
0.35484,0.2906,0.2313,-0.21764,0.26911
0.35634,0.29366,0.23104,-0.21853,0.26848
0.35784,0.29673,0.23079,-0.21943,0.26785
0.35934,0.29981,0.23052,-0.22033,0.2672
0.36084,0.30288,0.23023,-0.22123,0.26656
0.36234,0.30597,0.22995,-0.22214,0.26591
0.36384,0.30906,0.22966,-0.22305,0.26525
0.36534,0.31217,0.22937,-0.22397,0.26459
0.36684,0.31529,0.22906,-0.22488,0.26392
0.36834,0.31841,0.22877,-0.2258,0.26325
0.36984,0.32155,0.22846,-0.22672,0.26258
0.37134,0.32469,0.22815,-0.22763,0.26192
0.37284,0.32785,0.22783,-0.22855,0.26125
0.37434,0.33101,0.22752,-0.22947,0.26056
0.37584,0.33418,0.22722,-0.2304,0.25987
0.37734,0.33737,0.22692,-0.23132,0.25917
0.37884,0.34057,0.22664,-0.23225,0.25846
0.38035,0.34379,0.22635,-0.23317,0.25776
0.38185,0.34702,0.22606,-0.2341,0.25705
0.38335,0.35028,0.22578,-0.23504,0.25635
0.38485,0.35357,0.22551,-0.23597,0.25562
0.38635,0.35689,0.22525,-0.23691,0.25488
0.38785,0.36022,0.22502,-0.23786,0.25413
0.38935,0.36358,0.22479,-0.23882,0.25336
0.39085,0.36696,0.22456,-0.23978,0.25258
0.39235,0.37034,0.22434,-0.24074,0.25178
0.39385,0.37374,0.22413,-0.24171,0.25098
0.39535,0.37717,0.22391,-0.24269,0.25015
0.39685,0.38062,0.22371,-0.24367,0.24933
0.39835,0.38408,0.22352,-0.24464,0.24851
0.39985,0.38757,0.22332,-0.24561,0.24768
0.40135,0.39106,0.22312,-0.24659,0.24686
0.40285,0.39457,0.22292,-0.24757,0.24603
0.40435,0.39809,0.2227,-0.24855,0.2452
0.40585,0.40163,0.2225,-0.24952,0.24436
0.40735,0.40519,0.22231,-0.2505,0.24352
0.40885,0.40875,0.22211,-0.25148,0.24266
0.41035,0.41234,0.22192,-0.25246,0.24179
0.41185,0.41593,0.22174,-0.25343,0.24092
0.41335,0.41954,0.22158,-0.25441,0.24005
0.41485,0.42316,0.22142,-0.25539,0.23916
0.41635,0.42679,0.22125,-0.25637,0.23827
0.41785,0.43044,0.22111,-0.25736,0.23736
0.41935,0.43411,0.22098,-0.25833,0.23645
0.42086,0.4378,0.22086,-0.25932,0.23554
0.42236,0.4415,0.22072,-0.2603,0.23461
0.42386,0.44523,0.22058,-0.26129,0.23368
0.42536,0.44898,0.22047,-0.26227,0.23273
0.42686,0.45276,0.22038,-0.26326,0.23179
0.42836,0.45656,0.22029,-0.26423,0.23083
0.42986,0.46037,0.2202,-0.2652,0.22986
0.43136,0.4642,0.22013,-0.26616,0.22887
0.43286,0.46805,0.22007,-0.26712,0.22789
0.43436,0.4719,0.22001,-0.26807,0.22689
0.43586,0.47578,0.21997,-0.26903,0.22589
0.43736,0.47969,0.21992,-0.26998,0.22488
0.43886,0.48361,0.21986,-0.27094,0.22385
0.44036,0.48754,0.21983,-0.2719,0.22283
0.44186,0.4915,0.21979,-0.27284,0.22181
0.44336,0.49548,0.21975,-0.27378,0.22077
0.44486,0.49947,0.21971,-0.27471,0.21973
0.44636,0.50349,0.21972,-0.27563,0.21869
0.44786,0.50753,0.21972,-0.27655,0.21763
0.44936,0.51157,0.21973,-0.27747,0.21656
0.45086,0.51564,0.21975,-0.27838,0.21549
0.45236,0.51972,0.21978,-0.2793,0.21441
0.45386,0.52382,0.21982,-0.28021,0.21332
0.45536,0.52794,0.21985,-0.28113,0.21222
0.45686,0.53207,0.21988,-0.28204,0.21111
0.45836,0.53621,0.21992,-0.28295,0.20999
0.45986,0.54037,0.21994,-0.28386,0.20888
0.46137,0.54454,0.21997,-0.28476,0.20775
0.46287,0.54874,0.21999,-0.28567,0.20661
0.46437,0.55297,0.21999,-0.28656,0.20546
0.46587,0.55722,0.21998,-0.28745,0.2043
0.46737,0.56149,0.21998,-0.28835,0.20314
0.46887,0.56578,0.21992,-0.28923,0.20194
0.47037,0.5701,0.21985,-0.2901,0.20073
0.47187,0.57443,0.21981,-0.29096,0.19953
0.47337,0.57877,0.21979,-0.29181,0.19832
0.47487,0.58313,0.21977,-0.29266,0.19709
0.47637,0.5875,0.21974,-0.29349,0.19585
0.47787,0.59189,0.2197,-0.29432,0.1946
0.47937,0.59631,0.21965,-0.29514,0.19331
0.48087,0.60075,0.2196,-0.29595,0.19203
0.48237,0.6052,0.21955,-0.29674,0.19073
0.48387,0.60969,0.21948,-0.29753,0.18943
0.48537,0.6142,0.21942,-0.29831,0.18811
0.48687,0.61874,0.21934,-0.29908,0.18678
0.48837,0.6233,0.21928,-0.29984,0.18544
0.48987,0.62787,0.21922,-0.3006,0.1841
0.49137,0.63246,0.21915,-0.30135,0.18275
0.49287,0.63708,0.21906,-0.30209,0.18136
0.49437,0.64173,0.21897,-0.30282,0.17999
0.49587,0.64638,0.21885,-0.30352,0.17863
0.49737,0.65105,0.21872,-0.30422,0.17726
0.49887,0.65573,0.21856,-0.30491,0.17586
0.50038,0.66044,0.21838,-0.30557,0.17446
0.50188,0.66515,0.21817,-0.30623,0.17306
0.50338,0.66988,0.21791,-0.30687,0.17167
0.50488,0.67464,0.21765,-0.3075,0.17025
0.50638,0.67941,0.21737,-0.30812,0.16883
0.50788,0.6842,0.21704,-0.30872,0.16739
0.50938,0.689,0.21669,-0.30931,0.16597
0.51088,0.69382,0.2163,-0.30989,0.16453
0.51238,0.69864,0.21592,-0.31046,0.16309
0.51388,0.70348,0.21551,-0.31103,0.16164
0.51538,0.70834,0.21509,-0.31158,0.1602
0.51688,0.71321,0.21463,-0.31211,0.15875
0.51838,0.71808,0.21414,-0.31264,0.15729
0.51988,0.72296,0.21366,-0.31314,0.15584
0.52138,0.72785,0.21316,-0.31362,0.15438
0.52288,0.73274,0.21265,-0.31408,0.15292
0.52438,0.73763,0.21214,-0.31452,0.15146
0.52588,0.74253,0.21156,-0.31494,0.14999
0.52738,0.74744,0.21098,-0.31535,0.14853
0.52888,0.75235,0.21037,-0.31573,0.14707
0.53038,0.75726,0.20974,-0.3161,0.14561
0.53188,0.76217,0.20909,-0.31645,0.14415
0.53338,0.76709,0.20843,-0.31677,0.14268
0.53488,0.77201,0.20777,-0.31708,0.14122
0.53638,0.77694,0.20707,-0.31739,0.13974
0.53788,0.78188,0.20633,-0.31768,0.13829
0.53938,0.78682,0.20554,-0.31796,0.13683
0.54089,0.79177,0.20474,-0.31823,0.13538
0.54239,0.79672,0.20391,-0.31848,0.13393
0.54389,0.80166,0.20304,-0.31872,0.13249
0.54539,0.80661,0.20216,-0.31893,0.13106
0.54689,0.81156,0.20125,-0.31913,0.12963
0.54839,0.8165,0.2003,-0.31931,0.12821
0.54989,0.82142,0.19935,-0.31947,0.1268
0.55139,0.82635,0.19839,-0.31962,0.12539
0.55289,0.83128,0.19739,-0.31974,0.12399
0.55439,0.83621,0.19636,-0.31985,0.1226
0.55589,0.84113,0.19531,-0.31994,0.12122
0.55739,0.84604,0.19424,-0.32001,0.11986
0.55889,0.85094,0.19314,-0.32006,0.1185
0.56039,0.85584,0.192,-0.3201,0.11714
0.56189,0.86073,0.19083,-0.32011,0.1158
0.56339,0.86563,0.18964,-0.32011,0.11445
0.56489,0.87051,0.18841,-0.32009,0.11312
0.56639,0.87538,0.18716,-0.32006,0.1118
0.56789,0.88023,0.18592,-0.32,0.1105
0.56939,0.88507,0.18465,-0.31993,0.1092
0.57089,0.88989,0.18333,-0.31984,0.10791
0.57239,0.89469,0.18201,-0.31973,0.10663
0.57389,0.89948,0.18065,-0.3196,0.10537
0.57539,0.90424,0.17929,-0.31945,0.10411
0.57689,0.90899,0.17789,-0.31929,0.10287
0.57839,0.91372,0.17648,-0.31911,0.10163
0.57989,0.91841,0.17503,-0.3189,0.10041
0.5814,0.92306,0.17355,-0.31868,0.099204
0.5829,0.92767,0.17206,-0.31844,0.098004
0.5844,0.93222,0.17057,-0.31817,0.096813
0.5859,0.93672,0.16907,-0.31789,0.095627
0.5874,0.9412,0.16754,-0.31759,0.094458
0.5889,0.94566,0.166,-0.31727,0.093297
0.5904,0.95008,0.16445,-0.31693,0.092162
0.5919,0.95448,0.16287,-0.31658,0.091036
0.5934,0.95885,0.16126,-0.31622,0.089919
0.5949,0.96319,0.15966,-0.31585,0.088817
0.5964,0.96748,0.15806,-0.31545,0.087726
0.5979,0.97173,0.15646,-0.31504,0.08665
0.5994,0.97591,0.15484,-0.31461,0.085594
0.6009,0.98004,0.15324,-0.31415,0.084551
0.6024,0.98415,0.15162,-0.31369,0.083526
0.6039,0.98821,0.14999,-0.3132,0.082515
0.6054,0.99224,0.1483,-0.31271,0.081503
0.6069,0.99625,0.14663,-0.3122,0.080503
0.6084,1.0002,0.14496,-0.31168,0.079516
0.6099,1.0042,0.14325,-0.31115,0.078536
0.6114,1.008,0.14156,-0.3106,0.077571
0.6129,1.0119,0.13987,-0.31004,0.076614
0.6144,1.0157,0.13818,-0.30947,0.075674
0.6159,1.0194,0.13649,-0.30887,0.074748
0.6174,1.023,0.13483,-0.30826,0.073839
0.6189,1.0266,0.13315,-0.30763,0.072946
0.62041,1.0301,0.13149,-0.30698,0.072076
0.62191,1.0336,0.12984,-0.30632,0.071218
0.62341,1.037,0.12821,-0.30565,0.070383
0.62491,1.0403,0.12659,-0.30496,0.069552
0.62641,1.0436,0.12496,-0.30426,0.068751
0.62791,1.0469,0.12335,-0.30355,0.067963
0.62941,1.0501,0.12175,-0.30283,0.067177
0.63091,1.0533,0.12015,-0.30211,0.066405
0.63241,1.0564,0.11855,-0.30137,0.065642
0.63391,1.0595,0.11696,-0.30063,0.064897
0.63541,1.0626,0.1154,-0.29988,0.064162
0.63691,1.0655,0.11384,-0.29912,0.063442
0.63841,1.0684,0.11231,-0.29835,0.062728
0.63991,1.0713,0.11078,-0.29757,0.062028
0.64141,1.0705,0.1089,-0.29576,0.061148
0.64291,1.0769,0.10775,-0.296,0.060643
0.64441,1.0796,0.10626,-0.29521,0.059965
0.64591,1.0822,0.10477,-0.2944,0.059293
0.64741,1.0847,0.10334,-0.2936,0.058634
0.64891,1.0872,0.10193,-0.29279,0.057987
0.65041,1.0896,0.10055,-0.29198,0.057362
0.65191,1.0919,0.099174,-0.29117,0.056745
0.65341,1.0942,0.097809,-0.29035,0.056136
0.65491,1.0964,0.096481,-0.28953,0.055532
0.65641,1.0985,0.095169,-0.28871,0.054935
0.65791,1.1006,0.09385,-0.28788,0.054345
0.65941,1.1027,0.092585,-0.28705,0.053767
0.66092,1.1047,0.091305,-0.28622,0.053203
0.66242,1.1066,0.090066,-0.28538,0.052645
0.66392,1.1085,0.088845,-0.28455,0.052095
0.66542,1.1103,0.087641,-0.28371,0.051553
0.66692,1.1121,0.086452,-0.28288,0.051019
0.66842,1.1139,0.08528,-0.28204,0.050489
0.66992,1.1156,0.084123,-0.28119,0.04997
0.67142,1.1173,0.082975,-0.28034,0.04946
0.67292,1.1189,0.081852,-0.2795,0.04896
0.67442,1.1204,0.080744,-0.27865,0.048466
0.67592,1.122,0.079658,-0.2778,0.047983
0.67742,1.1234,0.078581,-0.27695,0.047509
0.67892,1.1248,0.077531,-0.2761,0.047043
0.68042,1.1262,0.07648,-0.27525,0.04659
0.68192,1.1276,0.075442,-0.2744,0.046138
0.68342,1.1289,0.074399,-0.27355,0.045693
0.68492,1.1302,0.073384,-0.27271,0.045254
0.68642,1.1314,0.072384,-0.27186,0.044818
0.68792,1.1326,0.071378,-0.27102,0.04439
0.68942,1.1338,0.070394,-0.27019,0.043965
0.69092,1.1349,0.06943,-0.26935,0.043549
0.69242,1.136,0.068476,-0.26852,0.043136
0.69392,1.1371,0.06753,-0.26769,0.042725
0.69542,1.1381,0.066591,-0.26687,0.04232
0.69692,1.1391,0.065664,-0.26605,0.041912
0.69842,1.1401,0.064764,-0.26524,0.041509
0.69992,1.1411,0.063888,-0.26443,0.041116
0.70143,1.142,0.063016,-0.26363,0.040724
0.70293,1.1429,0.062146,-0.26283,0.040339
0.70443,1.1438,0.061287,-0.26203,0.039956
0.70593,1.1446,0.060442,-0.26123,0.03958
0.70743,1.1454,0.059605,-0.26044,0.039209
0.70893,1.1462,0.058776,-0.25965,0.038838
0.71043,1.147,0.05797,-0.25886,0.038472
0.71193,1.1478,0.057191,-0.25808,0.038115
0.71343,1.1485,0.05642,-0.25729,0.037757
0.71493,1.1492,0.055661,-0.25652,0.037403
0.71643,1.1498,0.054911,-0.25574,0.037054
0.71793,1.1505,0.05418,-0.25497,0.036708
0.71943,1.1511,0.053457,-0.2542,0.036363
0.72093,1.1518,0.052751,-0.25343,0.03602
0.72243,1.1524,0.052046,-0.25267,0.035677
0.72393,1.153,0.051355,-0.25191,0.035339
0.72543,1.1535,0.050664,-0.25115,0.035002
0.72693,1.1541,0.049999,-0.2504,0.034672
0.72843,1.1546,0.049336,-0.24965,0.034345
0.72993,1.1551,0.048693,-0.24891,0.034021
0.73143,1.1556,0.048059,-0.24817,0.033699
0.73293,1.1561,0.047429,-0.24743,0.033378
0.73443,1.1566,0.046811,-0.2467,0.033061
0.73593,1.157,0.046207,-0.24598,0.032746
0.73743,1.1575,0.045602,-0.24525,0.032435
0.73893,1.1579,0.045007,-0.24453,0.032126
0.74044,1.1583,0.044413,-0.2438,0.031819
0.74194,1.1587,0.043831,-0.24309,0.031516
0.74344,1.1591,0.043268,-0.24237,0.031218
0.74494,1.1595,0.042723,-0.24165,0.030922
0.74644,1.1598,0.042185,-0.24094,0.03063
0.74794,1.1602,0.041655,-0.24024,0.030341
0.74944,1.1605,0.041136,-0.23953,0.030053
0.75094,1.1609,0.04062,-0.23883,0.029765
0.75244,1.1612,0.040121,-0.23813,0.029478
0.75394,1.1615,0.039637,-0.23743,0.029195
0.75544,1.1618,0.039153,-0.23674,0.028909
0.75694,1.1621,0.038675,-0.23605,0.028623
0.75844,1.1624,0.038201,-0.23537,0.028339
0.75994,1.1627,0.037735,-0.23469,0.028054
0.76144,1.163,0.037279,-0.23401,0.027774
0.76294,1.1632,0.03683,-0.23334,0.027496
0.76444,1.1635,0.036382,-0.23267,0.027223
0.76594,1.1637,0.035942,-0.232,0.026952
0.76744,1.164,0.035507,-0.23133,0.026684
0.76894,1.1642,0.035081,-0.23067,0.02642
0.77044,1.1644,0.03466,-0.23001,0.026161
0.77194,1.1646,0.034247,-0.22935,0.025906
0.77344,1.1648,0.033849,-0.22869,0.02566
0.77494,1.165,0.033453,-0.22804,0.025419
0.77644,1.1652,0.033064,-0.22739,0.02518
0.77794,1.1654,0.032685,-0.22674,0.024944
0.77944,1.1656,0.032307,-0.2261,0.02471
0.78095,1.1657,0.031933,-0.22546,0.02448
0.78245,1.1659,0.031574,-0.22482,0.024257
0.78395,1.166,0.031224,-0.22419,0.024035
0.78545,1.1662,0.030877,-0.22356,0.023817
0.78695,1.1663,0.030533,-0.22294,0.0236
0.78845,1.1664,0.03019,-0.22231,0.023382
0.78995,1.1666,0.029847,-0.22169,0.023166
0.79145,1.1667,0.029511,-0.22107,0.022951
0.79295,1.1668,0.029176,-0.22045,0.022737
0.79445,1.1669,0.02885,-0.21984,0.022524
0.79595,1.1671,0.028526,-0.21923,0.022313
0.79745,1.1672,0.028206,-0.21862,0.022104
0.79895,1.1673,0.027889,-0.21801,0.021897
0.80045,1.1674,0.027576,-0.21741,0.021692
0.80195,1.1675,0.027269,-0.21681,0.021491
0.80345,1.1676,0.026961,-0.21621,0.021289
0.80495,1.1676,0.026658,-0.21562,0.021092
0.80645,1.1677,0.026358,-0.21503,0.020896
0.80795,1.1678,0.026059,-0.21443,0.020703
0.80945,1.1679,0.025765,-0.21384,0.020512
0.81095,1.168,0.025477,-0.21326,0.020325
0.81245,1.168,0.025192,-0.21267,0.020139
0.81395,1.1681,0.024913,-0.21209,0.01996
0.81545,1.1682,0.02464,-0.21151,0.019783
0.81695,1.1682,0.024369,-0.21093,0.019607
0.81845,1.1683,0.024101,-0.21036,0.019433
0.81995,1.1683,0.023834,-0.20978,0.019261
0.82146,1.1684,0.023573,-0.20921,0.019091
0.82296,1.1684,0.023324,-0.20864,0.018929
0.82446,1.1684,0.023079,-0.20807,0.018769
0.82596,1.1685,0.022838,-0.2075,0.01861
0.82746,1.1685,0.022598,-0.20694,0.018448
0.82896,1.1685,0.022361,-0.20637,0.018292
0.83046,1.1685,0.022127,-0.20581,0.018137
0.83196,1.1685,0.021896,-0.20524,0.017984
0.83346,1.1685,0.021666,-0.20469,0.017824
0.83496,1.1686,0.02144,-0.20413,0.017672
0.83646,1.1686,0.021214,-0.20358,0.017518
0.83796,1.1686,0.020994,-0.20303,0.017363
0.83946,1.1686,0.020776,-0.20249,0.017215
0.84096,1.1686,0.020559,-0.20195,0.017066
0.84246,1.1686,0.020345,-0.20141,0.016919
0.84396,1.1686,0.020134,-0.20087,0.016774
0.84546,1.1686,0.019929,-0.20034,0.016631
0.84696,1.1685,0.019727,-0.19981,0.016491
0.84846,1.1685,0.019527,-0.19928,0.016353
0.84996,1.1685,0.019327,-0.19875,0.016218
0.85146,1.1685,0.019135,-0.19823,0.016083
0.85296,1.1685,0.018942,-0.19771,0.015948
0.85446,1.1685,0.018751,-0.19718,0.015814
0.85596,1.1685,0.01856,-0.19666,0.015681
0.85746,1.1685,0.018372,-0.19615,0.01555
0.85896,1.1685,0.018187,-0.19563,0.01542
0.86047,1.1684,0.018006,-0.19511,0.015291
0.86197,1.1684,0.017829,-0.1946,0.015164
0.86347,1.1684,0.017655,-0.19409,0.015038
0.86497,1.1684,0.017479,-0.19358,0.014911
0.86647,1.1683,0.017305,-0.19307,0.014784
0.86797,1.1683,0.017132,-0.19257,0.014661
0.86947,1.1644,0.016917,-0.19141,0.014494
0.87097,1.1682,0.016807,-0.19157,0.014416
0.87247,1.1682,0.016651,-0.19108,0.014294
0.87397,1.1682,0.016497,-0.1906,0.014173
0.87547,1.1681,0.016346,-0.19011,0.014054
0.87697,1.1681,0.016196,-0.18962,0.013934
0.87847,1.168,0.016048,-0.18914,0.013815
0.87997,1.168,0.015901,-0.18866,0.013697
0.88147,1.1679,0.015757,-0.18818,0.01358
0.88297,1.1679,0.015617,-0.18771,0.013464
0.88447,1.1678,0.015478,-0.18724,0.013349
0.88597,1.1678,0.015341,-0.18677,0.013236
0.88747,1.1677,0.015209,-0.1863,0.013123
0.88897,1.1676,0.01508,-0.18583,0.013011
0.89047,1.1676,0.014952,-0.18537,0.012901
0.89197,1.1675,0.014828,-0.1849,0.012791
0.89347,1.1674,0.014705,-0.18444,0.012682
0.89497,1.1674,0.014585,-0.18398,0.012575
0.89647,1.1673,0.014467,-0.18351,0.012469
0.89797,1.1672,0.01435,-0.18305,0.012365
0.89947,1.1671,0.014233,-0.18259,0.012262
0.90098,1.1671,0.01412,-0.18213,0.01216
0.90248,1.167,0.014008,-0.18167,0.01206
0.90398,1.1669,0.013895,-0.18122,0.01196
0.90548,1.1669,0.013782,-0.18076,0.011862
0.90698,1.1668,0.013673,-0.18031,0.011766
0.90848,1.1667,0.013567,-0.17986,0.011672
0.90998,1.1666,0.013463,-0.17941,0.011577
0.91148,1.1665,0.01336,-0.17896,0.011484
0.91298,1.1665,0.013259,-0.17852,0.011392
0.91448,1.1664,0.013158,-0.17807,0.011301
0.91598,1.1663,0.013058,-0.17763,0.011209
0.91748,1.1662,0.01296,-0.17718,0.011119
0.91898,1.1661,0.012863,-0.17674,0.01103
0.92048,1.166,0.012768,-0.1763,0.010942
0.92198,1.1659,0.012673,-0.17586,0.010855
0.92348,1.1659,0.012581,-0.17543,0.01077
0.92498,1.1658,0.012488,-0.17499,0.010685
0.92648,1.1657,0.012397,-0.17456,0.010601
0.92798,1.1656,0.012307,-0.17413,0.010519
0.92948,1.1655,0.012215,-0.1737,0.010436
0.93098,1.1654,0.012125,-0.17328,0.010355
0.93248,1.1653,0.012035,-0.17285,0.010274
0.93398,1.1652,0.011945,-0.17243,0.010194
0.93548,1.1651,0.011858,-0.17201,0.010114
0.93698,1.165,0.011772,-0.17159,0.010036
0.93848,1.1649,0.011685,-0.17117,0.0099574
0.93998,1.1648,0.011599,-0.17075,0.0098798
0.94149,1.1647,0.011514,-0.17034,0.0098029
0.94299,1.1646,0.01143,-0.16992,0.0097267
0.94449,1.1646,0.011347,-0.16951,0.0096512
0.94599,1.1645,0.011264,-0.16909,0.0095761
0.94749,1.1644,0.011183,-0.16868,0.0095023
0.94899,1.1643,0.011103,-0.16827,0.0094295
0.95049,1.1642,0.011023,-0.16786,0.009357
0.95199,1.1641,0.010944,-0.16746,0.0092847
0.95349,1.164,0.010866,-0.16705,0.0092129
0.95499,1.1639,0.01079,-0.16664,0.0091423
0.95649,1.1638,0.010715,-0.16624,0.0090728
0.95799,1.1637,0.010641,-0.16584,0.0090047
0.95949,1.1636,0.010569,-0.16544,0.0089377
0.96099,1.1635,0.010496,-0.16504,0.0088708
0.96249,1.1634,0.010425,-0.16464,0.0088047
0.96399,1.1633,0.010354,-0.16424,0.0087389
0.96549,1.1632,0.010284,-0.16385,0.0086737
0.96699,1.1631,0.010215,-0.16346,0.0086092
0.96849,1.163,0.010146,-0.16306,0.0085452
0.96999,1.1629,0.010078,-0.16267,0.008482
0.97149,1.1629,0.010011,-0.16228,0.0084195
0.97299,1.1628,0.009944,-0.16189,0.0083575
0.97449,1.1627,0.0098777,-0.1615,0.008296
0.97599,1.1626,0.0098121,-0.16112,0.0082349
0.97749,1.1625,0.009746,-0.16073,0.0081741
0.97899,1.1624,0.0096813,-0.16035,0.008114
0.9805,1.1623,0.0096167,-0.15996,0.0080541
0.982,1.1622,0.009553,-0.15958,0.0079948
0.9835,1.1621,0.0094899,-0.1592,0.0079358
0.985,1.162,0.0094276,-0.15882,0.007878
0.9865,1.1619,0.0093648,-0.15843,0.0078208
0.988,1.1618,0.0093043,-0.15806,0.0077654
0.9895,1.1617,0.0092438,-0.15768,0.0077111
0.991,1.1616,0.0091839,-0.1573,0.0076574
0.9925,1.1615,0.0091246,-0.15692,0.0076043
0.994,1.1614,0.0090669,-0.15654,0.0075515
0.9955,1.1613,0.0090087,-0.15617,0.0074994
0.997,1.1612,0.0089512,-0.15579,0.0074479
0.9985,1.1611,0.0088953,-0.15542,0.0073974
1,1.161,0.0088391,-0.15505,0.0073473
1.0015,1.1609,0.0087834,-0.15467,0.0072975
1.003,1.1608,0.0087286,-0.1543,0.0072478
1.0045,1.1607,0.0086739,-0.15393,0.0071984
1.006,1.1606,0.0086196,-0.15356,0.0071497
1.0075,1.1605,0.0085656,-0.1532,0.0071015
1.009,1.1604,0.0085116,-0.15283,0.007054
1.0105,1.1603,0.0084577,-0.15246,0.0070068
1.012,1.1602,0.0084042,-0.1521,0.0069599
1.0135,1.1601,0.0083511,-0.15173,0.0069135
1.015,1.16,0.0082982,-0.15137,0.0068674
1.0165,1.1599,0.0082457,-0.15101,0.0068216
1.018,1.1598,0.0081935,-0.15065,0.0067762
1.0195,1.1597,0.0081417,-0.15029,0.0067313
1.021,1.1596,0.0080904,-0.14993,0.0066867
1.0225,1.1595,0.0080396,-0.14957,0.0066423
1.024,1.1594,0.007989,-0.14921,0.0065982
1.0255,1.1593,0.0079388,-0.14886,0.0065544
1.027,1.1592,0.0078892,-0.14851,0.0065111
1.0285,1.1591,0.0078398,-0.14815,0.006468
1.03,1.159,0.007791,-0.1478,0.0064255
1.0315,1.1589,0.0077424,-0.14745,0.0063831
1.033,1.1588,0.0076944,-0.1471,0.0063412
1.0345,1.1587,0.0076469,-0.14675,0.0062997
1.036,1.1586,0.0075999,-0.14641,0.0062589
1.0375,1.1585,0.0075534,-0.14606,0.0062186
1.039,1.1584,0.0075072,-0.14572,0.0061786
1.0405,1.1583,0.0074615,-0.14538,0.0061389
1.042,1.1582,0.0074161,-0.14503,0.0060995
1.0435,1.1581,0.007371,-0.14469,0.0060604
1.045,1.158,0.0073263,-0.14435,0.0060215
1.0465,1.1579,0.0072818,-0.14401,0.0059828
1.048,1.1578,0.0072376,-0.14367,0.0059445
1.0495,1.1577,0.0071938,-0.14333,0.0059065
1.051,1.1576,0.0071503,-0.14299,0.0058687
1.0525,1.1575,0.0071072,-0.14266,0.0058314
1.054,1.1574,0.0070645,-0.14232,0.0057943
1.0555,1.1573,0.0070221,-0.14198,0.0057576
1.057,1.1572,0.0069802,-0.14165,0.0057214
1.0585,1.1571,0.0069387,-0.14132,0.0056855
1.06,1.157,0.0068976,-0.14098,0.0056498
1.0615,1.1569,0.0068569,-0.14065,0.0056143
1.063,1.1568,0.0068167,-0.14032,0.005579
1.0645,1.1567,0.0067768,-0.13999,0.0055441
1.066,1.1566,0.0067372,-0.13966,0.0055097
1.0675,1.1565,0.0066982,-0.13933,0.0054757
1.069,1.1564,0.0066595,-0.13901,0.0054421
1.0705,1.1563,0.006621,-0.13868,0.0054095
1.072,1.1562,0.0065829,-0.13836,0.0053766
1.0735,1.1561,0.0065452,-0.13803,0.0053441
1.075,1.156,0.0065078,-0.13771,0.0053119
1.0765,1.1559,0.0064704,-0.13739,0.0052799
1.078,1.1558,0.0064332,-0.13707,0.0052482
1.0795,1.1557,0.0063963,-0.13675,0.0052166
1.081,1.1556,0.0063597,-0.13643,0.0051853
1.0825,1.1555,0.0063233,-0.13611,0.005154
1.084,1.1554,0.0062868,-0.13579,0.0051227
1.0855,1.1553,0.0062508,-0.13548,0.0050918
1.087,1.1552,0.0062149,-0.13516,0.0050609
1.0885,1.1551,0.006179,-0.13485,0.005031
1.09,1.155,0.0061438,-0.13453,0.0050009
1.0915,1.1549,0.006109,-0.13422,0.0049711
1.093,1.1548,0.0060744,-0.1339,0.0049415
1.0945,1.1547,0.0060401,-0.13359,0.0049124
1.096,1.1546,0.0060061,-0.13328,0.0048835
1.0975,1.1545,0.0059723,-0.13297,0.0048547
1.099,1.1543,0.0059387,-0.13266,0.004826
1.1005,1.1542,0.0059053,-0.13235,0.0047974
1.102,1.1541,0.005872,-0.13204,0.0047688
1.1035,1.154,0.005839,-0.13174,0.0047405
1.105,1.1539,0.0058063,-0.13143,0.0047126
1.1065,1.1538,0.0057737,-0.13112,0.004685
1.108,1.1537,0.0057414,-0.13082,0.0046576
1.1095,1.1536,0.0057093,-0.13052,0.0046306
1.111,1.1535,0.0056773,-0.13021,0.0046039
1.1125,1.1534,0.0056457,-0.12991,0.0045775
1.114,1.1533,0.0056144,-0.12961,0.0045512
1.1155,1.1532,0.0055835,-0.12931,0.0045252
1.117,1.1531,0.0055529,-0.12901,0.0044991
1.1185,1.153,0.0055224,-0.12871,0.0044731
1.12,1.1529,0.0054922,-0.12842,0.0044474
1.1215,1.1528,0.0054621,-0.12812,0.0044217
1.123,1.1527,0.0054321,-0.12782,0.004396
1.1245,1.1526,0.0054023,-0.12753,0.0043706
1.126,1.1525,0.0053728,-0.12723,0.0043453
1.1275,1.1524,0.0053433,-0.12694,0.0043202
1.129,1.1523,0.0053142,-0.12665,0.0042954
1.1305,1.1522,0.0052854,-0.12636,0.004271
1.132,1.1521,0.0052567,-0.12606,0.0042466
1.1335,1.152,0.0052282,-0.12577,0.0042224
1.135,1.1519,0.0051999,-0.12548,0.0041984
1.1365,1.1518,0.0051717,-0.1252,0.0041745
1.138,1.1517,0.0051436,-0.12491,0.0041508
1.1395,1.1516,0.0051157,-0.12462,0.0041271
1.141,1.1515,0.0050879,-0.12433,0.0041035
1.1425,1.1514,0.0050604,-0.12405,0.0040801
1.144,1.1513,0.005033,-0.12376,0.0040569
1.1455,1.1512,0.0050058,-0.12348,0.004034
1.147,1.1511,0.0049789,-0.12319,0.0040113
1.1485,1.151,0.0049522,-0.12291,0.0039888
1.15,1.1509,0.0049257,-0.12263,0.0039664
1.1515,1.1508,0.0048993,-0.12235,0.0039442
1.153,1.1507,0.0048731,-0.12207,0.0039221
1.1545,1.1506,0.0048471,-0.12179,0.0039002
1.156,1.1505,0.0048213,-0.12151,0.0038784
1.1575,1.1504,0.0047957,-0.12123,0.0038568
1.159,1.1503,0.0047702,-0.12095,0.0038352
1.1605,1.1502,0.0047449,-0.12067,0.0038139
1.162,1.1501,0.0047198,-0.1204,0.0037926
1.1635,1.15,0.0046948,-0.12012,0.0037716
1.165,1.1499,0.0046699,-0.11985,0.0037506
1.1665,1.1498,0.0046453,-0.11957,0.0037298
1.168,1.1497,0.0046208,-0.1193,0.0037092
1.1695,1.1496,0.0045965,-0.11903,0.0036888
1.171,1.1495,0.0045723,-0.11875,0.0036684
1.1725,1.1494,0.0045483,-0.11848,0.0036482
1.174,1.1493,0.0045246,-0.11821,0.0036282
1.1755,1.1492,0.004501,-0.11794,0.0036084
1.177,1.1491,0.0044775,-0.11767,0.0035887
1.1785,1.1489,0.0044542,-0.1174,0.0035692
1.18,1.1488,0.004431,-0.11713,0.0035498
1.1815,1.1487,0.004408,-0.11686,0.0035306
1.183,1.1486,0.0043849,-0.1166,0.0035112
1.1845,1.1485,0.004362,-0.11633,0.003492
1.186,1.1484,0.0043393,-0.11606,0.003473
1.1875,1.1483,0.0043168,-0.1158,0.0034541
1.189,1.1482,0.0042943,-0.11554,0.0034354
1.1905,1.1481,0.004272,-0.11527,0.0034167
1.192,1.148,0.00425,-0.11501,0.0033982
1.1935,1.1479,0.0042282,-0.11475,0.0033801
1.195,1.1478,0.0042066,-0.11449,0.0033621
1.1965,1.1477,0.0041851,-0.11423,0.0033442
1.198,1.1476,0.0041637,-0.11397,0.0033265
1.1995,1.1475,0.0041425,-0.11371,0.0033088
1.2011,1.1474,0.0041214,-0.11345,0.0032913
1.2026,1.1473,0.0041004,-0.11319,0.0032739
1.2041,1.1472,0.0040796,-0.11294,0.0032565
1.2056,1.1471,0.0040588,-0.11268,0.0032392
1.2071,1.147,0.0040382,-0.11242,0.0032221
1.2086,1.1469,0.0040176,-0.11217,0.0032051
1.2101,1.1468,0.0039972,-0.11191,0.0031881
1.2116,1.1467,0.0039769,-0.11166,0.0031713
1.2131,1.1466,0.0039567,-0.11141,0.0031547
1.2146,1.1465,0.0039367,-0.11115,0.0031381
1.2161,1.1464,0.0039167,-0.1109,0.0031216
1.2176,1.1463,0.0038968,-0.11065,0.0031051
1.2191,1.1462,0.0038771,-0.1104,0.0030888
1.2206,1.1461,0.0038575,-0.11015,0.0030726
1.2221,1.146,0.003838,-0.1099,0.0030565
1.2236,1.1459,0.0038186,-0.10965,0.0030406
1.2251,1.1458,0.0037993,-0.1094,0.0030246
1.2266,1.1457,0.0037801,-0.10915,0.0030088
1.2281,1.1456,0.0037611,-0.10891,0.0029931
1.2296,1.1455,0.0037421,-0.10866,0.0029774
1.2311,1.1454,0.0037233,-0.10841,0.0029618
1.2326,1.1453,0.0037046,-0.10817,0.0029463
1.2341,1.1452,0.003686,-0.10792,0.0029309
1.2356,1.1451,0.0036676,-0.10768,0.0029156
1.2371,1.145,0.0036493,-0.10744,0.0029005
1.2386,1.1449,0.0036311,-0.10719,0.0028855
1.2401,1.1448,0.0036131,-0.10695,0.0028707
1.2416,1.1447,0.0035952,-0.10671,0.002856
1.2431,1.1446,0.0035774,-0.10647,0.0028415
1.2446,1.1407,0.0035482,-0.10587,0.0028179
1.2461,1.1444,0.0035421,-0.10599,0.0028126
1.2476,1.1443,0.0035247,-0.10575,0.0027983
1.2491,1.1442,0.0035073,-0.10552,0.0027841
1.2506,1.1441,0.0034901,-0.10528,0.0027699
1.2521,1.144,0.0034729,-0.10504,0.0027558
1.2536,1.1439,0.0034558,-0.1048,0.0027416
1.2551,1.1438,0.0034387,-0.10457,0.0027276
1.2566,1.1437,0.0034217,-0.10433,0.0027135
1.2581,1.1436,0.0034048,-0.10409,0.0026995
1.2596,1.1435,0.003388,-0.10386,0.0026856
1.2611,1.1434,0.0033713,-0.10362,0.0026717
1.2626,1.1433,0.0033546,-0.10339,0.0026579
1.2641,1.1432,0.003338,-0.10316,0.0026442
1.2656,1.1431,0.0033216,-0.10293,0.0026307
1.2671,1.143,0.0033053,-0.10269,0.0026173
1.2686,1.1429,0.0032891,-0.10246,0.002604
1.2701,1.1428,0.0032729,-0.10223,0.0025907
1.2716,1.1427,0.003257,-0.102,0.0025776
1.2731,1.1426,0.0032411,-0.10177,0.0025646
1.2746,1.1425,0.0032253,-0.10155,0.0025516
1.2761,1.1424,0.0032096,-0.10132,0.0025388
1.2776,1.1423,0.0031941,-0.10109,0.002526
1.2791,1.1422,0.0031786,-0.10087,0.0025134
1.2806,1.1421,0.0031632,-0.10064,0.0025008
1.2821,1.142,0.003148,-0.10041,0.0024883
1.2836,1.1419,0.0031328,-0.10019,0.0024759
1.2851,1.1418,0.0031176,-0.099965,0.0024634
1.2866,1.1417,0.0031026,-0.099741,0.0024511
1.2881,1.1416,0.0030876,-0.099517,0.0024389
1.2896,1.1415,0.0030727,-0.099294,0.0024267
1.2911,1.1414,0.003058,-0.099071,0.0024146
1.2926,1.1413,0.0030433,-0.098849,0.0024026
1.2941,1.1412,0.0030287,-0.098627,0.0023907
1.2956,1.1411,0.0030142,-0.098406,0.0023788
1.2971,1.141,0.0029998,-0.098185,0.002367
1.2986,1.1409,0.0029855,-0.097964,0.0023552
1.3001,1.1408,0.0029712,-0.097745,0.0023434
1.3016,1.1407,0.002957,-0.097525,0.0023318
1.3031,1.1406,0.0029429,-0.097306,0.0023202
1.3046,1.1405,0.0029288,-0.097088,0.0023086
1.3061,1.1404,0.0029149,-0.09687,0.0022972
1.3076,1.1403,0.002901,-0.096653,0.0022858
1.3091,1.1402,0.0028872,-0.096437,0.0022745
1.3106,1.1401,0.0028736,-0.096222,0.0022635
1.3121,1.14,0.00286,-0.096007,0.0022526
1.3136,1.1399,0.0028466,-0.095793,0.0022417
1.3151,1.1398,0.0028332,-0.09558,0.002231
1.3166,1.1397,0.0028199,-0.095367,0.0022203
1.3181,1.1396,0.0028067,-0.095155,0.0022096
1.3196,1.1395,0.0027935,-0.094943,0.002199
1.3211,1.1394,0.0027805,-0.094732,0.0021884
1.3226,1.1393,0.0027675,-0.094521,0.0021778
1.3241,1.1392,0.0027545,-0.094311,0.0021673
1.3256,1.1392,0.0027416,-0.094101,0.0021568
1.3271,1.1391,0.0027287,-0.093892,0.0021463
1.3286,1.139,0.0027159,-0.093683,0.0021358
1.3301,1.1389,0.0027032,-0.093474,0.0021253
1.3316,1.1388,0.0026905,-0.093265,0.0021149
1.3331,1.1387,0.0026778,-0.093057,0.0021045
1.3346,1.1386,0.0026652,-0.09285,0.0020942
1.3361,1.1385,0.0026527,-0.092642,0.0020839
1.3376,1.1384,0.0026402,-0.092436,0.0020738
1.3391,1.1383,0.0026279,-0.09223,0.0020637
1.3406,1.1382,0.0026155,-0.092024,0.0020536
1.3421,1.1381,0.0026033,-0.091819,0.0020436
1.3436,1.138,0.0025911,-0.091615,0.0020337
1.3451,1.1379,0.002579,-0.09141,0.0020237
1.3466,1.1378,0.0025669,-0.091207,0.0020138
1.3481,1.1377,0.0025549,-0.091004,0.002004
1.3496,1.1376,0.002543,-0.090802,0.0019943
1.3511,1.1375,0.0025312,-0.0906,0.0019847
1.3526,1.1374,0.0025195,-0.090398,0.0019751
1.3541,1.1373,0.0025078,-0.090198,0.0019657
1.3556,1.1372,0.0024962,-0.089997,0.0019563
1.3571,1.1371,0.0024848,-0.089798,0.0019471
1.3586,1.137,0.0024733,-0.089599,0.0019379
1.3601,1.1369,0.0024619,-0.089401,0.0019287
1.3616,1.1368,0.0024506,-0.089202,0.0019196
1.3631,1.1367,0.0024394,-0.089005,0.0019106
1.3646,1.1366,0.0024282,-0.088808,0.0019016
1.3661,1.1365,0.0024171,-0.088611,0.0018927
1.3676,1.1364,0.0024059,-0.088415,0.0018838
1.3691,1.1363,0.0023949,-0.088219,0.001875
1.3706,1.1362,0.0023839,-0.088024,0.0018662
1.3721,1.1361,0.0023729,-0.087829,0.0018574
1.3736,1.136,0.002362,-0.087634,0.0018487
1.3751,1.136,0.0023511,-0.08744,0.00184
1.3766,1.1359,0.0023403,-0.087246,0.0018313
1.3781,1.1358,0.0023295,-0.087052,0.0018226
1.3796,1.1357,0.0023189,-0.086859,0.0018141
1.3811,1.1356,0.0023083,-0.086667,0.0018056
1.3826,1.1355,0.0022978,-0.086476,0.0017972
1.3841,1.1354,0.0022874,-0.086284,0.0017888
1.3856,1.1353,0.0022771,-0.086094,0.0017804
1.3871,1.1352,0.0022668,-0.085903,0.0017721
1.3886,1.1351,0.0022566,-0.085714,0.0017638
1.3901,1.135,0.0022465,-0.085524,0.0017556
1.3916,1.1349,0.0022364,-0.085336,0.0017474
1.3931,1.1348,0.0022263,-0.085147,0.0017392
1.3946,1.1347,0.0022163,-0.084959,0.001731
1.3961,1.1346,0.0022063,-0.084771,0.0017228
1.3976,1.1345,0.0021964,-0.084584,0.0017146
1.3991,1.1344,0.0021865,-0.084396,0.0017064
1.4006,1.1343,0.0021766,-0.084209,0.0016983
1.4021,1.1342,0.0021667,-0.084023,0.0016902
1.4036,1.1341,0.0021568,-0.083837,0.0016821
1.4051,1.1341,0.002147,-0.083651,0.0016741
1.4066,1.134,0.0021373,-0.083466,0.0016661
1.4081,1.1339,0.0021277,-0.083281,0.0016583
1.4096,1.1338,0.0021182,-0.083098,0.0016505
1.4111,1.1337,0.0021087,-0.082914,0.0016429
1.4126,1.1336,0.0020992,-0.082731,0.0016353
1.4141,1.1335,0.0020899,-0.082549,0.0016278
1.4156,1.1334,0.0020805,-0.082367,0.0016203
1.4171,1.1333,0.0020713,-0.082186,0.001613
1.4186,1.1332,0.002062,-0.082005,0.0016056
1.4201,1.1331,0.0020528,-0.081824,0.0015982
1.4216,1.133,0.0020436,-0.081643,0.0015909
1.4231,1.1329,0.0020346,-0.081463,0.0015837
1.4246,1.1328,0.0020256,-0.081283,0.0015765
1.4261,1.1327,0.0020166,-0.081104,0.0015694
1.4276,1.1326,0.0020077,-0.080925,0.0015624
1.4291,1.1325,0.0019989,-0.080747,0.0015553
1.4306,1.1324,0.0019901,-0.080568,0.0015482
1.4321,1.1324,0.0019813,-0.080391,0.0015412
1.4336,1.1323,0.0019726,-0.080213,0.0015342
1.4351,1.1322,0.0019639,-0.080036,0.0015272
1.4366,1.1321,0.0019552,-0.079859,0.0015202
1.4381,1.132,0.0019466,-0.079684,0.0015134
1.4396,1.1319,0.001938,-0.079508,0.0015065
1.4411,1.1318,0.0019295,-0.079333,0.0014997
1.4426,1.1317,0.001921,-0.079159,0.0014929
1.4441,1.1316,0.0019125,-0.078985,0.0014861
1.4456,1.1315,0.001904,-0.078811,0.0014794
1.4471,1.1314,0.0018956,-0.078638,0.0014727
1.4486,1.1313,0.0018873,-0.078465,0.0014661
1.4501,1.1312,0.001879,-0.078293,0.0014594
1.4516,1.1311,0.0018707,-0.078121,0.0014529
1.4531,1.131,0.0018625,-0.077949,0.0014463
1.4546,1.131,0.0018543,-0.077778,0.0014397
1.4561,1.1309,0.0018461,-0.077606,0.0014332
1.4576,1.1308,0.001838,-0.077435,0.0014267
1.4591,1.1307,0.0018299,-0.077265,0.0014202
1.4606,1.1306,0.0018219,-0.077094,0.0014137
1.4621,1.1305,0.0018139,-0.076924,0.0014072
1.4636,1.1304,0.001806,-0.076755,0.0014007
1.4651,1.1303,0.001798,-0.076586,0.0013943
1.4666,1.1302,0.0017902,-0.076417,0.0013879
1.4681,1.1301,0.0017824,-0.076248,0.0013815
1.4696,1.13,0.0017746,-0.076081,0.0013753
1.4711,1.1299,0.0017669,-0.075913,0.001369
1.4726,1.1299,0.0017593,-0.075746,0.0013628
1.4741,1.1298,0.0017516,-0.075579,0.0013566
1.4756,1.1297,0.001744,-0.075413,0.0013505
1.4771,1.1296,0.0017364,-0.075247,0.0013444
1.4786,1.1295,0.0017288,-0.075082,0.0013383
1.4801,1.1294,0.0017213,-0.074917,0.0013323
1.4816,1.1293,0.0017138,-0.074753,0.0013263
1.4831,1.1292,0.0017064,-0.074589,0.0013204
1.4846,1.1291,0.001699,-0.074426,0.0013147
1.4861,1.129,0.0016917,-0.074264,0.001309
1.4876,1.1289,0.0016845,-0.074102,0.0013033
1.4891,1.1288,0.0016773,-0.073941,0.0012977
1.4906,1.1288,0.0016701,-0.073779,0.001292
1.4921,1.1287,0.0016629,-0.073618,0.0012864
1.4936,1.1286,0.0016558,-0.073457,0.0012807
1.4951,1.1285,0.0016487,-0.073297,0.0012751
1.4966,1.1284,0.0016417,-0.073136,0.0012694
1.4981,1.1283,0.0016347,-0.072976,0.0012638
1.4996,1.1282,0.0016277,-0.072816,0.0012582
1.5011,1.1281,0.0016207,-0.072656,0.0012526
1.5026,1.128,0.0016139,-0.072497,0.0012471
1.5041,1.1279,0.001607,-0.072338,0.0012415
1.5056,1.1279,0.0016001,-0.072179,0.001236
1.5071,1.1278,0.0015933,-0.072021,0.0012305
1.5086,1.1277,0.0015864,-0.071863,0.001225
1.5101,1.1276,0.0015796,-0.071706,0.0012194
1.5116,1.1275,0.0015728,-0.071548,0.0012139
1.5131,1.1274,0.001566,-0.071391,0.0012085
1.5146,1.1273,0.0015593,-0.071235,0.001203
1.5161,1.1272,0.0015526,-0.071078,0.0011977
1.5176,1.1271,0.0015459,-0.070923,0.0011924
1.5191,1.127,0.0015393,-0.070767,0.0011872
1.5206,1.127,0.0015328,-0.070613,0.001182
1.5221,1.1269,0.0015263,-0.070458,0.0011769
1.5236,1.1268,0.0015198,-0.070305,0.0011718
1.5251,1.1267,0.0015134,-0.070151,0.0011667
1.5266,1.1266,0.001507,-0.069998,0.0011617
1.5281,1.1265,0.0015006,-0.069845,0.0011566
1.5296,1.1264,0.0014942,-0.069692,0.0011516
1.5311,1.1263,0.0014878,-0.06954,0.0011466
1.5326,1.1262,0.0014815,-0.069388,0.0011415
1.5341,1.1261,0.0014753,-0.069237,0.0011365
1.5356,1.1261,0.0014691,-0.069086,0.0011315
1.5371,1.126,0.0014629,-0.068935,0.0011265
1.5386,1.1259,0.0014567,-0.068784,0.0011216
1.5401,1.1258,0.0014506,-0.068634,0.0011166
1.5416,1.1257,0.0014446,-0.068484,0.0011117
1.5431,1.1256,0.0014385,-0.068334,0.0011069
1.5446,1.1255,0.0014325,-0.068185,0.001102
1.5461,1.1254,0.0014265,-0.068036,0.0010972
1.5476,1.1254,0.0014204,-0.067888,0.0010924
1.5491,1.1253,0.0014145,-0.067739,0.0010876
1.5506,1.1252,0.0014085,-0.067591,0.0010828
1.5521,1.1251,0.0014025,-0.067444,0.0010781
1.5536,1.125,0.0013966,-0.067296,0.0010734
1.5551,1.1249,0.0013907,-0.067149,0.0010688
1.5566,1.1248,0.0013849,-0.067003,0.0010642
1.5581,1.1247,0.0013791,-0.066857,0.0010596
1.5596,1.1246,0.0013733,-0.066711,0.0010551
1.5611,1.1246,0.0013675,-0.066565,0.0010506
1.5626,1.1245,0.0013618,-0.06642,0.0010461
1.5641,1.1244,0.0013561,-0.066276,0.0010418
1.5656,1.1243,0.0013504,-0.066132,0.0010374
1.5671,1.1242,0.0013448,-0.065988,0.001033
1.5686,1.1241,0.0013392,-0.065844,0.0010286
1.5701,1.124,0.0013336,-0.065701,0.0010243
1.5716,1.1239,0.0013281,-0.065558,0.0010199
1.5731,1.1239,0.0013226,-0.065415,0.0010155
1.5746,1.1238,0.0013171,-0.065272,0.0010111
1.5761,1.1237,0.0013116,-0.065129,0.0010068
1.5776,1.1236,0.0013062,-0.064987,0.0010024
1.5791,1.1235,0.0013007,-0.064845,0.00099801
1.5806,1.1234,0.0012953,-0.064703,0.00099367
1.5821,1.1233,0.0012899,-0.064562,0.00098935
1.5836,1.1232,0.0012846,-0.064421,0.00098505
1.5851,1.1232,0.0012792,-0.064281,0.00098078
1.5866,1.1231,0.0012739,-0.064141,0.00097655
1.5881,1.123,0.0012687,-0.064001,0.00097237
1.5896,1.1229,0.0012635,-0.063861,0.0009682
1.5911,1.1228,0.0012583,-0.063722,0.00096403
1.5926,1.1227,0.0012531,-0.063583,0.00095987
1.5941,1.1226,0.0012479,-0.063445,0.00095573
1.5956,1.1226,0.0012428,-0.063306,0.00095163
1.5971,1.1225,0.0012377,-0.063168,0.00094755
1.5986,1.1224,0.0012326,-0.063031,0.00094348
1.6002,1.1223,0.0012275,-0.062893,0.00093942
1.6017,1.1222,0.0012224,-0.062756,0.00093539
1.6032,1.1221,0.0012174,-0.06262,0.0009314
1.6047,1.122,0.0012124,-0.062483,0.0009274
1.6062,1.122,0.0012074,-0.062347,0.0009234
1.6077,1.1219,0.0012024,-0.062211,0.00091946
1.6092,1.1218,0.0011975,-0.062076,0.00091556
1.6107,1.1217,0.0011925,-0.061941,0.00091167
1.6122,1.1216,0.0011876,-0.061806,0.00090779
1.6137,1.1215,0.0011827,-0.061671,0.00090391
1.6152,1.1214,0.0011779,-0.061537,0.00090005
1.6167,1.1214,0.0011731,-0.061403,0.0008962
1.6182,1.1213,0.0011682,-0.061269,0.00089236
1.6197,1.1212,0.0011635,-0.061135,0.00088854
1.6212,1.1211,0.0011587,-0.061001,0.00088475
1.6227,1.121,0.001154,-0.060868,0.00088101
1.6242,1.1209,0.0011493,-0.060735,0.0008773
1.6257,1.1209,0.0011446,-0.060603,0.00087359
1.6272,1.1208,0.0011399,-0.06047,0.00086989
1.6287,1.1207,0.0011353,-0.060338,0.00086621
1.6302,1.1206,0.0011307,-0.060207,0.00086256
1.6317,1.1205,0.0011261,-0.060076,0.00085896
1.6332,1.1204,0.0011216,-0.059945,0.00085542
1.6347,1.1203,0.0011171,-0.059815,0.0008519
1.6362,1.1203,0.0011126,-0.059685,0.00084842
1.6377,1.1202,0.0011082,-0.059556,0.00084494
1.6392,1.1201,0.0011037,-0.059427,0.00084147
1.6407,1.12,0.0010992,-0.059298,0.00083802
1.6422,1.1199,0.0010948,-0.05917,0.00083462
1.6437,1.1198,0.0010904,-0.059042,0.00083123
1.6452,1.1198,0.001086,-0.058914,0.00082785
1.6467,1.1197,0.0010816,-0.058786,0.00082447
1.6482,1.1196,0.0010773,-0.058659,0.0008211
1.6497,1.1195,0.0010729,-0.058532,0.00081772
1.6512,1.1194,0.0010686,-0.058404,0.00081435
1.6527,1.1193,0.0010643,-0.058278,0.000811
1.6542,1.1193,0.00106,-0.058151,0.00080765
1.6557,1.1192,0.0010558,-0.058024,0.00080429
1.6572,1.1191,0.0010515,-0.057898,0.00080093
1.6587,1.119,0.0010473,-0.057772,0.00079758
1.6602,1.1189,0.001043,-0.057646,0.00079425
1.6617,1.1188,0.0010388,-0.057521,0.00079092
1.6632,1.1188,0.0010347,-0.057395,0.00078759
1.6647,1.1187,0.0010305,-0.05727,0.00078426
1.6662,1.1186,0.0010263,-0.057145,0.00078092
1.6677,1.1185,0.0010222,-0.057021,0.00077758
1.6692,1.1184,0.001018,-0.056896,0.00077423
1.6707,1.1183,0.0010139,-0.056772,0.00077089
1.6722,1.1183,0.0010098,-0.056648,0.00076756
1.6737,1.1182,0.0010058,-0.056524,0.00076429
1.6752,1.1181,0.0010017,-0.056401,0.00076107
1.6767,1.118,0.00099772,-0.056279,0.00075788
1.6782,1.1179,0.00099374,-0.056156,0.0007547
1.6797,1.1179,0.00098977,-0.056034,0.00075152
1.6812,1.1178,0.00098583,-0.055912,0.00074839
1.6827,1.1177,0.0009819,-0.055791,0.0007453
1.6842,1.1176,0.00097801,-0.055669,0.00074224
1.6857,1.1175,0.00097414,-0.055549,0.00073925
1.6872,1.1174,0.00097031,-0.055428,0.0007363
1.6887,1.1174,0.0009665,-0.055308,0.00073341
1.6902,1.1173,0.00096272,-0.055188,0.00073053
1.6917,1.1172,0.00095894,-0.055069,0.00072764
1.6932,1.1171,0.00095516,-0.054949,0.00072476
1.6947,1.117,0.00095141,-0.05483,0.00072187
1.6962,1.117,0.00094766,-0.054711,0.00071898
1.6977,1.1169,0.0009439,-0.054593,0.0007161
1.6992,1.1168,0.00094018,-0.054474,0.00071322
1.7007,1.1167,0.00093645,-0.054356,0.00071035
1.7022,1.1166,0.00093277,-0.054238,0.00070747
1.7037,1.1165,0.00092908,-0.05412,0.00070457
1.7052,1.1165,0.00092542,-0.054002,0.00070168
1.7067,1.1164,0.00092176,-0.053885,0.00069882
1.7082,1.1163,0.00091812,-0.053768,0.00069596
1.7097,1.1162,0.00091448,-0.053651,0.0006931
1.7112,1.1161,0.00091086,-0.053535,0.00069025
1.7127,1.1161,0.00090727,-0.053418,0.00068743
1.7142,1.116,0.00090373,-0.053302,0.00068464
1.7157,1.1159,0.00090018,-0.053187,0.00068184
1.7172,1.1158,0.00089666,-0.053071,0.00067904
1.7187,1.1157,0.00089313,-0.052956,0.00067624
1.7202,1.1157,0.00088962,-0.052841,0.00067344
1.7217,1.1156,0.00088611,-0.052726,0.00067063
1.7232,1.1155,0.00088263,-0.052611,0.00066782
1.7247,1.1154,0.00087915,-0.052496,0.00066503
1.7262,1.1153,0.00087571,-0.052382,0.00066227
1.7277,1.1153,0.00087227,-0.052268,0.00065951
1.7292,1.1152,0.00086884,-0.052154,0.00065678
1.7307,1.1151,0.00086543,-0.05204,0.00065406
1.7322,1.115,0.00086204,-0.051927,0.00065137
1.7337,1.1149,0.00085867,-0.051814,0.00064872
1.7352,1.1149,0.00085533,-0.051702,0.00064614
1.7367,1.1148,0.00085203,-0.05159,0.00064358
1.7382,1.1147,0.00084872,-0.051479,0.00064104
1.7397,1.1146,0.00084544,-0.051367,0.00063852
1.7412,1.1145,0.00084216,-0.051256,0.000636
1.7427,1.1145,0.00083892,-0.051145,0.00063349
1.7442,1.1144,0.00083567,-0.051034,0.00063099
1.7457,1.1143,0.00083244,-0.050923,0.00062849
1.7472,1.1142,0.00082921,-0.050812,0.000626
1.7487,1.1141,0.00082598,-0.050702,0.00062353
1.7502,1.1141,0.00082277,-0.050592,0.00062105
1.7517,1.114,0.00081957,-0.050482,0.00061858
1.7532,1.1139,0.00081638,-0.050372,0.0006161
1.7547,1.1138,0.00081321,-0.050263,0.00061365
1.7562,1.1138,0.00081004,-0.050154,0.00061119
1.7577,1.1137,0.00080689,-0.050045,0.00060875
1.7592,1.1136,0.00080377,-0.049936,0.0006063
1.7607,1.1135,0.00080067,-0.049827,0.00060386
1.7622,1.1134,0.00079756,-0.049719,0.00060142
1.7637,1.1134,0.00079447,-0.049611,0.00059902
1.7652,1.1133,0.00079139,-0.049503,0.00059661
1.7667,1.1132,0.00078829,-0.049395,0.00059419
1.7682,1.1131,0.00078522,-0.049288,0.00059178
1.7697,1.113,0.00078216,-0.049181,0.00058937
1.7712,1.113,0.0007791,-0.049073,0.00058696
1.7727,1.1129,0.00077606,-0.048966,0.00058454
1.7742,1.1128,0.00077302,-0.048859,0.00058214
1.7757,1.1127,0.00076999,-0.048753,0.00057976
1.7772,1.1127,0.000767,-0.048647,0.00057741
1.7787,1.1126,0.00076403,-0.048541,0.00057509
1.7802,1.1125,0.00076107,-0.048435,0.0005728
1.7817,1.1124,0.00075813,-0.04833,0.0005705
1.7832,1.1123,0.00075523,-0.048225,0.00056822
1.7847,1.1123,0.00075232,-0.04812,0.00056594
1.7862,1.1122,0.00074942,-0.048015,0.00056369
1.7877,1.1121,0.00074655,-0.047911,0.00056145
1.7892,1.112,0.00074371,-0.047807,0.00055923
1.7907,1.112,0.0007409,-0.047703,0.00055702
1.7922,1.1119,0.00073808,-0.047599,0.00055482
1.7937,1.1118,0.00073529,-0.047496,0.00055262
1.7952,1.1117,0.0007325,-0.047392,0.00055041
1.7967,1.1117,0.00072974,-0.047288,0.0005482
1.7982,1.1116,0.00072698,-0.047185,0.00054599
1.7997,1.1115,0.00072423,-0.047082,0.00054381
1.8012,1.1114,0.00072149,-0.04698,0.00054167
1.8027,1.1114,0.00071875,-0.046878,0.00053953
1.8042,1.1113,0.00071603,-0.046776,0.00053739
1.8057,1.1112,0.00071329,-0.046674,0.00053525
1.8072,1.1111,0.00071056,-0.046572,0.00053312
1.8087,1.111,0.00070783,-0.046471,0.00053099
1.8102,1.111,0.00070511,-0.04637,0.00052886
1.8117,1.1109,0.0007024,-0.046269,0.00052674
1.8132,1.1108,0.00069969,-0.046168,0.00052463
1.8147,1.1107,0.00069699,-0.046067,0.00052252
1.8162,1.1107,0.0006943,-0.045967,0.00052042
1.8177,1.1106,0.00069164,-0.045867,0.00051831
1.8192,1.1105,0.00068898,-0.045767,0.00051621
1.8207,1.1104,0.00068635,-0.045667,0.00051415
1.8222,1.1104,0.00068375,-0.045568,0.00051213
1.8237,1.1103,0.00068116,-0.045468,0.00051013
1.8252,1.1102,0.0006786,-0.045369,0.00050813
1.8267,1.1101,0.00067608,-0.04527,0.00050613
1.8282,1.1101,0.00067354,-0.045172,0.00050414
1.8297,1.11,0.00067102,-0.045073,0.00050215
1.8312,1.1099,0.00066848,-0.044975,0.00050015
1.8327,1.1098,0.00066595,-0.044877,0.00049817
1.8342,1.1098,0.00066343,-0.044779,0.00049621
1.8357,1.1097,0.00066092,-0.044682,0.00049426
1.8372,1.1096,0.00065841,-0.044585,0.00049234
1.8387,1.1095,0.00065591,-0.044488,0.00049044
1.8402,1.1095,0.00065344,-0.044391,0.00048855
1.8417,1.1094,0.00065098,-0.044295,0.00048666
1.8432,1.1093,0.00064851,-0.044198,0.00048477
1.8447,1.1092,0.00064605,-0.044102,0.00048287
1.8462,1.1092,0.00064359,-0.044006,0.00048098
1.8477,1.1091,0.00064114,-0.04391,0.0004791
1.8492,1.109,0.00063871,-0.043815,0.00047723
1.8507,1.1089,0.00063629,-0.043719,0.00047536
1.8522,1.1089,0.00063387,-0.043624,0.0004735
1.8537,1.1088,0.00063148,-0.043529,0.00047165
1.8552,1.1087,0.0006291,-0.043434,0.00046981
1.8567,1.1086,0.00062672,-0.043339,0.00046797
1.8582,1.1086,0.00062437,-0.043244,0.00046614
1.8597,1.1085,0.00062201,-0.04315,0.0004643
1.8612,1.1084,0.00061969,-0.043056,0.00046248
1.8627,1.1083,0.00061739,-0.042962,0.00046067
1.8642,1.1083,0.00061509,-0.042869,0.00045888
1.8657,1.1082,0.00061281,-0.042775,0.00045709
1.8672,1.1081,0.00061055,-0.042682,0.00045531
1.8687,1.1081,0.00060828,-0.042589,0.00045354
1.8702,1.1043,0.00060405,-0.042354,0.00045032
1.8717,1.1079,0.00060378,-0.042404,0.00045003
1.8732,1.1078,0.00060155,-0.042312,0.0004483
1.8747,1.1078,0.00059934,-0.04222,0.00044659
1.8762,1.1077,0.00059713,-0.042129,0.00044487
1.8777,1.1076,0.00059492,-0.042037,0.00044315
1.8792,1.1075,0.0005927,-0.041946,0.00044144
1.8807,1.1075,0.0005905,-0.041855,0.00043974
1.8822,1.1074,0.00058827,-0.041764,0.00043805
1.8837,1.1073,0.00058607,-0.041673,0.00043637
1.8852,1.1073,0.00058387,-0.041582,0.00043469
1.8867,1.1072,0.0005817,-0.041492,0.00043303
1.8882,1.1071,0.00057952,-0.041402,0.00043138
1.8897,1.107,0.00057735,-0.041311,0.00042972
1.8912,1.107,0.00057517,-0.041222,0.00042807
1.8927,1.1069,0.00057301,-0.041132,0.00042643
1.8942,1.1031,0.000569,-0.040904,0.00042343
1.8957,1.1067,0.00056871,-0.040953,0.00042317
1.8972,1.1067,0.00056659,-0.040864,0.00042155
1.8987,1.1066,0.00056449,-0.040775,0.00041994
1.9002,1.1065,0.00056243,-0.040686,0.00041834
1.9017,1.1065,0.00056036,-0.040598,0.00041674
1.9032,1.1064,0.00055831,-0.040509,0.00041515
1.9047,1.1063,0.00055628,-0.040421,0.00041357
1.9062,1.1062,0.00055426,-0.040333,0.000412
1.9077,1.1062,0.00055225,-0.040245,0.00041044
1.9092,1.1061,0.00055024,-0.040158,0.00040889
1.9107,1.106,0.00054822,-0.04007,0.00040734
1.9122,1.106,0.00054621,-0.039983,0.00040579
1.9137,1.1059,0.0005442,-0.039896,0.00040424
1.9152,1.1058,0.00054219,-0.039809,0.00040269
1.9167,1.1057,0.00054019,-0.039723,0.00040113
1.9182,1.1057,0.00053819,-0.039636,0.00039958
1.9197,1.1056,0.00053619,-0.039549,0.00039803
1.9212,1.1055,0.00053421,-0.039463,0.00039649
1.9227,1.1055,0.00053222,-0.039377,0.00039495
1.9242,1.1054,0.00053025,-0.039291,0.00039343
1.9257,1.1053,0.00052828,-0.039205,0.00039192
1.9272,1.1052,0.00052633,-0.039119,0.00039041
1.9287,1.1052,0.00052435,-0.039034,0.0003889
1.9302,1.1014,0.00052068,-0.038817,0.00038616
1.9317,1.105,0.00052045,-0.038864,0.00038592
1.9332,1.105,0.00051853,-0.038779,0.00038444
1.9347,1.1049,0.00051664,-0.038694,0.00038297
1.9362,1.1048,0.00051475,-0.03861,0.00038151
1.9377,1.1047,0.00051289,-0.038526,0.00038006
1.9392,1.1047,0.00051101,-0.038442,0.0003786
1.9407,1.1046,0.00050916,-0.038358,0.00037715
1.9422,1.1045,0.00050732,-0.038274,0.00037574
1.9437,1.1045,0.00050548,-0.038191,0.00037434
1.9452,1.1044,0.00050367,-0.038107,0.00037293
1.9467,1.1043,0.00050185,-0.038024,0.00037153
1.9482,1.1043,0.00050004,-0.037941,0.00037013
1.9497,1.1042,0.00049824,-0.037858,0.00036872
1.9512,1.1041,0.00049643,-0.037775,0.0003673
1.9527,1.1041,0.00049462,-0.037692,0.00036588
1.9542,1.104,0.00049279,-0.037609,0.00036445
1.9557,1.1039,0.00049097,-0.037527,0.00036302
1.9572,1.1038,0.00048913,-0.037444,0.00036159
1.9587,1.1038,0.0004873,-0.037362,0.00036016
1.9602,1.1037,0.00048548,-0.037279,0.00035874
1.9617,1.1036,0.00048369,-0.037197,0.00035735
1.9632,1.1036,0.00048189,-0.037116,0.00035596
1.9647,1.1035,0.00048011,-0.037034,0.00035457
1.9662,1.1034,0.00047834,-0.036953,0.00035319
1.9677,1.1034,0.00047659,-0.036872,0.00035183
1.9692,1.1033,0.00047487,-0.036791,0.00035048
1.9707,1.1032,0.00047318,-0.036711,0.00034918
1.9722,1.1031,0.0004715,-0.036631,0.00034795
1.9737,1.1031,0.00046986,-0.036552,0.00034672
1.9752,1.103,0.00046821,-0.036472,0.0003455
1.9767,1.1029,0.00046657,-0.036393,0.00034426
1.9782,1.1029,0.00046492,-0.036314,0.00034302
1.9797,1.0991,0.00046176,-0.036113,0.00034066
1.9812,1.1027,0.00046162,-0.036156,0.0003405
1.9827,1.1027,0.00045995,-0.036077,0.00033923
1.9842,1.1026,0.00045828,-0.035997,0.00033796
1.9857,1.1025,0.0004566,-0.035918,0.00033667
1.9872,1.1025,0.00045491,-0.035839,0.00033536
1.9887,1.1024,0.00045322,-0.03576,0.00033404
1.9902,1.1023,0.00045152,-0.035681,0.00033271
1.9917,1.1023,0.00044981,-0.035602,0.00033136
1.9932,1.1022,0.00044811,-0.035523,0.00033
1.9947,1.1021,0.00044639,-0.035444,0.00032863
1.9962,1.1021,0.00044465,-0.035365,0.00032723
1.9977,1.102,0.00044292,-0.035286,0.00032583
1.9992,1.1019,0.00044118,-0.035207,0.00032442
2.0008,1.1019,0.00043962,-0.035129,0.0003232
2.0023,1.1018,0.00043822,-0.035054,0.00032217
2.0038,1.1017,0.0004368,-0.034978,0.00032113
2.0053,1.1017,0.00043538,-0.034902,0.00032008
2.0068,1.1016,0.00043395,-0.034827,0.00031902
2.0083,1.1015,0.00043251,-0.034751,0.00031795
2.0098,1.1014,0.00043105,-0.034676,0.00031687
2.0113,1.1014,0.00042959,-0.0346,0.00031578
2.0128,1.1013,0.0004281,-0.034525,0.00031468
2.0143,1.1012,0.00042663,-0.034449,0.00031358
2.0158,1.1012,0.00042514,-0.034374,0.00031246
2.0173,1.1011,0.00042364,-0.034298,0.00031134
2.0188,1.101,0.00042213,-0.034223,0.00031019
2.0203,1.101,0.00042063,-0.034147,0.00030904
2.0218,1.1009,0.00041911,-0.034072,0.00030787
2.0233,1.1008,0.00041758,-0.033997,0.00030669
2.0248,1.1008,0.00041605,-0.033921,0.00030549
2.0263,1.1007,0.0004145,-0.033846,0.00030429
2.0278,1.1006,0.00041298,-0.033771,0.00030307
2.0293,1.1006,0.00041144,-0.033696,0.00030185
2.0308,1.1005,0.0004099,-0.033621,0.00030062
2.0323,1.1004,0.00040841,-0.033547,0.00029945
2.0338,1.1004,0.00040692,-0.033472,0.0002983
2.0353,1.1003,0.00040548,-0.033398,0.00029718
2.0368,1.1002,0.00040406,-0.033325,0.0002961
2.0383,1.1002,0.00040264,-0.033252,0.00029503
2.0398,1.1001,0.00040125,-0.033179,0.000294
2.0413,1.1001,0.00039989,-0.033106,0.00029299
2.0428,1.1,0.00039854,-0.033034,0.00029199
2.0443,1.0999,0.00039719,-0.032962,0.00029098
2.0458,1.0999,0.00039583,-0.03289,0.00028998
2.0473,1.0998,0.00039448,-0.032818,0.00028898
2.0488,1.0997,0.00039313,-0.032746,0.00028798
2.0503,1.0997,0.00039177,-0.032674,0.00028698
2.0518,1.0996,0.00039042,-0.032602,0.00028596
2.0533,1.0995,0.00038908,-0.03253,0.00028494
2.0548,1.0995,0.00038771,-0.032459,0.00028391
2.0563,1.0994,0.00038635,-0.032387,0.00028287
2.0578,1.0993,0.000385,-0.032315,0.00028182
2.0593,1.0993,0.00038365,-0.032243,0.00028077
2.0608,1.0992,0.00038229,-0.032172,0.00027971
2.0623,1.0991,0.00038095,-0.0321,0.00027865
2.0638,1.0991,0.0003796,-0.032029,0.00027761
2.0653,1.099,0.00037827,-0.031957,0.00027657
2.0668,1.0989,0.00037694,-0.031886,0.00027553
2.0683,1.0989,0.00037563,-0.031815,0.0002745
2.0698,1.0988,0.00037431,-0.031745,0.00027346
2.0713,1.0987,0.00037302,-0.031674,0.00027243
2.0728,1.0987,0.00037172,-0.031604,0.00027143
2.0743,1.0986,0.00037043,-0.031534,0.00027043
2.0758,1.0986,0.00036915,-0.031464,0.00026943
2.0773,1.0985,0.00036786,-0.031394,0.00026845
2.0788,1.0984,0.00036661,-0.031325,0.00026749
2.0803,1.0984,0.00036536,-0.031256,0.00026653
2.0818,1.0946,0.00036292,-0.031082,0.00026472
2.0833,1.0982,0.00036285,-0.031119,0.00026463
2.0848,1.0982,0.0003616,-0.03105,0.00026369
2.0863,1.0981,0.00036034,-0.030981,0.00026275
2.0878,1.098,0.00035911,-0.030913,0.0002618
2.0893,1.098,0.00035786,-0.030845,0.00026086
2.0908,1.0979,0.00035661,-0.030776,0.00025991
2.0923,1.0978,0.00035536,-0.030708,0.00025896
2.0938,1.0978,0.00035412,-0.03064,0.000258
2.0953,1.0977,0.00035288,-0.030572,0.00025705
2.0968,1.0977,0.00035162,-0.030504,0.0002561
2.0983,1.0976,0.00035039,-0.030436,0.00025516
2.0998,1.0975,0.00034914,-0.030368,0.00025422
2.1013,1.0975,0.0003479,-0.030301,0.00025328
2.1028,1.0974,0.00034666,-0.030233,0.00025234
2.1043,1.0973,0.00034543,-0.030166,0.00025142
2.1058,1.0973,0.00034422,-0.030099,0.00025051
2.1073,1.0972,0.00034301,-0.030032,0.0002496
2.1088,1.0971,0.00034182,-0.029965,0.0002487
2.1103,1.0971,0.00034062,-0.029898,0.00024781
2.1118,1.097,0.00033943,-0.029832,0.00024691
2.1133,1.097,0.00033824,-0.029765,0.00024602
2.1148,1.0969,0.00033708,-0.029699,0.00024514
2.1163,1.0968,0.00033595,-0.029634,0.00024428
2.1178,1.0968,0.00033483,-0.029568,0.00024341
2.1193,1.0967,0.0003337,-0.029502,0.00024255
2.1208,1.0966,0.00033256,-0.029437,0.00024169
2.1223,1.0966,0.00033141,-0.029371,0.00024083
2.1238,1.0965,0.00033029,-0.029306,0.00023997
2.1253,1.0965,0.00032917,-0.029241,0.0002391
2.1268,1.0964,0.00032803,-0.029176,0.00023823
2.1283,1.0963,0.00032692,-0.029111,0.00023737
2.1298,1.0963,0.00032579,-0.029046,0.00023651
2.1313,1.0962,0.00032468,-0.028981,0.00023564
2.1328,1.0961,0.00032358,-0.028916,0.00023478
2.1343,1.0961,0.00032246,-0.028852,0.00023392
2.1358,1.096,0.00032135,-0.028787,0.00023306
2.1373,1.096,0.00032026,-0.028723,0.00023222
2.1388,1.0959,0.00031916,-0.028659,0.00023139
2.1403,1.0958,0.00031806,-0.028596,0.00023058
2.1418,1.0958,0.00031696,-0.028532,0.00022977
2.1433,1.0957,0.00031587,-0.028468,0.00022897
2.1448,1.0956,0.0003148,-0.028405,0.00022817
2.1463,1.0956,0.00031374,-0.028342,0.00022738
2.1478,1.0955,0.00031266,-0.028279,0.00022659
2.1493,1.0955,0.0003116,-0.028216,0.0002258
2.1508,1.0954,0.00031056,-0.028153,0.00022503
2.1523,1.0953,0.00030954,-0.028091,0.00022428
2.1538,1.0953,0.00030857,-0.028029,0.00022354
2.1553,1.0952,0.00030761,-0.027967,0.00022279
2.1568,1.0952,0.00030664,-0.027905,0.00022204
2.1583,1.0951,0.0003057,-0.027843,0.00022128
2.1598,1.095,0.00030472,-0.027781,0.00022052
2.1613,1.095,0.00030375,-0.027719,0.00021976
2.1628,1.0949,0.00030277,-0.027657,0.000219
2.1643,1.0949,0.00030181,-0.027595,0.00021823
2.1658,1.0948,0.00030084,-0.027534,0.00021747
2.1673,1.0947,0.00029986,-0.027472,0.0002167
2.1688,1.0947,0.0002989,-0.027411,0.00021594
2.1703,1.0946,0.00029794,-0.02735,0.00021517
2.1718,1.0946,0.00029696,-0.027288,0.0002144
2.1733,1.0945,0.00029598,-0.027227,0.00021364
2.1748,1.0944,0.000295,-0.027166,0.00021288
2.1763,1.0944,0.00029401,-0.027105,0.00021211
2.1778,1.0943,0.00029303,-0.027045,0.00021135
2.1793,1.0943,0.00029204,-0.026984,0.0002106
2.1808,1.0942,0.00029105,-0.026924,0.00020984
2.1823,1.0941,0.00029006,-0.026864,0.00020909
2.1838,1.0941,0.00028905,-0.026803,0.00020835
2.1853,1.094,0.00028806,-0.026743,0.0002076
2.1868,1.094,0.00028706,-0.026684,0.00020686
2.1883,1.0939,0.00028605,-0.026624,0.00020612
2.1898,1.0938,0.00028506,-0.026564,0.00020539
2.1913,1.0938,0.00028406,-0.026505,0.00020465
2.1928,1.0937,0.00028305,-0.026445,0.00020392
2.1943,1.0936,0.00028205,-0.026386,0.00020319
2.1958,1.0936,0.00028104,-0.026326,0.00020247
2.1973,1.0935,0.00028004,-0.026267,0.00020174
2.1988,1.0935,0.00027905,-0.026208,0.00020102
2.2003,1.0934,0.00027808,-0.026149,0.0002003
2.2018,1.0933,0.00027712,-0.02609,0.00019958
2.2033,1.0933,0.00027618,-0.026032,0.00019887
2.2048,1.0932,0.00027522,-0.025973,0.00019816
2.2063,1.0932,0.00027429,-0.025914,0.00019745
2.2078,1.0931,0.00027333,-0.025856,0.00019675
2.2093,1.0931,0.00027239,-0.025798,0.00019606
2.2108,1.093,0.00027148,-0.02574,0.00019537
2.2123,1.0929,0.00027056,-0.025682,0.00019469
2.2138,1.0929,0.00026969,-0.025625,0.00019403
2.2153,1.0928,0.00026881,-0.025567,0.00019337
2.2168,1.0928,0.00026796,-0.02551,0.00019272
2.2183,1.0927,0.0002671,-0.025454,0.00019207
2.2198,1.0926,0.00026624,-0.025397,0.00019143
2.2213,1.0926,0.00026538,-0.02534,0.0001908
2.2228,1.0925,0.00026454,-0.025284,0.00019017
2.2243,1.0925,0.00026368,-0.025227,0.00018953
2.2258,1.0924,0.00026284,-0.025171,0.0001889
2.2273,1.0923,0.00026199,-0.025114,0.00018826
2.2288,1.0923,0.00026114,-0.025058,0.00018762
2.2303,1.0922,0.00026028,-0.025001,0.00018698
2.2318,1.0922,0.00025945,-0.024945,0.00018633
2.2333,1.0921,0.00025859,-0.024888,0.00018569
2.2348,1.0921,0.00025774,-0.024832,0.00018504
2.2363,1.092,0.0002569,-0.024776,0.0001844
2.2378,1.0919,0.00025605,-0.02472,0.00018375
2.2393,1.0919,0.0002552,-0.024663,0.0001831
2.2408,1.0918,0.00025436,-0.024607,0.00018245
2.2423,1.0918,0.00025352,-0.024551,0.00018181
2.2438,1.0917,0.00025265,-0.024495,0.00018117
2.2453,1.0917,0.0002518,-0.02444,0.00018053
2.2468,1.0916,0.00025096,-0.024384,0.00017989
2.2483,1.0915,0.00025013,-0.024328,0.00017925
2.2498,1.0915,0.0002493,-0.024273,0.00017863
2.2513,1.0914,0.00024849,-0.024218,0.00017799
2.2528,1.0914,0.00024767,-0.024162,0.00017736
2.2543,1.0913,0.00024685,-0.024107,0.00017672
2.2558,1.0912,0.00024605,-0.024052,0.00017607
2.2573,1.0912,0.00024525,-0.023997,0.00017543
2.2588,1.0911,0.00024444,-0.023943,0.00017479
2.2603,1.0911,0.00024365,-0.023888,0.00017417
2.2618,1.091,0.00024285,-0.023834,0.00017355
2.2633,1.091,0.00024207,-0.02378,0.00017294
2.2648,1.0909,0.0002413,-0.023726,0.00017233
2.2663,1.0908,0.00024051,-0.023672,0.00017173
2.2678,1.0908,0.00023976,-0.023618,0.00017113
2.2693,1.0907,0.00023898,-0.023564,0.00017054
2.2708,1.0907,0.0002382,-0.023511,0.00016996
2.2723,1.0906,0.00023744,-0.023458,0.00016938
2.2738,1.0906,0.00023668,-0.023404,0.00016881
2.2753,1.0905,0.0002359,-0.023351,0.00016824
2.2768,1.0905,0.00023512,-0.023299,0.00016768
2.2783,1.0904,0.00023436,-0.023246,0.00016712
2.2798,1.0903,0.0002336,-0.023193,0.00016656
2.2813,1.0903,0.00023285,-0.023141,0.000166
2.2828,1.0902,0.00023207,-0.023088,0.00016545
2.2843,1.0902,0.00023132,-0.023036,0.00016489
2.2858,1.0901,0.00023057,-0.022984,0.00016434
2.2873,1.0901,0.00022981,-0.022932,0.00016379
2.2888,1.09,0.00022906,-0.02288,0.00016324
2.2903,1.0899,0.00022831,-0.022828,0.00016269
2.2918,1.0899,0.00022756,-0.022776,0.00016215
2.2933,1.0898,0.00022682,-0.022724,0.0001616
2.2948,1.0898,0.00022607,-0.022672,0.00016104
2.2963,1.0897,0.00022532,-0.022621,0.00016049
2.2978,1.0897,0.00022459,-0.022569,0.00015994
2.2993,1.0896,0.00022385,-0.022518,0.00015939
2.3008,1.0895,0.00022313,-0.022466,0.00015884
2.3023,1.0895,0.00022239,-0.022415,0.00015828
2.3038,1.0894,0.00022167,-0.022363,0.00015773
2.3053,1.0894,0.00022094,-0.022312,0.00015717
2.3068,1.0893,0.00022021,-0.022261,0.00015662
2.3083,1.0893,0.00021948,-0.02221,0.00015606
2.3098,1.0892,0.00021877,-0.022159,0.00015551
2.3113,1.0892,0.00021805,-0.022108,0.00015496
2.3128,1.0891,0.00021732,-0.022057,0.00015441
2.3143,1.0891,0.0002166,-0.022007,0.00015387
2.3158,1.089,0.00021588,-0.021956,0.00015333
2.3173,1.0853,0.00021446,-0.021832,0.0001523
2.3188,1.0853,0.00021373,-0.021782,0.00015177
2.3203,1.0888,0.00021372,-0.021805,0.00015173
2.3218,1.0888,0.000213,-0.021755,0.0001512
2.3233,1.0887,0.00021228,-0.021705,0.00015067
2.3248,1.0887,0.00021157,-0.021655,0.00015015
2.3263,1.0886,0.00021085,-0.021605,0.00014964
2.3278,1.0886,0.00021014,-0.021556,0.00014912
2.3293,1.0885,0.00020946,-0.021506,0.00014861
2.3308,1.0884,0.00020876,-0.021457,0.00014811
2.3323,1.0884,0.00020806,-0.021407,0.00014761
2.3338,1.0883,0.00020739,-0.021358,0.00014711
2.3353,1.0883,0.00020671,-0.021309,0.00014661
2.3368,1.0882,0.00020606,-0.021259,0.00014612
2.3383,1.0882,0.0002054,-0.02121,0.00014562
2.3398,1.0881,0.00020473,-0.021161,0.00014514
2.3413,1.0881,0.00020407,-0.021112,0.00014465
2.3428,1.088,0.00020341,-0.021064,0.00014416
2.3443,1.088,0.00020276,-0.021015,0.00014368
2.3458,1.0879,0.00020212,-0.020967,0.00014319
2.3473,1.0878,0.00020148,-0.020918,0.00014271
2.3488,1.0878,0.00020083,-0.02087,0.00014223
2.3503,1.0877,0.0002002,-0.020822,0.00014175
2.3518,1.0877,0.00019956,-0.020774,0.00014128
2.3533,1.0876,0.00019892,-0.020726,0.0001408
2.3548,1.0876,0.00019829,-0.020678,0.00014033
2.3563,1.0875,0.00019766,-0.02063,0.00013985
2.3578,1.0875,0.00019703,-0.020582,0.00013938
2.3593,1.0874,0.00019641,-0.020535,0.0001389
2.3608,1.0874,0.00019579,-0.020487,0.00013843
2.3623,1.0873,0.00019518,-0.02044,0.00013796
2.3638,1.0873,0.00019456,-0.020393,0.00013748
2.3653,1.0872,0.00019395,-0.020345,0.000137
2.3668,1.0871,0.00019334,-0.020298,0.00013653
2.3683,1.0871,0.00019272,-0.020251,0.00013605
2.3698,1.087,0.00019212,-0.020204,0.00013557
2.3713,1.087,0.0001915,-0.020158,0.00013509
2.3728,1.0869,0.00019088,-0.020111,0.00013461
2.3743,1.0869,0.0001903,-0.020064,0.00013415
2.3758,1.0868,0.00018971,-0.020017,0.00013368
2.3773,1.0868,0.00018911,-0.01997,0.00013323
2.3788,1.0867,0.00018852,-0.019924,0.00013277
2.3803,1.0867,0.00018791,-0.019877,0.00013232
2.3818,1.0866,0.00018733,-0.019831,0.00013187
2.3833,1.0866,0.00018673,-0.019784,0.00013142
2.3848,1.0865,0.00018614,-0.019738,0.00013098
2.3863,1.0865,0.00018554,-0.019692,0.00013054
2.3878,1.0864,0.00018496,-0.019646,0.00013011
2.3893,1.0863,0.00018435,-0.0196,0.00012968
2.3908,1.0863,0.00018376,-0.019555,0.00012926
2.3923,1.0862,0.00018316,-0.019509,0.00012884
2.3938,1.0862,0.00018256,-0.019464,0.00012843
2.3953,1.0861,0.00018197,-0.019418,0.00012802
2.3968,1.0861,0.00018137,-0.019373,0.0001276
2.3983,1.086,0.00018077,-0.019328,0.00012719
2.3998,1.086,0.00018017,-0.019283,0.00012679
2.4014,1.0859,0.00017959,-0.019238,0.00012638
2.4029,1.0859,0.000179,-0.019193,0.00012597
2.4044,1.0858,0.00017842,-0.019148,0.00012557
2.4059,1.0858,0.00017782,-0.019104,0.00012517
2.4074,1.0857,0.00017726,-0.019059,0.00012478
2.4089,1.0857,0.00017668,-0.019015,0.00012438
2.4104,1.0856,0.00017611,-0.018971,0.00012399
2.4119,1.0856,0.00017555,-0.018927,0.0001236
2.4134,1.0855,0.00017499,-0.018883,0.00012322
2.4149,1.0855,0.00017444,-0.018839,0.00012283
2.4164,1.0854,0.0001739,-0.018795,0.00012245
2.4179,1.0854,0.00017335,-0.018751,0.00012207
2.4194,1.0853,0.00017282,-0.018707,0.00012168
2.4209,1.0852,0.00017228,-0.018663,0.00012129
2.4224,1.0852,0.00017176,-0.018619,0.0001209
2.4239,1.0851,0.00017124,-0.018576,0.00012051
2.4254,1.0851,0.0001707,-0.018532,0.00012012
2.4269,1.085,0.00017018,-0.018489,0.00011973
2.4284,1.085,0.00016965,-0.018446,0.00011934
2.4299,1.0849,0.00016913,-0.018402,0.00011895
2.4314,1.0849,0.0001686,-0.018359,0.00011856
2.4329,1.0848,0.00016808,-0.018316,0.00011817
2.4344,1.0848,0.00016754,-0.018273,0.00011777
2.4359,1.0847,0.00016702,-0.01823,0.00011738
2.4374,1.0847,0.00016649,-0.018187,0.00011698
2.4389,1.0846,0.00016596,-0.018144,0.00011659
2.4404,1.0846,0.00016544,-0.018102,0.00011619
2.4419,1.0845,0.00016491,-0.018059,0.00011579
2.4434,1.0845,0.00016439,-0.018017,0.0001154
2.4449,1.0844,0.00016386,-0.017974,0.000115
2.4464,1.0844,0.00016334,-0.017932,0.00011461
2.4479,1.0843,0.00016282,-0.01789,0.00011423
2.4494,1.0843,0.00016231,-0.017847,0.00011384
2.4509,1.0842,0.0001618,-0.017805,0.00011345
2.4524,1.0842,0.0001613,-0.017763,0.00011306
2.4539,1.0841,0.0001608,-0.017721,0.00011268
2.4554,1.0841,0.0001603,-0.017679,0.00011229
2.4569,1.084,0.00015982,-0.017638,0.00011191
2.4584,1.084,0.00015933,-0.017596,0.00011153
2.4599,1.0839,0.00015884,-0.017554,0.00011114
2.4614,1.0839,0.00015834,-0.017512,0.00011076
2.4629,1.0838,0.00015787,-0.017471,0.00011038
2.4644,1.0838,0.00015738,-0.017429,0.00011001
2.4659,1.0837,0.00015691,-0.017388,0.00010963
2.4674,1.0837,0.00015642,-0.017347,0.00010925
2.4689,1.0836,0.00015595,-0.017305,0.00010888
2.4704,1.0836,0.00015547,-0.017264,0.00010851
2.4719,1.0835,0.00015498,-0.017223,0.00010814
2.4734,1.0835,0.0001545,-0.017182,0.00010777
2.4749,1.0834,0.00015404,-0.017141,0.0001074
2.4764,1.0834,0.00015355,-0.0171,0.00010704
2.4779,1.0833,0.00015308,-0.01706,0.00010668
2.4794,1.0833,0.0001526,-0.017019,0.00010633
2.4809,1.0832,0.00015214,-0.016978,0.00010598
2.4824,1.0832,0.00015167,-0.016938,0.00010563
2.4839,1.0831,0.00015122,-0.016897,0.0001053
2.4854,1.0831,0.00015076,-0.016857,0.00010496
2.4869,1.083,0.00015031,-0.016816,0.00010463
2.4884,1.083,0.00014985,-0.016776,0.0001043
2.4899,1.0829,0.00014941,-0.016736,0.00010398
2.4914,1.0829,0.00014896,-0.016696,0.00010367
2.4929,1.0828,0.00014851,-0.016656,0.00010334
2.4944,1.0828,0.00014807,-0.016616,0.00010302
2.4959,1.0827,0.00014762,-0.016576,0.0001027
2.4974,1.0827,0.00014717,-0.016536,0.00010239
2.4989,1.0826,0.00014673,-0.016496,0.00010208
2.5004,1.0826,0.00014629,-0.016457,0.00010176
2.5019,1.0825,0.00014584,-0.016417,0.00010145
2.5034,1.0825,0.00014539,-0.016378,0.00010114
2.5049,1.0824,0.00014494,-0.016338,0.00010082
2.5064,1.0824,0.00014451,-0.016299,0.00010051
2.5079,1.0823,0.00014406,-0.01626,0.0001002
2.5094,1.0823,0.00014361,-0.01622,9.9883e-05
2.5109,1.0822,0.00014316,-0.016181,9.9568e-05
2.5124,1.0822,0.00014272,-0.016142,9.9254e-05
2.5139,1.0821,0.00014228,-0.016103,9.8938e-05
2.5154,1.0821,0.00014182,-0.016064,9.862e-05
2.5169,1.082,0.00014137,-0.016025,9.8301e-05
2.5184,1.082,0.00014092,-0.015986,9.7984e-05
2.5199,1.0819,0.00014049,-0.015948,9.7671e-05
2.5214,1.0819,0.00014005,-0.015909,9.7358e-05
2.5229,1.0818,0.00013961,-0.015871,9.7047e-05
2.5244,1.0818,0.00013918,-0.015833,9.6737e-05
2.5259,1.0818,0.00013875,-0.015794,9.6428e-05
2.5274,1.0817,0.00013833,-0.015756,9.6118e-05
2.5289,1.0817,0.00013791,-0.015718,9.5809e-05
2.5304,1.0816,0.0001375,-0.01568,9.5502e-05
2.5319,1.0816,0.00013709,-0.015643,9.5194e-05
2.5334,1.0815,0.00013667,-0.015605,9.4883e-05
2.5349,1.0815,0.00013627,-0.015567,9.4571e-05
2.5364,1.0814,0.00013585,-0.015529,9.4259e-05
2.5379,1.0814,0.00013546,-0.015492,9.3946e-05
2.5394,1.0813,0.00013503,-0.015454,9.3633e-05
2.5409,1.0813,0.00013462,-0.015416,9.3322e-05
2.5424,1.0812,0.00013421,-0.015379,9.3011e-05
2.5439,1.0812,0.00013382,-0.015341,9.27e-05
2.5454,1.0811,0.0001334,-0.015304,9.239e-05
2.5469,1.0811,0.000133,-0.015267,9.2084e-05
2.5484,1.081,0.00013259,-0.01523,9.1782e-05
2.5499,1.081,0.0001322,-0.015193,9.1482e-05
2.5514,1.0809,0.00013181,-0.015156,9.1185e-05
2.5529,1.0809,0.00013141,-0.015119,9.0888e-05
2.5544,1.0808,0.00013101,-0.015082,9.0592e-05
2.5559,1.0808,0.00013061,-0.015045,9.0301e-05
2.5574,1.0807,0.00013022,-0.015009,9.0014e-05
2.5589,1.0807,0.00012983,-0.014972,8.9729e-05
2.5604,1.0807,0.00012943,-0.014936,8.9448e-05
2.5619,1.0806,0.00012905,-0.014899,8.9169e-05
2.5634,1.0806,0.00012865,-0.014863,8.8892e-05
2.5649,1.0805,0.00012826,-0.014827,8.8615e-05
2.5664,1.0805,0.00012787,-0.014791,8.8335e-05
2.5679,1.0804,0.00012748,-0.014754,8.8052e-05
2.5694,1.0804,0.00012709,-0.014718,8.7771e-05
2.5709,1.0803,0.00012671,-0.014682,8.7489e-05
2.5724,1.0803,0.00012632,-0.014646,8.7207e-05
2.5739,1.0802,0.00012592,-0.01461,8.6924e-05
2.5754,1.0802,0.00012554,-0.014574,8.6639e-05
2.5769,1.0801,0.00012515,-0.014538,8.6354e-05
2.5784,1.0801,0.00012476,-0.014502,8.6067e-05
2.5799,1.08,0.00012438,-0.014466,8.5775e-05
2.5814,1.08,0.00012399,-0.01443,8.5483e-05
2.5829,1.08,0.00012361,-0.014394,8.5192e-05
2.5844,1.0799,0.00012323,-0.014358,8.4903e-05
2.5859,1.0799,0.00012287,-0.014322,8.4613e-05
2.5874,1.0798,0.00012248,-0.014287,8.4325e-05
2.5889,1.0798,0.00012211,-0.014251,8.4044e-05
2.5904,1.0797,0.00012176,-0.014216,8.3772e-05
2.5919,1.0797,0.00012139,-0.014181,8.3503e-05
2.5934,1.0796,0.00012104,-0.014146,8.3238e-05
2.5949,1.0796,0.0001207,-0.014112,8.2977e-05
2.5964,1.0795,0.00012035,-0.014077,8.2719e-05
2.5979,1.0795,0.00012,-0.014042,8.246e-05
2.5994,1.0794,0.00011966,-0.014008,8.2203e-05
2.6009,1.0794,0.00011932,-0.013974,8.1943e-05
2.6024,1.0794,0.00011898,-0.013939,8.1686e-05
2.6039,1.0793,0.00011863,-0.013905,8.143e-05
2.6054,1.0793,0.00011829,-0.013871,8.1177e-05
2.6069,1.0792,0.00011794,-0.013836,8.0923e-05
2.6084,1.0792,0.00011759,-0.013802,8.0668e-05
2.6099,1.0791,0.00011725,-0.013768,8.0414e-05
2.6114,1.0791,0.00011691,-0.013734,8.016e-05
2.6129,1.079,0.00011658,-0.0137,7.9905e-05
2.6144,1.079,0.00011624,-0.013666,7.9648e-05
2.6159,1.0789,0.0001159,-0.013632,7.939e-05
2.6174,1.0789,0.00011555,-0.013598,7.9131e-05
2.6189,1.0789,0.00011522,-0.013564,7.8872e-05
2.6204,1.0788,0.00011488,-0.01353,7.8612e-05
2.6219,1.0788,0.00011454,-0.013497,7.8351e-05
2.6234,1.0787,0.00011421,-0.013463,7.809e-05
2.6249,1.0787,0.00011387,-0.013429,7.7829e-05
2.6264,1.0786,0.00011353,-0.013395,7.7568e-05
2.6279,1.0786,0.00011319,-0.013361,7.7306e-05
2.6294,1.0785,0.00011286,-0.013328,7.7041e-05
2.6309,1.0785,0.00011251,-0.013294,7.6773e-05
2.6324,1.0784,0.00011217,-0.01326,7.6506e-05
2.6339,1.0784,0.00011183,-0.013227,7.6241e-05
2.6354,1.0784,0.00011148,-0.013193,7.5977e-05
2.6369,1.0783,0.00011116,-0.01316,7.5715e-05
2.6384,1.0783,0.00011081,-0.013126,7.5456e-05
2.6399,1.0782,0.00011051,-0.013093,7.5205e-05
2.6414,1.0782,0.00011019,-0.01306,7.4954e-05
2.6429,1.0781,0.00010987,-0.013027,7.4707e-05
2.6444,1.0781,0.00010955,-0.012994,7.4463e-05
2.6459,1.078,0.00010924,-0.012962,7.4223e-05
2.6474,1.078,0.00010893,-0.012929,7.3982e-05
2.6489,1.078,0.00010862,-0.012896,7.3743e-05
2.6504,1.0779,0.0001083,-0.012864,7.3507e-05
2.6519,1.0779,0.000108,-0.012831,7.3274e-05
2.6534,1.0778,0.0001077,-0.012799,7.3044e-05
2.6549,1.0778,0.00010738,-0.012767,7.2816e-05
2.6564,1.0777,0.00010708,-0.012734,7.2589e-05
2.6579,1.0777,0.00010676,-0.012702,7.2364e-05
2.6594,1.0776,0.00010648,-0.01267,7.2149e-05
2.6609,1.0776,0.00010619,-0.012639,7.1936e-05
2.6624,1.0776,0.00010591,-0.012607,7.1724e-05
2.6639,1.0775,0.00010561,-0.012575,7.1511e-05
2.6654,1.0775,0.00010532,-0.012544,7.1299e-05
2.6669,1.0774,0.00010503,-0.012512,7.1088e-05
2.6684,1.0774,0.00010474,-0.01248,7.0878e-05
2.6699,1.0773,0.00010445,-0.012449,7.0667e-05
2.6714,1.0773,0.00010416,-0.012417,7.0457e-05
2.6729,1.0772,0.00010386,-0.012386,7.0246e-05
2.6744,1.0772,0.00010358,-0.012355,7.0034e-05
2.6759,1.0772,0.00010326,-0.012323,6.9822e-05
2.6774,1.0771,0.00010298,-0.012292,6.9609e-05
2.6789,1.0771,0.00010268,-0.01226,6.9394e-05
2.6804,1.077,0.00010238,-0.012229,6.9179e-05
2.6819,1.077,0.00010209,-0.012198,6.8965e-05
2.6834,1.0769,0.00010179,-0.012166,6.8749e-05
2.6849,1.0769,0.00010149,-0.012135,6.8531e-05
2.6864,1.0769,0.0001012,-0.012104,6.8314e-05
2.6879,1.0768,0.00010089,-0.012073,6.8097e-05
2.6894,1.0768,0.0001006,-0.012042,6.7882e-05
2.6909,1.0767,0.00010031,-0.012011,6.767e-05
2.6924,1.0767,0.00010003,-0.01198,6.746e-05
2.6939,1.0766,9.9728e-05,-0.011949,6.725e-05
2.6954,1.0766,9.9438e-05,-0.011918,6.7041e-05
2.6969,1.0765,9.9165e-05,-0.011887,6.683e-05
2.6984,1.0765,9.8892e-05,-0.011856,6.662e-05
2.6999,1.0765,9.8607e-05,-0.011825,6.641e-05
2.7014,1.0764,9.8326e-05,-0.011794,6.62e-05
2.7029,1.0764,9.804e-05,-0.011764,6.599e-05
2.7044,1.0763,9.776e-05,-0.011733,6.5779e-05
2.7059,1.0763,9.7465e-05,-0.011703,6.5568e-05
2.7074,1.0762,9.7177e-05,-0.011672,6.5357e-05
2.7089,1.0762,9.6881e-05,-0.011642,6.5147e-05
2.7104,1.0762,9.6588e-05,-0.011611,6.4938e-05
2.7119,1.0761,9.6304e-05,-0.011581,6.4729e-05
2.7134,1.0761,9.6005e-05,-0.011551,6.4521e-05
2.7149,1.076,9.5712e-05,-0.011521,6.4313e-05
2.7164,1.076,9.5425e-05,-0.011491,6.4108e-05
2.7179,1.0759,9.5141e-05,-0.011461,6.3904e-05
2.7194,1.0759,9.4858e-05,-0.011431,6.3701e-05
2.7209,1.0759,9.4566e-05,-0.011401,6.3501e-05
2.7224,1.0758,9.4289e-05,-0.011371,6.3302e-05
2.7239,1.0758,9.4019e-05,-0.011342,6.3107e-05
2.7254,1.0757,9.3733e-05,-0.011312,6.2915e-05
2.7269,1.0757,9.345e-05,-0.011283,6.2726e-05
2.7284,1.0756,9.3197e-05,-0.011253,6.2539e-05
2.7299,1.0756,9.2927e-05,-0.011224,6.2355e-05
2.7314,1.0756,9.269e-05,-0.011195,6.2182e-05
2.7329,1.0755,9.2445e-05,-0.011167,6.2011e-05
2.7344,1.0755,9.2202e-05,-0.011138,6.184e-05
2.7359,1.0754,9.1947e-05,-0.011109,6.167e-05
2.7374,1.0754,9.1698e-05,-0.01108,6.1498e-05
2.7389,1.0753,9.1452e-05,-0.011052,6.1324e-05
2.7404,1.0753,9.1213e-05,-0.011023,6.1151e-05
2.7419,1.0753,9.0979e-05,-0.010994,6.0977e-05
2.7434,1.0752,9.0732e-05,-0.010965,6.0803e-05
2.7449,1.0752,9.0504e-05,-0.010937,6.0628e-05
2.7464,1.0751,9.0263e-05,-0.010908,6.0453e-05
2.7479,1.0751,9.0025e-05,-0.01088,6.0277e-05
2.7494,1.0751,8.979e-05,-0.010851,6.0102e-05
2.7509,1.075,8.9554e-05,-0.010823,5.9926e-05
2.7524,1.075,8.9315e-05,-0.010794,5.975e-05
2.7539,1.0749,8.9083e-05,-0.010766,5.9572e-05
2.7554,1.0749,8.884e-05,-0.010738,5.9393e-05
2.7569,1.0748,8.8598e-05,-0.010709,5.9215e-05
2.7584,1.0748,8.8362e-05,-0.010681,5.9036e-05
2.7599,1.0748,8.8116e-05,-0.010653,5.8856e-05
2.7614,1.0747,8.7886e-05,-0.010624,5.8675e-05
2.7629,1.0747,8.7641e-05,-0.010596,5.8491e-05
2.7644,1.0746,8.7396e-05,-0.010568,5.8307e-05
2.7659,1.0746,8.7155e-05,-0.01054,5.8123e-05
2.7674,1.0746,8.6913e-05,-0.010511,5.7937e-05
2.7689,1.0745,8.6661e-05,-0.010483,5.775e-05
2.7704,1.0745,8.6423e-05,-0.010455,5.7563e-05
2.7719,1.0744,8.618e-05,-0.010427,5.7376e-05
2.7734,1.0744,8.5917e-05,-0.010399,5.7188e-05
2.7749,1.0743,8.5678e-05,-0.010371,5.7e-05
2.7764,1.0743,8.5416e-05,-0.010343,5.6813e-05
2.7779,1.0743,8.5164e-05,-0.010315,5.6626e-05
2.7794,1.0742,8.4909e-05,-0.010287,5.6438e-05
2.7809,1.0742,8.4652e-05,-0.010259,5.625e-05
2.7824,1.0741,8.4401e-05,-0.010231,5.6061e-05
2.7839,1.0741,8.4123e-05,-0.010203,5.5872e-05
2.7854,1.0741,8.3879e-05,-0.010175,5.5684e-05
2.7869,1.074,8.362e-05,-0.010147,5.5494e-05
2.7884,1.074,8.3374e-05,-0.010119,5.5304e-05
2.7899,1.0739,8.3114e-05,-0.010091,5.5113e-05
2.7914,1.0739,8.2866e-05,-0.010064,5.4922e-05
2.7929,1.0739,8.2611e-05,-0.010036,5.4733e-05
2.7944,1.0738,8.2347e-05,-0.010009,5.4546e-05
2.7959,1.0738,8.2098e-05,-0.0099814,5.4363e-05
2.7974,1.0737,8.1864e-05,-0.0099542,5.418e-05
2.7989,1.0737,8.1626e-05,-0.009927,5.3999e-05
2.8005,1.0737,8.1381e-05,-0.0099,5.382e-05
2.802,1.0736,8.1138e-05,-0.0098731,5.3644e-05
2.8035,1.0736,8.0911e-05,-0.0098464,5.3477e-05
2.805,1.0735,8.0686e-05,-0.0098199,5.3317e-05
2.8065,1.0735,8.0464e-05,-0.0097935,5.3161e-05
2.808,1.0734,8.0239e-05,-0.0097672,5.301e-05
2.8095,1.0734,8.0033e-05,-0.009741,5.2862e-05
2.811,1.0734,7.9815e-05,-0.0097148,5.2716e-05
2.8125,1.0733,7.9602e-05,-0.0096886,5.2569e-05
2.814,1.0733,7.9394e-05,-0.0096625,5.2423e-05
2.8155,1.0732,7.9156e-05,-0.0096363,5.2276e-05
2.817,1.0732,7.8941e-05,-0.0096102,5.2129e-05
2.8185,1.0732,7.8726e-05,-0.0095842,5.1981e-05
2.82,1.0731,7.8516e-05,-0.0095581,5.1834e-05
2.8215,1.0731,7.8303e-05,-0.0095321,5.1687e-05
2.823,1.073,7.808e-05,-0.0095061,5.1539e-05
2.8245,1.073,7.7857e-05,-0.0094801,5.1392e-05
2.826,1.073,7.7644e-05,-0.0094542,5.1244e-05
2.8275,1.0729,7.7434e-05,-0.0094284,5.1097e-05
2.829,1.0729,7.7215e-05,-0.0094026,5.095e-05
2.8305,1.0728,7.7003e-05,-0.0093768,5.0802e-05
2.832,1.0728,7.6798e-05,-0.009351,5.0654e-05
2.8335,1.0728,7.6576e-05,-0.0093253,5.0506e-05
2.835,1.0727,7.6364e-05,-0.0092995,5.0357e-05
2.8365,1.0727,7.6166e-05,-0.0092738,5.0209e-05
2.838,1.0726,7.5942e-05,-0.0092481,5.006e-05
2.8395,1.0726,7.5742e-05,-0.0092224,4.9911e-05
2.841,1.0726,7.5539e-05,-0.0091968,4.9762e-05
2.8425,1.0725,7.5335e-05,-0.0091712,4.9612e-05
2.844,1.0725,7.513e-05,-0.0091456,4.9462e-05
2.8455,1.0725,7.4921e-05,-0.0091201,4.9313e-05
2.847,1.0724,7.4707e-05,-0.0090946,4.9163e-05
2.8485,1.0724,7.4512e-05,-0.0090691,4.9015e-05
2.85,1.0723,7.4293e-05,-0.0090437,4.8867e-05
2.8515,1.0723,7.4096e-05,-0.0090183,4.8718e-05
2.853,1.0723,7.3897e-05,-0.0089929,4.857e-05
2.8545,1.0722,7.369e-05,-0.0089677,4.8424e-05
2.856,1.0722,7.3475e-05,-0.0089425,4.8279e-05
2.8575,1.0721,7.3257e-05,-0.0089174,4.8134e-05
2.859,1.0721,7.3066e-05,-0.0088923,4.7989e-05
2.8605,1.0721,7.2853e-05,-0.0088672,4.7845e-05
2.862,1.072,7.2651e-05,-0.0088423,4.77e-05
2.8635,1.072,7.2439e-05,-0.0088174,4.7555e-05
2.865,1.0719,7.2234e-05,-0.0087925,4.741e-05
2.8665,1.0719,7.2034e-05,-0.0087677,4.7266e-05
2.868,1.0719,7.1819e-05,-0.008743,4.7123e-05
2.8695,1.0718,7.1618e-05,-0.0087183,4.698e-05
2.871,1.0718,7.1404e-05,-0.0086937,4.6837e-05
2.8725,1.0717,7.1209e-05,-0.0086692,4.6694e-05
2.874,1.0717,7.1003e-05,-0.0086448,4.6552e-05
2.8755,1.0717,7.0796e-05,-0.0086204,4.6413e-05
2.877,1.0716,7.0602e-05,-0.0085962,4.6276e-05
2.8785,1.0716,7.0409e-05,-0.0085721,4.6141e-05
2.88,1.0716,7.022e-05,-0.008548,4.6006e-05
2.8815,1.0715,7.0021e-05,-0.0085239,4.5871e-05
2.883,1.0715,6.9834e-05,-0.0084998,4.5735e-05
2.8845,1.0714,6.9633e-05,-0.0084758,4.5599e-05
2.886,1.0714,6.9428e-05,-0.0084518,4.5465e-05
2.8875,1.0714,6.924e-05,-0.0084278,4.533e-05
2.889,1.0713,6.9036e-05,-0.008404,4.5196e-05
2.8905,1.0713,6.883e-05,-0.0083802,4.5064e-05
2.892,1.0712,6.8637e-05,-0.0083564,4.4931e-05
2.8935,1.0712,6.8457e-05,-0.0083327,4.4798e-05
2.895,1.0712,6.8264e-05,-0.0083089,4.4665e-05
2.8965,1.0711,6.8074e-05,-0.0082852,4.4531e-05
2.898,1.0711,6.7885e-05,-0.0082614,4.4396e-05
2.8995,1.0711,6.7677e-05,-0.0082377,4.4261e-05
2.901,1.071,6.7505e-05,-0.008214,4.4125e-05
2.9025,1.071,6.7308e-05,-0.0081903,4.3991e-05
2.904,1.0709,6.7117e-05,-0.0081667,4.3857e-05
2.9055,1.0709,6.6925e-05,-0.0081431,4.3723e-05
2.907,1.0709,6.6744e-05,-0.0081194,4.359e-05
2.9085,1.0708,6.6546e-05,-0.0080959,4.3456e-05
2.91,1.0708,6.6364e-05,-0.0080723,4.3325e-05
2.9115,1.0707,6.6191e-05,-0.0080488,4.3197e-05
2.913,1.0707,6.6004e-05,-0.0080254,4.307e-05
2.9145,1.0707,6.5821e-05,-0.008002,4.2945e-05
2.916,1.0706,6.564e-05,-0.0079786,4.2823e-05
2.9175,1.0706,6.5473e-05,-0.0079552,4.2702e-05
2.919,1.0706,6.5297e-05,-0.007932,4.2584e-05
2.9205,1.0705,6.5125e-05,-0.0079087,4.2469e-05
2.922,1.0705,6.4949e-05,-0.0078856,4.2356e-05
2.9235,1.0704,6.4776e-05,-0.0078624,4.2245e-05
2.925,1.0704,6.4588e-05,-0.0078394,4.2136e-05
2.9265,1.0704,6.442e-05,-0.0078164,4.2027e-05
2.928,1.0703,6.4243e-05,-0.0077935,4.1919e-05
2.9295,1.0703,6.4072e-05,-0.0077707,4.1811e-05
2.931,1.0703,6.39e-05,-0.0077479,4.1703e-05
2.9325,1.0702,6.3738e-05,-0.0077252,4.1595e-05
2.934,1.0702,6.3567e-05,-0.0077026,4.1488e-05
2.9355,1.0701,6.3397e-05,-0.0076801,4.1381e-05
2.937,1.0701,6.3232e-05,-0.0076577,4.1275e-05
2.9385,1.0701,6.3063e-05,-0.0076353,4.1169e-05
2.94,1.07,6.2908e-05,-0.007613,4.1065e-05
2.9415,1.07,6.2737e-05,-0.0075907,4.096e-05
2.943,1.07,6.2575e-05,-0.0075685,4.0857e-05
2.9445,1.0699,6.2399e-05,-0.0075464,4.0753e-05
2.946,1.0699,6.2238e-05,-0.0075242,4.065e-05
2.9475,1.0698,6.2068e-05,-0.0075021,4.0548e-05
2.949,1.0698,6.1908e-05,-0.0074801,4.0444e-05
2.9505,1.0698,6.1736e-05,-0.0074581,4.0339e-05
2.952,1.0697,6.1573e-05,-0.0074362,4.0233e-05
2.9535,1.0697,6.1419e-05,-0.0074142,4.0126e-05
2.955,1.0697,6.1262e-05,-0.0073923,4.0017e-05
2.9565,1.0696,6.1094e-05,-0.0073704,3.9907e-05
2.958,1.0696,6.094e-05,-0.0073485,3.9795e-05
2.9595,1.0695,6.0784e-05,-0.0073267,3.9682e-05
2.961,1.0695,6.0629e-05,-0.0073048,3.9568e-05
2.9625,1.0695,6.0486e-05,-0.007283,3.9453e-05
2.964,1.0694,6.0333e-05,-0.0072612,3.9336e-05
2.9655,1.0694,6.0183e-05,-0.0072394,3.9218e-05
2.967,1.0694,6.002e-05,-0.0072176,3.91e-05
2.9685,1.0693,5.9894e-05,-0.0071958,3.8981e-05
2.97,1.0693,5.9749e-05,-0.0071741,3.886e-05
2.9715,1.0693,5.9593e-05,-0.0071524,3.8738e-05
2.973,1.0692,5.9449e-05,-0.0071307,3.8616e-05
2.9745,1.0692,5.9302e-05,-0.007109,3.8493e-05
2.976,1.0691,5.9152e-05,-0.0070875,3.837e-05
2.9775,1.0691,5.9008e-05,-0.0070659,3.8247e-05
2.979,1.0691,5.8871e-05,-0.0070444,3.8124e-05
2.9805,1.069,5.8737e-05,-0.0070229,3.8001e-05
2.982,1.069,5.8584e-05,-0.0070015,3.7878e-05
2.9835,1.0654,5.8262e-05,-0.0069567,3.7634e-05
2.985,1.0689,5.8302e-05,-0.0069589,3.7635e-05
2.9865,1.0689,5.8177e-05,-0.0069377,3.7515e-05
2.988,1.0689,5.8023e-05,-0.0069165,3.7396e-05
2.9895,1.0688,5.7885e-05,-0.0068954,3.7279e-05
2.991,1.0688,5.7747e-05,-0.0068744,3.7164e-05
2.9925,1.0687,5.7624e-05,-0.0068534,3.7049e-05
2.994,1.0687,5.748e-05,-0.0068326,3.6936e-05
2.9955,1.0687,5.7344e-05,-0.0068117,3.6824e-05
2.997,1.0686,5.7208e-05,-0.0067909,3.6712e-05
2.9985,1.0686,5.7075e-05,-0.0067701,3.6601e-05
3,1.0686,5.694e-05,-0.0067493,3.649e-05


==> figs/data/cylinder_acmhd_3_10nu_1.54_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0686,6.041e-05,0.0069334,3.6612e-05
-2.985,1.069,6.2191e-05,0.0071465,3.7723e-05
-2.97,1.0694,6.398e-05,0.0073639,3.882e-05
-2.955,1.0697,6.5662e-05,0.0075849,3.995e-05
-2.94,1.0701,6.7411e-05,0.0078103,4.1146e-05
-2.925,1.0705,6.914e-05,0.0080379,4.2432e-05
-2.91,1.0709,7.0993e-05,0.0082682,4.3752e-05
-2.895,1.0712,7.3099e-05,0.0085047,4.5103e-05
-2.88,1.0716,7.531e-05,0.0087477,4.6536e-05
-2.865,1.072,7.752e-05,0.0089959,4.8113e-05
-2.85,1.0724,7.9582e-05,0.0092465,4.9606e-05
-2.835,1.0728,8.1621e-05,0.0094999,5.1024e-05
-2.82,1.0732,8.3823e-05,0.0097604,5.2526e-05
-2.805,1.0736,8.6304e-05,0.010027,5.4111e-05
-2.7899,1.074,8.8902e-05,0.010299,5.5791e-05
-2.7749,1.0744,9.1416e-05,0.010574,5.749e-05
-2.7599,1.0748,9.3769e-05,0.010853,5.9286e-05
-2.7449,1.0752,9.6404e-05,0.011142,6.123e-05
-2.7299,1.0757,9.9298e-05,0.011439,6.3256e-05
-2.7149,1.0761,0.00010233,0.011741,6.5248e-05
-2.6999,1.0765,0.00010537,0.012044,6.7235e-05
-2.6849,1.077,0.00010837,0.012351,6.9367e-05
-2.6699,1.0774,0.00011159,0.012667,7.1568e-05
-2.6549,1.0778,0.00011497,0.012993,7.3961e-05
-2.6399,1.0783,0.00011833,0.013323,7.6352e-05
-2.6249,1.0787,0.0001217,0.013657,7.8743e-05
-2.6099,1.0792,0.00012541,0.014,8.1452e-05
-2.5949,1.0796,0.00012946,0.01435,8.424e-05
-2.5799,1.0801,0.00013362,0.014705,8.7056e-05
-2.5649,1.0806,0.00013772,0.015065,8.9884e-05
-2.5499,1.081,0.00014173,0.01543,9.2736e-05
-2.5349,1.0815,0.00014618,0.015811,9.6094e-05
-2.5199,1.082,0.00015077,0.0162,9.9441e-05
-2.5049,1.0825,0.00015537,0.016593,0.00010258
-2.4899,1.083,0.00016013,0.016989,0.00010569
-2.4749,1.0835,0.00016516,0.017397,0.00010938
-2.4599,1.084,0.00017039,0.017817,0.00011338
-2.4449,1.0845,0.00017568,0.018242,0.00011728
-2.4299,1.085,0.00018122,0.018673,0.00012102
-2.4149,1.0855,0.0001868,0.019113,0.00012501
-2.3998,1.086,0.00019285,0.019566,0.00012948
-2.3848,1.0865,0.00019919,0.020028,0.00013409
-2.3698,1.0871,0.00020578,0.020498,0.00013868
-2.3548,1.0876,0.00021235,0.020974,0.00014338
-2.3398,1.0881,0.00021925,0.021461,0.00014838
-2.3248,1.0887,0.00022655,0.021958,0.00015362
-2.3098,1.0892,0.00023415,0.022465,0.00015912
-2.2948,1.0898,0.00024185,0.022982,0.00016471
-2.2798,1.0904,0.00024971,0.023508,0.00017042
-2.2648,1.0909,0.00025797,0.024046,0.00017635
-2.2498,1.0915,0.0002667,0.024593,0.00018238
-2.2348,1.0921,0.00027568,0.025152,0.00018872
-2.2198,1.0927,0.00028504,0.025724,0.0001957
-2.2048,1.0932,0.00029467,0.026307,0.00020273
-2.1898,1.0938,0.00030482,0.026901,0.00020978
-2.1748,1.0944,0.00031513,0.027507,0.00021719
-2.1598,1.095,0.00032571,0.028127,0.00022524
-2.1448,1.0956,0.00033646,0.028763,0.0002334
-2.1298,1.0963,0.00034783,0.029412,0.00024188
-2.1148,1.0969,0.00036006,0.030072,0.0002508
-2.0998,1.0975,0.00037277,0.030745,0.00025994
-2.0848,1.0982,0.00038585,0.031433,0.00026967
-2.0698,1.0988,0.00039939,0.032135,0.00027962
-2.0548,1.0994,0.00041357,0.032854,0.00029018
-2.0398,1.1001,0.00042811,0.033583,0.0003008
-2.0248,1.1008,0.00044352,0.034332,0.00031226
-2.0098,1.1014,0.0004594,0.035093,0.00032392
-1.9947,1.1021,0.0004756,0.03587,0.00033596
-1.9797,1.1028,0.00049323,0.036668,0.00034923
-1.9647,1.1035,0.00051109,0.037476,0.00036229
-1.9497,1.1042,0.00053019,0.038307,0.00037669
-1.9347,1.1048,0.00054957,0.039151,0.00039106
-1.9197,1.1056,0.00057021,0.040017,0.00040663
-1.9047,1.1063,0.00059134,0.040896,0.0004221
-1.8897,1.107,0.00061372,0.041799,0.00043927
-1.8747,1.1077,0.00063643,0.042717,0.00045595
-1.8597,1.1084,0.000661,0.043664,0.00047465
-1.8447,1.1092,0.00068591,0.044624,0.00049363
-1.8297,1.1099,0.00071217,0.045605,0.00051325
-1.8147,1.1107,0.00073974,0.046611,0.00053423
-1.7997,1.1114,0.00076821,0.047635,0.00055582
-1.7847,1.1122,0.00079807,0.048682,0.00057818
-1.7697,1.113,0.00082917,0.049751,0.00060177
-1.7547,1.1138,0.00086171,0.050845,0.00062661
-1.7397,1.1145,0.00089546,0.051964,0.00065217
-1.7247,1.1153,0.00093091,0.053104,0.00067903
-1.7097,1.1161,0.0009679,0.054272,0.00070754
-1.6947,1.1169,0.0010064,0.055466,0.00073705
-1.6797,1.1178,0.0010469,0.056685,0.00076777
-1.6647,1.1186,0.0010891,0.05793,0.00079983
-1.6497,1.1194,0.0011334,0.059206,0.00083387
-1.6347,1.1202,0.0011797,0.060511,0.0008695
-1.6197,1.1211,0.001228,0.061843,0.00090652
-1.6047,1.1219,0.0012786,0.06321,0.00094599
-1.5896,1.1228,0.0013314,0.064602,0.00098626
-1.5746,1.1237,0.0013873,0.06603,0.0010292
-1.5596,1.1245,0.0014457,0.067489,0.0010745
-1.5446,1.1254,0.0015067,0.068979,0.0011213
-1.5296,1.1263,0.0015713,0.070508,0.0011721
-1.5146,1.1272,0.0016388,0.072068,0.001225
-1.4996,1.1281,0.0017092,0.073665,0.0012793
-1.4846,1.129,0.0017836,0.075299,0.0013375
-1.4696,1.1299,0.0018616,0.076978,0.0013985
-1.4546,1.1308,0.0019436,0.078692,0.0014623
-1.4396,1.1317,0.0020295,0.080444,0.0015294
-1.4246,1.1327,0.0021204,0.08224,0.0015996
-1.4096,1.1336,0.0022162,0.08408,0.0016743
-1.3946,1.1346,0.0023159,0.08596,0.001753
-1.3796,1.1355,0.0024213,0.087888,0.0018377
-1.3646,1.1365,0.002533,0.089863,0.0019264
-1.3496,1.1374,0.0026496,0.091883,0.0020187
-1.3346,1.1384,0.0027739,0.093962,0.0021192
-1.3196,1.1394,0.002905,0.096087,0.002224
-1.3046,1.1404,0.0030432,0.098257,0.0023335
-1.2896,1.1414,0.0031912,0.10049,0.0024521
-1.2746,1.1423,0.0033456,0.10278,0.0025761
-1.2596,1.1433,0.0035097,0.10513,0.0027089
-1.2446,1.1443,0.0036834,0.10753,0.0028506
-1.2296,1.1453,0.0038671,0.10999,0.0030016
-1.2146,1.1464,0.0040623,0.11252,0.0031625
-1.1995,1.1474,0.004269,0.11511,0.0033326
-1.1845,1.1484,0.0044902,0.11776,0.0035141
-1.1695,1.1494,0.0047259,0.12049,0.0037096
-1.1545,1.1504,0.0049758,0.12328,0.0039183
-1.1395,1.1514,0.0052433,0.12616,0.0041443
-1.1245,1.1525,0.0055286,0.12912,0.0043845
-1.1095,1.1535,0.0058376,0.13215,0.0046449
-1.0945,1.1546,0.0061733,0.13527,0.0049306
-1.0795,1.1556,0.006526,0.13846,0.005229
-1.0645,1.1566,0.0069141,0.14175,0.0055654
-1.0495,1.1576,0.0073262,0.14513,0.0059277
-1.0345,1.1586,0.0077763,0.1486,0.0063272
-1.0195,1.1596,0.0082681,0.15218,0.006755
-1.0045,1.1606,0.0088199,0.15587,0.0072091
-0.9895,1.1615,0.0094614,0.15969,0.0077109
-0.97449,1.1624,0.010165,0.16363,0.0082425
-0.95949,1.1633,0.010945,0.16768,0.0088315
-0.94449,1.1642,0.011801,0.17185,0.0094994
-0.92948,1.1651,0.01272,0.17614,0.010232
-0.91448,1.1659,0.013714,0.18057,0.011051
-0.89947,1.1667,0.014771,0.18512,0.011943
-0.88447,1.1674,0.015943,0.18987,0.012943
-0.86947,1.1681,0.017246,0.19479,0.014025
-0.85446,1.1686,0.018926,0.19996,0.015186
-0.83946,1.1689,0.020862,0.20537,0.016488
-0.82446,1.1689,0.023,0.21095,0.017918
-0.80945,1.1685,0.025466,0.21674,0.019565
-0.79445,1.1681,0.0282,0.22275,0.021432
-0.77944,1.1674,0.031349,0.22893,0.023494
-0.76444,1.1659,0.034938,0.23542,0.025792
-0.74944,1.1635,0.039214,0.24222,0.028379
-0.73443,1.1597,0.044573,0.24936,0.031266
-0.71943,1.1543,0.051051,0.25686,0.034394
-0.70443,1.1468,0.058928,0.26476,0.037723
-0.68942,1.1363,0.068273,0.273,0.041415
-0.67442,1.122,0.079343,0.28137,0.045719
-0.65941,1.1035,0.09213,0.28975,0.050649
-0.64441,1.0806,0.10632,0.29805,0.056286
-0.62941,1.0518,0.12228,0.30577,0.063065
-0.6144,1.0174,0.13904,0.31238,0.071268
-0.5994,0.97794,0.15556,0.31781,0.080651
-0.5844,0.93435,0.17156,0.32183,0.090908
-0.56939,0.8858,0.18671,0.32339,0.10271
-0.55439,0.83513,0.19929,0.32316,0.11526
-0.53938,0.78381,0.20859,0.32112,0.12831
-0.52438,0.73254,0.21546,0.31703,0.14192
-0.50938,0.68301,0.21949,0.31171,0.15574
-0.49437,0.63577,0.2215,0.3048,0.16951
-0.47937,0.59052,0.22204,0.29689,0.18279
-0.46437,0.54737,0.22169,0.2883,0.19528
-0.44936,0.50627,0.22069,0.27935,0.20705
-0.43436,0.46717,0.22023,0.26978,0.21808
-0.41935,0.43003,0.22048,0.25986,0.22834
-0.40435,0.39492,0.22126,0.24961,0.2382
-0.38935,0.3614,0.22254,0.23941,0.2476
-0.37434,0.3292,0.22447,0.22966,0.25646
-0.35934,0.29775,0.2271,0.22009,0.26472
-0.34434,0.26699,0.22991,0.21064,0.27221
-0.32933,0.23688,0.23188,0.20164,0.27921
-0.31433,0.20698,0.23274,0.19271,0.28556
-0.29932,0.17682,0.23307,0.18369,0.29152
-0.28432,0.14633,0.23305,0.17518,0.297
-0.26932,0.11579,0.23183,0.1666,0.30198
-0.25431,0.085161,0.22897,0.15795,0.30622
-0.23931,0.054588,0.22479,0.14927,0.31004
-0.22431,0.024169,0.21924,0.14077,0.31289
-0.2093,-0.0056419,0.21261,0.13245,0.31562
-0.1943,-0.034897,0.2052,0.1242,0.31816
-0.17929,-0.063299,0.19675,0.11571,0.32026
-0.16429,-0.090802,0.18732,0.10701,0.32194
-0.14929,-0.11716,0.17704,0.098442,0.32286
-0.13428,-0.14226,0.16618,0.089656,0.3237
-0.11928,-0.16536,0.15574,0.080812,0.32435
-0.10428,-0.18636,0.14559,0.07168,0.32469
-0.089272,-0.20517,0.13584,0.062549,0.32473
-0.074269,-0.22116,0.127,0.053336,0.3248
-0.059265,-0.23443,0.11926,0.043759,0.32464
-0.044261,-0.24454,0.11295,0.034181,0.32481
-0.029257,-0.25141,0.10816,0.024541,0.32503
-0.014254,-0.2555,0.10509,0.014339,0.32532
0.00075019,-0.25624,0.10345,0.003916,0.3257
0.015754,-0.25383,0.10341,-0.0066406,0.32599
0.030758,-0.24877,0.10528,-0.017295,0.32631
0.045761,-0.24108,0.10867,-0.028115,0.32666
0.060765,-0.23024,0.11345,-0.038958,0.32717
0.075769,-0.21612,0.11974,-0.049617,0.32727
0.090773,-0.19935,0.12774,-0.060043,0.32685
0.10578,-0.1797,0.1371,-0.070012,0.32649
0.12078,-0.15792,0.14717,-0.079826,0.32583
0.13578,-0.13406,0.15849,-0.089576,0.3245
0.15079,-0.10884,0.17003,-0.098895,0.32291
0.16579,-0.082182,0.18171,-0.1082,0.32102
0.1808,-0.054148,0.19267,-0.11737,0.31862
0.1958,-0.025738,0.20336,-0.12651,0.31607
0.2108,0.0036081,0.21299,-0.1354,0.31335
0.22581,0.033752,0.2212,-0.1439,0.31039
0.24081,0.064249,0.22763,-0.15229,0.30699
0.25581,0.094438,0.23237,-0.16103,0.30306
0.27082,0.12444,0.2355,-0.16961,0.29867
0.28582,0.15431,0.23685,-0.17792,0.29433
0.30083,0.1838,0.23677,-0.18634,0.28976
0.31583,0.21313,0.23598,-0.19495,0.28456
0.33083,0.24257,0.23464,-0.20354,0.2788
0.34584,0.27229,0.23272,-0.21233,0.27284
0.36084,0.30288,0.23023,-0.22123,0.26656
0.37584,0.33418,0.22722,-0.2304,0.25987
0.39085,0.36696,0.22456,-0.23978,0.25258
0.40585,0.40163,0.2225,-0.24952,0.24436
0.42086,0.4378,0.22086,-0.25932,0.23554
0.43586,0.47578,0.21997,-0.26903,0.22589
0.45086,0.51564,0.21975,-0.27838,0.21549
0.46587,0.55722,0.21998,-0.28745,0.2043
0.48087,0.60075,0.2196,-0.29595,0.19203
0.49587,0.64638,0.21885,-0.30352,0.17863
0.51088,0.69382,0.2163,-0.30989,0.16453
0.52588,0.74253,0.21156,-0.31494,0.14999
0.54089,0.79177,0.20474,-0.31823,0.13538
0.55589,0.84113,0.19531,-0.31994,0.12122
0.57089,0.88989,0.18333,-0.31984,0.10791
0.5859,0.93672,0.16907,-0.31789,0.095627
0.6009,0.98004,0.15324,-0.31415,0.084551
0.6159,1.0194,0.13649,-0.30887,0.074748
0.63091,1.0533,0.12015,-0.30211,0.066405
0.64591,1.0822,0.10477,-0.2944,0.059293
0.66092,1.1047,0.091305,-0.28622,0.053203
0.67592,1.122,0.079658,-0.2778,0.047983
0.69092,1.1349,0.06943,-0.26935,0.043549
0.70593,1.1446,0.060442,-0.26123,0.03958
0.72093,1.1518,0.052751,-0.25343,0.03602
0.73593,1.157,0.046207,-0.24598,0.032746
0.75094,1.1609,0.04062,-0.23883,0.029765
0.76594,1.1637,0.035942,-0.232,0.026952
0.78095,1.1657,0.031933,-0.22546,0.02448
0.79595,1.1671,0.028526,-0.21923,0.022313
0.81095,1.168,0.025477,-0.21326,0.020325
0.82596,1.1685,0.022838,-0.2075,0.01861
0.84096,1.1686,0.020559,-0.20195,0.017066
0.85596,1.1685,0.01856,-0.19666,0.015681
0.87097,1.1682,0.016807,-0.19157,0.014416
0.88597,1.1678,0.015341,-0.18677,0.013236
0.90098,1.1671,0.01412,-0.18213,0.01216
0.91598,1.1663,0.013058,-0.17763,0.011209
0.93098,1.1654,0.012125,-0.17328,0.010355
0.94599,1.1645,0.011264,-0.16909,0.0095761
0.96099,1.1635,0.010496,-0.16504,0.0088708
0.97599,1.1626,0.0098121,-0.16112,0.0082349
0.991,1.1616,0.0091839,-0.1573,0.0076574
1.006,1.1606,0.0086196,-0.15356,0.0071497
1.021,1.1596,0.0080904,-0.14993,0.0066867
1.036,1.1586,0.0075999,-0.14641,0.0062589
1.051,1.1576,0.0071503,-0.14299,0.0058687
1.066,1.1566,0.0067372,-0.13966,0.0055097
1.081,1.1556,0.0063597,-0.13643,0.0051853
1.096,1.1546,0.0060061,-0.13328,0.0048835
1.111,1.1535,0.0056773,-0.13021,0.0046039
1.126,1.1525,0.0053728,-0.12723,0.0043453
1.141,1.1515,0.0050879,-0.12433,0.0041035
1.156,1.1505,0.0048213,-0.12151,0.0038784
1.171,1.1495,0.0045723,-0.11875,0.0036684
1.186,1.1484,0.0043393,-0.11606,0.003473
1.2011,1.1474,0.0041214,-0.11345,0.0032913
1.2161,1.1464,0.0039167,-0.1109,0.0031216
1.2311,1.1454,0.0037233,-0.10841,0.0029618
1.2461,1.1444,0.0035421,-0.10599,0.0028126
1.2611,1.1434,0.0033713,-0.10362,0.0026717
1.2761,1.1424,0.0032096,-0.10132,0.0025388
1.2911,1.1414,0.003058,-0.099071,0.0024146
1.3061,1.1404,0.0029149,-0.09687,0.0022972
1.3211,1.1394,0.0027805,-0.094732,0.0021884
1.3361,1.1385,0.0026527,-0.092642,0.0020839
1.3511,1.1375,0.0025312,-0.0906,0.0019847
1.3661,1.1365,0.0024171,-0.088611,0.0018927
1.3811,1.1356,0.0023083,-0.086667,0.0018056
1.3961,1.1346,0.0022063,-0.084771,0.0017228
1.4111,1.1337,0.0021087,-0.082914,0.0016429
1.4261,1.1327,0.0020166,-0.081104,0.0015694
1.4411,1.1318,0.0019295,-0.079333,0.0014997
1.4561,1.1309,0.0018461,-0.077606,0.0014332
1.4711,1.1299,0.0017669,-0.075913,0.001369
1.4861,1.129,0.0016917,-0.074264,0.001309
1.5011,1.1281,0.0016207,-0.072656,0.0012526
1.5161,1.1272,0.0015526,-0.071078,0.0011977
1.5311,1.1263,0.0014878,-0.06954,0.0011466
1.5461,1.1254,0.0014265,-0.068036,0.0010972
1.5611,1.1246,0.0013675,-0.066565,0.0010506
1.5761,1.1237,0.0013116,-0.065129,0.0010068
1.5911,1.1228,0.0012583,-0.063722,0.00096403
1.6062,1.122,0.0012074,-0.062347,0.0009234
1.6212,1.1211,0.0011587,-0.061001,0.00088475
1.6362,1.1203,0.0011126,-0.059685,0.00084842
1.6512,1.1194,0.0010686,-0.058404,0.00081435
1.6662,1.1186,0.0010263,-0.057145,0.00078092
1.6812,1.1178,0.00098583,-0.055912,0.00074839
1.6962,1.117,0.00094766,-0.054711,0.00071898
1.7112,1.1161,0.00091086,-0.053535,0.00069025
1.7262,1.1153,0.00087571,-0.052382,0.00066227
1.7412,1.1145,0.00084216,-0.051256,0.000636
1.7562,1.1138,0.00081004,-0.050154,0.00061119
1.7712,1.113,0.0007791,-0.049073,0.00058696
1.7862,1.1122,0.00074942,-0.048015,0.00056369
1.8012,1.1114,0.00072149,-0.04698,0.00054167
1.8162,1.1107,0.0006943,-0.045967,0.00052042
1.8312,1.1099,0.00066848,-0.044975,0.00050015
1.8462,1.1092,0.00064359,-0.044006,0.00048098
1.8612,1.1084,0.00061969,-0.043056,0.00046248
1.8762,1.1077,0.00059713,-0.042129,0.00044487
1.8912,1.107,0.00057517,-0.041222,0.00042807
1.9062,1.1062,0.00055426,-0.040333,0.000412
1.9212,1.1055,0.00053421,-0.039463,0.00039649
1.9362,1.1048,0.00051475,-0.03861,0.00038151
1.9512,1.1041,0.00049643,-0.037775,0.0003673
1.9662,1.1034,0.00047834,-0.036953,0.00035319
1.9812,1.1027,0.00046162,-0.036156,0.0003405
1.9962,1.1021,0.00044465,-0.035365,0.00032723
2.0113,1.1014,0.00042959,-0.0346,0.00031578
2.0263,1.1007,0.0004145,-0.033846,0.00030429
2.0413,1.1001,0.00039989,-0.033106,0.00029299
2.0563,1.0994,0.00038635,-0.032387,0.00028287
2.0713,1.0987,0.00037302,-0.031674,0.00027243
2.0863,1.0981,0.00036034,-0.030981,0.00026275
2.1013,1.0975,0.0003479,-0.030301,0.00025328
2.1163,1.0968,0.00033595,-0.029634,0.00024428
2.1313,1.0962,0.00032468,-0.028981,0.00023564
2.1463,1.0956,0.00031374,-0.028342,0.00022738
2.1613,1.095,0.00030375,-0.027719,0.00021976
2.1763,1.0944,0.00029401,-0.027105,0.00021211
2.1913,1.0938,0.00028406,-0.026505,0.00020465
2.2063,1.0932,0.00027429,-0.025914,0.00019745
2.2213,1.0926,0.00026538,-0.02534,0.0001908
2.2363,1.092,0.0002569,-0.024776,0.0001844
2.2513,1.0914,0.00024849,-0.024218,0.00017799
2.2663,1.0908,0.00024051,-0.023672,0.00017173
2.2813,1.0903,0.00023285,-0.023141,0.000166
2.2963,1.0897,0.00022532,-0.022621,0.00016049
2.3113,1.0892,0.00021805,-0.022108,0.00015496
2.3263,1.0886,0.00021085,-0.021605,0.00014964
2.3413,1.0881,0.00020407,-0.021112,0.00014465
2.3563,1.0875,0.00019766,-0.02063,0.00013985
2.3713,1.087,0.0001915,-0.020158,0.00013509
2.3863,1.0865,0.00018554,-0.019692,0.00013054
2.4014,1.0859,0.00017959,-0.019238,0.00012638
2.4164,1.0854,0.0001739,-0.018795,0.00012245
2.4314,1.0849,0.0001686,-0.018359,0.00011856
2.4464,1.0844,0.00016334,-0.017932,0.00011461
2.4614,1.0839,0.00015834,-0.017512,0.00011076
2.4764,1.0834,0.00015355,-0.0171,0.00010704
2.4914,1.0829,0.00014896,-0.016696,0.00010367
2.5064,1.0824,0.00014451,-0.016299,0.00010051
2.5214,1.0819,0.00014005,-0.015909,9.7358e-05
2.5364,1.0814,0.00013585,-0.015529,9.4259e-05
2.5514,1.0809,0.00013181,-0.015156,9.1185e-05
2.5664,1.0805,0.00012787,-0.014791,8.8335e-05
2.5814,1.08,0.00012399,-0.01443,8.5483e-05
2.5964,1.0795,0.00012035,-0.014077,8.2719e-05
2.6114,1.0791,0.00011691,-0.013734,8.016e-05
2.6264,1.0786,0.00011353,-0.013395,7.7568e-05
2.6414,1.0782,0.00011019,-0.01306,7.4954e-05
2.6564,1.0777,0.00010708,-0.012734,7.2589e-05
2.6714,1.0773,0.00010416,-0.012417,7.0457e-05
2.6864,1.0769,0.0001012,-0.012104,6.8314e-05
2.7014,1.0764,9.8326e-05,-0.011794,6.62e-05
2.7164,1.076,9.5425e-05,-0.011491,6.4108e-05
2.7314,1.0756,9.269e-05,-0.011195,6.2182e-05
2.7464,1.0751,9.0263e-05,-0.010908,6.0453e-05
2.7614,1.0747,8.7886e-05,-0.010624,5.8675e-05
2.7764,1.0743,8.5416e-05,-0.010343,5.6813e-05
2.7914,1.0739,8.2866e-05,-0.010064,5.4922e-05
2.8065,1.0735,8.0464e-05,-0.0097935,5.3161e-05
2.8215,1.0731,7.8303e-05,-0.0095321,5.1687e-05
2.8365,1.0727,7.6166e-05,-0.0092738,5.0209e-05
2.8515,1.0723,7.4096e-05,-0.0090183,4.8718e-05
2.8665,1.0719,7.2034e-05,-0.0087677,4.7266e-05
2.8815,1.0715,7.0021e-05,-0.0085239,4.5871e-05
2.8965,1.0711,6.8074e-05,-0.0082852,4.4531e-05
2.9115,1.0707,6.6191e-05,-0.0080488,4.3197e-05
2.9265,1.0704,6.442e-05,-0.0078164,4.2027e-05
2.9415,1.07,6.2737e-05,-0.0075907,4.096e-05
2.9565,1.0696,6.1094e-05,-0.0073704,3.9907e-05
2.9715,1.0693,5.9593e-05,-0.0071524,3.8738e-05
2.9865,1.0689,5.8177e-05,-0.0069377,3.7515e-05


==> figs/data/cylinder_acmhd_3_10nu_2.02_mean.csv <==
y,U,UpUp,V,VpVp
-3,1.0606,7.6396e-05,0.015395,5.2834e-05
-2.9985,1.0607,7.6619e-05,0.015423,5.3013e-05
-2.997,1.0607,7.6849e-05,0.015451,5.3192e-05
-2.9955,1.0607,7.7067e-05,0.015479,5.3372e-05
-2.994,1.0607,7.7304e-05,0.015507,5.355e-05
-2.9925,1.0607,7.753e-05,0.015535,5.373e-05
-2.991,1.0608,7.7767e-05,0.015564,5.3909e-05
-2.9895,1.0608,7.7987e-05,0.015592,5.4088e-05
-2.988,1.0608,7.8234e-05,0.01562,5.4268e-05
-2.9865,1.0608,7.847e-05,0.015648,5.4447e-05
-2.985,1.0609,7.8703e-05,0.015677,5.4627e-05
-2.9835,1.0609,7.8936e-05,0.015705,5.4806e-05
-2.982,1.0609,7.9165e-05,0.015733,5.4984e-05
-2.9805,1.0609,7.9404e-05,0.015762,5.5162e-05
-2.979,1.0609,7.9638e-05,0.01579,5.534e-05
-2.9775,1.061,7.9877e-05,0.015819,5.5518e-05
-2.976,1.061,8.0113e-05,0.015847,5.5695e-05
-2.9745,1.061,8.0336e-05,0.015876,5.5872e-05
-2.973,1.061,8.0564e-05,0.015904,5.605e-05
-2.9715,1.0611,8.08e-05,0.015933,5.6226e-05
-2.97,1.0611,8.1028e-05,0.015961,5.6403e-05
-2.9685,1.0611,8.1271e-05,0.01599,5.6579e-05
-2.967,1.0611,8.1497e-05,0.016018,5.6754e-05
-2.9655,1.0611,8.1739e-05,0.016047,5.6929e-05
-2.964,1.0612,8.1978e-05,0.016076,5.7103e-05
-2.9625,1.0612,8.2211e-05,0.016105,5.7276e-05
-2.961,1.0612,8.2462e-05,0.016133,5.745e-05
-2.9595,1.0612,8.2701e-05,0.016162,5.7624e-05
-2.958,1.0613,8.2946e-05,0.016191,5.7798e-05
-2.9565,1.0613,8.3182e-05,0.01622,5.7973e-05
-2.955,1.0613,8.3443e-05,0.016249,5.8151e-05
-2.9535,1.0613,8.3674e-05,0.016278,5.8333e-05
-2.952,1.0613,8.3917e-05,0.016307,5.8518e-05
-2.9505,1.0614,8.4161e-05,0.016336,5.8704e-05
-2.949,1.0614,8.4403e-05,0.016365,5.8894e-05
-2.9475,1.0614,8.4653e-05,0.016395,5.9089e-05
-2.946,1.0614,8.4903e-05,0.016424,5.9289e-05
-2.9445,1.0615,8.5165e-05,0.016453,5.9492e-05
-2.943,1.0615,8.5411e-05,0.016483,5.9695e-05
-2.9415,1.0615,8.5664e-05,0.016513,5.99e-05
-2.94,1.0615,8.5928e-05,0.016542,6.0104e-05
-2.9385,1.0615,8.6185e-05,0.016572,6.031e-05
-2.937,1.0616,8.6435e-05,0.016601,6.0516e-05
-2.9355,1.0616,8.6703e-05,0.016631,6.0722e-05
-2.934,1.0616,8.6948e-05,0.016661,6.0929e-05
-2.9325,1.0616,8.722e-05,0.016691,6.1136e-05
-2.931,1.0617,8.7486e-05,0.016721,6.1345e-05
-2.9295,1.0617,8.7763e-05,0.016751,6.1555e-05
-2.928,1.0617,8.802e-05,0.016781,6.1765e-05
-2.9265,1.0617,8.8269e-05,0.016811,6.1976e-05
-2.925,1.0617,8.8554e-05,0.016841,6.2188e-05
-2.9235,1.0618,8.8817e-05,0.016871,6.24e-05
-2.922,1.0618,8.9079e-05,0.016901,6.2612e-05
-2.9205,1.0618,8.9349e-05,0.016931,6.2824e-05
-2.919,1.0618,8.9608e-05,0.016961,6.3037e-05
-2.9175,1.0619,8.9873e-05,0.016992,6.325e-05
-2.916,1.0619,9.0139e-05,0.017022,6.3464e-05
-2.9145,1.0619,9.0412e-05,0.017052,6.3679e-05
-2.913,1.0619,9.0664e-05,0.017083,6.3895e-05
-2.9115,1.0619,9.0938e-05,0.017113,6.4113e-05
-2.91,1.062,9.1211e-05,0.017144,6.4332e-05
-2.9085,1.062,9.1488e-05,0.017174,6.4552e-05
-2.907,1.062,9.1763e-05,0.017205,6.477e-05
-2.9055,1.062,9.2035e-05,0.017236,6.4988e-05
-2.904,1.0621,9.2299e-05,0.017266,6.5207e-05
-2.9025,1.0621,9.2578e-05,0.017297,6.5427e-05
-2.901,1.0621,9.2843e-05,0.017328,6.5648e-05
-2.8995,1.0621,9.3115e-05,0.017359,6.5868e-05
-2.898,1.0622,9.3367e-05,0.01739,6.609e-05
-2.8965,1.0622,9.3639e-05,0.017421,6.6313e-05
-2.895,1.0622,9.3934e-05,0.017452,6.6538e-05
-2.8935,1.0622,9.4222e-05,0.017483,6.6762e-05
-2.892,1.0622,9.4506e-05,0.017514,6.6987e-05
-2.8905,1.0623,9.4802e-05,0.017545,6.7212e-05
-2.889,1.0623,9.5097e-05,0.017577,6.744e-05
-2.8875,1.0623,9.539e-05,0.017608,6.7668e-05
-2.886,1.0623,9.5683e-05,0.017639,6.7896e-05
-2.8845,1.0624,9.5995e-05,0.017671,6.8124e-05
-2.883,1.0624,9.629e-05,0.017702,6.8352e-05
-2.8815,1.0624,9.6581e-05,0.017734,6.8582e-05
-2.88,1.0624,9.6882e-05,0.017765,6.881e-05
-2.8785,1.0624,9.7198e-05,0.017797,6.904e-05
-2.877,1.0625,9.7498e-05,0.017828,6.9269e-05
-2.8755,1.0625,9.7799e-05,0.01786,6.9499e-05
-2.874,1.0625,9.8107e-05,0.017892,6.973e-05
-2.8725,1.0625,9.8414e-05,0.017923,6.996e-05
-2.871,1.0626,9.8718e-05,0.017955,7.0192e-05
-2.8695,1.0626,9.9034e-05,0.017987,7.0424e-05
-2.868,1.0626,9.933e-05,0.018019,7.0657e-05
-2.8665,1.0626,9.964e-05,0.018051,7.0891e-05
-2.865,1.0627,9.9953e-05,0.018082,7.1126e-05
-2.8635,1.0627,0.00010026,0.018114,7.1362e-05
-2.862,1.0627,0.00010057,0.018146,7.1598e-05
-2.8605,1.0627,0.00010088,0.018178,7.1835e-05
-2.859,1.0627,0.0001012,0.01821,7.2071e-05
-2.8575,1.0628,0.00010151,0.018243,7.2306e-05
-2.856,1.0628,0.00010183,0.018275,7.2543e-05
-2.8545,1.0628,0.00010213,0.018307,7.2786e-05
-2.853,1.0628,0.00010246,0.018339,7.3033e-05
-2.8515,1.0629,0.00010278,0.018372,7.3289e-05
-2.85,1.0629,0.00010311,0.018404,7.3549e-05
-2.8485,1.0629,0.00010344,0.018437,7.3809e-05
-2.847,1.0629,0.00010376,0.01847,7.4068e-05
-2.8455,1.0629,0.00010408,0.018502,7.4328e-05
-2.844,1.063,0.00010442,0.018535,7.4587e-05
-2.8425,1.063,0.00010474,0.018568,7.4846e-05
-2.841,1.063,0.00010506,0.018601,7.5106e-05
-2.8395,1.063,0.00010539,0.018634,7.5365e-05
-2.838,1.0631,0.00010572,0.018666,7.5624e-05
-2.8365,1.0631,0.00010604,0.018699,7.5887e-05
-2.835,1.0631,0.00010637,0.018733,7.6155e-05
-2.8335,1.0631,0.0001067,0.018766,7.6424e-05
-2.832,1.0632,0.00010703,0.018799,7.6693e-05
-2.8305,1.0632,0.00010737,0.018832,7.6961e-05
-2.829,1.0632,0.0001077,0.018865,7.7229e-05
-2.8275,1.0632,0.00010804,0.018899,7.7497e-05
-2.826,1.0632,0.00010837,0.018932,7.7765e-05
-2.8245,1.0633,0.00010872,0.018966,7.8032e-05
-2.823,1.0633,0.00010906,0.018999,7.8301e-05
-2.8215,1.0633,0.00010939,0.019033,7.8572e-05
-2.82,1.0633,0.00010972,0.019066,7.8841e-05
-2.8185,1.0634,0.00011007,0.0191,7.9109e-05
-2.817,1.0634,0.00011041,0.019133,7.9377e-05
-2.8155,1.0634,0.00011076,0.019167,7.9645e-05
-2.814,1.0634,0.00011111,0.019201,7.9911e-05
-2.8125,1.0634,0.00011144,0.019235,8.0178e-05
-2.811,1.0635,0.00011179,0.019268,8.0445e-05
-2.8095,1.0635,0.00011213,0.019302,8.0712e-05
-2.808,1.0635,0.00011248,0.019336,8.098e-05
-2.8065,1.0635,0.00011283,0.01937,8.1249e-05
-2.805,1.0636,0.00011317,0.019404,8.1519e-05
-2.8035,1.0636,0.00011352,0.019438,8.1789e-05
-2.802,1.0636,0.00011388,0.019472,8.2062e-05
-2.8005,1.0636,0.00011422,0.019507,8.2336e-05
-2.7989,1.0637,0.00011458,0.019541,8.2612e-05
-2.7974,1.0637,0.00011493,0.019575,8.2892e-05
-2.7959,1.0637,0.00011529,0.01961,8.3173e-05
-2.7944,1.0637,0.00011566,0.019644,8.3454e-05
-2.7929,1.0637,0.00011603,0.019679,8.3734e-05
-2.7914,1.0638,0.00011641,0.019713,8.4015e-05
-2.7899,1.0638,0.00011678,0.019748,8.4297e-05
-2.7884,1.0638,0.00011715,0.019782,8.458e-05
-2.7869,1.0638,0.00011752,0.019817,8.4861e-05
-2.7854,1.0639,0.00011789,0.019851,8.5144e-05
-2.7839,1.0639,0.00011827,0.019886,8.5427e-05
-2.7824,1.0639,0.00011864,0.019921,8.5711e-05
-2.7809,1.0639,0.00011902,0.019956,8.5995e-05
-2.7794,1.064,0.00011941,0.019991,8.628e-05
-2.7779,1.064,0.00011978,0.020025,8.6565e-05
-2.7764,1.064,0.00012016,0.02006,8.6851e-05
-2.7749,1.064,0.00012054,0.020095,8.7139e-05
-2.7734,1.064,0.00012093,0.02013,8.7429e-05
-2.7719,1.0641,0.00012131,0.020166,8.772e-05
-2.7704,1.0641,0.00012169,0.020201,8.8017e-05
-2.7689,1.0641,0.00012209,0.020236,8.8316e-05
-2.7674,1.0641,0.00012247,0.020272,8.8616e-05
-2.7659,1.0642,0.00012286,0.020307,8.8916e-05
-2.7644,1.0642,0.00012326,0.020343,8.9218e-05
-2.7629,1.0642,0.00012365,0.020378,8.952e-05
-2.7614,1.0642,0.00012404,0.020414,8.9825e-05
-2.7599,1.0643,0.00012443,0.02045,9.0131e-05
-2.7584,1.0643,0.00012483,0.020485,9.0439e-05
-2.7569,1.0643,0.00012522,0.020521,9.0757e-05
-2.7554,1.0643,0.00012561,0.020557,9.1082e-05
-2.7539,1.0643,0.00012603,0.020593,9.141e-05
-2.7524,1.0644,0.00012643,0.020629,9.1737e-05
-2.7509,1.0644,0.00012683,0.020665,9.2064e-05
-2.7494,1.0644,0.00012724,0.020701,9.2391e-05
-2.7479,1.0644,0.00012766,0.020738,9.2719e-05
-2.7464,1.0645,0.00012806,0.020774,9.3048e-05
-2.7449,1.0645,0.00012846,0.02081,9.3377e-05
-2.7434,1.0645,0.00012888,0.020846,9.3707e-05
-2.7419,1.0645,0.00012927,0.020883,9.4038e-05
-2.7404,1.0646,0.00012968,0.020919,9.437e-05
-2.7389,1.0646,0.00013011,0.020956,9.4703e-05
-2.7374,1.0646,0.00013052,0.020992,9.5038e-05
-2.7359,1.0646,0.00013094,0.021029,9.5373e-05
-2.7344,1.0646,0.00013137,0.021066,9.5711e-05
-2.7329,1.0647,0.00013178,0.021103,9.605e-05
-2.7314,1.0647,0.0001322,0.02114,9.639e-05
-2.7299,1.0647,0.00013263,0.021176,9.6731e-05
-2.7284,1.0647,0.00013306,0.021213,9.7073e-05
-2.7269,1.0648,0.0001335,0.02125,9.7417e-05
-2.7254,1.0648,0.00013393,0.021288,9.7763e-05
-2.7239,1.0648,0.00013436,0.021325,9.8109e-05
-2.7224,1.0648,0.00013479,0.021362,9.8457e-05
-2.7209,1.0649,0.00013522,0.021399,9.881e-05
-2.7194,1.0649,0.00013565,0.021437,9.9163e-05
-2.7179,1.0649,0.00013609,0.021475,9.9515e-05
-2.7164,1.0649,0.00013652,0.021512,9.9867e-05
-2.7149,1.065,0.00013695,0.02155,0.00010022
-2.7134,1.065,0.00013739,0.021587,0.00010057
-2.7119,1.065,0.00013783,0.021625,0.00010092
-2.7104,1.065,0.00013827,0.021663,0.00010127
-2.7089,1.065,0.00013872,0.0217,0.00010162
-2.7074,1.0651,0.00013915,0.021738,0.00010197
-2.7059,1.0615,0.00013913,0.021704,0.00010198
-2.7044,1.0651,0.00014005,0.021814,0.00010267
-2.7029,1.0651,0.0001405,0.021852,0.00010302
-2.7014,1.0652,0.00014095,0.02189,0.00010337
-2.6999,1.0652,0.00014141,0.021928,0.00010372
-2.6984,1.0652,0.00014186,0.021966,0.00010408
-2.6969,1.0652,0.00014232,0.022004,0.00010443
-2.6954,1.0653,0.00014277,0.022042,0.00010478
-2.6939,1.0653,0.00014323,0.02208,0.00010514
-2.6924,1.0653,0.00014369,0.022118,0.0001055
-2.6909,1.0653,0.00014415,0.022157,0.00010585
-2.6894,1.0653,0.0001446,0.022195,0.00010621
-2.6879,1.0654,0.00014507,0.022233,0.00010657
-2.6864,1.0654,0.00014554,0.022272,0.00010694
-2.6849,1.0654,0.00014601,0.02231,0.0001073
-2.6834,1.0654,0.00014648,0.022349,0.00010766
-2.6819,1.0655,0.00014696,0.022387,0.00010804
-2.6804,1.0655,0.00014744,0.022426,0.00010842
-2.6789,1.0655,0.00014793,0.022465,0.0001088
-2.6774,1.0655,0.00014842,0.022504,0.00010919
-2.6759,1.0656,0.00014891,0.022543,0.00010958
-2.6744,1.0656,0.00014939,0.022582,0.00010997
-2.6729,1.0656,0.00014988,0.022622,0.00011037
-2.6714,1.0656,0.00015036,0.022661,0.00011078
-2.6699,1.0657,0.00015085,0.0227,0.00011119
-2.6684,1.0657,0.00015134,0.02274,0.0001116
-2.6669,1.0657,0.00015184,0.02278,0.00011201
-2.6654,1.0657,0.00015233,0.022819,0.00011243
-2.6639,1.0657,0.00015282,0.022859,0.00011284
-2.6624,1.0658,0.00015332,0.022899,0.00011327
-2.6609,1.0658,0.00015382,0.022939,0.00011369
-2.6594,1.0658,0.00015432,0.022978,0.00011411
-2.6579,1.0658,0.00015483,0.023018,0.00011453
-2.6564,1.0659,0.00015534,0.023058,0.00011496
-2.6549,1.0659,0.00015586,0.023098,0.00011538
-2.6534,1.0659,0.00015637,0.023139,0.0001158
-2.6519,1.0659,0.0001569,0.023179,0.00011623
-2.6504,1.066,0.00015739,0.023219,0.00011665
-2.6489,1.066,0.00015791,0.023259,0.00011707
-2.6474,1.066,0.00015844,0.023299,0.00011749
-2.6459,1.066,0.00015896,0.02334,0.00011792
-2.6444,1.066,0.00015949,0.02338,0.00011834
-2.6429,1.0661,0.00016001,0.02342,0.00011876
-2.6414,1.0661,0.00016053,0.023461,0.00011919
-2.6399,1.0661,0.00016106,0.023501,0.00011962
-2.6384,1.0661,0.0001616,0.023542,0.00012005
-2.6369,1.0662,0.00016214,0.023583,0.00012048
-2.6354,1.0662,0.00016269,0.023624,0.00012091
-2.6339,1.0662,0.00016324,0.023664,0.00012134
-2.6324,1.0662,0.00016377,0.023705,0.00012177
-2.6309,1.0663,0.00016432,0.023746,0.00012221
-2.6294,1.0663,0.00016487,0.023787,0.00012265
-2.6279,1.0663,0.00016542,0.023828,0.00012309
-2.6264,1.0663,0.00016596,0.02387,0.00012353
-2.6249,1.0663,0.00016651,0.023911,0.00012396
-2.6234,1.0664,0.00016705,0.023952,0.00012441
-2.6219,1.0664,0.00016761,0.023994,0.00012485
-2.6204,1.0664,0.00016816,0.024035,0.0001253
-2.6189,1.0664,0.00016871,0.024077,0.00012575
-2.6174,1.0665,0.00016927,0.024118,0.0001262
-2.6159,1.0665,0.00016984,0.02416,0.00012665
-2.6144,1.0665,0.00017039,0.024202,0.0001271
-2.6129,1.0665,0.00017096,0.024244,0.00012756
-2.6114,1.0666,0.00017154,0.024286,0.00012802
-2.6099,1.0666,0.00017209,0.024328,0.00012848
-2.6084,1.0666,0.00017267,0.02437,0.00012895
-2.6069,1.0666,0.00017325,0.024412,0.00012942
-2.6054,1.0667,0.00017383,0.024454,0.00012989
-2.6039,1.0667,0.00017442,0.024496,0.00013037
-2.6024,1.0667,0.00017499,0.024538,0.00013085
-2.6009,1.0667,0.00017559,0.024581,0.00013133
-2.5994,1.0667,0.00017619,0.024623,0.00013181
-2.5979,1.0668,0.00017676,0.024666,0.00013229
-2.5964,1.0668,0.00017735,0.024708,0.00013277
-2.5949,1.0668,0.00017796,0.024751,0.00013326
-2.5934,1.0668,0.00017856,0.024794,0.00013375
-2.5919,1.0669,0.00017915,0.024836,0.00013424
-2.5904,1.0669,0.00017976,0.024879,0.00013473
-2.5889,1.0669,0.00018037,0.024922,0.00013523
-2.5874,1.0669,0.00018096,0.024965,0.00013573
-2.5859,1.067,0.00018157,0.025009,0.00013623
-2.5844,1.067,0.00018219,0.025052,0.00013672
-2.5829,1.067,0.0001828,0.025095,0.00013722
-2.5814,1.067,0.00018342,0.025138,0.00013772
-2.5799,1.067,0.00018402,0.025182,0.00013823
-2.5784,1.0671,0.00018465,0.025225,0.00013873
-2.5769,1.0671,0.00018527,0.025269,0.00013923
-2.5754,1.0671,0.00018589,0.025312,0.00013973
-2.5739,1.0671,0.00018651,0.025356,0.00014023
-2.5724,1.0672,0.00018715,0.025399,0.00014073
-2.5709,1.0672,0.00018777,0.025443,0.00014124
-2.5694,1.0672,0.0001884,0.025487,0.00014174
-2.5679,1.0672,0.00018903,0.025531,0.00014224
-2.5664,1.0673,0.00018966,0.025575,0.00014275
-2.5649,1.0673,0.00019029,0.025619,0.00014326
-2.5634,1.0673,0.00019094,0.025663,0.00014377
-2.5619,1.0673,0.00019157,0.025707,0.00014428
-2.5604,1.0674,0.00019221,0.025751,0.00014479
-2.5589,1.0674,0.00019285,0.025795,0.0001453
-2.5574,1.0674,0.00019349,0.02584,0.00014582
-2.5559,1.0674,0.00019415,0.025884,0.00014633
-2.5544,1.0674,0.0001948,0.025928,0.00014685
-2.5529,1.0675,0.00019545,0.025973,0.00014737
-2.5514,1.0675,0.00019611,0.026018,0.0001479
-2.5499,1.0675,0.00019678,0.026063,0.00014843
-2.5484,1.0675,0.00019743,0.026107,0.00014897
-2.5469,1.0676,0.00019811,0.026152,0.0001495
-2.5454,1.0676,0.00019878,0.026197,0.00015004
-2.5439,1.0676,0.00019945,0.026242,0.00015058
-2.5424,1.0676,0.00020013,0.026287,0.00015112
-2.5409,1.0677,0.00020079,0.026333,0.00015167
-2.5394,1.0677,0.00020147,0.026378,0.00015221
-2.5379,1.0677,0.00020215,0.026423,0.00015276
-2.5364,1.0677,0.00020284,0.026468,0.00015332
-2.5349,1.0678,0.00020352,0.026514,0.00015389
-2.5334,1.0678,0.00020421,0.026559,0.00015445
-2.5319,1.0678,0.00020491,0.026605,0.00015502
-2.5304,1.0678,0.00020559,0.02665,0.00015558
-2.5289,1.0678,0.00020629,0.026696,0.00015615
-2.5274,1.0679,0.00020698,0.026742,0.00015671
-2.5259,1.0679,0.00020766,0.026787,0.00015728
-2.5244,1.0679,0.00020837,0.026833,0.00015785
-2.5229,1.0679,0.00020905,0.026879,0.00015842
-2.5214,1.068,0.00020976,0.026925,0.000159
-2.5199,1.068,0.00021046,0.026971,0.00015958
-2.5184,1.068,0.00021117,0.027017,0.00016016
-2.5169,1.068,0.00021188,0.027063,0.00016074
-2.5154,1.0681,0.00021259,0.027109,0.00016132
-2.5139,1.0681,0.00021332,0.027155,0.00016191
-2.5124,1.0681,0.00021404,0.027202,0.0001625
-2.5109,1.0681,0.00021476,0.027248,0.00016309
-2.5094,1.0681,0.0002155,0.027295,0.00016369
-2.5079,1.0682,0.00021623,0.027342,0.00016429
-2.5064,1.0682,0.00021697,0.027389,0.0001649
-2.5049,1.0682,0.00021771,0.027435,0.00016551
-2.5034,1.0682,0.00021847,0.027483,0.00016614
-2.5019,1.0683,0.00021923,0.02753,0.00016677
-2.5004,1.0683,0.00021998,0.027577,0.0001674
-2.4989,1.0683,0.00022074,0.027624,0.00016803
-2.4974,1.0683,0.0002215,0.027672,0.00016867
-2.4959,1.0684,0.00022227,0.027719,0.0001693
-2.4944,1.0684,0.00022304,0.027767,0.00016993
-2.4929,1.0684,0.00022382,0.027814,0.00017057
-2.4914,1.0684,0.00022459,0.027862,0.00017121
-2.4899,1.0685,0.00022537,0.027909,0.00017184
-2.4884,1.0685,0.00022617,0.027957,0.00017248
-2.4869,1.0685,0.00022695,0.028005,0.00017312
-2.4854,1.0685,0.00022773,0.028053,0.00017377
-2.4839,1.0685,0.00022853,0.028101,0.00017441
-2.4824,1.0686,0.00022932,0.028149,0.00017505
-2.4809,1.0686,0.00023013,0.028197,0.0001757
-2.4794,1.0686,0.00023092,0.028245,0.00017634
-2.4779,1.0686,0.00023172,0.028294,0.00017698
-2.4764,1.0687,0.00023251,0.028342,0.00017763
-2.4749,1.0687,0.00023332,0.02839,0.00017827
-2.4734,1.0687,0.00023412,0.028439,0.00017892
-2.4719,1.0687,0.00023492,0.028487,0.00017956
-2.4704,1.0688,0.00023573,0.028536,0.00018021
-2.4689,1.0688,0.00023654,0.028584,0.00018086
-2.4674,1.0688,0.00023735,0.028633,0.00018151
-2.4659,1.0688,0.00023817,0.028682,0.00018216
-2.4644,1.0689,0.000239,0.028731,0.00018282
-2.4629,1.0689,0.00023981,0.02878,0.00018348
-2.4614,1.0689,0.00024065,0.028828,0.00018414
-2.4599,1.0689,0.00024147,0.028877,0.00018481
-2.4584,1.0689,0.00024229,0.028927,0.00018547
-2.4569,1.069,0.00024312,0.028976,0.00018615
-2.4554,1.069,0.00024396,0.029025,0.00018685
-2.4539,1.069,0.00024482,0.029075,0.00018754
-2.4524,1.069,0.00024567,0.029124,0.00018825
-2.4509,1.0691,0.00024652,0.029174,0.00018896
-2.4494,1.0691,0.00024739,0.029224,0.00018968
-2.4479,1.0691,0.00024826,0.029274,0.0001904
-2.4464,1.0691,0.00024914,0.029324,0.00019111
-2.4449,1.0692,0.00025,0.029374,0.00019183
-2.4434,1.0692,0.00025089,0.029424,0.00019256
-2.4419,1.0692,0.00025177,0.029474,0.00019328
-2.4404,1.0692,0.00025265,0.029524,0.00019401
-2.4389,1.0692,0.00025355,0.029575,0.00019474
-2.4374,1.0693,0.00025445,0.029625,0.00019548
-2.4359,1.0693,0.00025536,0.029676,0.00019621
-2.4344,1.0693,0.00025625,0.029726,0.00019695
-2.4329,1.0693,0.00025716,0.029777,0.00019769
-2.4314,1.0694,0.00025808,0.029827,0.00019844
-2.4299,1.0694,0.00025897,0.029878,0.00019918
-2.4284,1.0694,0.00025991,0.029929,0.00019993
-2.4269,1.0694,0.00026082,0.02998,0.00020068
-2.4254,1.0695,0.00026174,0.030031,0.00020143
-2.4239,1.0695,0.00026266,0.030082,0.00020218
-2.4224,1.0695,0.00026358,0.030133,0.00020293
-2.4209,1.0695,0.00026451,0.030184,0.00020369
-2.4194,1.0695,0.00026545,0.030236,0.00020444
-2.4179,1.0696,0.00026638,0.030287,0.00020519
-2.4164,1.0696,0.00026731,0.030339,0.00020595
-2.4149,1.0696,0.00026826,0.03039,0.0002067
-2.4134,1.0696,0.0002692,0.030442,0.00020745
-2.4119,1.0697,0.00027015,0.030493,0.0002082
-2.4104,1.0697,0.00027109,0.030545,0.00020896
-2.4089,1.0697,0.00027204,0.030597,0.00020972
-2.4074,1.0697,0.000273,0.030649,0.00021049
-2.4059,1.0698,0.00027396,0.030701,0.00021127
-2.4044,1.0698,0.00027491,0.030753,0.00021205
-2.4029,1.0698,0.00027589,0.030805,0.00021284
-2.4014,1.0698,0.00027686,0.030858,0.00021364
-2.3998,1.0699,0.00027785,0.03091,0.00021445
-2.3983,1.0699,0.00027884,0.030963,0.00021527
-2.3968,1.0699,0.00027983,0.031016,0.0002161
-2.3953,1.0699,0.00028083,0.031068,0.00021694
-2.3938,1.0699,0.00028183,0.031121,0.00021778
-2.3923,1.07,0.00028282,0.031174,0.00021863
-2.3908,1.07,0.00028385,0.031228,0.00021948
-2.3893,1.07,0.00028485,0.031281,0.00022034
-2.3878,1.07,0.00028587,0.031334,0.00022119
-2.3863,1.0701,0.00028689,0.031388,0.00022204
-2.3848,1.0701,0.00028791,0.031441,0.0002229
-2.3833,1.0701,0.00028894,0.031495,0.00022376
-2.3818,1.0701,0.00028997,0.031548,0.00022463
-2.3803,1.0702,0.00029101,0.031602,0.0002255
-2.3788,1.0702,0.00029205,0.031656,0.00022638
-2.3773,1.0702,0.00029309,0.03171,0.00022725
-2.3758,1.0702,0.00029414,0.031764,0.00022814
-2.3743,1.0702,0.0002952,0.031818,0.00022902
-2.3728,1.0703,0.00029626,0.031872,0.00022991
-2.3713,1.0703,0.00029732,0.031926,0.0002308
-2.3698,1.0703,0.00029837,0.031981,0.0002317
-2.3683,1.0703,0.00029944,0.032035,0.00023259
-2.3668,1.0704,0.0003005,0.032089,0.00023349
-2.3653,1.0704,0.00030157,0.032144,0.00023438
-2.3638,1.0704,0.00030265,0.032199,0.00023528
-2.3623,1.0704,0.00030373,0.032253,0.00023618
-2.3608,1.0704,0.0003048,0.032308,0.00023707
-2.3593,1.0705,0.0003059,0.032363,0.00023797
-2.3578,1.0705,0.00030699,0.032418,0.00023886
-2.3563,1.0705,0.00030808,0.032473,0.00023976
-2.3548,1.0705,0.00030917,0.032528,0.00024065
-2.3533,1.0706,0.00031027,0.032583,0.00024154
-2.3518,1.0706,0.00031138,0.032638,0.00024243
-2.3503,1.0706,0.00031248,0.032693,0.00024332
-2.3488,1.0706,0.00031359,0.032748,0.00024422
-2.3473,1.0707,0.0003147,0.032804,0.00024512
-2.3458,1.0707,0.00031582,0.032859,0.00024604
-2.3443,1.0707,0.00031695,0.032915,0.00024697
-2.3428,1.0707,0.00031809,0.032971,0.00024791
-2.3413,1.0707,0.00031924,0.033027,0.00024886
-2.3398,1.0708,0.00032038,0.033083,0.00024982
-2.3383,1.0708,0.00032153,0.033139,0.00025078
-2.3368,1.0708,0.00032269,0.033196,0.00025174
-2.3353,1.0708,0.00032385,0.033252,0.00025271
-2.3338,1.0709,0.00032503,0.033309,0.00025369
-2.3323,1.0709,0.0003262,0.033365,0.00025468
-2.3308,1.0709,0.00032738,0.033422,0.00025567
-2.3293,1.0709,0.00032857,0.033479,0.00025667
-2.3278,1.0709,0.00032976,0.033536,0.00025768
-2.3263,1.071,0.00033095,0.033593,0.00025868
-2.3248,1.071,0.00033215,0.03365,0.00025969
-2.3233,1.071,0.00033336,0.033707,0.00026071
-2.3218,1.071,0.00033457,0.033764,0.00026173
-2.3203,1.0711,0.00033579,0.033821,0.00026276
-2.3188,1.0711,0.000337,0.033879,0.00026379
-2.3173,1.0711,0.00033822,0.033936,0.00026482
-2.3158,1.0711,0.00033946,0.033994,0.00026586
-2.3143,1.0712,0.00034069,0.034052,0.0002669
-2.3128,1.0712,0.00034193,0.034109,0.00026795
-2.3113,1.0712,0.00034316,0.034167,0.000269
-2.3098,1.0712,0.00034441,0.034225,0.00027005
-2.3083,1.0712,0.00034566,0.034283,0.00027111
-2.3068,1.0713,0.00034691,0.034341,0.00027216
-2.3053,1.0713,0.00034817,0.034399,0.00027321
-2.3038,1.0713,0.00034944,0.034457,0.00027426
-2.3023,1.0713,0.00035069,0.034515,0.00027531
-2.3008,1.0714,0.00035196,0.034574,0.00027636
-2.2993,1.0714,0.00035323,0.034632,0.00027741
-2.2978,1.0714,0.00035451,0.03469,0.00027846
-2.2963,1.0714,0.00035579,0.034749,0.00027951
-2.2948,1.0714,0.00035707,0.034807,0.00028057
-2.2933,1.0715,0.00035837,0.034866,0.00028163
-2.2918,1.0715,0.00035966,0.034925,0.0002827
-2.2903,1.0715,0.00036097,0.034984,0.00028378
-2.2888,1.0715,0.00036228,0.035043,0.00028486
-2.2873,1.0716,0.00036359,0.035103,0.00028595
-2.2858,1.0716,0.00036491,0.035162,0.00028705
-2.2843,1.0716,0.00036624,0.035222,0.00028817
-2.2828,1.0716,0.00036759,0.035281,0.00028929
-2.2813,1.0716,0.00036893,0.035341,0.00029042
-2.2798,1.0717,0.00037029,0.035401,0.00029154
-2.2783,1.0717,0.00037164,0.035461,0.00029268
-2.2768,1.0717,0.00037302,0.035521,0.00029382
-2.2753,1.0717,0.00037439,0.035581,0.00029497
-2.2738,1.0718,0.00037577,0.035641,0.00029611
-2.2723,1.0718,0.00037717,0.035701,0.00029727
-2.2708,1.0718,0.00037855,0.035762,0.00029844
-2.2693,1.0718,0.00037996,0.035822,0.00029961
-2.2678,1.0718,0.00038136,0.035883,0.00030079
-2.2663,1.0719,0.00038277,0.035943,0.00030196
-2.2648,1.0719,0.0003842,0.036004,0.00030313
-2.2633,1.0719,0.0003856,0.036064,0.00030431
-2.2618,1.0719,0.00038703,0.036125,0.00030549
-2.2603,1.072,0.00038846,0.036186,0.00030669
-2.2588,1.072,0.00038988,0.036247,0.00030789
-2.2573,1.072,0.00039132,0.036309,0.00030911
-2.2558,1.072,0.00039276,0.03637,0.00031033
-2.2543,1.072,0.00039422,0.036432,0.00031156
-2.2528,1.0721,0.00039567,0.036493,0.00031279
-2.2513,1.0721,0.00039714,0.036555,0.00031402
-2.2498,1.0721,0.00039859,0.036617,0.00031525
-2.2483,1.0721,0.00040006,0.036678,0.00031649
-2.2468,1.0722,0.00040154,0.03674,0.00031773
-2.2453,1.0722,0.00040303,0.036802,0.00031898
-2.2438,1.0722,0.00040454,0.036864,0.00032024
-2.2423,1.0722,0.00040604,0.036927,0.00032151
-2.2408,1.0722,0.00040755,0.036989,0.00032279
-2.2393,1.0723,0.00040906,0.037052,0.00032408
-2.2378,1.0723,0.00041057,0.037114,0.00032537
-2.2363,1.0723,0.00041211,0.037177,0.00032667
-2.2348,1.0723,0.00041365,0.03724,0.00032797
-2.2333,1.0724,0.00041519,0.037303,0.00032927
-2.2318,1.0724,0.00041675,0.037366,0.00033058
-2.2303,1.0724,0.00041831,0.037429,0.00033188
-2.2288,1.0724,0.00041986,0.037492,0.00033318
-2.2273,1.0724,0.00042142,0.037555,0.0003345
-2.2258,1.0725,0.00042299,0.037619,0.00033582
-2.2243,1.0725,0.00042456,0.037682,0.00033715
-2.2228,1.0725,0.00042615,0.037746,0.00033848
-2.2213,1.0725,0.00042775,0.03781,0.00033982
-2.2198,1.0726,0.00042935,0.037874,0.00034116
-2.2183,1.0726,0.00043096,0.037938,0.00034251
-2.2168,1.0726,0.00043258,0.038002,0.00034386
-2.2153,1.0726,0.00043421,0.038066,0.00034523
-2.2138,1.0726,0.00043582,0.03813,0.00034659
-2.2123,1.0727,0.00043745,0.038194,0.00034796
-2.2108,1.0727,0.00043908,0.038259,0.00034933
-2.2093,1.0727,0.00044073,0.038323,0.00035069
-2.2078,1.0727,0.00044236,0.038388,0.00035205
-2.2063,1.0727,0.00044401,0.038453,0.00035341
-2.2048,1.0728,0.00044566,0.038517,0.00035477
-2.2033,1.0728,0.00044731,0.038582,0.00035615
-2.2018,1.0728,0.00044897,0.038647,0.00035754
-2.2003,1.0728,0.00045064,0.038712,0.00035896
-2.1988,1.0729,0.00045232,0.038778,0.00036038
-2.1973,1.0729,0.00045402,0.038843,0.00036182
-2.1958,1.0729,0.00045572,0.038909,0.00036325
-2.1943,1.0729,0.00045742,0.038974,0.0003647
-2.1928,1.0729,0.00045912,0.03904,0.00036615
-2.1913,1.073,0.00046084,0.039106,0.00036761
-2.1898,1.073,0.00046257,0.039172,0.00036907
-2.1883,1.073,0.00046432,0.039238,0.00037055
-2.1868,1.073,0.00046606,0.039304,0.00037204
-2.1853,1.073,0.00046781,0.03937,0.00037354
-2.1838,1.0731,0.00046957,0.039437,0.00037504
-2.1823,1.0731,0.00047135,0.039503,0.00037656
-2.1808,1.0731,0.00047312,0.03957,0.00037807
-2.1793,1.0731,0.0004749,0.039637,0.00037959
-2.1778,1.0732,0.00047668,0.039704,0.0003811
-2.1763,1.0732,0.00047848,0.039771,0.00038262
-2.1748,1.0732,0.00048027,0.039838,0.00038413
-2.1733,1.0732,0.00048208,0.039905,0.00038565
-2.1718,1.0732,0.0004839,0.039972,0.0003872
-2.1703,1.0733,0.00048573,0.04004,0.00038876
-2.1688,1.0733,0.00048757,0.040107,0.00039034
-2.1673,1.0733,0.00048942,0.040175,0.00039192
-2.1658,1.0733,0.00049127,0.040243,0.0003935
-2.1643,1.0733,0.00049313,0.04031,0.00039509
-2.1628,1.0734,0.000495,0.040378,0.00039667
-2.1613,1.0734,0.00049688,0.040446,0.00039825
-2.1598,1.0734,0.00049876,0.040514,0.00039983
-2.1583,1.0734,0.00050063,0.040582,0.00040142
-2.1568,1.0734,0.00050253,0.04065,0.00040301
-2.1553,1.0735,0.00050442,0.040719,0.00040461
-2.1538,1.0735,0.00050633,0.040787,0.00040621
-2.1523,1.0735,0.00050826,0.040856,0.00040782
-2.1508,1.0735,0.00051017,0.040924,0.00040944
-2.1493,1.0736,0.00051211,0.040993,0.00041106
-2.1478,1.0736,0.00051405,0.041062,0.00041269
-2.1463,1.0736,0.00051599,0.041131,0.00041432
-2.1448,1.0736,0.00051794,0.0412,0.00041596
-2.1433,1.0736,0.00051989,0.041269,0.00041761
-2.1418,1.0737,0.00052186,0.041339,0.00041926
-2.1403,1.0737,0.00052382,0.041408,0.00042091
-2.1388,1.0737,0.00052578,0.041478,0.00042258
-2.1373,1.0737,0.00052777,0.041548,0.00042425
-2.1358,1.0737,0.00052976,0.041618,0.00042593
-2.1343,1.0738,0.00053175,0.041688,0.00042763
-2.1328,1.0738,0.00053376,0.041758,0.00042934
-2.1313,1.0738,0.00053577,0.041828,0.00043105
-2.1298,1.0738,0.00053781,0.041899,0.00043277
-2.1283,1.0738,0.00053986,0.041969,0.00043452
-2.1268,1.0739,0.00054191,0.04204,0.00043628
-2.1253,1.0739,0.00054399,0.042111,0.00043804
-2.1238,1.0739,0.00054607,0.042182,0.00043982
-2.1223,1.0739,0.00054816,0.042253,0.00044162
-2.1208,1.0739,0.00055026,0.042324,0.00044342
-2.1193,1.0704,0.00055046,0.042256,0.00044372
-2.1178,1.074,0.00055449,0.042467,0.00044706
-2.1163,1.074,0.00055661,0.042539,0.00044891
-2.1148,1.074,0.00055874,0.04261,0.00045076
-2.1133,1.074,0.00056088,0.042682,0.00045262
-2.1118,1.0741,0.00056304,0.042754,0.00045447
-2.1103,1.0741,0.00056519,0.042826,0.00045632
-2.1088,1.0741,0.00056736,0.042898,0.00045818
-2.1073,1.0741,0.00056953,0.042971,0.00046004
-2.1058,1.0741,0.00057171,0.043043,0.00046191
-2.1043,1.0742,0.0005739,0.043115,0.00046378
-2.1028,1.0742,0.00057609,0.043188,0.00046567
-2.1013,1.0742,0.00057831,0.043261,0.00046757
-2.0998,1.0742,0.00058051,0.043334,0.00046949
-2.0983,1.0742,0.00058275,0.043407,0.00047141
-2.0968,1.0743,0.00058499,0.04348,0.00047335
-2.0953,1.0743,0.00058726,0.043553,0.0004753
-2.0938,1.0743,0.00058953,0.043627,0.00047725
-2.0923,1.0743,0.00059182,0.0437,0.00047922
-2.0908,1.0743,0.00059412,0.043774,0.00048121
-2.0893,1.0744,0.00059644,0.043848,0.0004832
-2.0878,1.0744,0.00059876,0.043922,0.00048519
-2.0863,1.0744,0.0006011,0.043996,0.00048719
-2.0848,1.0744,0.00060344,0.04407,0.00048919
-2.0833,1.0744,0.00060578,0.044144,0.00049119
-2.0818,1.0745,0.00060813,0.044218,0.00049319
-2.0803,1.0745,0.0006105,0.044292,0.0004952
-2.0788,1.0745,0.00061288,0.044367,0.00049722
-2.0773,1.0745,0.00061527,0.044441,0.00049925
-2.0758,1.0745,0.00061766,0.044516,0.00050129
-2.0743,1.0746,0.00062007,0.044591,0.00050333
-2.0728,1.0746,0.00062249,0.044665,0.00050538
-2.0713,1.0746,0.00062492,0.04474,0.00050745
-2.0698,1.0746,0.00062737,0.044815,0.00050954
-2.0683,1.0746,0.00062983,0.044891,0.00051166
-2.0668,1.0747,0.00063232,0.044966,0.0005138
-2.0653,1.0747,0.0006348,0.045042,0.00051594
-2.0638,1.0747,0.00063729,0.045118,0.00051811
-2.0623,1.0747,0.0006398,0.045194,0.00052029
-2.0608,1.0747,0.00064231,0.04527,0.00052249
-2.0593,1.0748,0.00064483,0.045347,0.0005247
-2.0578,1.0748,0.00064737,0.045423,0.00052691
-2.0563,1.0748,0.0006499,0.0455,0.00052913
-2.0548,1.0748,0.00065246,0.045577,0.00053135
-2.0533,1.0748,0.00065501,0.045653,0.00053357
-2.0518,1.0749,0.00065758,0.04573,0.00053578
-2.0503,1.0749,0.00066015,0.045807,0.00053799
-2.0488,1.0749,0.00066272,0.045884,0.00054019
-2.0473,1.0749,0.00066529,0.045961,0.0005424
-2.0458,1.0749,0.00066787,0.046038,0.0005446
-2.0443,1.0749,0.00067046,0.046115,0.0005468
-2.0428,1.075,0.00067307,0.046192,0.000549
-2.0413,1.075,0.00067567,0.04627,0.0005512
-2.0398,1.075,0.00067829,0.046347,0.0005534
-2.0383,1.075,0.00068091,0.046424,0.00055564
-2.0368,1.075,0.00068357,0.046502,0.00055789
-2.0353,1.0751,0.00068625,0.04658,0.00056018
-2.0338,1.0751,0.00068895,0.046658,0.00056252
-2.0323,1.0751,0.00069166,0.046737,0.00056488
-2.0308,1.0751,0.00069441,0.046816,0.00056729
-2.0293,1.0751,0.0006972,0.046895,0.00056974
-2.0278,1.0752,0.00070001,0.046974,0.00057223
-2.0263,1.0752,0.00070286,0.047054,0.00057472
-2.0248,1.0752,0.00070568,0.047133,0.00057722
-2.0233,1.0752,0.00070851,0.047213,0.0005797
-2.0218,1.0752,0.00071133,0.047293,0.00058218
-2.0203,1.0752,0.00071415,0.047372,0.00058464
-2.0188,1.0753,0.00071697,0.047452,0.0005871
-2.0173,1.0753,0.0007198,0.047532,0.00058955
-2.0158,1.0753,0.00072263,0.047611,0.000592
-2.0143,1.0753,0.00072547,0.047691,0.00059444
-2.0128,1.0753,0.00072831,0.047771,0.00059687
-2.0113,1.0754,0.00073114,0.047851,0.00059929
-2.0098,1.0754,0.00073398,0.047931,0.0006017
-2.0083,1.0754,0.00073682,0.04801,0.0006041
-2.0068,1.0754,0.00073967,0.04809,0.00060649
-2.0053,1.0754,0.00074253,0.04817,0.00060888
-2.0038,1.0754,0.00074538,0.04825,0.00061125
-2.0023,1.0755,0.00074825,0.04833,0.00061362
-2.0008,1.0755,0.00075111,0.04841,0.00061597
-1.9992,1.0755,0.00075414,0.048491,0.00061855
-1.9977,1.0755,0.0007573,0.048573,0.00062137
-1.9962,1.0755,0.00076046,0.048656,0.00062417
-1.9947,1.0756,0.00076361,0.048738,0.00062697
-1.9932,1.0756,0.00076676,0.048821,0.00062975
-1.9917,1.0756,0.00076991,0.048903,0.00063254
-1.9902,1.0756,0.00077305,0.048986,0.00063531
-1.9887,1.0756,0.00077621,0.049068,0.00063808
-1.9872,1.0756,0.00077936,0.049151,0.00064084
-1.9857,1.0757,0.0007825,0.049234,0.0006436
-1.9842,1.0757,0.00078564,0.049317,0.00064634
-1.9827,1.0757,0.00078879,0.049399,0.00064909
-1.9812,1.0757,0.00079195,0.049482,0.00065183
-1.9797,1.0757,0.00079511,0.049565,0.00065457
-1.9782,1.0757,0.00079824,0.049648,0.00065729
-1.9767,1.0758,0.0008014,0.049731,0.00066001
-1.9752,1.0758,0.00080455,0.049814,0.00066272
-1.9737,1.0758,0.00080772,0.049897,0.00066542
-1.9722,1.0758,0.0008109,0.04998,0.00066816
-1.9707,1.0758,0.00081411,0.050064,0.00067094
-1.9692,1.0758,0.00081743,0.050148,0.00067381
-1.9677,1.0759,0.00082077,0.050232,0.00067675
-1.9662,1.0759,0.00082413,0.050317,0.00067971
-1.9647,1.0759,0.00082752,0.050402,0.00068271
-1.9632,1.0759,0.00083093,0.050487,0.00068571
-1.9617,1.0759,0.00083434,0.050572,0.00068871
-1.9602,1.0759,0.00083775,0.050657,0.00069172
-1.9587,1.076,0.00084118,0.050743,0.00069473
-1.9572,1.076,0.00084461,0.050828,0.00069774
-1.9557,1.076,0.00084806,0.050913,0.00070076
-1.9542,1.076,0.0008515,0.050999,0.00070378
-1.9527,1.076,0.00085495,0.051084,0.00070679
-1.9512,1.076,0.0008584,0.05117,0.00070979
-1.9497,1.0761,0.00086188,0.051256,0.0007128
-1.9482,1.0761,0.00086533,0.051341,0.00071581
-1.9467,1.0761,0.00086881,0.051427,0.00071881
-1.9452,1.0761,0.00087232,0.051513,0.00072184
-1.9437,1.0761,0.00087583,0.051599,0.00072487
-1.9422,1.0761,0.00087936,0.051685,0.00072794
-1.9407,1.0762,0.00088292,0.051771,0.00073102
-1.9392,1.0762,0.00088652,0.051858,0.00073415
-1.9377,1.0762,0.00089016,0.051945,0.00073734
-1.9362,1.0762,0.0008938,0.052032,0.00074054
-1.9347,1.0762,0.00089747,0.052119,0.00074374
-1.9332,1.0762,0.00090113,0.052207,0.00074695
-1.9317,1.0763,0.00090484,0.052294,0.0007502
-1.9302,1.0763,0.00090857,0.052382,0.00075347
-1.9287,1.0763,0.0009123,0.05247,0.00075675
-1.9272,1.0763,0.00091604,0.052559,0.00076004
-1.9257,1.0763,0.00091978,0.052647,0.00076333
-1.9242,1.0763,0.00092356,0.052735,0.00076663
-1.9227,1.0763,0.00092734,0.052824,0.00076994
-1.9212,1.0764,0.00093114,0.052912,0.00077326
-1.9197,1.0764,0.00093494,0.053001,0.00077659
-1.9182,1.0764,0.00093877,0.05309,0.00077993
-1.9167,1.0764,0.00094262,0.053179,0.00078328
-1.9152,1.0764,0.00094647,0.053268,0.00078664
-1.9137,1.0764,0.00095034,0.053357,0.00079002
-1.9122,1.0765,0.00095424,0.053446,0.00079342
-1.9107,1.0765,0.00095815,0.053536,0.00079683
-1.9092,1.0765,0.00096208,0.053626,0.00080027
-1.9077,1.0765,0.00096607,0.053715,0.00080376
-1.9062,1.0765,0.00097005,0.053805,0.00080726
-1.9047,1.0765,0.00097404,0.053896,0.00081076
-1.9032,1.0765,0.00097805,0.053986,0.00081428
-1.9017,1.0766,0.00098207,0.054076,0.00081779
-1.9002,1.0766,0.00098609,0.054167,0.00082131
-1.8987,1.0766,0.00099014,0.054257,0.00082485
-1.8972,1.0766,0.00099423,0.054348,0.00082845
-1.8957,1.0766,0.00099834,0.05444,0.00083207
-1.8942,1.0766,0.0010025,0.054531,0.00083569
-1.8927,1.0766,0.0010066,0.054623,0.00083931
-1.8912,1.0767,0.0010107,0.054714,0.00084294
-1.8897,1.0767,0.0010149,0.054806,0.00084659
-1.8882,1.0767,0.0010191,0.054898,0.00085027
-1.8867,1.0767,0.0010233,0.05499,0.00085397
-1.8852,1.0767,0.0010275,0.055082,0.00085769
-1.8837,1.0767,0.0010318,0.055175,0.00086142
-1.8822,1.0768,0.001036,0.055267,0.00086515
-1.8807,1.0768,0.0010403,0.05536,0.0008689
-1.8792,1.0768,0.0010446,0.055452,0.00087268
-1.8777,1.0768,0.001049,0.055545,0.00087651
-1.8762,1.0768,0.0010534,0.055638,0.00088035
-1.8747,1.0768,0.0010577,0.055731,0.00088421
-1.8732,1.0768,0.0010622,0.055825,0.00088809
-1.8717,1.0768,0.0010666,0.055918,0.00089198
-1.8702,1.0769,0.001071,0.056012,0.0008959
-1.8687,1.0769,0.0010755,0.056105,0.00089982
-1.8672,1.0769,0.0010799,0.056199,0.00090376
-1.8657,1.0769,0.0010844,0.056293,0.00090771
-1.8642,1.0769,0.001089,0.056388,0.00091175
-1.8627,1.0769,0.0010935,0.056482,0.00091584
-1.8612,1.0769,0.0010981,0.056577,0.00091993
-1.8597,1.077,0.0011027,0.056672,0.00092405
-1.8582,1.077,0.0011073,0.056767,0.00092817
-1.8567,1.077,0.001112,0.056862,0.00093229
-1.8552,1.077,0.0011166,0.056957,0.00093641
-1.8537,1.077,0.0011213,0.057053,0.00094056
-1.8522,1.077,0.001126,0.057148,0.00094471
-1.8507,1.077,0.0011307,0.057244,0.00094886
-1.8492,1.077,0.0011354,0.05734,0.00095303
-1.8477,1.0771,0.0011402,0.057436,0.00095721
-1.8462,1.0771,0.0011449,0.057532,0.00096141
-1.8447,1.0771,0.0011497,0.057629,0.00096564
-1.8432,1.0771,0.0011545,0.057725,0.00096988
-1.8417,1.0771,0.0011593,0.057822,0.00097415
-1.8402,1.0771,0.0011642,0.057919,0.00097844
-1.8387,1.0771,0.0011691,0.058016,0.00098276
-1.8372,1.0771,0.001174,0.058114,0.00098713
-1.8357,1.0772,0.001179,0.058211,0.00099152
-1.8342,1.0772,0.0011839,0.058309,0.00099592
-1.8327,1.0772,0.0011889,0.058407,0.0010003
-1.8312,1.0772,0.001194,0.058505,0.0010048
-1.8297,1.0772,0.001199,0.058603,0.0010094
-1.8282,1.0772,0.0012041,0.058701,0.0010139
-1.8267,1.0772,0.0012093,0.058799,0.0010185
-1.8252,1.0772,0.0012144,0.058898,0.0010231
-1.8237,1.0773,0.0012196,0.058997,0.0010277
-1.8222,1.0773,0.0012248,0.059096,0.0010324
-1.8207,1.0773,0.00123,0.059195,0.001037
-1.8192,1.0773,0.0012353,0.059295,0.0010417
-1.8177,1.0773,0.0012405,0.059394,0.0010464
-1.8162,1.0773,0.0012458,0.059494,0.0010511
-1.8147,1.0773,0.0012511,0.059593,0.0010558
-1.8132,1.0773,0.0012563,0.059693,0.0010605
-1.8117,1.0773,0.0012617,0.059793,0.0010652
-1.8102,1.0774,0.001267,0.059894,0.0010699
-1.8087,1.0774,0.0012724,0.059994,0.0010747
-1.8072,1.0774,0.0012778,0.060095,0.0010795
-1.8057,1.0774,0.0012832,0.060195,0.0010843
-1.8042,1.0774,0.0012887,0.060296,0.0010891
-1.8027,1.0774,0.0012941,0.060397,0.001094
-1.8012,1.0774,0.0012996,0.060498,0.0010988
-1.7997,1.0774,0.0013052,0.060599,0.0011037
-1.7982,1.0774,0.0013107,0.060701,0.0011086
-1.7967,1.0775,0.0013163,0.060802,0.0011136
-1.7952,1.0775,0.0013219,0.060904,0.0011186
-1.7937,1.0775,0.0013275,0.061006,0.0011236
-1.7922,1.0775,0.0013332,0.061108,0.0011286
-1.7907,1.0775,0.0013388,0.06121,0.0011336
-1.7892,1.0775,0.0013446,0.061312,0.0011387
-1.7877,1.0775,0.0013503,0.061415,0.0011438
-1.7862,1.0775,0.0013561,0.061517,0.001149
-1.7847,1.0775,0.0013619,0.06162,0.0011542
-1.7832,1.0775,0.0013678,0.061724,0.0011595
-1.7817,1.0776,0.0013737,0.061827,0.0011648
-1.7802,1.0776,0.0013796,0.061931,0.0011701
-1.7787,1.0776,0.0013855,0.062035,0.0011754
-1.7772,1.0776,0.0013915,0.062139,0.0011808
-1.7757,1.0776,0.0013975,0.062243,0.0011863
-1.7742,1.0776,0.0014036,0.062347,0.0011917
-1.7727,1.0776,0.0014096,0.062452,0.0011972
-1.7712,1.0776,0.0014157,0.062557,0.0012026
-1.7697,1.0776,0.0014218,0.062662,0.0012081
-1.7682,1.0776,0.001428,0.062767,0.0012136
-1.7667,1.0776,0.0014341,0.062872,0.0012192
-1.7652,1.0777,0.0014403,0.062977,0.0012247
-1.7637,1.0777,0.0014465,0.063083,0.0012302
-1.7622,1.0777,0.0014528,0.063188,0.0012358
-1.7607,1.0777,0.001459,0.063294,0.0012414
-1.7592,1.0777,0.0014653,0.063399,0.0012469
-1.7577,1.0777,0.0014716,0.063505,0.0012525
-1.7562,1.0777,0.0014779,0.063611,0.0012582
-1.7547,1.0777,0.0014843,0.063717,0.0012638
-1.7532,1.0777,0.0014907,0.063823,0.0012695
-1.7517,1.0777,0.0014971,0.063929,0.0012753
-1.7502,1.0777,0.0015036,0.064036,0.0012811
-1.7487,1.0778,0.0015101,0.064143,0.0012869
-1.7472,1.0778,0.0015166,0.06425,0.0012928
-1.7457,1.0778,0.0015232,0.064358,0.0012987
-1.7442,1.0778,0.0015298,0.064466,0.0013047
-1.7427,1.0778,0.0015365,0.064574,0.0013107
-1.7412,1.0778,0.0015432,0.064682,0.0013167
-1.7397,1.0778,0.0015498,0.064791,0.0013228
-1.7382,1.0778,0.0015566,0.0649,0.0013288
-1.7367,1.0778,0.0015634,0.065009,0.001335
-1.7352,1.0778,0.0015701,0.065118,0.0013411
-1.7337,1.0778,0.001577,0.065227,0.0013472
-1.7322,1.0778,0.0015838,0.065336,0.0013534
-1.7307,1.0778,0.0015907,0.065446,0.0013597
-1.7292,1.0778,0.0015976,0.065555,0.0013659
-1.7277,1.0779,0.0016046,0.065665,0.0013722
-1.7262,1.0779,0.0016116,0.065775,0.0013785
-1.7247,1.0779,0.0016186,0.065884,0.0013848
-1.7232,1.0779,0.0016257,0.065994,0.0013911
-1.7217,1.0779,0.0016327,0.066104,0.0013974
-1.7202,1.0779,0.0016398,0.066215,0.0014038
-1.7187,1.0779,0.001647,0.066325,0.0014102
-1.7172,1.0779,0.0016541,0.066435,0.0014166
-1.7157,1.0779,0.0016613,0.066546,0.001423
-1.7142,1.0779,0.0016686,0.066657,0.0014295
-1.7127,1.0779,0.0016759,0.066768,0.0014361
-1.7112,1.0779,0.0016833,0.06688,0.0014427
-1.7097,1.0779,0.0016907,0.066992,0.0014494
-1.7082,1.0779,0.0016981,0.067104,0.0014561
-1.7067,1.0779,0.0017056,0.067217,0.0014629
-1.7052,1.0779,0.0017132,0.067329,0.0014698
-1.7037,1.078,0.0017208,0.067442,0.0014767
-1.7022,1.078,0.0017285,0.067555,0.0014837
-1.7007,1.078,0.0017362,0.067669,0.0014907
-1.6992,1.078,0.0017439,0.067782,0.0014978
-1.6977,1.078,0.0017517,0.067896,0.0015049
-1.6962,1.078,0.0017595,0.068009,0.001512
-1.6947,1.078,0.0017673,0.068123,0.0015191
-1.6932,1.078,0.0017752,0.068238,0.0015262
-1.6917,1.078,0.0017831,0.068352,0.0015334
-1.6902,1.078,0.001791,0.068466,0.0015406
-1.6887,1.078,0.0017989,0.068581,0.0015478
-1.6872,1.078,0.0018069,0.068696,0.0015551
-1.6857,1.078,0.0018149,0.068811,0.0015623
-1.6842,1.078,0.0018229,0.068926,0.0015696
-1.6827,1.078,0.001831,0.069041,0.001577
-1.6812,1.078,0.0018391,0.069157,0.0015843
-1.6797,1.078,0.0018472,0.069273,0.0015917
-1.6782,1.078,0.0018554,0.069389,0.0015991
-1.6767,1.078,0.0018636,0.069505,0.0016065
-1.6752,1.078,0.0018718,0.069621,0.0016139
-1.6737,1.078,0.0018801,0.069737,0.0016214
-1.6722,1.078,0.0018884,0.069854,0.0016289
-1.6707,1.078,0.0018967,0.06997,0.0016364
-1.6692,1.0781,0.0019051,0.070086,0.0016439
-1.6677,1.0781,0.0019135,0.070203,0.0016514
-1.6662,1.0781,0.0019219,0.07032,0.001659
-1.6647,1.0781,0.0019304,0.070437,0.0016667
-1.6632,1.0781,0.0019391,0.070555,0.0016744
-1.6617,1.0781,0.0019477,0.070673,0.0016823
-1.6602,1.0781,0.0019564,0.070791,0.0016902
-1.6587,1.0781,0.0019652,0.070909,0.0016981
-1.6572,1.0781,0.001974,0.071028,0.0017061
-1.6557,1.0781,0.0019828,0.071147,0.0017142
-1.6542,1.0781,0.0019917,0.071266,0.0017223
-1.6527,1.0781,0.0020007,0.071385,0.0017305
-1.6512,1.0781,0.0020097,0.071504,0.0017387
-1.6497,1.0781,0.0020188,0.071624,0.0017471
-1.6482,1.0781,0.002028,0.071744,0.0017555
-1.6467,1.0781,0.0020371,0.071864,0.0017639
-1.6452,1.0781,0.0020464,0.071985,0.0017724
-1.6437,1.0781,0.0020556,0.072105,0.0017809
-1.6422,1.0781,0.0020649,0.072226,0.0017895
-1.6407,1.0781,0.0020743,0.072347,0.001798
-1.6392,1.0781,0.0020836,0.072468,0.0018066
-1.6377,1.0781,0.0020931,0.072589,0.0018152
-1.6362,1.0781,0.0021025,0.07271,0.0018238
-1.6347,1.0781,0.002112,0.072832,0.0018325
-1.6332,1.0781,0.0021215,0.072954,0.0018411
-1.6317,1.0781,0.0021311,0.073076,0.0018499
-1.6302,1.0781,0.0021407,0.073198,0.0018586
-1.6287,1.0781,0.0021504,0.07332,0.0018675
-1.6272,1.0781,0.0021601,0.073443,0.0018763
-1.6257,1.0781,0.0021699,0.073566,0.0018852
-1.6242,1.0781,0.0021797,0.073689,0.0018941
-1.6227,1.0781,0.0021895,0.073812,0.0019031
-1.6212,1.0781,0.0021994,0.073936,0.0019122
-1.6197,1.0781,0.0022093,0.074059,0.0019212
-1.6182,1.0781,0.0022193,0.074183,0.0019303
-1.6167,1.0781,0.0022293,0.074307,0.0019395
-1.6152,1.0781,0.0022394,0.074432,0.0019487
-1.6137,1.0781,0.0022495,0.074557,0.001958
-1.6122,1.0781,0.0022597,0.074681,0.0019674
-1.6107,1.0781,0.00227,0.074806,0.0019768
-1.6092,1.0781,0.0022803,0.074932,0.0019862
-1.6077,1.0781,0.0022907,0.075057,0.0019958
-1.6062,1.0781,0.0023011,0.075182,0.0020053
-1.6047,1.0781,0.0023116,0.075308,0.0020149
-1.6032,1.0781,0.002322,0.075434,0.0020245
-1.6017,1.0781,0.0023326,0.07556,0.0020341
-1.6002,1.0781,0.0023432,0.075686,0.0020439
-1.5986,1.0781,0.0023539,0.075813,0.0020538
-1.5971,1.0781,0.0023647,0.07594,0.0020637
-1.5956,1.0781,0.0023755,0.076067,0.0020737
-1.5941,1.0781,0.0023864,0.076194,0.0020838
-1.5926,1.0781,0.0023974,0.076322,0.002094
-1.5911,1.0781,0.0024085,0.076449,0.0021042
-1.5896,1.0781,0.0024196,0.076577,0.0021145
-1.5881,1.0781,0.0024308,0.076705,0.0021249
-1.5866,1.0781,0.0024421,0.076833,0.0021353
-1.5851,1.0781,0.0024534,0.076962,0.0021457
-1.5836,1.078,0.0024647,0.07709,0.0021562
-1.5821,1.078,0.0024761,0.077219,0.0021667
-1.5806,1.078,0.0024876,0.077347,0.0021773
-1.5791,1.078,0.0024991,0.077476,0.0021879
-1.5776,1.078,0.0025107,0.077606,0.0021986
-1.5761,1.078,0.0025223,0.077735,0.0022093
-1.5746,1.078,0.0025339,0.077865,0.0022201
-1.5731,1.078,0.0025457,0.077995,0.0022309
-1.5716,1.078,0.0025574,0.078125,0.0022417
-1.5701,1.078,0.0025692,0.078256,0.0022526
-1.5686,1.078,0.0025811,0.078386,0.0022636
-1.5671,1.078,0.0025931,0.078517,0.0022746
-1.5656,1.078,0.0026051,0.078648,0.0022857
-1.5641,1.078,0.0026171,0.078779,0.0022968
-1.5626,1.078,0.0026293,0.078911,0.002308
-1.5611,1.078,0.0026415,0.079043,0.0023193
-1.5596,1.078,0.0026538,0.079175,0.0023307
-1.5581,1.078,0.0026662,0.079307,0.0023421
-1.5566,1.078,0.0026786,0.07944,0.0023537
-1.5551,1.078,0.0026911,0.079573,0.0023653
-1.5536,1.078,0.0027037,0.079706,0.0023769
-1.5521,1.0779,0.0027163,0.07984,0.0023886
-1.5506,1.0779,0.0027289,0.079973,0.0024003
-1.5491,1.0779,0.0027416,0.080107,0.0024121
-1.5476,1.0779,0.0027543,0.080241,0.0024239
-1.5461,1.0779,0.0027671,0.080375,0.0024357
-1.5446,1.0779,0.0027799,0.08051,0.0024476
-1.5431,1.0779,0.0027929,0.080644,0.0024596
-1.5416,1.0779,0.0028059,0.080779,0.0024717
-1.5401,1.0779,0.002819,0.080914,0.0024839
-1.5386,1.0779,0.0028322,0.081049,0.0024961
-1.5371,1.0779,0.0028454,0.081184,0.0025084
-1.5356,1.0779,0.0028587,0.08132,0.0025208
-1.5341,1.0779,0.0028721,0.081455,0.0025333
-1.5326,1.0779,0.0028856,0.081591,0.0025458
-1.5311,1.0778,0.0028991,0.081727,0.0025584
-1.5296,1.0778,0.0029127,0.081863,0.0025711
-1.5281,1.0778,0.0029264,0.082,0.0025838
-1.5266,1.0778,0.0029401,0.082136,0.0025965
-1.5251,1.0778,0.0029539,0.082273,0.0026094
-1.5236,1.0778,0.0029678,0.082411,0.0026223
-1.5221,1.0778,0.0029818,0.082548,0.0026354
-1.5206,1.0778,0.0029959,0.082686,0.0026486
-1.5191,1.0778,0.0030101,0.082825,0.0026619
-1.5176,1.0778,0.0030243,0.082963,0.0026753
-1.5161,1.0778,0.0030386,0.083102,0.0026887
-1.5146,1.0777,0.003053,0.083241,0.0027022
-1.5131,1.0777,0.0030674,0.08338,0.0027157
-1.5116,1.0777,0.0030819,0.08352,0.0027293
-1.5101,1.0777,0.0030965,0.08366,0.002743
-1.5086,1.0777,0.0031112,0.0838,0.0027568
-1.5071,1.0777,0.0031259,0.08394,0.0027707
-1.5056,1.0777,0.0031407,0.08408,0.0027845
-1.5041,1.0777,0.0031557,0.08422,0.0027985
-1.5026,1.0777,0.0031707,0.084361,0.0028126
-1.5011,1.0776,0.0031858,0.084502,0.0028268
-1.4996,1.0776,0.0032011,0.084643,0.002841
-1.4981,1.0776,0.0032164,0.084784,0.0028554
-1.4966,1.0776,0.0032317,0.084925,0.0028698
-1.4951,1.0776,0.0032472,0.085067,0.0028843
-1.4936,1.0776,0.0032627,0.085208,0.0028989
-1.4921,1.0776,0.0032784,0.08535,0.0029136
-1.4906,1.0776,0.0032941,0.085493,0.0029284
-1.4891,1.0776,0.0033098,0.085635,0.0029432
-1.4876,1.0775,0.0033257,0.085778,0.0029581
-1.4861,1.0775,0.0033415,0.08592,0.002973
-1.4846,1.0775,0.0033575,0.086063,0.002988
-1.4831,1.0775,0.0033736,0.086207,0.0030031
-1.4816,1.0775,0.0033897,0.08635,0.0030183
-1.4801,1.0775,0.0034059,0.086494,0.0030335
-1.4786,1.0775,0.0034222,0.086638,0.0030489
-1.4771,1.0774,0.0034386,0.086783,0.0030644
-1.4756,1.0774,0.0034551,0.086928,0.0030799
-1.4741,1.0774,0.0034717,0.087073,0.0030956
-1.4726,1.0774,0.0034884,0.087218,0.0031114
-1.4711,1.0774,0.0035052,0.087363,0.0031273
-1.4696,1.0774,0.0035221,0.087509,0.0031433
-1.4681,1.0774,0.0035391,0.087655,0.0031595
-1.4666,1.0773,0.0035563,0.087801,0.0031757
-1.4651,1.0773,0.0035735,0.087948,0.003192
-1.4636,1.0773,0.0035908,0.088094,0.0032084
-1.4621,1.0773,0.0036082,0.088241,0.0032249
-1.4606,1.0773,0.0036257,0.088388,0.0032414
-1.4591,1.0773,0.0036433,0.088535,0.0032581
-1.4576,1.0772,0.003661,0.088683,0.0032749
-1.4561,1.0772,0.0036789,0.088831,0.0032918
-1.4546,1.0772,0.0036968,0.088979,0.0033088
-1.4531,1.0772,0.0037149,0.089128,0.0033259
-1.4516,1.0772,0.003733,0.089277,0.0033432
-1.4501,1.0772,0.0037513,0.089426,0.0033605
-1.4486,1.0771,0.0037696,0.089575,0.0033778
-1.4471,1.0771,0.003788,0.089724,0.0033953
-1.4456,1.0771,0.0038065,0.089874,0.0034127
-1.4441,1.0771,0.0038251,0.090024,0.0034303
-1.4426,1.0771,0.0038437,0.090174,0.0034479
-1.4411,1.0771,0.0038625,0.090325,0.0034656
-1.4396,1.077,0.0038814,0.090475,0.0034834
-1.4381,1.077,0.0039003,0.090626,0.0035014
-1.4366,1.077,0.0039193,0.090777,0.0035193
-1.4351,1.077,0.0039386,0.090929,0.0035375
-1.4336,1.077,0.0039579,0.091081,0.0035559
-1.4321,1.0769,0.0039774,0.091232,0.0035744
-1.4306,1.0769,0.0039971,0.091385,0.003593
-1.4291,1.0769,0.0040168,0.091537,0.0036117
-1.4276,1.0769,0.0040366,0.091689,0.0036305
-1.4261,1.0769,0.0040565,0.091842,0.0036494
-1.4246,1.0768,0.0040765,0.091995,0.0036685
-1.4231,1.0768,0.0040966,0.092149,0.0036877
-1.4216,1.0768,0.0041168,0.092302,0.0037071
-1.4201,1.0768,0.0041372,0.092456,0.0037267
-1.4186,1.0768,0.0041576,0.09261,0.0037463
-1.4171,1.0767,0.0041782,0.092765,0.0037661
-1.4156,1.0767,0.004199,0.09292,0.0037859
-1.4141,1.0767,0.0042197,0.093075,0.0038058
-1.4126,1.0767,0.0042406,0.09323,0.0038258
-1.4111,1.0766,0.0042616,0.093385,0.003846
-1.4096,1.0766,0.0042827,0.093541,0.0038662
-1.4081,1.0766,0.0043039,0.093696,0.0038866
-1.4066,1.0766,0.0043253,0.093852,0.003907
-1.4051,1.0766,0.004347,0.094008,0.0039279
-1.4036,1.0765,0.0043688,0.094165,0.003949
-1.4021,1.0765,0.0043906,0.094321,0.0039701
-1.4006,1.0765,0.0044126,0.094478,0.0039914
-1.3991,1.0765,0.0044347,0.094635,0.0040128
-1.3976,1.0764,0.0044569,0.094793,0.0040342
-1.3961,1.0764,0.0044793,0.09495,0.0040559
-1.3946,1.0764,0.0045019,0.095108,0.0040778
-1.3931,1.0764,0.0045247,0.095266,0.0041
-1.3916,1.0763,0.0045475,0.095424,0.0041222
-1.3901,1.0763,0.0045705,0.095583,0.0041447
-1.3886,1.0763,0.0045937,0.095742,0.0041672
-1.3871,1.0763,0.0046169,0.095901,0.0041899
-1.3856,1.0762,0.0046403,0.096061,0.0042127
-1.3841,1.0762,0.0046637,0.09622,0.0042356
-1.3826,1.0762,0.0046873,0.096381,0.0042585
-1.3811,1.0762,0.004711,0.096541,0.0042816
-1.3796,1.0761,0.0047349,0.096702,0.0043047
-1.3781,1.0761,0.0047589,0.096862,0.0043281
-1.3766,1.0761,0.004783,0.097023,0.0043515
-1.3751,1.0761,0.0048072,0.097184,0.004375
-1.3736,1.076,0.0048315,0.097346,0.0043985
-1.3721,1.076,0.0048559,0.097507,0.0044221
-1.3706,1.076,0.0048804,0.097669,0.0044458
-1.3691,1.0759,0.0049051,0.097831,0.0044696
-1.3676,1.0759,0.0049301,0.097994,0.0044938
-1.3661,1.0759,0.0049555,0.098156,0.0045183
-1.3646,1.0759,0.004981,0.098319,0.004543
-1.3631,1.0758,0.0050066,0.098483,0.0045678
-1.3616,1.0758,0.0050324,0.098646,0.0045928
-1.3601,1.0758,0.0050583,0.09881,0.0046179
-1.3586,1.0757,0.0050844,0.098975,0.0046433
-1.3571,1.0757,0.0051107,0.09914,0.0046689
-1.3556,1.0757,0.0051373,0.099305,0.0046948
-1.3541,1.0756,0.005164,0.099471,0.004721
-1.3526,1.0756,0.0051908,0.099637,0.0047474
-1.3511,1.0756,0.0052178,0.099803,0.0047741
-1.3496,1.0755,0.005245,0.09997,0.0048011
-1.3481,1.0755,0.0052722,0.10014,0.0048283
-1.3466,1.0755,0.0052997,0.1003,0.0048556
-1.3451,1.0755,0.0053272,0.10047,0.0048829
-1.3436,1.0754,0.0053549,0.10064,0.0049104
-1.3421,1.0754,0.0053828,0.10081,0.0049381
-1.3406,1.0754,0.0054109,0.10097,0.004966
-1.3391,1.0753,0.0054391,0.10114,0.0049942
-1.3376,1.0753,0.0054674,0.10131,0.0050225
-1.3361,1.0753,0.0054957,0.10148,0.0050509
-1.3346,1.0752,0.0055243,0.10165,0.0050796
-1.3331,1.0752,0.0055531,0.10182,0.0051088
-1.3316,1.0751,0.0055821,0.10199,0.0051383
-1.3301,1.0751,0.0056113,0.10216,0.0051681
-1.3286,1.0751,0.0056407,0.10233,0.0051982
-1.3271,1.075,0.0056702,0.1025,0.0052285
-1.3256,1.075,0.0056999,0.10267,0.0052591
-1.3241,1.075,0.0057297,0.10284,0.00529
-1.3226,1.0749,0.0057598,0.10301,0.005321
-1.3211,1.0749,0.00579,0.10318,0.0053525
-1.3196,1.0749,0.0058206,0.10335,0.0053843
-1.3181,1.0748,0.0058512,0.10352,0.0054165
-1.3166,1.0748,0.0058823,0.10369,0.005449
-1.3151,1.0748,0.0059138,0.10386,0.005482
-1.3136,1.0747,0.0059453,0.10403,0.0055151
-1.3121,1.0747,0.0059769,0.1042,0.0055485
-1.3106,1.0746,0.0060087,0.10437,0.0055823
-1.3091,1.0746,0.0060405,0.10455,0.0056162
-1.3076,1.0746,0.0060725,0.10472,0.0056504
-1.3061,1.0745,0.0061047,0.10489,0.0056848
-1.3046,1.0745,0.0061371,0.10506,0.0057193
-1.3031,1.0745,0.0061696,0.10524,0.0057541
-1.3016,1.0744,0.0062023,0.10541,0.0057888
-1.3001,1.0744,0.0062353,0.10558,0.005824
-1.2986,1.0743,0.0062686,0.10576,0.0058595
-1.2971,1.0743,0.0063021,0.10593,0.0058952
-1.2956,1.0743,0.006336,0.10611,0.0059312
-1.2941,1.0742,0.0063701,0.10628,0.0059674
-1.2926,1.0742,0.0064045,0.10646,0.0060037
-1.2911,1.0741,0.006439,0.10663,0.0060405
-1.2896,1.0741,0.0064739,0.10681,0.0060779
-1.2881,1.0741,0.0065088,0.10699,0.006115
-1.2866,1.074,0.006544,0.10716,0.0061524
-1.2851,1.074,0.0065795,0.10734,0.0061899
-1.2836,1.0739,0.0066152,0.10752,0.0062277
-1.2821,1.0739,0.0066513,0.10769,0.0062655
-1.2806,1.0738,0.0066879,0.10787,0.0063039
-1.2791,1.0738,0.0067243,0.10805,0.0063427
-1.2776,1.0737,0.0067613,0.10823,0.0063817
-1.2761,1.0737,0.0067987,0.10841,0.0064208
-1.2746,1.0737,0.006836,0.10859,0.0064598
-1.2731,1.0736,0.0068736,0.10877,0.0064987
-1.2716,1.0736,0.0069112,0.10895,0.0065376
-1.2701,1.0735,0.0069497,0.10913,0.0065766
-1.2686,1.0735,0.0069886,0.10931,0.0066162
-1.2671,1.0734,0.0070283,0.10949,0.0066555
-1.2656,1.0734,0.0070682,0.10967,0.0066953
-1.2641,1.0733,0.0071079,0.10985,0.0067351
-1.2626,1.0733,0.0071483,0.11004,0.0067753
-1.2611,1.0732,0.0071894,0.11022,0.0068155
-1.2596,1.0732,0.007231,0.1104,0.0068559
-1.2581,1.0731,0.0072729,0.11059,0.0068964
-1.2566,1.0731,0.0073149,0.11077,0.0069373
-1.2551,1.073,0.0073577,0.11096,0.006978
-1.2536,1.073,0.0074009,0.11114,0.007019
-1.2521,1.0729,0.0074441,0.11133,0.0070602
-1.2506,1.0728,0.0074876,0.11151,0.0071021
-1.2491,1.0728,0.0075312,0.1117,0.0071443
-1.2476,1.0727,0.007575,0.11188,0.0071867
-1.2461,1.0727,0.0076197,0.11207,0.0072292
-1.2446,1.0726,0.0076648,0.11226,0.0072718
-1.2431,1.0726,0.0077097,0.11245,0.0073149
-1.2416,1.0725,0.0077555,0.11264,0.0073574
-1.2401,1.0725,0.0078017,0.11283,0.0074004
-1.2386,1.0724,0.0078481,0.11301,0.0074439
-1.2371,1.0724,0.0078951,0.1132,0.0074872
-1.2356,1.0723,0.0079422,0.11339,0.0075311
-1.2341,1.0722,0.0079899,0.11358,0.0075747
-1.2326,1.0722,0.0080384,0.11377,0.0076184
-1.2311,1.0721,0.0080869,0.11396,0.0076622
-1.2296,1.0721,0.0081354,0.11415,0.0077062
-1.2281,1.072,0.0081843,0.11435,0.0077499
-1.2266,1.0719,0.0082341,0.11454,0.0077939
-1.2251,1.0719,0.0082836,0.11473,0.0078378
-1.2236,1.0718,0.0083333,0.11492,0.0078822
-1.2221,1.0718,0.0083836,0.11511,0.0079266
-1.2206,1.0717,0.0084343,0.11531,0.0079717
-1.2191,1.0716,0.0084855,0.1155,0.0080171
-1.2176,1.0716,0.008537,0.11569,0.0080628
-1.2161,1.0715,0.0085892,0.11589,0.0081085
-1.2146,1.0715,0.0086418,0.11608,0.0081543
-1.2131,1.0714,0.008694,0.11627,0.0082002
-1.2116,1.0713,0.0087474,0.11647,0.0082466
-1.2101,1.0713,0.0087999,0.11666,0.0082933
-1.2086,1.0712,0.0088541,0.11686,0.0083404
-1.2071,1.0711,0.0089082,0.11705,0.008388
-1.2056,1.0711,0.0089637,0.11725,0.0084365
-1.2041,1.071,0.0090187,0.11745,0.0084856
-1.2026,1.0709,0.0090753,0.11765,0.0085348
-1.2011,1.0709,0.0091323,0.11784,0.0085842
-1.1995,1.0708,0.0091894,0.11804,0.0086341
-1.198,1.0707,0.0092465,0.11824,0.0086843
-1.1965,1.0707,0.0093044,0.11844,0.0087348
-1.195,1.0706,0.0093629,0.11864,0.0087857
-1.1935,1.0705,0.0094213,0.11884,0.0088371
-1.192,1.0704,0.00948,0.11904,0.0088883
-1.1905,1.0704,0.0095391,0.11924,0.0089399
-1.189,1.0703,0.0095986,0.11944,0.0089916
-1.1875,1.0702,0.0096583,0.11964,0.0090437
-1.186,1.0702,0.009718,0.11984,0.0090958
-1.1845,1.0701,0.0097782,0.12004,0.009148
-1.183,1.07,0.0098391,0.12024,0.0092005
-1.1815,1.0699,0.0099001,0.12045,0.0092536
-1.18,1.0699,0.0099615,0.12065,0.0093069
-1.1785,1.0698,0.010023,0.12086,0.0093605
-1.177,1.0697,0.010085,0.12106,0.0094146
-1.1755,1.0696,0.010148,0.12127,0.009469
-1.174,1.0696,0.010212,0.12147,0.0095239
-1.1725,1.0695,0.010276,0.12168,0.0095794
-1.171,1.0694,0.010341,0.12189,0.0096354
-1.1695,1.0693,0.010406,0.1221,0.0096918
-1.168,1.0692,0.010473,0.12231,0.0097492
-1.1665,1.0692,0.01054,0.12252,0.0098071
-1.165,1.0691,0.010608,0.12272,0.0098656
-1.1635,1.069,0.010677,0.12293,0.0099247
-1.162,1.0689,0.010747,0.12314,0.0099844
-1.1605,1.0688,0.010818,0.12336,0.010045
-1.159,1.0687,0.01089,0.12357,0.010106
-1.1575,1.0687,0.010963,0.12378,0.010169
-1.156,1.0686,0.011036,0.12399,0.010233
-1.1545,1.0685,0.01111,0.1242,0.010297
-1.153,1.0684,0.011183,0.12441,0.010362
-1.1515,1.0683,0.011258,0.12462,0.010428
-1.15,1.0682,0.011333,0.12483,0.010494
-1.1485,1.0681,0.011409,0.12504,0.010561
-1.147,1.0681,0.011485,0.12526,0.010628
-1.1455,1.068,0.011562,0.12547,0.010695
-1.144,1.0679,0.01164,0.12568,0.010763
-1.1425,1.0678,0.011718,0.12589,0.010832
-1.141,1.0677,0.011797,0.12611,0.010901
-1.1395,1.0676,0.011876,0.12632,0.01097
-1.138,1.0675,0.011956,0.12653,0.011041
-1.1365,1.0674,0.012036,0.12675,0.011113
-1.135,1.0673,0.012116,0.12696,0.011185
-1.1335,1.0672,0.012198,0.12718,0.011259
-1.132,1.0671,0.01228,0.12739,0.011333
-1.1305,1.067,0.012363,0.12761,0.011409
-1.129,1.0669,0.012447,0.12783,0.011485
-1.1275,1.0669,0.012532,0.12804,0.011563
-1.126,1.0668,0.012617,0.12826,0.011641
-1.1245,1.0631,0.012658,0.12806,0.011675
-1.123,1.0666,0.012791,0.12869,0.011801
-1.1215,1.0665,0.01288,0.12891,0.011883
-1.12,1.0664,0.012969,0.12913,0.011966
-1.1185,1.0663,0.013059,0.12935,0.012049
-1.117,1.0661,0.01315,0.12957,0.012133
-1.1155,1.066,0.013241,0.12979,0.012218
-1.114,1.0659,0.013333,0.13001,0.012304
-1.1125,1.0658,0.013425,0.13023,0.01239
-1.111,1.0657,0.013518,0.13045,0.012478
-1.1095,1.0656,0.013611,0.13067,0.012567
-1.108,1.0655,0.013705,0.13089,0.012656
-1.1065,1.0654,0.013799,0.13111,0.012746
-1.105,1.0653,0.013894,0.13133,0.012837
-1.1035,1.0652,0.01399,0.13155,0.01293
-1.102,1.0651,0.014086,0.13177,0.013022
-1.1005,1.065,0.014183,0.132,0.013115
-1.099,1.0649,0.014282,0.13222,0.013209
-1.0975,1.0648,0.014379,0.13244,0.013305
-1.096,1.0647,0.014479,0.13267,0.013401
-1.0945,1.0646,0.014578,0.13289,0.013497
-1.093,1.0645,0.014678,0.13312,0.013597
-1.0915,1.0644,0.014777,0.13334,0.013695
-1.09,1.0642,0.014878,0.13357,0.013794
-1.0885,1.0641,0.014979,0.13379,0.013895
-1.087,1.064,0.015083,0.13402,0.013995
-1.0855,1.0639,0.015186,0.13424,0.014097
-1.084,1.0638,0.015294,0.13447,0.014203
-1.0825,1.0637,0.015402,0.1347,0.014307
-1.081,1.0636,0.01551,0.13493,0.01441
-1.0795,1.0634,0.015619,0.13515,0.014513
-1.078,1.0633,0.015728,0.13538,0.014616
-1.0765,1.0632,0.015839,0.13562,0.014721
-1.075,1.0631,0.015951,0.13585,0.014827
-1.0735,1.063,0.016064,0.13608,0.014933
-1.072,1.0629,0.016178,0.13631,0.015039
-1.0705,1.0627,0.016291,0.13655,0.015147
-1.069,1.0626,0.016404,0.13678,0.015255
-1.0675,1.0625,0.016519,0.13702,0.015365
-1.066,1.0624,0.016635,0.13725,0.015476
-1.0645,1.0622,0.016751,0.13749,0.015587
-1.063,1.0621,0.016869,0.13772,0.015699
-1.0615,1.062,0.016987,0.13796,0.015812
-1.06,1.0619,0.017106,0.1382,0.015926
-1.0585,1.0617,0.017226,0.13843,0.016041
-1.057,1.0616,0.017345,0.13867,0.016156
-1.0555,1.0615,0.017468,0.13891,0.016273
-1.054,1.0613,0.017591,0.13915,0.016392
-1.0525,1.0612,0.017714,0.13939,0.016511
-1.051,1.0611,0.017838,0.13962,0.016631
-1.0495,1.0609,0.017961,0.13986,0.016752
-1.048,1.0608,0.018078,0.1401,0.016874
-1.0465,1.0606,0.018197,0.14034,0.016997
-1.045,1.0605,0.018324,0.14058,0.017121
-1.0435,1.0604,0.018451,0.14082,0.017247
-1.042,1.0602,0.018579,0.14106,0.017373
-1.0405,1.0601,0.018708,0.1413,0.017501
-1.039,1.0599,0.018838,0.14154,0.017629
-1.0375,1.0598,0.018969,0.14178,0.017758
-1.036,1.0597,0.019101,0.14202,0.017888
-1.0345,1.0595,0.019236,0.14226,0.018018
-1.033,1.0594,0.019371,0.14251,0.018147
-1.0315,1.0592,0.019506,0.14275,0.018277
-1.03,1.0591,0.019641,0.143,0.018408
-1.0285,1.0589,0.019781,0.14325,0.01854
-1.027,1.0587,0.01992,0.1435,0.018673
-1.0255,1.0586,0.020062,0.14375,0.018809
-1.024,1.0584,0.020202,0.144,0.018947
-1.0225,1.0583,0.020347,0.14425,0.019085
-1.021,1.0581,0.020495,0.1445,0.019223
-1.0195,1.0579,0.020645,0.14475,0.01936
-1.018,1.0578,0.020798,0.145,0.0195
-1.0165,1.0576,0.020951,0.14526,0.019641
-1.015,1.0574,0.021107,0.14551,0.019783
-1.0135,1.0573,0.021263,0.14576,0.019927
-1.012,1.0571,0.021422,0.14601,0.020073
-1.0105,1.0569,0.021583,0.14626,0.020218
-1.009,1.0567,0.021745,0.14651,0.020368
-1.0075,1.0566,0.021909,0.14677,0.020516
-1.006,1.0564,0.022076,0.14702,0.020666
-1.0045,1.0562,0.022244,0.14727,0.020818
-1.003,1.056,0.022411,0.14752,0.02097
-1.0015,1.0558,0.02258,0.14778,0.021119
-1,1.0556,0.022751,0.14803,0.021272
-0.9985,1.0554,0.022923,0.14828,0.021425
-0.997,1.0553,0.023097,0.14854,0.021578
-0.9955,1.0551,0.023271,0.1488,0.021732
-0.994,1.0549,0.023446,0.14906,0.021888
-0.9925,1.0547,0.023621,0.14932,0.022045
-0.991,1.0545,0.023798,0.14958,0.022201
-0.9895,1.0543,0.023975,0.14985,0.022359
-0.988,1.0541,0.024154,0.15011,0.022518
-0.9865,1.0539,0.024333,0.15037,0.02268
-0.985,1.0537,0.024512,0.15064,0.022842
-0.9835,1.0535,0.024692,0.1509,0.023004
-0.982,1.0533,0.024874,0.15117,0.023167
-0.9805,1.0531,0.025059,0.15144,0.023332
-0.97899,1.0529,0.025244,0.1517,0.023497
-0.97749,1.0527,0.025432,0.15197,0.023663
-0.97599,1.0525,0.02562,0.15224,0.02383
-0.97449,1.0523,0.025812,0.15251,0.023997
-0.97299,1.0521,0.026004,0.15278,0.024161
-0.97149,1.0518,0.026201,0.15305,0.024326
-0.96999,1.0516,0.0264,0.15332,0.02449
-0.96849,1.0514,0.026603,0.1536,0.024655
-0.96699,1.0512,0.02681,0.15388,0.024816
-0.96549,1.0509,0.027021,0.15416,0.024979
-0.96399,1.0507,0.027234,0.15443,0.025145
-0.96249,1.0505,0.027448,0.15471,0.025313
-0.96099,1.0502,0.027666,0.15499,0.025481
-0.95949,1.05,0.027885,0.15527,0.02565
-0.95799,1.0497,0.028105,0.15555,0.025821
-0.95649,1.0495,0.028327,0.15583,0.025995
-0.95499,1.0493,0.028545,0.15611,0.026173
-0.95349,1.049,0.028764,0.15639,0.026355
-0.95199,1.0487,0.028986,0.15667,0.026537
-0.95049,1.0485,0.029209,0.15695,0.026717
-0.94899,1.0482,0.029435,0.15724,0.026898
-0.94749,1.048,0.029665,0.15753,0.02708
-0.94599,1.0477,0.029903,0.15781,0.027261
-0.94449,1.0474,0.030145,0.1581,0.027437
-0.94299,1.0471,0.030388,0.1584,0.027616
-0.94149,1.0469,0.030632,0.15869,0.027798
-0.93998,1.0466,0.030881,0.15899,0.027981
-0.93848,1.0463,0.031133,0.15929,0.028165
-0.93698,1.046,0.031385,0.15959,0.02835
-0.93548,1.0457,0.031638,0.15989,0.028536
-0.93398,1.0454,0.031894,0.16019,0.028723
-0.93248,1.0451,0.032151,0.1605,0.028905
-0.93098,1.0448,0.032413,0.1608,0.029091
-0.92948,1.0445,0.032677,0.16111,0.029278
-0.92798,1.0442,0.032944,0.16142,0.029458
-0.92648,1.0439,0.033217,0.16174,0.029648
-0.92498,1.0436,0.033493,0.16205,0.029841
-0.92348,1.0432,0.033774,0.16237,0.030032
-0.92198,1.0429,0.034055,0.16268,0.030225
-0.92048,1.0426,0.034341,0.163,0.030417
-0.91898,1.0423,0.034627,0.16331,0.030614
-0.91748,1.0419,0.034913,0.16363,0.030812
-0.91598,1.0416,0.035204,0.16394,0.03101
-0.91448,1.0413,0.035496,0.16426,0.031211
-0.91298,1.041,0.035793,0.16458,0.031413
-0.91148,1.0406,0.036091,0.1649,0.031615
-0.90998,1.0403,0.03639,0.16522,0.031817
-0.90848,1.0399,0.036693,0.16554,0.032021
-0.90698,1.0396,0.036997,0.16586,0.032223
-0.90548,1.0392,0.037304,0.16619,0.03243
-0.90398,1.0389,0.037616,0.16651,0.032636
-0.90248,1.0385,0.03793,0.16684,0.032845
-0.90098,1.0382,0.038249,0.16716,0.033057
-0.89947,1.0378,0.038575,0.16749,0.03327
-0.89797,1.0374,0.038908,0.16782,0.033484
-0.89647,1.037,0.039239,0.16815,0.033698
-0.89497,1.0367,0.03957,0.16849,0.033912
-0.89347,1.0363,0.039905,0.16882,0.03413
-0.89197,1.0359,0.040241,0.16916,0.03435
-0.89047,1.0355,0.040579,0.16949,0.034572
-0.88897,1.0351,0.040916,0.16982,0.034796
-0.88747,1.0347,0.041255,0.17016,0.035023
-0.88597,1.0343,0.041594,0.17049,0.035251
-0.88447,1.0339,0.041932,0.17083,0.035481
-0.88297,1.0335,0.042273,0.17116,0.035714
-0.88147,1.0331,0.042615,0.17149,0.035949
-0.87997,1.0327,0.042958,0.17182,0.036187
-0.87847,1.0323,0.043298,0.17216,0.036428
-0.87697,1.0319,0.04364,0.17249,0.036669
-0.87547,1.0315,0.043983,0.17283,0.036909
-0.87397,1.0311,0.044332,0.17317,0.037149
-0.87247,1.0307,0.044685,0.17351,0.03739
-0.87097,1.0302,0.045046,0.17385,0.037638
-0.86947,1.0298,0.04541,0.17419,0.037887
-0.86797,1.0294,0.045776,0.17453,0.038137
-0.86647,1.0289,0.04614,0.17487,0.038389
-0.86497,1.0285,0.046506,0.17522,0.038644
-0.86347,1.0281,0.046876,0.17556,0.0389
-0.86197,1.0276,0.047249,0.17591,0.039157
-0.86047,1.0272,0.047624,0.17625,0.039416
-0.85896,1.0267,0.048001,0.1766,0.039675
-0.85746,1.0263,0.048379,0.17695,0.039936
-0.85596,1.0258,0.048758,0.17729,0.040197
-0.85446,1.0253,0.049136,0.17764,0.040459
-0.85296,1.0249,0.049517,0.17799,0.040721
-0.85146,1.0244,0.049903,0.17834,0.040986
-0.84996,1.0239,0.050292,0.17869,0.041252
-0.84846,1.0234,0.050679,0.17904,0.041521
-0.84696,1.0229,0.051069,0.17939,0.041791
-0.84546,1.0224,0.051457,0.17974,0.042061
-0.84396,1.0219,0.05185,0.1801,0.042334
-0.84246,1.0214,0.052243,0.18045,0.042613
-0.84096,1.0209,0.052641,0.18081,0.042892
-0.83946,1.0204,0.053037,0.18117,0.043174
-0.83796,1.0199,0.053435,0.18153,0.043461
-0.83646,1.0194,0.053832,0.18189,0.043748
-0.83496,1.0189,0.054235,0.18225,0.044037
-0.83346,1.0183,0.054636,0.18261,0.044328
-0.83196,1.0178,0.055042,0.18297,0.044619
-0.83046,1.0172,0.055455,0.18334,0.044915
-0.82896,1.0167,0.055877,0.18371,0.045211
-0.82746,1.0161,0.056298,0.18407,0.04551
-0.82596,1.0155,0.056721,0.18445,0.045813
-0.82446,1.015,0.057158,0.18482,0.046118
-0.82296,1.0144,0.057589,0.1852,0.046426
-0.82146,1.0138,0.058023,0.18558,0.046738
-0.81995,1.0132,0.058467,0.18595,0.047052
-0.81845,1.0126,0.058918,0.18633,0.047369
-0.81695,1.012,0.059377,0.18671,0.047687
-0.81545,1.0113,0.05984,0.18709,0.04801
-0.81395,1.0107,0.060302,0.18747,0.048338
-0.81245,1.0101,0.060766,0.18785,0.048668
-0.81095,1.0094,0.061236,0.18823,0.049003
-0.80945,1.0088,0.061713,0.18861,0.049339
-0.80795,1.0082,0.06219,0.18899,0.04968
-0.80645,1.0075,0.062667,0.18938,0.050025
-0.80495,1.0068,0.063141,0.18976,0.050375
-0.80345,1.0062,0.063626,0.19014,0.050726
-0.80195,1.0055,0.064107,0.19052,0.051077
-0.80045,1.0049,0.064591,0.19091,0.051432
-0.79895,1.0042,0.065074,0.19129,0.051789
-0.79745,1.0035,0.065558,0.19168,0.052148
-0.79595,1.0029,0.06604,0.19206,0.052508
-0.79445,1.0022,0.066524,0.19245,0.052875
-0.79295,1.0015,0.067012,0.19283,0.053245
-0.79145,1.0008,0.067511,0.19322,0.053616
-0.78995,1.0001,0.068007,0.1936,0.053997
-0.78845,0.9994,0.068512,0.19397,0.054381
-0.78695,0.99869,0.069026,0.19434,0.054773
-0.78545,0.99796,0.069541,0.19472,0.055169
-0.78395,0.99723,0.070074,0.19509,0.055565
-0.78245,0.99649,0.070609,0.19547,0.05597
-0.78095,0.99574,0.071148,0.19584,0.056379
-0.77944,0.99498,0.071686,0.19622,0.056791
-0.77794,0.99421,0.072226,0.1966,0.057209
-0.77644,0.99344,0.072766,0.19698,0.057626
-0.77494,0.99265,0.073302,0.19737,0.058051
-0.77344,0.99186,0.073847,0.19775,0.058479
-0.77194,0.99107,0.074395,0.19814,0.058901
-0.77044,0.99026,0.074942,0.19853,0.059336
-0.76894,0.98945,0.075498,0.19892,0.059772
-0.76744,0.98863,0.076055,0.19931,0.060213
-0.76594,0.9878,0.076616,0.1997,0.060658
-0.76444,0.98696,0.077178,0.20009,0.06111
-0.76294,0.9861,0.077751,0.20048,0.061563
-0.76144,0.98524,0.078326,0.20088,0.062023
-0.75994,0.98436,0.078906,0.20127,0.062487
-0.75844,0.98348,0.079487,0.20167,0.06295
-0.75694,0.98259,0.080067,0.20207,0.063423
-0.75544,0.98169,0.080655,0.20246,0.063895
-0.75394,0.98078,0.081249,0.20286,0.06437
-0.75244,0.97986,0.08184,0.20325,0.064854
-0.75094,0.97893,0.082442,0.20365,0.065338
-0.74944,0.978,0.083042,0.20404,0.065826
-0.74794,0.97383,0.083363,0.20379,0.066063
-0.74644,0.97611,0.084252,0.20482,0.066818
-0.74494,0.97516,0.084856,0.20521,0.067319
-0.74344,0.97419,0.085468,0.2056,0.067825
-0.74194,0.97322,0.086074,0.20599,0.068336
-0.74044,0.97224,0.086681,0.20638,0.068852
-0.73893,0.97125,0.087297,0.20678,0.069374
-0.73743,0.97025,0.087922,0.20717,0.069905
-0.73593,0.96925,0.088547,0.20757,0.070436
-0.73443,0.96824,0.089172,0.20797,0.070968
-0.73293,0.96722,0.089801,0.20837,0.071508
-0.73143,0.96619,0.090426,0.20878,0.072047
-0.72993,0.96516,0.091052,0.20918,0.072581
-0.72843,0.96412,0.091681,0.20958,0.073123
-0.72693,0.96308,0.092313,0.20999,0.073664
-0.72543,0.96203,0.092939,0.21039,0.074208
-0.72393,0.96097,0.093575,0.21079,0.074757
-0.72243,0.95992,0.09421,0.21119,0.075309
-0.72093,0.95885,0.094851,0.2116,0.075866
-0.71943,0.95778,0.095495,0.212,0.076424
-0.71793,0.95669,0.096142,0.2124,0.076982
-0.71643,0.95559,0.096798,0.21281,0.077551
-0.71493,0.95449,0.097456,0.21321,0.078128
-0.71343,0.95337,0.098114,0.21362,0.078709
-0.71193,0.95225,0.098774,0.21402,0.079297
-0.71043,0.95112,0.099429,0.21443,0.079891
-0.70893,0.94999,0.1001,0.21484,0.080489
-0.70743,0.94884,0.10076,0.21525,0.081089
-0.70593,0.94769,0.10142,0.21566,0.081697
-0.70443,0.94653,0.10208,0.21608,0.082304
-0.70293,0.94537,0.10273,0.21649,0.082917
-0.70143,0.94419,0.10338,0.21691,0.083538
-0.69992,0.94301,0.10403,0.21732,0.084163
-0.69842,0.94181,0.10468,0.21773,0.084787
-0.69692,0.94061,0.10534,0.21814,0.085417
-0.69542,0.93941,0.10599,0.21854,0.086052
-0.69392,0.93819,0.10664,0.21896,0.086685
-0.69242,0.93696,0.10729,0.21937,0.087321
-0.69092,0.93572,0.10794,0.21978,0.087956
-0.68942,0.93447,0.10858,0.22019,0.088592
-0.68792,0.93321,0.10921,0.2206,0.089225
-0.68642,0.93195,0.10985,0.22102,0.089861
-0.68492,0.93067,0.11049,0.22144,0.090505
-0.68342,0.92938,0.11112,0.22185,0.091151
-0.68192,0.92808,0.11176,0.22226,0.091803
-0.68042,0.92678,0.11239,0.22267,0.092464
-0.67892,0.92546,0.11302,0.22307,0.093137
-0.67742,0.92413,0.11364,0.22348,0.093813
-0.67592,0.92279,0.11425,0.22388,0.094492
-0.67442,0.92144,0.11486,0.22429,0.095177
-0.67292,0.92009,0.11546,0.22469,0.09587
-0.67142,0.91873,0.11608,0.22509,0.096569
-0.66992,0.91735,0.11669,0.22548,0.097272
-0.66842,0.91597,0.11729,0.22588,0.097983
-0.66692,0.91458,0.11789,0.22627,0.098695
-0.66542,0.91318,0.11848,0.22666,0.099413
-0.66392,0.91177,0.11908,0.22705,0.10013
-0.66242,0.91036,0.11967,0.22744,0.10085
-0.66092,0.90893,0.12027,0.22782,0.10159
-0.65941,0.90749,0.12086,0.2282,0.10234
-0.65791,0.90603,0.12145,0.22859,0.10308
-0.65641,0.90457,0.12204,0.22896,0.10383
-0.65491,0.90309,0.12264,0.22933,0.10459
-0.65341,0.9016,0.12323,0.2297,0.10535
-0.65191,0.90009,0.12383,0.23007,0.10611
-0.65041,0.89858,0.12442,0.23044,0.10689
-0.64891,0.89705,0.12501,0.23081,0.10766
-0.64741,0.89551,0.1256,0.23117,0.10844
-0.64591,0.89396,0.1262,0.23153,0.10922
-0.64441,0.89239,0.12681,0.2319,0.11
-0.64291,0.89081,0.12742,0.23227,0.11078
-0.64141,0.88921,0.12802,0.23263,0.11156
-0.63991,0.8876,0.12863,0.233,0.11235
-0.63841,0.88598,0.12923,0.23336,0.11315
-0.63691,0.88435,0.12983,0.23372,0.11395
-0.63541,0.88271,0.13043,0.23407,0.11477
-0.63391,0.88105,0.13103,0.23443,0.11558
-0.63241,0.87936,0.13164,0.23478,0.11641
-0.63091,0.87766,0.13225,0.23512,0.11723
-0.62941,0.87596,0.13286,0.23547,0.11806
-0.62791,0.87425,0.13347,0.23582,0.11889
-0.62641,0.87252,0.13409,0.23617,0.11972
-0.62491,0.87078,0.13469,0.23652,0.12055
-0.62341,0.86904,0.13529,0.23688,0.12139
-0.62191,0.86727,0.13591,0.23722,0.12222
-0.62041,0.8655,0.13651,0.23756,0.12308
-0.6189,0.86371,0.13712,0.2379,0.12393
-0.6174,0.86191,0.13773,0.23823,0.12478
-0.6159,0.86009,0.13834,0.23856,0.12565
-0.6144,0.85827,0.13894,0.23888,0.12652
-0.6129,0.85643,0.13953,0.2392,0.12739
-0.6114,0.85459,0.14009,0.23952,0.12825
-0.6099,0.85275,0.14067,0.23983,0.12914
-0.6084,0.8509,0.14123,0.24014,0.13003
-0.6069,0.84905,0.1418,0.24043,0.13094
-0.6054,0.84719,0.14237,0.24072,0.13184
-0.6039,0.84533,0.14293,0.24101,0.13275
-0.6024,0.84346,0.14351,0.2413,0.13365
-0.6009,0.84158,0.14406,0.24158,0.13457
-0.5994,0.8397,0.14462,0.24186,0.13549
-0.5979,0.83782,0.14518,0.24213,0.13641
-0.5964,0.83592,0.14572,0.24241,0.13732
-0.5949,0.83402,0.14625,0.24268,0.13824
-0.5934,0.83212,0.14677,0.24296,0.13916
-0.5919,0.83021,0.1473,0.24323,0.14009
-0.5904,0.8283,0.14782,0.24349,0.14102
-0.5889,0.82638,0.14834,0.24375,0.14197
-0.5874,0.82446,0.14885,0.244,0.14291
-0.5859,0.82253,0.14936,0.24425,0.14385
-0.5844,0.8206,0.14986,0.24449,0.1448
-0.5829,0.81867,0.15035,0.24473,0.14576
-0.5814,0.81672,0.15084,0.24496,0.1467
-0.57989,0.81478,0.15132,0.24519,0.14767
-0.57839,0.81282,0.15181,0.24541,0.14863
-0.57689,0.81087,0.15229,0.24563,0.1496
-0.57539,0.80892,0.15277,0.24584,0.15057
-0.57389,0.80696,0.15325,0.24604,0.15157
-0.57239,0.805,0.15372,0.24624,0.15255
-0.57089,0.80304,0.15418,0.24644,0.15354
-0.56939,0.80107,0.15464,0.24662,0.15453
-0.56789,0.7991,0.15508,0.24681,0.15553
-0.56639,0.79713,0.15553,0.24699,0.15653
-0.56489,0.79517,0.15597,0.24716,0.15753
-0.56339,0.79319,0.15641,0.24734,0.15854
-0.56189,0.79122,0.15684,0.24751,0.15954
-0.56039,0.78924,0.15727,0.24768,0.16055
-0.55889,0.78725,0.15769,0.24785,0.16156
-0.55739,0.78526,0.15811,0.24802,0.16257
-0.55589,0.78327,0.15851,0.24819,0.16358
-0.55439,0.78127,0.15892,0.24835,0.16459
-0.55289,0.77927,0.1593,0.2485,0.16561
-0.55139,0.77727,0.15969,0.24865,0.16664
-0.54989,0.77527,0.16007,0.24879,0.16767
-0.54839,0.77326,0.16044,0.24892,0.1687
-0.54689,0.77124,0.16082,0.24905,0.16974
-0.54539,0.76922,0.1612,0.24917,0.17079
-0.54389,0.7672,0.16159,0.24929,0.17185
-0.54239,0.76517,0.16199,0.24939,0.17291
-0.54089,0.76314,0.16238,0.24949,0.17397
-0.53938,0.76109,0.16277,0.24957,0.17503
-0.53788,0.75904,0.16317,0.24965,0.1761
-0.53638,0.757,0.16356,0.24972,0.17718
-0.53488,0.75495,0.16396,0.2498,0.17825
-0.53338,0.7529,0.16435,0.24987,0.17933
-0.53188,0.75085,0.16473,0.24993,0.18042
-0.53038,0.74879,0.16511,0.24998,0.18151
-0.52888,0.74674,0.16549,0.25003,0.1826
-0.52738,0.74468,0.16586,0.25007,0.18369
-0.52588,0.74262,0.16622,0.25011,0.18479
-0.52438,0.74056,0.16658,0.25015,0.1859
-0.52288,0.73849,0.16693,0.25018,0.18702
-0.52138,0.73643,0.16727,0.25021,0.18814
-0.51988,0.73437,0.1676,0.25023,0.18926
-0.51838,0.7323,0.16792,0.25025,0.19038
-0.51688,0.73024,0.16822,0.25027,0.1915
-0.51538,0.72818,0.16852,0.25028,0.19263
-0.51388,0.72612,0.16881,0.2503,0.19376
-0.51238,0.72405,0.1691,0.25031,0.19488
-0.51088,0.72199,0.16938,0.25032,0.19603
-0.50938,0.7199,0.16967,0.25032,0.19716
-0.50788,0.71781,0.16996,0.25031,0.19831
-0.50638,0.71572,0.17025,0.2503,0.19946
-0.50488,0.71362,0.17053,0.25028,0.2006
-0.50338,0.71152,0.1708,0.25027,0.20175
-0.50188,0.70941,0.17105,0.25026,0.2029
-0.50038,0.70731,0.17129,0.25024,0.20403
-0.49887,0.70521,0.17154,0.25023,0.20515
-0.49737,0.70311,0.17177,0.2502,0.20628
-0.49587,0.70102,0.17199,0.25018,0.20741
-0.49437,0.69669,0.17155,0.24941,0.20774
-0.49287,0.69683,0.17238,0.2501,0.20967
-0.49137,0.69473,0.17258,0.25005,0.21079
-0.48987,0.69262,0.17279,0.24999,0.21194
-0.48837,0.69051,0.17298,0.24993,0.21308
-0.48687,0.68841,0.17317,0.24987,0.21423
-0.48537,0.68631,0.17335,0.24981,0.21537
-0.48387,0.68422,0.17351,0.24974,0.21651
-0.48237,0.68212,0.17366,0.24966,0.21766
-0.48087,0.68001,0.17382,0.24959,0.2188
-0.47937,0.6779,0.17399,0.24951,0.21996
-0.47787,0.67579,0.17414,0.24942,0.22111
-0.47637,0.67368,0.17428,0.24933,0.22226
-0.47487,0.67157,0.17441,0.24925,0.22342
-0.47337,0.66946,0.17452,0.24916,0.22457
-0.47187,0.66734,0.17463,0.24906,0.22572
-0.47037,0.66521,0.17476,0.24896,0.2269
-0.46887,0.66308,0.17486,0.24885,0.22806
-0.46737,0.66095,0.17496,0.24875,0.22923
-0.46587,0.65883,0.17506,0.24863,0.23039
-0.46437,0.65669,0.17516,0.24851,0.23155
-0.46287,0.65456,0.17527,0.24838,0.23272
-0.46137,0.65242,0.17537,0.24826,0.23388
-0.45986,0.65028,0.17547,0.24812,0.23504
-0.45836,0.64814,0.17556,0.24799,0.23619
-0.45686,0.646,0.17564,0.24785,0.23734
-0.45536,0.64385,0.17572,0.2477,0.23849
-0.45386,0.6417,0.17577,0.24753,0.23968
-0.45236,0.63957,0.17582,0.24737,0.24084
-0.45086,0.63744,0.17586,0.2472,0.24198
-0.44936,0.63531,0.17589,0.24702,0.24313
-0.44786,0.63319,0.17591,0.24683,0.24428
-0.44636,0.63108,0.17592,0.24664,0.24542
-0.44486,0.62898,0.17592,0.24644,0.24656
-0.44336,0.62688,0.17592,0.24623,0.24772
-0.44186,0.6248,0.17594,0.24602,0.24888
-0.44036,0.62271,0.17594,0.2458,0.25002
-0.43886,0.62062,0.17594,0.24558,0.25117
-0.43736,0.61853,0.17595,0.24535,0.25232
-0.43586,0.61645,0.17597,0.24512,0.25348
-0.43436,0.61437,0.17598,0.24489,0.25464
-0.43286,0.61229,0.176,0.24466,0.25579
-0.43136,0.61021,0.17602,0.24443,0.25695
-0.42986,0.60813,0.17604,0.2442,0.25811
-0.42836,0.60605,0.17606,0.24396,0.25928
-0.42686,0.60397,0.17608,0.24372,0.26044
-0.42536,0.60189,0.1761,0.24348,0.2616
-0.42386,0.59981,0.17612,0.24324,0.26278
-0.42236,0.59773,0.17613,0.24299,0.26394
-0.42086,0.59565,0.17614,0.24274,0.2651
-0.41935,0.59357,0.17615,0.24248,0.26625
-0.41785,0.5915,0.17617,0.24223,0.26741
-0.41635,0.58944,0.17617,0.24197,0.26855
-0.41485,0.58738,0.17617,0.2417,0.26969
-0.41335,0.58531,0.17617,0.24143,0.27083
-0.41185,0.58324,0.17617,0.24116,0.27198
-0.41035,0.58118,0.17616,0.24088,0.27312
-0.40885,0.57912,0.17614,0.24061,0.27426
-0.40735,0.57706,0.17612,0.24033,0.27539
-0.40585,0.57501,0.17608,0.24005,0.27652
-0.40435,0.57295,0.17605,0.23976,0.27764
-0.40285,0.5709,0.17601,0.23947,0.27877
-0.40135,0.56884,0.17597,0.23918,0.2799
-0.39985,0.56678,0.17593,0.23887,0.28104
-0.39835,0.56472,0.1759,0.23857,0.28217
-0.39685,0.56264,0.17586,0.23826,0.2833
-0.39535,0.56057,0.17583,0.23794,0.28443
-0.39385,0.55849,0.1758,0.23763,0.28556
-0.39235,0.55641,0.17576,0.2373,0.28669
-0.39085,0.55432,0.17572,0.23697,0.28783
-0.38935,0.55224,0.17568,0.23664,0.28896
-0.38785,0.55015,0.17564,0.2363,0.2901
-0.38635,0.54807,0.1756,0.23596,0.29123
-0.38485,0.54598,0.17555,0.23561,0.29236
-0.38335,0.5439,0.1755,0.23526,0.29349
-0.38185,0.54181,0.17544,0.2349,0.2946
-0.38035,0.53971,0.1754,0.23452,0.29572
-0.37884,0.53761,0.17536,0.23414,0.29683
-0.37734,0.5355,0.17534,0.23375,0.29798
-0.37584,0.53337,0.17531,0.23335,0.29909
-0.37434,0.53125,0.17527,0.23295,0.30018
-0.37284,0.52913,0.17524,0.23255,0.30132
-0.37134,0.527,0.17519,0.23215,0.30239
-0.36984,0.52488,0.17513,0.23175,0.30347
-0.36834,0.52276,0.17507,0.23134,0.30455
-0.36684,0.52063,0.17501,0.23094,0.30563
-0.36534,0.51851,0.17495,0.23053,0.30671
-0.36384,0.51638,0.17488,0.23012,0.30778
-0.36234,0.51427,0.17482,0.22971,0.30886
-0.36084,0.51214,0.17475,0.2293,0.30994
-0.35934,0.51002,0.17468,0.22887,0.31101
-0.35784,0.5079,0.1746,0.22845,0.31208
-0.35634,0.50578,0.1745,0.22802,0.31315
-0.35484,0.50365,0.17441,0.22757,0.31423
-0.35334,0.50153,0.17432,0.22712,0.3153
-0.35184,0.49941,0.17422,0.22665,0.31638
-0.35034,0.49729,0.17412,0.22618,0.31745
-0.34884,0.49516,0.17402,0.22571,0.31853
-0.34734,0.49305,0.17393,0.22522,0.31963
-0.34584,0.49093,0.17381,0.22473,0.32072
-0.34434,0.48882,0.17371,0.22423,0.32181
-0.34284,0.4867,0.17359,0.22373,0.3229
-0.34134,0.48458,0.17346,0.22322,0.32399
-0.33983,0.48245,0.17333,0.22271,0.32509
-0.33833,0.48032,0.17319,0.22219,0.32619
-0.33683,0.4782,0.17302,0.22167,0.32728
-0.33533,0.47609,0.17284,0.22114,0.32836
-0.33383,0.47398,0.17265,0.22061,0.32945
-0.33233,0.47187,0.17245,0.22009,0.33055
-0.33083,0.46977,0.17224,0.21956,0.33165
-0.32933,0.46767,0.17203,0.21902,0.33274
-0.32783,0.46557,0.17181,0.21847,0.33382
-0.32633,0.46348,0.17159,0.2179,0.33491
-0.32483,0.46139,0.17137,0.21733,0.33601
-0.32333,0.45931,0.17113,0.21675,0.33712
-0.32183,0.45724,0.17089,0.21617,0.33821
-0.32033,0.45517,0.17064,0.21559,0.3393
-0.31883,0.45311,0.17039,0.21501,0.3404
-0.31733,0.45105,0.17014,0.21442,0.3415
-0.31583,0.44901,0.16987,0.21383,0.34259
-0.31433,0.44697,0.16959,0.21324,0.34369
-0.31283,0.44494,0.1693,0.21264,0.34479
-0.31133,0.44291,0.169,0.21203,0.34589
-0.30983,0.44089,0.16869,0.21142,0.34698
-0.30833,0.43887,0.16836,0.2108,0.34808
-0.30683,0.43685,0.16802,0.21018,0.34916
-0.30533,0.43485,0.16767,0.20955,0.35026
-0.30383,0.43285,0.16733,0.20891,0.35137
-0.30233,0.43086,0.16697,0.20828,0.35246
-0.30083,0.42887,0.16661,0.20763,0.35355
-0.29932,0.42688,0.16626,0.20697,0.35465
-0.29782,0.42488,0.1659,0.2063,0.35575
-0.29632,0.42288,0.16554,0.20562,0.35685
-0.29482,0.42088,0.16517,0.20493,0.35795
-0.29332,0.41888,0.1648,0.20424,0.35905
-0.29182,0.41689,0.16444,0.20354,0.36017
-0.29032,0.41489,0.16407,0.20283,0.36127
-0.28882,0.4129,0.1637,0.20212,0.36239
-0.28732,0.41092,0.16332,0.2014,0.3635
-0.28582,0.40894,0.16293,0.20068,0.36461
-0.28432,0.40696,0.16253,0.19996,0.36571
-0.28282,0.40498,0.16212,0.19923,0.36679
-0.28132,0.40302,0.16172,0.19851,0.36789
-0.27982,0.40106,0.16131,0.19778,0.36896
-0.27832,0.3991,0.16089,0.19703,0.37004
-0.27682,0.39715,0.16047,0.19628,0.37109
-0.27532,0.39521,0.16004,0.19551,0.37218
-0.27382,0.39327,0.15962,0.19475,0.37326
-0.27232,0.39134,0.1592,0.19398,0.37433
-0.27082,0.38941,0.15877,0.1932,0.37539
-0.26932,0.38748,0.15836,0.19242,0.37645
-0.26782,0.38556,0.15793,0.19164,0.3775
-0.26632,0.38366,0.15751,0.19084,0.37857
-0.26482,0.38176,0.15707,0.19004,0.37963
-0.26332,0.37987,0.15664,0.18923,0.3807
-0.26182,0.378,0.1562,0.18843,0.38177
-0.26032,0.37614,0.15573,0.18761,0.38284
-0.25881,0.37428,0.15528,0.18679,0.38391
-0.25731,0.37243,0.1548,0.18597,0.38498
-0.25581,0.37059,0.15432,0.18514,0.38607
-0.25431,0.36875,0.15383,0.18431,0.38716
-0.25281,0.36692,0.15333,0.18347,0.38823
-0.25131,0.36509,0.15283,0.18263,0.3893
-0.24981,0.36328,0.15233,0.18179,0.39037
-0.24831,0.36149,0.1518,0.18095,0.39142
-0.24681,0.3597,0.15127,0.1801,0.39247
-0.24531,0.35792,0.15073,0.17924,0.39351
-0.24381,0.35616,0.1502,0.17838,0.39454
-0.24231,0.3544,0.14966,0.17753,0.39557
-0.24081,0.35263,0.14912,0.17667,0.39661
-0.23931,0.35088,0.14858,0.1758,0.39765
-0.23781,0.34913,0.14804,0.17494,0.39868
-0.23631,0.34738,0.14749,0.17408,0.39972
-0.23481,0.34565,0.14695,0.17321,0.40074
-0.23331,0.34391,0.14639,0.17234,0.40176
-0.23181,0.34218,0.14584,0.17145,0.40276
-0.23031,0.34045,0.14528,0.17057,0.40375
-0.22881,0.33876,0.14473,0.16967,0.40476
-0.22731,0.33707,0.14418,0.16878,0.40575
-0.22581,0.3354,0.1436,0.16788,0.40673
-0.22431,0.33373,0.14302,0.16698,0.4077
-0.22281,0.33206,0.14242,0.16607,0.40868
-0.22131,0.33041,0.14184,0.16516,0.40965
-0.2198,0.32876,0.14125,0.16424,0.41063
-0.2183,0.32712,0.14066,0.16333,0.41161
-0.2168,0.32548,0.14007,0.1624,0.41259
-0.2153,0.32385,0.13948,0.16148,0.41355
-0.2138,0.32222,0.1389,0.16054,0.41451
-0.2123,0.3206,0.13832,0.1596,0.41545
-0.2108,0.319,0.13773,0.15866,0.4164
-0.2093,0.31741,0.13715,0.15771,0.41734
-0.2078,0.31584,0.13655,0.15675,0.41828
-0.2063,0.31428,0.13594,0.1558,0.41921
-0.2048,0.31274,0.13533,0.15484,0.42014
-0.2033,0.3112,0.13472,0.15388,0.42106
-0.2018,0.30967,0.1341,0.15292,0.42199
-0.2003,0.30815,0.13346,0.15195,0.42291
-0.1988,0.30663,0.13282,0.15099,0.42383
-0.1973,0.30512,0.13218,0.15004,0.42475
-0.1958,0.30362,0.13153,0.14908,0.42566
-0.1943,0.30214,0.13089,0.14812,0.42655
-0.1928,0.30067,0.13025,0.14716,0.42744
-0.1913,0.2992,0.12961,0.1462,0.42832
-0.1898,0.29775,0.12897,0.14523,0.42919
-0.1883,0.29631,0.12832,0.14427,0.43007
-0.1868,0.29488,0.12767,0.1433,0.43095
-0.1853,0.29347,0.12704,0.14232,0.43182
-0.1838,0.29207,0.12641,0.14134,0.4327
-0.1823,0.29069,0.12578,0.14036,0.43357
-0.1808,0.28931,0.12517,0.13938,0.43444
-0.17929,0.28795,0.12456,0.13839,0.4353
-0.17779,0.28661,0.12396,0.1374,0.43616
-0.17629,0.28529,0.12335,0.13641,0.43699
-0.17479,0.28398,0.12275,0.13542,0.43783
-0.17329,0.28268,0.12216,0.13441,0.43867
-0.17179,0.2814,0.12156,0.13339,0.4395
-0.17029,0.28013,0.12097,0.13237,0.44033
-0.16879,0.27887,0.12038,0.13133,0.44115
-0.16729,0.27762,0.11978,0.13029,0.44197
-0.16579,0.27639,0.11917,0.12924,0.44279
-0.16429,0.27516,0.11857,0.12818,0.44361
-0.16279,0.27394,0.11797,0.12713,0.44443
-0.16129,0.27274,0.11735,0.12608,0.44523
-0.15979,0.27155,0.11675,0.12501,0.44603
-0.15829,0.27037,0.11615,0.12395,0.4468
-0.15679,0.2692,0.11554,0.12288,0.44758
-0.15529,0.26803,0.11493,0.12181,0.44836
-0.15379,0.26687,0.11434,0.12074,0.44911
-0.15229,0.26573,0.11374,0.11966,0.44985
-0.15079,0.26461,0.11314,0.11857,0.4506
-0.14929,0.26351,0.11254,0.11749,0.45135
-0.14779,0.26243,0.11193,0.1164,0.45209
-0.14629,0.26138,0.11134,0.11531,0.45282
-0.14479,0.26033,0.11075,0.11421,0.45354
-0.14329,0.25931,0.11017,0.11311,0.45426
-0.14179,0.25829,0.1096,0.11201,0.45497
-0.14029,0.25728,0.10903,0.1109,0.45567
-0.13878,0.25629,0.10846,0.10979,0.45637
-0.13728,0.2553,0.10789,0.10868,0.45707
-0.13578,0.25433,0.10733,0.10755,0.45779
-0.13428,0.25338,0.10678,0.10643,0.45849
-0.13278,0.25244,0.10623,0.1053,0.4592
-0.13128,0.2515,0.10569,0.10417,0.4599
-0.12978,0.25057,0.10516,0.10303,0.46061
-0.12828,0.24966,0.10464,0.10189,0.46131
-0.12678,0.24875,0.10412,0.10075,0.46203
-0.12528,0.24785,0.10361,0.099602,0.46273
-0.12378,0.24695,0.1031,0.09845,0.46341
-0.12228,0.24607,0.10259,0.09729,0.46408
-0.12078,0.24521,0.10209,0.096128,0.46475
-0.11928,0.24437,0.10157,0.094962,0.4654
-0.11778,0.24353,0.10105,0.093794,0.46603
-0.11628,0.2427,0.10054,0.092622,0.46666
-0.11478,0.24189,0.10003,0.091443,0.46727
-0.11328,0.24109,0.09953,0.090264,0.46788
-0.11178,0.2403,0.099035,0.089083,0.4685
-0.11028,0.23952,0.098539,0.087904,0.46909
-0.10878,0.23874,0.098056,0.08672,0.46968
-0.10728,0.23797,0.097583,0.085531,0.47027
-0.10578,0.2372,0.097106,0.08434,0.47084
-0.10428,0.23643,0.096635,0.08315,0.47142
-0.10278,0.23569,0.096168,0.081959,0.47199
-0.10128,0.23495,0.095699,0.080762,0.47256
-0.099775,0.23422,0.09524,0.079562,0.47312
-0.098275,0.2335,0.094789,0.078358,0.47368
-0.096774,0.23278,0.094335,0.077153,0.47423
-0.095274,0.23207,0.093888,0.075939,0.47476
-0.093773,0.23137,0.093443,0.074714,0.47531
-0.092273,0.23068,0.093009,0.073479,0.47584
-0.090773,0.23,0.092581,0.07224,0.47636
-0.089272,0.22933,0.092156,0.070999,0.47688
-0.087772,0.22866,0.091733,0.069755,0.47739
-0.086272,0.22799,0.091314,0.068503,0.47788
-0.084771,0.22733,0.090901,0.067248,0.47838
-0.083271,0.22668,0.090495,0.065993,0.47887
-0.08177,0.22604,0.090087,0.064736,0.47934
-0.08027,0.22541,0.08969,0.063482,0.4798
-0.07877,0.22478,0.089309,0.06222,0.48026
-0.077269,0.22417,0.088929,0.06096,0.4807
-0.075769,0.22356,0.088558,0.059697,0.48115
-0.074269,0.22295,0.088187,0.058432,0.48158
-0.072768,0.22236,0.08783,0.05717,0.48199
-0.071268,0.22177,0.087473,0.055905,0.48238
-0.069767,0.2212,0.087109,0.054642,0.48277
-0.068267,0.22064,0.086765,0.053382,0.48313
-0.066767,0.22009,0.086429,0.05212,0.4835
-0.065266,0.21956,0.086098,0.050855,0.48386
-0.063766,0.21903,0.085784,0.049594,0.4842
-0.062266,0.21851,0.085473,0.048331,0.48454
-0.060765,0.21799,0.085172,0.04707,0.48487
-0.059265,0.21747,0.084879,0.045817,0.4852
-0.057764,0.21696,0.0846,0.044567,0.4855
-0.056264,0.21645,0.08433,0.043314,0.48579
-0.054764,0.21596,0.084069,0.042056,0.48609
-0.053263,0.21547,0.083832,0.040797,0.48637
-0.051763,0.215,0.083594,0.039537,0.48664
-0.050263,0.21453,0.08336,0.038272,0.48692
-0.048762,0.21407,0.083143,0.036999,0.48717
-0.047262,0.21363,0.082923,0.035721,0.48743
-0.045761,0.2132,0.082709,0.034438,0.48769
-0.044261,0.21278,0.082503,0.033149,0.48795
-0.042761,0.21238,0.082297,0.031851,0.4882
-0.04126,0.21199,0.082097,0.03055,0.48844
-0.03976,0.21162,0.081906,0.029244,0.48867
-0.03826,0.21126,0.081719,0.027939,0.48889
-0.036759,0.2109,0.081542,0.026632,0.48909
-0.035259,0.21055,0.081378,0.025318,0.4893
-0.033758,0.21021,0.081215,0.024004,0.48949
-0.032258,0.20988,0.081043,0.022695,0.48967
-0.030758,0.20957,0.080896,0.021385,0.48983
-0.029257,0.20927,0.080755,0.020079,0.48998
-0.027757,0.20899,0.080631,0.018779,0.49012
-0.026257,0.20871,0.080505,0.017482,0.49025
-0.024756,0.20844,0.080393,0.016185,0.49037
-0.023256,0.2082,0.080284,0.01489,0.49048
-0.021755,0.20796,0.080179,0.013594,0.49058
-0.020255,0.20774,0.080086,0.0123,0.49067
-0.018755,0.20753,0.080007,0.011004,0.49077
-0.017254,0.20732,0.079928,0.0097064,0.49085
-0.015754,0.20713,0.079868,0.0084121,0.49094
-0.014254,0.20694,0.079816,0.0071175,0.49102
-0.012753,0.20676,0.079758,0.0058168,0.4911
-0.011253,0.2066,0.07972,0.0045196,0.49118
-0.0097524,0.20645,0.079694,0.0032246,0.49125
-0.0082521,0.20631,0.079665,0.0019296,0.49131
-0.0067517,0.20619,0.079642,0.00062766,0.49135
-0.0052513,0.20608,0.079637,-0.00067912,0.49139
-0.0037509,0.20598,0.079631,-0.0019765,0.49142
-0.0022506,0.20589,0.079646,-0.0032812,0.49144
-0.00075019,0.2058,0.079667,-0.0045914,0.49145
0.00075019,0.20571,0.079696,-0.0059046,0.49145
0.0022506,0.20563,0.079731,-0.007212,0.49144
0.0037509,0.20556,0.079768,-0.008519,0.49143
0.0052513,0.2055,0.079815,-0.0098266,0.49141
0.0067517,0.20545,0.079878,-0.011129,0.49138
0.0082521,0.20541,0.079944,-0.012431,0.49134
0.0097524,0.20537,0.080013,-0.013733,0.4913
0.011253,0.20535,0.080092,-0.015034,0.49124
0.012753,0.20534,0.080181,-0.016334,0.49118
0.014254,0.20534,0.080263,-0.01763,0.49111
0.015754,0.20535,0.080358,-0.018919,0.49104
0.017254,0.20538,0.080463,-0.0202,0.49096
0.018755,0.20542,0.080577,-0.02148,0.49086
0.020255,0.20547,0.0807,-0.022759,0.49075
0.021755,0.20553,0.080836,-0.024036,0.49064
0.023256,0.20561,0.080971,-0.025309,0.49052
0.024756,0.20569,0.081109,-0.026585,0.4904
0.026257,0.20578,0.081258,-0.027864,0.49026
0.027757,0.20589,0.081413,-0.029144,0.49012
0.029257,0.20602,0.081578,-0.030427,0.48997
0.030758,0.20616,0.081751,-0.031709,0.48979
0.032258,0.2063,0.081929,-0.032986,0.48961
0.033758,0.20646,0.082109,-0.034262,0.48943
0.035259,0.20661,0.082297,-0.03554,0.48923
0.036759,0.20678,0.082489,-0.036823,0.48902
0.03826,0.20695,0.082688,-0.038101,0.4888
0.03976,0.20714,0.082893,-0.039379,0.48858
0.04126,0.20734,0.083105,-0.040658,0.48836
0.042761,0.20754,0.083335,-0.04194,0.48812
0.044261,0.20776,0.083562,-0.043225,0.48788
0.045761,0.20798,0.083794,-0.044505,0.48764
0.047262,0.20821,0.084039,-0.045781,0.48737
0.048762,0.20846,0.084284,-0.04706,0.48711
0.050263,0.20872,0.084532,-0.048343,0.48684
0.051763,0.20899,0.084783,-0.049629,0.48655
0.053263,0.20927,0.085036,-0.050917,0.48626
0.054764,0.20957,0.085299,-0.052202,0.48597
0.056264,0.20988,0.085566,-0.053489,0.48567
0.057764,0.2102,0.085836,-0.054777,0.48536
0.059265,0.21053,0.086113,-0.056066,0.48505
0.060765,0.21087,0.086405,-0.057351,0.48474
0.062266,0.21123,0.086684,-0.058638,0.48441
0.063766,0.2116,0.086975,-0.059925,0.48408
0.065266,0.21198,0.087269,-0.061205,0.48373
0.066767,0.21238,0.087572,-0.062477,0.48338
0.068267,0.21279,0.087881,-0.06374,0.48301
0.069767,0.21321,0.088194,-0.064999,0.48264
0.071268,0.21365,0.088514,-0.066249,0.48226
0.072768,0.21409,0.088842,-0.06749,0.48188
0.074269,0.21455,0.089167,-0.068726,0.4815
0.075769,0.21502,0.089493,-0.069959,0.48112
0.077269,0.21549,0.089824,-0.071191,0.48073
0.07877,0.21599,0.090162,-0.072425,0.48032
0.08027,0.2165,0.090504,-0.073654,0.47991
0.08177,0.21702,0.090851,-0.07487,0.47949
0.083271,0.21756,0.091199,-0.076082,0.47904
0.084771,0.21812,0.091551,-0.077295,0.47859
0.086272,0.21869,0.091913,-0.078509,0.47814
0.087772,0.21928,0.092278,-0.079726,0.47768
0.089272,0.21987,0.09265,-0.080939,0.47721
0.090773,0.22048,0.093027,-0.082149,0.47673
0.092273,0.2211,0.093407,-0.083357,0.47625
0.093773,0.22174,0.093791,-0.084559,0.47577
0.095274,0.2224,0.094174,-0.085761,0.47527
0.096774,0.22306,0.094559,-0.086964,0.47477
0.098275,0.22374,0.094954,-0.088167,0.47427
0.099775,0.22442,0.095357,-0.089367,0.47376
0.10128,0.22512,0.095775,-0.090567,0.47324
0.10278,0.22582,0.096184,-0.091764,0.47272
0.10428,0.22653,0.096595,-0.092958,0.47219
0.10578,0.22725,0.097017,-0.094151,0.47166
0.10728,0.22798,0.097438,-0.09534,0.47112
0.10878,0.22873,0.097852,-0.096524,0.47057
0.11028,0.22949,0.09828,-0.097705,0.47
0.11178,0.23027,0.098713,-0.098888,0.46944
0.11328,0.23106,0.099158,-0.10006,0.46886
0.11478,0.23187,0.099604,-0.10124,0.46826
0.11628,0.23268,0.10006,-0.10242,0.46766
0.11778,0.2335,0.10051,-0.10359,0.46707
0.11928,0.23435,0.10097,-0.10476,0.46647
0.12078,0.23521,0.10145,-0.10592,0.46585
0.12228,0.23608,0.10193,-0.10707,0.46521
0.12378,0.23698,0.10242,-0.10821,0.46457
0.12528,0.23789,0.10293,-0.10936,0.46394
0.12678,0.23883,0.10344,-0.1105,0.4633
0.12828,0.2398,0.10396,-0.11164,0.46265
0.12978,0.24077,0.10449,-0.11278,0.46199
0.13128,0.24176,0.10503,-0.11391,0.46133
0.13278,0.24276,0.10556,-0.11504,0.46066
0.13428,0.24377,0.1061,-0.11616,0.45998
0.13578,0.24479,0.10664,-0.11728,0.4593
0.13728,0.24583,0.10718,-0.11839,0.4586
0.13878,0.24687,0.10773,-0.1195,0.45789
0.14029,0.24793,0.10828,-0.12061,0.4572
0.14179,0.24899,0.10884,-0.12172,0.4565
0.14329,0.25007,0.10939,-0.12283,0.4558
0.14479,0.25116,0.10996,-0.12394,0.45509
0.14629,0.25226,0.11053,-0.12504,0.45438
0.14779,0.25337,0.1111,-0.12614,0.45367
0.14929,0.2545,0.11168,-0.12723,0.45296
0.15079,0.25564,0.11226,-0.12832,0.45225
0.15229,0.2568,0.11285,-0.12941,0.45152
0.15379,0.25796,0.11344,-0.13049,0.45078
0.15529,0.25914,0.11403,-0.13156,0.45003
0.15679,0.26034,0.11464,-0.13263,0.44928
0.15829,0.26155,0.11524,-0.13369,0.44852
0.15979,0.26278,0.11585,-0.13474,0.44776
0.16129,0.26402,0.11647,-0.13579,0.447
0.16279,0.26527,0.11709,-0.13683,0.44623
0.16429,0.26654,0.11773,-0.13786,0.44544
0.16579,0.26781,0.11838,-0.13889,0.44464
0.16729,0.26909,0.11901,-0.13992,0.44383
0.16879,0.2704,0.11966,-0.14094,0.44304
0.17029,0.27171,0.1203,-0.14195,0.44223
0.17179,0.27304,0.12093,-0.14295,0.44144
0.17329,0.27438,0.12157,-0.14394,0.44063
0.17479,0.27574,0.12222,-0.14494,0.43982
0.17629,0.27709,0.12287,-0.14593,0.43901
0.17779,0.27845,0.12351,-0.14692,0.43818
0.17929,0.27982,0.12415,-0.1479,0.43735
0.1808,0.28119,0.12479,-0.14889,0.43652
0.1823,0.28256,0.12541,-0.14987,0.43568
0.1838,0.28394,0.12603,-0.15086,0.43483
0.1853,0.28533,0.12667,-0.15184,0.43398
0.1868,0.28672,0.12729,-0.15282,0.43312
0.1883,0.28813,0.1279,-0.15379,0.43226
0.1898,0.28955,0.12851,-0.15475,0.43139
0.1913,0.29097,0.12912,-0.15572,0.43051
0.1928,0.2924,0.12973,-0.15668,0.42963
0.1943,0.29384,0.13035,-0.15763,0.42873
0.1958,0.29528,0.13096,-0.15858,0.42784
0.1973,0.29674,0.13159,-0.15952,0.42694
0.1988,0.2982,0.13222,-0.16045,0.42604
0.2003,0.29967,0.13284,-0.16138,0.42513
0.2018,0.30115,0.13347,-0.1623,0.42422
0.2033,0.30263,0.1341,-0.16321,0.42327
0.2048,0.30412,0.13473,-0.16411,0.42235
0.2063,0.30562,0.13536,-0.165,0.42143
0.2078,0.30713,0.13599,-0.16589,0.42051
0.2093,0.30865,0.13662,-0.16677,0.41959
0.2108,0.31017,0.13725,-0.16764,0.41866
0.2123,0.3117,0.13788,-0.16852,0.41773
0.2138,0.31325,0.1385,-0.16939,0.4168
0.2153,0.31482,0.13912,-0.17026,0.41586
0.2168,0.3164,0.13974,-0.17113,0.41491
0.2183,0.31799,0.14037,-0.17199,0.41397
0.2198,0.3196,0.141,-0.17285,0.41303
0.22131,0.32121,0.14163,-0.1737,0.41211
0.22281,0.32284,0.14225,-0.17455,0.41118
0.22431,0.32448,0.14288,-0.1754,0.41025
0.22581,0.32614,0.14351,-0.17625,0.4093
0.22731,0.3278,0.14414,-0.1771,0.40834
0.22881,0.32947,0.14476,-0.17795,0.40737
0.23031,0.33115,0.14538,-0.17879,0.4064
0.23181,0.33285,0.14601,-0.17962,0.40543
0.23331,0.33455,0.14663,-0.18046,0.40445
0.23481,0.33626,0.14725,-0.18129,0.40347
0.23631,0.33796,0.14786,-0.18212,0.40248
0.23781,0.33968,0.14847,-0.18294,0.40149
0.23931,0.34139,0.14907,-0.18376,0.4005
0.24081,0.34312,0.14966,-0.18457,0.39951
0.24231,0.34485,0.15025,-0.18539,0.39851
0.24381,0.34658,0.15085,-0.1862,0.39751
0.24531,0.34833,0.15143,-0.187,0.39652
0.24681,0.35009,0.15201,-0.1878,0.39552
0.24831,0.35185,0.15258,-0.1886,0.39452
0.24981,0.35362,0.15316,-0.1894,0.39351
0.25131,0.35539,0.15372,-0.19019,0.3925
0.25281,0.35717,0.1543,-0.19098,0.39148
0.25431,0.35896,0.15486,-0.19176,0.39045
0.25581,0.36076,0.15543,-0.19255,0.38941
0.25731,0.36256,0.156,-0.19332,0.38838
0.25881,0.36438,0.15657,-0.19409,0.38735
0.26032,0.36621,0.15713,-0.19486,0.3863
0.26182,0.36806,0.15769,-0.19562,0.38525
0.26332,0.36991,0.15825,-0.19638,0.3842
0.26482,0.37178,0.15881,-0.19712,0.38315
0.26632,0.37367,0.15937,-0.19787,0.3821
0.26782,0.37557,0.15992,-0.1986,0.38106
0.26932,0.37747,0.16046,-0.19934,0.38001
0.27082,0.37938,0.161,-0.20006,0.37895
0.27232,0.3813,0.16154,-0.20079,0.37789
0.27382,0.38323,0.16206,-0.20151,0.37683
0.27532,0.38516,0.16259,-0.20223,0.37577
0.27682,0.3871,0.16309,-0.20294,0.3747
0.27832,0.38904,0.16359,-0.20365,0.37361
0.27982,0.39098,0.16408,-0.20435,0.37255
0.28132,0.39292,0.16458,-0.20504,0.37148
0.28282,0.39487,0.16506,-0.20574,0.37041
0.28432,0.39681,0.16553,-0.20643,0.36933
0.28582,0.39876,0.16601,-0.20712,0.36824
0.28732,0.40073,0.16648,-0.20782,0.36716
0.28882,0.40271,0.16695,-0.20851,0.36608
0.29032,0.40469,0.16742,-0.20919,0.36498
0.29182,0.40666,0.16788,-0.20987,0.36389
0.29332,0.40863,0.16834,-0.21054,0.36279
0.29482,0.41061,0.1688,-0.21121,0.36169
0.29632,0.41261,0.16926,-0.21186,0.36059
0.29782,0.41462,0.1697,-0.2125,0.35949
0.29932,0.41664,0.17015,-0.21315,0.35838
0.30083,0.41867,0.17059,-0.21379,0.35728
0.30233,0.4207,0.17102,-0.21443,0.35615
0.30383,0.42273,0.17144,-0.21506,0.35504
0.30533,0.42476,0.17186,-0.21569,0.35393
0.30683,0.4268,0.17227,-0.21631,0.35281
0.30833,0.42884,0.17266,-0.21693,0.35169
0.30983,0.43087,0.17304,-0.21754,0.35056
0.31133,0.43291,0.17341,-0.21816,0.34943
0.31283,0.43495,0.17377,-0.21876,0.3483
0.31433,0.437,0.17413,-0.21936,0.34716
0.31583,0.43903,0.17448,-0.21996,0.34601
0.31733,0.44107,0.17481,-0.22055,0.34486
0.31883,0.4431,0.17513,-0.22113,0.34371
0.32033,0.44513,0.17544,-0.2217,0.34254
0.32183,0.44716,0.17576,-0.22227,0.34136
0.32333,0.44919,0.17605,-0.22284,0.34018
0.32483,0.45122,0.17636,-0.22341,0.33899
0.32633,0.45326,0.17664,-0.22397,0.3378
0.32783,0.4553,0.17691,-0.22453,0.33661
0.32933,0.45734,0.17718,-0.22509,0.33542
0.33083,0.4594,0.17745,-0.22564,0.33421
0.33233,0.46145,0.17772,-0.22619,0.33301
0.33383,0.46351,0.17797,-0.22673,0.33179
0.33533,0.46558,0.17823,-0.22727,0.33058
0.33683,0.46764,0.17847,-0.22779,0.32937
0.33833,0.4697,0.1787,-0.22831,0.32817
0.33983,0.47176,0.17893,-0.22883,0.32697
0.34134,0.47383,0.17914,-0.22933,0.32577
0.34284,0.4759,0.17936,-0.22983,0.32458
0.34434,0.47797,0.17955,-0.23034,0.32337
0.34584,0.48005,0.17975,-0.23084,0.32216
0.34734,0.48212,0.17995,-0.23134,0.32097
0.34884,0.4842,0.18014,-0.23183,0.31976
0.35034,0.48628,0.18033,-0.23233,0.31855
0.35184,0.48838,0.18051,-0.23282,0.31735
0.35334,0.49049,0.18069,-0.23331,0.31614
0.35484,0.49261,0.18088,-0.2338,0.31492
0.35634,0.49473,0.18107,-0.23427,0.31371
0.35784,0.49687,0.18126,-0.23474,0.3125
0.35934,0.49902,0.18145,-0.2352,0.3113
0.36084,0.50118,0.18162,-0.23566,0.3101
0.36234,0.50335,0.18178,-0.23612,0.3089
0.36384,0.5055,0.18196,-0.23657,0.3077
0.36534,0.50766,0.18213,-0.23701,0.3065
0.36684,0.50983,0.1823,-0.23746,0.30528
0.36834,0.512,0.18244,-0.2379,0.30409
0.36984,0.51418,0.18259,-0.23833,0.30289
0.37134,0.51636,0.18272,-0.23876,0.30169
0.37284,0.51854,0.18286,-0.23918,0.30049
0.37434,0.52073,0.18298,-0.23961,0.2993
0.37584,0.52292,0.18311,-0.24003,0.29811
0.37734,0.52511,0.18323,-0.24044,0.29691
0.37884,0.5273,0.18335,-0.24085,0.29572
0.38035,0.52949,0.18347,-0.24125,0.29452
0.38185,0.53167,0.18358,-0.24165,0.2933
0.38335,0.53386,0.18371,-0.24204,0.29211
0.38485,0.53604,0.18383,-0.24242,0.29091
0.38635,0.53823,0.18394,-0.2428,0.2897
0.38785,0.54042,0.18407,-0.24318,0.2885
0.38935,0.5426,0.18419,-0.24355,0.28728
0.39085,0.54478,0.18429,-0.24391,0.28605
0.39235,0.54696,0.18441,-0.24427,0.28484
0.39385,0.54915,0.18452,-0.24463,0.28364
0.39535,0.55134,0.18461,-0.24497,0.28244
0.39685,0.55352,0.18472,-0.2453,0.28124
0.39835,0.55572,0.18481,-0.24563,0.28005
0.39985,0.55792,0.18489,-0.24594,0.27886
0.40135,0.56012,0.18497,-0.24625,0.27767
0.40285,0.56232,0.18503,-0.24656,0.27647
0.40435,0.56453,0.18509,-0.24686,0.27527
0.40585,0.56674,0.18514,-0.24715,0.27407
0.40735,0.56894,0.18517,-0.24744,0.27287
0.40885,0.57115,0.1852,-0.24772,0.27168
0.41035,0.57335,0.18522,-0.248,0.27049
0.41185,0.57556,0.18522,-0.24827,0.26931
0.41335,0.57777,0.18522,-0.24854,0.26813
0.41485,0.57999,0.18521,-0.2488,0.26695
0.41635,0.58219,0.1852,-0.24906,0.26576
0.41785,0.58439,0.18519,-0.24931,0.26457
0.41935,0.58659,0.18516,-0.24956,0.26339
0.42086,0.5888,0.18513,-0.2498,0.26222
0.42236,0.591,0.18508,-0.25004,0.26104
0.42386,0.5932,0.18503,-0.25027,0.25988
0.42536,0.59539,0.18499,-0.25049,0.25872
0.42686,0.59758,0.18494,-0.25069,0.25755
0.42836,0.59977,0.18487,-0.25089,0.25638
0.42986,0.60197,0.18479,-0.25109,0.25522
0.43136,0.60417,0.1847,-0.25128,0.25405
0.43286,0.60639,0.18461,-0.25147,0.25289
0.43436,0.60861,0.1845,-0.25166,0.25171
0.43586,0.61083,0.18439,-0.25184,0.25053
0.43736,0.61306,0.18429,-0.25201,0.24934
0.43886,0.61528,0.18418,-0.25217,0.24815
0.44036,0.61751,0.18406,-0.25233,0.24696
0.44186,0.61974,0.18393,-0.25249,0.24576
0.44336,0.62197,0.18381,-0.25265,0.24457
0.44486,0.62421,0.18369,-0.25281,0.24337
0.44636,0.62644,0.18357,-0.25296,0.24218
0.44786,0.62867,0.18344,-0.25311,0.24099
0.44936,0.6309,0.18332,-0.25324,0.2398
0.45086,0.63311,0.18319,-0.25336,0.23863
0.45236,0.63532,0.18308,-0.25348,0.23744
0.45386,0.63753,0.18297,-0.25361,0.23626
0.45536,0.63973,0.18286,-0.25372,0.23509
0.45686,0.64194,0.18274,-0.25383,0.23392
0.45836,0.64415,0.18261,-0.25395,0.23275
0.45986,0.64636,0.18249,-0.25406,0.23159
0.46137,0.64858,0.18235,-0.25417,0.23043
0.46287,0.6508,0.18221,-0.25428,0.22925
0.46437,0.65301,0.18208,-0.25438,0.22809
0.46587,0.65523,0.18193,-0.25448,0.22693
0.46737,0.65744,0.18179,-0.25457,0.22577
0.46887,0.65964,0.18164,-0.25464,0.22462
0.47037,0.66184,0.18148,-0.25471,0.22348
0.47187,0.66404,0.18132,-0.25477,0.22234
0.47337,0.66625,0.18116,-0.25483,0.22121
0.47487,0.66846,0.18098,-0.25488,0.22006
0.47637,0.67067,0.18081,-0.25493,0.21893
0.47787,0.67287,0.18063,-0.25497,0.2178
0.47937,0.67507,0.18044,-0.255,0.21668
0.48087,0.67727,0.18025,-0.25504,0.21555
0.48237,0.67947,0.18004,-0.25506,0.21442
0.48387,0.68167,0.17982,-0.25508,0.21328
0.48537,0.68386,0.1796,-0.25509,0.21216
0.48687,0.68605,0.17937,-0.25509,0.21103
0.48837,0.68823,0.17914,-0.25509,0.20991
0.48987,0.6904,0.17888,-0.25509,0.20879
0.49137,0.69257,0.17862,-0.25508,0.20767
0.49287,0.69473,0.17835,-0.25507,0.20655
0.49437,0.69689,0.17807,-0.25506,0.20543
0.49587,0.69904,0.1778,-0.25504,0.20431
0.49737,0.70119,0.17752,-0.25503,0.20319
0.49887,0.70334,0.17723,-0.25502,0.20208
0.50038,0.70549,0.17694,-0.255,0.20097
0.50188,0.70763,0.17665,-0.25498,0.19987
0.50338,0.70978,0.17635,-0.25495,0.19877
0.50488,0.71192,0.17603,-0.25492,0.19766
0.50638,0.71405,0.17574,-0.25488,0.19657
0.50788,0.71618,0.17542,-0.25484,0.19546
0.50938,0.71832,0.1751,-0.25479,0.19436
0.51088,0.72045,0.17477,-0.25474,0.19326
0.51238,0.72259,0.17443,-0.25469,0.19216
0.51388,0.72474,0.17408,-0.25463,0.19106
0.51538,0.72688,0.17372,-0.25456,0.18998
0.51688,0.72901,0.17336,-0.2545,0.18889
0.51838,0.73115,0.17299,-0.25443,0.1878
0.51988,0.73329,0.17262,-0.25436,0.18671
0.52138,0.73543,0.17223,-0.25428,0.18563
0.52288,0.73756,0.17184,-0.25421,0.18454
0.52438,0.73969,0.17144,-0.25414,0.18345
0.52588,0.74182,0.17102,-0.25407,0.18236
0.52738,0.74395,0.1706,-0.25399,0.18128
0.52888,0.74608,0.17018,-0.25391,0.1802
0.53038,0.7482,0.16975,-0.25382,0.17913
0.53188,0.75031,0.16934,-0.25372,0.17805
0.53338,0.75241,0.16893,-0.25361,0.17699
0.53488,0.75451,0.1685,-0.25349,0.17592
0.53638,0.75661,0.16807,-0.25338,0.17487
0.53788,0.75871,0.16764,-0.25326,0.17382
0.53938,0.76079,0.1672,-0.25314,0.17279
0.54089,0.76287,0.16676,-0.25302,0.17175
0.54239,0.76495,0.16632,-0.25289,0.17073
0.54389,0.76701,0.16587,-0.25277,0.1697
0.54539,0.76907,0.16543,-0.25264,0.16867
0.54689,0.77111,0.165,-0.2525,0.16765
0.54839,0.77315,0.16457,-0.25235,0.16662
0.54989,0.77519,0.16414,-0.2522,0.16561
0.55139,0.77723,0.16371,-0.25203,0.16461
0.55289,0.77926,0.16326,-0.25186,0.16361
0.55439,0.78128,0.16282,-0.25169,0.16262
0.55589,0.78329,0.16238,-0.25152,0.16162
0.55739,0.7853,0.16192,-0.25134,0.16063
0.55889,0.78731,0.16146,-0.25117,0.15964
0.56039,0.78931,0.16099,-0.251,0.15866
0.56189,0.7913,0.16051,-0.25082,0.15769
0.56339,0.79329,0.16003,-0.25065,0.15672
0.56489,0.79527,0.15954,-0.25046,0.15575
0.56639,0.79723,0.15903,-0.25027,0.15477
0.56789,0.79919,0.15851,-0.25008,0.15381
0.56939,0.80114,0.15799,-0.24989,0.15284
0.57089,0.80308,0.15748,-0.24969,0.15188
0.57239,0.805,0.15698,-0.24949,0.15091
0.57389,0.80692,0.15647,-0.24929,0.14994
0.57539,0.80882,0.15597,-0.24909,0.14898
0.57689,0.81071,0.15548,-0.24888,0.14802
0.57839,0.8126,0.15497,-0.24866,0.14707
0.57989,0.81447,0.15446,-0.24844,0.14612
0.5814,0.81634,0.15396,-0.24821,0.14518
0.5829,0.81819,0.15345,-0.24798,0.14424
0.5844,0.82003,0.15293,-0.24774,0.14332
0.5859,0.82187,0.15238,-0.2475,0.14239
0.5874,0.82369,0.15183,-0.24725,0.14147
0.5889,0.8255,0.1513,-0.24699,0.14056
0.5904,0.8273,0.15076,-0.24673,0.13966
0.5919,0.82911,0.15022,-0.24646,0.13876
0.5934,0.83092,0.14965,-0.24619,0.13786
0.5949,0.83272,0.14908,-0.24591,0.13699
0.5964,0.83451,0.14851,-0.24563,0.13611
0.5979,0.8363,0.14794,-0.24535,0.13523
0.5994,0.8381,0.14736,-0.24506,0.13436
0.6009,0.8399,0.14677,-0.24477,0.1335
0.6024,0.8417,0.14618,-0.24447,0.13264
0.6039,0.84349,0.14558,-0.24417,0.13178
0.6054,0.84528,0.14499,-0.24387,0.13092
0.6069,0.84706,0.14439,-0.24356,0.13007
0.6084,0.84884,0.1438,-0.24325,0.12923
0.6099,0.85061,0.14321,-0.24294,0.12838
0.6114,0.85236,0.14262,-0.24262,0.12754
0.6129,0.85409,0.14203,-0.2423,0.12671
0.6144,0.85582,0.14144,-0.24198,0.12589
0.6159,0.85754,0.14084,-0.24165,0.12507
0.6174,0.85925,0.14022,-0.24132,0.12427
0.6189,0.86096,0.13962,-0.24099,0.12346
0.62041,0.86267,0.13901,-0.24065,0.12265
0.62191,0.86436,0.13839,-0.2403,0.12185
0.62341,0.86605,0.13777,-0.23995,0.12105
0.62491,0.86772,0.13715,-0.2396,0.12026
0.62641,0.86938,0.13653,-0.23924,0.11948
0.62791,0.87103,0.13593,-0.23889,0.11871
0.62941,0.87267,0.13531,-0.23853,0.11793
0.63091,0.87429,0.13471,-0.23817,0.11717
0.63241,0.8759,0.1341,-0.23781,0.11642
0.63391,0.87751,0.13349,-0.23745,0.11567
0.63541,0.8791,0.13289,-0.23709,0.1149
0.63691,0.88069,0.13229,-0.23672,0.11415
0.63841,0.88228,0.1317,-0.23635,0.1134
0.63991,0.88385,0.1311,-0.23597,0.11266
0.64141,0.88541,0.13051,-0.23559,0.11191
0.64291,0.88695,0.12993,-0.2352,0.11116
0.64441,0.88848,0.12935,-0.23482,0.11042
0.64591,0.89001,0.12876,-0.23443,0.10968
0.64741,0.89153,0.12817,-0.23404,0.10895
0.64891,0.89304,0.12757,-0.23366,0.10821
0.65041,0.89455,0.12697,-0.23328,0.10747
0.65191,0.89605,0.12638,-0.2329,0.10673
0.65341,0.89754,0.12579,-0.23252,0.106
0.65491,0.89902,0.1252,-0.23214,0.10527
0.65641,0.90048,0.12462,-0.23175,0.10455
0.65791,0.90193,0.12403,-0.23136,0.10385
0.65941,0.90337,0.12345,-0.23097,0.10315
0.66092,0.9048,0.12287,-0.23057,0.10245
0.66242,0.90622,0.12229,-0.23016,0.10177
0.66392,0.90762,0.12171,-0.22975,0.10109
0.66542,0.90901,0.12114,-0.22933,0.10042
0.66692,0.9104,0.12057,-0.22891,0.099751
0.66842,0.91177,0.12,-0.22849,0.099094
0.66992,0.91314,0.11943,-0.22806,0.098442
0.67142,0.9145,0.11887,-0.22765,0.097787
0.67292,0.91585,0.1183,-0.22723,0.097137
0.67442,0.91719,0.11774,-0.22682,0.096487
0.67592,0.91853,0.11716,-0.22641,0.095841
0.67742,0.91986,0.11659,-0.22599,0.095189
0.67892,0.92119,0.11601,-0.22558,0.094536
0.68042,0.92251,0.11542,-0.22517,0.093882
0.68192,0.92382,0.11484,-0.22476,0.093233
0.68342,0.92513,0.11426,-0.22436,0.092582
0.68492,0.92643,0.11366,-0.22395,0.09193
0.68642,0.92772,0.11307,-0.22353,0.091282
0.68792,0.92901,0.11248,-0.22312,0.090638
0.68942,0.93029,0.11189,-0.2227,0.090003
0.69092,0.93155,0.1113,-0.22228,0.089367
0.69242,0.9328,0.11072,-0.22186,0.088743
0.69392,0.93405,0.11013,-0.22144,0.088124
0.69542,0.93527,0.10955,-0.22102,0.087502
0.69692,0.9365,0.10897,-0.22059,0.086883
0.69842,0.93772,0.10837,-0.22017,0.086268
0.69992,0.93893,0.10778,-0.21974,0.085653
0.70143,0.94014,0.10718,-0.21931,0.085049
0.70293,0.94135,0.10657,-0.21888,0.084445
0.70443,0.94255,0.10596,-0.21845,0.083843
0.70593,0.94374,0.10536,-0.21802,0.083246
0.70743,0.94491,0.10476,-0.21759,0.082648
0.70893,0.94608,0.10416,-0.21716,0.08206
0.71043,0.94724,0.10356,-0.21672,0.081481
0.71193,0.94839,0.10296,-0.21628,0.080915
0.71343,0.94953,0.10235,-0.21583,0.080351
0.71493,0.95066,0.10175,-0.21539,0.079789
0.71643,0.95179,0.10114,-0.21494,0.079227
0.71793,0.9529,0.10053,-0.21449,0.078669
0.71943,0.954,0.099927,-0.21404,0.078115
0.72093,0.95509,0.099317,-0.2136,0.077577
0.72243,0.95617,0.098708,-0.21315,0.077039
0.72393,0.95724,0.098094,-0.21271,0.076505
0.72543,0.9583,0.097457,-0.21226,0.075968
0.72693,0.95935,0.096834,-0.21181,0.075451
0.72843,0.96041,0.096211,-0.21136,0.074927
0.72993,0.96145,0.095586,-0.21091,0.074406
0.73143,0.96249,0.094966,-0.21046,0.073884
0.73293,0.96352,0.094351,-0.21002,0.073356
0.73443,0.96454,0.093736,-0.20957,0.072836
0.73593,0.96555,0.093115,-0.20912,0.072318
0.73743,0.96655,0.092503,-0.20868,0.071811
0.73893,0.96754,0.091884,-0.20823,0.071305
0.74044,0.96853,0.091268,-0.20778,0.070803
0.74194,0.96949,0.090651,-0.20732,0.070302
0.74344,0.97045,0.09004,-0.20687,0.069814
0.74494,0.97139,0.089429,-0.20642,0.069327
0.74644,0.97233,0.088823,-0.20598,0.06884
0.74794,0.97325,0.08822,-0.20553,0.068356
0.74944,0.97418,0.087613,-0.20508,0.067877
0.75094,0.9751,0.087,-0.20463,0.067398
0.75244,0.97602,0.08639,-0.20418,0.066924
0.75394,0.97693,0.085787,-0.20373,0.066456
0.75544,0.97783,0.085183,-0.20328,0.065994
0.75694,0.97873,0.084578,-0.20283,0.065534
0.75844,0.97962,0.083976,-0.20238,0.065079
0.75994,0.98051,0.083382,-0.20193,0.064627
0.76144,0.9814,0.082783,-0.20149,0.064174
0.76294,0.98227,0.082186,-0.20105,0.063724
0.76444,0.98315,0.081589,-0.20061,0.063272
0.76594,0.98401,0.08099,-0.20017,0.062824
0.76744,0.98488,0.080394,-0.19973,0.062385
0.76894,0.98574,0.079794,-0.1993,0.061954
0.77044,0.9866,0.079198,-0.19886,0.06153
0.77194,0.98745,0.078606,-0.19842,0.061106
0.77344,0.98829,0.078009,-0.19799,0.060684
0.77494,0.98913,0.077417,-0.19756,0.060271
0.77644,0.98996,0.076825,-0.19712,0.059859
0.77794,0.99078,0.076242,-0.1967,0.059448
0.77944,0.9916,0.075664,-0.19628,0.059036
0.78095,0.9924,0.075086,-0.19585,0.058627
0.78245,0.99321,0.074516,-0.19543,0.058224
0.78395,0.994,0.073952,-0.195,0.057815
0.78545,0.99479,0.0734,-0.19458,0.05742
0.78695,0.99557,0.072853,-0.19415,0.057028
0.78845,0.99635,0.072296,-0.19373,0.056628
0.78995,0.99712,0.071742,-0.19331,0.056233
0.79145,0.99788,0.071187,-0.19289,0.055839
0.79295,0.99865,0.070641,-0.19247,0.055451
0.79445,0.9994,0.070095,-0.19205,0.055069
0.79595,1.0002,0.069562,-0.19164,0.054682
0.79745,1.0009,0.069024,-0.19122,0.054298
0.79895,1.0017,0.068486,-0.19081,0.053912
0.80045,1.0024,0.067954,-0.1904,0.053532
0.80195,1.0031,0.067422,-0.18999,0.053157
0.80345,1.0039,0.066891,-0.18958,0.052784
0.80495,1.0046,0.066366,-0.18917,0.052412
0.80645,1.0053,0.065846,-0.18876,0.05204
0.80795,1.006,0.065331,-0.18835,0.05167
0.80945,1.0067,0.064827,-0.18794,0.051298
0.81095,1.0074,0.064317,-0.18753,0.050932
0.81245,1.0081,0.063801,-0.18712,0.050567
0.81395,1.0088,0.063289,-0.18671,0.050213
0.81545,1.0095,0.062773,-0.18631,0.049863
0.81695,1.0101,0.062261,-0.1859,0.04952
0.81845,1.0108,0.061742,-0.18549,0.049178
0.81995,1.0115,0.061229,-0.18509,0.048844
0.82146,1.0122,0.060723,-0.18468,0.048509
0.82296,1.0128,0.06021,-0.18428,0.048177
0.82446,1.0135,0.059698,-0.18388,0.047847
0.82596,1.0142,0.05918,-0.18348,0.04752
0.82746,1.0148,0.058667,-0.18309,0.047195
0.82896,1.0155,0.058158,-0.18269,0.046872
0.83046,1.0161,0.05764,-0.18229,0.046553
0.83196,1.0167,0.057128,-0.1819,0.046231
0.83346,1.0174,0.05662,-0.18151,0.045911
0.83496,1.018,0.056116,-0.18112,0.045591
0.83646,1.0186,0.055619,-0.18074,0.045277
0.83796,1.0192,0.055129,-0.18035,0.044968
0.83946,1.0198,0.054636,-0.17996,0.044661
0.84096,1.0204,0.05414,-0.17957,0.044357
0.84246,1.021,0.053656,-0.17919,0.044051
0.84396,1.0216,0.053171,-0.17881,0.043749
0.84546,1.0222,0.052695,-0.17844,0.043451
0.84696,1.0227,0.052216,-0.17806,0.04315
0.84846,1.0233,0.051748,-0.17769,0.042852
0.84996,1.0239,0.051276,-0.17731,0.042554
0.85146,1.0244,0.050803,-0.17694,0.042262
0.85296,1.025,0.05034,-0.17657,0.041966
0.85446,1.0255,0.049878,-0.1762,0.041678
0.85596,1.0261,0.049418,-0.17583,0.041394
0.85746,1.0266,0.048962,-0.17547,0.04111
0.85896,1.0271,0.048514,-0.1751,0.040828
0.86047,1.0277,0.048063,-0.17473,0.04055
0.86197,1.0282,0.047617,-0.17437,0.040274
0.86347,1.0287,0.047182,-0.174,0.039999
0.86497,1.0292,0.046742,-0.17364,0.039726
0.86647,1.0297,0.046302,-0.17327,0.039452
0.86797,1.0302,0.045869,-0.17291,0.039182
0.86947,1.0307,0.04544,-0.17255,0.03891
0.87097,1.0312,0.045017,-0.17219,0.038641
0.87247,1.0317,0.0446,-0.17183,0.038373
0.87397,1.0322,0.044185,-0.17147,0.038103
0.87547,1.0327,0.043776,-0.17112,0.037833
0.87697,1.0331,0.043369,-0.17076,0.037565
0.87847,1.0336,0.042965,-0.17041,0.037302
0.87997,1.0341,0.042567,-0.17006,0.037038
0.88147,1.0346,0.042165,-0.16972,0.036773
0.88297,1.035,0.041768,-0.16938,0.036509
0.88447,1.0355,0.041376,-0.16904,0.036247
0.88597,1.0359,0.040989,-0.1687,0.035986
0.88747,1.0363,0.040611,-0.16836,0.035727
0.88897,1.0368,0.040249,-0.16802,0.035473
0.89047,1.0372,0.039885,-0.16769,0.035221
0.89197,1.0376,0.039524,-0.16735,0.034968
0.89347,1.038,0.039173,-0.16702,0.034715
0.89497,1.0384,0.038831,-0.1667,0.034467
0.89647,1.0388,0.038492,-0.16637,0.034218
0.89797,1.0392,0.03816,-0.16604,0.03397
0.89947,1.0396,0.037834,-0.16572,0.033727
0.90098,1.04,0.037513,-0.16539,0.033484
0.90248,1.0403,0.037195,-0.16507,0.033244
0.90398,1.0407,0.036886,-0.16475,0.033008
0.90548,1.0411,0.036585,-0.16442,0.032772
0.90698,1.0414,0.036284,-0.1641,0.032538
0.90848,1.0418,0.035988,-0.16379,0.032304
0.90998,1.0421,0.035698,-0.16347,0.032072
0.91148,1.0425,0.035409,-0.16316,0.031844
0.91298,1.0428,0.035123,-0.16284,0.031616
0.91448,1.0431,0.03484,-0.16253,0.03139
0.91598,1.0435,0.034557,-0.16222,0.031166
0.91748,1.0438,0.034274,-0.16191,0.030942
0.91898,1.0441,0.033994,-0.1616,0.030718
0.92048,1.0444,0.033712,-0.16129,0.030496
0.92198,1.0448,0.033434,-0.16099,0.030275
0.92348,1.0451,0.033159,-0.16068,0.030054
0.92498,1.0454,0.032886,-0.16038,0.029833
0.92648,1.0457,0.032616,-0.16008,0.029613
0.92798,1.046,0.032351,-0.15978,0.029392
0.92948,1.0463,0.032088,-0.15948,0.029173
0.93098,1.0466,0.031827,-0.15918,0.028954
0.93248,1.0469,0.031571,-0.15889,0.028738
0.93398,1.0472,0.031317,-0.1586,0.028524
0.93548,1.0475,0.031063,-0.15831,0.028314
0.93698,1.0478,0.030818,-0.15802,0.028102
0.93848,1.0481,0.030573,-0.15773,0.027894
0.93998,1.0483,0.030327,-0.15744,0.02769
0.94149,1.0486,0.030084,-0.15715,0.027487
0.94299,1.0489,0.029844,-0.15686,0.027289
0.94449,1.0492,0.029607,-0.15657,0.027094
0.94599,1.0494,0.029373,-0.15629,0.026899
0.94749,1.0497,0.02914,-0.156,0.026705
0.94899,1.0499,0.028909,-0.15572,0.026515
0.95049,1.0502,0.028681,-0.15544,0.026323
0.95199,1.0504,0.028456,-0.15515,0.026133
0.95349,1.0507,0.028231,-0.15487,0.025945
0.95499,1.0509,0.028007,-0.15459,0.025757
0.95649,1.0512,0.027785,-0.15432,0.025572
0.95799,1.0514,0.027563,-0.15404,0.025388
0.95949,1.0517,0.027343,-0.15376,0.025205
0.96099,1.0519,0.027124,-0.15348,0.025025
0.96249,1.0522,0.026908,-0.1532,0.024845
0.96399,1.0524,0.026692,-0.15292,0.024667
0.96549,1.0527,0.026478,-0.15265,0.024491
0.96699,1.0529,0.026265,-0.15237,0.024319
0.96849,1.0531,0.026056,-0.1521,0.024148
0.96999,1.0534,0.025851,-0.15182,0.023977
0.97149,1.0536,0.025651,-0.15155,0.023809
0.97299,1.0538,0.025453,-0.15128,0.023643
0.97449,1.0541,0.025258,-0.15101,0.02348
0.97599,1.0543,0.025064,-0.15074,0.023314
0.97749,1.0545,0.024873,-0.15047,0.023151
0.97899,1.0547,0.024687,-0.15021,0.022988
0.9805,1.055,0.024498,-0.14994,0.022827
0.982,1.0552,0.024309,-0.14968,0.022667
0.9835,1.0554,0.024122,-0.14941,0.022508
0.985,1.0556,0.023939,-0.14915,0.022349
0.9865,1.0558,0.023757,-0.14888,0.022192
0.988,1.056,0.023575,-0.14862,0.022035
0.9895,1.0562,0.023392,-0.14836,0.021879
0.991,1.0564,0.023214,-0.1481,0.021726
0.9925,1.0566,0.023038,-0.14784,0.021575
0.994,1.0568,0.022865,-0.14758,0.021425
0.9955,1.057,0.02269,-0.14732,0.021277
0.997,1.0572,0.022519,-0.14706,0.02113
0.9985,1.0574,0.02235,-0.1468,0.020984
1,1.0576,0.022182,-0.14655,0.020839
1.0015,1.0578,0.022018,-0.14629,0.020694
1.003,1.0579,0.021853,-0.14604,0.020551
1.0045,1.0581,0.021692,-0.14578,0.020408
1.006,1.0583,0.021531,-0.14553,0.020265
1.0075,1.0585,0.021372,-0.14528,0.020124
1.009,1.0587,0.021215,-0.14502,0.019985
1.0105,1.0588,0.02106,-0.14477,0.019848
1.012,1.059,0.020905,-0.14452,0.019711
1.0135,1.0592,0.020752,-0.14427,0.019578
1.015,1.0593,0.020602,-0.14402,0.019444
1.0165,1.0595,0.020453,-0.14377,0.019311
1.018,1.0597,0.020307,-0.14353,0.019178
1.0195,1.0598,0.020161,-0.14328,0.019047
1.021,1.06,0.020016,-0.14303,0.018917
1.0225,1.0602,0.019875,-0.14279,0.018788
1.024,1.0603,0.019733,-0.14254,0.01866
1.0255,1.0605,0.019592,-0.1423,0.018533
1.027,1.0607,0.01945,-0.14205,0.018407
1.0285,1.0608,0.01931,-0.1418,0.018283
1.03,1.061,0.019171,-0.14156,0.01816
1.0315,1.0611,0.019031,-0.14131,0.018037
1.033,1.0613,0.018892,-0.14107,0.017914
1.0345,1.0615,0.018753,-0.14083,0.017792
1.036,1.0616,0.018617,-0.14059,0.017671
1.0375,1.0618,0.018483,-0.14035,0.017551
1.039,1.0619,0.018349,-0.1401,0.017432
1.0405,1.0621,0.018216,-0.13986,0.017313
1.042,1.0622,0.018083,-0.13963,0.017194
1.0435,1.0624,0.017952,-0.13939,0.017074
1.045,1.0625,0.01782,-0.13915,0.016955
1.0465,1.0627,0.01769,-0.13891,0.016837
1.048,1.0628,0.017564,-0.13868,0.016722
1.0495,1.0629,0.017438,-0.13844,0.016608
1.051,1.0631,0.017315,-0.13821,0.016494
1.0525,1.0632,0.017192,-0.13797,0.016381
1.054,1.0634,0.017071,-0.13774,0.01627
1.0555,1.0635,0.016951,-0.1375,0.016159
1.057,1.0636,0.016831,-0.13726,0.016048
1.0585,1.0638,0.016712,-0.13703,0.015939
1.06,1.0639,0.016594,-0.1368,0.01583
1.0615,1.064,0.016476,-0.13656,0.015722
1.063,1.0641,0.016358,-0.13633,0.015615
1.0645,1.0643,0.016241,-0.1361,0.015508
1.066,1.0644,0.016125,-0.13587,0.015403
1.0675,1.0645,0.016008,-0.13564,0.015298
1.069,1.0647,0.015892,-0.1354,0.015195
1.0705,1.0648,0.015774,-0.13517,0.015092
1.072,1.0649,0.015655,-0.13494,0.014991
1.0735,1.065,0.015537,-0.13471,0.014892
1.075,1.0652,0.015424,-0.13447,0.014795
1.0765,1.0653,0.015311,-0.13424,0.014697
1.078,1.0654,0.015198,-0.13401,0.014598
1.0795,1.0655,0.015085,-0.13378,0.0145
1.081,1.0657,0.014972,-0.13356,0.014402
1.0825,1.0658,0.01486,-0.13333,0.014304
1.084,1.0659,0.01475,-0.1331,0.014206
1.0855,1.066,0.01464,-0.13288,0.014109
1.087,1.0661,0.014532,-0.13265,0.014013
1.0885,1.0663,0.014426,-0.13243,0.013919
1.09,1.0664,0.014321,-0.1322,0.013825
1.0915,1.0665,0.014216,-0.13198,0.013732
1.093,1.0666,0.014113,-0.13176,0.01364
1.0945,1.0667,0.01401,-0.13153,0.013548
1.096,1.0668,0.013907,-0.13131,0.013457
1.0975,1.0669,0.013804,-0.13109,0.013367
1.099,1.067,0.013702,-0.13087,0.013277
1.1005,1.0672,0.013601,-0.13065,0.013186
1.102,1.0673,0.0135,-0.13044,0.013098
1.1035,1.0674,0.0134,-0.13022,0.01301
1.105,1.0675,0.013301,-0.13,0.012923
1.1065,1.0676,0.013204,-0.12978,0.012837
1.108,1.0677,0.013107,-0.12956,0.012751
1.1095,1.0678,0.013012,-0.12934,0.012665
1.111,1.0679,0.012918,-0.12912,0.012581
1.1125,1.068,0.012825,-0.12891,0.012497
1.114,1.0681,0.012734,-0.12869,0.012413
1.1155,1.0682,0.012643,-0.12847,0.01233
1.117,1.0683,0.012554,-0.12826,0.012247
1.1185,1.0684,0.012465,-0.12804,0.012165
1.12,1.0685,0.012377,-0.12783,0.012082
1.1215,1.0686,0.012291,-0.12761,0.012
1.123,1.0687,0.012205,-0.1274,0.011919
1.1245,1.0688,0.01212,-0.12718,0.011839
1.126,1.0689,0.012036,-0.12697,0.011759
1.1275,1.069,0.011954,-0.12676,0.01168
1.129,1.0691,0.011873,-0.12655,0.011601
1.1305,1.0692,0.011793,-0.12633,0.011523
1.132,1.0693,0.011713,-0.12612,0.011445
1.1335,1.0694,0.011633,-0.12591,0.011368
1.135,1.0695,0.011555,-0.1257,0.011291
1.1365,1.0695,0.011478,-0.12549,0.011215
1.138,1.0696,0.011402,-0.12529,0.01114
1.1395,1.0697,0.011326,-0.12508,0.011065
1.141,1.0698,0.011252,-0.12487,0.010991
1.1425,1.0699,0.011178,-0.12466,0.010917
1.144,1.07,0.011105,-0.12446,0.010843
1.1455,1.07,0.011032,-0.12425,0.01077
1.147,1.0701,0.010961,-0.12404,0.010697
1.1485,1.0702,0.01089,-0.12384,0.010624
1.15,1.0703,0.010819,-0.12363,0.010552
1.1515,1.0704,0.010749,-0.12343,0.01048
1.153,1.0704,0.010679,-0.12323,0.010408
1.1545,1.0705,0.010609,-0.12302,0.010337
1.156,1.0706,0.01054,-0.12282,0.010265
1.1575,1.0707,0.010472,-0.12262,0.010194
1.159,1.0707,0.010404,-0.12242,0.010123
1.1605,1.0708,0.010337,-0.12222,0.010053
1.162,1.0709,0.01027,-0.12202,0.0099838
1.1635,1.0709,0.010203,-0.12182,0.0099149
1.165,1.071,0.010138,-0.12162,0.0098469
1.1665,1.0711,0.010073,-0.12142,0.0097798
1.168,1.0712,0.010009,-0.12122,0.009714
1.1695,1.0712,0.0099455,-0.12103,0.0096484
1.171,1.0713,0.0098825,-0.12083,0.0095838
1.1725,1.0713,0.0098206,-0.12063,0.0095203
1.174,1.0714,0.0097592,-0.12043,0.0094568
1.1755,1.0715,0.0096982,-0.12024,0.0093938
1.177,1.0715,0.0096384,-0.12004,0.0093315
1.1785,1.0716,0.0095785,-0.11984,0.0092689
1.18,1.0717,0.0095189,-0.11965,0.009207
1.1815,1.0717,0.0094599,-0.11945,0.0091453
1.183,1.0718,0.0094013,-0.11926,0.009084
1.1845,1.0718,0.0093429,-0.11906,0.0090231
1.186,1.0719,0.0092852,-0.11887,0.0089625
1.1875,1.072,0.009228,-0.11868,0.0089022
1.189,1.072,0.009171,-0.11848,0.0088424
1.1905,1.0721,0.0091147,-0.11829,0.0087829
1.192,1.0721,0.0090591,-0.1181,0.0087238
1.1935,1.0722,0.0090039,-0.11791,0.0086654
1.195,1.0723,0.0089491,-0.11772,0.0086075
1.1965,1.0723,0.008895,-0.11752,0.0085503
1.198,1.0724,0.0088417,-0.11733,0.008494
1.1995,1.0724,0.0087896,-0.11714,0.0084384
1.2011,1.0725,0.0087383,-0.11695,0.0083836
1.2026,1.0725,0.008687,-0.11676,0.0083292
1.2041,1.0726,0.0086363,-0.11657,0.0082755
1.2056,1.0726,0.0085865,-0.11638,0.0082222
1.2071,1.0727,0.0085369,-0.11619,0.0081691
1.2086,1.0727,0.0084876,-0.116,0.0081163
1.2101,1.0728,0.0084388,-0.11581,0.008064
1.2116,1.0728,0.0083903,-0.11562,0.0080118
1.2131,1.0729,0.0083425,-0.11544,0.0079602
1.2146,1.073,0.0082953,-0.11525,0.0079089
1.2161,1.073,0.0082483,-0.11506,0.0078581
1.2176,1.0731,0.0082018,-0.11487,0.0078076
1.2191,1.0731,0.0081558,-0.11469,0.0077571
1.2206,1.0732,0.0081099,-0.1145,0.0077071
1.2221,1.0732,0.0080642,-0.11431,0.0076582
1.2236,1.0733,0.0080186,-0.11413,0.0076096
1.2251,1.0733,0.0079732,-0.11394,0.0075613
1.2266,1.0734,0.0079282,-0.11375,0.0075134
1.2281,1.0734,0.0078835,-0.11357,0.0074658
1.2296,1.0735,0.0078392,-0.11338,0.0074188
1.2311,1.0735,0.0077952,-0.1132,0.0073724
1.2326,1.0735,0.0077514,-0.11301,0.0073263
1.2341,1.0736,0.007708,-0.11283,0.0072803
1.2356,1.0736,0.0076647,-0.11265,0.007235
1.2371,1.0737,0.0076219,-0.11246,0.00719
1.2386,1.0737,0.0075793,-0.11228,0.0071453
1.2401,1.0738,0.0075371,-0.1121,0.0071012
1.2416,1.0738,0.0074951,-0.11191,0.0070575
1.2431,1.0739,0.0074536,-0.11173,0.0070139
1.2446,1.0739,0.0074121,-0.11155,0.0069707
1.2461,1.074,0.0073708,-0.11136,0.006928
1.2476,1.074,0.0073298,-0.11118,0.0068854
1.2491,1.0741,0.0072891,-0.111,0.0068433
1.2506,1.0741,0.0072485,-0.11082,0.0068013
1.2521,1.0742,0.0072081,-0.11064,0.0067596
1.2536,1.0742,0.007168,-0.11046,0.0067183
1.2551,1.0742,0.0071283,-0.11028,0.0066773
1.2566,1.0743,0.0070892,-0.1101,0.0066368
1.2581,1.0743,0.0070501,-0.10991,0.0065968
1.2596,1.0744,0.0070112,-0.10973,0.0065573
1.2611,1.0744,0.0069728,-0.10955,0.0065182
1.2626,1.0745,0.0069349,-0.10938,0.0064797
1.2641,1.0745,0.0068971,-0.1092,0.0064416
1.2656,1.0745,0.0068594,-0.10902,0.0064035
1.2671,1.0746,0.0068221,-0.10884,0.0063662
1.2686,1.0746,0.006785,-0.10866,0.0063291
1.2701,1.0747,0.0067481,-0.10848,0.0062923
1.2716,1.0747,0.0067117,-0.1083,0.0062555
1.2731,1.0748,0.0066752,-0.10812,0.006219
1.2746,1.0748,0.0066388,-0.10795,0.0061828
1.2761,1.0748,0.0066027,-0.10777,0.0061467
1.2776,1.0749,0.0065667,-0.10759,0.0061109
1.2791,1.0749,0.006531,-0.10742,0.0060753
1.2806,1.075,0.0064954,-0.10724,0.00604
1.2821,1.075,0.00646,-0.10707,0.0060048
1.2836,1.075,0.0064248,-0.10689,0.0059699
1.2851,1.0751,0.0063898,-0.10671,0.0059353
1.2866,1.0751,0.0063551,-0.10654,0.0059007
1.2881,1.0752,0.0063207,-0.10636,0.0058665
1.2896,1.0752,0.0062866,-0.10619,0.0058323
1.2911,1.0752,0.0062528,-0.10601,0.0057983
1.2926,1.0753,0.0062191,-0.10584,0.0057647
1.2941,1.0753,0.0061857,-0.10566,0.0057313
1.2956,1.0753,0.0061524,-0.10549,0.005698
1.2971,1.0754,0.0061194,-0.10532,0.0056649
1.2986,1.0754,0.0060867,-0.10514,0.0056322
1.3001,1.0755,0.0060541,-0.10497,0.0055998
1.3016,1.0755,0.0060218,-0.1048,0.005568
1.3031,1.0755,0.0059898,-0.10462,0.0055364
1.3046,1.0756,0.005958,-0.10445,0.0055052
1.3061,1.0756,0.0059265,-0.10428,0.0054742
1.3076,1.0756,0.0058951,-0.10411,0.0054435
1.3091,1.0757,0.005864,-0.10394,0.0054129
1.3106,1.0757,0.005833,-0.10377,0.0053826
1.3121,1.0757,0.0058022,-0.1036,0.0053524
1.3136,1.0758,0.0057715,-0.10343,0.0053223
1.3151,1.0758,0.0057411,-0.10326,0.0052925
1.3166,1.0758,0.0057109,-0.10309,0.005263
1.3181,1.0759,0.0056808,-0.10292,0.0052336
1.3196,1.0759,0.005651,-0.10275,0.0052045
1.3211,1.0759,0.0056213,-0.10258,0.0051754
1.3226,1.076,0.0055918,-0.10241,0.0051466
1.3241,1.076,0.0055624,-0.10224,0.0051179
1.3256,1.076,0.0055332,-0.10207,0.0050893
1.3271,1.0761,0.0055041,-0.1019,0.0050609
1.3286,1.0761,0.0054752,-0.10173,0.0050328
1.3301,1.0761,0.0054464,-0.10157,0.0050048
1.3316,1.0762,0.0054178,-0.1014,0.0049769
1.3331,1.0762,0.0053894,-0.10123,0.0049491
1.3346,1.0762,0.0053611,-0.10106,0.0049215
1.3361,1.0763,0.0053329,-0.1009,0.0048942
1.3376,1.0763,0.0053049,-0.10073,0.004867
1.3391,1.0763,0.0052771,-0.10056,0.00484
1.3406,1.0763,0.0052494,-0.1004,0.0048131
1.3421,1.0764,0.005222,-0.10023,0.0047865
1.3436,1.0764,0.0051948,-0.10006,0.0047601
1.3451,1.0764,0.0051678,-0.099899,0.004734
1.3466,1.0765,0.005141,-0.099734,0.004708
1.3481,1.0765,0.0051144,-0.099569,0.0046823
1.3496,1.0765,0.0050879,-0.099405,0.0046567
1.3511,1.0765,0.0050616,-0.099241,0.0046313
1.3526,1.0766,0.0050353,-0.099077,0.004606
1.3541,1.0766,0.0050093,-0.098913,0.0045809
1.3556,1.0766,0.0049834,-0.09875,0.0045559
1.3571,1.0767,0.0049576,-0.098588,0.0045311
1.3586,1.0767,0.004932,-0.098425,0.0045065
1.3601,1.0767,0.0049066,-0.098263,0.0044821
1.3616,1.0767,0.0048814,-0.098101,0.0044578
1.3631,1.0768,0.0048564,-0.09794,0.0044336
1.3646,1.0768,0.0048315,-0.097778,0.0044098
1.3661,1.0768,0.0048068,-0.097617,0.004386
1.3676,1.0768,0.0047822,-0.097455,0.0043624
1.3691,1.0769,0.0047578,-0.097295,0.0043389
1.3706,1.0769,0.0047334,-0.097134,0.0043155
1.3721,1.0769,0.0047092,-0.096973,0.0042922
1.3736,1.0769,0.0046851,-0.096813,0.004269
1.3751,1.077,0.0046611,-0.096652,0.0042458
1.3766,1.077,0.0046372,-0.096492,0.0042228
1.3781,1.077,0.0046134,-0.096332,0.0041998
1.3796,1.077,0.0045897,-0.096172,0.004177
1.3811,1.0771,0.0045662,-0.096013,0.0041543
1.3826,1.0771,0.0045429,-0.095854,0.0041318
1.3841,1.0771,0.0045198,-0.095695,0.0041095
1.3856,1.0771,0.0044968,-0.095536,0.0040873
1.3871,1.0772,0.0044739,-0.095378,0.0040653
1.3886,1.0772,0.0044512,-0.09522,0.0040435
1.3901,1.0772,0.0044286,-0.095062,0.0040219
1.3916,1.0772,0.0044062,-0.094905,0.0040004
1.3931,1.0772,0.004384,-0.094748,0.0039792
1.3946,1.0773,0.004362,-0.094592,0.0039581
1.3961,1.0773,0.00434,-0.094435,0.0039372
1.3976,1.0773,0.0043183,-0.09428,0.0039165
1.3991,1.0773,0.0042967,-0.094124,0.0038959
1.4006,1.0774,0.0042753,-0.093969,0.0038755
1.4021,1.0774,0.0042539,-0.093814,0.0038552
1.4036,1.0774,0.0042327,-0.093659,0.0038351
1.4051,1.0774,0.0042116,-0.093504,0.003815
1.4066,1.0774,0.0041906,-0.09335,0.003795
1.4081,1.0775,0.0041697,-0.093196,0.0037751
1.4096,1.0775,0.0041489,-0.093042,0.0037553
1.4111,1.0775,0.0041281,-0.092888,0.0037355
1.4126,1.0775,0.0041074,-0.092734,0.0037158
1.4141,1.0775,0.0040868,-0.09258,0.0036961
1.4156,1.0776,0.0040663,-0.092427,0.0036764
1.4171,1.0776,0.0040459,-0.092274,0.0036569
1.4186,1.0776,0.0040256,-0.092121,0.0036375
1.4201,1.0776,0.0040053,-0.091968,0.0036182
1.4216,1.0776,0.0039853,-0.091816,0.003599
1.4231,1.0776,0.0039653,-0.091664,0.0035799
1.4246,1.0777,0.0039454,-0.091511,0.0035609
1.4261,1.0777,0.0039256,-0.091359,0.0035422
1.4276,1.0777,0.003906,-0.091208,0.0035234
1.4291,1.0777,0.0038864,-0.091056,0.0035048
1.4306,1.0777,0.003867,-0.090905,0.0034863
1.4321,1.0778,0.0038477,-0.090754,0.003468
1.4336,1.0778,0.0038286,-0.090603,0.0034499
1.4351,1.0778,0.0038096,-0.090453,0.0034319
1.4366,1.0778,0.0037908,-0.090303,0.0034141
1.4381,1.0778,0.0037721,-0.090153,0.0033965
1.4396,1.0778,0.0037535,-0.090004,0.0033789
1.4411,1.0779,0.003735,-0.089855,0.0033615
1.4426,1.0779,0.0037166,-0.089706,0.0033442
1.4441,1.0779,0.0036983,-0.089557,0.003327
1.4456,1.0779,0.0036801,-0.089409,0.0033098
1.4471,1.0779,0.003662,-0.08926,0.0032926
1.4486,1.0779,0.003644,-0.089112,0.0032756
1.4501,1.0779,0.003626,-0.088964,0.0032587
1.4516,1.078,0.0036082,-0.088817,0.0032418
1.4531,1.078,0.0035905,-0.088669,0.0032251
1.4546,1.078,0.0035728,-0.088522,0.0032085
1.4561,1.078,0.0035553,-0.088376,0.0031919
1.4576,1.078,0.0035379,-0.088229,0.0031754
1.4591,1.078,0.0035206,-0.088083,0.0031591
1.4606,1.078,0.0035034,-0.087937,0.0031429
1.4621,1.0781,0.0034863,-0.087791,0.0031267
1.4636,1.0781,0.0034693,-0.087645,0.0031107
1.4651,1.0781,0.0034524,-0.0875,0.0030948
1.4666,1.0781,0.0034355,-0.087355,0.0030789
1.4681,1.0781,0.0034188,-0.08721,0.0030631
1.4696,1.0781,0.0034022,-0.087065,0.0030475
1.4711,1.0781,0.0033856,-0.08692,0.0030319
1.4726,1.0781,0.0033692,-0.086776,0.0030164
1.4741,1.0782,0.0033528,-0.086632,0.0030009
1.4756,1.0782,0.0033365,-0.086488,0.0029855
1.4771,1.0782,0.0033203,-0.086344,0.0029704
1.4786,1.0782,0.0033043,-0.086201,0.0029553
1.4801,1.0782,0.0032884,-0.086058,0.0029404
1.4816,1.0782,0.0032725,-0.085916,0.0029255
1.4831,1.0782,0.0032568,-0.085774,0.0029108
1.4846,1.0782,0.0032411,-0.085632,0.0028961
1.4861,1.0783,0.0032256,-0.08549,0.0028816
1.4876,1.0783,0.0032101,-0.085348,0.0028671
1.4891,1.0783,0.0031946,-0.085206,0.0028526
1.4906,1.0783,0.0031792,-0.085065,0.0028381
1.4921,1.0783,0.0031639,-0.084923,0.0028238
1.4936,1.0783,0.0031487,-0.084782,0.0028095
1.4951,1.0783,0.0031335,-0.084641,0.0027953
1.4966,1.0783,0.0031183,-0.084501,0.002781
1.4981,1.0783,0.0031033,-0.08436,0.0027669
1.4996,1.0783,0.0030883,-0.084219,0.0027528
1.5011,1.0784,0.0030734,-0.084079,0.0027388
1.5026,1.0784,0.0030585,-0.083939,0.0027248
1.5041,1.0784,0.0030437,-0.083799,0.0027109
1.5056,1.0784,0.003029,-0.083659,0.0026971
1.5071,1.0784,0.0030144,-0.083519,0.0026833
1.5086,1.0784,0.0029999,-0.08338,0.0026696
1.5101,1.0784,0.0029854,-0.083241,0.0026561
1.5116,1.0784,0.0029711,-0.083102,0.0026427
1.5131,1.0784,0.0029569,-0.082963,0.0026294
1.5146,1.0784,0.0029428,-0.082825,0.0026162
1.5161,1.0784,0.0029288,-0.082688,0.0026032
1.5176,1.0784,0.002915,-0.08255,0.0025904
1.5191,1.0785,0.0029012,-0.082414,0.0025776
1.5206,1.0785,0.0028875,-0.082277,0.0025648
1.5221,1.0785,0.0028739,-0.08214,0.0025521
1.5236,1.0785,0.0028603,-0.082004,0.0025395
1.5251,1.0785,0.0028468,-0.081868,0.0025269
1.5266,1.0785,0.0028333,-0.081732,0.0025144
1.5281,1.0785,0.0028199,-0.081596,0.0025019
1.5296,1.0785,0.0028066,-0.081461,0.0024896
1.5311,1.0785,0.0027933,-0.081326,0.0024773
1.5326,1.0785,0.0027802,-0.08119,0.002465
1.5341,1.0785,0.0027671,-0.081056,0.0024529
1.5356,1.0785,0.002754,-0.080921,0.0024408
1.5371,1.0785,0.002741,-0.080786,0.0024287
1.5386,1.0785,0.0027281,-0.080652,0.0024168
1.5401,1.0785,0.0027153,-0.080518,0.0024048
1.5416,1.0785,0.0027025,-0.080384,0.002393
1.5431,1.0786,0.0026897,-0.080251,0.0023812
1.5446,1.0786,0.0026771,-0.080117,0.0023695
1.5461,1.0786,0.0026645,-0.079984,0.0023579
1.5476,1.0786,0.0026521,-0.079851,0.0023464
1.5491,1.0786,0.0026396,-0.079718,0.0023349
1.5506,1.0786,0.0026272,-0.079586,0.0023234
1.5521,1.0786,0.0026149,-0.079453,0.002312
1.5536,1.0786,0.0026026,-0.079321,0.0023006
1.5551,1.0786,0.0025904,-0.079189,0.0022893
1.5566,1.0786,0.0025782,-0.079058,0.002278
1.5581,1.0786,0.0025661,-0.078927,0.0022668
1.5596,1.0786,0.0025541,-0.078795,0.0022557
1.5611,1.0786,0.0025421,-0.078664,0.0022446
1.5626,1.0786,0.0025301,-0.078534,0.0022336
1.5641,1.0786,0.0025182,-0.078403,0.0022226
1.5656,1.0786,0.0025064,-0.078273,0.0022116
1.5671,1.0786,0.0024946,-0.078143,0.0022007
1.5686,1.0786,0.0024828,-0.078013,0.0021898
1.5701,1.0786,0.0024711,-0.077883,0.002179
1.5716,1.0786,0.0024595,-0.077753,0.0021683
1.5731,1.0786,0.002448,-0.077624,0.0021576
1.5746,1.0786,0.0024366,-0.077495,0.0021471
1.5761,1.0786,0.0024252,-0.077366,0.0021366
1.5776,1.0786,0.0024139,-0.077238,0.0021263
1.5791,1.0786,0.0024027,-0.07711,0.0021159
1.5806,1.0786,0.0023916,-0.076981,0.0021057
1.5821,1.0786,0.0023805,-0.076853,0.0020955
1.5836,1.0786,0.0023695,-0.076726,0.0020853
1.5851,1.0786,0.0023585,-0.076598,0.0020753
1.5866,1.0786,0.0023477,-0.076471,0.0020652
1.5881,1.0786,0.0023368,-0.076343,0.0020553
1.5896,1.0786,0.002326,-0.076216,0.0020453
1.5911,1.0786,0.0023153,-0.076089,0.0020355
1.5926,1.0786,0.0023047,-0.075962,0.0020257
1.5941,1.0786,0.0022941,-0.075836,0.0020159
1.5956,1.0786,0.0022835,-0.075709,0.0020062
1.5971,1.0786,0.0022731,-0.075583,0.0019965
1.5986,1.0786,0.0022626,-0.075457,0.0019869
1.6002,1.0786,0.0022522,-0.075331,0.0019773
1.6017,1.0786,0.0022419,-0.075205,0.0019678
1.6032,1.0786,0.0022316,-0.07508,0.0019583
1.6047,1.0786,0.0022213,-0.074955,0.0019489
1.6062,1.0786,0.0022111,-0.07483,0.0019395
1.6077,1.0786,0.0022009,-0.074705,0.0019301
1.6092,1.0786,0.0021908,-0.07458,0.0019207
1.6107,1.0786,0.0021807,-0.074455,0.0019114
1.6122,1.0786,0.0021707,-0.074331,0.0019022
1.6137,1.0786,0.0021607,-0.074207,0.001893
1.6152,1.0786,0.0021507,-0.074083,0.0018838
1.6167,1.0786,0.0021409,-0.073959,0.0018747
1.6182,1.0786,0.002131,-0.073836,0.0018656
1.6197,1.0786,0.0021212,-0.073712,0.0018566
1.6212,1.0786,0.0021115,-0.073589,0.0018476
1.6227,1.0786,0.0021019,-0.073466,0.0018387
1.6242,1.0786,0.0020923,-0.073343,0.0018299
1.6257,1.0786,0.0020828,-0.073221,0.0018211
1.6272,1.0786,0.0020733,-0.073098,0.0018124
1.6287,1.0786,0.0020638,-0.072976,0.0018037
1.6302,1.0786,0.0020544,-0.072855,0.0017951
1.6317,1.0786,0.0020451,-0.072733,0.0017865
1.6332,1.0786,0.0020358,-0.072612,0.001778
1.6347,1.0786,0.0020266,-0.072491,0.0017696
1.6362,1.0786,0.0020174,-0.07237,0.0017612
1.6377,1.0786,0.0020083,-0.072249,0.0017528
1.6392,1.0786,0.0019992,-0.072129,0.0017445
1.6407,1.0786,0.0019901,-0.072009,0.0017362
1.6422,1.0786,0.0019811,-0.071889,0.0017279
1.6437,1.0786,0.0019721,-0.071769,0.0017197
1.6452,1.0786,0.0019632,-0.071649,0.0017116
1.6467,1.0786,0.0019543,-0.07153,0.0017034
1.6482,1.0786,0.0019454,-0.071411,0.0016953
1.6497,1.0786,0.0019366,-0.071292,0.0016873
1.6512,1.0786,0.0019278,-0.071173,0.0016793
1.6527,1.0786,0.0019191,-0.071054,0.0016713
1.6542,1.0786,0.0019104,-0.070936,0.0016634
1.6557,1.0786,0.0019017,-0.070818,0.0016555
1.6572,1.0786,0.0018931,-0.0707,0.0016476
1.6587,1.0786,0.0018846,-0.070582,0.0016399
1.6602,1.0786,0.0018761,-0.070464,0.0016322
1.6617,1.0786,0.0018676,-0.070347,0.0016245
1.6632,1.0786,0.0018593,-0.07023,0.0016169
1.6647,1.0786,0.0018509,-0.070113,0.0016093
1.6662,1.0786,0.0018426,-0.069996,0.0016017
1.6677,1.0785,0.0018343,-0.069879,0.0015942
1.6692,1.0785,0.0018261,-0.069763,0.0015867
1.6707,1.0785,0.001818,-0.069647,0.0015793
1.6722,1.0785,0.0018098,-0.069531,0.0015719
1.6737,1.0785,0.0018017,-0.069415,0.0015646
1.6752,1.0785,0.0017937,-0.0693,0.0015573
1.6767,1.0785,0.0017857,-0.069184,0.00155
1.6782,1.0785,0.0017777,-0.069069,0.0015427
1.6797,1.0785,0.0017698,-0.068954,0.0015356
1.6812,1.0785,0.0017619,-0.068839,0.0015284
1.6827,1.0785,0.0017541,-0.068724,0.0015213
1.6842,1.0785,0.0017463,-0.068609,0.0015142
1.6857,1.0785,0.0017385,-0.068494,0.0015071
1.6872,1.0785,0.0017308,-0.06838,0.0015001
1.6887,1.0785,0.0017231,-0.068265,0.0014932
1.6902,1.0785,0.0017154,-0.068151,0.0014862
1.6917,1.0785,0.0017078,-0.068037,0.0014793
1.6932,1.0784,0.0017002,-0.067924,0.0014725
1.6947,1.0784,0.0016927,-0.06781,0.0014656
1.6962,1.0784,0.0016852,-0.067697,0.0014589
1.6977,1.0784,0.0016777,-0.067583,0.0014521
1.6992,1.0784,0.0016703,-0.06747,0.0014453
1.7007,1.0784,0.0016629,-0.067358,0.0014386
1.7022,1.0784,0.0016555,-0.067245,0.0014319
1.7037,1.0784,0.0016482,-0.067133,0.0014253
1.7052,1.0784,0.0016409,-0.06702,0.0014187
1.7067,1.0784,0.0016336,-0.066909,0.0014121
1.7082,1.0784,0.0016264,-0.066797,0.0014056
1.7097,1.0784,0.0016192,-0.066686,0.0013991
1.7112,1.0784,0.0016121,-0.066575,0.0013927
1.7127,1.0784,0.001605,-0.066464,0.0013863
1.7142,1.0784,0.001598,-0.066353,0.0013799
1.7157,1.0783,0.001591,-0.066243,0.0013736
1.7172,1.0783,0.001584,-0.066132,0.0013673
1.7187,1.0783,0.001577,-0.066022,0.001361
1.7202,1.0783,0.0015701,-0.065912,0.0013547
1.7217,1.0783,0.0015632,-0.065802,0.0013485
1.7232,1.0783,0.0015563,-0.065692,0.0013423
1.7247,1.0783,0.0015495,-0.065583,0.0013362
1.7262,1.0783,0.0015427,-0.065473,0.0013301
1.7277,1.0783,0.001536,-0.065364,0.001324
1.7292,1.0783,0.0015293,-0.065255,0.001318
1.7307,1.0783,0.0015226,-0.065146,0.0013119
1.7322,1.0783,0.001516,-0.065037,0.001306
1.7337,1.0782,0.0015093,-0.064929,0.0013
1.7352,1.0782,0.0015028,-0.06482,0.0012941
1.7367,1.0782,0.0014962,-0.064712,0.0012882
1.7382,1.0782,0.0014897,-0.064604,0.0012824
1.7397,1.0782,0.0014832,-0.064496,0.0012765
1.7412,1.0782,0.0014768,-0.064389,0.0012708
1.7427,1.0782,0.0014704,-0.064281,0.001265
1.7442,1.0782,0.001464,-0.064174,0.0012592
1.7457,1.0782,0.0014576,-0.064067,0.0012535
1.7472,1.0782,0.0014513,-0.06396,0.0012479
1.7487,1.0782,0.001445,-0.063853,0.0012422
1.7502,1.0781,0.0014387,-0.063747,0.0012365
1.7517,1.0781,0.0014324,-0.06364,0.0012309
1.7532,1.0781,0.0014262,-0.063534,0.0012252
1.7547,1.0781,0.00142,-0.063428,0.0012196
1.7562,1.0781,0.0014138,-0.063322,0.001214
1.7577,1.0781,0.0014077,-0.063216,0.0012084
1.7592,1.0781,0.0014015,-0.06311,0.0012029
1.7607,1.0781,0.0013954,-0.063005,0.0011973
1.7622,1.0781,0.0013893,-0.062899,0.0011919
1.7637,1.0781,0.0013833,-0.062794,0.0011864
1.7652,1.078,0.0013773,-0.062689,0.001181
1.7667,1.078,0.0013713,-0.062584,0.0011756
1.7682,1.078,0.0013654,-0.06248,0.0011702
1.7697,1.078,0.0013595,-0.062375,0.0011649
1.7712,1.078,0.0013536,-0.062271,0.0011596
1.7727,1.078,0.0013477,-0.062167,0.0011544
1.7742,1.078,0.0013419,-0.062063,0.0011492
1.7757,1.078,0.0013362,-0.06196,0.001144
1.7772,1.078,0.0013304,-0.061856,0.0011389
1.7787,1.078,0.0013247,-0.061753,0.0011338
1.7802,1.0779,0.001319,-0.06165,0.0011287
1.7817,1.0779,0.0013134,-0.061547,0.0011237
1.7832,1.0779,0.0013078,-0.061444,0.0011187
1.7847,1.0779,0.0013022,-0.061342,0.0011137
1.7862,1.0779,0.0012966,-0.061239,0.0011087
1.7877,1.0779,0.0012911,-0.061136,0.0011037
1.7892,1.0779,0.0012855,-0.061034,0.0010987
1.7907,1.0779,0.00128,-0.060932,0.0010938
1.7922,1.0778,0.0012745,-0.06083,0.0010888
1.7937,1.0778,0.001269,-0.060728,0.0010839
1.7952,1.0778,0.0012636,-0.060626,0.001079
1.7967,1.0778,0.0012581,-0.060525,0.0010741
1.7982,1.0778,0.0012527,-0.060423,0.0010692
1.7997,1.0778,0.0012473,-0.060322,0.0010644
1.8012,1.0778,0.001242,-0.060221,0.0010596
1.8027,1.0778,0.0012367,-0.06012,0.0010548
1.8042,1.0778,0.0012314,-0.06002,0.0010501
1.8057,1.0777,0.0012261,-0.059919,0.0010453
1.8072,1.0777,0.0012209,-0.059819,0.0010407
1.8087,1.0777,0.0012157,-0.059719,0.001036
1.8102,1.0777,0.0012105,-0.059619,0.0010314
1.8117,1.0777,0.0012054,-0.05952,0.0010267
1.8132,1.0777,0.0012002,-0.05942,0.0010222
1.8147,1.0777,0.0011951,-0.059321,0.0010176
1.8162,1.0777,0.00119,-0.059222,0.001013
1.8177,1.0776,0.0011849,-0.059123,0.0010085
1.8192,1.0776,0.0011799,-0.059023,0.001004
1.8207,1.0776,0.0011749,-0.058925,0.0009995
1.8222,1.0776,0.0011699,-0.058826,0.00099503
1.8237,1.0776,0.0011649,-0.058727,0.00099061
1.8252,1.0776,0.00116,-0.058629,0.00098622
1.8267,1.0776,0.0011551,-0.058531,0.00098184
1.8282,1.0776,0.0011502,-0.058433,0.00097747
1.8297,1.0775,0.0011454,-0.058335,0.00097313
1.8312,1.0775,0.0011405,-0.058238,0.00096879
1.8327,1.0775,0.0011357,-0.05814,0.00096446
1.8342,1.0775,0.0011308,-0.058043,0.00096014
1.8357,1.0775,0.0011261,-0.057946,0.00095589
1.8372,1.0775,0.0011213,-0.057849,0.00095168
1.8387,1.0775,0.0011166,-0.057753,0.00094752
1.8402,1.0774,0.001112,-0.057656,0.00094339
1.8417,1.0774,0.0011073,-0.05756,0.00093925
1.8432,1.0774,0.0011026,-0.057464,0.00093512
1.8447,1.0774,0.001098,-0.057367,0.00093098
1.8462,1.0774,0.0010934,-0.057272,0.00092687
1.8477,1.0774,0.0010888,-0.057176,0.00092276
1.8492,1.0774,0.0010842,-0.05708,0.00091867
1.8507,1.0774,0.0010796,-0.056985,0.00091458
1.8522,1.0773,0.001075,-0.056889,0.00091049
1.8537,1.0773,0.0010705,-0.056794,0.00090641
1.8552,1.0773,0.0010659,-0.056699,0.00090234
1.8567,1.0773,0.0010614,-0.056604,0.00089829
1.8582,1.0773,0.0010569,-0.056509,0.00089426
1.8597,1.0773,0.0010525,-0.056415,0.00089025
1.8612,1.0773,0.001048,-0.05632,0.00088625
1.8627,1.0772,0.0010436,-0.056226,0.00088226
1.8642,1.0772,0.0010391,-0.056132,0.00087828
1.8657,1.0772,0.0010347,-0.056038,0.00087432
1.8672,1.0772,0.0010304,-0.055944,0.00087042
1.8687,1.0772,0.0010261,-0.055851,0.00086662
1.8702,1.0772,0.0010218,-0.055758,0.00086288
1.8717,1.0772,0.0010176,-0.055665,0.00085915
1.8732,1.0771,0.0010134,-0.055573,0.00085543
1.8747,1.0771,0.0010091,-0.05548,0.00085173
1.8762,1.0771,0.0010049,-0.055387,0.00084802
1.8777,1.0771,0.0010007,-0.055295,0.00084433
1.8792,1.0771,0.00099657,-0.055203,0.00084065
1.8807,1.0771,0.00099241,-0.05511,0.00083698
1.8822,1.077,0.00098829,-0.055018,0.00083333
1.8837,1.077,0.00098418,-0.054926,0.00082969
1.8852,1.077,0.00098005,-0.054834,0.00082607
1.8867,1.077,0.000976,-0.054743,0.00082249
1.8882,1.077,0.00097195,-0.054651,0.00081893
1.8897,1.077,0.00096789,-0.05456,0.00081538
1.8912,1.077,0.0009639,-0.054469,0.00081184
1.8927,1.0769,0.0009599,-0.054377,0.00080832
1.8942,1.0769,0.00095593,-0.054286,0.00080481
1.8957,1.0769,0.00095198,-0.054195,0.00080131
1.8972,1.0769,0.00094804,-0.054105,0.00079783
1.8987,1.0769,0.00094411,-0.054014,0.00079436
1.9002,1.0769,0.00094021,-0.053924,0.00079092
1.9017,1.0768,0.00093634,-0.053834,0.00078752
1.9032,1.0768,0.0009325,-0.053744,0.00078415
1.9047,1.0768,0.00092865,-0.053654,0.00078079
1.9062,1.0768,0.00092483,-0.053565,0.00077744
1.9077,1.0768,0.00092103,-0.053475,0.00077409
1.9092,1.0768,0.00091724,-0.053386,0.00077076
1.9107,1.0767,0.00091347,-0.053296,0.00076744
1.9122,1.0767,0.00090972,-0.053207,0.00076415
1.9137,1.0767,0.00090597,-0.053118,0.00076088
1.9152,1.0767,0.00090225,-0.05303,0.00075761
1.9167,1.0767,0.00089854,-0.052941,0.00075434
1.9182,1.0767,0.00089483,-0.052852,0.00075108
1.9197,1.0766,0.00089114,-0.052764,0.00074783
1.9212,1.0766,0.00088747,-0.052675,0.00074459
1.9227,1.0766,0.00088382,-0.052587,0.00074136
1.9242,1.0766,0.00088016,-0.052499,0.00073814
1.9257,1.0766,0.00087653,-0.052411,0.00073493
1.9272,1.0766,0.0008729,-0.052323,0.00073172
1.9287,1.0765,0.0008693,-0.052235,0.00072853
1.9302,1.0765,0.00086571,-0.052148,0.00072535
1.9317,1.0765,0.00086214,-0.05206,0.00072217
1.9332,1.0765,0.0008586,-0.051973,0.00071902
1.9347,1.0765,0.00085511,-0.051886,0.00071594
1.9362,1.0765,0.00085162,-0.051799,0.00071289
1.9377,1.0764,0.00084818,-0.051712,0.00070984
1.9392,1.0764,0.00084475,-0.051626,0.00070684
1.9407,1.0764,0.00084134,-0.051539,0.00070385
1.9422,1.0764,0.00083795,-0.051453,0.00070088
1.9437,1.0764,0.00083456,-0.051367,0.00069792
1.9452,1.0764,0.00083119,-0.051281,0.00069498
1.9467,1.0763,0.00082782,-0.051195,0.00069205
1.9482,1.0763,0.00082446,-0.05111,0.00068912
1.9497,1.0763,0.00082112,-0.051024,0.0006862
1.9512,1.0763,0.00081779,-0.050939,0.00068328
1.9527,1.0763,0.00081446,-0.050853,0.00068036
1.9542,1.0763,0.00081113,-0.050768,0.00067744
1.9557,1.0762,0.00080782,-0.050683,0.00067452
1.9572,1.0762,0.00080451,-0.050597,0.0006716
1.9587,1.0762,0.0008012,-0.050512,0.00066866
1.9602,1.0762,0.0007979,-0.050427,0.00066572
1.9617,1.0762,0.00079461,-0.050342,0.00066279
1.9632,1.0762,0.00079134,-0.050257,0.00065988
1.9647,1.0761,0.00078808,-0.050172,0.00065698
1.9662,1.0761,0.00078485,-0.050087,0.00065409
1.9677,1.0761,0.0007817,-0.050004,0.0006513
1.9692,1.0761,0.00077854,-0.04992,0.00064855
1.9707,1.0761,0.00077545,-0.049837,0.00064585
1.9722,1.076,0.00077237,-0.049754,0.0006432
1.9737,1.076,0.00076931,-0.049671,0.00064057
1.9752,1.076,0.00076625,-0.049588,0.00063794
1.9767,1.076,0.00076321,-0.049506,0.00063534
1.9782,1.076,0.00076019,-0.049423,0.00063273
1.9797,1.076,0.00075717,-0.049341,0.00063011
1.9812,1.0759,0.00075413,-0.049258,0.00062749
1.9827,1.0759,0.00075112,-0.049176,0.00062486
1.9842,1.0759,0.0007481,-0.049093,0.00062222
1.9857,1.0759,0.00074509,-0.049011,0.00061957
1.9872,1.0759,0.00074207,-0.048929,0.00061692
1.9887,1.0758,0.00073905,-0.048846,0.00061426
1.9902,1.0758,0.00073604,-0.048764,0.00061159
1.9917,1.0758,0.00073303,-0.048682,0.00060891
1.9932,1.0758,0.00073001,-0.048599,0.00060622
1.9947,1.0758,0.00072699,-0.048517,0.00060353
1.9962,1.0758,0.00072398,-0.048435,0.00060082
1.9977,1.0757,0.00072097,-0.048352,0.0005981
1.9992,1.0757,0.00071793,-0.04827,0.00059536
2.0008,1.0757,0.00071508,-0.048189,0.00059287
2.0023,1.0757,0.00071237,-0.048109,0.00059061
2.0038,1.0757,0.00070966,-0.04803,0.00058834
2.0053,1.0756,0.00070695,-0.04795,0.00058605
2.0068,1.0756,0.00070424,-0.04787,0.00058376
2.0083,1.0756,0.00070154,-0.047791,0.00058145
2.0098,1.0756,0.00069883,-0.047711,0.00057914
2.0113,1.0756,0.00069611,-0.047632,0.00057682
2.0128,1.0755,0.0006934,-0.047552,0.00057448
2.0143,1.0755,0.00069069,-0.047472,0.00057214
2.0158,1.0755,0.00068799,-0.047393,0.00056979
2.0173,1.0755,0.00068529,-0.047313,0.00056743
2.0188,1.0755,0.00068259,-0.047234,0.00056506
2.0203,1.0755,0.00067987,-0.047155,0.0005627
2.0218,1.0754,0.00067717,-0.047075,0.00056033
2.0233,1.0754,0.00067446,-0.046996,0.00055794
2.0248,1.0754,0.00067175,-0.046917,0.00055554
2.0263,1.0754,0.00066905,-0.046838,0.00055314
2.0278,1.0754,0.00066635,-0.046759,0.00055073
2.0293,1.0753,0.00066367,-0.04668,0.00054834
2.0308,1.0753,0.00066098,-0.046601,0.00054596
2.0323,1.0753,0.00065833,-0.046522,0.00054362
2.0338,1.0753,0.00065572,-0.046444,0.00054135
2.0353,1.0753,0.00065313,-0.046366,0.00053913
2.0368,1.0752,0.00065062,-0.046289,0.00053698
2.0383,1.0752,0.00064811,-0.046211,0.00053486
2.0398,1.0752,0.00064561,-0.046134,0.00053273
2.0413,1.0752,0.00064312,-0.046057,0.00053059
2.0428,1.0752,0.00064063,-0.04598,0.00052846
2.0443,1.0751,0.00063814,-0.045903,0.00052632
2.0458,1.0751,0.00063566,-0.045826,0.00052417
2.0473,1.0751,0.00063319,-0.045749,0.00052201
2.0488,1.0751,0.0006307,-0.045673,0.00051986
2.0503,1.0751,0.00062826,-0.045596,0.00051772
2.0518,1.075,0.00062581,-0.045519,0.00051559
2.0533,1.075,0.00062337,-0.045442,0.00051346
2.0548,1.075,0.00062094,-0.045366,0.00051132
2.0563,1.075,0.00061851,-0.045289,0.00050918
2.0578,1.075,0.00061608,-0.045213,0.00050704
2.0593,1.0749,0.00061366,-0.045136,0.00050491
2.0608,1.0749,0.00061125,-0.04506,0.00050277
2.0623,1.0749,0.00060884,-0.044984,0.00050065
2.0638,1.0749,0.00060645,-0.044908,0.00049853
2.0653,1.0749,0.00060406,-0.044832,0.00049645
2.0668,1.0748,0.00060169,-0.044757,0.00049439
2.0683,1.0748,0.00059934,-0.044681,0.00049236
2.0698,1.0748,0.000597,-0.044606,0.00049037
2.0713,1.0748,0.00059469,-0.044531,0.00048839
2.0728,1.0748,0.0005924,-0.044457,0.00048644
2.0743,1.0747,0.00059014,-0.044382,0.00048451
2.0758,1.0747,0.00058784,-0.044308,0.00048258
2.0773,1.0747,0.00058557,-0.044234,0.00048064
2.0788,1.0747,0.00058332,-0.04416,0.0004787
2.0803,1.0747,0.00058105,-0.044086,0.00047677
2.0818,1.0746,0.0005788,-0.044012,0.00047483
2.0833,1.0746,0.00057654,-0.043938,0.00047288
2.0848,1.0746,0.0005743,-0.043864,0.00047094
2.0863,1.0746,0.00057207,-0.04379,0.00046899
2.0878,1.0746,0.00056985,-0.043716,0.00046706
2.0893,1.0745,0.00056763,-0.043642,0.00046512
2.0908,1.0745,0.00056539,-0.043569,0.00046318
2.0923,1.0745,0.0005632,-0.043495,0.00046125
2.0938,1.0745,0.000561,-0.043421,0.00045931
2.0953,1.0745,0.0005588,-0.043348,0.00045738
2.0968,1.0744,0.00055663,-0.043275,0.00045548
2.0983,1.0744,0.00055446,-0.043202,0.00045361
2.0998,1.0744,0.00055231,-0.043129,0.00045174
2.1013,1.0744,0.00055018,-0.043057,0.0004499
2.1028,1.0744,0.00054805,-0.042984,0.00044808
2.1043,1.0743,0.00054593,-0.042912,0.00044627
2.1058,1.0743,0.00054385,-0.04284,0.00044447
2.1073,1.0743,0.00054175,-0.042768,0.00044268
2.1088,1.0743,0.00053967,-0.042696,0.00044091
2.1103,1.0742,0.0005376,-0.042625,0.00043914
2.1118,1.0742,0.00053553,-0.042553,0.00043739
2.1133,1.0742,0.00053348,-0.042482,0.00043564
2.1148,1.0742,0.00053145,-0.04241,0.00043389
2.1163,1.0742,0.00052941,-0.042339,0.00043214
2.1178,1.0741,0.00052739,-0.042268,0.0004304
2.1193,1.0741,0.00052537,-0.042197,0.00042866
2.1208,1.0741,0.00052336,-0.042126,0.00042692
2.1223,1.0741,0.00052136,-0.042055,0.00042518
2.1238,1.0741,0.00051935,-0.041984,0.00042343
2.1253,1.074,0.00051735,-0.041913,0.00042169
2.1268,1.074,0.00051536,-0.041842,0.00041995
2.1283,1.074,0.00051337,-0.041771,0.00041821
2.1298,1.074,0.00051139,-0.041701,0.00041651
2.1313,1.074,0.00050944,-0.041631,0.00041482
2.1328,1.0739,0.00050747,-0.041561,0.00041314
2.1343,1.0739,0.00050551,-0.041491,0.00041147
2.1358,1.0739,0.00050358,-0.041421,0.00040982
2.1373,1.0739,0.00050165,-0.041351,0.00040819
2.1388,1.0738,0.00049976,-0.041282,0.00040656
2.1403,1.0738,0.00049787,-0.041213,0.00040496
2.1418,1.0738,0.00049598,-0.041144,0.00040336
2.1433,1.0738,0.00049411,-0.041074,0.00040178
2.1448,1.0738,0.00049226,-0.041006,0.00040021
2.1463,1.0737,0.00049042,-0.040937,0.00039864
2.1478,1.0737,0.00048858,-0.040868,0.00039708
2.1493,1.0737,0.00048675,-0.0408,0.00039552
2.1508,1.0737,0.00048495,-0.040731,0.000394
2.1523,1.0737,0.00048313,-0.040663,0.00039248
2.1538,1.0736,0.00048134,-0.040595,0.00039096
2.1553,1.0736,0.00047955,-0.040527,0.00038944
2.1568,1.0736,0.00047775,-0.040459,0.00038792
2.1583,1.0736,0.00047598,-0.040391,0.0003864
2.1598,1.0735,0.00047418,-0.040323,0.00038488
2.1613,1.0735,0.0004724,-0.040255,0.00038336
2.1628,1.0735,0.00047064,-0.040188,0.00038185
2.1643,1.0735,0.00046886,-0.04012,0.00038033
2.1658,1.0735,0.00046712,-0.040052,0.00037882
2.1673,1.0734,0.00046536,-0.039985,0.00037731
2.1688,1.0734,0.00046361,-0.039917,0.00037581
2.1703,1.0734,0.00046186,-0.03985,0.0003743
2.1718,1.0734,0.00046011,-0.039782,0.0003728
2.1733,1.0734,0.00045837,-0.039715,0.0003713
2.1748,1.0733,0.00045663,-0.039648,0.0003698
2.1763,1.0733,0.00045491,-0.03958,0.00036831
2.1778,1.0733,0.00045319,-0.039513,0.00036683
2.1793,1.0733,0.00045147,-0.039447,0.00036536
2.1808,1.0732,0.00044977,-0.03938,0.00036391
2.1823,1.0732,0.00044807,-0.039314,0.00036247
2.1838,1.0732,0.00044639,-0.039247,0.00036104
2.1853,1.0732,0.0004447,-0.039181,0.0003596
2.1868,1.0732,0.00044303,-0.039115,0.00035818
2.1883,1.0731,0.00044136,-0.039049,0.00035675
2.1898,1.0731,0.0004397,-0.038983,0.00035533
2.1913,1.0731,0.00043806,-0.038917,0.00035392
2.1928,1.0731,0.00043642,-0.038851,0.00035252
2.1943,1.073,0.00043478,-0.038785,0.00035112
2.1958,1.073,0.00043316,-0.03872,0.00034973
2.1973,1.073,0.00043155,-0.038655,0.00034834
2.1988,1.073,0.00042994,-0.038589,0.00034697
2.2003,1.073,0.00042834,-0.038524,0.0003456
2.2018,1.0729,0.00042674,-0.038459,0.00034424
2.2033,1.0729,0.00042515,-0.038394,0.00034289
2.2048,1.0729,0.00042358,-0.03833,0.00034155
2.2063,1.0729,0.000422,-0.038265,0.00034021
2.2078,1.0728,0.00042043,-0.0382,0.00033887
2.2093,1.0728,0.00041886,-0.038136,0.00033754
2.2108,1.0728,0.0004173,-0.038071,0.0003362
2.2123,1.0728,0.00041574,-0.038007,0.00033487
2.2138,1.0728,0.00041418,-0.037943,0.00033354
2.2153,1.0727,0.00041264,-0.037879,0.00033223
2.2168,1.0727,0.00041111,-0.037815,0.00033093
2.2183,1.0727,0.00040958,-0.037751,0.00032964
2.2198,1.0727,0.00040806,-0.037688,0.00032835
2.2213,1.0726,0.00040653,-0.037624,0.00032707
2.2228,1.0726,0.00040503,-0.037561,0.00032579
2.2243,1.0726,0.00040352,-0.037497,0.00032451
2.2258,1.0726,0.00040202,-0.037434,0.00032324
2.2273,1.0726,0.00040054,-0.037371,0.00032197
2.2288,1.0725,0.00039905,-0.037308,0.00032071
2.2303,1.0725,0.00039757,-0.037245,0.00031947
2.2318,1.0725,0.00039611,-0.037182,0.00031824
2.2333,1.0725,0.00039465,-0.03712,0.000317
2.2348,1.0724,0.00039319,-0.037057,0.00031578
2.2363,1.0724,0.00039173,-0.036994,0.00031455
2.2378,1.0724,0.00039029,-0.036932,0.00031333
2.2393,1.0724,0.00038886,-0.03687,0.00031211
2.2408,1.0724,0.00038741,-0.036807,0.00031089
2.2423,1.0723,0.00038597,-0.036745,0.00030967
2.2438,1.0723,0.00038455,-0.036683,0.00030846
2.2453,1.0723,0.00038312,-0.036621,0.00030725
2.2468,1.0723,0.00038171,-0.036559,0.00030604
2.2483,1.0722,0.00038028,-0.036497,0.00030483
2.2498,1.0722,0.00037886,-0.036436,0.00030363
2.2513,1.0722,0.00037746,-0.036374,0.00030243
2.2528,1.0722,0.00037606,-0.036312,0.00030124
2.2543,1.0721,0.00037465,-0.036251,0.00030005
2.2558,1.0721,0.00037326,-0.03619,0.00029886
2.2573,1.0721,0.00037189,-0.036128,0.00029768
2.2588,1.0721,0.0003705,-0.036067,0.00029651
2.2603,1.0721,0.00036914,-0.036006,0.00029534
2.2618,1.072,0.00036779,-0.035945,0.00029418
2.2633,1.072,0.00036642,-0.035884,0.00029302
2.2648,1.072,0.00036509,-0.035823,0.00029187
2.2663,1.072,0.00036373,-0.035763,0.00029073
2.2678,1.0719,0.0003624,-0.035702,0.00028959
2.2693,1.0719,0.00036107,-0.035642,0.00028846
2.2708,1.0719,0.00035974,-0.035581,0.00028733
2.2723,1.0719,0.00035841,-0.035521,0.0002862
2.2738,1.0719,0.0003571,-0.035461,0.00028509
2.2753,1.0718,0.00035577,-0.035401,0.00028397
2.2768,1.0718,0.00035446,-0.035341,0.00028286
2.2783,1.0718,0.00035315,-0.035281,0.00028176
2.2798,1.0718,0.00035184,-0.035221,0.00028068
2.2813,1.0717,0.00035057,-0.035162,0.0002796
2.2828,1.0717,0.00034929,-0.035102,0.00027854
2.2843,1.0717,0.00034802,-0.035043,0.00027748
2.2858,1.0717,0.00034675,-0.034984,0.00027643
2.2873,1.0716,0.00034549,-0.034925,0.00027538
2.2888,1.0716,0.00034425,-0.034865,0.00027433
2.2903,1.0716,0.000343,-0.034807,0.00027329
2.2918,1.0716,0.00034175,-0.034748,0.00027225
2.2933,1.0716,0.00034052,-0.034689,0.00027122
2.2948,1.0715,0.00033929,-0.03463,0.00027018
2.2963,1.0715,0.00033806,-0.034572,0.00026915
2.2978,1.0715,0.00033683,-0.034513,0.00026813
2.2993,1.0715,0.00033561,-0.034455,0.00026711
2.3008,1.0714,0.00033441,-0.034397,0.00026609
2.3023,1.0714,0.0003332,-0.034338,0.00026508
2.3038,1.0714,0.00033201,-0.03428,0.00026406
2.3053,1.0678,0.00032971,-0.034107,0.00026222
2.3068,1.0713,0.00032961,-0.034164,0.00026205
2.3083,1.0713,0.00032844,-0.034106,0.00026104
2.3098,1.0713,0.00032725,-0.034048,0.00026004
2.3113,1.0713,0.00032606,-0.033991,0.00025904
2.3128,1.0713,0.0003249,-0.033933,0.00025804
2.3143,1.0712,0.00032373,-0.033875,0.00025705
2.3158,1.0712,0.00032255,-0.033818,0.00025606
2.3173,1.0712,0.0003214,-0.033761,0.00025508
2.3188,1.0712,0.00032021,-0.033703,0.00025409
2.3203,1.0711,0.00031906,-0.033646,0.00025311
2.3218,1.0711,0.0003179,-0.033589,0.00025213
2.3233,1.0711,0.00031673,-0.033532,0.00025116
2.3248,1.0711,0.00031559,-0.033475,0.00025019
2.3263,1.071,0.00031445,-0.033418,0.00024922
2.3278,1.071,0.00031329,-0.033361,0.00024827
2.3293,1.071,0.00031218,-0.033305,0.00024732
2.3308,1.071,0.00031106,-0.033248,0.00024637
2.3323,1.071,0.00030995,-0.033192,0.00024543
2.3338,1.0709,0.00030883,-0.033135,0.00024449
2.3353,1.0709,0.00030771,-0.033079,0.00024355
2.3368,1.0709,0.00030662,-0.033023,0.00024262
2.3383,1.0709,0.00030552,-0.032967,0.00024169
2.3398,1.0708,0.00030443,-0.032911,0.00024076
2.3413,1.0708,0.00030334,-0.032855,0.00023984
2.3428,1.0708,0.00030225,-0.032799,0.00023892
2.3443,1.0708,0.00030117,-0.032743,0.00023801
2.3458,1.0707,0.00030009,-0.032687,0.00023711
2.3473,1.0707,0.00029902,-0.032631,0.00023621
2.3488,1.0707,0.00029795,-0.032576,0.00023531
2.3503,1.0707,0.00029689,-0.03252,0.00023442
2.3518,1.0707,0.00029584,-0.032465,0.00023353
2.3533,1.0706,0.00029477,-0.03241,0.00023264
2.3548,1.0706,0.00029372,-0.032354,0.00023176
2.3563,1.0706,0.00029267,-0.032299,0.00023088
2.3578,1.0706,0.00029163,-0.032244,0.00023
2.3593,1.0705,0.00029058,-0.032189,0.00022913
2.3608,1.0705,0.00028954,-0.032135,0.00022825
2.3623,1.0705,0.00028852,-0.03208,0.00022738
2.3638,1.0705,0.00028749,-0.032025,0.00022651
2.3653,1.0704,0.00028648,-0.031971,0.00022565
2.3668,1.0704,0.00028548,-0.031917,0.00022479
2.3683,1.0704,0.00028447,-0.031862,0.00022393
2.3698,1.0704,0.00028347,-0.031808,0.00022308
2.3713,1.0703,0.00028247,-0.031754,0.00022223
2.3728,1.0703,0.00028147,-0.0317,0.00022139
2.3743,1.0703,0.00028047,-0.031646,0.00022055
2.3758,1.0703,0.00027948,-0.031592,0.00021972
2.3773,1.0703,0.00027849,-0.031539,0.00021889
2.3788,1.0702,0.0002775,-0.031485,0.00021806
2.3803,1.0702,0.0002765,-0.031432,0.00021724
2.3818,1.0702,0.00027552,-0.031378,0.00021642
2.3833,1.0702,0.00027454,-0.031325,0.0002156
2.3848,1.0701,0.00027356,-0.031272,0.00021479
2.3863,1.0701,0.00027259,-0.031218,0.00021398
2.3878,1.0701,0.00027162,-0.031165,0.00021317
2.3893,1.0701,0.00027067,-0.031112,0.00021237
2.3908,1.07,0.00026972,-0.031059,0.00021158
2.3923,1.07,0.00026877,-0.031006,0.00021078
2.3938,1.07,0.00026782,-0.030953,0.00020999
2.3953,1.07,0.00026687,-0.030901,0.0002092
2.3968,1.07,0.00026593,-0.030848,0.00020842
2.3983,1.0699,0.00026499,-0.030796,0.00020764
2.3998,1.0699,0.00026406,-0.030743,0.00020687
2.4014,1.0699,0.00026312,-0.030691,0.0002061
2.4029,1.0699,0.00026221,-0.030639,0.00020534
2.4044,1.0698,0.0002613,-0.030587,0.00020458
2.4059,1.0698,0.00026039,-0.030535,0.00020383
2.4074,1.0698,0.00025948,-0.030483,0.00020307
2.4089,1.0698,0.00025859,-0.030431,0.00020232
2.4104,1.0697,0.00025768,-0.030379,0.00020157
2.4119,1.0697,0.00025678,-0.030327,0.00020083
2.4134,1.0697,0.00025588,-0.030276,0.00020008
2.4149,1.0697,0.000255,-0.030224,0.00019935
2.4164,1.0696,0.0002541,-0.030173,0.00019861
2.4179,1.0696,0.00025321,-0.030121,0.00019788
2.4194,1.0696,0.00025233,-0.03007,0.00019715
2.4209,1.0696,0.00025144,-0.030019,0.00019642
2.4224,1.0696,0.00025057,-0.029968,0.0001957
2.4239,1.0695,0.0002497,-0.029917,0.00019498
2.4254,1.0695,0.00024882,-0.029866,0.00019426
2.4269,1.0695,0.00024795,-0.029815,0.00019353
2.4284,1.0695,0.00024706,-0.029764,0.00019281
2.4299,1.0694,0.0002462,-0.029713,0.0001921
2.4314,1.0694,0.00024534,-0.029662,0.00019138
2.4329,1.0694,0.00024447,-0.029611,0.00019067
2.4344,1.0694,0.00024362,-0.029561,0.00018996
2.4359,1.0693,0.00024277,-0.02951,0.00018925
2.4374,1.0693,0.00024193,-0.029459,0.00018855
2.4389,1.0693,0.00024106,-0.029409,0.00018785
2.4404,1.0693,0.00024024,-0.029358,0.00018715
2.4419,1.0692,0.0002394,-0.029308,0.00018645
2.4434,1.0692,0.00023857,-0.029258,0.00018576
2.4449,1.0692,0.00023776,-0.029207,0.00018507
2.4464,1.0692,0.00023694,-0.029157,0.00018438
2.4479,1.0691,0.00023613,-0.029107,0.0001837
2.4494,1.0691,0.00023532,-0.029057,0.00018301
2.4509,1.0691,0.00023451,-0.029007,0.00018234
2.4524,1.0691,0.00023371,-0.028958,0.00018166
2.4539,1.0691,0.00023291,-0.028908,0.00018099
2.4554,1.069,0.00023211,-0.028859,0.00018033
2.4569,1.069,0.00023132,-0.028809,0.00017967
2.4584,1.069,0.00023052,-0.02876,0.00017901
2.4599,1.069,0.00022973,-0.028711,0.00017836
2.4614,1.0689,0.00022894,-0.028662,0.00017771
2.4629,1.0689,0.00022816,-0.028613,0.00017707
2.4644,1.0689,0.00022739,-0.028565,0.00017643
2.4659,1.0689,0.00022661,-0.028516,0.00017579
2.4674,1.0688,0.00022583,-0.028467,0.00017516
2.4689,1.0688,0.00022506,-0.028419,0.00017453
2.4704,1.0688,0.0002243,-0.028371,0.00017391
2.4719,1.0688,0.00022353,-0.028322,0.00017329
2.4734,1.0687,0.00022278,-0.028274,0.00017268
2.4749,1.0687,0.00022202,-0.028226,0.00017207
2.4764,1.0687,0.00022126,-0.028178,0.00017146
2.4779,1.0687,0.0002205,-0.02813,0.00017085
2.4794,1.0687,0.00021976,-0.028082,0.00017024
2.4809,1.0686,0.000219,-0.028034,0.00016964
2.4824,1.0686,0.00021825,-0.027986,0.00016903
2.4839,1.0686,0.00021751,-0.027938,0.00016843
2.4854,1.0686,0.00021676,-0.02789,0.00016783
2.4869,1.0685,0.00021603,-0.027842,0.00016723
2.4884,1.0685,0.00021529,-0.027795,0.00016663
2.4899,1.0685,0.00021455,-0.027747,0.00016603
2.4914,1.0685,0.00021381,-0.0277,0.00016543
2.4929,1.0684,0.00021308,-0.027652,0.00016484
2.4944,1.0684,0.00021235,-0.027604,0.00016424
2.4959,1.0648,0.00021093,-0.027464,0.00016313
2.4974,1.0684,0.00021089,-0.02751,0.00016306
2.4989,1.0683,0.00021017,-0.027463,0.00016247
2.5004,1.0683,0.00020946,-0.027415,0.00016188
2.5019,1.0683,0.00020874,-0.027368,0.00016129
2.5034,1.0683,0.00020803,-0.027322,0.00016071
2.5049,1.0682,0.00020732,-0.027275,0.00016012
2.5064,1.0682,0.00020662,-0.027228,0.00015954
2.5079,1.0682,0.00020593,-0.027181,0.00015896
2.5094,1.0682,0.00020522,-0.027135,0.00015838
2.5109,1.0682,0.00020453,-0.027088,0.0001578
2.5124,1.0681,0.00020384,-0.027042,0.00015722
2.5139,1.0681,0.00020315,-0.026995,0.00015664
2.5154,1.0681,0.00020247,-0.026949,0.00015606
2.5169,1.0681,0.00020177,-0.026902,0.00015549
2.5184,1.068,0.00020109,-0.026856,0.00015491
2.5199,1.068,0.00020041,-0.02681,0.00015434
2.5214,1.068,0.00019973,-0.026764,0.00015377
2.5229,1.068,0.00019906,-0.026718,0.0001532
2.5244,1.0679,0.00019838,-0.026672,0.00015264
2.5259,1.0679,0.00019772,-0.026626,0.00015208
2.5274,1.0679,0.00019705,-0.02658,0.00015152
2.5289,1.0679,0.00019638,-0.026535,0.00015097
2.5304,1.0678,0.00019572,-0.026489,0.00015042
2.5319,1.0678,0.00019506,-0.026443,0.00014987
2.5334,1.0678,0.0001944,-0.026398,0.00014933
2.5349,1.0678,0.00019375,-0.026353,0.00014879
2.5364,1.0678,0.00019311,-0.026307,0.00014826
2.5379,1.0677,0.00019248,-0.026262,0.00014772
2.5394,1.0677,0.00019183,-0.026217,0.00014719
2.5409,1.0677,0.00019119,-0.026172,0.00014666
2.5424,1.0677,0.00019056,-0.026127,0.00014613
2.5439,1.0676,0.00018992,-0.026082,0.00014559
2.5454,1.0676,0.00018929,-0.026037,0.00014507
2.5469,1.0676,0.00018865,-0.025992,0.00014454
2.5484,1.0676,0.00018803,-0.025947,0.00014401
2.5499,1.0675,0.00018739,-0.025902,0.00014349
2.5514,1.0675,0.00018677,-0.025858,0.00014297
2.5529,1.0675,0.00018615,-0.025813,0.00014245
2.5544,1.0675,0.00018554,-0.025768,0.00014194
2.5559,1.0674,0.00018492,-0.025724,0.00014143
2.5574,1.0674,0.0001843,-0.02568,0.00014092
2.5589,1.0674,0.00018369,-0.025635,0.00014041
2.5604,1.0674,0.00018307,-0.025591,0.00013991
2.5619,1.0673,0.00018246,-0.025547,0.00013941
2.5634,1.0673,0.00018186,-0.025503,0.00013891
2.5649,1.0673,0.00018126,-0.025459,0.00013841
2.5664,1.0673,0.00018066,-0.025415,0.00013792
2.5679,1.0673,0.00018005,-0.025371,0.00013742
2.5694,1.0672,0.00017945,-0.025327,0.00013694
2.5709,1.0672,0.00017887,-0.025283,0.00013645
2.5724,1.0672,0.00017827,-0.02524,0.00013596
2.5739,1.0672,0.00017768,-0.025196,0.00013548
2.5754,1.0671,0.0001771,-0.025153,0.000135
2.5769,1.0671,0.00017652,-0.025109,0.00013452
2.5784,1.0671,0.00017593,-0.025066,0.00013405
2.5799,1.0671,0.00017535,-0.025022,0.00013357
2.5814,1.067,0.00017477,-0.024979,0.0001331
2.5829,1.067,0.00017419,-0.024936,0.00013263
2.5844,1.067,0.0001736,-0.024893,0.00013216
2.5859,1.067,0.00017305,-0.02485,0.00013169
2.5874,1.0669,0.00017247,-0.024807,0.00013122
2.5889,1.0669,0.00017188,-0.024764,0.00013075
2.5904,1.0669,0.00017132,-0.024722,0.00013029
2.5919,1.0669,0.00017075,-0.024679,0.00012983
2.5934,1.0668,0.00017019,-0.024637,0.00012938
2.5949,1.0668,0.00016964,-0.024594,0.00012892
2.5964,1.0668,0.00016908,-0.024552,0.00012847
2.5979,1.0668,0.00016852,-0.024509,0.00012802
2.5994,1.0668,0.00016797,-0.024467,0.00012757
2.6009,1.0667,0.00016741,-0.024425,0.00012712
2.6024,1.0667,0.00016686,-0.024383,0.00012668
2.6039,1.0667,0.00016631,-0.024341,0.00012623
2.6054,1.0667,0.00016575,-0.024299,0.00012579
2.6069,1.0666,0.00016519,-0.024257,0.00012534
2.6084,1.0666,0.00016464,-0.024215,0.00012489
2.6099,1.0666,0.00016408,-0.024173,0.00012445
2.6114,1.0666,0.00016354,-0.024132,0.00012401
2.6129,1.0665,0.00016299,-0.02409,0.00012356
2.6144,1.0665,0.00016244,-0.024048,0.00012312
2.6159,1.0665,0.0001619,-0.024006,0.00012267
2.6174,1.0665,0.00016135,-0.023964,0.00012223
2.6189,1.0664,0.00016082,-0.023923,0.00012179
2.6204,1.0664,0.00016029,-0.023881,0.00012135
2.6219,1.0664,0.00015976,-0.02384,0.00012091
2.6234,1.0664,0.00015922,-0.023798,0.00012047
2.6249,1.0664,0.00015869,-0.023757,0.00012004
2.6264,1.0663,0.00015815,-0.023715,0.0001196
2.6279,1.0663,0.00015763,-0.023674,0.00011917
2.6294,1.0663,0.00015711,-0.023633,0.00011874
2.6309,1.0663,0.00015659,-0.023592,0.00011831
2.6324,1.0662,0.00015606,-0.023551,0.00011789
2.6339,1.0662,0.00015555,-0.02351,0.00011747
2.6354,1.0662,0.00015503,-0.023469,0.00011705
2.6369,1.0662,0.00015452,-0.023428,0.00011663
2.6384,1.0661,0.00015401,-0.023387,0.00011621
2.6399,1.0661,0.00015349,-0.023347,0.00011579
2.6414,1.0661,0.00015298,-0.023306,0.00011537
2.6429,1.0661,0.00015247,-0.023266,0.00011496
2.6444,1.066,0.00015197,-0.023225,0.00011455
2.6459,1.066,0.00015146,-0.023185,0.00011414
2.6474,1.066,0.00015096,-0.023145,0.00011373
2.6489,1.066,0.00015046,-0.023104,0.00011333
2.6504,1.0659,0.00014996,-0.023064,0.00011292
2.6519,1.0659,0.00014947,-0.023024,0.00011252
2.6534,1.0659,0.00014897,-0.022984,0.00011212
2.6549,1.0659,0.00014849,-0.022944,0.00011172
2.6564,1.0659,0.00014801,-0.022904,0.00011133
2.6579,1.0658,0.00014753,-0.022865,0.00011094
2.6594,1.0658,0.00014706,-0.022825,0.00011055
2.6609,1.0658,0.00014659,-0.022785,0.00011016
2.6624,1.0658,0.0001461,-0.022746,0.00010978
2.6639,1.0657,0.00014565,-0.022706,0.0001094
2.6654,1.0657,0.00014519,-0.022667,0.00010902
2.6669,1.0657,0.00014471,-0.022627,0.00010864
2.6684,1.0657,0.00014427,-0.022588,0.00010826
2.6699,1.0656,0.0001438,-0.022549,0.00010788
2.6714,1.0656,0.00014335,-0.02251,0.00010751
2.6729,1.0656,0.0001429,-0.022471,0.00010713
2.6744,1.0656,0.00014245,-0.022431,0.00010676
2.6759,1.0655,0.000142,-0.022392,0.00010638
2.6774,1.0655,0.00014153,-0.022353,0.00010601
2.6789,1.0655,0.00014109,-0.022315,0.00010564
2.6804,1.0655,0.00014063,-0.022276,0.00010527
2.6819,1.0655,0.00014018,-0.022237,0.0001049
2.6834,1.0654,0.00013974,-0.022198,0.00010454
2.6849,1.0654,0.00013929,-0.02216,0.00010417
2.6864,1.0654,0.00013884,-0.022121,0.0001038
2.6879,1.0654,0.00013839,-0.022082,0.00010343
2.6894,1.0653,0.00013795,-0.022044,0.00010307
2.6909,1.0653,0.00013748,-0.022005,0.00010271
2.6924,1.0653,0.00013705,-0.021967,0.00010235
2.6939,1.0653,0.0001366,-0.021929,0.00010199
2.6954,1.0652,0.00013616,-0.02189,0.00010163
2.6969,1.0652,0.00013571,-0.021852,0.00010127
2.6984,1.0652,0.00013528,-0.021814,0.00010092
2.6999,1.0652,0.00013484,-0.021776,0.00010056
2.7014,1.0651,0.0001344,-0.021738,0.00010021
2.7029,1.0651,0.00013396,-0.0217,9.9865e-05
2.7044,1.0651,0.00013354,-0.021662,9.9519e-05
2.7059,1.0651,0.00013312,-0.021624,9.9174e-05
2.7074,1.0651,0.00013269,-0.021586,9.8832e-05
2.7089,1.065,0.00013226,-0.021549,9.8492e-05
2.7104,1.065,0.00013185,-0.021511,9.8154e-05
2.7119,1.065,0.00013143,-0.021473,9.7816e-05
2.7134,1.065,0.00013101,-0.021436,9.7479e-05
2.7149,1.0649,0.00013059,-0.021398,9.7142e-05
2.7164,1.0649,0.00013017,-0.021361,9.6809e-05
2.7179,1.0649,0.00012975,-0.021324,9.6476e-05
2.7194,1.0649,0.00012935,-0.021286,9.6143e-05
2.7209,1.0648,0.00012894,-0.021249,9.5811e-05
2.7224,1.0648,0.00012853,-0.021212,9.548e-05
2.7239,1.0648,0.00012813,-0.021175,9.5151e-05
2.7254,1.0648,0.00012772,-0.021138,9.4824e-05
2.7269,1.0648,0.00012731,-0.021101,9.45e-05
2.7284,1.0647,0.00012691,-0.021064,9.4177e-05
2.7299,1.0647,0.0001265,-0.021027,9.386e-05
2.7314,1.0647,0.00012609,-0.020991,9.3549e-05
2.7329,1.0647,0.0001257,-0.020954,9.3239e-05
2.7344,1.0646,0.0001253,-0.020918,9.2929e-05
2.7359,1.0646,0.0001249,-0.020881,9.2619e-05
2.7374,1.0646,0.00012451,-0.020845,9.231e-05
2.7389,1.0646,0.00012413,-0.020808,9.2002e-05
2.7404,1.0645,0.00012372,-0.020772,9.1694e-05
2.7419,1.0645,0.00012334,-0.020736,9.1387e-05
2.7434,1.0645,0.00012295,-0.0207,9.1079e-05
2.7449,1.0645,0.00012256,-0.020663,9.0771e-05
2.7464,1.0644,0.00012217,-0.020627,9.0464e-05
2.7479,1.0644,0.00012179,-0.020591,9.0157e-05
2.7494,1.0644,0.00012141,-0.020555,8.985e-05
2.7509,1.0644,0.00012103,-0.020519,8.9544e-05
2.7524,1.0644,0.00012065,-0.020483,8.9238e-05
2.7539,1.0643,0.00012027,-0.020447,8.8931e-05
2.7554,1.0643,0.00011989,-0.020411,8.8626e-05
2.7569,1.0643,0.00011951,-0.020375,8.8322e-05
2.7584,1.0643,0.00011913,-0.02034,8.8018e-05
2.7599,1.0642,0.00011875,-0.020304,8.7716e-05
2.7614,1.0642,0.00011839,-0.020268,8.7415e-05
2.7629,1.0642,0.00011802,-0.020233,8.7114e-05
2.7644,1.0642,0.00011763,-0.020197,8.6815e-05
2.7659,1.0641,0.00011725,-0.020161,8.6516e-05
2.7674,1.0641,0.00011689,-0.020126,8.6218e-05
2.7689,1.0641,0.00011652,-0.020091,8.5921e-05
2.7704,1.0641,0.00011613,-0.020055,8.5624e-05
2.7719,1.064,0.00011576,-0.02002,8.5327e-05
2.7734,1.064,0.0001154,-0.019984,8.5032e-05
2.7749,1.064,0.00011502,-0.019949,8.4737e-05
2.7764,1.064,0.00011465,-0.019914,8.4443e-05
2.7779,1.064,0.00011429,-0.019879,8.4153e-05
2.7794,1.0639,0.00011394,-0.019844,8.3864e-05
2.7809,1.0639,0.00011358,-0.019809,8.3577e-05
2.7824,1.0639,0.00011323,-0.019774,8.329e-05
2.7839,1.0639,0.00011286,-0.019739,8.3006e-05
2.7854,1.0638,0.00011252,-0.019704,8.2722e-05
2.7869,1.0638,0.00011217,-0.019669,8.2441e-05
2.7884,1.0638,0.00011181,-0.019635,8.2162e-05
2.7899,1.0638,0.00011146,-0.0196,8.1884e-05
2.7914,1.0637,0.00011111,-0.019565,8.1609e-05
2.7929,1.0637,0.00011077,-0.019531,8.1335e-05
2.7944,1.0637,0.00011044,-0.019496,8.1063e-05
2.7959,1.0637,0.00011008,-0.019462,8.0792e-05
2.7974,1.0637,0.00010974,-0.019428,8.0522e-05
2.7989,1.0636,0.00010941,-0.019393,8.0254e-05
2.8005,1.0636,0.00010907,-0.019359,7.9988e-05
2.802,1.0636,0.00010872,-0.019325,7.9724e-05
2.8035,1.0636,0.00010839,-0.019291,7.9462e-05
2.805,1.0635,0.00010806,-0.019257,7.9201e-05
2.8065,1.0635,0.00010773,-0.019223,7.8942e-05
2.808,1.0635,0.0001074,-0.019189,7.8685e-05
2.8095,1.0635,0.00010708,-0.019155,7.8428e-05
2.811,1.0634,0.00010673,-0.019121,7.8173e-05
2.8125,1.0634,0.00010641,-0.019088,7.7918e-05
2.814,1.0634,0.00010609,-0.019054,7.7664e-05
2.8155,1.0634,0.00010576,-0.01902,7.741e-05
2.817,1.0634,0.00010544,-0.018987,7.7155e-05
2.8185,1.0633,0.00010511,-0.018953,7.6901e-05
2.82,1.0633,0.0001048,-0.018919,7.6647e-05
2.8215,1.0633,0.00010447,-0.018886,7.6392e-05
2.823,1.0633,0.00010416,-0.018852,7.6138e-05
2.8245,1.0632,0.00010385,-0.018819,7.5884e-05
2.826,1.0632,0.00010353,-0.018786,7.563e-05
2.8275,1.0632,0.00010322,-0.018752,7.5377e-05
2.829,1.0632,0.0001029,-0.018719,7.5124e-05
2.8305,1.0631,0.0001026,-0.018686,7.4871e-05
2.832,1.0631,0.00010228,-0.018653,7.4618e-05
2.8335,1.0631,0.00010196,-0.018619,7.4368e-05
2.835,1.0631,0.00010166,-0.018586,7.4118e-05
2.8365,1.0631,0.00010136,-0.018553,7.3869e-05
2.838,1.063,0.00010105,-0.01852,7.3623e-05
2.8395,1.063,0.00010074,-0.018487,7.3378e-05
2.841,1.063,0.00010044,-0.018454,7.3134e-05
2.8425,1.063,0.00010013,-0.018422,7.2892e-05
2.844,1.0629,9.9833e-05,-0.018389,7.2651e-05
2.8455,1.0629,9.9522e-05,-0.018356,7.2411e-05
2.847,1.0629,9.922e-05,-0.018323,7.2172e-05
2.8485,1.0629,9.8922e-05,-0.018291,7.1934e-05
2.85,1.0628,9.8621e-05,-0.018258,7.1695e-05
2.8515,1.0628,9.832e-05,-0.018226,7.1458e-05
2.853,1.0628,9.8015e-05,-0.018193,7.1221e-05
2.8545,1.0628,9.7721e-05,-0.018161,7.0986e-05
2.856,1.0628,9.7422e-05,-0.018128,7.0752e-05
2.8575,1.0627,9.7123e-05,-0.018096,7.0519e-05
2.859,1.0627,9.6841e-05,-0.018064,7.0287e-05
2.8605,1.0627,9.6551e-05,-0.018032,7.0057e-05
2.862,1.0627,9.6243e-05,-0.017999,6.9828e-05
2.8635,1.0626,9.5959e-05,-0.017967,6.96e-05
2.865,1.0626,9.5663e-05,-0.017935,6.9374e-05
2.8665,1.0626,9.5376e-05,-0.017903,6.9148e-05
2.868,1.0626,9.5077e-05,-0.017872,6.8923e-05
2.8695,1.0625,9.4803e-05,-0.01784,6.8699e-05
2.871,1.0625,9.4496e-05,-0.017808,6.8476e-05
2.8725,1.0625,9.4212e-05,-0.017776,6.8253e-05
2.874,1.0625,9.3919e-05,-0.017744,6.803e-05
2.8755,1.0625,9.3632e-05,-0.017713,6.7808e-05
2.877,1.0624,9.3348e-05,-0.017681,6.7588e-05
2.8785,1.0624,9.3059e-05,-0.017649,6.7368e-05
2.88,1.0624,9.2783e-05,-0.017618,6.7148e-05
2.8815,1.0624,9.2498e-05,-0.017586,6.6929e-05
2.883,1.0623,9.222e-05,-0.017555,6.6711e-05
2.8845,1.0623,9.1944e-05,-0.017524,6.6494e-05
2.886,1.0623,9.1669e-05,-0.017492,6.6279e-05
2.8875,1.0623,9.1403e-05,-0.017461,6.6065e-05
2.889,1.0623,9.1128e-05,-0.01743,6.5853e-05
2.8905,1.0622,9.0853e-05,-0.017399,6.5643e-05
2.892,1.0622,9.0595e-05,-0.017368,6.5433e-05
2.8935,1.0622,9.0324e-05,-0.017337,6.5225e-05
2.895,1.0622,9.0079e-05,-0.017306,6.5017e-05
2.8965,1.0621,8.9803e-05,-0.017276,6.4809e-05
2.898,1.0621,8.954e-05,-0.017245,6.4602e-05
2.8995,1.0621,8.9277e-05,-0.017214,6.4395e-05
2.901,1.0621,8.902e-05,-0.017183,6.4188e-05
2.9025,1.062,8.8771e-05,-0.017152,6.3982e-05
2.904,1.062,8.8498e-05,-0.017122,6.3776e-05
2.9055,1.062,8.824e-05,-0.017091,6.357e-05
2.907,1.062,8.7985e-05,-0.017061,6.3364e-05
2.9085,1.062,8.774e-05,-0.01703,6.3158e-05
2.91,1.0619,8.7474e-05,-0.017,6.2951e-05
2.9115,1.0619,8.7212e-05,-0.016969,6.2744e-05
2.913,1.0619,8.6959e-05,-0.016939,6.2537e-05
2.9145,1.0619,8.6693e-05,-0.016908,6.2329e-05
2.916,1.0618,8.6437e-05,-0.016878,6.2122e-05
2.9175,1.0618,8.6186e-05,-0.016848,6.1915e-05
2.919,1.0618,8.5936e-05,-0.016817,6.1708e-05
2.9205,1.0618,8.5679e-05,-0.016787,6.1501e-05
2.922,1.0618,8.5427e-05,-0.016757,6.1294e-05
2.9235,1.0617,8.5177e-05,-0.016726,6.1087e-05
2.925,1.0617,8.4935e-05,-0.016696,6.0881e-05
2.9265,1.0617,8.4693e-05,-0.016666,6.0675e-05
2.928,1.0617,8.4429e-05,-0.016636,6.047e-05
2.9295,1.0616,8.4177e-05,-0.016605,6.0265e-05
2.931,1.0616,8.392e-05,-0.016575,6.0061e-05
2.9325,1.0616,8.3682e-05,-0.016545,5.9858e-05
2.934,1.0616,8.344e-05,-0.016515,5.9655e-05
2.9355,1.0615,8.318e-05,-0.016485,5.9454e-05
2.937,1.0615,8.2937e-05,-0.016456,5.9254e-05
2.9385,1.0615,8.2685e-05,-0.016426,5.9057e-05
2.94,1.0615,8.2441e-05,-0.016396,5.8861e-05
2.9415,1.0615,8.2208e-05,-0.016367,5.8667e-05
2.943,1.0614,8.1953e-05,-0.016337,5.8475e-05
2.9445,1.0614,8.1708e-05,-0.016308,5.8284e-05
2.946,1.0614,8.1465e-05,-0.016278,5.8095e-05
2.9475,1.0614,8.1226e-05,-0.016249,5.7907e-05
2.949,1.0613,8.098e-05,-0.01622,5.7721e-05
2.9505,1.0613,8.0749e-05,-0.016191,5.7536e-05
2.952,1.0613,8.0506e-05,-0.016161,5.7352e-05
2.9535,1.0613,8.027e-05,-0.016132,5.717e-05
2.955,1.0613,8.0027e-05,-0.016103,5.6989e-05
2.9565,1.0612,7.9793e-05,-0.016074,5.681e-05
2.958,1.0612,7.9557e-05,-0.016045,5.6632e-05
2.9595,1.0612,7.9328e-05,-0.016016,5.6455e-05
2.961,1.0612,7.909e-05,-0.015987,5.6279e-05
2.9625,1.0611,7.886e-05,-0.015959,5.6104e-05
2.964,1.0611,7.8633e-05,-0.01593,5.5931e-05
2.9655,1.0611,7.8404e-05,-0.015901,5.5759e-05
2.967,1.0611,7.8164e-05,-0.015872,5.5587e-05
2.9685,1.0611,7.795e-05,-0.015844,5.5416e-05
2.97,1.061,7.7701e-05,-0.015815,5.5246e-05
2.9715,1.061,7.748e-05,-0.015786,5.5076e-05
2.973,1.061,7.726e-05,-0.015758,5.4908e-05
2.9745,1.061,7.7022e-05,-0.015729,5.4741e-05
2.976,1.0609,7.679e-05,-0.015701,5.4575e-05
2.9775,1.0609,7.658e-05,-0.015673,5.441e-05
2.979,1.0609,7.6347e-05,-0.015644,5.4245e-05
2.9805,1.0609,7.6119e-05,-0.015616,5.4081e-05
2.982,1.0609,7.5899e-05,-0.015588,5.3918e-05
2.9835,1.0608,7.5667e-05,-0.01556,5.3755e-05
2.985,1.0608,7.5453e-05,-0.015532,5.3592e-05
2.9865,1.0608,7.5206e-05,-0.015504,5.3429e-05
2.988,1.0608,7.4983e-05,-0.015476,5.3266e-05
2.9895,1.0607,7.476e-05,-0.015448,5.3102e-05
2.991,1.0607,7.4535e-05,-0.01542,5.2939e-05
2.9925,1.0607,7.4292e-05,-0.015392,5.2775e-05
2.994,1.0607,7.4084e-05,-0.015364,5.261e-05
2.9955,1.0607,7.3854e-05,-0.015337,5.2446e-05
2.997,1.0606,7.364e-05,-0.015309,5.2281e-05
2.9985,1.0606,7.3421e-05,-0.015281,5.2117e-05
3,1.0606,7.3205e-05,-0.015254,5.1952e-05


==> figs/data/cylinder_acmhd_3_10nu_2.02_mean_d.csv <==
y,U,UpUp,V,VpVp
-3,1.0606,7.6396e-05,0.015395,5.2834e-05
-2.985,1.0609,7.8703e-05,0.015677,5.4627e-05
-2.97,1.0611,8.1028e-05,0.015961,5.6403e-05
-2.955,1.0613,8.3443e-05,0.016249,5.8151e-05
-2.94,1.0615,8.5928e-05,0.016542,6.0104e-05
-2.925,1.0617,8.8554e-05,0.016841,6.2188e-05
-2.91,1.062,9.1211e-05,0.017144,6.4332e-05
-2.895,1.0622,9.3934e-05,0.017452,6.6538e-05
-2.88,1.0624,9.6882e-05,0.017765,6.881e-05
-2.865,1.0627,9.9953e-05,0.018082,7.1126e-05
-2.85,1.0629,0.00010311,0.018404,7.3549e-05
-2.835,1.0631,0.00010637,0.018733,7.6155e-05
-2.82,1.0633,0.00010972,0.019066,7.8841e-05
-2.805,1.0636,0.00011317,0.019404,8.1519e-05
-2.7899,1.0638,0.00011678,0.019748,8.4297e-05
-2.7749,1.064,0.00012054,0.020095,8.7139e-05
-2.7599,1.0643,0.00012443,0.02045,9.0131e-05
-2.7449,1.0645,0.00012846,0.02081,9.3377e-05
-2.7299,1.0647,0.00013263,0.021176,9.6731e-05
-2.7149,1.065,0.00013695,0.02155,0.00010022
-2.6999,1.0652,0.00014141,0.021928,0.00010372
-2.6849,1.0654,0.00014601,0.02231,0.0001073
-2.6699,1.0657,0.00015085,0.0227,0.00011119
-2.6549,1.0659,0.00015586,0.023098,0.00011538
-2.6399,1.0661,0.00016106,0.023501,0.00011962
-2.6249,1.0663,0.00016651,0.023911,0.00012396
-2.6099,1.0666,0.00017209,0.024328,0.00012848
-2.5949,1.0668,0.00017796,0.024751,0.00013326
-2.5799,1.067,0.00018402,0.025182,0.00013823
-2.5649,1.0673,0.00019029,0.025619,0.00014326
-2.5499,1.0675,0.00019678,0.026063,0.00014843
-2.5349,1.0678,0.00020352,0.026514,0.00015389
-2.5199,1.068,0.00021046,0.026971,0.00015958
-2.5049,1.0682,0.00021771,0.027435,0.00016551
-2.4899,1.0685,0.00022537,0.027909,0.00017184
-2.4749,1.0687,0.00023332,0.02839,0.00017827
-2.4599,1.0689,0.00024147,0.028877,0.00018481
-2.4449,1.0692,0.00025,0.029374,0.00019183
-2.4299,1.0694,0.00025897,0.029878,0.00019918
-2.4149,1.0696,0.00026826,0.03039,0.0002067
-2.3998,1.0699,0.00027785,0.03091,0.00021445
-2.3848,1.0701,0.00028791,0.031441,0.0002229
-2.3698,1.0703,0.00029837,0.031981,0.0002317
-2.3548,1.0705,0.00030917,0.032528,0.00024065
-2.3398,1.0708,0.00032038,0.033083,0.00024982
-2.3248,1.071,0.00033215,0.03365,0.00025969
-2.3098,1.0712,0.00034441,0.034225,0.00027005
-2.2948,1.0714,0.00035707,0.034807,0.00028057
-2.2798,1.0717,0.00037029,0.035401,0.00029154
-2.2648,1.0719,0.0003842,0.036004,0.00030313
-2.2498,1.0721,0.00039859,0.036617,0.00031525
-2.2348,1.0723,0.00041365,0.03724,0.00032797
-2.2198,1.0726,0.00042935,0.037874,0.00034116
-2.2048,1.0728,0.00044566,0.038517,0.00035477
-2.1898,1.073,0.00046257,0.039172,0.00036907
-2.1748,1.0732,0.00048027,0.039838,0.00038413
-2.1598,1.0734,0.00049876,0.040514,0.00039983
-2.1448,1.0736,0.00051794,0.0412,0.00041596
-2.1298,1.0738,0.00053781,0.041899,0.00043277
-2.1148,1.074,0.00055874,0.04261,0.00045076
-2.0998,1.0742,0.00058051,0.043334,0.00046949
-2.0848,1.0744,0.00060344,0.04407,0.00048919
-2.0698,1.0746,0.00062737,0.044815,0.00050954
-2.0548,1.0748,0.00065246,0.045577,0.00053135
-2.0398,1.075,0.00067829,0.046347,0.0005534
-2.0248,1.0752,0.00070568,0.047133,0.00057722
-2.0098,1.0754,0.00073398,0.047931,0.0006017
-1.9947,1.0756,0.00076361,0.048738,0.00062697
-1.9797,1.0757,0.00079511,0.049565,0.00065457
-1.9647,1.0759,0.00082752,0.050402,0.00068271
-1.9497,1.0761,0.00086188,0.051256,0.0007128
-1.9347,1.0762,0.00089747,0.052119,0.00074374
-1.9197,1.0764,0.00093494,0.053001,0.00077659
-1.9047,1.0765,0.00097404,0.053896,0.00081076
-1.8897,1.0767,0.0010149,0.054806,0.00084659
-1.8747,1.0768,0.0010577,0.055731,0.00088421
-1.8597,1.077,0.0011027,0.056672,0.00092405
-1.8447,1.0771,0.0011497,0.057629,0.00096564
-1.8297,1.0772,0.001199,0.058603,0.0010094
-1.8147,1.0773,0.0012511,0.059593,0.0010558
-1.7997,1.0774,0.0013052,0.060599,0.0011037
-1.7847,1.0775,0.0013619,0.06162,0.0011542
-1.7697,1.0776,0.0014218,0.062662,0.0012081
-1.7547,1.0777,0.0014843,0.063717,0.0012638
-1.7397,1.0778,0.0015498,0.064791,0.0013228
-1.7247,1.0779,0.0016186,0.065884,0.0013848
-1.7097,1.0779,0.0016907,0.066992,0.0014494
-1.6947,1.078,0.0017673,0.068123,0.0015191
-1.6797,1.078,0.0018472,0.069273,0.0015917
-1.6647,1.0781,0.0019304,0.070437,0.0016667
-1.6497,1.0781,0.0020188,0.071624,0.0017471
-1.6347,1.0781,0.002112,0.072832,0.0018325
-1.6197,1.0781,0.0022093,0.074059,0.0019212
-1.6047,1.0781,0.0023116,0.075308,0.0020149
-1.5896,1.0781,0.0024196,0.076577,0.0021145
-1.5746,1.078,0.0025339,0.077865,0.0022201
-1.5596,1.078,0.0026538,0.079175,0.0023307
-1.5446,1.0779,0.0027799,0.08051,0.0024476
-1.5296,1.0778,0.0029127,0.081863,0.0025711
-1.5146,1.0777,0.003053,0.083241,0.0027022
-1.4996,1.0776,0.0032011,0.084643,0.002841
-1.4846,1.0775,0.0033575,0.086063,0.002988
-1.4696,1.0774,0.0035221,0.087509,0.0031433
-1.4546,1.0772,0.0036968,0.088979,0.0033088
-1.4396,1.077,0.0038814,0.090475,0.0034834
-1.4246,1.0768,0.0040765,0.091995,0.0036685
-1.4096,1.0766,0.0042827,0.093541,0.0038662
-1.3946,1.0764,0.0045019,0.095108,0.0040778
-1.3796,1.0761,0.0047349,0.096702,0.0043047
-1.3646,1.0759,0.004981,0.098319,0.004543
-1.3496,1.0755,0.005245,0.09997,0.0048011
-1.3346,1.0752,0.0055243,0.10165,0.0050796
-1.3196,1.0749,0.0058206,0.10335,0.0053843
-1.3046,1.0745,0.0061371,0.10506,0.0057193
-1.2896,1.0741,0.0064739,0.10681,0.0060779
-1.2746,1.0737,0.006836,0.10859,0.0064598
-1.2596,1.0732,0.007231,0.1104,0.0068559
-1.2446,1.0726,0.0076648,0.11226,0.0072718
-1.2296,1.0721,0.0081354,0.11415,0.0077062
-1.2146,1.0715,0.0086418,0.11608,0.0081543
-1.1995,1.0708,0.0091894,0.11804,0.0086341
-1.1845,1.0701,0.0097782,0.12004,0.009148
-1.1695,1.0693,0.010406,0.1221,0.0096918
-1.1545,1.0685,0.01111,0.1242,0.010297
-1.1395,1.0676,0.011876,0.12632,0.01097
-1.1245,1.0631,0.012658,0.12806,0.011675
-1.1095,1.0656,0.013611,0.13067,0.012567
-1.0945,1.0646,0.014578,0.13289,0.013497
-1.0795,1.0634,0.015619,0.13515,0.014513
-1.0645,1.0622,0.016751,0.13749,0.015587
-1.0495,1.0609,0.017961,0.13986,0.016752
-1.0345,1.0595,0.019236,0.14226,0.018018
-1.0195,1.0579,0.020645,0.14475,0.01936
-1.0045,1.0562,0.022244,0.14727,0.020818
-0.9895,1.0543,0.023975,0.14985,0.022359
-0.97449,1.0523,0.025812,0.15251,0.023997
-0.95949,1.05,0.027885,0.15527,0.02565
-0.94449,1.0474,0.030145,0.1581,0.027437
-0.92948,1.0445,0.032677,0.16111,0.029278
-0.91448,1.0413,0.035496,0.16426,0.031211
-0.89947,1.0378,0.038575,0.16749,0.03327
-0.88447,1.0339,0.041932,0.17083,0.035481
-0.86947,1.0298,0.04541,0.17419,0.037887
-0.85446,1.0253,0.049136,0.17764,0.040459
-0.83946,1.0204,0.053037,0.18117,0.043174
-0.82446,1.015,0.057158,0.18482,0.046118
-0.80945,1.0088,0.061713,0.18861,0.049339
-0.79445,1.0022,0.066524,0.19245,0.052875
-0.77944,0.99498,0.071686,0.19622,0.056791
-0.76444,0.98696,0.077178,0.20009,0.06111
-0.74944,0.978,0.083042,0.20404,0.065826
-0.73443,0.96824,0.089172,0.20797,0.070968
-0.71943,0.95778,0.095495,0.212,0.076424
-0.70443,0.94653,0.10208,0.21608,0.082304
-0.68942,0.93447,0.10858,0.22019,0.088592
-0.67442,0.92144,0.11486,0.22429,0.095177
-0.65941,0.90749,0.12086,0.2282,0.10234
-0.64441,0.89239,0.12681,0.2319,0.11
-0.62941,0.87596,0.13286,0.23547,0.11806
-0.6144,0.85827,0.13894,0.23888,0.12652
-0.5994,0.8397,0.14462,0.24186,0.13549
-0.5844,0.8206,0.14986,0.24449,0.1448
-0.56939,0.80107,0.15464,0.24662,0.15453
-0.55439,0.78127,0.15892,0.24835,0.16459
-0.53938,0.76109,0.16277,0.24957,0.17503
-0.52438,0.74056,0.16658,0.25015,0.1859
-0.50938,0.7199,0.16967,0.25032,0.19716
-0.49437,0.69669,0.17155,0.24941,0.20774
-0.47937,0.6779,0.17399,0.24951,0.21996
-0.46437,0.65669,0.17516,0.24851,0.23155
-0.44936,0.63531,0.17589,0.24702,0.24313
-0.43436,0.61437,0.17598,0.24489,0.25464
-0.41935,0.59357,0.17615,0.24248,0.26625
-0.40435,0.57295,0.17605,0.23976,0.27764
-0.38935,0.55224,0.17568,0.23664,0.28896
-0.37434,0.53125,0.17527,0.23295,0.30018
-0.35934,0.51002,0.17468,0.22887,0.31101
-0.34434,0.48882,0.17371,0.22423,0.32181
-0.32933,0.46767,0.17203,0.21902,0.33274
-0.31433,0.44697,0.16959,0.21324,0.34369
-0.29932,0.42688,0.16626,0.20697,0.35465
-0.28432,0.40696,0.16253,0.19996,0.36571
-0.26932,0.38748,0.15836,0.19242,0.37645
-0.25431,0.36875,0.15383,0.18431,0.38716
-0.23931,0.35088,0.14858,0.1758,0.39765
-0.22431,0.33373,0.14302,0.16698,0.4077
-0.2093,0.31741,0.13715,0.15771,0.41734
-0.1943,0.30214,0.13089,0.14812,0.42655
-0.17929,0.28795,0.12456,0.13839,0.4353
-0.16429,0.27516,0.11857,0.12818,0.44361
-0.14929,0.26351,0.11254,0.11749,0.45135
-0.13428,0.25338,0.10678,0.10643,0.45849
-0.11928,0.24437,0.10157,0.094962,0.4654
-0.10428,0.23643,0.096635,0.08315,0.47142
-0.089272,0.22933,0.092156,0.070999,0.47688
-0.074269,0.22295,0.088187,0.058432,0.48158
-0.059265,0.21747,0.084879,0.045817,0.4852
-0.044261,0.21278,0.082503,0.033149,0.48795
-0.029257,0.20927,0.080755,0.020079,0.48998
-0.014254,0.20694,0.079816,0.0071175,0.49102
0.00075019,0.20571,0.079696,-0.0059046,0.49145
0.015754,0.20535,0.080358,-0.018919,0.49104
0.030758,0.20616,0.081751,-0.031709,0.48979
0.045761,0.20798,0.083794,-0.044505,0.48764
0.060765,0.21087,0.086405,-0.057351,0.48474
0.075769,0.21502,0.089493,-0.069959,0.48112
0.090773,0.22048,0.093027,-0.082149,0.47673
0.10578,0.22725,0.097017,-0.094151,0.47166
0.12078,0.23521,0.10145,-0.10592,0.46585
0.13578,0.24479,0.10664,-0.11728,0.4593
0.15079,0.25564,0.11226,-0.12832,0.45225
0.16579,0.26781,0.11838,-0.13889,0.44464
0.1808,0.28119,0.12479,-0.14889,0.43652
0.1958,0.29528,0.13096,-0.15858,0.42784
0.2108,0.31017,0.13725,-0.16764,0.41866
0.22581,0.32614,0.14351,-0.17625,0.4093
0.24081,0.34312,0.14966,-0.18457,0.39951
0.25581,0.36076,0.15543,-0.19255,0.38941
0.27082,0.37938,0.161,-0.20006,0.37895
0.28582,0.39876,0.16601,-0.20712,0.36824
0.30083,0.41867,0.17059,-0.21379,0.35728
0.31583,0.43903,0.17448,-0.21996,0.34601
0.33083,0.4594,0.17745,-0.22564,0.33421
0.34584,0.48005,0.17975,-0.23084,0.32216
0.36084,0.50118,0.18162,-0.23566,0.3101
0.37584,0.52292,0.18311,-0.24003,0.29811
0.39085,0.54478,0.18429,-0.24391,0.28605
0.40585,0.56674,0.18514,-0.24715,0.27407
0.42086,0.5888,0.18513,-0.2498,0.26222
0.43586,0.61083,0.18439,-0.25184,0.25053
0.45086,0.63311,0.18319,-0.25336,0.23863
0.46587,0.65523,0.18193,-0.25448,0.22693
0.48087,0.67727,0.18025,-0.25504,0.21555
0.49587,0.69904,0.1778,-0.25504,0.20431
0.51088,0.72045,0.17477,-0.25474,0.19326
0.52588,0.74182,0.17102,-0.25407,0.18236
0.54089,0.76287,0.16676,-0.25302,0.17175
0.55589,0.78329,0.16238,-0.25152,0.16162
0.57089,0.80308,0.15748,-0.24969,0.15188
0.5859,0.82187,0.15238,-0.2475,0.14239
0.6009,0.8399,0.14677,-0.24477,0.1335
0.6159,0.85754,0.14084,-0.24165,0.12507
0.63091,0.87429,0.13471,-0.23817,0.11717
0.64591,0.89001,0.12876,-0.23443,0.10968
0.66092,0.9048,0.12287,-0.23057,0.10245
0.67592,0.91853,0.11716,-0.22641,0.095841
0.69092,0.93155,0.1113,-0.22228,0.089367
0.70593,0.94374,0.10536,-0.21802,0.083246
0.72093,0.95509,0.099317,-0.2136,0.077577
0.73593,0.96555,0.093115,-0.20912,0.072318
0.75094,0.9751,0.087,-0.20463,0.067398
0.76594,0.98401,0.08099,-0.20017,0.062824
0.78095,0.9924,0.075086,-0.19585,0.058627
0.79595,1.0002,0.069562,-0.19164,0.054682
0.81095,1.0074,0.064317,-0.18753,0.050932
0.82596,1.0142,0.05918,-0.18348,0.04752
0.84096,1.0204,0.05414,-0.17957,0.044357
0.85596,1.0261,0.049418,-0.17583,0.041394
0.87097,1.0312,0.045017,-0.17219,0.038641
0.88597,1.0359,0.040989,-0.1687,0.035986
0.90098,1.04,0.037513,-0.16539,0.033484
0.91598,1.0435,0.034557,-0.16222,0.031166
0.93098,1.0466,0.031827,-0.15918,0.028954
0.94599,1.0494,0.029373,-0.15629,0.026899
0.96099,1.0519,0.027124,-0.15348,0.025025
0.97599,1.0543,0.025064,-0.15074,0.023314
0.991,1.0564,0.023214,-0.1481,0.021726
1.006,1.0583,0.021531,-0.14553,0.020265
1.021,1.06,0.020016,-0.14303,0.018917
1.036,1.0616,0.018617,-0.14059,0.017671
1.051,1.0631,0.017315,-0.13821,0.016494
1.066,1.0644,0.016125,-0.13587,0.015403
1.081,1.0657,0.014972,-0.13356,0.014402
1.096,1.0668,0.013907,-0.13131,0.013457
1.111,1.0679,0.012918,-0.12912,0.012581
1.126,1.0689,0.012036,-0.12697,0.011759
1.141,1.0698,0.011252,-0.12487,0.010991
1.156,1.0706,0.01054,-0.12282,0.010265
1.171,1.0713,0.0098825,-0.12083,0.0095838
1.186,1.0719,0.0092852,-0.11887,0.0089625
1.2011,1.0725,0.0087383,-0.11695,0.0083836
1.2161,1.073,0.0082483,-0.11506,0.0078581
1.2311,1.0735,0.0077952,-0.1132,0.0073724
1.2461,1.074,0.0073708,-0.11136,0.006928
1.2611,1.0744,0.0069728,-0.10955,0.0065182
1.2761,1.0748,0.0066027,-0.10777,0.0061467
1.2911,1.0752,0.0062528,-0.10601,0.0057983
1.3061,1.0756,0.0059265,-0.10428,0.0054742
1.3211,1.0759,0.0056213,-0.10258,0.0051754
1.3361,1.0763,0.0053329,-0.1009,0.0048942
1.3511,1.0765,0.0050616,-0.099241,0.0046313
1.3661,1.0768,0.0048068,-0.097617,0.004386
1.3811,1.0771,0.0045662,-0.096013,0.0041543
1.3961,1.0773,0.00434,-0.094435,0.0039372
1.4111,1.0775,0.0041281,-0.092888,0.0037355
1.4261,1.0777,0.0039256,-0.091359,0.0035422
1.4411,1.0779,0.003735,-0.089855,0.0033615
1.4561,1.078,0.0035553,-0.088376,0.0031919
1.4711,1.0781,0.0033856,-0.08692,0.0030319
1.4861,1.0783,0.0032256,-0.08549,0.0028816
1.5011,1.0784,0.0030734,-0.084079,0.0027388
1.5161,1.0784,0.0029288,-0.082688,0.0026032
1.5311,1.0785,0.0027933,-0.081326,0.0024773
1.5461,1.0786,0.0026645,-0.079984,0.0023579
1.5611,1.0786,0.0025421,-0.078664,0.0022446
1.5761,1.0786,0.0024252,-0.077366,0.0021366
1.5911,1.0786,0.0023153,-0.076089,0.0020355
1.6062,1.0786,0.0022111,-0.07483,0.0019395
1.6212,1.0786,0.0021115,-0.073589,0.0018476
1.6362,1.0786,0.0020174,-0.07237,0.0017612
1.6512,1.0786,0.0019278,-0.071173,0.0016793
1.6662,1.0786,0.0018426,-0.069996,0.0016017
1.6812,1.0785,0.0017619,-0.068839,0.0015284
1.6962,1.0784,0.0016852,-0.067697,0.0014589
1.7112,1.0784,0.0016121,-0.066575,0.0013927
1.7262,1.0783,0.0015427,-0.065473,0.0013301
1.7412,1.0782,0.0014768,-0.064389,0.0012708
1.7562,1.0781,0.0014138,-0.063322,0.001214
1.7712,1.078,0.0013536,-0.062271,0.0011596
1.7862,1.0779,0.0012966,-0.061239,0.0011087
1.8012,1.0778,0.001242,-0.060221,0.0010596
1.8162,1.0777,0.00119,-0.059222,0.001013
1.8312,1.0775,0.0011405,-0.058238,0.00096879
1.8462,1.0774,0.0010934,-0.057272,0.00092687
1.8612,1.0773,0.001048,-0.05632,0.00088625
1.8762,1.0771,0.0010049,-0.055387,0.00084802
1.8912,1.077,0.0009639,-0.054469,0.00081184
1.9062,1.0768,0.00092483,-0.053565,0.00077744
1.9212,1.0766,0.00088747,-0.052675,0.00074459
1.9362,1.0765,0.00085162,-0.051799,0.00071289
1.9512,1.0763,0.00081779,-0.050939,0.00068328
1.9662,1.0761,0.00078485,-0.050087,0.00065409
1.9812,1.0759,0.00075413,-0.049258,0.00062749
1.9962,1.0758,0.00072398,-0.048435,0.00060082
2.0113,1.0756,0.00069611,-0.047632,0.00057682
2.0263,1.0754,0.00066905,-0.046838,0.00055314
2.0413,1.0752,0.00064312,-0.046057,0.00053059
2.0563,1.075,0.00061851,-0.045289,0.00050918
2.0713,1.0748,0.00059469,-0.044531,0.00048839
2.0863,1.0746,0.00057207,-0.04379,0.00046899
2.1013,1.0744,0.00055018,-0.043057,0.0004499
2.1163,1.0742,0.00052941,-0.042339,0.00043214
2.1313,1.074,0.00050944,-0.041631,0.00041482
2.1463,1.0737,0.00049042,-0.040937,0.00039864
2.1613,1.0735,0.0004724,-0.040255,0.00038336
2.1763,1.0733,0.00045491,-0.03958,0.00036831
2.1913,1.0731,0.00043806,-0.038917,0.00035392
2.2063,1.0729,0.000422,-0.038265,0.00034021
2.2213,1.0726,0.00040653,-0.037624,0.00032707
2.2363,1.0724,0.00039173,-0.036994,0.00031455
2.2513,1.0722,0.00037746,-0.036374,0.00030243
2.2663,1.072,0.00036373,-0.035763,0.00029073
2.2813,1.0717,0.00035057,-0.035162,0.0002796
2.2963,1.0715,0.00033806,-0.034572,0.00026915
2.3113,1.0713,0.00032606,-0.033991,0.00025904
2.3263,1.071,0.00031445,-0.033418,0.00024922
2.3413,1.0708,0.00030334,-0.032855,0.00023984
2.3563,1.0706,0.00029267,-0.032299,0.00023088
2.3713,1.0703,0.00028247,-0.031754,0.00022223
2.3863,1.0701,0.00027259,-0.031218,0.00021398
2.4014,1.0699,0.00026312,-0.030691,0.0002061
2.4164,1.0696,0.0002541,-0.030173,0.00019861
2.4314,1.0694,0.00024534,-0.029662,0.00019138
2.4464,1.0692,0.00023694,-0.029157,0.00018438
2.4614,1.0689,0.00022894,-0.028662,0.00017771
2.4764,1.0687,0.00022126,-0.028178,0.00017146
2.4914,1.0685,0.00021381,-0.0277,0.00016543
2.5064,1.0682,0.00020662,-0.027228,0.00015954
2.5214,1.068,0.00019973,-0.026764,0.00015377
2.5364,1.0678,0.00019311,-0.026307,0.00014826
2.5514,1.0675,0.00018677,-0.025858,0.00014297
2.5664,1.0673,0.00018066,-0.025415,0.00013792
2.5814,1.067,0.00017477,-0.024979,0.0001331
2.5964,1.0668,0.00016908,-0.024552,0.00012847
2.6114,1.0666,0.00016354,-0.024132,0.00012401
2.6264,1.0663,0.00015815,-0.023715,0.0001196
2.6414,1.0661,0.00015298,-0.023306,0.00011537
2.6564,1.0659,0.00014801,-0.022904,0.00011133
2.6714,1.0656,0.00014335,-0.02251,0.00010751
2.6864,1.0654,0.00013884,-0.022121,0.0001038
2.7014,1.0651,0.0001344,-0.021738,0.00010021
2.7164,1.0649,0.00013017,-0.021361,9.6809e-05
2.7314,1.0647,0.00012609,-0.020991,9.3549e-05
2.7464,1.0644,0.00012217,-0.020627,9.0464e-05
2.7614,1.0642,0.00011839,-0.020268,8.7415e-05
2.7764,1.064,0.00011465,-0.019914,8.4443e-05
2.7914,1.0637,0.00011111,-0.019565,8.1609e-05
2.8065,1.0635,0.00010773,-0.019223,7.8942e-05
2.8215,1.0633,0.00010447,-0.018886,7.6392e-05
2.8365,1.0631,0.00010136,-0.018553,7.3869e-05
2.8515,1.0628,9.832e-05,-0.018226,7.1458e-05
2.8665,1.0626,9.5376e-05,-0.017903,6.9148e-05
2.8815,1.0624,9.2498e-05,-0.017586,6.6929e-05
2.8965,1.0621,8.9803e-05,-0.017276,6.4809e-05
2.9115,1.0619,8.7212e-05,-0.016969,6.2744e-05
2.9265,1.0617,8.4693e-05,-0.016666,6.0675e-05
2.9415,1.0615,8.2208e-05,-0.016367,5.8667e-05
2.9565,1.0612,7.9793e-05,-0.016074,5.681e-05
2.9715,1.061,7.748e-05,-0.015786,5.5076e-05
2.9865,1.0608,7.5206e-05,-0.015504,5.3429e-05


==> figs/data/cylinder_acmhd_3_10nu_centre_mean.csv <==
x,U,UpUp
0.5,-2.4577e-06,1.1172e-06
0.50229,-0.00013276,1.5823e-05
0.50459,-0.00026309,3.0378e-05
0.50688,-0.00050349,9.9448e-05
0.50917,-0.00085737,0.00022419
0.51146,-0.0012115,0.00034823
0.51376,-0.0017201,0.00063212
0.51605,-0.0022314,0.00091707
0.51834,-0.0027884,0.0012621
0.52063,-0.003396,0.0016727
0.52293,-0.0040037,0.0020816
0.52522,-0.004672,0.0025754
0.52751,-0.005342,0.0030701
0.5298,-0.0060258,0.0035805
0.5321,-0.0067299,0.0041146
0.53439,-0.0074337,0.0046468
0.53668,-0.0081504,0.0051904
0.53897,-0.0088694,0.0057344
0.54127,-0.0095887,0.0062769
0.54356,-0.010309,0.0068182
0.54585,-0.011029,0.0073575
0.54815,-0.011741,0.0078853
0.55044,-0.01245,0.0084073
0.55273,-0.013158,0.0089258
0.55502,-0.01385,0.0094254
0.55732,-0.014543,0.0099234
0.55961,-0.015225,0.010408
0.5619,-0.015898,0.010878
0.56419,-0.01657,0.011346
0.56649,-0.017224,0.011791
0.56878,-0.017876,0.012232
0.57107,-0.018522,0.012665
0.57336,-0.019154,0.013076
0.57566,-0.019785,0.013486
0.57795,-0.020405,0.013883
0.58024,-0.021015,0.014271
0.58253,-0.021626,0.014657
0.58483,-0.022216,0.015019
0.58712,-0.022804,0.015378
0.58941,-0.023387,0.015731
0.5917,-0.02395,0.01607
0.594,-0.024513,0.016408
0.59629,-0.025064,0.016735
0.59858,-0.025605,0.017053
0.60088,-0.026145,0.017369
0.60317,-0.026669,0.017673
0.60546,-0.027188,0.017973
0.60775,-0.027706,0.018271
0.61005,-0.028208,0.018552
0.61234,-0.02871,0.018832
0.61463,-0.029207,0.019109
0.61692,-0.029693,0.019383
0.61922,-0.03018,0.019655
0.62151,-0.03066,0.019912
0.6238,-0.031136,0.020158
0.62609,-0.031612,0.020403
0.62839,-0.032082,0.020655
0.63068,-0.03255,0.020907
0.63297,-0.033018,0.021158
0.63526,-0.033477,0.021403
0.63756,-0.033936,0.021647
0.63985,-0.034393,0.021889
0.64214,-0.03484,0.022129
0.64444,-0.035289,0.022368
0.64673,-0.035732,0.022605
0.64902,-0.036168,0.02284
0.65131,-0.036604,0.023074
0.65361,-0.037035,0.023307
0.6559,-0.037462,0.023539
0.65819,-0.037889,0.023771
0.66048,-0.038314,0.024001
0.66278,-0.038738,0.024231
0.66507,-0.039162,0.02446
0.66736,-0.039586,0.02469
0.66965,-0.04001,0.024921
0.67195,-0.040435,0.025151
0.67424,-0.040859,0.025379
0.67653,-0.041283,0.025606
0.67882,-0.041707,0.025833
0.68112,-0.042131,0.026059
0.68341,-0.042555,0.026285
0.6857,-0.042979,0.02651
0.68799,-0.043401,0.026736
0.69029,-0.043823,0.026962
0.69258,-0.044246,0.027188
0.69487,-0.044666,0.027418
0.69717,-0.045087,0.027648
0.69946,-0.045506,0.02788
0.70175,-0.04592,0.028116
0.70404,-0.046335,0.028351
0.70634,-0.046747,0.028589
0.70863,-0.047156,0.02883
0.71092,-0.047566,0.029071
0.71321,-0.047974,0.029314
0.71551,-0.048381,0.029562
0.7178,-0.048787,0.02981
0.72009,-0.049194,0.030058
0.72238,-0.049599,0.030308
0.72468,-0.050005,0.030558
0.72697,-0.050411,0.030809
0.72926,-0.050818,0.031065
0.73155,-0.051225,0.031321
0.73385,-0.051633,0.031577
0.73614,-0.052042,0.031835
0.73843,-0.052451,0.032093
0.74073,-0.052725,0.032285
0.74302,-0.053271,0.032618
0.74531,-0.053682,0.032882
0.7476,-0.053955,0.033077
0.7499,-0.054507,0.033409
0.75219,-0.054922,0.033672
0.75448,-0.055338,0.033936
0.75677,-0.055766,0.034213
0.75907,-0.056194,0.034489
0.76136,-0.056622,0.034765
0.76365,-0.057064,0.035047
0.76594,-0.057505,0.03533
0.76824,-0.057947,0.035612
0.77053,-0.058404,0.035909
0.77282,-0.058863,0.036207
0.77511,-0.059321,0.036505
0.77741,-0.059795,0.036804
0.7797,-0.060274,0.037104
0.78199,-0.060753,0.037404
0.78429,-0.061247,0.037699
0.78658,-0.06175,0.037992
0.78887,-0.062252,0.038285
0.79116,-0.062762,0.038589
0.79346,-0.06328,0.038906
0.79575,-0.063798,0.039222
0.79804,-0.064318,0.039545
0.80033,-0.064844,0.039884
0.80263,-0.06537,0.040222
0.80492,-0.065896,0.04056
0.80721,-0.066425,0.040897
0.8095,-0.066953,0.041233
0.8118,-0.067481,0.041567
0.81409,-0.068017,0.041925
0.81638,-0.068553,0.042284
0.81867,-0.069089,0.042641
0.82097,-0.069634,0.043001
0.82326,-0.070183,0.043362
0.82555,-0.070733,0.043721
0.82784,-0.071292,0.044087
0.83014,-0.071866,0.044461
0.83243,-0.072439,0.044834
0.83472,-0.073018,0.045208
0.83702,-0.073627,0.045597
0.83931,-0.074235,0.045985
0.8416,-0.074844,0.04637
0.84389,-0.075485,0.046772
0.84619,-0.076129,0.047173
0.84848,-0.076774,0.047572
0.85077,-0.077439,0.047968
0.85306,-0.07812,0.048359
0.85536,-0.078801,0.048749
0.85765,-0.079489,0.04914
0.85994,-0.080201,0.049536
0.86223,-0.080914,0.04993
0.86453,-0.081626,0.050323
0.86682,-0.08236,0.050713
0.86911,-0.083096,0.051101
0.8714,-0.083833,0.051487
0.8737,-0.08458,0.051882
0.87599,-0.085336,0.052282
0.87828,-0.086091,0.052681
0.88058,-0.086851,0.053077
0.88287,-0.087627,0.053473
0.88516,-0.088404,0.053867
0.88745,-0.08918,0.054258
0.88975,-0.089973,0.054651
0.89204,-0.090772,0.055043
0.89433,-0.09157,0.055433
0.89662,-0.092378,0.055824
0.89892,-0.093201,0.05622
0.90121,-0.094024,0.056613
0.9035,-0.094847,0.057004
0.90579,-0.095692,0.057408
0.90809,-0.096536,0.05781
0.91038,-0.097381,0.058209
0.91267,-0.098234,0.058611
0.91496,-0.099097,0.059016
0.91726,-0.099959,0.059419
0.91955,-0.10082,0.059819
0.92184,-0.10169,0.060226
0.92414,-0.10256,0.060631
0.92643,-0.10343,0.061034
0.92872,-0.1043,0.061446
0.93101,-0.10518,0.061864
0.93331,-0.10605,0.062281
0.9356,-0.10692,0.062697
0.93789,-0.10781,0.063109
0.94018,-0.10869,0.063519
0.94248,-0.10958,0.063928
0.94477,-0.11048,0.064343
0.94706,-0.11139,0.064762
0.94935,-0.1123,0.06518
0.95165,-0.11321,0.065596
0.95394,-0.11415,0.066016
0.95623,-0.11509,0.066435
0.95852,-0.11603,0.066851
0.96082,-0.11699,0.067274
0.96311,-0.11797,0.067707
0.9654,-0.11895,0.068138
0.96769,-0.11993,0.068567
0.96999,-0.12093,0.068996
0.97228,-0.12194,0.069424
0.97457,-0.12295,0.069849
0.97687,-0.12396,0.070276
0.97916,-0.125,0.070712
0.98145,-0.12603,0.071146
0.98374,-0.12706,0.071578
0.98604,-0.12812,0.072021
0.98833,-0.12919,0.07247
0.99062,-0.13026,0.072917
0.99291,-0.13133,0.073361
0.99521,-0.13242,0.073854
0.9975,-0.13351,0.074345
0.99979,-0.13459,0.074834
1.0021,-0.1357,0.07531
1.0044,-0.13684,0.075726
1.0067,-0.13798,0.076136
1.009,-0.13911,0.076546
1.0113,-0.14025,0.076949
1.0135,-0.14138,0.077348
1.0158,-0.1425,0.077752
1.0181,-0.14362,0.078142
1.0204,-0.14475,0.078542
1.0227,-0.14595,0.078926
1.025,-0.14716,0.079304
1.0273,-0.14838,0.079666
1.0296,-0.14962,0.080028
1.0319,-0.15087,0.080368
1.0342,-0.15213,0.08071
1.0365,-0.15342,0.081063
1.0388,-0.15471,0.081424
1.0411,-0.15603,0.081805
1.0434,-0.15734,0.082204
1.0456,-0.15865,0.082596
1.0479,-0.15995,0.082983
1.0502,-0.16126,0.083372
1.0525,-0.16257,0.083767
1.0548,-0.16388,0.084167
1.0571,-0.16522,0.084561
1.0594,-0.16658,0.084961
1.0617,-0.16795,0.085363
1.064,-0.16934,0.085763
1.0663,-0.17076,0.086151
1.0686,-0.17218,0.086504
1.0709,-0.1736,0.086854
1.0732,-0.17501,0.087186
1.0754,-0.17642,0.087504
1.0777,-0.17783,0.087817
1.08,-0.17926,0.088152
1.0823,-0.18069,0.088509
1.0846,-0.18211,0.088888
1.0869,-0.18352,0.089262
1.0892,-0.18493,0.089622
1.0915,-0.18633,0.089971
1.0938,-0.18775,0.090322
1.0961,-0.18916,0.090663
1.0984,-0.19061,0.090981
1.1007,-0.19209,0.091274
1.103,-0.19356,0.091563
1.1053,-0.19505,0.091847
1.1075,-0.19653,0.092124
1.1098,-0.198,0.092413
1.1121,-0.19945,0.092713
1.1144,-0.20089,0.092997
1.1167,-0.20233,0.093264
1.119,-0.20377,0.093534
1.1213,-0.2052,0.093783
1.1236,-0.20664,0.094043
1.1259,-0.20807,0.094318
1.1282,-0.20949,0.094577
1.1305,-0.21091,0.094823
1.1328,-0.21237,0.095032
1.1351,-0.21384,0.09523
1.1373,-0.21534,0.09543
1.1396,-0.21684,0.095615
1.1419,-0.21836,0.095806
1.1442,-0.21989,0.095988
1.1465,-0.22144,0.096192
1.1488,-0.22296,0.096389
1.1511,-0.22449,0.096567
1.1534,-0.226,0.096707
1.1557,-0.22749,0.096847
1.158,-0.22894,0.096985
1.1603,-0.23038,0.097119
1.1626,-0.23181,0.097244
1.1649,-0.23326,0.097367
1.1672,-0.23472,0.097512
1.1694,-0.23618,0.097656
1.1717,-0.23764,0.097815
1.174,-0.23909,0.097949
1.1763,-0.24052,0.098073
1.1786,-0.24196,0.098179
1.1809,-0.24341,0.098311
1.1832,-0.24481,0.098433
1.1855,-0.24621,0.098558
1.1878,-0.2476,0.098686
1.1901,-0.24898,0.098803
1.1924,-0.25035,0.098911
1.1947,-0.25173,0.099029
1.197,-0.25311,0.099138
1.1992,-0.25449,0.099226
1.2015,-0.25585,0.099307
1.2038,-0.25716,0.099409
1.2061,-0.25846,0.099492
1.2084,-0.25977,0.09956
1.2107,-0.26107,0.099634
1.213,-0.26236,0.099705
1.2153,-0.26363,0.099779
1.2176,-0.26488,0.099867
1.2199,-0.26611,0.099964
1.2222,-0.26734,0.10008
1.2245,-0.26854,0.10019
1.2268,-0.26974,0.10031
1.2291,-0.27093,0.1004
1.2313,-0.27152,0.10028
1.2336,-0.27269,0.10034
1.2359,-0.27386,0.10041
1.2382,-0.27503,0.10046
1.2405,-0.27618,0.10051
1.2428,-0.27732,0.10055
1.2451,-0.27844,0.1006
1.2474,-0.28017,0.10086
1.2497,-0.28126,0.10091
1.252,-0.28233,0.10097
1.2543,-0.28336,0.10102
1.2566,-0.28438,0.10108
1.2589,-0.2854,0.10114
1.2612,-0.28576,0.10101
1.2634,-0.28673,0.10107
1.2657,-0.28767,0.10113
1.268,-0.28923,0.10139
1.2703,-0.29015,0.10145
1.2726,-0.29106,0.10152
1.2749,-0.29197,0.10159
1.2772,-0.29287,0.10168
1.2795,-0.29374,0.10178
1.2818,-0.29459,0.10187
1.2841,-0.29542,0.10196
1.2864,-0.29622,0.10204
1.2887,-0.29701,0.10213
1.291,-0.29779,0.10221
1.2932,-0.29855,0.10229
1.2955,-0.29931,0.10237
1.2978,-0.30006,0.10245
1.3001,-0.30079,0.10253
1.3024,-0.30147,0.10258
1.3047,-0.30212,0.10262
1.307,-0.30277,0.10264
1.3093,-0.30341,0.10264
1.3116,-0.30406,0.10264
1.3139,-0.3047,0.10263
1.3162,-0.30467,0.10244
1.3185,-0.30528,0.10242
1.3208,-0.30587,0.10241
1.3231,-0.30644,0.1024
1.3253,-0.30768,0.10258
1.3276,-0.30823,0.10257
1.3299,-0.30874,0.10266
1.3322,-0.30927,0.10264
1.3345,-0.30976,0.10263
1.3368,-0.31024,0.10261
1.3391,-0.31069,0.1026
1.3414,-0.31111,0.10258
1.3437,-0.31151,0.10255
1.346,-0.31187,0.10254
1.3483,-0.31219,0.10255
1.3506,-0.31245,0.10258
1.3529,-0.31266,0.10263
1.3551,-0.31286,0.10268
1.3574,-0.31304,0.10273
1.3597,-0.3132,0.10279
1.362,-0.31337,0.10285
1.3643,-0.31351,0.10292
1.3666,-0.31362,0.103
1.3689,-0.31371,0.10308
1.3712,-0.31377,0.10317
1.3735,-0.31381,0.10325
1.3758,-0.31381,0.10333
1.3781,-0.31381,0.10341
1.3804,-0.31379,0.10348
1.3827,-0.31377,0.10355
1.385,-0.31374,0.1036
1.3872,-0.31368,0.10365
1.3895,-0.3136,0.10371
1.3918,-0.31348,0.10378
1.3941,-0.31333,0.10384
1.3964,-0.31316,0.1039
1.3987,-0.31297,0.10397
1.401,-0.31278,0.10402
1.4033,-0.31257,0.10409
1.4056,-0.31237,0.10414
1.4079,-0.31215,0.10421
1.4102,-0.3119,0.10426
1.4125,-0.31163,0.10432
1.4148,-0.31134,0.10439
1.417,-0.31101,0.10447
1.4193,-0.31065,0.10456
1.4216,-0.31025,0.10466
1.4239,-0.30981,0.10477
1.4262,-0.30934,0.10486
1.4285,-0.30884,0.10496
1.4308,-0.30828,0.10505
1.4331,-0.30772,0.10514
1.4354,-0.30714,0.10524
1.4377,-0.30654,0.10532
1.44,-0.30593,0.1054
1.4423,-0.30529,0.10547
1.4446,-0.30461,0.10555
1.4469,-0.3039,0.10561
1.4491,-0.30318,0.10566
1.4514,-0.30243,0.10572
1.4537,-0.30166,0.10575
1.456,-0.30086,0.10578
1.4583,-0.30005,0.10579
1.4606,-0.29921,0.1058
1.4629,-0.29833,0.10579
1.4652,-0.29743,0.1058
1.4675,-0.29649,0.10579
1.4698,-0.29553,0.10575
1.4721,-0.29454,0.10572
1.4744,-0.29354,0.10567
1.4767,-0.29251,0.10563
1.4789,-0.29147,0.10558
1.4812,-0.29042,0.10553
1.4835,-0.28934,0.10548
1.4858,-0.28825,0.10543
1.4881,-0.28715,0.10538
1.4904,-0.28602,0.10532
1.4927,-0.28487,0.10526
1.495,-0.2837,0.10519
1.4973,-0.28252,0.10513
1.4996,-0.2813,0.10506
1.5019,-0.28005,0.10499
1.5042,-0.27878,0.10492
1.5065,-0.27751,0.10484
1.5088,-0.27621,0.10477
1.511,-0.2743,0.10452
1.5133,-0.27352,0.10463
1.5156,-0.27213,0.10456
1.5179,-0.27072,0.10449
1.5202,-0.2693,0.10441
1.5225,-0.26786,0.10434
1.5248,-0.26639,0.10425
1.5271,-0.26492,0.10416
1.5294,-0.26343,0.10406
1.5317,-0.26193,0.10395
1.534,-0.26041,0.10386
1.5363,-0.25887,0.10377
1.5386,-0.25729,0.1037
1.5409,-0.25569,0.10362
1.5431,-0.25407,0.10354
1.5454,-0.25245,0.10346
1.5477,-0.25083,0.10337
1.55,-0.24918,0.10329
1.5523,-0.24752,0.10321
1.5546,-0.24583,0.10314
1.5569,-0.24412,0.10308
1.5592,-0.24239,0.10302
1.5615,-0.24065,0.10296
1.5638,-0.23889,0.10291
1.5661,-0.23712,0.10286
1.5684,-0.23532,0.10281
1.5707,-0.23351,0.10277
1.5729,-0.23168,0.10273
1.5752,-0.22983,0.10268
1.5775,-0.22796,0.10263
1.5798,-0.22608,0.10259
1.5821,-0.22417,0.10254
1.5844,-0.22226,0.1025
1.5867,-0.22032,0.10247
1.589,-0.21836,0.10244
1.5913,-0.21596,0.10221
1.5936,-0.21399,0.10218
1.5959,-0.2124,0.10234
1.5982,-0.21039,0.1023
1.6005,-0.20836,0.10225
1.6028,-0.2063,0.10221
1.605,-0.20424,0.10216
1.6073,-0.20217,0.10212
1.6096,-0.2001,0.10208
1.6119,-0.19802,0.10204
1.6142,-0.19594,0.102
1.6165,-0.19384,0.10196
1.6188,-0.19174,0.10192
1.6211,-0.18965,0.10187
1.6234,-0.18754,0.10181
1.6257,-0.18542,0.10175
1.628,-0.18328,0.10168
1.6303,-0.18113,0.10161
1.6326,-0.17897,0.10152
1.6348,-0.17679,0.10143
1.6371,-0.17459,0.10133
1.6394,-0.17239,0.10122
1.6417,-0.17017,0.10112
1.644,-0.16795,0.101
1.6463,-0.16577,0.10088
1.6486,-0.16356,0.10076
1.6509,-0.16135,0.10064
1.6532,-0.15912,0.10054
1.6555,-0.15688,0.10044
1.6578,-0.15462,0.10034
1.6601,-0.15236,0.10025
1.6624,-0.1501,0.10017
1.6647,-0.14759,0.099895
1.6669,-0.14532,0.099834
1.6692,-0.14305,0.099779
1.6715,-0.14078,0.099723
1.6738,-0.13873,0.099862
1.6761,-0.13644,0.099803
1.6784,-0.13417,0.099741
1.6807,-0.13189,0.099677
1.683,-0.12961,0.09962
1.6853,-0.12732,0.099558
1.6876,-0.12504,0.099493
1.6899,-0.12276,0.099425
1.6922,-0.12048,0.099363
1.6945,-0.11819,0.0993
1.6967,-0.1159,0.099234
1.699,-0.11361,0.099163
1.7013,-0.11133,0.099086
1.7036,-0.10904,0.099006
1.7059,-0.10675,0.098928
1.7082,-0.10446,0.098851
1.7105,-0.10218,0.098771
1.7128,-0.099888,0.098685
1.7151,-0.097595,0.098613
1.7174,-0.095301,0.098546
1.7197,-0.092994,0.098485
1.722,-0.090682,0.098423
1.7243,-0.088364,0.098362
1.7266,-0.086038,0.098302
1.7288,-0.083706,0.098238
1.7311,-0.081366,0.09818
1.7334,-0.079015,0.098127
1.7357,-0.076662,0.098074
1.738,-0.074302,0.09803
1.7403,-0.071944,0.097993
1.7426,-0.069584,0.097958
1.7449,-0.067223,0.097926
1.7472,-0.064858,0.097893
1.7495,-0.062498,0.097858
1.7518,-0.060132,0.097815
1.7541,-0.057764,0.097759
1.7564,-0.055403,0.097698
1.7586,-0.053049,0.097628
1.7609,-0.050693,0.097554
1.7632,-0.048339,0.09747
1.7655,-0.045976,0.097374
1.7678,-0.043602,0.097271
1.7701,-0.041223,0.09717
1.7724,-0.038835,0.09707
1.7747,-0.036423,0.096788
1.777,-0.034032,0.096689
1.7793,-0.031625,0.09659
1.7816,-0.029219,0.096496
1.7839,-0.026822,0.096401
1.7862,-0.024429,0.096291
1.7885,-0.022037,0.096183
1.7907,-0.019649,0.096065
1.793,-0.017262,0.096143
1.7953,-0.014874,0.096037
1.7976,-0.01249,0.095939
1.7999,-0.010108,0.095839
1.8022,-0.0077219,0.095741
1.8045,-0.0053343,0.095639
1.8068,-0.0029353,0.095535
1.8091,-0.00053671,0.095427
1.8114,0.0018692,0.095316
1.8137,0.0042735,0.095178
1.816,0.0066736,0.095037
1.8183,0.0090713,0.094896
1.8206,0.011471,0.094746
1.8228,0.013867,0.094595
1.8251,0.016258,0.094444
1.8274,0.018644,0.094294
1.8297,0.021018,0.09414
1.832,0.023392,0.093976
1.8343,0.025766,0.093813
1.8366,0.028139,0.093655
1.8389,0.030524,0.093504
1.8412,0.032922,0.093355
1.8435,0.035328,0.093209
1.8458,0.037735,0.093057
1.8481,0.040139,0.09289
1.8504,0.042522,0.092717
1.8526,0.044901,0.092541
1.8549,0.047273,0.092366
1.8572,0.049634,0.092187
1.8595,0.05199,0.092
1.8618,0.054334,0.091802
1.8641,0.056667,0.091609
1.8664,0.058997,0.09141
1.8687,0.061331,0.091222
1.871,0.063665,0.091042
1.8733,0.066001,0.090855
1.8756,0.06833,0.090667
1.8779,0.070658,0.090462
1.8802,0.072988,0.090255
1.8825,0.075315,0.090044
1.8847,0.077637,0.089834
1.887,0.079933,0.089628
1.8893,0.082225,0.089422
1.8916,0.08451,0.089215
1.8939,0.086796,0.089019
1.8962,0.089084,0.088815
1.8985,0.091364,0.088626
1.9008,0.093635,0.088445
1.9031,0.0959,0.088281
1.9054,0.098168,0.088121
1.9077,0.10044,0.087975
1.91,0.10271,0.087832
1.9123,0.10498,0.087692
1.9145,0.10725,0.087558
1.9168,0.10952,0.087414
1.9191,0.11178,0.087261
1.9214,0.11382,0.086927
1.9237,0.11633,0.086939
1.926,0.11859,0.086794
1.9283,0.12085,0.086657
1.9306,0.1231,0.086504
1.9329,0.12534,0.086343
1.9352,0.12758,0.08617
1.9375,0.12982,0.085993
1.9398,0.13206,0.085819
1.9421,0.13429,0.085644
1.9444,0.13651,0.08547
1.9466,0.13872,0.085296
1.9489,0.14092,0.085126
1.9512,0.14311,0.084957
1.9535,0.1453,0.084784
1.9558,0.14748,0.084612
1.9581,0.14966,0.084433
1.9604,0.15183,0.084255
1.9627,0.15399,0.084069
1.965,0.15615,0.083884
1.9673,0.15829,0.083698
1.9696,0.16043,0.083508
1.9719,0.16257,0.083321
1.9742,0.16469,0.083127
1.9764,0.1668,0.082931
1.9787,0.1689,0.082736
1.981,0.17098,0.082544
1.9833,0.17306,0.082352
1.9856,0.17512,0.08217
1.9879,0.17718,0.081996
1.9902,0.17924,0.081814
1.9925,0.18131,0.081627
1.9948,0.18338,0.081459
1.9971,0.18544,0.081305
1.9994,0.18751,0.081136
2.0017,0.18957,0.080972
2.004,0.19162,0.080799
2.0063,0.19367,0.080638
2.0085,0.19571,0.080476
2.0108,0.19773,0.080316
2.0131,0.19975,0.080164
2.0154,0.20176,0.080008
2.0177,0.20376,0.079855
2.02,0.20576,0.079705
2.0223,0.20774,0.079556
2.0246,0.20971,0.079404
2.0269,0.21168,0.079251
2.0292,0.21363,0.079096
2.0315,0.21558,0.078941
2.0338,0.21752,0.078777
2.0361,0.21945,0.078615
2.0383,0.22138,0.078451
2.0406,0.22331,0.078287
2.0429,0.22523,0.078124
2.0452,0.22715,0.077959
2.0475,0.22862,0.077651
2.0498,0.23099,0.077629
2.0521,0.2329,0.077457
2.0544,0.23481,0.07729
2.0567,0.2367,0.077137
2.059,0.23857,0.076991
2.0613,0.24044,0.076842
2.0636,0.24231,0.0767
2.0659,0.24418,0.076561
2.0682,0.24603,0.076417
2.0704,0.24789,0.076272
2.0727,0.24973,0.076123
2.075,0.25158,0.075974
2.0773,0.25342,0.075816
2.0796,0.25526,0.075662
2.0819,0.2571,0.0755
2.0842,0.25892,0.075335
2.0865,0.26073,0.07517
2.0888,0.26252,0.075003
2.0911,0.26429,0.074838
2.0934,0.26606,0.074676
2.0957,0.26782,0.074514
2.098,0.26959,0.074357
2.1003,0.27136,0.074195
2.1025,0.27313,0.07403
2.1048,0.2749,0.073864
2.1071,0.27667,0.073699
2.1094,0.27843,0.07354
2.1117,0.2802,0.073382
2.114,0.28196,0.073218
2.1163,0.28373,0.073051
2.1186,0.28549,0.072887
2.1209,0.28724,0.072732
2.1232,0.289,0.072574
2.1255,0.29074,0.072417
2.1278,0.29248,0.072264
2.1301,0.29421,0.072113
2.1323,0.29594,0.071963
2.1346,0.29766,0.071811
2.1369,0.29936,0.071663
2.1392,0.30106,0.071521
2.1415,0.30273,0.071385
2.1438,0.3044,0.071246
2.1461,0.30607,0.071109
2.1484,0.30773,0.070963
2.1507,0.30939,0.070814
2.153,0.31105,0.070656
2.1553,0.31272,0.070485
2.1576,0.31439,0.070336
2.1599,0.31605,0.070182
2.1622,0.31771,0.070027
2.1644,0.31936,0.069869
2.1667,0.32101,0.069724
2.169,0.32264,0.06958
2.1713,0.32427,0.069439
2.1736,0.3259,0.069301
2.1759,0.32752,0.06916
2.1782,0.32913,0.069018
2.1805,0.33074,0.068874
2.1828,0.33233,0.06873
2.1851,0.33391,0.068583
2.1874,0.33549,0.068431
2.1897,0.33706,0.068277
2.192,0.33861,0.068126
2.1942,0.34015,0.067978
2.1965,0.34168,0.067828
2.1988,0.3432,0.067681
2.2011,0.34471,0.067532
2.2034,0.34621,0.067386
2.2057,0.34772,0.067237
2.208,0.3485,0.066956
2.2103,0.35,0.066806
2.2126,0.35151,0.066663
2.2149,0.35302,0.066529
2.2172,0.35452,0.066391
2.2195,0.35601,0.066254
2.2218,0.35748,0.066119
2.2241,0.35969,0.066111
2.2263,0.36114,0.065982
2.2286,0.36259,0.065852
2.2309,0.36402,0.065721
2.2332,0.36544,0.06559
2.2355,0.36686,0.065455
2.2378,0.36828,0.065314
2.2401,0.36969,0.065171
2.2424,0.37109,0.065028
2.2447,0.3725,0.06488
2.247,0.37389,0.064727
2.2493,0.37528,0.064571
2.2516,0.37666,0.06442
2.2539,0.37804,0.064275
2.2561,0.3794,0.064132
2.2584,0.38076,0.063985
2.2607,0.38213,0.063828
2.263,0.38349,0.063669
2.2653,0.38484,0.063513
2.2676,0.38619,0.06335
2.2699,0.38753,0.063178
2.2722,0.38885,0.063009
2.2745,0.39018,0.06284
2.2768,0.39151,0.062671
2.2791,0.39282,0.062504
2.2814,0.39414,0.062343
2.2837,0.39545,0.062188
2.286,0.39675,0.062037
2.2882,0.39805,0.061888
2.2905,0.39933,0.061748
2.2928,0.4006,0.06161
2.2951,0.40186,0.06147
2.2974,0.40312,0.061332
2.2997,0.40437,0.061199
2.302,0.40562,0.06107
2.3043,0.40686,0.060937
2.3066,0.4081,0.060806
2.3089,0.40935,0.060678
2.3112,0.41059,0.06055
2.3135,0.41184,0.060427
2.3158,0.41308,0.060307
2.318,0.41431,0.060185
2.3203,0.41552,0.060062
2.3226,0.41672,0.059945
2.3249,0.41791,0.059832
2.3272,0.41909,0.05971
2.3295,0.42026,0.059586
2.3318,0.42142,0.059457
2.3341,0.42259,0.059322
2.3364,0.42376,0.059178
2.3387,0.42493,0.059034
2.341,0.42609,0.058893
2.3433,0.42725,0.058757
2.3456,0.42838,0.058628
2.3479,0.42951,0.058504
2.3501,0.43063,0.058387
2.3524,0.43175,0.058273
2.3547,0.43286,0.05816
2.357,0.43398,0.058039
2.3593,0.4351,0.057913
2.3616,0.43622,0.057787
2.3639,0.43734,0.057664
2.3662,0.43848,0.057547
2.3685,0.43961,0.057438
2.3708,0.44074,0.057339
2.3731,0.44187,0.057241
2.3754,0.443,0.057144
2.3777,0.44412,0.057048
2.3799,0.44523,0.056954
2.3822,0.44635,0.056859
2.3845,0.44745,0.056763
2.3868,0.44856,0.056667
2.3891,0.44966,0.056576
2.3914,0.45076,0.056486
2.3937,0.45186,0.056402
2.396,0.45295,0.056323
2.3983,0.45404,0.056244
2.4006,0.45513,0.056166
2.4029,0.4562,0.056086
2.4052,0.45728,0.056006
2.4075,0.45835,0.055922
2.4098,0.45943,0.055842
2.412,0.4605,0.055759
2.4143,0.46157,0.055684
2.4166,0.46264,0.055601
2.4189,0.4637,0.055517
2.4212,0.46476,0.055439
2.4235,0.46582,0.055365
2.4258,0.46687,0.055289
2.4281,0.46792,0.055216
2.4304,0.46896,0.055148
2.4327,0.47,0.055075
2.435,0.47104,0.055008
2.4373,0.47207,0.054943
2.4396,0.47309,0.054879
2.4419,0.47411,0.054816
2.4441,0.47512,0.054753
2.4464,0.47614,0.054686
2.4487,0.47716,0.054623
2.451,0.47818,0.054567
2.4533,0.47919,0.05451
2.4556,0.48021,0.054449
2.4579,0.48123,0.05439
2.4602,0.48224,0.054331
2.4625,0.48326,0.054277
2.4648,0.48427,0.054221
2.4671,0.48529,0.054165
2.4694,0.4863,0.054112
2.4717,0.4873,0.054063
2.4739,0.48829,0.054018
2.4762,0.48927,0.05398
2.4785,0.49025,0.053941
2.4808,0.49122,0.053904
2.4831,0.49219,0.053864
2.4854,0.49317,0.053823
2.4877,0.49413,0.053776
2.49,0.49509,0.053723
2.4923,0.49604,0.053672
2.4946,0.49699,0.053623
2.4969,0.49793,0.053568
2.4992,0.49885,0.0535
2.5015,0.49977,0.053429
2.5038,0.50068,0.053351
2.506,0.50158,0.053271
2.5083,0.50247,0.053189
2.5106,0.50335,0.053107
2.5129,0.50424,0.053026
2.5152,0.50512,0.052955
2.5175,0.50598,0.052881
2.5198,0.50684,0.052812
2.5221,0.50769,0.052733
2.5244,0.50855,0.052655
2.5267,0.5094,0.052578
2.529,0.51025,0.052503
2.5313,0.51109,0.052425
2.5336,0.51193,0.052343
2.5358,0.51276,0.052258
2.5381,0.51359,0.052172
2.5404,0.51442,0.052085
2.5427,0.51525,0.051993
2.545,0.51608,0.051902
2.5473,0.51692,0.051808
2.5496,0.51775,0.051709
2.5519,0.51858,0.051612
2.5542,0.51942,0.051512
2.5565,0.52025,0.051415
2.5588,0.52107,0.05132
2.5611,0.52189,0.051224
2.5634,0.52271,0.05113
2.5657,0.52352,0.051039
2.5679,0.52432,0.050953
2.5702,0.52511,0.050866
2.5725,0.52591,0.050778
2.5748,0.52671,0.050692
2.5771,0.52752,0.050605
2.5794,0.52721,0.050425
2.5817,0.52912,0.050432
2.584,0.52992,0.050343
2.5863,0.53071,0.050255
2.5886,0.53151,0.050166
2.5909,0.53229,0.050082
2.5932,0.53308,0.049999
2.5955,0.53386,0.049917
2.5977,0.53464,0.049835
2.6,0.53542,0.049757
2.6023,0.5362,0.049678
2.6046,0.53697,0.049603
2.6069,0.53775,0.049527
2.6092,0.53851,0.049461
2.6115,0.53928,0.049405
2.6138,0.54003,0.049353
2.6161,0.54079,0.049306
2.6184,0.54154,0.049261
2.6207,0.54228,0.049223
2.623,0.54303,0.049183
2.6253,0.54378,0.049145
2.6276,0.54452,0.049109
2.6298,0.54526,0.049077
2.6321,0.54598,0.049052
2.6344,0.5467,0.049026
2.6367,0.54742,0.048996
2.639,0.54814,0.04896
2.6413,0.54886,0.048919
2.6436,0.54958,0.048874
2.6459,0.55031,0.048827
2.6482,0.55103,0.048775
2.6505,0.55176,0.048722
2.6528,0.55248,0.048675
2.6551,0.55205,0.048549
2.6574,0.55393,0.048596
2.6596,0.55466,0.048557
2.6619,0.55538,0.048523
2.6642,0.55609,0.048494
2.6665,0.5568,0.048467
2.6688,0.5575,0.048438
2.6711,0.5582,0.048408
2.6734,0.5589,0.048374
2.6757,0.5596,0.048337
2.678,0.5603,0.048301
2.6803,0.56099,0.048267
2.6826,0.56168,0.04823
2.6849,0.56236,0.048199
2.6872,0.56303,0.048171
2.6895,0.56369,0.048144
2.6917,0.56436,0.04812
2.694,0.56503,0.048095
2.6963,0.56569,0.04807
2.6986,0.56635,0.04804
2.7009,0.56702,0.048003
2.7032,0.56769,0.047965
2.7055,0.56837,0.047928
2.7078,0.56905,0.047892
2.7101,0.56973,0.047856
2.7124,0.57041,0.047818
2.7147,0.57108,0.047781
2.717,0.57055,0.047659
2.7193,0.57121,0.047623
2.7216,0.57187,0.04759
2.7238,0.57251,0.047558
2.7261,0.57315,0.047522
2.7284,0.57378,0.047484
2.7307,0.57441,0.047438
2.733,0.57504,0.047388
2.7353,0.57567,0.047339
2.7376,0.57631,0.047287
2.7399,0.57694,0.047237
2.7422,0.57757,0.047194
2.7445,0.57821,0.047153
2.7468,0.58007,0.0472
2.7491,0.5807,0.047158
2.7514,0.58133,0.047122
2.7536,0.58195,0.047095
2.7559,0.58257,0.04708
2.7582,0.58317,0.047057
2.7605,0.58377,0.047034
2.7628,0.58436,0.047015
2.7651,0.58496,0.046995
2.7674,0.58555,0.046974
2.7697,0.58613,0.046954
2.772,0.58672,0.046933
2.7743,0.58731,0.046911
2.7766,0.58789,0.046889
2.7789,0.58846,0.046867
2.7812,0.58904,0.046845
2.7835,0.58961,0.046821
2.7857,0.59018,0.046798
2.788,0.59075,0.046781
2.7903,0.59132,0.046764
2.7926,0.59189,0.046747
2.7949,0.59246,0.046731
2.7972,0.59302,0.046715
2.7995,0.59357,0.046699
2.8018,0.59412,0.046685
2.8041,0.59465,0.046669
2.8064,0.59517,0.046655
2.8087,0.59569,0.04664
2.811,0.59621,0.046624
2.8133,0.59673,0.046604
2.8155,0.59726,0.046582
2.8178,0.59779,0.046556
2.8201,0.59832,0.04653
2.8224,0.59885,0.046507
2.8247,0.59938,0.04648
2.827,0.59991,0.04645
2.8293,0.60043,0.046416
2.8316,0.60095,0.046385
2.8339,0.60148,0.046351
2.8362,0.60072,0.04624
2.8385,0.60124,0.046208
2.8408,0.60177,0.046178
2.8431,0.60229,0.046156
2.8454,0.6028,0.046136
2.8476,0.6033,0.046115
2.8499,0.60379,0.046099
2.8522,0.60428,0.04608
2.8545,0.60477,0.04606
2.8568,0.60525,0.046042
2.8591,0.60573,0.046024
2.8614,0.60621,0.046009
2.8637,0.60669,0.045993
2.866,0.60718,0.045977
2.8683,0.60767,0.045961
2.8706,0.60816,0.045942
2.8729,0.60867,0.045925
2.8752,0.61045,0.045982
2.8774,0.61095,0.045965
2.8797,0.61146,0.04594
2.882,0.61196,0.045914
2.8843,0.61246,0.045892
2.8866,0.61296,0.045867
2.8889,0.61345,0.045839
2.8912,0.61394,0.045813
2.8935,0.61443,0.04579
2.8958,0.61491,0.045766
2.8981,0.6154,0.045743
2.9004,0.61588,0.045722
2.9027,0.61636,0.045703
2.905,0.61685,0.045687
2.9073,0.61733,0.045672
2.9095,0.61781,0.045661
2.9118,0.61828,0.045648
2.9141,0.61875,0.045639
2.9164,0.61921,0.045626
2.9187,0.61967,0.045613
2.921,0.62014,0.045602
2.9233,0.6206,0.045594
2.9256,0.62107,0.045587
2.9279,0.62154,0.045579
2.9302,0.62201,0.045571
2.9325,0.62248,0.045563
2.9348,0.62296,0.045555
2.9371,0.62343,0.045548
2.9393,0.6239,0.04554
2.9416,0.62437,0.045532
2.9439,0.62485,0.045526
2.9462,0.62531,0.04552
2.9485,0.62577,0.045516
2.9508,0.62622,0.045509
2.9531,0.62667,0.045499
2.9554,0.62713,0.045486
2.9577,0.62758,0.045473
2.96,0.62803,0.045463
2.9623,0.62849,0.045454
2.9646,0.62895,0.045443
2.9669,0.6294,0.045436
2.9692,0.62986,0.045428
2.9714,0.63031,0.04542
2.9737,0.63076,0.045413
2.976,0.63122,0.045404
2.9783,0.63167,0.045392
2.9806,0.63079,0.04531
2.9829,0.63123,0.0453
2.9852,0.63167,0.045293
2.9875,0.6321,0.045283
2.9898,0.63254,0.045275
2.9921,0.63298,0.045265
2.9944,0.63342,0.045256
2.9967,0.63387,0.045243
2.999,0.63563,0.045305
3.0013,0.63608,0.045288
3.0035,0.63652,0.045271
3.0058,0.63696,0.045254
3.0081,0.63741,0.045236
3.0104,0.63785,0.04522
3.0127,0.63829,0.045209
3.015,0.63873,0.045196
3.0173,0.63917,0.045184
3.0196,0.63962,0.045175
3.0219,0.64006,0.04517
3.0242,0.6405,0.045165
3.0265,0.64094,0.045163
3.0288,0.64138,0.045165
3.0311,0.64181,0.04517
3.0333,0.64223,0.04518
3.0356,0.64266,0.045191
3.0379,0.64308,0.0452
3.0402,0.64351,0.045209
3.0425,0.64392,0.04522
3.0448,0.64433,0.045229
3.0471,0.64473,0.04523
3.0494,0.64513,0.045229
3.0517,0.64553,0.045228
3.054,0.64593,0.045225
3.0563,0.64632,0.04522
3.0586,0.64672,0.045215
3.0609,0.64712,0.045212
3.0632,0.64752,0.045208
3.0654,0.64792,0.045205
3.0677,0.64832,0.045197
3.07,0.64871,0.045189
3.0723,0.64909,0.045177
3.0746,0.64947,0.045164
3.0769,0.64986,0.045148
3.0792,0.65024,0.045129
3.0815,0.65063,0.045116
3.0838,0.64968,0.045025
3.0861,0.65008,0.045019
3.0884,0.65047,0.04501
3.0907,0.6522,0.045083
3.093,0.65258,0.045083
3.0952,0.65295,0.045085
3.0975,0.65332,0.04509
3.0998,0.65369,0.045094
3.1021,0.65406,0.045096
3.1044,0.65442,0.045096
3.1067,0.6548,0.045094
3.109,0.65517,0.045091
3.1113,0.65555,0.045085
3.1136,0.65592,0.045073
3.1159,0.65629,0.045064
3.1182,0.65666,0.045057
3.1205,0.65703,0.045048
3.1228,0.65739,0.045039
3.1251,0.65776,0.04503
3.1273,0.65812,0.045023
3.1296,0.65849,0.045016
3.1319,0.65885,0.045007
3.1342,0.65921,0.044998
3.1365,0.65956,0.04499
3.1388,0.65991,0.044985
3.1411,0.66025,0.044983
3.1434,0.66059,0.044976
3.1457,0.66094,0.04497
3.148,0.66128,0.044963
3.1503,0.66162,0.044956
3.1526,0.66196,0.044952
3.1549,0.6623,0.044947
3.1571,0.66263,0.044945
3.1594,0.66296,0.044945
3.1617,0.6633,0.044945
3.164,0.66365,0.044947
3.1663,0.66399,0.04495
3.1686,0.66433,0.044953
3.1709,0.66466,0.044954
3.1732,0.665,0.044956
3.1755,0.66533,0.044957
3.1778,0.66566,0.044962
3.1801,0.66598,0.044967
3.1824,0.6663,0.044976
3.1847,0.66662,0.044985
3.187,0.66694,0.044993
3.1892,0.66726,0.045004
3.1915,0.66757,0.045016
3.1938,0.66789,0.045024
3.1961,0.66821,0.045036
3.1984,0.66853,0.045047
3.2007,0.66885,0.045055
3.203,0.66918,0.04506
3.2053,0.6695,0.04506
3.2076,0.66982,0.045059
3.2099,0.67015,0.045057
3.2122,0.67046,0.045056
3.2145,0.67078,0.045055
3.2168,0.6711,0.045057
3.219,0.67142,0.045058
3.2213,0.67174,0.045059
3.2236,0.67206,0.04506
3.2259,0.67237,0.045061
3.2282,0.67269,0.045059
3.2305,0.67301,0.045059
3.2328,0.67332,0.04506
3.2351,0.67363,0.045063
3.2374,0.67395,0.045065
3.2397,0.67426,0.045063
3.242,0.67458,0.045062
3.2443,0.6749,0.045056
3.2466,0.67522,0.045041
3.2489,0.67554,0.04503
3.2511,0.67586,0.045018
3.2534,0.67618,0.045012
3.2557,0.6765,0.045007
3.258,0.67682,0.044998
3.2603,0.67715,0.044988
3.2626,0.67747,0.04498
3.2649,0.67779,0.04497
3.2672,0.67811,0.044961
3.2695,0.67841,0.044955
3.2718,0.67871,0.044945
3.2741,0.67899,0.044936
3.2764,0.67927,0.044926
3.2787,0.67956,0.044918
3.281,0.67985,0.044907
3.2832,0.68014,0.044899
3.2855,0.68044,0.044889
3.2878,0.68074,0.044882
3.2901,0.68104,0.044875
3.2924,0.68135,0.044865
3.2947,0.68165,0.044855
3.297,0.68196,0.044851
3.2993,0.68227,0.044851
3.3016,0.68257,0.044852
3.3039,0.68287,0.044851
3.3062,0.68318,0.044851
3.3085,0.68348,0.044852
3.3108,0.68378,0.044851
3.313,0.68408,0.044846
3.3153,0.68437,0.044838
3.3176,0.68466,0.04483
3.3199,0.68496,0.04482
3.3222,0.68525,0.044811
3.3245,0.68555,0.0448
3.3268,0.68584,0.044787
3.3291,0.68612,0.044773
3.3314,0.68639,0.044758
3.3337,0.68667,0.044736
3.336,0.68695,0.044713
3.3383,0.68723,0.044693
3.3406,0.68752,0.044674
3.3429,0.6878,0.044656
3.3451,0.68809,0.044639
3.3474,0.68838,0.044621
3.3497,0.68867,0.044603
3.352,0.68896,0.044586
3.3543,0.68925,0.044571
3.3566,0.68954,0.044555
3.3589,0.68983,0.04454
3.3612,0.69011,0.044525
3.3635,0.689,0.044418
3.3658,0.68929,0.044401
3.3681,0.68957,0.044385
3.3704,0.68986,0.044375
3.3727,0.69014,0.044368
3.3749,0.69042,0.044363
3.3772,0.6907,0.044358
3.3795,0.69098,0.044355
3.3818,0.69126,0.044351
3.3841,0.69154,0.044343
3.3864,0.69181,0.044332
3.3887,0.69209,0.04432
3.391,0.69236,0.044308
3.3933,0.69263,0.044295
3.3956,0.6929,0.044283
3.3979,0.69318,0.044272
3.4002,0.69345,0.044262
3.4025,0.69372,0.044251
3.4048,0.69399,0.044239
3.407,0.69426,0.044232
3.4093,0.69453,0.044226
3.4116,0.6948,0.04422
3.4139,0.69507,0.044211
3.4162,0.69533,0.044207
3.4185,0.69701,0.044296
3.4208,0.69728,0.044293
3.4231,0.69754,0.044291
3.4254,0.6978,0.044288
3.4277,0.69806,0.044284
3.43,0.69832,0.044284
3.4323,0.69858,0.044285
3.4346,0.69884,0.04429
3.4368,0.69909,0.044295
3.4391,0.69935,0.044302
3.4414,0.6996,0.044312
3.4437,0.69985,0.04432
3.446,0.7001,0.044328
3.4483,0.70035,0.044334
3.4506,0.7006,0.044338
3.4529,0.70084,0.044345
3.4552,0.70109,0.044352
3.4575,0.70133,0.04436
3.4598,0.70158,0.044369
3.4621,0.70183,0.044375
3.4644,0.70207,0.044381
3.4667,0.70231,0.044387
3.4689,0.70256,0.04439
3.4712,0.7028,0.044395
3.4735,0.70303,0.044406
3.4758,0.70327,0.044421
3.4781,0.70349,0.044442
3.4804,0.70372,0.044463
3.4827,0.70395,0.04448
3.485,0.70419,0.044496
3.4873,0.70442,0.044511
3.4896,0.70465,0.044521
3.4919,0.70488,0.044527
3.4942,0.70511,0.044529
3.4965,0.70533,0.044532
3.4987,0.70555,0.044534
3.501,0.70577,0.044537
3.5033,0.70599,0.044546
3.5056,0.70621,0.044552
3.5079,0.70643,0.044555
3.5102,0.70664,0.044556
3.5125,0.70684,0.044554
3.5148,0.70705,0.044553
3.5171,0.70725,0.044555
3.5194,0.70744,0.044545
3.5217,0.70763,0.044545
3.524,0.70782,0.044546
3.5263,0.70801,0.044545
3.5286,0.7082,0.044545
3.5308,0.70839,0.044543
3.5331,0.70857,0.044543
3.5354,0.70732,0.044455
3.5377,0.70751,0.044464
3.54,0.70769,0.044479
3.5423,0.70788,0.044496
3.5446,0.70806,0.044517
3.5469,0.70825,0.044539
3.5492,0.70844,0.044559
3.5515,0.70862,0.044579
3.5538,0.71025,0.044685
3.5561,0.71043,0.044697
3.5584,0.7106,0.044709
3.5607,0.71078,0.044723
3.5629,0.71096,0.044738
3.5652,0.71113,0.044751
3.5675,0.7113,0.044765
3.5698,0.71147,0.04478
3.5721,0.71164,0.044794
3.5744,0.71181,0.044807
3.5767,0.71198,0.04482
3.579,0.71215,0.044836
3.5813,0.71231,0.044854
3.5836,0.71248,0.044871
3.5859,0.71265,0.044886
3.5882,0.71282,0.044899
3.5905,0.713,0.044913
3.5927,0.71317,0.044928
3.595,0.71334,0.044939
3.5973,0.71351,0.04495
3.5996,0.71369,0.044962
3.6019,0.71386,0.044974
3.6042,0.71403,0.044985
3.6065,0.71421,0.044994
3.6088,0.71438,0.045004
3.6111,0.71455,0.045009
3.6134,0.71473,0.045013
3.6157,0.71491,0.045015
3.618,0.71509,0.04502
3.6203,0.71527,0.045025
3.6226,0.71546,0.045034
3.6248,0.71564,0.045043
3.6271,0.71583,0.045054
3.6294,0.71602,0.045062
3.6317,0.71621,0.045072
3.634,0.71641,0.045082
3.6363,0.71514,0.044998
3.6386,0.71679,0.045093
3.6409,0.71698,0.0451
3.6432,0.71717,0.04511
3.6455,0.71735,0.045116
3.6478,0.71754,0.045122
3.6501,0.71772,0.045126
3.6524,0.7179,0.045131
3.6546,0.71807,0.045133
3.6569,0.71825,0.045137
3.6592,0.71842,0.045144
3.6615,0.7186,0.045152
3.6638,0.71877,0.04516
3.6661,0.71895,0.045171
3.6684,0.71913,0.045182
3.6707,0.71931,0.045195
3.673,0.71949,0.045203
3.6753,0.71968,0.045209
3.6776,0.71839,0.045127
3.6799,0.72005,0.045221
3.6822,0.72023,0.045223
3.6845,0.72041,0.045224
3.6867,0.7206,0.04522
3.689,0.72079,0.045213
3.6913,0.72097,0.045203
3.6936,0.72116,0.045194
3.6959,0.72134,0.045191
3.6982,0.72152,0.045192
3.7005,0.7217,0.045195
3.7028,0.72187,0.045205
3.7051,0.72205,0.045214
3.7074,0.72222,0.045221
3.7097,0.7224,0.045227
3.712,0.72259,0.04523
3.7143,0.72278,0.045234
3.7165,0.72297,0.045233
3.7188,0.72316,0.045236
3.7211,0.72334,0.045239
3.7234,0.72353,0.045243
3.7257,0.72371,0.045243
3.728,0.7239,0.045242
3.7303,0.72409,0.045243
3.7326,0.72427,0.045245
3.7349,0.72446,0.045243
3.7372,0.72464,0.045242
3.7395,0.72482,0.045245
3.7418,0.72499,0.045249
3.7441,0.72517,0.045254
3.7464,0.72534,0.045261
3.7486,0.72551,0.045268
3.7509,0.72568,0.045273
3.7532,0.72585,0.04528
3.7555,0.72602,0.045286
3.7578,0.72619,0.045294
3.7601,0.72636,0.0453
3.7624,0.72653,0.045304
3.7647,0.7267,0.045311
3.767,0.72687,0.045314
3.7693,0.72704,0.045317
3.7716,0.72721,0.045321
3.7739,0.72737,0.045322
3.7762,0.72752,0.045326
3.7784,0.72768,0.045328
3.7807,0.72783,0.045329
3.783,0.72798,0.045326
3.7853,0.72814,0.045321
3.7876,0.7283,0.045318
3.7899,0.72846,0.045319
3.7922,0.72862,0.045321
3.7945,0.72878,0.045321
3.7968,0.72894,0.045319
3.7991,0.72911,0.04532
3.8014,0.72927,0.045324
3.8037,0.72944,0.045328
3.806,0.7296,0.045334
3.8083,0.72976,0.045341
3.8105,0.72993,0.04535
3.8128,0.73009,0.04536
3.8151,0.73026,0.045371
3.8174,0.73043,0.045381
3.8197,0.7306,0.045391
3.822,0.73076,0.045403
3.8243,0.73093,0.045414
3.8266,0.7311,0.045426
3.8289,0.73126,0.045435
3.8312,0.73142,0.045443
3.8335,0.73158,0.045446
3.8358,0.73174,0.045449
3.8381,0.7319,0.045454
3.8404,0.73206,0.045459
3.8426,0.73221,0.045463
3.8449,0.73237,0.045465
3.8472,0.73253,0.045465
3.8495,0.73269,0.04546
3.8518,0.73285,0.045455
3.8541,0.73301,0.04545
3.8564,0.73317,0.045447
3.8587,0.73333,0.045445
3.861,0.73349,0.045443
3.8633,0.73366,0.045444
3.8656,0.73382,0.045446
3.8679,0.73399,0.04545
3.8702,0.73415,0.045454
3.8724,0.73431,0.045458
3.8747,0.73447,0.045466
3.877,0.73464,0.045474
3.8793,0.7348,0.045482
3.8816,0.73496,0.045493
3.8839,0.73512,0.045505
3.8862,0.73528,0.045517
3.8885,0.73545,0.045526
3.8908,0.73561,0.045534
3.8931,0.73578,0.045542
3.8954,0.73595,0.045547
3.8977,0.73612,0.045552
3.9,0.73628,0.045556
3.9023,0.73644,0.045559
3.9045,0.7366,0.045564
3.9068,0.73677,0.045567
3.9091,0.73693,0.045565
3.9114,0.73709,0.045562
3.9137,0.73725,0.045563
3.916,0.7374,0.045565
3.9183,0.73756,0.045569
3.9206,0.73772,0.045571
3.9229,0.73789,0.045571
3.9252,0.73806,0.045573
3.9275,0.73823,0.045575
3.9298,0.7384,0.04558
3.9321,0.73857,0.045592
3.9343,0.73873,0.045601
3.9366,0.73889,0.045612
3.9389,0.73905,0.045623
3.9412,0.73771,0.045543
3.9435,0.73937,0.045643
3.9458,0.73952,0.045651
3.9481,0.73968,0.045655
3.9504,0.73983,0.045657
3.9527,0.73998,0.04566
3.955,0.74013,0.045661
3.9573,0.74028,0.045666
3.9596,0.74042,0.045667
3.9619,0.74057,0.04567
3.9642,0.74071,0.045674
3.9664,0.74086,0.045681
3.9687,0.74101,0.045688
3.971,0.74115,0.045696
3.9733,0.7413,0.0457
3.9756,0.74144,0.045703
3.9779,0.74157,0.045707
3.9802,0.74171,0.045711
3.9825,0.74185,0.045715
3.9848,0.74199,0.045721
3.9871,0.74213,0.045728
3.9894,0.74227,0.045738
3.9917,0.7424,0.04575
3.994,0.74253,0.045763
3.9962,0.74267,0.045775
3.9985,0.7428,0.04579
4.0008,0.74294,0.045808
4.0031,0.74309,0.045824
4.0054,0.74323,0.045837
4.0077,0.74338,0.045849
4.01,0.74352,0.045861
4.0123,0.74367,0.045869
4.0146,0.74381,0.045874
4.0169,0.74395,0.045876
4.0192,0.74409,0.045873
4.0215,0.74423,0.045869
4.0238,0.74438,0.045864
4.0261,0.74452,0.04586
4.0283,0.74467,0.045857
4.0306,0.74481,0.045851
4.0329,0.74496,0.045848
4.0352,0.7451,0.045844
4.0375,0.74525,0.045842
4.0398,0.74539,0.045842
4.0421,0.74554,0.045842
4.0444,0.74569,0.04584
4.0467,0.74584,0.045839
4.049,0.74599,0.045839
4.0513,0.74614,0.04584
4.0536,0.74628,0.045844
4.0559,0.74643,0.045848
4.0581,0.74658,0.045853
4.0604,0.74673,0.045849
4.0627,0.74688,0.04585
4.065,0.74702,0.045855
4.0673,0.74716,0.045864
4.0696,0.7473,0.045874
4.0719,0.74744,0.045874
4.0742,0.74757,0.045868
4.0765,0.74771,0.045859
4.0788,0.74784,0.04585
4.0811,0.74798,0.045838
4.0834,0.74813,0.045829
4.0857,0.74827,0.045817
4.088,0.74842,0.045803
4.0902,0.74856,0.045789
4.0925,0.74871,0.045772
4.0948,0.74886,0.045756
4.0971,0.74901,0.045741
4.0994,0.74916,0.045726
4.1017,0.74931,0.045716
4.104,0.74946,0.045704
4.1063,0.74811,0.045606
4.1086,0.74825,0.045597
4.1109,0.7484,0.045588
4.1132,0.75006,0.045662
4.1155,0.75021,0.045654
4.1178,0.75036,0.045647
4.1201,0.7505,0.045639
4.1223,0.75065,0.045632
4.1246,0.75079,0.045625
4.1269,0.75093,0.045618
4.1292,0.75108,0.045608
4.1315,0.75122,0.045596
4.1338,0.75137,0.045584
4.1361,0.75001,0.045487
4.1384,0.75167,0.045559
4.1407,0.75182,0.045546
4.143,0.75197,0.045533
4.1453,0.75212,0.045515
4.1476,0.75228,0.045497
4.1499,0.75243,0.045486
4.1521,0.75259,0.045476
4.1544,0.75274,0.045463
4.1567,0.75289,0.045449
4.159,0.75304,0.045435
4.1613,0.75319,0.04542
4.1636,0.75334,0.045407
4.1659,0.7535,0.045397
4.1682,0.75364,0.045387
4.1705,0.75379,0.045383
4.1728,0.75393,0.045378
4.1751,0.75408,0.045372
4.1774,0.75423,0.045364
4.1797,0.75438,0.045354
4.182,0.75452,0.045343
4.1842,0.75467,0.045335
4.1865,0.75481,0.045325
4.1888,0.75494,0.045316
4.1911,0.75508,0.045309
4.1934,0.75521,0.045304
4.1957,0.75534,0.045298
4.198,0.75546,0.045295
4.2003,0.75558,0.04529
4.2026,0.7557,0.045286
4.2049,0.75582,0.045283
4.2072,0.75593,0.045281
4.2095,0.75605,0.045278
4.2118,0.75617,0.045274
4.214,0.75629,0.04527
4.2163,0.75641,0.045265
4.2186,0.75652,0.045262
4.2209,0.75663,0.045262
4.2232,0.75675,0.045259
4.2255,0.75686,0.045259
4.2278,0.75696,0.045256
4.2301,0.75707,0.045255
4.2324,0.75718,0.045251
4.2347,0.75729,0.045245
4.237,0.75739,0.045239
4.2393,0.75749,0.045233
4.2416,0.7576,0.045226
4.2439,0.7577,0.045219
4.2461,0.75781,0.045213
4.2484,0.75792,0.045205
4.2507,0.75802,0.045195
4.253,0.75812,0.045186
4.2553,0.75821,0.045177
4.2576,0.75831,0.045169
4.2599,0.75841,0.045163
4.2622,0.75851,0.045159
4.2645,0.75861,0.045153
4.2668,0.75871,0.045152
4.2691,0.7588,0.045151
4.2714,0.7589,0.045152
4.2737,0.75899,0.045153
4.2759,0.75908,0.045156
4.2782,0.75917,0.045162
4.2805,0.75926,0.045167
4.2828,0.75935,0.045177
4.2851,0.75944,0.045181
4.2874,0.75952,0.045181
4.2897,0.75961,0.045186
4.292,0.7597,0.045186
4.2943,0.75978,0.045187
4.2966,0.75987,0.045186
4.2989,0.75996,0.045189
4.3012,0.76004,0.045189
4.3035,0.76012,0.045191
4.3058,0.7602,0.045196
4.308,0.76027,0.0452
4.3103,0.76035,0.045204
4.3126,0.76043,0.045208
4.3149,0.76051,0.045214
4.3172,0.76059,0.045214
4.3195,0.76068,0.045214
4.3218,0.76076,0.045216
4.3241,0.76084,0.045218
4.3264,0.76092,0.04522
4.3287,0.76101,0.045223
4.331,0.76109,0.045226
4.3333,0.76117,0.045229
4.3356,0.76126,0.045231
4.3378,0.76134,0.045237
4.3401,0.76142,0.045238
4.3424,0.7615,0.045237
4.3447,0.76158,0.045233
4.347,0.76166,0.045228
4.3493,0.76174,0.045221
4.3516,0.76182,0.045211
4.3539,0.7619,0.0452
4.3562,0.76198,0.045188
4.3585,0.76205,0.045175
4.3608,0.76213,0.045163
4.3631,0.7622,0.045153
4.3654,0.76228,0.045145
4.3677,0.76237,0.045138
4.3699,0.76245,0.045132
4.3722,0.76253,0.045126
4.3745,0.76262,0.045121
4.3768,0.7627,0.045112
4.3791,0.76278,0.045099
4.3814,0.76287,0.045085
4.3837,0.76295,0.045069
4.386,0.76304,0.045053
4.3883,0.76312,0.045035
4.3906,0.7632,0.04502
4.3929,0.76328,0.045006
4.3952,0.76336,0.044995
4.3975,0.76344,0.044985
4.3997,0.76351,0.044978
4.402,0.76359,0.044971
4.4043,0.76366,0.044966
4.4066,0.76374,0.04496
4.4089,0.76381,0.044956
4.4112,0.76389,0.044953
4.4135,0.76396,0.04495
4.4158,0.76404,0.044947
4.4181,0.76411,0.044943
4.4204,0.76419,0.04494
4.4227,0.76425,0.044939
4.425,0.76432,0.044938
4.4273,0.76439,0.044936
4.4296,0.76446,0.044931
4.4318,0.76454,0.044927
4.4341,0.76461,0.044924
4.4364,0.76468,0.044919
4.4387,0.76476,0.044916
4.441,0.76483,0.044914
4.4433,0.7649,0.044911
4.4456,0.76497,0.044908
4.4479,0.76504,0.044906
4.4502,0.7651,0.044905
4.4525,0.76516,0.044907
4.4548,0.76523,0.04491
4.4571,0.76529,0.044916
4.4594,0.76536,0.044921
4.4617,0.76543,0.044926
4.4639,0.7655,0.044931
4.4662,0.76557,0.044937
4.4685,0.76564,0.044944
4.4708,0.7657,0.044947
4.4731,0.76577,0.044948
4.4754,0.76583,0.044949
4.4777,0.7659,0.044948
4.48,0.76596,0.04495
4.4823,0.76603,0.044954
4.4846,0.7661,0.04496
4.4869,0.76616,0.044968
4.4892,0.76622,0.044976
4.4915,0.76627,0.044984
4.4937,0.76633,0.044995
4.496,0.76638,0.045008
4.4983,0.76643,0.045021
4.5006,0.76648,0.045037
4.5029,0.76653,0.045053
4.5052,0.76658,0.045068
4.5075,0.76662,0.045081
4.5098,0.76667,0.045093
4.5121,0.76673,0.045103
4.5144,0.76678,0.045114
4.5167,0.76683,0.045124
4.519,0.76688,0.045136
4.5213,0.76693,0.045146
4.5236,0.76698,0.045157
4.5258,0.76703,0.045166
4.5281,0.76708,0.045168
4.5304,0.76713,0.04517
4.5327,0.76719,0.045167
4.535,0.76724,0.045165
4.5373,0.7673,0.045162
4.5396,0.76736,0.045159
4.5419,0.76741,0.045157
4.5442,0.76746,0.045153
4.5465,0.76751,0.045149
4.5488,0.76755,0.045144
4.5511,0.76759,0.045138
4.5534,0.76764,0.045133
4.5556,0.76769,0.045127
4.5579,0.76774,0.045122
4.5602,0.76779,0.045117
4.5625,0.76784,0.045112
4.5648,0.7679,0.045108
4.5671,0.76795,0.045106
4.5694,0.768,0.045104
4.5717,0.76805,0.0451
4.574,0.76811,0.045101
4.5763,0.76815,0.0451
4.5786,0.7682,0.045097
4.5809,0.76824,0.045093
4.5832,0.76828,0.045086
4.5855,0.76832,0.045084
4.5877,0.76836,0.045084
4.59,0.7684,0.045084
4.5923,0.76844,0.045083
4.5946,0.76848,0.045082
4.5969,0.76852,0.04508
4.5992,0.76857,0.045076
4.6015,0.76861,0.045071
4.6038,0.76866,0.045061
4.6061,0.7687,0.04505
4.6084,0.76874,0.045036
4.6107,0.76879,0.045025
4.613,0.76883,0.045016
4.6153,0.76887,0.045009
4.6175,0.76891,0.045001
4.6198,0.76896,0.044992
4.6221,0.769,0.044985
4.6244,0.76905,0.044976
4.6267,0.7691,0.044969
4.629,0.76915,0.044962
4.6313,0.76919,0.044956
4.6336,0.76924,0.04495
4.6359,0.76929,0.044946
4.6382,0.76934,0.044942
4.6405,0.76939,0.044937
4.6428,0.76943,0.044933
4.6451,0.76948,0.044929
4.6474,0.76953,0.044923
4.6496,0.76957,0.044916
4.6519,0.76962,0.044911
4.6542,0.76966,0.044902
4.6565,0.7697,0.044897
4.6588,0.76974,0.044892
4.6611,0.76978,0.04489
4.6634,0.76982,0.044886
4.6657,0.76986,0.044881
4.668,0.7699,0.044868
4.6703,0.76995,0.044854
4.6726,0.77,0.044842
4.6749,0.77004,0.044828
4.6772,0.76853,0.04474
4.6794,0.76858,0.044729
4.6817,0.76863,0.044718
4.684,0.76868,0.044706
4.6863,0.76874,0.044695
4.6886,0.76879,0.044684
4.6909,0.76885,0.044675
4.6932,0.76891,0.044668
4.6955,0.76897,0.044663
4.6978,0.76902,0.044659
4.7001,0.76908,0.044656
4.7024,0.7707,0.044731
4.7047,0.77076,0.044728
4.707,0.77082,0.044726
4.7093,0.77087,0.044724
4.7115,0.77093,0.044721
4.7138,0.77099,0.044719
4.7161,0.76948,0.044639
4.7184,0.76953,0.044638
4.7207,0.76958,0.044634
4.723,0.76963,0.044629
4.7253,0.76968,0.044622
4.7276,0.76973,0.044615
4.7299,0.76978,0.044607
4.7322,0.76984,0.0446
4.7345,0.76989,0.04459
4.7368,0.76996,0.044581
4.7391,0.77002,0.044569
4.7414,0.77009,0.044552
4.7436,0.77016,0.044536
4.7459,0.77023,0.04452
4.7482,0.77029,0.044506
4.7505,0.77036,0.044491
4.7528,0.77042,0.044476
4.7551,0.77049,0.044464
4.7574,0.77055,0.044448
4.7597,0.77061,0.04443
4.762,0.77067,0.044412
4.7643,0.77073,0.044391
4.7666,0.77235,0.044448
4.7689,0.77084,0.044344
4.7712,0.76934,0.044241
4.7734,0.77096,0.044296
4.7757,0.77103,0.044272
4.778,0.7711,0.044248
4.7803,0.77117,0.044221
4.7826,0.77124,0.044192
4.7849,0.77131,0.044161
4.7872,0.77138,0.04413
4.7895,0.77145,0.044103
4.7918,0.77151,0.044078
4.7941,0.77157,0.044056
4.7964,0.77162,0.044031
4.7987,0.77167,0.044005
4.801,0.77329,0.04406
4.8033,0.77334,0.044037
4.8055,0.77339,0.044016
4.8078,0.77345,0.043999
4.8101,0.77352,0.043984
4.8124,0.77358,0.04397
4.8147,0.77364,0.043953
4.817,0.77369,0.043936
4.8193,0.77374,0.043919
4.8216,0.77378,0.043903
4.8239,0.77383,0.043887
4.8262,0.77387,0.043873
4.8285,0.77391,0.043861
4.8308,0.77395,0.043849
4.8331,0.774,0.043837
4.8353,0.77405,0.043826
4.8376,0.7741,0.043813
4.8399,0.77415,0.043801
4.8422,0.77421,0.043789
4.8445,0.77426,0.043779
4.8468,0.77431,0.043768
4.8491,0.77435,0.043755
4.8514,0.7744,0.043742
4.8537,0.77444,0.043726
4.856,0.77449,0.043707
4.8583,0.77454,0.043687
4.8606,0.77458,0.043666
4.8629,0.77463,0.043644
4.8652,0.77467,0.043625
4.8674,0.77471,0.043605
4.8697,0.77475,0.043586
4.872,0.77479,0.04357
4.8743,0.77484,0.043555
4.8766,0.77489,0.043539
4.8789,0.77494,0.043524
4.8812,0.77499,0.043512
4.8835,0.77504,0.0435
4.8858,0.77509,0.043488
4.8881,0.77514,0.043477
4.8904,0.7752,0.043468
4.8927,0.77525,0.043458
4.895,0.7753,0.043448
4.8972,0.77534,0.043435
4.8995,0.77538,0.043422
4.9018,0.77542,0.043408
4.9041,0.77546,0.043392
4.9064,0.77549,0.043376
4.9087,0.77553,0.043357
4.911,0.77557,0.043341
4.9133,0.77561,0.043326
4.9156,0.77565,0.043312
4.9179,0.77569,0.043301
4.9202,0.77573,0.043292
4.9225,0.77577,0.043283
4.9248,0.77581,0.043274
4.9271,0.77584,0.043268
4.9293,0.77587,0.043261
4.9316,0.77591,0.043256
4.9339,0.77595,0.043248
4.9362,0.77599,0.043239
4.9385,0.77603,0.043227
4.9408,0.77607,0.043216
4.9431,0.77611,0.043204
4.9454,0.77615,0.043191
4.9477,0.77619,0.043177
4.95,0.77623,0.043161
4.9523,0.77627,0.043142
4.9546,0.77631,0.043125
4.9569,0.77635,0.043111
4.9591,0.7764,0.043097
4.9614,0.77645,0.043088
4.9637,0.77649,0.043078
4.966,0.77654,0.043068
4.9683,0.77659,0.043059
4.9706,0.77664,0.043051
4.9729,0.77669,0.04304
4.9752,0.77674,0.043029
4.9775,0.77679,0.043017
4.9798,0.77684,0.043
4.9821,0.77689,0.042983
4.9844,0.77693,0.042965
4.9867,0.77698,0.042949
4.989,0.77703,0.042931
4.9912,0.7755,0.042832
4.9935,0.77555,0.04281
4.9958,0.7756,0.04279
4.9981,0.77565,0.042772
5.0004,0.7757,0.042754
5.0027,0.77574,0.042742
5.005,0.77737,0.042808
5.0073,0.77742,0.0428
5.0096,0.77747,0.042787
5.0119,0.77752,0.042775
5.0142,0.77758,0.042765
5.0165,0.77605,0.042676
5.0188,0.7761,0.042666
5.0211,0.77616,0.042656
5.0233,0.77621,0.042647
5.0256,0.77626,0.042637
5.0279,0.7763,0.042629
5.0302,0.77635,0.042619
5.0325,0.7764,0.042609
5.0348,0.77802,0.042677
5.0371,0.77807,0.042667
5.0394,0.77812,0.042657
5.0417,0.77659,0.042563
5.044,0.77665,0.04255
5.0463,0.7767,0.042536
5.0486,0.77676,0.042523
5.0509,0.77682,0.04251
5.0531,0.77687,0.042499
5.0554,0.77693,0.04249
5.0577,0.77698,0.042484
5.06,0.77703,0.04248
5.0623,0.77865,0.042561
5.0646,0.7787,0.042564
5.0669,0.77875,0.042568
5.0692,0.77879,0.042571
5.0715,0.77884,0.042572
5.0738,0.77888,0.042572
5.0761,0.77893,0.042569
5.0784,0.77898,0.042564
5.0807,0.77902,0.042555
5.083,0.77907,0.042547
5.0852,0.77912,0.042535
5.0875,0.77916,0.04252
5.0898,0.77921,0.042503
5.0921,0.77926,0.042488
5.0944,0.7793,0.042474
5.0967,0.77935,0.042462
5.099,0.77939,0.042453
5.1013,0.77943,0.042447
5.1036,0.77947,0.042442
5.1059,0.77951,0.042436
5.1082,0.77955,0.042429
5.1105,0.77958,0.042422
5.1128,0.77962,0.042414
5.115,0.77966,0.042405
5.1173,0.7797,0.042395
5.1196,0.77974,0.042382
5.1219,0.77978,0.042369
5.1242,0.77982,0.042354
5.1265,0.77986,0.042338
5.1288,0.77988,0.042323
5.1311,0.77991,0.042309
5.1334,0.77994,0.042294
5.1357,0.77997,0.042281
5.138,0.78,0.042268
5.1403,0.78002,0.042257
5.1426,0.78005,0.042247
5.1449,0.78007,0.042236
5.1471,0.7801,0.042226
5.1494,0.78013,0.042216
5.1517,0.78015,0.042206
5.154,0.78018,0.042196
5.1563,0.78022,0.042187
5.1586,0.78025,0.042178
5.1609,0.78029,0.04217
5.1632,0.78032,0.042162
5.1655,0.78036,0.042155
5.1678,0.7804,0.042147
5.1701,0.78043,0.042138
5.1724,0.78046,0.042127
5.1747,0.78049,0.042113
5.1769,0.78052,0.042098
5.1792,0.78055,0.042083
5.1815,0.78057,0.042067
5.1838,0.78059,0.042051
5.1861,0.78062,0.042038
5.1884,0.78064,0.042026
5.1907,0.78066,0.042016
5.193,0.78068,0.042008
5.1953,0.7807,0.042
5.1976,0.78073,0.041994
5.1999,0.78075,0.041988
5.2022,0.78077,0.041983
5.2045,0.78079,0.041979
5.2068,0.78081,0.041976
5.209,0.78084,0.041972
5.2113,0.78086,0.041966
5.2136,0.78088,0.041959
5.2159,0.7809,0.041952
5.2182,0.78091,0.041946
5.2205,0.78092,0.041938
5.2228,0.78094,0.041931
5.2251,0.78095,0.041922
5.2274,0.78097,0.041913
5.2297,0.78099,0.041903
5.232,0.78102,0.041892
5.2343,0.78104,0.041882
5.2366,0.78106,0.041869
5.2388,0.78109,0.041857
5.2411,0.78111,0.041849
5.2434,0.78114,0.041841
5.2457,0.78116,0.041833
5.248,0.78119,0.041824
5.2503,0.78121,0.041817
5.2526,0.78123,0.041808
5.2549,0.78125,0.041799
5.2572,0.78127,0.041789
5.2595,0.78129,0.04178
5.2618,0.78131,0.041771
5.2641,0.78133,0.041761
5.2664,0.78136,0.041752
5.2687,0.78138,0.041743
5.2709,0.7814,0.041736
5.2732,0.78142,0.041729
5.2755,0.78144,0.041722
5.2778,0.78146,0.041712
5.2801,0.78148,0.041702
5.2824,0.7815,0.041693
5.2847,0.78152,0.041686
5.287,0.78153,0.041678
5.2893,0.78155,0.041671
5.2916,0.78156,0.041664
5.2939,0.78158,0.041654
5.2962,0.78159,0.041643
5.2985,0.78161,0.041631
5.3008,0.78162,0.041618
5.303,0.78164,0.041606
5.3053,0.78165,0.041593
5.3076,0.78167,0.041581
5.3099,0.78169,0.041569
5.3122,0.78171,0.041559
5.3145,0.78172,0.04155
5.3168,0.78173,0.041542
5.3191,0.78173,0.041533
5.3214,0.78174,0.041524
5.3237,0.78175,0.041516
5.326,0.78176,0.041508
5.3283,0.78177,0.041503
5.3306,0.78178,0.041493
5.3328,0.78179,0.041483
5.3351,0.7818,0.041471
5.3374,0.7818,0.041457
5.3397,0.78182,0.041444
5.342,0.78182,0.04143
5.3443,0.78183,0.041416
5.3466,0.78025,0.041325
5.3489,0.78185,0.04139
5.3512,0.78185,0.041382
5.3535,0.78186,0.041376
5.3558,0.78186,0.041368
5.3581,0.78186,0.041358
5.3604,0.78186,0.041349
5.3627,0.78186,0.041341
5.3649,0.78186,0.041331
5.3672,0.78187,0.04132
5.3695,0.78188,0.041309
5.3718,0.78189,0.041299
5.3741,0.78191,0.041293
5.3764,0.78193,0.041289
5.3787,0.78194,0.041285
5.381,0.78196,0.041281
5.3833,0.78197,0.041274
5.3856,0.78198,0.041264
5.3879,0.78198,0.041254
5.3902,0.78199,0.041244
5.3925,0.78199,0.041234
5.3947,0.78199,0.041224
5.397,0.78199,0.041213
5.3993,0.78199,0.041203
5.4016,0.78199,0.041194
5.4039,0.78199,0.041186
5.4062,0.78199,0.041176
5.4085,0.78199,0.041166
5.4108,0.782,0.041154
5.4131,0.782,0.041141
5.4154,0.782,0.041129
5.4177,0.782,0.041117
5.42,0.782,0.041104
5.4223,0.78201,0.04109
5.4246,0.78042,0.041
5.4268,0.78043,0.040985
5.4291,0.78043,0.040969
5.4314,0.78043,0.040952
5.4337,0.78043,0.040937
5.436,0.78044,0.040921
5.4383,0.78044,0.040906
5.4406,0.78045,0.04089
5.4429,0.78046,0.040876
5.4452,0.78046,0.040864
5.4475,0.78047,0.040852
5.4498,0.78048,0.040839
5.4521,0.7805,0.040826
5.4544,0.78051,0.040813
5.4566,0.78053,0.040801
5.4589,0.78055,0.04079
5.4612,0.78216,0.040858
5.4635,0.78218,0.040851
5.4658,0.7822,0.040842
5.4681,0.78221,0.040832
5.4704,0.78222,0.040821
5.4727,0.78224,0.040809
5.475,0.78225,0.040796
5.4773,0.78226,0.040784
5.4796,0.78227,0.040772
5.4819,0.78228,0.040761
5.4842,0.78229,0.040746
5.4865,0.7823,0.040733
5.4887,0.78231,0.04072
5.491,0.78232,0.040702
5.4933,0.78234,0.040687
5.4956,0.78235,0.040669
5.4979,0.78236,0.040653
5.5002,0.78237,0.040642
5.5025,0.78237,0.040631
5.5048,0.78238,0.04062
5.5071,0.78238,0.040608
5.5094,0.78238,0.040595
5.5117,0.78239,0.040583
5.514,0.7824,0.040569
5.5163,0.7824,0.040556
5.5185,0.78241,0.040543
5.5208,0.78241,0.040532
5.5231,0.78242,0.040521
5.5254,0.78242,0.040511
5.5277,0.78242,0.040503
5.53,0.78242,0.040496
5.5323,0.78243,0.040492
5.5346,0.78243,0.040487
5.5369,0.78243,0.040484
5.5392,0.78244,0.040483
5.5415,0.78245,0.040479
5.5438,0.78246,0.040474
5.5461,0.78247,0.040467
5.5484,0.78248,0.04046
5.5506,0.78091,0.040382
5.5529,0.78092,0.040377
5.5552,0.78092,0.040372
5.5575,0.78252,0.040445
5.5598,0.78253,0.040446
5.5621,0.78254,0.040447
5.5644,0.78255,0.040446
5.5667,0.78255,0.040442
5.569,0.78255,0.040437
5.5713,0.78255,0.040433
5.5736,0.78255,0.040427
5.5759,0.78256,0.04042
5.5782,0.78256,0.040411
5.5805,0.78257,0.040406
5.5827,0.78258,0.0404
5.585,0.78259,0.040395
5.5873,0.7826,0.040389
5.5896,0.78261,0.040384
5.5919,0.78262,0.040379
5.5942,0.78262,0.040377
5.5965,0.78263,0.040376
5.5988,0.78263,0.040374
5.6011,0.78264,0.040371
5.6034,0.78265,0.040368
5.6057,0.78265,0.040364
5.608,0.78266,0.04036
5.6103,0.78268,0.040357
5.6125,0.78269,0.040354
5.6148,0.78271,0.040347
5.6171,0.78272,0.040338
5.6194,0.78274,0.040326
5.6217,0.78276,0.040313
5.624,0.78278,0.040298
5.6263,0.78279,0.040283
5.6286,0.78281,0.04027
5.6309,0.78282,0.040257
5.6332,0.78284,0.040244
5.6355,0.78285,0.040234
5.6378,0.78286,0.040227
5.6401,0.78287,0.040222
5.6424,0.78289,0.040219
5.6446,0.7829,0.040216
5.6469,0.78291,0.040213
5.6492,0.78293,0.04021
5.6515,0.78294,0.040205
5.6538,0.78296,0.0402
5.6561,0.78297,0.040192
5.6584,0.78299,0.040186
5.6607,0.78301,0.04018
5.663,0.78302,0.040175
5.6653,0.78304,0.040171
5.6676,0.78305,0.040169
5.6699,0.78306,0.040169
5.6722,0.78307,0.040171
5.6744,0.78307,0.040173
5.6767,0.78308,0.040176
5.679,0.78309,0.040177
5.6813,0.78309,0.040175
5.6836,0.78309,0.040173
5.6859,0.7831,0.040172
5.6882,0.78311,0.04017
5.6905,0.78312,0.040166
5.6928,0.78314,0.04016
5.6951,0.78315,0.040154
5.6974,0.78317,0.040147
5.6997,0.78319,0.040141
5.702,0.78321,0.040134
5.7043,0.78323,0.04013
5.7065,0.78325,0.040127
5.7088,0.78328,0.040126
5.7111,0.78329,0.040126
5.7134,0.78331,0.040126
5.7157,0.78332,0.040126
5.718,0.78333,0.040127
5.7203,0.78334,0.040129
5.7226,0.78335,0.040132
5.7249,0.78336,0.040136
5.7272,0.78337,0.040137
5.7295,0.78338,0.040138
5.7318,0.7834,0.040137
5.7341,0.78341,0.040136
5.7363,0.78343,0.040132
5.7386,0.78345,0.040127
5.7409,0.78347,0.040119
5.7432,0.78349,0.040109
5.7455,0.7835,0.040101
5.7478,0.7835,0.040092
5.7501,0.78351,0.040087
5.7524,0.78352,0.040084
5.7547,0.78354,0.040082
5.757,0.78354,0.040077
5.7593,0.78355,0.040074
5.7616,0.78355,0.040072
5.7639,0.78356,0.040071
5.7662,0.78357,0.040071
5.7684,0.78357,0.040069
5.7707,0.78358,0.040068
5.773,0.78359,0.040068
5.7753,0.7836,0.040071
5.7776,0.7836,0.040071
5.7799,0.78361,0.040069
5.7822,0.78362,0.040068
5.7845,0.78363,0.040068
5.7868,0.78363,0.040066
5.7891,0.78363,0.040064
5.7914,0.78363,0.040062
5.7937,0.78363,0.040061
5.796,0.78363,0.04006
5.7982,0.78364,0.04006
5.8005,0.78366,0.040057
5.8028,0.78367,0.040053
5.8051,0.78368,0.040048
5.8074,0.78369,0.040043
5.8097,0.7837,0.040039
5.812,0.78371,0.040035
5.8143,0.78372,0.040032
5.8166,0.78372,0.040029
5.8189,0.78373,0.040024
5.8212,0.78373,0.040021
5.8235,0.78373,0.040014
5.8258,0.78374,0.040008
5.8281,0.78217,0.03993
5.8303,0.78219,0.039926
5.8326,0.7822,0.039922
5.8349,0.78221,0.039917
5.8372,0.78223,0.039913
5.8395,0.78224,0.039909
5.8418,0.78226,0.039908
5.8441,0.78228,0.039909
5.8464,0.7823,0.039909
5.8487,0.78231,0.039908
5.851,0.78233,0.039906
5.8533,0.78234,0.039903
5.8556,0.78393,0.039973
5.8579,0.78394,0.039971
5.8602,0.78395,0.039971
5.8624,0.78396,0.03997
5.8647,0.78396,0.03997
5.867,0.78397,0.039969
5.8693,0.78399,0.03997
5.8716,0.784,0.039972
5.8739,0.78401,0.039977
5.8762,0.78403,0.039982
5.8785,0.78404,0.039986
5.8808,0.78406,0.039987
5.8831,0.78407,0.039986
5.8854,0.78408,0.039983
5.8877,0.7841,0.039979
5.89,0.78411,0.039975
5.8922,0.78412,0.039972
5.8945,0.78413,0.039969
5.8968,0.78414,0.03997
5.8991,0.78414,0.039964
5.9014,0.78415,0.039956
5.9037,0.78416,0.039948
5.906,0.78416,0.039938
5.9083,0.78417,0.039928
5.9106,0.78418,0.039916
5.9129,0.7842,0.039904
5.9152,0.7842,0.039892
5.9175,0.78421,0.039878
5.9198,0.78422,0.039864
5.9221,0.78422,0.039849
5.9243,0.78421,0.039832
5.9266,0.78421,0.039814
5.9289,0.78421,0.039797
5.9312,0.78421,0.03978
5.9335,0.78421,0.039763
5.9358,0.78421,0.039748
5.9381,0.78421,0.039732
5.9404,0.78421,0.039715
5.9427,0.78421,0.0397
5.945,0.78421,0.039686
5.9473,0.78421,0.039673
5.9496,0.78421,0.039659
5.9519,0.78421,0.039645
5.9541,0.78421,0.039627
5.9564,0.78421,0.039608
5.9587,0.78422,0.03959
5.961,0.78422,0.039571
5.9633,0.78423,0.039551
5.9656,0.78423,0.039532
5.9679,0.78424,0.039512
5.9702,0.78425,0.039494
5.9725,0.78426,0.039475
5.9748,0.78428,0.039456
5.9771,0.78429,0.039438
5.9794,0.7843,0.039419
5.9817,0.78431,0.039401
5.984,0.78432,0.039384
5.9862,0.78433,0.039369
5.9885,0.78433,0.039352
5.9908,0.78434,0.039334
5.9931,0.78435,0.039316
5.9954,0.78436,0.039297
5.9977,0.78436,0.039278
6,0.78436,0.039259


==> figs/data/cylinder_edac_100_1.06_P_mean.csv <==
y,P
-2,0.99549
-1.9984,0.99548
-1.9968,0.99547
-1.9952,0.99547
-1.9936,0.99546
-1.992,0.99545
-1.9904,0.99545
-1.9888,0.99544
-1.9872,0.99543
-1.9856,0.99543
-1.984,0.99542
-1.9824,0.99541
-1.9808,0.99541
-1.9792,0.9954
-1.9776,0.99539
-1.976,0.99539
-1.9744,0.99538
-1.9728,0.99537
-1.9712,0.99537
-1.9696,0.99536
-1.968,0.99535
-1.9664,0.99535
-1.9648,0.99534
-1.9632,0.99533
-1.9616,0.99533
-1.96,0.99532
-1.9584,0.99531
-1.9568,0.99531
-1.9552,0.9953
-1.9536,0.99529
-1.952,0.99529
-1.9504,0.99528
-1.9488,0.99527
-1.9472,0.99527
-1.9456,0.99526
-1.944,0.99525
-1.9424,0.99524
-1.9408,0.99524
-1.9392,0.99523
-1.9376,0.99522
-1.936,0.99522
-1.9344,0.99521
-1.9328,0.9952
-1.9312,0.9952
-1.9296,0.99519
-1.928,0.99518
-1.9264,0.99518
-1.9248,0.99517
-1.9232,0.99516
-1.9216,0.99515
-1.92,0.99515
-1.9184,0.99514
-1.9168,0.99513
-1.9152,0.99513
-1.9136,0.99512
-1.912,0.99511
-1.9104,0.9951
-1.9088,0.9951
-1.9072,0.99509
-1.9056,0.99508
-1.904,0.99508
-1.9024,0.99507
-1.9008,0.99506
-1.8992,0.99505
-1.8976,0.99505
-1.896,0.99504
-1.8944,0.99503
-1.8928,0.99502
-1.8912,0.99502
-1.8896,0.99501
-1.888,0.995
-1.8864,0.995
-1.8848,0.99499
-1.8832,0.99498
-1.8816,0.99497
-1.88,0.99497
-1.8784,0.99496
-1.8768,0.99495
-1.8752,0.99494
-1.8735,0.99494
-1.8719,0.99493
-1.8703,0.99492
-1.8687,0.99491
-1.8671,0.99491
-1.8655,0.9949
-1.8639,0.99489
-1.8623,0.99488
-1.8607,0.99488
-1.8591,0.99487
-1.8575,0.99486
-1.8559,0.99485
-1.8543,0.99485
-1.8527,0.99484
-1.8511,0.99483
-1.8495,0.99482
-1.8479,0.99481
-1.8463,0.99481
-1.8447,0.9948
-1.8431,0.99479
-1.8415,0.99478
-1.8399,0.99478
-1.8383,0.99477
-1.8367,0.99476
-1.8351,0.99475
-1.8335,0.99474
-1.8319,0.99474
-1.8303,0.99473
-1.8287,0.99472
-1.8271,0.99471
-1.8255,0.99471
-1.8239,0.9947
-1.8223,0.99469
-1.8207,0.99468
-1.8191,0.99467
-1.8175,0.99467
-1.8159,0.99466
-1.8143,0.99465
-1.8127,0.99464
-1.8111,0.99463
-1.8095,0.99463
-1.8079,0.99462
-1.8063,0.99461
-1.8047,0.9946
-1.8031,0.99459
-1.8015,0.99459
-1.7999,0.99458
-1.7983,0.99457
-1.7967,0.99456
-1.7951,0.99455
-1.7935,0.99454
-1.7919,0.99454
-1.7903,0.99453
-1.7887,0.99452
-1.7871,0.99451
-1.7855,0.9945
-1.7839,0.99449
-1.7823,0.99449
-1.7807,0.99448
-1.7791,0.99447
-1.7775,0.99446
-1.7759,0.99445
-1.7743,0.99444
-1.7727,0.99444
-1.7711,0.99443
-1.7695,0.99442
-1.7679,0.99441
-1.7663,0.9944
-1.7647,0.99439
-1.7631,0.99439
-1.7615,0.99438
-1.7599,0.99437
-1.7583,0.99436
-1.7567,0.99435
-1.7551,0.99434
-1.7535,0.99433
-1.7519,0.99433
-1.7503,0.99432
-1.7487,0.99431
-1.7471,0.9943
-1.7455,0.99429
-1.7439,0.99428
-1.7423,0.99427
-1.7407,0.99426
-1.7391,0.99426
-1.7375,0.99425
-1.7359,0.99424
-1.7343,0.99423
-1.7327,0.99422
-1.7311,0.99421
-1.7295,0.9942
-1.7279,0.99419
-1.7263,0.99419
-1.7247,0.99418
-1.7231,0.99417
-1.7215,0.99416
-1.7199,0.99415
-1.7183,0.99414
-1.7167,0.99413
-1.7151,0.99412
-1.7135,0.99411
-1.7119,0.9941
-1.7103,0.9941
-1.7087,0.99409
-1.7071,0.99408
-1.7055,0.99407
-1.7039,0.99406
-1.7023,0.99405
-1.7007,0.99404
-1.6991,0.99403
-1.6975,0.99402
-1.6959,0.99401
-1.6943,0.994
-1.6927,0.99399
-1.6911,0.99399
-1.6895,0.99398
-1.6879,0.99397
-1.6863,0.99396
-1.6847,0.99395
-1.6831,0.99394
-1.6815,0.99393
-1.6799,0.99392
-1.6783,0.99391
-1.6767,0.9939
-1.6751,0.99389
-1.6735,0.99388
-1.6719,0.99387
-1.6703,0.99386
-1.6687,0.99385
-1.6671,0.99384
-1.6655,0.99383
-1.6639,0.99383
-1.6623,0.99382
-1.6607,0.99381
-1.6591,0.9938
-1.6575,0.99379
-1.6559,0.99378
-1.6543,0.99377
-1.6527,0.99376
-1.6511,0.99375
-1.6495,0.99374
-1.6479,0.99373
-1.6463,0.99372
-1.6447,0.99371
-1.6431,0.9937
-1.6415,0.99369
-1.6399,0.99368
-1.6383,0.99367
-1.6367,0.99366
-1.6351,0.99365
-1.6335,0.99364
-1.6319,0.99363
-1.6303,0.99362
-1.6287,0.99361
-1.6271,0.9936
-1.6255,0.99359
-1.6238,0.99358
-1.6222,0.99357
-1.6206,0.99356
-1.619,0.99355
-1.6174,0.99354
-1.6158,0.99353
-1.6142,0.99352
-1.6126,0.99351
-1.611,0.9935
-1.6094,0.99349
-1.6078,0.99348
-1.6062,0.99347
-1.6046,0.99346
-1.603,0.99345
-1.6014,0.99344
-1.5998,0.99343
-1.5982,0.99341
-1.5966,0.9934
-1.595,0.99339
-1.5934,0.99338
-1.5918,0.99337
-1.5902,0.99336
-1.5886,0.99335
-1.587,0.99334
-1.5854,0.99333
-1.5838,0.99332
-1.5822,0.99331
-1.5806,0.9933
-1.579,0.99329
-1.5774,0.99328
-1.5758,0.99327
-1.5742,0.99326
-1.5726,0.99325
-1.571,0.99323
-1.5694,0.99322
-1.5678,0.99321
-1.5662,0.9932
-1.5646,0.99319
-1.563,0.99318
-1.5614,0.99317
-1.5598,0.99316
-1.5582,0.99315
-1.5566,0.99314
-1.555,0.99312
-1.5534,0.99311
-1.5518,0.9931
-1.5502,0.99309
-1.5486,0.99308
-1.547,0.99307
-1.5454,0.99306
-1.5438,0.99305
-1.5422,0.99304
-1.5406,0.99302
-1.539,0.99301
-1.5374,0.993
-1.5358,0.99299
-1.5342,0.99298
-1.5326,0.99297
-1.531,0.99296
-1.5294,0.99295
-1.5278,0.99293
-1.5262,0.99292
-1.5246,0.99291
-1.523,0.9929
-1.5214,0.99289
-1.5198,0.99288
-1.5182,0.99287
-1.5166,0.99285
-1.515,0.99284
-1.5134,0.99283
-1.5118,0.99282
-1.5102,0.99281
-1.5086,0.9928
-1.507,0.99278
-1.5054,0.99277
-1.5038,0.99276
-1.5022,0.99275
-1.5006,0.99274
-1.499,0.99272
-1.4974,0.99271
-1.4958,0.9927
-1.4942,0.99269
-1.4926,0.99268
-1.491,0.99266
-1.4894,0.99265
-1.4878,0.99264
-1.4862,0.99263
-1.4846,0.99262
-1.483,0.9926
-1.4814,0.99259
-1.4798,0.99258
-1.4782,0.99257
-1.4766,0.99256
-1.475,0.99254
-1.4734,0.99253
-1.4718,0.99252
-1.4702,0.99251
-1.4686,0.99249
-1.467,0.99248
-1.4654,0.99247
-1.4638,0.99246
-1.4622,0.99244
-1.4606,0.99243
-1.459,0.99242
-1.4574,0.99241
-1.4558,0.99239
-1.4542,0.99238
-1.4526,0.99237
-1.451,0.99236
-1.4494,0.99234
-1.4478,0.99233
-1.4462,0.99232
-1.4446,0.99231
-1.443,0.99229
-1.4414,0.99228
-1.4398,0.99227
-1.4382,0.99225
-1.4366,0.99224
-1.435,0.99223
-1.4334,0.99222
-1.4318,0.9922
-1.4302,0.99219
-1.4286,0.99218
-1.427,0.99216
-1.4254,0.99215
-1.4238,0.99214
-1.4222,0.99212
-1.4206,0.99211
-1.419,0.9921
-1.4174,0.99208
-1.4158,0.99207
-1.4142,0.99206
-1.4126,0.99204
-1.411,0.99203
-1.4094,0.99202
-1.4078,0.992
-1.4062,0.99199
-1.4046,0.99198
-1.403,0.99196
-1.4014,0.99195
-1.3998,0.99194
-1.3982,0.99192
-1.3966,0.99191
-1.395,0.9919
-1.3934,0.99188
-1.3918,0.99187
-1.3902,0.99185
-1.3886,0.99184
-1.387,0.99183
-1.3854,0.99181
-1.3838,0.9918
-1.3822,0.99179
-1.3806,0.99177
-1.379,0.99176
-1.3774,0.99174
-1.3758,0.99173
-1.3741,0.99172
-1.3725,0.9917
-1.3709,0.99169
-1.3693,0.99167
-1.3677,0.99166
-1.3661,0.99164
-1.3645,0.99163
-1.3629,0.99162
-1.3613,0.9916
-1.3597,0.99159
-1.3581,0.99157
-1.3565,0.99156
-1.3549,0.99154
-1.3533,0.99153
-1.3517,0.99151
-1.3501,0.9915
-1.3485,0.99148
-1.3469,0.99147
-1.3453,0.99145
-1.3437,0.99144
-1.3421,0.99143
-1.3405,0.99141
-1.3389,0.9914
-1.3373,0.99138
-1.3357,0.99137
-1.3341,0.99135
-1.3325,0.99134
-1.3309,0.99132
-1.3293,0.99131
-1.3277,0.99129
-1.3261,0.99128
-1.3245,0.99126
-1.3229,0.99124
-1.3213,0.99123
-1.3197,0.99121
-1.3181,0.9912
-1.3165,0.99118
-1.3149,0.99117
-1.3133,0.99115
-1.3117,0.99114
-1.3101,0.99112
-1.3085,0.99111
-1.3069,0.99109
-1.3053,0.99107
-1.3037,0.99106
-1.3021,0.99104
-1.3005,0.99103
-1.2989,0.99101
-1.2973,0.991
-1.2957,0.99098
-1.2941,0.99096
-1.2925,0.99095
-1.2909,0.99093
-1.2893,0.99092
-1.2877,0.9909
-1.2861,0.99089
-1.2845,0.99087
-1.2829,0.99085
-1.2813,0.99084
-1.2797,0.99082
-1.2781,0.9908
-1.2765,0.99079
-1.2749,0.99077
-1.2733,0.99076
-1.2717,0.99074
-1.2701,0.99072
-1.2685,0.99071
-1.2669,0.99069
-1.2653,0.99067
-1.2637,0.99066
-1.2621,0.99064
-1.2605,0.99062
-1.2589,0.99061
-1.2573,0.99059
-1.2557,0.99057
-1.2541,0.99055
-1.2525,0.99054
-1.2509,0.99052
-1.2493,0.9905
-1.2477,0.99049
-1.2461,0.99047
-1.2445,0.99045
-1.2429,0.99044
-1.2413,0.99042
-1.2397,0.9904
-1.2381,0.99038
-1.2365,0.99037
-1.2349,0.99035
-1.2333,0.99033
-1.2317,0.99031
-1.2301,0.9903
-1.2285,0.99028
-1.2269,0.99026
-1.2253,0.99024
-1.2237,0.99022
-1.2221,0.99021
-1.2205,0.99019
-1.2189,0.99017
-1.2173,0.99015
-1.2157,0.99013
-1.2141,0.99012
-1.2125,0.9901
-1.2109,0.99008
-1.2093,0.99006
-1.2077,0.99004
-1.2061,0.99003
-1.2045,0.99001
-1.2029,0.98999
-1.2013,0.98997
-1.1997,0.98995
-1.1981,0.98993
-1.1965,0.98992
-1.1949,0.9899
-1.1933,0.98988
-1.1917,0.98986
-1.1901,0.98984
-1.1885,0.98982
-1.1869,0.9898
-1.1853,0.98978
-1.1837,0.98976
-1.1821,0.98975
-1.1805,0.98973
-1.1789,0.98971
-1.1773,0.98969
-1.1757,0.98967
-1.1741,0.98965
-1.1725,0.98963
-1.1709,0.98961
-1.1693,0.98959
-1.1677,0.98957
-1.1661,0.98955
-1.1645,0.98953
-1.1629,0.98951
-1.1613,0.9895
-1.1597,0.98948
-1.1581,0.98946
-1.1565,0.98944
-1.1549,0.98942
-1.1533,0.9894
-1.1517,0.98938
-1.1501,0.98936
-1.1485,0.98934
-1.1469,0.98932
-1.1453,0.9893
-1.1437,0.98928
-1.1421,0.98925
-1.1405,0.98923
-1.1389,0.98921
-1.1373,0.98919
-1.1357,0.98917
-1.1341,0.98915
-1.1325,0.98913
-1.1309,0.98911
-1.1293,0.98909
-1.1277,0.98907
-1.1261,0.98905
-1.1244,0.98903
-1.1228,0.989
-1.1212,0.98898
-1.1196,0.98896
-1.118,0.98894
-1.1164,0.98892
-1.1148,0.9889
-1.1132,0.98888
-1.1116,0.98886
-1.11,0.98883
-1.1084,0.98881
-1.1068,0.98879
-1.1052,0.98877
-1.1036,0.98875
-1.102,0.98873
-1.1004,0.9887
-1.0988,0.98868
-1.0972,0.98866
-1.0956,0.98864
-1.094,0.98862
-1.0924,0.98859
-1.0908,0.98857
-1.0892,0.98855
-1.0876,0.98853
-1.086,0.9885
-1.0844,0.98848
-1.0828,0.98846
-1.0812,0.98843
-1.0796,0.98841
-1.078,0.98839
-1.0764,0.98837
-1.0748,0.98834
-1.0732,0.98832
-1.0716,0.9883
-1.07,0.98827
-1.0684,0.98825
-1.0668,0.98823
-1.0652,0.9882
-1.0636,0.98818
-1.062,0.98816
-1.0604,0.98813
-1.0588,0.98811
-1.0572,0.98809
-1.0556,0.98806
-1.054,0.98804
-1.0524,0.98801
-1.0508,0.98799
-1.0492,0.98797
-1.0476,0.98794
-1.046,0.98792
-1.0444,0.98789
-1.0428,0.98787
-1.0412,0.98785
-1.0396,0.98782
-1.038,0.9878
-1.0364,0.98777
-1.0348,0.98775
-1.0332,0.98772
-1.0316,0.9877
-1.03,0.98767
-1.0284,0.98765
-1.0268,0.98762
-1.0252,0.98759
-1.0236,0.98757
-1.022,0.98754
-1.0204,0.98752
-1.0188,0.98749
-1.0172,0.98746
-1.0156,0.98744
-1.014,0.98741
-1.0124,0.98739
-1.0108,0.98736
-1.0092,0.98733
-1.0076,0.98731
-1.006,0.98728
-1.0044,0.98725
-1.0028,0.98722
-1.0012,0.9872
-0.9996,0.98717
-0.998,0.98714
-0.9964,0.98712
-0.9948,0.98709
-0.9932,0.98706
-0.9916,0.98703
-0.99,0.98701
-0.9884,0.98698
-0.98679,0.98695
-0.98519,0.98692
-0.98359,0.9869
-0.98199,0.98687
-0.98039,0.98684
-0.97879,0.98681
-0.97719,0.98678
-0.97559,0.98675
-0.97399,0.98673
-0.97239,0.9867
-0.97079,0.98667
-0.96919,0.98664
-0.96759,0.98661
-0.96599,0.98658
-0.96439,0.98655
-0.96279,0.98652
-0.96118,0.9865
-0.95958,0.98647
-0.95798,0.98644
-0.95638,0.98641
-0.95478,0.98638
-0.95318,0.98635
-0.95158,0.98632
-0.94998,0.98629
-0.94838,0.98626
-0.94678,0.98623
-0.94518,0.9862
-0.94358,0.98617
-0.94198,0.98614
-0.94038,0.98611
-0.93878,0.98608
-0.93717,0.98605
-0.93557,0.98602
-0.93397,0.98599
-0.93237,0.98596
-0.93077,0.98592
-0.92917,0.98589
-0.92757,0.98586
-0.92597,0.98583
-0.92437,0.9858
-0.92277,0.98577
-0.92117,0.98573
-0.91957,0.9857
-0.91797,0.98567
-0.91637,0.98564
-0.91477,0.9856
-0.91317,0.98557
-0.91156,0.98554
-0.90996,0.9855
-0.90836,0.98547
-0.90676,0.98544
-0.90516,0.9854
-0.90356,0.98537
-0.90196,0.98534
-0.90036,0.9853
-0.89876,0.98527
-0.89716,0.98523
-0.89556,0.9852
-0.89396,0.98516
-0.89236,0.98513
-0.89076,0.98509
-0.88916,0.98506
-0.88756,0.98502
-0.88595,0.98499
-0.88435,0.98495
-0.88275,0.98491
-0.88115,0.98488
-0.87955,0.98484
-0.87795,0.9848
-0.87635,0.98477
-0.87475,0.98473
-0.87315,0.98469
-0.87155,0.98465
-0.86995,0.98462
-0.86835,0.98458
-0.86675,0.98454
-0.86515,0.9845
-0.86355,0.98446
-0.86194,0.98443
-0.86034,0.98439
-0.85874,0.98435
-0.85714,0.98431
-0.85554,0.98427
-0.85394,0.98423
-0.85234,0.98419
-0.85074,0.98415
-0.84914,0.98411
-0.84754,0.98407
-0.84594,0.98403
-0.84434,0.98399
-0.84274,0.98395
-0.84114,0.98391
-0.83954,0.98387
-0.83794,0.98382
-0.83633,0.98378
-0.83473,0.98374
-0.83313,0.9837
-0.83153,0.98366
-0.82993,0.98361
-0.82833,0.98357
-0.82673,0.98353
-0.82513,0.98348
-0.82353,0.98344
-0.82193,0.9834
-0.82033,0.98335
-0.81873,0.98331
-0.81713,0.98326
-0.81553,0.98322
-0.81393,0.98317
-0.81232,0.98313
-0.81072,0.98308
-0.80912,0.98303
-0.80752,0.98298
-0.80592,0.98294
-0.80432,0.98289
-0.80272,0.98284
-0.80112,0.98279
-0.79952,0.98274
-0.79792,0.9827
-0.79632,0.98265
-0.79472,0.9826
-0.79312,0.98255
-0.79152,0.9825
-0.78992,0.98245
-0.78832,0.9824
-0.78671,0.98235
-0.78511,0.9823
-0.78351,0.98225
-0.78191,0.98219
-0.78031,0.98214
-0.77871,0.98209
-0.77711,0.98204
-0.77551,0.98198
-0.77391,0.98193
-0.77231,0.98187
-0.77071,0.98182
-0.76911,0.98176
-0.76751,0.9817
-0.76591,0.98165
-0.76431,0.98159
-0.76271,0.98154
-0.7611,0.98148
-0.7595,0.98142
-0.7579,0.98136
-0.7563,0.9813
-0.7547,0.98125
-0.7531,0.98119
-0.7515,0.98113
-0.7499,0.98107
-0.7483,0.98101
-0.7467,0.98094
-0.7451,0.98088
-0.7435,0.98082
-0.7419,0.98076
-0.7403,0.9807
-0.7387,0.98063
-0.73709,0.98057
-0.73549,0.9805
-0.73389,0.98044
-0.73229,0.98037
-0.73069,0.98031
-0.72909,0.98024
-0.72749,0.98017
-0.72589,0.9801
-0.72429,0.98003
-0.72269,0.97996
-0.72109,0.97989
-0.71949,0.97981
-0.71789,0.97974
-0.71629,0.97967
-0.71469,0.97959
-0.71309,0.97952
-0.71148,0.97944
-0.70988,0.97937
-0.70828,0.97929
-0.70668,0.97921
-0.70508,0.97914
-0.70348,0.97906
-0.70188,0.97898
-0.70028,0.9789
-0.69868,0.97881
-0.69708,0.97873
-0.69548,0.97865
-0.69388,0.97856
-0.69228,0.97848
-0.69068,0.97839
-0.68908,0.9783
-0.68747,0.97822
-0.68587,0.97813
-0.68427,0.97804
-0.68267,0.97795
-0.68107,0.97786
-0.67947,0.97777
-0.67787,0.97768
-0.67627,0.97758
-0.67467,0.97749
-0.67307,0.9774
-0.67147,0.9773
-0.66987,0.97721
-0.66827,0.97711
-0.66667,0.97702
-0.66507,0.97692
-0.66347,0.97682
-0.66186,0.97673
-0.66026,0.97663
-0.65866,0.97653
-0.65706,0.97643
-0.65546,0.97633
-0.65386,0.97623
-0.65226,0.97613
-0.65066,0.97603
-0.64906,0.97592
-0.64746,0.97582
-0.64586,0.97572
-0.64426,0.97562
-0.64266,0.97551
-0.64106,0.97541
-0.63946,0.97531
-0.63786,0.9752
-0.63625,0.9751
-0.63465,0.975
-0.63305,0.97489
-0.63145,0.97479
-0.62985,0.97468
-0.62825,0.97458
-0.62665,0.97447
-0.62505,0.97437
-0.62345,0.97426
-0.62185,0.97416
-0.62025,0.97406
-0.61865,0.97395
-0.61705,0.97385
-0.61545,0.97374
-0.61385,0.97363
-0.61224,0.97353
-0.61064,0.97342
-0.60904,0.97332
-0.60744,0.97321
-0.60584,0.97311
-0.60424,0.973
-0.60264,0.97289
-0.60104,0.97279
-0.59944,0.97268
-0.59784,0.97258
-0.59624,0.97247
-0.59464,0.97237
-0.59304,0.97226
-0.59144,0.97216
-0.58984,0.97205
-0.58824,0.97195
-0.58663,0.97184
-0.58503,0.97174
-0.58343,0.97164
-0.58183,0.97154
-0.58023,0.97144
-0.57863,0.97133
-0.57703,0.97123
-0.57543,0.97114
-0.57383,0.97104
-0.57223,0.97094
-0.57063,0.97084
-0.56903,0.97075
-0.56743,0.97065
-0.56583,0.97055
-0.56423,0.97046
-0.56263,0.97036
-0.56102,0.97027
-0.55942,0.97018
-0.55782,0.97009
-0.55622,0.97
-0.55462,0.96991
-0.55302,0.96982
-0.55142,0.96973
-0.54982,0.96964
-0.54822,0.96955
-0.54662,0.96947
-0.54502,0.96938
-0.54342,0.9693
-0.54182,0.96921
-0.54022,0.96913
-0.53862,0.96905
-0.53701,0.96896
-0.53541,0.96888
-0.53381,0.9688
-0.53221,0.96872
-0.53061,0.96864
-0.52901,0.96857
-0.52741,0.96849
-0.52581,0.96841
-0.52421,0.96834
-0.52261,0.96826
-0.52101,0.96819
-0.51941,0.96812
-0.51781,0.96805
-0.51621,0.96798
-0.51461,0.96791
-0.51301,0.96784
-0.5114,0.96777
-0.5098,0.9677
-0.5082,0.96763
-0.5066,0.96756
-0.505,0.96749
-0.5034,0.96743
-0.5018,0.96736
-0.5002,0.9673
-0.4986,0.96723
-0.497,0.96717
-0.4954,0.96711
-0.4938,0.96705
-0.4922,0.96699
-0.4906,0.96693
-0.489,0.96688
-0.48739,0.96682
-0.48579,0.96676
-0.48419,0.9667
-0.48259,0.96664
-0.48099,0.96659
-0.47939,0.96653
-0.47779,0.96648
-0.47619,0.96642
-0.47459,0.96637
-0.47299,0.96632
-0.47139,0.96627
-0.46979,0.96622
-0.46819,0.96616
-0.46659,0.96611
-0.46499,0.96606
-0.46339,0.96601
-0.46178,0.96596
-0.46018,0.96592
-0.45858,0.96587
-0.45698,0.96582
-0.45538,0.96577
-0.45378,0.96572
-0.45218,0.96567
-0.45058,0.96563
-0.44898,0.96558
-0.44738,0.96554
-0.44578,0.9655
-0.44418,0.96546
-0.44258,0.96541
-0.44098,0.96537
-0.43938,0.96532
-0.43778,0.96528
-0.43617,0.96523
-0.43457,0.96519
-0.43297,0.96514
-0.43137,0.9651
-0.42977,0.96505
-0.42817,0.96501
-0.42657,0.96497
-0.42497,0.96492
-0.42337,0.96488
-0.42177,0.96484
-0.42017,0.96479
-0.41857,0.96475
-0.41697,0.96471
-0.41537,0.96467
-0.41377,0.96463
-0.41216,0.96458
-0.41056,0.96454
-0.40896,0.9645
-0.40736,0.96445
-0.40576,0.96441
-0.40416,0.96437
-0.40256,0.96433
-0.40096,0.96428
-0.39936,0.96424
-0.39776,0.9642
-0.39616,0.96415
-0.39456,0.96411
-0.39296,0.96407
-0.39136,0.96402
-0.38976,0.96398
-0.38816,0.96394
-0.38655,0.96389
-0.38495,0.96385
-0.38335,0.96381
-0.38175,0.96377
-0.38015,0.96372
-0.37855,0.96368
-0.37695,0.96364
-0.37535,0.9636
-0.37375,0.96356
-0.37215,0.96352
-0.37055,0.96348
-0.36895,0.96344
-0.36735,0.9634
-0.36575,0.96336
-0.36415,0.96332
-0.36255,0.96329
-0.36094,0.96325
-0.35934,0.96321
-0.35774,0.96317
-0.35614,0.96314
-0.35454,0.9631
-0.35294,0.96306
-0.35134,0.96303
-0.34974,0.96299
-0.34814,0.96296
-0.34654,0.96292
-0.34494,0.96288
-0.34334,0.96284
-0.34174,0.96281
-0.34014,0.96277
-0.33854,0.96273
-0.33693,0.96269
-0.33533,0.96265
-0.33373,0.96261
-0.33213,0.96257
-0.33053,0.96254
-0.32893,0.96249
-0.32733,0.96245
-0.32573,0.96241
-0.32413,0.96237
-0.32253,0.96233
-0.32093,0.96229
-0.31933,0.96225
-0.31773,0.96221
-0.31613,0.96217
-0.31453,0.96213
-0.31293,0.96209
-0.31132,0.96205
-0.30972,0.96202
-0.30812,0.96198
-0.30652,0.96194
-0.30492,0.96191
-0.30332,0.96187
-0.30172,0.96183
-0.30012,0.9618
-0.29852,0.96177
-0.29692,0.96173
-0.29532,0.9617
-0.29372,0.96166
-0.29212,0.96163
-0.29052,0.9616
-0.28892,0.96156
-0.28731,0.96153
-0.28571,0.9615
-0.28411,0.96147
-0.28251,0.96144
-0.28091,0.9614
-0.27931,0.96137
-0.27771,0.96134
-0.27611,0.96131
-0.27451,0.96128
-0.27291,0.96124
-0.27131,0.96121
-0.26971,0.96117
-0.26811,0.96114
-0.26651,0.96111
-0.26491,0.96108
-0.26331,0.96105
-0.2617,0.96101
-0.2601,0.96098
-0.2585,0.96095
-0.2569,0.96092
-0.2553,0.96089
-0.2537,0.96086
-0.2521,0.96084
-0.2505,0.96081
-0.2489,0.96079
-0.2473,0.96076
-0.2457,0.96073
-0.2441,0.96071
-0.2425,0.96068
-0.2409,0.96066
-0.2393,0.96063
-0.2377,0.96061
-0.23609,0.96059
-0.23449,0.96056
-0.23289,0.96054
-0.23129,0.96052
-0.22969,0.96049
-0.22809,0.96047
-0.22649,0.96044
-0.22489,0.96042
-0.22329,0.96039
-0.22169,0.96037
-0.22009,0.96035
-0.21849,0.96033
-0.21689,0.96031
-0.21529,0.96029
-0.21369,0.96027
-0.21208,0.96025
-0.21048,0.96023
-0.20888,0.96021
-0.20728,0.96019
-0.20568,0.96018
-0.20408,0.96016
-0.20248,0.96015
-0.20088,0.96013
-0.19928,0.96012
-0.19768,0.9601
-0.19608,0.96009
-0.19448,0.96007
-0.19288,0.96006
-0.19128,0.96004
-0.18968,0.96002
-0.18808,0.96001
-0.18647,0.95999
-0.18487,0.95998
-0.18327,0.95996
-0.18167,0.95995
-0.18007,0.95994
-0.17847,0.95992
-0.17687,0.95991
-0.17527,0.9599
-0.17367,0.95989
-0.17207,0.95988
-0.17047,0.95987
-0.16887,0.95986
-0.16727,0.95984
-0.16567,0.95983
-0.16407,0.95982
-0.16246,0.95981
-0.16086,0.9598
-0.15926,0.95979
-0.15766,0.95978
-0.15606,0.95977
-0.15446,0.95976
-0.15286,0.95976
-0.15126,0.95975
-0.14966,0.95974
-0.14806,0.95974
-0.14646,0.95973
-0.14486,0.95972
-0.14326,0.95971
-0.14166,0.9597
-0.14006,0.95969
-0.13846,0.95968
-0.13685,0.95967
-0.13525,0.95966
-0.13365,0.95965
-0.13205,0.95965
-0.13045,0.95964
-0.12885,0.95964
-0.12725,0.95963
-0.12565,0.95963
-0.12405,0.95962
-0.12245,0.95962
-0.12085,0.95962
-0.11925,0.95961
-0.11765,0.95961
-0.11605,0.95961
-0.11445,0.95961
-0.11285,0.9596
-0.11124,0.9596
-0.10964,0.9596
-0.10804,0.9596
-0.10644,0.9596
-0.10484,0.95959
-0.10324,0.95959
-0.10164,0.95959
-0.10004,0.95959
-0.098439,0.95959
-0.096839,0.95958
-0.095238,0.95958
-0.093637,0.95958
-0.092037,0.95958
-0.090436,0.95958
-0.088836,0.95958
-0.087235,0.95957
-0.085634,0.95957
-0.084034,0.95957
-0.082433,0.95957
-0.080832,0.95957
-0.079232,0.95957
-0.077631,0.95956
-0.07603,0.95956
-0.07443,0.95956
-0.072829,0.95956
-0.071228,0.95957
-0.069628,0.95957
-0.068027,0.95957
-0.066427,0.95957
-0.064826,0.95957
-0.063225,0.95957
-0.061625,0.95957
-0.060024,0.95957
-0.058423,0.95957
-0.056823,0.95957
-0.055222,0.95957
-0.053621,0.95957
-0.052021,0.95957
-0.05042,0.95957
-0.04882,0.95957
-0.047219,0.95957
-0.045618,0.95957
-0.044018,0.95957
-0.042417,0.95957
-0.040816,0.95957
-0.039216,0.95957
-0.037615,0.95956
-0.036014,0.95956
-0.034414,0.95956
-0.032813,0.95956
-0.031212,0.95956
-0.029612,0.95956
-0.028011,0.95956
-0.026411,0.95956
-0.02481,0.95955
-0.023209,0.95955
-0.021609,0.95955
-0.020008,0.95955
-0.018407,0.95955
-0.016807,0.95955
-0.015206,0.95956
-0.013605,0.95956
-0.012005,0.95956
-0.010404,0.95956
-0.0088035,0.95955
-0.0072029,0.95955
-0.0056022,0.95955
-0.0040016,0.95955
-0.002401,0.95955
-0.00080032,0.95955
0.00080032,0.95955
0.002401,0.95955
0.0040016,0.95955
0.0056022,0.95955
0.0072029,0.95955
0.0088035,0.95955
0.010404,0.95955
0.012005,0.95955
0.013605,0.95955
0.015206,0.95955
0.016807,0.95954
0.018407,0.95954
0.020008,0.95954
0.021609,0.95954
0.023209,0.95954
0.02481,0.95954
0.026411,0.95954
0.028011,0.95954
0.029612,0.95954
0.031212,0.95953
0.032813,0.95953
0.034414,0.95953
0.036014,0.95953
0.037615,0.95953
0.039216,0.95952
0.040816,0.95952
0.042417,0.95952
0.044018,0.95952
0.045618,0.95952
0.047219,0.95952
0.04882,0.95952
0.05042,0.95952
0.052021,0.95952
0.053621,0.95952
0.055222,0.95952
0.056823,0.95952
0.058423,0.95952
0.060024,0.95951
0.061625,0.95951
0.063225,0.95951
0.064826,0.95951
0.066427,0.95951
0.068027,0.95951
0.069628,0.95951
0.071228,0.95951
0.072829,0.95951
0.07443,0.95951
0.07603,0.95951
0.077631,0.95951
0.079232,0.9595
0.080832,0.9595
0.082433,0.9595
0.084034,0.9595
0.085634,0.9595
0.087235,0.9595
0.088836,0.95949
0.090436,0.95949
0.092037,0.95949
0.093637,0.95949
0.095238,0.95949
0.096839,0.95948
0.098439,0.95948
0.10004,0.95948
0.10164,0.95948
0.10324,0.95948
0.10484,0.95948
0.10644,0.95948
0.10804,0.95948
0.10964,0.95948
0.11124,0.95948
0.11285,0.95948
0.11445,0.95948
0.11605,0.95948
0.11765,0.95948
0.11925,0.95948
0.12085,0.95948
0.12245,0.95948
0.12405,0.95948
0.12565,0.95948
0.12725,0.95948
0.12885,0.95948
0.13045,0.95949
0.13205,0.95949
0.13365,0.95949
0.13525,0.9595
0.13685,0.9595
0.13846,0.9595
0.14006,0.9595
0.14166,0.9595
0.14326,0.9595
0.14486,0.95951
0.14646,0.95951
0.14806,0.95952
0.14966,0.95952
0.15126,0.95953
0.15286,0.95954
0.15446,0.95954
0.15606,0.95955
0.15766,0.95955
0.15926,0.95956
0.16086,0.95956
0.16246,0.95957
0.16407,0.95958
0.16567,0.95958
0.16727,0.95959
0.16887,0.9596
0.17047,0.95961
0.17207,0.95962
0.17367,0.95963
0.17527,0.95964
0.17687,0.95965
0.17847,0.95966
0.18007,0.95968
0.18167,0.95969
0.18327,0.95971
0.18487,0.95973
0.18647,0.95974
0.18808,0.95975
0.18968,0.95977
0.19128,0.95978
0.19288,0.9598
0.19448,0.95981
0.19608,0.95983
0.19768,0.95985
0.19928,0.95986
0.20088,0.95988
0.20248,0.9599
0.20408,0.95993
0.20568,0.95995
0.20728,0.95997
0.20888,0.96
0.21048,0.96002
0.21208,0.96004
0.21369,0.96007
0.21529,0.96009
0.21689,0.96011
0.21849,0.96014
0.22009,0.96016
0.22169,0.96018
0.22329,0.9602
0.22489,0.96023
0.22649,0.96025
0.22809,0.96027
0.22969,0.96029
0.23129,0.96032
0.23289,0.96034
0.23449,0.96037
0.23609,0.9604
0.2377,0.96042
0.2393,0.96045
0.2409,0.96048
0.2425,0.96051
0.2441,0.96054
0.2457,0.96056
0.2473,0.96059
0.2489,0.96062
0.2505,0.96065
0.2521,0.96067
0.2537,0.9607
0.2553,0.96073
0.2569,0.96075
0.2585,0.96078
0.2601,0.96081
0.2617,0.96084
0.26331,0.96086
0.26491,0.96089
0.26651,0.96092
0.26811,0.96095
0.26971,0.96098
0.27131,0.96101
0.27291,0.96104
0.27451,0.96107
0.27611,0.9611
0.27771,0.96114
0.27931,0.96117
0.28091,0.96121
0.28251,0.96124
0.28411,0.96127
0.28571,0.9613
0.28731,0.96133
0.28892,0.96137
0.29052,0.9614
0.29212,0.96143
0.29372,0.96147
0.29532,0.9615
0.29692,0.96153
0.29852,0.96156
0.30012,0.9616
0.30172,0.96163
0.30332,0.96166
0.30492,0.96169
0.30652,0.96173
0.30812,0.96176
0.30972,0.9618
0.31132,0.96183
0.31293,0.96187
0.31453,0.96191
0.31613,0.96195
0.31773,0.96198
0.31933,0.96202
0.32093,0.96205
0.32253,0.96209
0.32413,0.96212
0.32573,0.96216
0.32733,0.9622
0.32893,0.96223
0.33053,0.96227
0.33213,0.9623
0.33373,0.96234
0.33533,0.96237
0.33693,0.96241
0.33854,0.96245
0.34014,0.96248
0.34174,0.96252
0.34334,0.96256
0.34494,0.96259
0.34654,0.96263
0.34814,0.96267
0.34974,0.9627
0.35134,0.96274
0.35294,0.96277
0.35454,0.96281
0.35614,0.96285
0.35774,0.96288
0.35934,0.96292
0.36094,0.96296
0.36255,0.96299
0.36415,0.96303
0.36575,0.96307
0.36735,0.9631
0.36895,0.96314
0.37055,0.96318
0.37215,0.96322
0.37375,0.96326
0.37535,0.9633
0.37695,0.96333
0.37855,0.96337
0.38015,0.96341
0.38175,0.96345
0.38335,0.96349
0.38495,0.96353
0.38655,0.96357
0.38816,0.96361
0.38976,0.96366
0.39136,0.9637
0.39296,0.96374
0.39456,0.96378
0.39616,0.96382
0.39776,0.96387
0.39936,0.96391
0.40096,0.96395
0.40256,0.964
0.40416,0.96404
0.40576,0.96409
0.40736,0.96413
0.40896,0.96418
0.41056,0.96422
0.41216,0.96427
0.41377,0.96431
0.41537,0.96436
0.41697,0.9644
0.41857,0.96445
0.42017,0.96449
0.42177,0.96454
0.42337,0.96458
0.42497,0.96462
0.42657,0.96466
0.42817,0.96471
0.42977,0.96475
0.43137,0.96479
0.43297,0.96484
0.43457,0.96488
0.43617,0.96493
0.43778,0.96497
0.43938,0.96502
0.44098,0.96506
0.44258,0.96511
0.44418,0.96516
0.44578,0.9652
0.44738,0.96525
0.44898,0.9653
0.45058,0.96535
0.45218,0.9654
0.45378,0.96545
0.45538,0.96549
0.45698,0.96554
0.45858,0.96559
0.46018,0.96564
0.46178,0.96569
0.46339,0.96574
0.46499,0.9658
0.46659,0.96585
0.46819,0.9659
0.46979,0.96596
0.47139,0.96602
0.47299,0.96607
0.47459,0.96613
0.47619,0.96619
0.47779,0.96625
0.47939,0.9663
0.48099,0.96636
0.48259,0.96642
0.48419,0.96648
0.48579,0.96654
0.48739,0.96659
0.489,0.96665
0.4906,0.96671
0.4922,0.96677
0.4938,0.96683
0.4954,0.96689
0.497,0.96696
0.4986,0.96702
0.5002,0.96709
0.5018,0.96715
0.5034,0.96722
0.505,0.96729
0.5066,0.96735
0.5082,0.96742
0.5098,0.96749
0.5114,0.96757
0.51301,0.96764
0.51461,0.96771
0.51621,0.96778
0.51781,0.96786
0.51941,0.96793
0.52101,0.96801
0.52261,0.96809
0.52421,0.96816
0.52581,0.96824
0.52741,0.96832
0.52901,0.96839
0.53061,0.96848
0.53221,0.96856
0.53381,0.96864
0.53541,0.96873
0.53701,0.96881
0.53862,0.96889
0.54022,0.96898
0.54182,0.96907
0.54342,0.96916
0.54502,0.96925
0.54662,0.96934
0.54822,0.96943
0.54982,0.96952
0.55142,0.96961
0.55302,0.9697
0.55462,0.9698
0.55622,0.96989
0.55782,0.96998
0.55942,0.97008
0.56102,0.97017
0.56263,0.97027
0.56423,0.97037
0.56583,0.97046
0.56743,0.97056
0.56903,0.97066
0.57063,0.97076
0.57223,0.97086
0.57383,0.97096
0.57543,0.97106
0.57703,0.97116
0.57863,0.97126
0.58023,0.97137
0.58183,0.97147
0.58343,0.97157
0.58503,0.97167
0.58663,0.97178
0.58824,0.97188
0.58984,0.97198
0.59144,0.97209
0.59304,0.97219
0.59464,0.9723
0.59624,0.9724
0.59784,0.97251
0.59944,0.97261
0.60104,0.97272
0.60264,0.97283
0.60424,0.97293
0.60584,0.97304
0.60744,0.97315
0.60904,0.97326
0.61064,0.97337
0.61224,0.97347
0.61385,0.97358
0.61545,0.97369
0.61705,0.9738
0.61865,0.9739
0.62025,0.97401
0.62185,0.97412
0.62345,0.97423
0.62505,0.97433
0.62665,0.97444
0.62825,0.97455
0.62985,0.97465
0.63145,0.97476
0.63305,0.97487
0.63465,0.97498
0.63625,0.97509
0.63786,0.97519
0.63946,0.97529
0.64106,0.9754
0.64266,0.9755
0.64426,0.9756
0.64586,0.9757
0.64746,0.97581
0.64906,0.97591
0.65066,0.97601
0.65226,0.97611
0.65386,0.97621
0.65546,0.97631
0.65706,0.97641
0.65866,0.9765
0.66026,0.9766
0.66186,0.9767
0.66347,0.9768
0.66507,0.9769
0.66667,0.97699
0.66827,0.97709
0.66987,0.97718
0.67147,0.97728
0.67307,0.97737
0.67467,0.97747
0.67627,0.97756
0.67787,0.97765
0.67947,0.97774
0.68107,0.97783
0.68267,0.97792
0.68427,0.97801
0.68587,0.9781
0.68747,0.97819
0.68908,0.97827
0.69068,0.97836
0.69228,0.97845
0.69388,0.97853
0.69548,0.97862
0.69708,0.9787
0.69868,0.97878
0.70028,0.97887
0.70188,0.97895
0.70348,0.97903
0.70508,0.97911
0.70668,0.97919
0.70828,0.97927
0.70988,0.97935
0.71148,0.97943
0.71309,0.9795
0.71469,0.97958
0.71629,0.97965
0.71789,0.97973
0.71949,0.9798
0.72109,0.97987
0.72269,0.97995
0.72429,0.98002
0.72589,0.98009
0.72749,0.98016
0.72909,0.98022
0.73069,0.98029
0.73229,0.98036
0.73389,0.98043
0.73549,0.98049
0.73709,0.98056
0.7387,0.98062
0.7403,0.98069
0.7419,0.98076
0.7435,0.98082
0.7451,0.98088
0.7467,0.98095
0.7483,0.98101
0.7499,0.98107
0.7515,0.98113
0.7531,0.98119
0.7547,0.98125
0.7563,0.98131
0.7579,0.98137
0.7595,0.98143
0.7611,0.98148
0.76271,0.98154
0.76431,0.9816
0.76591,0.98165
0.76751,0.98171
0.76911,0.98176
0.77071,0.98182
0.77231,0.98187
0.77391,0.98193
0.77551,0.98198
0.77711,0.98203
0.77871,0.98208
0.78031,0.98214
0.78191,0.98219
0.78351,0.98224
0.78511,0.98229
0.78671,0.98234
0.78832,0.98239
0.78992,0.98244
0.79152,0.98249
0.79312,0.98254
0.79472,0.98259
0.79632,0.98264
0.79792,0.98269
0.79952,0.98274
0.80112,0.98278
0.80272,0.98283
0.80432,0.98288
0.80592,0.98292
0.80752,0.98297
0.80912,0.98302
0.81072,0.98306
0.81232,0.98311
0.81393,0.98315
0.81553,0.9832
0.81713,0.98324
0.81873,0.98329
0.82033,0.98333
0.82193,0.98338
0.82353,0.98342
0.82513,0.98347
0.82673,0.98351
0.82833,0.98355
0.82993,0.9836
0.83153,0.98364
0.83313,0.98368
0.83473,0.98372
0.83633,0.98377
0.83794,0.98381
0.83954,0.98385
0.84114,0.98389
0.84274,0.98393
0.84434,0.98397
0.84594,0.98401
0.84754,0.98405
0.84914,0.98409
0.85074,0.98413
0.85234,0.98417
0.85394,0.98421
0.85554,0.98425
0.85714,0.98429
0.85874,0.98433
0.86034,0.98437
0.86194,0.98441
0.86355,0.98444
0.86515,0.98448
0.86675,0.98452
0.86835,0.98456
0.86995,0.98459
0.87155,0.98463
0.87315,0.98467
0.87475,0.9847
0.87635,0.98474
0.87795,0.98478
0.87955,0.98481
0.88115,0.98485
0.88275,0.98489
0.88435,0.98492
0.88595,0.98496
0.88756,0.98499
0.88916,0.98503
0.89076,0.98506
0.89236,0.9851
0.89396,0.98513
0.89556,0.98516
0.89716,0.9852
0.89876,0.98523
0.90036,0.98527
0.90196,0.9853
0.90356,0.98533
0.90516,0.98537
0.90676,0.9854
0.90836,0.98543
0.90996,0.98547
0.91156,0.9855
0.91317,0.98553
0.91477,0.98557
0.91637,0.9856
0.91797,0.98563
0.91957,0.98566
0.92117,0.9857
0.92277,0.98573
0.92437,0.98576
0.92597,0.98579
0.92757,0.98582
0.92917,0.98586
0.93077,0.98589
0.93237,0.98592
0.93397,0.98595
0.93557,0.98598
0.93717,0.98601
0.93878,0.98604
0.94038,0.98607
0.94198,0.9861
0.94358,0.98613
0.94518,0.98616
0.94678,0.98619
0.94838,0.98622
0.94998,0.98625
0.95158,0.98628
0.95318,0.98631
0.95478,0.98634
0.95638,0.98637
0.95798,0.9864
0.95958,0.98643
0.96118,0.98646
0.96279,0.98649
0.96439,0.98652
0.96599,0.98655
0.96759,0.98658
0.96919,0.9866
0.97079,0.98663
0.97239,0.98666
0.97399,0.98669
0.97559,0.98672
0.97719,0.98675
0.97879,0.98677
0.98039,0.9868
0.98199,0.98683
0.98359,0.98686
0.98519,0.98689
0.98679,0.98691
0.9884,0.98694
0.99,0.98697
0.9916,0.987
0.9932,0.98702
0.9948,0.98705
0.9964,0.98708
0.998,0.98711
0.9996,0.98713
1.0012,0.98716
1.0028,0.98719
1.0044,0.98721
1.006,0.98724
1.0076,0.98727
1.0092,0.98729
1.0108,0.98732
1.0124,0.98734
1.014,0.98737
1.0156,0.9874
1.0172,0.98742
1.0188,0.98745
1.0204,0.98747
1.022,0.9875
1.0236,0.98752
1.0252,0.98755
1.0268,0.98758
1.0284,0.9876
1.03,0.98763
1.0316,0.98765
1.0332,0.98768
1.0348,0.9877
1.0364,0.98773
1.038,0.98775
1.0396,0.98778
1.0412,0.9878
1.0428,0.98783
1.0444,0.98785
1.046,0.98788
1.0476,0.9879
1.0492,0.98792
1.0508,0.98795
1.0524,0.98797
1.054,0.988
1.0556,0.98802
1.0572,0.98805
1.0588,0.98807
1.0604,0.98809
1.062,0.98812
1.0636,0.98814
1.0652,0.98816
1.0668,0.98819
1.0684,0.98821
1.07,0.98823
1.0716,0.98826
1.0732,0.98828
1.0748,0.9883
1.0764,0.98832
1.078,0.98835
1.0796,0.98837
1.0812,0.98839
1.0828,0.98842
1.0844,0.98844
1.086,0.98846
1.0876,0.98848
1.0892,0.98851
1.0908,0.98853
1.0924,0.98855
1.094,0.98857
1.0956,0.9886
1.0972,0.98862
1.0988,0.98864
1.1004,0.98866
1.102,0.98868
1.1036,0.9887
1.1052,0.98873
1.1068,0.98875
1.1084,0.98877
1.11,0.98879
1.1116,0.98881
1.1132,0.98883
1.1148,0.98886
1.1164,0.98888
1.118,0.9889
1.1196,0.98892
1.1212,0.98894
1.1228,0.98896
1.1244,0.98898
1.1261,0.989
1.1277,0.98902
1.1293,0.98905
1.1309,0.98907
1.1325,0.98909
1.1341,0.98911
1.1357,0.98913
1.1373,0.98915
1.1389,0.98917
1.1405,0.98919
1.1421,0.98921
1.1437,0.98923
1.1453,0.98925
1.1469,0.98927
1.1485,0.98929
1.1501,0.98931
1.1517,0.98933
1.1533,0.98935
1.1549,0.98937
1.1565,0.98939
1.1581,0.98941
1.1597,0.98943
1.1613,0.98945
1.1629,0.98947
1.1645,0.98949
1.1661,0.98951
1.1677,0.98953
1.1693,0.98955
1.1709,0.98957
1.1725,0.98959
1.1741,0.98961
1.1757,0.98963
1.1773,0.98965
1.1789,0.98967
1.1805,0.98968
1.1821,0.9897
1.1837,0.98972
1.1853,0.98974
1.1869,0.98976
1.1885,0.98978
1.1901,0.9898
1.1917,0.98982
1.1933,0.98984
1.1949,0.98985
1.1965,0.98987
1.1981,0.98989
1.1997,0.98991
1.2013,0.98993
1.2029,0.98995
1.2045,0.98996
1.2061,0.98998
1.2077,0.99
1.2093,0.99002
1.2109,0.99004
1.2125,0.99006
1.2141,0.99007
1.2157,0.99009
1.2173,0.99011
1.2189,0.99013
1.2205,0.99015
1.2221,0.99016
1.2237,0.99018
1.2253,0.9902
1.2269,0.99022
1.2285,0.99023
1.2301,0.99025
1.2317,0.99027
1.2333,0.99029
1.2349,0.9903
1.2365,0.99032
1.2381,0.99034
1.2397,0.99036
1.2413,0.99037
1.2429,0.99039
1.2445,0.99041
1.2461,0.99043
1.2477,0.99044
1.2493,0.99046
1.2509,0.99048
1.2525,0.99049
1.2541,0.99051
1.2557,0.99053
1.2573,0.99054
1.2589,0.99056
1.2605,0.99058
1.2621,0.99059
1.2637,0.99061
1.2653,0.99063
1.2669,0.99064
1.2685,0.99066
1.2701,0.99068
1.2717,0.99069
1.2733,0.99071
1.2749,0.99073
1.2765,0.99074
1.2781,0.99076
1.2797,0.99077
1.2813,0.99079
1.2829,0.99081
1.2845,0.99082
1.2861,0.99084
1.2877,0.99086
1.2893,0.99087
1.2909,0.99089
1.2925,0.9909
1.2941,0.99092
1.2957,0.99094
1.2973,0.99095
1.2989,0.99097
1.3005,0.99098
1.3021,0.991
1.3037,0.99101
1.3053,0.99103
1.3069,0.99105
1.3085,0.99106
1.3101,0.99108
1.3117,0.99109
1.3133,0.99111
1.3149,0.99112
1.3165,0.99114
1.3181,0.99115
1.3197,0.99117
1.3213,0.99118
1.3229,0.9912
1.3245,0.99121
1.3261,0.99123
1.3277,0.99125
1.3293,0.99126
1.3309,0.99128
1.3325,0.99129
1.3341,0.99131
1.3357,0.99132
1.3373,0.99134
1.3389,0.99135
1.3405,0.99137
1.3421,0.99138
1.3437,0.99139
1.3453,0.99141
1.3469,0.99142
1.3485,0.99144
1.3501,0.99145
1.3517,0.99147
1.3533,0.99148
1.3549,0.9915
1.3565,0.99151
1.3581,0.99153
1.3597,0.99154
1.3613,0.99155
1.3629,0.99157
1.3645,0.99158
1.3661,0.9916
1.3677,0.99161
1.3693,0.99163
1.3709,0.99164
1.3725,0.99165
1.3741,0.99167
1.3758,0.99168
1.3774,0.9917
1.379,0.99171
1.3806,0.99172
1.3822,0.99174
1.3838,0.99175
1.3854,0.99177
1.387,0.99178
1.3886,0.99179
1.3902,0.99181
1.3918,0.99182
1.3934,0.99184
1.395,0.99185
1.3966,0.99186
1.3982,0.99188
1.3998,0.99189
1.4014,0.9919
1.403,0.99192
1.4046,0.99193
1.4062,0.99194
1.4078,0.99196
1.4094,0.99197
1.411,0.99199
1.4126,0.992
1.4142,0.99201
1.4158,0.99203
1.4174,0.99204
1.419,0.99205
1.4206,0.99207
1.4222,0.99208
1.4238,0.99209
1.4254,0.9921
1.427,0.99212
1.4286,0.99213
1.4302,0.99214
1.4318,0.99216
1.4334,0.99217
1.435,0.99218
1.4366,0.9922
1.4382,0.99221
1.4398,0.99222
1.4414,0.99224
1.443,0.99225
1.4446,0.99226
1.4462,0.99227
1.4478,0.99229
1.4494,0.9923
1.451,0.99231
1.4526,0.99232
1.4542,0.99234
1.4558,0.99235
1.4574,0.99236
1.459,0.99237
1.4606,0.99239
1.4622,0.9924
1.4638,0.99241
1.4654,0.99242
1.467,0.99244
1.4686,0.99245
1.4702,0.99246
1.4718,0.99247
1.4734,0.99249
1.475,0.9925
1.4766,0.99251
1.4782,0.99252
1.4798,0.99254
1.4814,0.99255
1.483,0.99256
1.4846,0.99257
1.4862,0.99258
1.4878,0.9926
1.4894,0.99261
1.491,0.99262
1.4926,0.99263
1.4942,0.99264
1.4958,0.99266
1.4974,0.99267
1.499,0.99268
1.5006,0.99269
1.5022,0.9927
1.5038,0.99272
1.5054,0.99273
1.507,0.99274
1.5086,0.99275
1.5102,0.99276
1.5118,0.99277
1.5134,0.99279
1.515,0.9928
1.5166,0.99281
1.5182,0.99282
1.5198,0.99283
1.5214,0.99284
1.523,0.99286
1.5246,0.99287
1.5262,0.99288
1.5278,0.99289
1.5294,0.9929
1.531,0.99291
1.5326,0.99292
1.5342,0.99294
1.5358,0.99295
1.5374,0.99296
1.539,0.99297
1.5406,0.99298
1.5422,0.99299
1.5438,0.993
1.5454,0.99301
1.547,0.99303
1.5486,0.99304
1.5502,0.99305
1.5518,0.99306
1.5534,0.99307
1.555,0.99308
1.5566,0.99309
1.5582,0.9931
1.5598,0.99311
1.5614,0.99312
1.563,0.99314
1.5646,0.99315
1.5662,0.99316
1.5678,0.99317
1.5694,0.99318
1.571,0.99319
1.5726,0.9932
1.5742,0.99321
1.5758,0.99322
1.5774,0.99323
1.579,0.99324
1.5806,0.99325
1.5822,0.99327
1.5838,0.99328
1.5854,0.99329
1.587,0.9933
1.5886,0.99331
1.5902,0.99332
1.5918,0.99333
1.5934,0.99334
1.595,0.99335
1.5966,0.99336
1.5982,0.99337
1.5998,0.99338
1.6014,0.99339
1.603,0.9934
1.6046,0.99341
1.6062,0.99342
1.6078,0.99343
1.6094,0.99344
1.611,0.99345
1.6126,0.99346
1.6142,0.99347
1.6158,0.99349
1.6174,0.9935
1.619,0.99351
1.6206,0.99352
1.6222,0.99353
1.6238,0.99354
1.6255,0.99355
1.6271,0.99356
1.6287,0.99357
1.6303,0.99358
1.6319,0.99359
1.6335,0.9936
1.6351,0.99361
1.6367,0.99362
1.6383,0.99363
1.6399,0.99364
1.6415,0.99365
1.6431,0.99366
1.6447,0.99367
1.6463,0.99368
1.6479,0.99369
1.6495,0.99369
1.6511,0.9937
1.6527,0.99371
1.6543,0.99372
1.6559,0.99373
1.6575,0.99374
1.6591,0.99375
1.6607,0.99376
1.6623,0.99377
1.6639,0.99378
1.6655,0.99379
1.6671,0.9938
1.6687,0.99381
1.6703,0.99382
1.6719,0.99383
1.6735,0.99384
1.6751,0.99385
1.6767,0.99386
1.6783,0.99387
1.6799,0.99388
1.6815,0.99389
1.6831,0.9939
1.6847,0.99391
1.6863,0.99392
1.6879,0.99392
1.6895,0.99393
1.6911,0.99394
1.6927,0.99395
1.6943,0.99396
1.6959,0.99397
1.6975,0.99398
1.6991,0.99399
1.7007,0.994
1.7023,0.99401
1.7039,0.99402
1.7055,0.99403
1.7071,0.99403
1.7087,0.99404
1.7103,0.99405
1.7119,0.99406
1.7135,0.99407
1.7151,0.99408
1.7167,0.99409
1.7183,0.9941
1.7199,0.99411
1.7215,0.99412
1.7231,0.99413
1.7247,0.99413
1.7263,0.99414
1.7279,0.99415
1.7295,0.99416
1.7311,0.99417
1.7327,0.99418
1.7343,0.99419
1.7359,0.9942
1.7375,0.99421
1.7391,0.99421
1.7407,0.99422
1.7423,0.99423
1.7439,0.99424
1.7455,0.99425
1.7471,0.99426
1.7487,0.99427
1.7503,0.99427
1.7519,0.99428
1.7535,0.99429
1.7551,0.9943
1.7567,0.99431
1.7583,0.99432
1.7599,0.99433
1.7615,0.99434
1.7631,0.99434
1.7647,0.99435
1.7663,0.99436
1.7679,0.99437
1.7695,0.99438
1.7711,0.99439
1.7727,0.99439
1.7743,0.9944
1.7759,0.99441
1.7775,0.99442
1.7791,0.99443
1.7807,0.99444
1.7823,0.99444
1.7839,0.99445
1.7855,0.99446
1.7871,0.99447
1.7887,0.99448
1.7903,0.99449
1.7919,0.99449
1.7935,0.9945
1.7951,0.99451
1.7967,0.99452
1.7983,0.99453
1.7999,0.99454
1.8015,0.99454
1.8031,0.99455
1.8047,0.99456
1.8063,0.99457
1.8079,0.99458
1.8095,0.99458
1.8111,0.99459
1.8127,0.9946
1.8143,0.99461
1.8159,0.99462
1.8175,0.99462
1.8191,0.99463
1.8207,0.99464
1.8223,0.99465
1.8239,0.99466
1.8255,0.99466
1.8271,0.99467
1.8287,0.99468
1.8303,0.99469
1.8319,0.9947
1.8335,0.9947
1.8351,0.99471
1.8367,0.99472
1.8383,0.99473
1.8399,0.99474
1.8415,0.99474
1.8431,0.99475
1.8447,0.99476
1.8463,0.99477
1.8479,0.99477
1.8495,0.99478
1.8511,0.99479
1.8527,0.9948
1.8543,0.99481
1.8559,0.99481
1.8575,0.99482
1.8591,0.99483
1.8607,0.99484
1.8623,0.99484
1.8639,0.99485
1.8655,0.99486
1.8671,0.99487
1.8687,0.99487
1.8703,0.99488
1.8719,0.99489
1.8735,0.9949
1.8752,0.9949
1.8768,0.99491
1.8784,0.99492
1.88,0.99493
1.8816,0.99493
1.8832,0.99494
1.8848,0.99495
1.8864,0.99496
1.888,0.99496
1.8896,0.99497
1.8912,0.99498
1.8928,0.99499
1.8944,0.99499
1.896,0.995
1.8976,0.99501
1.8992,0.99501
1.9008,0.99502
1.9024,0.99503
1.904,0.99504
1.9056,0.99504
1.9072,0.99505
1.9088,0.99506
1.9104,0.99506
1.912,0.99507
1.9136,0.99508
1.9152,0.99509
1.9168,0.99509
1.9184,0.9951
1.92,0.99511
1.9216,0.99511
1.9232,0.99512
1.9248,0.99513
1.9264,0.99514
1.928,0.99514
1.9296,0.99515
1.9312,0.99516
1.9328,0.99516
1.9344,0.99517
1.936,0.99518
1.9376,0.99519
1.9392,0.99519
1.9408,0.9952
1.9424,0.99521
1.944,0.99521
1.9456,0.99522
1.9472,0.99523
1.9488,0.99523
1.9504,0.99524
1.952,0.99525
1.9536,0.99525
1.9552,0.99526
1.9568,0.99527
1.9584,0.99527
1.96,0.99528
1.9616,0.99529
1.9632,0.9953
1.9648,0.9953
1.9664,0.99531
1.968,0.99532
1.9696,0.99532
1.9712,0.99533
1.9728,0.99534
1.9744,0.99534
1.976,0.99535
1.9776,0.99536
1.9792,0.99536
1.9808,0.99537
1.9824,0.99538
1.984,0.99538
1.9856,0.99539
1.9872,0.9954
1.9888,0.9954
1.9904,0.99541
1.992,0.99542
1.9936,0.99542
1.9952,0.99543
1.9968,0.99544
1.9984,0.99544
2,0.99545


==> figs/data/cylinder_edac_100_1.06_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.1111,0.00040803,0.0087852,0.00042123
-1.999,1.1112,0.00040903,0.0088173,0.00042225
-1.998,1.1113,0.00041001,0.0088494,0.00042326
-1.997,1.1113,0.000411,0.0088816,0.00042428
-1.996,1.1114,0.00041196,0.0089138,0.00042529
-1.995,1.1115,0.00041294,0.0089459,0.0004263
-1.994,1.1115,0.00041389,0.0089781,0.00042731
-1.993,1.1116,0.00041483,0.0090102,0.00042832
-1.992,1.1117,0.00041578,0.0090423,0.00042933
-1.991,1.1117,0.00041671,0.0090745,0.00043034
-1.99,1.1118,0.00041765,0.0091067,0.00043135
-1.989,1.1119,0.00041857,0.0091389,0.00043235
-1.988,1.1119,0.00041948,0.0091711,0.00043336
-1.987,1.112,0.00042039,0.0092034,0.00043436
-1.986,1.1121,0.00042128,0.0092356,0.00043537
-1.985,1.1121,0.00042218,0.0092679,0.00043637
-1.984,1.1122,0.00042307,0.0093001,0.00043738
-1.983,1.1123,0.00042395,0.0093325,0.00043838
-1.982,1.1123,0.00042482,0.0093648,0.00043939
-1.981,1.1124,0.00042569,0.0093972,0.0004404
-1.98,1.1124,0.00042656,0.0094296,0.00044141
-1.979,1.1125,0.0004274,0.0094621,0.00044241
-1.978,1.1126,0.00042824,0.0094946,0.00044341
-1.977,1.1126,0.00042906,0.0095272,0.00044442
-1.976,1.1127,0.00042991,0.0095598,0.00044542
-1.975,1.1128,0.00043073,0.0095924,0.00044642
-1.974,1.1128,0.00043155,0.009625,0.00044743
-1.973,1.1129,0.00043238,0.0096578,0.00044843
-1.972,1.113,0.00043318,0.0096905,0.00044944
-1.971,1.113,0.00043401,0.0097232,0.00045045
-1.97,1.1131,0.00043483,0.0097561,0.00045146
-1.969,1.1132,0.00043568,0.0097891,0.00045249
-1.968,1.1132,0.00043656,0.0098222,0.00045352
-1.967,1.1133,0.00043745,0.0098554,0.00045455
-1.966,1.1134,0.00043838,0.0098888,0.00045559
-1.965,1.1134,0.00043932,0.0099225,0.00045665
-1.964,1.1135,0.0004403,0.0099563,0.00045771
-1.963,1.1136,0.00044127,0.0099903,0.00045879
-1.962,1.1137,0.00044225,0.010024,0.00045986
-1.961,1.1137,0.00044321,0.010058,0.00046093
-1.96,1.1138,0.00044417,0.010092,0.000462
-1.959,1.1139,0.00044514,0.010127,0.00046308
-1.958,1.1139,0.0004461,0.010161,0.00046415
-1.957,1.114,0.00044705,0.010195,0.00046522
-1.956,1.1141,0.000448,0.010229,0.00046629
-1.955,1.1141,0.00044895,0.010263,0.00046736
-1.954,1.1142,0.0004499,0.010297,0.00046842
-1.953,1.1143,0.00045083,0.010332,0.00046949
-1.952,1.1143,0.00045177,0.010366,0.00047057
-1.951,1.1144,0.0004527,0.0104,0.00047164
-1.95,1.1145,0.00045363,0.010434,0.00047272
-1.949,1.1145,0.00045454,0.010469,0.00047379
-1.948,1.1146,0.00045546,0.010503,0.00047487
-1.947,1.1147,0.0004564,0.010538,0.00047595
-1.946,1.1147,0.00045732,0.010572,0.00047703
-1.945,1.1148,0.00045824,0.010607,0.00047812
-1.944,1.1149,0.00045918,0.010641,0.00047921
-1.943,1.1149,0.00046009,0.010676,0.00048031
-1.942,1.115,0.00046101,0.01071,0.00048141
-1.941,1.1151,0.00046192,0.010745,0.00048251
-1.94,1.1152,0.00046284,0.01078,0.00048362
-1.939,1.1152,0.00046378,0.010815,0.00048472
-1.938,1.1153,0.00046473,0.01085,0.00048583
-1.937,1.1154,0.00046568,0.010885,0.00048694
-1.936,1.1154,0.00046665,0.01092,0.00048805
-1.935,1.1118,0.00046605,0.010919,0.00048753
-1.934,1.1156,0.00046862,0.01099,0.00049029
-1.933,1.1156,0.00046963,0.011026,0.00049142
-1.932,1.1157,0.00047065,0.011061,0.00049255
-1.931,1.1158,0.00047165,0.011097,0.00049369
-1.93,1.1159,0.00047265,0.011133,0.00049483
-1.929,1.1159,0.00047366,0.011168,0.00049598
-1.928,1.116,0.00047467,0.011204,0.00049713
-1.927,1.1161,0.00047571,0.01124,0.00049829
-1.926,1.1161,0.00047673,0.011276,0.00049944
-1.925,1.1162,0.00047775,0.011312,0.00050059
-1.924,1.1163,0.00047877,0.011348,0.00050175
-1.923,1.1163,0.0004798,0.011384,0.00050291
-1.922,1.1164,0.00048081,0.01142,0.00050407
-1.921,1.1165,0.00048185,0.011456,0.00050524
-1.92,1.1166,0.00048286,0.011492,0.0005064
-1.919,1.1166,0.00048387,0.011528,0.00050757
-1.918,1.1167,0.00048488,0.011564,0.00050874
-1.917,1.1168,0.00048589,0.011601,0.00050991
-1.916,1.1168,0.0004869,0.011637,0.00051109
-1.915,1.1169,0.00048792,0.011673,0.00051227
-1.914,1.117,0.00048891,0.01171,0.00051346
-1.913,1.117,0.0004899,0.011746,0.00051465
-1.912,1.1171,0.0004909,0.011783,0.00051585
-1.911,1.1172,0.00049192,0.01182,0.00051705
-1.91,1.1173,0.00049293,0.011856,0.00051825
-1.909,1.1173,0.00049394,0.011893,0.00051945
-1.908,1.1174,0.00049496,0.01193,0.00052065
-1.907,1.1175,0.00049597,0.011967,0.00052185
-1.906,1.1175,0.00049699,0.012003,0.00052305
-1.905,1.1176,0.00049799,0.01204,0.00052426
-1.904,1.1177,0.00049901,0.012077,0.00052546
-1.903,1.1178,0.00050005,0.012114,0.00052668
-1.902,1.1178,0.0005011,0.012152,0.00052792
-1.901,1.1179,0.00050215,0.012189,0.00052917
-1.9,1.118,0.00050322,0.012227,0.00053041
-1.899,1.118,0.00050426,0.012264,0.00053166
-1.898,1.1181,0.00050534,0.012302,0.00053292
-1.897,1.1182,0.0005064,0.01234,0.00053418
-1.896,1.1183,0.00050747,0.012378,0.00053544
-1.895,1.1183,0.00050852,0.012415,0.0005367
-1.894,1.1184,0.00050959,0.012453,0.00053796
-1.893,1.1185,0.00051065,0.012491,0.00053923
-1.892,1.1186,0.00051172,0.012529,0.0005405
-1.891,1.1186,0.0005128,0.012567,0.00054177
-1.89,1.1187,0.00051385,0.012605,0.00054305
-1.889,1.1188,0.00051493,0.012643,0.00054433
-1.888,1.1188,0.00051601,0.012682,0.00054562
-1.887,1.1189,0.00051709,0.01272,0.00054691
-1.886,1.119,0.00051817,0.012758,0.0005482
-1.885,1.1191,0.00051924,0.012797,0.0005495
-1.884,1.1191,0.00052034,0.012835,0.00055079
-1.883,1.1192,0.00052141,0.012874,0.00055209
-1.882,1.1193,0.00052248,0.012912,0.00055339
-1.881,1.1194,0.00052356,0.012951,0.00055469
-1.88,1.1194,0.00052463,0.012989,0.000556
-1.879,1.1195,0.0005257,0.013028,0.00055731
-1.878,1.1196,0.00052676,0.013067,0.00055862
-1.877,1.1196,0.00052788,0.013106,0.00055994
-1.876,1.1197,0.00052899,0.013145,0.00056126
-1.875,1.1198,0.00053008,0.013184,0.00056257
-1.874,1.1199,0.00053116,0.013223,0.00056388
-1.873,1.1199,0.00053226,0.013262,0.0005652
-1.872,1.12,0.00053337,0.013301,0.00056652
-1.871,1.1201,0.0005345,0.01334,0.00056785
-1.87,1.1202,0.00053563,0.01338,0.00056918
-1.869,1.1202,0.00053678,0.01342,0.00057051
-1.868,1.1203,0.00053791,0.01346,0.00057185
-1.867,1.1204,0.00053904,0.0135,0.0005732
-1.866,1.1205,0.00054021,0.01354,0.00057456
-1.865,1.1205,0.00054135,0.01358,0.00057592
-1.864,1.1206,0.00054252,0.01362,0.00057728
-1.863,1.1207,0.0005437,0.01366,0.00057865
-1.862,1.1208,0.00054489,0.013701,0.00058002
-1.861,1.1208,0.00054606,0.013741,0.00058139
-1.86,1.1209,0.00054725,0.013781,0.00058276
-1.859,1.121,0.00054843,0.013822,0.00058413
-1.858,1.1211,0.00054964,0.013862,0.0005855
-1.857,1.1211,0.00055083,0.013903,0.00058687
-1.856,1.1212,0.00055203,0.013943,0.00058823
-1.855,1.1213,0.00055323,0.013984,0.0005896
-1.854,1.1214,0.00055442,0.014025,0.00059097
-1.853,1.1214,0.00055562,0.014065,0.00059235
-1.852,1.1215,0.00055681,0.014106,0.00059371
-1.851,1.1216,0.000558,0.014147,0.00059509
-1.85,1.1217,0.0005592,0.014188,0.00059647
-1.849,1.1217,0.00056042,0.014229,0.00059785
-1.848,1.1218,0.00056162,0.01427,0.00059923
-1.847,1.1219,0.00056282,0.014311,0.00060062
-1.846,1.122,0.00056402,0.014352,0.000602
-1.845,1.122,0.00056523,0.014393,0.0006034
-1.844,1.1221,0.00056643,0.014435,0.0006048
-1.843,1.1222,0.00056764,0.014476,0.00060622
-1.842,1.1223,0.00056883,0.014517,0.00060764
-1.841,1.1223,0.00057004,0.014559,0.00060907
-1.84,1.1224,0.00057122,0.0146,0.00061051
-1.839,1.1225,0.0005724,0.014642,0.00061195
-1.838,1.1226,0.0005736,0.014683,0.00061341
-1.837,1.1227,0.00057479,0.014725,0.00061486
-1.836,1.1227,0.000576,0.014767,0.00061632
-1.835,1.1228,0.00057722,0.01481,0.00061778
-1.834,1.1229,0.00057844,0.014852,0.00061924
-1.833,1.123,0.00057966,0.014894,0.00062072
-1.832,1.123,0.00058091,0.014937,0.0006222
-1.831,1.1231,0.00058217,0.01498,0.00062368
-1.83,1.1232,0.00058343,0.015023,0.00062518
-1.829,1.1233,0.00058468,0.015066,0.00062668
-1.828,1.1233,0.00058595,0.015109,0.00062819
-1.827,1.1234,0.00058721,0.015152,0.0006297
-1.826,1.1235,0.00058848,0.015195,0.00063121
-1.825,1.1236,0.00058973,0.015238,0.00063272
-1.824,1.1237,0.000591,0.015281,0.00063425
-1.823,1.1237,0.00059227,0.015325,0.00063578
-1.822,1.1238,0.00059354,0.015368,0.0006373
-1.821,1.1239,0.00059481,0.015411,0.00063883
-1.82,1.124,0.00059609,0.015455,0.00064036
-1.819,1.124,0.00059737,0.015498,0.00064189
-1.818,1.1241,0.00059866,0.015542,0.00064342
-1.817,1.1242,0.00059997,0.015585,0.00064496
-1.816,1.1243,0.00060128,0.015629,0.00064649
-1.815,1.1244,0.00060259,0.015672,0.00064802
-1.814,1.1244,0.00060391,0.015716,0.00064955
-1.813,1.1245,0.00060521,0.015759,0.00065109
-1.812,1.1246,0.00060653,0.015803,0.00065263
-1.811,1.1247,0.00060785,0.015846,0.00065417
-1.81,1.1248,0.00060916,0.01589,0.00065571
-1.809,1.1248,0.00061048,0.015934,0.00065726
-1.808,1.1249,0.0006118,0.015978,0.00065882
-1.807,1.125,0.00061311,0.016021,0.00066037
-1.806,1.1251,0.00061444,0.016065,0.00066192
-1.805,1.1251,0.00061577,0.016109,0.00066348
-1.804,1.1252,0.00061709,0.016153,0.00066503
-1.803,1.1253,0.00061842,0.016198,0.00066658
-1.802,1.1254,0.00061975,0.016242,0.00066814
-1.801,1.1255,0.00062107,0.016286,0.0006697
-1.7999,1.1255,0.0006224,0.016331,0.00067126
-1.7989,1.1256,0.0006237,0.016376,0.00067283
-1.7979,1.1257,0.00062504,0.01642,0.0006744
-1.7969,1.1258,0.00062635,0.016465,0.00067597
-1.7959,1.1259,0.00062769,0.01651,0.00067756
-1.7949,1.1259,0.00062905,0.016555,0.00067917
-1.7939,1.126,0.00063039,0.016601,0.00068078
-1.7929,1.1261,0.00063177,0.016646,0.0006824
-1.7919,1.1262,0.00063313,0.016692,0.00068402
-1.7909,1.1263,0.00063448,0.016737,0.00068564
-1.7899,1.1263,0.00063586,0.016783,0.00068726
-1.7889,1.1264,0.00063722,0.016829,0.00068889
-1.7879,1.1265,0.0006386,0.016875,0.00069052
-1.7869,1.1266,0.00063997,0.01692,0.00069216
-1.7859,1.1267,0.00064132,0.016966,0.0006938
-1.7849,1.1268,0.00064269,0.017012,0.00069545
-1.7839,1.1268,0.00064407,0.017058,0.0006971
-1.7829,1.1269,0.00064546,0.017104,0.00069876
-1.7819,1.127,0.00064684,0.01715,0.00070042
-1.7809,1.1271,0.00064823,0.017196,0.00070209
-1.7799,1.1272,0.00064962,0.017243,0.00070377
-1.7789,1.1272,0.00065102,0.017289,0.00070544
-1.7779,1.1273,0.00065242,0.017335,0.00070712
-1.7769,1.1274,0.00065382,0.017381,0.00070881
-1.7759,1.1275,0.00065523,0.017428,0.0007105
-1.7749,1.1276,0.00065665,0.017475,0.00071219
-1.7739,1.1276,0.00065807,0.017521,0.0007139
-1.7729,1.1277,0.00065949,0.017568,0.00071561
-1.7719,1.1278,0.00066091,0.017615,0.00071732
-1.7709,1.1279,0.00066235,0.017662,0.00071905
-1.7699,1.128,0.00066379,0.017709,0.00072079
-1.7689,1.1281,0.00066525,0.017756,0.00072254
-1.7679,1.1281,0.00066675,0.017804,0.00072429
-1.7669,1.1282,0.00066823,0.017852,0.00072604
-1.7659,1.1283,0.00066971,0.017899,0.00072781
-1.7649,1.1284,0.00067121,0.017947,0.00072957
-1.7639,1.1285,0.00067271,0.017995,0.00073135
-1.7629,1.1286,0.00067422,0.018043,0.00073312
-1.7619,1.1286,0.00067571,0.018091,0.0007349
-1.7609,1.1287,0.00067719,0.018139,0.00073667
-1.7599,1.1288,0.00067869,0.018188,0.00073845
-1.7589,1.1289,0.00068017,0.018236,0.00074023
-1.7579,1.129,0.00068167,0.018284,0.00074202
-1.7569,1.1291,0.00068315,0.018332,0.0007438
-1.7559,1.1291,0.00068464,0.018381,0.0007456
-1.7549,1.1292,0.00068614,0.018429,0.0007474
-1.7539,1.1293,0.00068764,0.018478,0.00074922
-1.7529,1.1294,0.00068915,0.018527,0.00075105
-1.7519,1.1295,0.00069067,0.018576,0.00075289
-1.7509,1.1296,0.00069218,0.018625,0.00075473
-1.7499,1.1296,0.0006937,0.018674,0.00075657
-1.7489,1.1297,0.00069522,0.018724,0.00075842
-1.7479,1.1298,0.00069675,0.018773,0.00076027
-1.7469,1.1299,0.00069827,0.018822,0.00076213
-1.7459,1.13,0.00069979,0.018872,0.00076398
-1.7449,1.1301,0.00070132,0.018921,0.00076584
-1.7439,1.1301,0.00070286,0.018971,0.00076771
-1.7429,1.1302,0.00070439,0.01902,0.00076957
-1.7419,1.1303,0.00070592,0.01907,0.00077144
-1.7409,1.1304,0.00070745,0.019119,0.0007733
-1.7399,1.1305,0.00070899,0.019169,0.00077517
-1.7389,1.1306,0.00071053,0.019218,0.00077704
-1.7379,1.1307,0.00071207,0.019268,0.00077892
-1.7369,1.1307,0.00071361,0.019318,0.0007808
-1.7359,1.1308,0.00071516,0.019368,0.00078268
-1.7349,1.1309,0.00071671,0.019418,0.00078457
-1.7339,1.131,0.00071826,0.019468,0.00078646
-1.7329,1.1311,0.00071982,0.019518,0.00078836
-1.7319,1.1312,0.00072139,0.019568,0.00079026
-1.7309,1.1312,0.00072296,0.019618,0.00079216
-1.7299,1.1313,0.00072454,0.019669,0.00079406
-1.7289,1.1314,0.0007261,0.019719,0.00079597
-1.7279,1.1315,0.00072766,0.01977,0.00079788
-1.7269,1.1316,0.00072923,0.01982,0.00079979
-1.7259,1.1317,0.00073079,0.019871,0.00080171
-1.7249,1.1318,0.00073236,0.019922,0.00080363
-1.7239,1.1318,0.00073393,0.019973,0.00080555
-1.7229,1.1319,0.0007355,0.020024,0.00080747
-1.7219,1.132,0.00073709,0.020075,0.00080941
-1.7209,1.1321,0.00073868,0.020126,0.00081134
-1.7199,1.1322,0.0007403,0.020178,0.00081328
-1.7189,1.1323,0.00074191,0.020229,0.00081523
-1.7179,1.1324,0.00074354,0.020281,0.00081718
-1.7169,1.1325,0.00074518,0.020332,0.00081914
-1.7159,1.1325,0.00074682,0.020384,0.00082112
-1.7149,1.1326,0.00074846,0.020436,0.0008231
-1.7139,1.1327,0.00075011,0.020488,0.0008251
-1.7129,1.1328,0.00075176,0.02054,0.0008271
-1.7119,1.1329,0.00075341,0.020592,0.00082912
-1.7109,1.133,0.00075505,0.020644,0.00083114
-1.7099,1.1331,0.00075671,0.020696,0.00083318
-1.7089,1.1332,0.00075837,0.020749,0.00083524
-1.7079,1.1332,0.00076005,0.020801,0.00083732
-1.7069,1.1333,0.00076171,0.020854,0.0008394
-1.7059,1.1334,0.0007634,0.020907,0.0008415
-1.7049,1.1335,0.00076507,0.020961,0.0008436
-1.7039,1.1336,0.00076675,0.021014,0.00084569
-1.7029,1.1337,0.00076841,0.021067,0.00084779
-1.7019,1.1338,0.0007701,0.02112,0.0008499
-1.7009,1.1339,0.00077177,0.021174,0.00085202
-1.6999,1.1339,0.00077346,0.021227,0.00085414
-1.6989,1.134,0.00077513,0.02128,0.00085625
-1.6979,1.1341,0.00077682,0.021334,0.00085837
-1.6969,1.1342,0.00077852,0.021388,0.0008605
-1.6959,1.1343,0.00078023,0.021442,0.00086264
-1.6949,1.1344,0.00078197,0.021496,0.00086478
-1.6939,1.1345,0.00078369,0.021551,0.00086693
-1.6929,1.1346,0.00078545,0.021605,0.00086908
-1.6919,1.1347,0.0007872,0.021659,0.00087124
-1.6909,1.1347,0.00078895,0.021714,0.00087341
-1.6899,1.1348,0.0007907,0.021769,0.00087557
-1.6889,1.1349,0.00079245,0.021823,0.00087774
-1.6879,1.135,0.00079421,0.021878,0.00087991
-1.6869,1.1351,0.00079598,0.021933,0.00088207
-1.6859,1.1352,0.00079774,0.021988,0.00088423
-1.6849,1.1353,0.0007995,0.022043,0.00088639
-1.6839,1.1354,0.00080125,0.022097,0.00088856
-1.6829,1.1355,0.00080302,0.022152,0.00089073
-1.6819,1.1356,0.0008048,0.022207,0.0008929
-1.6809,1.1356,0.00080656,0.022263,0.00089509
-1.6799,1.1357,0.00080834,0.022318,0.00089727
-1.6789,1.1358,0.00081012,0.022373,0.00089945
-1.6779,1.1359,0.00081189,0.022429,0.00090163
-1.6769,1.136,0.00081366,0.022484,0.00090381
-1.6759,1.1361,0.00081543,0.02254,0.000906
-1.6749,1.1362,0.00081719,0.022595,0.00090819
-1.6739,1.1363,0.00081896,0.022651,0.00091037
-1.6729,1.1364,0.00082072,0.022707,0.00091256
-1.6719,1.1365,0.0008225,0.022762,0.00091475
-1.6709,1.1365,0.00082427,0.022818,0.00091695
-1.6699,1.1366,0.00082608,0.022875,0.00091916
-1.6689,1.1367,0.00082788,0.022931,0.00092138
-1.6679,1.1368,0.00082969,0.022988,0.0009236
-1.6669,1.1369,0.00083149,0.023045,0.00092584
-1.6659,1.137,0.00083332,0.023102,0.00092808
-1.6649,1.1371,0.00083515,0.023159,0.00093034
-1.6639,1.1372,0.00083697,0.023216,0.00093261
-1.6629,1.1373,0.00083882,0.023273,0.00093488
-1.6619,1.1374,0.00084066,0.02333,0.00093716
-1.6609,1.1375,0.00084251,0.023388,0.00093945
-1.6599,1.1376,0.00084436,0.023445,0.00094175
-1.6589,1.1376,0.00084622,0.023503,0.00094407
-1.6579,1.1377,0.0008481,0.023561,0.0009464
-1.6569,1.1378,0.00084998,0.023619,0.00094876
-1.6559,1.1379,0.00085187,0.023677,0.00095112
-1.6549,1.138,0.00085378,0.023735,0.0009535
-1.6539,1.1381,0.00085569,0.023793,0.0009559
-1.6529,1.1382,0.0008576,0.023851,0.00095829
-1.6519,1.1383,0.00085951,0.023909,0.00096069
-1.6509,1.1346,0.00085848,0.023889,0.00095986
-1.6499,1.1385,0.00086333,0.024026,0.00096551
-1.6489,1.1386,0.00086526,0.024085,0.00096794
-1.6479,1.1387,0.0008672,0.024144,0.00097039
-1.6469,1.1388,0.00086916,0.024203,0.00097284
-1.6459,1.1389,0.0008711,0.024263,0.0009753
-1.6449,1.1389,0.00087307,0.024322,0.00097777
-1.6439,1.139,0.00087502,0.024381,0.00098024
-1.6429,1.1391,0.00087698,0.024441,0.00098271
-1.6419,1.1392,0.00087894,0.0245,0.00098518
-1.6409,1.1393,0.00088092,0.02456,0.00098766
-1.6399,1.1394,0.00088288,0.02462,0.00099014
-1.6389,1.1395,0.00088486,0.02468,0.00099263
-1.6379,1.1396,0.00088682,0.024739,0.0009951
-1.6369,1.1397,0.00088879,0.024799,0.00099759
-1.6359,1.1398,0.00089077,0.024859,0.0010001
-1.6349,1.1399,0.00089275,0.02492,0.0010026
-1.6339,1.14,0.00089474,0.02498,0.0010051
-1.6329,1.1401,0.00089673,0.02504,0.0010076
-1.6319,1.1402,0.00089873,0.025101,0.0010101
-1.6309,1.1403,0.00090074,0.025162,0.0010126
-1.6299,1.1404,0.00090278,0.025222,0.0010151
-1.6289,1.1405,0.00090483,0.025284,0.0010176
-1.6279,1.1406,0.00090689,0.025345,0.0010202
-1.6269,1.1407,0.00090896,0.025406,0.0010227
-1.6259,1.1408,0.00091103,0.025467,0.0010253
-1.6249,1.1408,0.00091309,0.025528,0.0010279
-1.6239,1.1409,0.00091519,0.02559,0.0010304
-1.6229,1.141,0.00091727,0.025651,0.001033
-1.6219,1.1411,0.00091936,0.025713,0.0010356
-1.6209,1.1412,0.00092145,0.025775,0.0010382
-1.6199,1.1413,0.00092353,0.025836,0.0010408
-1.6189,1.1414,0.00092563,0.025898,0.0010434
-1.6179,1.1415,0.00092772,0.02596,0.001046
-1.6169,1.1416,0.00092982,0.026022,0.0010487
-1.6159,1.1417,0.00093191,0.026084,0.0010513
-1.6149,1.1418,0.00093402,0.026146,0.0010539
-1.6139,1.1419,0.00093615,0.026208,0.0010565
-1.6129,1.142,0.00093826,0.026271,0.0010592
-1.6119,1.1421,0.0009404,0.026333,0.0010618
-1.6109,1.1422,0.00094253,0.026395,0.0010645
-1.6099,1.1423,0.00094468,0.026458,0.0010671
-1.6089,1.1424,0.00094682,0.02652,0.0010698
-1.6079,1.1425,0.00094897,0.026583,0.0010725
-1.6069,1.1426,0.00095111,0.026646,0.0010751
-1.6059,1.1427,0.00095328,0.026709,0.0010778
-1.6049,1.1428,0.00095546,0.026772,0.0010805
-1.6039,1.1429,0.00095764,0.026835,0.0010832
-1.6029,1.143,0.00095982,0.026898,0.0010859
-1.6019,1.1431,0.00096201,0.026962,0.0010886
-1.6009,1.1432,0.0009642,0.027026,0.0010913
-1.5999,1.1433,0.00096639,0.027089,0.0010941
-1.5989,1.1434,0.00096859,0.027153,0.0010968
-1.5979,1.1435,0.00097079,0.027217,0.0010995
-1.5969,1.1436,0.00097299,0.027281,0.0011023
-1.5959,1.1437,0.00097519,0.027345,0.001105
-1.5949,1.1438,0.00097741,0.02741,0.0011078
-1.5939,1.1439,0.00097963,0.027475,0.0011106
-1.5929,1.144,0.00098187,0.02754,0.0011134
-1.5919,1.1441,0.00098411,0.027605,0.0011162
-1.5909,1.1442,0.00098634,0.02767,0.001119
-1.5899,1.1443,0.00098858,0.027735,0.0011218
-1.5889,1.1444,0.00099083,0.027801,0.0011246
-1.5879,1.1445,0.00099308,0.027866,0.0011275
-1.5869,1.1446,0.00099535,0.027932,0.0011304
-1.5859,1.1447,0.00099762,0.027998,0.0011332
-1.5849,1.1448,0.00099991,0.028064,0.0011361
-1.5839,1.1449,0.0010022,0.02813,0.001139
-1.5829,1.145,0.0010045,0.028196,0.001142
-1.5819,1.1451,0.0010068,0.028262,0.0011449
-1.5809,1.1452,0.0010091,0.028329,0.0011478
-1.5799,1.1453,0.0010114,0.028395,0.0011508
-1.5789,1.1454,0.0010137,0.028462,0.0011537
-1.5779,1.1455,0.001016,0.028529,0.0011566
-1.5769,1.1456,0.0010183,0.028596,0.0011595
-1.5759,1.1457,0.0010206,0.028663,0.0011625
-1.5749,1.1458,0.0010229,0.02873,0.0011654
-1.5739,1.1459,0.0010253,0.028797,0.0011684
-1.5729,1.146,0.0010276,0.028864,0.0011713
-1.5719,1.1461,0.0010299,0.028931,0.0011742
-1.5709,1.1462,0.0010323,0.028999,0.0011772
-1.5699,1.1463,0.0010346,0.029066,0.0011801
-1.5689,1.1464,0.001037,0.029134,0.0011831
-1.5679,1.1465,0.0010394,0.029201,0.001186
-1.5669,1.1466,0.0010418,0.029269,0.001189
-1.5659,1.1467,0.0010441,0.029337,0.001192
-1.5649,1.1468,0.0010465,0.029405,0.001195
-1.5639,1.1469,0.0010489,0.029473,0.001198
-1.5629,1.147,0.0010513,0.029542,0.001201
-1.5619,1.1471,0.0010537,0.02961,0.001204
-1.5609,1.1472,0.0010561,0.029679,0.001207
-1.5599,1.1473,0.0010585,0.029748,0.0012101
-1.5589,1.1474,0.001061,0.029817,0.0012132
-1.5579,1.1475,0.0010634,0.029886,0.0012163
-1.5569,1.1476,0.0010659,0.029955,0.0012194
-1.5559,1.1477,0.0010683,0.030025,0.0012225
-1.5549,1.1478,0.0010708,0.030095,0.0012256
-1.5539,1.1479,0.0010733,0.030165,0.0012288
-1.5529,1.148,0.0010758,0.030234,0.001232
-1.5519,1.1481,0.0010783,0.030304,0.0012351
-1.5509,1.1482,0.0010808,0.030374,0.0012383
-1.5499,1.1484,0.0010833,0.030445,0.0012415
-1.5489,1.1485,0.0010858,0.030515,0.0012447
-1.5479,1.1486,0.0010884,0.030585,0.0012479
-1.5469,1.1487,0.0010909,0.030656,0.0012511
-1.5459,1.1488,0.0010934,0.030727,0.0012544
-1.5449,1.1489,0.001096,0.030797,0.0012576
-1.5439,1.149,0.0010985,0.030868,0.0012609
-1.5429,1.1491,0.0011011,0.030939,0.0012642
-1.5419,1.1492,0.0011036,0.031011,0.0012675
-1.5409,1.1493,0.0011062,0.031082,0.0012708
-1.5399,1.1494,0.0011087,0.031153,0.001274
-1.5389,1.1495,0.0011113,0.031225,0.0012773
-1.5379,1.1496,0.0011138,0.031297,0.0012806
-1.5369,1.1497,0.0011164,0.031368,0.0012839
-1.5359,1.1498,0.0011189,0.03144,0.0012872
-1.5349,1.1499,0.0011215,0.031512,0.0012905
-1.5339,1.15,0.001124,0.031584,0.0012938
-1.5329,1.1501,0.0011265,0.031656,0.0012971
-1.5319,1.1502,0.001129,0.031729,0.0013004
-1.5309,1.1504,0.0011316,0.031801,0.0013038
-1.5299,1.1505,0.0011341,0.031873,0.0013071
-1.5289,1.1506,0.0011366,0.031946,0.0013104
-1.5279,1.1507,0.0011391,0.032018,0.0013137
-1.5269,1.1508,0.0011417,0.032091,0.0013171
-1.5259,1.1509,0.0011442,0.032163,0.0013204
-1.5249,1.151,0.0011468,0.032236,0.0013238
-1.5239,1.1511,0.0011494,0.032309,0.0013272
-1.5229,1.1512,0.001152,0.032383,0.0013306
-1.5219,1.1513,0.0011546,0.032456,0.001334
-1.5209,1.1514,0.0011572,0.03253,0.0013374
-1.5199,1.1515,0.0011598,0.032604,0.0013409
-1.5189,1.1516,0.0011625,0.032678,0.0013444
-1.5179,1.1517,0.0011651,0.032752,0.0013478
-1.5169,1.1519,0.0011678,0.032826,0.0013513
-1.5159,1.152,0.0011704,0.032901,0.0013548
-1.5149,1.1521,0.0011731,0.032975,0.0013583
-1.5139,1.1522,0.0011759,0.03305,0.0013619
-1.5129,1.1523,0.0011786,0.033125,0.0013654
-1.5119,1.1524,0.0011813,0.033201,0.001369
-1.5109,1.1525,0.0011841,0.033276,0.0013726
-1.5099,1.1526,0.0011868,0.033352,0.0013761
-1.5089,1.1527,0.0011896,0.033427,0.0013797
-1.5079,1.1528,0.0011923,0.033503,0.0013833
-1.5069,1.1529,0.0011951,0.033578,0.0013868
-1.5059,1.153,0.0011979,0.033654,0.0013904
-1.5049,1.1532,0.0012007,0.03373,0.001394
-1.5039,1.1533,0.0012034,0.033806,0.0013976
-1.5029,1.1534,0.0012062,0.033882,0.0014012
-1.5019,1.1535,0.001209,0.033959,0.0014048
-1.5009,1.1536,0.0012118,0.034035,0.0014084
-1.4999,1.1537,0.0012146,0.034112,0.0014121
-1.4989,1.1538,0.0012174,0.034189,0.0014157
-1.4979,1.1539,0.0012203,0.034266,0.0014193
-1.4969,1.154,0.0012231,0.034343,0.001423
-1.4959,1.1542,0.001226,0.03442,0.0014267
-1.4949,1.1543,0.0012288,0.034498,0.0014304
-1.4939,1.1544,0.0012317,0.034576,0.0014341
-1.4929,1.1545,0.0012346,0.034654,0.0014378
-1.4919,1.1546,0.0012374,0.034731,0.0014415
-1.4909,1.1547,0.0012403,0.034809,0.0014452
-1.4899,1.1548,0.0012432,0.034887,0.0014489
-1.4889,1.1549,0.001246,0.034965,0.0014526
-1.4879,1.155,0.0012489,0.035044,0.0014563
-1.4869,1.1552,0.0012518,0.035122,0.0014601
-1.4859,1.1553,0.0012547,0.035201,0.0014638
-1.4849,1.1554,0.0012576,0.03528,0.0014676
-1.4839,1.1555,0.0012606,0.035359,0.0014714
-1.4829,1.1556,0.0012635,0.035438,0.0014752
-1.4819,1.1557,0.0012664,0.035517,0.0014791
-1.4809,1.1558,0.0012693,0.035596,0.0014829
-1.4799,1.1559,0.0012722,0.035676,0.0014867
-1.4789,1.1561,0.001275,0.035755,0.0014905
-1.4779,1.1562,0.0012779,0.035835,0.0014943
-1.4769,1.1563,0.0012808,0.035915,0.0014982
-1.4759,1.1564,0.0012838,0.035995,0.0015021
-1.4749,1.1565,0.0012867,0.036075,0.001506
-1.4739,1.1566,0.0012896,0.036155,0.0015099
-1.4729,1.1567,0.0012925,0.036236,0.0015138
-1.4719,1.1568,0.0012955,0.036317,0.0015178
-1.4709,1.157,0.0012985,0.036398,0.0015217
-1.4699,1.1571,0.0013015,0.036479,0.0015257
-1.4689,1.1572,0.0013045,0.03656,0.0015297
-1.4679,1.1573,0.0013076,0.036642,0.0015338
-1.4669,1.1574,0.0013106,0.036724,0.0015378
-1.4659,1.1575,0.0013137,0.036806,0.0015419
-1.4649,1.1576,0.0013168,0.036888,0.001546
-1.4639,1.1578,0.0013198,0.03697,0.00155
-1.4629,1.1579,0.0013229,0.037053,0.0015541
-1.4619,1.158,0.0013261,0.037136,0.0015582
-1.4609,1.1581,0.0013292,0.037219,0.0015623
-1.4599,1.1582,0.0013324,0.037301,0.0015663
-1.4589,1.1583,0.0013355,0.037385,0.0015704
-1.4579,1.1584,0.0013386,0.037468,0.0015746
-1.4569,1.1586,0.0013418,0.037551,0.0015787
-1.4559,1.1587,0.001345,0.037635,0.0015828
-1.4549,1.1588,0.0013481,0.037718,0.001587
-1.4539,1.1589,0.0013513,0.037802,0.0015911
-1.4529,1.159,0.0013545,0.037886,0.0015953
-1.4519,1.1591,0.0013576,0.03797,0.0015995
-1.4509,1.1593,0.0013608,0.038054,0.0016037
-1.4499,1.1594,0.0013639,0.038139,0.0016079
-1.4489,1.1595,0.0013671,0.038223,0.0016121
-1.4479,1.1596,0.0013703,0.038308,0.0016164
-1.4469,1.1597,0.0013735,0.038393,0.0016206
-1.4459,1.1598,0.0013767,0.038478,0.0016249
-1.4449,1.16,0.0013799,0.038563,0.0016292
-1.4439,1.1601,0.0013832,0.038648,0.0016336
-1.4429,1.1602,0.0013864,0.038734,0.0016379
-1.4419,1.1603,0.0013896,0.03882,0.0016423
-1.4409,1.1604,0.0013929,0.038905,0.0016467
-1.4399,1.1606,0.0013961,0.038991,0.001651
-1.4389,1.1607,0.0013994,0.039078,0.0016555
-1.4379,1.1608,0.0014026,0.039164,0.0016599
-1.4369,1.1609,0.0014059,0.03925,0.0016643
-1.4359,1.161,0.0014092,0.039337,0.0016688
-1.4349,1.1611,0.0014124,0.039424,0.0016733
-1.4339,1.1613,0.0014157,0.039511,0.0016778
-1.4329,1.1614,0.001419,0.039598,0.0016823
-1.4319,1.1615,0.0014223,0.039685,0.0016869
-1.4309,1.1616,0.0014256,0.039772,0.0016914
-1.4299,1.1617,0.0014289,0.039859,0.001696
-1.4289,1.1619,0.0014323,0.039947,0.0017005
-1.4279,1.162,0.0014356,0.040034,0.0017051
-1.4269,1.1621,0.0014389,0.040122,0.0017097
-1.4259,1.1622,0.0014423,0.04021,0.0017143
-1.4249,1.1623,0.0014456,0.040298,0.0017189
-1.4239,1.1625,0.0014489,0.040387,0.0017235
-1.4229,1.1626,0.0014523,0.040475,0.0017281
-1.4219,1.1627,0.0014557,0.040564,0.0017327
-1.4209,1.1628,0.0014591,0.040653,0.0017373
-1.4199,1.1629,0.0014624,0.040742,0.0017419
-1.4189,1.1631,0.0014658,0.040831,0.0017466
-1.4179,1.1632,0.0014692,0.04092,0.0017512
-1.4169,1.1633,0.0014726,0.04101,0.0017559
-1.4159,1.1634,0.001476,0.041099,0.0017605
-1.4149,1.1635,0.0014794,0.041189,0.0017652
-1.4139,1.1637,0.0014828,0.041279,0.0017699
-1.4129,1.1638,0.0014862,0.041369,0.0017746
-1.4119,1.1639,0.0014896,0.041459,0.0017793
-1.4109,1.164,0.0014931,0.041549,0.001784
-1.4099,1.1642,0.0014966,0.04164,0.0017888
-1.4089,1.1643,0.0015001,0.041731,0.0017936
-1.4079,1.1644,0.0015036,0.041822,0.0017984
-1.4069,1.1645,0.0015072,0.041913,0.0018033
-1.4059,1.1646,0.0015108,0.042005,0.0018082
-1.4049,1.1648,0.0015144,0.042097,0.0018131
-1.4039,1.1649,0.001518,0.042188,0.001818
-1.4029,1.165,0.0015217,0.04228,0.001823
-1.4019,1.1651,0.0015254,0.042372,0.001828
-1.4009,1.1653,0.001529,0.042465,0.001833
-1.3998,1.1654,0.0015327,0.042557,0.001838
-1.3988,1.1655,0.0015364,0.04265,0.001843
-1.3978,1.1656,0.0015401,0.042742,0.001848
-1.3968,1.1658,0.0015438,0.042835,0.001853
-1.3958,1.1659,0.0015475,0.042928,0.0018581
-1.3948,1.166,0.0015512,0.043022,0.0018631
-1.3938,1.1661,0.0015548,0.043115,0.0018681
-1.3928,1.1663,0.0015585,0.043209,0.0018732
-1.3918,1.1664,0.0015622,0.043302,0.0018782
-1.3908,1.1665,0.0015659,0.043396,0.0018832
-1.3898,1.1666,0.0015696,0.043491,0.0018883
-1.3888,1.1668,0.0015733,0.043585,0.0018934
-1.3878,1.1669,0.001577,0.043679,0.0018985
-1.3868,1.167,0.0015807,0.043774,0.0019036
-1.3858,1.1671,0.0015844,0.043869,0.0019088
-1.3848,1.1673,0.0015881,0.043964,0.001914
-1.3838,1.1674,0.0015918,0.044059,0.0019191
-1.3828,1.1675,0.0015955,0.044154,0.0019243
-1.3818,1.1676,0.0015992,0.04425,0.0019296
-1.3808,1.1678,0.001603,0.044346,0.0019348
-1.3798,1.1679,0.0016067,0.044441,0.0019401
-1.3788,1.168,0.0016105,0.044537,0.0019454
-1.3778,1.1681,0.0016142,0.044633,0.0019506
-1.3768,1.1683,0.001618,0.044729,0.001956
-1.3758,1.1684,0.0016218,0.044826,0.0019614
-1.3748,1.1685,0.0016257,0.044922,0.0019668
-1.3738,1.1686,0.0016295,0.045019,0.0019721
-1.3728,1.1688,0.0016334,0.045116,0.0019774
-1.3718,1.1689,0.0016373,0.045213,0.0019827
-1.3708,1.169,0.0016413,0.045311,0.001988
-1.3698,1.1691,0.0016452,0.045408,0.0019934
-1.3688,1.1693,0.0016492,0.045506,0.0019987
-1.3678,1.1694,0.0016532,0.045604,0.002004
-1.3668,1.1695,0.0016572,0.045702,0.0020094
-1.3658,1.1697,0.0016613,0.045801,0.0020148
-1.3648,1.1698,0.0016654,0.045899,0.0020202
-1.3638,1.1699,0.0016694,0.045998,0.0020257
-1.3628,1.1701,0.0016735,0.046096,0.0020311
-1.3618,1.1702,0.0016776,0.046195,0.0020365
-1.3608,1.1703,0.0016817,0.046294,0.0020419
-1.3598,1.1704,0.0016858,0.046394,0.0020474
-1.3588,1.1706,0.0016899,0.046493,0.0020529
-1.3578,1.1707,0.001694,0.046593,0.0020584
-1.3568,1.1708,0.0016982,0.046692,0.0020639
-1.3558,1.171,0.0017023,0.046792,0.0020695
-1.3548,1.1711,0.0017065,0.046893,0.0020751
-1.3538,1.1712,0.0017107,0.046993,0.0020807
-1.3528,1.1714,0.0017149,0.047094,0.0020863
-1.3518,1.1715,0.0017191,0.047194,0.002092
-1.3508,1.1716,0.0017233,0.047295,0.0020977
-1.3498,1.1718,0.0017274,0.047396,0.0021035
-1.3488,1.1719,0.0017317,0.047498,0.0021092
-1.3478,1.172,0.0017359,0.047599,0.002115
-1.3468,1.1721,0.0017401,0.047701,0.0021209
-1.3458,1.1723,0.0017443,0.047803,0.0021267
-1.3448,1.1724,0.0017486,0.047906,0.0021326
-1.3438,1.1725,0.0017528,0.048008,0.0021384
-1.3428,1.1727,0.001757,0.048111,0.0021443
-1.3418,1.1728,0.0017612,0.048215,0.0021501
-1.3408,1.1729,0.0017654,0.048318,0.0021561
-1.3398,1.1731,0.0017697,0.048422,0.002162
-1.3388,1.1732,0.0017739,0.048525,0.002168
-1.3378,1.1733,0.0017782,0.048629,0.002174
-1.3368,1.1735,0.0017825,0.048733,0.00218
-1.3358,1.1736,0.0017868,0.048837,0.002186
-1.3348,1.1737,0.0017912,0.048942,0.002192
-1.3338,1.1739,0.0017955,0.049047,0.0021981
-1.3328,1.174,0.0017999,0.049151,0.0022042
-1.3318,1.1741,0.0018043,0.049256,0.0022103
-1.3308,1.1743,0.0018087,0.049362,0.0022165
-1.3298,1.1744,0.0018131,0.049467,0.0022227
-1.3288,1.1745,0.0018175,0.049573,0.002229
-1.3278,1.1747,0.001822,0.049679,0.0022352
-1.3268,1.1748,0.0018265,0.049785,0.0022415
-1.3258,1.175,0.001831,0.049891,0.0022478
-1.3248,1.1751,0.0018355,0.049997,0.0022541
-1.3238,1.1752,0.00184,0.050104,0.0022604
-1.3228,1.1754,0.0018446,0.05021,0.0022667
-1.3218,1.1755,0.0018491,0.050317,0.0022731
-1.3208,1.1756,0.0018536,0.050424,0.0022795
-1.3198,1.1758,0.0018582,0.050531,0.0022858
-1.3188,1.1759,0.0018628,0.050639,0.0022922
-1.3178,1.176,0.0018673,0.050746,0.0022987
-1.3168,1.1762,0.0018719,0.050854,0.0023051
-1.3158,1.1763,0.0018765,0.050963,0.0023115
-1.3148,1.1765,0.0018811,0.051071,0.0023179
-1.3138,1.1766,0.0018856,0.05118,0.0023244
-1.3128,1.1767,0.0018902,0.051289,0.0023308
-1.3118,1.1769,0.0018947,0.051398,0.0023373
-1.3108,1.177,0.0018993,0.051507,0.0023438
-1.3098,1.1772,0.0019039,0.051617,0.0023504
-1.3088,1.1773,0.0019085,0.051727,0.002357
-1.3078,1.1774,0.001913,0.051837,0.0023636
-1.3068,1.1776,0.0019176,0.051947,0.0023702
-1.3058,1.1777,0.0019222,0.052058,0.0023769
-1.3048,1.1778,0.0019268,0.052168,0.0023836
-1.3038,1.178,0.0019314,0.052279,0.0023903
-1.3028,1.1781,0.001936,0.052391,0.0023971
-1.3018,1.1783,0.0019406,0.052502,0.0024039
-1.3008,1.1784,0.0019453,0.052614,0.0024108
-1.2998,1.1785,0.0019499,0.052726,0.0024176
-1.2988,1.1787,0.0019545,0.052837,0.0024244
-1.2978,1.1788,0.0019593,0.05295,0.0024313
-1.2968,1.179,0.001964,0.053062,0.0024381
-1.2958,1.1791,0.0019688,0.053174,0.002445
-1.2948,1.1792,0.0019736,0.053287,0.002452
-1.2938,1.1794,0.0019784,0.0534,0.0024589
-1.2928,1.1795,0.0019831,0.053513,0.0024659
-1.2918,1.1797,0.001988,0.053626,0.0024729
-1.2908,1.1798,0.0019928,0.05374,0.0024799
-1.2898,1.1799,0.0019977,0.053853,0.0024869
-1.2888,1.1801,0.0020026,0.053967,0.0024939
-1.2878,1.1802,0.0020075,0.054082,0.002501
-1.2868,1.1804,0.0020125,0.054196,0.0025081
-1.2858,1.1805,0.0020174,0.054311,0.0025153
-1.2848,1.1806,0.0020224,0.054426,0.0025224
-1.2838,1.1808,0.0020274,0.054542,0.0025296
-1.2828,1.1809,0.0020323,0.054657,0.0025368
-1.2818,1.1811,0.0020374,0.054773,0.002544
-1.2808,1.1812,0.0020424,0.054889,0.0025512
-1.2798,1.1814,0.0020475,0.055005,0.0025584
-1.2788,1.1815,0.0020525,0.055121,0.0025656
-1.2778,1.1816,0.0020576,0.055238,0.0025729
-1.2768,1.1818,0.0020626,0.055354,0.0025801
-1.2758,1.1819,0.0020677,0.055471,0.0025873
-1.2748,1.1821,0.0020728,0.055587,0.0025946
-1.2738,1.1822,0.0020778,0.055704,0.0026018
-1.2728,1.1824,0.0020829,0.055821,0.0026091
-1.2718,1.1825,0.002088,0.055939,0.0026164
-1.2708,1.1826,0.0020931,0.056056,0.0026237
-1.2698,1.1828,0.0020983,0.056173,0.002631
-1.2688,1.1829,0.0021035,0.056291,0.0026384
-1.2678,1.1831,0.0021087,0.05641,0.0026458
-1.2668,1.1832,0.0021138,0.056528,0.0026534
-1.2658,1.1834,0.002119,0.056647,0.0026609
-1.2648,1.1835,0.0021242,0.056766,0.0026685
-1.2638,1.1836,0.0021294,0.056885,0.0026761
-1.2628,1.1838,0.0021346,0.057004,0.0026837
-1.2618,1.1839,0.0021399,0.057123,0.0026913
-1.2608,1.1841,0.0021451,0.057243,0.002699
-1.2598,1.1842,0.0021504,0.057363,0.0027067
-1.2588,1.1844,0.0021557,0.057483,0.0027145
-1.2578,1.1845,0.0021611,0.057603,0.0027223
-1.2568,1.1847,0.0021664,0.057724,0.0027301
-1.2558,1.1848,0.0021718,0.057844,0.002738
-1.2548,1.185,0.0021772,0.057965,0.0027459
-1.2538,1.1851,0.0021825,0.058086,0.0027537
-1.2528,1.1853,0.0021879,0.058208,0.0027615
-1.2518,1.1854,0.0021933,0.05833,0.0027693
-1.2508,1.1856,0.0021987,0.058452,0.0027773
-1.2498,1.1857,0.0022041,0.058575,0.0027853
-1.2488,1.1859,0.0022096,0.058698,0.0027933
-1.2478,1.186,0.0022151,0.058822,0.0028014
-1.2468,1.1862,0.0022206,0.058946,0.0028096
-1.2458,1.1863,0.0022262,0.05907,0.0028179
-1.2448,1.1865,0.0022318,0.059194,0.0028263
-1.2438,1.1866,0.0022373,0.059319,0.0028346
-1.2428,1.1868,0.002243,0.059444,0.0028429
-1.2418,1.1869,0.0022486,0.059569,0.0028513
-1.2408,1.1871,0.0022542,0.059694,0.0028597
-1.2398,1.1872,0.0022599,0.05982,0.0028681
-1.2388,1.1874,0.0022655,0.059946,0.0028766
-1.2378,1.1875,0.0022711,0.060072,0.0028851
-1.2368,1.1877,0.0022768,0.060198,0.0028936
-1.2358,1.1878,0.0022825,0.060324,0.0029021
-1.2348,1.188,0.0022882,0.060451,0.0029106
-1.2338,1.1881,0.002294,0.060577,0.0029192
-1.2328,1.1883,0.0022997,0.060704,0.0029277
-1.2318,1.1884,0.0023055,0.060831,0.0029363
-1.2308,1.1886,0.0023113,0.060958,0.0029448
-1.2298,1.1887,0.002317,0.061085,0.0029534
-1.2288,1.1889,0.0023228,0.061212,0.0029621
-1.2278,1.189,0.0023286,0.06134,0.0029708
-1.2268,1.1892,0.0023344,0.061468,0.0029794
-1.2258,1.1893,0.0023402,0.061596,0.0029881
-1.2248,1.1895,0.0023461,0.061725,0.0029968
-1.2238,1.1897,0.002352,0.061853,0.0030055
-1.2228,1.1898,0.0023579,0.061982,0.0030143
-1.2218,1.19,0.0023638,0.062111,0.003023
-1.2208,1.1901,0.0023698,0.06224,0.0030316
-1.2198,1.1903,0.0023757,0.06237,0.0030402
-1.2188,1.1904,0.0023816,0.062499,0.0030487
-1.2178,1.1906,0.0023875,0.06263,0.0030573
-1.2168,1.1907,0.0023934,0.06276,0.0030659
-1.2158,1.1909,0.0023994,0.06289,0.0030746
-1.2148,1.1911,0.0024054,0.063021,0.0030834
-1.2138,1.1912,0.0024114,0.063153,0.0030923
-1.2128,1.1914,0.0024174,0.063284,0.0031011
-1.2118,1.1915,0.0024234,0.063416,0.0031101
-1.2108,1.1917,0.0024295,0.063548,0.003119
-1.2098,1.1918,0.0024355,0.063681,0.003128
-1.2088,1.192,0.0024417,0.063814,0.0031371
-1.2078,1.1922,0.0024478,0.063947,0.0031464
-1.2068,1.1923,0.002454,0.064081,0.0031556
-1.2058,1.1925,0.0024602,0.064215,0.0031649
-1.2048,1.1926,0.0024664,0.064349,0.0031743
-1.2038,1.1928,0.0024727,0.064483,0.0031837
-1.2028,1.1929,0.0024789,0.064618,0.0031932
-1.2018,1.1931,0.0024852,0.064753,0.0032027
-1.2008,1.1933,0.0024915,0.064888,0.0032123
-1.1998,1.1934,0.0024979,0.065024,0.003222
-1.1988,1.1936,0.0025043,0.06516,0.0032317
-1.1978,1.1937,0.0025107,0.065297,0.0032414
-1.1968,1.1939,0.0025171,0.065433,0.0032511
-1.1958,1.1941,0.0025235,0.06557,0.0032609
-1.1948,1.1942,0.00253,0.065707,0.0032707
-1.1938,1.1944,0.0025365,0.065845,0.0032806
-1.1928,1.1945,0.002543,0.065983,0.0032904
-1.1918,1.1947,0.0025496,0.066121,0.0033004
-1.1908,1.1949,0.0025561,0.066259,0.0033103
-1.1898,1.195,0.0025626,0.066397,0.0033202
-1.1888,1.1952,0.0025692,0.066536,0.0033302
-1.1878,1.1953,0.0025757,0.066676,0.0033401
-1.1868,1.1955,0.0025823,0.066815,0.00335
-1.1858,1.1957,0.0025889,0.066955,0.0033599
-1.1848,1.1958,0.0025955,0.067096,0.00337
-1.1838,1.196,0.0026022,0.067236,0.00338
-1.1828,1.1962,0.0026089,0.067377,0.0033901
-1.1818,1.1963,0.0026156,0.067518,0.0034002
-1.1808,1.1965,0.0026222,0.067659,0.0034103
-1.1798,1.1966,0.0026289,0.0678,0.0034204
-1.1788,1.1968,0.0026355,0.067941,0.0034306
-1.1778,1.197,0.0026422,0.068082,0.0034407
-1.1768,1.1971,0.0026489,0.068223,0.0034508
-1.1758,1.1973,0.0026555,0.068365,0.0034609
-1.1748,1.1975,0.0026622,0.068506,0.0034711
-1.1738,1.1976,0.002669,0.068648,0.0034813
-1.1728,1.1978,0.0026758,0.068791,0.0034916
-1.1718,1.198,0.0026825,0.068933,0.003502
-1.1708,1.1981,0.0026892,0.069076,0.0035125
-1.1698,1.1983,0.002696,0.06922,0.003523
-1.1688,1.1985,0.0027028,0.069363,0.0035336
-1.1678,1.1986,0.0027096,0.069507,0.0035442
-1.1668,1.1988,0.0027163,0.069651,0.0035549
-1.1658,1.1989,0.0027231,0.069795,0.0035655
-1.1648,1.1991,0.0027299,0.06994,0.0035763
-1.1638,1.1993,0.0027368,0.070085,0.0035872
-1.1628,1.1994,0.0027437,0.07023,0.0035981
-1.1618,1.1996,0.0027507,0.070375,0.0036091
-1.1608,1.1998,0.0027576,0.070522,0.0036201
-1.1598,1.1999,0.0027646,0.070668,0.0036312
-1.1588,1.2001,0.0027717,0.070815,0.0036423
-1.1578,1.2003,0.0027788,0.070962,0.0036534
-1.1568,1.2004,0.0027859,0.071109,0.0036645
-1.1558,1.2006,0.002793,0.071256,0.0036757
-1.1548,1.2008,0.0028001,0.071404,0.003687
-1.1538,1.201,0.0028073,0.071552,0.0036983
-1.1528,1.2011,0.0028145,0.0717,0.0037096
-1.1518,1.2013,0.0028217,0.071849,0.0037209
-1.1508,1.2015,0.002829,0.071997,0.0037323
-1.1498,1.2016,0.0028362,0.072146,0.0037436
-1.1488,1.2018,0.0028434,0.072295,0.003755
-1.1478,1.202,0.0028507,0.072445,0.0037664
-1.1468,1.2021,0.002858,0.072594,0.0037779
-1.1458,1.2023,0.0028652,0.072745,0.0037894
-1.1448,1.2025,0.0028726,0.072895,0.003801
-1.1438,1.2027,0.0028799,0.073046,0.0038126
-1.1428,1.2028,0.0028873,0.073197,0.0038243
-1.1418,1.203,0.0028948,0.073348,0.003836
-1.1408,1.2032,0.0029022,0.073499,0.0038477
-1.1398,1.2033,0.0029096,0.073651,0.0038594
-1.1388,1.2035,0.0029171,0.073802,0.0038711
-1.1378,1.2037,0.0029245,0.073954,0.0038828
-1.1368,1.2039,0.002932,0.074106,0.0038946
-1.1358,1.2,0.0029294,0.074012,0.0038932
-1.1348,1.2042,0.0029471,0.074411,0.0039182
-1.1338,1.2044,0.0029547,0.074564,0.0039302
-1.1328,1.2046,0.0029624,0.074718,0.0039422
-1.1318,1.2047,0.0029701,0.074873,0.0039542
-1.1308,1.2049,0.0029779,0.075028,0.0039662
-1.1298,1.2051,0.0029856,0.075184,0.0039782
-1.1288,1.2053,0.0029933,0.07534,0.0039903
-1.1278,1.2054,0.003001,0.075496,0.0040024
-1.1268,1.2056,0.0030088,0.075653,0.0040145
-1.1258,1.2058,0.0030166,0.07581,0.0040266
-1.1248,1.206,0.0030245,0.075967,0.0040389
-1.1238,1.2061,0.0030323,0.076125,0.0040513
-1.1228,1.2063,0.0030403,0.076282,0.0040637
-1.1218,1.2065,0.0030483,0.076441,0.0040762
-1.1208,1.2067,0.0030563,0.076599,0.0040887
-1.1198,1.2069,0.0030643,0.076758,0.0041013
-1.1188,1.207,0.0030723,0.076917,0.004114
-1.1178,1.2072,0.0030805,0.077076,0.0041268
-1.1168,1.2074,0.0030886,0.077236,0.0041396
-1.1158,1.2076,0.0030968,0.077396,0.0041526
-1.1148,1.2077,0.003105,0.077556,0.0041656
-1.1138,1.2079,0.0031133,0.077716,0.0041787
-1.1128,1.2081,0.0031216,0.077877,0.0041919
-1.1118,1.2083,0.0031299,0.078039,0.0042053
-1.1108,1.2084,0.0031383,0.0782,0.0042187
-1.1098,1.2086,0.0031468,0.078362,0.0042323
-1.1088,1.2088,0.0031553,0.078525,0.0042458
-1.1078,1.209,0.0031637,0.078687,0.0042594
-1.1068,1.2092,0.0031723,0.07885,0.004273
-1.1058,1.2093,0.0031807,0.079013,0.0042866
-1.1048,1.2095,0.0031893,0.079176,0.0043002
-1.1038,1.2097,0.0031978,0.07934,0.0043139
-1.1028,1.2099,0.0032064,0.079505,0.0043276
-1.1018,1.21,0.0032149,0.079669,0.0043412
-1.1008,1.2102,0.0032234,0.079834,0.0043548
-1.0998,1.2104,0.003232,0.079999,0.0043686
-1.0988,1.2106,0.0032406,0.080165,0.0043825
-1.0978,1.2108,0.0032492,0.080332,0.0043964
-1.0968,1.211,0.0032578,0.080498,0.0044104
-1.0958,1.2111,0.0032664,0.080665,0.0044243
-1.0948,1.2113,0.0032751,0.080833,0.0044383
-1.0938,1.2115,0.0032837,0.081001,0.0044523
-1.0928,1.2117,0.0032924,0.081169,0.0044663
-1.0918,1.2119,0.003301,0.081337,0.0044803
-1.0908,1.2121,0.0033096,0.081506,0.0044943
-1.0898,1.2122,0.0033183,0.081675,0.0045083
-1.0888,1.2124,0.0033269,0.081844,0.0045224
-1.0878,1.2126,0.0033356,0.082013,0.0045364
-1.0868,1.2128,0.0033443,0.082182,0.0045505
-1.0858,1.213,0.0033531,0.082352,0.0045646
-1.0848,1.2132,0.003362,0.082522,0.004579
-1.0838,1.2134,0.0033708,0.082693,0.0045932
-1.0828,1.2135,0.0033795,0.082864,0.0046075
-1.0818,1.2137,0.0033884,0.083035,0.0046218
-1.0808,1.2139,0.0033972,0.083206,0.0046361
-1.0798,1.2141,0.0034061,0.083377,0.0046505
-1.0788,1.2143,0.003415,0.083548,0.0046649
-1.0778,1.2145,0.0034239,0.08372,0.0046793
-1.0768,1.2147,0.0034327,0.083892,0.0046938
-1.0758,1.2149,0.0034417,0.084064,0.0047084
-1.0748,1.215,0.0034507,0.084237,0.0047231
-1.0738,1.2152,0.00346,0.08441,0.0047381
-1.0728,1.2154,0.003469,0.084584,0.0047528
-1.0718,1.2156,0.0034782,0.084757,0.0047676
-1.0708,1.2158,0.0034874,0.084932,0.0047826
-1.0698,1.216,0.0034966,0.085107,0.0047976
-1.0688,1.2162,0.003506,0.085282,0.0048128
-1.0678,1.2164,0.0035154,0.085457,0.004828
-1.0668,1.2166,0.0035248,0.085632,0.0048433
-1.0658,1.2168,0.0035343,0.085808,0.0048588
-1.0648,1.2169,0.0035439,0.085985,0.0048743
-1.0638,1.2171,0.0035537,0.086162,0.0048904
-1.0628,1.2173,0.0035634,0.086339,0.0049061
-1.0618,1.2175,0.0035732,0.086516,0.004922
-1.0608,1.2177,0.0035829,0.086694,0.0049379
-1.0598,1.2179,0.0035928,0.086872,0.0049538
-1.0588,1.2181,0.0036027,0.087051,0.00497
-1.0578,1.2183,0.0036128,0.087229,0.0049863
-1.0568,1.2185,0.0036229,0.087408,0.0050025
-1.0558,1.2187,0.0036331,0.087587,0.005019
-1.0548,1.2189,0.0036434,0.087767,0.0050356
-1.0538,1.2191,0.0036539,0.087948,0.0050523
-1.0528,1.2193,0.0036646,0.08813,0.0050697
-1.0518,1.2195,0.0036753,0.088311,0.0050868
-1.0508,1.2196,0.0036861,0.088494,0.0051041
-1.0498,1.2198,0.0036969,0.088676,0.0051216
-1.0488,1.22,0.0037076,0.088859,0.0051391
-1.0478,1.2202,0.0037184,0.089042,0.0051565
-1.0468,1.2204,0.0037292,0.089226,0.0051743
-1.0458,1.2206,0.0037399,0.089411,0.0051918
-1.0448,1.2208,0.0037507,0.089595,0.0052093
-1.0438,1.221,0.0037615,0.08978,0.0052271
-1.0428,1.2212,0.0037724,0.089965,0.0052447
-1.0418,1.2214,0.0037833,0.090151,0.0052624
-1.0408,1.2216,0.0037943,0.090337,0.0052805
-1.0398,1.2218,0.0038053,0.090523,0.0052986
-1.0388,1.222,0.0038163,0.09071,0.0053167
-1.0378,1.2222,0.0038274,0.090896,0.0053349
-1.0368,1.2224,0.0038386,0.091083,0.0053532
-1.0358,1.2226,0.0038497,0.091271,0.0053716
-1.0348,1.2228,0.0038608,0.091459,0.00539
-1.0338,1.223,0.003872,0.091647,0.0054084
-1.0328,1.2233,0.0038832,0.091835,0.0054268
-1.0318,1.2235,0.0038943,0.092024,0.0054453
-1.0308,1.2237,0.0039055,0.092214,0.0054637
-1.0298,1.2239,0.0039167,0.092404,0.0054822
-1.0288,1.2241,0.0039279,0.092594,0.0055007
-1.0278,1.2243,0.0039392,0.092784,0.0055193
-1.0268,1.2245,0.0039505,0.092975,0.005538
-1.0258,1.2247,0.0039618,0.093166,0.0055567
-1.0248,1.2249,0.0039733,0.093358,0.0055756
-1.0238,1.2251,0.0039846,0.093549,0.0055946
-1.0228,1.2253,0.003996,0.093741,0.0056137
-1.0218,1.2255,0.0040075,0.093933,0.0056328
-1.0208,1.2257,0.0040189,0.094125,0.0056519
-1.0198,1.2259,0.0040305,0.094318,0.005671
-1.0188,1.2262,0.0040421,0.09451,0.0056903
-1.0178,1.2264,0.0040537,0.094703,0.0057096
-1.0168,1.2266,0.0040653,0.094897,0.0057289
-1.0158,1.2268,0.0040768,0.095091,0.0057483
-1.0148,1.227,0.0040884,0.095285,0.0057677
-1.0138,1.2272,0.0041001,0.095479,0.0057872
-1.0128,1.2274,0.0041117,0.095674,0.0058066
-1.0118,1.2276,0.0041233,0.095869,0.0058262
-1.0108,1.2278,0.004135,0.096065,0.005846
-1.0098,1.2281,0.0041468,0.09626,0.0058658
-1.0088,1.2283,0.0041585,0.096456,0.0058856
-1.0078,1.2285,0.0041705,0.096653,0.0059056
-1.0068,1.2287,0.0041822,0.09685,0.0059256
-1.0058,1.2289,0.0041941,0.097048,0.005946
-1.0048,1.2291,0.0042061,0.097247,0.0059665
-1.0038,1.2293,0.004218,0.097447,0.0059874
-1.0028,1.2296,0.0042301,0.097647,0.0060084
-1.0018,1.2298,0.0042421,0.097848,0.0060296
-1.0008,1.23,0.0042542,0.09805,0.0060513
-0.99975,1.2302,0.0042664,0.098252,0.0060729
-0.99875,1.2304,0.0042787,0.098455,0.0060947
-0.99775,1.2306,0.004291,0.098658,0.0061166
-0.99675,1.2308,0.0043033,0.098861,0.0061386
-0.99575,1.231,0.0043158,0.099065,0.0061607
-0.99475,1.2313,0.0043285,0.099269,0.006183
-0.99375,1.2315,0.0043413,0.099474,0.0062056
-0.99275,1.2317,0.0043542,0.099679,0.0062282
-0.99175,1.2319,0.0043671,0.099885,0.0062512
-0.99075,1.2321,0.0043804,0.10009,0.0062742
-0.98975,1.2323,0.0043936,0.1003,0.0062974
-0.98875,1.2325,0.0044069,0.10051,0.0063206
-0.98775,1.2328,0.0044203,0.10071,0.0063442
-0.98675,1.233,0.0044338,0.10092,0.0063678
-0.98575,1.2332,0.0044473,0.10113,0.0063915
-0.98475,1.2334,0.0044608,0.10134,0.0064152
-0.98375,1.2336,0.0044745,0.10155,0.0064391
-0.98275,1.2338,0.0044882,0.10176,0.0064631
-0.98175,1.2341,0.004502,0.10197,0.0064873
-0.98075,1.2343,0.0045159,0.10218,0.0065115
-0.97974,1.2345,0.0045298,0.1024,0.0065355
-0.97874,1.2347,0.0045437,0.10261,0.0065599
-0.97774,1.2349,0.0045577,0.10282,0.0065844
-0.97674,1.2352,0.0045717,0.10303,0.006609
-0.97574,1.2354,0.0045857,0.10325,0.0066337
-0.97474,1.2356,0.0045997,0.10346,0.0066585
-0.97374,1.2358,0.0046142,0.10368,0.0066834
-0.97274,1.236,0.0046285,0.10389,0.0067084
-0.97174,1.2363,0.0046429,0.10411,0.0067337
-0.97074,1.2365,0.0046572,0.10432,0.006759
-0.96974,1.2367,0.0046717,0.10454,0.0067844
-0.96874,1.2369,0.0046863,0.10475,0.0068099
-0.96774,1.2371,0.004701,0.10497,0.0068355
-0.96674,1.2374,0.0047156,0.10519,0.0068611
-0.96574,1.2376,0.0047303,0.10541,0.0068868
-0.96474,1.2378,0.0047451,0.10562,0.0069126
-0.96374,1.238,0.0047599,0.10584,0.0069386
-0.96274,1.2383,0.0047747,0.10606,0.0069646
-0.96174,1.2385,0.0047898,0.10628,0.0069909
-0.96074,1.2387,0.0048048,0.1065,0.0070172
-0.95974,1.2389,0.00482,0.10672,0.0070437
-0.95874,1.2392,0.0048352,0.10694,0.0070701
-0.95774,1.2394,0.0048505,0.10716,0.0070967
-0.95674,1.2396,0.0048662,0.10738,0.0071235
-0.95574,1.2398,0.0048817,0.1076,0.0071504
-0.95474,1.2401,0.0048974,0.10782,0.0071775
-0.95374,1.2403,0.0049131,0.10805,0.0072048
-0.95274,1.2405,0.004929,0.10827,0.0072323
-0.95174,1.2407,0.004945,0.10849,0.0072598
-0.95074,1.241,0.004961,0.10872,0.0072876
-0.94974,1.2412,0.0049775,0.10894,0.0073157
-0.94874,1.2414,0.0049944,0.10917,0.0073448
-0.94774,1.2417,0.0050115,0.10939,0.0073742
-0.94674,1.2419,0.0050288,0.10962,0.0074037
-0.94574,1.2421,0.0050462,0.10985,0.0074331
-0.94474,1.2424,0.0050636,0.11008,0.0074626
-0.94374,1.2426,0.0050812,0.11031,0.0074922
-0.94274,1.2428,0.005099,0.11054,0.007522
-0.94174,1.2431,0.0051173,0.11077,0.007552
-0.94074,1.2433,0.0051356,0.111,0.0075825
-0.93973,1.2435,0.0051543,0.11123,0.0076133
-0.93873,1.2438,0.005173,0.11146,0.0076445
-0.93773,1.244,0.005192,0.11169,0.0076761
-0.93673,1.2442,0.0052112,0.11193,0.0077077
-0.93573,1.2445,0.0052304,0.11216,0.0077394
-0.93473,1.2447,0.0052497,0.1124,0.0077716
-0.93373,1.245,0.0052693,0.11263,0.0078039
-0.93273,1.2452,0.005289,0.11286,0.0078364
-0.93173,1.2454,0.0053084,0.1131,0.007869
-0.93073,1.2457,0.0053281,0.11333,0.007902
-0.92973,1.2459,0.0053478,0.11357,0.007935
-0.92873,1.2462,0.0053675,0.11381,0.0079681
-0.92773,1.2464,0.0053871,0.11404,0.0080014
-0.92673,1.2466,0.0054069,0.11428,0.0080348
-0.92573,1.2469,0.0054267,0.11452,0.0080683
-0.92473,1.2471,0.0054467,0.11476,0.0081022
-0.92373,1.2474,0.0054667,0.115,0.0081363
-0.92273,1.2476,0.0054867,0.11524,0.0081703
-0.92173,1.2478,0.0055069,0.11548,0.0082048
-0.92073,1.2481,0.0055271,0.11572,0.0082395
-0.91973,1.2483,0.0055475,0.11596,0.0082743
-0.91873,1.2486,0.005568,0.1162,0.0083092
-0.91773,1.2488,0.0055885,0.11644,0.0083442
-0.91673,1.2491,0.0056091,0.11668,0.0083791
-0.91573,1.2493,0.0056297,0.11693,0.0084141
-0.91473,1.2495,0.0056505,0.11717,0.0084494
-0.91373,1.2498,0.0056712,0.11742,0.0084851
-0.91273,1.25,0.0056924,0.11766,0.0085213
-0.91173,1.2503,0.0057137,0.11791,0.0085579
-0.91073,1.2505,0.0057354,0.11816,0.0085948
-0.90973,1.2507,0.0057571,0.11841,0.0086314
-0.90873,1.251,0.0057788,0.11865,0.0086684
-0.90773,1.2512,0.0058008,0.1189,0.0087056
-0.90673,1.2515,0.0058228,0.11915,0.0087431
-0.90573,1.2517,0.0058447,0.1194,0.0087803
-0.90473,1.252,0.0058669,0.11965,0.008818
-0.90373,1.2522,0.0058893,0.1199,0.008856
-0.90273,1.2525,0.0059119,0.12015,0.0088945
-0.90173,1.2527,0.0059349,0.1204,0.0089334
-0.90073,1.253,0.005958,0.12066,0.0089725
-0.89972,1.2532,0.0059824,0.12091,0.0090125
-0.89872,1.2535,0.0060068,0.12116,0.0090526
-0.89772,1.2537,0.0060316,0.12142,0.0090933
-0.89672,1.254,0.0060569,0.12168,0.0091343
-0.89572,1.2542,0.0060822,0.12193,0.0091758
-0.89472,1.2545,0.0061088,0.12219,0.0092183
-0.89372,1.2547,0.0061351,0.12245,0.0092613
-0.89272,1.255,0.0061615,0.12271,0.0093045
-0.89172,1.2552,0.0061887,0.12298,0.0093482
-0.89072,1.2555,0.0062171,0.12324,0.0093925
-0.88972,1.2557,0.0062452,0.1235,0.0094374
-0.88872,1.256,0.0062736,0.12376,0.0094827
-0.88772,1.2562,0.0063025,0.12403,0.0095286
-0.88672,1.2565,0.0063323,0.12429,0.009575
-0.88572,1.2567,0.0063625,0.12455,0.0096217
-0.88472,1.257,0.0063921,0.12482,0.0096685
-0.88372,1.2572,0.0064226,0.12508,0.0097161
-0.88272,1.2575,0.0064527,0.12535,0.0097636
-0.88172,1.2577,0.0064827,0.12562,0.0098112
-0.88072,1.258,0.0065133,0.12588,0.0098591
-0.87972,1.2582,0.0065443,0.12615,0.0099075
-0.87872,1.2585,0.006575,0.12642,0.0099562
-0.87772,1.2588,0.0066061,0.12669,0.010006
-0.87672,1.259,0.0066382,0.12696,0.010056
-0.87572,1.2593,0.0066705,0.12722,0.010106
-0.87472,1.2595,0.006703,0.1275,0.010157
-0.87372,1.2598,0.0067358,0.12777,0.010208
-0.87272,1.2601,0.0067689,0.12804,0.010259
-0.87172,1.2603,0.0068018,0.12831,0.010311
-0.87072,1.2606,0.0068349,0.12858,0.010363
-0.86972,1.2608,0.006869,0.12886,0.010415
-0.86872,1.2611,0.0069026,0.12913,0.010467
-0.86772,1.2614,0.0069366,0.1294,0.01052
-0.86672,1.2616,0.006971,0.12968,0.010573
-0.86572,1.2619,0.0070052,0.12996,0.010626
-0.86472,1.2622,0.00704,0.13023,0.01068
-0.86372,1.2624,0.0070751,0.13051,0.010734
-0.86272,1.2627,0.0071103,0.13079,0.010787
-0.86172,1.2629,0.0071458,0.13106,0.010842
-0.86072,1.2632,0.0071816,0.13134,0.010896
-0.85971,1.2635,0.0072181,0.13162,0.010952
-0.85871,1.2637,0.0072548,0.1319,0.011007
-0.85771,1.264,0.0072917,0.13218,0.011063
-0.85671,1.2642,0.0073298,0.13247,0.01112
-0.85571,1.2645,0.0073672,0.13275,0.011177
-0.85471,1.2648,0.0074059,0.13303,0.011235
-0.85371,1.265,0.0074445,0.13332,0.011293
-0.85271,1.2653,0.0074844,0.1336,0.011352
-0.85171,1.2656,0.007524,0.13389,0.011411
-0.85071,1.2658,0.0075642,0.13418,0.01147
-0.84971,1.2661,0.0076048,0.13446,0.01153
-0.84871,1.2663,0.0076459,0.13475,0.01159
-0.84771,1.2666,0.0076891,0.13504,0.011652
-0.84671,1.2669,0.0077323,0.13533,0.011714
-0.84571,1.2671,0.0077783,0.13563,0.011775
-0.84471,1.2674,0.0078261,0.13592,0.011838
-0.84371,1.2677,0.0078777,0.13621,0.011902
-0.84271,1.2679,0.0079315,0.13651,0.011965
-0.84171,1.2682,0.0079859,0.1368,0.012029
-0.84071,1.2684,0.0080413,0.1371,0.012093
-0.83971,1.2687,0.0080953,0.13739,0.012157
-0.83871,1.269,0.008151,0.13769,0.012222
-0.83771,1.2692,0.0082062,0.13798,0.012287
-0.83671,1.2695,0.0082618,0.13828,0.012352
-0.83571,1.2698,0.0083181,0.13858,0.012417
-0.83471,1.27,0.0083749,0.13888,0.012483
-0.83371,1.2703,0.0084331,0.13918,0.01255
-0.83271,1.2705,0.0084915,0.13948,0.012617
-0.83171,1.2708,0.0085505,0.13978,0.012685
-0.83071,1.271,0.0086104,0.14008,0.012753
-0.82971,1.2713,0.0086703,0.14038,0.012822
-0.82871,1.2716,0.0087319,0.14068,0.012892
-0.82771,1.2718,0.0087932,0.14099,0.012962
-0.82671,1.2721,0.0088549,0.14129,0.013033
-0.82571,1.2723,0.0089174,0.1416,0.013104
-0.82471,1.2726,0.0089805,0.1419,0.013176
-0.82371,1.2729,0.0090434,0.14221,0.013249
-0.82271,1.2731,0.0091067,0.14252,0.013322
-0.82171,1.2734,0.0091709,0.14283,0.013396
-0.82071,1.2736,0.0092369,0.14314,0.013471
-0.8197,1.2739,0.0093035,0.14345,0.013547
-0.8187,1.2741,0.0093708,0.14376,0.013624
-0.8177,1.2744,0.0094391,0.14407,0.013701
-0.8167,1.2747,0.0095081,0.14439,0.01378
-0.8157,1.2749,0.009578,0.1447,0.013859
-0.8147,1.2752,0.0096497,0.14502,0.01394
-0.8137,1.2754,0.0097231,0.14534,0.014022
-0.8127,1.2757,0.0097981,0.14566,0.014106
-0.8117,1.2759,0.0098753,0.14599,0.014191
-0.8107,1.2762,0.0099534,0.14631,0.014276
-0.8097,1.2764,0.010032,0.14664,0.014362
-0.8087,1.2767,0.010113,0.14696,0.014448
-0.8077,1.2769,0.010194,0.14729,0.014535
-0.8067,1.2772,0.010276,0.14762,0.014623
-0.8057,1.2774,0.01036,0.14795,0.014711
-0.8047,1.2776,0.010443,0.14828,0.0148
-0.8037,1.2779,0.010531,0.14861,0.014891
-0.8027,1.2781,0.01062,0.14894,0.014983
-0.8017,1.2784,0.010711,0.14928,0.015076
-0.8007,1.2786,0.010805,0.14961,0.01517
-0.7997,1.2788,0.0109,0.14995,0.015264
-0.7987,1.2791,0.010999,0.15029,0.01536
-0.7977,1.2793,0.011096,0.15063,0.015456
-0.7967,1.2796,0.011195,0.15097,0.015552
-0.7957,1.2798,0.011297,0.15131,0.01565
-0.7947,1.28,0.011403,0.15165,0.015748
-0.7937,1.2803,0.011511,0.152,0.015848
-0.7927,1.2805,0.01162,0.15234,0.01595
-0.7917,1.2807,0.011734,0.15269,0.016052
-0.7907,1.2809,0.01185,0.15303,0.016155
-0.7897,1.2812,0.011969,0.15338,0.016259
-0.7887,1.2814,0.012088,0.15373,0.016364
-0.7877,1.2816,0.012211,0.15408,0.01647
-0.7867,1.2818,0.012336,0.15443,0.016577
-0.7857,1.2821,0.012462,0.15479,0.016685
-0.7847,1.2823,0.012589,0.15514,0.016794
-0.7837,1.2825,0.012716,0.1555,0.016903
-0.7827,1.2827,0.012846,0.15585,0.017014
-0.7817,1.2829,0.012974,0.15621,0.017125
-0.7807,1.2831,0.013105,0.15657,0.017237
-0.77969,1.2833,0.013239,0.15693,0.017352
-0.77869,1.2835,0.013374,0.15729,0.017467
-0.77769,1.2837,0.013509,0.15765,0.017583
-0.77669,1.2839,0.013648,0.15801,0.017702
-0.77569,1.2841,0.013793,0.15838,0.017824
-0.77469,1.2843,0.013933,0.15875,0.017946
-0.77369,1.2845,0.014078,0.15912,0.018069
-0.77269,1.2847,0.014226,0.1595,0.018194
-0.77169,1.2849,0.014381,0.15987,0.018323
-0.77069,1.2851,0.014535,0.16025,0.018452
-0.76969,1.2852,0.01469,0.16063,0.018583
-0.76869,1.2854,0.014847,0.161,0.018714
-0.76769,1.2856,0.015009,0.16138,0.018849
-0.76669,1.2857,0.015167,0.16177,0.018982
-0.76569,1.2859,0.015327,0.16215,0.019117
-0.76469,1.2861,0.015491,0.16253,0.019255
-0.76369,1.2862,0.015662,0.16292,0.019396
-0.76269,1.2864,0.01583,0.1633,0.019536
-0.76169,1.2865,0.016,0.16369,0.019678
-0.76069,1.2867,0.016172,0.16408,0.019821
-0.75969,1.2868,0.016351,0.16447,0.019968
-0.75869,1.287,0.016526,0.16487,0.020115
-0.75769,1.2871,0.016705,0.16526,0.020263
-0.75669,1.2872,0.016889,0.16566,0.020412
-0.75569,1.2874,0.017074,0.16605,0.020563
-0.75469,1.2875,0.017262,0.16645,0.020714
-0.75369,1.2876,0.017456,0.16685,0.020865
-0.75269,1.2877,0.017653,0.16725,0.02102
-0.75169,1.2879,0.017849,0.16765,0.021174
-0.75069,1.288,0.018052,0.16805,0.02133
-0.74969,1.2881,0.018259,0.16846,0.021489
-0.74869,1.2882,0.018469,0.16886,0.02165
-0.74769,1.2883,0.018681,0.16927,0.021812
-0.74669,1.2884,0.018897,0.16967,0.021975
-0.74569,1.2885,0.019113,0.17008,0.022138
-0.74469,1.2885,0.019334,0.17049,0.022304
-0.74369,1.2886,0.019558,0.1709,0.022471
-0.74269,1.2887,0.019785,0.17132,0.022642
-0.74169,1.2888,0.020015,0.17173,0.022814
-0.74069,1.2888,0.020235,0.17214,0.022987
-0.73968,1.2889,0.020423,0.17256,0.023169
-0.73868,1.2889,0.020671,0.17298,0.023352
-0.73768,1.2889,0.02092,0.17341,0.023541
-0.73668,1.2889,0.021174,0.17383,0.023732
-0.73568,1.2889,0.021437,0.17426,0.023927
-0.73468,1.2889,0.021709,0.17469,0.024124
-0.73368,1.2889,0.021987,0.17513,0.024327
-0.73268,1.2888,0.022273,0.17557,0.024534
-0.73168,1.2887,0.02257,0.17601,0.024745
-0.73068,1.2887,0.02287,0.17646,0.024959
-0.72968,1.2886,0.023164,0.17691,0.025174
-0.72868,1.2885,0.023477,0.17736,0.025389
-0.72768,1.2884,0.0238,0.17781,0.025607
-0.72668,1.2882,0.024132,0.17827,0.025828
-0.72568,1.2881,0.024467,0.17872,0.02605
-0.72468,1.288,0.024812,0.17918,0.026273
-0.72368,1.2878,0.02515,0.17964,0.026498
-0.72268,1.2876,0.025509,0.1801,0.026724
-0.72168,1.2875,0.025858,0.18056,0.026952
-0.72068,1.2873,0.026218,0.18102,0.027183
-0.71968,1.2871,0.026604,0.18149,0.027418
-0.71868,1.2868,0.026957,0.18195,0.027654
-0.71768,1.2866,0.027341,0.18242,0.027893
-0.71668,1.2863,0.027732,0.18289,0.028136
-0.71568,1.2861,0.028119,0.18336,0.028381
-0.71468,1.2858,0.028523,0.18383,0.028626
-0.71368,1.2854,0.028936,0.1843,0.028872
-0.71268,1.2851,0.029365,0.18477,0.029119
-0.71168,1.2848,0.029807,0.18525,0.029368
-0.71068,1.2844,0.030228,0.18573,0.029618
-0.70968,1.284,0.030693,0.18621,0.029871
-0.70868,1.2836,0.031153,0.18669,0.030125
-0.70768,1.2832,0.031634,0.18717,0.030382
-0.70668,1.2827,0.032117,0.18766,0.03064
-0.70568,1.2823,0.032606,0.18815,0.0309
-0.70468,1.2818,0.033103,0.18864,0.031164
-0.70368,1.2813,0.033615,0.18913,0.03143
-0.70268,1.2808,0.03412,0.18962,0.0317
-0.70168,1.2802,0.034665,0.19011,0.031974
-0.70068,1.2797,0.035215,0.19061,0.032251
-0.69967,1.279,0.035777,0.19111,0.032534
-0.69867,1.2784,0.036353,0.19161,0.032825
-0.69767,1.2777,0.03698,0.19212,0.03312
-0.69667,1.2769,0.037608,0.19262,0.03342
-0.69567,1.2761,0.038252,0.19313,0.033723
-0.69467,1.2753,0.038922,0.19363,0.034028
-0.69367,1.2745,0.039598,0.19414,0.03434
-0.69267,1.2736,0.040284,0.19465,0.03466
-0.69167,1.2727,0.040993,0.19516,0.034979
-0.69067,1.2718,0.041724,0.19567,0.035301
-0.68967,1.2708,0.042483,0.19618,0.035628
-0.68867,1.2698,0.043245,0.19669,0.035959
-0.68767,1.2687,0.044032,0.1972,0.036295
-0.68667,1.2676,0.044847,0.19772,0.036633
-0.68567,1.2665,0.045654,0.19823,0.036972
-0.68467,1.2654,0.046476,0.19875,0.037311
-0.68367,1.2642,0.047281,0.19926,0.037658
-0.68267,1.263,0.048163,0.19978,0.038003
-0.68167,1.2618,0.049019,0.2003,0.038358
-0.68067,1.2605,0.049934,0.20081,0.038707
-0.67967,1.2592,0.050855,0.20133,0.039061
-0.67867,1.2579,0.051776,0.20185,0.039416
-0.67767,1.2566,0.052707,0.20236,0.03977
-0.67667,1.2552,0.053654,0.20288,0.040124
-0.67567,1.2538,0.054606,0.20339,0.040484
-0.67467,1.2524,0.055593,0.20391,0.040842
-0.67367,1.2509,0.056613,0.20442,0.041202
-0.67267,1.2494,0.057616,0.20493,0.041567
-0.67167,1.2479,0.058664,0.20545,0.041933
-0.67067,1.2463,0.059735,0.20595,0.0423
-0.66967,1.2447,0.06079,0.20646,0.042673
-0.66867,1.2431,0.06185,0.20696,0.043048
-0.66767,1.2414,0.062974,0.20745,0.043425
-0.66667,1.2397,0.064095,0.20794,0.043805
-0.66567,1.2379,0.065229,0.20843,0.044186
-0.66467,1.2361,0.06638,0.20892,0.044576
-0.66367,1.2342,0.06757,0.20941,0.044972
-0.66267,1.2323,0.068816,0.2099,0.045366
-0.66167,1.2303,0.070074,0.21038,0.045768
-0.66067,1.2283,0.071352,0.21085,0.046175
-0.65966,1.2263,0.072674,0.21133,0.046581
-0.65866,1.2241,0.07402,0.2118,0.046992
-0.65766,1.222,0.075353,0.21226,0.047411
-0.65666,1.2197,0.076753,0.21272,0.047834
-0.65566,1.2174,0.078193,0.21317,0.048262
-0.65466,1.2151,0.079662,0.21361,0.048693
-0.65366,1.2127,0.081108,0.21405,0.049127
-0.65266,1.2103,0.082575,0.21449,0.049566
-0.65166,1.2079,0.084068,0.21492,0.050005
-0.65066,1.2054,0.085585,0.21534,0.050446
-0.64966,1.2029,0.087109,0.21576,0.050893
-0.64866,1.2003,0.088641,0.21617,0.05134
-0.64766,1.1978,0.090189,0.21658,0.05179
-0.64666,1.1951,0.091766,0.21698,0.052243
-0.64566,1.1924,0.093363,0.21737,0.052699
-0.64466,1.1895,0.094988,0.21776,0.053162
-0.64366,1.1867,0.09668,0.21813,0.053633
-0.64266,1.1837,0.098412,0.2185,0.054104
-0.64166,1.1807,0.10015,0.21886,0.054581
-0.64066,1.1777,0.1019,0.21922,0.055056
-0.63966,1.1746,0.10369,0.21956,0.055538
-0.63866,1.1714,0.10547,0.2199,0.056023
-0.63766,1.1683,0.10728,0.22024,0.056513
-0.63666,1.165,0.10909,0.22056,0.057002
-0.63566,1.1617,0.11094,0.22088,0.057494
-0.63466,1.1583,0.11281,0.22118,0.057992
-0.63366,1.1549,0.11469,0.22148,0.058492
-0.63266,1.1514,0.11657,0.22176,0.058997
-0.63166,1.1479,0.11849,0.22204,0.059507
-0.63066,1.1443,0.12046,0.2223,0.060022
-0.62966,1.1407,0.12241,0.22255,0.060539
-0.62866,1.1371,0.12437,0.22279,0.061056
-0.62766,1.1333,0.12634,0.22303,0.061575
-0.62666,1.1295,0.12834,0.22325,0.062099
-0.62566,1.1257,0.13037,0.22346,0.06262
-0.62466,1.1218,0.13239,0.22366,0.063141
-0.62366,1.1178,0.13443,0.22385,0.063664
-0.62266,1.1138,0.13646,0.22403,0.064188
-0.62166,1.1098,0.13854,0.2242,0.06472
-0.62066,1.1057,0.14059,0.22435,0.065252
-0.61965,1.1016,0.14264,0.2245,0.065783
-0.61865,1.0974,0.14467,0.22463,0.066318
-0.61765,1.0932,0.14672,0.22475,0.066857
-0.61665,1.0889,0.14878,0.22487,0.067396
-0.61565,1.0846,0.15081,0.22497,0.067932
-0.61465,1.0803,0.15283,0.22507,0.068471
-0.61365,1.076,0.15483,0.22516,0.069012
-0.61265,1.0716,0.15683,0.22524,0.06956
-0.61165,1.0672,0.15882,0.2253,0.070105
-0.61065,1.0627,0.1608,0.22535,0.070655
-0.60965,1.0582,0.16279,0.22539,0.071203
-0.60865,1.0536,0.16478,0.22541,0.071759
-0.60765,1.049,0.1668,0.22541,0.072314
-0.60665,1.0443,0.16881,0.22541,0.072872
-0.60565,1.0396,0.17081,0.22539,0.073432
-0.60465,1.0349,0.17279,0.22536,0.073993
-0.60365,1.0301,0.17477,0.22532,0.074557
-0.60265,1.0253,0.17677,0.22526,0.075121
-0.60165,1.0204,0.17876,0.22518,0.075685
-0.60065,1.0155,0.18074,0.22509,0.076252
-0.59965,1.0106,0.18272,0.22499,0.076818
-0.59865,1.0056,0.18475,0.22487,0.077388
-0.59765,1.0006,0.18675,0.22472,0.077956
-0.59665,0.99558,0.18873,0.22457,0.078526
-0.59565,0.99054,0.19067,0.2244,0.079094
-0.59465,0.98547,0.19261,0.22422,0.079665
-0.59365,0.98036,0.19455,0.22402,0.080235
-0.59265,0.97523,0.19646,0.22382,0.080806
-0.59165,0.97007,0.19833,0.2236,0.081375
-0.59065,0.96488,0.20018,0.22336,0.081946
-0.58965,0.95968,0.20202,0.22311,0.08252
-0.58865,0.95446,0.20382,0.22286,0.083092
-0.58765,0.94921,0.20559,0.22259,0.083668
-0.58665,0.94395,0.20734,0.22231,0.084239
-0.58565,0.93865,0.20906,0.22202,0.084815
-0.58465,0.93333,0.21075,0.22171,0.085388
-0.58365,0.92797,0.21242,0.22138,0.085963
-0.58265,0.92258,0.21407,0.22104,0.086535
-0.58165,0.91717,0.21569,0.22069,0.087107
-0.58065,0.91176,0.21726,0.22033,0.087677
-0.57964,0.90632,0.21881,0.21995,0.088249
-0.57864,0.90085,0.22036,0.21955,0.088817
-0.57764,0.89535,0.22191,0.21912,0.089379
-0.57664,0.88982,0.22343,0.21868,0.089939
-0.57564,0.88425,0.22494,0.21821,0.090498
-0.57464,0.87865,0.22642,0.21772,0.091059
-0.57364,0.87304,0.22786,0.21721,0.091615
-0.57264,0.86741,0.22932,0.21669,0.092164
-0.57164,0.86178,0.23079,0.21613,0.092708
-0.57064,0.85613,0.23223,0.21556,0.093248
-0.56964,0.85047,0.23364,0.21498,0.093783
-0.56864,0.84481,0.23502,0.21438,0.094316
-0.56764,0.83913,0.23637,0.21377,0.094843
-0.56664,0.83346,0.23768,0.21315,0.09537
-0.56564,0.8278,0.23896,0.21251,0.095889
-0.56464,0.82213,0.24017,0.21187,0.096406
-0.56364,0.81646,0.24132,0.21121,0.096919
-0.56264,0.81078,0.24247,0.21053,0.097425
-0.56164,0.80511,0.24359,0.20985,0.097924
-0.56064,0.79943,0.24469,0.20915,0.098416
-0.55964,0.79374,0.24573,0.20844,0.098902
-0.55864,0.78805,0.24674,0.20771,0.099385
-0.55764,0.78237,0.24772,0.20697,0.099864
-0.55664,0.77671,0.24865,0.20621,0.10035
-0.55564,0.77105,0.24956,0.20544,0.10082
-0.55464,0.76538,0.25042,0.20466,0.10128
-0.55364,0.75971,0.25123,0.20387,0.10175
-0.55264,0.75403,0.25199,0.20306,0.10221
-0.55164,0.74835,0.2527,0.20225,0.10266
-0.55064,0.74266,0.25336,0.20142,0.10312
-0.54964,0.73697,0.25397,0.20059,0.10357
-0.54864,0.7313,0.25453,0.19974,0.10401
-0.54764,0.72562,0.25506,0.19889,0.10446
-0.54664,0.71994,0.25554,0.19802,0.10489
-0.54564,0.71425,0.25597,0.19715,0.10533
-0.54464,0.70858,0.25633,0.19626,0.10575
-0.54364,0.7029,0.25667,0.19536,0.10617
-0.54264,0.69723,0.257,0.19445,0.10657
-0.54164,0.69157,0.25724,0.19354,0.10697
-0.54064,0.68591,0.25744,0.19262,0.10737
-0.53963,0.68027,0.2576,0.1917,0.10777
-0.53863,0.67466,0.25774,0.19076,0.10816
-0.53763,0.66907,0.25782,0.18982,0.10854
-0.53663,0.66349,0.25788,0.18887,0.10891
-0.53563,0.65792,0.25788,0.18791,0.10928
-0.53463,0.65237,0.25784,0.18695,0.10963
-0.53363,0.64684,0.25778,0.18597,0.10998
-0.53263,0.64137,0.25773,0.18496,0.11032
-0.53163,0.63593,0.25766,0.18393,0.11064
-0.53063,0.63052,0.2575,0.18288,0.11095
-0.52963,0.62512,0.25736,0.18182,0.11125
-0.52863,0.61975,0.25722,0.18074,0.11155
-0.52763,0.61441,0.25703,0.17965,0.11182
-0.52663,0.6091,0.25681,0.17856,0.11209
-0.52563,0.60381,0.25657,0.17745,0.11238
-0.52463,0.59855,0.25633,0.17634,0.11265
-0.52363,0.59333,0.25603,0.17522,0.11292
-0.52263,0.58812,0.25574,0.17409,0.11319
-0.52163,0.58294,0.25542,0.17296,0.11345
-0.52063,0.57777,0.25503,0.17183,0.1137
-0.51963,0.57263,0.25463,0.17069,0.11395
-0.51863,0.5675,0.2542,0.16954,0.1142
-0.51763,0.56242,0.25375,0.16839,0.11445
-0.51663,0.55735,0.25325,0.16722,0.11468
-0.51563,0.5523,0.25274,0.16605,0.11491
-0.51463,0.54728,0.2522,0.16488,0.11514
-0.51363,0.54228,0.25166,0.16371,0.11537
-0.51263,0.53731,0.25106,0.16253,0.11558
-0.51163,0.53235,0.25044,0.16136,0.11577
-0.51063,0.52743,0.2498,0.16017,0.11595
-0.50963,0.52253,0.24913,0.15899,0.11613
-0.50863,0.51766,0.24846,0.15779,0.11632
-0.50763,0.51282,0.24775,0.1566,0.11649
-0.50663,0.50799,0.24702,0.1554,0.11665
-0.50563,0.50319,0.24626,0.1542,0.11681
-0.50463,0.49842,0.2455,0.153,0.11696
-0.50363,0.49368,0.24471,0.15179,0.11712
-0.50263,0.48895,0.2439,0.15058,0.11727
-0.50163,0.48423,0.24307,0.14936,0.11741
-0.50063,0.47953,0.24221,0.14814,0.11755
-0.49962,0.47486,0.24134,0.14692,0.11768
-0.49862,0.47022,0.24047,0.1457,0.11781
-0.49762,0.46561,0.23959,0.14448,0.11793
-0.49662,0.46102,0.23869,0.14326,0.11805
-0.49562,0.45646,0.2378,0.14204,0.11816
-0.49462,0.45192,0.23688,0.14083,0.11829
-0.49362,0.44743,0.236,0.13962,0.11838
-0.49262,0.44299,0.23499,0.13842,0.1184
-0.49162,0.43863,0.23421,0.13723,0.11848
-0.49062,0.4343,0.23342,0.13605,0.11854
-0.48962,0.43002,0.23263,0.13486,0.11859
-0.48862,0.42576,0.23183,0.13368,0.11863
-0.48762,0.42154,0.23105,0.13251,0.11867
-0.48662,0.41739,0.23028,0.13134,0.1187
-0.48562,0.4133,0.22953,0.13016,0.11877
-0.48462,0.40925,0.22879,0.12899,0.1188
-0.48362,0.40523,0.22803,0.12782,0.11883
-0.48262,0.40124,0.22728,0.12665,0.11885
-0.48162,0.39729,0.22653,0.12549,0.11887
-0.48062,0.3934,0.22578,0.12433,0.11887
-0.47962,0.38955,0.22506,0.12317,0.11889
-0.47862,0.38574,0.22434,0.12202,0.11891
-0.47762,0.38196,0.22363,0.12087,0.11893
-0.47662,0.37821,0.22291,0.11972,0.11894
-0.47562,0.37449,0.2222,0.11858,0.11897
-0.47462,0.37081,0.22149,0.11743,0.11896
-0.47362,0.36716,0.22077,0.11629,0.11897
-0.47262,0.36354,0.22004,0.11515,0.11897
-0.47162,0.35994,0.21931,0.11401,0.11897
-0.47062,0.35637,0.21857,0.11287,0.11897
-0.46962,0.35281,0.21783,0.11172,0.11897
-0.46862,0.34927,0.21708,0.11059,0.11896
-0.46762,0.34576,0.21633,0.10945,0.11897
-0.46662,0.34226,0.21558,0.10831,0.11897
-0.46562,0.33879,0.21483,0.10717,0.11898
-0.46462,0.33534,0.21408,0.10603,0.11897
-0.46362,0.33192,0.21335,0.10488,0.11897
-0.46262,0.32852,0.21262,0.10375,0.11896
-0.46162,0.32515,0.21189,0.10262,0.11896
-0.46062,0.32182,0.21117,0.1015,0.11897
-0.45961,0.31851,0.21046,0.10038,0.11896
-0.45861,0.31523,0.20977,0.099275,0.11896
-0.45761,0.31199,0.20909,0.09817,0.11894
-0.45661,0.30878,0.20842,0.09707,0.11893
-0.45561,0.30561,0.20776,0.095976,0.11893
-0.45461,0.30246,0.20712,0.094888,0.11892
-0.45361,0.29938,0.2065,0.093806,0.11892
-0.45261,0.29633,0.20591,0.092728,0.11891
-0.45161,0.29331,0.20532,0.091659,0.1189
-0.45061,0.29036,0.20477,0.09061,0.1189
-0.44961,0.28744,0.20423,0.08957,0.11892
-0.44861,0.28455,0.20371,0.088534,0.11892
-0.44761,0.28171,0.2032,0.087503,0.11891
-0.44661,0.27888,0.20269,0.086476,0.1189
-0.44561,0.27608,0.20219,0.085455,0.11889
-0.44461,0.2733,0.20169,0.084437,0.1189
-0.44361,0.27057,0.20123,0.083423,0.1189
-0.44261,0.26788,0.20075,0.082413,0.11891
-0.44161,0.2652,0.20029,0.081408,0.11893
-0.44061,0.26257,0.19985,0.080406,0.11896
-0.43961,0.25998,0.19943,0.079411,0.11899
-0.43861,0.25742,0.199,0.078425,0.11902
-0.43761,0.2549,0.19861,0.077448,0.11904
-0.43661,0.25241,0.19823,0.076476,0.11908
-0.43561,0.24996,0.19786,0.075513,0.11911
-0.43461,0.24752,0.19752,0.074554,0.11914
-0.43361,0.24512,0.19721,0.0736,0.11918
-0.43261,0.24275,0.19692,0.072651,0.11922
-0.43161,0.24041,0.19664,0.071705,0.11928
-0.43061,0.2381,0.19639,0.070762,0.11933
-0.42961,0.23582,0.19617,0.069821,0.11937
-0.42861,0.23356,0.19596,0.068885,0.11944
-0.42761,0.23133,0.19577,0.067955,0.11949
-0.42661,0.22912,0.19559,0.067028,0.11955
-0.42561,0.22693,0.19545,0.066106,0.1196
-0.42461,0.22475,0.19529,0.065187,0.11966
-0.42361,0.22259,0.19515,0.064275,0.11973
-0.42261,0.22045,0.19501,0.063369,0.11981
-0.42161,0.21832,0.1949,0.062463,0.11988
-0.42061,0.21621,0.1948,0.061559,0.11994
-0.4196,0.21413,0.19471,0.060661,0.12
-0.4186,0.21207,0.19464,0.059768,0.12007
-0.4176,0.21003,0.19458,0.058875,0.12014
-0.4166,0.208,0.19453,0.057988,0.12022
-0.4156,0.20599,0.1945,0.057106,0.12029
-0.4146,0.20401,0.19448,0.056229,0.12039
-0.4136,0.20207,0.19449,0.055364,0.12048
-0.4126,0.20014,0.1945,0.054508,0.12057
-0.4116,0.19824,0.19452,0.053661,0.12068
-0.4106,0.19634,0.19455,0.05282,0.12078
-0.4096,0.19447,0.19459,0.051991,0.12089
-0.4086,0.1926,0.19464,0.051169,0.121
-0.4076,0.19076,0.19471,0.050353,0.12112
-0.4066,0.18893,0.19478,0.049549,0.12123
-0.4056,0.18712,0.19485,0.04875,0.12135
-0.4046,0.18532,0.19493,0.04796,0.12147
-0.4036,0.18354,0.19502,0.047176,0.1216
-0.4026,0.18177,0.19511,0.0464,0.12172
-0.4016,0.18001,0.19521,0.045629,0.12186
-0.4006,0.17828,0.19534,0.044871,0.12199
-0.3996,0.17654,0.19547,0.044115,0.12212
-0.3986,0.17483,0.1956,0.043364,0.12226
-0.3976,0.17316,0.19578,0.042628,0.1224
-0.3966,0.1715,0.19595,0.041894,0.12255
-0.3956,0.16986,0.19613,0.041166,0.1227
-0.3946,0.16822,0.19632,0.040443,0.12287
-0.3936,0.16659,0.19651,0.039725,0.12302
-0.3926,0.16497,0.19671,0.039011,0.12317
-0.3916,0.16336,0.19691,0.038301,0.12332
-0.3906,0.16176,0.19712,0.037599,0.12348
-0.3896,0.16016,0.19733,0.0369,0.12365
-0.3886,0.15857,0.19755,0.036208,0.12383
-0.3876,0.157,0.19778,0.035515,0.12401
-0.3866,0.15543,0.19803,0.034826,0.12419
-0.3856,0.15387,0.19828,0.034142,0.12438
-0.3846,0.15233,0.19852,0.033466,0.12455
-0.3836,0.15081,0.19876,0.032797,0.12474
-0.3826,0.14931,0.19901,0.032137,0.12494
-0.3816,0.14782,0.19926,0.031478,0.12513
-0.3806,0.14633,0.19949,0.030829,0.12534
-0.37959,0.14484,0.19974,0.030181,0.12553
-0.37859,0.14337,0.19998,0.029538,0.12574
-0.37759,0.14189,0.2002,0.028892,0.12593
-0.37659,0.14042,0.20044,0.028249,0.12612
-0.37559,0.13896,0.20069,0.027614,0.12633
-0.37459,0.1375,0.20095,0.02698,0.12653
-0.37359,0.13605,0.2012,0.02635,0.12674
-0.37259,0.13461,0.20146,0.025725,0.12694
-0.37159,0.13319,0.20173,0.025103,0.12713
-0.37059,0.13176,0.20197,0.02448,0.12735
-0.36959,0.13034,0.20223,0.02386,0.12756
-0.36859,0.12891,0.20248,0.023237,0.12779
-0.36759,0.1275,0.20272,0.022618,0.12802
-0.36659,0.1261,0.20297,0.022005,0.12825
-0.36559,0.12473,0.20322,0.021403,0.12849
-0.36459,0.12335,0.20347,0.020797,0.12873
-0.36359,0.12197,0.20371,0.020191,0.12898
-0.36259,0.1206,0.20395,0.019585,0.12922
-0.36159,0.11924,0.20419,0.018985,0.12947
-0.36059,0.11789,0.20441,0.018386,0.12972
-0.35959,0.11653,0.20462,0.017791,0.12997
-0.35859,0.11517,0.20483,0.017193,0.13022
-0.35759,0.11382,0.20503,0.016599,0.13047
-0.35659,0.11247,0.20523,0.016007,0.13073
-0.35559,0.11113,0.20543,0.015415,0.13097
-0.35459,0.10979,0.20562,0.014824,0.13121
-0.35359,0.10847,0.20579,0.014237,0.13145
-0.35259,0.10716,0.20594,0.013651,0.1317
-0.35159,0.10584,0.20611,0.013066,0.13194
-0.35059,0.10454,0.20628,0.012484,0.1322
-0.34959,0.10323,0.20645,0.011907,0.13243
-0.34859,0.10192,0.20662,0.01134,0.13269
-0.34759,0.1006,0.20679,0.010769,0.13293
-0.34659,0.099298,0.20696,0.010206,0.13318
-0.34559,0.097999,0.20713,0.0096495,0.13343
-0.34459,0.096701,0.20729,0.0090909,0.13369
-0.34359,0.095407,0.20745,0.0085299,0.13395
-0.34259,0.094113,0.20761,0.0079687,0.1342
-0.34159,0.09282,0.20775,0.0074056,0.13446
-0.34059,0.09153,0.20789,0.0068439,0.13472
-0.33958,0.090239,0.20804,0.0062811,0.13497
-0.33858,0.088952,0.20818,0.0057252,0.13522
-0.33758,0.087656,0.20832,0.005177,0.13547
-0.33658,0.086359,0.20847,0.0046383,0.13571
-0.33558,0.085059,0.2086,0.0041039,0.13596
-0.33458,0.08375,0.20874,0.0035698,0.1362
-0.33358,0.082429,0.20884,0.0030359,0.13644
-0.33258,0.081095,0.20897,0.0025054,0.13668
-0.33158,0.079755,0.20909,0.0019852,0.13692
-0.33058,0.078408,0.20922,0.0014704,0.13716
-0.32958,0.077064,0.20935,0.00095536,0.13741
-0.32858,0.075725,0.20947,0.00043977,0.13766
-0.32758,0.074391,0.20958,-7.2096e-05,0.13791
-0.32658,0.073058,0.20969,-0.00058662,0.13815
-0.32558,0.071728,0.20979,-0.0010939,0.13841
-0.32458,0.0704,0.20989,-0.0015979,0.13867
-0.32358,0.069072,0.20998,-0.0020988,0.13893
-0.32258,0.067749,0.21008,-0.0025901,0.13919
-0.32158,0.066434,0.21016,-0.003071,0.13946
-0.32058,0.065117,0.21024,-0.0035502,0.13972
-0.31958,0.063797,0.21032,-0.0040266,0.13997
-0.31858,0.062472,0.21039,-0.0045009,0.14022
-0.31758,0.061145,0.21045,-0.0049697,0.14047
-0.31658,0.059814,0.21052,-0.0054334,0.14073
-0.31558,0.058482,0.21056,-0.0058874,0.14098
-0.31458,0.057146,0.21062,-0.0063374,0.14124
-0.31358,0.055809,0.21067,-0.0067832,0.14149
-0.31258,0.054474,0.21071,-0.0072281,0.14175
-0.31158,0.053141,0.21076,-0.0076731,0.142
-0.31058,0.051814,0.21078,-0.0081166,0.14225
-0.30958,0.050481,0.21079,-0.0085579,0.14251
-0.30858,0.049149,0.2108,-0.0089958,0.14277
-0.30758,0.047808,0.21081,-0.0094338,0.14303
-0.30658,0.046465,0.21078,-0.0098706,0.14328
-0.30558,0.045109,0.21076,-0.010302,0.14353
-0.30458,0.04375,0.21073,-0.010734,0.14379
-0.30358,0.042391,0.21069,-0.011168,0.14405
-0.30258,0.041029,0.21065,-0.011603,0.14431
-0.30158,0.039663,0.21062,-0.012033,0.14456
-0.30058,0.038296,0.21058,-0.012463,0.14484
-0.29957,0.036926,0.21053,-0.012893,0.14512
-0.29857,0.035555,0.21049,-0.013321,0.14539
-0.29757,0.034187,0.21044,-0.013747,0.14568
-0.29657,0.032827,0.21039,-0.014165,0.14597
-0.29557,0.031474,0.21033,-0.014586,0.14625
-0.29457,0.030126,0.21029,-0.015005,0.14652
-0.29357,0.028778,0.21022,-0.015422,0.14681
-0.29257,0.027428,0.21015,-0.015834,0.1471
-0.29157,0.026079,0.21007,-0.016241,0.14739
-0.29057,0.024737,0.20999,-0.016645,0.14769
-0.28957,0.023397,0.20991,-0.017046,0.14799
-0.28857,0.02206,0.20983,-0.017441,0.14829
-0.28757,0.020722,0.20974,-0.017839,0.14859
-0.28657,0.01938,0.20965,-0.018232,0.14889
-0.28557,0.018032,0.20955,-0.018627,0.14919
-0.28457,0.016675,0.20944,-0.019012,0.14949
-0.28357,0.015312,0.20932,-0.019393,0.14979
-0.28257,0.013942,0.2092,-0.019773,0.15009
-0.28157,0.012574,0.20908,-0.020156,0.15039
-0.28057,0.011207,0.20896,-0.020537,0.15069
-0.27957,0.009841,0.20883,-0.020913,0.15098
-0.27857,0.0084723,0.20869,-0.021284,0.15128
-0.27757,0.0071151,0.20854,-0.021645,0.15159
-0.27657,0.0057551,0.2084,-0.022004,0.15189
-0.27557,0.0043849,0.20825,-0.022359,0.15218
-0.27457,0.0030194,0.20811,-0.022717,0.15246
-0.27357,0.0016551,0.20795,-0.023074,0.15274
-0.27257,0.0002796,0.20779,-0.023435,0.15302
-0.27157,-0.0011003,0.20764,-0.02379,0.15328
-0.27057,-0.0024779,0.20747,-0.024142,0.15355
-0.26957,-0.0038572,0.20729,-0.024491,0.1538
-0.26857,-0.005227,0.20713,-0.024836,0.1541
-0.26757,-0.0065941,0.20695,-0.025183,0.1544
-0.26657,-0.0079631,0.20676,-0.025528,0.15469
-0.26557,-0.0093354,0.20657,-0.025874,0.15499
-0.26457,-0.010714,0.20638,-0.026216,0.15528
-0.26357,-0.0121,0.20618,-0.026557,0.15557
-0.26257,-0.013491,0.20599,-0.026891,0.15585
-0.26157,-0.014882,0.20581,-0.02722,0.15613
-0.26057,-0.016276,0.20562,-0.027544,0.1564
-0.25956,-0.017668,0.20544,-0.027866,0.15667
-0.25856,-0.019059,0.20526,-0.028189,0.15695
-0.25756,-0.020457,0.20508,-0.028505,0.15722
-0.25656,-0.021854,0.20487,-0.028814,0.1575
-0.25556,-0.023261,0.20466,-0.029117,0.15779
-0.25456,-0.024676,0.20443,-0.029414,0.15807
-0.25356,-0.026095,0.20421,-0.029701,0.15836
-0.25256,-0.027512,0.20397,-0.029984,0.15863
-0.25156,-0.028938,0.20373,-0.030262,0.1589
-0.25056,-0.030367,0.20348,-0.030532,0.15917
-0.24956,-0.0318,0.20322,-0.030792,0.15945
-0.24856,-0.033239,0.20295,-0.03104,0.15972
-0.24756,-0.034677,0.20267,-0.031282,0.16
-0.24656,-0.036124,0.20237,-0.031518,0.16028
-0.24556,-0.037568,0.20207,-0.031752,0.16056
-0.24456,-0.039012,0.20177,-0.031987,0.16084
-0.24356,-0.040458,0.20146,-0.032214,0.16113
-0.24256,-0.041902,0.20115,-0.03244,0.16141
-0.24156,-0.043345,0.20083,-0.032662,0.16169
-0.24056,-0.044795,0.20052,-0.032883,0.16197
-0.23956,-0.046249,0.2002,-0.033103,0.16225
-0.23856,-0.047702,0.19988,-0.033325,0.16252
-0.23756,-0.049154,0.19955,-0.033547,0.1628
-0.23656,-0.05061,0.19922,-0.033772,0.16306
-0.23556,-0.052062,0.1989,-0.033992,0.16332
-0.23456,-0.053505,0.19858,-0.034201,0.16356
-0.23356,-0.05496,0.19826,-0.034409,0.1638
-0.23256,-0.05642,0.19794,-0.034617,0.16406
-0.23156,-0.057882,0.19762,-0.034825,0.16431
-0.23056,-0.05935,0.19729,-0.035034,0.16458
-0.22956,-0.060825,0.19695,-0.035243,0.16484
-0.22856,-0.062302,0.19661,-0.035444,0.16511
-0.22756,-0.063772,0.19627,-0.035638,0.16538
-0.22656,-0.065238,0.19593,-0.035829,0.16564
-0.22556,-0.066702,0.19557,-0.036019,0.16591
-0.22456,-0.068166,0.19521,-0.036207,0.16619
-0.22356,-0.069626,0.19484,-0.036387,0.16646
-0.22256,-0.071082,0.19447,-0.036562,0.16672
-0.22156,-0.072527,0.19409,-0.036745,0.16698
-0.22056,-0.073972,0.19369,-0.036924,0.16725
-0.21955,-0.07542,0.1933,-0.037097,0.16751
-0.21855,-0.076866,0.1929,-0.037266,0.16779
-0.21755,-0.078322,0.19249,-0.037445,0.16805
-0.21655,-0.079778,0.1921,-0.037623,0.16833
-0.21555,-0.081254,0.19168,-0.037794,0.16858
-0.21455,-0.082715,0.19124,-0.037951,0.16883
-0.21355,-0.084167,0.19079,-0.038099,0.16909
-0.21255,-0.085624,0.19036,-0.038245,0.16934
-0.21155,-0.087083,0.18991,-0.038397,0.16958
-0.21055,-0.088541,0.18946,-0.038541,0.16982
-0.20955,-0.089986,0.189,-0.038674,0.17005
-0.20855,-0.091436,0.18849,-0.03879,0.1703
-0.20755,-0.092893,0.18803,-0.038893,0.17055
-0.20655,-0.094358,0.18758,-0.038998,0.17077
-0.20555,-0.095841,0.18711,-0.039096,0.17101
-0.20455,-0.09734,0.18663,-0.039194,0.17123
-0.20355,-0.098845,0.18613,-0.039304,0.17143
-0.20255,-0.10036,0.18564,-0.03941,0.17163
-0.20155,-0.10187,0.18515,-0.039508,0.17182
-0.20055,-0.10336,0.18467,-0.039606,0.17203
-0.19955,-0.10485,0.1842,-0.039694,0.17224
-0.19855,-0.10633,0.18372,-0.039778,0.17245
-0.19755,-0.1078,0.18325,-0.039849,0.17267
-0.19655,-0.10925,0.18279,-0.039923,0.1729
-0.19555,-0.1107,0.18236,-0.039988,0.17314
-0.19455,-0.11215,0.1819,-0.040054,0.17337
-0.19355,-0.11361,0.18142,-0.040121,0.1736
-0.19255,-0.11509,0.18092,-0.040177,0.17383
-0.19155,-0.11658,0.1804,-0.04022,0.17405
-0.19055,-0.11806,0.17988,-0.040264,0.17427
-0.18955,-0.11955,0.17935,-0.040325,0.17448
-0.18855,-0.12105,0.17881,-0.040385,0.1747
-0.18755,-0.12254,0.17827,-0.04045,0.17491
-0.18655,-0.12404,0.17773,-0.040516,0.17512
-0.18555,-0.12553,0.17718,-0.040581,0.17533
-0.18455,-0.12701,0.17663,-0.040647,0.17552
-0.18355,-0.1285,0.17607,-0.040716,0.17572
-0.18255,-0.12999,0.17555,-0.04078,0.17593
-0.18155,-0.13149,0.17505,-0.040833,0.17614
-0.18055,-0.13299,0.17453,-0.040885,0.17634
-0.17954,-0.13449,0.17402,-0.040932,0.17655
-0.17854,-0.13598,0.17348,-0.04097,0.17676
-0.17754,-0.13747,0.17295,-0.040996,0.17696
-0.17654,-0.13895,0.17242,-0.041012,0.17717
-0.17554,-0.14043,0.17189,-0.041027,0.17737
-0.17454,-0.14191,0.17135,-0.041044,0.17756
-0.17354,-0.14337,0.17081,-0.041062,0.17776
-0.17254,-0.14484,0.17027,-0.041078,0.17795
-0.17154,-0.14629,0.16972,-0.041091,0.17815
-0.17054,-0.14774,0.16917,-0.041117,0.17835
-0.16954,-0.14919,0.16861,-0.041148,0.17854
-0.16854,-0.15064,0.16806,-0.041168,0.17873
-0.16754,-0.15208,0.16752,-0.04119,0.17892
-0.16654,-0.15354,0.16696,-0.041223,0.17909
-0.16554,-0.15497,0.16641,-0.041221,0.17925
-0.16454,-0.15639,0.16588,-0.041213,0.1794
-0.16354,-0.1578,0.16534,-0.041197,0.17956
-0.16254,-0.1592,0.16481,-0.041163,0.17972
-0.16154,-0.16059,0.16428,-0.041134,0.17988
-0.16054,-0.16197,0.16375,-0.041108,0.18003
-0.15954,-0.16332,0.16325,-0.041058,0.18019
-0.15854,-0.16466,0.16276,-0.041,0.18035
-0.15754,-0.16598,0.16227,-0.040944,0.18051
-0.15654,-0.1673,0.16178,-0.040887,0.18067
-0.15554,-0.16865,0.16128,-0.040848,0.18082
-0.15454,-0.17003,0.16075,-0.040819,0.18098
-0.15354,-0.17143,0.16021,-0.04079,0.18114
-0.15254,-0.17281,0.15968,-0.040743,0.18131
-0.15154,-0.17417,0.15914,-0.040675,0.18148
-0.15054,-0.17553,0.1586,-0.040614,0.18165
-0.14954,-0.17689,0.15807,-0.04055,0.18182
-0.14854,-0.17825,0.15754,-0.040473,0.182
-0.14754,-0.1796,0.15701,-0.040396,0.18217
-0.14654,-0.18094,0.15649,-0.040314,0.18233
-0.14554,-0.18228,0.15595,-0.040231,0.1825
-0.14454,-0.18363,0.15541,-0.040151,0.18267
-0.14354,-0.18497,0.15485,-0.040074,0.18282
-0.14254,-0.1863,0.15427,-0.039982,0.18295
-0.14154,-0.18763,0.15369,-0.039889,0.18309
-0.14054,-0.18897,0.1531,-0.03981,0.1832
-0.13953,-0.19031,0.1525,-0.039722,0.18331
-0.13853,-0.19163,0.15189,-0.03963,0.18342
-0.13753,-0.19293,0.1513,-0.039537,0.18352
-0.13653,-0.19425,0.1507,-0.039437,0.18364
-0.13553,-0.19555,0.15012,-0.039327,0.18376
-0.13453,-0.19684,0.14955,-0.039216,0.18389
-0.13353,-0.19811,0.149,-0.039088,0.18402
-0.13253,-0.19938,0.14845,-0.038958,0.18415
-0.13153,-0.20064,0.1479,-0.038816,0.18426
-0.13053,-0.2019,0.14735,-0.038676,0.18438
-0.12953,-0.20316,0.14679,-0.038533,0.1845
-0.12853,-0.20444,0.14623,-0.038399,0.18462
-0.12753,-0.20571,0.14568,-0.038265,0.18472
-0.12653,-0.20696,0.14514,-0.038125,0.18484
-0.12553,-0.20821,0.1446,-0.037976,0.18495
-0.12453,-0.20944,0.14406,-0.037831,0.18507
-0.12353,-0.2107,0.14352,-0.037682,0.18518
-0.12253,-0.21195,0.14296,-0.03753,0.18531
-0.12153,-0.21319,0.1424,-0.037364,0.18546
-0.12053,-0.21442,0.14187,-0.037189,0.18562
-0.11953,-0.21564,0.14136,-0.037022,0.18577
-0.11853,-0.21685,0.14085,-0.036854,0.1859
-0.11753,-0.21805,0.14035,-0.036689,0.18604
-0.11653,-0.21924,0.13983,-0.036518,0.18615
-0.11553,-0.22039,0.13932,-0.036331,0.18627
-0.11453,-0.22153,0.13881,-0.036134,0.18641
-0.11353,-0.22266,0.13831,-0.035913,0.18652
-0.11253,-0.22379,0.13782,-0.035689,0.18663
-0.11153,-0.2249,0.13732,-0.035464,0.18674
-0.11053,-0.22599,0.13684,-0.035229,0.18685
-0.10953,-0.22709,0.13636,-0.034991,0.18698
-0.10853,-0.22819,0.13588,-0.034754,0.18709
-0.10753,-0.22929,0.13539,-0.034516,0.18722
-0.10653,-0.23039,0.13489,-0.034281,0.18734
-0.10553,-0.23149,0.1344,-0.034046,0.18745
-0.10453,-0.23259,0.13391,-0.033811,0.18756
-0.10353,-0.23369,0.13341,-0.033572,0.18767
-0.10253,-0.23477,0.13293,-0.033327,0.18777
-0.10153,-0.23585,0.13244,-0.033081,0.18788
-0.10053,-0.23693,0.13195,-0.032833,0.18798
-0.099525,-0.23801,0.13147,-0.032574,0.18807
-0.098525,-0.23908,0.13099,-0.032304,0.18817
-0.097524,-0.24014,0.13051,-0.032034,0.18827
-0.096524,-0.24121,0.13004,-0.031762,0.18838
-0.095524,-0.24227,0.12956,-0.03149,0.18849
-0.094524,-0.24332,0.12912,-0.031235,0.1886
-0.093523,-0.24437,0.12867,-0.030974,0.18872
-0.092523,-0.24542,0.12823,-0.030715,0.18884
-0.091523,-0.24646,0.12779,-0.030462,0.18896
-0.090523,-0.24748,0.12736,-0.030201,0.18908
-0.089522,-0.24848,0.12694,-0.029927,0.18921
-0.088522,-0.24947,0.12653,-0.029651,0.18934
-0.087522,-0.25046,0.12611,-0.029376,0.18946
-0.086522,-0.25145,0.1257,-0.0291,0.18957
-0.085521,-0.25243,0.12529,-0.028818,0.18968
-0.084521,-0.25341,0.12486,-0.028533,0.18979
-0.083521,-0.25438,0.12445,-0.028243,0.18991
-0.082521,-0.25534,0.12403,-0.027956,0.19001
-0.08152,-0.2563,0.12362,-0.027695,0.19009
-0.08052,-0.25727,0.12322,-0.027434,0.19017
-0.07952,-0.25823,0.12281,-0.027171,0.19024
-0.07852,-0.25917,0.12241,-0.0269,0.19032
-0.077519,-0.26009,0.122,-0.026603,0.19042
-0.076519,-0.26098,0.12163,-0.026298,0.19053
-0.075519,-0.26185,0.12125,-0.025978,0.19063
-0.074519,-0.26272,0.12088,-0.025655,0.19073
-0.073518,-0.26359,0.12051,-0.025334,0.19082
-0.072518,-0.26445,0.12014,-0.025011,0.19091
-0.071518,-0.26531,0.11977,-0.024683,0.19101
-0.070518,-0.26617,0.11941,-0.024357,0.19111
-0.069517,-0.26701,0.11906,-0.024029,0.1912
-0.068517,-0.26784,0.11871,-0.023703,0.19128
-0.067517,-0.26864,0.11839,-0.023399,0.19136
-0.066517,-0.26944,0.11808,-0.023088,0.19143
-0.065516,-0.27025,0.11776,-0.022783,0.1915
-0.064516,-0.27104,0.11744,-0.022486,0.19157
-0.063516,-0.2718,0.11713,-0.022172,0.19165
-0.062516,-0.27253,0.11683,-0.021856,0.19172
-0.061515,-0.27325,0.11654,-0.021537,0.19178
-0.060515,-0.27396,0.11627,-0.021212,0.19186
-0.059515,-0.27464,0.11602,-0.020882,0.19195
-0.058515,-0.2753,0.11576,-0.020555,0.19204
-0.057514,-0.27594,0.11551,-0.02023,0.19214
-0.056514,-0.27657,0.11527,-0.019887,0.19223
-0.055514,-0.27718,0.11503,-0.019528,0.19231
-0.054514,-0.27777,0.11479,-0.019176,0.1924
-0.053513,-0.27835,0.11457,-0.018827,0.19248
-0.052513,-0.27895,0.11435,-0.018486,0.19257
-0.051513,-0.27954,0.11412,-0.018144,0.19265
-0.050513,-0.28011,0.11389,-0.0178,0.19273
-0.049512,-0.28065,0.11367,-0.017446,0.19281
-0.048512,-0.28119,0.11345,-0.017086,0.19288
-0.047512,-0.28172,0.11323,-0.01673,0.19296
-0.046512,-0.28224,0.11303,-0.01637,0.19305
-0.045511,-0.28275,0.11281,-0.016012,0.19314
-0.044511,-0.28324,0.1126,-0.015659,0.19321
-0.043511,-0.28373,0.11239,-0.0153,0.19328
-0.042511,-0.28423,0.1122,-0.014944,0.19335
-0.04151,-0.28471,0.11201,-0.014574,0.19341
-0.04051,-0.28518,0.11182,-0.014197,0.19346
-0.03951,-0.28566,0.11164,-0.013826,0.19351
-0.03851,-0.28615,0.11145,-0.013463,0.19357
-0.037509,-0.28663,0.11127,-0.0131,0.19362
-0.036509,-0.2871,0.11108,-0.012736,0.19368
-0.035509,-0.28756,0.1109,-0.012375,0.19372
-0.034509,-0.28801,0.11073,-0.012018,0.19377
-0.033508,-0.28845,0.11057,-0.011641,0.19381
-0.032508,-0.28889,0.11041,-0.01127,0.19386
-0.031508,-0.28931,0.11025,-0.010909,0.19391
-0.030508,-0.28973,0.11009,-0.010548,0.19396
-0.029507,-0.29014,0.10993,-0.010189,0.194
-0.028507,-0.2905,0.10978,-0.0098082,0.19404
-0.027507,-0.29084,0.10965,-0.00941,0.19409
-0.026507,-0.29118,0.10951,-0.0090203,0.19413
-0.025506,-0.29152,0.10938,-0.0086339,0.19417
-0.024506,-0.29186,0.10925,-0.0082524,0.19421
-0.023506,-0.29219,0.10916,-0.0078658,0.19425
-0.022506,-0.29251,0.10907,-0.0074734,0.19428
-0.021505,-0.29282,0.10899,-0.0070781,0.19432
-0.020505,-0.29311,0.1089,-0.0066921,0.19435
-0.019505,-0.29336,0.10882,-0.006322,0.19436
-0.018505,-0.29358,0.10873,-0.005949,0.19438
-0.017504,-0.29379,0.10865,-0.005596,0.19439
-0.016504,-0.29399,0.10856,-0.0052547,0.19439
-0.015504,-0.29416,0.10849,-0.0049078,0.19439
-0.014504,-0.29432,0.1084,-0.0045471,0.1944
-0.013503,-0.29448,0.10833,-0.0041786,0.19441
-0.012503,-0.29465,0.10829,-0.0038245,0.19443
-0.011503,-0.2948,0.10825,-0.0034725,0.19446
-0.010503,-0.29495,0.10822,-0.0031156,0.19449
-0.0095024,-0.29405,0.10785,-0.0028235,0.19384
-0.0085021,-0.29524,0.10819,-0.0023833,0.19455
-0.0075019,-0.29536,0.10821,-0.0020111,0.19459
-0.0065016,-0.29544,0.10824,-0.0016427,0.19461
-0.0055014,-0.29549,0.10827,-0.0012634,0.19461
-0.0045011,-0.29553,0.1083,-0.00088711,0.19461
-0.0035009,-0.29554,0.10833,-0.00050158,0.19458
-0.0025006,-0.29555,0.10836,-0.00011819,0.19454
-0.0015004,-0.29554,0.10838,0.00025511,0.19449
-0.00050013,-0.29553,0.10842,0.00062187,0.19444
0.00050013,-0.2955,0.10845,0.001011,0.1944
0.0015004,-0.29545,0.10849,0.0013944,0.19436
0.0025006,-0.29539,0.10853,0.0017613,0.19433
0.0035009,-0.29532,0.10857,0.0021262,0.1943
0.0045011,-0.29525,0.10861,0.0024999,0.19427
0.0055014,-0.29517,0.10865,0.002862,0.19425
0.0065016,-0.29509,0.10869,0.0032385,0.19423
0.0075019,-0.295,0.10873,0.0036245,0.1942
0.0085021,-0.29489,0.10878,0.0040041,0.19416
0.0095024,-0.29476,0.10882,0.0044005,0.19413
0.010503,-0.29462,0.10888,0.0048202,0.19409
0.011503,-0.29448,0.10891,0.0052154,0.19404
0.012503,-0.29432,0.10897,0.005601,0.19399
0.013503,-0.29413,0.10903,0.005976,0.19394
0.014504,-0.29392,0.10908,0.0063521,0.1939
0.015504,-0.29369,0.10915,0.0067251,0.19385
0.016504,-0.29346,0.10922,0.0070816,0.19379
0.017504,-0.29321,0.10931,0.0074392,0.19375
0.018505,-0.29296,0.10941,0.0077874,0.1937
0.019505,-0.29271,0.1095,0.0081399,0.19365
0.020505,-0.29244,0.10961,0.0085175,0.1936
0.021505,-0.29215,0.10973,0.0088934,0.19357
0.022506,-0.29188,0.10986,0.0092644,0.19353
0.023506,-0.2916,0.10998,0.0096615,0.19349
0.024506,-0.29129,0.11013,0.010047,0.19343
0.025506,-0.29098,0.11027,0.010426,0.19338
0.026507,-0.29068,0.11042,0.010804,0.19334
0.027507,-0.29033,0.11056,0.011158,0.19329
0.028507,-0.28997,0.1107,0.011498,0.19322
0.029507,-0.2896,0.11085,0.01184,0.19315
0.030508,-0.2892,0.11101,0.012184,0.19307
0.031508,-0.28879,0.11118,0.012523,0.193
0.032508,-0.28839,0.11133,0.012851,0.19292
0.033508,-0.28797,0.11149,0.013187,0.19285
0.034509,-0.28754,0.11168,0.013541,0.19278
0.035509,-0.2871,0.11188,0.013897,0.19271
0.036509,-0.28666,0.11209,0.014248,0.19265
0.037509,-0.2862,0.11231,0.014613,0.19259
0.03851,-0.28572,0.11252,0.014975,0.19252
0.03951,-0.28525,0.11275,0.015325,0.19246
0.04051,-0.28476,0.11298,0.01567,0.19239
0.04151,-0.28426,0.11321,0.016016,0.19231
0.042511,-0.28375,0.11347,0.016358,0.19223
0.043511,-0.28322,0.11373,0.016709,0.19213
0.044511,-0.28269,0.114,0.017046,0.19205
0.045511,-0.28215,0.11427,0.017385,0.19196
0.046512,-0.28161,0.11455,0.017715,0.19189
0.047512,-0.28106,0.11484,0.01804,0.19182
0.048512,-0.28051,0.11514,0.018368,0.19177
0.049512,-0.27996,0.11544,0.018682,0.19172
0.050513,-0.27939,0.11574,0.018982,0.19167
0.051513,-0.27881,0.11605,0.019277,0.19162
0.052513,-0.27822,0.11637,0.019583,0.19157
0.053513,-0.27761,0.1167,0.019889,0.19153
0.054514,-0.27699,0.11703,0.020203,0.19148
0.055514,-0.27637,0.11735,0.020521,0.19142
0.056514,-0.27575,0.11767,0.020847,0.19136
0.057514,-0.27511,0.118,0.021157,0.1913
0.058515,-0.27446,0.11832,0.021465,0.19123
0.059515,-0.27382,0.11863,0.021777,0.19116
0.060515,-0.27315,0.11895,0.022097,0.19108
0.061515,-0.27248,0.11928,0.02241,0.191
0.062516,-0.27179,0.1196,0.022714,0.19091
0.063516,-0.2711,0.11991,0.023021,0.19081
0.064516,-0.27036,0.12023,0.023323,0.19072
0.065516,-0.26961,0.12056,0.023625,0.19063
0.066517,-0.26886,0.12088,0.023925,0.19054
0.067517,-0.2681,0.1212,0.024223,0.19044
0.068517,-0.26733,0.12153,0.024516,0.19033
0.069517,-0.26656,0.12186,0.02481,0.19024
0.070518,-0.26578,0.1222,0.025104,0.19014
0.071518,-0.26499,0.12254,0.025391,0.19003
0.072518,-0.26419,0.12288,0.025675,0.18993
0.073518,-0.26339,0.12322,0.025962,0.18983
0.074519,-0.26255,0.12361,0.026227,0.18974
0.075519,-0.26171,0.124,0.026483,0.18965
0.076519,-0.26084,0.12439,0.026737,0.18954
0.077519,-0.25995,0.12479,0.026978,0.18946
0.07852,-0.25906,0.12518,0.027214,0.18938
0.07952,-0.25815,0.1256,0.027449,0.18931
0.08052,-0.25723,0.12601,0.027682,0.18924
0.08152,-0.25632,0.12643,0.02792,0.18916
0.082521,-0.2554,0.12684,0.028156,0.18907
0.083521,-0.25449,0.12725,0.028384,0.18898
0.084521,-0.25355,0.12767,0.028603,0.18888
0.085521,-0.25262,0.12809,0.028834,0.18878
0.086522,-0.25171,0.12849,0.029076,0.18867
0.087522,-0.2508,0.1289,0.029318,0.18855
0.088522,-0.24989,0.12931,0.029555,0.18843
0.089522,-0.24896,0.12971,0.029803,0.18831
0.090523,-0.24801,0.13011,0.030057,0.18819
0.091523,-0.24703,0.13051,0.030295,0.18808
0.092523,-0.24605,0.13092,0.030517,0.18798
0.093523,-0.24504,0.13134,0.030727,0.18789
0.094524,-0.24402,0.13176,0.030938,0.18779
0.095524,-0.24299,0.13219,0.031141,0.18769
0.096524,-0.24197,0.13262,0.031348,0.18758
0.097524,-0.24094,0.13305,0.03156,0.18747
0.098525,-0.2399,0.1335,0.031773,0.18738
0.099525,-0.23886,0.13397,0.031999,0.18728
0.10053,-0.23784,0.13443,0.03224,0.18715
0.10153,-0.23683,0.13489,0.032479,0.18703
0.10253,-0.23579,0.13536,0.032717,0.18691
0.10353,-0.23476,0.13583,0.032959,0.18679
0.10453,-0.23372,0.13629,0.033194,0.18666
0.10553,-0.23266,0.13676,0.033417,0.18655
0.10653,-0.23161,0.13721,0.033636,0.18642
0.10753,-0.23052,0.13767,0.033842,0.18629
0.10853,-0.22942,0.13814,0.034028,0.18616
0.10953,-0.22832,0.13861,0.034208,0.18603
0.11053,-0.22721,0.13909,0.034387,0.18588
0.11153,-0.22611,0.13954,0.034564,0.18575
0.11253,-0.22501,0.14,0.034741,0.18563
0.11353,-0.22388,0.14049,0.034903,0.18551
0.11453,-0.22277,0.14095,0.035092,0.1854
0.11553,-0.22163,0.14142,0.035267,0.1853
0.11653,-0.22049,0.1419,0.035438,0.1852
0.11753,-0.21933,0.1424,0.035594,0.18509
0.11853,-0.21817,0.1429,0.035756,0.18499
0.11953,-0.21699,0.1434,0.035915,0.18489
0.12053,-0.21581,0.14393,0.036082,0.18479
0.12153,-0.21462,0.14445,0.036243,0.18469
0.12253,-0.21342,0.14499,0.036393,0.18461
0.12353,-0.21219,0.14553,0.036545,0.18452
0.12453,-0.21096,0.14607,0.036707,0.18442
0.12553,-0.20974,0.1466,0.036877,0.18433
0.12653,-0.2085,0.14715,0.037026,0.18422
0.12753,-0.20728,0.14767,0.037161,0.18413
0.12853,-0.20605,0.14818,0.037291,0.18403
0.12953,-0.20482,0.14868,0.037422,0.18391
0.13053,-0.20359,0.14917,0.037553,0.18378
0.13153,-0.20235,0.14965,0.03769,0.18364
0.13253,-0.20108,0.15014,0.03782,0.1835
0.13353,-0.19978,0.15063,0.037939,0.18336
0.13453,-0.19848,0.15114,0.038043,0.18324
0.13553,-0.19719,0.15166,0.03814,0.18312
0.13653,-0.19588,0.15217,0.038228,0.18301
0.13753,-0.19459,0.15269,0.038302,0.18291
0.13853,-0.19328,0.15319,0.03838,0.18279
0.13953,-0.19195,0.15369,0.038436,0.18267
0.14054,-0.19062,0.15419,0.038491,0.18254
0.14154,-0.1893,0.15469,0.038575,0.1824
0.14254,-0.18796,0.15518,0.038655,0.18225
0.14354,-0.1866,0.1557,0.038731,0.1821
0.14454,-0.18524,0.15621,0.038805,0.18195
0.14554,-0.18389,0.1567,0.03889,0.1818
0.14654,-0.18253,0.15719,0.038967,0.18166
0.14754,-0.18116,0.1577,0.039041,0.18152
0.14854,-0.17978,0.15821,0.039117,0.18139
0.14954,-0.1784,0.15872,0.039183,0.18125
0.15054,-0.17702,0.15923,0.039243,0.18112
0.15154,-0.17566,0.15975,0.039307,0.18099
0.15254,-0.1743,0.16027,0.039362,0.18086
0.15354,-0.17293,0.1608,0.039413,0.18072
0.15454,-0.17157,0.16132,0.039457,0.18058
0.15554,-0.17019,0.16185,0.039516,0.18043
0.15654,-0.16882,0.16237,0.039575,0.18025
0.15754,-0.16744,0.16288,0.039633,0.18008
0.15854,-0.16605,0.16342,0.039683,0.17991
0.15954,-0.16466,0.16393,0.039736,0.17972
0.16054,-0.16326,0.16444,0.039784,0.17954
0.16154,-0.16185,0.16497,0.039826,0.17937
0.16254,-0.16044,0.16549,0.039864,0.1792
0.16354,-0.15903,0.166,0.039892,0.17903
0.16454,-0.1576,0.16653,0.03991,0.17887
0.16554,-0.15617,0.16706,0.039922,0.17869
0.16654,-0.15474,0.16758,0.039931,0.17851
0.16754,-0.15331,0.16811,0.039939,0.17833
0.16854,-0.15187,0.16864,0.039948,0.17814
0.16954,-0.15044,0.16917,0.039966,0.17795
0.17054,-0.14901,0.1697,0.039986,0.17775
0.17154,-0.14756,0.17021,0.040007,0.17755
0.17254,-0.14611,0.17072,0.040023,0.17735
0.17354,-0.14468,0.17122,0.040038,0.17716
0.17454,-0.14325,0.17172,0.040046,0.17697
0.17554,-0.14182,0.17222,0.04005,0.17678
0.17654,-0.14042,0.17271,0.04006,0.17659
0.17754,-0.13901,0.17318,0.040057,0.17639
0.17854,-0.13759,0.17367,0.040032,0.17617
0.17954,-0.13614,0.17416,0.040004,0.17597
0.18055,-0.13466,0.17467,0.039984,0.17576
0.18155,-0.13318,0.17519,0.039954,0.17555
0.18255,-0.1317,0.17572,0.039919,0.17534
0.18355,-0.1302,0.17624,0.039882,0.17512
0.18455,-0.12871,0.17675,0.039826,0.17488
0.18555,-0.12724,0.17724,0.039759,0.17463
0.18655,-0.12576,0.17771,0.039684,0.17439
0.18755,-0.1243,0.17818,0.039608,0.17414
0.18855,-0.12284,0.17863,0.039521,0.17389
0.18955,-0.12139,0.17908,0.039431,0.17365
0.19055,-0.11995,0.17953,0.039342,0.17339
0.19155,-0.1185,0.17998,0.039244,0.17314
0.19255,-0.11706,0.18043,0.039134,0.17288
0.19355,-0.11561,0.18087,0.039029,0.17261
0.19455,-0.11416,0.1813,0.038933,0.17235
0.19555,-0.11269,0.18172,0.03883,0.1721
0.19655,-0.11122,0.18214,0.038734,0.17185
0.19755,-0.10975,0.18257,0.03864,0.1716
0.19855,-0.10828,0.18297,0.038534,0.17135
0.19955,-0.10683,0.18338,0.038427,0.17109
0.20055,-0.10538,0.18378,0.038318,0.17082
0.20155,-0.10392,0.18419,0.038199,0.17057
0.20255,-0.10247,0.18459,0.038074,0.17032
0.20355,-0.10103,0.185,0.037945,0.17008
0.20455,-0.099577,0.18541,0.037812,0.16983
0.20555,-0.098125,0.18582,0.03768,0.16958
0.20655,-0.096671,0.18623,0.037547,0.16932
0.20755,-0.095214,0.18664,0.03742,0.16907
0.20855,-0.093755,0.18706,0.037286,0.16883
0.20955,-0.09229,0.18748,0.037156,0.16858
0.21055,-0.090821,0.18789,0.03702,0.16833
0.21155,-0.08934,0.18831,0.036875,0.16809
0.21255,-0.087852,0.18871,0.036725,0.16786
0.21355,-0.086355,0.18911,0.036578,0.16763
0.21455,-0.084857,0.1895,0.036426,0.1674
0.21555,-0.083351,0.18989,0.036254,0.16716
0.21655,-0.081844,0.19028,0.036083,0.16691
0.21755,-0.080331,0.19067,0.035921,0.16667
0.21855,-0.078807,0.19106,0.035751,0.16643
0.21955,-0.077278,0.19145,0.035581,0.16619
0.22056,-0.075749,0.19183,0.035414,0.16595
0.22156,-0.074235,0.19221,0.035264,0.16571
0.22256,-0.072727,0.19259,0.035121,0.16547
0.22356,-0.071224,0.19297,0.034983,0.16522
0.22456,-0.069713,0.19335,0.034852,0.16496
0.22556,-0.068199,0.19374,0.034714,0.16469
0.22656,-0.066683,0.19411,0.034562,0.16442
0.22756,-0.065169,0.19449,0.03441,0.16415
0.22856,-0.063657,0.19486,0.03424,0.16388
0.22956,-0.062145,0.19522,0.03406,0.16361
0.23056,-0.060632,0.19557,0.033885,0.16333
0.23156,-0.059112,0.19592,0.033702,0.16306
0.23256,-0.0576,0.19627,0.033515,0.16279
0.23356,-0.05609,0.19661,0.033328,0.16252
0.23456,-0.054583,0.19696,0.033139,0.16226
0.23556,-0.053073,0.19727,0.032943,0.162
0.23656,-0.051565,0.1976,0.032741,0.16174
0.23756,-0.050056,0.19792,0.032545,0.16149
0.23856,-0.048547,0.19826,0.032352,0.16123
0.23956,-0.04704,0.19859,0.032155,0.16097
0.24056,-0.045532,0.1989,0.031951,0.16072
0.24156,-0.044026,0.19921,0.031744,0.16047
0.24256,-0.042523,0.19951,0.031533,0.16022
0.24356,-0.041002,0.19979,0.031317,0.15998
0.24456,-0.03948,0.20006,0.031081,0.15972
0.24556,-0.037967,0.20032,0.030838,0.15946
0.24656,-0.036458,0.20059,0.030597,0.1592
0.24756,-0.034949,0.20085,0.030351,0.15894
0.24856,-0.033446,0.20109,0.030101,0.15869
0.24956,-0.031945,0.20135,0.029847,0.15845
0.25056,-0.030444,0.20159,0.029595,0.15818
0.25156,-0.028941,0.20183,0.029341,0.15794
0.25256,-0.027441,0.20206,0.029089,0.15769
0.25356,-0.025944,0.20227,0.028837,0.15744
0.25456,-0.024455,0.20251,0.028576,0.1572
0.25556,-0.022967,0.20273,0.028318,0.15694
0.25656,-0.021482,0.20295,0.028057,0.1567
0.25756,-0.020004,0.2032,0.027793,0.15645
0.25856,-0.018528,0.20344,0.027525,0.15621
0.25956,-0.017054,0.20366,0.027254,0.15596
0.26057,-0.01558,0.20389,0.026987,0.1557
0.26157,-0.014102,0.20409,0.026719,0.15546
0.26257,-0.01262,0.2043,0.026452,0.15521
0.26357,-0.011142,0.20451,0.026184,0.15495
0.26457,-0.0096642,0.2047,0.02591,0.15471
0.26557,-0.0081853,0.20489,0.025633,0.15447
0.26657,-0.0067089,0.20508,0.025351,0.15423
0.26757,-0.0052375,0.20525,0.025064,0.15399
0.26857,-0.0037896,0.20541,0.024772,0.15375
0.26957,-0.0023483,0.20557,0.024477,0.15351
0.27057,-0.00092007,0.20573,0.024181,0.15327
0.27157,0.00050264,0.20587,0.023884,0.15303
0.27257,0.0019303,0.20602,0.023584,0.15279
0.27357,0.003362,0.20616,0.023273,0.15255
0.27457,0.0047955,0.2063,0.02296,0.15231
0.27557,0.0062192,0.20644,0.022638,0.15209
0.27657,0.0076414,0.20658,0.022312,0.15187
0.27757,0.0090523,0.20672,0.021984,0.15165
0.27857,0.010459,0.20685,0.021649,0.15145
0.27957,0.011878,0.20696,0.021307,0.15122
0.28057,0.013298,0.20706,0.020957,0.151
0.28157,0.014714,0.20715,0.020613,0.15078
0.28257,0.016117,0.20724,0.020265,0.15054
0.28357,0.01752,0.2073,0.01992,0.15031
0.28457,0.018921,0.20736,0.019572,0.15007
0.28557,0.020317,0.20743,0.01922,0.14983
0.28657,0.021711,0.20748,0.018856,0.14959
0.28757,0.023105,0.20754,0.018488,0.14934
0.28857,0.0245,0.20757,0.018114,0.1491
0.28957,0.025894,0.2076,0.017732,0.14885
0.29057,0.02729,0.20763,0.017345,0.1486
0.29157,0.028678,0.20764,0.016954,0.14836
0.29257,0.030058,0.20763,0.016559,0.14812
0.29357,0.031436,0.20763,0.016165,0.14787
0.29457,0.03279,0.20765,0.015765,0.14764
0.29557,0.034122,0.20764,0.015363,0.1474
0.29657,0.035447,0.20763,0.014959,0.14715
0.29757,0.036779,0.20763,0.01455,0.1469
0.29857,0.038108,0.20762,0.014136,0.14665
0.29957,0.039433,0.2076,0.013718,0.14639
0.30058,0.040766,0.20757,0.013301,0.14613
0.30158,0.042103,0.20753,0.012884,0.14588
0.30258,0.043442,0.20749,0.012468,0.14564
0.30358,0.044777,0.20742,0.01205,0.14539
0.30458,0.046119,0.20735,0.01163,0.14515
0.30558,0.047456,0.20728,0.011213,0.14492
0.30658,0.048789,0.20719,0.010793,0.14468
0.30758,0.050118,0.20711,0.010358,0.14445
0.30858,0.051442,0.20702,0.0099189,0.14422
0.30958,0.052772,0.20692,0.0094787,0.14399
0.31058,0.054109,0.20682,0.009032,0.14376
0.31158,0.055441,0.2067,0.0085834,0.14354
0.31258,0.056774,0.20657,0.0081304,0.14331
0.31358,0.058104,0.20644,0.0076735,0.14308
0.31458,0.059434,0.2063,0.0072161,0.14286
0.31558,0.060769,0.20616,0.0067591,0.14263
0.31658,0.062103,0.20602,0.0063017,0.14241
0.31758,0.063433,0.20588,0.0058385,0.1422
0.31858,0.064764,0.20572,0.0053636,0.14196
0.31958,0.066086,0.20554,0.0048844,0.14173
0.32058,0.067408,0.20538,0.0044032,0.1415
0.32158,0.068728,0.2052,0.0039189,0.14128
0.32258,0.070045,0.205,0.0034324,0.14104
0.32358,0.071361,0.20479,0.0029481,0.1408
0.32458,0.072679,0.20457,0.0024653,0.14055
0.32558,0.073995,0.20435,0.0019755,0.14033
0.32658,0.075309,0.20412,0.0014902,0.14009
0.32758,0.076621,0.20388,0.0010074,0.13985
0.32858,0.077939,0.20364,0.00052476,0.13962
0.32958,0.079261,0.20339,3.3932e-05,0.13938
0.33058,0.08058,0.20314,-0.00046826,0.13915
0.33158,0.081898,0.20289,-0.00097214,0.13892
0.33258,0.083217,0.20265,-0.0014742,0.1387
0.33358,0.084538,0.20242,-0.0019782,0.13849
0.33458,0.085861,0.20219,-0.0024817,0.13827
0.33558,0.087188,0.20197,-0.0029802,0.13804
0.33658,0.088514,0.20174,-0.0034801,0.13783
0.33758,0.089836,0.20151,-0.0039724,0.13761
0.33858,0.091153,0.20129,-0.0044596,0.13739
0.33958,0.092464,0.20107,-0.004946,0.13717
0.34059,0.093784,0.20086,-0.0054396,0.13695
0.34159,0.095099,0.20063,-0.0059315,0.13674
0.34259,0.096415,0.20041,-0.0064247,0.13653
0.34359,0.097733,0.20021,-0.0069182,0.13631
0.34459,0.099053,0.2,-0.0074226,0.13611
0.34559,0.10037,0.19981,-0.0079304,0.1359
0.34659,0.10168,0.19961,-0.0084407,0.1357
0.34759,0.10299,0.19942,-0.0089563,0.13552
0.34859,0.1043,0.19923,-0.0094787,0.13533
0.34959,0.10562,0.19904,-0.010007,0.13515
0.35059,0.10695,0.19887,-0.010544,0.13497
0.35159,0.10828,0.19868,-0.011089,0.13479
0.35259,0.10963,0.1985,-0.011644,0.13461
0.35359,0.11098,0.19832,-0.012202,0.13443
0.35459,0.11233,0.19814,-0.012759,0.13424
0.35559,0.1137,0.19796,-0.013317,0.13405
0.35659,0.11506,0.19777,-0.013875,0.13388
0.35759,0.11644,0.19759,-0.014438,0.13369
0.35859,0.11782,0.1974,-0.015003,0.13351
0.35959,0.11922,0.1972,-0.015565,0.13332
0.36059,0.12061,0.197,-0.016128,0.13314
0.36159,0.12202,0.19681,-0.016694,0.13297
0.36259,0.12342,0.19662,-0.017263,0.13279
0.36359,0.12484,0.19643,-0.017832,0.13264
0.36459,0.12626,0.19624,-0.018403,0.13248
0.36559,0.12769,0.19606,-0.01898,0.13232
0.36659,0.12913,0.19587,-0.01956,0.13217
0.36759,0.13058,0.19569,-0.020141,0.13202
0.36859,0.13204,0.1955,-0.020726,0.13186
0.36959,0.13351,0.19532,-0.021321,0.1317
0.37059,0.13499,0.19515,-0.021919,0.13156
0.37159,0.13647,0.19496,-0.022515,0.1314
0.37259,0.13796,0.19474,-0.023114,0.13122
0.37359,0.13946,0.19455,-0.023722,0.13106
0.37459,0.14096,0.19437,-0.024337,0.13089
0.37559,0.14246,0.19419,-0.024949,0.13072
0.37659,0.14398,0.19401,-0.025567,0.13054
0.37759,0.1455,0.19384,-0.026194,0.13037
0.37859,0.14701,0.19368,-0.026833,0.1302
0.37959,0.14853,0.19354,-0.02747,0.13003
0.3806,0.15005,0.19341,-0.028105,0.12986
0.3816,0.15159,0.19327,-0.028737,0.1297
0.3826,0.15313,0.19315,-0.029372,0.12955
0.3836,0.15468,0.19305,-0.030015,0.12939
0.3846,0.15624,0.19296,-0.030669,0.12923
0.3856,0.1578,0.19289,-0.03132,0.12906
0.3866,0.15937,0.1928,-0.031977,0.12891
0.3876,0.16095,0.19269,-0.032644,0.12876
0.3886,0.16255,0.1926,-0.03333,0.1286
0.3896,0.16417,0.19253,-0.034019,0.12845
0.3906,0.1658,0.1925,-0.034705,0.12832
0.3916,0.16744,0.19244,-0.03539,0.12819
0.3926,0.16909,0.19238,-0.036081,0.12804
0.3936,0.17074,0.19233,-0.036782,0.1279
0.3946,0.17241,0.1923,-0.037493,0.12776
0.3956,0.17408,0.1923,-0.038209,0.12763
0.3966,0.17576,0.19232,-0.038934,0.1275
0.3976,0.17748,0.19233,-0.039669,0.12738
0.3986,0.1792,0.19234,-0.040405,0.12725
0.3996,0.18094,0.19233,-0.041147,0.12713
0.4006,0.1827,0.19235,-0.041899,0.12701
0.4016,0.18447,0.19236,-0.042655,0.1269
0.4026,0.18624,0.19239,-0.043403,0.12678
0.4036,0.18802,0.19242,-0.04416,0.12665
0.4046,0.18983,0.19246,-0.044924,0.12653
0.4056,0.19166,0.1925,-0.045696,0.12641
0.4066,0.19349,0.19255,-0.046476,0.12628
0.4076,0.19534,0.19261,-0.047261,0.12616
0.4086,0.1972,0.19267,-0.048053,0.12604
0.4096,0.19908,0.19275,-0.048853,0.12592
0.4106,0.20097,0.19283,-0.049655,0.12582
0.4116,0.20287,0.19293,-0.050461,0.12571
0.4126,0.20478,0.19303,-0.051269,0.1256
0.4136,0.20671,0.19315,-0.052079,0.12549
0.4146,0.20866,0.19328,-0.052897,0.12539
0.4156,0.21061,0.19341,-0.053721,0.12529
0.4166,0.21258,0.19354,-0.054546,0.12519
0.4176,0.21456,0.19371,-0.055376,0.12511
0.4186,0.21656,0.19387,-0.056208,0.12502
0.4196,0.2178,0.19342,-0.056951,0.1245
0.42061,0.22062,0.19424,-0.057886,0.12485
0.42161,0.22268,0.19446,-0.058734,0.12475
0.42261,0.22476,0.19466,-0.059583,0.12467
0.42361,0.22686,0.19488,-0.060434,0.12459
0.42461,0.22898,0.1951,-0.061292,0.12452
0.42561,0.23113,0.19534,-0.062155,0.12445
0.42661,0.23331,0.19561,-0.063024,0.12437
0.42761,0.23552,0.19589,-0.063907,0.12428
0.42861,0.23775,0.1962,-0.064792,0.1242
0.42961,0.24001,0.19653,-0.065682,0.12413
0.43061,0.24231,0.19686,-0.066577,0.12408
0.43161,0.24464,0.19723,-0.067483,0.12401
0.43261,0.24699,0.19762,-0.068396,0.12394
0.43361,0.24938,0.19804,-0.069313,0.12388
0.43461,0.2518,0.19847,-0.070236,0.12382
0.43561,0.25425,0.19891,-0.071174,0.12377
0.43661,0.25672,0.19937,-0.072119,0.12372
0.43761,0.25921,0.19984,-0.073071,0.12365
0.43861,0.26173,0.20031,-0.074027,0.12358
0.43961,0.26427,0.20078,-0.074986,0.12353
0.44061,0.26683,0.20128,-0.075948,0.12347
0.44161,0.26941,0.20179,-0.076919,0.12341
0.44261,0.27199,0.20232,-0.077895,0.12335
0.44361,0.27461,0.20285,-0.07888,0.12329
0.44461,0.27726,0.2034,-0.079874,0.12323
0.44561,0.27995,0.20396,-0.080879,0.1232
0.44661,0.28267,0.20454,-0.081896,0.12316
0.44761,0.28543,0.20517,-0.082924,0.12312
0.44861,0.28822,0.20578,-0.083962,0.12309
0.44961,0.29106,0.20641,-0.085008,0.12306
0.45061,0.29392,0.20706,-0.08606,0.12304
0.45161,0.29681,0.2077,-0.087119,0.12303
0.45261,0.29973,0.20835,-0.088184,0.12301
0.45361,0.30268,0.20905,-0.089257,0.12299
0.45461,0.30564,0.2097,-0.090332,0.12297
0.45561,0.30863,0.21037,-0.091412,0.12294
0.45661,0.31165,0.21107,-0.092496,0.1229
0.45761,0.31472,0.21179,-0.093589,0.12285
0.45861,0.31782,0.21256,-0.094689,0.12281
0.45961,0.32097,0.21333,-0.095799,0.12278
0.46062,0.32417,0.21414,-0.09692,0.12275
0.46162,0.32741,0.21502,-0.098055,0.12272
0.46262,0.33071,0.2159,-0.0992,0.1227
0.46362,0.33405,0.2168,-0.10035,0.12267
0.46462,0.33744,0.21778,-0.10151,0.12264
0.46562,0.34087,0.21874,-0.10267,0.12262
0.46662,0.34433,0.21974,-0.10383,0.12257
0.46762,0.34784,0.22078,-0.105,0.12254
0.46862,0.35137,0.2218,-0.10617,0.1225
0.46962,0.35494,0.22284,-0.10734,0.12247
0.47062,0.35855,0.22389,-0.10852,0.12244
0.47162,0.36219,0.22495,-0.1097,0.12241
0.47262,0.36585,0.22598,-0.11088,0.12238
0.47362,0.36954,0.227,-0.11208,0.12236
0.47462,0.37326,0.22802,-0.11328,0.12232
0.47562,0.37702,0.22904,-0.11448,0.12229
0.47662,0.38081,0.23006,-0.11569,0.12224
0.47762,0.38465,0.23108,-0.1169,0.12219
0.47862,0.38851,0.23209,-0.11811,0.12214
0.47962,0.3924,0.23308,-0.11933,0.12207
0.48062,0.39632,0.23406,-0.12055,0.12201
0.48162,0.40025,0.23503,-0.12177,0.12195
0.48262,0.40421,0.23599,-0.12299,0.12188
0.48362,0.40821,0.23694,-0.12422,0.12181
0.48462,0.41223,0.23789,-0.12546,0.12174
0.48562,0.41627,0.23882,-0.1267,0.12166
0.48662,0.42035,0.23974,-0.12794,0.12158
0.48762,0.42446,0.24064,-0.12919,0.12148
0.48862,0.4286,0.24153,-0.13045,0.12139
0.48962,0.43276,0.2424,-0.1317,0.12129
0.49062,0.43695,0.24328,-0.13297,0.1212
0.49162,0.44117,0.24415,-0.13424,0.12109
0.49262,0.44543,0.24504,-0.13551,0.12099
0.49362,0.44973,0.24592,-0.13678,0.12088
0.49462,0.45407,0.2468,-0.13805,0.12076
0.49562,0.45847,0.2477,-0.13932,0.12064
0.49662,0.46291,0.24864,-0.14059,0.12052
0.49762,0.4674,0.24956,-0.14185,0.12038
0.49862,0.47194,0.25051,-0.14311,0.12025
0.49962,0.47656,0.25148,-0.14436,0.12012
0.50063,0.48122,0.25243,-0.14561,0.11995
0.50163,0.48589,0.25336,-0.14685,0.1198
0.50263,0.49061,0.25428,-0.1481,0.11964
0.50363,0.49537,0.25518,-0.14934,0.11947
0.50463,0.50017,0.25606,-0.15058,0.11931
0.50563,0.50503,0.25693,-0.15181,0.11914
0.50663,0.50994,0.25781,-0.15304,0.11896
0.50763,0.51489,0.25865,-0.15427,0.11877
0.50863,0.51987,0.25947,-0.1555,0.11856
0.50963,0.52489,0.26027,-0.15673,0.11835
0.51063,0.52994,0.26105,-0.15796,0.11813
0.51163,0.53502,0.2618,-0.15919,0.11789
0.51263,0.54012,0.26252,-0.16041,0.11765
0.51363,0.54523,0.26319,-0.16163,0.11741
0.51463,0.55034,0.26382,-0.16285,0.11716
0.51563,0.55547,0.26441,-0.16406,0.1169
0.51663,0.56061,0.26497,-0.16527,0.11664
0.51763,0.56578,0.2655,-0.16648,0.11636
0.51863,0.57096,0.26598,-0.16768,0.11609
0.51963,0.57616,0.26644,-0.16887,0.1158
0.52063,0.58139,0.2668,-0.17007,0.11549
0.52163,0.58663,0.26717,-0.17126,0.11519
0.52263,0.59192,0.2675,-0.17245,0.11487
0.52363,0.59722,0.26781,-0.17363,0.11456
0.52463,0.60256,0.26808,-0.1748,0.11424
0.52563,0.60793,0.26831,-0.17595,0.11391
0.52663,0.61331,0.26854,-0.17709,0.11358
0.52763,0.61871,0.26872,-0.17821,0.11324
0.52863,0.62412,0.26883,-0.17933,0.11288
0.52963,0.62957,0.26893,-0.18043,0.11251
0.53063,0.63503,0.26899,-0.18152,0.11213
0.53163,0.64051,0.26904,-0.1826,0.11175
0.53263,0.64599,0.26903,-0.18366,0.11135
0.53363,0.65147,0.26901,-0.1847,0.11095
0.53463,0.65697,0.26894,-0.18573,0.11054
0.53563,0.66251,0.26887,-0.18675,0.11012
0.53663,0.66807,0.26874,-0.18776,0.10969
0.53763,0.67365,0.2686,-0.18876,0.10926
0.53863,0.67926,0.26841,-0.18976,0.10882
0.53963,0.68489,0.26821,-0.19074,0.10836
0.54064,0.69053,0.26795,-0.19171,0.10791
0.54164,0.69618,0.26767,-0.19267,0.10745
0.54264,0.70185,0.26735,-0.19362,0.10698
0.54364,0.70753,0.26697,-0.19456,0.10652
0.54464,0.71322,0.26654,-0.19549,0.10604
0.54564,0.71893,0.26607,-0.19641,0.10557
0.54664,0.72465,0.26556,-0.19733,0.10509
0.54764,0.73038,0.26498,-0.19824,0.1046
0.54864,0.73611,0.26435,-0.19914,0.10412
0.54964,0.74184,0.2637,-0.20003,0.10362
0.55064,0.74757,0.26297,-0.20092,0.10311
0.55164,0.75332,0.26221,-0.20179,0.10262
0.55264,0.75906,0.26141,-0.20265,0.10211
0.55364,0.7648,0.26057,-0.2035,0.10161
0.55464,0.77055,0.25967,-0.20435,0.1011
0.55564,0.77629,0.25873,-0.20518,0.10059
0.55664,0.78202,0.25775,-0.206,0.10007
0.55764,0.78775,0.25671,-0.20681,0.099545
0.55864,0.79347,0.25564,-0.2076,0.09902
0.55964,0.7992,0.25452,-0.20838,0.09849
0.56064,0.80494,0.25337,-0.20915,0.09795
0.56164,0.81067,0.25217,-0.20991,0.097412
0.56264,0.81638,0.25092,-0.21065,0.096867
0.56364,0.82208,0.24965,-0.21137,0.09632
0.56464,0.82779,0.24834,-0.21208,0.095774
0.56564,0.83347,0.24699,-0.21277,0.095216
0.56664,0.83914,0.24562,-0.21342,0.094655
0.56764,0.84478,0.24423,-0.21404,0.094089
0.56864,0.85043,0.24282,-0.21464,0.093515
0.56964,0.85603,0.24143,-0.21519,0.09294
0.57064,0.86162,0.24,-0.21571,0.092356
0.57164,0.8672,0.23853,-0.21622,0.091769
0.57264,0.87276,0.23702,-0.21671,0.09118
0.57364,0.87831,0.23549,-0.21719,0.09059
0.57464,0.88385,0.23392,-0.21765,0.090003
0.57564,0.88937,0.23232,-0.2181,0.08941
0.57664,0.89488,0.23069,-0.21853,0.088812
0.57764,0.90037,0.22903,-0.21895,0.088218
0.57864,0.90584,0.22733,-0.21936,0.087623
0.57964,0.9113,0.22559,-0.21976,0.087028
0.58065,0.91674,0.22382,-0.22014,0.086429
0.58165,0.92217,0.22202,-0.22052,0.085825
0.58265,0.92757,0.22019,-0.22089,0.085224
0.58365,0.93297,0.21832,-0.22125,0.08462
0.58465,0.93837,0.21641,-0.22162,0.08402
0.58565,0.94375,0.21446,-0.22196,0.083416
0.58665,0.9491,0.2125,-0.22229,0.082813
0.58765,0.95444,0.21049,-0.22262,0.082205
0.58865,0.95977,0.20845,-0.22294,0.081601
0.58965,0.96508,0.20638,-0.22325,0.081
0.59065,0.97037,0.2043,-0.22354,0.080396
0.59165,0.97563,0.20221,-0.22382,0.0798
0.59265,0.98086,0.2001,-0.22408,0.079192
0.59365,0.98607,0.19797,-0.22433,0.078592
0.59465,0.99124,0.19583,-0.22457,0.077977
0.59565,0.99638,0.19368,-0.22479,0.077368
0.59665,1.0015,0.19152,-0.225,0.076765
0.59765,1.0066,0.18934,-0.2252,0.076155
0.59865,1.0116,0.18716,-0.22538,0.075556
0.59965,1.0166,0.18498,-0.22555,0.074951
0.60065,1.0215,0.18278,-0.2257,0.074348
0.60165,1.0265,0.18058,-0.22583,0.07375
0.60265,1.0313,0.17838,-0.22596,0.073153
0.60365,1.0362,0.17617,-0.22606,0.072563
0.60465,1.041,0.17398,-0.22615,0.07197
0.60565,1.0457,0.17179,-0.22622,0.071372
0.60665,1.0504,0.16967,-0.22625,0.070783
0.60765,1.0549,0.16757,-0.22626,0.070197
0.60865,1.0595,0.16546,-0.22625,0.069613
0.60965,1.064,0.16336,-0.22623,0.069031
0.61065,1.0684,0.16127,-0.2262,0.068452
0.61165,1.0729,0.15917,-0.22615,0.067881
0.61265,1.0773,0.15707,-0.22609,0.067309
0.61365,1.0816,0.15498,-0.22601,0.066742
0.61465,1.086,0.15287,-0.22593,0.066172
0.61565,1.0903,0.15077,-0.22584,0.065609
0.61665,1.0945,0.14867,-0.22573,0.065046
0.61765,1.0988,0.14657,-0.22562,0.064486
0.61865,1.103,0.14447,-0.2255,0.063927
0.61965,1.1072,0.14235,-0.22537,0.063369
0.62066,1.1113,0.14023,-0.22524,0.062816
0.62166,1.1154,0.13812,-0.22509,0.062268
0.62266,1.1195,0.13602,-0.22493,0.061719
0.62366,1.1235,0.1339,-0.22477,0.061175
0.62466,1.1274,0.13181,-0.22458,0.060633
0.62566,1.1314,0.12972,-0.22439,0.060094
0.62666,1.1353,0.12765,-0.22419,0.059555
0.62766,1.1391,0.12558,-0.22398,0.059023
0.62866,1.1429,0.12352,-0.22376,0.058494
0.62966,1.1466,0.12147,-0.22353,0.057967
0.63066,1.1503,0.11946,-0.22329,0.057443
0.63166,1.154,0.11745,-0.22304,0.056923
0.63266,1.1576,0.11545,-0.22278,0.056406
0.63366,1.1611,0.11346,-0.22251,0.055893
0.63466,1.1647,0.1115,-0.22224,0.055383
0.63566,1.1681,0.10955,-0.22195,0.054878
0.63666,1.1715,0.10761,-0.22165,0.054376
0.63766,1.1748,0.10573,-0.22133,0.053885
0.63866,1.1781,0.10389,-0.221,0.053401
0.63966,1.1812,0.10209,-0.22067,0.052922
0.64066,1.1844,0.10031,-0.22032,0.052447
0.64166,1.1874,0.098557,-0.21997,0.051979
0.64266,1.1904,0.096848,-0.21961,0.051515
0.64366,1.1933,0.095173,-0.21923,0.051058
0.64466,1.1961,0.093551,-0.21884,0.05061
0.64566,1.1988,0.091969,-0.21844,0.050166
0.64666,1.2015,0.090414,-0.21804,0.049722
0.64766,1.2041,0.088877,-0.21762,0.049283
0.64866,1.2067,0.087351,-0.21721,0.04885
0.64966,1.2093,0.085848,-0.21678,0.048422
0.65066,1.2118,0.084367,-0.21635,0.047997
0.65166,1.2143,0.082908,-0.21592,0.047578
0.65266,1.2167,0.081485,-0.21548,0.04716
0.65366,1.2191,0.080067,-0.21504,0.046746
0.65466,1.2214,0.078647,-0.21459,0.046338
0.65566,1.2237,0.077245,-0.21415,0.04593
0.65666,1.226,0.075852,-0.21369,0.045527
0.65766,1.2282,0.074508,-0.21324,0.045129
0.65866,1.2304,0.073161,-0.21278,0.044731
0.65966,1.2326,0.071815,-0.21232,0.044336
0.66067,1.2347,0.070489,-0.21186,0.043945
0.66167,1.2368,0.069175,-0.2114,0.043559
0.66267,1.2389,0.06787,-0.21093,0.043172
0.66367,1.2409,0.066608,-0.21046,0.04279
0.66467,1.2428,0.065337,-0.20999,0.042408
0.66567,1.2448,0.064078,-0.20952,0.042027
0.66667,1.2467,0.062841,-0.20904,0.041652
0.66767,1.2486,0.061615,-0.20857,0.041279
0.66867,1.2504,0.060419,-0.20809,0.040907
0.66967,1.2522,0.059231,-0.2076,0.040541
0.67067,1.2539,0.058072,-0.20712,0.040179
0.67167,1.2556,0.056937,-0.20664,0.039821
0.67267,1.2572,0.055824,-0.20615,0.039466
0.67367,1.2587,0.054756,-0.20567,0.039115
0.67467,1.2603,0.053708,-0.20518,0.038768
0.67567,1.2617,0.052689,-0.20469,0.038426
0.67667,1.2631,0.05172,-0.20421,0.03809
0.67767,1.2644,0.050764,-0.20372,0.037758
0.67867,1.2657,0.049835,-0.20323,0.037429
0.67967,1.2669,0.048952,-0.20274,0.037103
0.68067,1.2681,0.04807,-0.20224,0.036779
0.68167,1.2692,0.047211,-0.20175,0.036456
0.68267,1.2703,0.046393,-0.20126,0.03614
0.68367,1.2714,0.045603,-0.20076,0.035829
0.68467,1.2723,0.044843,-0.20027,0.035519
0.68567,1.2733,0.044091,-0.19978,0.035213
0.68667,1.2742,0.043354,-0.19928,0.034912
0.68767,1.2751,0.042599,-0.19878,0.03461
0.68867,1.276,0.041882,-0.19828,0.03431
0.68967,1.2769,0.041186,-0.19778,0.03401
0.69067,1.2777,0.040498,-0.19728,0.033716
0.69167,1.2785,0.039825,-0.19678,0.033421
0.69267,1.2792,0.039172,-0.19628,0.033129
0.69367,1.28,0.038514,-0.19578,0.032841
0.69467,1.2807,0.037872,-0.19528,0.032556
0.69567,1.2814,0.037249,-0.19478,0.032274
0.69667,1.282,0.036631,-0.19428,0.031994
0.69767,1.2827,0.036019,-0.19378,0.031717
0.69867,1.2833,0.035415,-0.19328,0.031442
0.69967,1.2839,0.03483,-0.19279,0.031173
0.70068,1.2844,0.034263,-0.19229,0.030906
0.70168,1.285,0.03372,-0.19179,0.030638
0.70268,1.2855,0.03318,-0.19129,0.030375
0.70368,1.286,0.032653,-0.1908,0.030115
0.70468,1.2864,0.032145,-0.1903,0.029855
0.70568,1.2869,0.031643,-0.18981,0.029599
0.70668,1.2873,0.031148,-0.18931,0.029346
0.70768,1.2877,0.030665,-0.18882,0.029094
0.70868,1.288,0.030193,-0.18833,0.028846
0.70968,1.2884,0.029727,-0.18785,0.028604
0.71068,1.2887,0.029278,-0.18737,0.028362
0.71168,1.289,0.02883,-0.18689,0.028125
0.71268,1.2892,0.028398,-0.18642,0.02789
0.71368,1.2895,0.027968,-0.18595,0.027659
0.71468,1.2897,0.027571,-0.18548,0.02743
0.71568,1.2899,0.027174,-0.18501,0.027207
0.71668,1.29,0.026779,-0.18455,0.026984
0.71768,1.2902,0.026398,-0.18409,0.026763
0.71868,1.2904,0.026023,-0.18363,0.026545
0.71968,1.2905,0.025659,-0.18318,0.026331
0.72068,1.2906,0.025306,-0.18272,0.026117
0.72168,1.2907,0.024959,-0.18227,0.025908
0.72268,1.2908,0.024624,-0.18182,0.025702
0.72368,1.2908,0.024303,-0.18137,0.0255
0.72468,1.2909,0.023988,-0.18092,0.0253
0.72568,1.2909,0.023678,-0.18048,0.025101
0.72668,1.2909,0.023374,-0.18003,0.024906
0.72768,1.2909,0.023077,-0.17959,0.024712
0.72868,1.291,0.022782,-0.17915,0.024519
0.72968,1.291,0.022493,-0.17871,0.024327
0.73068,1.2909,0.022209,-0.17827,0.024137
0.73168,1.2909,0.021929,-0.17783,0.023947
0.73268,1.2909,0.021645,-0.1774,0.023761
0.73368,1.2909,0.021372,-0.17696,0.023574
0.73468,1.2909,0.021107,-0.17653,0.02339
0.73568,1.2908,0.020843,-0.1761,0.023206
0.73668,1.2908,0.020584,-0.17566,0.023023
0.73768,1.2907,0.020328,-0.17523,0.022842
0.73868,1.2907,0.020079,-0.1748,0.022662
0.73968,1.2906,0.019834,-0.17437,0.022484
0.74069,1.2905,0.019597,-0.17395,0.022306
0.74169,1.2904,0.019365,-0.17353,0.022131
0.74269,1.2904,0.019135,-0.1731,0.021958
0.74369,1.2903,0.018914,-0.17269,0.021787
0.74469,1.2902,0.018705,-0.17227,0.021619
0.74569,1.29,0.018499,-0.17186,0.021455
0.74669,1.2899,0.018302,-0.17146,0.021292
0.74769,1.2898,0.018108,-0.17105,0.021131
0.74869,1.2896,0.017919,-0.17065,0.020971
0.74969,1.2895,0.01773,-0.17025,0.02081
0.75069,1.2893,0.017546,-0.16985,0.020653
0.75169,1.2892,0.017362,-0.16946,0.020493
0.75269,1.289,0.017181,-0.16906,0.020337
0.75369,1.2889,0.017007,-0.16867,0.020182
0.75469,1.2887,0.016829,-0.16828,0.020028
0.75569,1.2886,0.016657,-0.16789,0.019876
0.75669,1.2884,0.016488,-0.1675,0.019725
0.75769,1.2882,0.016323,-0.16712,0.019577
0.75869,1.2881,0.016161,-0.16674,0.019429
0.75969,1.2879,0.016002,-0.16635,0.019284
0.76069,1.2877,0.015845,-0.16597,0.019139
0.76169,1.2875,0.015692,-0.1656,0.018995
0.76269,1.2874,0.015541,-0.16522,0.018853
0.76369,1.2872,0.015393,-0.16484,0.018712
0.76469,1.287,0.01525,-0.16447,0.018573
0.76569,1.2868,0.015109,-0.16409,0.018437
0.76669,1.2866,0.01497,-0.16372,0.018304
0.76769,1.2864,0.014835,-0.16335,0.01817
0.76869,1.2862,0.014703,-0.16297,0.018039
0.76969,1.286,0.014574,-0.1626,0.017909
0.77069,1.2858,0.014448,-0.16223,0.017781
0.77169,1.2856,0.014323,-0.16187,0.017655
0.77269,1.2853,0.014201,-0.1615,0.017529
0.77369,1.2851,0.014079,-0.16113,0.017405
0.77469,1.2849,0.013959,-0.16077,0.017282
0.77569,1.2847,0.013841,-0.1604,0.01716
0.77669,1.2845,0.013725,-0.16004,0.01704
0.77769,1.2842,0.01361,-0.15968,0.016919
0.77869,1.284,0.013495,-0.15932,0.016801
0.77969,1.2838,0.013382,-0.15897,0.016684
0.7807,1.2835,0.013276,-0.15861,0.016567
0.7817,1.2833,0.013179,-0.15825,0.016452
0.7827,1.283,0.013075,-0.1579,0.016347
0.7837,1.2828,0.012973,-0.15755,0.016242
0.7847,1.2825,0.012867,-0.1572,0.016138
0.7857,1.2823,0.012761,-0.15685,0.016037
0.7867,1.282,0.012651,-0.1565,0.015935
0.7877,1.2818,0.012553,-0.15615,0.015834
0.7887,1.2815,0.012443,-0.15581,0.015734
0.7897,1.2813,0.012329,-0.15547,0.015634
0.7907,1.281,0.012215,-0.15512,0.015535
0.7917,1.2808,0.012101,-0.15478,0.015436
0.7927,1.2805,0.012003,-0.15444,0.015337
0.7937,1.2802,0.01189,-0.1541,0.015238
0.7947,1.28,0.011779,-0.15376,0.015141
0.7957,1.2797,0.011673,-0.15343,0.015046
0.7967,1.2794,0.011579,-0.15309,0.014951
0.7977,1.2792,0.011472,-0.15275,0.014857
0.7987,1.2789,0.01139,-0.15242,0.014764
0.7997,1.2787,0.011298,-0.15209,0.014673
0.8007,1.2784,0.01121,-0.15175,0.014583
0.8017,1.2781,0.011122,-0.15142,0.014493
0.8027,1.2779,0.011036,-0.15109,0.014403
0.8037,1.2776,0.010947,-0.15077,0.014315
0.8047,1.2773,0.010864,-0.15044,0.014227
0.8057,1.277,0.010781,-0.15011,0.014141
0.8067,1.2768,0.010697,-0.14978,0.014054
0.8077,1.2765,0.010628,-0.14946,0.013969
0.8087,1.2762,0.010547,-0.14914,0.013884
0.8097,1.276,0.010468,-0.14881,0.013799
0.8107,1.2757,0.010387,-0.14849,0.013715
0.8117,1.2754,0.01031,-0.14817,0.013632
0.8127,1.2751,0.010234,-0.14785,0.01355
0.8137,1.2748,0.010159,-0.14753,0.013469
0.8147,1.2703,0.010054,-0.14674,0.013344
0.8157,1.2743,0.010008,-0.1469,0.013309
0.8167,1.274,0.0099444,-0.14658,0.013231
0.8177,1.2737,0.0098725,-0.14627,0.013153
0.8187,1.2735,0.0098004,-0.14595,0.013077
0.8197,1.2732,0.0097263,-0.14564,0.013001
0.82071,1.2729,0.0096571,-0.14532,0.012927
0.82171,1.2726,0.0095891,-0.14501,0.012854
0.82271,1.2723,0.0095222,-0.1447,0.012783
0.82371,1.2721,0.0094583,-0.14439,0.012712
0.82471,1.2718,0.009391,-0.14408,0.012643
0.82571,1.2715,0.0093261,-0.14377,0.012576
0.82671,1.2713,0.0092679,-0.14346,0.012509
0.82771,1.271,0.0092067,-0.14315,0.012443
0.82871,1.2707,0.0091401,-0.14285,0.012378
0.82971,1.2704,0.0090816,-0.14254,0.012314
0.83071,1.2702,0.0090236,-0.14224,0.012251
0.83171,1.2699,0.008966,-0.14193,0.012189
0.83271,1.2696,0.0089084,-0.14163,0.012127
0.83371,1.2694,0.0088433,-0.14133,0.012066
0.83471,1.2691,0.008787,-0.14102,0.012005
0.83571,1.2688,0.0087325,-0.14072,0.011945
0.83671,1.2685,0.008679,-0.14042,0.011885
0.83771,1.2683,0.0086245,-0.14012,0.011826
0.83871,1.268,0.0085675,-0.13982,0.011766
0.83971,1.2677,0.0085151,-0.13952,0.011707
0.84071,1.2675,0.0084581,-0.13922,0.011649
0.84171,1.2672,0.0084073,-0.13892,0.011591
0.84271,1.2669,0.0083511,-0.13863,0.011533
0.84371,1.2667,0.0082973,-0.13833,0.011476
0.84471,1.2664,0.0082445,-0.13803,0.011419
0.84571,1.2662,0.0081902,-0.13774,0.011363
0.84671,1.2659,0.0081385,-0.13744,0.011306
0.84771,1.2656,0.0080872,-0.13714,0.01125
0.84871,1.2654,0.0080363,-0.13685,0.011194
0.84971,1.2651,0.0079847,-0.13656,0.011139
0.85071,1.2649,0.0079357,-0.13626,0.011084
0.85171,1.2646,0.0078856,-0.13597,0.011029
0.85271,1.2643,0.0078359,-0.13568,0.010975
0.85371,1.2641,0.0077871,-0.13538,0.010922
0.85471,1.2638,0.007739,-0.13509,0.01087
0.85571,1.2636,0.0076911,-0.1348,0.010817
0.85671,1.2633,0.0076439,-0.13451,0.010765
0.85771,1.263,0.0075969,-0.13422,0.010714
0.85871,1.2628,0.0075514,-0.13394,0.010663
0.85971,1.2625,0.007507,-0.13365,0.010613
0.86072,1.2623,0.0074629,-0.13336,0.010563
0.86172,1.262,0.0074187,-0.13308,0.010514
0.86272,1.2618,0.0073748,-0.1328,0.010466
0.86372,1.2615,0.0073307,-0.13251,0.010418
0.86472,1.2612,0.0072873,-0.13223,0.01037
0.86572,1.261,0.0072441,-0.13195,0.010322
0.86672,1.2607,0.0072013,-0.13167,0.010275
0.86772,1.2605,0.0071589,-0.13139,0.010228
0.86872,1.2602,0.0071178,-0.13111,0.010181
0.86972,1.26,0.0070751,-0.13084,0.010135
0.87072,1.2597,0.0070347,-0.13056,0.010089
0.87172,1.2594,0.0069953,-0.13029,0.010043
0.87272,1.2592,0.0069557,-0.13001,0.0099979
0.87372,1.2589,0.0069151,-0.12974,0.0099526
0.87472,1.2587,0.0068772,-0.12946,0.0099079
0.87572,1.2584,0.0068393,-0.12919,0.0098637
0.87672,1.2582,0.0068026,-0.12892,0.00982
0.87772,1.2579,0.0067673,-0.12865,0.0097767
0.87872,1.2577,0.0067313,-0.12838,0.0097337
0.87972,1.2574,0.0066971,-0.12811,0.0096908
0.88072,1.2572,0.0066631,-0.12784,0.009648
0.88172,1.2569,0.0066295,-0.12758,0.0096055
0.88272,1.2567,0.0065958,-0.12731,0.0095636
0.88372,1.2564,0.0065622,-0.12704,0.009522
0.88472,1.2562,0.00653,-0.12678,0.0094805
0.88572,1.2559,0.0064981,-0.12651,0.0094393
0.88672,1.2557,0.0064664,-0.12625,0.0093981
0.88772,1.2554,0.0064347,-0.12599,0.0093572
0.88872,1.2551,0.0064036,-0.12572,0.0093163
0.88972,1.2549,0.0063733,-0.12546,0.0092759
0.89072,1.2547,0.0063441,-0.1252,0.0092357
0.89172,1.2544,0.0063163,-0.12494,0.0091959
0.89272,1.2542,0.0062881,-0.12468,0.0091564
0.89372,1.2539,0.0062601,-0.12442,0.0091174
0.89472,1.2537,0.0062323,-0.12416,0.0090785
0.89572,1.2534,0.0062044,-0.1239,0.0090397
0.89672,1.2532,0.0061778,-0.12364,0.0090017
0.89772,1.2529,0.0061519,-0.12338,0.0089641
0.89872,1.2527,0.0061263,-0.12312,0.0089267
0.89972,1.2524,0.0061007,-0.12287,0.0088894
0.90073,1.2522,0.0060756,-0.12261,0.0088528
0.90173,1.2519,0.0060509,-0.12235,0.0088166
0.90273,1.2517,0.0060267,-0.1221,0.0087804
0.90373,1.2514,0.0060006,-0.12184,0.0087442
0.90473,1.2512,0.0059768,-0.12159,0.0087085
0.90573,1.251,0.0059531,-0.12133,0.0086729
0.90673,1.2507,0.0059297,-0.12108,0.0086375
0.90773,1.2505,0.0059065,-0.12083,0.0086019
0.90873,1.2502,0.0058835,-0.12057,0.0085668
0.90973,1.25,0.0058607,-0.12032,0.0085318
0.91073,1.2497,0.0058381,-0.12007,0.0084971
0.91173,1.2495,0.0058156,-0.11982,0.0084626
0.91273,1.2492,0.005794,-0.11957,0.0084287
0.91373,1.249,0.0057721,-0.11932,0.0083947
0.91473,1.2488,0.0057501,-0.11907,0.0083606
0.91573,1.2485,0.0057283,-0.11882,0.0083267
0.91673,1.2483,0.0057067,-0.11857,0.0082929
0.91773,1.248,0.005684,-0.11832,0.0082594
0.91873,1.2478,0.0056626,-0.11808,0.008226
0.91973,1.2476,0.0056422,-0.11783,0.0081931
0.92073,1.2473,0.0056208,-0.11759,0.0081601
0.92173,1.2471,0.0055999,-0.11734,0.0081273
0.92273,1.2427,0.0055598,-0.11672,0.0080673
0.92373,1.2466,0.0055598,-0.11686,0.0080621
0.92473,1.2464,0.0055388,-0.11661,0.0080292
0.92573,1.2461,0.0055189,-0.11637,0.0079966
0.92673,1.2459,0.0054981,-0.11613,0.007964
0.92773,1.2457,0.005478,-0.11589,0.0079317
0.92873,1.2454,0.0054573,-0.11565,0.0078993
0.92973,1.2452,0.0054371,-0.11541,0.0078672
0.93073,1.245,0.0054167,-0.11517,0.0078352
0.93173,1.2447,0.0053962,-0.11493,0.0078033
0.93273,1.2445,0.0053759,-0.11469,0.0077714
0.93373,1.2443,0.0053548,-0.11445,0.0077398
0.93473,1.244,0.0053347,-0.11422,0.0077087
0.93573,1.2438,0.0053148,-0.11398,0.0076772
0.93673,1.2436,0.0052948,-0.11375,0.007646
0.93773,1.2433,0.0052748,-0.11351,0.007615
0.93873,1.2431,0.0052547,-0.11328,0.0075842
0.93973,1.2429,0.0052348,-0.11305,0.0075537
0.94074,1.2427,0.005215,-0.11281,0.0075231
0.94174,1.2424,0.0051957,-0.11258,0.007493
0.94274,1.2422,0.005176,-0.11235,0.0074628
0.94374,1.242,0.0051565,-0.11212,0.0074328
0.94474,1.2418,0.0051374,-0.11189,0.0074032
0.94574,1.2415,0.0051183,-0.11166,0.0073738
0.94674,1.2413,0.0050998,-0.11143,0.0073446
0.94774,1.2411,0.0050813,-0.1112,0.0073154
0.94874,1.2409,0.0050628,-0.11097,0.0072865
0.94974,1.2406,0.0050449,-0.11074,0.0072581
0.95074,1.2404,0.005027,-0.11051,0.00723
0.95174,1.2402,0.0050099,-0.11028,0.0072022
0.95274,1.24,0.0049926,-0.11006,0.0071747
0.95374,1.2397,0.0049762,-0.10983,0.0071475
0.95474,1.2395,0.0049598,-0.10961,0.0071204
0.95574,1.2393,0.0049437,-0.10938,0.0070935
0.95674,1.2391,0.0049271,-0.10915,0.0070667
0.95774,1.2388,0.0049111,-0.10893,0.00704
0.95874,1.2386,0.0048951,-0.10871,0.0070134
0.95974,1.2384,0.0048786,-0.10848,0.0069871
0.96074,1.2382,0.0048627,-0.10826,0.0069609
0.96174,1.2379,0.0048469,-0.10804,0.0069348
0.96274,1.2377,0.004831,-0.10781,0.0069089
0.96374,1.2375,0.0048152,-0.10759,0.006883
0.96474,1.2373,0.0047989,-0.10737,0.0068573
0.96574,1.237,0.0047834,-0.10715,0.0068318
0.96674,1.2368,0.004768,-0.10693,0.0068064
0.96774,1.2366,0.0047526,-0.10671,0.0067813
0.96874,1.2364,0.0047367,-0.10649,0.0067565
0.96974,1.2361,0.0047219,-0.10627,0.006732
0.97074,1.2359,0.0047075,-0.10605,0.0067078
0.97174,1.2357,0.0046931,-0.10583,0.0066838
0.97274,1.2355,0.004679,-0.10562,0.0066598
0.97374,1.2352,0.0046642,-0.1054,0.0066361
0.97474,1.235,0.0046502,-0.10518,0.0066124
0.97574,1.2348,0.0046363,-0.10497,0.0065891
0.97674,1.2346,0.0046224,-0.10475,0.0065658
0.97774,1.2344,0.0046081,-0.10454,0.0065426
0.97874,1.2341,0.0045944,-0.10433,0.0065194
0.97974,1.2339,0.0045807,-0.10411,0.0064962
0.98075,1.2337,0.004567,-0.1039,0.0064731
0.98175,1.2335,0.0045532,-0.10369,0.0064501
0.98275,1.2333,0.0045394,-0.10347,0.0064268
0.98375,1.233,0.0045259,-0.10326,0.0064038
0.98475,1.2328,0.0045124,-0.10305,0.0063809
0.98575,1.2326,0.0044991,-0.10284,0.006358
0.98675,1.2324,0.0044857,-0.10263,0.0063352
0.98775,1.2322,0.0044725,-0.10242,0.0063125
0.98875,1.2319,0.0044589,-0.10221,0.00629
0.98975,1.2317,0.0044457,-0.102,0.0062678
0.99075,1.2315,0.0044328,-0.10179,0.0062455
0.99175,1.2313,0.0044197,-0.10158,0.006223
0.99275,1.2311,0.0044067,-0.10137,0.0062007
0.99375,1.2309,0.0043936,-0.10116,0.0061785
0.99475,1.2306,0.0043807,-0.10096,0.0061565
0.99575,1.2304,0.0043677,-0.10075,0.0061345
0.99675,1.2302,0.0043549,-0.10054,0.0061126
0.99775,1.23,0.0043423,-0.10034,0.0060908
0.99875,1.2298,0.0043297,-0.10013,0.0060691
0.99975,1.2296,0.0043171,-0.099924,0.0060476
1.0008,1.2293,0.0043046,-0.099718,0.0060261
1.0018,1.2291,0.0042922,-0.099513,0.0060046
1.0028,1.2289,0.0042799,-0.099309,0.0059835
1.0038,1.2287,0.0042679,-0.099106,0.0059624
1.0048,1.2285,0.0042557,-0.098903,0.0059417
1.0058,1.2283,0.0042438,-0.0987,0.0059208
1.0068,1.2281,0.0042319,-0.098498,0.0059003
1.0078,1.2279,0.00422,-0.098297,0.0058799
1.0088,1.2277,0.0042082,-0.098095,0.0058594
1.0098,1.2274,0.0041963,-0.097895,0.0058391
1.0108,1.2272,0.0041845,-0.097694,0.0058188
1.0118,1.227,0.0041726,-0.097494,0.0057987
1.0128,1.2268,0.0041608,-0.097295,0.0057786
1.0138,1.2266,0.0041491,-0.097096,0.0057585
1.0148,1.2264,0.0041373,-0.096897,0.0057387
1.0158,1.2262,0.0041257,-0.096699,0.0057188
1.0168,1.226,0.0041141,-0.096501,0.0056991
1.0178,1.2258,0.0041026,-0.096304,0.0056794
1.0188,1.2256,0.004091,-0.096107,0.0056598
1.0198,1.2254,0.0040795,-0.095911,0.0056404
1.0208,1.2252,0.004068,-0.095715,0.005621
1.0218,1.225,0.0040564,-0.09552,0.0056017
1.0228,1.2248,0.0040448,-0.095325,0.0055825
1.0238,1.2246,0.0040333,-0.095131,0.0055634
1.0248,1.2244,0.0040219,-0.094937,0.0055444
1.0258,1.2242,0.0040106,-0.094743,0.0055254
1.0268,1.224,0.0039993,-0.094549,0.0055067
1.0278,1.2238,0.0039881,-0.094356,0.005488
1.0288,1.2236,0.0039769,-0.094163,0.0054695
1.0298,1.2234,0.0039657,-0.093971,0.0054511
1.0308,1.2232,0.0039546,-0.093779,0.0054327
1.0318,1.223,0.0039436,-0.093588,0.0054146
1.0328,1.2228,0.0039325,-0.093396,0.0053965
1.0338,1.2226,0.0039215,-0.093205,0.0053784
1.0348,1.2224,0.0039105,-0.093014,0.0053604
1.0358,1.2222,0.0038995,-0.092823,0.0053425
1.0368,1.222,0.0038886,-0.092632,0.0053246
1.0378,1.2218,0.0038777,-0.092441,0.0053068
1.0388,1.2216,0.0038668,-0.092251,0.005289
1.0398,1.2214,0.0038559,-0.092061,0.0052713
1.0408,1.2212,0.003845,-0.091871,0.0052537
1.0418,1.221,0.0038341,-0.091682,0.0052362
1.0428,1.2208,0.0038232,-0.091494,0.0052186
1.0438,1.2206,0.0038124,-0.091306,0.0052013
1.0448,1.2204,0.0038017,-0.091118,0.0051843
1.0458,1.2161,0.0037777,-0.090636,0.0051501
1.0468,1.22,0.0037806,-0.090746,0.0051509
1.0478,1.2198,0.0037703,-0.09056,0.0051342
1.0488,1.2196,0.0037599,-0.090374,0.0051175
1.0498,1.2194,0.0037497,-0.090189,0.0051009
1.0508,1.2192,0.0037395,-0.090003,0.0050843
1.0518,1.219,0.0037294,-0.089819,0.0050679
1.0528,1.2188,0.0037193,-0.089635,0.0050515
1.0538,1.2186,0.0037092,-0.089451,0.0050352
1.0548,1.2185,0.0036991,-0.089268,0.0050189
1.0558,1.2183,0.0036891,-0.089085,0.0050027
1.0568,1.2181,0.0036792,-0.088902,0.0049863
1.0578,1.2179,0.0036692,-0.08872,0.00497
1.0588,1.2177,0.0036593,-0.088538,0.0049538
1.0598,1.2175,0.0036494,-0.088357,0.0049375
1.0608,1.2173,0.0036394,-0.088176,0.0049212
1.0618,1.2171,0.0036295,-0.087995,0.0049051
1.0628,1.2169,0.0036196,-0.087814,0.004889
1.0638,1.2167,0.0036099,-0.087634,0.004873
1.0648,1.2165,0.0036001,-0.087454,0.004857
1.0658,1.2163,0.0035903,-0.087274,0.0048411
1.0668,1.2162,0.0035805,-0.087095,0.0048252
1.0678,1.216,0.0035708,-0.086916,0.0048096
1.0688,1.2158,0.003561,-0.086738,0.0047939
1.0698,1.2156,0.0035514,-0.086559,0.0047783
1.0708,1.2154,0.0035417,-0.086381,0.0047628
1.0718,1.2152,0.0035321,-0.086204,0.0047476
1.0728,1.215,0.0035226,-0.086028,0.0047325
1.0738,1.2148,0.0035131,-0.085851,0.0047175
1.0748,1.2146,0.0035037,-0.085675,0.0047024
1.0758,1.2145,0.0034942,-0.0855,0.0046874
1.0768,1.2143,0.0034848,-0.085324,0.0046725
1.0778,1.2141,0.0034755,-0.085149,0.0046576
1.0788,1.2139,0.0034662,-0.084975,0.0046428
1.0798,1.2137,0.0034569,-0.084801,0.0046281
1.0808,1.2135,0.0034476,-0.084626,0.0046133
1.0818,1.2133,0.0034383,-0.084453,0.0045986
1.0828,1.2131,0.0034291,-0.08428,0.004584
1.0838,1.213,0.0034198,-0.084107,0.0045695
1.0848,1.2128,0.0034106,-0.083934,0.004555
1.0858,1.2126,0.0034014,-0.083762,0.0045407
1.0868,1.2124,0.0033924,-0.08359,0.0045265
1.0878,1.2122,0.0033834,-0.083418,0.0045123
1.0888,1.212,0.0033744,-0.083247,0.0044982
1.0898,1.2118,0.0033654,-0.083076,0.0044843
1.0908,1.2116,0.0033566,-0.082906,0.0044706
1.0918,1.2115,0.0033478,-0.082737,0.004457
1.0928,1.2113,0.003339,-0.082568,0.0044434
1.0938,1.2111,0.0033303,-0.082399,0.0044298
1.0948,1.2109,0.0033216,-0.082231,0.0044164
1.0958,1.2107,0.0033128,-0.082063,0.0044028
1.0968,1.2065,0.0032924,-0.081629,0.0043745
1.0978,1.2104,0.0032955,-0.081729,0.0043757
1.0988,1.2102,0.0032869,-0.081563,0.0043622
1.0998,1.21,0.0032784,-0.081397,0.0043488
1.1008,1.2098,0.0032699,-0.081231,0.0043354
1.1018,1.2096,0.0032615,-0.081066,0.0043221
1.1028,1.2095,0.0032531,-0.080901,0.0043088
1.1038,1.2093,0.0032446,-0.080737,0.0042955
1.1048,1.2091,0.0032362,-0.080573,0.0042824
1.1058,1.2089,0.0032279,-0.080409,0.0042692
1.1068,1.2087,0.0032196,-0.080245,0.004256
1.1078,1.2086,0.0032114,-0.080082,0.0042429
1.1088,1.2084,0.0032032,-0.079918,0.0042298
1.1098,1.2082,0.003195,-0.079755,0.0042167
1.1108,1.208,0.0031868,-0.079593,0.0042036
1.1118,1.2078,0.0031786,-0.07943,0.0041905
1.1128,1.2077,0.0031705,-0.079268,0.0041775
1.1138,1.2075,0.0031624,-0.079106,0.0041644
1.1148,1.2073,0.0031543,-0.078943,0.0041513
1.1158,1.2071,0.0031462,-0.078781,0.0041382
1.1168,1.207,0.0031381,-0.078619,0.0041251
1.1178,1.2068,0.00313,-0.078458,0.0041121
1.1188,1.2066,0.003122,-0.078296,0.0040991
1.1198,1.2064,0.0031139,-0.078135,0.0040861
1.1208,1.2063,0.0031058,-0.077974,0.0040733
1.1218,1.2061,0.0030978,-0.077813,0.0040605
1.1228,1.2059,0.0030898,-0.077653,0.0040478
1.1238,1.2057,0.0030817,-0.077494,0.0040351
1.1248,1.2056,0.0030736,-0.077335,0.0040224
1.1258,1.2054,0.0030655,-0.077175,0.0040097
1.1268,1.2052,0.0030575,-0.077017,0.0039971
1.1278,1.205,0.0030495,-0.076858,0.0039846
1.1288,1.2049,0.0030416,-0.0767,0.0039721
1.1298,1.2047,0.0030337,-0.076542,0.0039597
1.1308,1.2045,0.0030258,-0.076384,0.0039473
1.1318,1.2043,0.0030179,-0.076227,0.003935
1.1328,1.2042,0.0030099,-0.07607,0.0039226
1.1338,1.204,0.003002,-0.075913,0.0039103
1.1348,1.2038,0.0029941,-0.075757,0.0038981
1.1358,1.2036,0.0029863,-0.075602,0.0038859
1.1368,1.2035,0.0029785,-0.075447,0.0038739
1.1378,1.2033,0.0029708,-0.075293,0.003862
1.1388,1.2031,0.0029631,-0.075139,0.0038501
1.1398,1.203,0.0029554,-0.074985,0.0038383
1.1408,1.2028,0.0029478,-0.074832,0.0038265
1.1418,1.2026,0.0029402,-0.074679,0.0038147
1.1428,1.2024,0.0029326,-0.074527,0.0038032
1.1438,1.2023,0.0029251,-0.074374,0.0037917
1.1448,1.2021,0.0029176,-0.074222,0.0037802
1.1458,1.2019,0.0029101,-0.074071,0.0037688
1.1468,1.2018,0.0029026,-0.073919,0.0037574
1.1478,1.2016,0.0028952,-0.073769,0.0037462
1.1488,1.2014,0.0028877,-0.073618,0.0037351
1.1498,1.2013,0.0028803,-0.073469,0.003724
1.1508,1.2011,0.0028729,-0.073319,0.0037129
1.1518,1.2009,0.0028655,-0.073169,0.0037018
1.1528,1.2008,0.0028582,-0.07302,0.0036908
1.1538,1.2006,0.0028508,-0.072871,0.0036798
1.1548,1.2004,0.0028434,-0.072722,0.0036688
1.1558,1.2003,0.002836,-0.072574,0.0036577
1.1568,1.2001,0.0028287,-0.072425,0.0036467
1.1578,1.1999,0.0028213,-0.072277,0.0036357
1.1588,1.1998,0.002814,-0.072129,0.0036247
1.1598,1.1996,0.0028067,-0.071982,0.0036138
1.1608,1.1994,0.0027995,-0.071835,0.0036029
1.1618,1.1993,0.0027922,-0.071688,0.0035921
1.1628,1.1991,0.002785,-0.071541,0.0035813
1.1638,1.1989,0.0027778,-0.071395,0.0035705
1.1648,1.1988,0.0027707,-0.071249,0.0035598
1.1658,1.1986,0.0027635,-0.071103,0.003549
1.1668,1.1984,0.0027563,-0.070957,0.0035384
1.1678,1.1983,0.0027492,-0.070812,0.0035277
1.1688,1.1981,0.002742,-0.070667,0.0035171
1.1698,1.1979,0.0027349,-0.070522,0.0035065
1.1708,1.1978,0.0027278,-0.070377,0.003496
1.1718,1.1976,0.0027207,-0.070233,0.0034854
1.1728,1.1974,0.0027136,-0.070089,0.003475
1.1738,1.1973,0.0027065,-0.069945,0.0034645
1.1748,1.1971,0.0026994,-0.069801,0.0034541
1.1758,1.197,0.0026924,-0.069658,0.0034438
1.1768,1.1968,0.0026854,-0.069515,0.0034335
1.1778,1.1966,0.0026785,-0.069372,0.0034233
1.1788,1.1965,0.0026716,-0.069229,0.003413
1.1798,1.1963,0.0026647,-0.069087,0.0034028
1.1808,1.1961,0.0026578,-0.068945,0.0033926
1.1818,1.196,0.0026509,-0.068803,0.0033824
1.1828,1.1958,0.002644,-0.068662,0.0033722
1.1838,1.1957,0.0026372,-0.06852,0.003362
1.1848,1.1955,0.0026303,-0.068379,0.0033519
1.1858,1.1953,0.0026234,-0.068238,0.0033417
1.1868,1.1952,0.0026166,-0.068097,0.0033316
1.1878,1.195,0.0026097,-0.067956,0.0033215
1.1888,1.1948,0.0026029,-0.067815,0.0033113
1.1898,1.1947,0.0025962,-0.067674,0.0033012
1.1908,1.1945,0.0025894,-0.067533,0.0032911
1.1918,1.1944,0.0025826,-0.067393,0.003281
1.1928,1.1942,0.0025758,-0.067253,0.003271
1.1938,1.1941,0.0025691,-0.067113,0.003261
1.1948,1.1939,0.0025624,-0.066973,0.003251
1.1958,1.1937,0.0025557,-0.066834,0.0032411
1.1968,1.1936,0.002549,-0.066695,0.0032312
1.1978,1.1934,0.0025424,-0.066557,0.0032214
1.1988,1.1933,0.0025358,-0.066419,0.0032117
1.1998,1.1931,0.0025294,-0.066282,0.0032023
1.2008,1.1929,0.002523,-0.066145,0.0031928
1.2018,1.1928,0.0025166,-0.066008,0.0031835
1.2028,1.1926,0.0025103,-0.065872,0.0031741
1.2038,1.1925,0.0025039,-0.065736,0.0031648
1.2048,1.1923,0.0024976,-0.0656,0.0031556
1.2058,1.1922,0.0024913,-0.065465,0.0031464
1.2068,1.192,0.002485,-0.06533,0.0031372
1.2078,1.1918,0.0024788,-0.065196,0.0031281
1.2088,1.1917,0.0024726,-0.065062,0.003119
1.2098,1.1915,0.0024664,-0.064928,0.0031099
1.2108,1.1914,0.0024602,-0.064794,0.0031008
1.2118,1.1912,0.002454,-0.064661,0.0030919
1.2128,1.1911,0.0024478,-0.064528,0.003083
1.2138,1.1909,0.0024417,-0.064395,0.0030741
1.2148,1.1907,0.0024356,-0.064263,0.0030653
1.2158,1.1906,0.0024295,-0.06413,0.0030566
1.2168,1.1904,0.0024234,-0.063999,0.0030479
1.2178,1.1903,0.0024174,-0.063867,0.0030394
1.2188,1.1901,0.0024114,-0.063736,0.0030309
1.2198,1.19,0.0024053,-0.063605,0.0030223
1.2208,1.1898,0.0023993,-0.063475,0.0030139
1.2218,1.1897,0.0023933,-0.063344,0.0030054
1.2228,1.1895,0.0023873,-0.063214,0.0029969
1.2238,1.1894,0.0023813,-0.063084,0.0029885
1.2248,1.1892,0.0023753,-0.062954,0.00298
1.2258,1.1891,0.0023693,-0.062824,0.0029716
1.2268,1.1889,0.0023634,-0.062695,0.0029631
1.2278,1.1887,0.0023573,-0.062566,0.0029547
1.2288,1.1886,0.0023513,-0.062436,0.0029462
1.2298,1.1884,0.0023453,-0.062307,0.0029377
1.2308,1.1883,0.0023393,-0.062178,0.0029292
1.2318,1.1881,0.0023334,-0.062049,0.0029208
1.2328,1.188,0.0023275,-0.061921,0.0029123
1.2338,1.1878,0.0023216,-0.061792,0.0029038
1.2348,1.1877,0.0023157,-0.061664,0.0028955
1.2358,1.1875,0.0023099,-0.061536,0.0028872
1.2368,1.1874,0.0023042,-0.061408,0.0028789
1.2378,1.1872,0.0022985,-0.061281,0.0028706
1.2388,1.1871,0.0022928,-0.061153,0.0028624
1.2398,1.1869,0.0022872,-0.061025,0.0028541
1.2408,1.1868,0.0022817,-0.060898,0.0028459
1.2418,1.1866,0.0022761,-0.060771,0.0028377
1.2428,1.1865,0.0022706,-0.060645,0.0028295
1.2438,1.1863,0.0022651,-0.060518,0.0028213
1.2448,1.1862,0.0022596,-0.060392,0.0028132
1.2458,1.186,0.0022541,-0.060266,0.002805
1.2468,1.1859,0.0022487,-0.06014,0.002797
1.2478,1.1858,0.0022432,-0.060015,0.0027889
1.2488,1.1856,0.0022378,-0.05989,0.0027809
1.2498,1.1855,0.0022324,-0.059766,0.0027729
1.2508,1.1853,0.002227,-0.059641,0.002765
1.2518,1.1852,0.0022216,-0.059517,0.002757
1.2528,1.1811,0.0022083,-0.0592,0.0027398
1.2538,1.1849,0.0022107,-0.05927,0.0027413
1.2548,1.1847,0.0022054,-0.059147,0.0027334
1.2558,1.1846,0.0022,-0.059024,0.0027256
1.2568,1.1844,0.0021947,-0.058901,0.0027178
1.2578,1.1843,0.0021893,-0.058779,0.00271
1.2588,1.1841,0.002184,-0.058656,0.0027023
1.2598,1.184,0.0021786,-0.058534,0.0026945
1.2608,1.1839,0.0021733,-0.058412,0.0026868
1.2618,1.1837,0.002168,-0.058291,0.0026792
1.2628,1.1836,0.0021627,-0.05817,0.0026716
1.2638,1.1834,0.0021575,-0.058048,0.002664
1.2648,1.1833,0.0021522,-0.057928,0.0026565
1.2658,1.1831,0.002147,-0.057807,0.0026489
1.2668,1.183,0.0021418,-0.057686,0.0026414
1.2678,1.1828,0.0021366,-0.057565,0.0026338
1.2688,1.1827,0.0021314,-0.057445,0.0026263
1.2698,1.1826,0.0021263,-0.057325,0.0026189
1.2708,1.1824,0.0021212,-0.057205,0.0026115
1.2718,1.1823,0.002116,-0.057086,0.0026041
1.2728,1.1821,0.0021109,-0.056967,0.0025967
1.2738,1.182,0.0021058,-0.056848,0.0025894
1.2748,1.1818,0.0021007,-0.056729,0.002582
1.2758,1.1817,0.0020956,-0.05661,0.0025747
1.2768,1.1815,0.0020905,-0.056492,0.0025674
1.2778,1.1814,0.0020853,-0.056374,0.0025601
1.2788,1.1813,0.0020803,-0.056256,0.0025529
1.2798,1.1811,0.0020752,-0.056138,0.0025457
1.2808,1.181,0.0020701,-0.056021,0.0025385
1.2818,1.1808,0.002065,-0.055904,0.0025313
1.2828,1.1807,0.0020599,-0.055787,0.0025241
1.2838,1.1806,0.0020549,-0.05567,0.002517
1.2848,1.1804,0.0020498,-0.055554,0.0025098
1.2858,1.1803,0.0020448,-0.055438,0.0025027
1.2868,1.1801,0.0020397,-0.055321,0.0024956
1.2878,1.18,0.0020347,-0.055206,0.0024886
1.2888,1.1798,0.0020297,-0.05509,0.0024816
1.2898,1.1797,0.0020248,-0.054975,0.0024746
1.2908,1.1796,0.0020199,-0.05486,0.0024676
1.2918,1.1794,0.002015,-0.054745,0.0024607
1.2928,1.1793,0.0020101,-0.054631,0.0024538
1.2938,1.1791,0.0020053,-0.054516,0.002447
1.2948,1.179,0.0020004,-0.054402,0.0024401
1.2958,1.1789,0.0019956,-0.054288,0.0024333
1.2968,1.1787,0.0019907,-0.054175,0.0024264
1.2978,1.1786,0.0019859,-0.054061,0.0024196
1.2988,1.1784,0.0019811,-0.053948,0.0024128
1.2998,1.1783,0.0019763,-0.053835,0.0024061
1.3008,1.1782,0.0019715,-0.053722,0.0023993
1.3018,1.178,0.0019667,-0.053609,0.0023926
1.3028,1.1779,0.0019619,-0.053497,0.0023859
1.3038,1.1778,0.0019571,-0.053384,0.0023793
1.3048,1.1776,0.0019524,-0.053273,0.0023727
1.3058,1.1775,0.0019476,-0.053161,0.0023661
1.3068,1.1773,0.0019429,-0.05305,0.0023595
1.3078,1.1772,0.0019382,-0.052939,0.002353
1.3088,1.1771,0.0019335,-0.052828,0.0023464
1.3098,1.1769,0.0019288,-0.052717,0.0023399
1.3108,1.1768,0.0019241,-0.052606,0.0023335
1.3118,1.1767,0.0019194,-0.052496,0.002327
1.3128,1.1765,0.0019148,-0.052386,0.0023205
1.3138,1.1764,0.0019101,-0.052276,0.0023141
1.3148,1.1762,0.0019055,-0.052166,0.0023077
1.3158,1.1761,0.0019009,-0.052056,0.0023014
1.3168,1.176,0.0018962,-0.051947,0.002295
1.3178,1.1758,0.0018916,-0.051838,0.0022887
1.3188,1.1757,0.001887,-0.051729,0.0022824
1.3198,1.1756,0.0018824,-0.05162,0.0022761
1.3208,1.1754,0.0018778,-0.051512,0.0022698
1.3218,1.1753,0.0018733,-0.051403,0.0022636
1.3228,1.1752,0.0018687,-0.051295,0.0022573
1.3238,1.175,0.0018641,-0.051187,0.0022511
1.3248,1.1749,0.0018596,-0.051079,0.0022449
1.3258,1.1748,0.001855,-0.050972,0.0022387
1.3268,1.1746,0.0018505,-0.050864,0.0022326
1.3278,1.1745,0.001846,-0.050757,0.0022265
1.3288,1.1743,0.0018415,-0.050651,0.0022204
1.3298,1.1742,0.001837,-0.050544,0.0022143
1.3308,1.1741,0.0018325,-0.050438,0.0022083
1.3318,1.1739,0.001828,-0.050332,0.0022022
1.3328,1.1738,0.0018236,-0.050226,0.0021962
1.3338,1.1737,0.0018191,-0.05012,0.0021902
1.3348,1.1735,0.0018147,-0.050015,0.0021842
1.3358,1.1734,0.0018103,-0.049909,0.0021783
1.3368,1.1733,0.0018059,-0.049804,0.0021723
1.3378,1.1731,0.0018015,-0.049699,0.0021664
1.3388,1.173,0.0017971,-0.049594,0.0021605
1.3398,1.1729,0.0017928,-0.049489,0.0021546
1.3408,1.1727,0.0017885,-0.049385,0.0021488
1.3418,1.1726,0.0017842,-0.049281,0.002143
1.3428,1.1725,0.00178,-0.049177,0.0021372
1.3438,1.1723,0.0017757,-0.049073,0.0021314
1.3448,1.1722,0.0017715,-0.04897,0.0021256
1.3458,1.1721,0.0017673,-0.048867,0.0021199
1.3468,1.172,0.0017631,-0.048764,0.0021142
1.3478,1.1718,0.0017589,-0.048661,0.0021084
1.3488,1.1717,0.0017548,-0.048558,0.0021027
1.3498,1.1716,0.0017506,-0.048456,0.002097
1.3508,1.1714,0.0017464,-0.048353,0.0020913
1.3518,1.1713,0.0017423,-0.048251,0.0020855
1.3528,1.1712,0.0017382,-0.048149,0.0020799
1.3538,1.171,0.001734,-0.048047,0.0020742
1.3548,1.1709,0.0017299,-0.047945,0.0020685
1.3558,1.1708,0.0017257,-0.047843,0.0020629
1.3568,1.1706,0.0017216,-0.047742,0.0020573
1.3578,1.1705,0.0017175,-0.04764,0.0020516
1.3588,1.1704,0.0017134,-0.047539,0.002046
1.3598,1.1703,0.0017092,-0.047438,0.0020404
1.3608,1.1701,0.0017051,-0.047338,0.0020348
1.3618,1.17,0.001701,-0.047237,0.0020292
1.3628,1.1699,0.0016969,-0.047137,0.0020236
1.3638,1.1697,0.0016928,-0.047036,0.002018
1.3648,1.1696,0.0016887,-0.046936,0.0020124
1.3658,1.1695,0.0016847,-0.046836,0.0020068
1.3668,1.1694,0.0016806,-0.046737,0.0020012
1.3678,1.1692,0.0016765,-0.046637,0.0019957
1.3688,1.1691,0.0016725,-0.046538,0.0019902
1.3698,1.169,0.0016684,-0.046439,0.0019847
1.3708,1.1689,0.0016644,-0.04634,0.0019793
1.3718,1.1687,0.0016604,-0.046242,0.0019738
1.3728,1.1686,0.0016564,-0.046143,0.0019684
1.3738,1.1685,0.0016524,-0.046044,0.0019629
1.3748,1.1683,0.0016484,-0.045946,0.0019575
1.3758,1.1682,0.0016444,-0.045848,0.0019521
1.3768,1.1681,0.0016405,-0.04575,0.0019467
1.3778,1.168,0.0016365,-0.045652,0.0019414
1.3788,1.1678,0.0016325,-0.045554,0.0019361
1.3798,1.1677,0.0016286,-0.045456,0.0019307
1.3808,1.1676,0.0016246,-0.045359,0.0019254
1.3818,1.1675,0.0016207,-0.045262,0.0019201
1.3828,1.1673,0.0016167,-0.045165,0.0019149
1.3838,1.1672,0.0016129,-0.045068,0.0019097
1.3848,1.1671,0.001609,-0.044971,0.0019045
1.3858,1.167,0.0016051,-0.044875,0.0018993
1.3868,1.1668,0.0016013,-0.044779,0.0018942
1.3878,1.1667,0.0015975,-0.044683,0.0018891
1.3888,1.1666,0.0015937,-0.044587,0.001884
1.3898,1.1665,0.0015899,-0.044492,0.001879
1.3908,1.1663,0.0015861,-0.044396,0.001874
1.3918,1.1662,0.0015824,-0.044301,0.001869
1.3928,1.1661,0.0015787,-0.044206,0.001864
1.3938,1.166,0.0015749,-0.044111,0.001859
1.3948,1.1658,0.0015712,-0.044017,0.001854
1.3958,1.1657,0.0015675,-0.043922,0.0018491
1.3968,1.1656,0.0015638,-0.043828,0.0018442
1.3978,1.1655,0.0015601,-0.043734,0.0018393
1.3988,1.1653,0.0015563,-0.043641,0.0018345
1.3998,1.1652,0.0015526,-0.043547,0.0018296
1.4009,1.1651,0.0015489,-0.043454,0.0018248
1.4019,1.165,0.0015452,-0.043361,0.0018199
1.4029,1.1649,0.0015415,-0.043269,0.0018151
1.4039,1.1647,0.0015378,-0.043176,0.0018103
1.4049,1.1646,0.0015341,-0.043084,0.0018055
1.4059,1.1645,0.0015304,-0.042991,0.0018007
1.4069,1.1644,0.0015268,-0.042899,0.0017959
1.4079,1.1642,0.0015231,-0.042807,0.0017911
1.4089,1.1641,0.0015194,-0.042715,0.0017864
1.4099,1.164,0.0015158,-0.042624,0.0017816
1.4109,1.1639,0.0015122,-0.042533,0.0017769
1.4119,1.1638,0.0015086,-0.042441,0.0017722
1.4129,1.1636,0.001505,-0.04235,0.0017675
1.4139,1.1635,0.0015014,-0.042259,0.0017628
1.4149,1.1634,0.0014978,-0.042169,0.0017581
1.4159,1.1633,0.0014943,-0.042078,0.0017535
1.4169,1.1631,0.0014908,-0.041987,0.0017488
1.4179,1.163,0.0014872,-0.041897,0.0017442
1.4189,1.1629,0.0014838,-0.041807,0.0017396
1.4199,1.1628,0.0014803,-0.041717,0.0017349
1.4209,1.1627,0.0014768,-0.041626,0.0017303
1.4219,1.1625,0.0014733,-0.041536,0.0017257
1.4229,1.1624,0.0014698,-0.041447,0.0017211
1.4239,1.1623,0.0014663,-0.041357,0.0017165
1.4249,1.1622,0.0014628,-0.041267,0.0017119
1.4259,1.1621,0.0014594,-0.041178,0.0017074
1.4269,1.1619,0.0014559,-0.041089,0.0017028
1.4279,1.1618,0.0014525,-0.040999,0.0016983
1.4289,1.1617,0.001449,-0.040911,0.0016938
1.4299,1.1616,0.0014456,-0.040822,0.0016893
1.4309,1.1615,0.0014421,-0.040733,0.0016849
1.4319,1.1614,0.0014387,-0.040645,0.0016804
1.4329,1.1612,0.0014353,-0.040556,0.001676
1.4339,1.1611,0.0014319,-0.040468,0.0016715
1.4349,1.161,0.0014284,-0.04038,0.0016671
1.4359,1.1609,0.0014251,-0.040292,0.0016627
1.4369,1.1608,0.0014216,-0.040205,0.0016583
1.4379,1.1606,0.0014183,-0.040117,0.0016539
1.4389,1.1605,0.0014149,-0.04003,0.0016496
1.4399,1.1604,0.0014116,-0.039943,0.0016452
1.4409,1.1603,0.0014082,-0.039857,0.0016409
1.4419,1.1602,0.0014049,-0.03977,0.0016366
1.4429,1.1601,0.0014016,-0.039684,0.0016323
1.4439,1.1599,0.0013983,-0.039598,0.001628
1.4449,1.1598,0.001395,-0.039512,0.0016237
1.4459,1.1597,0.0013917,-0.039426,0.0016194
1.4469,1.1596,0.0013884,-0.03934,0.0016151
1.4479,1.1595,0.0013852,-0.039255,0.0016109
1.4489,1.1594,0.0013819,-0.03917,0.0016067
1.4499,1.1592,0.0013787,-0.039085,0.0016025
1.4509,1.1591,0.0013755,-0.039,0.0015983
1.4519,1.159,0.0013723,-0.038915,0.0015941
1.4529,1.1589,0.0013691,-0.038831,0.0015899
1.4539,1.1588,0.0013659,-0.038746,0.0015858
1.4549,1.1587,0.0013627,-0.038662,0.0015816
1.4559,1.1585,0.0013595,-0.038578,0.0015774
1.4569,1.1584,0.0013564,-0.038493,0.0015733
1.4579,1.1583,0.0013532,-0.038409,0.0015691
1.4589,1.1543,0.0013453,-0.038201,0.0015597
1.4599,1.1581,0.001347,-0.038242,0.0015609
1.4609,1.158,0.0013438,-0.038158,0.0015568
1.4619,1.1579,0.0013407,-0.038075,0.0015527
1.4629,1.1577,0.0013376,-0.037992,0.0015486
1.4639,1.1576,0.0013345,-0.037909,0.0015445
1.4649,1.1575,0.0013313,-0.037826,0.0015404
1.4659,1.1574,0.0013283,-0.037743,0.0015363
1.4669,1.1573,0.0013252,-0.03766,0.0015323
1.4679,1.1572,0.0013221,-0.037578,0.0015283
1.4689,1.1571,0.001319,-0.037495,0.0015242
1.4699,1.1569,0.0013159,-0.037413,0.0015202
1.4709,1.1568,0.0013128,-0.03733,0.0015162
1.4719,1.1567,0.0013097,-0.037248,0.0015122
1.4729,1.1566,0.0013066,-0.037166,0.0015082
1.4739,1.1565,0.0013035,-0.037084,0.0015042
1.4749,1.1564,0.0013004,-0.037002,0.0015002
1.4759,1.1563,0.0012973,-0.036921,0.0014963
1.4769,1.1562,0.0012943,-0.03684,0.0014924
1.4779,1.156,0.0012912,-0.036759,0.0014885
1.4789,1.1559,0.0012882,-0.036678,0.0014847
1.4799,1.1558,0.0012851,-0.036597,0.0014809
1.4809,1.1557,0.0012821,-0.036517,0.001477
1.4819,1.1556,0.0012791,-0.036436,0.0014732
1.4829,1.1555,0.0012761,-0.036356,0.0014694
1.4839,1.1554,0.0012731,-0.036276,0.0014656
1.4849,1.1553,0.0012701,-0.036196,0.0014618
1.4859,1.1551,0.0012671,-0.036116,0.0014581
1.4869,1.155,0.0012642,-0.036037,0.0014544
1.4879,1.1549,0.0012613,-0.035957,0.0014507
1.4889,1.1548,0.0012584,-0.035878,0.001447
1.4899,1.1547,0.0012555,-0.0358,0.0014433
1.4909,1.1546,0.0012526,-0.035721,0.0014396
1.4919,1.1545,0.0012497,-0.035643,0.001436
1.4929,1.1544,0.0012468,-0.035564,0.0014323
1.4939,1.1542,0.0012439,-0.035486,0.0014287
1.4949,1.1541,0.0012411,-0.035408,0.0014251
1.4959,1.154,0.0012383,-0.03533,0.0014215
1.4969,1.1539,0.0012354,-0.035252,0.0014179
1.4979,1.1538,0.0012325,-0.035175,0.0014143
1.4989,1.1537,0.0012297,-0.035097,0.0014107
1.4999,1.1536,0.0012269,-0.03502,0.0014071
1.5009,1.1535,0.0012241,-0.034943,0.0014035
1.5019,1.1534,0.0012212,-0.034866,0.0014
1.5029,1.1533,0.0012184,-0.034789,0.0013964
1.5039,1.1532,0.0012156,-0.034712,0.0013928
1.5049,1.153,0.0012128,-0.034635,0.0013892
1.5059,1.1529,0.00121,-0.034558,0.0013856
1.5069,1.1528,0.0012072,-0.034482,0.0013821
1.5079,1.1527,0.0012044,-0.034405,0.0013785
1.5089,1.1526,0.0012017,-0.034329,0.001375
1.5099,1.1525,0.0011989,-0.034253,0.0013714
1.5109,1.1524,0.0011961,-0.034177,0.0013679
1.5119,1.1523,0.0011934,-0.034101,0.0013644
1.5129,1.1522,0.0011906,-0.034024,0.0013609
1.5139,1.1521,0.0011879,-0.033948,0.0013573
1.5149,1.152,0.0011851,-0.033873,0.0013538
1.5159,1.1518,0.0011824,-0.033797,0.0013503
1.5169,1.1517,0.0011797,-0.033721,0.0013468
1.5179,1.1516,0.0011769,-0.033645,0.0013433
1.5189,1.1515,0.0011742,-0.033569,0.0013398
1.5199,1.1514,0.0011714,-0.033494,0.0013363
1.5209,1.1513,0.0011687,-0.033418,0.0013328
1.5219,1.1512,0.001166,-0.033343,0.0013293
1.5229,1.1511,0.0011632,-0.033267,0.0013258
1.5239,1.151,0.0011605,-0.033192,0.0013223
1.5249,1.1509,0.0011578,-0.033117,0.0013188
1.5259,1.1508,0.001155,-0.033042,0.0013154
1.5269,1.1507,0.0011523,-0.032968,0.001312
1.5279,1.1506,0.0011496,-0.032893,0.0013086
1.5289,1.1505,0.0011469,-0.032819,0.0013052
1.5299,1.1503,0.0011442,-0.032744,0.0013018
1.5309,1.1502,0.0011415,-0.03267,0.0012984
1.5319,1.1501,0.0011388,-0.032596,0.001295
1.5329,1.15,0.0011361,-0.032522,0.0012916
1.5339,1.1499,0.0011335,-0.032449,0.0012883
1.5349,1.1498,0.0011309,-0.032376,0.001285
1.5359,1.1497,0.0011283,-0.032303,0.0012817
1.5369,1.1496,0.0011257,-0.03223,0.0012784
1.5379,1.1495,0.0011232,-0.032157,0.0012752
1.5389,1.1494,0.0011206,-0.032085,0.0012719
1.5399,1.1493,0.001118,-0.032013,0.0012687
1.5409,1.1492,0.0011155,-0.031941,0.0012655
1.5419,1.1491,0.001113,-0.031869,0.0012623
1.5429,1.149,0.0011105,-0.031798,0.0012592
1.5439,1.1489,0.001108,-0.031726,0.001256
1.5449,1.1488,0.0011055,-0.031655,0.0012528
1.5459,1.1487,0.001103,-0.031583,0.0012497
1.5469,1.1486,0.0011005,-0.031512,0.0012465
1.5479,1.1485,0.001098,-0.031441,0.0012434
1.5489,1.1484,0.0010956,-0.031371,0.0012403
1.5499,1.1483,0.0010931,-0.0313,0.0012372
1.5509,1.1481,0.0010907,-0.031229,0.0012341
1.5519,1.148,0.0010882,-0.031159,0.001231
1.5529,1.1479,0.0010858,-0.031088,0.0012279
1.5539,1.1478,0.0010833,-0.031018,0.0012248
1.5549,1.1477,0.0010809,-0.030948,0.0012218
1.5559,1.1476,0.0010784,-0.030878,0.0012187
1.5569,1.1475,0.001076,-0.030808,0.0012156
1.5579,1.1474,0.0010735,-0.030739,0.0012126
1.5589,1.1473,0.0010711,-0.030669,0.0012095
1.5599,1.1472,0.0010686,-0.030599,0.0012064
1.5609,1.1471,0.0010661,-0.03053,0.0012034
1.5619,1.147,0.0010637,-0.03046,0.0012003
1.5629,1.1469,0.0010612,-0.030391,0.0011973
1.5639,1.1468,0.0010587,-0.030321,0.0011942
1.5649,1.1467,0.0010562,-0.030252,0.0011912
1.5659,1.1466,0.0010538,-0.030183,0.0011881
1.5669,1.1465,0.0010513,-0.030114,0.0011851
1.5679,1.1464,0.0010488,-0.030044,0.001182
1.5689,1.1463,0.0010464,-0.029975,0.001179
1.5699,1.1462,0.0010439,-0.029907,0.001176
1.5709,1.1461,0.0010415,-0.029838,0.001173
1.5719,1.146,0.0010391,-0.029769,0.00117
1.5729,1.1459,0.0010367,-0.029701,0.001167
1.5739,1.1458,0.0010343,-0.029632,0.001164
1.5749,1.1457,0.001032,-0.029564,0.001161
1.5759,1.1456,0.0010296,-0.029495,0.001158
1.5769,1.1455,0.0010273,-0.029427,0.0011551
1.5779,1.1454,0.0010249,-0.029359,0.0011521
1.5789,1.1453,0.0010226,-0.029291,0.0011492
1.5799,1.1452,0.0010202,-0.029223,0.0011462
1.5809,1.1451,0.0010179,-0.029156,0.0011433
1.5819,1.145,0.0010155,-0.029088,0.0011405
1.5829,1.1449,0.0010132,-0.029021,0.0011376
1.5839,1.1448,0.0010109,-0.028954,0.0011347
1.5849,1.1447,0.0010086,-0.028887,0.0011318
1.5859,1.1446,0.0010063,-0.02882,0.001129
1.5869,1.1445,0.0010041,-0.028754,0.0011262
1.5879,1.1444,0.0010018,-0.028688,0.0011234
1.5889,1.1443,0.00099962,-0.028623,0.0011206
1.5899,1.1442,0.00099739,-0.028557,0.0011179
1.5909,1.1441,0.00099518,-0.028492,0.0011151
1.5919,1.144,0.00099295,-0.028427,0.0011124
1.5929,1.1439,0.00099073,-0.028362,0.0011097
1.5939,1.1438,0.00098852,-0.028297,0.001107
1.5949,1.1437,0.0009863,-0.028233,0.0011043
1.5959,1.1436,0.00098406,-0.028168,0.0011016
1.5969,1.1435,0.00098185,-0.028104,0.0010989
1.5979,1.1434,0.00097962,-0.028039,0.0010962
1.5989,1.1433,0.0009774,-0.027975,0.0010935
1.5999,1.1432,0.00097519,-0.02791,0.0010908
1.6009,1.1431,0.00097297,-0.027846,0.0010881
1.6019,1.143,0.00097075,-0.027782,0.0010855
1.6029,1.1429,0.00096852,-0.027718,0.0010828
1.6039,1.1428,0.00096632,-0.027654,0.0010801
1.6049,1.1427,0.0009641,-0.02759,0.0010774
1.6059,1.1426,0.0009619,-0.027526,0.0010747
1.6069,1.1425,0.0009597,-0.027462,0.001072
1.6079,1.1424,0.0009575,-0.027398,0.0010693
1.6089,1.1423,0.00095532,-0.027335,0.0010666
1.6099,1.1422,0.00095313,-0.027271,0.0010639
1.6109,1.1421,0.00095095,-0.027207,0.0010612
1.6119,1.142,0.00094876,-0.027144,0.0010585
1.6129,1.1419,0.00094657,-0.02708,0.0010558
1.6139,1.1418,0.0009444,-0.027017,0.0010531
1.6149,1.1417,0.00094223,-0.026953,0.0010504
1.6159,1.1416,0.00094007,-0.02689,0.0010478
1.6169,1.1415,0.00093792,-0.026827,0.0010451
1.6179,1.1414,0.00093579,-0.026764,0.0010425
1.6189,1.1414,0.00093367,-0.026701,0.0010398
1.6199,1.1413,0.00093157,-0.026638,0.0010371
1.6209,1.1412,0.00092946,-0.026575,0.0010345
1.6219,1.1411,0.00092734,-0.026512,0.0010319
1.6229,1.141,0.00092524,-0.02645,0.0010292
1.6239,1.1409,0.00092312,-0.026388,0.0010266
1.6249,1.1408,0.00092103,-0.026325,0.001024
1.6259,1.1407,0.00091894,-0.026263,0.0010214
1.6269,1.1406,0.00091685,-0.026201,0.0010189
1.6279,1.1405,0.00091479,-0.026139,0.0010163
1.6289,1.1404,0.0009127,-0.026078,0.0010137
1.6299,1.1403,0.00091066,-0.026016,0.0010112
1.6309,1.1402,0.0009086,-0.025955,0.0010087
1.6319,1.1401,0.00090655,-0.025893,0.0010061
1.6329,1.14,0.00090455,-0.025832,0.0010036
1.6339,1.1399,0.00090252,-0.025771,0.0010011
1.6349,1.1398,0.00090053,-0.025709,0.00099863
1.6359,1.1397,0.00089853,-0.025648,0.00099616
1.6369,1.1396,0.00089653,-0.025588,0.00099369
1.6379,1.1395,0.00089455,-0.025527,0.00099125
1.6389,1.1395,0.00089259,-0.025467,0.00098883
1.6399,1.1394,0.00089066,-0.025407,0.00098645
1.6409,1.1393,0.00088873,-0.025347,0.00098409
1.6419,1.1392,0.00088679,-0.025287,0.00098172
1.6429,1.1391,0.00088485,-0.025227,0.00097936
1.6439,1.139,0.00088292,-0.025168,0.000977
1.6449,1.1389,0.000881,-0.025108,0.00097464
1.6459,1.1388,0.00087904,-0.025049,0.00097229
1.6469,1.1387,0.0008771,-0.024989,0.00096992
1.6479,1.1386,0.00087516,-0.02493,0.00096756
1.6489,1.1385,0.00087323,-0.024871,0.0009652
1.6499,1.1384,0.00087128,-0.024811,0.00096284
1.6509,1.1383,0.00086932,-0.024752,0.00096049
1.6519,1.1382,0.00086739,-0.024693,0.00095815
1.6529,1.1381,0.00086543,-0.024634,0.0009558
1.6539,1.138,0.00086347,-0.024575,0.00095345
1.6549,1.138,0.00086152,-0.024517,0.00095109
1.6559,1.1379,0.00085955,-0.024458,0.00094873
1.6569,1.1378,0.00085763,-0.024399,0.00094637
1.6579,1.1377,0.00085569,-0.024341,0.00094403
1.6589,1.1376,0.00085377,-0.024282,0.00094169
1.6599,1.1375,0.00085184,-0.024224,0.00093936
1.6609,1.1374,0.00084994,-0.024166,0.00093702
1.6619,1.1373,0.00084803,-0.024108,0.00093469
1.6629,1.1372,0.00084612,-0.02405,0.00093237
1.6639,1.1371,0.00084423,-0.023992,0.00093006
1.6649,1.137,0.00084233,-0.023934,0.00092774
1.6659,1.1369,0.00084043,-0.023876,0.00092542
1.6669,1.1369,0.00083851,-0.023819,0.00092311
1.6679,1.1368,0.00083661,-0.023761,0.0009208
1.6689,1.1367,0.00083468,-0.023704,0.00091849
1.6699,1.1366,0.00083277,-0.023646,0.0009162
1.6709,1.1365,0.00083087,-0.023589,0.00091392
1.6719,1.1364,0.00082895,-0.023532,0.00091164
1.6729,1.1363,0.00082703,-0.023475,0.00090937
1.6739,1.1362,0.00082513,-0.023418,0.0009071
1.6749,1.1361,0.00082321,-0.023362,0.00090484
1.6759,1.136,0.00082133,-0.023305,0.00090259
1.6769,1.1359,0.00081943,-0.023249,0.00090035
1.6779,1.1359,0.00081754,-0.023193,0.00089813
1.6789,1.1358,0.00081566,-0.023137,0.00089593
1.6799,1.1357,0.00081379,-0.023081,0.00089373
1.6809,1.1356,0.00081196,-0.023025,0.00089157
1.6819,1.1355,0.00081013,-0.02297,0.00088942
1.6829,1.1354,0.00080834,-0.022914,0.00088729
1.6839,1.1353,0.00080656,-0.022859,0.00088515
1.6849,1.1352,0.0008048,-0.022804,0.00088303
1.6859,1.1351,0.00080302,-0.022748,0.00088091
1.6869,1.135,0.00080128,-0.022693,0.00087879
1.6879,1.135,0.00079953,-0.022638,0.00087667
1.6889,1.1349,0.00079778,-0.022583,0.00087456
1.6899,1.1348,0.00079606,-0.022528,0.00087245
1.6909,1.1347,0.00079435,-0.022473,0.00087035
1.6919,1.1346,0.00079263,-0.022418,0.00086825
1.6929,1.1345,0.00079091,-0.022364,0.00086615
1.6939,1.1344,0.00078919,-0.022309,0.00086406
1.6949,1.1343,0.0007875,-0.022254,0.00086197
1.6959,1.1342,0.00078578,-0.022199,0.00085988
1.6969,1.1342,0.00078409,-0.022145,0.0008578
1.6979,1.1341,0.00078241,-0.02209,0.00085572
1.6989,1.134,0.00078074,-0.022036,0.00085365
1.6999,1.1339,0.00077905,-0.021981,0.00085158
1.7009,1.1338,0.00077738,-0.021927,0.00084952
1.7019,1.1337,0.00077571,-0.021873,0.00084747
1.7029,1.1336,0.00077407,-0.021819,0.00084543
1.7039,1.1335,0.00077241,-0.021765,0.00084339
1.7049,1.1335,0.00077076,-0.021711,0.00084135
1.7059,1.1334,0.0007691,-0.021657,0.00083931
1.7069,1.1333,0.00076745,-0.021603,0.00083727
1.7079,1.1332,0.00076581,-0.021549,0.00083524
1.7089,1.1331,0.00076417,-0.021496,0.00083322
1.7099,1.133,0.00076251,-0.021442,0.00083119
1.7109,1.1329,0.00076085,-0.021389,0.00082918
1.7119,1.1328,0.0007592,-0.021335,0.00082717
1.7129,1.1328,0.00075757,-0.021282,0.00082516
1.7139,1.1327,0.00075592,-0.021229,0.00082316
1.7149,1.1326,0.00075428,-0.021177,0.00082116
1.7159,1.1325,0.00075264,-0.021124,0.00081917
1.7169,1.1324,0.00075097,-0.021071,0.00081717
1.7179,1.1323,0.00074931,-0.021019,0.00081518
1.7189,1.1322,0.00074764,-0.020966,0.00081319
1.7199,1.1322,0.00074598,-0.020914,0.0008112
1.7209,1.1321,0.00074431,-0.020862,0.00080922
1.7219,1.132,0.00074265,-0.020809,0.00080724
1.7229,1.1319,0.00074099,-0.020757,0.00080527
1.7239,1.1318,0.00073932,-0.020706,0.00080331
1.7249,1.1317,0.00073767,-0.020654,0.00080136
1.7259,1.1316,0.00073604,-0.020602,0.00079942
1.7269,1.1315,0.00073443,-0.020551,0.0007975
1.7279,1.1315,0.00073278,-0.0205,0.00079558
1.7289,1.1314,0.00073118,-0.020449,0.00079368
1.7299,1.1313,0.00072957,-0.020398,0.00079177
1.7309,1.1312,0.00072797,-0.020347,0.00078987
1.7319,1.1311,0.00072635,-0.020296,0.00078797
1.7329,1.131,0.00072475,-0.020245,0.00078608
1.7339,1.131,0.00072315,-0.020194,0.00078419
1.7349,1.1309,0.00072156,-0.020144,0.0007823
1.7359,1.1308,0.00071996,-0.020093,0.00078041
1.7369,1.1307,0.00071835,-0.020043,0.00077853
1.7379,1.1306,0.00071674,-0.019992,0.00077664
1.7389,1.1305,0.00071514,-0.019942,0.00077476
1.7399,1.1304,0.00071356,-0.019891,0.00077289
1.7409,1.1304,0.00071197,-0.019841,0.00077101
1.7419,1.1303,0.00071039,-0.019791,0.00076915
1.7429,1.1302,0.00070881,-0.019741,0.00076729
1.7439,1.1301,0.00070724,-0.019691,0.00076543
1.7449,1.13,0.00070566,-0.019641,0.00076358
1.7459,1.1299,0.00070408,-0.019591,0.00076173
1.7469,1.1299,0.00070251,-0.019541,0.00075989
1.7479,1.1298,0.00070094,-0.019491,0.00075804
1.7489,1.1297,0.00069936,-0.019441,0.0007562
1.7499,1.1296,0.00069781,-0.019392,0.00075437
1.7509,1.1295,0.00069625,-0.019342,0.00075254
1.7519,1.1294,0.0006947,-0.019293,0.00075071
1.7529,1.1293,0.00069316,-0.019243,0.00074888
1.7539,1.1293,0.00069162,-0.019194,0.00074706
1.7549,1.1292,0.0006901,-0.019145,0.00074525
1.7559,1.1291,0.00068857,-0.019096,0.00074345
1.7569,1.129,0.00068706,-0.019047,0.00074166
1.7579,1.1289,0.00068555,-0.018998,0.00073986
1.7589,1.1289,0.00068405,-0.018949,0.00073807
1.7599,1.1288,0.00068256,-0.0189,0.00073628
1.7609,1.1287,0.00068108,-0.018851,0.0007345
1.7619,1.1286,0.00067959,-0.018802,0.00073273
1.7629,1.1285,0.00067811,-0.018754,0.00073096
1.7639,1.1284,0.00067663,-0.018705,0.0007292
1.7649,1.1284,0.00067516,-0.018657,0.00072744
1.7659,1.1283,0.00067368,-0.018608,0.00072569
1.7669,1.1282,0.00067222,-0.01856,0.00072394
1.7679,1.1281,0.00067075,-0.018512,0.00072219
1.7689,1.128,0.00066928,-0.018464,0.00072046
1.7699,1.1279,0.00066785,-0.018416,0.00071874
1.7709,1.1279,0.00066642,-0.018369,0.00071702
1.7719,1.1278,0.00066498,-0.018321,0.00071531
1.7729,1.1277,0.00066355,-0.018273,0.0007136
1.7739,1.1276,0.00066213,-0.018226,0.0007119
1.7749,1.1275,0.0006607,-0.018179,0.00071021
1.7759,1.1275,0.00065928,-0.018131,0.00070853
1.7769,1.1274,0.00065787,-0.018084,0.00070686
1.7779,1.1273,0.00065645,-0.018037,0.00070519
1.7789,1.1272,0.00065506,-0.01799,0.00070352
1.7799,1.1271,0.00065366,-0.017943,0.00070186
1.7809,1.1271,0.00065227,-0.017896,0.0007002
1.7819,1.127,0.00065088,-0.017849,0.00069854
1.7829,1.1269,0.00064948,-0.017802,0.00069688
1.7839,1.1268,0.00064808,-0.017756,0.00069523
1.7849,1.1267,0.00064667,-0.017709,0.00069358
1.7859,1.1266,0.00064528,-0.017663,0.00069193
1.7869,1.1266,0.00064389,-0.017616,0.00069028
1.7879,1.1265,0.00064247,-0.01757,0.00068864
1.7889,1.1264,0.00064107,-0.017523,0.00068701
1.7899,1.1263,0.00063967,-0.017477,0.00068538
1.7909,1.1262,0.00063828,-0.017431,0.00068375
1.7919,1.1262,0.00063688,-0.017385,0.00068213
1.7929,1.1261,0.00063548,-0.017339,0.00068051
1.7939,1.126,0.00063408,-0.017293,0.0006789
1.7949,1.1259,0.00063269,-0.017247,0.0006773
1.7959,1.1258,0.00063132,-0.017201,0.00067571
1.7969,1.1258,0.00062994,-0.017156,0.00067411
1.7979,1.1257,0.00062856,-0.01711,0.00067253
1.7989,1.1256,0.0006272,-0.017065,0.00067095
1.7999,1.1255,0.00062582,-0.017019,0.00066937
1.801,1.1254,0.00062445,-0.016974,0.00066779
1.802,1.1254,0.00062307,-0.016929,0.00066622
1.803,1.1253,0.00062169,-0.016884,0.00066464
1.804,1.1252,0.00062032,-0.016838,0.00066306
1.805,1.1251,0.00061892,-0.016793,0.00066149
1.806,1.125,0.00061756,-0.016748,0.00065993
1.807,1.125,0.00061618,-0.016703,0.00065837
1.808,1.1249,0.00061482,-0.016658,0.00065681
1.809,1.1248,0.00061346,-0.016614,0.00065526
1.81,1.1247,0.0006121,-0.016569,0.00065371
1.811,1.1247,0.00061074,-0.016524,0.00065216
1.812,1.1246,0.00060939,-0.01648,0.00065061
1.813,1.1245,0.00060804,-0.016435,0.00064907
1.814,1.1244,0.00060671,-0.016391,0.00064753
1.815,1.1243,0.00060539,-0.016347,0.000646
1.816,1.1243,0.00060408,-0.016302,0.00064448
1.817,1.1242,0.00060279,-0.016258,0.00064296
1.818,1.1241,0.00060149,-0.016214,0.00064145
1.819,1.124,0.00060019,-0.01617,0.00063995
1.82,1.1239,0.00059891,-0.016126,0.00063844
1.821,1.1239,0.00059761,-0.016083,0.00063694
1.822,1.1238,0.00059633,-0.016039,0.00063544
1.823,1.1237,0.00059505,-0.015995,0.00063395
1.824,1.1236,0.00059378,-0.015952,0.00063246
1.825,1.1236,0.0005925,-0.015908,0.00063097
1.826,1.1235,0.00059123,-0.015865,0.00062949
1.827,1.1234,0.00058996,-0.015821,0.00062802
1.828,1.1233,0.00058869,-0.015778,0.00062655
1.829,1.1232,0.00058741,-0.015735,0.00062509
1.83,1.1232,0.00058616,-0.015691,0.00062362
1.831,1.1231,0.00058491,-0.015648,0.00062216
1.832,1.123,0.00058368,-0.015606,0.00062071
1.833,1.1229,0.00058245,-0.015563,0.00061926
1.834,1.1229,0.00058121,-0.01552,0.00061782
1.835,1.1228,0.00057999,-0.015477,0.00061638
1.836,1.1227,0.00057876,-0.015435,0.00061495
1.837,1.1226,0.00057752,-0.015392,0.00061352
1.838,1.1226,0.0005763,-0.01535,0.00061209
1.839,1.1225,0.00057507,-0.015307,0.00061067
1.84,1.1224,0.00057385,-0.015265,0.00060924
1.841,1.1223,0.0005726,-0.015223,0.00060782
1.842,1.1223,0.00057137,-0.015181,0.00060641
1.843,1.1222,0.00057013,-0.015139,0.000605
1.844,1.1221,0.00056892,-0.015097,0.0006036
1.845,1.122,0.00056767,-0.015055,0.0006022
1.846,1.1219,0.00056645,-0.015013,0.0006008
1.847,1.1219,0.00056522,-0.014971,0.00059941
1.848,1.1218,0.00056401,-0.014929,0.00059802
1.849,1.1217,0.00056277,-0.014887,0.00059662
1.85,1.1216,0.00056154,-0.014846,0.00059523
1.851,1.1216,0.00056031,-0.014804,0.00059384
1.852,1.1215,0.00055909,-0.014763,0.00059245
1.853,1.1214,0.00055785,-0.014721,0.00059106
1.854,1.1213,0.00055662,-0.01468,0.00058967
1.855,1.1213,0.00055539,-0.014639,0.00058829
1.856,1.1212,0.00055418,-0.014597,0.0005869
1.857,1.1211,0.00055295,-0.014556,0.00058552
1.858,1.121,0.00055173,-0.014515,0.00058415
1.859,1.121,0.00055051,-0.014474,0.00058278
1.86,1.1209,0.0005493,-0.014434,0.00058141
1.861,1.1208,0.00054809,-0.014393,0.00058004
1.862,1.1207,0.00054688,-0.014352,0.00057868
1.863,1.1207,0.00054566,-0.014312,0.00057732
1.864,1.1206,0.00054448,-0.014271,0.00057596
1.865,1.1205,0.00054329,-0.014231,0.0005746
1.866,1.1204,0.00054211,-0.014191,0.00057324
1.867,1.1204,0.00054098,-0.01415,0.00057188
1.868,1.1203,0.00053984,-0.01411,0.00057053
1.869,1.1202,0.0005387,-0.01407,0.00056919
1.87,1.1202,0.00053759,-0.01403,0.00056786
1.871,1.1201,0.00053649,-0.01399,0.00056653
1.872,1.12,0.00053539,-0.01395,0.00056521
1.873,1.1199,0.0005343,-0.01391,0.00056389
1.874,1.1199,0.00053321,-0.01387,0.00056258
1.875,1.1198,0.00053214,-0.013831,0.00056128
1.876,1.1197,0.00053106,-0.013791,0.00055998
1.877,1.1196,0.00052999,-0.013751,0.00055869
1.878,1.1196,0.00052889,-0.013712,0.00055739
1.879,1.1195,0.0005278,-0.013673,0.0005561
1.88,1.1194,0.00052671,-0.013633,0.00055481
1.881,1.1193,0.00052561,-0.013594,0.00055353
1.882,1.1193,0.00052451,-0.013555,0.00055225
1.883,1.1192,0.00052343,-0.013515,0.00055098
1.884,1.1191,0.00052232,-0.013476,0.00054971
1.885,1.1191,0.00052122,-0.013437,0.00054844
1.886,1.119,0.00052012,-0.013398,0.00054717
1.887,1.1189,0.00051902,-0.013359,0.0005459
1.888,1.1188,0.00051791,-0.01332,0.00054463
1.889,1.1188,0.0005168,-0.013282,0.00054337
1.89,1.1187,0.0005157,-0.013243,0.00054212
1.891,1.1186,0.0005146,-0.013204,0.00054087
1.892,1.1185,0.00051351,-0.013166,0.00053963
1.893,1.1185,0.0005124,-0.013127,0.00053838
1.894,1.1184,0.00051129,-0.013089,0.00053714
1.895,1.1183,0.00051018,-0.013051,0.0005359
1.896,1.1183,0.00050907,-0.013012,0.00053466
1.897,1.1182,0.00050798,-0.012974,0.00053342
1.898,1.1181,0.00050687,-0.012936,0.00053218
1.899,1.118,0.00050578,-0.012898,0.00053095
1.9,1.118,0.0005047,-0.01286,0.00052972
1.901,1.1179,0.00050361,-0.012822,0.00052849
1.902,1.1178,0.00050255,-0.012784,0.00052727
1.903,1.1178,0.0005015,-0.012746,0.00052605
1.904,1.1177,0.00050045,-0.012708,0.00052483
1.905,1.1176,0.00049941,-0.01267,0.00052362
1.906,1.1175,0.00049837,-0.012633,0.00052241
1.907,1.1175,0.00049733,-0.012595,0.00052121
1.908,1.1174,0.00049629,-0.012558,0.00052002
1.909,1.1173,0.00049526,-0.01252,0.00051882
1.91,1.1173,0.00049424,-0.012483,0.00051763
1.911,1.1172,0.00049322,-0.012446,0.00051644
1.912,1.1171,0.00049218,-0.012408,0.00051526
1.913,1.117,0.00049116,-0.012371,0.00051409
1.914,1.1132,0.00048845,-0.012295,0.00051119
1.915,1.1169,0.00048913,-0.012298,0.00051175
1.916,1.1168,0.00048812,-0.012261,0.00051058
1.917,1.1168,0.0004871,-0.012224,0.00050942
1.918,1.1167,0.0004861,-0.012187,0.00050826
1.919,1.1166,0.00048507,-0.012151,0.0005071
1.92,1.1165,0.00048408,-0.012114,0.00050594
1.921,1.1165,0.00048306,-0.012077,0.00050478
1.922,1.1164,0.00048202,-0.01204,0.00050362
1.923,1.1163,0.000481,-0.012004,0.00050246
1.924,1.1163,0.00047996,-0.011967,0.0005013
1.925,1.1162,0.00047895,-0.011931,0.00050015
1.926,1.1161,0.00047792,-0.011894,0.000499
1.927,1.1161,0.00047692,-0.011858,0.00049786
1.928,1.116,0.0004759,-0.011822,0.00049672
1.929,1.1159,0.00047489,-0.011786,0.00049559
1.93,1.1158,0.00047387,-0.01175,0.00049445
1.931,1.1158,0.00047286,-0.011713,0.0004933
1.932,1.1157,0.00047185,-0.011677,0.00049217
1.933,1.1156,0.00047085,-0.011641,0.00049104
1.934,1.1156,0.00046988,-0.011606,0.00048991
1.935,1.1118,0.00046728,-0.011533,0.00048714
1.936,1.1154,0.00046792,-0.011534,0.00048766
1.937,1.1154,0.00046695,-0.011498,0.00048653
1.938,1.1153,0.00046598,-0.011463,0.00048541
1.939,1.1152,0.00046502,-0.011427,0.00048428
1.94,1.1152,0.00046406,-0.011392,0.00048317
1.941,1.1151,0.0004631,-0.011356,0.00048207
1.942,1.115,0.00046217,-0.011321,0.00048097
1.943,1.115,0.00046121,-0.011286,0.00047988
1.944,1.1149,0.00046026,-0.011251,0.0004788
1.945,1.1148,0.00045932,-0.011216,0.00047771
1.946,1.1147,0.00045835,-0.011181,0.00047662
1.947,1.1147,0.0004574,-0.011146,0.00047554
1.948,1.1146,0.00045644,-0.011111,0.00047446
1.949,1.1145,0.00045547,-0.011076,0.00047338
1.95,1.1145,0.00045449,-0.011041,0.0004723
1.951,1.1144,0.00045352,-0.011007,0.00047122
1.952,1.1143,0.00045255,-0.010972,0.00047014
1.953,1.1143,0.00045158,-0.010937,0.00046906
1.954,1.1142,0.00045062,-0.010902,0.00046799
1.955,1.1141,0.00044965,-0.010867,0.00046691
1.956,1.1141,0.00044868,-0.010833,0.00046584
1.957,1.114,0.00044772,-0.010798,0.00046478
1.958,1.1139,0.00044676,-0.010764,0.00046371
1.959,1.1139,0.00044579,-0.010729,0.00046265
1.96,1.1138,0.00044482,-0.010695,0.00046158
1.961,1.1137,0.00044384,-0.01066,0.00046051
1.962,1.1137,0.00044286,-0.010626,0.00045944
1.963,1.1136,0.0004419,-0.010591,0.00045838
1.964,1.1135,0.00044097,-0.010557,0.00045732
1.965,1.1135,0.00044005,-0.010523,0.00045628
1.966,1.1134,0.00043913,-0.010489,0.00045523
1.967,1.1133,0.00043822,-0.010455,0.00045419
1.968,1.1133,0.00043733,-0.010421,0.00045315
1.969,1.1132,0.00043646,-0.010387,0.0004521
1.97,1.1131,0.00043557,-0.010353,0.00045107
1.971,1.1093,0.00043323,-0.010287,0.00044856
1.972,1.113,0.00043391,-0.010287,0.00044909
1.973,1.1129,0.00043308,-0.010254,0.00044811
1.974,1.1129,0.00043225,-0.010221,0.00044713
1.975,1.1128,0.00043142,-0.010188,0.00044615
1.976,1.1127,0.00043059,-0.010155,0.00044518
1.977,1.1127,0.00042973,-0.010122,0.0004442
1.978,1.1126,0.00042889,-0.010089,0.00044322
1.979,1.1125,0.00042803,-0.010056,0.00044224
1.98,1.1125,0.00042716,-0.010023,0.00044125
1.981,1.1124,0.00042629,-0.0099903,0.00044026
1.982,1.1123,0.00042541,-0.0099574,0.00043927
1.983,1.1123,0.00042452,-0.0099244,0.00043828
1.984,1.1122,0.00042363,-0.0098916,0.00043728
1.985,1.1121,0.00042272,-0.0098587,0.00043629
1.986,1.1121,0.00042184,-0.0098258,0.00043529
1.987,1.112,0.00042092,-0.009793,0.00043429
1.988,1.1119,0.00042001,-0.0097601,0.00043329
1.989,1.1119,0.00041908,-0.0097272,0.00043229
1.99,1.1118,0.00041816,-0.0096943,0.00043129
1.991,1.1117,0.00041723,-0.0096614,0.00043028
1.992,1.1117,0.00041627,-0.0096285,0.00042927
1.993,1.1116,0.00041532,-0.0095956,0.00042826
1.994,1.1115,0.00041435,-0.0095627,0.00042725
1.995,1.1115,0.00041339,-0.0095297,0.00042623
1.996,1.1114,0.00041243,-0.0094968,0.00042522
1.997,1.1113,0.00041143,-0.0094638,0.0004242
1.998,1.1113,0.00041044,-0.0094309,0.00042317
1.999,1.1112,0.00040944,-0.0093979,0.00042214
2,0,0,0,0


==> figs/data/cylinder_edac_100_1.06_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.1111,0.00040803,0.0087852,0.00042123
-1.99,1.1118,0.00041765,0.0091067,0.00043135
-1.98,1.1124,0.00042656,0.0094296,0.00044141
-1.97,1.1131,0.00043483,0.0097561,0.00045146
-1.96,1.1138,0.00044417,0.010092,0.000462
-1.95,1.1145,0.00045363,0.010434,0.00047272
-1.94,1.1152,0.00046284,0.01078,0.00048362
-1.93,1.1159,0.00047265,0.011133,0.00049483
-1.92,1.1166,0.00048286,0.011492,0.0005064
-1.91,1.1173,0.00049293,0.011856,0.00051825
-1.9,1.118,0.00050322,0.012227,0.00053041
-1.89,1.1187,0.00051385,0.012605,0.00054305
-1.88,1.1194,0.00052463,0.012989,0.000556
-1.87,1.1202,0.00053563,0.01338,0.00056918
-1.86,1.1209,0.00054725,0.013781,0.00058276
-1.85,1.1217,0.0005592,0.014188,0.00059647
-1.84,1.1224,0.00057122,0.0146,0.00061051
-1.83,1.1232,0.00058343,0.015023,0.00062518
-1.82,1.124,0.00059609,0.015455,0.00064036
-1.81,1.1248,0.00060916,0.01589,0.00065571
-1.7999,1.1255,0.0006224,0.016331,0.00067126
-1.7899,1.1263,0.00063586,0.016783,0.00068726
-1.7799,1.1272,0.00064962,0.017243,0.00070377
-1.7699,1.128,0.00066379,0.017709,0.00072079
-1.7599,1.1288,0.00067869,0.018188,0.00073845
-1.7499,1.1296,0.0006937,0.018674,0.00075657
-1.7399,1.1305,0.00070899,0.019169,0.00077517
-1.7299,1.1313,0.00072454,0.019669,0.00079406
-1.7199,1.1322,0.0007403,0.020178,0.00081328
-1.7099,1.1331,0.00075671,0.020696,0.00083318
-1.6999,1.1339,0.00077346,0.021227,0.00085414
-1.6899,1.1348,0.0007907,0.021769,0.00087557
-1.6799,1.1357,0.00080834,0.022318,0.00089727
-1.6699,1.1366,0.00082608,0.022875,0.00091916
-1.6599,1.1376,0.00084436,0.023445,0.00094175
-1.6499,1.1385,0.00086333,0.024026,0.00096551
-1.6399,1.1394,0.00088288,0.02462,0.00099014
-1.6299,1.1404,0.00090278,0.025222,0.0010151
-1.6199,1.1413,0.00092353,0.025836,0.0010408
-1.6099,1.1423,0.00094468,0.026458,0.0010671
-1.5999,1.1433,0.00096639,0.027089,0.0010941
-1.5899,1.1443,0.00098858,0.027735,0.0011218
-1.5799,1.1453,0.0010114,0.028395,0.0011508
-1.5699,1.1463,0.0010346,0.029066,0.0011801
-1.5599,1.1473,0.0010585,0.029748,0.0012101
-1.5499,1.1484,0.0010833,0.030445,0.0012415
-1.5399,1.1494,0.0011087,0.031153,0.001274
-1.5299,1.1505,0.0011341,0.031873,0.0013071
-1.5199,1.1515,0.0011598,0.032604,0.0013409
-1.5099,1.1526,0.0011868,0.033352,0.0013761
-1.4999,1.1537,0.0012146,0.034112,0.0014121
-1.4899,1.1548,0.0012432,0.034887,0.0014489
-1.4799,1.1559,0.0012722,0.035676,0.0014867
-1.4699,1.1571,0.0013015,0.036479,0.0015257
-1.4599,1.1582,0.0013324,0.037301,0.0015663
-1.4499,1.1594,0.0013639,0.038139,0.0016079
-1.4399,1.1606,0.0013961,0.038991,0.001651
-1.4299,1.1617,0.0014289,0.039859,0.001696
-1.4199,1.1629,0.0014624,0.040742,0.0017419
-1.4099,1.1642,0.0014966,0.04164,0.0017888
-1.3998,1.1654,0.0015327,0.042557,0.001838
-1.3898,1.1666,0.0015696,0.043491,0.0018883
-1.3798,1.1679,0.0016067,0.044441,0.0019401
-1.3698,1.1691,0.0016452,0.045408,0.0019934
-1.3598,1.1704,0.0016858,0.046394,0.0020474
-1.3498,1.1718,0.0017274,0.047396,0.0021035
-1.3398,1.1731,0.0017697,0.048422,0.002162
-1.3298,1.1744,0.0018131,0.049467,0.0022227
-1.3198,1.1758,0.0018582,0.050531,0.0022858
-1.3098,1.1772,0.0019039,0.051617,0.0023504
-1.2998,1.1785,0.0019499,0.052726,0.0024176
-1.2898,1.1799,0.0019977,0.053853,0.0024869
-1.2798,1.1814,0.0020475,0.055005,0.0025584
-1.2698,1.1828,0.0020983,0.056173,0.002631
-1.2598,1.1842,0.0021504,0.057363,0.0027067
-1.2498,1.1857,0.0022041,0.058575,0.0027853
-1.2398,1.1872,0.0022599,0.05982,0.0028681
-1.2298,1.1887,0.002317,0.061085,0.0029534
-1.2198,1.1903,0.0023757,0.06237,0.0030402
-1.2098,1.1918,0.0024355,0.063681,0.003128
-1.1998,1.1934,0.0024979,0.065024,0.003222
-1.1898,1.195,0.0025626,0.066397,0.0033202
-1.1798,1.1966,0.0026289,0.0678,0.0034204
-1.1698,1.1983,0.002696,0.06922,0.003523
-1.1598,1.1999,0.0027646,0.070668,0.0036312
-1.1498,1.2016,0.0028362,0.072146,0.0037436
-1.1398,1.2033,0.0029096,0.073651,0.0038594
-1.1298,1.2051,0.0029856,0.075184,0.0039782
-1.1198,1.2069,0.0030643,0.076758,0.0041013
-1.1098,1.2086,0.0031468,0.078362,0.0042323
-1.0998,1.2104,0.003232,0.079999,0.0043686
-1.0898,1.2122,0.0033183,0.081675,0.0045083
-1.0798,1.2141,0.0034061,0.083377,0.0046505
-1.0698,1.216,0.0034966,0.085107,0.0047976
-1.0598,1.2179,0.0035928,0.086872,0.0049538
-1.0498,1.2198,0.0036969,0.088676,0.0051216
-1.0398,1.2218,0.0038053,0.090523,0.0052986
-1.0298,1.2239,0.0039167,0.092404,0.0054822
-1.0198,1.2259,0.0040305,0.094318,0.005671
-1.0098,1.2281,0.0041468,0.09626,0.0058658
-0.99975,1.2302,0.0042664,0.098252,0.0060729
-0.98975,1.2323,0.0043936,0.1003,0.0062974
-0.97974,1.2345,0.0045298,0.1024,0.0065355
-0.96974,1.2367,0.0046717,0.10454,0.0067844
-0.95974,1.2389,0.00482,0.10672,0.0070437
-0.94974,1.2412,0.0049775,0.10894,0.0073157
-0.93973,1.2435,0.0051543,0.11123,0.0076133
-0.92973,1.2459,0.0053478,0.11357,0.007935
-0.91973,1.2483,0.0055475,0.11596,0.0082743
-0.90973,1.2507,0.0057571,0.11841,0.0086314
-0.89972,1.2532,0.0059824,0.12091,0.0090125
-0.88972,1.2557,0.0062452,0.1235,0.0094374
-0.87972,1.2582,0.0065443,0.12615,0.0099075
-0.86972,1.2608,0.006869,0.12886,0.010415
-0.85971,1.2635,0.0072181,0.13162,0.010952
-0.84971,1.2661,0.0076048,0.13446,0.01153
-0.83971,1.2687,0.0080953,0.13739,0.012157
-0.82971,1.2713,0.0086703,0.14038,0.012822
-0.8197,1.2739,0.0093035,0.14345,0.013547
-0.8097,1.2764,0.010032,0.14664,0.014362
-0.7997,1.2788,0.0109,0.14995,0.015264
-0.7897,1.2812,0.011969,0.15338,0.016259
-0.77969,1.2833,0.013239,0.15693,0.017352
-0.76969,1.2852,0.01469,0.16063,0.018583
-0.75969,1.2868,0.016351,0.16447,0.019968
-0.74969,1.2881,0.018259,0.16846,0.021489
-0.73968,1.2889,0.020423,0.17256,0.023169
-0.72968,1.2886,0.023164,0.17691,0.025174
-0.71968,1.2871,0.026604,0.18149,0.027418
-0.70968,1.284,0.030693,0.18621,0.029871
-0.69967,1.279,0.035777,0.19111,0.032534
-0.68967,1.2708,0.042483,0.19618,0.035628
-0.67967,1.2592,0.050855,0.20133,0.039061
-0.66967,1.2447,0.06079,0.20646,0.042673
-0.65966,1.2263,0.072674,0.21133,0.046581
-0.64966,1.2029,0.087109,0.21576,0.050893
-0.63966,1.1746,0.10369,0.21956,0.055538
-0.62966,1.1407,0.12241,0.22255,0.060539
-0.61965,1.1016,0.14264,0.2245,0.065783
-0.60965,1.0582,0.16279,0.22539,0.071203
-0.59965,1.0106,0.18272,0.22499,0.076818
-0.58965,0.95968,0.20202,0.22311,0.08252
-0.57964,0.90632,0.21881,0.21995,0.088249
-0.56964,0.85047,0.23364,0.21498,0.093783
-0.55964,0.79374,0.24573,0.20844,0.098902
-0.54964,0.73697,0.25397,0.20059,0.10357
-0.53963,0.68027,0.2576,0.1917,0.10777
-0.52963,0.62512,0.25736,0.18182,0.11125
-0.51963,0.57263,0.25463,0.17069,0.11395
-0.50963,0.52253,0.24913,0.15899,0.11613
-0.49962,0.47486,0.24134,0.14692,0.11768
-0.48962,0.43002,0.23263,0.13486,0.11859
-0.47962,0.38955,0.22506,0.12317,0.11889
-0.46962,0.35281,0.21783,0.11172,0.11897
-0.45961,0.31851,0.21046,0.10038,0.11896
-0.44961,0.28744,0.20423,0.08957,0.11892
-0.43961,0.25998,0.19943,0.079411,0.11899
-0.42961,0.23582,0.19617,0.069821,0.11937
-0.4196,0.21413,0.19471,0.060661,0.12
-0.4096,0.19447,0.19459,0.051991,0.12089
-0.3996,0.17654,0.19547,0.044115,0.12212
-0.3896,0.16016,0.19733,0.0369,0.12365
-0.37959,0.14484,0.19974,0.030181,0.12553
-0.36959,0.13034,0.20223,0.02386,0.12756
-0.35959,0.11653,0.20462,0.017791,0.12997
-0.34959,0.10323,0.20645,0.011907,0.13243
-0.33958,0.090239,0.20804,0.0062811,0.13497
-0.32958,0.077064,0.20935,0.00095536,0.13741
-0.31958,0.063797,0.21032,-0.0040266,0.13997
-0.30958,0.050481,0.21079,-0.0085579,0.14251
-0.29957,0.036926,0.21053,-0.012893,0.14512
-0.28957,0.023397,0.20991,-0.017046,0.14799
-0.27957,0.009841,0.20883,-0.020913,0.15098
-0.26957,-0.0038572,0.20729,-0.024491,0.1538
-0.25956,-0.017668,0.20544,-0.027866,0.15667
-0.24956,-0.0318,0.20322,-0.030792,0.15945
-0.23956,-0.046249,0.2002,-0.033103,0.16225
-0.22956,-0.060825,0.19695,-0.035243,0.16484
-0.21955,-0.07542,0.1933,-0.037097,0.16751
-0.20955,-0.089986,0.189,-0.038674,0.17005
-0.19955,-0.10485,0.1842,-0.039694,0.17224
-0.18955,-0.11955,0.17935,-0.040325,0.17448
-0.17954,-0.13449,0.17402,-0.040932,0.17655
-0.16954,-0.14919,0.16861,-0.041148,0.17854
-0.15954,-0.16332,0.16325,-0.041058,0.18019
-0.14954,-0.17689,0.15807,-0.04055,0.18182
-0.13953,-0.19031,0.1525,-0.039722,0.18331
-0.12953,-0.20316,0.14679,-0.038533,0.1845
-0.11953,-0.21564,0.14136,-0.037022,0.18577
-0.10953,-0.22709,0.13636,-0.034991,0.18698
-0.099525,-0.23801,0.13147,-0.032574,0.18807
-0.089522,-0.24848,0.12694,-0.029927,0.18921
-0.07952,-0.25823,0.12281,-0.027171,0.19024
-0.069517,-0.26701,0.11906,-0.024029,0.1912
-0.059515,-0.27464,0.11602,-0.020882,0.19195
-0.049512,-0.28065,0.11367,-0.017446,0.19281
-0.03951,-0.28566,0.11164,-0.013826,0.19351
-0.029507,-0.29014,0.10993,-0.010189,0.194
-0.019505,-0.29336,0.10882,-0.006322,0.19436
-0.0095024,-0.29405,0.10785,-0.0028235,0.19384
0.00050013,-0.2955,0.10845,0.001011,0.1944
0.010503,-0.29462,0.10888,0.0048202,0.19409
0.020505,-0.29244,0.10961,0.0085175,0.1936
0.030508,-0.2892,0.11101,0.012184,0.19307
0.04051,-0.28476,0.11298,0.01567,0.19239
0.050513,-0.27939,0.11574,0.018982,0.19167
0.060515,-0.27315,0.11895,0.022097,0.19108
0.070518,-0.26578,0.1222,0.025104,0.19014
0.08052,-0.25723,0.12601,0.027682,0.18924
0.090523,-0.24801,0.13011,0.030057,0.18819
0.10053,-0.23784,0.13443,0.03224,0.18715
0.11053,-0.22721,0.13909,0.034387,0.18588
0.12053,-0.21581,0.14393,0.036082,0.18479
0.13053,-0.20359,0.14917,0.037553,0.18378
0.14054,-0.19062,0.15419,0.038491,0.18254
0.15054,-0.17702,0.15923,0.039243,0.18112
0.16054,-0.16326,0.16444,0.039784,0.17954
0.17054,-0.14901,0.1697,0.039986,0.17775
0.18055,-0.13466,0.17467,0.039984,0.17576
0.19055,-0.11995,0.17953,0.039342,0.17339
0.20055,-0.10538,0.18378,0.038318,0.17082
0.21055,-0.090821,0.18789,0.03702,0.16833
0.22056,-0.075749,0.19183,0.035414,0.16595
0.23056,-0.060632,0.19557,0.033885,0.16333
0.24056,-0.045532,0.1989,0.031951,0.16072
0.25056,-0.030444,0.20159,0.029595,0.15818
0.26057,-0.01558,0.20389,0.026987,0.1557
0.27057,-0.00092007,0.20573,0.024181,0.15327
0.28057,0.013298,0.20706,0.020957,0.151
0.29057,0.02729,0.20763,0.017345,0.1486
0.30058,0.040766,0.20757,0.013301,0.14613
0.31058,0.054109,0.20682,0.009032,0.14376
0.32058,0.067408,0.20538,0.0044032,0.1415
0.33058,0.08058,0.20314,-0.00046826,0.13915
0.34059,0.093784,0.20086,-0.0054396,0.13695
0.35059,0.10695,0.19887,-0.010544,0.13497
0.36059,0.12061,0.197,-0.016128,0.13314
0.37059,0.13499,0.19515,-0.021919,0.13156
0.3806,0.15005,0.19341,-0.028105,0.12986
0.3906,0.1658,0.1925,-0.034705,0.12832
0.4006,0.1827,0.19235,-0.041899,0.12701
0.4106,0.20097,0.19283,-0.049655,0.12582
0.42061,0.22062,0.19424,-0.057886,0.12485
0.43061,0.24231,0.19686,-0.066577,0.12408
0.44061,0.26683,0.20128,-0.075948,0.12347
0.45061,0.29392,0.20706,-0.08606,0.12304
0.46062,0.32417,0.21414,-0.09692,0.12275
0.47062,0.35855,0.22389,-0.10852,0.12244
0.48062,0.39632,0.23406,-0.12055,0.12201
0.49062,0.43695,0.24328,-0.13297,0.1212
0.50063,0.48122,0.25243,-0.14561,0.11995
0.51063,0.52994,0.26105,-0.15796,0.11813
0.52063,0.58139,0.2668,-0.17007,0.11549
0.53063,0.63503,0.26899,-0.18152,0.11213
0.54064,0.69053,0.26795,-0.19171,0.10791
0.55064,0.74757,0.26297,-0.20092,0.10311
0.56064,0.80494,0.25337,-0.20915,0.09795
0.57064,0.86162,0.24,-0.21571,0.092356
0.58065,0.91674,0.22382,-0.22014,0.086429
0.59065,0.97037,0.2043,-0.22354,0.080396
0.60065,1.0215,0.18278,-0.2257,0.074348
0.61065,1.0684,0.16127,-0.2262,0.068452
0.62066,1.1113,0.14023,-0.22524,0.062816
0.63066,1.1503,0.11946,-0.22329,0.057443
0.64066,1.1844,0.10031,-0.22032,0.052447
0.65066,1.2118,0.084367,-0.21635,0.047997
0.66067,1.2347,0.070489,-0.21186,0.043945
0.67067,1.2539,0.058072,-0.20712,0.040179
0.68067,1.2681,0.04807,-0.20224,0.036779
0.69067,1.2777,0.040498,-0.19728,0.033716
0.70068,1.2844,0.034263,-0.19229,0.030906
0.71068,1.2887,0.029278,-0.18737,0.028362
0.72068,1.2906,0.025306,-0.18272,0.026117
0.73068,1.2909,0.022209,-0.17827,0.024137
0.74069,1.2905,0.019597,-0.17395,0.022306
0.75069,1.2893,0.017546,-0.16985,0.020653
0.76069,1.2877,0.015845,-0.16597,0.019139
0.77069,1.2858,0.014448,-0.16223,0.017781
0.7807,1.2835,0.013276,-0.15861,0.016567
0.7907,1.281,0.012215,-0.15512,0.015535
0.8007,1.2784,0.01121,-0.15175,0.014583
0.8107,1.2757,0.010387,-0.14849,0.013715
0.82071,1.2729,0.0096571,-0.14532,0.012927
0.83071,1.2702,0.0090236,-0.14224,0.012251
0.84071,1.2675,0.0084581,-0.13922,0.011649
0.85071,1.2649,0.0079357,-0.13626,0.011084
0.86072,1.2623,0.0074629,-0.13336,0.010563
0.87072,1.2597,0.0070347,-0.13056,0.010089
0.88072,1.2572,0.0066631,-0.12784,0.009648
0.89072,1.2547,0.0063441,-0.1252,0.0092357
0.90073,1.2522,0.0060756,-0.12261,0.0088528
0.91073,1.2497,0.0058381,-0.12007,0.0084971
0.92073,1.2473,0.0056208,-0.11759,0.0081601
0.93073,1.245,0.0054167,-0.11517,0.0078352
0.94074,1.2427,0.005215,-0.11281,0.0075231
0.95074,1.2404,0.005027,-0.11051,0.00723
0.96074,1.2382,0.0048627,-0.10826,0.0069609
0.97074,1.2359,0.0047075,-0.10605,0.0067078
0.98075,1.2337,0.004567,-0.1039,0.0064731
0.99075,1.2315,0.0044328,-0.10179,0.0062455
1.0008,1.2293,0.0043046,-0.099718,0.0060261
1.0108,1.2272,0.0041845,-0.097694,0.0058188
1.0208,1.2252,0.004068,-0.095715,0.005621
1.0308,1.2232,0.0039546,-0.093779,0.0054327
1.0408,1.2212,0.003845,-0.091871,0.0052537
1.0508,1.2192,0.0037395,-0.090003,0.0050843
1.0608,1.2173,0.0036394,-0.088176,0.0049212
1.0708,1.2154,0.0035417,-0.086381,0.0047628
1.0808,1.2135,0.0034476,-0.084626,0.0046133
1.0908,1.2116,0.0033566,-0.082906,0.0044706
1.1008,1.2098,0.0032699,-0.081231,0.0043354
1.1108,1.208,0.0031868,-0.079593,0.0042036
1.1208,1.2063,0.0031058,-0.077974,0.0040733
1.1308,1.2045,0.0030258,-0.076384,0.0039473
1.1408,1.2028,0.0029478,-0.074832,0.0038265
1.1508,1.2011,0.0028729,-0.073319,0.0037129
1.1608,1.1994,0.0027995,-0.071835,0.0036029
1.1708,1.1978,0.0027278,-0.070377,0.003496
1.1808,1.1961,0.0026578,-0.068945,0.0033926
1.1908,1.1945,0.0025894,-0.067533,0.0032911
1.2008,1.1929,0.002523,-0.066145,0.0031928
1.2108,1.1914,0.0024602,-0.064794,0.0031008
1.2208,1.1898,0.0023993,-0.063475,0.0030139
1.2308,1.1883,0.0023393,-0.062178,0.0029292
1.2408,1.1868,0.0022817,-0.060898,0.0028459
1.2508,1.1853,0.002227,-0.059641,0.002765
1.2608,1.1839,0.0021733,-0.058412,0.0026868
1.2708,1.1824,0.0021212,-0.057205,0.0026115
1.2808,1.181,0.0020701,-0.056021,0.0025385
1.2908,1.1796,0.0020199,-0.05486,0.0024676
1.3008,1.1782,0.0019715,-0.053722,0.0023993
1.3108,1.1768,0.0019241,-0.052606,0.0023335
1.3208,1.1754,0.0018778,-0.051512,0.0022698
1.3308,1.1741,0.0018325,-0.050438,0.0022083
1.3408,1.1727,0.0017885,-0.049385,0.0021488
1.3508,1.1714,0.0017464,-0.048353,0.0020913
1.3608,1.1701,0.0017051,-0.047338,0.0020348
1.3708,1.1689,0.0016644,-0.04634,0.0019793
1.3808,1.1676,0.0016246,-0.045359,0.0019254
1.3908,1.1663,0.0015861,-0.044396,0.001874
1.4009,1.1651,0.0015489,-0.043454,0.0018248
1.4109,1.1639,0.0015122,-0.042533,0.0017769
1.4209,1.1627,0.0014768,-0.041626,0.0017303
1.4309,1.1615,0.0014421,-0.040733,0.0016849
1.4409,1.1603,0.0014082,-0.039857,0.0016409
1.4509,1.1591,0.0013755,-0.039,0.0015983
1.4609,1.158,0.0013438,-0.038158,0.0015568
1.4709,1.1568,0.0013128,-0.03733,0.0015162
1.4809,1.1557,0.0012821,-0.036517,0.001477
1.4909,1.1546,0.0012526,-0.035721,0.0014396
1.5009,1.1535,0.0012241,-0.034943,0.0014035
1.5109,1.1524,0.0011961,-0.034177,0.0013679
1.5209,1.1513,0.0011687,-0.033418,0.0013328
1.5309,1.1502,0.0011415,-0.03267,0.0012984
1.5409,1.1492,0.0011155,-0.031941,0.0012655
1.5509,1.1481,0.0010907,-0.031229,0.0012341
1.5609,1.1471,0.0010661,-0.03053,0.0012034
1.5709,1.1461,0.0010415,-0.029838,0.001173
1.5809,1.1451,0.0010179,-0.029156,0.0011433
1.5909,1.1441,0.00099518,-0.028492,0.0011151
1.6009,1.1431,0.00097297,-0.027846,0.0010881
1.6109,1.1421,0.00095095,-0.027207,0.0010612
1.6209,1.1412,0.00092946,-0.026575,0.0010345
1.6309,1.1402,0.0009086,-0.025955,0.0010087
1.6409,1.1393,0.00088873,-0.025347,0.00098409
1.6509,1.1383,0.00086932,-0.024752,0.00096049
1.6609,1.1374,0.00084994,-0.024166,0.00093702
1.6709,1.1365,0.00083087,-0.023589,0.00091392
1.6809,1.1356,0.00081196,-0.023025,0.00089157
1.6909,1.1347,0.00079435,-0.022473,0.00087035
1.7009,1.1338,0.00077738,-0.021927,0.00084952
1.7109,1.1329,0.00076085,-0.021389,0.00082918
1.7209,1.1321,0.00074431,-0.020862,0.00080922
1.7309,1.1312,0.00072797,-0.020347,0.00078987
1.7409,1.1304,0.00071197,-0.019841,0.00077101
1.7509,1.1295,0.00069625,-0.019342,0.00075254
1.7609,1.1287,0.00068108,-0.018851,0.0007345
1.7709,1.1279,0.00066642,-0.018369,0.00071702
1.7809,1.1271,0.00065227,-0.017896,0.0007002
1.7909,1.1262,0.00063828,-0.017431,0.00068375
1.801,1.1254,0.00062445,-0.016974,0.00066779
1.811,1.1247,0.00061074,-0.016524,0.00065216
1.821,1.1239,0.00059761,-0.016083,0.00063694
1.831,1.1231,0.00058491,-0.015648,0.00062216
1.841,1.1223,0.0005726,-0.015223,0.00060782
1.851,1.1216,0.00056031,-0.014804,0.00059384
1.861,1.1208,0.00054809,-0.014393,0.00058004
1.871,1.1201,0.00053649,-0.01399,0.00056653
1.881,1.1193,0.00052561,-0.013594,0.00055353
1.891,1.1186,0.0005146,-0.013204,0.00054087
1.901,1.1179,0.00050361,-0.012822,0.00052849
1.911,1.1172,0.00049322,-0.012446,0.00051644
1.921,1.1165,0.00048306,-0.012077,0.00050478
1.931,1.1158,0.00047286,-0.011713,0.0004933
1.941,1.1151,0.0004631,-0.011356,0.00048207
1.951,1.1144,0.00045352,-0.011007,0.00047122
1.961,1.1137,0.00044384,-0.01066,0.00046051
1.971,1.1093,0.00043323,-0.010287,0.00044856
1.981,1.1124,0.00042629,-0.0099903,0.00044026
1.991,1.1117,0.00041723,-0.0096614,0.00043028


==> figs/data/cylinder_edac_100_1.06_prod_mean.csv <==
y,P
-2,0.03763
-1.9973,0.037812
-1.9947,0.037993
-1.992,0.038175
-1.9893,0.038356
-1.9867,0.038539
-1.984,0.038721
-1.9813,0.038904
-1.9787,0.039088
-1.976,0.039272
-1.9733,0.039456
-1.9706,0.039641
-1.968,0.039828
-1.9653,0.040017
-1.9626,0.04021
-1.96,0.040403
-1.9573,0.040596
-1.9546,0.04079
-1.952,0.040984
-1.9493,0.041178
-1.9466,0.041372
-1.944,0.041568
-1.9413,0.041764
-1.9386,0.04196
-1.936,0.042156
-1.9333,0.042355
-1.9306,0.042556
-1.928,0.042758
-1.9253,0.042961
-1.9226,0.043166
-1.9199,0.043371
-1.9173,0.043578
-1.9146,0.043785
-1.9119,0.043993
-1.9093,0.044202
-1.9066,0.044409
-1.9039,0.044618
-1.9013,0.044833
-1.8986,0.045048
-1.8959,0.045266
-1.8933,0.045483
-1.8906,0.045701
-1.8879,0.045919
-1.8853,0.046139
-1.8826,0.04636
-1.8799,0.046581
-1.8773,0.04681
-1.8746,0.047037
-1.8719,0.047262
-1.8692,0.04749
-1.8666,0.04772
-1.8639,0.047953
-1.8612,0.048188
-1.8586,0.048426
-1.8559,0.04866
-1.8532,0.048895
-1.8506,0.04913
-1.8479,0.049365
-1.8452,0.0496
-1.8426,0.049835
-1.8399,0.05007
-1.8372,0.050307
-1.8346,0.050545
-1.8319,0.050787
-1.8292,0.051032
-1.8266,0.051279
-1.8239,0.051528
-1.8212,0.051779
-1.8185,0.052028
-1.8159,0.052277
-1.8132,0.052526
-1.8105,0.052775
-1.8079,0.053024
-1.8052,0.053275
-1.8025,0.053529
-1.7999,0.053784
-1.7972,0.054039
-1.7945,0.0543
-1.7919,0.054571
-1.7892,0.054845
-1.7865,0.055122
-1.7839,0.055401
-1.7812,0.055681
-1.7785,0.055963
-1.7759,0.056247
-1.7732,0.056532
-1.7705,0.056819
-1.7678,0.057106
-1.7652,0.057394
-1.7625,0.057681
-1.7598,0.057966
-1.7572,0.058248
-1.7545,0.058529
-1.7518,0.058808
-1.7492,0.059077
-1.7465,0.059348
-1.7438,0.059618
-1.7412,0.059894
-1.7385,0.060171
-1.7358,0.060454
-1.7332,0.060741
-1.7305,0.061032
-1.7278,0.061322
-1.7252,0.061616
-1.7225,0.061911
-1.7198,0.062211
-1.7171,0.062513
-1.7145,0.062819
-1.7118,0.063129
-1.7091,0.063449
-1.7065,0.063766
-1.7038,0.064086
-1.7011,0.064411
-1.6985,0.064736
-1.6958,0.065065
-1.6931,0.065396
-1.6905,0.065718
-1.6878,0.066041
-1.6851,0.066365
-1.6825,0.066689
-1.6798,0.067016
-1.6771,0.067344
-1.6744,0.067672
-1.6718,0.067999
-1.6691,0.068332
-1.6664,0.06867
-1.6638,0.069011
-1.6611,0.069353
-1.6584,0.069698
-1.6558,0.070045
-1.6531,0.070393
-1.6504,0.07074
-1.6478,0.071089
-1.6451,0.071443
-1.6424,0.071798
-1.6398,0.072155
-1.6371,0.07237
-1.6344,0.07288
-1.6318,0.073247
-1.6291,0.073618
-1.6264,0.07399
-1.6237,0.074362
-1.6211,0.074586
-1.6184,0.075108
-1.6157,0.075481
-1.6131,0.075849
-1.6104,0.076222
-1.6077,0.076592
-1.6051,0.076967
-1.6024,0.077342
-1.5997,0.077721
-1.5971,0.078101
-1.5944,0.078486
-1.5917,0.078715
-1.5891,0.079265
-1.5864,0.079662
-1.5837,0.08006
-1.5811,0.080463
-1.5784,0.080865
-1.5757,0.081266
-1.573,0.081673
-1.5704,0.082086
-1.5677,0.082501
-1.565,0.082918
-1.5624,0.08334
-1.5597,0.083762
-1.557,0.084196
-1.5544,0.084623
-1.5517,0.085043
-1.549,0.085468
-1.5464,0.085892
-1.5437,0.08632
-1.541,0.086752
-1.5384,0.087186
-1.5357,0.087624
-1.533,0.08806
-1.5304,0.088498
-1.5277,0.088941
-1.525,0.089381
-1.5223,0.089827
-1.5197,0.090272
-1.517,0.090714
-1.5143,0.091159
-1.5117,0.091607
-1.509,0.092063
-1.5063,0.092527
-1.5037,0.092988
-1.501,0.093457
-1.4983,0.093928
-1.4957,0.094406
-1.493,0.094881
-1.4903,0.095358
-1.4877,0.095834
-1.485,0.096306
-1.4823,0.096782
-1.4797,0.097257
-1.477,0.097734
-1.4743,0.098212
-1.4716,0.098695
-1.469,0.099187
-1.4663,0.09968
-1.4636,0.10018
-1.461,0.10066
-1.4583,0.10115
-1.4556,0.10164
-1.453,0.10213
-1.4503,0.10263
-1.4476,0.10314
-1.445,0.10365
-1.4423,0.10416
-1.4396,0.10468
-1.437,0.10519
-1.4343,0.10571
-1.4316,0.10623
-1.429,0.10675
-1.4263,0.10727
-1.4236,0.10779
-1.4209,0.10832
-1.4183,0.10886
-1.4156,0.10942
-1.4129,0.10999
-1.4103,0.11057
-1.4076,0.11113
-1.4049,0.11172
-1.4023,0.11234
-1.3996,0.11296
-1.3969,0.11361
-1.3943,0.11427
-1.3916,0.11493
-1.3889,0.11559
-1.3863,0.11624
-1.3836,0.11689
-1.3809,0.11754
-1.3783,0.11819
-1.3756,0.11884
-1.3729,0.11946
-1.3702,0.12007
-1.3676,0.12067
-1.3649,0.12128
-1.3622,0.12188
-1.3596,0.12249
-1.3569,0.12311
-1.3542,0.12373
-1.3516,0.12435
-1.3489,0.12499
-1.3462,0.12562
-1.3436,0.12625
-1.3409,0.1269
-1.3382,0.12755
-1.3356,0.12823
-1.3329,0.1289
-1.3302,0.12958
-1.3276,0.13027
-1.3249,0.13096
-1.3222,0.13166
-1.3195,0.13236
-1.3169,0.13306
-1.3142,0.1338
-1.3115,0.13453
-1.3089,0.13528
-1.3062,0.13605
-1.3035,0.1368
-1.3009,0.13758
-1.2982,0.13833
-1.2955,0.13907
-1.2929,0.13981
-1.2902,0.14055
-1.2875,0.1413
-1.2849,0.14206
-1.2822,0.14283
-1.2795,0.14359
-1.2769,0.14434
-1.2742,0.14508
-1.2715,0.14582
-1.2688,0.14611
-1.2662,0.14585
-1.2635,0.14657
-1.2608,0.1473
-1.2582,0.148
-1.2555,0.14869
-1.2528,0.1494
-1.2502,0.15015
-1.2475,0.151
-1.2448,0.15183
-1.2422,0.15268
-1.2395,0.15352
-1.2368,0.15434
-1.2342,0.15523
-1.2315,0.15611
-1.2288,0.15701
-1.2262,0.15793
-1.2235,0.15887
-1.2208,0.15982
-1.2181,0.16079
-1.2155,0.16175
-1.2128,0.16274
-1.2101,0.16373
-1.2075,0.16475
-1.2048,0.16577
-1.2021,0.16679
-1.1995,0.16781
-1.1968,0.16881
-1.1941,0.16979
-1.1915,0.17079
-1.1888,0.1718
-1.1861,0.1728
-1.1835,0.17375
-1.1808,0.1747
-1.1781,0.17564
-1.1755,0.17662
-1.1728,0.17758
-1.1701,0.17852
-1.1674,0.17946
-1.1648,0.18039
-1.1621,0.18129
-1.1594,0.18221
-1.1568,0.18313
-1.1541,0.18401
-1.1514,0.1849
-1.1488,0.18578
-1.1461,0.18667
-1.1434,0.18755
-1.1408,0.18849
-1.1381,0.18943
-1.1354,0.19033
-1.1328,0.19127
-1.1301,0.19224
-1.1274,0.19322
-1.1247,0.19418
-1.1221,0.19504
-1.1194,0.19603
-1.1167,0.19709
-1.1141,0.19821
-1.1114,0.19941
-1.1087,0.20068
-1.1061,0.20207
-1.1034,0.20351
-1.1007,0.20498
-1.0981,0.20651
-1.0954,0.20805
-1.0927,0.20962
-1.0901,0.21113
-1.0874,0.2126
-1.0847,0.21404
-1.0821,0.21543
-1.0794,0.21686
-1.0767,0.21817
-1.074,0.2196
-1.0714,0.22097
-1.0687,0.22241
-1.066,0.22384
-1.0634,0.2252
-1.0607,0.22639
-1.058,0.22732
-1.0554,0.22832
-1.0527,0.22955
-1.05,0.23075
-1.0474,0.23183
-1.0447,0.23281
-1.042,0.23367
-1.0394,0.23464
-1.0367,0.23573
-1.034,0.23681
-1.0314,0.23791
-1.0287,0.23903
-1.026,0.24013
-1.0233,0.24123
-1.0207,0.24237
-1.018,0.24346
-1.0153,0.24457
-1.0127,0.24564
-1.01,0.24674
-1.0073,0.24786
-1.0047,0.24919
-1.002,0.25047
-0.99933,0.25181
-0.99666,0.25321
-0.994,0.25455
-0.99133,0.25603
-0.98866,0.25767
-0.98599,0.25919
-0.98332,0.2608
-0.98065,0.26237
-0.97799,0.26392
-0.97532,0.26566
-0.97265,0.26714
-0.96998,0.26883
-0.96731,0.27043
-0.96464,0.27204
-0.96197,0.27366
-0.95931,0.27526
-0.95664,0.27687
-0.95397,0.27843
-0.9513,0.28008
-0.94863,0.28173
-0.94596,0.28325
-0.9433,0.28496
-0.94063,0.28662
-0.93796,0.28834
-0.93529,0.29012
-0.93262,0.29218
-0.92995,0.29443
-0.92728,0.29664
-0.92462,0.29883
-0.92195,0.30127
-0.91928,0.30372
-0.91661,0.30625
-0.91394,0.30893
-0.91127,0.31178
-0.90861,0.31488
-0.90594,0.31793
-0.90327,0.32071
-0.9006,0.32373
-0.89793,0.32679
-0.89526,0.32983
-0.8926,0.3332
-0.88993,0.3365
-0.88726,0.33972
-0.88459,0.34293
-0.88192,0.34633
-0.87925,0.34953
-0.87658,0.3526
-0.87392,0.35556
-0.87125,0.3583
-0.86858,0.3609
-0.86591,0.36345
-0.86324,0.36584
-0.86057,0.36834
-0.85791,0.37103
-0.85524,0.37365
-0.85257,0.37634
-0.8499,0.37923
-0.84723,0.38191
-0.84456,0.38391
-0.84189,0.38594
-0.83923,0.38927
-0.83656,0.39287
-0.83389,0.39705
-0.83122,0.40144
-0.82855,0.40559
-0.82588,0.40958
-0.82322,0.41419
-0.82055,0.41854
-0.81788,0.42255
-0.81521,0.42676
-0.81254,0.43061
-0.80987,0.43442
-0.8072,0.4383
-0.80454,0.44264
-0.80187,0.44754
-0.7992,0.45305
-0.79653,0.4591
-0.79386,0.4655
-0.79119,0.472
-0.78853,0.47833
-0.78586,0.48446
-0.78319,0.49032
-0.78052,0.49583
-0.77785,0.50096
-0.77518,0.50671
-0.77252,0.51313
-0.76985,0.5191
-0.76718,0.52524
-0.76451,0.53222
-0.76184,0.53971
-0.75917,0.5467
-0.7565,0.55543
-0.75384,0.56415
-0.75117,0.57274
-0.7485,0.5819
-0.74583,0.59137
-0.74316,0.60117
-0.74049,0.61173
-0.73783,0.62287
-0.73516,0.63464
-0.73249,0.64739
-0.72982,0.66145
-0.72715,0.67551
-0.72448,0.68982
-0.72181,0.70479
-0.71915,0.71992
-0.71648,0.73595
-0.71381,0.75087
-0.71114,0.76779
-0.70847,0.78532
-0.7058,0.80304
-0.70314,0.82086
-0.70047,0.83888
-0.6978,0.85696
-0.69513,0.87536
-0.69246,0.89424
-0.68979,0.91386
-0.68712,0.9342
-0.68446,0.9561
-0.68179,0.97514
-0.67912,0.99367
-0.67645,1.0125
-0.67378,1.0314
-0.67111,1.0498
-0.66845,1.069
-0.66578,1.0882
-0.66311,1.1071
-0.66044,1.1256
-0.65777,1.1424
-0.6551,1.1572
-0.65243,1.1733
-0.64977,1.1879
-0.6471,1.201
-0.64443,1.2073
-0.64176,1.2155
-0.63909,1.2232
-0.63642,1.2288
-0.63376,1.2326
-0.63109,1.234
-0.62842,1.2335
-0.62575,1.2328
-0.62308,1.2309
-0.62041,1.2271
-0.61775,1.222
-0.61508,1.2152
-0.61241,1.2073
-0.60974,1.1972
-0.60707,1.1845
-0.6044,1.1697
-0.60173,1.1519
-0.59907,1.131
-0.5964,1.1075
-0.59373,1.0837
-0.59106,1.0583
-0.58839,1.0313
-0.58572,1.0045
-0.58306,0.97681
-0.58039,0.94913
-0.57772,0.92134
-0.57505,0.89241
-0.57238,0.86227
-0.56971,0.83131
-0.56704,0.79956
-0.56438,0.7672
-0.56171,0.7346
-0.55904,0.70305
-0.55637,0.67035
-0.5537,0.63748
-0.55103,0.60536
-0.54837,0.57306
-0.5457,0.54144
-0.54303,0.51061
-0.54036,0.48073
-0.53769,0.45081
-0.53502,0.42178
-0.53235,0.39309
-0.52969,0.36451
-0.52702,0.33655
-0.52435,0.31033
-0.52168,0.2854
-0.51901,0.25985
-0.51634,0.2365
-0.51368,0.21438
-0.51101,0.19349
-0.50834,0.1738
-0.50567,0.15512
-0.503,0.13747
-0.50033,0.12101
-0.49767,0.10639
-0.495,0.093987
-0.49233,0.0848
-0.48966,0.072196
-0.48699,0.059332
-0.48432,0.047304
-0.48165,0.036207
-0.47899,0.02531
-0.47632,0.014783
-0.47365,0.0052801
-0.47098,-0.0038
-0.46831,-0.011809
-0.46564,-0.018904
-0.46298,-0.025297
-0.46031,-0.030596
-0.45764,-0.035258
-0.45497,-0.039408
-0.4523,-0.043099
-0.44963,-0.046681
-0.44696,-0.050341
-0.4443,-0.053632
-0.44163,-0.056414
-0.43896,-0.05884
-0.43629,-0.060743
-0.43362,-0.062448
-0.43095,-0.063838
-0.42829,-0.064838
-0.42562,-0.065588
-0.42295,-0.066034
-0.42028,-0.066344
-0.41761,-0.066516
-0.41494,-0.066454
-0.41227,-0.066087
-0.40961,-0.065636
-0.40694,-0.065015
-0.40427,-0.06436
-0.4016,-0.063705
-0.39893,-0.06304
-0.39626,-0.062659
-0.3936,-0.062197
-0.39093,-0.061654
-0.38826,-0.060915
-0.38559,-0.060371
-0.38292,-0.059996
-0.38025,-0.0596
-0.37759,-0.059293
-0.37492,-0.058845
-0.37225,-0.058361
-0.36958,-0.057887
-0.36691,-0.057304
-0.36424,-0.056836
-0.36157,-0.056719
-0.35891,-0.05622
-0.35624,-0.055694
-0.35357,-0.055154
-0.3509,-0.054502
-0.34823,-0.053904
-0.34556,-0.053439
-0.3429,-0.053029
-0.34023,-0.052557
-0.33756,-0.052015
-0.33489,-0.051392
-0.33222,-0.050996
-0.32955,-0.050728
-0.32688,-0.050249
-0.32422,-0.049471
-0.32155,-0.048848
-0.31888,-0.047986
-0.31621,-0.047192
-0.31354,-0.046558
-0.31087,-0.046208
-0.30821,-0.045491
-0.30554,-0.044861
-0.30287,-0.044089
-0.3002,-0.043423
-0.29753,-0.043386
-0.29486,-0.04271
-0.29219,-0.042158
-0.28953,-0.041702
-0.28686,-0.041215
-0.28419,-0.040865
-0.28152,-0.040435
-0.27885,-0.039867
-0.27618,-0.039518
-0.27352,-0.039405
-0.27085,-0.039081
-0.26818,-0.038629
-0.26551,-0.038856
-0.26284,-0.038999
-0.26017,-0.039019
-0.25751,-0.039121
-0.25484,-0.038832
-0.25217,-0.038722
-0.2495,-0.038477
-0.24683,-0.038235
-0.24416,-0.038087
-0.24149,-0.037738
-0.23883,-0.037336
-0.23616,-0.036991
-0.23349,-0.037041
-0.23082,-0.036199
-0.22815,-0.03545
-0.22548,-0.034646
-0.22282,-0.033801
-0.22015,-0.033236
-0.21748,-0.033083
-0.21481,-0.032939
-0.21214,-0.032706
-0.20947,-0.03293
-0.2068,-0.032994
-0.20414,-0.032421
-0.20147,-0.031762
-0.1988,-0.031325
-0.19613,-0.031017
-0.19346,-0.031616
-0.19079,-0.031646
-0.18813,-0.03188
-0.18546,-0.032137
-0.18279,-0.032395
-0.18012,-0.032853
-0.17745,-0.033128
-0.17478,-0.033294
-0.17211,-0.033051
-0.16945,-0.032897
-0.16678,-0.032467
-0.16411,-0.031658
-0.16144,-0.030734
-0.15877,-0.030019
-0.1561,-0.029344
-0.15344,-0.02907
-0.15077,-0.028552
-0.1481,-0.027832
-0.14543,-0.027204
-0.14276,-0.026422
-0.14009,-0.02575
-0.13742,-0.025057
-0.13476,-0.024521
-0.13209,-0.023985
-0.12942,-0.023328
-0.12675,-0.022756
-0.12408,-0.022043
-0.12141,-0.021406
-0.11875,-0.02093
-0.11608,-0.020411
-0.11341,-0.019989
-0.11074,-0.0195
-0.10807,-0.018996
-0.1054,-0.018429
-0.10274,-0.017697
-0.10007,-0.01692
-0.097398,-0.016212
-0.09473,-0.015544
-0.092061,-0.014895
-0.089393,-0.014434
-0.086724,-0.014053
-0.084056,-0.013509
-0.081388,-0.01289
-0.078719,-0.012261
-0.076051,-0.011573
-0.073382,-0.010777
-0.070714,-0.01003
-0.068045,-0.0093151
-0.065377,-0.008552
-0.062708,-0.0078123
-0.06004,-0.0071847
-0.057372,-0.0065781
-0.054703,-0.0059038
-0.052035,-0.0053486
-0.049366,-0.0048485
-0.046698,-0.004273
-0.044029,-0.0037198
-0.041361,-0.003215
-0.038692,-0.0026947
-0.036024,-0.0022846
-0.033356,-0.0021323
-0.030687,-0.0019643
-0.028019,-0.0018442
-0.02535,-0.0014118
-0.022682,-0.0010045
-0.020013,-0.0006019
-0.017345,-0.00030568
-0.014676,-3.0383e-05
-0.012008,0.0001946
-0.0093396,0.00031227
-0.0066711,0.00024033
-0.0040027,0.00032224
-0.0013342,0.0004095
0.0013342,0.00045786
0.0040027,0.00039879
0.0066711,0.00021133
0.0093396,-0.00010067
0.012008,-0.00021057
0.014676,-0.00019778
0.017345,-2.934e-05
0.020013,4.4002e-05
0.022682,-0.00024495
0.02535,-0.00069673
0.028019,-0.0013411
0.030687,-0.0018964
0.033356,-0.0025802
0.036024,-0.0032605
0.038692,-0.0037926
0.041361,-0.0043252
0.044029,-0.0048482
0.046698,-0.0052842
0.049366,-0.0054976
0.052035,-0.0057515
0.054703,-0.0063344
0.057372,-0.0069886
0.06004,-0.007637
0.062708,-0.0080979
0.065377,-0.0083786
0.068045,-0.0088066
0.070714,-0.0091967
0.073382,-0.0097235
0.076051,-0.010441
0.078719,-0.011194
0.081388,-0.011911
0.084056,-0.012587
0.086724,-0.013189
0.089393,-0.013873
0.092061,-0.014557
0.09473,-0.015278
0.097398,-0.015934
0.10007,-0.016666
0.10274,-0.017539
0.1054,-0.018405
0.10807,-0.019463
0.11074,-0.020482
0.11341,-0.021724
0.11608,-0.022912
0.11875,-0.023371
0.12141,-0.024246
0.12408,-0.025062
0.12675,-0.025668
0.12942,-0.02615
0.13209,-0.026559
0.13476,-0.027163
0.13742,-0.027886
0.14009,-0.028733
0.14276,-0.029315
0.14543,-0.029606
0.1481,-0.029838
0.15077,-0.030046
0.15344,-0.030138
0.1561,-0.030115
0.15877,-0.030302
0.16144,-0.030654
0.16411,-0.03085
0.16678,-0.031061
0.16945,-0.031176
0.17211,-0.030872
0.17478,-0.030572
0.17745,-0.030323
0.18012,-0.030451
0.18279,-0.030464
0.18546,-0.030576
0.18813,-0.030902
0.19079,-0.031117
0.19346,-0.031658
0.19613,-0.032358
0.1988,-0.033006
0.20147,-0.033582
0.20414,-0.034116
0.2068,-0.034515
0.20947,-0.034836
0.21214,-0.03497
0.21481,-0.035349
0.21748,-0.035785
0.22015,-0.036059
0.22282,-0.03615
0.22548,-0.036381
0.22815,-0.036516
0.23082,-0.03635
0.23349,-0.036236
0.23616,-0.035953
0.23883,-0.035892
0.24149,-0.03585
0.24416,-0.035903
0.24683,-0.035836
0.2495,-0.035875
0.25217,-0.035907
0.25484,-0.036047
0.25751,-0.036527
0.26017,-0.036505
0.26284,-0.036366
0.26551,-0.036447
0.26818,-0.036517
0.27085,-0.036459
0.27352,-0.036289
0.27618,-0.036234
0.27885,-0.036148
0.28152,-0.0362
0.28419,-0.036508
0.28686,-0.036851
0.28953,-0.037181
0.29219,-0.037618
0.29486,-0.037765
0.29753,-0.038379
0.3002,-0.038987
0.30287,-0.039577
0.30554,-0.040134
0.30821,-0.040732
0.31087,-0.041224
0.31354,-0.041533
0.31621,-0.042039
0.31888,-0.042669
0.32155,-0.04294
0.32422,-0.043561
0.32688,-0.044003
0.32955,-0.04431
0.33222,-0.044596
0.33489,-0.044757
0.33756,-0.044915
0.34023,-0.045054
0.3429,-0.045341
0.34556,-0.045462
0.34823,-0.045621
0.3509,-0.045802
0.35357,-0.046144
0.35624,-0.046486
0.35891,-0.046946
0.36157,-0.047498
0.36424,-0.048071
0.36691,-0.048707
0.36958,-0.04922
0.37225,-0.049809
0.37492,-0.050066
0.37759,-0.050474
0.38025,-0.051083
0.38292,-0.051554
0.38559,-0.05237
0.38826,-0.052588
0.39093,-0.053061
0.3936,-0.053596
0.39626,-0.053754
0.39893,-0.054376
0.4016,-0.055068
0.40427,-0.055225
0.40694,-0.055698
0.40961,-0.055867
0.41227,-0.056073
0.41494,-0.056199
0.41761,-0.056203
0.42028,-0.05602
0.42295,-0.05572
0.42562,-0.055324
0.42829,-0.054689
0.43095,-0.053685
0.43362,-0.05246
0.43629,-0.051159
0.43896,-0.049837
0.44163,-0.048905
0.4443,-0.047633
0.44696,-0.045932
0.44963,-0.043821
0.4523,-0.041236
0.45497,-0.038625
0.45764,-0.035347
0.46031,-0.031699
0.46298,-0.027674
0.46564,-0.022856
0.46831,-0.017476
0.47098,-0.011291
0.47365,-0.0043866
0.47632,0.0034522
0.47899,0.011332
0.48165,0.019775
0.48432,0.029034
0.48699,0.038896
0.48966,0.049803
0.49233,0.061589
0.495,0.074474
0.49767,0.088239
0.50033,0.1034
0.503,0.12059
0.50567,0.13847
0.50834,0.15716
0.51101,0.17677
0.51368,0.19729
0.51634,0.2189
0.51901,0.24102
0.52168,0.26403
0.52435,0.28781
0.52702,0.31231
0.52969,0.338
0.53235,0.36366
0.53502,0.38999
0.53769,0.41715
0.54036,0.44528
0.54303,0.47561
0.5457,0.50683
0.54837,0.53951
0.55103,0.57258
0.5537,0.60547
0.55637,0.63932
0.55904,0.67393
0.56171,0.70871
0.56438,0.74333
0.56704,0.77705
0.56971,0.80869
0.57238,0.83821
0.57505,0.86745
0.57772,0.89626
0.58039,0.92489
0.58306,0.95369
0.58572,0.9831
0.58839,1.0121
0.59106,1.0411
0.59373,1.0685
0.5964,1.094
0.59907,1.1183
0.60173,1.1406
0.6044,1.1613
0.60707,1.1787
0.60974,1.193
0.61241,1.2061
0.61508,1.2186
0.61775,1.2292
0.62041,1.2386
0.62308,1.2468
0.62575,1.2532
0.62842,1.2588
0.63109,1.263
0.63376,1.2677
0.63642,1.27
0.63909,1.2684
0.64176,1.2636
0.64443,1.2549
0.6471,1.2431
0.64977,1.2294
0.65243,1.214
0.6551,1.1957
0.65777,1.1764
0.66044,1.1571
0.66311,1.1377
0.66578,1.118
0.66845,1.0982
0.67111,1.0777
0.67378,1.0563
0.67645,1.0343
0.67912,1.0109
0.68179,0.98664
0.68446,0.9625
0.68712,0.93826
0.68979,0.91479
0.69246,0.89202
0.69513,0.87021
0.6978,0.84828
0.70047,0.82744
0.70314,0.80728
0.7058,0.78804
0.70847,0.76806
0.71114,0.74842
0.71381,0.72941
0.71648,0.71216
0.71915,0.69536
0.72181,0.67966
0.72448,0.66532
0.72715,0.65103
0.72982,0.63724
0.73249,0.62411
0.73516,0.6115
0.73783,0.59922
0.74049,0.58676
0.74316,0.57482
0.74583,0.56388
0.7485,0.5538
0.75117,0.5439
0.75384,0.53491
0.7565,0.52569
0.75917,0.51706
0.76184,0.50921
0.76451,0.5018
0.76718,0.49476
0.76985,0.48792
0.77252,0.48134
0.77518,0.47506
0.77785,0.46894
0.78052,0.46313
0.78319,0.45771
0.78586,0.45271
0.78853,0.44795
0.79119,0.44362
0.79386,0.43886
0.79653,0.4339
0.7992,0.42857
0.80187,0.4231
0.80454,0.41691
0.8072,0.41123
0.80987,0.40404
0.81254,0.39889
0.81521,0.39497
0.81788,0.39116
0.82055,0.38808
0.82322,0.3861
0.82588,0.38548
0.82855,0.38524
0.83122,0.38329
0.83389,0.38202
0.83656,0.38037
0.83923,0.37865
0.84189,0.37622
0.84456,0.37393
0.84723,0.37108
0.8499,0.3682
0.85257,0.36515
0.85524,0.36226
0.85791,0.35936
0.86057,0.35602
0.86324,0.35284
0.86591,0.34998
0.86858,0.3473
0.87125,0.34454
0.87392,0.34237
0.87658,0.3403
0.87925,0.33826
0.88192,0.33628
0.88459,0.33436
0.88726,0.3324
0.88993,0.33065
0.8926,0.32869
0.89526,0.32662
0.89793,0.32432
0.9006,0.322
0.90327,0.31968
0.90594,0.31729
0.90861,0.31497
0.91127,0.31255
0.91394,0.31004
0.91661,0.30766
0.91928,0.3053
0.92195,0.30285
0.92462,0.30021
0.92728,0.29899
0.92995,0.29742
0.93262,0.29582
0.93529,0.29417
0.93796,0.29274
0.94063,0.29131
0.9433,0.28991
0.94596,0.28849
0.94863,0.28714
0.9513,0.2857
0.95397,0.28441
0.95664,0.28295
0.95931,0.28155
0.96197,0.28011
0.96464,0.27873
0.96731,0.2772
0.96998,0.27565
0.97265,0.27374
0.97532,0.27186
0.97799,0.27008
0.98065,0.26839
0.98332,0.26669
0.98599,0.26496
0.98866,0.26336
0.99133,0.2617
0.994,0.25993
0.99666,0.25811
0.99933,0.25646
1.002,0.2549
1.0047,0.25372
1.0073,0.2526
1.01,0.25117
1.0127,0.24962
1.0153,0.24819
1.018,0.24691
1.0207,0.24563
1.0233,0.24439
1.026,0.24312
1.0287,0.24185
1.0314,0.2406
1.034,0.23933
1.0367,0.23804
1.0394,0.23675
1.042,0.23545
1.0447,0.23417
1.0474,0.2329
1.05,0.23162
1.0527,0.23032
1.0554,0.22902
1.058,0.22772
1.0607,0.22642
1.0634,0.22511
1.066,0.22381
1.0687,0.22252
1.0714,0.22129
1.074,0.22014
1.0767,0.21903
1.0794,0.21784
1.0821,0.21665
1.0847,0.21542
1.0874,0.21421
1.0901,0.21302
1.0927,0.21187
1.0954,0.21073
1.0981,0.20962
1.1007,0.20851
1.1034,0.20742
1.1061,0.20637
1.1087,0.20524
1.1114,0.20413
1.1141,0.203
1.1167,0.20185
1.1194,0.20068
1.1221,0.19953
1.1247,0.19827
1.1274,0.19702
1.1301,0.19578
1.1328,0.19454
1.1354,0.19329
1.1381,0.19205
1.1408,0.19088
1.1434,0.18972
1.1461,0.18864
1.1488,0.18762
1.1514,0.18657
1.1541,0.18556
1.1568,0.18458
1.1594,0.18358
1.1621,0.1826
1.1648,0.18161
1.1674,0.1806
1.1701,0.17958
1.1728,0.17849
1.1755,0.17741
1.1781,0.17628
1.1808,0.17518
1.1835,0.17408
1.1861,0.173
1.1888,0.17201
1.1915,0.17101
1.1941,0.16998
1.1968,0.16901
1.1995,0.1681
1.2021,0.16725
1.2048,0.1664
1.2075,0.16557
1.2101,0.16475
1.2128,0.16392
1.2155,0.16312
1.2181,0.16243
1.2208,0.16168
1.2235,0.16094
1.2262,0.16023
1.2288,0.15949
1.2315,0.15874
1.2342,0.15799
1.2368,0.15725
1.2395,0.15647
1.2422,0.15568
1.2448,0.15487
1.2475,0.15405
1.2502,0.15323
1.2528,0.15241
1.2555,0.15159
1.2582,0.15077
1.2608,0.14994
1.2635,0.14912
1.2662,0.14829
1.2688,0.14747
1.2715,0.14666
1.2742,0.14584
1.2769,0.14505
1.2795,0.14427
1.2822,0.14349
1.2849,0.1427
1.2875,0.14194
1.2902,0.14119
1.2929,0.14043
1.2955,0.13968
1.2982,0.13895
1.3009,0.1382
1.3035,0.13745
1.3062,0.13672
1.3089,0.13599
1.3115,0.13526
1.3142,0.13457
1.3169,0.13387
1.3195,0.13317
1.3222,0.13249
1.3249,0.13181
1.3276,0.13113
1.3302,0.13045
1.3329,0.12979
1.3356,0.12912
1.3382,0.12846
1.3409,0.1278
1.3436,0.12716
1.3462,0.12652
1.3489,0.12589
1.3516,0.12526
1.3542,0.12463
1.3569,0.124
1.3596,0.12336
1.3622,0.12271
1.3649,0.12206
1.3676,0.12141
1.3702,0.12077
1.3729,0.12012
1.3756,0.11948
1.3783,0.11885
1.3809,0.11821
1.3836,0.11758
1.3863,0.11695
1.3889,0.11634
1.3916,0.11575
1.3943,0.11517
1.3969,0.11462
1.3996,0.11411
1.4023,0.11355
1.4049,0.11299
1.4076,0.11243
1.4103,0.11187
1.4129,0.11132
1.4156,0.11077
1.4183,0.11023
1.4209,0.10969
1.4236,0.10916
1.4263,0.1086
1.429,0.10806
1.4316,0.10752
1.4343,0.10698
1.437,0.10645
1.4396,0.10592
1.4423,0.1054
1.445,0.10488
1.4476,0.10436
1.4503,0.10383
1.453,0.10331
1.4556,0.10279
1.4583,0.10228
1.461,0.10177
1.4636,0.10126
1.4663,0.10075
1.469,0.10024
1.4716,0.099735
1.4743,0.099236
1.477,0.09873
1.4797,0.098222
1.4823,0.097714
1.485,0.097218
1.4877,0.096724
1.4903,0.096217
1.493,0.095736
1.4957,0.09526
1.4983,0.094787
1.501,0.094316
1.5037,0.093847
1.5063,0.093384
1.509,0.092922
1.5117,0.092466
1.5143,0.092008
1.517,0.09155
1.5197,0.091093
1.5223,0.090636
1.525,0.090182
1.5277,0.089732
1.5304,0.089283
1.533,0.088834
1.5357,0.088389
1.5384,0.087948
1.541,0.08751
1.5437,0.087076
1.5464,0.086642
1.549,0.086212
1.5517,0.085783
1.5544,0.085358
1.557,0.084936
1.5597,0.084516
1.5624,0.084098
1.565,0.083682
1.5677,0.083267
1.5704,0.082855
1.573,0.082445
1.5757,0.082037
1.5784,0.081632
1.5811,0.08123
1.5837,0.080831
1.5864,0.080439
1.5891,0.080053
1.5917,0.079669
1.5944,0.079288
1.5971,0.078907
1.5997,0.078527
1.6024,0.078148
1.6051,0.07777
1.6077,0.077392
1.6104,0.077016
1.6131,0.076641
1.6157,0.076268
1.6184,0.075896
1.6211,0.075526
1.6237,0.075157
1.6264,0.074789
1.6291,0.074424
1.6318,0.07406
1.6344,0.073697
1.6371,0.073333
1.6398,0.072975
1.6424,0.072623
1.6451,0.072269
1.6478,0.071915
1.6504,0.071561
1.6531,0.071209
1.6558,0.070858
1.6584,0.070509
1.6611,0.070162
1.6638,0.069816
1.6664,0.069471
1.6691,0.069129
1.6718,0.068787
1.6744,0.068446
1.6771,0.068105
1.6798,0.067768
1.6825,0.067434
1.6851,0.067103
1.6878,0.066774
1.6905,0.066451
1.6931,0.066127
1.6958,0.065803
1.6985,0.065481
1.7011,0.06516
1.7038,0.064843
1.7065,0.064528
1.7091,0.064216
1.7118,0.063905
1.7145,0.063599
1.7171,0.063294
1.7198,0.06299
1.7225,0.062688
1.7252,0.062387
1.7278,0.062089
1.7305,0.061792
1.7332,0.061496
1.7358,0.061201
1.7385,0.060907
1.7412,0.060614
1.7438,0.060323
1.7465,0.060033
1.7492,0.059743
1.7518,0.059455
1.7545,0.059168
1.7572,0.058881
1.7598,0.058597
1.7625,0.058313
1.7652,0.058031
1.7678,0.057751
1.7705,0.057472
1.7732,0.057194
1.7759,0.056918
1.7785,0.056643
1.7812,0.056368
1.7839,0.056095
1.7865,0.055822
1.7892,0.055551
1.7919,0.055281
1.7945,0.055011
1.7972,0.054745
1.7999,0.05448
1.8025,0.054217
1.8052,0.053955
1.8079,0.053693
1.8105,0.053433
1.8132,0.053175
1.8159,0.052919
1.8185,0.052665
1.8212,0.052413
1.8239,0.052161
1.8266,0.051911
1.8292,0.051663
1.8319,0.051417
1.8346,0.051171
1.8372,0.050927
1.8399,0.050684
1.8426,0.050443
1.8452,0.050203
1.8479,0.049964
1.8506,0.049726
1.8532,0.049489
1.8559,0.049253
1.8586,0.049019
1.8612,0.048787
1.8639,0.048557
1.8666,0.048327
1.8692,0.048099
1.8719,0.047873
1.8746,0.047645
1.8773,0.047419
1.8799,0.047193
1.8826,0.046967
1.8853,0.046743
1.8879,0.04652
1.8906,0.046299
1.8933,0.046079
1.8959,0.04586
1.8986,0.045641
1.9013,0.045423
1.9039,0.045206
1.9066,0.044991
1.9093,0.044777
1.9119,0.044565
1.9146,0.044354
1.9173,0.044144
1.9199,0.043935
1.9226,0.043727
1.9253,0.043519
1.928,0.043312
1.9306,0.043107
1.9333,0.042904
1.936,0.042701
1.9386,0.0425
1.9413,0.042299
1.944,0.042101
1.9466,0.041902
1.9493,0.041705
1.952,0.041508
1.9546,0.041312
1.9573,0.041117
1.96,0.040922
1.9626,0.040728
1.9653,0.040537
1.968,0.040346
1.9706,0.040158
1.9733,0.039972
1.976,0.039787
1.9787,0.039603
1.9813,0.039418
1.984,0.039234
1.9867,0.03905
1.9893,0.038866
1.992,0.038682
1.9947,0.038499
1.9973,0.038314
2,0.03813


==> figs/data/cylinder_edac_100_1.54_P_mean.csv <==
y,P
-2,0.99672
-1.9984,0.99672
-1.9968,0.99671
-1.9952,0.99671
-1.9936,0.99671
-1.992,0.9967
-1.9904,0.9967
-1.9888,0.9967
-1.9872,0.99669
-1.9856,0.99669
-1.984,0.99669
-1.9824,0.99668
-1.9808,0.99668
-1.9792,0.99668
-1.9776,0.99667
-1.976,0.99667
-1.9744,0.99667
-1.9728,0.99666
-1.9712,0.99666
-1.9696,0.99665
-1.968,0.99665
-1.9664,0.99665
-1.9648,0.99664
-1.9632,0.99664
-1.9616,0.99664
-1.96,0.99663
-1.9584,0.99663
-1.9568,0.99663
-1.9552,0.99662
-1.9536,0.99662
-1.952,0.99662
-1.9504,0.99661
-1.9488,0.99661
-1.9472,0.99661
-1.9456,0.9966
-1.944,0.9966
-1.9424,0.99659
-1.9408,0.99659
-1.9392,0.99659
-1.9376,0.99658
-1.936,0.99658
-1.9344,0.99658
-1.9328,0.99657
-1.9312,0.99657
-1.9296,0.99657
-1.928,0.99656
-1.9264,0.99656
-1.9248,0.99655
-1.9232,0.99655
-1.9216,0.99655
-1.92,0.99654
-1.9184,0.99654
-1.9168,0.99654
-1.9152,0.99653
-1.9136,0.99653
-1.912,0.99653
-1.9104,0.99652
-1.9088,0.99652
-1.9072,0.99651
-1.9056,0.99651
-1.904,0.99651
-1.9024,0.9965
-1.9008,0.9965
-1.8992,0.9965
-1.8976,0.99649
-1.896,0.99649
-1.8944,0.99649
-1.8928,0.99648
-1.8912,0.99648
-1.8896,0.99647
-1.888,0.99647
-1.8864,0.99647
-1.8848,0.99646
-1.8832,0.99646
-1.8816,0.99646
-1.88,0.99645
-1.8784,0.99645
-1.8768,0.99644
-1.8752,0.99644
-1.8735,0.99644
-1.8719,0.99643
-1.8703,0.99643
-1.8687,0.99643
-1.8671,0.99642
-1.8655,0.99642
-1.8639,0.99642
-1.8623,0.99641
-1.8607,0.99641
-1.8591,0.9964
-1.8575,0.9964
-1.8559,0.9964
-1.8543,0.99639
-1.8527,0.99639
-1.8511,0.99639
-1.8495,0.99638
-1.8479,0.99638
-1.8463,0.99637
-1.8447,0.99637
-1.8431,0.99637
-1.8415,0.99636
-1.8399,0.99636
-1.8383,0.99635
-1.8367,0.99635
-1.8351,0.99635
-1.8335,0.99634
-1.8319,0.99634
-1.8303,0.99634
-1.8287,0.99633
-1.8271,0.99633
-1.8255,0.99632
-1.8239,0.99632
-1.8223,0.99632
-1.8207,0.99631
-1.8191,0.99631
-1.8175,0.9963
-1.8159,0.9963
-1.8143,0.9963
-1.8127,0.99629
-1.8111,0.99629
-1.8095,0.99629
-1.8079,0.99628
-1.8063,0.99628
-1.8047,0.99627
-1.8031,0.99627
-1.8015,0.99627
-1.7999,0.99626
-1.7983,0.99626
-1.7967,0.99625
-1.7951,0.99625
-1.7935,0.99625
-1.7919,0.99624
-1.7903,0.99624
-1.7887,0.99624
-1.7871,0.99623
-1.7855,0.99623
-1.7839,0.99622
-1.7823,0.99622
-1.7807,0.99622
-1.7791,0.99621
-1.7775,0.99621
-1.7759,0.9962
-1.7743,0.9962
-1.7727,0.9962
-1.7711,0.99619
-1.7695,0.99619
-1.7679,0.99618
-1.7663,0.99618
-1.7647,0.99618
-1.7631,0.99617
-1.7615,0.99617
-1.7599,0.99616
-1.7583,0.99616
-1.7567,0.99616
-1.7551,0.99615
-1.7535,0.99615
-1.7519,0.99614
-1.7503,0.99614
-1.7487,0.99614
-1.7471,0.99613
-1.7455,0.99613
-1.7439,0.99612
-1.7423,0.99612
-1.7407,0.99612
-1.7391,0.99611
-1.7375,0.99611
-1.7359,0.9961
-1.7343,0.9961
-1.7327,0.9961
-1.7311,0.99609
-1.7295,0.99609
-1.7279,0.99608
-1.7263,0.99608
-1.7247,0.99608
-1.7231,0.99607
-1.7215,0.99607
-1.7199,0.99606
-1.7183,0.99606
-1.7167,0.99606
-1.7151,0.99605
-1.7135,0.99605
-1.7119,0.99604
-1.7103,0.99604
-1.7087,0.99603
-1.7071,0.99603
-1.7055,0.99603
-1.7039,0.99602
-1.7023,0.99602
-1.7007,0.99601
-1.6991,0.99601
-1.6975,0.99601
-1.6959,0.996
-1.6943,0.996
-1.6927,0.99599
-1.6911,0.99599
-1.6895,0.99599
-1.6879,0.99598
-1.6863,0.99598
-1.6847,0.99597
-1.6831,0.99597
-1.6815,0.99596
-1.6799,0.99596
-1.6783,0.99596
-1.6767,0.99595
-1.6751,0.99595
-1.6735,0.99594
-1.6719,0.99594
-1.6703,0.99594
-1.6687,0.99593
-1.6671,0.99593
-1.6655,0.99592
-1.6639,0.99592
-1.6623,0.99591
-1.6607,0.99591
-1.6591,0.99591
-1.6575,0.9959
-1.6559,0.9959
-1.6543,0.99589
-1.6527,0.99589
-1.6511,0.99588
-1.6495,0.99588
-1.6479,0.99588
-1.6463,0.99587
-1.6447,0.99587
-1.6431,0.99586
-1.6415,0.99586
-1.6399,0.99585
-1.6383,0.99585
-1.6367,0.99585
-1.6351,0.99584
-1.6335,0.99584
-1.6319,0.99583
-1.6303,0.99583
-1.6287,0.99582
-1.6271,0.99582
-1.6255,0.99582
-1.6238,0.99581
-1.6222,0.99581
-1.6206,0.9958
-1.619,0.9958
-1.6174,0.99579
-1.6158,0.99579
-1.6142,0.99579
-1.6126,0.99578
-1.611,0.99578
-1.6094,0.99577
-1.6078,0.99577
-1.6062,0.99576
-1.6046,0.99576
-1.603,0.99576
-1.6014,0.99575
-1.5998,0.99575
-1.5982,0.99574
-1.5966,0.99574
-1.595,0.99573
-1.5934,0.99573
-1.5918,0.99572
-1.5902,0.99572
-1.5886,0.99572
-1.587,0.99571
-1.5854,0.99571
-1.5838,0.9957
-1.5822,0.9957
-1.5806,0.99569
-1.579,0.99569
-1.5774,0.99569
-1.5758,0.99568
-1.5742,0.99568
-1.5726,0.99567
-1.571,0.99567
-1.5694,0.99566
-1.5678,0.99566
-1.5662,0.99565
-1.5646,0.99565
-1.563,0.99565
-1.5614,0.99564
-1.5598,0.99564
-1.5582,0.99563
-1.5566,0.99563
-1.555,0.99562
-1.5534,0.99562
-1.5518,0.99561
-1.5502,0.99561
-1.5486,0.99561
-1.547,0.9956
-1.5454,0.9956
-1.5438,0.99559
-1.5422,0.99559
-1.5406,0.99558
-1.539,0.99558
-1.5374,0.99557
-1.5358,0.99557
-1.5342,0.99556
-1.5326,0.99556
-1.531,0.99556
-1.5294,0.99555
-1.5278,0.99555
-1.5262,0.99554
-1.5246,0.99554
-1.523,0.99553
-1.5214,0.99553
-1.5198,0.99552
-1.5182,0.99552
-1.5166,0.99551
-1.515,0.99551
-1.5134,0.99551
-1.5118,0.9955
-1.5102,0.9955
-1.5086,0.99549
-1.507,0.99549
-1.5054,0.99548
-1.5038,0.99548
-1.5022,0.99547
-1.5006,0.99547
-1.499,0.99546
-1.4974,0.99546
-1.4958,0.99545
-1.4942,0.99545
-1.4926,0.99544
-1.491,0.99544
-1.4894,0.99544
-1.4878,0.99543
-1.4862,0.99543
-1.4846,0.99542
-1.483,0.99542
-1.4814,0.99541
-1.4798,0.99541
-1.4782,0.9954
-1.4766,0.9954
-1.475,0.99539
-1.4734,0.99539
-1.4718,0.99538
-1.4702,0.99538
-1.4686,0.99537
-1.467,0.99537
-1.4654,0.99537
-1.4638,0.99536
-1.4622,0.99536
-1.4606,0.99535
-1.459,0.99535
-1.4574,0.99534
-1.4558,0.99534
-1.4542,0.99533
-1.4526,0.99533
-1.451,0.99532
-1.4494,0.99532
-1.4478,0.99531
-1.4462,0.99531
-1.4446,0.9953
-1.443,0.9953
-1.4414,0.99529
-1.4398,0.99529
-1.4382,0.99528
-1.4366,0.99528
-1.435,0.99527
-1.4334,0.99527
-1.4318,0.99527
-1.4302,0.99526
-1.4286,0.99526
-1.427,0.99525
-1.4254,0.99525
-1.4238,0.99524
-1.4222,0.99524
-1.4206,0.99523
-1.419,0.99523
-1.4174,0.99522
-1.4158,0.99522
-1.4142,0.99521
-1.4126,0.99521
-1.411,0.9952
-1.4094,0.9952
-1.4078,0.99519
-1.4062,0.99519
-1.4046,0.99518
-1.403,0.99518
-1.4014,0.99517
-1.3998,0.99517
-1.3982,0.99516
-1.3966,0.99516
-1.395,0.99515
-1.3934,0.99515
-1.3918,0.99514
-1.3902,0.99514
-1.3886,0.99513
-1.387,0.99513
-1.3854,0.99512
-1.3838,0.99512
-1.3822,0.99511
-1.3806,0.99511
-1.379,0.9951
-1.3774,0.9951
-1.3758,0.99509
-1.3741,0.99509
-1.3725,0.99508
-1.3709,0.99508
-1.3693,0.99507
-1.3677,0.99507
-1.3661,0.99506
-1.3645,0.99506
-1.3629,0.99505
-1.3613,0.99505
-1.3597,0.99504
-1.3581,0.99504
-1.3565,0.99503
-1.3549,0.99503
-1.3533,0.99502
-1.3517,0.99502
-1.3501,0.99501
-1.3485,0.99501
-1.3469,0.995
-1.3453,0.995
-1.3437,0.99499
-1.3421,0.99499
-1.3405,0.99498
-1.3389,0.99498
-1.3373,0.99497
-1.3357,0.99497
-1.3341,0.99496
-1.3325,0.99496
-1.3309,0.99495
-1.3293,0.99495
-1.3277,0.99494
-1.3261,0.99494
-1.3245,0.99493
-1.3229,0.99493
-1.3213,0.99492
-1.3197,0.99492
-1.3181,0.99491
-1.3165,0.99491
-1.3149,0.9949
-1.3133,0.9949
-1.3117,0.99489
-1.3101,0.99489
-1.3085,0.99488
-1.3069,0.99487
-1.3053,0.99487
-1.3037,0.99486
-1.3021,0.99486
-1.3005,0.99485
-1.2989,0.99485
-1.2973,0.99484
-1.2957,0.99484
-1.2941,0.99483
-1.2925,0.99483
-1.2909,0.99482
-1.2893,0.99482
-1.2877,0.99481
-1.2861,0.99481
-1.2845,0.9948
-1.2829,0.9948
-1.2813,0.99479
-1.2797,0.99478
-1.2781,0.99478
-1.2765,0.99477
-1.2749,0.99477
-1.2733,0.99476
-1.2717,0.99476
-1.2701,0.99475
-1.2685,0.99475
-1.2669,0.99474
-1.2653,0.99474
-1.2637,0.99473
-1.2621,0.99472
-1.2605,0.99472
-1.2589,0.99471
-1.2573,0.99471
-1.2557,0.9947
-1.2541,0.9947
-1.2525,0.99469
-1.2509,0.99469
-1.2493,0.99468
-1.2477,0.99468
-1.2461,0.99467
-1.2445,0.99466
-1.2429,0.99466
-1.2413,0.99465
-1.2397,0.99465
-1.2381,0.99464
-1.2365,0.99464
-1.2349,0.99463
-1.2333,0.99463
-1.2317,0.99462
-1.2301,0.99462
-1.2285,0.99461
-1.2269,0.9946
-1.2253,0.9946
-1.2237,0.99459
-1.2221,0.99459
-1.2205,0.99458
-1.2189,0.99458
-1.2173,0.99457
-1.2157,0.99457
-1.2141,0.99456
-1.2125,0.99455
-1.2109,0.99455
-1.2093,0.99454
-1.2077,0.99454
-1.2061,0.99453
-1.2045,0.99453
-1.2029,0.99452
-1.2013,0.99451
-1.1997,0.99451
-1.1981,0.9945
-1.1965,0.9945
-1.1949,0.99449
-1.1933,0.99449
-1.1917,0.99448
-1.1901,0.99447
-1.1885,0.99447
-1.1869,0.99446
-1.1853,0.99446
-1.1837,0.99445
-1.1821,0.99444
-1.1805,0.99444
-1.1789,0.99443
-1.1773,0.99443
-1.1757,0.99442
-1.1741,0.99441
-1.1725,0.99441
-1.1709,0.9944
-1.1693,0.9944
-1.1677,0.99439
-1.1661,0.99438
-1.1645,0.99438
-1.1629,0.99437
-1.1613,0.99437
-1.1597,0.99436
-1.1581,0.99435
-1.1565,0.99435
-1.1549,0.99434
-1.1533,0.99434
-1.1517,0.99433
-1.1501,0.99432
-1.1485,0.99432
-1.1469,0.99431
-1.1453,0.9943
-1.1437,0.9943
-1.1421,0.99429
-1.1405,0.99429
-1.1389,0.99428
-1.1373,0.99427
-1.1357,0.99427
-1.1341,0.99426
-1.1325,0.99425
-1.1309,0.99425
-1.1293,0.99424
-1.1277,0.99423
-1.1261,0.99423
-1.1244,0.99422
-1.1228,0.99422
-1.1212,0.99421
-1.1196,0.9942
-1.118,0.9942
-1.1164,0.99419
-1.1148,0.99418
-1.1132,0.99418
-1.1116,0.99417
-1.11,0.99416
-1.1084,0.99416
-1.1068,0.99415
-1.1052,0.99414
-1.1036,0.99414
-1.102,0.99413
-1.1004,0.99412
-1.0988,0.99412
-1.0972,0.99411
-1.0956,0.9941
-1.094,0.99409
-1.0924,0.99409
-1.0908,0.99408
-1.0892,0.99407
-1.0876,0.99407
-1.086,0.99406
-1.0844,0.99405
-1.0828,0.99405
-1.0812,0.99404
-1.0796,0.99403
-1.078,0.99402
-1.0764,0.99402
-1.0748,0.99401
-1.0732,0.994
-1.0716,0.994
-1.07,0.99399
-1.0684,0.99398
-1.0668,0.99398
-1.0652,0.99397
-1.0636,0.99396
-1.062,0.99395
-1.0604,0.99395
-1.0588,0.99394
-1.0572,0.99393
-1.0556,0.99392
-1.054,0.99392
-1.0524,0.99391
-1.0508,0.9939
-1.0492,0.99389
-1.0476,0.99389
-1.046,0.99388
-1.0444,0.99387
-1.0428,0.99386
-1.0412,0.99386
-1.0396,0.99385
-1.038,0.99384
-1.0364,0.99383
-1.0348,0.99382
-1.0332,0.99382
-1.0316,0.99381
-1.03,0.9938
-1.0284,0.99379
-1.0268,0.99378
-1.0252,0.99378
-1.0236,0.99377
-1.022,0.99376
-1.0204,0.99375
-1.0188,0.99374
-1.0172,0.99373
-1.0156,0.99372
-1.014,0.99372
-1.0124,0.99371
-1.0108,0.9937
-1.0092,0.99369
-1.0076,0.99368
-1.006,0.99367
-1.0044,0.99366
-1.0028,0.99365
-1.0012,0.99364
-0.9996,0.99364
-0.998,0.99363
-0.9964,0.99362
-0.9948,0.99361
-0.9932,0.9936
-0.9916,0.99359
-0.99,0.99358
-0.9884,0.99357
-0.98679,0.99356
-0.98519,0.99355
-0.98359,0.99354
-0.98199,0.99353
-0.98039,0.99352
-0.97879,0.99351
-0.97719,0.9935
-0.97559,0.99349
-0.97399,0.99348
-0.97239,0.99347
-0.97079,0.99346
-0.96919,0.99345
-0.96759,0.99344
-0.96599,0.99343
-0.96439,0.99342
-0.96279,0.99341
-0.96118,0.9934
-0.95958,0.99339
-0.95798,0.99338
-0.95638,0.99336
-0.95478,0.99335
-0.95318,0.99334
-0.95158,0.99333
-0.94998,0.99332
-0.94838,0.99331
-0.94678,0.99329
-0.94518,0.99328
-0.94358,0.99327
-0.94198,0.99326
-0.94038,0.99325
-0.93878,0.99323
-0.93717,0.99322
-0.93557,0.99321
-0.93397,0.9932
-0.93237,0.99318
-0.93077,0.99317
-0.92917,0.99316
-0.92757,0.99314
-0.92597,0.99313
-0.92437,0.99312
-0.92277,0.99311
-0.92117,0.99309
-0.91957,0.99308
-0.91797,0.99307
-0.91637,0.99305
-0.91477,0.99304
-0.91317,0.99302
-0.91156,0.99301
-0.90996,0.993
-0.90836,0.99298
-0.90676,0.99297
-0.90516,0.99296
-0.90356,0.99294
-0.90196,0.99293
-0.90036,0.99291
-0.89876,0.9929
-0.89716,0.99288
-0.89556,0.99287
-0.89396,0.99285
-0.89236,0.99283
-0.89076,0.99282
-0.88916,0.9928
-0.88756,0.99278
-0.88595,0.99277
-0.88435,0.99275
-0.88275,0.99273
-0.88115,0.99272
-0.87955,0.9927
-0.87795,0.99268
-0.87635,0.99266
-0.87475,0.99265
-0.87315,0.99263
-0.87155,0.99261
-0.86995,0.99259
-0.86835,0.99258
-0.86675,0.99256
-0.86515,0.99254
-0.86355,0.99252
-0.86194,0.9925
-0.86034,0.99249
-0.85874,0.99247
-0.85714,0.99245
-0.85554,0.99243
-0.85394,0.99241
-0.85234,0.99239
-0.85074,0.99237
-0.84914,0.99235
-0.84754,0.99234
-0.84594,0.99232
-0.84434,0.9923
-0.84274,0.99228
-0.84114,0.99226
-0.83954,0.99224
-0.83794,0.99222
-0.83633,0.9922
-0.83473,0.99218
-0.83313,0.99216
-0.83153,0.99214
-0.82993,0.99212
-0.82833,0.99209
-0.82673,0.99207
-0.82513,0.99205
-0.82353,0.99203
-0.82193,0.99201
-0.82033,0.99199
-0.81873,0.99196
-0.81713,0.99194
-0.81553,0.99192
-0.81393,0.99189
-0.81232,0.99187
-0.81072,0.99185
-0.80912,0.99182
-0.80752,0.9918
-0.80592,0.99177
-0.80432,0.99175
-0.80272,0.99172
-0.80112,0.9917
-0.79952,0.99167
-0.79792,0.99165
-0.79632,0.99162
-0.79472,0.9916
-0.79312,0.99157
-0.79152,0.99154
-0.78992,0.99152
-0.78832,0.99149
-0.78671,0.99147
-0.78511,0.99144
-0.78351,0.99141
-0.78191,0.99138
-0.78031,0.99136
-0.77871,0.99133
-0.77711,0.9913
-0.77551,0.99127
-0.77391,0.99125
-0.77231,0.99122
-0.77071,0.99119
-0.76911,0.99116
-0.76751,0.99113
-0.76591,0.9911
-0.76431,0.99107
-0.76271,0.99104
-0.7611,0.99101
-0.7595,0.99098
-0.7579,0.99095
-0.7563,0.99092
-0.7547,0.99088
-0.7531,0.99085
-0.7515,0.99082
-0.7499,0.99079
-0.7483,0.99076
-0.7467,0.99072
-0.7451,0.99069
-0.7435,0.99066
-0.7419,0.99062
-0.7403,0.99059
-0.7387,0.99056
-0.73709,0.99052
-0.73549,0.99049
-0.73389,0.99045
-0.73229,0.99042
-0.73069,0.99038
-0.72909,0.99034
-0.72749,0.99031
-0.72589,0.99027
-0.72429,0.99023
-0.72269,0.99019
-0.72109,0.99016
-0.71949,0.99012
-0.71789,0.99008
-0.71629,0.99004
-0.71469,0.99
-0.71309,0.98996
-0.71148,0.98992
-0.70988,0.98988
-0.70828,0.98984
-0.70668,0.9898
-0.70508,0.98975
-0.70348,0.98971
-0.70188,0.98967
-0.70028,0.98962
-0.69868,0.98958
-0.69708,0.98954
-0.69548,0.98949
-0.69388,0.98945
-0.69228,0.9894
-0.69068,0.98935
-0.68908,0.98931
-0.68747,0.98926
-0.68587,0.98921
-0.68427,0.98917
-0.68267,0.98912
-0.68107,0.98907
-0.67947,0.98903
-0.67787,0.98898
-0.67627,0.98893
-0.67467,0.98888
-0.67307,0.98883
-0.67147,0.98879
-0.66987,0.98874
-0.66827,0.98869
-0.66667,0.98864
-0.66507,0.98859
-0.66347,0.98854
-0.66186,0.98849
-0.66026,0.98844
-0.65866,0.98839
-0.65706,0.98834
-0.65546,0.98829
-0.65386,0.98824
-0.65226,0.98819
-0.65066,0.98814
-0.64906,0.98808
-0.64746,0.98803
-0.64586,0.98798
-0.64426,0.98793
-0.64266,0.98788
-0.64106,0.98782
-0.63946,0.98777
-0.63786,0.98772
-0.63625,0.98767
-0.63465,0.98761
-0.63305,0.98756
-0.63145,0.9875
-0.62985,0.98745
-0.62825,0.9874
-0.62665,0.98734
-0.62505,0.98729
-0.62345,0.98724
-0.62185,0.98718
-0.62025,0.98713
-0.61865,0.98707
-0.61705,0.98702
-0.61545,0.98696
-0.61385,0.9869
-0.61224,0.98685
-0.61064,0.98679
-0.60904,0.98673
-0.60744,0.98668
-0.60584,0.98662
-0.60424,0.98656
-0.60264,0.9865
-0.60104,0.98645
-0.59944,0.98639
-0.59784,0.98633
-0.59624,0.98627
-0.59464,0.98621
-0.59304,0.98615
-0.59144,0.98609
-0.58984,0.98603
-0.58824,0.98597
-0.58663,0.98591
-0.58503,0.98585
-0.58343,0.98578
-0.58183,0.98572
-0.58023,0.98566
-0.57863,0.9856
-0.57703,0.98554
-0.57543,0.98547
-0.57383,0.98541
-0.57223,0.98535
-0.57063,0.98529
-0.56903,0.98522
-0.56743,0.98516
-0.56583,0.98509
-0.56423,0.98503
-0.56263,0.98496
-0.56102,0.9849
-0.55942,0.98483
-0.55782,0.98477
-0.55622,0.9847
-0.55462,0.98463
-0.55302,0.98457
-0.55142,0.9845
-0.54982,0.98443
-0.54822,0.98437
-0.54662,0.9843
-0.54502,0.98423
-0.54342,0.98417
-0.54182,0.9841
-0.54022,0.98403
-0.53862,0.98396
-0.53701,0.98389
-0.53541,0.98382
-0.53381,0.98375
-0.53221,0.98368
-0.53061,0.98361
-0.52901,0.98354
-0.52741,0.98347
-0.52581,0.9834
-0.52421,0.98332
-0.52261,0.98325
-0.52101,0.98318
-0.51941,0.98311
-0.51781,0.98304
-0.51621,0.98296
-0.51461,0.98289
-0.51301,0.98282
-0.5114,0.98275
-0.5098,0.98268
-0.5082,0.98261
-0.5066,0.98254
-0.505,0.98247
-0.5034,0.9824
-0.5018,0.98233
-0.5002,0.98226
-0.4986,0.98219
-0.497,0.98212
-0.4954,0.98205
-0.4938,0.98198
-0.4922,0.98191
-0.4906,0.98184
-0.489,0.98177
-0.48739,0.9817
-0.48579,0.98163
-0.48419,0.98156
-0.48259,0.98149
-0.48099,0.98142
-0.47939,0.98135
-0.47779,0.98128
-0.47619,0.98121
-0.47459,0.98113
-0.47299,0.98106
-0.47139,0.98099
-0.46979,0.98092
-0.46819,0.98085
-0.46659,0.98078
-0.46499,0.9807
-0.46339,0.98063
-0.46178,0.98056
-0.46018,0.98048
-0.45858,0.98041
-0.45698,0.98034
-0.45538,0.98027
-0.45378,0.98019
-0.45218,0.98012
-0.45058,0.98005
-0.44898,0.97997
-0.44738,0.9799
-0.44578,0.97983
-0.44418,0.97976
-0.44258,0.97969
-0.44098,0.97962
-0.43938,0.97954
-0.43778,0.97947
-0.43617,0.9794
-0.43457,0.97933
-0.43297,0.97925
-0.43137,0.97918
-0.42977,0.97911
-0.42817,0.97903
-0.42657,0.97896
-0.42497,0.97889
-0.42337,0.97881
-0.42177,0.97874
-0.42017,0.97867
-0.41857,0.97859
-0.41697,0.97852
-0.41537,0.97845
-0.41377,0.97838
-0.41216,0.97831
-0.41056,0.97823
-0.40896,0.97816
-0.40736,0.97809
-0.40576,0.97801
-0.40416,0.97794
-0.40256,0.97787
-0.40096,0.97779
-0.39936,0.97772
-0.39776,0.97765
-0.39616,0.97757
-0.39456,0.9775
-0.39296,0.97743
-0.39136,0.97735
-0.38976,0.97728
-0.38816,0.97721
-0.38655,0.97713
-0.38495,0.97706
-0.38335,0.97698
-0.38175,0.97691
-0.38015,0.97683
-0.37855,0.97676
-0.37695,0.97668
-0.37535,0.97661
-0.37375,0.97653
-0.37215,0.97646
-0.37055,0.97638
-0.36895,0.97631
-0.36735,0.97624
-0.36575,0.97616
-0.36415,0.97609
-0.36255,0.97601
-0.36094,0.97594
-0.35934,0.97587
-0.35774,0.97579
-0.35614,0.97572
-0.35454,0.97565
-0.35294,0.97558
-0.35134,0.9755
-0.34974,0.97543
-0.34814,0.97536
-0.34654,0.97528
-0.34494,0.97521
-0.34334,0.97513
-0.34174,0.97506
-0.34014,0.97499
-0.33854,0.97491
-0.33693,0.97484
-0.33533,0.97477
-0.33373,0.97469
-0.33213,0.97462
-0.33053,0.97454
-0.32893,0.97447
-0.32733,0.97439
-0.32573,0.97432
-0.32413,0.97424
-0.32253,0.97417
-0.32093,0.9741
-0.31933,0.97402
-0.31773,0.97395
-0.31613,0.97387
-0.31453,0.9738
-0.31293,0.97372
-0.31132,0.97365
-0.30972,0.97358
-0.30812,0.9735
-0.30652,0.97343
-0.30492,0.97336
-0.30332,0.97329
-0.30172,0.97321
-0.30012,0.97314
-0.29852,0.97307
-0.29692,0.973
-0.29532,0.97293
-0.29372,0.97286
-0.29212,0.97279
-0.29052,0.97272
-0.28892,0.97265
-0.28731,0.97258
-0.28571,0.9725
-0.28411,0.97243
-0.28251,0.97236
-0.28091,0.97229
-0.27931,0.97222
-0.27771,0.97215
-0.27611,0.97208
-0.27451,0.97201
-0.27291,0.97194
-0.27131,0.97187
-0.26971,0.9718
-0.26811,0.97173
-0.26651,0.97166
-0.26491,0.97159
-0.26331,0.97152
-0.2617,0.97145
-0.2601,0.97138
-0.2585,0.97131
-0.2569,0.97124
-0.2553,0.97117
-0.2537,0.97111
-0.2521,0.97104
-0.2505,0.97097
-0.2489,0.9709
-0.2473,0.97083
-0.2457,0.97076
-0.2441,0.97069
-0.2425,0.97062
-0.2409,0.97055
-0.2393,0.97048
-0.2377,0.97042
-0.23609,0.97035
-0.23449,0.97028
-0.23289,0.97021
-0.23129,0.97015
-0.22969,0.97008
-0.22809,0.97001
-0.22649,0.96995
-0.22489,0.96988
-0.22329,0.96981
-0.22169,0.96975
-0.22009,0.96968
-0.21849,0.96962
-0.21689,0.96956
-0.21529,0.96949
-0.21369,0.96943
-0.21208,0.96937
-0.21048,0.9693
-0.20888,0.96924
-0.20728,0.96918
-0.20568,0.96912
-0.20408,0.96905
-0.20248,0.96899
-0.20088,0.96893
-0.19928,0.96887
-0.19768,0.96881
-0.19608,0.96875
-0.19448,0.9687
-0.19288,0.96864
-0.19128,0.96858
-0.18968,0.96852
-0.18808,0.96846
-0.18647,0.96841
-0.18487,0.96835
-0.18327,0.9683
-0.18167,0.96824
-0.18007,0.96818
-0.17847,0.96813
-0.17687,0.96807
-0.17527,0.96802
-0.17367,0.96797
-0.17207,0.96791
-0.17047,0.96786
-0.16887,0.96781
-0.16727,0.96776
-0.16567,0.9677
-0.16407,0.96765
-0.16246,0.9676
-0.16086,0.96755
-0.15926,0.9675
-0.15766,0.96745
-0.15606,0.9674
-0.15446,0.96736
-0.15286,0.96731
-0.15126,0.96726
-0.14966,0.96722
-0.14806,0.96717
-0.14646,0.96712
-0.14486,0.96708
-0.14326,0.96704
-0.14166,0.96699
-0.14006,0.96695
-0.13846,0.96691
-0.13685,0.96686
-0.13525,0.96682
-0.13365,0.96678
-0.13205,0.96674
-0.13045,0.9667
-0.12885,0.96666
-0.12725,0.96662
-0.12565,0.96658
-0.12405,0.96654
-0.12245,0.9665
-0.12085,0.96646
-0.11925,0.96643
-0.11765,0.96639
-0.11605,0.96636
-0.11445,0.96632
-0.11285,0.96629
-0.11124,0.96625
-0.10964,0.96622
-0.10804,0.96619
-0.10644,0.96616
-0.10484,0.96613
-0.10324,0.9661
-0.10164,0.96607
-0.10004,0.96604
-0.098439,0.96601
-0.096839,0.96598
-0.095238,0.96595
-0.093637,0.96592
-0.092037,0.9659
-0.090436,0.96587
-0.088836,0.96585
-0.087235,0.96582
-0.085634,0.9658
-0.084034,0.96577
-0.082433,0.96575
-0.080832,0.96573
-0.079232,0.96571
-0.077631,0.96569
-0.07603,0.96567
-0.07443,0.96564
-0.072829,0.96563
-0.071228,0.96561
-0.069628,0.96559
-0.068027,0.96557
-0.066427,0.96555
-0.064826,0.96553
-0.063225,0.96552
-0.061625,0.9655
-0.060024,0.96549
-0.058423,0.96548
-0.056823,0.96546
-0.055222,0.96545
-0.053621,0.96544
-0.052021,0.96543
-0.05042,0.96542
-0.04882,0.96541
-0.047219,0.9654
-0.045618,0.96539
-0.044018,0.96538
-0.042417,0.96537
-0.040816,0.96536
-0.039216,0.96536
-0.037615,0.96535
-0.036014,0.96534
-0.034414,0.96534
-0.032813,0.96533
-0.031212,0.96533
-0.029612,0.96532
-0.028011,0.96532
-0.026411,0.96531
-0.02481,0.96531
-0.023209,0.96531
-0.021609,0.96531
-0.020008,0.96531
-0.018407,0.96531
-0.016807,0.96531
-0.015206,0.9653
-0.013605,0.9653
-0.012005,0.9653
-0.010404,0.96531
-0.0088035,0.96531
-0.0072029,0.96531
-0.0056022,0.96531
-0.0040016,0.96531
-0.002401,0.96532
-0.00080032,0.96532
0.00080032,0.96533
0.002401,0.96533
0.0040016,0.96533
0.0056022,0.96534
0.0072029,0.96534
0.0088035,0.96535
0.010404,0.96536
0.012005,0.96536
0.013605,0.96537
0.015206,0.96538
0.016807,0.96539
0.018407,0.9654
0.020008,0.9654
0.021609,0.96542
0.023209,0.96543
0.02481,0.96544
0.026411,0.96545
0.028011,0.96546
0.029612,0.96547
0.031212,0.96548
0.032813,0.9655
0.034414,0.96551
0.036014,0.96552
0.037615,0.96553
0.039216,0.96555
0.040816,0.96556
0.042417,0.96558
0.044018,0.96559
0.045618,0.96561
0.047219,0.96562
0.04882,0.96564
0.05042,0.96566
0.052021,0.96567
0.053621,0.96569
0.055222,0.96571
0.056823,0.96573
0.058423,0.96575
0.060024,0.96577
0.061625,0.96579
0.063225,0.96581
0.064826,0.96583
0.066427,0.96585
0.068027,0.96587
0.069628,0.96589
0.071228,0.96592
0.072829,0.96594
0.07443,0.96596
0.07603,0.96598
0.077631,0.96601
0.079232,0.96603
0.080832,0.96606
0.082433,0.96608
0.084034,0.9661
0.085634,0.96613
0.087235,0.96616
0.088836,0.96618
0.090436,0.96621
0.092037,0.96624
0.093637,0.96626
0.095238,0.96629
0.096839,0.96632
0.098439,0.96635
0.10004,0.96638
0.10164,0.96641
0.10324,0.96644
0.10484,0.96647
0.10644,0.9665
0.10804,0.96653
0.10964,0.96656
0.11124,0.96659
0.11285,0.96663
0.11445,0.96666
0.11605,0.96669
0.11765,0.96673
0.11925,0.96676
0.12085,0.9668
0.12245,0.96683
0.12405,0.96687
0.12565,0.96691
0.12725,0.96694
0.12885,0.96698
0.13045,0.96702
0.13205,0.96706
0.13365,0.9671
0.13525,0.96714
0.13685,0.96718
0.13846,0.96722
0.14006,0.96727
0.14166,0.96731
0.14326,0.96735
0.14486,0.9674
0.14646,0.96744
0.14806,0.96749
0.14966,0.96753
0.15126,0.96758
0.15286,0.96762
0.15446,0.96767
0.15606,0.96772
0.15766,0.96777
0.15926,0.96781
0.16086,0.96786
0.16246,0.96791
0.16407,0.96796
0.16567,0.96801
0.16727,0.96806
0.16887,0.96811
0.17047,0.96816
0.17207,0.96821
0.17367,0.96826
0.17527,0.96831
0.17687,0.96836
0.17847,0.96841
0.18007,0.96846
0.18167,0.96851
0.18327,0.96857
0.18487,0.96862
0.18647,0.96867
0.18808,0.96873
0.18968,0.96878
0.19128,0.96884
0.19288,0.96889
0.19448,0.96895
0.19608,0.969
0.19768,0.96906
0.19928,0.96912
0.20088,0.96918
0.20248,0.96923
0.20408,0.96929
0.20568,0.96935
0.20728,0.96941
0.20888,0.96947
0.21048,0.96953
0.21208,0.96959
0.21369,0.96965
0.21529,0.96971
0.21689,0.96977
0.21849,0.96984
0.22009,0.9699
0.22169,0.96996
0.22329,0.97003
0.22489,0.97009
0.22649,0.97016
0.22809,0.97022
0.22969,0.97029
0.23129,0.97035
0.23289,0.97042
0.23449,0.97048
0.23609,0.97055
0.2377,0.97061
0.2393,0.97068
0.2409,0.97075
0.2425,0.97082
0.2441,0.97088
0.2457,0.97095
0.2473,0.97101
0.2489,0.97108
0.2505,0.97115
0.2521,0.97121
0.2537,0.97128
0.2553,0.97135
0.2569,0.97141
0.2585,0.97148
0.2601,0.97155
0.2617,0.97162
0.26331,0.97169
0.26491,0.97176
0.26651,0.97183
0.26811,0.9719
0.26971,0.97197
0.27131,0.97204
0.27291,0.97211
0.27451,0.97218
0.27611,0.97225
0.27771,0.97232
0.27931,0.97239
0.28091,0.97246
0.28251,0.97254
0.28411,0.97261
0.28571,0.97268
0.28731,0.97275
0.28892,0.97282
0.29052,0.97289
0.29212,0.97296
0.29372,0.97303
0.29532,0.9731
0.29692,0.97317
0.29852,0.97324
0.30012,0.97331
0.30172,0.97338
0.30332,0.97345
0.30492,0.97352
0.30652,0.97359
0.30812,0.97366
0.30972,0.97373
0.31132,0.97381
0.31293,0.97388
0.31453,0.97395
0.31613,0.97402
0.31773,0.97409
0.31933,0.97416
0.32093,0.97423
0.32253,0.9743
0.32413,0.97437
0.32573,0.97444
0.32733,0.97452
0.32893,0.97459
0.33053,0.97466
0.33213,0.97473
0.33373,0.9748
0.33533,0.97487
0.33693,0.97495
0.33854,0.97502
0.34014,0.97509
0.34174,0.97516
0.34334,0.97523
0.34494,0.97531
0.34654,0.97538
0.34814,0.97545
0.34974,0.97552
0.35134,0.97559
0.35294,0.97567
0.35454,0.97574
0.35614,0.97581
0.35774,0.97588
0.35934,0.97595
0.36094,0.97602
0.36255,0.97609
0.36415,0.97616
0.36575,0.97623
0.36735,0.97631
0.36895,0.97638
0.37055,0.97645
0.37215,0.97652
0.37375,0.97659
0.37535,0.97666
0.37695,0.97673
0.37855,0.9768
0.38015,0.97687
0.38175,0.97694
0.38335,0.97701
0.38495,0.97709
0.38655,0.97716
0.38816,0.97723
0.38976,0.9773
0.39136,0.97737
0.39296,0.97744
0.39456,0.97751
0.39616,0.97758
0.39776,0.97765
0.39936,0.97772
0.40096,0.97779
0.40256,0.97786
0.40416,0.97793
0.40576,0.978
0.40736,0.97807
0.40896,0.97814
0.41056,0.97821
0.41216,0.97828
0.41377,0.97835
0.41537,0.97842
0.41697,0.97849
0.41857,0.97856
0.42017,0.97863
0.42177,0.9787
0.42337,0.97878
0.42497,0.97885
0.42657,0.97892
0.42817,0.97899
0.42977,0.97907
0.43137,0.97914
0.43297,0.97921
0.43457,0.97928
0.43617,0.97935
0.43778,0.97942
0.43938,0.97949
0.44098,0.97957
0.44258,0.97964
0.44418,0.97971
0.44578,0.97978
0.44738,0.97985
0.44898,0.97993
0.45058,0.98
0.45218,0.98007
0.45378,0.98014
0.45538,0.98021
0.45698,0.98029
0.45858,0.98036
0.46018,0.98043
0.46178,0.9805
0.46339,0.98057
0.46499,0.98065
0.46659,0.98072
0.46819,0.98079
0.46979,0.98086
0.47139,0.98093
0.47299,0.98101
0.47459,0.98108
0.47619,0.98115
0.47779,0.98122
0.47939,0.9813
0.48099,0.98137
0.48259,0.98144
0.48419,0.98151
0.48579,0.98159
0.48739,0.98166
0.489,0.98173
0.4906,0.9818
0.4922,0.98188
0.4938,0.98195
0.4954,0.98202
0.497,0.9821
0.4986,0.98217
0.5002,0.98224
0.5018,0.98231
0.5034,0.98239
0.505,0.98246
0.5066,0.98253
0.5082,0.9826
0.5098,0.98267
0.5114,0.98274
0.51301,0.98281
0.51461,0.98288
0.51621,0.98295
0.51781,0.98302
0.51941,0.98309
0.52101,0.98316
0.52261,0.98323
0.52421,0.9833
0.52581,0.98337
0.52741,0.98344
0.52901,0.9835
0.53061,0.98357
0.53221,0.98364
0.53381,0.9837
0.53541,0.98377
0.53701,0.98384
0.53862,0.9839
0.54022,0.98397
0.54182,0.98403
0.54342,0.9841
0.54502,0.98417
0.54662,0.98423
0.54822,0.9843
0.54982,0.98437
0.55142,0.98443
0.55302,0.9845
0.55462,0.98456
0.55622,0.98463
0.55782,0.98469
0.55942,0.98476
0.56102,0.98482
0.56263,0.98489
0.56423,0.98495
0.56583,0.98501
0.56743,0.98508
0.56903,0.98514
0.57063,0.9852
0.57223,0.98527
0.57383,0.98533
0.57543,0.98539
0.57703,0.98546
0.57863,0.98552
0.58023,0.98558
0.58183,0.98564
0.58343,0.9857
0.58503,0.98577
0.58663,0.98583
0.58824,0.98589
0.58984,0.98595
0.59144,0.98601
0.59304,0.98607
0.59464,0.98612
0.59624,0.98618
0.59784,0.98624
0.59944,0.9863
0.60104,0.98636
0.60264,0.98642
0.60424,0.98648
0.60584,0.98653
0.60744,0.98659
0.60904,0.98665
0.61064,0.98671
0.61224,0.98676
0.61385,0.98682
0.61545,0.98688
0.61705,0.98693
0.61865,0.98699
0.62025,0.98705
0.62185,0.9871
0.62345,0.98716
0.62505,0.98721
0.62665,0.98727
0.62825,0.98732
0.62985,0.98738
0.63145,0.98743
0.63305,0.98748
0.63465,0.98754
0.63625,0.98759
0.63786,0.98765
0.63946,0.9877
0.64106,0.98775
0.64266,0.9878
0.64426,0.98785
0.64586,0.98791
0.64746,0.98796
0.64906,0.98801
0.65066,0.98806
0.65226,0.98811
0.65386,0.98816
0.65546,0.98821
0.65706,0.98826
0.65866,0.98831
0.66026,0.98836
0.66186,0.98841
0.66347,0.98846
0.66507,0.9885
0.66667,0.98855
0.66827,0.9886
0.66987,0.98865
0.67147,0.9887
0.67307,0.98874
0.67467,0.98879
0.67627,0.98884
0.67787,0.98889
0.67947,0.98893
0.68107,0.98898
0.68267,0.98902
0.68427,0.98907
0.68587,0.98911
0.68747,0.98916
0.68908,0.9892
0.69068,0.98925
0.69228,0.98929
0.69388,0.98933
0.69548,0.98938
0.69708,0.98942
0.69868,0.98946
0.70028,0.98951
0.70188,0.98955
0.70348,0.98959
0.70508,0.98963
0.70668,0.98968
0.70828,0.98972
0.70988,0.98976
0.71148,0.9898
0.71309,0.98984
0.71469,0.98988
0.71629,0.98992
0.71789,0.98996
0.71949,0.98999
0.72109,0.99003
0.72269,0.99007
0.72429,0.99011
0.72589,0.99015
0.72749,0.99019
0.72909,0.99022
0.73069,0.99026
0.73229,0.9903
0.73389,0.99033
0.73549,0.99037
0.73709,0.99041
0.7387,0.99044
0.7403,0.99047
0.7419,0.99051
0.7435,0.99054
0.7451,0.99057
0.7467,0.99061
0.7483,0.99064
0.7499,0.99067
0.7515,0.9907
0.7531,0.99074
0.7547,0.99077
0.7563,0.9908
0.7579,0.99083
0.7595,0.99086
0.7611,0.99089
0.76271,0.99092
0.76431,0.99095
0.76591,0.99098
0.76751,0.99101
0.76911,0.99104
0.77071,0.99107
0.77231,0.9911
0.77391,0.99113
0.77551,0.99116
0.77711,0.99119
0.77871,0.99122
0.78031,0.99125
0.78191,0.99128
0.78351,0.9913
0.78511,0.99133
0.78671,0.99136
0.78832,0.99139
0.78992,0.99141
0.79152,0.99144
0.79312,0.99147
0.79472,0.99149
0.79632,0.99152
0.79792,0.99154
0.79952,0.99157
0.80112,0.99159
0.80272,0.99162
0.80432,0.99164
0.80592,0.99167
0.80752,0.99169
0.80912,0.99171
0.81072,0.99174
0.81232,0.99176
0.81393,0.99178
0.81553,0.99181
0.81713,0.99183
0.81873,0.99185
0.82033,0.99188
0.82193,0.9919
0.82353,0.99192
0.82513,0.99194
0.82673,0.99196
0.82833,0.99198
0.82993,0.99201
0.83153,0.99203
0.83313,0.99205
0.83473,0.99207
0.83633,0.99209
0.83794,0.99211
0.83954,0.99213
0.84114,0.99215
0.84274,0.99217
0.84434,0.99219
0.84594,0.99221
0.84754,0.99222
0.84914,0.99224
0.85074,0.99226
0.85234,0.99228
0.85394,0.9923
0.85554,0.99232
0.85714,0.99234
0.85874,0.99235
0.86034,0.99237
0.86194,0.99239
0.86355,0.99241
0.86515,0.99242
0.86675,0.99244
0.86835,0.99246
0.86995,0.99247
0.87155,0.99249
0.87315,0.99251
0.87475,0.99252
0.87635,0.99254
0.87795,0.99256
0.87955,0.99257
0.88115,0.99259
0.88275,0.9926
0.88435,0.99262
0.88595,0.99264
0.88756,0.99265
0.88916,0.99267
0.89076,0.99268
0.89236,0.9927
0.89396,0.99271
0.89556,0.99273
0.89716,0.99274
0.89876,0.99275
0.90036,0.99277
0.90196,0.99278
0.90356,0.9928
0.90516,0.99281
0.90676,0.99283
0.90836,0.99284
0.90996,0.99285
0.91156,0.99287
0.91317,0.99288
0.91477,0.9929
0.91637,0.99291
0.91797,0.99292
0.91957,0.99294
0.92117,0.99295
0.92277,0.99296
0.92437,0.99298
0.92597,0.99299
0.92757,0.993
0.92917,0.99302
0.93077,0.99303
0.93237,0.99304
0.93397,0.99306
0.93557,0.99307
0.93717,0.99308
0.93878,0.99309
0.94038,0.99311
0.94198,0.99312
0.94358,0.99313
0.94518,0.99314
0.94678,0.99316
0.94838,0.99317
0.94998,0.99318
0.95158,0.99319
0.95318,0.99321
0.95478,0.99322
0.95638,0.99323
0.95798,0.99324
0.95958,0.99325
0.96118,0.99326
0.96279,0.99328
0.96439,0.99329
0.96599,0.9933
0.96759,0.99331
0.96919,0.99332
0.97079,0.99333
0.97239,0.99334
0.97399,0.99335
0.97559,0.99336
0.97719,0.99337
0.97879,0.99338
0.98039,0.99339
0.98199,0.9934
0.98359,0.99342
0.98519,0.99343
0.98679,0.99344
0.9884,0.99345
0.99,0.99346
0.9916,0.99347
0.9932,0.99348
0.9948,0.99348
0.9964,0.99349
0.998,0.9935
0.9996,0.99351
1.0012,0.99352
1.0028,0.99353
1.0044,0.99354
1.006,0.99355
1.0076,0.99356
1.0092,0.99357
1.0108,0.99358
1.0124,0.99359
1.014,0.9936
1.0156,0.99361
1.0172,0.99362
1.0188,0.99363
1.0204,0.99364
1.022,0.99365
1.0236,0.99365
1.0252,0.99366
1.0268,0.99367
1.0284,0.99368
1.03,0.99369
1.0316,0.9937
1.0332,0.99371
1.0348,0.99372
1.0364,0.99373
1.038,0.99373
1.0396,0.99374
1.0412,0.99375
1.0428,0.99376
1.0444,0.99377
1.046,0.99378
1.0476,0.99379
1.0492,0.99379
1.0508,0.9938
1.0524,0.99381
1.054,0.99382
1.0556,0.99383
1.0572,0.99384
1.0588,0.99385
1.0604,0.99385
1.062,0.99386
1.0636,0.99387
1.0652,0.99388
1.0668,0.99389
1.0684,0.99389
1.07,0.9939
1.0716,0.99391
1.0732,0.99392
1.0748,0.99393
1.0764,0.99393
1.078,0.99394
1.0796,0.99395
1.0812,0.99396
1.0828,0.99396
1.0844,0.99397
1.086,0.99398
1.0876,0.99398
1.0892,0.99399
1.0908,0.994
1.0924,0.99401
1.094,0.99401
1.0956,0.99402
1.0972,0.99403
1.0988,0.99404
1.1004,0.99404
1.102,0.99405
1.1036,0.99406
1.1052,0.99406
1.1068,0.99407
1.1084,0.99408
1.11,0.99408
1.1116,0.99409
1.1132,0.9941
1.1148,0.99411
1.1164,0.99411
1.118,0.99412
1.1196,0.99413
1.1212,0.99413
1.1228,0.99414
1.1244,0.99415
1.1261,0.99415
1.1277,0.99416
1.1293,0.99417
1.1309,0.99417
1.1325,0.99418
1.1341,0.99419
1.1357,0.99419
1.1373,0.9942
1.1389,0.99421
1.1405,0.99421
1.1421,0.99422
1.1437,0.99423
1.1453,0.99423
1.1469,0.99424
1.1485,0.99425
1.1501,0.99425
1.1517,0.99426
1.1533,0.99427
1.1549,0.99427
1.1565,0.99428
1.1581,0.99429
1.1597,0.99429
1.1613,0.9943
1.1629,0.9943
1.1645,0.99431
1.1661,0.99432
1.1677,0.99432
1.1693,0.99433
1.1709,0.99434
1.1725,0.99434
1.1741,0.99435
1.1757,0.99435
1.1773,0.99436
1.1789,0.99437
1.1805,0.99437
1.1821,0.99438
1.1837,0.99439
1.1853,0.99439
1.1869,0.9944
1.1885,0.9944
1.1901,0.99441
1.1917,0.99442
1.1933,0.99442
1.1949,0.99443
1.1965,0.99443
1.1981,0.99444
1.1997,0.99445
1.2013,0.99445
1.2029,0.99446
1.2045,0.99446
1.2061,0.99447
1.2077,0.99448
1.2093,0.99448
1.2109,0.99449
1.2125,0.99449
1.2141,0.9945
1.2157,0.9945
1.2173,0.99451
1.2189,0.99452
1.2205,0.99452
1.2221,0.99453
1.2237,0.99453
1.2253,0.99454
1.2269,0.99455
1.2285,0.99455
1.2301,0.99456
1.2317,0.99456
1.2333,0.99457
1.2349,0.99457
1.2365,0.99458
1.2381,0.99459
1.2397,0.99459
1.2413,0.9946
1.2429,0.9946
1.2445,0.99461
1.2461,0.99461
1.2477,0.99462
1.2493,0.99462
1.2509,0.99463
1.2525,0.99464
1.2541,0.99464
1.2557,0.99465
1.2573,0.99465
1.2589,0.99466
1.2605,0.99466
1.2621,0.99467
1.2637,0.99467
1.2653,0.99468
1.2669,0.99469
1.2685,0.99469
1.2701,0.9947
1.2717,0.9947
1.2733,0.99471
1.2749,0.99471
1.2765,0.99472
1.2781,0.99472
1.2797,0.99473
1.2813,0.99474
1.2829,0.99474
1.2845,0.99475
1.2861,0.99475
1.2877,0.99476
1.2893,0.99476
1.2909,0.99477
1.2925,0.99477
1.2941,0.99478
1.2957,0.99478
1.2973,0.99479
1.2989,0.99479
1.3005,0.9948
1.3021,0.99481
1.3037,0.99481
1.3053,0.99482
1.3069,0.99482
1.3085,0.99483
1.3101,0.99483
1.3117,0.99484
1.3133,0.99484
1.3149,0.99485
1.3165,0.99485
1.3181,0.99486
1.3197,0.99486
1.3213,0.99487
1.3229,0.99487
1.3245,0.99488
1.3261,0.99489
1.3277,0.99489
1.3293,0.9949
1.3309,0.9949
1.3325,0.99491
1.3341,0.99491
1.3357,0.99492
1.3373,0.99492
1.3389,0.99493
1.3405,0.99493
1.3421,0.99494
1.3437,0.99494
1.3453,0.99495
1.3469,0.99495
1.3485,0.99496
1.3501,0.99496
1.3517,0.99497
1.3533,0.99497
1.3549,0.99498
1.3565,0.99498
1.3581,0.99499
1.3597,0.99499
1.3613,0.995
1.3629,0.99501
1.3645,0.99501
1.3661,0.99502
1.3677,0.99502
1.3693,0.99503
1.3709,0.99503
1.3725,0.99504
1.3741,0.99504
1.3758,0.99505
1.3774,0.99505
1.379,0.99506
1.3806,0.99506
1.3822,0.99507
1.3838,0.99507
1.3854,0.99508
1.387,0.99508
1.3886,0.99509
1.3902,0.99509
1.3918,0.9951
1.3934,0.9951
1.395,0.99511
1.3966,0.99511
1.3982,0.99512
1.3998,0.99512
1.4014,0.99513
1.403,0.99513
1.4046,0.99514
1.4062,0.99514
1.4078,0.99515
1.4094,0.99515
1.411,0.99516
1.4126,0.99516
1.4142,0.99517
1.4158,0.99517
1.4174,0.99518
1.419,0.99518
1.4206,0.99519
1.4222,0.99519
1.4238,0.9952
1.4254,0.9952
1.427,0.99521
1.4286,0.99521
1.4302,0.99522
1.4318,0.99522
1.4334,0.99523
1.435,0.99523
1.4366,0.99524
1.4382,0.99524
1.4398,0.99525
1.4414,0.99525
1.443,0.99525
1.4446,0.99526
1.4462,0.99526
1.4478,0.99527
1.4494,0.99527
1.451,0.99528
1.4526,0.99528
1.4542,0.99529
1.4558,0.99529
1.4574,0.9953
1.459,0.9953
1.4606,0.99531
1.4622,0.99531
1.4638,0.99532
1.4654,0.99532
1.467,0.99533
1.4686,0.99533
1.4702,0.99534
1.4718,0.99534
1.4734,0.99535
1.475,0.99535
1.4766,0.99536
1.4782,0.99536
1.4798,0.99537
1.4814,0.99537
1.483,0.99537
1.4846,0.99538
1.4862,0.99538
1.4878,0.99539
1.4894,0.99539
1.491,0.9954
1.4926,0.9954
1.4942,0.99541
1.4958,0.99541
1.4974,0.99542
1.499,0.99542
1.5006,0.99543
1.5022,0.99543
1.5038,0.99544
1.5054,0.99544
1.507,0.99545
1.5086,0.99545
1.5102,0.99545
1.5118,0.99546
1.5134,0.99546
1.515,0.99547
1.5166,0.99547
1.5182,0.99548
1.5198,0.99548
1.5214,0.99549
1.523,0.99549
1.5246,0.9955
1.5262,0.9955
1.5278,0.99551
1.5294,0.99551
1.531,0.99552
1.5326,0.99552
1.5342,0.99552
1.5358,0.99553
1.5374,0.99553
1.539,0.99554
1.5406,0.99554
1.5422,0.99555
1.5438,0.99555
1.5454,0.99556
1.547,0.99556
1.5486,0.99556
1.5502,0.99557
1.5518,0.99557
1.5534,0.99558
1.555,0.99558
1.5566,0.99559
1.5582,0.99559
1.5598,0.9956
1.5614,0.9956
1.563,0.99561
1.5646,0.99561
1.5662,0.99562
1.5678,0.99562
1.5694,0.99562
1.571,0.99563
1.5726,0.99563
1.5742,0.99564
1.5758,0.99564
1.5774,0.99565
1.579,0.99565
1.5806,0.99566
1.5822,0.99566
1.5838,0.99566
1.5854,0.99567
1.587,0.99567
1.5886,0.99568
1.5902,0.99568
1.5918,0.99569
1.5934,0.99569
1.595,0.9957
1.5966,0.9957
1.5982,0.9957
1.5998,0.99571
1.6014,0.99571
1.603,0.99572
1.6046,0.99572
1.6062,0.99573
1.6078,0.99573
1.6094,0.99573
1.611,0.99574
1.6126,0.99574
1.6142,0.99575
1.6158,0.99575
1.6174,0.99576
1.619,0.99576
1.6206,0.99577
1.6222,0.99577
1.6238,0.99577
1.6255,0.99578
1.6271,0.99578
1.6287,0.99579
1.6303,0.99579
1.6319,0.9958
1.6335,0.9958
1.6351,0.9958
1.6367,0.99581
1.6383,0.99581
1.6399,0.99582
1.6415,0.99582
1.6431,0.99583
1.6447,0.99583
1.6463,0.99583
1.6479,0.99584
1.6495,0.99584
1.6511,0.99585
1.6527,0.99585
1.6543,0.99586
1.6559,0.99586
1.6575,0.99586
1.6591,0.99587
1.6607,0.99587
1.6623,0.99588
1.6639,0.99588
1.6655,0.99589
1.6671,0.99589
1.6687,0.99589
1.6703,0.9959
1.6719,0.9959
1.6735,0.99591
1.6751,0.99591
1.6767,0.99592
1.6783,0.99592
1.6799,0.99592
1.6815,0.99593
1.6831,0.99593
1.6847,0.99594
1.6863,0.99594
1.6879,0.99595
1.6895,0.99595
1.6911,0.99595
1.6927,0.99596
1.6943,0.99596
1.6959,0.99597
1.6975,0.99597
1.6991,0.99597
1.7007,0.99598
1.7023,0.99598
1.7039,0.99599
1.7055,0.99599
1.7071,0.996
1.7087,0.996
1.7103,0.996
1.7119,0.99601
1.7135,0.99601
1.7151,0.99602
1.7167,0.99602
1.7183,0.99602
1.7199,0.99603
1.7215,0.99603
1.7231,0.99604
1.7247,0.99604
1.7263,0.99604
1.7279,0.99605
1.7295,0.99605
1.7311,0.99606
1.7327,0.99606
1.7343,0.99606
1.7359,0.99607
1.7375,0.99607
1.7391,0.99608
1.7407,0.99608
1.7423,0.99609
1.7439,0.99609
1.7455,0.99609
1.7471,0.9961
1.7487,0.9961
1.7503,0.99611
1.7519,0.99611
1.7535,0.99611
1.7551,0.99612
1.7567,0.99612
1.7583,0.99613
1.7599,0.99613
1.7615,0.99613
1.7631,0.99614
1.7647,0.99614
1.7663,0.99615
1.7679,0.99615
1.7695,0.99615
1.7711,0.99616
1.7727,0.99616
1.7743,0.99617
1.7759,0.99617
1.7775,0.99617
1.7791,0.99618
1.7807,0.99618
1.7823,0.99619
1.7839,0.99619
1.7855,0.99619
1.7871,0.9962
1.7887,0.9962
1.7903,0.99621
1.7919,0.99621
1.7935,0.99621
1.7951,0.99622
1.7967,0.99622
1.7983,0.99623
1.7999,0.99623
1.8015,0.99623
1.8031,0.99624
1.8047,0.99624
1.8063,0.99624
1.8079,0.99625
1.8095,0.99625
1.8111,0.99626
1.8127,0.99626
1.8143,0.99626
1.8159,0.99627
1.8175,0.99627
1.8191,0.99628
1.8207,0.99628
1.8223,0.99628
1.8239,0.99629
1.8255,0.99629
1.8271,0.9963
1.8287,0.9963
1.8303,0.9963
1.8319,0.99631
1.8335,0.99631
1.8351,0.99631
1.8367,0.99632
1.8383,0.99632
1.8399,0.99633
1.8415,0.99633
1.8431,0.99633
1.8447,0.99634
1.8463,0.99634
1.8479,0.99635
1.8495,0.99635
1.8511,0.99635
1.8527,0.99636
1.8543,0.99636
1.8559,0.99636
1.8575,0.99637
1.8591,0.99637
1.8607,0.99638
1.8623,0.99638
1.8639,0.99638
1.8655,0.99639
1.8671,0.99639
1.8687,0.99639
1.8703,0.9964
1.8719,0.9964
1.8735,0.99641
1.8752,0.99641
1.8768,0.99641
1.8784,0.99642
1.88,0.99642
1.8816,0.99642
1.8832,0.99643
1.8848,0.99643
1.8864,0.99644
1.888,0.99644
1.8896,0.99644
1.8912,0.99645
1.8928,0.99645
1.8944,0.99645
1.896,0.99646
1.8976,0.99646
1.8992,0.99647
1.9008,0.99647
1.9024,0.99647
1.904,0.99648
1.9056,0.99648
1.9072,0.99648
1.9088,0.99649
1.9104,0.99649
1.912,0.99649
1.9136,0.9965
1.9152,0.9965
1.9168,0.99651
1.9184,0.99651
1.92,0.99651
1.9216,0.99652
1.9232,0.99652
1.9248,0.99652
1.9264,0.99653
1.928,0.99653
1.9296,0.99653
1.9312,0.99654
1.9328,0.99654
1.9344,0.99655
1.936,0.99655
1.9376,0.99655
1.9392,0.99656
1.9408,0.99656
1.9424,0.99656
1.944,0.99657
1.9456,0.99657
1.9472,0.99657
1.9488,0.99658
1.9504,0.99658
1.952,0.99658
1.9536,0.99659
1.9552,0.99659
1.9568,0.9966
1.9584,0.9966
1.96,0.9966
1.9616,0.99661
1.9632,0.99661
1.9648,0.99661
1.9664,0.99662
1.968,0.99662
1.9696,0.99662
1.9712,0.99663
1.9728,0.99663
1.9744,0.99663
1.976,0.99664
1.9776,0.99664
1.9792,0.99665
1.9808,0.99665
1.9824,0.99665
1.984,0.99666
1.9856,0.99666
1.9872,0.99666
1.9888,0.99667
1.9904,0.99667
1.992,0.99667
1.9936,0.99668
1.9952,0.99668
1.9968,0.99668
1.9984,0.99669
2,0.99669


==> figs/data/cylinder_edac_100_1.54_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.0905,0.00081616,0.03222,0.00060527
-1.999,1.0906,0.00081826,0.032271,0.00060698
-1.998,1.0906,0.00082035,0.032322,0.00060868
-1.997,1.0906,0.00082244,0.032373,0.00061038
-1.996,1.0907,0.00082454,0.032425,0.00061207
-1.995,1.0907,0.00082665,0.032476,0.00061376
-1.994,1.0907,0.00082873,0.032527,0.00061544
-1.993,1.0908,0.00083083,0.032578,0.00061711
-1.992,1.0908,0.00083291,0.032629,0.00061878
-1.991,1.0908,0.000835,0.03268,0.00062044
-1.99,1.0909,0.00083708,0.032731,0.0006221
-1.989,1.0909,0.00083915,0.032782,0.00062375
-1.988,1.0909,0.00084124,0.032833,0.00062539
-1.987,1.091,0.00084332,0.032885,0.00062703
-1.986,1.091,0.00084538,0.032936,0.00062867
-1.985,1.091,0.00084748,0.032987,0.0006303
-1.984,1.0911,0.00084955,0.033038,0.00063192
-1.983,1.0911,0.00085163,0.033089,0.00063354
-1.982,1.0911,0.0008537,0.03314,0.00063515
-1.981,1.0912,0.00085577,0.033191,0.00063676
-1.98,1.0912,0.00085785,0.033242,0.00063837
-1.979,1.0912,0.00085993,0.033294,0.00063998
-1.978,1.0913,0.00086201,0.033345,0.00064158
-1.977,1.0913,0.00086407,0.033396,0.00064318
-1.976,1.0913,0.00086616,0.033447,0.00064477
-1.975,1.0914,0.00086822,0.033499,0.00064635
-1.974,1.0914,0.00087032,0.03355,0.00064794
-1.973,1.0914,0.0008724,0.033601,0.00064954
-1.972,1.0915,0.00087448,0.033653,0.00065113
-1.971,1.0915,0.00087657,0.033704,0.00065273
-1.97,1.0915,0.00087869,0.033756,0.00065436
-1.969,1.0916,0.00088084,0.033808,0.00065603
-1.968,1.0916,0.00088302,0.03386,0.00065776
-1.967,1.0916,0.00088522,0.033913,0.00065952
-1.966,1.0917,0.00088745,0.033966,0.00066129
-1.965,1.0917,0.00088967,0.034019,0.00066308
-1.964,1.0917,0.00089191,0.034072,0.00066486
-1.963,1.0918,0.00089414,0.034125,0.00066665
-1.962,1.0918,0.00089637,0.034178,0.00066844
-1.961,1.0918,0.00089862,0.034231,0.00067022
-1.96,1.0919,0.00090086,0.034284,0.00067201
-1.959,1.0919,0.00090312,0.034337,0.00067379
-1.958,1.092,0.00090536,0.03439,0.00067557
-1.957,1.092,0.0009076,0.034443,0.00067735
-1.956,1.092,0.00090986,0.034496,0.00067912
-1.955,1.0921,0.00091211,0.03455,0.0006809
-1.954,1.0921,0.00091439,0.034603,0.00068268
-1.953,1.0885,0.00091354,0.034541,0.00068216
-1.952,1.0922,0.00091892,0.03471,0.00068626
-1.951,1.0922,0.00092119,0.034763,0.00068804
-1.95,1.0922,0.00092348,0.034817,0.00068982
-1.949,1.0923,0.00092575,0.03487,0.00069159
-1.948,1.0923,0.00092802,0.034924,0.00069336
-1.947,1.0923,0.00093029,0.034977,0.00069513
-1.946,1.0924,0.00093258,0.035031,0.00069691
-1.945,1.0924,0.00093486,0.035084,0.00069868
-1.944,1.0924,0.00093714,0.035138,0.00070045
-1.943,1.0925,0.00093943,0.035192,0.00070222
-1.942,1.0925,0.00094173,0.035246,0.000704
-1.941,1.0925,0.00094402,0.0353,0.00070579
-1.94,1.0926,0.00094633,0.035354,0.00070759
-1.939,1.0926,0.00094866,0.035408,0.00070941
-1.938,1.0926,0.00095102,0.035462,0.00071126
-1.937,1.0927,0.00095338,0.035517,0.00071313
-1.936,1.0927,0.00095576,0.035572,0.00071504
-1.935,1.0927,0.00095816,0.035627,0.00071695
-1.934,1.0928,0.00096059,0.035682,0.00071888
-1.933,1.0928,0.000963,0.035737,0.00072081
-1.932,1.0928,0.00096544,0.035792,0.00072277
-1.931,1.0929,0.00096788,0.035847,0.00072472
-1.93,1.0929,0.00097033,0.035903,0.00072666
-1.929,1.0929,0.00097279,0.035958,0.00072861
-1.928,1.093,0.00097523,0.036013,0.00073055
-1.927,1.093,0.00097769,0.036069,0.00073249
-1.926,1.093,0.00098014,0.036124,0.00073443
-1.925,1.0931,0.0009826,0.03618,0.00073637
-1.924,1.0931,0.00098505,0.036235,0.00073831
-1.923,1.0931,0.00098751,0.036291,0.00074024
-1.922,1.0932,0.00098998,0.036346,0.00074217
-1.921,1.0932,0.00099243,0.036402,0.00074409
-1.92,1.0932,0.0009949,0.036458,0.00074601
-1.919,1.0933,0.00099737,0.036513,0.00074793
-1.918,1.0933,0.00099985,0.036569,0.00074986
-1.917,1.0934,0.0010023,0.036625,0.00075179
-1.916,1.0934,0.0010048,0.036681,0.00075372
-1.915,1.0934,0.0010073,0.036737,0.00075566
-1.914,1.0935,0.0010098,0.036793,0.00075761
-1.913,1.0935,0.0010123,0.036849,0.00075955
-1.912,1.0935,0.0010148,0.036905,0.00076149
-1.911,1.0936,0.0010173,0.036961,0.00076343
-1.91,1.0936,0.0010198,0.037018,0.00076538
-1.909,1.0936,0.0010223,0.037074,0.00076735
-1.908,1.0937,0.0010249,0.037131,0.00076935
-1.907,1.0937,0.0010274,0.037188,0.00077135
-1.906,1.0937,0.00103,0.037245,0.00077338
-1.905,1.0938,0.0010326,0.037302,0.00077544
-1.904,1.0938,0.0010352,0.037359,0.00077753
-1.903,1.0938,0.0010379,0.037416,0.00077963
-1.902,1.0939,0.0010405,0.037474,0.00078174
-1.901,1.0939,0.0010431,0.037531,0.00078387
-1.9,1.0939,0.0010458,0.037589,0.000786
-1.899,1.094,0.0010485,0.037647,0.00078814
-1.898,1.094,0.0010511,0.037704,0.00079029
-1.897,1.094,0.0010538,0.037762,0.00079242
-1.896,1.0941,0.0010565,0.03782,0.00079456
-1.895,1.0941,0.0010592,0.037878,0.00079669
-1.894,1.0941,0.0010619,0.037935,0.00079883
-1.893,1.0942,0.0010646,0.037993,0.00080095
-1.892,1.0942,0.0010672,0.038051,0.00080308
-1.891,1.0942,0.0010699,0.038109,0.0008052
-1.89,1.0943,0.0010726,0.038168,0.00080733
-1.889,1.0943,0.0010753,0.038226,0.00080945
-1.888,1.0943,0.001078,0.038284,0.00081158
-1.887,1.0944,0.0010807,0.038342,0.0008137
-1.886,1.0944,0.0010834,0.038401,0.00081582
-1.885,1.0945,0.0010861,0.038459,0.00081794
-1.884,1.0945,0.0010889,0.038518,0.00082007
-1.883,1.0945,0.0010916,0.038576,0.00082219
-1.882,1.0946,0.0010943,0.038635,0.00082431
-1.881,1.0946,0.001097,0.038694,0.00082644
-1.88,1.0946,0.0010997,0.038753,0.00082856
-1.879,1.0947,0.0011025,0.038811,0.00083069
-1.878,1.0947,0.0011052,0.038871,0.00083284
-1.877,1.0947,0.001108,0.03893,0.000835
-1.876,1.0948,0.0011108,0.038989,0.00083717
-1.875,1.0948,0.0011135,0.039048,0.00083935
-1.874,1.0948,0.0011164,0.039108,0.00084155
-1.873,1.0949,0.0011192,0.039168,0.00084378
-1.872,1.0949,0.001122,0.039228,0.00084604
-1.871,1.0949,0.0011249,0.039288,0.00084833
-1.87,1.095,0.0011278,0.039348,0.00085063
-1.869,1.095,0.0011307,0.039408,0.00085296
-1.868,1.095,0.0011336,0.039469,0.0008553
-1.867,1.0951,0.0011366,0.039529,0.00085766
-1.866,1.0951,0.0011395,0.03959,0.00086003
-1.865,1.0951,0.0011425,0.039651,0.0008624
-1.864,1.0952,0.0011455,0.039712,0.00086477
-1.863,1.0952,0.0011484,0.039773,0.00086715
-1.862,1.0953,0.0011514,0.039833,0.00086952
-1.861,1.0953,0.0011544,0.039894,0.0008719
-1.86,1.0953,0.0011574,0.039955,0.00087427
-1.859,1.0954,0.0011603,0.040016,0.00087665
-1.858,1.0954,0.0011633,0.040077,0.00087902
-1.857,1.0954,0.0011663,0.040138,0.00088139
-1.856,1.0955,0.0011693,0.040199,0.00088377
-1.855,1.0955,0.0011723,0.040261,0.00088615
-1.854,1.0955,0.0011753,0.040322,0.00088853
-1.853,1.0956,0.0011783,0.040383,0.00089092
-1.852,1.0956,0.0011813,0.040444,0.0008933
-1.851,1.0956,0.0011843,0.040506,0.0008957
-1.85,1.0957,0.0011873,0.040567,0.00089809
-1.849,1.0957,0.0011903,0.040628,0.00090049
-1.848,1.0957,0.0011934,0.04069,0.00090288
-1.847,1.0958,0.0011964,0.040752,0.00090528
-1.846,1.0958,0.0011994,0.040813,0.00090767
-1.845,1.0958,0.0012025,0.040875,0.00091007
-1.844,1.0959,0.0012055,0.040937,0.00091247
-1.843,1.0959,0.0012086,0.040998,0.00091488
-1.842,1.0959,0.0012117,0.04106,0.0009173
-1.841,1.096,0.0012148,0.041123,0.00091972
-1.84,1.096,0.0012179,0.041185,0.00092217
-1.839,1.0961,0.001221,0.041247,0.00092462
-1.838,1.0961,0.0012241,0.04131,0.00092709
-1.837,1.0961,0.0012273,0.041373,0.00092957
-1.836,1.0962,0.0012305,0.041436,0.00093206
-1.835,1.0962,0.0012336,0.041498,0.00093457
-1.834,1.0962,0.0012368,0.041562,0.00093709
-1.833,1.0963,0.00124,0.041625,0.00093964
-1.832,1.0963,0.0012433,0.041688,0.0009422
-1.831,1.0963,0.0012465,0.041752,0.00094477
-1.83,1.0964,0.0012498,0.041815,0.00094736
-1.829,1.0964,0.001253,0.041879,0.00094995
-1.828,1.0964,0.0012563,0.041943,0.00095256
-1.827,1.0965,0.0012596,0.042007,0.00095517
-1.826,1.0965,0.0012629,0.042071,0.00095779
-1.825,1.0965,0.0012662,0.042135,0.00096041
-1.824,1.0966,0.0012695,0.042199,0.00096304
-1.823,1.0966,0.0012728,0.042263,0.00096566
-1.822,1.0967,0.0012761,0.042327,0.00096829
-1.821,1.0967,0.0012794,0.042391,0.00097092
-1.82,1.0967,0.0012827,0.042455,0.00097356
-1.819,1.0968,0.0012861,0.04252,0.00097621
-1.818,1.0968,0.0012894,0.042584,0.00097886
-1.817,1.0968,0.0012928,0.042649,0.00098153
-1.816,1.0969,0.0012961,0.042713,0.00098423
-1.815,1.0969,0.0012995,0.042778,0.00098693
-1.814,1.0969,0.0013029,0.042843,0.00098963
-1.813,1.097,0.0013063,0.042907,0.00099233
-1.812,1.097,0.0013097,0.042972,0.00099504
-1.811,1.097,0.0013131,0.043037,0.00099776
-1.81,1.0971,0.0013165,0.043102,0.0010005
-1.809,1.0971,0.0013199,0.043168,0.0010032
-1.808,1.0971,0.0013234,0.043233,0.0010059
-1.807,1.0972,0.0013268,0.043298,0.0010087
-1.806,1.0972,0.0013302,0.043363,0.0010114
-1.805,1.0972,0.0013337,0.043429,0.0010141
-1.804,1.0973,0.0013371,0.043494,0.0010168
-1.803,1.0973,0.0013406,0.04356,0.0010196
-1.802,1.0974,0.0013441,0.043626,0.0010223
-1.801,1.0974,0.0013476,0.043692,0.0010251
-1.7999,1.0974,0.0013511,0.043758,0.0010279
-1.7989,1.0975,0.0013546,0.043824,0.0010307
-1.7979,1.0975,0.0013581,0.04389,0.0010335
-1.7969,1.0975,0.0013617,0.043957,0.0010363
-1.7959,1.0976,0.0013653,0.044023,0.0010391
-1.7949,1.0976,0.0013688,0.04409,0.0010419
-1.7939,1.0976,0.0013724,0.044156,0.0010448
-1.7929,1.0977,0.001376,0.044223,0.0010476
-1.7919,1.0977,0.0013796,0.04429,0.0010505
-1.7909,1.0977,0.0013832,0.044357,0.0010533
-1.7899,1.0978,0.0013868,0.044424,0.0010562
-1.7889,1.0978,0.0013905,0.044491,0.0010591
-1.7879,1.0978,0.0013941,0.044558,0.001062
-1.7869,1.0979,0.0013978,0.044626,0.0010649
-1.7859,1.0979,0.0014014,0.044693,0.0010677
-1.7849,1.098,0.0014051,0.044761,0.0010707
-1.7839,1.098,0.0014088,0.044828,0.0010736
-1.7829,1.098,0.0014125,0.044896,0.0010765
-1.7819,1.0981,0.0014162,0.044963,0.0010794
-1.7809,1.0981,0.0014199,0.045031,0.0010823
-1.7799,1.0981,0.0014236,0.045099,0.0010853
-1.7789,1.0982,0.0014273,0.045167,0.0010883
-1.7779,1.0982,0.0014311,0.045235,0.0010912
-1.7769,1.0982,0.0014349,0.045304,0.0010942
-1.7759,1.0983,0.0014386,0.045372,0.0010972
-1.7749,1.0983,0.0014424,0.04544,0.0011003
-1.7739,1.0983,0.0014463,0.045509,0.0011033
-1.7729,1.0984,0.0014501,0.045577,0.0011064
-1.7719,1.0984,0.0014539,0.045646,0.0011094
-1.7709,1.0984,0.0014577,0.045715,0.0011125
-1.7699,1.0985,0.0014616,0.045783,0.0011156
-1.7689,1.0985,0.0014654,0.045852,0.0011186
-1.7679,1.0986,0.0014693,0.045921,0.0011217
-1.7669,1.0986,0.0014732,0.04599,0.0011248
-1.7659,1.0986,0.0014771,0.04606,0.0011279
-1.7649,1.0987,0.001481,0.046129,0.001131
-1.7639,1.0987,0.0014849,0.046198,0.0011342
-1.7629,1.0987,0.0014888,0.046268,0.0011373
-1.7619,1.0988,0.0014928,0.046338,0.0011405
-1.7609,1.0988,0.0014968,0.046408,0.0011436
-1.7599,1.0988,0.0015007,0.046478,0.0011468
-1.7589,1.0989,0.0015047,0.046548,0.00115
-1.7579,1.0989,0.0015087,0.046618,0.0011532
-1.7569,1.0989,0.0015127,0.046689,0.0011564
-1.7559,1.099,0.0015167,0.046759,0.0011596
-1.7549,1.099,0.0015207,0.046829,0.0011628
-1.7539,1.099,0.0015248,0.0469,0.001166
-1.7529,1.0991,0.0015288,0.046971,0.0011693
-1.7519,1.0991,0.0015329,0.047041,0.0011725
-1.7509,1.0992,0.0015369,0.047112,0.0011757
-1.7499,1.0992,0.001541,0.047183,0.001179
-1.7489,1.0992,0.0015451,0.047255,0.0011823
-1.7479,1.0993,0.0015492,0.047326,0.0011855
-1.7469,1.0993,0.0015533,0.047397,0.0011888
-1.7459,1.0993,0.0015574,0.047468,0.0011921
-1.7449,1.0994,0.0015616,0.04754,0.0011954
-1.7439,1.0994,0.0015657,0.047611,0.0011987
-1.7429,1.0994,0.0015699,0.047683,0.001202
-1.7419,1.0995,0.001574,0.047755,0.0012053
-1.7409,1.0995,0.0015782,0.047826,0.0012086
-1.7399,1.0995,0.0015824,0.047898,0.0012119
-1.7389,1.0996,0.0015866,0.04797,0.0012152
-1.7379,1.0996,0.0015908,0.048042,0.0012186
-1.7369,1.0997,0.001595,0.048114,0.0012219
-1.7359,1.0997,0.0015992,0.048187,0.0012253
-1.7349,1.0997,0.0016035,0.048259,0.0012287
-1.7339,1.0998,0.0016078,0.048331,0.0012321
-1.7329,1.0998,0.0016121,0.048404,0.0012355
-1.7319,1.0998,0.0016164,0.048477,0.0012389
-1.7309,1.0999,0.0016207,0.048549,0.0012424
-1.7299,1.0999,0.001625,0.048622,0.0012458
-1.7289,1.0999,0.0016294,0.048695,0.0012493
-1.7279,1.1,0.0016338,0.048768,0.0012528
-1.7269,1.1,0.0016381,0.048841,0.0012563
-1.7259,1.1,0.0016425,0.048915,0.0012598
-1.7249,1.1001,0.0016469,0.048988,0.0012633
-1.7239,1.1001,0.0016514,0.049061,0.0012669
-1.7229,1.1001,0.0016558,0.049135,0.0012704
-1.7219,1.1002,0.0016602,0.049209,0.001274
-1.7209,1.1002,0.0016647,0.049283,0.0012776
-1.7199,1.1003,0.0016692,0.049356,0.0012812
-1.7189,1.1003,0.0016737,0.04943,0.0012848
-1.7179,1.1003,0.0016782,0.049505,0.0012884
-1.7169,1.1004,0.0016827,0.049579,0.001292
-1.7159,1.1004,0.0016872,0.049653,0.0012956
-1.7149,1.1004,0.0016917,0.049728,0.0012993
-1.7139,1.1005,0.0016963,0.049802,0.0013029
-1.7129,1.1005,0.0017009,0.049877,0.0013066
-1.7119,1.1005,0.0017055,0.049952,0.0013103
-1.7109,1.1006,0.0017101,0.050027,0.001314
-1.7099,1.1006,0.0017147,0.050102,0.0013177
-1.7089,1.1006,0.0017193,0.050177,0.0013214
-1.7079,1.1007,0.001724,0.050253,0.0013252
-1.7069,1.1007,0.0017287,0.050328,0.0013289
-1.7059,1.1007,0.0017333,0.050403,0.0013326
-1.7049,1.1008,0.001738,0.050479,0.0013364
-1.7039,1.1008,0.0017427,0.050555,0.0013402
-1.7029,1.1009,0.0017474,0.050631,0.001344
-1.7019,1.1009,0.0017522,0.050707,0.0013477
-1.7009,1.1009,0.0017569,0.050783,0.0013515
-1.6999,1.101,0.0017616,0.050859,0.0013553
-1.6989,1.101,0.0017664,0.050935,0.0013592
-1.6979,1.101,0.0017712,0.051011,0.001363
-1.6969,1.1011,0.0017759,0.051088,0.0013668
-1.6959,1.1011,0.0017807,0.051164,0.0013706
-1.6949,1.1011,0.0017855,0.051241,0.0013745
-1.6939,1.1012,0.0017904,0.051318,0.0013783
-1.6929,1.1012,0.0017952,0.051394,0.0013821
-1.6919,1.1012,0.0018,0.051471,0.001386
-1.6909,1.1013,0.0018049,0.051548,0.0013899
-1.6899,1.1013,0.0018098,0.051626,0.0013938
-1.6889,1.1014,0.0018147,0.051703,0.0013977
-1.6879,1.1014,0.0018196,0.05178,0.0014017
-1.6869,1.1014,0.0018246,0.051858,0.0014057
-1.6859,1.1015,0.0018296,0.051936,0.0014096
-1.6849,1.1015,0.0018345,0.052013,0.0014136
-1.6839,1.1015,0.0018395,0.052091,0.0014176
-1.6829,1.1016,0.0018446,0.052169,0.0014216
-1.6819,1.1016,0.0018496,0.052247,0.0014256
-1.6809,1.1016,0.0018546,0.052325,0.0014297
-1.6799,1.1017,0.0018597,0.052404,0.0014337
-1.6789,1.1017,0.0018648,0.052482,0.0014378
-1.6779,1.1017,0.0018699,0.052561,0.0014418
-1.6769,1.1018,0.001875,0.05264,0.0014459
-1.6759,1.1018,0.0018801,0.052718,0.00145
-1.6749,1.1019,0.0018852,0.052797,0.0014541
-1.6739,1.1019,0.0018903,0.052876,0.0014582
-1.6729,1.1019,0.0018955,0.052955,0.0014623
-1.6719,1.102,0.0019006,0.053034,0.0014664
-1.6709,1.102,0.0019058,0.053113,0.0014705
-1.6699,1.102,0.001911,0.053192,0.0014747
-1.6689,1.1021,0.0019162,0.053272,0.0014788
-1.6679,1.1021,0.0019215,0.053351,0.001483
-1.6669,1.1021,0.0019267,0.053431,0.0014872
-1.6659,1.1022,0.001932,0.05351,0.0014915
-1.6649,1.1022,0.0019373,0.05359,0.0014957
-1.6639,1.1022,0.0019426,0.05367,0.0015
-1.6629,1.1023,0.001948,0.053751,0.0015043
-1.6619,1.1023,0.0019533,0.053831,0.0015086
-1.6609,1.1023,0.0019587,0.053912,0.0015129
-1.6599,1.1024,0.0019641,0.053992,0.0015173
-1.6589,1.1024,0.0019695,0.054073,0.0015216
-1.6579,1.1025,0.0019749,0.054154,0.001526
-1.6569,1.1025,0.0019804,0.054235,0.0015304
-1.6559,1.1025,0.0019858,0.054316,0.0015348
-1.6549,1.1026,0.0019913,0.054397,0.0015392
-1.6539,1.1026,0.0019968,0.054479,0.0015436
-1.6529,1.1026,0.0020023,0.05456,0.001548
-1.6519,1.1027,0.0020079,0.054642,0.0015525
-1.6509,1.1027,0.0020134,0.054723,0.001557
-1.6499,1.1027,0.002019,0.054805,0.0015614
-1.6489,1.1028,0.0020245,0.054887,0.0015659
-1.6479,1.1028,0.0020302,0.054969,0.0015704
-1.6469,1.1028,0.0020358,0.055051,0.001575
-1.6459,1.1029,0.0020414,0.055134,0.0015795
-1.6449,1.1029,0.0020471,0.055216,0.0015841
-1.6439,1.103,0.0020528,0.055299,0.0015887
-1.6429,1.103,0.0020585,0.055382,0.0015933
-1.6419,1.103,0.0020642,0.055464,0.0015979
-1.6409,1.1031,0.0020699,0.055547,0.0016025
-1.6399,1.1031,0.0020756,0.05563,0.0016071
-1.6389,1.1031,0.0020814,0.055713,0.0016118
-1.6379,1.1032,0.0020871,0.055796,0.0016164
-1.6369,1.1032,0.0020929,0.05588,0.0016211
-1.6359,1.1032,0.0020987,0.055963,0.0016257
-1.6349,1.1033,0.0021045,0.056047,0.0016304
-1.6339,1.1033,0.0021104,0.05613,0.0016351
-1.6329,1.1033,0.0021162,0.056214,0.0016397
-1.6319,1.1034,0.0021221,0.056298,0.0016445
-1.6309,1.1034,0.002128,0.056381,0.0016492
-1.6299,1.1034,0.0021338,0.056466,0.0016539
-1.6289,1.1035,0.0021398,0.05655,0.0016587
-1.6279,1.1035,0.0021457,0.056634,0.0016634
-1.6269,1.1036,0.0021517,0.056718,0.0016682
-1.6259,1.1036,0.0021576,0.056803,0.001673
-1.6249,1.1036,0.0021637,0.056888,0.0016778
-1.6239,1.1037,0.0021697,0.056973,0.0016827
-1.6229,1.1037,0.0021757,0.057058,0.0016875
-1.6219,1.1037,0.0021818,0.057143,0.0016924
-1.6209,1.1038,0.0021879,0.057229,0.0016974
-1.6199,1.1038,0.002194,0.057314,0.0017023
-1.6189,1.1038,0.0022002,0.0574,0.0017072
-1.6179,1.1039,0.0022063,0.057486,0.0017122
-1.6169,1.1039,0.0022125,0.057572,0.0017172
-1.6159,1.1039,0.0022187,0.057658,0.0017222
-1.6149,1.104,0.0022249,0.057744,0.0017272
-1.6139,1.104,0.0022311,0.05783,0.0017322
-1.6129,1.104,0.0022373,0.057917,0.0017373
-1.6119,1.1041,0.0022436,0.058003,0.0017423
-1.6109,1.1041,0.0022499,0.05809,0.0017474
-1.6099,1.1041,0.0022562,0.058177,0.0017526
-1.6089,1.1042,0.0022626,0.058264,0.0017578
-1.6079,1.1042,0.002269,0.058351,0.001763
-1.6069,1.1043,0.0022754,0.058439,0.0017682
-1.6059,1.1043,0.0022818,0.058526,0.0017734
-1.6049,1.1043,0.0022883,0.058614,0.0017786
-1.6039,1.1044,0.0022947,0.058701,0.0017838
-1.6029,1.1044,0.0023012,0.058789,0.001789
-1.6019,1.1044,0.0023076,0.058877,0.0017942
-1.6009,1.1045,0.0023141,0.058964,0.0017994
-1.5999,1.1045,0.0023206,0.059052,0.0018046
-1.5989,1.1045,0.0023271,0.05914,0.0018098
-1.5979,1.1046,0.0023336,0.059228,0.001815
-1.5969,1.1046,0.0023402,0.059316,0.0018203
-1.5959,1.1046,0.0023467,0.059404,0.0018255
-1.5949,1.1047,0.0023533,0.059493,0.0018308
-1.5939,1.1047,0.0023599,0.059581,0.0018361
-1.5929,1.1047,0.0023666,0.05967,0.0018414
-1.5919,1.1048,0.0023732,0.059759,0.0018468
-1.5909,1.1048,0.0023799,0.059848,0.0018522
-1.5899,1.1049,0.0023866,0.059937,0.0018575
-1.5889,1.1049,0.0023933,0.060026,0.0018629
-1.5879,1.1049,0.0024,0.060116,0.0018684
-1.5869,1.105,0.0024068,0.060205,0.0018738
-1.5859,1.105,0.0024137,0.060295,0.0018794
-1.5849,1.105,0.0024205,0.060385,0.0018849
-1.5839,1.1051,0.0024274,0.060475,0.0018905
-1.5829,1.1051,0.0024343,0.060566,0.0018961
-1.5819,1.1051,0.0024413,0.060656,0.0019017
-1.5809,1.1052,0.0024482,0.060747,0.0019073
-1.5799,1.1052,0.0024552,0.060837,0.0019129
-1.5789,1.1052,0.0024622,0.060928,0.0019186
-1.5779,1.1053,0.0024692,0.061019,0.0019242
-1.5769,1.1053,0.0024762,0.06111,0.0019299
-1.5759,1.1053,0.0024832,0.061201,0.0019356
-1.5749,1.1054,0.0024903,0.061293,0.0019413
-1.5739,1.1054,0.0024975,0.061384,0.0019471
-1.5729,1.1054,0.0025046,0.061476,0.001953
-1.5719,1.1055,0.0025118,0.061567,0.0019588
-1.5709,1.1055,0.002519,0.061659,0.0019646
-1.5699,1.1056,0.0025262,0.061751,0.0019705
-1.5689,1.1056,0.0025334,0.061843,0.0019763
-1.5679,1.1056,0.0025407,0.061935,0.0019822
-1.5669,1.1057,0.0025479,0.062027,0.001988
-1.5659,1.1057,0.0025552,0.062119,0.0019939
-1.5649,1.1057,0.0025625,0.062212,0.0019999
-1.5639,1.1058,0.0025699,0.062305,0.0020058
-1.5629,1.1058,0.0025772,0.062397,0.0020117
-1.5619,1.1058,0.0025846,0.06249,0.0020177
-1.5609,1.1059,0.002592,0.062583,0.0020236
-1.5599,1.1059,0.0025993,0.062676,0.0020296
-1.5589,1.1059,0.0026067,0.062768,0.0020355
-1.5579,1.106,0.0026142,0.062861,0.0020415
-1.5569,1.106,0.0026216,0.062955,0.0020474
-1.5559,1.106,0.002629,0.063048,0.0020534
-1.5549,1.1061,0.0026365,0.063141,0.0020594
-1.5539,1.1061,0.002644,0.063235,0.0020655
-1.5529,1.1061,0.0026516,0.063329,0.0020716
-1.5519,1.1062,0.0026592,0.063423,0.0020777
-1.5509,1.1062,0.0026668,0.063517,0.0020839
-1.5499,1.1062,0.0026745,0.063611,0.0020901
-1.5489,1.1063,0.0026821,0.063706,0.0020963
-1.5479,1.1063,0.0026899,0.063801,0.0021026
-1.5469,1.1064,0.0026976,0.063896,0.0021089
-1.5459,1.1064,0.0027054,0.063992,0.0021153
-1.5449,1.1064,0.0027132,0.064087,0.0021216
-1.5439,1.1065,0.002721,0.064183,0.002128
-1.5429,1.1065,0.0027289,0.064278,0.0021345
-1.5419,1.1065,0.0027369,0.064374,0.0021409
-1.5409,1.1066,0.0027448,0.06447,0.0021475
-1.5399,1.1066,0.0027528,0.064566,0.002154
-1.5389,1.1066,0.0027608,0.064662,0.0021605
-1.5379,1.1067,0.0027688,0.064758,0.0021671
-1.5369,1.1067,0.0027768,0.064855,0.0021736
-1.5359,1.1067,0.0027849,0.064951,0.0021802
-1.5349,1.1068,0.002793,0.065048,0.0021868
-1.5339,1.1068,0.0028011,0.065144,0.0021934
-1.5329,1.1068,0.0028094,0.065241,0.0022001
-1.5319,1.1069,0.0028176,0.065339,0.0022069
-1.5309,1.1069,0.0028259,0.065436,0.0022137
-1.5299,1.1069,0.0028341,0.065533,0.0022205
-1.5289,1.107,0.0028425,0.065631,0.0022273
-1.5279,1.107,0.0028508,0.065728,0.0022341
-1.5269,1.107,0.0028591,0.065826,0.0022409
-1.5259,1.1071,0.0028675,0.065924,0.0022477
-1.5249,1.1071,0.0028759,0.066022,0.0022546
-1.5239,1.1071,0.0028844,0.06612,0.0022615
-1.5229,1.1072,0.0028928,0.066218,0.0022683
-1.5219,1.1072,0.0029013,0.066316,0.0022752
-1.5209,1.1072,0.0029098,0.066415,0.0022821
-1.5199,1.1073,0.0029183,0.066513,0.002289
-1.5189,1.1073,0.0029268,0.066611,0.0022959
-1.5179,1.1073,0.0029353,0.06671,0.0023028
-1.5169,1.1074,0.0029439,0.066809,0.0023098
-1.5159,1.1074,0.0029525,0.066909,0.0023168
-1.5149,1.1074,0.0029611,0.067008,0.0023238
-1.5139,1.1075,0.0029698,0.067108,0.0023308
-1.5129,1.1075,0.0029785,0.067208,0.0023379
-1.5119,1.1075,0.0029872,0.067309,0.002345
-1.5109,1.1076,0.0029959,0.067409,0.002352
-1.5099,1.1076,0.0030047,0.067509,0.0023592
-1.5089,1.1077,0.0030135,0.06761,0.0023663
-1.5079,1.1077,0.0030223,0.06771,0.0023734
-1.5069,1.1077,0.0030311,0.067811,0.0023806
-1.5059,1.1078,0.00304,0.067911,0.0023878
-1.5049,1.1078,0.0030489,0.068012,0.002395
-1.5039,1.1078,0.0030578,0.068113,0.0024022
-1.5029,1.1079,0.0030667,0.068214,0.0024095
-1.5019,1.1079,0.0030757,0.068316,0.0024168
-1.5009,1.1079,0.0030847,0.068417,0.0024241
-1.4999,1.108,0.0030937,0.068519,0.0024314
-1.4989,1.108,0.0031027,0.068621,0.0024387
-1.4979,1.108,0.0031118,0.068722,0.0024461
-1.4969,1.1081,0.0031209,0.068824,0.0024535
-1.4959,1.1081,0.0031301,0.068926,0.002461
-1.4949,1.1081,0.0031393,0.069029,0.0024685
-1.4939,1.1082,0.0031485,0.069131,0.002476
-1.4929,1.1082,0.0031578,0.069233,0.0024835
-1.4919,1.1082,0.0031671,0.069336,0.0024911
-1.4909,1.1083,0.0031765,0.069438,0.0024988
-1.4899,1.1083,0.0031859,0.069542,0.0025065
-1.4889,1.1083,0.0031954,0.069645,0.0025143
-1.4879,1.1084,0.0032049,0.069748,0.0025221
-1.4869,1.1084,0.0032145,0.069852,0.00253
-1.4859,1.1084,0.0032241,0.069956,0.0025379
-1.4849,1.1085,0.0032337,0.07006,0.0025458
-1.4839,1.1085,0.0032433,0.070164,0.0025537
-1.4829,1.1085,0.003253,0.070268,0.0025617
-1.4819,1.1086,0.0032627,0.070373,0.0025696
-1.4809,1.1086,0.0032724,0.070478,0.0025776
-1.4799,1.1086,0.0032821,0.070583,0.0025855
-1.4789,1.1087,0.0032919,0.070688,0.0025935
-1.4779,1.1087,0.0033016,0.070794,0.0026015
-1.4769,1.1087,0.0033115,0.070899,0.0026095
-1.4759,1.1088,0.0033213,0.071005,0.0026176
-1.4749,1.1088,0.0033312,0.071111,0.0026257
-1.4739,1.1088,0.0033411,0.071217,0.0026338
-1.4729,1.1089,0.0033511,0.071323,0.0026419
-1.4719,1.1089,0.0033611,0.071429,0.0026501
-1.4709,1.1089,0.0033711,0.071536,0.0026583
-1.4699,1.109,0.0033812,0.071642,0.0026665
-1.4689,1.109,0.0033913,0.071749,0.0026748
-1.4679,1.109,0.0034014,0.071856,0.0026831
-1.4669,1.1091,0.0034116,0.071963,0.0026914
-1.4659,1.1091,0.0034218,0.07207,0.0026997
-1.4649,1.1091,0.003432,0.072177,0.0027081
-1.4639,1.1092,0.0034423,0.072285,0.0027166
-1.4629,1.1092,0.0034526,0.072392,0.002725
-1.4619,1.1092,0.003463,0.0725,0.0027335
-1.4609,1.1093,0.0034734,0.072608,0.002742
-1.4599,1.1093,0.0034838,0.072716,0.0027505
-1.4589,1.1093,0.0034942,0.072824,0.002759
-1.4579,1.1094,0.0035046,0.072933,0.0027675
-1.4569,1.1094,0.0035151,0.073041,0.0027761
-1.4559,1.1094,0.0035256,0.07315,0.0027847
-1.4549,1.1095,0.0035362,0.073258,0.0027933
-1.4539,1.1095,0.0035467,0.073367,0.0028019
-1.4529,1.1095,0.0035574,0.073476,0.0028105
-1.4519,1.1096,0.003568,0.073585,0.0028192
-1.4509,1.1096,0.0035787,0.073694,0.002828
-1.4499,1.1096,0.0035895,0.073804,0.0028368
-1.4489,1.1097,0.0036004,0.073913,0.0028457
-1.4479,1.1097,0.0036113,0.074023,0.0028547
-1.4469,1.1097,0.0036222,0.074133,0.0028636
-1.4459,1.1098,0.0036331,0.074243,0.0028726
-1.4449,1.1098,0.0036441,0.074353,0.0028816
-1.4439,1.1098,0.0036551,0.074463,0.0028906
-1.4429,1.1099,0.0036662,0.074574,0.0028996
-1.4419,1.1099,0.0036772,0.074684,0.0029086
-1.4409,1.1099,0.0036883,0.074795,0.0029177
-1.4399,1.11,0.0036994,0.074906,0.0029267
-1.4389,1.11,0.0037105,0.075017,0.0029358
-1.4379,1.11,0.0037217,0.075128,0.0029449
-1.4369,1.1101,0.003733,0.07524,0.002954
-1.4359,1.1101,0.0037442,0.075352,0.0029632
-1.4349,1.1101,0.0037556,0.075464,0.0029724
-1.4339,1.1101,0.003767,0.075576,0.0029817
-1.4329,1.1102,0.0037784,0.075688,0.0029911
-1.4319,1.1102,0.0037899,0.075801,0.0030005
-1.4309,1.1102,0.0038014,0.075914,0.0030099
-1.4299,1.1103,0.003813,0.076027,0.0030193
-1.4289,1.1103,0.0038246,0.07614,0.0030288
-1.4279,1.1103,0.0038362,0.076254,0.0030384
-1.4269,1.1104,0.0038479,0.076367,0.0030479
-1.4259,1.1104,0.0038596,0.076481,0.0030576
-1.4249,1.1104,0.0038714,0.076595,0.0030672
-1.4239,1.1105,0.0038832,0.076709,0.0030769
-1.4229,1.1105,0.0038951,0.076823,0.0030866
-1.4219,1.1105,0.003907,0.076937,0.0030964
-1.4209,1.1106,0.003919,0.077052,0.0031063
-1.4199,1.1106,0.003931,0.077166,0.0031162
-1.4189,1.1106,0.0039431,0.077281,0.0031261
-1.4179,1.1107,0.0039552,0.077396,0.0031361
-1.4169,1.1107,0.0039673,0.077511,0.0031461
-1.4159,1.1107,0.0039794,0.077626,0.0031561
-1.4149,1.1108,0.0039916,0.077742,0.0031661
-1.4139,1.1108,0.0040038,0.077857,0.0031761
-1.4129,1.1108,0.0040161,0.077972,0.0031862
-1.4119,1.1109,0.0040283,0.078088,0.0031963
-1.4109,1.1109,0.0040407,0.078204,0.0032065
-1.4099,1.1109,0.004053,0.07832,0.0032167
-1.4089,1.111,0.0040654,0.078436,0.0032269
-1.4079,1.111,0.0040779,0.078552,0.0032371
-1.4069,1.111,0.0040903,0.078669,0.0032474
-1.4059,1.111,0.0041028,0.078785,0.0032576
-1.4049,1.1111,0.0041154,0.078902,0.003268
-1.4039,1.1111,0.004128,0.079019,0.0032784
-1.4029,1.1111,0.0041408,0.079137,0.0032889
-1.4019,1.1112,0.0041535,0.079254,0.0032994
-1.4009,1.1112,0.0041664,0.079372,0.00331
-1.3998,1.1112,0.0041792,0.07949,0.0033206
-1.3988,1.1113,0.0041921,0.079608,0.0033313
-1.3978,1.1113,0.004205,0.079726,0.003342
-1.3968,1.1113,0.004218,0.079844,0.0033527
-1.3958,1.1114,0.004231,0.079963,0.0033634
-1.3948,1.1114,0.0042441,0.080081,0.0033742
-1.3938,1.1114,0.0042572,0.0802,0.003385
-1.3928,1.1114,0.0042703,0.080319,0.0033958
-1.3918,1.1115,0.0042835,0.080438,0.0034067
-1.3908,1.1115,0.0042968,0.080558,0.0034177
-1.3898,1.1115,0.0043101,0.080678,0.0034288
-1.3888,1.1116,0.0043235,0.080798,0.0034399
-1.3878,1.1116,0.0043369,0.080918,0.003451
-1.3868,1.1116,0.0043504,0.081038,0.0034623
-1.3858,1.1117,0.004364,0.081158,0.0034735
-1.3848,1.1117,0.0043777,0.081279,0.0034849
-1.3838,1.1117,0.0043914,0.0814,0.0034963
-1.3828,1.1118,0.0044051,0.081521,0.0035077
-1.3818,1.1118,0.0044189,0.081642,0.0035191
-1.3808,1.1118,0.0044328,0.081764,0.0035307
-1.3798,1.1118,0.0044468,0.081886,0.0035423
-1.3788,1.1119,0.0044608,0.082008,0.0035539
-1.3778,1.1119,0.0044749,0.08213,0.0035656
-1.3768,1.1119,0.004489,0.082253,0.0035773
-1.3758,1.112,0.0045031,0.082375,0.0035891
-1.3748,1.112,0.0045173,0.082498,0.0036008
-1.3738,1.112,0.0045315,0.082621,0.0036127
-1.3728,1.1121,0.0045458,0.082744,0.0036245
-1.3718,1.1121,0.0045601,0.082867,0.0036364
-1.3708,1.1121,0.0045745,0.082991,0.0036483
-1.3698,1.1121,0.0045888,0.083114,0.0036602
-1.3688,1.1122,0.0046032,0.083237,0.0036721
-1.3678,1.1122,0.0046176,0.083361,0.0036841
-1.3668,1.1122,0.0046321,0.083485,0.003696
-1.3658,1.1123,0.0046466,0.083609,0.003708
-1.3648,1.1123,0.0046611,0.083733,0.0037201
-1.3638,1.1123,0.0046757,0.083857,0.0037321
-1.3628,1.1123,0.0046903,0.083982,0.0037442
-1.3618,1.1124,0.0047049,0.084106,0.0037563
-1.3608,1.1124,0.0047196,0.084231,0.0037684
-1.3598,1.1124,0.0047343,0.084355,0.0037806
-1.3588,1.1125,0.0047491,0.08448,0.0037928
-1.3578,1.1125,0.0047639,0.084605,0.003805
-1.3568,1.1125,0.0047788,0.08473,0.0038173
-1.3558,1.1126,0.0047938,0.084856,0.0038297
-1.3548,1.1126,0.004809,0.084982,0.0038423
-1.3538,1.1126,0.0048243,0.085108,0.003855
-1.3528,1.1126,0.0048396,0.085235,0.0038678
-1.3518,1.1127,0.0048551,0.085362,0.0038807
-1.3508,1.1127,0.0048706,0.085489,0.0038936
-1.3498,1.1127,0.0048861,0.085616,0.0039066
-1.3488,1.1128,0.0049018,0.085744,0.0039197
-1.3478,1.1128,0.0049175,0.085872,0.0039327
-1.3468,1.1128,0.0049332,0.086,0.0039459
-1.3458,1.1128,0.004949,0.086129,0.003959
-1.3448,1.1129,0.0049649,0.086257,0.0039722
-1.3438,1.1129,0.0049808,0.086386,0.0039854
-1.3428,1.1129,0.0049967,0.086514,0.0039987
-1.3418,1.113,0.0050127,0.086643,0.004012
-1.3408,1.113,0.0050288,0.086772,0.0040255
-1.3398,1.113,0.0050449,0.086902,0.0040389
-1.3388,1.113,0.0050612,0.087032,0.0040525
-1.3378,1.1131,0.0050775,0.087161,0.0040662
-1.3368,1.1131,0.0050939,0.087292,0.00408
-1.3358,1.1131,0.0051103,0.087422,0.0040939
-1.3348,1.1132,0.0051268,0.087553,0.0041077
-1.3338,1.1132,0.0051433,0.087683,0.0041216
-1.3328,1.1132,0.0051599,0.087814,0.0041355
-1.3318,1.1132,0.0051765,0.087945,0.0041494
-1.3308,1.1133,0.0051931,0.088076,0.0041634
-1.3298,1.1133,0.0052098,0.088207,0.0041775
-1.3288,1.1133,0.0052266,0.088338,0.0041916
-1.3278,1.1134,0.0052434,0.08847,0.0042058
-1.3268,1.1134,0.0052603,0.088601,0.00422
-1.3258,1.1134,0.0052772,0.088733,0.0042342
-1.3248,1.1134,0.0052942,0.088865,0.0042485
-1.3238,1.1135,0.0053112,0.088997,0.0042628
-1.3228,1.1135,0.0053283,0.089129,0.0042771
-1.3218,1.1135,0.0053454,0.089261,0.0042915
-1.3208,1.1136,0.0053626,0.089393,0.0043059
-1.3198,1.1136,0.0053799,0.089525,0.0043203
-1.3188,1.1136,0.0053972,0.089658,0.0043348
-1.3178,1.1136,0.0054145,0.08979,0.0043493
-1.3168,1.1137,0.0054319,0.089923,0.0043639
-1.3158,1.1137,0.0054494,0.090056,0.0043785
-1.3148,1.1137,0.005467,0.090189,0.0043932
-1.3138,1.1138,0.0054846,0.090323,0.0044079
-1.3128,1.1138,0.0055023,0.090457,0.0044227
-1.3118,1.1138,0.00552,0.090591,0.0044375
-1.3108,1.1138,0.0055379,0.090725,0.0044525
-1.3098,1.1139,0.0055559,0.09086,0.0044675
-1.3088,1.1139,0.0055739,0.090995,0.0044826
-1.3078,1.1139,0.0055921,0.091131,0.0044978
-1.3068,1.1139,0.0056103,0.091267,0.0045132
-1.3058,1.114,0.0056287,0.091403,0.0045286
-1.3048,1.114,0.0056471,0.091539,0.004544
-1.3038,1.114,0.0056656,0.091676,0.0045596
-1.3028,1.114,0.0056843,0.091813,0.0045753
-1.3018,1.1141,0.005703,0.09195,0.0045911
-1.3008,1.1141,0.0057218,0.092088,0.0046069
-1.2998,1.1141,0.0057407,0.092226,0.0046227
-1.2988,1.1142,0.0057596,0.092364,0.0046387
-1.2978,1.1142,0.0057787,0.092502,0.0046546
-1.2968,1.1142,0.0057977,0.092641,0.0046707
-1.2958,1.1142,0.0058169,0.09278,0.0046867
-1.2948,1.1143,0.005836,0.092919,0.0047028
-1.2938,1.1143,0.0058553,0.093058,0.0047189
-1.2928,1.1143,0.0058746,0.093197,0.0047351
-1.2918,1.1143,0.005894,0.093336,0.0047513
-1.2908,1.1144,0.0059134,0.093476,0.0047676
-1.2898,1.1144,0.0059329,0.093616,0.004784
-1.2888,1.1144,0.0059524,0.093756,0.0048004
-1.2878,1.1144,0.005972,0.093896,0.0048168
-1.2868,1.1145,0.0059917,0.094036,0.0048333
-1.2858,1.1145,0.0060115,0.094176,0.0048499
-1.2848,1.1145,0.0060313,0.094317,0.0048666
-1.2838,1.1145,0.0060512,0.094457,0.0048833
-1.2828,1.1146,0.0060711,0.094598,0.0049
-1.2818,1.1146,0.0060911,0.094739,0.0049168
-1.2808,1.1146,0.0061112,0.09488,0.0049337
-1.2798,1.1146,0.0061313,0.095021,0.0049506
-1.2788,1.1147,0.0061516,0.095163,0.0049677
-1.2778,1.1147,0.0061719,0.095304,0.0049848
-1.2768,1.1147,0.0061924,0.095446,0.005002
-1.2758,1.1147,0.0062129,0.095588,0.0050193
-1.2748,1.1148,0.0062335,0.095731,0.0050366
-1.2738,1.1148,0.0062542,0.095873,0.0050541
-1.2728,1.1148,0.0062749,0.096016,0.0050716
-1.2718,1.1148,0.0062958,0.096159,0.0050892
-1.2708,1.1149,0.0063167,0.096303,0.0051069
-1.2698,1.1149,0.0063377,0.096446,0.0051246
-1.2688,1.1149,0.0063587,0.09659,0.0051424
-1.2678,1.1149,0.0063798,0.096734,0.0051602
-1.2668,1.115,0.0064011,0.096878,0.0051783
-1.2658,1.115,0.0064226,0.097023,0.0051965
-1.2648,1.115,0.0064442,0.097167,0.0052148
-1.2638,1.115,0.0064658,0.097312,0.0052332
-1.2628,1.1151,0.0064877,0.097458,0.0052517
-1.2618,1.1151,0.0065095,0.097603,0.0052702
-1.2608,1.1151,0.0065315,0.097749,0.0052889
-1.2598,1.1151,0.0065535,0.097895,0.0053076
-1.2588,1.1152,0.0065757,0.098041,0.0053265
-1.2578,1.1152,0.0065979,0.098188,0.0053453
-1.2568,1.1152,0.0066202,0.098335,0.0053643
-1.2558,1.1152,0.0066426,0.098482,0.0053834
-1.2548,1.1152,0.0066651,0.098629,0.0054025
-1.2538,1.1153,0.0066877,0.098776,0.0054217
-1.2528,1.1153,0.0067103,0.098924,0.005441
-1.2518,1.1153,0.006733,0.099072,0.0054603
-1.2508,1.1153,0.0067558,0.09922,0.0054797
-1.2498,1.1154,0.0067786,0.099368,0.0054991
-1.2488,1.1154,0.0068016,0.099516,0.0055187
-1.2478,1.1154,0.0068246,0.099665,0.0055383
-1.2468,1.1154,0.0068477,0.099813,0.0055581
-1.2458,1.1155,0.0068709,0.099962,0.0055779
-1.2448,1.1155,0.0068943,0.10011,0.0055977
-1.2438,1.1155,0.0069176,0.10026,0.0056177
-1.2428,1.1155,0.0069412,0.10041,0.0056379
-1.2418,1.1155,0.0069648,0.10056,0.0056582
-1.2408,1.1156,0.0069885,0.10071,0.0056785
-1.2398,1.1156,0.0070123,0.10086,0.005699
-1.2388,1.1156,0.0070363,0.10101,0.0057195
-1.2378,1.1156,0.0070603,0.10116,0.0057402
-1.2368,1.1157,0.0070845,0.10131,0.0057609
-1.2358,1.1157,0.0071087,0.10146,0.0057817
-1.2348,1.1157,0.007133,0.10161,0.0058027
-1.2338,1.1157,0.0071575,0.10176,0.0058237
-1.2328,1.1157,0.007182,0.10192,0.0058448
-1.2318,1.1158,0.0072066,0.10207,0.0058659
-1.2308,1.1158,0.0072314,0.10222,0.0058872
-1.2298,1.1158,0.0072563,0.10237,0.0059086
-1.2288,1.1158,0.0072813,0.10252,0.0059301
-1.2278,1.1159,0.0073063,0.10268,0.0059517
-1.2268,1.1159,0.0073315,0.10283,0.0059734
-1.2258,1.1159,0.0073567,0.10298,0.0059952
-1.2248,1.1159,0.0073822,0.10314,0.0060172
-1.2238,1.1159,0.0074077,0.10329,0.0060392
-1.2228,1.116,0.0074332,0.10344,0.0060613
-1.2218,1.116,0.0074589,0.1036,0.0060836
-1.2208,1.116,0.0074846,0.10375,0.0061059
-1.2198,1.116,0.0075103,0.10391,0.0061283
-1.2188,1.116,0.0075362,0.10406,0.0061508
-1.2178,1.1161,0.0075623,0.10422,0.0061734
-1.2168,1.1161,0.0075884,0.10437,0.0061962
-1.2158,1.1161,0.0076146,0.10453,0.0062191
-1.2148,1.1161,0.007641,0.10469,0.0062421
-1.2138,1.1162,0.0076674,0.10484,0.0062653
-1.2128,1.1162,0.007694,0.105,0.0062885
-1.2118,1.1162,0.0077207,0.10515,0.0063118
-1.2108,1.1162,0.0077474,0.10531,0.0063352
-1.2098,1.1162,0.0077744,0.10547,0.0063587
-1.2088,1.1163,0.0078013,0.10563,0.0063824
-1.2078,1.1163,0.0078285,0.10578,0.0064061
-1.2068,1.1163,0.0078557,0.10594,0.0064299
-1.2058,1.1163,0.0078831,0.1061,0.0064539
-1.2048,1.1163,0.0079106,0.10626,0.0064779
-1.2038,1.1163,0.0079382,0.10642,0.006502
-1.2028,1.1164,0.0079658,0.10657,0.0065262
-1.2018,1.1164,0.0079936,0.10673,0.0065504
-1.2008,1.1164,0.0080215,0.10689,0.0065748
-1.1998,1.1164,0.0080495,0.10705,0.0065994
-1.1988,1.1164,0.0080777,0.10721,0.0066241
-1.1978,1.1165,0.008106,0.10737,0.0066489
-1.1968,1.1165,0.0081345,0.10753,0.0066738
-1.1958,1.1165,0.008163,0.10769,0.0066987
-1.1948,1.1165,0.0081917,0.10785,0.0067237
-1.1938,1.1165,0.0082205,0.10802,0.0067489
-1.1928,1.1165,0.0082494,0.10818,0.0067741
-1.1918,1.1166,0.0082784,0.10834,0.0067995
-1.1908,1.1166,0.0083075,0.1085,0.0068249
-1.1898,1.1166,0.0083368,0.10866,0.0068507
-1.1888,1.1166,0.0083663,0.10882,0.0068766
-1.1878,1.1166,0.008396,0.10899,0.0069027
-1.1868,1.1167,0.0084259,0.10915,0.0069291
-1.1858,1.1167,0.008456,0.10931,0.0069558
-1.1848,1.1167,0.0084862,0.10948,0.0069824
-1.1838,1.1167,0.0085165,0.10964,0.0070091
-1.1828,1.1167,0.0085469,0.1098,0.0070358
-1.1818,1.1167,0.0085774,0.10997,0.0070628
-1.1808,1.1168,0.0086081,0.11013,0.0070898
-1.1798,1.1168,0.0086388,0.11029,0.0071168
-1.1788,1.1168,0.0086696,0.11046,0.0071441
-1.1778,1.1168,0.0087006,0.11062,0.0071714
-1.1768,1.1168,0.0087317,0.11079,0.0071989
-1.1758,1.1168,0.0087629,0.11095,0.0072265
-1.1748,1.1169,0.0087943,0.11112,0.0072542
-1.1738,1.1169,0.0088259,0.11129,0.0072822
-1.1728,1.1169,0.0088576,0.11145,0.0073104
-1.1718,1.1169,0.0088894,0.11162,0.0073388
-1.1708,1.1169,0.0089213,0.11179,0.0073674
-1.1698,1.1169,0.0089534,0.11195,0.0073962
-1.1688,1.1169,0.0089856,0.11212,0.0074251
-1.1678,1.117,0.0090179,0.11229,0.007454
-1.1668,1.117,0.0090503,0.11246,0.007483
-1.1658,1.117,0.0090828,0.11263,0.0075119
-1.1648,1.117,0.0091153,0.11279,0.0075409
-1.1638,1.117,0.0091481,0.11296,0.0075701
-1.1628,1.117,0.009181,0.11313,0.0075993
-1.1618,1.1171,0.009214,0.1133,0.0076286
-1.1608,1.1171,0.0092471,0.11347,0.007658
-1.1598,1.1171,0.0092803,0.11364,0.0076875
-1.1588,1.1171,0.0093137,0.11381,0.0077171
-1.1578,1.1171,0.0093473,0.11398,0.0077468
-1.1568,1.1171,0.009381,0.11415,0.0077768
-1.1558,1.1171,0.0094149,0.11432,0.0078068
-1.1548,1.1172,0.0094489,0.11449,0.007837
-1.1538,1.1172,0.009483,0.11467,0.0078671
-1.1528,1.1172,0.0095173,0.11484,0.0078974
-1.1518,1.1172,0.0095518,0.11501,0.0079282
-1.1508,1.1172,0.0095866,0.11518,0.0079597
-1.1498,1.1172,0.0096217,0.11536,0.0079919
-1.1488,1.1172,0.0096569,0.11553,0.0080243
-1.1478,1.1173,0.0096923,0.1157,0.0080567
-1.1468,1.1173,0.0097278,0.11588,0.0080893
-1.1458,1.1173,0.0097634,0.11605,0.0081219
-1.1448,1.1173,0.0097991,0.11622,0.0081545
-1.1438,1.1173,0.0098349,0.1164,0.0081872
-1.1428,1.1173,0.0098709,0.11657,0.0082199
-1.1418,1.1173,0.0099071,0.11675,0.0082527
-1.1408,1.1173,0.0099433,0.11692,0.0082857
-1.1398,1.1174,0.0099798,0.1171,0.0083189
-1.1388,1.1174,0.010016,0.11727,0.0083523
-1.1378,1.1174,0.010053,0.11745,0.0083855
-1.1368,1.1174,0.01009,0.11762,0.0084189
-1.1358,1.1174,0.010127,0.1178,0.0084523
-1.1348,1.1174,0.010164,0.11798,0.008486
-1.1338,1.1174,0.010201,0.11815,0.0085198
-1.1328,1.1174,0.010239,0.11833,0.0085538
-1.1318,1.1175,0.010277,0.11851,0.0085878
-1.1308,1.1175,0.010315,0.11868,0.0086219
-1.1298,1.1175,0.010353,0.11886,0.0086561
-1.1288,1.1175,0.010391,0.11904,0.0086904
-1.1278,1.1175,0.010429,0.11922,0.0087249
-1.1268,1.1175,0.010468,0.11939,0.0087596
-1.1258,1.1175,0.010506,0.11957,0.0087944
-1.1248,1.1175,0.010545,0.11975,0.0088295
-1.1238,1.1175,0.010584,0.11993,0.0088646
-1.1228,1.1176,0.010624,0.12011,0.0088999
-1.1218,1.1176,0.010663,0.12029,0.0089353
-1.1208,1.1176,0.010703,0.12047,0.0089709
-1.1198,1.1176,0.010743,0.12065,0.0090068
-1.1188,1.1176,0.010783,0.12083,0.0090427
-1.1178,1.1176,0.010823,0.12101,0.0090789
-1.1168,1.1176,0.010864,0.12119,0.0091152
-1.1158,1.1176,0.010905,0.12137,0.009152
-1.1148,1.1176,0.010946,0.12156,0.0091892
-1.1138,1.1176,0.010988,0.12174,0.0092265
-1.1128,1.1176,0.011031,0.12192,0.009264
-1.1118,1.1177,0.011073,0.12211,0.0093017
-1.1108,1.1177,0.011116,0.12229,0.0093396
-1.1098,1.1177,0.011159,0.12248,0.0093777
-1.1088,1.1177,0.011202,0.12266,0.009416
-1.1078,1.1177,0.011246,0.12284,0.0094546
-1.1068,1.1177,0.01129,0.12303,0.0094935
-1.1058,1.1177,0.011334,0.12322,0.0095326
-1.1048,1.1177,0.011378,0.1234,0.0095721
-1.1038,1.1177,0.011422,0.12359,0.0096118
-1.1028,1.1177,0.011468,0.12377,0.009652
-1.1018,1.1177,0.011513,0.12396,0.0096915
-1.1008,1.1177,0.011558,0.12415,0.0097316
-1.0998,1.1177,0.011603,0.12434,0.0097718
-1.0988,1.1177,0.011648,0.12452,0.0098121
-1.0978,1.1177,0.011694,0.12471,0.0098522
-1.0968,1.1177,0.011739,0.1249,0.0098925
-1.0958,1.1177,0.011785,0.12509,0.0099329
-1.0948,1.1178,0.011831,0.12528,0.0099736
-1.0938,1.1178,0.011877,0.12547,0.010014
-1.0928,1.1178,0.011923,0.12566,0.010055
-1.0918,1.1178,0.011969,0.12584,0.010096
-1.0908,1.1178,0.012015,0.12603,0.010137
-1.0898,1.1178,0.012061,0.12622,0.010179
-1.0888,1.1178,0.012108,0.12642,0.01022
-1.0878,1.1178,0.012155,0.12661,0.010261
-1.0868,1.1178,0.012202,0.1268,0.010303
-1.0858,1.1178,0.012249,0.12699,0.010345
-1.0848,1.1178,0.012296,0.12718,0.010387
-1.0838,1.1178,0.012343,0.12737,0.010429
-1.0828,1.1178,0.012391,0.12756,0.010471
-1.0818,1.1178,0.012438,0.12776,0.010514
-1.0808,1.1178,0.012487,0.12795,0.010557
-1.0798,1.1178,0.012535,0.12814,0.0106
-1.0788,1.1178,0.012585,0.12834,0.010644
-1.0778,1.1178,0.012635,0.12853,0.010688
-1.0768,1.1178,0.012685,0.12873,0.010732
-1.0758,1.1178,0.012735,0.12892,0.010777
-1.0748,1.1178,0.012785,0.12912,0.010822
-1.0738,1.1178,0.012836,0.12932,0.010866
-1.0728,1.1178,0.012887,0.12951,0.010912
-1.0718,1.1178,0.012939,0.12971,0.010957
-1.0708,1.1178,0.01299,0.1299,0.011002
-1.0698,1.1178,0.013042,0.1301,0.011048
-1.0688,1.1178,0.013095,0.1303,0.011095
-1.0678,1.1178,0.013148,0.1305,0.011141
-1.0668,1.1178,0.013201,0.13069,0.011188
-1.0658,1.1178,0.013254,0.13089,0.011236
-1.0648,1.1178,0.013308,0.13109,0.011283
-1.0638,1.1178,0.013361,0.13129,0.011331
-1.0628,1.1178,0.013415,0.13149,0.011379
-1.0618,1.1178,0.013469,0.13169,0.011427
-1.0608,1.1178,0.013524,0.13189,0.011476
-1.0598,1.1178,0.013579,0.13209,0.011524
-1.0588,1.1178,0.013634,0.13229,0.011573
-1.0578,1.1178,0.01369,0.13249,0.011623
-1.0568,1.1178,0.013745,0.13269,0.011672
-1.0558,1.1178,0.013802,0.13289,0.011721
-1.0548,1.1178,0.013858,0.13309,0.011771
-1.0538,1.1178,0.013915,0.1333,0.011821
-1.0528,1.1178,0.013972,0.1335,0.011871
-1.0518,1.1178,0.014029,0.1337,0.011921
-1.0508,1.1178,0.014087,0.13391,0.011971
-1.0498,1.1178,0.014145,0.13411,0.012022
-1.0488,1.1178,0.014203,0.13431,0.012073
-1.0478,1.1178,0.014261,0.13452,0.012125
-1.0468,1.1178,0.014315,0.13472,0.012177
-1.0458,1.1178,0.014375,0.13493,0.01223
-1.0448,1.1177,0.014436,0.13514,0.012284
-1.0438,1.1177,0.014499,0.13534,0.012339
-1.0428,1.1177,0.014562,0.13555,0.012394
-1.0418,1.1177,0.014627,0.13575,0.01245
-1.0408,1.1177,0.014691,0.13596,0.012505
-1.0398,1.1177,0.014755,0.13616,0.012561
-1.0388,1.1177,0.01482,0.13637,0.012617
-1.0378,1.1177,0.014885,0.13658,0.012673
-1.0368,1.1177,0.01495,0.13679,0.012729
-1.0358,1.1177,0.015016,0.13699,0.012786
-1.0348,1.1176,0.015082,0.1372,0.012842
-1.0338,1.1176,0.015148,0.13741,0.012899
-1.0328,1.1176,0.015215,0.13762,0.012957
-1.0318,1.1176,0.015282,0.13783,0.013014
-1.0308,1.1176,0.01535,0.13804,0.013072
-1.0298,1.1176,0.015418,0.13825,0.013131
-1.0288,1.1176,0.015486,0.13846,0.01319
-1.0278,1.1176,0.015555,0.13867,0.013249
-1.0268,1.1176,0.015624,0.13888,0.013309
-1.0258,1.1175,0.015693,0.1391,0.013369
-1.0248,1.1175,0.015763,0.13931,0.01343
-1.0238,1.1175,0.015833,0.13952,0.013491
-1.0228,1.1175,0.015903,0.13974,0.013553
-1.0218,1.1175,0.015975,0.13995,0.013614
-1.0208,1.1175,0.016046,0.14016,0.013676
-1.0198,1.1175,0.016118,0.14038,0.013739
-1.0188,1.1174,0.016189,0.14059,0.013801
-1.0178,1.1174,0.016261,0.14081,0.013863
-1.0168,1.1174,0.016333,0.14102,0.013926
-1.0158,1.1174,0.016406,0.14124,0.013989
-1.0148,1.1174,0.01648,0.14146,0.014053
-1.0138,1.1174,0.016553,0.14167,0.014116
-1.0128,1.1174,0.016627,0.14189,0.01418
-1.0118,1.1173,0.016701,0.14211,0.014244
-1.0108,1.1173,0.016776,0.14233,0.014308
-1.0098,1.1173,0.016851,0.14255,0.014372
-1.0088,1.1173,0.016926,0.14276,0.014436
-1.0078,1.1173,0.017001,0.14298,0.014501
-1.0068,1.1173,0.017076,0.1432,0.014567
-1.0058,1.1172,0.017153,0.14342,0.014633
-1.0048,1.1172,0.01723,0.14364,0.014701
-1.0038,1.1172,0.017307,0.14386,0.014768
-1.0028,1.1172,0.017385,0.14409,0.014836
-1.0018,1.1172,0.017464,0.14431,0.014905
-1.0008,1.1171,0.017544,0.14453,0.014975
-0.99975,1.1171,0.017625,0.14475,0.015045
-0.99875,1.1171,0.017708,0.14497,0.015116
-0.99775,1.1171,0.017791,0.1452,0.015188
-0.99675,1.117,0.017875,0.14542,0.015261
-0.99575,1.117,0.01796,0.14564,0.015335
-0.99475,1.117,0.018045,0.14587,0.015409
-0.99375,1.117,0.018131,0.14609,0.015484
-0.99275,1.1169,0.018217,0.14632,0.015559
-0.99175,1.1169,0.018305,0.14655,0.015634
-0.99075,1.1169,0.018392,0.14677,0.015709
-0.98975,1.1168,0.01848,0.147,0.015785
-0.98875,1.1168,0.018568,0.14723,0.01586
-0.98775,1.1168,0.018658,0.14746,0.015937
-0.98675,1.1167,0.018748,0.14769,0.016014
-0.98575,1.1167,0.018838,0.14792,0.016091
-0.98475,1.1167,0.018929,0.14815,0.01617
-0.98375,1.1166,0.01902,0.14838,0.016248
-0.98275,1.1166,0.019112,0.14861,0.016326
-0.98175,1.1166,0.019204,0.14884,0.016404
-0.98075,1.1165,0.019296,0.14908,0.016483
-0.97974,1.1165,0.019388,0.14931,0.016562
-0.97874,1.1165,0.01948,0.14954,0.01664
-0.97774,1.1164,0.019572,0.14977,0.016719
-0.97674,1.1164,0.019666,0.15001,0.016798
-0.97574,1.1163,0.01976,0.15024,0.016877
-0.97474,1.1163,0.019855,0.15047,0.016957
-0.97374,1.1163,0.01995,0.15071,0.017037
-0.97274,1.1162,0.020045,0.15094,0.017118
-0.97174,1.1162,0.020141,0.15118,0.017199
-0.97074,1.1162,0.020239,0.15141,0.01728
-0.96974,1.1161,0.020336,0.15165,0.017362
-0.96874,1.1161,0.020436,0.15189,0.017446
-0.96774,1.116,0.020535,0.15213,0.017531
-0.96674,1.116,0.020637,0.15236,0.017616
-0.96574,1.1159,0.02074,0.1526,0.017702
-0.96474,1.1159,0.020845,0.15284,0.017788
-0.96374,1.1158,0.02095,0.15309,0.017876
-0.96274,1.1158,0.021056,0.15333,0.017963
-0.96174,1.1158,0.021164,0.15357,0.018051
-0.96074,1.1157,0.021273,0.15381,0.01814
-0.95974,1.1157,0.021382,0.15406,0.01823
-0.95874,1.1156,0.021495,0.1543,0.01832
-0.95774,1.1156,0.021608,0.15455,0.018411
-0.95674,1.1155,0.02172,0.15479,0.018502
-0.95574,1.1154,0.021834,0.15504,0.018594
-0.95474,1.1154,0.021948,0.15528,0.018686
-0.95374,1.1153,0.022064,0.15553,0.018779
-0.95274,1.1153,0.02218,0.15578,0.018873
-0.95174,1.1152,0.022297,0.15603,0.018966
-0.95074,1.1152,0.022414,0.15627,0.019061
-0.94974,1.1151,0.022532,0.15652,0.019155
-0.94874,1.1151,0.022651,0.15677,0.019251
-0.94774,1.115,0.022772,0.15702,0.019348
-0.94674,1.1149,0.022892,0.15727,0.019445
-0.94574,1.1149,0.023013,0.15752,0.019544
-0.94474,1.1148,0.023135,0.15777,0.019642
-0.94374,1.1148,0.023257,0.15803,0.019741
-0.94274,1.1147,0.023379,0.15828,0.01984
-0.94174,1.1147,0.023501,0.15853,0.01994
-0.94074,1.1146,0.023623,0.15878,0.020041
-0.93973,1.1145,0.023747,0.15903,0.020142
-0.93873,1.1145,0.023875,0.15929,0.020244
-0.93773,1.1144,0.024001,0.15954,0.020348
-0.93673,1.1143,0.024127,0.15979,0.020451
-0.93573,1.1143,0.024253,0.16005,0.020555
-0.93473,1.1142,0.02438,0.1603,0.020659
-0.93373,1.1141,0.024508,0.16056,0.020763
-0.93273,1.1141,0.024635,0.16081,0.020868
-0.93173,1.114,0.024763,0.16107,0.020974
-0.93073,1.1139,0.024893,0.16133,0.021079
-0.92973,1.1139,0.025023,0.16159,0.021185
-0.92873,1.1138,0.025154,0.16185,0.021292
-0.92773,1.1137,0.025285,0.16211,0.0214
-0.92673,1.1136,0.025418,0.16237,0.021508
-0.92573,1.1136,0.025552,0.16264,0.021617
-0.92473,1.1135,0.025688,0.1629,0.021726
-0.92373,1.1134,0.025825,0.16317,0.021837
-0.92273,1.1133,0.025963,0.16343,0.021948
-0.92173,1.1132,0.026102,0.1637,0.02206
-0.92073,1.1131,0.026244,0.16397,0.022171
-0.91973,1.1131,0.026384,0.16423,0.022284
-0.91873,1.113,0.026526,0.1645,0.022397
-0.91773,1.1129,0.02667,0.16477,0.02251
-0.91673,1.1128,0.026814,0.16504,0.022625
-0.91573,1.1127,0.026959,0.16531,0.022739
-0.91473,1.1126,0.027104,0.16558,0.022854
-0.91373,1.1125,0.027252,0.16585,0.022969
-0.91273,1.1124,0.027401,0.16611,0.023084
-0.91173,1.1123,0.027551,0.16638,0.023199
-0.91073,1.1122,0.027701,0.16665,0.023315
-0.90973,1.1121,0.027853,0.16693,0.023432
-0.90873,1.112,0.028009,0.1672,0.023549
-0.90773,1.1119,0.028168,0.16747,0.023668
-0.90673,1.1118,0.028329,0.16775,0.023786
-0.90573,1.1117,0.028489,0.16803,0.023905
-0.90473,1.1116,0.02865,0.16831,0.024026
-0.90373,1.1115,0.028812,0.16858,0.024147
-0.90273,1.1114,0.028975,0.16886,0.024268
-0.90173,1.1112,0.029141,0.16914,0.02439
-0.90073,1.1111,0.02931,0.16942,0.024513
-0.89972,1.111,0.029479,0.1697,0.024636
-0.89872,1.1109,0.02965,0.16999,0.02476
-0.89772,1.1108,0.029821,0.17027,0.024885
-0.89672,1.1106,0.029993,0.17055,0.025011
-0.89572,1.1105,0.030166,0.17084,0.025137
-0.89472,1.1104,0.030339,0.17113,0.025264
-0.89372,1.1103,0.030514,0.17142,0.025393
-0.89272,1.1101,0.030689,0.1717,0.025522
-0.89172,1.11,0.030867,0.17199,0.025651
-0.89072,1.1099,0.031044,0.17228,0.025782
-0.88972,1.1097,0.031224,0.17258,0.025914
-0.88872,1.1096,0.031408,0.17287,0.026044
-0.88772,1.1057,0.031491,0.17258,0.026089
-0.88672,1.1056,0.031675,0.17288,0.026222
-0.88572,1.1092,0.031963,0.17376,0.026443
-0.88472,1.109,0.03215,0.17405,0.026576
-0.88372,1.1089,0.032338,0.17435,0.026709
-0.88272,1.1087,0.032526,0.17465,0.026843
-0.88172,1.1086,0.032717,0.17495,0.026978
-0.88072,1.1084,0.032908,0.17525,0.027113
-0.87972,1.1083,0.033099,0.17555,0.027248
-0.87872,1.1081,0.033291,0.17585,0.027383
-0.87772,1.108,0.033485,0.17615,0.027519
-0.87672,1.1078,0.033679,0.17645,0.027655
-0.87572,1.1077,0.033875,0.17675,0.027791
-0.87472,1.1075,0.034068,0.17705,0.027928
-0.87372,1.1074,0.034262,0.17736,0.028067
-0.87272,1.1072,0.034458,0.17766,0.028205
-0.87172,1.1071,0.034655,0.17796,0.028343
-0.87072,1.1069,0.034854,0.17827,0.028483
-0.86972,1.1067,0.035052,0.17857,0.028624
-0.86872,1.1066,0.035255,0.17888,0.028766
-0.86772,1.1064,0.035461,0.17918,0.02891
-0.86672,1.1062,0.035672,0.17949,0.029054
-0.86572,1.1061,0.035884,0.1798,0.0292
-0.86472,1.1059,0.036101,0.18011,0.029346
-0.86372,1.1057,0.036317,0.18042,0.029494
-0.86272,1.1055,0.036536,0.18074,0.029642
-0.86172,1.1053,0.036755,0.18105,0.029792
-0.86072,1.1051,0.036976,0.18137,0.029942
-0.85971,1.1049,0.037199,0.18169,0.030093
-0.85871,1.1047,0.037422,0.18201,0.030245
-0.85771,1.1045,0.037645,0.18233,0.030402
-0.85671,1.1043,0.037872,0.18265,0.030556
-0.85571,1.1041,0.038101,0.18298,0.030711
-0.85471,1.1039,0.038332,0.1833,0.030866
-0.85371,1.1037,0.038563,0.18363,0.031022
-0.85271,1.1035,0.038797,0.18395,0.03118
-0.85171,1.1033,0.039031,0.18428,0.031339
-0.85071,1.1031,0.039267,0.1846,0.0315
-0.84971,1.1029,0.039505,0.18493,0.031662
-0.84871,1.1027,0.039746,0.18526,0.031825
-0.84771,1.1024,0.039986,0.18558,0.031988
-0.84671,1.1022,0.040229,0.18591,0.032154
-0.84571,1.102,0.040472,0.18625,0.032317
-0.84471,1.1018,0.040717,0.18658,0.032482
-0.84371,1.1015,0.040965,0.18691,0.03265
-0.84271,1.1013,0.041213,0.18724,0.03282
-0.84171,1.1011,0.041461,0.18757,0.032987
-0.84071,1.1008,0.041714,0.1879,0.033156
-0.83971,1.1006,0.041964,0.18824,0.033324
-0.83871,1.1004,0.042214,0.18857,0.033493
-0.83771,1.1001,0.042469,0.18891,0.033664
-0.83671,1.0999,0.042727,0.18924,0.033836
-0.83571,1.0996,0.042984,0.18958,0.03401
-0.83471,1.0994,0.04324,0.18991,0.034182
-0.83371,1.0991,0.043499,0.19025,0.034357
-0.83271,1.0989,0.04376,0.19059,0.034533
-0.83171,1.0986,0.044022,0.19092,0.034711
-0.83071,1.0983,0.044286,0.19126,0.034891
-0.82971,1.0981,0.044555,0.1916,0.035069
-0.82871,1.0978,0.044824,0.19194,0.035249
-0.82771,1.0975,0.045091,0.19228,0.03543
-0.82671,1.0973,0.045356,0.19263,0.035614
-0.82571,1.097,0.045623,0.19297,0.035796
-0.82471,1.0967,0.045891,0.19331,0.03598
-0.82371,1.0964,0.046162,0.19365,0.036165
-0.82271,1.0962,0.046433,0.194,0.036352
-0.82171,1.0959,0.046706,0.19434,0.036539
-0.82071,1.0956,0.046978,0.19469,0.036729
-0.8197,1.0953,0.047254,0.19503,0.036921
-0.8187,1.095,0.047529,0.19538,0.037114
-0.8177,1.0947,0.047809,0.19573,0.037308
-0.8167,1.0944,0.048094,0.19609,0.037504
-0.8157,1.0941,0.048374,0.19644,0.037704
-0.8147,1.0938,0.048661,0.19679,0.037901
-0.8137,1.0935,0.048949,0.19715,0.038099
-0.8127,1.0931,0.049239,0.19751,0.038299
-0.8117,1.0928,0.04953,0.19787,0.038499
-0.8107,1.0925,0.049822,0.19823,0.0387
-0.8097,1.0922,0.05011,0.19859,0.038905
-0.8087,1.0919,0.050402,0.19895,0.039108
-0.8077,1.0915,0.050697,0.19931,0.039313
-0.8067,1.0912,0.050993,0.19967,0.039517
-0.8057,1.0909,0.051289,0.20003,0.039723
-0.8047,1.0905,0.051584,0.20039,0.03993
-0.8037,1.0902,0.051883,0.20076,0.040138
-0.8027,1.0898,0.052185,0.20112,0.040347
-0.8017,1.0895,0.052487,0.20149,0.040557
-0.8007,1.0891,0.052789,0.20185,0.040768
-0.7997,1.0888,0.053093,0.20222,0.040979
-0.7987,1.0884,0.053394,0.20259,0.041191
-0.7977,1.0881,0.0537,0.20296,0.041404
-0.7967,1.0877,0.054005,0.20333,0.041622
-0.7957,1.0874,0.054312,0.2037,0.04184
-0.7947,1.087,0.054624,0.20407,0.04206
-0.7937,1.0866,0.054936,0.20444,0.042281
-0.7927,1.0862,0.05525,0.20481,0.042503
-0.7917,1.0858,0.055565,0.20518,0.042727
-0.7907,1.0855,0.055883,0.20555,0.042951
-0.7897,1.0851,0.056202,0.20592,0.043177
-0.7887,1.0847,0.056522,0.2063,0.043402
-0.7877,1.0843,0.056842,0.20667,0.043629
-0.7867,1.0839,0.057162,0.20704,0.043854
-0.7857,1.0834,0.057484,0.20742,0.044081
-0.7847,1.083,0.057809,0.2078,0.044309
-0.7837,1.0826,0.058138,0.20817,0.04454
-0.7827,1.0822,0.058472,0.20855,0.044771
-0.7817,1.0817,0.058806,0.20893,0.045004
-0.7807,1.0813,0.059143,0.20932,0.045238
-0.77969,1.0809,0.059482,0.2097,0.045473
-0.77869,1.0804,0.059821,0.21008,0.045707
-0.77769,1.08,0.060161,0.21046,0.045941
-0.77669,1.0795,0.060508,0.21085,0.046178
-0.77569,1.079,0.060858,0.21123,0.046417
-0.77469,1.0786,0.061212,0.21162,0.046659
-0.77369,1.0781,0.061569,0.21201,0.046902
-0.77269,1.0776,0.061929,0.2124,0.047147
-0.77169,1.0771,0.062293,0.21279,0.047392
-0.77069,1.0766,0.062657,0.21318,0.047638
-0.76969,1.0761,0.063025,0.21358,0.047885
-0.76869,1.0756,0.063398,0.21397,0.048137
-0.76769,1.0751,0.063769,0.21437,0.048389
-0.76669,1.0746,0.064148,0.21477,0.048641
-0.76569,1.074,0.064528,0.21516,0.048895
-0.76469,1.0735,0.064907,0.21556,0.049149
-0.76369,1.073,0.065289,0.21596,0.049406
-0.76269,1.0724,0.065673,0.21636,0.049665
-0.76169,1.0719,0.06606,0.21676,0.049927
-0.76069,1.0713,0.066449,0.21716,0.050189
-0.75969,1.0707,0.066846,0.21756,0.050454
-0.75869,1.0702,0.067247,0.21796,0.050721
-0.75769,1.0696,0.067648,0.21835,0.050991
-0.75669,1.069,0.068051,0.21875,0.05126
-0.75569,1.0684,0.068459,0.21915,0.051531
-0.75469,1.0678,0.06887,0.21955,0.051805
-0.75369,1.0672,0.069281,0.21995,0.05208
-0.75269,1.0666,0.069698,0.22035,0.052356
-0.75169,1.066,0.070122,0.22075,0.052633
-0.75069,1.0654,0.070548,0.22115,0.05291
-0.74969,1.0648,0.070975,0.22156,0.053189
-0.74869,1.0641,0.071407,0.22196,0.05347
-0.74769,1.0635,0.071841,0.22237,0.053753
-0.74669,1.0628,0.072275,0.22278,0.054039
-0.74569,1.0622,0.07271,0.22319,0.054325
-0.74469,1.0615,0.073152,0.2236,0.054613
-0.74369,1.0608,0.073598,0.22401,0.054904
-0.74269,1.0602,0.074045,0.22442,0.055198
-0.74169,1.0595,0.074494,0.22483,0.055493
-0.74069,1.0588,0.074949,0.22525,0.055794
-0.73968,1.0581,0.075403,0.22566,0.056093
-0.73868,1.0574,0.075863,0.22607,0.056396
-0.73768,1.0567,0.076324,0.22649,0.056702
-0.73668,1.056,0.076789,0.2269,0.057008
-0.73568,1.0552,0.077258,0.22732,0.057317
-0.73468,1.0545,0.07773,0.22773,0.057626
-0.73368,1.0538,0.078204,0.22815,0.057938
-0.73268,1.053,0.078681,0.22856,0.05825
-0.73168,1.0523,0.079162,0.22898,0.058565
-0.73068,1.0515,0.079641,0.2294,0.058882
-0.72968,1.0508,0.080124,0.22982,0.059201
-0.72868,1.05,0.080606,0.23024,0.059523
-0.72768,1.0492,0.081098,0.23066,0.059846
-0.72668,1.0484,0.081589,0.23108,0.060174
-0.72568,1.0477,0.082081,0.2315,0.060499
-0.72468,1.0469,0.082576,0.23191,0.060827
-0.72368,1.0461,0.083078,0.23233,0.06116
-0.72268,1.0453,0.083579,0.23275,0.061495
-0.72168,1.0445,0.084084,0.23317,0.061832
-0.72068,1.0437,0.084594,0.23359,0.062171
-0.71968,1.0429,0.085105,0.234,0.062513
-0.71868,1.042,0.085616,0.23442,0.062861
-0.71768,1.0412,0.086134,0.23484,0.063209
-0.71668,1.0404,0.086655,0.23525,0.063558
-0.71568,1.0395,0.087179,0.23567,0.06391
-0.71468,1.0386,0.087702,0.23609,0.064266
-0.71368,1.0378,0.088226,0.23651,0.064622
-0.71268,1.0369,0.088753,0.23693,0.064981
-0.71168,1.036,0.089282,0.23734,0.065344
-0.71068,1.0352,0.08981,0.23776,0.065709
-0.70968,1.0343,0.090344,0.23818,0.066078
-0.70868,1.0334,0.090875,0.2386,0.066448
-0.70768,1.0325,0.091414,0.23902,0.066822
-0.70668,1.0315,0.091954,0.23944,0.067199
-0.70568,1.0306,0.092499,0.23987,0.067575
-0.70468,1.0297,0.093053,0.24029,0.067955
-0.70368,1.0287,0.093612,0.24072,0.068339
-0.70268,1.0278,0.094175,0.24114,0.068727
-0.70168,1.0268,0.094743,0.24157,0.069122
-0.70068,1.0258,0.095315,0.24199,0.069522
-0.69967,1.0248,0.095881,0.24242,0.06992
-0.69867,1.0238,0.096446,0.24285,0.070321
-0.69767,1.0228,0.09702,0.24328,0.070727
-0.69667,1.0218,0.097589,0.2437,0.071132
-0.69567,1.0208,0.098161,0.24413,0.071541
-0.69467,1.0198,0.09874,0.24456,0.071953
-0.69367,1.0188,0.099315,0.24499,0.072367
-0.69267,1.0177,0.099893,0.24543,0.072781
-0.69167,1.0167,0.10048,0.24586,0.073201
-0.69067,1.0156,0.10107,0.24629,0.073623
-0.68967,1.0145,0.10165,0.24672,0.07405
-0.68867,1.0135,0.10225,0.24715,0.074477
-0.68767,1.0124,0.10284,0.24758,0.074908
-0.68667,1.0113,0.10344,0.248,0.07534
-0.68567,1.0102,0.10404,0.24843,0.075777
-0.68467,1.0091,0.10465,0.24885,0.076217
-0.68367,1.0079,0.10526,0.24928,0.07666
-0.68267,1.0068,0.10587,0.2497,0.077106
-0.68167,1.0056,0.10649,0.25012,0.077556
-0.68067,1.0045,0.10712,0.25054,0.078016
-0.67967,1.0033,0.10776,0.25097,0.078479
-0.67867,1.0021,0.10841,0.25139,0.07894
-0.67767,1.0009,0.10905,0.25181,0.079403
-0.67667,0.99965,0.1097,0.25223,0.079867
-0.67567,0.99842,0.11034,0.25264,0.080336
-0.67467,0.9972,0.11099,0.25306,0.080807
-0.67367,0.99596,0.11163,0.25348,0.081282
-0.67267,0.99473,0.11228,0.2539,0.081757
-0.67167,0.99349,0.11292,0.25432,0.082239
-0.67067,0.99224,0.11357,0.25474,0.08272
-0.66967,0.99099,0.11421,0.25516,0.083202
-0.66867,0.98973,0.11486,0.25557,0.083687
-0.66767,0.98846,0.1155,0.25599,0.084171
-0.66667,0.98719,0.11615,0.25641,0.084656
-0.66567,0.98591,0.1168,0.25682,0.085144
-0.66467,0.98462,0.11744,0.25724,0.085629
-0.66367,0.98334,0.1181,0.25766,0.086112
-0.66267,0.98204,0.11876,0.25807,0.0866
-0.66167,0.98073,0.11942,0.25848,0.087092
-0.66067,0.97942,0.12008,0.2589,0.087584
-0.65966,0.97809,0.12074,0.25931,0.088076
-0.65866,0.97675,0.12138,0.25972,0.088559
-0.65766,0.97541,0.12204,0.26013,0.089064
-0.65666,0.97406,0.12271,0.26055,0.089563
-0.65566,0.97271,0.12338,0.26096,0.09007
-0.65466,0.97135,0.12404,0.26136,0.090575
-0.65366,0.96999,0.12471,0.26177,0.091081
-0.65266,0.96861,0.12538,0.26218,0.091591
-0.65166,0.96724,0.12604,0.26258,0.092103
-0.65066,0.96586,0.12671,0.26299,0.092617
-0.64966,0.96447,0.12737,0.26339,0.093132
-0.64866,0.96308,0.12803,0.2638,0.093651
-0.64766,0.96168,0.12869,0.2642,0.094168
-0.64666,0.96028,0.12935,0.2646,0.094691
-0.64566,0.95886,0.13002,0.265,0.095217
-0.64466,0.95743,0.13069,0.2654,0.095748
-0.64366,0.95599,0.13135,0.2658,0.096283
-0.64266,0.95454,0.13202,0.2662,0.09682
-0.64166,0.95308,0.1327,0.26659,0.097366
-0.64066,0.95162,0.13338,0.26698,0.097914
-0.63966,0.95015,0.13406,0.26737,0.098467
-0.63866,0.94868,0.13475,0.26776,0.099022
-0.63766,0.9472,0.13544,0.26814,0.099577
-0.63666,0.94571,0.13612,0.26853,0.10013
-0.63566,0.94422,0.13682,0.26892,0.10068
-0.63466,0.94272,0.13753,0.2693,0.10125
-0.63366,0.94121,0.13823,0.26968,0.10182
-0.63266,0.93968,0.13893,0.27005,0.10239
-0.63166,0.93815,0.13965,0.27043,0.10296
-0.63066,0.9366,0.14037,0.27079,0.10354
-0.62966,0.93506,0.14109,0.27116,0.10412
-0.62866,0.9335,0.14181,0.27152,0.1047
-0.62766,0.93194,0.14253,0.27189,0.10528
-0.62666,0.92732,0.14275,0.27136,0.10549
-0.62566,0.92881,0.14396,0.2726,0.10646
-0.62466,0.92724,0.14468,0.27295,0.10704
-0.62366,0.92565,0.1454,0.2733,0.10764
-0.62266,0.92404,0.14613,0.27365,0.10824
-0.62166,0.92243,0.14686,0.274,0.10884
-0.62066,0.9208,0.14759,0.27435,0.10945
-0.61965,0.91916,0.14834,0.27469,0.11007
-0.61865,0.91751,0.14908,0.27503,0.11069
-0.61765,0.91586,0.14982,0.27536,0.1113
-0.61665,0.91421,0.15056,0.27569,0.11193
-0.61565,0.91254,0.1513,0.27602,0.11255
-0.61465,0.91088,0.15203,0.27636,0.11317
-0.61365,0.90921,0.15276,0.27669,0.1138
-0.61265,0.90753,0.15349,0.27703,0.11443
-0.61165,0.90585,0.15421,0.27736,0.11506
-0.61065,0.90416,0.15494,0.27769,0.11569
-0.60965,0.90247,0.15565,0.27801,0.11632
-0.60865,0.90077,0.15637,0.27833,0.11696
-0.60765,0.89906,0.15709,0.27865,0.11761
-0.60665,0.89735,0.1578,0.27897,0.11826
-0.60565,0.89564,0.15851,0.27928,0.11891
-0.60465,0.89393,0.15921,0.27959,0.11956
-0.60365,0.89221,0.15992,0.2799,0.12022
-0.60265,0.89049,0.16063,0.2802,0.12088
-0.60165,0.88876,0.16133,0.2805,0.12155
-0.60065,0.88703,0.16203,0.2808,0.12221
-0.59965,0.88529,0.16272,0.28109,0.12288
-0.59865,0.88354,0.16342,0.28139,0.12355
-0.59765,0.88179,0.16411,0.28167,0.12422
-0.59665,0.88003,0.16481,0.28196,0.1249
-0.59565,0.87826,0.1655,0.28224,0.12557
-0.59465,0.8765,0.16618,0.28252,0.12624
-0.59365,0.87473,0.16687,0.2828,0.12692
-0.59265,0.87296,0.16755,0.28308,0.12759
-0.59165,0.87118,0.16822,0.28336,0.12827
-0.59065,0.8694,0.16887,0.28364,0.12896
-0.58965,0.86762,0.16954,0.28391,0.12965
-0.58865,0.86583,0.1702,0.28418,0.13034
-0.58765,0.86404,0.17086,0.28445,0.13104
-0.58665,0.86224,0.17153,0.28471,0.13174
-0.58565,0.86044,0.17218,0.28496,0.13244
-0.58465,0.85863,0.17283,0.28522,0.13314
-0.58365,0.85679,0.1735,0.28546,0.13385
-0.58265,0.85494,0.17417,0.2857,0.13458
-0.58165,0.85308,0.17485,0.28594,0.13531
-0.58065,0.85122,0.17552,0.28617,0.13604
-0.57964,0.84937,0.17617,0.28641,0.13677
-0.57864,0.8475,0.17684,0.28664,0.1375
-0.57764,0.84564,0.1775,0.28688,0.13823
-0.57664,0.84377,0.17816,0.28711,0.13896
-0.57564,0.84189,0.17882,0.28733,0.1397
-0.57464,0.84002,0.17946,0.28755,0.14044
-0.57364,0.83814,0.18012,0.28777,0.14118
-0.57264,0.83626,0.18076,0.28798,0.14191
-0.57164,0.83437,0.18142,0.28819,0.14265
-0.57064,0.83248,0.18207,0.2884,0.1434
-0.56964,0.83057,0.18272,0.2886,0.14416
-0.56864,0.82867,0.18337,0.2888,0.14492
-0.56764,0.82675,0.18404,0.28899,0.14568
-0.56664,0.82483,0.1847,0.28918,0.14644
-0.56564,0.8229,0.18535,0.28937,0.1472
-0.56464,0.82097,0.186,0.28955,0.14797
-0.56364,0.81903,0.18667,0.28972,0.14874
-0.56264,0.81708,0.18732,0.2899,0.14951
-0.56164,0.81513,0.188,0.29007,0.15029
-0.56064,0.81316,0.18866,0.29024,0.15107
-0.55964,0.8112,0.18932,0.2904,0.15185
-0.55864,0.80923,0.18998,0.29056,0.15263
-0.55764,0.80725,0.19065,0.29073,0.15341
-0.55664,0.80527,0.19131,0.29089,0.15419
-0.55564,0.80329,0.19197,0.29105,0.15497
-0.55464,0.80131,0.19262,0.2912,0.15576
-0.55364,0.79932,0.19326,0.29136,0.15654
-0.55264,0.79733,0.19389,0.29151,0.15733
-0.55164,0.79534,0.19452,0.29166,0.15812
-0.55064,0.79335,0.19515,0.2918,0.15891
-0.54964,0.79136,0.19577,0.29194,0.15971
-0.54864,0.78936,0.19639,0.29208,0.1605
-0.54764,0.78736,0.197,0.29221,0.1613
-0.54664,0.78534,0.19762,0.29234,0.1621
-0.54564,0.78332,0.19823,0.29245,0.16291
-0.54464,0.7813,0.19883,0.29257,0.16373
-0.54364,0.77928,0.19943,0.29268,0.16455
-0.54264,0.77726,0.20003,0.29278,0.16537
-0.54164,0.77523,0.20063,0.29288,0.16619
-0.54064,0.7732,0.20123,0.29297,0.16702
-0.53963,0.77116,0.20182,0.29306,0.16786
-0.53863,0.76913,0.20242,0.29314,0.1687
-0.53763,0.76708,0.20302,0.29322,0.16953
-0.53663,0.76504,0.20361,0.2933,0.17037
-0.53563,0.76299,0.2042,0.29338,0.17121
-0.53463,0.76094,0.20479,0.29346,0.17205
-0.53363,0.7589,0.20537,0.29353,0.1729
-0.53263,0.75686,0.20595,0.2936,0.17374
-0.53163,0.75482,0.20652,0.29367,0.17459
-0.53063,0.75278,0.20708,0.29374,0.17544
-0.52963,0.75074,0.20763,0.29381,0.1763
-0.52863,0.7487,0.20819,0.29387,0.17716
-0.52763,0.74667,0.20874,0.29393,0.17801
-0.52663,0.74463,0.20929,0.29399,0.17886
-0.52563,0.7426,0.20983,0.29405,0.17972
-0.52463,0.74056,0.21036,0.2941,0.18059
-0.52363,0.73853,0.2109,0.29415,0.18145
-0.52263,0.7365,0.21143,0.2942,0.18232
-0.52163,0.73448,0.21196,0.29424,0.1832
-0.52063,0.73245,0.21248,0.29428,0.18407
-0.51963,0.73043,0.21301,0.29432,0.18495
-0.51863,0.72841,0.21353,0.29436,0.18583
-0.51763,0.72639,0.21404,0.29439,0.18671
-0.51663,0.72437,0.21456,0.29442,0.18759
-0.51563,0.72235,0.21507,0.29444,0.18849
-0.51463,0.72033,0.21558,0.29446,0.18937
-0.51363,0.71832,0.21607,0.29449,0.19025
-0.51263,0.7163,0.21656,0.2945,0.19113
-0.51163,0.71429,0.21704,0.29452,0.19202
-0.51063,0.71227,0.21755,0.29453,0.19291
-0.50963,0.71024,0.21804,0.29454,0.19379
-0.50863,0.70822,0.21852,0.29455,0.19466
-0.50763,0.70619,0.219,0.29455,0.19553
-0.50663,0.70416,0.21947,0.29454,0.19641
-0.50563,0.70213,0.21994,0.29453,0.19729
-0.50463,0.7001,0.2204,0.29452,0.19816
-0.50363,0.69807,0.22085,0.29451,0.19903
-0.50263,0.69605,0.2213,0.29449,0.19991
-0.50163,0.69404,0.22171,0.29446,0.20078
-0.50063,0.69203,0.22213,0.29443,0.20166
-0.49962,0.69003,0.22253,0.2944,0.20254
-0.49862,0.68803,0.22293,0.29437,0.20341
-0.49762,0.68602,0.22332,0.29434,0.20429
-0.49662,0.68402,0.2237,0.2943,0.20517
-0.49562,0.68201,0.22408,0.29427,0.20605
-0.49462,0.68002,0.22445,0.29424,0.20693
-0.49362,0.67802,0.22483,0.2942,0.20782
-0.49262,0.67603,0.22521,0.29415,0.20873
-0.49162,0.67403,0.22559,0.2941,0.20963
-0.49062,0.67204,0.22597,0.29405,0.21052
-0.48962,0.67004,0.22634,0.29401,0.21141
-0.48862,0.66805,0.22671,0.29396,0.21231
-0.48762,0.66606,0.22708,0.2939,0.21321
-0.48662,0.66407,0.22746,0.29384,0.21411
-0.48562,0.66208,0.22783,0.29378,0.21502
-0.48462,0.66009,0.22821,0.29371,0.21593
-0.48362,0.6581,0.22857,0.29364,0.21684
-0.48262,0.6561,0.22894,0.29357,0.21775
-0.48162,0.65411,0.2293,0.29349,0.21866
-0.48062,0.65211,0.22966,0.29341,0.21957
-0.47962,0.6501,0.23001,0.29331,0.22048
-0.47862,0.64809,0.23037,0.29321,0.2214
-0.47762,0.64608,0.23074,0.2931,0.22232
-0.47662,0.64405,0.2311,0.29298,0.22324
-0.47562,0.64203,0.23145,0.29286,0.22415
-0.47462,0.64001,0.2318,0.29275,0.22507
-0.47362,0.63799,0.23215,0.29263,0.22598
-0.47262,0.63597,0.23249,0.29251,0.2269
-0.47162,0.63395,0.23283,0.29239,0.22781
-0.47062,0.63192,0.23317,0.29227,0.22871
-0.46962,0.6299,0.2335,0.29215,0.22962
-0.46862,0.62787,0.23383,0.29202,0.23053
-0.46762,0.62585,0.23416,0.2919,0.23145
-0.46662,0.62384,0.23449,0.29177,0.23236
-0.46562,0.62182,0.23482,0.29164,0.23326
-0.46462,0.61981,0.23514,0.29151,0.23417
-0.46362,0.6178,0.23547,0.29137,0.23508
-0.46262,0.61579,0.23577,0.29123,0.236
-0.46162,0.61378,0.23609,0.29109,0.23691
-0.46062,0.61177,0.2364,0.29095,0.23782
-0.45961,0.60976,0.2367,0.29081,0.23874
-0.45861,0.60775,0.237,0.29066,0.23965
-0.45761,0.60574,0.2373,0.29051,0.24057
-0.45661,0.60373,0.2376,0.29036,0.24149
-0.45561,0.60172,0.2379,0.29021,0.24241
-0.45461,0.59971,0.23821,0.29005,0.24333
-0.45361,0.5977,0.23851,0.28988,0.24425
-0.45261,0.59569,0.23882,0.28971,0.24517
-0.45161,0.59368,0.23912,0.28953,0.24609
-0.45061,0.59168,0.23941,0.28935,0.24701
-0.44961,0.58967,0.2397,0.28917,0.24793
-0.44861,0.58767,0.23998,0.28899,0.24885
-0.44761,0.58567,0.24027,0.28881,0.24976
-0.44661,0.58367,0.24054,0.28862,0.25068
-0.44561,0.58167,0.24082,0.28843,0.25159
-0.44461,0.57966,0.24111,0.28823,0.25251
-0.44361,0.57764,0.24139,0.28803,0.25342
-0.44261,0.57562,0.24168,0.28782,0.25433
-0.44161,0.5736,0.24196,0.28761,0.25524
-0.44061,0.57158,0.24224,0.2874,0.25615
-0.43961,0.56956,0.24252,0.28718,0.25706
-0.43861,0.56754,0.2428,0.28696,0.25797
-0.43761,0.56552,0.24306,0.28673,0.25889
-0.43661,0.56349,0.24332,0.28651,0.2598
-0.43561,0.56147,0.24357,0.28629,0.26071
-0.43461,0.55945,0.24382,0.28607,0.26161
-0.43361,0.55742,0.24407,0.28584,0.26251
-0.43261,0.5554,0.24432,0.28561,0.26341
-0.43161,0.55338,0.24457,0.28538,0.26431
-0.43061,0.55136,0.24482,0.28514,0.26522
-0.42961,0.54935,0.24506,0.28489,0.26613
-0.42861,0.54733,0.2453,0.28464,0.26704
-0.42761,0.54532,0.24554,0.28439,0.26794
-0.42661,0.54331,0.24578,0.28413,0.26885
-0.42561,0.54131,0.24601,0.28387,0.26976
-0.42461,0.53931,0.24623,0.28361,0.27067
-0.42361,0.53732,0.24646,0.28335,0.27158
-0.42261,0.53532,0.24667,0.28309,0.27248
-0.42161,0.53332,0.24688,0.28282,0.27338
-0.42061,0.53133,0.24707,0.28255,0.27428
-0.4196,0.52934,0.24726,0.28228,0.27518
-0.4186,0.52735,0.24745,0.28201,0.27608
-0.4176,0.52536,0.24764,0.28174,0.27697
-0.4166,0.52338,0.24782,0.28146,0.27787
-0.4156,0.52141,0.24799,0.28118,0.27877
-0.4146,0.51943,0.24816,0.2809,0.27967
-0.4136,0.51745,0.24832,0.28062,0.28056
-0.4126,0.51548,0.24847,0.28034,0.28146
-0.4116,0.5135,0.24863,0.28005,0.28236
-0.4106,0.51153,0.24878,0.27976,0.28326
-0.4096,0.50956,0.24893,0.27947,0.28416
-0.4086,0.50759,0.24908,0.27918,0.28505
-0.4076,0.50561,0.24924,0.27889,0.28595
-0.4066,0.50364,0.24938,0.27859,0.28684
-0.4056,0.50166,0.24952,0.2783,0.28774
-0.4046,0.49969,0.24965,0.278,0.28864
-0.4036,0.49772,0.24978,0.2777,0.28954
-0.4026,0.49574,0.24991,0.2774,0.29043
-0.4016,0.49376,0.25004,0.27709,0.29133
-0.4006,0.49179,0.25017,0.27677,0.29221
-0.3996,0.48982,0.2503,0.27646,0.29311
-0.3986,0.48784,0.25043,0.27615,0.294
-0.3976,0.48587,0.25056,0.27583,0.2949
-0.3966,0.48389,0.25068,0.27551,0.2958
-0.3956,0.48192,0.2508,0.27518,0.2967
-0.3946,0.47994,0.25092,0.27486,0.29759
-0.3936,0.47797,0.25104,0.27453,0.29848
-0.3926,0.47599,0.25115,0.27419,0.29937
-0.3916,0.47402,0.25126,0.27386,0.30027
-0.3906,0.47204,0.25137,0.27352,0.30117
-0.3896,0.47007,0.25148,0.27318,0.30206
-0.3886,0.4681,0.25158,0.27283,0.30296
-0.3876,0.46613,0.2517,0.27249,0.30386
-0.3866,0.46416,0.25182,0.27213,0.30476
-0.3856,0.46219,0.25192,0.27178,0.30567
-0.3846,0.46023,0.25202,0.27142,0.30657
-0.3836,0.45826,0.25212,0.27106,0.30747
-0.3826,0.45629,0.25222,0.27071,0.30837
-0.3816,0.45432,0.25232,0.27035,0.30927
-0.3806,0.45235,0.25241,0.26999,0.31015
-0.37959,0.45038,0.2525,0.26963,0.31105
-0.37859,0.44842,0.25258,0.26926,0.31195
-0.37759,0.44646,0.25266,0.26889,0.31285
-0.37659,0.4445,0.25274,0.26851,0.31376
-0.37559,0.44255,0.25282,0.26812,0.31467
-0.37459,0.4406,0.25288,0.26774,0.31557
-0.37359,0.43864,0.25295,0.26736,0.31648
-0.37259,0.4367,0.25301,0.26697,0.31738
-0.37159,0.43475,0.25308,0.26657,0.31829
-0.37059,0.43281,0.25314,0.26618,0.31919
-0.36959,0.43087,0.2532,0.26578,0.3201
-0.36859,0.42893,0.25327,0.26538,0.32101
-0.36759,0.427,0.25332,0.26497,0.32191
-0.36659,0.42507,0.25338,0.26457,0.32282
-0.36559,0.42314,0.25344,0.26416,0.32372
-0.36459,0.42122,0.2535,0.26376,0.32463
-0.36359,0.4193,0.25355,0.26335,0.32553
-0.36259,0.41739,0.2536,0.26294,0.32644
-0.36159,0.41414,0.2528,0.26173,0.32625
-0.36059,0.41357,0.25369,0.26212,0.32825
-0.35959,0.41166,0.25371,0.26171,0.32915
-0.35859,0.40976,0.25374,0.26131,0.33005
-0.35759,0.40785,0.25376,0.2609,0.33096
-0.35659,0.40595,0.25378,0.26049,0.33186
-0.35559,0.40406,0.2538,0.26008,0.33276
-0.35459,0.40216,0.25382,0.25967,0.33366
-0.35359,0.40027,0.25383,0.25925,0.33454
-0.35259,0.39838,0.25384,0.25884,0.33543
-0.35159,0.3965,0.25385,0.25842,0.33631
-0.35059,0.39461,0.25385,0.258,0.33719
-0.34959,0.39273,0.25385,0.25758,0.33807
-0.34859,0.39085,0.25384,0.25716,0.33895
-0.34759,0.38898,0.25382,0.25674,0.33982
-0.34659,0.38711,0.25379,0.25632,0.34069
-0.34559,0.38525,0.25376,0.2559,0.34155
-0.34459,0.38339,0.25373,0.25548,0.34242
-0.34359,0.38153,0.25369,0.25505,0.34328
-0.34259,0.37967,0.25365,0.25463,0.34414
-0.34159,0.37781,0.2536,0.25421,0.345
-0.34059,0.37595,0.25356,0.25379,0.34585
-0.33958,0.3741,0.25351,0.25336,0.3467
-0.33858,0.37224,0.25344,0.25293,0.34754
-0.33758,0.37038,0.25338,0.2525,0.34839
-0.33658,0.36852,0.25331,0.25206,0.34923
-0.33558,0.36666,0.25325,0.25162,0.35006
-0.33458,0.3648,0.2532,0.25117,0.35088
-0.33358,0.36294,0.25312,0.25072,0.35172
-0.33258,0.36107,0.25305,0.25026,0.35254
-0.33158,0.35919,0.25297,0.24981,0.35335
-0.33058,0.35731,0.2529,0.24936,0.35415
-0.32958,0.35542,0.2528,0.2489,0.35497
-0.32858,0.35354,0.25271,0.24844,0.35577
-0.32758,0.35166,0.25262,0.24797,0.35657
-0.32658,0.34978,0.25253,0.24751,0.35736
-0.32558,0.34789,0.25243,0.24704,0.35815
-0.32458,0.34601,0.25232,0.24657,0.35895
-0.32358,0.34413,0.25221,0.2461,0.35973
-0.32258,0.34225,0.25208,0.24563,0.36052
-0.32158,0.34037,0.25196,0.24515,0.36131
-0.32058,0.3385,0.25183,0.24468,0.36209
-0.31958,0.33662,0.2517,0.2442,0.36288
-0.31858,0.33475,0.25156,0.24371,0.36367
-0.31758,0.33289,0.25142,0.24322,0.36445
-0.31658,0.33102,0.25127,0.24273,0.36524
-0.31558,0.32916,0.25111,0.24223,0.36602
-0.31458,0.3273,0.25095,0.24173,0.36681
-0.31358,0.32544,0.25079,0.24124,0.36759
-0.31258,0.32358,0.25062,0.24073,0.36837
-0.31158,0.32173,0.25044,0.24023,0.36915
-0.31058,0.31987,0.25026,0.23972,0.36992
-0.30958,0.31803,0.25008,0.23921,0.37068
-0.30858,0.31618,0.24989,0.23869,0.37144
-0.30758,0.31434,0.2497,0.23817,0.37223
-0.30658,0.31249,0.24949,0.23765,0.37301
-0.30558,0.31066,0.24928,0.23713,0.37379
-0.30458,0.30882,0.24907,0.2366,0.37458
-0.30358,0.30699,0.24885,0.23608,0.37537
-0.30258,0.30516,0.24863,0.23555,0.37615
-0.30158,0.30334,0.24841,0.23501,0.37694
-0.30058,0.30153,0.24818,0.23448,0.37772
-0.29957,0.29972,0.24793,0.23396,0.37849
-0.29857,0.29792,0.24768,0.23344,0.37926
-0.29757,0.29614,0.24742,0.23292,0.38003
-0.29657,0.29436,0.24716,0.23239,0.3808
-0.29557,0.29259,0.2469,0.23187,0.38157
-0.29457,0.29082,0.24663,0.23134,0.38233
-0.29357,0.28906,0.24636,0.23081,0.3831
-0.29257,0.2873,0.24608,0.23028,0.38385
-0.29157,0.28555,0.24579,0.22975,0.38462
-0.29057,0.28379,0.2455,0.22921,0.38539
-0.28957,0.28204,0.2452,0.22867,0.38614
-0.28857,0.28029,0.24489,0.22813,0.3869
-0.28757,0.27854,0.24458,0.22759,0.38765
-0.28657,0.27679,0.24426,0.22705,0.38841
-0.28557,0.27504,0.24394,0.22651,0.38916
-0.28457,0.27329,0.24361,0.22597,0.38991
-0.28357,0.27154,0.24327,0.22542,0.39066
-0.28257,0.2698,0.24292,0.22487,0.39141
-0.28157,0.26806,0.24256,0.22432,0.39215
-0.28057,0.26632,0.2422,0.22377,0.39289
-0.27957,0.26458,0.24184,0.22321,0.39364
-0.27857,0.26284,0.24147,0.22266,0.39438
-0.27757,0.2611,0.2411,0.22209,0.39511
-0.27657,0.25936,0.24073,0.22153,0.39586
-0.27557,0.25762,0.24035,0.22096,0.39659
-0.27457,0.25588,0.23996,0.22039,0.39733
-0.27357,0.25415,0.23957,0.21981,0.39807
-0.27257,0.25241,0.23918,0.21923,0.39882
-0.27157,0.25068,0.23877,0.21866,0.39955
-0.27057,0.24895,0.23837,0.21808,0.40028
-0.26957,0.24723,0.23794,0.2175,0.40103
-0.26857,0.24551,0.23752,0.21692,0.40176
-0.26757,0.24379,0.2371,0.21634,0.40248
-0.26657,0.24208,0.23667,0.21576,0.40321
-0.26557,0.24037,0.23623,0.21517,0.40394
-0.26457,0.23866,0.23579,0.21459,0.40466
-0.26357,0.23695,0.23535,0.214,0.40538
-0.26257,0.23525,0.23491,0.21341,0.40611
-0.26157,0.23355,0.23446,0.21283,0.40683
-0.26057,0.23185,0.23402,0.21224,0.40754
-0.25956,0.23016,0.23356,0.21165,0.40825
-0.25856,0.22847,0.23311,0.21106,0.40896
-0.25756,0.22678,0.23264,0.21047,0.40966
-0.25656,0.22509,0.23218,0.20987,0.41036
-0.25556,0.2234,0.2317,0.20928,0.41105
-0.25456,0.22171,0.23122,0.20868,0.41173
-0.25356,0.22003,0.23073,0.20808,0.41243
-0.25256,0.21835,0.23023,0.20748,0.41312
-0.25156,0.21666,0.22974,0.20688,0.4138
-0.25056,0.21498,0.22924,0.20627,0.4145
-0.24956,0.21331,0.22873,0.20566,0.41518
-0.24856,0.21163,0.22821,0.20506,0.41587
-0.24756,0.20995,0.22769,0.20445,0.41656
-0.24656,0.20827,0.22716,0.20383,0.41725
-0.24556,0.2066,0.22663,0.20322,0.41795
-0.24456,0.20492,0.2261,0.2026,0.41864
-0.24356,0.20326,0.22556,0.20199,0.41933
-0.24256,0.20159,0.22502,0.20137,0.42003
-0.24156,0.19993,0.22448,0.20075,0.42072
-0.24056,0.19827,0.22394,0.20014,0.42141
-0.23956,0.19661,0.22338,0.19952,0.42209
-0.23856,0.19496,0.22282,0.1989,0.42277
-0.23756,0.19332,0.22226,0.19828,0.42345
-0.23656,0.19168,0.22169,0.19766,0.42411
-0.23556,0.19005,0.22113,0.19704,0.42478
-0.23456,0.18843,0.22056,0.19642,0.42545
-0.23356,0.18681,0.21999,0.1958,0.42611
-0.23256,0.1846,0.21873,0.1946,0.42541
-0.23156,0.18359,0.21885,0.19457,0.42744
-0.23056,0.18198,0.21828,0.19395,0.4281
-0.22956,0.18038,0.2177,0.19333,0.42876
-0.22856,0.17879,0.21713,0.1927,0.42942
-0.22756,0.1772,0.21655,0.19208,0.43008
-0.22656,0.17561,0.21597,0.19145,0.43073
-0.22556,0.17403,0.21538,0.19082,0.43139
-0.22456,0.17245,0.21479,0.19018,0.43204
-0.22356,0.17088,0.21419,0.18954,0.4327
-0.22256,0.16931,0.21359,0.18891,0.43336
-0.22156,0.16774,0.21299,0.18826,0.43401
-0.22056,0.16619,0.21238,0.18762,0.43466
-0.21955,0.16463,0.21177,0.18698,0.4353
-0.21855,0.16308,0.21116,0.18633,0.43594
-0.21755,0.16153,0.21054,0.18568,0.43659
-0.21655,0.15999,0.20992,0.18503,0.43722
-0.21555,0.15845,0.2093,0.18438,0.43785
-0.21455,0.15691,0.20868,0.18372,0.43848
-0.21355,0.15538,0.20806,0.18307,0.4391
-0.21255,0.15385,0.20743,0.18241,0.43971
-0.21155,0.15233,0.20681,0.18174,0.44033
-0.21055,0.15081,0.20619,0.18107,0.44095
-0.20955,0.1493,0.20557,0.1804,0.44156
-0.20855,0.14778,0.20494,0.17973,0.44217
-0.20755,0.14628,0.20432,0.17906,0.44277
-0.20655,0.14477,0.20369,0.17839,0.44338
-0.20555,0.14327,0.20306,0.17772,0.44398
-0.20455,0.14177,0.20243,0.17705,0.44457
-0.20355,0.14028,0.20179,0.17637,0.44516
-0.20255,0.1388,0.20116,0.1757,0.44574
-0.20155,0.13732,0.20052,0.17503,0.44632
-0.20055,0.13584,0.19989,0.17436,0.44691
-0.19955,0.13436,0.19925,0.17369,0.44749
-0.19855,0.13289,0.19862,0.17301,0.44806
-0.19755,0.13141,0.19798,0.17234,0.44864
-0.19655,0.12995,0.19735,0.17166,0.44922
-0.19555,0.12849,0.19671,0.17099,0.44979
-0.19455,0.12703,0.19608,0.17031,0.45035
-0.19355,0.12558,0.19544,0.16963,0.45092
-0.19255,0.12413,0.19481,0.16895,0.45148
-0.19155,0.12269,0.19416,0.16828,0.45204
-0.19055,0.12125,0.19352,0.1676,0.4526
-0.18955,0.11981,0.19287,0.16692,0.45316
-0.18855,0.11803,0.19163,0.16577,0.45225
-0.18755,0.11695,0.19159,0.16556,0.45427
-0.18655,0.11553,0.19094,0.16488,0.45482
-0.18555,0.11411,0.19029,0.1642,0.45536
-0.18455,0.1127,0.18965,0.16351,0.4559
-0.18355,0.11129,0.18899,0.16282,0.45644
-0.18255,0.10989,0.18834,0.16213,0.45698
-0.18155,0.1085,0.18768,0.16144,0.45752
-0.18055,0.10711,0.18703,0.16075,0.45806
-0.17954,0.10573,0.18637,0.16006,0.45859
-0.17854,0.10435,0.18571,0.15937,0.45912
-0.17754,0.10298,0.18505,0.15867,0.45966
-0.17654,0.10161,0.18439,0.15797,0.46019
-0.17554,0.10025,0.18373,0.15728,0.46071
-0.17454,0.098899,0.18307,0.15658,0.46124
-0.17354,0.097549,0.1824,0.15588,0.46177
-0.17254,0.096208,0.18173,0.15518,0.46228
-0.17154,0.094871,0.18106,0.15447,0.46279
-0.17054,0.093537,0.18037,0.15377,0.4633
-0.16954,0.092207,0.17969,0.15306,0.4638
-0.16854,0.090881,0.17901,0.15236,0.46431
-0.16754,0.089558,0.17832,0.15165,0.46481
-0.16654,0.08824,0.17764,0.15093,0.46532
-0.16554,0.086926,0.17695,0.15022,0.46583
-0.16454,0.085619,0.17626,0.1495,0.46633
-0.16354,0.084315,0.17558,0.14878,0.46683
-0.16254,0.083016,0.17489,0.14806,0.46732
-0.16154,0.081723,0.17421,0.14733,0.46782
-0.16054,0.080437,0.17352,0.1466,0.4683
-0.15954,0.079154,0.17283,0.14587,0.46878
-0.15854,0.077875,0.17214,0.14514,0.46926
-0.15754,0.076603,0.17145,0.14441,0.46973
-0.15654,0.075335,0.17075,0.14368,0.4702
-0.15554,0.074069,0.17006,0.14294,0.47066
-0.15454,0.072809,0.16937,0.14221,0.47112
-0.15354,0.07155,0.16867,0.14147,0.47157
-0.15254,0.070296,0.16797,0.14074,0.47201
-0.15154,0.069051,0.16727,0.14,0.47246
-0.15054,0.06781,0.16657,0.13927,0.47289
-0.14954,0.066573,0.16588,0.13853,0.47333
-0.14854,0.065185,0.16467,0.13742,0.47226
-0.14754,0.064106,0.16448,0.13706,0.47421
-0.14654,0.062879,0.16377,0.13632,0.47464
-0.14554,0.061654,0.16307,0.13558,0.47507
-0.14454,0.060433,0.16236,0.13483,0.47549
-0.14354,0.05922,0.16166,0.13409,0.47591
-0.14254,0.058015,0.16096,0.13335,0.47633
-0.14154,0.056815,0.16026,0.1326,0.47675
-0.14054,0.055624,0.15956,0.13185,0.47716
-0.13953,0.054442,0.15886,0.13111,0.47757
-0.13853,0.053269,0.15817,0.13035,0.47797
-0.13753,0.052099,0.15748,0.1296,0.47837
-0.13653,0.050932,0.15679,0.12884,0.47876
-0.13553,0.049769,0.1561,0.12807,0.47916
-0.13453,0.048618,0.15542,0.12731,0.47955
-0.13353,0.047474,0.15474,0.12655,0.47994
-0.13253,0.04634,0.15406,0.12578,0.48032
-0.13153,0.045209,0.15339,0.125,0.48071
-0.13053,0.044082,0.15271,0.12423,0.48109
-0.12953,0.042968,0.15204,0.12344,0.48148
-0.12853,0.041859,0.15138,0.12265,0.48186
-0.12753,0.040758,0.15071,0.12186,0.48225
-0.12653,0.039671,0.15005,0.12107,0.48262
-0.12553,0.038597,0.14939,0.12027,0.48299
-0.12453,0.037531,0.14874,0.11947,0.48337
-0.12353,0.036468,0.1481,0.11867,0.48375
-0.12253,0.03541,0.14746,0.11786,0.48412
-0.12153,0.034359,0.14681,0.11705,0.48448
-0.12053,0.03332,0.14617,0.11624,0.48485
-0.11953,0.032288,0.14553,0.11542,0.48521
-0.11853,0.031263,0.14489,0.11461,0.48556
-0.11753,0.030242,0.14426,0.11379,0.48592
-0.11653,0.029227,0.14363,0.11297,0.48627
-0.11553,0.028218,0.143,0.11214,0.48661
-0.11453,0.027217,0.14238,0.11131,0.48695
-0.11353,0.02622,0.14176,0.11048,0.48728
-0.11253,0.025227,0.14114,0.10965,0.48762
-0.11153,0.024237,0.14053,0.10882,0.48795
-0.11053,0.023253,0.13991,0.10799,0.48828
-0.10953,0.022273,0.1393,0.10716,0.4886
-0.10853,0.021299,0.1387,0.10632,0.48892
-0.10753,0.02033,0.1381,0.10548,0.48924
-0.10653,0.019368,0.1375,0.10463,0.48955
-0.10553,0.01841,0.13691,0.10379,0.48986
-0.10453,0.017456,0.13632,0.10294,0.49017
-0.10353,0.01651,0.13573,0.10209,0.49048
-0.10253,0.015576,0.13515,0.10124,0.49078
-0.10153,0.014652,0.13457,0.10039,0.49109
-0.10053,0.013734,0.13399,0.099537,0.49139
-0.099525,0.012823,0.13341,0.098678,0.49169
-0.098525,0.011916,0.13284,0.097815,0.49199
-0.097524,0.011013,0.13227,0.096951,0.49228
-0.096524,0.010119,0.13171,0.096085,0.49258
-0.095524,0.0092365,0.13115,0.095216,0.49287
-0.094524,0.0083608,0.13061,0.094342,0.49317
-0.093523,0.0074926,0.13006,0.093466,0.49345
-0.092523,0.0066324,0.12953,0.092587,0.49373
-0.091523,0.0057761,0.12899,0.091701,0.49402
-0.090523,0.0049271,0.12847,0.090812,0.49428
-0.089522,0.0040881,0.12794,0.089921,0.49455
-0.088522,0.0032528,0.12741,0.089028,0.49482
-0.087522,0.002422,0.1269,0.088132,0.49508
-0.086522,0.0015992,0.12638,0.087231,0.49533
-0.085521,0.00078451,0.12586,0.086327,0.49558
-0.084521,-1.7731e-05,0.12535,0.085417,0.49585
-0.083521,-0.00081371,0.12485,0.084504,0.4961
-0.082521,-0.0015986,0.12436,0.08359,0.49634
-0.08152,-0.0023746,0.12388,0.082671,0.49658
-0.08052,-0.0031423,0.1234,0.081751,0.49682
-0.07952,-0.0039041,0.12293,0.080832,0.49705
-0.07852,-0.0046552,0.12247,0.079913,0.49728
-0.077519,-0.0053973,0.12201,0.078993,0.49751
-0.076519,-0.0061341,0.12155,0.078072,0.49773
-0.075519,-0.0068627,0.1211,0.077155,0.49795
-0.074519,-0.0075866,0.12065,0.076237,0.49816
-0.073518,-0.0083019,0.12021,0.075315,0.49837
-0.072518,-0.0090083,0.11978,0.07439,0.49858
-0.071518,-0.0097065,0.11934,0.073465,0.49878
-0.070518,-0.010393,0.11892,0.072538,0.49898
-0.069517,-0.011072,0.1185,0.071609,0.49918
-0.068517,-0.011741,0.11809,0.070683,0.49939
-0.067517,-0.0124,0.11768,0.069756,0.49959
-0.066517,-0.013046,0.11728,0.06883,0.49977
-0.065516,-0.013684,0.11688,0.067907,0.49997
-0.064516,-0.014311,0.1165,0.066987,0.50017
-0.063516,-0.014926,0.11612,0.066068,0.50036
-0.062516,-0.015534,0.11576,0.065145,0.50055
-0.061515,-0.016131,0.11539,0.064222,0.50073
-0.060515,-0.016718,0.11503,0.063297,0.50091
-0.059515,-0.017297,0.11467,0.062368,0.50109
-0.058515,-0.017865,0.11432,0.061437,0.50126
-0.057514,-0.018424,0.11398,0.060499,0.50143
-0.056514,-0.018966,0.11364,0.059556,0.5016
-0.055514,-0.019501,0.1133,0.058611,0.50176
-0.054514,-0.020029,0.11297,0.057665,0.50192
-0.053513,-0.020547,0.11265,0.05672,0.50208
-0.052513,-0.021055,0.11234,0.055772,0.50222
-0.051513,-0.021553,0.11202,0.05482,0.50238
-0.050513,-0.022039,0.11172,0.053871,0.50253
-0.049512,-0.022511,0.11142,0.052921,0.50267
-0.048512,-0.02297,0.11114,0.051968,0.50282
-0.047512,-0.023416,0.11086,0.051017,0.50296
-0.046512,-0.023846,0.11057,0.050067,0.5031
-0.045511,-0.024264,0.1103,0.049114,0.50324
-0.044511,-0.024673,0.11003,0.04816,0.50337
-0.043511,-0.025069,0.10978,0.047204,0.50351
-0.042511,-0.025453,0.10953,0.046244,0.50363
-0.04151,-0.025829,0.10928,0.045283,0.50376
-0.04051,-0.026198,0.10904,0.044317,0.50388
-0.03951,-0.026555,0.1088,0.043348,0.50401
-0.03851,-0.026907,0.10857,0.042379,0.50413
-0.037509,-0.027249,0.10835,0.041408,0.50426
-0.036509,-0.027579,0.10813,0.040438,0.50438
-0.035509,-0.027898,0.10792,0.039469,0.50448
-0.034509,-0.028206,0.10772,0.038497,0.5046
-0.033508,-0.028504,0.10753,0.037524,0.50471
-0.032508,-0.028793,0.10734,0.036549,0.50482
-0.031508,-0.029074,0.10715,0.035576,0.50492
-0.030508,-0.029351,0.10697,0.034604,0.50501
-0.029507,-0.029615,0.1068,0.033632,0.5051
-0.028507,-0.029872,0.10663,0.032659,0.50517
-0.027507,-0.030117,0.10647,0.031682,0.50525
-0.026507,-0.030347,0.10632,0.030702,0.50532
-0.025506,-0.030565,0.10618,0.02972,0.50539
-0.024506,-0.030774,0.10605,0.028736,0.50546
-0.023506,-0.030975,0.10591,0.027751,0.50552
-0.022506,-0.031169,0.10579,0.026766,0.50557
-0.021505,-0.031352,0.10568,0.025779,0.50562
-0.020505,-0.031526,0.10557,0.024787,0.50565
-0.019505,-0.031691,0.10547,0.023795,0.5057
-0.018505,-0.03185,0.10537,0.022805,0.50575
-0.017504,-0.032004,0.10528,0.021818,0.50578
-0.016504,-0.032148,0.1052,0.020829,0.50583
-0.015504,-0.032282,0.10513,0.01984,0.50585
-0.014504,-0.032409,0.10506,0.01885,0.50588
-0.013503,-0.032522,0.105,0.017857,0.50591
-0.012503,-0.032624,0.10496,0.016864,0.50594
-0.011503,-0.03272,0.1049,0.015867,0.50596
-0.010503,-0.0328,0.10486,0.014866,0.50598
-0.0095024,-0.032872,0.10482,0.013863,0.506
-0.0085021,-0.032935,0.10479,0.012858,0.50602
-0.0075019,-0.032989,0.10476,0.01185,0.50604
-0.0065016,-0.033034,0.10474,0.010839,0.50605
-0.0055014,-0.033069,0.10471,0.0098259,0.50605
-0.0045011,-0.033094,0.1047,0.0088106,0.50606
-0.0035009,-0.033111,0.10471,0.0077941,0.50607
-0.0025006,-0.033118,0.10471,0.0067755,0.50606
-0.0015004,-0.033113,0.10473,0.0057571,0.50606
-0.00050013,-0.033099,0.10475,0.0047369,0.50606
0.00050013,-0.033075,0.10477,0.0037159,0.50605
0.0015004,-0.03304,0.1048,0.0026956,0.50603
0.0025006,-0.033002,0.10484,0.0016759,0.50601
0.0035009,-0.032957,0.10488,0.00065777,0.50598
0.0045011,-0.032905,0.10492,-0.00035869,0.50594
0.0055014,-0.032845,0.10496,-0.0013758,0.5059
0.0065016,-0.032773,0.10501,-0.0023939,0.50587
0.0075019,-0.032689,0.10507,-0.0034115,0.50584
0.0085021,-0.032595,0.10513,-0.0044283,0.5058
0.0095024,-0.032493,0.1052,-0.0054447,0.50576
0.010503,-0.032246,0.10493,-0.0063359,0.50412
0.011503,-0.03226,0.10534,-0.0074823,0.50566
0.012503,-0.032125,0.10542,-0.0085039,0.50561
0.013503,-0.031972,0.1055,-0.0095283,0.50554
0.014504,-0.0318,0.1056,-0.010551,0.50547
0.015504,-0.031615,0.10571,-0.011573,0.5054
0.016504,-0.03142,0.10581,-0.012593,0.50533
0.017504,-0.031086,0.10559,-0.013462,0.50367
0.018505,-0.031011,0.10605,-0.014626,0.50518
0.019505,-0.030797,0.10617,-0.015638,0.50511
0.020505,-0.030571,0.1063,-0.016651,0.50503
0.021505,-0.030333,0.10644,-0.017662,0.50495
0.022506,-0.030084,0.10658,-0.018674,0.50487
0.023506,-0.02983,0.10673,-0.019687,0.50479
0.024506,-0.029571,0.10687,-0.020701,0.50471
0.025506,-0.029305,0.10703,-0.021718,0.50463
0.026507,-0.02903,0.10718,-0.022736,0.50455
0.027507,-0.028754,0.10734,-0.023755,0.50447
0.028507,-0.028469,0.10751,-0.024774,0.50438
0.029507,-0.02817,0.10768,-0.025794,0.50428
0.030508,-0.02786,0.10786,-0.026813,0.50419
0.031508,-0.027544,0.10804,-0.027831,0.5041
0.032508,-0.02722,0.10823,-0.028851,0.504
0.033508,-0.026891,0.10842,-0.02987,0.5039
0.034509,-0.026556,0.10862,-0.030888,0.5038
0.035509,-0.026215,0.10881,-0.031906,0.50371
0.036509,-0.025865,0.10901,-0.032924,0.50361
0.037509,-0.0255,0.10922,-0.033939,0.50351
0.03851,-0.025123,0.10944,-0.034952,0.5034
0.03951,-0.02474,0.10966,-0.035965,0.50328
0.04051,-0.024349,0.10989,-0.036977,0.50316
0.04151,-0.023953,0.11013,-0.03799,0.50304
0.042511,-0.023551,0.11037,-0.039002,0.50292
0.043511,-0.023145,0.1106,-0.040016,0.50279
0.044511,-0.022732,0.11085,-0.04103,0.50265
0.045511,-0.02231,0.1111,-0.042047,0.50251
0.046512,-0.021879,0.11136,-0.043068,0.50236
0.047512,-0.02144,0.11163,-0.044087,0.50221
0.048512,-0.020994,0.1119,-0.045108,0.50207
0.049512,-0.020538,0.11218,-0.046131,0.50191
0.050513,-0.020074,0.11245,-0.047156,0.50174
0.051513,-0.019602,0.11274,-0.04818,0.50157
0.052513,-0.019118,0.11304,-0.049204,0.50141
0.053513,-0.018623,0.11334,-0.050228,0.50123
0.054514,-0.018114,0.11364,-0.051253,0.50106
0.055514,-0.01759,0.11396,-0.052268,0.50088
0.056514,-0.017051,0.11428,-0.05328,0.5007
0.057514,-0.016506,0.1146,-0.05429,0.50051
0.058515,-0.015954,0.11494,-0.0553,0.50032
0.059515,-0.015395,0.11527,-0.056311,0.50014
0.060515,-0.014829,0.11562,-0.05732,0.49996
0.061515,-0.014252,0.11597,-0.058327,0.49978
0.062516,-0.013669,0.11631,-0.059331,0.4996
0.063516,-0.013077,0.11667,-0.060331,0.49942
0.064516,-0.012476,0.11703,-0.061329,0.49924
0.065516,-0.011867,0.1174,-0.062323,0.49907
0.066517,-0.011255,0.11776,-0.063319,0.49888
0.067517,-0.010636,0.11813,-0.064314,0.49869
0.068517,-0.01001,0.11851,-0.065307,0.49851
0.069517,-0.0093787,0.11889,-0.066299,0.49833
0.070518,-0.0087405,0.11927,-0.067291,0.49813
0.071518,-0.0080993,0.11965,-0.068282,0.49794
0.072518,-0.0074524,0.12004,-0.069271,0.49774
0.073518,-0.0068006,0.12043,-0.070261,0.49754
0.074519,-0.0061464,0.12083,-0.07125,0.49734
0.075519,-0.0054903,0.12122,-0.072239,0.49713
0.076519,-0.004828,0.12162,-0.073228,0.49692
0.077519,-0.0041626,0.12202,-0.074219,0.4967
0.07852,-0.0034927,0.12243,-0.075206,0.49649
0.07952,-0.0028106,0.12284,-0.076191,0.49624
0.08052,-0.0021124,0.12326,-0.077172,0.49601
0.08152,-0.0014016,0.12369,-0.07815,0.49578
0.082521,-0.00068169,0.12414,-0.079128,0.49553
0.083521,4.4023e-05,0.12459,-0.080108,0.49529
0.084521,0.00077349,0.12504,-0.081091,0.49503
0.085521,0.0015074,0.1255,-0.082074,0.49478
0.086522,0.0022503,0.12597,-0.083053,0.49451
0.087522,0.0030009,0.12645,-0.084031,0.49425
0.088522,0.0037573,0.12693,-0.085011,0.49398
0.089522,0.0045184,0.12742,-0.085989,0.4937
0.090523,0.0052887,0.12792,-0.086967,0.49343
0.091523,0.006067,0.12842,-0.087946,0.49315
0.092523,0.0068532,0.12894,-0.088925,0.49287
0.093523,0.007643,0.12946,-0.089902,0.49258
0.094524,0.0084355,0.12998,-0.090875,0.49229
0.095524,0.0092322,0.13051,-0.091848,0.492
0.096524,0.010033,0.13105,-0.092821,0.49171
0.097524,0.01084,0.13158,-0.093792,0.49141
0.098525,0.011655,0.13212,-0.094761,0.49112
0.099525,0.012476,0.13266,-0.095729,0.49081
0.10053,0.013303,0.13321,-0.096695,0.4905
0.10153,0.014134,0.13376,-0.097661,0.49017
0.10253,0.014969,0.13431,-0.098625,0.48984
0.10353,0.015809,0.13486,-0.099587,0.48951
0.10453,0.016657,0.13542,-0.10055,0.48919
0.10553,0.01751,0.13597,-0.10151,0.48885
0.10653,0.018369,0.13654,-0.10248,0.48852
0.10753,0.019233,0.1371,-0.10344,0.48818
0.10853,0.020101,0.13766,-0.1044,0.48784
0.10953,0.020975,0.13823,-0.10536,0.4875
0.11053,0.02186,0.1388,-0.10631,0.48715
0.11153,0.022757,0.13938,-0.10727,0.48681
0.11253,0.023663,0.13995,-0.10821,0.48646
0.11353,0.024578,0.14052,-0.10915,0.48612
0.11453,0.025507,0.1411,-0.11009,0.48577
0.11553,0.026443,0.14168,-0.11103,0.48541
0.11653,0.027388,0.14226,-0.11196,0.48506
0.11753,0.028341,0.14285,-0.1129,0.4847
0.11853,0.029297,0.14343,-0.11383,0.48434
0.11953,0.030255,0.14403,-0.11476,0.48397
0.12053,0.03122,0.14462,-0.11569,0.48359
0.12153,0.03219,0.14522,-0.11661,0.48322
0.12253,0.033165,0.14582,-0.11753,0.48285
0.12353,0.034143,0.14644,-0.11845,0.48246
0.12453,0.035125,0.14706,-0.11937,0.48207
0.12553,0.036116,0.14768,-0.12029,0.48168
0.12653,0.037111,0.14831,-0.12121,0.48127
0.12753,0.038114,0.14893,-0.12212,0.48087
0.12853,0.039125,0.14955,-0.12304,0.48047
0.12953,0.040144,0.15018,-0.12396,0.48007
0.13053,0.041171,0.1508,-0.12487,0.47966
0.13153,0.042205,0.15144,-0.12579,0.47925
0.13253,0.043247,0.15207,-0.1267,0.47884
0.13353,0.044297,0.15271,-0.12761,0.47843
0.13453,0.045352,0.15335,-0.12852,0.47803
0.13553,0.046417,0.15398,-0.12942,0.47762
0.13653,0.04749,0.15462,-0.13033,0.47721
0.13753,0.048567,0.15528,-0.13123,0.4768
0.13853,0.049655,0.15593,-0.13213,0.47639
0.13953,0.050748,0.15658,-0.13303,0.47598
0.14054,0.051847,0.15724,-0.13392,0.47557
0.14154,0.052955,0.15789,-0.13482,0.47516
0.14254,0.054071,0.15856,-0.13571,0.47475
0.14354,0.055193,0.15923,-0.1366,0.47433
0.14454,0.056324,0.1599,-0.13749,0.47391
0.14554,0.05746,0.16057,-0.13837,0.47349
0.14654,0.058601,0.16124,-0.13925,0.47307
0.14754,0.059746,0.16193,-0.14013,0.47266
0.14854,0.060899,0.16261,-0.141,0.47224
0.14954,0.062059,0.16329,-0.14187,0.47182
0.15054,0.063225,0.16397,-0.14274,0.47141
0.15154,0.064397,0.16466,-0.1436,0.47099
0.15254,0.065577,0.16536,-0.14445,0.47058
0.15354,0.066765,0.16606,-0.1453,0.47014
0.15454,0.067959,0.16674,-0.14615,0.4697
0.15554,0.069161,0.16743,-0.14699,0.46927
0.15654,0.070363,0.16813,-0.14783,0.46883
0.15754,0.071568,0.16882,-0.14866,0.46838
0.15854,0.07278,0.16951,-0.1495,0.46792
0.15954,0.074,0.1702,-0.15032,0.46745
0.16054,0.075227,0.17089,-0.15115,0.46698
0.16154,0.076463,0.17158,-0.15198,0.46651
0.16254,0.077714,0.17227,-0.15281,0.46602
0.16354,0.078978,0.17295,-0.15363,0.46553
0.16454,0.080251,0.17364,-0.15446,0.46503
0.16554,0.081535,0.17432,-0.15529,0.46452
0.16654,0.08283,0.175,-0.15611,0.46402
0.16754,0.084132,0.17569,-0.15693,0.4635
0.16854,0.085439,0.17636,-0.15775,0.46297
0.16954,0.086761,0.17705,-0.15857,0.46245
0.17054,0.088096,0.17773,-0.15938,0.46192
0.17154,0.089435,0.1784,-0.1602,0.4614
0.17254,0.090779,0.17907,-0.16102,0.46087
0.17354,0.092128,0.17974,-0.16183,0.46034
0.17454,0.093482,0.18041,-0.16264,0.4598
0.17554,0.094841,0.18108,-0.16344,0.45926
0.17654,0.096209,0.18175,-0.16424,0.45873
0.17754,0.097586,0.18243,-0.16503,0.4582
0.17854,0.098971,0.1831,-0.16582,0.45766
0.17954,0.10036,0.18378,-0.1666,0.45713
0.18055,0.10176,0.18448,-0.16738,0.4566
0.18155,0.10316,0.18516,-0.16815,0.45606
0.18255,0.10457,0.18584,-0.16891,0.45552
0.18355,0.10599,0.18652,-0.16967,0.45498
0.18455,0.10742,0.18721,-0.17043,0.45443
0.18555,0.10885,0.18789,-0.17118,0.45388
0.18655,0.11029,0.18858,-0.17193,0.45333
0.18755,0.11173,0.18927,-0.17268,0.45278
0.18855,0.11318,0.18995,-0.17343,0.45223
0.18955,0.11464,0.19063,-0.17418,0.45167
0.19055,0.11609,0.19136,-0.17492,0.45111
0.19155,0.11756,0.19208,-0.17565,0.45056
0.19255,0.11906,0.19277,-0.17639,0.45001
0.19355,0.12056,0.19345,-0.17712,0.44944
0.19455,0.12208,0.19412,-0.17784,0.44886
0.19555,0.12359,0.1948,-0.17856,0.44828
0.19655,0.12512,0.19546,-0.17929,0.4477
0.19755,0.12664,0.19612,-0.18001,0.44711
0.19855,0.12817,0.19678,-0.18073,0.44652
0.19955,0.1297,0.19744,-0.18144,0.44593
0.20055,0.13123,0.1981,-0.18215,0.44533
0.20155,0.13276,0.19876,-0.18286,0.44473
0.20255,0.1343,0.19942,-0.18357,0.44412
0.20355,0.13585,0.20007,-0.18428,0.44352
0.20455,0.1374,0.20071,-0.18499,0.4429
0.20555,0.13896,0.20135,-0.1857,0.44229
0.20655,0.14053,0.20199,-0.1864,0.44167
0.20755,0.14211,0.20263,-0.18711,0.44105
0.20855,0.14369,0.20325,-0.18781,0.44042
0.20955,0.14527,0.20388,-0.18852,0.43979
0.21055,0.14686,0.2045,-0.18922,0.43916
0.21155,0.14846,0.20511,-0.18991,0.43854
0.21255,0.15006,0.20572,-0.19061,0.43791
0.21355,0.15167,0.20632,-0.1913,0.43726
0.21455,0.15328,0.20692,-0.19198,0.43662
0.21555,0.1549,0.20751,-0.19267,0.43597
0.21655,0.15653,0.20809,-0.19335,0.43531
0.21755,0.15817,0.20867,-0.19403,0.43466
0.21855,0.15981,0.20925,-0.19471,0.43401
0.21955,0.16147,0.20982,-0.19538,0.43336
0.22056,0.16313,0.21039,-0.19605,0.4327
0.22156,0.16479,0.21095,-0.19672,0.43203
0.22256,0.16647,0.21152,-0.19738,0.43136
0.22356,0.16815,0.21208,-0.19804,0.43069
0.22456,0.16984,0.21264,-0.19871,0.43003
0.22556,0.17153,0.21319,-0.19936,0.42936
0.22656,0.17323,0.21374,-0.20001,0.42871
0.22756,0.17493,0.21429,-0.20065,0.42805
0.22856,0.17664,0.21484,-0.2013,0.4274
0.22956,0.17835,0.21538,-0.20194,0.42674
0.23056,0.18006,0.21592,-0.20257,0.42609
0.23156,0.18178,0.21646,-0.20321,0.42543
0.23256,0.18349,0.21699,-0.20384,0.42477
0.23356,0.18522,0.21752,-0.20447,0.42412
0.23456,0.18694,0.21804,-0.2051,0.42346
0.23556,0.18868,0.21856,-0.20573,0.4228
0.23656,0.19043,0.21906,-0.20635,0.42214
0.23756,0.19218,0.21956,-0.20698,0.42148
0.23856,0.19393,0.22006,-0.20759,0.42082
0.23956,0.19569,0.22056,-0.20821,0.42015
0.24056,0.19746,0.22105,-0.20882,0.41949
0.24156,0.19922,0.22154,-0.20944,0.41882
0.24256,0.20099,0.22203,-0.21004,0.41815
0.24356,0.20276,0.22251,-0.21065,0.41749
0.24456,0.20452,0.22298,-0.21125,0.41681
0.24556,0.20629,0.22345,-0.21185,0.41614
0.24656,0.20806,0.22391,-0.21244,0.41545
0.24756,0.20984,0.22437,-0.21303,0.41478
0.24856,0.21162,0.22482,-0.21362,0.4141
0.24956,0.2134,0.22527,-0.21421,0.41342
0.25056,0.21519,0.22572,-0.2148,0.41274
0.25156,0.21698,0.22616,-0.21539,0.41206
0.25256,0.21877,0.22659,-0.21598,0.41138
0.25356,0.22057,0.22703,-0.21656,0.41069
0.25456,0.22236,0.22745,-0.21715,0.41
0.25556,0.22417,0.22788,-0.21774,0.4093
0.25656,0.22598,0.2283,-0.21832,0.40861
0.25756,0.22779,0.22872,-0.2189,0.40791
0.25856,0.22961,0.22912,-0.21948,0.4072
0.25956,0.23143,0.22953,-0.22006,0.40649
0.26057,0.23325,0.22993,-0.22063,0.40579
0.26157,0.23508,0.23032,-0.2212,0.40509
0.26257,0.23691,0.23071,-0.22176,0.40438
0.26357,0.23874,0.2311,-0.22232,0.40367
0.26457,0.24057,0.2315,-0.22288,0.40297
0.26557,0.2424,0.23188,-0.22343,0.40226
0.26657,0.24423,0.23225,-0.22397,0.40155
0.26757,0.24606,0.23262,-0.22451,0.40084
0.26857,0.2479,0.23298,-0.22506,0.40013
0.26957,0.24973,0.23333,-0.22559,0.39942
0.27057,0.25157,0.23368,-0.22612,0.3987
0.27157,0.25341,0.23402,-0.22666,0.39799
0.27257,0.25525,0.23436,-0.22719,0.39726
0.27357,0.25708,0.23469,-0.22772,0.39654
0.27457,0.25893,0.23502,-0.22825,0.39582
0.27557,0.26078,0.23535,-0.22878,0.39509
0.27657,0.26264,0.23567,-0.2293,0.39436
0.27757,0.2645,0.23598,-0.22982,0.39364
0.27857,0.26636,0.23629,-0.23035,0.39291
0.27957,0.26822,0.23659,-0.23088,0.39217
0.28057,0.27009,0.23688,-0.2314,0.39145
0.28157,0.27196,0.23717,-0.23193,0.3907
0.28257,0.27383,0.23746,-0.23245,0.38997
0.28357,0.2757,0.23774,-0.23297,0.38923
0.28457,0.27757,0.23802,-0.2335,0.38851
0.28557,0.27945,0.2383,-0.23402,0.38777
0.28657,0.28133,0.23856,-0.23454,0.38706
0.28757,0.2832,0.23882,-0.23506,0.38633
0.28857,0.28508,0.23906,-0.23558,0.38559
0.28957,0.28696,0.23931,-0.23609,0.38486
0.29057,0.28884,0.23954,-0.23661,0.38411
0.29157,0.29072,0.23976,-0.23712,0.38337
0.29257,0.29261,0.23998,-0.23763,0.38262
0.29357,0.2945,0.2402,-0.23813,0.38186
0.29457,0.29639,0.24041,-0.23864,0.38111
0.29557,0.29828,0.2406,-0.23914,0.38035
0.29657,0.30018,0.24079,-0.23964,0.37959
0.29757,0.30207,0.24098,-0.24014,0.37882
0.29857,0.30396,0.24116,-0.24064,0.37806
0.29957,0.30586,0.24134,-0.24114,0.37728
0.30058,0.30775,0.24151,-0.24164,0.37651
0.30158,0.30964,0.24167,-0.24214,0.37574
0.30258,0.31154,0.24183,-0.24263,0.37495
0.30358,0.31343,0.24199,-0.24312,0.37417
0.30458,0.31532,0.24213,-0.24361,0.37339
0.30558,0.31722,0.24227,-0.2441,0.37261
0.30658,0.31911,0.24241,-0.24458,0.37183
0.30758,0.32101,0.24254,-0.24507,0.37105
0.30858,0.32291,0.24268,-0.24555,0.37025
0.30958,0.32482,0.2428,-0.24603,0.36946
0.31058,0.32673,0.24292,-0.2465,0.36867
0.31158,0.32864,0.24304,-0.24698,0.3679
0.31258,0.33054,0.24317,-0.24745,0.3671
0.31358,0.33246,0.24328,-0.24791,0.36628
0.31458,0.33437,0.2434,-0.24837,0.36547
0.31558,0.33629,0.2435,-0.24883,0.36465
0.31658,0.33821,0.2436,-0.24929,0.36383
0.31758,0.34013,0.24369,-0.24975,0.36301
0.31858,0.34205,0.24378,-0.25021,0.36219
0.31958,0.34398,0.24386,-0.25067,0.36137
0.32058,0.3459,0.24394,-0.25112,0.36055
0.32158,0.34783,0.244,-0.25158,0.35973
0.32258,0.34976,0.24408,-0.25203,0.3589
0.32358,0.35169,0.24414,-0.25248,0.35807
0.32458,0.35361,0.2442,-0.25292,0.35726
0.32558,0.35553,0.24427,-0.25337,0.35643
0.32658,0.35746,0.24434,-0.25381,0.35561
0.32758,0.35938,0.24439,-0.25425,0.35478
0.32858,0.36131,0.24444,-0.25469,0.35396
0.32958,0.36323,0.2445,-0.25513,0.35313
0.33058,0.36515,0.24454,-0.25557,0.3523
0.33158,0.36707,0.24458,-0.25601,0.35148
0.33258,0.36899,0.24461,-0.25645,0.35064
0.33358,0.37091,0.24465,-0.25689,0.34982
0.33458,0.37283,0.24468,-0.25732,0.34899
0.33558,0.37474,0.24471,-0.25775,0.34816
0.33658,0.37666,0.24473,-0.25818,0.34732
0.33758,0.37857,0.24474,-0.25861,0.34646
0.33858,0.38048,0.24476,-0.25904,0.34562
0.33958,0.38239,0.24476,-0.25946,0.34477
0.34059,0.3843,0.24477,-0.25989,0.34393
0.34159,0.3862,0.24476,-0.26031,0.34308
0.34259,0.38811,0.24475,-0.26073,0.34223
0.34359,0.39002,0.24474,-0.26115,0.34138
0.34459,0.39193,0.24471,-0.26156,0.34052
0.34559,0.39384,0.24468,-0.26197,0.33966
0.34659,0.39574,0.24466,-0.26237,0.3388
0.34759,0.39765,0.24464,-0.26276,0.33794
0.34859,0.39955,0.24463,-0.26316,0.33706
0.34959,0.40145,0.24462,-0.26355,0.33619
0.35059,0.40335,0.2446,-0.26393,0.33531
0.35159,0.40524,0.24458,-0.26432,0.33443
0.35259,0.40714,0.24456,-0.2647,0.33356
0.35359,0.40903,0.24454,-0.26508,0.33268
0.35459,0.41093,0.24451,-0.26546,0.33181
0.35559,0.41283,0.24449,-0.26584,0.33094
0.35659,0.41472,0.24445,-0.26622,0.33006
0.35759,0.41662,0.24441,-0.2666,0.32919
0.35859,0.41852,0.24438,-0.26698,0.32831
0.35959,0.42042,0.24435,-0.26735,0.32744
0.36059,0.42232,0.2443,-0.26773,0.32657
0.36159,0.42423,0.24425,-0.26811,0.3257
0.36259,0.42614,0.24421,-0.26849,0.32483
0.36359,0.42804,0.24416,-0.26886,0.32397
0.36459,0.42995,0.24411,-0.26922,0.32309
0.36559,0.43186,0.24406,-0.26959,0.32223
0.36659,0.43377,0.244,-0.26995,0.32134
0.36759,0.43568,0.24394,-0.27031,0.32047
0.36859,0.4376,0.24388,-0.27067,0.3196
0.36959,0.43951,0.24382,-0.27102,0.31874
0.37059,0.44143,0.24376,-0.27138,0.31787
0.37159,0.44334,0.24369,-0.27173,0.31701
0.37259,0.44525,0.24363,-0.27209,0.31614
0.37359,0.44716,0.24357,-0.27245,0.31527
0.37459,0.44908,0.2435,-0.2728,0.31441
0.37559,0.45099,0.24344,-0.27316,0.31353
0.37659,0.4529,0.24338,-0.27351,0.31267
0.37759,0.45481,0.24333,-0.27385,0.3118
0.37859,0.45672,0.24327,-0.2742,0.31093
0.37959,0.45863,0.24321,-0.27454,0.31006
0.3806,0.46054,0.24316,-0.27489,0.30919
0.3816,0.46246,0.2431,-0.27523,0.30831
0.3826,0.46438,0.24305,-0.27557,0.30742
0.3836,0.4663,0.243,-0.2759,0.30654
0.3846,0.46822,0.24294,-0.27623,0.30566
0.3856,0.47014,0.24289,-0.27656,0.30477
0.3866,0.47206,0.24285,-0.27689,0.30389
0.3876,0.47398,0.2428,-0.27721,0.30301
0.3886,0.4759,0.24277,-0.27753,0.30212
0.3896,0.47783,0.24272,-0.27786,0.30122
0.3906,0.47976,0.24268,-0.27818,0.30033
0.3916,0.48169,0.24263,-0.2785,0.29944
0.3926,0.48361,0.24259,-0.27882,0.29854
0.3936,0.48554,0.24255,-0.27914,0.29765
0.3946,0.48747,0.24251,-0.27946,0.29676
0.3956,0.4894,0.24246,-0.27977,0.29586
0.3966,0.49133,0.24242,-0.28008,0.29496
0.3976,0.49326,0.24237,-0.28038,0.29405
0.3986,0.49519,0.24232,-0.28068,0.29315
0.3996,0.49712,0.24227,-0.28098,0.29225
0.4006,0.49906,0.24222,-0.28128,0.29135
0.4016,0.501,0.24215,-0.28157,0.29045
0.4026,0.50295,0.24208,-0.28185,0.28956
0.4036,0.50489,0.24201,-0.28214,0.28866
0.4046,0.50684,0.24193,-0.28242,0.28776
0.4056,0.50878,0.24185,-0.2827,0.28686
0.4066,0.51072,0.24178,-0.28298,0.28595
0.4076,0.51266,0.2417,-0.28325,0.28504
0.4086,0.5146,0.24162,-0.28352,0.28414
0.4096,0.51653,0.24155,-0.28379,0.28323
0.4106,0.51846,0.24148,-0.28406,0.28232
0.4116,0.52039,0.24142,-0.28432,0.28141
0.4126,0.52232,0.24136,-0.28459,0.2805
0.4136,0.52425,0.24129,-0.28485,0.2796
0.4146,0.52617,0.24124,-0.28511,0.27869
0.4156,0.5281,0.24117,-0.28536,0.27778
0.4166,0.53002,0.2411,-0.28562,0.27687
0.4176,0.53195,0.24103,-0.28587,0.27596
0.4186,0.53387,0.24096,-0.28613,0.27505
0.4196,0.53579,0.24089,-0.28638,0.27414
0.42061,0.53772,0.24083,-0.28663,0.27324
0.42161,0.53964,0.24075,-0.28688,0.27233
0.42261,0.54156,0.24069,-0.28712,0.27143
0.42361,0.54349,0.24061,-0.28736,0.27052
0.42461,0.54542,0.24053,-0.2876,0.26961
0.42561,0.54734,0.24047,-0.28784,0.26871
0.42661,0.54927,0.24039,-0.28806,0.26781
0.42761,0.5512,0.24032,-0.28829,0.26691
0.42861,0.55313,0.24025,-0.28851,0.26602
0.42961,0.55506,0.24017,-0.28873,0.26513
0.43061,0.557,0.24008,-0.28895,0.26423
0.43161,0.55893,0.23997,-0.28916,0.26333
0.43261,0.56086,0.23989,-0.28937,0.26244
0.43361,0.56279,0.2398,-0.28957,0.26156
0.43461,0.56473,0.23971,-0.28977,0.26067
0.43561,0.56667,0.23962,-0.28997,0.25979
0.43661,0.5686,0.23951,-0.29017,0.25889
0.43761,0.57054,0.23941,-0.29036,0.258
0.43861,0.57248,0.23931,-0.29054,0.25711
0.43961,0.57442,0.2392,-0.29073,0.25621
0.44061,0.57637,0.23908,-0.29091,0.25531
0.44161,0.57831,0.23897,-0.29109,0.25441
0.44261,0.58025,0.23885,-0.29126,0.25351
0.44361,0.5822,0.23874,-0.29143,0.25261
0.44461,0.58414,0.23863,-0.2916,0.25171
0.44561,0.58609,0.23851,-0.29177,0.2508
0.44661,0.58804,0.23837,-0.29194,0.24988
0.44761,0.58998,0.23824,-0.2921,0.24897
0.44861,0.59193,0.23813,-0.29226,0.24806
0.44961,0.59388,0.238,-0.29242,0.24715
0.45061,0.59583,0.23788,-0.29259,0.24624
0.45161,0.59779,0.23775,-0.29275,0.24532
0.45261,0.59974,0.23762,-0.29291,0.24441
0.45361,0.6017,0.23749,-0.29306,0.24348
0.45461,0.60366,0.23735,-0.29322,0.24256
0.45561,0.60561,0.23721,-0.29338,0.24164
0.45661,0.60757,0.23706,-0.29353,0.24071
0.45761,0.60952,0.23691,-0.29369,0.23979
0.45861,0.61147,0.23675,-0.29384,0.23886
0.45961,0.61343,0.23659,-0.29398,0.23793
0.46062,0.61538,0.23642,-0.29413,0.23701
0.46162,0.61734,0.23625,-0.29428,0.23608
0.46262,0.6193,0.23607,-0.29442,0.23515
0.46362,0.62125,0.23589,-0.29455,0.23422
0.46462,0.6232,0.23571,-0.29469,0.2333
0.46562,0.62515,0.23552,-0.29481,0.23238
0.46662,0.6271,0.23533,-0.29493,0.23146
0.46762,0.62904,0.23514,-0.29505,0.23054
0.46862,0.63099,0.23494,-0.29517,0.22962
0.46962,0.63293,0.23473,-0.29528,0.2287
0.47062,0.63488,0.23452,-0.29539,0.22778
0.47162,0.63682,0.2343,-0.29549,0.22686
0.47262,0.63877,0.23407,-0.2956,0.22594
0.47362,0.64072,0.23384,-0.2957,0.22503
0.47462,0.64266,0.23361,-0.29579,0.22412
0.47562,0.64461,0.23337,-0.29587,0.22321
0.47662,0.64656,0.23312,-0.29595,0.2223
0.47762,0.64851,0.23287,-0.29603,0.22138
0.47862,0.65045,0.23262,-0.29611,0.22045
0.47962,0.6524,0.23237,-0.29618,0.21952
0.48062,0.65434,0.23211,-0.29625,0.21859
0.48162,0.65628,0.23186,-0.29631,0.21766
0.48262,0.65823,0.2316,-0.29637,0.21673
0.48362,0.66017,0.23134,-0.29643,0.2158
0.48462,0.66211,0.23108,-0.29648,0.21487
0.48562,0.66405,0.23081,-0.29653,0.21394
0.48662,0.66599,0.23054,-0.29658,0.21301
0.48762,0.66794,0.23028,-0.29663,0.21207
0.48862,0.66988,0.23001,-0.29667,0.21116
0.48962,0.67182,0.22973,-0.2967,0.21024
0.49062,0.67375,0.22946,-0.29673,0.20932
0.49162,0.67568,0.22918,-0.29675,0.2084
0.49262,0.67762,0.22889,-0.29677,0.20746
0.49362,0.67956,0.2286,-0.29679,0.20655
0.49462,0.68149,0.2283,-0.29681,0.20564
0.49562,0.68343,0.22799,-0.29682,0.20473
0.49662,0.68536,0.22768,-0.29682,0.20382
0.49762,0.68729,0.22737,-0.29683,0.2029
0.49862,0.68922,0.22706,-0.29684,0.20199
0.49962,0.69115,0.22674,-0.29684,0.20109
0.50063,0.69308,0.22642,-0.29684,0.20018
0.50163,0.69501,0.22609,-0.29683,0.19927
0.50263,0.69694,0.22574,-0.29683,0.19838
0.50363,0.69886,0.2254,-0.29682,0.19748
0.50463,0.70079,0.22506,-0.29681,0.19657
0.50563,0.70272,0.22471,-0.2968,0.19567
0.50663,0.70465,0.22436,-0.29679,0.19476
0.50763,0.70658,0.22401,-0.29678,0.19386
0.50863,0.70851,0.22365,-0.29677,0.19297
0.50963,0.71044,0.22329,-0.29675,0.19207
0.51063,0.71238,0.22291,-0.29673,0.19118
0.51163,0.71431,0.22253,-0.29671,0.19029
0.51263,0.71625,0.22215,-0.29669,0.1894
0.51363,0.71819,0.22176,-0.29667,0.18851
0.51463,0.72013,0.22136,-0.29665,0.18763
0.51563,0.72208,0.22095,-0.29662,0.18674
0.51663,0.72403,0.22054,-0.2966,0.18585
0.51763,0.72598,0.22012,-0.29657,0.18496
0.51863,0.72793,0.21968,-0.29654,0.18408
0.51963,0.72987,0.21925,-0.2965,0.18319
0.52063,0.73183,0.21882,-0.29646,0.18231
0.52163,0.73378,0.21838,-0.29642,0.18143
0.52263,0.73573,0.21794,-0.29638,0.18055
0.52363,0.73768,0.2175,-0.29632,0.17967
0.52463,0.73963,0.21704,-0.29627,0.1788
0.52563,0.74158,0.21658,-0.29621,0.17793
0.52663,0.74353,0.21612,-0.29615,0.17706
0.52763,0.74548,0.21566,-0.29609,0.17619
0.52863,0.74742,0.21519,-0.29602,0.17532
0.52963,0.74937,0.21472,-0.29595,0.17446
0.53063,0.75131,0.21424,-0.29588,0.1736
0.53163,0.75326,0.21375,-0.2958,0.17275
0.53263,0.7552,0.21325,-0.29571,0.17189
0.53363,0.75714,0.21275,-0.29562,0.17105
0.53463,0.75908,0.21225,-0.29553,0.1702
0.53563,0.76101,0.21172,-0.29543,0.16936
0.53663,0.76295,0.21122,-0.29533,0.16851
0.53763,0.76489,0.21071,-0.29523,0.16767
0.53863,0.76682,0.21021,-0.29513,0.16683
0.53963,0.76875,0.20969,-0.29502,0.166
0.54064,0.77069,0.20917,-0.29491,0.16517
0.54164,0.77262,0.20866,-0.2948,0.16433
0.54264,0.77456,0.20813,-0.29469,0.16349
0.54364,0.77649,0.2076,-0.29457,0.16266
0.54464,0.77841,0.20706,-0.29446,0.16183
0.54564,0.78034,0.20652,-0.29433,0.161
0.54664,0.78226,0.20597,-0.2942,0.16018
0.54764,0.78418,0.20541,-0.29407,0.15936
0.54864,0.7861,0.20484,-0.29394,0.15853
0.54964,0.78801,0.20428,-0.29381,0.15771
0.55064,0.78993,0.20371,-0.29366,0.1569
0.55164,0.79184,0.20313,-0.29352,0.15608
0.55264,0.79374,0.20254,-0.29336,0.15528
0.55364,0.79564,0.20195,-0.2932,0.15448
0.55464,0.79755,0.20135,-0.29304,0.15368
0.55564,0.79945,0.20074,-0.29288,0.15288
0.55664,0.80135,0.20012,-0.29271,0.15208
0.55764,0.80324,0.1995,-0.29253,0.15129
0.55864,0.80513,0.19887,-0.29236,0.1505
0.55964,0.80702,0.19826,-0.29218,0.14971
0.56064,0.80891,0.19763,-0.29199,0.14891
0.56164,0.8108,0.19698,-0.29181,0.14813
0.56264,0.81269,0.19635,-0.29162,0.14733
0.56364,0.81457,0.19572,-0.29143,0.14654
0.56464,0.81646,0.19509,-0.29124,0.14575
0.56564,0.81834,0.19445,-0.29105,0.14497
0.56664,0.82023,0.19381,-0.29085,0.14418
0.56764,0.82212,0.19314,-0.29065,0.14341
0.56864,0.82401,0.19249,-0.29045,0.14263
0.56964,0.8259,0.19183,-0.29025,0.14186
0.57064,0.82778,0.19116,-0.29004,0.14108
0.57164,0.82966,0.1905,-0.28983,0.14031
0.57264,0.83154,0.18984,-0.28962,0.13953
0.57364,0.83341,0.18917,-0.28941,0.13877
0.57464,0.83528,0.1885,-0.28919,0.138
0.57564,0.83714,0.18784,-0.28897,0.13724
0.57664,0.839,0.18717,-0.28874,0.13648
0.57764,0.84086,0.1865,-0.28851,0.13573
0.57864,0.84272,0.18584,-0.28828,0.13498
0.57964,0.84457,0.18518,-0.28804,0.13423
0.58065,0.84642,0.18451,-0.2878,0.13349
0.58165,0.84827,0.18385,-0.28756,0.13275
0.58265,0.8501,0.1832,-0.28731,0.13202
0.58365,0.85193,0.18255,-0.28706,0.13129
0.58465,0.85376,0.1819,-0.28681,0.13057
0.58565,0.85558,0.18125,-0.28655,0.12985
0.58665,0.85739,0.18061,-0.2863,0.12913
0.58765,0.85919,0.17997,-0.28604,0.12841
0.58865,0.86099,0.17933,-0.28578,0.12769
0.58965,0.86278,0.1787,-0.28552,0.12698
0.59065,0.86456,0.17807,-0.28526,0.12627
0.59165,0.86635,0.17743,-0.28499,0.12557
0.59265,0.86812,0.17679,-0.28473,0.12486
0.59365,0.8699,0.17615,-0.28445,0.12417
0.59465,0.87166,0.17549,-0.28417,0.12348
0.59565,0.87343,0.17484,-0.28389,0.12279
0.59665,0.87519,0.1742,-0.28361,0.1221
0.59765,0.87694,0.17355,-0.28332,0.12142
0.59865,0.87869,0.1729,-0.28303,0.12074
0.59965,0.88043,0.17228,-0.28274,0.12007
0.60065,0.88217,0.17163,-0.28244,0.1194
0.60165,0.88391,0.17098,-0.28213,0.11873
0.60265,0.88565,0.17033,-0.28182,0.11807
0.60365,0.88738,0.16967,-0.28151,0.11742
0.60465,0.8891,0.16902,-0.28119,0.11676
0.60565,0.89082,0.16836,-0.28088,0.11611
0.60665,0.89254,0.16769,-0.28055,0.11546
0.60765,0.89426,0.16702,-0.28023,0.11481
0.60865,0.89598,0.16634,-0.27991,0.11416
0.60965,0.89769,0.16566,-0.27958,0.11352
0.61065,0.8994,0.16497,-0.27925,0.11289
0.61165,0.9011,0.16429,-0.27891,0.11225
0.61265,0.90279,0.16361,-0.27857,0.11162
0.61365,0.90448,0.16293,-0.27822,0.111
0.61465,0.90615,0.16225,-0.27788,0.11038
0.61565,0.90782,0.16157,-0.27753,0.10975
0.61665,0.90947,0.16091,-0.27718,0.10914
0.61765,0.91111,0.16025,-0.27682,0.10852
0.61865,0.91274,0.15959,-0.27647,0.10791
0.61965,0.91437,0.15893,-0.27611,0.10731
0.62066,0.91599,0.15826,-0.27576,0.1067
0.62166,0.9176,0.15758,-0.27541,0.1061
0.62266,0.91921,0.15692,-0.27505,0.1055
0.62366,0.92081,0.15626,-0.2747,0.10491
0.62466,0.92242,0.1556,-0.27434,0.10431
0.62566,0.92401,0.15493,-0.27398,0.10372
0.62666,0.92561,0.15426,-0.27362,0.10314
0.62766,0.92719,0.15359,-0.27326,0.10256
0.62866,0.92878,0.15291,-0.2729,0.10198
0.62966,0.93035,0.15224,-0.27253,0.1014
0.63066,0.93193,0.15156,-0.27217,0.10083
0.63166,0.93041,0.1503,-0.27086,0.099927
0.63266,0.93505,0.15021,-0.27142,0.099691
0.63366,0.9366,0.14953,-0.27105,0.099127
0.63466,0.93815,0.14885,-0.27067,0.098561
0.63566,0.93969,0.14817,-0.27029,0.098004
0.63666,0.94122,0.14749,-0.2699,0.097452
0.63766,0.94275,0.14682,-0.26952,0.096895
0.63866,0.94427,0.14613,-0.26913,0.096345
0.63966,0.94578,0.14545,-0.26875,0.095798
0.64066,0.94728,0.14476,-0.26835,0.095254
0.64166,0.94878,0.14407,-0.26796,0.094712
0.64266,0.95028,0.14339,-0.26756,0.094173
0.64366,0.95177,0.14269,-0.26716,0.093635
0.64466,0.95325,0.142,-0.26676,0.093101
0.64566,0.95472,0.14131,-0.26635,0.092578
0.64666,0.95618,0.14063,-0.26595,0.092055
0.64766,0.95763,0.13995,-0.26554,0.091536
0.64866,0.95907,0.13926,-0.26513,0.09102
0.64966,0.96048,0.1386,-0.26472,0.09051
0.65066,0.96189,0.13793,-0.26432,0.089998
0.65166,0.96329,0.13726,-0.26391,0.089488
0.65266,0.96469,0.1366,-0.2635,0.088981
0.65366,0.96608,0.13593,-0.26309,0.088478
0.65466,0.96746,0.13526,-0.26268,0.087976
0.65566,0.96883,0.13458,-0.26227,0.087477
0.65666,0.9702,0.1339,-0.26185,0.086981
0.65766,0.97156,0.13323,-0.26144,0.086485
0.65866,0.97291,0.13256,-0.26103,0.085994
0.65966,0.97426,0.13189,-0.26062,0.085503
0.66067,0.9756,0.13121,-0.2602,0.085016
0.66167,0.97693,0.13054,-0.25979,0.084533
0.66267,0.97826,0.12986,-0.25937,0.084053
0.66367,0.97958,0.12918,-0.25896,0.083576
0.66467,0.98089,0.12851,-0.25854,0.083099
0.66567,0.9822,0.12782,-0.25812,0.08263
0.66667,0.9835,0.12714,-0.2577,0.08216
0.66767,0.9848,0.12646,-0.25728,0.081693
0.66867,0.98609,0.12578,-0.25686,0.081233
0.66967,0.98738,0.12509,-0.25643,0.080778
0.67067,0.98865,0.12441,-0.25601,0.080323
0.67167,0.98992,0.12374,-0.25558,0.079877
0.67267,0.99118,0.12306,-0.25516,0.079437
0.67367,0.99243,0.12239,-0.25473,0.078999
0.67467,0.99367,0.12173,-0.2543,0.078561
0.67567,0.9949,0.12106,-0.25387,0.078128
0.67667,0.99613,0.12039,-0.25344,0.077701
0.67767,0.99734,0.11972,-0.25301,0.07727
0.67867,0.99855,0.11906,-0.25258,0.076846
0.67967,0.99974,0.11839,-0.25215,0.076422
0.68067,1.0009,0.11772,-0.25172,0.075997
0.68167,1.0021,0.11706,-0.25129,0.075575
0.68267,1.0033,0.1164,-0.25086,0.075161
0.68367,1.0044,0.11573,-0.25043,0.074753
0.68467,1.0056,0.11507,-0.25,0.074343
0.68567,1.0067,0.11441,-0.24956,0.073932
0.68667,1.0079,0.11375,-0.24913,0.073521
0.68767,1.009,0.11309,-0.2487,0.073115
0.68867,1.0101,0.11244,-0.24826,0.072704
0.68967,1.0112,0.11178,-0.24783,0.072298
0.69067,1.0123,0.11114,-0.2474,0.071892
0.69167,1.0134,0.1105,-0.24697,0.071491
0.69267,1.0145,0.10987,-0.24654,0.071092
0.69367,1.0155,0.10924,-0.24611,0.070697
0.69467,1.0166,0.10862,-0.24568,0.070308
0.69567,1.0176,0.10801,-0.24525,0.069921
0.69667,1.0186,0.1074,-0.24482,0.06954
0.69767,1.0197,0.10679,-0.24438,0.069155
0.69867,1.0207,0.10618,-0.24395,0.068774
0.69967,1.0217,0.10557,-0.24353,0.068396
0.70068,1.0227,0.10497,-0.2431,0.06802
0.70168,1.0237,0.10437,-0.24267,0.067648
0.70268,1.0247,0.10378,-0.24223,0.067279
0.70368,1.0256,0.10318,-0.2418,0.066912
0.70468,1.0266,0.10259,-0.24137,0.06655
0.70568,1.0276,0.102,-0.24094,0.066183
0.70668,1.0285,0.10142,-0.24051,0.065814
0.70768,1.0295,0.10083,-0.24008,0.065453
0.70868,1.0304,0.10025,-0.23964,0.065092
0.70968,1.0314,0.099674,-0.23921,0.064737
0.71068,1.0323,0.099096,-0.23877,0.064384
0.71168,1.0332,0.098519,-0.23834,0.064032
0.71268,1.0341,0.097944,-0.2379,0.063681
0.71368,1.035,0.097367,-0.23746,0.063335
0.71468,1.0359,0.096799,-0.23702,0.062987
0.71568,1.0368,0.096232,-0.23658,0.062644
0.71668,1.0377,0.09566,-0.23614,0.062306
0.71768,1.0386,0.095088,-0.2357,0.061967
0.71868,1.0395,0.094524,-0.23527,0.061632
0.71968,1.0403,0.093951,-0.23483,0.061296
0.72068,1.0412,0.093377,-0.23439,0.060967
0.72168,1.0421,0.092788,-0.23396,0.060636
0.72268,1.0429,0.092209,-0.23353,0.060312
0.72368,1.0438,0.091634,-0.23309,0.059986
0.72468,1.0446,0.091052,-0.23266,0.059662
0.72568,1.0454,0.090478,-0.23223,0.059341
0.72668,1.0462,0.089892,-0.2318,0.059018
0.72768,1.0471,0.089313,-0.23137,0.058694
0.72868,1.0479,0.088737,-0.23095,0.058377
0.72968,1.0486,0.088188,-0.23052,0.058065
0.73068,1.0494,0.087627,-0.2301,0.05775
0.73168,1.0502,0.087069,-0.22968,0.057435
0.73268,1.051,0.086517,-0.22926,0.057121
0.73368,1.0517,0.08597,-0.22884,0.05681
0.73468,1.0525,0.085423,-0.22842,0.056497
0.73568,1.0532,0.084887,-0.22801,0.056186
0.73668,1.054,0.084357,-0.22759,0.055881
0.73768,1.0547,0.083822,-0.22717,0.055578
0.73868,1.0554,0.083291,-0.22675,0.055272
0.73968,1.0562,0.082762,-0.22633,0.054971
0.74069,1.0569,0.08224,-0.22592,0.054671
0.74169,1.0576,0.081733,-0.2255,0.054381
0.74269,1.0583,0.081227,-0.22508,0.05409
0.74369,1.0589,0.080718,-0.22466,0.053794
0.74469,1.0596,0.080214,-0.22424,0.053501
0.74569,1.0603,0.079714,-0.22382,0.053213
0.74669,1.0609,0.079214,-0.22341,0.052923
0.74769,1.0616,0.078717,-0.22299,0.052636
0.74869,1.0622,0.078226,-0.22257,0.052349
0.74969,1.0629,0.077739,-0.22216,0.052065
0.75069,1.0635,0.077251,-0.22174,0.051781
0.75169,1.0641,0.076765,-0.22133,0.051498
0.75269,1.0648,0.076275,-0.22091,0.051216
0.75369,1.0654,0.07578,-0.2205,0.050932
0.75469,1.066,0.075285,-0.22008,0.050654
0.75569,1.0666,0.074792,-0.21967,0.050376
0.75669,1.0672,0.074301,-0.21926,0.050101
0.75769,1.0678,0.073812,-0.21885,0.049825
0.75869,1.0684,0.073321,-0.21844,0.049549
0.75969,1.069,0.072836,-0.21803,0.049276
0.76069,1.0696,0.072346,-0.21762,0.049002
0.76169,1.0701,0.071869,-0.21721,0.04873
0.76269,1.0707,0.071391,-0.21681,0.048462
0.76369,1.0713,0.070914,-0.2164,0.048193
0.76469,1.0719,0.07044,-0.216,0.047925
0.76569,1.0724,0.069967,-0.2156,0.047658
0.76669,1.073,0.069499,-0.21519,0.047395
0.76769,1.0735,0.069039,-0.21479,0.047131
0.76869,1.0741,0.068579,-0.21439,0.046869
0.76969,1.0746,0.068119,-0.21399,0.046609
0.77069,1.0751,0.067665,-0.21359,0.04635
0.77169,1.0757,0.067211,-0.21319,0.046098
0.77269,1.0762,0.066769,-0.2128,0.045848
0.77369,1.0767,0.066333,-0.2124,0.0456
0.77469,1.0772,0.065895,-0.21201,0.045355
0.77569,1.0777,0.065464,-0.21161,0.045113
0.77669,1.0782,0.065036,-0.21122,0.044873
0.77769,1.0787,0.064614,-0.21083,0.044635
0.77869,1.0791,0.064191,-0.21044,0.044398
0.77969,1.0796,0.063772,-0.21006,0.044162
0.7807,1.0801,0.06336,-0.20967,0.043928
0.7817,1.0805,0.062956,-0.20929,0.043699
0.7827,1.081,0.062561,-0.20891,0.043471
0.7837,1.0814,0.062177,-0.20853,0.043244
0.7847,1.0818,0.061792,-0.20815,0.04302
0.7857,1.0822,0.061406,-0.20777,0.042795
0.7867,1.0827,0.061024,-0.2074,0.042572
0.7877,1.0831,0.060644,-0.20702,0.042351
0.7887,1.0835,0.060268,-0.20665,0.04213
0.7897,1.0839,0.059893,-0.20627,0.041907
0.7907,1.0843,0.05952,-0.20589,0.041686
0.7917,1.0847,0.059145,-0.20552,0.041467
0.7927,1.0851,0.058774,-0.20515,0.041248
0.7937,1.0856,0.058405,-0.20477,0.04103
0.7947,1.0859,0.058039,-0.2044,0.040815
0.7957,1.0863,0.057677,-0.20403,0.040602
0.7967,1.0867,0.057315,-0.20366,0.040392
0.7977,1.0871,0.05696,-0.20329,0.040182
0.7987,1.0875,0.056606,-0.20292,0.039974
0.7997,1.0879,0.056256,-0.20255,0.039768
0.8007,1.0882,0.055909,-0.20218,0.039562
0.8017,1.0886,0.055566,-0.20181,0.03936
0.8027,1.089,0.055226,-0.20145,0.039157
0.8037,1.0893,0.05489,-0.20108,0.038959
0.8047,1.0897,0.054554,-0.20072,0.038759
0.8057,1.09,0.054222,-0.20035,0.03856
0.8067,1.0904,0.053889,-0.19999,0.038362
0.8077,1.0907,0.053558,-0.19962,0.038166
0.8087,1.0911,0.053232,-0.19926,0.03797
0.8097,1.0914,0.052908,-0.1989,0.037777
0.8107,1.0917,0.052588,-0.19854,0.037586
0.8117,1.092,0.052271,-0.19818,0.037396
0.8127,1.0924,0.051958,-0.19782,0.037205
0.8137,1.0927,0.051646,-0.19747,0.037015
0.8147,1.093,0.051337,-0.19712,0.036826
0.8157,1.0933,0.051027,-0.19676,0.036637
0.8167,1.0936,0.050717,-0.19641,0.036454
0.8177,1.0939,0.050411,-0.19606,0.036268
0.8187,1.0942,0.050107,-0.19571,0.036082
0.8197,1.0945,0.049803,-0.19536,0.035898
0.82071,1.0948,0.0495,-0.19502,0.035716
0.82171,1.0951,0.049203,-0.19467,0.035534
0.82271,1.0954,0.048911,-0.19433,0.035355
0.82371,1.0956,0.048624,-0.19399,0.035177
0.82471,1.0959,0.048338,-0.19365,0.035
0.82571,1.0962,0.048055,-0.19331,0.034824
0.82671,1.0964,0.047777,-0.19296,0.034648
0.82771,1.0967,0.047497,-0.19262,0.034473
0.82871,1.097,0.04722,-0.19229,0.0343
0.82971,1.0972,0.046945,-0.19195,0.034129
0.83071,1.0975,0.046672,-0.19161,0.033959
0.83171,1.0977,0.046401,-0.19128,0.03379
0.83271,1.098,0.046137,-0.19094,0.033621
0.83371,1.0982,0.045871,-0.19061,0.033456
0.83471,1.0984,0.045608,-0.19028,0.033292
0.83571,1.0987,0.045346,-0.18995,0.03313
0.83671,1.0989,0.045086,-0.18962,0.032968
0.83771,1.0992,0.044828,-0.18929,0.032808
0.83871,1.0994,0.044571,-0.18896,0.032651
0.83971,1.0996,0.044318,-0.18864,0.032495
0.84071,1.0998,0.044059,-0.18831,0.032341
0.84171,1.1,0.043806,-0.18799,0.032187
0.84271,1.1003,0.043554,-0.18766,0.032033
0.84371,1.1005,0.043303,-0.18734,0.031879
0.84471,1.1007,0.043054,-0.18701,0.031727
0.84571,1.1009,0.042807,-0.18669,0.031576
0.84671,1.1011,0.042562,-0.18637,0.031427
0.84771,1.1013,0.04232,-0.18605,0.031278
0.84871,1.1015,0.042077,-0.18573,0.031128
0.84971,1.1017,0.041836,-0.18541,0.030981
0.85071,1.1019,0.041598,-0.1851,0.030833
0.85171,1.1021,0.041362,-0.18478,0.030684
0.85271,1.1023,0.041127,-0.18447,0.030536
0.85371,1.1025,0.040893,-0.18415,0.030389
0.85471,1.1026,0.040663,-0.18384,0.030243
0.85571,1.1028,0.040432,-0.18352,0.030097
0.85671,1.103,0.040198,-0.18321,0.029952
0.85771,1.1032,0.039965,-0.1829,0.029806
0.85871,1.1034,0.039734,-0.18259,0.029662
0.85971,1.1036,0.039505,-0.18228,0.029517
0.86072,1.1037,0.039279,-0.18197,0.029371
0.86172,1.1039,0.039054,-0.18166,0.029226
0.86272,1.1041,0.038832,-0.18135,0.029082
0.86372,1.1043,0.038611,-0.18105,0.028936
0.86472,1.1044,0.03839,-0.18074,0.028793
0.86572,1.1046,0.038168,-0.18044,0.02865
0.86672,1.1048,0.037943,-0.18013,0.028511
0.86772,1.105,0.037721,-0.17983,0.028371
0.86872,1.1051,0.037501,-0.17953,0.028234
0.86972,1.1053,0.037283,-0.17923,0.028099
0.87072,1.1055,0.037068,-0.17892,0.027965
0.87172,1.1056,0.036857,-0.17863,0.027831
0.87272,1.1058,0.036643,-0.17833,0.0277
0.87372,1.1059,0.036431,-0.17803,0.027571
0.87472,1.1061,0.036222,-0.17773,0.027442
0.87572,1.1063,0.036013,-0.17744,0.027313
0.87672,1.1064,0.035804,-0.17714,0.027185
0.87772,1.1066,0.035596,-0.17684,0.027057
0.87872,1.1067,0.03539,-0.17655,0.026928
0.87972,1.1069,0.035184,-0.17625,0.026801
0.88072,1.107,0.03498,-0.17596,0.026675
0.88172,1.1072,0.034778,-0.17566,0.026551
0.88272,1.1073,0.034576,-0.17537,0.026428
0.88372,1.1074,0.034378,-0.17508,0.026305
0.88472,1.1076,0.034179,-0.17478,0.026184
0.88572,1.1077,0.033984,-0.17449,0.026064
0.88672,1.1079,0.033789,-0.1742,0.025944
0.88772,1.108,0.033597,-0.17391,0.025824
0.88872,1.1081,0.033406,-0.17362,0.025706
0.88972,1.1082,0.033222,-0.17333,0.02559
0.89072,1.1084,0.033036,-0.17304,0.025473
0.89172,1.1085,0.032854,-0.17275,0.025355
0.89272,1.1086,0.032671,-0.17246,0.025237
0.89372,1.1087,0.032492,-0.17218,0.025119
0.89472,1.1089,0.032311,-0.17189,0.024995
0.89572,1.109,0.032131,-0.17161,0.024878
0.89672,1.1091,0.031952,-0.17132,0.024761
0.89772,1.1092,0.031774,-0.17104,0.024643
0.89872,1.1093,0.031597,-0.17076,0.024524
0.89972,1.1094,0.031421,-0.17048,0.024401
0.90073,1.1096,0.031249,-0.1702,0.024284
0.90173,1.1097,0.031076,-0.16992,0.024168
0.90273,1.1098,0.030903,-0.16965,0.024051
0.90373,1.1099,0.03073,-0.16937,0.023935
0.90473,1.11,0.030559,-0.1691,0.023817
0.90573,1.1101,0.030389,-0.16883,0.0237
0.90673,1.1102,0.030219,-0.16856,0.023582
0.90773,1.1103,0.030051,-0.16829,0.023468
0.90873,1.1104,0.029883,-0.16802,0.023354
0.90973,1.1105,0.029716,-0.16775,0.023242
0.91073,1.1106,0.029551,-0.16748,0.023126
0.91173,1.1107,0.029386,-0.16722,0.023013
0.91273,1.1108,0.029222,-0.16695,0.022901
0.91373,1.1109,0.029058,-0.16668,0.022789
0.91473,1.111,0.028897,-0.16641,0.022678
0.91573,1.1111,0.028737,-0.16615,0.022567
0.91673,1.1112,0.028577,-0.16588,0.022456
0.91773,1.1113,0.028417,-0.16562,0.022349
0.91873,1.1113,0.02826,-0.16535,0.02224
0.91973,1.1114,0.028104,-0.16509,0.022132
0.92073,1.1115,0.027948,-0.16482,0.022025
0.92173,1.1116,0.027793,-0.16456,0.021918
0.92273,1.1117,0.02764,-0.1643,0.021811
0.92373,1.1118,0.02749,-0.16404,0.021705
0.92473,1.1119,0.02734,-0.16378,0.021599
0.92573,1.1119,0.027193,-0.16352,0.021494
0.92673,1.112,0.027048,-0.16326,0.02139
0.92773,1.1121,0.026904,-0.163,0.021286
0.92873,1.1122,0.026762,-0.16275,0.021183
0.92973,1.1123,0.026623,-0.16249,0.021079
0.93073,1.1123,0.026484,-0.16224,0.020975
0.93173,1.1124,0.026347,-0.16198,0.020872
0.93273,1.1125,0.026212,-0.16173,0.020769
0.93373,1.1125,0.026078,-0.16147,0.020667
0.93473,1.1126,0.025944,-0.16122,0.020564
0.93573,1.1127,0.025811,-0.16097,0.020463
0.93673,1.1127,0.025679,-0.16072,0.020362
0.93773,1.1128,0.025547,-0.16047,0.020263
0.93873,1.1129,0.025416,-0.16022,0.020164
0.93973,1.1129,0.025287,-0.15997,0.020065
0.94074,1.113,0.025158,-0.15972,0.019967
0.94174,1.1131,0.02503,-0.15947,0.019869
0.94274,1.1131,0.024903,-0.15921,0.019772
0.94374,1.1132,0.024778,-0.15896,0.019676
0.94474,1.1132,0.024653,-0.15871,0.01958
0.94574,1.1133,0.024529,-0.15847,0.019485
0.94674,1.1134,0.024406,-0.15822,0.01939
0.94774,1.1134,0.024285,-0.15797,0.019296
0.94874,1.1135,0.024165,-0.15773,0.019203
0.94974,1.1135,0.024044,-0.15748,0.01911
0.95074,1.1136,0.023923,-0.15723,0.019017
0.95174,1.1136,0.023801,-0.15699,0.018925
0.95274,1.1137,0.02368,-0.15674,0.018832
0.95374,1.1138,0.023559,-0.1565,0.01874
0.95474,1.1138,0.023439,-0.15626,0.018649
0.95574,1.1139,0.02332,-0.15601,0.018558
0.95674,1.1139,0.023202,-0.15577,0.018468
0.95774,1.114,0.023085,-0.15553,0.01838
0.95874,1.114,0.022969,-0.15529,0.018292
0.95974,1.1141,0.022853,-0.15505,0.018204
0.96074,1.1141,0.022737,-0.15481,0.018117
0.96174,1.1142,0.022622,-0.15457,0.018029
0.96274,1.1142,0.022507,-0.15434,0.017942
0.96374,1.1143,0.022392,-0.1541,0.017856
0.96474,1.1143,0.022277,-0.15386,0.01777
0.96574,1.1144,0.022162,-0.15362,0.017684
0.96674,1.1144,0.022048,-0.15339,0.0176
0.96774,1.1145,0.021934,-0.15315,0.017517
0.96874,1.1145,0.021822,-0.15291,0.017433
0.96974,1.1145,0.021709,-0.15268,0.017351
0.97074,1.1146,0.021597,-0.15244,0.017268
0.97174,1.1146,0.021486,-0.15221,0.017186
0.97274,1.1147,0.021375,-0.15197,0.017104
0.97374,1.1147,0.021265,-0.15174,0.017023
0.97474,1.1148,0.021155,-0.15151,0.016942
0.97574,1.1148,0.021045,-0.15127,0.016861
0.97674,1.1149,0.020936,-0.15104,0.016781
0.97774,1.1149,0.020826,-0.15081,0.016702
0.97874,1.1149,0.020717,-0.15057,0.016623
0.97974,1.115,0.020609,-0.15034,0.016544
0.98075,1.115,0.020502,-0.15011,0.016465
0.98175,1.1151,0.020396,-0.14988,0.016386
0.98275,1.1151,0.020289,-0.14964,0.016309
0.98375,1.1151,0.020184,-0.14941,0.016232
0.98475,1.1152,0.020079,-0.14918,0.016156
0.98575,1.1152,0.019976,-0.14895,0.016082
0.98675,1.1153,0.019875,-0.14872,0.016008
0.98775,1.1153,0.019774,-0.14849,0.015937
0.98875,1.1153,0.019675,-0.14825,0.015866
0.98975,1.1154,0.019578,-0.14802,0.015794
0.99075,1.1154,0.019481,-0.14779,0.015724
0.99175,1.1154,0.019385,-0.14756,0.015654
0.99275,1.1155,0.01929,-0.14733,0.015584
0.99375,1.1155,0.019195,-0.14711,0.015514
0.99475,1.1155,0.019101,-0.14688,0.015445
0.99575,1.1156,0.019008,-0.14665,0.015376
0.99675,1.1156,0.018914,-0.14642,0.015308
0.99775,1.1156,0.018822,-0.14619,0.015239
0.99875,1.1157,0.01873,-0.14597,0.015172
0.99975,1.1157,0.018637,-0.14574,0.015105
1.0008,1.1157,0.018545,-0.14551,0.015038
1.0018,1.1158,0.018453,-0.14529,0.014972
1.0028,1.1158,0.018361,-0.14506,0.014906
1.0038,1.1158,0.01827,-0.14484,0.01484
1.0048,1.1158,0.018179,-0.14461,0.014774
1.0058,1.1159,0.018089,-0.14439,0.014709
1.0068,1.1159,0.017999,-0.14416,0.014644
1.0078,1.1159,0.017909,-0.14394,0.014579
1.0088,1.116,0.017821,-0.14372,0.014514
1.0098,1.116,0.017733,-0.1435,0.01445
1.0108,1.116,0.017645,-0.14328,0.014385
1.0118,1.1161,0.017558,-0.14306,0.014321
1.0128,1.1161,0.017471,-0.14284,0.014257
1.0138,1.1161,0.017386,-0.14262,0.014194
1.0148,1.1161,0.017301,-0.1424,0.01413
1.0158,1.1162,0.017216,-0.14218,0.014067
1.0168,1.1162,0.017132,-0.14196,0.014004
1.0178,1.1162,0.01705,-0.14174,0.013942
1.0188,1.1163,0.016968,-0.14153,0.013881
1.0198,1.1163,0.016887,-0.14131,0.013819
1.0208,1.1163,0.016808,-0.14109,0.013759
1.0218,1.1163,0.016729,-0.14088,0.013698
1.0228,1.1163,0.016651,-0.14066,0.013638
1.0238,1.1164,0.016574,-0.14044,0.013578
1.0248,1.1164,0.016496,-0.14023,0.013518
1.0258,1.1164,0.01642,-0.14001,0.013459
1.0268,1.1164,0.016344,-0.1398,0.0134
1.0278,1.1165,0.016268,-0.13958,0.013341
1.0288,1.1165,0.016194,-0.13937,0.013283
1.0298,1.1165,0.016121,-0.13915,0.013224
1.0308,1.1165,0.016048,-0.13894,0.013166
1.0318,1.1165,0.015976,-0.13873,0.013108
1.0328,1.1165,0.015905,-0.13852,0.01305
1.0338,1.1166,0.015834,-0.1383,0.012992
1.0348,1.1166,0.015763,-0.13809,0.012935
1.0358,1.1166,0.015693,-0.13788,0.012879
1.0368,1.1166,0.015623,-0.13767,0.012822
1.0378,1.1166,0.015554,-0.13746,0.012767
1.0388,1.1166,0.015485,-0.13725,0.012712
1.0398,1.1166,0.015415,-0.13704,0.012656
1.0408,1.1167,0.015347,-0.13683,0.012601
1.0418,1.1167,0.015279,-0.13662,0.012547
1.0428,1.1167,0.015211,-0.13642,0.012493
1.0438,1.1167,0.015144,-0.13621,0.012438
1.0448,1.1167,0.015077,-0.136,0.012385
1.0458,1.1167,0.01501,-0.13579,0.012333
1.0468,1.1167,0.014943,-0.13558,0.012279
1.0478,1.1167,0.014876,-0.13537,0.012226
1.0488,1.1167,0.014809,-0.13517,0.012174
1.0498,1.1167,0.014743,-0.13496,0.012123
1.0508,1.1167,0.014677,-0.13475,0.01207
1.0518,1.1168,0.01461,-0.13455,0.01202
1.0528,1.1168,0.014544,-0.13434,0.011968
1.0538,1.1168,0.014477,-0.13414,0.011917
1.0548,1.1168,0.014411,-0.13393,0.011866
1.0558,1.1168,0.014346,-0.13373,0.011816
1.0568,1.1168,0.014281,-0.13352,0.011766
1.0578,1.1168,0.014216,-0.13332,0.011717
1.0588,1.1168,0.014152,-0.13312,0.011668
1.0598,1.1168,0.014088,-0.13291,0.011619
1.0608,1.1168,0.014024,-0.13271,0.01157
1.0618,1.1168,0.01396,-0.13251,0.01152
1.0628,1.1168,0.013897,-0.13231,0.011471
1.0638,1.1169,0.013833,-0.13211,0.011423
1.0648,1.1169,0.01377,-0.13191,0.011376
1.0658,1.1169,0.013707,-0.13171,0.011328
1.0668,1.1169,0.013645,-0.13151,0.011282
1.0678,1.1169,0.013583,-0.13131,0.011235
1.0688,1.1169,0.013522,-0.13111,0.01119
1.0698,1.1169,0.013462,-0.13092,0.011144
1.0708,1.1169,0.013403,-0.13072,0.011098
1.0718,1.1169,0.013344,-0.13052,0.011052
1.0728,1.1169,0.013285,-0.13033,0.011005
1.0738,1.1169,0.013226,-0.13013,0.01096
1.0748,1.1169,0.013168,-0.12993,0.010915
1.0758,1.1169,0.01311,-0.12974,0.01087
1.0768,1.1169,0.013052,-0.12954,0.010825
1.0778,1.1169,0.012994,-0.12935,0.01078
1.0788,1.1169,0.012937,-0.12915,0.010736
1.0798,1.117,0.01288,-0.12896,0.010692
1.0808,1.117,0.012824,-0.12876,0.010648
1.0818,1.117,0.012767,-0.12857,0.010605
1.0828,1.117,0.012711,-0.12837,0.010562
1.0838,1.117,0.012655,-0.12818,0.010518
1.0848,1.117,0.0126,-0.12799,0.010475
1.0858,1.117,0.012544,-0.12779,0.010432
1.0868,1.117,0.01249,-0.1276,0.01039
1.0878,1.117,0.012435,-0.12741,0.010348
1.0888,1.117,0.01238,-0.12721,0.010306
1.0898,1.117,0.012327,-0.12702,0.010264
1.0908,1.117,0.012274,-0.12683,0.010222
1.0918,1.117,0.01222,-0.12664,0.010181
1.0928,1.117,0.012168,-0.12645,0.01014
1.0938,1.117,0.012115,-0.12625,0.010099
1.0948,1.117,0.012063,-0.12606,0.010058
1.0958,1.117,0.012011,-0.12587,0.010018
1.0968,1.117,0.01196,-0.12568,0.0099774
1.0978,1.117,0.011908,-0.12549,0.0099374
1.0988,1.117,0.011857,-0.1253,0.0098975
1.0998,1.117,0.011806,-0.12511,0.0098578
1.1008,1.117,0.011754,-0.12492,0.0098183
1.1018,1.117,0.011704,-0.12473,0.0097789
1.1028,1.117,0.011654,-0.12454,0.0097398
1.1038,1.117,0.011604,-0.12436,0.0097009
1.1048,1.117,0.011555,-0.12417,0.0096623
1.1058,1.117,0.011506,-0.12398,0.0096238
1.1068,1.117,0.011457,-0.12379,0.0095854
1.1078,1.117,0.011408,-0.12361,0.0095473
1.1088,1.117,0.01136,-0.12342,0.0095092
1.1098,1.117,0.011312,-0.12324,0.009471
1.1108,1.117,0.011265,-0.12305,0.0094331
1.1118,1.117,0.011218,-0.12287,0.0093954
1.1128,1.117,0.011171,-0.12268,0.0093579
1.1138,1.117,0.011125,-0.1225,0.0093207
1.1148,1.117,0.011078,-0.12232,0.0092838
1.1158,1.117,0.011032,-0.12214,0.0092471
1.1168,1.117,0.010987,-0.12195,0.0092106
1.1178,1.117,0.010942,-0.12177,0.0091741
1.1188,1.117,0.010898,-0.12159,0.0091378
1.1198,1.117,0.010854,-0.12141,0.0091018
1.1208,1.117,0.010811,-0.12123,0.0090659
1.1218,1.1169,0.010767,-0.12104,0.00903
1.1228,1.1169,0.010724,-0.12086,0.0089943
1.1238,1.1169,0.010681,-0.12068,0.0089588
1.1248,1.1169,0.010639,-0.1205,0.0089234
1.1258,1.1169,0.010597,-0.12032,0.0088881
1.1268,1.1169,0.010555,-0.12014,0.0088529
1.1278,1.1169,0.010514,-0.11996,0.0088177
1.1288,1.1169,0.010473,-0.11978,0.0087829
1.1298,1.1169,0.010432,-0.1196,0.0087484
1.1308,1.1169,0.010391,-0.11942,0.008714
1.1318,1.1169,0.010351,-0.11925,0.0086797
1.1328,1.1169,0.010311,-0.11907,0.0086455
1.1338,1.1169,0.010271,-0.11889,0.0086115
1.1348,1.1168,0.010231,-0.11871,0.0085778
1.1358,1.1168,0.010192,-0.11854,0.0085441
1.1368,1.1168,0.010153,-0.11836,0.0085105
1.1378,1.1168,0.010113,-0.11818,0.0084771
1.1388,1.1168,0.010075,-0.11801,0.0084438
1.1398,1.1168,0.010036,-0.11783,0.0084106
1.1408,1.1168,0.0099971,-0.11765,0.0083775
1.1418,1.1168,0.0099588,-0.11748,0.0083444
1.1428,1.1168,0.0099206,-0.1173,0.0083117
1.1438,1.1168,0.0098827,-0.11713,0.0082791
1.1448,1.1167,0.009845,-0.11695,0.0082468
1.1458,1.1167,0.0098075,-0.11678,0.0082147
1.1468,1.1167,0.0097703,-0.1166,0.0081827
1.1478,1.1167,0.0097334,-0.11643,0.0081507
1.1488,1.1167,0.0096967,-0.11626,0.0081189
1.1498,1.1167,0.0096603,-0.11608,0.0080874
1.1508,1.1167,0.0096239,-0.11591,0.0080559
1.1518,1.1167,0.0095878,-0.11574,0.0080245
1.1528,1.1166,0.0095518,-0.11557,0.0079932
1.1538,1.1166,0.0095162,-0.11539,0.0079621
1.1548,1.1166,0.0094807,-0.11522,0.0079313
1.1558,1.1166,0.0094455,-0.11505,0.0079005
1.1568,1.1166,0.0094105,-0.11488,0.0078698
1.1578,1.1166,0.0093754,-0.11471,0.0078393
1.1588,1.1166,0.0093408,-0.11454,0.007809
1.1598,1.1165,0.0093062,-0.11437,0.0077789
1.1608,1.1165,0.0092719,-0.1142,0.0077488
1.1618,1.1165,0.0092376,-0.11403,0.0077188
1.1628,1.1165,0.0092036,-0.11386,0.0076889
1.1638,1.1165,0.0091696,-0.11369,0.0076591
1.1648,1.1165,0.0091357,-0.11352,0.0076295
1.1658,1.1165,0.0091021,-0.11336,0.0076
1.1668,1.1164,0.0090688,-0.11319,0.0075706
1.1678,1.1164,0.0090355,-0.11302,0.0075414
1.1688,1.1164,0.0090024,-0.11285,0.0075122
1.1698,1.1164,0.0089693,-0.11268,0.0074833
1.1708,1.1164,0.0089364,-0.11252,0.0074544
1.1718,1.1164,0.0089035,-0.11235,0.0074258
1.1728,1.1164,0.008871,-0.11218,0.0073973
1.1738,1.1163,0.0088386,-0.11201,0.0073692
1.1748,1.1163,0.0088065,-0.11185,0.0073412
1.1758,1.1163,0.0087743,-0.11168,0.0073132
1.1768,1.1163,0.0087423,-0.11152,0.0072855
1.1778,1.1163,0.0087105,-0.11135,0.0072579
1.1788,1.1163,0.0086788,-0.11118,0.0072306
1.1798,1.1162,0.0086473,-0.11102,0.0072034
1.1808,1.1162,0.0086158,-0.11085,0.0071762
1.1818,1.1162,0.0085846,-0.11069,0.0071492
1.1828,1.1162,0.0085533,-0.11053,0.0071223
1.1838,1.1162,0.0085221,-0.11036,0.0070955
1.1848,1.1161,0.0084912,-0.1102,0.0070688
1.1858,1.1161,0.0084604,-0.11003,0.0070423
1.1868,1.1161,0.0084299,-0.10987,0.0070159
1.1878,1.1161,0.0083994,-0.10971,0.0069896
1.1888,1.1161,0.0083691,-0.10954,0.0069634
1.1898,1.1161,0.008339,-0.10938,0.0069373
1.1908,1.116,0.008309,-0.10922,0.0069114
1.1918,1.116,0.0082794,-0.10906,0.0068855
1.1928,1.116,0.0082502,-0.1089,0.0068599
1.1938,1.116,0.0082211,-0.10874,0.0068344
1.1948,1.116,0.0081923,-0.10857,0.0068091
1.1958,1.1159,0.0081638,-0.10841,0.0067839
1.1968,1.1159,0.0081353,-0.10825,0.0067588
1.1978,1.1159,0.008107,-0.10809,0.0067338
1.1988,1.1159,0.0080787,-0.10793,0.0067088
1.1998,1.1159,0.0080506,-0.10777,0.0066841
1.2008,1.1159,0.0080226,-0.10761,0.0066594
1.2018,1.1158,0.0079947,-0.10746,0.0066347
1.2028,1.1158,0.0079669,-0.1073,0.0066102
1.2038,1.1158,0.0079392,-0.10714,0.0065858
1.2048,1.1158,0.0079116,-0.10698,0.0065614
1.2058,1.1158,0.0078841,-0.10682,0.0065372
1.2068,1.1157,0.0078568,-0.10666,0.006513
1.2078,1.1157,0.0078295,-0.10651,0.006489
1.2088,1.1157,0.0078023,-0.10635,0.0064651
1.2098,1.1157,0.0077752,-0.10619,0.0064413
1.2108,1.1157,0.0077483,-0.10603,0.0064175
1.2118,1.1156,0.0077215,-0.10588,0.006394
1.2128,1.1156,0.0076948,-0.10572,0.0063706
1.2138,1.1156,0.0076683,-0.10557,0.0063473
1.2148,1.1156,0.0076417,-0.10541,0.006324
1.2158,1.1156,0.0076153,-0.10525,0.0063007
1.2168,1.1155,0.0075889,-0.1051,0.0062776
1.2178,1.1155,0.0075626,-0.10494,0.0062547
1.2188,1.1155,0.0075365,-0.10479,0.006232
1.2198,1.1155,0.0075104,-0.10463,0.0062094
1.2208,1.1154,0.0074845,-0.10447,0.0061869
1.2218,1.1154,0.0074586,-0.10432,0.0061645
1.2228,1.1154,0.0074328,-0.10416,0.0061422
1.2238,1.1154,0.0074071,-0.10401,0.0061201
1.2248,1.1154,0.0073814,-0.10386,0.0060979
1.2258,1.1153,0.0073559,-0.1037,0.006076
1.2268,1.1153,0.0073304,-0.10355,0.0060541
1.2278,1.1153,0.0073051,-0.10339,0.0060322
1.2288,1.1153,0.0072798,-0.10324,0.0060105
1.2298,1.1153,0.0072546,-0.10309,0.0059888
1.2308,1.1152,0.0072295,-0.10293,0.0059672
1.2318,1.1152,0.0072045,-0.10278,0.0059457
1.2328,1.1152,0.0071796,-0.10263,0.0059243
1.2338,1.1152,0.0071549,-0.10248,0.005903
1.2348,1.1152,0.0071302,-0.10233,0.0058818
1.2358,1.1151,0.0071057,-0.10218,0.0058608
1.2368,1.1151,0.0070813,-0.10203,0.0058398
1.2378,1.1151,0.0070571,-0.10187,0.0058189
1.2388,1.1151,0.0070329,-0.10172,0.0057982
1.2398,1.1151,0.0070089,-0.10157,0.0057776
1.2408,1.115,0.006985,-0.10142,0.0057572
1.2418,1.115,0.0069612,-0.10128,0.0057368
1.2428,1.115,0.0069375,-0.10113,0.0057166
1.2438,1.115,0.006914,-0.10098,0.0056965
1.2448,1.1149,0.0068905,-0.10083,0.0056764
1.2458,1.1149,0.0068671,-0.10068,0.0056563
1.2468,1.1149,0.0068438,-0.10053,0.0056364
1.2478,1.1149,0.0068206,-0.10038,0.0056165
1.2488,1.1149,0.0067975,-0.10023,0.0055967
1.2498,1.1148,0.0067745,-0.10009,0.0055769
1.2508,1.1148,0.0067516,-0.099939,0.0055573
1.2518,1.1148,0.0067288,-0.099791,0.0055377
1.2528,1.1148,0.006706,-0.099643,0.0055181
1.2538,1.1147,0.0066833,-0.099496,0.0054986
1.2548,1.1147,0.0066607,-0.099348,0.0054791
1.2558,1.1147,0.0066381,-0.099201,0.0054597
1.2568,1.1147,0.0066156,-0.099054,0.0054403
1.2578,1.1147,0.0065932,-0.098907,0.0054209
1.2588,1.1146,0.006571,-0.09876,0.0054018
1.2598,1.1146,0.0065487,-0.098614,0.0053826
1.2608,1.1146,0.0065266,-0.098467,0.0053636
1.2618,1.1146,0.0065044,-0.098321,0.0053446
1.2628,1.1145,0.0064824,-0.098175,0.0053257
1.2638,1.1145,0.0064605,-0.098029,0.0053069
1.2648,1.1145,0.0064387,-0.097884,0.0052883
1.2658,1.1145,0.0064171,-0.097738,0.0052698
1.2668,1.1144,0.0063955,-0.097594,0.0052514
1.2678,1.1144,0.0063739,-0.097449,0.0052331
1.2688,1.1144,0.0063525,-0.097305,0.0052149
1.2698,1.1144,0.0063311,-0.097161,0.0051967
1.2708,1.1143,0.0063099,-0.097017,0.0051787
1.2718,1.1143,0.0062887,-0.096874,0.0051607
1.2728,1.1143,0.0062676,-0.096731,0.0051428
1.2738,1.1143,0.0062467,-0.096589,0.005125
1.2748,1.1143,0.0062258,-0.096446,0.0051072
1.2758,1.1142,0.0062051,-0.096304,0.0050896
1.2768,1.1142,0.0061844,-0.096162,0.005072
1.2778,1.1142,0.0061639,-0.09602,0.0050544
1.2788,1.1142,0.0061434,-0.095879,0.005037
1.2798,1.1141,0.006123,-0.095738,0.0050196
1.2808,1.1141,0.0061027,-0.095597,0.0050023
1.2818,1.1141,0.0060824,-0.095456,0.0049851
1.2828,1.1141,0.0060623,-0.095315,0.004968
1.2838,1.114,0.0060422,-0.095175,0.0049509
1.2848,1.114,0.0060221,-0.095034,0.0049338
1.2858,1.114,0.0060021,-0.094894,0.0049169
1.2868,1.114,0.0059822,-0.094754,0.0049
1.2878,1.1139,0.0059624,-0.094614,0.0048831
1.2888,1.1139,0.0059426,-0.094474,0.0048663
1.2898,1.1139,0.005923,-0.094334,0.0048496
1.2908,1.1139,0.0059034,-0.094194,0.004833
1.2918,1.1138,0.0058839,-0.094055,0.0048164
1.2928,1.1138,0.0058645,-0.093916,0.0047999
1.2938,1.1138,0.0058452,-0.093777,0.0047835
1.2948,1.1137,0.005826,-0.093638,0.0047672
1.2958,1.1137,0.0058068,-0.093499,0.0047508
1.2968,1.1137,0.0057877,-0.093361,0.0047346
1.2978,1.1137,0.0057687,-0.093222,0.0047184
1.2988,1.1136,0.0057497,-0.093084,0.0047022
1.2998,1.1136,0.0057309,-0.092946,0.004686
1.3008,1.1136,0.0057121,-0.092809,0.00467
1.3018,1.1136,0.0056934,-0.092671,0.004654
1.3028,1.1135,0.0056747,-0.092534,0.004638
1.3038,1.1135,0.0056562,-0.092397,0.0046221
1.3048,1.1135,0.0056376,-0.09226,0.0046062
1.3058,1.1135,0.0056192,-0.092123,0.0045905
1.3068,1.1134,0.0056009,-0.091987,0.0045748
1.3078,1.1134,0.0055826,-0.09185,0.0045592
1.3088,1.1134,0.0055644,-0.091714,0.0045437
1.3098,1.1133,0.0055464,-0.091579,0.0045284
1.3108,1.1133,0.0055285,-0.091444,0.0045132
1.3118,1.1133,0.0055107,-0.091309,0.0044981
1.3128,1.1133,0.0054929,-0.091174,0.0044831
1.3138,1.1132,0.0054752,-0.091039,0.0044681
1.3148,1.1132,0.0054576,-0.090905,0.0044533
1.3158,1.1132,0.0054401,-0.090771,0.0044384
1.3168,1.1132,0.0054226,-0.090637,0.0044237
1.3178,1.1131,0.0054051,-0.090503,0.0044089
1.3188,1.1131,0.0053878,-0.09037,0.0043942
1.3198,1.1131,0.0053705,-0.090237,0.0043796
1.3208,1.1131,0.0053532,-0.090104,0.004365
1.3218,1.113,0.0053361,-0.089971,0.0043505
1.3228,1.113,0.005319,-0.089838,0.004336
1.3238,1.113,0.0053019,-0.089706,0.0043216
1.3248,1.1129,0.0052849,-0.089574,0.0043072
1.3258,1.1129,0.0052679,-0.089442,0.0042928
1.3268,1.1129,0.005251,-0.08931,0.0042784
1.3278,1.1129,0.0052342,-0.089178,0.0042641
1.3288,1.1128,0.0052174,-0.089047,0.0042499
1.3298,1.1128,0.0052006,-0.088915,0.0042356
1.3308,1.1128,0.0051839,-0.088784,0.0042214
1.3318,1.1128,0.0051673,-0.088652,0.0042072
1.3328,1.1127,0.0051507,-0.088521,0.0041931
1.3338,1.1127,0.0051341,-0.088391,0.004179
1.3348,1.1127,0.0051177,-0.08826,0.004165
1.3358,1.1126,0.0051013,-0.088129,0.004151
1.3368,1.1126,0.0050849,-0.087999,0.0041372
1.3378,1.1126,0.0050687,-0.087869,0.0041233
1.3388,1.1126,0.0050524,-0.087739,0.0041096
1.3398,1.1125,0.0050363,-0.087609,0.0040958
1.3408,1.1125,0.0050202,-0.087479,0.0040822
1.3418,1.1125,0.0050041,-0.08735,0.0040685
1.3428,1.1124,0.0049881,-0.087221,0.0040549
1.3438,1.1124,0.0049721,-0.087092,0.0040414
1.3448,1.1124,0.0049563,-0.086963,0.0040279
1.3458,1.1124,0.0049404,-0.086834,0.0040145
1.3468,1.1123,0.0049246,-0.086706,0.0040011
1.3478,1.1123,0.0049089,-0.086578,0.0039878
1.3488,1.1123,0.0048933,-0.08645,0.0039746
1.3498,1.1122,0.0048778,-0.086322,0.0039615
1.3508,1.1122,0.0048622,-0.086194,0.0039484
1.3518,1.1122,0.0048468,-0.086067,0.0039354
1.3528,1.1122,0.0048315,-0.08594,0.0039224
1.3538,1.1121,0.0048162,-0.085813,0.0039096
1.3548,1.1121,0.0048009,-0.085686,0.0038968
1.3558,1.1121,0.0047858,-0.085559,0.0038841
1.3568,1.112,0.0047708,-0.085433,0.0038715
1.3578,1.112,0.0047557,-0.085306,0.003859
1.3588,1.112,0.0047408,-0.08518,0.0038464
1.3598,1.112,0.0047258,-0.085055,0.003834
1.3608,1.1119,0.004711,-0.084929,0.0038216
1.3618,1.1119,0.0046962,-0.084803,0.0038092
1.3628,1.1119,0.0046814,-0.084678,0.0037969
1.3638,1.1118,0.0046667,-0.084553,0.0037846
1.3648,1.1118,0.004652,-0.084428,0.0037724
1.3658,1.1118,0.0046374,-0.084303,0.0037602
1.3668,1.1117,0.0046228,-0.084179,0.0037481
1.3678,1.1117,0.0046083,-0.084054,0.003736
1.3688,1.1117,0.0045938,-0.08393,0.0037239
1.3698,1.1117,0.0045794,-0.083806,0.0037119
1.3708,1.1116,0.004565,-0.083682,0.0036999
1.3718,1.1116,0.0045507,-0.083558,0.003688
1.3728,1.1116,0.0045364,-0.083435,0.0036761
1.3738,1.1115,0.0045221,-0.083311,0.0036642
1.3748,1.1115,0.0045079,-0.083187,0.0036524
1.3758,1.1115,0.0044937,-0.083064,0.0036405
1.3768,1.1114,0.0044796,-0.082941,0.0036287
1.3778,1.1114,0.0044655,-0.082818,0.003617
1.3788,1.1114,0.0044515,-0.082695,0.0036053
1.3798,1.1114,0.0044377,-0.082573,0.0035938
1.3808,1.1113,0.0044238,-0.082451,0.0035822
1.3818,1.1113,0.0044101,-0.082329,0.0035707
1.3828,1.1113,0.0043963,-0.082208,0.0035593
1.3838,1.1112,0.0043827,-0.082087,0.0035479
1.3848,1.1112,0.004369,-0.081965,0.0035365
1.3858,1.1112,0.0043555,-0.081844,0.0035252
1.3868,1.1111,0.0043419,-0.081724,0.0035139
1.3878,1.1111,0.0043284,-0.081603,0.0035027
1.3888,1.1111,0.004315,-0.081483,0.0034915
1.3898,1.1111,0.0043016,-0.081363,0.0034803
1.3908,1.111,0.0042883,-0.081243,0.0034692
1.3918,1.111,0.004275,-0.081123,0.0034581
1.3928,1.111,0.0042617,-0.081003,0.0034471
1.3938,1.1109,0.0042485,-0.080884,0.0034361
1.3948,1.1109,0.0042353,-0.080764,0.003425
1.3958,1.1109,0.0042221,-0.080645,0.0034141
1.3968,1.1108,0.0042089,-0.080526,0.0034031
1.3978,1.1108,0.0041958,-0.080407,0.0033921
1.3988,1.1108,0.0041827,-0.080288,0.0033811
1.3998,1.1108,0.0041697,-0.080169,0.0033702
1.4009,1.1107,0.0041566,-0.080051,0.0033592
1.4019,1.1107,0.0041437,-0.079932,0.0033484
1.4029,1.1107,0.0041308,-0.079814,0.0033376
1.4039,1.1106,0.0041179,-0.079696,0.0033268
1.4049,1.1106,0.0041051,-0.079578,0.003316
1.4059,1.1106,0.0040923,-0.07946,0.0033053
1.4069,1.1105,0.0040796,-0.079342,0.0032946
1.4079,1.1105,0.004067,-0.079225,0.0032841
1.4089,1.1105,0.0040544,-0.079108,0.0032736
1.4099,1.1105,0.004042,-0.078991,0.0032632
1.4109,1.1104,0.0040296,-0.078874,0.0032528
1.4119,1.1104,0.0040172,-0.078758,0.0032425
1.4129,1.1104,0.0040049,-0.078642,0.0032322
1.4139,1.1103,0.0039927,-0.078526,0.003222
1.4149,1.1103,0.0039805,-0.07841,0.0032118
1.4159,1.1103,0.0039683,-0.078294,0.0032017
1.4169,1.1102,0.0039562,-0.078179,0.0031916
1.4179,1.1102,0.0039442,-0.078064,0.0031816
1.4189,1.1102,0.0039321,-0.077948,0.0031715
1.4199,1.1101,0.0039201,-0.077833,0.0031615
1.4209,1.1101,0.0039082,-0.077718,0.0031515
1.4219,1.1101,0.0038962,-0.077603,0.0031416
1.4229,1.11,0.0038844,-0.077489,0.0031317
1.4239,1.11,0.0038726,-0.077374,0.0031219
1.4249,1.11,0.0038609,-0.07726,0.0031121
1.4259,1.1099,0.0038492,-0.077146,0.0031023
1.4269,1.1099,0.0038376,-0.077032,0.0030926
1.4279,1.1099,0.003826,-0.076918,0.003083
1.4289,1.1099,0.0038144,-0.076804,0.0030733
1.4299,1.1098,0.0038028,-0.076691,0.0030637
1.4309,1.1098,0.0037913,-0.076577,0.0030541
1.4319,1.1098,0.0037799,-0.076464,0.0030445
1.4329,1.1097,0.0037685,-0.076351,0.003035
1.4339,1.1097,0.003757,-0.076238,0.0030254
1.4349,1.1097,0.0037457,-0.076126,0.0030159
1.4359,1.1096,0.0037343,-0.076013,0.0030064
1.4369,1.1096,0.003723,-0.075901,0.002997
1.4379,1.1096,0.0037118,-0.075789,0.0029876
1.4389,1.1095,0.0037005,-0.075677,0.0029783
1.4399,1.1095,0.0036893,-0.075565,0.002969
1.4409,1.1095,0.0036782,-0.075454,0.0029597
1.4419,1.1094,0.0036671,-0.075343,0.0029505
1.4429,1.1094,0.003656,-0.075231,0.0029413
1.4439,1.1094,0.0036449,-0.07512,0.0029321
1.4449,1.1093,0.0036339,-0.07501,0.002923
1.4459,1.1093,0.003623,-0.074899,0.0029139
1.4469,1.1093,0.003612,-0.074788,0.0029049
1.4479,1.1092,0.0036012,-0.074678,0.0028959
1.4489,1.1092,0.0035903,-0.074568,0.0028869
1.4499,1.1092,0.0035795,-0.074457,0.0028779
1.4509,1.1092,0.0035687,-0.074348,0.002869
1.4519,1.1091,0.003558,-0.074238,0.0028601
1.4529,1.1091,0.0035472,-0.074128,0.0028512
1.4539,1.1091,0.0035366,-0.074019,0.0028424
1.4549,1.109,0.0035259,-0.073909,0.0028335
1.4559,1.109,0.0035153,-0.0738,0.0028247
1.4569,1.109,0.0035047,-0.07369,0.0028159
1.4579,1.1089,0.0034941,-0.073581,0.0028071
1.4589,1.1089,0.0034836,-0.073472,0.0027984
1.4599,1.1089,0.0034731,-0.073363,0.0027897
1.4609,1.1088,0.0034626,-0.073254,0.002781
1.4619,1.1088,0.0034522,-0.073146,0.0027723
1.4629,1.1088,0.0034418,-0.073038,0.0027636
1.4639,1.1087,0.0034314,-0.072929,0.002755
1.4649,1.1087,0.0034211,-0.072821,0.0027463
1.4659,1.1087,0.0034108,-0.072713,0.0027378
1.4669,1.1086,0.0034005,-0.072606,0.0027292
1.4679,1.1086,0.0033903,-0.072498,0.0027207
1.4689,1.1086,0.0033802,-0.072391,0.0027123
1.4699,1.1085,0.0033701,-0.072283,0.0027039
1.4709,1.1085,0.00336,-0.072176,0.0026955
1.4719,1.1085,0.00335,-0.07207,0.0026871
1.4729,1.1084,0.00334,-0.071963,0.0026788
1.4739,1.1084,0.00333,-0.071857,0.0026705
1.4749,1.1084,0.00332,-0.07175,0.0026622
1.4759,1.1083,0.0033101,-0.071644,0.002654
1.4769,1.1083,0.0033002,-0.071538,0.0026458
1.4779,1.1083,0.0032903,-0.071433,0.0026376
1.4789,1.1082,0.0032805,-0.071327,0.0026294
1.4799,1.1082,0.0032707,-0.071222,0.0026213
1.4809,1.1082,0.0032609,-0.071116,0.0026132
1.4819,1.1081,0.0032512,-0.071011,0.0026052
1.4829,1.1081,0.0032416,-0.070907,0.0025973
1.4839,1.1081,0.0032321,-0.070802,0.0025894
1.4849,1.108,0.0032225,-0.070698,0.0025816
1.4859,1.108,0.0032131,-0.070594,0.0025738
1.4869,1.108,0.0032037,-0.07049,0.0025661
1.4879,1.1079,0.0031943,-0.070387,0.0025584
1.4889,1.1079,0.0031849,-0.070283,0.0025508
1.4899,1.1079,0.0031756,-0.07018,0.0025431
1.4909,1.1078,0.0031662,-0.070077,0.0025354
1.4919,1.1078,0.0031569,-0.069974,0.0025278
1.4929,1.1078,0.0031477,-0.06987,0.0025201
1.4939,1.1077,0.0031384,-0.069767,0.0025125
1.4949,1.1077,0.0031292,-0.069665,0.0025049
1.4959,1.1077,0.00312,-0.069562,0.0024973
1.4969,1.1076,0.0031109,-0.069459,0.0024897
1.4979,1.1076,0.0031017,-0.069357,0.0024822
1.4989,1.1076,0.0030926,-0.069254,0.0024747
1.4999,1.1075,0.0030836,-0.069152,0.0024671
1.5009,1.1075,0.0030745,-0.069049,0.0024596
1.5019,1.1075,0.0030655,-0.068947,0.0024522
1.5029,1.1074,0.0030565,-0.068845,0.0024448
1.5039,1.1074,0.0030476,-0.068743,0.0024373
1.5049,1.1074,0.0030386,-0.068642,0.0024299
1.5059,1.1073,0.0030297,-0.06854,0.0024225
1.5069,1.1073,0.0030208,-0.068439,0.0024152
1.5079,1.1073,0.003012,-0.068338,0.0024078
1.5089,1.1072,0.0030031,-0.068237,0.0024005
1.5099,1.1072,0.0029943,-0.068136,0.0023931
1.5109,1.1072,0.0029855,-0.068035,0.0023858
1.5119,1.1071,0.0029767,-0.067934,0.0023785
1.5129,1.1071,0.0029679,-0.067833,0.0023712
1.5139,1.1071,0.0029592,-0.067733,0.002364
1.5149,1.107,0.0029505,-0.067632,0.0023567
1.5159,1.107,0.0029418,-0.067532,0.0023496
1.5169,1.107,0.0029332,-0.067432,0.0023424
1.5179,1.1069,0.0029246,-0.067333,0.0023354
1.5189,1.1069,0.0029161,-0.067233,0.0023283
1.5199,1.1069,0.0029076,-0.067134,0.0023213
1.5209,1.1068,0.0028992,-0.067035,0.0023144
1.5219,1.1068,0.0028907,-0.066936,0.0023075
1.5229,1.1068,0.0028824,-0.066837,0.0023006
1.5239,1.1067,0.002874,-0.066738,0.0022937
1.5249,1.1067,0.0028657,-0.066639,0.0022869
1.5259,1.1067,0.0028574,-0.066541,0.0022801
1.5269,1.1066,0.0028491,-0.066443,0.0022733
1.5279,1.1066,0.0028408,-0.066344,0.0022665
1.5289,1.1066,0.0028325,-0.066246,0.0022597
1.5299,1.1065,0.0028243,-0.066148,0.002253
1.5309,1.1065,0.0028161,-0.066051,0.0022462
1.5319,1.1065,0.0028079,-0.065953,0.0022395
1.5329,1.1064,0.0027997,-0.065855,0.0022328
1.5339,1.1064,0.0027916,-0.065758,0.0022261
1.5349,1.1064,0.0027834,-0.065661,0.0022194
1.5359,1.1063,0.0027754,-0.065564,0.0022127
1.5369,1.1063,0.0027673,-0.065467,0.0022061
1.5379,1.1063,0.0027593,-0.065371,0.0021995
1.5389,1.1062,0.0027513,-0.065274,0.0021929
1.5399,1.1062,0.0027433,-0.065178,0.0021863
1.5409,1.1062,0.0027354,-0.065082,0.0021798
1.5419,1.1061,0.0027275,-0.064985,0.0021733
1.5429,1.1061,0.0027196,-0.06489,0.0021668
1.5439,1.1061,0.0027118,-0.064794,0.0021603
1.5449,1.106,0.0027039,-0.064698,0.0021539
1.5459,1.106,0.0026961,-0.064602,0.0021474
1.5469,1.106,0.0026883,-0.064507,0.002141
1.5479,1.1059,0.0026805,-0.064412,0.0021346
1.5489,1.1059,0.0026727,-0.064316,0.0021282
1.5499,1.1059,0.002665,-0.064221,0.0021219
1.5509,1.1058,0.0026573,-0.064126,0.0021155
1.5519,1.1058,0.0026496,-0.064031,0.0021092
1.5529,1.1058,0.0026419,-0.063936,0.0021029
1.5539,1.1057,0.0026343,-0.063842,0.0020967
1.5549,1.1057,0.0026267,-0.063747,0.0020905
1.5559,1.1057,0.0026191,-0.063653,0.0020843
1.5569,1.1056,0.0026116,-0.063559,0.0020781
1.5579,1.1056,0.0026041,-0.063465,0.002072
1.5589,1.1056,0.0025966,-0.063371,0.0020659
1.5599,1.1055,0.0025892,-0.063277,0.0020598
1.5609,1.1055,0.0025817,-0.063184,0.0020538
1.5619,1.1055,0.0025744,-0.06309,0.0020477
1.5629,1.1054,0.002567,-0.062997,0.0020418
1.5639,1.1054,0.0025597,-0.062904,0.0020358
1.5649,1.1054,0.0025524,-0.062811,0.0020299
1.5659,1.1053,0.0025451,-0.062718,0.002024
1.5669,1.1053,0.0025379,-0.062626,0.0020181
1.5679,1.1052,0.0025306,-0.062533,0.0020122
1.5689,1.1052,0.0025234,-0.062441,0.0020063
1.5699,1.1052,0.0025163,-0.062349,0.0020005
1.5709,1.1051,0.0025091,-0.062256,0.0019946
1.5719,1.1051,0.002502,-0.062164,0.0019888
1.5729,1.1051,0.0024948,-0.062072,0.0019829
1.5739,1.105,0.0024877,-0.06198,0.0019771
1.5749,1.105,0.0024806,-0.061889,0.0019712
1.5759,1.105,0.0024736,-0.061797,0.0019654
1.5769,1.1049,0.0024665,-0.061705,0.0019596
1.5779,1.1049,0.0024595,-0.061614,0.0019538
1.5789,1.1049,0.0024524,-0.061522,0.001948
1.5799,1.1048,0.0024454,-0.061431,0.0019422
1.5809,1.1048,0.0024385,-0.06134,0.0019365
1.5819,1.1048,0.0024315,-0.061249,0.0019308
1.5829,1.1047,0.0024246,-0.061159,0.0019251
1.5839,1.1047,0.0024177,-0.061068,0.0019194
1.5849,1.1047,0.0024108,-0.060978,0.0019137
1.5859,1.1046,0.002404,-0.060888,0.0019081
1.5869,1.1046,0.0023972,-0.060798,0.0019025
1.5879,1.1046,0.0023904,-0.060708,0.001897
1.5889,1.1045,0.0023836,-0.060618,0.0018914
1.5899,1.1045,0.0023769,-0.060528,0.0018859
1.5909,1.1045,0.0023701,-0.060439,0.0018803
1.5919,1.1044,0.0023634,-0.060349,0.0018748
1.5929,1.1044,0.0023568,-0.06026,0.0018693
1.5939,1.1044,0.0023501,-0.06017,0.0018638
1.5949,1.1043,0.0023435,-0.060081,0.0018583
1.5959,1.1043,0.0023368,-0.059992,0.0018529
1.5969,1.1043,0.0023303,-0.059904,0.0018475
1.5979,1.1042,0.0023237,-0.059815,0.0018421
1.5989,1.1042,0.0023171,-0.059726,0.0018367
1.5999,1.1041,0.0023106,-0.059638,0.0018313
1.6009,1.1041,0.0023041,-0.059549,0.0018259
1.6019,1.1041,0.0022976,-0.059461,0.0018206
1.6029,1.104,0.0022911,-0.059373,0.0018153
1.6039,1.104,0.0022847,-0.059285,0.00181
1.6049,1.104,0.0022782,-0.059198,0.0018047
1.6059,1.1039,0.0022718,-0.05911,0.0017994
1.6069,1.1039,0.0022654,-0.059022,0.0017942
1.6079,1.1039,0.0022591,-0.058935,0.0017889
1.6089,1.1038,0.0022527,-0.058848,0.0017838
1.6099,1.1038,0.0022464,-0.058761,0.0017786
1.6109,1.1038,0.0022401,-0.058674,0.0017734
1.6119,1.1037,0.0022338,-0.058586,0.0017683
1.6129,1.1037,0.0022275,-0.0585,0.0017631
1.6139,1.1037,0.0022212,-0.058413,0.001758
1.6149,1.1036,0.002215,-0.058326,0.0017529
1.6159,1.1036,0.0022088,-0.058239,0.0017477
1.6169,1.1036,0.0022025,-0.058153,0.0017426
1.6179,1.1035,0.0021963,-0.058066,0.0017376
1.6189,1.1035,0.0021902,-0.05798,0.0017325
1.6199,1.1035,0.002184,-0.057894,0.0017274
1.6209,1.1034,0.0021779,-0.057807,0.0017224
1.6219,1.1034,0.0021718,-0.057722,0.0017174
1.6229,1.1033,0.0021657,-0.057636,0.0017125
1.6239,1.1033,0.0021597,-0.05755,0.0017075
1.6249,1.1033,0.0021536,-0.057465,0.0017026
1.6259,1.1032,0.0021476,-0.057379,0.0016976
1.6269,1.1032,0.0021416,-0.057294,0.0016927
1.6279,1.1032,0.0021356,-0.057208,0.0016878
1.6289,1.1031,0.0021297,-0.057123,0.0016829
1.6299,1.1031,0.0021238,-0.057038,0.0016781
1.6309,1.1031,0.0021178,-0.056954,0.0016733
1.6319,1.103,0.002112,-0.056869,0.0016685
1.6329,1.103,0.0021061,-0.056785,0.0016638
1.6339,1.103,0.0021003,-0.056701,0.0016591
1.6349,1.1029,0.0020945,-0.056617,0.0016544
1.6359,1.1029,0.0020888,-0.056533,0.0016497
1.6369,1.1029,0.002083,-0.05645,0.001645
1.6379,1.1028,0.0020772,-0.056366,0.0016404
1.6389,1.1028,0.0020715,-0.056283,0.0016357
1.6399,1.1028,0.0020658,-0.056199,0.0016311
1.6409,1.1027,0.00206,-0.056116,0.0016265
1.6419,1.1027,0.0020544,-0.056033,0.0016219
1.6429,1.1027,0.0020487,-0.05595,0.0016174
1.6439,1.1026,0.0020431,-0.055868,0.0016128
1.6449,1.1026,0.0020375,-0.055785,0.0016083
1.6459,1.1025,0.0020318,-0.055702,0.0016038
1.6469,1.1025,0.0020262,-0.05562,0.0015993
1.6479,1.1025,0.0020207,-0.055538,0.0015948
1.6489,1.1024,0.0020151,-0.055455,0.0015903
1.6499,1.1024,0.0020095,-0.055373,0.0015858
1.6509,1.1024,0.002004,-0.055291,0.0015813
1.6519,1.1023,0.0019985,-0.055209,0.0015769
1.6529,1.1023,0.0019929,-0.055127,0.0015724
1.6539,1.1023,0.0019874,-0.055045,0.0015679
1.6549,1.1022,0.0019819,-0.054963,0.0015635
1.6559,1.1022,0.0019765,-0.054882,0.001559
1.6569,1.1022,0.001971,-0.0548,0.0015546
1.6579,1.1021,0.0019655,-0.054718,0.0015502
1.6589,1.1021,0.0019601,-0.054637,0.0015458
1.6599,1.1021,0.0019547,-0.054556,0.0015414
1.6609,1.102,0.0019493,-0.054474,0.001537
1.6619,1.102,0.0019439,-0.054393,0.0015326
1.6629,1.102,0.0019385,-0.054312,0.0015282
1.6639,1.1019,0.0019332,-0.054231,0.0015238
1.6649,1.1019,0.0019278,-0.054151,0.0015195
1.6659,1.1018,0.0019225,-0.05407,0.0015151
1.6669,1.1018,0.0019171,-0.053989,0.0015107
1.6679,1.1018,0.0019118,-0.053909,0.0015064
1.6689,1.1017,0.0019065,-0.053828,0.001502
1.6699,1.1017,0.0019012,-0.053748,0.0014977
1.6709,1.1017,0.0018959,-0.053668,0.0014933
1.6719,1.1016,0.0018907,-0.053588,0.001489
1.6729,1.1016,0.0018854,-0.053508,0.0014847
1.6739,1.1016,0.0018803,-0.053428,0.0014805
1.6749,1.1015,0.0018751,-0.053349,0.0014762
1.6759,1.1015,0.00187,-0.05327,0.001472
1.6769,1.1015,0.0018648,-0.05319,0.0014679
1.6779,1.1014,0.0018597,-0.053111,0.0014637
1.6789,1.1014,0.0018546,-0.053032,0.0014595
1.6799,1.1014,0.0018495,-0.052953,0.0014554
1.6809,1.1013,0.0018445,-0.052874,0.0014512
1.6819,1.1013,0.0018394,-0.052796,0.0014471
1.6829,1.1013,0.0018344,-0.052717,0.0014431
1.6839,1.1012,0.0018294,-0.052639,0.001439
1.6849,1.1012,0.0018244,-0.052561,0.001435
1.6859,1.1012,0.0018195,-0.052483,0.001431
1.6869,1.1011,0.0018146,-0.052405,0.001427
1.6879,1.1011,0.0018097,-0.052327,0.0014231
1.6889,1.101,0.0018048,-0.05225,0.0014192
1.6899,1.101,0.0018,-0.052172,0.0014153
1.6909,1.101,0.0017951,-0.052095,0.0014114
1.6919,1.1009,0.0017903,-0.052017,0.0014075
1.6929,1.1009,0.0017854,-0.05194,0.0014036
1.6939,1.1009,0.0017806,-0.051863,0.0013998
1.6949,1.1008,0.0017758,-0.051786,0.0013959
1.6959,1.1008,0.001771,-0.051709,0.001392
1.6969,1.1008,0.0017662,-0.051632,0.0013882
1.6979,1.1007,0.0017614,-0.051555,0.0013843
1.6989,1.1007,0.0017567,-0.051479,0.0013805
1.6999,1.1007,0.0017519,-0.051402,0.0013767
1.7009,1.1006,0.0017472,-0.051326,0.0013728
1.7019,1.1006,0.0017425,-0.051249,0.001369
1.7029,1.1006,0.0017378,-0.051173,0.0013652
1.7039,1.1005,0.0017331,-0.051097,0.0013613
1.7049,1.1005,0.0017284,-0.051021,0.0013575
1.7059,1.1004,0.0017237,-0.050945,0.0013537
1.7069,1.1004,0.0017191,-0.050869,0.00135
1.7079,1.1004,0.0017145,-0.050793,0.0013462
1.7089,1.1003,0.0017098,-0.050718,0.0013424
1.7099,1.1003,0.0017052,-0.050642,0.0013387
1.7109,1.1003,0.0017006,-0.050567,0.0013349
1.7119,1.1002,0.001696,-0.050492,0.0013312
1.7129,1.1002,0.0016915,-0.050416,0.0013275
1.7139,1.1002,0.0016869,-0.050341,0.0013238
1.7149,1.1001,0.0016824,-0.050267,0.0013201
1.7159,1.1001,0.0016779,-0.050192,0.0013164
1.7169,1.1001,0.0016733,-0.050117,0.0013128
1.7179,1.1,0.0016688,-0.050042,0.0013091
1.7189,1.1,0.0016643,-0.049968,0.0013054
1.7199,1.1,0.0016599,-0.049893,0.0013017
1.7209,1.0999,0.0016554,-0.049819,0.0012981
1.7219,1.0999,0.0016509,-0.049745,0.0012944
1.7229,1.0999,0.0016465,-0.04967,0.0012908
1.7239,1.0998,0.001642,-0.049596,0.0012871
1.7249,1.0998,0.0016376,-0.049522,0.0012835
1.7259,1.0998,0.0016332,-0.049448,0.0012799
1.7269,1.0997,0.0016288,-0.049374,0.0012763
1.7279,1.0997,0.0016244,-0.0493,0.0012727
1.7289,1.0996,0.00162,-0.049227,0.0012692
1.7299,1.0996,0.0016157,-0.049153,0.0012656
1.7309,1.0996,0.0016113,-0.04908,0.0012621
1.7319,1.0995,0.001607,-0.049006,0.0012585
1.7329,1.0995,0.0016027,-0.048933,0.001255
1.7339,1.0995,0.0015984,-0.04886,0.0012516
1.7349,1.0994,0.0015941,-0.048788,0.0012482
1.7359,1.0994,0.0015899,-0.048715,0.0012448
1.7369,1.0994,0.0015857,-0.048643,0.0012414
1.7379,1.0993,0.0015814,-0.04857,0.001238
1.7389,1.0993,0.0015772,-0.048498,0.0012346
1.7399,1.0993,0.0015731,-0.048426,0.0012313
1.7409,1.0992,0.0015689,-0.048354,0.0012279
1.7419,1.0992,0.0015647,-0.048282,0.0012246
1.7429,1.0992,0.0015606,-0.04821,0.0012213
1.7439,1.0991,0.0015564,-0.048138,0.001218
1.7449,1.0991,0.0015523,-0.048066,0.0012146
1.7459,1.0991,0.0015482,-0.047994,0.0012113
1.7469,1.099,0.0015441,-0.047923,0.001208
1.7479,1.099,0.00154,-0.047851,0.0012047
1.7489,1.0989,0.0015359,-0.04778,0.0012014
1.7499,1.0989,0.0015318,-0.047708,0.0011982
1.7509,1.0989,0.0015277,-0.047637,0.0011949
1.7519,1.0988,0.0015236,-0.047566,0.0011916
1.7529,1.0988,0.0015196,-0.047494,0.0011884
1.7539,1.0988,0.0015155,-0.047423,0.0011851
1.7549,1.0987,0.0015115,-0.047353,0.0011819
1.7559,1.0987,0.0015075,-0.047282,0.0011786
1.7569,1.0987,0.0015035,-0.047211,0.0011754
1.7579,1.0986,0.0014995,-0.04714,0.0011722
1.7589,1.0986,0.0014955,-0.04707,0.001169
1.7599,1.0986,0.0014916,-0.047,0.0011658
1.7609,1.0985,0.0014876,-0.046929,0.0011626
1.7619,1.0985,0.0014836,-0.046859,0.0011594
1.7629,1.0985,0.0014797,-0.046789,0.0011562
1.7639,1.0984,0.0014758,-0.046719,0.001153
1.7649,1.0984,0.0014719,-0.046649,0.0011498
1.7659,1.0984,0.001468,-0.046579,0.0011467
1.7669,1.0983,0.0014641,-0.046509,0.0011435
1.7679,1.0983,0.0014602,-0.04644,0.0011404
1.7689,1.0982,0.0014563,-0.04637,0.0011372
1.7699,1.0982,0.0014524,-0.0463,0.0011341
1.7709,1.0982,0.0014486,-0.046231,0.0011309
1.7719,1.0981,0.0014447,-0.046161,0.0011278
1.7729,1.0981,0.0014408,-0.046092,0.0011246
1.7739,1.0981,0.001437,-0.046023,0.0011215
1.7749,1.098,0.0014332,-0.045953,0.0011184
1.7759,1.098,0.0014294,-0.045884,0.0011153
1.7769,1.098,0.0014256,-0.045816,0.0011123
1.7779,1.0979,0.0014218,-0.045747,0.0011092
1.7789,1.0979,0.001418,-0.045678,0.0011062
1.7799,1.0979,0.0014143,-0.04561,0.0011032
1.7809,1.0978,0.0014106,-0.045542,0.0011001
1.7819,1.0978,0.0014069,-0.045473,0.0010971
1.7829,1.0978,0.0014032,-0.045405,0.0010942
1.7839,1.0977,0.0013995,-0.045337,0.0010912
1.7849,1.0977,0.0013958,-0.045269,0.0010882
1.7859,1.0977,0.0013921,-0.045202,0.0010852
1.7869,1.0976,0.0013885,-0.045134,0.0010823
1.7879,1.0976,0.0013848,-0.045066,0.0010793
1.7889,1.0975,0.0013812,-0.044999,0.0010764
1.7899,1.0975,0.0013776,-0.044931,0.0010735
1.7909,1.0975,0.001374,-0.044864,0.0010706
1.7919,1.0974,0.0013704,-0.044797,0.0010677
1.7929,1.0974,0.0013669,-0.04473,0.0010648
1.7939,1.0974,0.0013633,-0.044662,0.0010619
1.7949,1.0973,0.0013597,-0.044595,0.001059
1.7959,1.0973,0.0013562,-0.044528,0.0010561
1.7969,1.0973,0.0013526,-0.044461,0.0010533
1.7979,1.0972,0.0013491,-0.044394,0.0010504
1.7989,1.0972,0.0013456,-0.044328,0.0010475
1.7999,1.0972,0.0013421,-0.044261,0.0010447
1.801,1.0971,0.0013386,-0.044195,0.0010419
1.802,1.0971,0.0013351,-0.044128,0.0010391
1.803,1.0971,0.0013316,-0.044062,0.0010362
1.804,1.097,0.0013281,-0.043996,0.0010334
1.805,1.097,0.0013247,-0.04393,0.0010306
1.806,1.097,0.0013212,-0.043864,0.0010279
1.807,1.0969,0.0013178,-0.043798,0.0010251
1.808,1.0969,0.0013143,-0.043732,0.0010223
1.809,1.0969,0.0013109,-0.043667,0.0010195
1.81,1.0968,0.0013075,-0.043601,0.0010167
1.811,1.0968,0.0013041,-0.043535,0.001014
1.812,1.0968,0.0013006,-0.04347,0.0010112
1.813,1.0967,0.0012972,-0.043404,0.0010085
1.814,1.0967,0.0012938,-0.043339,0.0010057
1.815,1.0966,0.0012905,-0.043274,0.001003
1.816,1.0966,0.0012871,-0.043209,0.0010002
1.817,1.0966,0.0012837,-0.043144,0.00099751
1.818,1.0965,0.0012804,-0.043079,0.00099478
1.819,1.0965,0.001277,-0.043014,0.00099207
1.82,1.0965,0.0012737,-0.042949,0.00098937
1.821,1.0964,0.0012704,-0.042884,0.0009867
1.822,1.0964,0.0012671,-0.04282,0.00098406
1.823,1.0964,0.0012638,-0.042755,0.00098143
1.824,1.0963,0.0012605,-0.042691,0.0009788
1.825,1.0963,0.0012573,-0.042627,0.00097618
1.826,1.0963,0.001254,-0.042562,0.00097356
1.827,1.0962,0.0012508,-0.042498,0.00097095
1.828,1.0962,0.0012476,-0.042434,0.00096834
1.829,1.0962,0.0012443,-0.04237,0.00096575
1.83,1.0961,0.0012411,-0.042306,0.00096315
1.831,1.0961,0.0012379,-0.042243,0.00096055
1.832,1.0961,0.0012347,-0.042179,0.00095796
1.833,1.096,0.0012315,-0.042116,0.00095539
1.834,1.096,0.0012283,-0.042052,0.00095283
1.835,1.096,0.0012252,-0.041989,0.00095028
1.836,1.0959,0.001222,-0.041926,0.00094774
1.837,1.0959,0.0012188,-0.041863,0.00094523
1.838,1.0959,0.0012157,-0.0418,0.00094273
1.839,1.0958,0.0012126,-0.041737,0.00094023
1.84,1.0958,0.0012095,-0.041674,0.00093774
1.841,1.0957,0.0012064,-0.041611,0.00093526
1.842,1.0957,0.0012033,-0.041549,0.00093278
1.843,1.0957,0.0012002,-0.041486,0.0009303
1.844,1.0956,0.001197,-0.041423,0.00092781
1.845,1.0956,0.001194,-0.041361,0.00092533
1.846,1.0956,0.0011909,-0.041298,0.00092287
1.847,1.0955,0.0011878,-0.041236,0.00092041
1.848,1.0955,0.0011847,-0.041174,0.00091795
1.849,1.0955,0.0011817,-0.041111,0.00091551
1.85,1.0954,0.0011786,-0.041049,0.00091307
1.851,1.0954,0.0011756,-0.040987,0.00091063
1.852,1.0954,0.0011725,-0.040925,0.0009082
1.853,1.0953,0.0011695,-0.040864,0.00090578
1.854,1.0953,0.0011665,-0.040802,0.00090336
1.855,1.0953,0.0011635,-0.04074,0.00090096
1.856,1.0952,0.0011605,-0.040679,0.00089856
1.857,1.0952,0.0011575,-0.040617,0.00089616
1.858,1.0952,0.0011545,-0.040556,0.00089377
1.859,1.0951,0.0011516,-0.040494,0.00089138
1.86,1.0951,0.0011486,-0.040433,0.000889
1.861,1.0951,0.0011457,-0.040372,0.00088663
1.862,1.095,0.0011427,-0.040311,0.00088428
1.863,1.095,0.0011398,-0.04025,0.00088193
1.864,1.095,0.0011369,-0.040189,0.0008796
1.865,1.0949,0.001134,-0.040129,0.00087728
1.866,1.0949,0.0011312,-0.040068,0.00087496
1.867,1.0949,0.0011283,-0.040008,0.00087264
1.868,1.0948,0.0011254,-0.039947,0.00087033
1.869,1.0948,0.0011225,-0.039887,0.00086804
1.87,1.0947,0.0011197,-0.039827,0.00086575
1.871,1.0947,0.0011168,-0.039767,0.00086346
1.872,1.0947,0.001114,-0.039707,0.00086119
1.873,1.0946,0.0011112,-0.039647,0.00085893
1.874,1.0946,0.0011084,-0.039587,0.00085669
1.875,1.0946,0.0011056,-0.039528,0.00085445
1.876,1.0945,0.0011028,-0.039468,0.0008522
1.877,1.0945,0.0011,-0.039408,0.00084997
1.878,1.0945,0.0010972,-0.039349,0.00084773
1.879,1.0944,0.0010944,-0.039289,0.0008455
1.88,1.0944,0.0010916,-0.03923,0.00084328
1.881,1.0944,0.0010888,-0.039171,0.00084107
1.882,1.0943,0.001086,-0.039112,0.00083886
1.883,1.0943,0.0010833,-0.039053,0.00083666
1.884,1.0943,0.0010805,-0.038994,0.00083447
1.885,1.0942,0.0010778,-0.038935,0.00083228
1.886,1.0942,0.001075,-0.038876,0.0008301
1.887,1.0942,0.0010723,-0.038817,0.00082793
1.888,1.0941,0.0010696,-0.038759,0.00082576
1.889,1.0941,0.0010668,-0.0387,0.0008236
1.89,1.0941,0.0010641,-0.038642,0.00082144
1.891,1.094,0.0010614,-0.038583,0.00081928
1.892,1.094,0.0010587,-0.038525,0.00081714
1.893,1.094,0.001056,-0.038466,0.00081499
1.894,1.0939,0.0010533,-0.038408,0.00081286
1.895,1.0939,0.0010506,-0.03835,0.00081073
1.896,1.0939,0.001048,-0.038292,0.00080861
1.897,1.0938,0.0010453,-0.038234,0.0008065
1.898,1.0938,0.0010427,-0.038176,0.00080439
1.899,1.0938,0.0010401,-0.038119,0.0008023
1.9,1.0937,0.0010374,-0.038061,0.00080021
1.901,1.0937,0.0010348,-0.038003,0.00079812
1.902,1.0937,0.0010322,-0.037946,0.00079604
1.903,1.0936,0.0010296,-0.037888,0.00079397
1.904,1.0936,0.0010271,-0.037831,0.00079191
1.905,1.0936,0.0010245,-0.037774,0.00078985
1.906,1.0935,0.0010219,-0.037717,0.00078781
1.907,1.0935,0.0010194,-0.03766,0.00078577
1.908,1.0934,0.0010168,-0.037603,0.00078374
1.909,1.0934,0.0010143,-0.037546,0.00078171
1.91,1.0934,0.0010118,-0.037489,0.00077969
1.911,1.0933,0.0010092,-0.037432,0.00077767
1.912,1.0933,0.0010067,-0.037376,0.00077565
1.913,1.0933,0.0010042,-0.037319,0.00077363
1.914,1.0932,0.0010017,-0.037262,0.00077162
1.915,1.0932,0.00099914,-0.037206,0.0007696
1.916,1.0932,0.00099663,-0.03715,0.0007676
1.917,1.0931,0.00099414,-0.037093,0.00076559
1.918,1.0931,0.00099164,-0.037037,0.00076358
1.919,1.0931,0.00098914,-0.036981,0.00076157
1.92,1.093,0.00098666,-0.036924,0.00075958
1.921,1.093,0.00098417,-0.036868,0.00075759
1.922,1.093,0.0009817,-0.036812,0.0007556
1.923,1.0929,0.00097923,-0.036756,0.00075362
1.924,1.0929,0.00097678,-0.0367,0.00075165
1.925,1.0929,0.00097432,-0.036644,0.00074969
1.926,1.0928,0.00097188,-0.036589,0.00074774
1.927,1.0928,0.00096944,-0.036533,0.00074578
1.928,1.0928,0.000967,-0.036477,0.00074384
1.929,1.0927,0.00096457,-0.036422,0.00074189
1.93,1.0927,0.00096215,-0.036366,0.00073996
1.931,1.0927,0.00095973,-0.036311,0.00073803
1.932,1.0926,0.00095732,-0.036256,0.0007361
1.933,1.0926,0.00095492,-0.036201,0.00073419
1.934,1.0926,0.00095253,-0.036146,0.00073229
1.935,1.0925,0.00095016,-0.036091,0.00073039
1.936,1.0925,0.0009478,-0.036036,0.0007285
1.937,1.0925,0.00094545,-0.035981,0.00072662
1.938,1.0924,0.00094309,-0.035927,0.00072474
1.939,1.0924,0.00094074,-0.035872,0.00072286
1.94,1.0924,0.0009384,-0.035818,0.00072098
1.941,1.0923,0.00093607,-0.035763,0.00071913
1.942,1.0923,0.00093377,-0.035709,0.00071729
1.943,1.0923,0.00093146,-0.035654,0.00071546
1.944,1.0922,0.00092915,-0.0356,0.00071362
1.945,1.0922,0.00092685,-0.035546,0.00071179
1.946,1.0922,0.00092457,-0.035492,0.00070996
1.947,1.0921,0.00092228,-0.035437,0.00070814
1.948,1.0921,0.00091999,-0.035383,0.00070632
1.949,1.0921,0.00091772,-0.035329,0.00070449
1.95,1.092,0.00091544,-0.035275,0.00070267
1.951,1.092,0.00091316,-0.035221,0.00070084
1.952,1.092,0.00091088,-0.035168,0.00069901
1.953,1.0919,0.0009086,-0.035114,0.00069719
1.954,1.0919,0.00090634,-0.03506,0.00069536
1.955,1.0919,0.00090407,-0.035006,0.00069353
1.956,1.0918,0.00090179,-0.034952,0.0006917
1.957,1.0918,0.00089952,-0.034898,0.00068986
1.958,1.0918,0.00089726,-0.034845,0.00068804
1.959,1.0917,0.00089501,-0.034791,0.00068622
1.96,1.0917,0.00089275,-0.034738,0.00068441
1.961,1.0917,0.0008905,-0.034684,0.00068261
1.962,1.0916,0.00088827,-0.034631,0.00068082
1.963,1.0916,0.00088605,-0.034578,0.00067904
1.964,1.0916,0.00088384,-0.034525,0.00067726
1.965,1.0915,0.00088162,-0.034472,0.00067549
1.966,1.0915,0.00087942,-0.034419,0.00067371
1.967,1.0915,0.00087722,-0.034366,0.00067196
1.968,1.0914,0.00087505,-0.034313,0.00067022
1.969,1.0914,0.00087289,-0.034261,0.00066849
1.97,1.0914,0.00087074,-0.034209,0.00066677
1.971,1.0913,0.00086863,-0.034157,0.00066512
1.972,1.0913,0.00086652,-0.034105,0.00066347
1.973,1.0913,0.00086443,-0.034053,0.00066184
1.974,1.0912,0.00086234,-0.034002,0.00066021
1.975,1.0912,0.00086027,-0.03395,0.00065859
1.976,1.0912,0.0008582,-0.033898,0.00065696
1.977,1.0911,0.00085612,-0.033847,0.00065533
1.978,1.0911,0.00085406,-0.033795,0.00065369
1.979,1.0911,0.00085198,-0.033744,0.00065206
1.98,1.091,0.0008499,-0.033692,0.00065042
1.981,1.091,0.00084783,-0.033641,0.00064877
1.982,1.091,0.00084575,-0.033589,0.00064713
1.983,1.0909,0.00084367,-0.033538,0.00064548
1.984,1.0909,0.0008416,-0.033486,0.00064382
1.985,1.0909,0.00083952,-0.033435,0.00064217
1.986,1.0908,0.00083744,-0.033383,0.0006405
1.987,1.0908,0.00083537,-0.033332,0.00063883
1.988,1.0908,0.00083328,-0.03328,0.00063716
1.989,1.0907,0.0008312,-0.033229,0.00063548
1.99,1.0907,0.00082912,-0.033178,0.00063379
1.991,1.0907,0.00082703,-0.033126,0.0006321
1.992,1.0906,0.00082495,-0.033075,0.0006304
1.993,1.0906,0.00082286,-0.033023,0.0006287
1.994,1.0906,0.00082076,-0.032972,0.00062699
1.995,1.0905,0.00081868,-0.03292,0.00062528
1.996,1.0905,0.00081658,-0.032869,0.00062356
1.997,1.0905,0.00081449,-0.032818,0.00062183
1.998,1.0904,0.00081238,-0.032766,0.0006201
1.999,1.0904,0.00081029,-0.032715,0.00061837
2,0,0,0,0


==> figs/data/cylinder_edac_100_1.54_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.0905,0.00081616,0.03222,0.00060527
-1.99,1.0909,0.00083708,0.032731,0.0006221
-1.98,1.0912,0.00085785,0.033242,0.00063837
-1.97,1.0915,0.00087869,0.033756,0.00065436
-1.96,1.0919,0.00090086,0.034284,0.00067201
-1.95,1.0922,0.00092348,0.034817,0.00068982
-1.94,1.0926,0.00094633,0.035354,0.00070759
-1.93,1.0929,0.00097033,0.035903,0.00072666
-1.92,1.0932,0.0009949,0.036458,0.00074601
-1.91,1.0936,0.0010198,0.037018,0.00076538
-1.9,1.0939,0.0010458,0.037589,0.000786
-1.89,1.0943,0.0010726,0.038168,0.00080733
-1.88,1.0946,0.0010997,0.038753,0.00082856
-1.87,1.095,0.0011278,0.039348,0.00085063
-1.86,1.0953,0.0011574,0.039955,0.00087427
-1.85,1.0957,0.0011873,0.040567,0.00089809
-1.84,1.096,0.0012179,0.041185,0.00092217
-1.83,1.0964,0.0012498,0.041815,0.00094736
-1.82,1.0967,0.0012827,0.042455,0.00097356
-1.81,1.0971,0.0013165,0.043102,0.0010005
-1.7999,1.0974,0.0013511,0.043758,0.0010279
-1.7899,1.0978,0.0013868,0.044424,0.0010562
-1.7799,1.0981,0.0014236,0.045099,0.0010853
-1.7699,1.0985,0.0014616,0.045783,0.0011156
-1.7599,1.0988,0.0015007,0.046478,0.0011468
-1.7499,1.0992,0.001541,0.047183,0.001179
-1.7399,1.0995,0.0015824,0.047898,0.0012119
-1.7299,1.0999,0.001625,0.048622,0.0012458
-1.7199,1.1003,0.0016692,0.049356,0.0012812
-1.7099,1.1006,0.0017147,0.050102,0.0013177
-1.6999,1.101,0.0017616,0.050859,0.0013553
-1.6899,1.1013,0.0018098,0.051626,0.0013938
-1.6799,1.1017,0.0018597,0.052404,0.0014337
-1.6699,1.102,0.001911,0.053192,0.0014747
-1.6599,1.1024,0.0019641,0.053992,0.0015173
-1.6499,1.1027,0.002019,0.054805,0.0015614
-1.6399,1.1031,0.0020756,0.05563,0.0016071
-1.6299,1.1034,0.0021338,0.056466,0.0016539
-1.6199,1.1038,0.002194,0.057314,0.0017023
-1.6099,1.1041,0.0022562,0.058177,0.0017526
-1.5999,1.1045,0.0023206,0.059052,0.0018046
-1.5899,1.1049,0.0023866,0.059937,0.0018575
-1.5799,1.1052,0.0024552,0.060837,0.0019129
-1.5699,1.1056,0.0025262,0.061751,0.0019705
-1.5599,1.1059,0.0025993,0.062676,0.0020296
-1.5499,1.1062,0.0026745,0.063611,0.0020901
-1.5399,1.1066,0.0027528,0.064566,0.002154
-1.5299,1.1069,0.0028341,0.065533,0.0022205
-1.5199,1.1073,0.0029183,0.066513,0.002289
-1.5099,1.1076,0.0030047,0.067509,0.0023592
-1.4999,1.108,0.0030937,0.068519,0.0024314
-1.4899,1.1083,0.0031859,0.069542,0.0025065
-1.4799,1.1086,0.0032821,0.070583,0.0025855
-1.4699,1.109,0.0033812,0.071642,0.0026665
-1.4599,1.1093,0.0034838,0.072716,0.0027505
-1.4499,1.1096,0.0035895,0.073804,0.0028368
-1.4399,1.11,0.0036994,0.074906,0.0029267
-1.4299,1.1103,0.003813,0.076027,0.0030193
-1.4199,1.1106,0.003931,0.077166,0.0031162
-1.4099,1.1109,0.004053,0.07832,0.0032167
-1.3998,1.1112,0.0041792,0.07949,0.0033206
-1.3898,1.1115,0.0043101,0.080678,0.0034288
-1.3798,1.1118,0.0044468,0.081886,0.0035423
-1.3698,1.1121,0.0045888,0.083114,0.0036602
-1.3598,1.1124,0.0047343,0.084355,0.0037806
-1.3498,1.1127,0.0048861,0.085616,0.0039066
-1.3398,1.113,0.0050449,0.086902,0.0040389
-1.3298,1.1133,0.0052098,0.088207,0.0041775
-1.3198,1.1136,0.0053799,0.089525,0.0043203
-1.3098,1.1139,0.0055559,0.09086,0.0044675
-1.2998,1.1141,0.0057407,0.092226,0.0046227
-1.2898,1.1144,0.0059329,0.093616,0.004784
-1.2798,1.1146,0.0061313,0.095021,0.0049506
-1.2698,1.1149,0.0063377,0.096446,0.0051246
-1.2598,1.1151,0.0065535,0.097895,0.0053076
-1.2498,1.1154,0.0067786,0.099368,0.0054991
-1.2398,1.1156,0.0070123,0.10086,0.005699
-1.2298,1.1158,0.0072563,0.10237,0.0059086
-1.2198,1.116,0.0075103,0.10391,0.0061283
-1.2098,1.1162,0.0077744,0.10547,0.0063587
-1.1998,1.1164,0.0080495,0.10705,0.0065994
-1.1898,1.1166,0.0083368,0.10866,0.0068507
-1.1798,1.1168,0.0086388,0.11029,0.0071168
-1.1698,1.1169,0.0089534,0.11195,0.0073962
-1.1598,1.1171,0.0092803,0.11364,0.0076875
-1.1498,1.1172,0.0096217,0.11536,0.0079919
-1.1398,1.1174,0.0099798,0.1171,0.0083189
-1.1298,1.1175,0.010353,0.11886,0.0086561
-1.1198,1.1176,0.010743,0.12065,0.0090068
-1.1098,1.1177,0.011159,0.12248,0.0093777
-1.0998,1.1177,0.011603,0.12434,0.0097718
-1.0898,1.1178,0.012061,0.12622,0.010179
-1.0798,1.1178,0.012535,0.12814,0.0106
-1.0698,1.1178,0.013042,0.1301,0.011048
-1.0598,1.1178,0.013579,0.13209,0.011524
-1.0498,1.1178,0.014145,0.13411,0.012022
-1.0398,1.1177,0.014755,0.13616,0.012561
-1.0298,1.1176,0.015418,0.13825,0.013131
-1.0198,1.1175,0.016118,0.14038,0.013739
-1.0098,1.1173,0.016851,0.14255,0.014372
-0.99975,1.1171,0.017625,0.14475,0.015045
-0.98975,1.1168,0.01848,0.147,0.015785
-0.97974,1.1165,0.019388,0.14931,0.016562
-0.96974,1.1161,0.020336,0.15165,0.017362
-0.95974,1.1157,0.021382,0.15406,0.01823
-0.94974,1.1151,0.022532,0.15652,0.019155
-0.93973,1.1145,0.023747,0.15903,0.020142
-0.92973,1.1139,0.025023,0.16159,0.021185
-0.91973,1.1131,0.026384,0.16423,0.022284
-0.90973,1.1121,0.027853,0.16693,0.023432
-0.89972,1.111,0.029479,0.1697,0.024636
-0.88972,1.1097,0.031224,0.17258,0.025914
-0.87972,1.1083,0.033099,0.17555,0.027248
-0.86972,1.1067,0.035052,0.17857,0.028624
-0.85971,1.1049,0.037199,0.18169,0.030093
-0.84971,1.1029,0.039505,0.18493,0.031662
-0.83971,1.1006,0.041964,0.18824,0.033324
-0.82971,1.0981,0.044555,0.1916,0.035069
-0.8197,1.0953,0.047254,0.19503,0.036921
-0.8097,1.0922,0.05011,0.19859,0.038905
-0.7997,1.0888,0.053093,0.20222,0.040979
-0.7897,1.0851,0.056202,0.20592,0.043177
-0.77969,1.0809,0.059482,0.2097,0.045473
-0.76969,1.0761,0.063025,0.21358,0.047885
-0.75969,1.0707,0.066846,0.21756,0.050454
-0.74969,1.0648,0.070975,0.22156,0.053189
-0.73968,1.0581,0.075403,0.22566,0.056093
-0.72968,1.0508,0.080124,0.22982,0.059201
-0.71968,1.0429,0.085105,0.234,0.062513
-0.70968,1.0343,0.090344,0.23818,0.066078
-0.69967,1.0248,0.095881,0.24242,0.06992
-0.68967,1.0145,0.10165,0.24672,0.07405
-0.67967,1.0033,0.10776,0.25097,0.078479
-0.66967,0.99099,0.11421,0.25516,0.083202
-0.65966,0.97809,0.12074,0.25931,0.088076
-0.64966,0.96447,0.12737,0.26339,0.093132
-0.63966,0.95015,0.13406,0.26737,0.098467
-0.62966,0.93506,0.14109,0.27116,0.10412
-0.61965,0.91916,0.14834,0.27469,0.11007
-0.60965,0.90247,0.15565,0.27801,0.11632
-0.59965,0.88529,0.16272,0.28109,0.12288
-0.58965,0.86762,0.16954,0.28391,0.12965
-0.57964,0.84937,0.17617,0.28641,0.13677
-0.56964,0.83057,0.18272,0.2886,0.14416
-0.55964,0.8112,0.18932,0.2904,0.15185
-0.54964,0.79136,0.19577,0.29194,0.15971
-0.53963,0.77116,0.20182,0.29306,0.16786
-0.52963,0.75074,0.20763,0.29381,0.1763
-0.51963,0.73043,0.21301,0.29432,0.18495
-0.50963,0.71024,0.21804,0.29454,0.19379
-0.49962,0.69003,0.22253,0.2944,0.20254
-0.48962,0.67004,0.22634,0.29401,0.21141
-0.47962,0.6501,0.23001,0.29331,0.22048
-0.46962,0.6299,0.2335,0.29215,0.22962
-0.45961,0.60976,0.2367,0.29081,0.23874
-0.44961,0.58967,0.2397,0.28917,0.24793
-0.43961,0.56956,0.24252,0.28718,0.25706
-0.42961,0.54935,0.24506,0.28489,0.26613
-0.4196,0.52934,0.24726,0.28228,0.27518
-0.4096,0.50956,0.24893,0.27947,0.28416
-0.3996,0.48982,0.2503,0.27646,0.29311
-0.3896,0.47007,0.25148,0.27318,0.30206
-0.37959,0.45038,0.2525,0.26963,0.31105
-0.36959,0.43087,0.2532,0.26578,0.3201
-0.35959,0.41166,0.25371,0.26171,0.32915
-0.34959,0.39273,0.25385,0.25758,0.33807
-0.33958,0.3741,0.25351,0.25336,0.3467
-0.32958,0.35542,0.2528,0.2489,0.35497
-0.31958,0.33662,0.2517,0.2442,0.36288
-0.30958,0.31803,0.25008,0.23921,0.37068
-0.29957,0.29972,0.24793,0.23396,0.37849
-0.28957,0.28204,0.2452,0.22867,0.38614
-0.27957,0.26458,0.24184,0.22321,0.39364
-0.26957,0.24723,0.23794,0.2175,0.40103
-0.25956,0.23016,0.23356,0.21165,0.40825
-0.24956,0.21331,0.22873,0.20566,0.41518
-0.23956,0.19661,0.22338,0.19952,0.42209
-0.22956,0.18038,0.2177,0.19333,0.42876
-0.21955,0.16463,0.21177,0.18698,0.4353
-0.20955,0.1493,0.20557,0.1804,0.44156
-0.19955,0.13436,0.19925,0.17369,0.44749
-0.18955,0.11981,0.19287,0.16692,0.45316
-0.17954,0.10573,0.18637,0.16006,0.45859
-0.16954,0.092207,0.17969,0.15306,0.4638
-0.15954,0.079154,0.17283,0.14587,0.46878
-0.14954,0.066573,0.16588,0.13853,0.47333
-0.13953,0.054442,0.15886,0.13111,0.47757
-0.12953,0.042968,0.15204,0.12344,0.48148
-0.11953,0.032288,0.14553,0.11542,0.48521
-0.10953,0.022273,0.1393,0.10716,0.4886
-0.099525,0.012823,0.13341,0.098678,0.49169
-0.089522,0.0040881,0.12794,0.089921,0.49455
-0.07952,-0.0039041,0.12293,0.080832,0.49705
-0.069517,-0.011072,0.1185,0.071609,0.49918
-0.059515,-0.017297,0.11467,0.062368,0.50109
-0.049512,-0.022511,0.11142,0.052921,0.50267
-0.03951,-0.026555,0.1088,0.043348,0.50401
-0.029507,-0.029615,0.1068,0.033632,0.5051
-0.019505,-0.031691,0.10547,0.023795,0.5057
-0.0095024,-0.032872,0.10482,0.013863,0.506
0.00050013,-0.033075,0.10477,0.0037159,0.50605
0.010503,-0.032246,0.10493,-0.0063359,0.50412
0.020505,-0.030571,0.1063,-0.016651,0.50503
0.030508,-0.02786,0.10786,-0.026813,0.50419
0.04051,-0.024349,0.10989,-0.036977,0.50316
0.050513,-0.020074,0.11245,-0.047156,0.50174
0.060515,-0.014829,0.11562,-0.05732,0.49996
0.070518,-0.0087405,0.11927,-0.067291,0.49813
0.08052,-0.0021124,0.12326,-0.077172,0.49601
0.090523,0.0052887,0.12792,-0.086967,0.49343
0.10053,0.013303,0.13321,-0.096695,0.4905
0.11053,0.02186,0.1388,-0.10631,0.48715
0.12053,0.03122,0.14462,-0.11569,0.48359
0.13053,0.041171,0.1508,-0.12487,0.47966
0.14054,0.051847,0.15724,-0.13392,0.47557
0.15054,0.063225,0.16397,-0.14274,0.47141
0.16054,0.075227,0.17089,-0.15115,0.46698
0.17054,0.088096,0.17773,-0.15938,0.46192
0.18055,0.10176,0.18448,-0.16738,0.4566
0.19055,0.11609,0.19136,-0.17492,0.45111
0.20055,0.13123,0.1981,-0.18215,0.44533
0.21055,0.14686,0.2045,-0.18922,0.43916
0.22056,0.16313,0.21039,-0.19605,0.4327
0.23056,0.18006,0.21592,-0.20257,0.42609
0.24056,0.19746,0.22105,-0.20882,0.41949
0.25056,0.21519,0.22572,-0.2148,0.41274
0.26057,0.23325,0.22993,-0.22063,0.40579
0.27057,0.25157,0.23368,-0.22612,0.3987
0.28057,0.27009,0.23688,-0.2314,0.39145
0.29057,0.28884,0.23954,-0.23661,0.38411
0.30058,0.30775,0.24151,-0.24164,0.37651
0.31058,0.32673,0.24292,-0.2465,0.36867
0.32058,0.3459,0.24394,-0.25112,0.36055
0.33058,0.36515,0.24454,-0.25557,0.3523
0.34059,0.3843,0.24477,-0.25989,0.34393
0.35059,0.40335,0.2446,-0.26393,0.33531
0.36059,0.42232,0.2443,-0.26773,0.32657
0.37059,0.44143,0.24376,-0.27138,0.31787
0.3806,0.46054,0.24316,-0.27489,0.30919
0.3906,0.47976,0.24268,-0.27818,0.30033
0.4006,0.49906,0.24222,-0.28128,0.29135
0.4106,0.51846,0.24148,-0.28406,0.28232
0.42061,0.53772,0.24083,-0.28663,0.27324
0.43061,0.557,0.24008,-0.28895,0.26423
0.44061,0.57637,0.23908,-0.29091,0.25531
0.45061,0.59583,0.23788,-0.29259,0.24624
0.46062,0.61538,0.23642,-0.29413,0.23701
0.47062,0.63488,0.23452,-0.29539,0.22778
0.48062,0.65434,0.23211,-0.29625,0.21859
0.49062,0.67375,0.22946,-0.29673,0.20932
0.50063,0.69308,0.22642,-0.29684,0.20018
0.51063,0.71238,0.22291,-0.29673,0.19118
0.52063,0.73183,0.21882,-0.29646,0.18231
0.53063,0.75131,0.21424,-0.29588,0.1736
0.54064,0.77069,0.20917,-0.29491,0.16517
0.55064,0.78993,0.20371,-0.29366,0.1569
0.56064,0.80891,0.19763,-0.29199,0.14891
0.57064,0.82778,0.19116,-0.29004,0.14108
0.58065,0.84642,0.18451,-0.2878,0.13349
0.59065,0.86456,0.17807,-0.28526,0.12627
0.60065,0.88217,0.17163,-0.28244,0.1194
0.61065,0.8994,0.16497,-0.27925,0.11289
0.62066,0.91599,0.15826,-0.27576,0.1067
0.63066,0.93193,0.15156,-0.27217,0.10083
0.64066,0.94728,0.14476,-0.26835,0.095254
0.65066,0.96189,0.13793,-0.26432,0.089998
0.66067,0.9756,0.13121,-0.2602,0.085016
0.67067,0.98865,0.12441,-0.25601,0.080323
0.68067,1.0009,0.11772,-0.25172,0.075997
0.69067,1.0123,0.11114,-0.2474,0.071892
0.70068,1.0227,0.10497,-0.2431,0.06802
0.71068,1.0323,0.099096,-0.23877,0.064384
0.72068,1.0412,0.093377,-0.23439,0.060967
0.73068,1.0494,0.087627,-0.2301,0.05775
0.74069,1.0569,0.08224,-0.22592,0.054671
0.75069,1.0635,0.077251,-0.22174,0.051781
0.76069,1.0696,0.072346,-0.21762,0.049002
0.77069,1.0751,0.067665,-0.21359,0.04635
0.7807,1.0801,0.06336,-0.20967,0.043928
0.7907,1.0843,0.05952,-0.20589,0.041686
0.8007,1.0882,0.055909,-0.20218,0.039562
0.8107,1.0917,0.052588,-0.19854,0.037586
0.82071,1.0948,0.0495,-0.19502,0.035716
0.83071,1.0975,0.046672,-0.19161,0.033959
0.84071,1.0998,0.044059,-0.18831,0.032341
0.85071,1.1019,0.041598,-0.1851,0.030833
0.86072,1.1037,0.039279,-0.18197,0.029371
0.87072,1.1055,0.037068,-0.17892,0.027965
0.88072,1.107,0.03498,-0.17596,0.026675
0.89072,1.1084,0.033036,-0.17304,0.025473
0.90073,1.1096,0.031249,-0.1702,0.024284
0.91073,1.1106,0.029551,-0.16748,0.023126
0.92073,1.1115,0.027948,-0.16482,0.022025
0.93073,1.1123,0.026484,-0.16224,0.020975
0.94074,1.113,0.025158,-0.15972,0.019967
0.95074,1.1136,0.023923,-0.15723,0.019017
0.96074,1.1141,0.022737,-0.15481,0.018117
0.97074,1.1146,0.021597,-0.15244,0.017268
0.98075,1.115,0.020502,-0.15011,0.016465
0.99075,1.1154,0.019481,-0.14779,0.015724
1.0008,1.1157,0.018545,-0.14551,0.015038
1.0108,1.116,0.017645,-0.14328,0.014385
1.0208,1.1163,0.016808,-0.14109,0.013759
1.0308,1.1165,0.016048,-0.13894,0.013166
1.0408,1.1167,0.015347,-0.13683,0.012601
1.0508,1.1167,0.014677,-0.13475,0.01207
1.0608,1.1168,0.014024,-0.13271,0.01157
1.0708,1.1169,0.013403,-0.13072,0.011098
1.0808,1.117,0.012824,-0.12876,0.010648
1.0908,1.117,0.012274,-0.12683,0.010222
1.1008,1.117,0.011754,-0.12492,0.0098183
1.1108,1.117,0.011265,-0.12305,0.0094331
1.1208,1.117,0.010811,-0.12123,0.0090659
1.1308,1.1169,0.010391,-0.11942,0.008714
1.1408,1.1168,0.0099971,-0.11765,0.0083775
1.1508,1.1167,0.0096239,-0.11591,0.0080559
1.1608,1.1165,0.0092719,-0.1142,0.0077488
1.1708,1.1164,0.0089364,-0.11252,0.0074544
1.1808,1.1162,0.0086158,-0.11085,0.0071762
1.1908,1.116,0.008309,-0.10922,0.0069114
1.2008,1.1159,0.0080226,-0.10761,0.0066594
1.2108,1.1157,0.0077483,-0.10603,0.0064175
1.2208,1.1154,0.0074845,-0.10447,0.0061869
1.2308,1.1152,0.0072295,-0.10293,0.0059672
1.2408,1.115,0.006985,-0.10142,0.0057572
1.2508,1.1148,0.0067516,-0.099939,0.0055573
1.2608,1.1146,0.0065266,-0.098467,0.0053636
1.2708,1.1143,0.0063099,-0.097017,0.0051787
1.2808,1.1141,0.0061027,-0.095597,0.0050023
1.2908,1.1139,0.0059034,-0.094194,0.004833
1.3008,1.1136,0.0057121,-0.092809,0.00467
1.3108,1.1133,0.0055285,-0.091444,0.0045132
1.3208,1.1131,0.0053532,-0.090104,0.004365
1.3308,1.1128,0.0051839,-0.088784,0.0042214
1.3408,1.1125,0.0050202,-0.087479,0.0040822
1.3508,1.1122,0.0048622,-0.086194,0.0039484
1.3608,1.1119,0.004711,-0.084929,0.0038216
1.3708,1.1116,0.004565,-0.083682,0.0036999
1.3808,1.1113,0.0044238,-0.082451,0.0035822
1.3908,1.111,0.0042883,-0.081243,0.0034692
1.4009,1.1107,0.0041566,-0.080051,0.0033592
1.4109,1.1104,0.0040296,-0.078874,0.0032528
1.4209,1.1101,0.0039082,-0.077718,0.0031515
1.4309,1.1098,0.0037913,-0.076577,0.0030541
1.4409,1.1095,0.0036782,-0.075454,0.0029597
1.4509,1.1092,0.0035687,-0.074348,0.002869
1.4609,1.1088,0.0034626,-0.073254,0.002781
1.4709,1.1085,0.00336,-0.072176,0.0026955
1.4809,1.1082,0.0032609,-0.071116,0.0026132
1.4909,1.1078,0.0031662,-0.070077,0.0025354
1.5009,1.1075,0.0030745,-0.069049,0.0024596
1.5109,1.1072,0.0029855,-0.068035,0.0023858
1.5209,1.1068,0.0028992,-0.067035,0.0023144
1.5309,1.1065,0.0028161,-0.066051,0.0022462
1.5409,1.1062,0.0027354,-0.065082,0.0021798
1.5509,1.1058,0.0026573,-0.064126,0.0021155
1.5609,1.1055,0.0025817,-0.063184,0.0020538
1.5709,1.1051,0.0025091,-0.062256,0.0019946
1.5809,1.1048,0.0024385,-0.06134,0.0019365
1.5909,1.1045,0.0023701,-0.060439,0.0018803
1.6009,1.1041,0.0023041,-0.059549,0.0018259
1.6109,1.1038,0.0022401,-0.058674,0.0017734
1.6209,1.1034,0.0021779,-0.057807,0.0017224
1.6309,1.1031,0.0021178,-0.056954,0.0016733
1.6409,1.1027,0.00206,-0.056116,0.0016265
1.6509,1.1024,0.002004,-0.055291,0.0015813
1.6609,1.102,0.0019493,-0.054474,0.001537
1.6709,1.1017,0.0018959,-0.053668,0.0014933
1.6809,1.1013,0.0018445,-0.052874,0.0014512
1.6909,1.101,0.0017951,-0.052095,0.0014114
1.7009,1.1006,0.0017472,-0.051326,0.0013728
1.7109,1.1003,0.0017006,-0.050567,0.0013349
1.7209,1.0999,0.0016554,-0.049819,0.0012981
1.7309,1.0996,0.0016113,-0.04908,0.0012621
1.7409,1.0992,0.0015689,-0.048354,0.0012279
1.7509,1.0989,0.0015277,-0.047637,0.0011949
1.7609,1.0985,0.0014876,-0.046929,0.0011626
1.7709,1.0982,0.0014486,-0.046231,0.0011309
1.7809,1.0978,0.0014106,-0.045542,0.0011001
1.7909,1.0975,0.001374,-0.044864,0.0010706
1.801,1.0971,0.0013386,-0.044195,0.0010419
1.811,1.0968,0.0013041,-0.043535,0.001014
1.821,1.0964,0.0012704,-0.042884,0.0009867
1.831,1.0961,0.0012379,-0.042243,0.00096055
1.841,1.0957,0.0012064,-0.041611,0.00093526
1.851,1.0954,0.0011756,-0.040987,0.00091063
1.861,1.0951,0.0011457,-0.040372,0.00088663
1.871,1.0947,0.0011168,-0.039767,0.00086346
1.881,1.0944,0.0010888,-0.039171,0.00084107
1.891,1.094,0.0010614,-0.038583,0.00081928
1.901,1.0937,0.0010348,-0.038003,0.00079812
1.911,1.0933,0.0010092,-0.037432,0.00077767
1.921,1.093,0.00098417,-0.036868,0.00075759
1.931,1.0927,0.00095973,-0.036311,0.00073803
1.941,1.0923,0.00093607,-0.035763,0.00071913
1.951,1.092,0.00091316,-0.035221,0.00070084
1.961,1.0917,0.0008905,-0.034684,0.00068261
1.971,1.0913,0.00086863,-0.034157,0.00066512
1.981,1.091,0.00084783,-0.033641,0.00064877
1.991,1.0907,0.00082703,-0.033126,0.0006321


==> figs/data/cylinder_edac_100_1.54_prod_mean.csv <==
y,P
-2,0.057155
-1.9973,0.057376
-1.9947,0.057597
-1.992,0.057818
-1.9893,0.058038
-1.9867,0.058259
-1.984,0.058479
-1.9813,0.058699
-1.9787,0.05892
-1.976,0.059141
-1.9733,0.059362
-1.9706,0.059584
-1.968,0.059809
-1.9653,0.060037
-1.9626,0.060266
-1.96,0.060496
-1.9573,0.060728
-1.9546,0.06096
-1.952,0.061194
-1.9493,0.061427
-1.9466,0.061662
-1.944,0.061897
-1.9413,0.062133
-1.9386,0.06237
-1.936,0.06261
-1.9333,0.062851
-1.9306,0.063093
-1.928,0.063337
-1.9253,0.06358
-1.9226,0.063824
-1.9199,0.064067
-1.9173,0.064312
-1.9146,0.064557
-1.9119,0.064803
-1.9093,0.065051
-1.9066,0.065301
-1.9039,0.065552
-1.9013,0.065806
-1.8986,0.066061
-1.8959,0.066317
-1.8933,0.066573
-1.8906,0.066832
-1.8879,0.06709
-1.8853,0.06735
-1.8826,0.06761
-1.8799,0.067871
-1.8773,0.068134
-1.8746,0.068396
-1.8719,0.068659
-1.8692,0.068926
-1.8666,0.069194
-1.8639,0.06946
-1.8612,0.069727
-1.8586,0.069994
-1.8559,0.070261
-1.8532,0.070529
-1.8506,0.070798
-1.8479,0.071067
-1.8452,0.071338
-1.8426,0.071609
-1.8399,0.071882
-1.8372,0.072158
-1.8346,0.072435
-1.8319,0.072716
-1.8292,0.073001
-1.8266,0.073288
-1.8239,0.073577
-1.8212,0.073866
-1.8185,0.074159
-1.8159,0.074452
-1.8132,0.074745
-1.8105,0.075038
-1.8079,0.075331
-1.8052,0.075625
-1.8025,0.07592
-1.7999,0.076217
-1.7972,0.076515
-1.7945,0.076816
-1.7919,0.077119
-1.7892,0.077423
-1.7865,0.077729
-1.7839,0.078037
-1.7812,0.078345
-1.7785,0.078651
-1.7759,0.078959
-1.7732,0.079267
-1.7705,0.079576
-1.7678,0.079887
-1.7652,0.0802
-1.7625,0.080515
-1.7598,0.080829
-1.7572,0.081144
-1.7545,0.081462
-1.7518,0.08178
-1.7492,0.0821
-1.7465,0.082422
-1.7438,0.082744
-1.7412,0.083068
-1.7385,0.083393
-1.7358,0.08372
-1.7332,0.084046
-1.7305,0.084374
-1.7278,0.084708
-1.7252,0.085044
-1.7225,0.08538
-1.7198,0.085721
-1.7171,0.086064
-1.7145,0.08641
-1.7118,0.086757
-1.7091,0.087106
-1.7065,0.087456
-1.7038,0.087808
-1.7011,0.08816
-1.6985,0.088513
-1.6958,0.088866
-1.6931,0.089219
-1.6905,0.089572
-1.6878,0.089925
-1.6851,0.09028
-1.6825,0.090636
-1.6798,0.090995
-1.6771,0.091354
-1.6744,0.091715
-1.6718,0.092078
-1.6691,0.092443
-1.6664,0.092806
-1.6638,0.093175
-1.6611,0.093544
-1.6584,0.093913
-1.6558,0.094287
-1.6531,0.094663
-1.6504,0.095038
-1.6478,0.095417
-1.6451,0.095797
-1.6424,0.096181
-1.6398,0.096566
-1.6371,0.096953
-1.6344,0.097343
-1.6318,0.097734
-1.6291,0.098127
-1.6264,0.098522
-1.6237,0.09892
-1.6211,0.099322
-1.6184,0.099727
-1.6157,0.10013
-1.6131,0.10054
-1.6104,0.10095
-1.6077,0.10136
-1.6051,0.10177
-1.6024,0.10218
-1.5997,0.1026
-1.5971,0.10301
-1.5944,0.10343
-1.5917,0.10385
-1.5891,0.10427
-1.5864,0.10469
-1.5837,0.10512
-1.5811,0.10555
-1.5784,0.10598
-1.5757,0.10641
-1.573,0.10684
-1.5704,0.10728
-1.5677,0.10772
-1.565,0.10816
-1.5624,0.10861
-1.5597,0.10906
-1.557,0.10951
-1.5544,0.10997
-1.5517,0.11043
-1.549,0.11089
-1.5464,0.11135
-1.5437,0.11181
-1.541,0.11227
-1.5384,0.11273
-1.5357,0.11318
-1.533,0.11364
-1.5304,0.1141
-1.5277,0.11457
-1.525,0.11503
-1.5223,0.1155
-1.5197,0.11596
-1.517,0.11643
-1.5143,0.1169
-1.5117,0.11737
-1.509,0.11785
-1.5063,0.11834
-1.5037,0.11883
-1.501,0.11932
-1.4983,0.11983
-1.4957,0.12033
-1.493,0.12084
-1.4903,0.12135
-1.4877,0.12186
-1.485,0.12237
-1.4823,0.12288
-1.4797,0.1234
-1.477,0.12392
-1.4743,0.12443
-1.4716,0.12495
-1.469,0.12546
-1.4663,0.12597
-1.4636,0.12649
-1.461,0.12701
-1.4583,0.12754
-1.4556,0.12807
-1.453,0.1286
-1.4503,0.12912
-1.4476,0.12966
-1.445,0.13019
-1.4423,0.13073
-1.4396,0.13127
-1.437,0.13182
-1.4343,0.13236
-1.4316,0.13291
-1.429,0.13348
-1.4263,0.13403
-1.4236,0.13459
-1.4209,0.13515
-1.4183,0.13572
-1.4156,0.13629
-1.4129,0.13687
-1.4103,0.13745
-1.4076,0.13804
-1.4049,0.13864
-1.4023,0.13924
-1.3996,0.13984
-1.3969,0.14045
-1.3943,0.14107
-1.3916,0.14169
-1.3889,0.14231
-1.3863,0.14294
-1.3836,0.14358
-1.3809,0.14422
-1.3783,0.14485
-1.3756,0.14548
-1.3729,0.14612
-1.3702,0.14675
-1.3676,0.14738
-1.3649,0.14801
-1.3622,0.14865
-1.3596,0.14928
-1.3569,0.14992
-1.3542,0.15054
-1.3516,0.15114
-1.3489,0.15144
-1.3462,0.15234
-1.3436,0.15294
-1.3409,0.15355
-1.3382,0.15417
-1.3356,0.15481
-1.3329,0.15546
-1.3302,0.15612
-1.3276,0.15677
-1.3249,0.15747
-1.3222,0.15816
-1.3195,0.15888
-1.3169,0.15962
-1.3142,0.16037
-1.3115,0.16113
-1.3089,0.1619
-1.3062,0.1627
-1.3035,0.16348
-1.3009,0.16429
-1.2982,0.16508
-1.2955,0.16585
-1.2929,0.16662
-1.2902,0.1673
-1.2875,0.16799
-1.2849,0.16869
-1.2822,0.16937
-1.2795,0.17006
-1.2769,0.17075
-1.2742,0.17145
-1.2715,0.17217
-1.2688,0.17289
-1.2662,0.17364
-1.2635,0.17442
-1.2608,0.17521
-1.2582,0.17598
-1.2555,0.17671
-1.2528,0.17745
-1.2502,0.17818
-1.2475,0.17891
-1.2448,0.17968
-1.2422,0.18044
-1.2395,0.18124
-1.2368,0.18205
-1.2342,0.18288
-1.2315,0.18374
-1.2288,0.18461
-1.2262,0.18548
-1.2235,0.18632
-1.2208,0.18715
-1.2181,0.18799
-1.2155,0.18881
-1.2128,0.18962
-1.2101,0.19043
-1.2075,0.19125
-1.2048,0.19207
-1.2021,0.19289
-1.1995,0.1937
-1.1968,0.19443
-1.1941,0.19521
-1.1915,0.19591
-1.1888,0.19659
-1.1861,0.1974
-1.1835,0.19821
-1.1808,0.19905
-1.1781,0.19989
-1.1755,0.20073
-1.1728,0.20157
-1.1701,0.20243
-1.1674,0.20327
-1.1648,0.20411
-1.1621,0.20497
-1.1594,0.20588
-1.1568,0.2068
-1.1541,0.20775
-1.1514,0.20852
-1.1488,0.20957
-1.1461,0.21066
-1.1434,0.21175
-1.1408,0.21286
-1.1381,0.21399
-1.1354,0.21516
-1.1328,0.21638
-1.1301,0.21759
-1.1274,0.21884
-1.1247,0.22004
-1.1221,0.22129
-1.1194,0.22252
-1.1167,0.22371
-1.1141,0.22486
-1.1114,0.22599
-1.1087,0.22708
-1.1061,0.22811
-1.1034,0.22896
-1.1007,0.22986
-1.0981,0.2308
-1.0954,0.23174
-1.0927,0.23268
-1.0901,0.23363
-1.0874,0.23456
-1.0847,0.23553
-1.0821,0.23647
-1.0794,0.23755
-1.0767,0.23867
-1.074,0.23986
-1.0714,0.24098
-1.0687,0.2422
-1.066,0.24342
-1.0634,0.24473
-1.0607,0.24611
-1.058,0.24742
-1.0554,0.24873
-1.0527,0.25001
-1.05,0.25126
-1.0474,0.25259
-1.0447,0.25398
-1.042,0.25509
-1.0394,0.25625
-1.0367,0.25753
-1.034,0.25886
-1.0314,0.26011
-1.0287,0.26146
-1.026,0.26275
-1.0233,0.26404
-1.0207,0.26537
-1.018,0.26671
-1.0153,0.26811
-1.0127,0.26946
-1.01,0.27096
-1.0073,0.27246
-1.0047,0.27404
-1.002,0.27583
-0.99933,0.277
-0.99666,0.27869
-0.994,0.2806
-0.99133,0.28247
-0.98866,0.28449
-0.98599,0.28646
-0.98332,0.28802
-0.98065,0.29063
-0.97799,0.2928
-0.97532,0.29501
-0.97265,0.29722
-0.96998,0.29928
-0.96731,0.30163
-0.96464,0.30419
-0.96197,0.30683
-0.95931,0.30943
-0.95664,0.31217
-0.95397,0.31489
-0.9513,0.31749
-0.94863,0.32003
-0.94596,0.32262
-0.9433,0.32526
-0.94063,0.32792
-0.93796,0.33064
-0.93529,0.33315
-0.93262,0.33599
-0.92995,0.33892
-0.92728,0.34204
-0.92462,0.34507
-0.92195,0.34808
-0.91928,0.35099
-0.91661,0.35377
-0.91394,0.35654
-0.91127,0.35924
-0.90861,0.36212
-0.90594,0.36471
-0.90327,0.36746
-0.9006,0.37019
-0.89793,0.37295
-0.89526,0.37612
-0.8926,0.37942
-0.88993,0.38281
-0.88726,0.38645
-0.88459,0.39016
-0.88192,0.3938
-0.87925,0.39738
-0.87658,0.40072
-0.87392,0.40429
-0.87125,0.40802
-0.86858,0.41205
-0.86591,0.41622
-0.86324,0.4205
-0.86057,0.42477
-0.85791,0.42881
-0.85524,0.43289
-0.85257,0.43673
-0.8499,0.44055
-0.84723,0.44468
-0.84456,0.44897
-0.84189,0.45326
-0.83923,0.45762
-0.83656,0.46219
-0.83389,0.46707
-0.83122,0.47218
-0.82855,0.47695
-0.82588,0.48143
-0.82322,0.48439
-0.82055,0.48748
-0.81788,0.49103
-0.81521,0.49503
-0.81254,0.49912
-0.80987,0.50355
-0.8072,0.5084
-0.80454,0.51325
-0.80187,0.51835
-0.7992,0.5241
-0.79653,0.53013
-0.79386,0.53642
-0.79119,0.54214
-0.78853,0.54794
-0.78586,0.55362
-0.78319,0.55927
-0.78052,0.56506
-0.77785,0.57096
-0.77518,0.57716
-0.77252,0.58303
-0.76985,0.58905
-0.76718,0.59441
-0.76451,0.59938
-0.76184,0.60481
-0.75917,0.61059
-0.7565,0.61592
-0.75384,0.62177
-0.75117,0.62737
-0.7485,0.63333
-0.74583,0.63929
-0.74316,0.64514
-0.74049,0.6509
-0.73783,0.65642
-0.73516,0.66193
-0.73249,0.66748
-0.72982,0.67278
-0.72715,0.67813
-0.72448,0.68339
-0.72181,0.6884
-0.71915,0.69334
-0.71648,0.69837
-0.71381,0.70366
-0.71114,0.70864
-0.70847,0.71392
-0.7058,0.71948
-0.70314,0.72537
-0.70047,0.73124
-0.6978,0.737
-0.69513,0.74232
-0.69246,0.74762
-0.68979,0.75276
-0.68712,0.7581
-0.68446,0.76348
-0.68179,0.76865
-0.67912,0.77326
-0.67645,0.7778
-0.67378,0.78224
-0.67111,0.78635
-0.66845,0.79007
-0.66578,0.79323
-0.66311,0.79619
-0.66044,0.80047
-0.65777,0.80408
-0.6551,0.8092
-0.65243,0.81349
-0.64977,0.8175
-0.6471,0.82093
-0.64443,0.82468
-0.64176,0.82707
-0.63909,0.83017
-0.63642,0.83223
-0.63376,0.83526
-0.63109,0.8364
-0.62842,0.83729
-0.62575,0.83775
-0.62308,0.83782
-0.62041,0.83733
-0.61775,0.83637
-0.61508,0.83604
-0.61241,0.83529
-0.60974,0.83435
-0.60707,0.83406
-0.6044,0.83319
-0.60173,0.83272
-0.59907,0.83216
-0.5964,0.8311
-0.59373,0.83059
-0.59106,0.82997
-0.58839,0.82864
-0.58572,0.82691
-0.58306,0.82419
-0.58039,0.82126
-0.57772,0.81846
-0.57505,0.81571
-0.57238,0.81319
-0.56971,0.81028
-0.56704,0.80787
-0.56438,0.80551
-0.56171,0.80259
-0.55904,0.80029
-0.55637,0.79769
-0.5537,0.79443
-0.55103,0.79222
-0.54837,0.78926
-0.5457,0.78707
-0.54303,0.78435
-0.54036,0.78112
-0.53769,0.77801
-0.53502,0.77421
-0.53235,0.76988
-0.52969,0.7654
-0.52702,0.76055
-0.52435,0.75597
-0.52168,0.75123
-0.51901,0.74686
-0.51634,0.7423
-0.51368,0.73784
-0.51101,0.73232
-0.50834,0.72605
-0.50567,0.7202
-0.503,0.71461
-0.50033,0.70857
-0.49767,0.70288
-0.495,0.69713
-0.49233,0.69132
-0.48966,0.68526
-0.48699,0.67941
-0.48432,0.67397
-0.48165,0.66825
-0.47899,0.66107
-0.47632,0.65253
-0.47365,0.64842
-0.47098,0.64389
-0.46831,0.63965
-0.46564,0.63516
-0.46298,0.63072
-0.46031,0.62535
-0.45764,0.62039
-0.45497,0.61546
-0.4523,0.61045
-0.44963,0.60654
-0.44696,0.60278
-0.4443,0.59912
-0.44163,0.59507
-0.43896,0.59098
-0.43629,0.58657
-0.43362,0.58126
-0.43095,0.57641
-0.42829,0.57129
-0.42562,0.56716
-0.42295,0.56307
-0.42028,0.55941
-0.41761,0.55581
-0.41494,0.552
-0.41227,0.54876
-0.40961,0.54523
-0.40694,0.54133
-0.40427,0.53725
-0.4016,0.53356
-0.39893,0.53003
-0.39626,0.52672
-0.3936,0.52303
-0.39093,0.51963
-0.38826,0.5163
-0.38559,0.51291
-0.38292,0.50909
-0.38025,0.50537
-0.37759,0.50206
-0.37492,0.4983
-0.37225,0.49508
-0.36958,0.49188
-0.36691,0.48913
-0.36424,0.4863
-0.36157,0.48341
-0.35891,0.48033
-0.35624,0.47783
-0.35357,0.4758
-0.3509,0.47344
-0.34823,0.47158
-0.34556,0.47035
-0.3429,0.46938
-0.34023,0.46806
-0.33756,0.46619
-0.33489,0.46397
-0.33222,0.46191
-0.32955,0.45939
-0.32688,0.45672
-0.32422,0.45394
-0.32155,0.45113
-0.31888,0.44805
-0.31621,0.44477
-0.31354,0.44103
-0.31087,0.43744
-0.30821,0.43363
-0.30554,0.43138
-0.30287,0.42902
-0.3002,0.42633
-0.29753,0.42438
-0.29486,0.42235
-0.29219,0.42042
-0.28953,0.4185
-0.28686,0.41666
-0.28419,0.415
-0.28152,0.41345
-0.27885,0.41198
-0.27618,0.41042
-0.27352,0.40891
-0.27085,0.40741
-0.26818,0.40613
-0.26551,0.40503
-0.26284,0.40387
-0.26017,0.40267
-0.25751,0.4016
-0.25484,0.40062
-0.25217,0.39976
-0.2495,0.39845
-0.24683,0.39724
-0.24416,0.39614
-0.24149,0.39519
-0.23883,0.39427
-0.23616,0.39314
-0.23349,0.39203
-0.23082,0.39088
-0.22815,0.38943
-0.22548,0.38824
-0.22282,0.38675
-0.22015,0.38539
-0.21748,0.38424
-0.21481,0.38299
-0.21214,0.38163
-0.20947,0.38034
-0.2068,0.37917
-0.20414,0.37852
-0.20147,0.37759
-0.1988,0.37656
-0.19613,0.37621
-0.19346,0.3755
-0.19079,0.37473
-0.18813,0.37326
-0.18546,0.37152
-0.18279,0.37021
-0.18012,0.36855
-0.17745,0.36687
-0.17478,0.36568
-0.17211,0.36449
-0.16945,0.36349
-0.16678,0.36261
-0.16411,0.36181
-0.16144,0.36165
-0.15877,0.36135
-0.1561,0.3611
-0.15344,0.36105
-0.15077,0.36079
-0.1481,0.36076
-0.14543,0.36079
-0.14276,0.36086
-0.14009,0.36111
-0.13742,0.36133
-0.13476,0.36161
-0.13209,0.36201
-0.12942,0.36215
-0.12675,0.36204
-0.12408,0.36195
-0.12141,0.362
-0.11875,0.36232
-0.11608,0.36299
-0.11341,0.364
-0.11074,0.36564
-0.10807,0.36729
-0.1054,0.36916
-0.10274,0.3709
-0.10007,0.37265
-0.097398,0.37413
-0.09473,0.3754
-0.092061,0.37667
-0.089393,0.37793
-0.086724,0.37927
-0.084056,0.3806
-0.081388,0.38152
-0.078719,0.38224
-0.076051,0.38277
-0.073382,0.38313
-0.070714,0.38363
-0.068045,0.38393
-0.065377,0.38444
-0.062708,0.3849
-0.06004,0.38533
-0.057372,0.38587
-0.054703,0.3868
-0.052035,0.38785
-0.049366,0.3887
-0.046698,0.38928
-0.044029,0.38909
-0.041361,0.38907
-0.038692,0.38958
-0.036024,0.39065
-0.033356,0.39152
-0.030687,0.39232
-0.028019,0.39292
-0.02535,0.39362
-0.022682,0.39446
-0.020013,0.39552
-0.017345,0.39694
-0.014676,0.39834
-0.012008,0.40005
-0.0093396,0.40177
-0.0066711,0.40354
-0.0040027,0.4045
-0.0013342,0.40598
0.0013342,0.40737
0.0040027,0.4086
0.0066711,0.40977
0.0093396,0.41074
0.012008,0.41155
0.014676,0.41134
0.017345,0.41174
0.020013,0.41224
0.022682,0.41287
0.02535,0.41311
0.028019,0.41325
0.030687,0.41339
0.033356,0.41348
0.036024,0.4137
0.038692,0.41396
0.041361,0.41444
0.044029,0.41485
0.046698,0.41529
0.049366,0.416
0.052035,0.41618
0.054703,0.41627
0.057372,0.41566
0.06004,0.41506
0.062708,0.41457
0.065377,0.41408
0.068045,0.41366
0.070714,0.41312
0.073382,0.41274
0.076051,0.41245
0.078719,0.41243
0.081388,0.41227
0.084056,0.41154
0.086724,0.41145
0.089393,0.41097
0.092061,0.41067
0.09473,0.41025
0.097398,0.40988
0.10007,0.40973
0.10274,0.41047
0.1054,0.4104
0.10807,0.40986
0.11074,0.40955
0.11341,0.40868
0.11608,0.40756
0.11875,0.40626
0.12141,0.40506
0.12408,0.4036
0.12675,0.40238
0.12942,0.40135
0.13209,0.40028
0.13476,0.39938
0.13742,0.39865
0.14009,0.39799
0.14276,0.39759
0.14543,0.39738
0.1481,0.39737
0.15077,0.39722
0.15344,0.39727
0.1561,0.39735
0.15877,0.39733
0.16144,0.39747
0.16411,0.39764
0.16678,0.39778
0.16945,0.39848
0.17211,0.39906
0.17478,0.39976
0.17745,0.40034
0.18012,0.40115
0.18279,0.40196
0.18546,0.4028
0.18813,0.40369
0.19079,0.40433
0.19346,0.40537
0.19613,0.40636
0.1988,0.40732
0.20147,0.4084
0.20414,0.40937
0.2068,0.41017
0.20947,0.41076
0.21214,0.41154
0.21481,0.41225
0.21748,0.41321
0.22015,0.41383
0.22282,0.41437
0.22548,0.41495
0.22815,0.41519
0.23082,0.41534
0.23349,0.41604
0.23616,0.41698
0.23883,0.4181
0.24149,0.41961
0.24416,0.42075
0.24683,0.42179
0.2495,0.42272
0.25217,0.42382
0.25484,0.42503
0.25751,0.42699
0.26017,0.42873
0.26284,0.43047
0.26551,0.43199
0.26818,0.43371
0.27085,0.43553
0.27352,0.43752
0.27618,0.43981
0.27885,0.44211
0.28152,0.44446
0.28419,0.44652
0.28686,0.4483
0.28953,0.45033
0.29219,0.45258
0.29486,0.45446
0.29753,0.45661
0.3002,0.45874
0.30287,0.46089
0.30554,0.46348
0.30821,0.46612
0.31087,0.46878
0.31354,0.47118
0.31621,0.47353
0.31888,0.4757
0.32155,0.47751
0.32422,0.47957
0.32688,0.48127
0.32955,0.48294
0.33222,0.48462
0.33489,0.48688
0.33756,0.48916
0.34023,0.4913
0.3429,0.49351
0.34556,0.49553
0.34823,0.49778
0.3509,0.49984
0.35357,0.50187
0.35624,0.50386
0.35891,0.50603
0.36157,0.50842
0.36424,0.51097
0.36691,0.5139
0.36958,0.51689
0.37225,0.51993
0.37492,0.52323
0.37759,0.52646
0.38025,0.52958
0.38292,0.53284
0.38559,0.53595
0.38826,0.53926
0.39093,0.54225
0.3936,0.54525
0.39626,0.54821
0.39893,0.55131
0.4016,0.55391
0.40427,0.55677
0.40694,0.55969
0.40961,0.56244
0.41227,0.56534
0.41494,0.5685
0.41761,0.57077
0.42028,0.57296
0.42295,0.57494
0.42562,0.5774
0.42829,0.58065
0.43095,0.58402
0.43362,0.58762
0.43629,0.5912
0.43896,0.59471
0.44163,0.59845
0.4443,0.60173
0.44696,0.60475
0.44963,0.60813
0.4523,0.6114
0.45497,0.61464
0.45764,0.61774
0.46031,0.62113
0.46298,0.62456
0.46564,0.62786
0.46831,0.6314
0.47098,0.63553
0.47365,0.64021
0.47632,0.64501
0.47899,0.64982
0.48165,0.65454
0.48432,0.65926
0.48699,0.66374
0.48966,0.66855
0.49233,0.67379
0.495,0.67931
0.49767,0.68487
0.50033,0.6907
0.503,0.697
0.50567,0.70363
0.50834,0.71005
0.51101,0.71674
0.51368,0.72313
0.51634,0.72971
0.51901,0.73599
0.52168,0.7414
0.52435,0.74709
0.52702,0.75321
0.52969,0.75868
0.53235,0.76322
0.53502,0.76593
0.53769,0.7697
0.54036,0.77518
0.54303,0.78036
0.5457,0.78601
0.54837,0.79197
0.55103,0.79748
0.5537,0.80271
0.55637,0.80745
0.55904,0.81235
0.56171,0.81674
0.56438,0.82115
0.56704,0.82561
0.56971,0.82979
0.57238,0.83407
0.57505,0.83855
0.57772,0.84328
0.58039,0.84715
0.58306,0.85071
0.58572,0.85352
0.58839,0.85698
0.59106,0.85917
0.59373,0.86096
0.5964,0.8629
0.59907,0.86372
0.60173,0.86359
0.6044,0.86252
0.60707,0.86184
0.60974,0.86091
0.61241,0.86019
0.61508,0.85948
0.61775,0.85892
0.62041,0.85738
0.62308,0.85653
0.62575,0.85591
0.62842,0.85489
0.63109,0.85465
0.63376,0.85437
0.63642,0.85383
0.63909,0.8537
0.64176,0.8527
0.64443,0.85154
0.6471,0.84946
0.64977,0.84739
0.65243,0.8447
0.6551,0.84168
0.65777,0.83867
0.66044,0.8355
0.66311,0.83249
0.66578,0.82931
0.66845,0.82651
0.67111,0.82253
0.67378,0.81837
0.67645,0.81283
0.67912,0.80649
0.68179,0.79989
0.68446,0.79264
0.68712,0.78553
0.68979,0.77846
0.69246,0.77178
0.69513,0.76512
0.6978,0.75916
0.70047,0.75332
0.70314,0.74917
0.7058,0.74251
0.70847,0.73559
0.71114,0.72902
0.71381,0.72232
0.71648,0.71586
0.71915,0.70976
0.72181,0.70322
0.72448,0.697
0.72715,0.69066
0.72982,0.68445
0.73249,0.67775
0.73516,0.67183
0.73783,0.66622
0.74049,0.66082
0.74316,0.65565
0.74583,0.64911
0.7485,0.64239
0.75117,0.63567
0.75384,0.6288
0.7565,0.62157
0.75917,0.61356
0.76184,0.60615
0.76451,0.59918
0.76718,0.59234
0.76985,0.58577
0.77252,0.5793
0.77518,0.57266
0.77785,0.56594
0.78052,0.55904
0.78319,0.55317
0.78586,0.54752
0.78853,0.54185
0.79119,0.53673
0.79386,0.53128
0.79653,0.52516
0.7992,0.51955
0.80187,0.51369
0.80454,0.50794
0.8072,0.50253
0.80987,0.4973
0.81254,0.49239
0.81521,0.48744
0.81788,0.4825
0.82055,0.47716
0.82322,0.47228
0.82588,0.4676
0.82855,0.46309
0.83122,0.45841
0.83389,0.45365
0.83656,0.44909
0.83923,0.44437
0.84189,0.44002
0.84456,0.43607
0.84723,0.43229
0.8499,0.42877
0.85257,0.42527
0.85524,0.42177
0.85791,0.41844
0.86057,0.41523
0.86324,0.41221
0.86591,0.40909
0.86858,0.40599
0.87125,0.40264
0.87392,0.39945
0.87658,0.39631
0.87925,0.39321
0.88192,0.39005
0.88459,0.38665
0.88726,0.3831
0.88993,0.37923
0.8926,0.37523
0.89526,0.37154
0.89793,0.36776
0.9006,0.36437
0.90327,0.36084
0.90594,0.35763
0.90861,0.35437
0.91127,0.35133
0.91394,0.34832
0.91661,0.34535
0.91928,0.34222
0.92195,0.33899
0.92462,0.3358
0.92728,0.33296
0.92995,0.33011
0.93262,0.32738
0.93529,0.32479
0.93796,0.3223
0.94063,0.32004
0.9433,0.31797
0.94596,0.31595
0.94863,0.31387
0.9513,0.31183
0.95397,0.30975
0.95664,0.30785
0.95931,0.30607
0.96197,0.30437
0.96464,0.30254
0.96731,0.30071
0.96998,0.29892
0.97265,0.29735
0.97532,0.29593
0.97799,0.29464
0.98065,0.29327
0.98332,0.29181
0.98599,0.29038
0.98866,0.28903
0.99133,0.2876
0.994,0.286
0.99666,0.28449
0.99933,0.2831
1.002,0.28181
1.0047,0.28053
1.0073,0.27915
1.01,0.2777
1.0127,0.27619
1.0153,0.27468
1.018,0.27322
1.0207,0.27169
1.0233,0.27021
1.026,0.26866
1.0287,0.26706
1.0314,0.26538
1.034,0.26364
1.0367,0.26193
1.0394,0.26024
1.042,0.25855
1.0447,0.25693
1.0474,0.25538
1.05,0.25387
1.0527,0.25236
1.0554,0.25095
1.058,0.24962
1.0607,0.24838
1.0634,0.2472
1.066,0.24601
1.0687,0.24465
1.0714,0.24342
1.074,0.24227
1.0767,0.24095
1.0794,0.23969
1.0821,0.23839
1.0847,0.23725
1.0874,0.23607
1.0901,0.23491
1.0927,0.23372
1.0954,0.23252
1.0981,0.2313
1.1007,0.23005
1.1034,0.22883
1.1061,0.22759
1.1087,0.22638
1.1114,0.22515
1.1141,0.22399
1.1167,0.22281
1.1194,0.22168
1.1221,0.22055
1.1247,0.21942
1.1274,0.2184
1.1301,0.21728
1.1328,0.2162
1.1354,0.21511
1.1381,0.21406
1.1408,0.21309
1.1434,0.21221
1.1461,0.21138
1.1488,0.21058
1.1514,0.20977
1.1541,0.20892
1.1568,0.208
1.1594,0.20703
1.1621,0.20605
1.1648,0.20506
1.1674,0.20405
1.1701,0.2031
1.1728,0.20218
1.1755,0.20129
1.1781,0.20036
1.1808,0.19945
1.1835,0.19856
1.1861,0.19771
1.1888,0.19684
1.1915,0.19598
1.1941,0.19513
1.1968,0.19428
1.1995,0.19346
1.2021,0.1926
1.2048,0.1917
1.2075,0.19077
1.2101,0.18983
1.2128,0.18892
1.2155,0.18802
1.2181,0.18713
1.2208,0.18626
1.2235,0.18541
1.2262,0.18457
1.2288,0.18376
1.2315,0.18295
1.2342,0.18217
1.2368,0.18142
1.2395,0.18066
1.2422,0.17989
1.2448,0.17911
1.2475,0.17834
1.2502,0.17758
1.2528,0.17683
1.2555,0.17609
1.2582,0.17535
1.2608,0.17463
1.2635,0.17391
1.2662,0.17318
1.2688,0.17245
1.2715,0.17172
1.2742,0.17097
1.2769,0.17022
1.2795,0.16946
1.2822,0.1687
1.2849,0.16792
1.2875,0.16711
1.2902,0.16638
1.2929,0.16567
1.2955,0.16497
1.2982,0.16426
1.3009,0.16357
1.3035,0.16289
1.3062,0.16224
1.3089,0.16156
1.3115,0.1609
1.3142,0.16025
1.3169,0.15961
1.3195,0.15896
1.3222,0.15832
1.3249,0.15768
1.3276,0.15704
1.3302,0.15641
1.3329,0.15576
1.3356,0.15512
1.3382,0.15447
1.3409,0.15382
1.3436,0.15316
1.3462,0.15252
1.3489,0.15186
1.3516,0.15122
1.3542,0.15057
1.3569,0.14994
1.3596,0.14931
1.3622,0.14869
1.3649,0.14808
1.3676,0.14746
1.3702,0.14684
1.3729,0.14623
1.3756,0.14561
1.3783,0.14499
1.3809,0.14438
1.3836,0.14376
1.3863,0.14315
1.3889,0.14255
1.3916,0.14195
1.3943,0.14136
1.3969,0.14077
1.3996,0.14018
1.4023,0.13961
1.4049,0.13903
1.4076,0.13846
1.4103,0.13789
1.4129,0.13731
1.4156,0.13672
1.4183,0.13615
1.4209,0.13559
1.4236,0.13503
1.4263,0.13447
1.429,0.13392
1.4316,0.13337
1.4343,0.13281
1.437,0.13225
1.4396,0.13171
1.4423,0.13115
1.445,0.13061
1.4476,0.13006
1.4503,0.12953
1.453,0.129
1.4556,0.12847
1.4583,0.12794
1.461,0.12741
1.4636,0.12688
1.4663,0.12636
1.469,0.12584
1.4716,0.12531
1.4743,0.12479
1.477,0.12428
1.4797,0.12376
1.4823,0.12325
1.485,0.12275
1.4877,0.12225
1.4903,0.12173
1.493,0.12122
1.4957,0.12072
1.4983,0.12022
1.501,0.11973
1.5037,0.11925
1.5063,0.11876
1.509,0.11828
1.5117,0.11779
1.5143,0.11731
1.517,0.11684
1.5197,0.11637
1.5223,0.1159
1.525,0.11544
1.5277,0.11498
1.5304,0.11451
1.533,0.11404
1.5357,0.11358
1.5384,0.11312
1.541,0.11266
1.5437,0.1122
1.5464,0.11174
1.549,0.11129
1.5517,0.11083
1.5544,0.11038
1.557,0.10993
1.5597,0.10948
1.5624,0.10903
1.565,0.10859
1.5677,0.10814
1.5704,0.1077
1.573,0.10726
1.5757,0.10683
1.5784,0.1064
1.5811,0.10597
1.5837,0.10554
1.5864,0.10512
1.5891,0.1047
1.5917,0.10427
1.5944,0.10385
1.5971,0.10343
1.5997,0.10301
1.6024,0.10259
1.6051,0.10218
1.6077,0.10176
1.6104,0.10136
1.6131,0.10095
1.6157,0.10054
1.6184,0.10014
1.6211,0.099735
1.6237,0.099338
1.6264,0.098947
1.6291,0.098572
1.6318,0.09821
1.6344,0.097825
1.6371,0.097441
1.6398,0.097057
1.6424,0.096674
1.6451,0.096292
1.6478,0.09591
1.6504,0.095531
1.6531,0.095154
1.6558,0.094778
1.6584,0.094401
1.6611,0.094025
1.6638,0.093647
1.6664,0.09327
1.6691,0.092892
1.6718,0.092514
1.6744,0.092114
1.6771,0.091745
1.6798,0.091375
1.6825,0.091007
1.6851,0.090641
1.6878,0.090279
1.6905,0.089924
1.6931,0.089569
1.6958,0.089219
1.6985,0.08887
1.7011,0.088524
1.7038,0.088178
1.7065,0.087835
1.7091,0.087491
1.7118,0.087151
1.7145,0.086814
1.7171,0.086479
1.7198,0.086144
1.7225,0.085809
1.7252,0.085476
1.7278,0.085143
1.7305,0.08481
1.7332,0.084478
1.7358,0.084148
1.7385,0.083821
1.7412,0.0835
1.7438,0.083179
1.7465,0.082856
1.7492,0.08253
1.7518,0.082207
1.7545,0.081885
1.7572,0.081564
1.7598,0.081244
1.7625,0.080924
1.7652,0.080603
1.7678,0.080284
1.7705,0.079965
1.7732,0.079647
1.7759,0.079331
1.7785,0.079019
1.7812,0.078706
1.7839,0.078397
1.7865,0.07809
1.7892,0.077786
1.7919,0.077485
1.7945,0.077183
1.7972,0.076882
1.7999,0.07658
1.8025,0.07629
1.8052,0.075994
1.8079,0.075698
1.8105,0.075402
1.8132,0.075105
1.8159,0.074811
1.8185,0.074519
1.8212,0.074232
1.8239,0.073949
1.8266,0.073666
1.8292,0.073386
1.8319,0.073106
1.8346,0.072831
1.8372,0.072557
1.8399,0.072282
1.8426,0.072007
1.8452,0.071733
1.8479,0.07146
1.8506,0.071186
1.8532,0.070912
1.8559,0.070639
1.8586,0.070369
1.8612,0.070097
1.8639,0.069825
1.8666,0.069555
1.8692,0.069286
1.8719,0.069017
1.8746,0.068747
1.8773,0.068483
1.8799,0.068218
1.8826,0.067953
1.8853,0.067554
1.8879,0.067428
1.8906,0.067167
1.8933,0.066909
1.8959,0.066652
1.8986,0.066398
1.9013,0.066145
1.9039,0.065894
1.9066,0.065644
1.9093,0.065396
1.9119,0.065146
1.9146,0.064898
1.9173,0.06465
1.9199,0.064404
1.9226,0.064158
1.9253,0.063913
1.928,0.063669
1.9306,0.063426
1.9333,0.063185
1.936,0.062945
1.9386,0.062706
1.9413,0.062467
1.944,0.06223
1.9466,0.061993
1.9493,0.061758
1.952,0.061399
1.9546,0.061287
1.9573,0.061053
1.96,0.060819
1.9626,0.060587
1.9653,0.060356
1.968,0.060127
1.9706,0.059901
1.9733,0.059676
1.976,0.059452
1.9787,0.059229
1.9813,0.059005
1.984,0.058782
1.9867,0.05856
1.9893,0.058338
1.992,0.058116
1.9947,0.057895
1.9973,0.057674
2,0.057338


==> figs/data/cylinder_edac_100_2.02_P_mean.csv <==
y,P
-2,0.99812
-1.9984,0.99812
-1.9968,0.99812
-1.9952,0.99812
-1.9936,0.99812
-1.992,0.99812
-1.9904,0.99812
-1.9888,0.99812
-1.9872,0.99812
-1.9856,0.99812
-1.984,0.99811
-1.9824,0.99811
-1.9808,0.99811
-1.9792,0.99811
-1.9776,0.99811
-1.976,0.99811
-1.9744,0.99811
-1.9728,0.99811
-1.9712,0.99811
-1.9696,0.99811
-1.968,0.99811
-1.9664,0.99811
-1.9648,0.99811
-1.9632,0.9981
-1.9616,0.9981
-1.96,0.9981
-1.9584,0.9981
-1.9568,0.9981
-1.9552,0.9981
-1.9536,0.9981
-1.952,0.9981
-1.9504,0.9981
-1.9488,0.9981
-1.9472,0.9981
-1.9456,0.9981
-1.944,0.9981
-1.9424,0.9981
-1.9408,0.99809
-1.9392,0.99809
-1.9376,0.99809
-1.936,0.99809
-1.9344,0.99809
-1.9328,0.99809
-1.9312,0.99809
-1.9296,0.99809
-1.928,0.99809
-1.9264,0.99809
-1.9248,0.99809
-1.9232,0.99809
-1.9216,0.99809
-1.92,0.99809
-1.9184,0.99809
-1.9168,0.99808
-1.9152,0.99808
-1.9136,0.99808
-1.912,0.99808
-1.9104,0.99808
-1.9088,0.99808
-1.9072,0.99808
-1.9056,0.99808
-1.904,0.99808
-1.9024,0.99808
-1.9008,0.99808
-1.8992,0.99808
-1.8976,0.99808
-1.896,0.99808
-1.8944,0.99808
-1.8928,0.99807
-1.8912,0.99807
-1.8896,0.99807
-1.888,0.99807
-1.8864,0.99807
-1.8848,0.99807
-1.8832,0.99807
-1.8816,0.99807
-1.88,0.99807
-1.8784,0.99807
-1.8768,0.99807
-1.8752,0.99807
-1.8735,0.99807
-1.8719,0.99807
-1.8703,0.99807
-1.8687,0.99806
-1.8671,0.99806
-1.8655,0.99806
-1.8639,0.99806
-1.8623,0.99806
-1.8607,0.99806
-1.8591,0.99806
-1.8575,0.99806
-1.8559,0.99806
-1.8543,0.99806
-1.8527,0.99806
-1.8511,0.99806
-1.8495,0.99806
-1.8479,0.99806
-1.8463,0.99806
-1.8447,0.99806
-1.8431,0.99806
-1.8415,0.99805
-1.8399,0.99805
-1.8383,0.99805
-1.8367,0.99805
-1.8351,0.99805
-1.8335,0.99805
-1.8319,0.99805
-1.8303,0.99805
-1.8287,0.99805
-1.8271,0.99805
-1.8255,0.99805
-1.8239,0.99805
-1.8223,0.99805
-1.8207,0.99805
-1.8191,0.99805
-1.8175,0.99805
-1.8159,0.99805
-1.8143,0.99805
-1.8127,0.99804
-1.8111,0.99804
-1.8095,0.99804
-1.8079,0.99804
-1.8063,0.99804
-1.8047,0.99804
-1.8031,0.99804
-1.8015,0.99804
-1.7999,0.99804
-1.7983,0.99804
-1.7967,0.99804
-1.7951,0.99804
-1.7935,0.99804
-1.7919,0.99804
-1.7903,0.99804
-1.7887,0.99804
-1.7871,0.99804
-1.7855,0.99804
-1.7839,0.99804
-1.7823,0.99804
-1.7807,0.99803
-1.7791,0.99803
-1.7775,0.99803
-1.7759,0.99803
-1.7743,0.99803
-1.7727,0.99803
-1.7711,0.99803
-1.7695,0.99803
-1.7679,0.99803
-1.7663,0.99803
-1.7647,0.99803
-1.7631,0.99803
-1.7615,0.99803
-1.7599,0.99803
-1.7583,0.99803
-1.7567,0.99803
-1.7551,0.99803
-1.7535,0.99803
-1.7519,0.99803
-1.7503,0.99803
-1.7487,0.99803
-1.7471,0.99803
-1.7455,0.99802
-1.7439,0.99802
-1.7423,0.99802
-1.7407,0.99802
-1.7391,0.99802
-1.7375,0.99802
-1.7359,0.99802
-1.7343,0.99802
-1.7327,0.99802
-1.7311,0.99802
-1.7295,0.99802
-1.7279,0.99802
-1.7263,0.99802
-1.7247,0.99802
-1.7231,0.99802
-1.7215,0.99802
-1.7199,0.99802
-1.7183,0.99802
-1.7167,0.99802
-1.7151,0.99802
-1.7135,0.99802
-1.7119,0.99802
-1.7103,0.99802
-1.7087,0.99802
-1.7071,0.99801
-1.7055,0.99801
-1.7039,0.99801
-1.7023,0.99801
-1.7007,0.99801
-1.6991,0.99801
-1.6975,0.99801
-1.6959,0.99801
-1.6943,0.99801
-1.6927,0.99801
-1.6911,0.99801
-1.6895,0.99801
-1.6879,0.99801
-1.6863,0.99801
-1.6847,0.99801
-1.6831,0.99801
-1.6815,0.99801
-1.6799,0.99801
-1.6783,0.99801
-1.6767,0.99801
-1.6751,0.99801
-1.6735,0.99801
-1.6719,0.99801
-1.6703,0.99801
-1.6687,0.99801
-1.6671,0.99801
-1.6655,0.99801
-1.6639,0.99801
-1.6623,0.99801
-1.6607,0.99801
-1.6591,0.99801
-1.6575,0.998
-1.6559,0.998
-1.6543,0.998
-1.6527,0.998
-1.6511,0.998
-1.6495,0.998
-1.6479,0.998
-1.6463,0.998
-1.6447,0.998
-1.6431,0.998
-1.6415,0.998
-1.6399,0.998
-1.6383,0.998
-1.6367,0.998
-1.6351,0.998
-1.6335,0.998
-1.6319,0.998
-1.6303,0.998
-1.6287,0.998
-1.6271,0.998
-1.6255,0.998
-1.6238,0.998
-1.6222,0.998
-1.6206,0.998
-1.619,0.998
-1.6174,0.998
-1.6158,0.998
-1.6142,0.998
-1.6126,0.998
-1.611,0.998
-1.6094,0.998
-1.6078,0.998
-1.6062,0.998
-1.6046,0.998
-1.603,0.998
-1.6014,0.998
-1.5998,0.998
-1.5982,0.998
-1.5966,0.998
-1.595,0.998
-1.5934,0.998
-1.5918,0.99799
-1.5902,0.99799
-1.5886,0.99799
-1.587,0.99799
-1.5854,0.99799
-1.5838,0.99799
-1.5822,0.99799
-1.5806,0.99799
-1.579,0.99799
-1.5774,0.99799
-1.5758,0.99799
-1.5742,0.99799
-1.5726,0.99799
-1.571,0.99799
-1.5694,0.99799
-1.5678,0.99799
-1.5662,0.99799
-1.5646,0.99799
-1.563,0.99799
-1.5614,0.99799
-1.5598,0.99799
-1.5582,0.99799
-1.5566,0.99799
-1.555,0.99799
-1.5534,0.99799
-1.5518,0.99799
-1.5502,0.99799
-1.5486,0.99799
-1.547,0.99799
-1.5454,0.99799
-1.5438,0.99799
-1.5422,0.99799
-1.5406,0.99799
-1.539,0.99799
-1.5374,0.99799
-1.5358,0.99799
-1.5342,0.99799
-1.5326,0.99799
-1.531,0.99799
-1.5294,0.99799
-1.5278,0.99799
-1.5262,0.99799
-1.5246,0.99799
-1.523,0.99799
-1.5214,0.99799
-1.5198,0.99799
-1.5182,0.99799
-1.5166,0.99799
-1.515,0.99799
-1.5134,0.99799
-1.5118,0.99799
-1.5102,0.99799
-1.5086,0.99799
-1.507,0.99799
-1.5054,0.99799
-1.5038,0.99799
-1.5022,0.99799
-1.5006,0.99799
-1.499,0.99799
-1.4974,0.99799
-1.4958,0.99799
-1.4942,0.99799
-1.4926,0.99799
-1.491,0.99799
-1.4894,0.99799
-1.4878,0.99799
-1.4862,0.99799
-1.4846,0.99799
-1.483,0.99799
-1.4814,0.99799
-1.4798,0.99799
-1.4782,0.99799
-1.4766,0.99799
-1.475,0.99799
-1.4734,0.99799
-1.4718,0.99799
-1.4702,0.99799
-1.4686,0.99799
-1.467,0.99799
-1.4654,0.99799
-1.4638,0.99799
-1.4622,0.99799
-1.4606,0.99799
-1.459,0.99799
-1.4574,0.99799
-1.4558,0.99799
-1.4542,0.99799
-1.4526,0.99799
-1.451,0.99799
-1.4494,0.99799
-1.4478,0.99799
-1.4462,0.99799
-1.4446,0.99799
-1.443,0.99799
-1.4414,0.99799
-1.4398,0.99799
-1.4382,0.99799
-1.4366,0.99799
-1.435,0.99799
-1.4334,0.99799
-1.4318,0.99799
-1.4302,0.99799
-1.4286,0.99799
-1.427,0.99799
-1.4254,0.99799
-1.4238,0.99798
-1.4222,0.99798
-1.4206,0.99798
-1.419,0.99798
-1.4174,0.99798
-1.4158,0.99798
-1.4142,0.99798
-1.4126,0.99798
-1.411,0.99798
-1.4094,0.99798
-1.4078,0.99798
-1.4062,0.99798
-1.4046,0.99798
-1.403,0.99798
-1.4014,0.99798
-1.3998,0.99798
-1.3982,0.99798
-1.3966,0.99798
-1.395,0.99798
-1.3934,0.99798
-1.3918,0.99798
-1.3902,0.99798
-1.3886,0.99798
-1.387,0.99798
-1.3854,0.99798
-1.3838,0.99798
-1.3822,0.99798
-1.3806,0.99798
-1.379,0.99798
-1.3774,0.99798
-1.3758,0.99798
-1.3741,0.99798
-1.3725,0.99798
-1.3709,0.99798
-1.3693,0.99798
-1.3677,0.99798
-1.3661,0.99798
-1.3645,0.99798
-1.3629,0.99798
-1.3613,0.99798
-1.3597,0.99798
-1.3581,0.99798
-1.3565,0.99798
-1.3549,0.99798
-1.3533,0.99798
-1.3517,0.99798
-1.3501,0.99798
-1.3485,0.99798
-1.3469,0.99798
-1.3453,0.99798
-1.3437,0.99798
-1.3421,0.99798
-1.3405,0.99798
-1.3389,0.99798
-1.3373,0.99798
-1.3357,0.99798
-1.3341,0.99798
-1.3325,0.99798
-1.3309,0.99798
-1.3293,0.99798
-1.3277,0.99798
-1.3261,0.99798
-1.3245,0.99797
-1.3229,0.99797
-1.3213,0.99797
-1.3197,0.99797
-1.3181,0.99797
-1.3165,0.99797
-1.3149,0.99797
-1.3133,0.99797
-1.3117,0.99797
-1.3101,0.99797
-1.3085,0.99797
-1.3069,0.99797
-1.3053,0.99797
-1.3037,0.99797
-1.3021,0.99797
-1.3005,0.99797
-1.2989,0.99797
-1.2973,0.99797
-1.2957,0.99797
-1.2941,0.99797
-1.2925,0.99797
-1.2909,0.99797
-1.2893,0.99796
-1.2877,0.99796
-1.2861,0.99796
-1.2845,0.99796
-1.2829,0.99796
-1.2813,0.99796
-1.2797,0.99796
-1.2781,0.99796
-1.2765,0.99796
-1.2749,0.99796
-1.2733,0.99796
-1.2717,0.99796
-1.2701,0.99796
-1.2685,0.99795
-1.2669,0.99795
-1.2653,0.99795
-1.2637,0.99795
-1.2621,0.99795
-1.2605,0.99795
-1.2589,0.99795
-1.2573,0.99795
-1.2557,0.99795
-1.2541,0.99795
-1.2525,0.99794
-1.2509,0.99794
-1.2493,0.99794
-1.2477,0.99794
-1.2461,0.99794
-1.2445,0.99794
-1.2429,0.99794
-1.2413,0.99794
-1.2397,0.99793
-1.2381,0.99793
-1.2365,0.99793
-1.2349,0.99793
-1.2333,0.99793
-1.2317,0.99793
-1.2301,0.99792
-1.2285,0.99792
-1.2269,0.99792
-1.2253,0.99792
-1.2237,0.99792
-1.2221,0.99792
-1.2205,0.99791
-1.2189,0.99791
-1.2173,0.99791
-1.2157,0.99791
-1.2141,0.99791
-1.2125,0.9979
-1.2109,0.9979
-1.2093,0.9979
-1.2077,0.9979
-1.2061,0.9979
-1.2045,0.99789
-1.2029,0.99789
-1.2013,0.99789
-1.1997,0.99789
-1.1981,0.99788
-1.1965,0.99788
-1.1949,0.99788
-1.1933,0.99788
-1.1917,0.99788
-1.1901,0.99787
-1.1885,0.99787
-1.1869,0.99787
-1.1853,0.99787
-1.1837,0.99786
-1.1821,0.99786
-1.1805,0.99786
-1.1789,0.99785
-1.1773,0.99785
-1.1757,0.99785
-1.1741,0.99785
-1.1725,0.99784
-1.1709,0.99784
-1.1693,0.99783
-1.1677,0.99783
-1.1661,0.99783
-1.1645,0.99782
-1.1629,0.99782
-1.1613,0.99782
-1.1597,0.99781
-1.1581,0.99781
-1.1565,0.9978
-1.1549,0.9978
-1.1533,0.9978
-1.1517,0.99779
-1.1501,0.99779
-1.1485,0.99778
-1.1469,0.99778
-1.1453,0.99778
-1.1437,0.99777
-1.1421,0.99777
-1.1405,0.99776
-1.1389,0.99776
-1.1373,0.99776
-1.1357,0.99775
-1.1341,0.99775
-1.1325,0.99774
-1.1309,0.99774
-1.1293,0.99773
-1.1277,0.99773
-1.1261,0.99772
-1.1244,0.99772
-1.1228,0.99771
-1.1212,0.99771
-1.1196,0.9977
-1.118,0.9977
-1.1164,0.99769
-1.1148,0.99768
-1.1132,0.99768
-1.1116,0.99767
-1.11,0.99767
-1.1084,0.99766
-1.1068,0.99766
-1.1052,0.99765
-1.1036,0.99764
-1.102,0.99764
-1.1004,0.99763
-1.0988,0.99763
-1.0972,0.99762
-1.0956,0.99761
-1.094,0.99761
-1.0924,0.9976
-1.0908,0.99759
-1.0892,0.99759
-1.0876,0.99758
-1.086,0.99757
-1.0844,0.99757
-1.0828,0.99756
-1.0812,0.99755
-1.0796,0.99755
-1.078,0.99754
-1.0764,0.99753
-1.0748,0.99753
-1.0732,0.99752
-1.0716,0.99751
-1.07,0.9975
-1.0684,0.9975
-1.0668,0.99749
-1.0652,0.99748
-1.0636,0.99748
-1.062,0.99747
-1.0604,0.99746
-1.0588,0.99745
-1.0572,0.99744
-1.0556,0.99744
-1.054,0.99743
-1.0524,0.99742
-1.0508,0.99741
-1.0492,0.9974
-1.0476,0.99739
-1.046,0.99739
-1.0444,0.99738
-1.0428,0.99737
-1.0412,0.99736
-1.0396,0.99735
-1.038,0.99734
-1.0364,0.99733
-1.0348,0.99732
-1.0332,0.99731
-1.0316,0.99731
-1.03,0.9973
-1.0284,0.99729
-1.0268,0.99728
-1.0252,0.99727
-1.0236,0.99726
-1.022,0.99725
-1.0204,0.99724
-1.0188,0.99723
-1.0172,0.99722
-1.0156,0.99721
-1.014,0.9972
-1.0124,0.99719
-1.0108,0.99718
-1.0092,0.99717
-1.0076,0.99716
-1.006,0.99715
-1.0044,0.99714
-1.0028,0.99712
-1.0012,0.99711
-0.9996,0.9971
-0.998,0.99709
-0.9964,0.99708
-0.9948,0.99707
-0.9932,0.99706
-0.9916,0.99704
-0.99,0.99703
-0.9884,0.99702
-0.98679,0.99701
-0.98519,0.997
-0.98359,0.99698
-0.98199,0.99697
-0.98039,0.99696
-0.97879,0.99695
-0.97719,0.99693
-0.97559,0.99692
-0.97399,0.99691
-0.97239,0.9969
-0.97079,0.99688
-0.96919,0.99687
-0.96759,0.99686
-0.96599,0.99684
-0.96439,0.99683
-0.96279,0.99682
-0.96118,0.9968
-0.95958,0.99679
-0.95798,0.99677
-0.95638,0.99676
-0.95478,0.99675
-0.95318,0.99673
-0.95158,0.99672
-0.94998,0.9967
-0.94838,0.99669
-0.94678,0.99667
-0.94518,0.99666
-0.94358,0.99664
-0.94198,0.99663
-0.94038,0.99661
-0.93878,0.99659
-0.93717,0.99658
-0.93557,0.99656
-0.93397,0.99655
-0.93237,0.99653
-0.93077,0.99651
-0.92917,0.9965
-0.92757,0.99648
-0.92597,0.99646
-0.92437,0.99644
-0.92277,0.99642
-0.92117,0.99641
-0.91957,0.99639
-0.91797,0.99637
-0.91637,0.99635
-0.91477,0.99634
-0.91317,0.99632
-0.91156,0.9963
-0.90996,0.99628
-0.90836,0.99627
-0.90676,0.99625
-0.90516,0.99623
-0.90356,0.99621
-0.90196,0.9962
-0.90036,0.99618
-0.89876,0.99616
-0.89716,0.99614
-0.89556,0.99612
-0.89396,0.9961
-0.89236,0.99608
-0.89076,0.99606
-0.88916,0.99604
-0.88756,0.99602
-0.88595,0.996
-0.88435,0.99598
-0.88275,0.99596
-0.88115,0.99594
-0.87955,0.99592
-0.87795,0.9959
-0.87635,0.99588
-0.87475,0.99586
-0.87315,0.99584
-0.87155,0.99582
-0.86995,0.9958
-0.86835,0.99578
-0.86675,0.99575
-0.86515,0.99573
-0.86355,0.99571
-0.86194,0.99569
-0.86034,0.99567
-0.85874,0.99565
-0.85714,0.99562
-0.85554,0.9956
-0.85394,0.99558
-0.85234,0.99556
-0.85074,0.99553
-0.84914,0.99551
-0.84754,0.99549
-0.84594,0.99547
-0.84434,0.99544
-0.84274,0.99542
-0.84114,0.9954
-0.83954,0.99537
-0.83794,0.99535
-0.83633,0.99533
-0.83473,0.9953
-0.83313,0.99528
-0.83153,0.99525
-0.82993,0.99523
-0.82833,0.99521
-0.82673,0.99518
-0.82513,0.99516
-0.82353,0.99514
-0.82193,0.99511
-0.82033,0.99509
-0.81873,0.99506
-0.81713,0.99504
-0.81553,0.99501
-0.81393,0.99499
-0.81232,0.99496
-0.81072,0.99494
-0.80912,0.99491
-0.80752,0.99489
-0.80592,0.99486
-0.80432,0.99483
-0.80272,0.99481
-0.80112,0.99478
-0.79952,0.99476
-0.79792,0.99473
-0.79632,0.9947
-0.79472,0.99468
-0.79312,0.99465
-0.79152,0.99462
-0.78992,0.99459
-0.78832,0.99457
-0.78671,0.99454
-0.78511,0.99451
-0.78351,0.99448
-0.78191,0.99445
-0.78031,0.99443
-0.77871,0.9944
-0.77711,0.99437
-0.77551,0.99434
-0.77391,0.99431
-0.77231,0.99428
-0.77071,0.99425
-0.76911,0.99422
-0.76751,0.99419
-0.76591,0.99416
-0.76431,0.99413
-0.76271,0.9941
-0.7611,0.99407
-0.7595,0.99404
-0.7579,0.99401
-0.7563,0.99398
-0.7547,0.99395
-0.7531,0.99391
-0.7515,0.99388
-0.7499,0.99385
-0.7483,0.99382
-0.7467,0.99379
-0.7451,0.99376
-0.7435,0.99372
-0.7419,0.99369
-0.7403,0.99366
-0.7387,0.99363
-0.73709,0.9936
-0.73549,0.99357
-0.73389,0.99353
-0.73229,0.9935
-0.73069,0.99347
-0.72909,0.99344
-0.72749,0.99341
-0.72589,0.99337
-0.72429,0.99334
-0.72269,0.99331
-0.72109,0.99327
-0.71949,0.99324
-0.71789,0.99321
-0.71629,0.99317
-0.71469,0.99314
-0.71309,0.99311
-0.71148,0.99307
-0.70988,0.99304
-0.70828,0.99301
-0.70668,0.99297
-0.70508,0.99294
-0.70348,0.99291
-0.70188,0.99288
-0.70028,0.99284
-0.69868,0.99281
-0.69708,0.99278
-0.69548,0.99275
-0.69388,0.99272
-0.69228,0.99268
-0.69068,0.99265
-0.68908,0.99262
-0.68747,0.99259
-0.68587,0.99256
-0.68427,0.99252
-0.68267,0.99249
-0.68107,0.99246
-0.67947,0.99243
-0.67787,0.9924
-0.67627,0.99236
-0.67467,0.99233
-0.67307,0.9923
-0.67147,0.99227
-0.66987,0.99223
-0.66827,0.9922
-0.66667,0.99217
-0.66507,0.99213
-0.66347,0.9921
-0.66186,0.99206
-0.66026,0.99203
-0.65866,0.992
-0.65706,0.99196
-0.65546,0.99193
-0.65386,0.9919
-0.65226,0.99186
-0.65066,0.99183
-0.64906,0.9918
-0.64746,0.99176
-0.64586,0.99173
-0.64426,0.9917
-0.64266,0.99166
-0.64106,0.99163
-0.63946,0.9916
-0.63786,0.99156
-0.63625,0.99153
-0.63465,0.9915
-0.63305,0.99146
-0.63145,0.99143
-0.62985,0.9914
-0.62825,0.99136
-0.62665,0.99133
-0.62505,0.99129
-0.62345,0.99126
-0.62185,0.99122
-0.62025,0.99118
-0.61865,0.99115
-0.61705,0.99111
-0.61545,0.99108
-0.61385,0.99104
-0.61224,0.99101
-0.61064,0.99098
-0.60904,0.99094
-0.60744,0.99091
-0.60584,0.99087
-0.60424,0.99084
-0.60264,0.9908
-0.60104,0.99077
-0.59944,0.99073
-0.59784,0.99069
-0.59624,0.99066
-0.59464,0.99062
-0.59304,0.99059
-0.59144,0.99056
-0.58984,0.99052
-0.58824,0.99049
-0.58663,0.99045
-0.58503,0.99042
-0.58343,0.99038
-0.58183,0.99035
-0.58023,0.99032
-0.57863,0.99028
-0.57703,0.99025
-0.57543,0.99021
-0.57383,0.99018
-0.57223,0.99014
-0.57063,0.99011
-0.56903,0.99008
-0.56743,0.99004
-0.56583,0.99001
-0.56423,0.98997
-0.56263,0.98994
-0.56102,0.9899
-0.55942,0.98987
-0.55782,0.98983
-0.55622,0.9898
-0.55462,0.98976
-0.55302,0.98973
-0.55142,0.98969
-0.54982,0.98966
-0.54822,0.98962
-0.54662,0.98959
-0.54502,0.98955
-0.54342,0.98952
-0.54182,0.98948
-0.54022,0.98945
-0.53862,0.98941
-0.53701,0.98938
-0.53541,0.98934
-0.53381,0.98931
-0.53221,0.98927
-0.53061,0.98924
-0.52901,0.9892
-0.52741,0.98917
-0.52581,0.98913
-0.52421,0.9891
-0.52261,0.98906
-0.52101,0.98903
-0.51941,0.989
-0.51781,0.98896
-0.51621,0.98893
-0.51461,0.98889
-0.51301,0.98886
-0.5114,0.98882
-0.5098,0.98879
-0.5082,0.98876
-0.5066,0.98872
-0.505,0.98869
-0.5034,0.98865
-0.5018,0.98862
-0.5002,0.98859
-0.4986,0.98856
-0.497,0.98852
-0.4954,0.98849
-0.4938,0.98846
-0.4922,0.98843
-0.4906,0.9884
-0.489,0.98836
-0.48739,0.98833
-0.48579,0.9883
-0.48419,0.98827
-0.48259,0.98823
-0.48099,0.9882
-0.47939,0.98817
-0.47779,0.98814
-0.47619,0.9881
-0.47459,0.98807
-0.47299,0.98804
-0.47139,0.988
-0.46979,0.98797
-0.46819,0.98794
-0.46659,0.9879
-0.46499,0.98787
-0.46339,0.98784
-0.46178,0.98781
-0.46018,0.98777
-0.45858,0.98774
-0.45698,0.9877
-0.45538,0.98767
-0.45378,0.98764
-0.45218,0.9876
-0.45058,0.98757
-0.44898,0.98754
-0.44738,0.9875
-0.44578,0.98747
-0.44418,0.98744
-0.44258,0.9874
-0.44098,0.98737
-0.43938,0.98734
-0.43778,0.98731
-0.43617,0.98727
-0.43457,0.98724
-0.43297,0.98721
-0.43137,0.98718
-0.42977,0.98714
-0.42817,0.98711
-0.42657,0.98708
-0.42497,0.98705
-0.42337,0.98701
-0.42177,0.98698
-0.42017,0.98695
-0.41857,0.98692
-0.41697,0.98688
-0.41537,0.98685
-0.41377,0.98682
-0.41216,0.98678
-0.41056,0.98675
-0.40896,0.98672
-0.40736,0.98668
-0.40576,0.98665
-0.40416,0.98661
-0.40256,0.98658
-0.40096,0.98655
-0.39936,0.98651
-0.39776,0.98648
-0.39616,0.98644
-0.39456,0.98641
-0.39296,0.98637
-0.39136,0.98634
-0.38976,0.9863
-0.38816,0.98627
-0.38655,0.98623
-0.38495,0.9862
-0.38335,0.98616
-0.38175,0.98613
-0.38015,0.98609
-0.37855,0.98606
-0.37695,0.98602
-0.37535,0.98599
-0.37375,0.98595
-0.37215,0.98592
-0.37055,0.98588
-0.36895,0.98585
-0.36735,0.98582
-0.36575,0.98578
-0.36415,0.98575
-0.36255,0.98571
-0.36094,0.98568
-0.35934,0.98565
-0.35774,0.98561
-0.35614,0.98558
-0.35454,0.98555
-0.35294,0.98551
-0.35134,0.98548
-0.34974,0.98545
-0.34814,0.98542
-0.34654,0.98538
-0.34494,0.98535
-0.34334,0.98532
-0.34174,0.98529
-0.34014,0.98525
-0.33854,0.98522
-0.33693,0.98519
-0.33533,0.98515
-0.33373,0.98512
-0.33213,0.98509
-0.33053,0.98506
-0.32893,0.98502
-0.32733,0.98499
-0.32573,0.98496
-0.32413,0.98493
-0.32253,0.98489
-0.32093,0.98486
-0.31933,0.98483
-0.31773,0.9848
-0.31613,0.98476
-0.31453,0.98473
-0.31293,0.9847
-0.31132,0.98467
-0.30972,0.98464
-0.30812,0.98461
-0.30652,0.98458
-0.30492,0.98454
-0.30332,0.98451
-0.30172,0.98448
-0.30012,0.98445
-0.29852,0.98442
-0.29692,0.98439
-0.29532,0.98436
-0.29372,0.98433
-0.29212,0.98429
-0.29052,0.98426
-0.28892,0.98423
-0.28731,0.9842
-0.28571,0.98417
-0.28411,0.98414
-0.28251,0.98411
-0.28091,0.98408
-0.27931,0.98405
-0.27771,0.98402
-0.27611,0.98399
-0.27451,0.98396
-0.27291,0.98393
-0.27131,0.9839
-0.26971,0.98387
-0.26811,0.98384
-0.26651,0.98381
-0.26491,0.98378
-0.26331,0.98375
-0.2617,0.98372
-0.2601,0.98369
-0.2585,0.98366
-0.2569,0.98363
-0.2553,0.9836
-0.2537,0.98357
-0.2521,0.98354
-0.2505,0.98351
-0.2489,0.98348
-0.2473,0.98345
-0.2457,0.98342
-0.2441,0.98339
-0.2425,0.98337
-0.2409,0.98334
-0.2393,0.98331
-0.2377,0.98328
-0.23609,0.98325
-0.23449,0.98322
-0.23289,0.98319
-0.23129,0.98316
-0.22969,0.98313
-0.22809,0.9831
-0.22649,0.98307
-0.22489,0.98304
-0.22329,0.98301
-0.22169,0.98298
-0.22009,0.98295
-0.21849,0.98292
-0.21689,0.9829
-0.21529,0.98287
-0.21369,0.98284
-0.21208,0.98281
-0.21048,0.98279
-0.20888,0.98276
-0.20728,0.98273
-0.20568,0.98271
-0.20408,0.98268
-0.20248,0.98265
-0.20088,0.98263
-0.19928,0.9826
-0.19768,0.98258
-0.19608,0.98255
-0.19448,0.98253
-0.19288,0.9825
-0.19128,0.98247
-0.18968,0.98245
-0.18808,0.98242
-0.18647,0.9824
-0.18487,0.98237
-0.18327,0.98235
-0.18167,0.98232
-0.18007,0.9823
-0.17847,0.98227
-0.17687,0.98225
-0.17527,0.98223
-0.17367,0.9822
-0.17207,0.98218
-0.17047,0.98215
-0.16887,0.98213
-0.16727,0.98211
-0.16567,0.98208
-0.16407,0.98206
-0.16246,0.98204
-0.16086,0.98202
-0.15926,0.98199
-0.15766,0.98197
-0.15606,0.98195
-0.15446,0.98193
-0.15286,0.98191
-0.15126,0.98189
-0.14966,0.98186
-0.14806,0.98184
-0.14646,0.98182
-0.14486,0.9818
-0.14326,0.98178
-0.14166,0.98176
-0.14006,0.98174
-0.13846,0.98172
-0.13685,0.98169
-0.13525,0.98167
-0.13365,0.98165
-0.13205,0.98163
-0.13045,0.98161
-0.12885,0.98159
-0.12725,0.98157
-0.12565,0.98155
-0.12405,0.98153
-0.12245,0.98152
-0.12085,0.9815
-0.11925,0.98148
-0.11765,0.98146
-0.11605,0.98144
-0.11445,0.98142
-0.11285,0.98141
-0.11124,0.98139
-0.10964,0.98137
-0.10804,0.98136
-0.10644,0.98134
-0.10484,0.98133
-0.10324,0.98131
-0.10164,0.9813
-0.10004,0.98128
-0.098439,0.98127
-0.096839,0.98125
-0.095238,0.98124
-0.093637,0.98122
-0.092037,0.98121
-0.090436,0.9812
-0.088836,0.98118
-0.087235,0.98117
-0.085634,0.98116
-0.084034,0.98114
-0.082433,0.98113
-0.080832,0.98112
-0.079232,0.98111
-0.077631,0.9811
-0.07603,0.98109
-0.07443,0.98108
-0.072829,0.98107
-0.071228,0.98106
-0.069628,0.98105
-0.068027,0.98104
-0.066427,0.98103
-0.064826,0.98102
-0.063225,0.98101
-0.061625,0.981
-0.060024,0.981
-0.058423,0.98099
-0.056823,0.98098
-0.055222,0.98098
-0.053621,0.98097
-0.052021,0.98097
-0.05042,0.98096
-0.04882,0.98096
-0.047219,0.98095
-0.045618,0.98095
-0.044018,0.98094
-0.042417,0.98094
-0.040816,0.98094
-0.039216,0.98093
-0.037615,0.98093
-0.036014,0.98093
-0.034414,0.98093
-0.032813,0.98092
-0.031212,0.98092
-0.029612,0.98092
-0.028011,0.98092
-0.026411,0.98092
-0.02481,0.98092
-0.023209,0.98092
-0.021609,0.98092
-0.020008,0.98092
-0.018407,0.98092
-0.016807,0.98092
-0.015206,0.98092
-0.013605,0.98092
-0.012005,0.98092
-0.010404,0.98093
-0.0088035,0.98093
-0.0072029,0.98093
-0.0056022,0.98093
-0.0040016,0.98093
-0.002401,0.98094
-0.00080032,0.98094
0.00080032,0.98094
0.002401,0.98095
0.0040016,0.98095
0.0056022,0.98095
0.0072029,0.98095
0.0088035,0.98096
0.010404,0.98096
0.012005,0.98097
0.013605,0.98097
0.015206,0.98097
0.016807,0.98098
0.018407,0.98098
0.020008,0.98099
0.021609,0.98099
0.023209,0.981
0.02481,0.981
0.026411,0.98101
0.028011,0.98102
0.029612,0.98102
0.031212,0.98103
0.032813,0.98104
0.034414,0.98104
0.036014,0.98105
0.037615,0.98106
0.039216,0.98107
0.040816,0.98107
0.042417,0.98108
0.044018,0.98109
0.045618,0.9811
0.047219,0.98111
0.04882,0.98111
0.05042,0.98112
0.052021,0.98113
0.053621,0.98114
0.055222,0.98115
0.056823,0.98116
0.058423,0.98117
0.060024,0.98118
0.061625,0.9812
0.063225,0.98121
0.064826,0.98122
0.066427,0.98123
0.068027,0.98124
0.069628,0.98126
0.071228,0.98127
0.072829,0.98128
0.07443,0.98129
0.07603,0.98131
0.077631,0.98132
0.079232,0.98133
0.080832,0.98135
0.082433,0.98136
0.084034,0.98138
0.085634,0.98139
0.087235,0.98141
0.088836,0.98142
0.090436,0.98143
0.092037,0.98145
0.093637,0.98147
0.095238,0.98148
0.096839,0.9815
0.098439,0.98151
0.10004,0.98153
0.10164,0.98155
0.10324,0.98156
0.10484,0.98158
0.10644,0.9816
0.10804,0.98161
0.10964,0.98163
0.11124,0.98165
0.11285,0.98167
0.11445,0.98169
0.11605,0.98171
0.11765,0.98173
0.11925,0.98175
0.12085,0.98177
0.12245,0.98179
0.12405,0.98181
0.12565,0.98183
0.12725,0.98185
0.12885,0.98187
0.13045,0.98189
0.13205,0.98191
0.13365,0.98193
0.13525,0.98195
0.13685,0.98197
0.13846,0.982
0.14006,0.98202
0.14166,0.98204
0.14326,0.98206
0.14486,0.98208
0.14646,0.9821
0.14806,0.98212
0.14966,0.98215
0.15126,0.98217
0.15286,0.98219
0.15446,0.98221
0.15606,0.98223
0.15766,0.98226
0.15926,0.98228
0.16086,0.98231
0.16246,0.98234
0.16407,0.98236
0.16567,0.98239
0.16727,0.98241
0.16887,0.98244
0.17047,0.98246
0.17207,0.98249
0.17367,0.98252
0.17527,0.98254
0.17687,0.98257
0.17847,0.9826
0.18007,0.98263
0.18167,0.98265
0.18327,0.98268
0.18487,0.98271
0.18647,0.98273
0.18808,0.98276
0.18968,0.98279
0.19128,0.98282
0.19288,0.98285
0.19448,0.98288
0.19608,0.9829
0.19768,0.98293
0.19928,0.98296
0.20088,0.983
0.20248,0.98303
0.20408,0.98306
0.20568,0.98309
0.20728,0.98312
0.20888,0.98315
0.21048,0.98318
0.21208,0.98321
0.21369,0.98324
0.21529,0.98327
0.21689,0.9833
0.21849,0.98333
0.22009,0.98336
0.22169,0.9834
0.22329,0.98343
0.22489,0.98346
0.22649,0.98349
0.22809,0.98352
0.22969,0.98355
0.23129,0.98359
0.23289,0.98362
0.23449,0.98365
0.23609,0.98369
0.2377,0.98372
0.2393,0.98375
0.2409,0.98378
0.2425,0.98382
0.2441,0.98385
0.2457,0.98388
0.2473,0.98392
0.2489,0.98395
0.2505,0.98398
0.2521,0.98401
0.2537,0.98405
0.2553,0.98408
0.2569,0.98411
0.2585,0.98415
0.2601,0.98418
0.2617,0.98422
0.26331,0.98425
0.26491,0.98428
0.26651,0.98432
0.26811,0.98435
0.26971,0.98438
0.27131,0.98441
0.27291,0.98445
0.27451,0.98448
0.27611,0.98451
0.27771,0.98454
0.27931,0.98458
0.28091,0.98461
0.28251,0.98464
0.28411,0.98467
0.28571,0.98471
0.28731,0.98474
0.28892,0.98477
0.29052,0.9848
0.29212,0.98483
0.29372,0.98487
0.29532,0.9849
0.29692,0.98493
0.29852,0.98496
0.30012,0.98499
0.30172,0.98503
0.30332,0.98506
0.30492,0.98509
0.30652,0.98512
0.30812,0.98516
0.30972,0.98519
0.31132,0.98522
0.31293,0.98526
0.31453,0.98529
0.31613,0.98532
0.31773,0.98535
0.31933,0.98539
0.32093,0.98542
0.32253,0.98545
0.32413,0.98548
0.32573,0.98551
0.32733,0.98555
0.32893,0.98558
0.33053,0.98561
0.33213,0.98564
0.33373,0.98567
0.33533,0.9857
0.33693,0.98573
0.33854,0.98576
0.34014,0.98579
0.34174,0.98583
0.34334,0.98586
0.34494,0.98589
0.34654,0.98592
0.34814,0.98595
0.34974,0.98598
0.35134,0.98601
0.35294,0.98604
0.35454,0.98607
0.35614,0.98609
0.35774,0.98612
0.35934,0.98615
0.36094,0.98618
0.36255,0.98621
0.36415,0.98623
0.36575,0.98626
0.36735,0.98629
0.36895,0.98632
0.37055,0.98635
0.37215,0.98637
0.37375,0.9864
0.37535,0.98643
0.37695,0.98646
0.37855,0.98649
0.38015,0.98652
0.38175,0.98655
0.38335,0.98657
0.38495,0.9866
0.38655,0.98663
0.38816,0.98665
0.38976,0.98668
0.39136,0.98671
0.39296,0.98674
0.39456,0.98676
0.39616,0.98679
0.39776,0.98682
0.39936,0.98684
0.40096,0.98687
0.40256,0.9869
0.40416,0.98693
0.40576,0.98695
0.40736,0.98698
0.40896,0.98701
0.41056,0.98704
0.41216,0.98707
0.41377,0.98709
0.41537,0.98712
0.41697,0.98715
0.41857,0.98718
0.42017,0.9872
0.42177,0.98723
0.42337,0.98726
0.42497,0.98728
0.42657,0.98731
0.42817,0.98734
0.42977,0.98737
0.43137,0.98739
0.43297,0.98742
0.43457,0.98745
0.43617,0.98747
0.43778,0.9875
0.43938,0.98753
0.44098,0.98755
0.44258,0.98758
0.44418,0.98761
0.44578,0.98763
0.44738,0.98766
0.44898,0.98769
0.45058,0.98771
0.45218,0.98774
0.45378,0.98776
0.45538,0.98779
0.45698,0.98782
0.45858,0.98784
0.46018,0.98787
0.46178,0.9879
0.46339,0.98792
0.46499,0.98795
0.46659,0.98798
0.46819,0.98801
0.46979,0.98803
0.47139,0.98806
0.47299,0.98809
0.47459,0.98812
0.47619,0.98814
0.47779,0.98817
0.47939,0.9882
0.48099,0.98823
0.48259,0.98826
0.48419,0.98829
0.48579,0.98832
0.48739,0.98835
0.489,0.98838
0.4906,0.98841
0.4922,0.98844
0.4938,0.98847
0.4954,0.98851
0.497,0.98854
0.4986,0.98857
0.5002,0.9886
0.5018,0.98863
0.5034,0.98867
0.505,0.9887
0.5066,0.98873
0.5082,0.98876
0.5098,0.98879
0.5114,0.98882
0.51301,0.98886
0.51461,0.98889
0.51621,0.98892
0.51781,0.98895
0.51941,0.98899
0.52101,0.98902
0.52261,0.98905
0.52421,0.98909
0.52581,0.98912
0.52741,0.98915
0.52901,0.98919
0.53061,0.98922
0.53221,0.98925
0.53381,0.98929
0.53541,0.98932
0.53701,0.98936
0.53862,0.98939
0.54022,0.98942
0.54182,0.98946
0.54342,0.98949
0.54502,0.98953
0.54662,0.98957
0.54822,0.9896
0.54982,0.98964
0.55142,0.98967
0.55302,0.98971
0.55462,0.98975
0.55622,0.98978
0.55782,0.98982
0.55942,0.98985
0.56102,0.98989
0.56263,0.98993
0.56423,0.98996
0.56583,0.99
0.56743,0.99003
0.56903,0.99007
0.57063,0.99011
0.57223,0.99014
0.57383,0.99018
0.57543,0.99022
0.57703,0.99025
0.57863,0.99029
0.58023,0.99033
0.58183,0.99036
0.58343,0.9904
0.58503,0.99044
0.58663,0.99047
0.58824,0.99051
0.58984,0.99055
0.59144,0.99059
0.59304,0.99062
0.59464,0.99066
0.59624,0.9907
0.59784,0.99073
0.59944,0.99077
0.60104,0.9908
0.60264,0.99084
0.60424,0.99087
0.60584,0.99091
0.60744,0.99094
0.60904,0.99098
0.61064,0.99101
0.61224,0.99105
0.61385,0.99108
0.61545,0.99112
0.61705,0.99115
0.61865,0.99119
0.62025,0.99122
0.62185,0.99125
0.62345,0.99129
0.62505,0.99132
0.62665,0.99135
0.62825,0.99138
0.62985,0.99142
0.63145,0.99145
0.63305,0.99148
0.63465,0.99151
0.63625,0.99154
0.63786,0.99158
0.63946,0.99161
0.64106,0.99164
0.64266,0.99167
0.64426,0.9917
0.64586,0.99174
0.64746,0.99177
0.64906,0.9918
0.65066,0.99184
0.65226,0.99187
0.65386,0.9919
0.65546,0.99193
0.65706,0.99197
0.65866,0.992
0.66026,0.99203
0.66186,0.99206
0.66347,0.99209
0.66507,0.99213
0.66667,0.99216
0.66827,0.99219
0.66987,0.99222
0.67147,0.99225
0.67307,0.99229
0.67467,0.99232
0.67627,0.99235
0.67787,0.99238
0.67947,0.99241
0.68107,0.99244
0.68267,0.99247
0.68427,0.9925
0.68587,0.99254
0.68747,0.99257
0.68908,0.9926
0.69068,0.99263
0.69228,0.99266
0.69388,0.99269
0.69548,0.99272
0.69708,0.99275
0.69868,0.99278
0.70028,0.99281
0.70188,0.99284
0.70348,0.99287
0.70508,0.9929
0.70668,0.99293
0.70828,0.99296
0.70988,0.99299
0.71148,0.99302
0.71309,0.99305
0.71469,0.99308
0.71629,0.99312
0.71789,0.99315
0.71949,0.99318
0.72109,0.99321
0.72269,0.99324
0.72429,0.99327
0.72589,0.9933
0.72749,0.99333
0.72909,0.99336
0.73069,0.9934
0.73229,0.99343
0.73389,0.99346
0.73549,0.99349
0.73709,0.99352
0.7387,0.99355
0.7403,0.99358
0.7419,0.99361
0.7435,0.99364
0.7451,0.99368
0.7467,0.99371
0.7483,0.99374
0.7499,0.99377
0.7515,0.9938
0.7531,0.99383
0.7547,0.99386
0.7563,0.99389
0.7579,0.99392
0.7595,0.99395
0.7611,0.99398
0.76271,0.99401
0.76431,0.99404
0.76591,0.99407
0.76751,0.9941
0.76911,0.99413
0.77071,0.99416
0.77231,0.99419
0.77391,0.99422
0.77551,0.99425
0.77711,0.99428
0.77871,0.99431
0.78031,0.99434
0.78191,0.99437
0.78351,0.9944
0.78511,0.99443
0.78671,0.99446
0.78832,0.99449
0.78992,0.99452
0.79152,0.99455
0.79312,0.99458
0.79472,0.99461
0.79632,0.99464
0.79792,0.99467
0.79952,0.9947
0.80112,0.99472
0.80272,0.99475
0.80432,0.99478
0.80592,0.99481
0.80752,0.99484
0.80912,0.99487
0.81072,0.99489
0.81232,0.99492
0.81393,0.99495
0.81553,0.99497
0.81713,0.995
0.81873,0.99503
0.82033,0.99506
0.82193,0.99508
0.82353,0.99511
0.82513,0.99513
0.82673,0.99516
0.82833,0.99519
0.82993,0.99521
0.83153,0.99524
0.83313,0.99526
0.83473,0.99529
0.83633,0.99532
0.83794,0.99534
0.83954,0.99537
0.84114,0.99539
0.84274,0.99542
0.84434,0.99544
0.84594,0.99546
0.84754,0.99549
0.84914,0.99551
0.85074,0.99553
0.85234,0.99556
0.85394,0.99558
0.85554,0.9956
0.85714,0.99563
0.85874,0.99565
0.86034,0.99567
0.86194,0.99569
0.86355,0.99571
0.86515,0.99573
0.86675,0.99575
0.86835,0.99577
0.86995,0.99579
0.87155,0.99581
0.87315,0.99584
0.87475,0.99586
0.87635,0.99588
0.87795,0.99589
0.87955,0.99591
0.88115,0.99593
0.88275,0.99595
0.88435,0.99597
0.88595,0.99599
0.88756,0.99601
0.88916,0.99603
0.89076,0.99605
0.89236,0.99607
0.89396,0.99609
0.89556,0.9961
0.89716,0.99612
0.89876,0.99614
0.90036,0.99616
0.90196,0.99618
0.90356,0.9962
0.90516,0.99621
0.90676,0.99623
0.90836,0.99625
0.90996,0.99627
0.91156,0.99629
0.91317,0.9963
0.91477,0.99632
0.91637,0.99634
0.91797,0.99635
0.91957,0.99637
0.92117,0.99639
0.92277,0.9964
0.92437,0.99642
0.92597,0.99643
0.92757,0.99645
0.92917,0.99647
0.93077,0.99648
0.93237,0.9965
0.93397,0.99651
0.93557,0.99653
0.93717,0.99654
0.93878,0.99656
0.94038,0.99657
0.94198,0.99659
0.94358,0.9966
0.94518,0.99662
0.94678,0.99663
0.94838,0.99665
0.94998,0.99666
0.95158,0.99667
0.95318,0.99669
0.95478,0.9967
0.95638,0.99672
0.95798,0.99673
0.95958,0.99675
0.96118,0.99676
0.96279,0.99677
0.96439,0.99679
0.96599,0.9968
0.96759,0.99681
0.96919,0.99683
0.97079,0.99684
0.97239,0.99686
0.97399,0.99687
0.97559,0.99688
0.97719,0.9969
0.97879,0.99691
0.98039,0.99692
0.98199,0.99693
0.98359,0.99695
0.98519,0.99696
0.98679,0.99697
0.9884,0.99698
0.99,0.99699
0.9916,0.99701
0.9932,0.99702
0.9948,0.99703
0.9964,0.99704
0.998,0.99705
0.9996,0.99706
1.0012,0.99708
1.0028,0.99709
1.0044,0.9971
1.006,0.99711
1.0076,0.99712
1.0092,0.99713
1.0108,0.99714
1.0124,0.99715
1.014,0.99716
1.0156,0.99717
1.0172,0.99718
1.0188,0.99719
1.0204,0.9972
1.022,0.99721
1.0236,0.99722
1.0252,0.99723
1.0268,0.99724
1.0284,0.99725
1.03,0.99726
1.0316,0.99727
1.0332,0.99728
1.0348,0.99729
1.0364,0.9973
1.038,0.99731
1.0396,0.99732
1.0412,0.99732
1.0428,0.99733
1.0444,0.99734
1.046,0.99735
1.0476,0.99736
1.0492,0.99737
1.0508,0.99737
1.0524,0.99738
1.054,0.99739
1.0556,0.9974
1.0572,0.9974
1.0588,0.99741
1.0604,0.99742
1.062,0.99743
1.0636,0.99744
1.0652,0.99744
1.0668,0.99745
1.0684,0.99746
1.07,0.99746
1.0716,0.99747
1.0732,0.99748
1.0748,0.99748
1.0764,0.99749
1.078,0.9975
1.0796,0.9975
1.0812,0.99751
1.0828,0.99752
1.0844,0.99752
1.086,0.99753
1.0876,0.99753
1.0892,0.99754
1.0908,0.99754
1.0924,0.99755
1.094,0.99755
1.0956,0.99756
1.0972,0.99757
1.0988,0.99757
1.1004,0.99758
1.102,0.99758
1.1036,0.99759
1.1052,0.99759
1.1068,0.9976
1.1084,0.9976
1.11,0.99761
1.1116,0.99761
1.1132,0.99762
1.1148,0.99762
1.1164,0.99763
1.118,0.99763
1.1196,0.99764
1.1212,0.99764
1.1228,0.99764
1.1244,0.99765
1.1261,0.99765
1.1277,0.99766
1.1293,0.99766
1.1309,0.99767
1.1325,0.99767
1.1341,0.99767
1.1357,0.99768
1.1373,0.99768
1.1389,0.99769
1.1405,0.99769
1.1421,0.99769
1.1437,0.9977
1.1453,0.9977
1.1469,0.9977
1.1485,0.99771
1.1501,0.99771
1.1517,0.99771
1.1533,0.99772
1.1549,0.99772
1.1565,0.99772
1.1581,0.99773
1.1597,0.99773
1.1613,0.99773
1.1629,0.99773
1.1645,0.99774
1.1661,0.99774
1.1677,0.99774
1.1693,0.99775
1.1709,0.99775
1.1725,0.99775
1.1741,0.99775
1.1757,0.99776
1.1773,0.99776
1.1789,0.99776
1.1805,0.99776
1.1821,0.99777
1.1837,0.99777
1.1853,0.99777
1.1869,0.99777
1.1885,0.99777
1.1901,0.99778
1.1917,0.99778
1.1933,0.99778
1.1949,0.99778
1.1965,0.99778
1.1981,0.99779
1.1997,0.99779
1.2013,0.99779
1.2029,0.99779
1.2045,0.99779
1.2061,0.9978
1.2077,0.9978
1.2093,0.9978
1.2109,0.9978
1.2125,0.9978
1.2141,0.99781
1.2157,0.99781
1.2173,0.99781
1.2189,0.99781
1.2205,0.99781
1.2221,0.99781
1.2237,0.99782
1.2253,0.99782
1.2269,0.99782
1.2285,0.99782
1.2301,0.99782
1.2317,0.99782
1.2333,0.99783
1.2349,0.99783
1.2365,0.99783
1.2381,0.99783
1.2397,0.99783
1.2413,0.99784
1.2429,0.99784
1.2445,0.99784
1.2461,0.99784
1.2477,0.99784
1.2493,0.99784
1.2509,0.99784
1.2525,0.99785
1.2541,0.99785
1.2557,0.99785
1.2573,0.99785
1.2589,0.99785
1.2605,0.99785
1.2621,0.99785
1.2637,0.99786
1.2653,0.99786
1.2669,0.99786
1.2685,0.99786
1.2701,0.99786
1.2717,0.99786
1.2733,0.99786
1.2749,0.99787
1.2765,0.99787
1.2781,0.99787
1.2797,0.99787
1.2813,0.99787
1.2829,0.99787
1.2845,0.99787
1.2861,0.99787
1.2877,0.99788
1.2893,0.99788
1.2909,0.99788
1.2925,0.99788
1.2941,0.99788
1.2957,0.99788
1.2973,0.99788
1.2989,0.99788
1.3005,0.99789
1.3021,0.99789
1.3037,0.99789
1.3053,0.99789
1.3069,0.99789
1.3085,0.99789
1.3101,0.99789
1.3117,0.9979
1.3133,0.9979
1.3149,0.9979
1.3165,0.9979
1.3181,0.9979
1.3197,0.9979
1.3213,0.9979
1.3229,0.9979
1.3245,0.9979
1.3261,0.99791
1.3277,0.99791
1.3293,0.99791
1.3309,0.99791
1.3325,0.99791
1.3341,0.99791
1.3357,0.99791
1.3373,0.99791
1.3389,0.99791
1.3405,0.99791
1.3421,0.99792
1.3437,0.99792
1.3453,0.99792
1.3469,0.99792
1.3485,0.99792
1.3501,0.99792
1.3517,0.99792
1.3533,0.99792
1.3549,0.99792
1.3565,0.99792
1.3581,0.99792
1.3597,0.99792
1.3613,0.99793
1.3629,0.99793
1.3645,0.99793
1.3661,0.99793
1.3677,0.99793
1.3693,0.99793
1.3709,0.99793
1.3725,0.99793
1.3741,0.99793
1.3758,0.99793
1.3774,0.99793
1.379,0.99793
1.3806,0.99793
1.3822,0.99793
1.3838,0.99794
1.3854,0.99794
1.387,0.99794
1.3886,0.99794
1.3902,0.99794
1.3918,0.99794
1.3934,0.99794
1.395,0.99794
1.3966,0.99794
1.3982,0.99794
1.3998,0.99794
1.4014,0.99794
1.403,0.99794
1.4046,0.99794
1.4062,0.99794
1.4078,0.99794
1.4094,0.99794
1.411,0.99794
1.4126,0.99794
1.4142,0.99794
1.4158,0.99794
1.4174,0.99794
1.419,0.99794
1.4206,0.99794
1.4222,0.99794
1.4238,0.99795
1.4254,0.99795
1.427,0.99795
1.4286,0.99795
1.4302,0.99795
1.4318,0.99795
1.4334,0.99795
1.435,0.99795
1.4366,0.99795
1.4382,0.99795
1.4398,0.99795
1.4414,0.99795
1.443,0.99795
1.4446,0.99795
1.4462,0.99795
1.4478,0.99795
1.4494,0.99795
1.451,0.99795
1.4526,0.99795
1.4542,0.99795
1.4558,0.99795
1.4574,0.99795
1.459,0.99795
1.4606,0.99795
1.4622,0.99795
1.4638,0.99795
1.4654,0.99795
1.467,0.99795
1.4686,0.99795
1.4702,0.99795
1.4718,0.99795
1.4734,0.99795
1.475,0.99795
1.4766,0.99795
1.4782,0.99795
1.4798,0.99795
1.4814,0.99795
1.483,0.99795
1.4846,0.99795
1.4862,0.99795
1.4878,0.99795
1.4894,0.99795
1.491,0.99796
1.4926,0.99796
1.4942,0.99796
1.4958,0.99796
1.4974,0.99796
1.499,0.99796
1.5006,0.99796
1.5022,0.99796
1.5038,0.99796
1.5054,0.99796
1.507,0.99796
1.5086,0.99796
1.5102,0.99796
1.5118,0.99796
1.5134,0.99796
1.515,0.99796
1.5166,0.99796
1.5182,0.99796
1.5198,0.99796
1.5214,0.99796
1.523,0.99796
1.5246,0.99796
1.5262,0.99796
1.5278,0.99796
1.5294,0.99796
1.531,0.99796
1.5326,0.99796
1.5342,0.99796
1.5358,0.99796
1.5374,0.99796
1.539,0.99796
1.5406,0.99796
1.5422,0.99796
1.5438,0.99796
1.5454,0.99796
1.547,0.99796
1.5486,0.99796
1.5502,0.99796
1.5518,0.99796
1.5534,0.99796
1.555,0.99796
1.5566,0.99796
1.5582,0.99796
1.5598,0.99796
1.5614,0.99796
1.563,0.99796
1.5646,0.99796
1.5662,0.99796
1.5678,0.99796
1.5694,0.99796
1.571,0.99797
1.5726,0.99797
1.5742,0.99797
1.5758,0.99797
1.5774,0.99797
1.579,0.99797
1.5806,0.99797
1.5822,0.99797
1.5838,0.99797
1.5854,0.99797
1.587,0.99797
1.5886,0.99797
1.5902,0.99797
1.5918,0.99797
1.5934,0.99797
1.595,0.99797
1.5966,0.99797
1.5982,0.99797
1.5998,0.99797
1.6014,0.99797
1.603,0.99797
1.6046,0.99797
1.6062,0.99797
1.6078,0.99797
1.6094,0.99797
1.611,0.99797
1.6126,0.99797
1.6142,0.99797
1.6158,0.99797
1.6174,0.99797
1.619,0.99797
1.6206,0.99797
1.6222,0.99797
1.6238,0.99797
1.6255,0.99797
1.6271,0.99797
1.6287,0.99797
1.6303,0.99797
1.6319,0.99797
1.6335,0.99798
1.6351,0.99798
1.6367,0.99798
1.6383,0.99798
1.6399,0.99798
1.6415,0.99798
1.6431,0.99798
1.6447,0.99798
1.6463,0.99798
1.6479,0.99798
1.6495,0.99798
1.6511,0.99798
1.6527,0.99798
1.6543,0.99798
1.6559,0.99798
1.6575,0.99798
1.6591,0.99798
1.6607,0.99798
1.6623,0.99798
1.6639,0.99798
1.6655,0.99798
1.6671,0.99798
1.6687,0.99798
1.6703,0.99798
1.6719,0.99798
1.6735,0.99798
1.6751,0.99798
1.6767,0.99798
1.6783,0.99798
1.6799,0.99798
1.6815,0.99799
1.6831,0.99799
1.6847,0.99799
1.6863,0.99799
1.6879,0.99799
1.6895,0.99799
1.6911,0.99799
1.6927,0.99799
1.6943,0.99799
1.6959,0.99799
1.6975,0.99799
1.6991,0.99799
1.7007,0.99799
1.7023,0.99799
1.7039,0.99799
1.7055,0.99799
1.7071,0.99799
1.7087,0.99799
1.7103,0.99799
1.7119,0.99799
1.7135,0.99799
1.7151,0.99799
1.7167,0.99799
1.7183,0.99799
1.7199,0.99799
1.7215,0.99799
1.7231,0.998
1.7247,0.998
1.7263,0.998
1.7279,0.998
1.7295,0.998
1.7311,0.998
1.7327,0.998
1.7343,0.998
1.7359,0.998
1.7375,0.998
1.7391,0.998
1.7407,0.998
1.7423,0.998
1.7439,0.998
1.7455,0.998
1.7471,0.998
1.7487,0.998
1.7503,0.998
1.7519,0.998
1.7535,0.998
1.7551,0.998
1.7567,0.998
1.7583,0.99801
1.7599,0.99801
1.7615,0.99801
1.7631,0.99801
1.7647,0.99801
1.7663,0.99801
1.7679,0.99801
1.7695,0.99801
1.7711,0.99801
1.7727,0.99801
1.7743,0.99801
1.7759,0.99801
1.7775,0.99801
1.7791,0.99801
1.7807,0.99801
1.7823,0.99801
1.7839,0.99801
1.7855,0.99801
1.7871,0.99801
1.7887,0.99801
1.7903,0.99802
1.7919,0.99802
1.7935,0.99802
1.7951,0.99802
1.7967,0.99802
1.7983,0.99802
1.7999,0.99802
1.8015,0.99802
1.8031,0.99802
1.8047,0.99802
1.8063,0.99802
1.8079,0.99802
1.8095,0.99802
1.8111,0.99802
1.8127,0.99802
1.8143,0.99802
1.8159,0.99802
1.8175,0.99802
1.8191,0.99803
1.8207,0.99803
1.8223,0.99803
1.8239,0.99803
1.8255,0.99803
1.8271,0.99803
1.8287,0.99803
1.8303,0.99803
1.8319,0.99803
1.8335,0.99803
1.8351,0.99803
1.8367,0.99803
1.8383,0.99803
1.8399,0.99803
1.8415,0.99803
1.8431,0.99803
1.8447,0.99803
1.8463,0.99803
1.8479,0.99804
1.8495,0.99804
1.8511,0.99804
1.8527,0.99804
1.8543,0.99804
1.8559,0.99804
1.8575,0.99804
1.8591,0.99804
1.8607,0.99804
1.8623,0.99804
1.8639,0.99804
1.8655,0.99804
1.8671,0.99804
1.8687,0.99804
1.8703,0.99804
1.8719,0.99804
1.8735,0.99805
1.8752,0.99805
1.8768,0.99805
1.8784,0.99805
1.88,0.99805
1.8816,0.99805
1.8832,0.99805
1.8848,0.99805
1.8864,0.99805
1.888,0.99805
1.8896,0.99805
1.8912,0.99805
1.8928,0.99805
1.8944,0.99805
1.896,0.99805
1.8976,0.99806
1.8992,0.99806
1.9008,0.99806
1.9024,0.99806
1.904,0.99806
1.9056,0.99806
1.9072,0.99806
1.9088,0.99806
1.9104,0.99806
1.912,0.99806
1.9136,0.99806
1.9152,0.99806
1.9168,0.99806
1.9184,0.99806
1.92,0.99806
1.9216,0.99807
1.9232,0.99807
1.9248,0.99807
1.9264,0.99807
1.928,0.99807
1.9296,0.99807
1.9312,0.99807
1.9328,0.99807
1.9344,0.99807
1.936,0.99807
1.9376,0.99807
1.9392,0.99807
1.9408,0.99807
1.9424,0.99807
1.944,0.99808
1.9456,0.99808
1.9472,0.99808
1.9488,0.99808
1.9504,0.99808
1.952,0.99808
1.9536,0.99808
1.9552,0.99808
1.9568,0.99808
1.9584,0.99808
1.96,0.99808
1.9616,0.99808
1.9632,0.99808
1.9648,0.99809
1.9664,0.99809
1.968,0.99809
1.9696,0.99809
1.9712,0.99809
1.9728,0.99809
1.9744,0.99809
1.976,0.99809
1.9776,0.99809
1.9792,0.99809
1.9808,0.99809
1.9824,0.99809
1.984,0.99809
1.9856,0.99809
1.9872,0.9981
1.9888,0.9981
1.9904,0.9981
1.992,0.9981
1.9936,0.9981
1.9952,0.9981
1.9968,0.9981
1.9984,0.9981
2,0.9981


==> figs/data/cylinder_edac_100_2.02_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.0632,0.0011964,0.040355,0.0010014
-1.999,1.0668,0.0012037,0.040536,0.0010077
-1.998,1.0668,0.001207,0.040583,0.0010107
-1.997,1.0668,0.0012103,0.04063,0.0010137
-1.996,1.0668,0.0012136,0.040677,0.0010167
-1.995,1.0668,0.0012169,0.040724,0.0010197
-1.994,1.0668,0.0012202,0.040771,0.0010228
-1.993,1.0668,0.0012235,0.040818,0.0010258
-1.992,1.0668,0.0012268,0.040865,0.0010288
-1.991,1.0668,0.0012301,0.040912,0.0010318
-1.99,1.0668,0.0012334,0.040959,0.0010348
-1.989,1.0668,0.0012367,0.041005,0.0010378
-1.988,1.0668,0.00124,0.041052,0.0010408
-1.987,1.0668,0.0012434,0.041099,0.0010438
-1.986,1.0668,0.0012467,0.041146,0.0010468
-1.985,1.0668,0.00125,0.041193,0.0010498
-1.984,1.0668,0.0012533,0.04124,0.0010528
-1.983,1.0668,0.0012566,0.041287,0.0010558
-1.982,1.0668,0.00126,0.041334,0.0010588
-1.981,1.0668,0.0012633,0.041381,0.0010619
-1.98,1.0668,0.0012666,0.041428,0.0010649
-1.979,1.0668,0.00127,0.041476,0.0010679
-1.978,1.0669,0.0012733,0.041523,0.0010709
-1.977,1.0669,0.0012766,0.04157,0.0010739
-1.976,1.0669,0.00128,0.041617,0.0010769
-1.975,1.0669,0.0012833,0.041664,0.0010798
-1.974,1.0669,0.0012866,0.041711,0.0010828
-1.973,1.0669,0.00129,0.041758,0.0010859
-1.972,1.0669,0.0012934,0.041806,0.0010889
-1.971,1.0669,0.0012968,0.041853,0.001092
-1.97,1.0669,0.0013002,0.0419,0.0010951
-1.969,1.0669,0.0013037,0.041948,0.0010982
-1.968,1.0669,0.0013072,0.041996,0.0011014
-1.967,1.0669,0.0013108,0.042044,0.0011046
-1.966,1.0669,0.0013143,0.042092,0.0011079
-1.965,1.0669,0.0013179,0.042141,0.0011111
-1.964,1.0669,0.0013215,0.042189,0.0011144
-1.963,1.0669,0.001325,0.042237,0.0011176
-1.962,1.0669,0.0013286,0.042285,0.0011209
-1.961,1.0669,0.0013322,0.042334,0.0011242
-1.96,1.0669,0.0013358,0.042382,0.0011275
-1.959,1.0669,0.0013394,0.04243,0.0011307
-1.958,1.0669,0.001343,0.042479,0.001134
-1.957,1.0669,0.0013467,0.042527,0.0011373
-1.956,1.0669,0.0013503,0.042576,0.0011406
-1.955,1.0669,0.0013539,0.042624,0.0011439
-1.954,1.0669,0.0013576,0.042672,0.0011472
-1.953,1.067,0.0013612,0.042721,0.0011505
-1.952,1.067,0.0013648,0.042769,0.0011538
-1.951,1.067,0.0013685,0.042818,0.0011571
-1.95,1.067,0.0013721,0.042866,0.0011604
-1.949,1.067,0.0013758,0.042915,0.0011637
-1.948,1.067,0.0013794,0.042963,0.001167
-1.947,1.067,0.0013831,0.043012,0.0011703
-1.946,1.067,0.0013868,0.043061,0.0011736
-1.945,1.067,0.0013905,0.043109,0.001177
-1.944,1.067,0.0013942,0.043158,0.0011803
-1.943,1.067,0.0013979,0.043207,0.0011837
-1.942,1.067,0.0014017,0.043255,0.001187
-1.941,1.067,0.0014054,0.043304,0.0011904
-1.94,1.067,0.0014092,0.043353,0.0011938
-1.939,1.067,0.001413,0.043402,0.0011973
-1.938,1.067,0.0014168,0.043451,0.0012008
-1.937,1.067,0.0014206,0.043501,0.0012043
-1.936,1.067,0.0014245,0.04355,0.0012078
-1.935,1.067,0.0014283,0.043599,0.0012113
-1.934,1.067,0.0014322,0.043649,0.0012148
-1.933,1.067,0.0014361,0.043698,0.0012183
-1.932,1.067,0.00144,0.043748,0.0012219
-1.931,1.067,0.0014439,0.043797,0.0012254
-1.93,1.067,0.0014478,0.043847,0.001229
-1.929,1.067,0.0014517,0.043897,0.0012326
-1.928,1.067,0.0014557,0.043946,0.0012362
-1.927,1.067,0.0014596,0.043996,0.0012398
-1.926,1.067,0.0014636,0.044046,0.0012434
-1.925,1.067,0.0014676,0.044096,0.001247
-1.924,1.067,0.0014715,0.044146,0.0012507
-1.923,1.067,0.0014755,0.044196,0.0012543
-1.922,1.0671,0.0014795,0.044246,0.0012579
-1.921,1.0671,0.0014835,0.044296,0.0012616
-1.92,1.0671,0.0014875,0.044346,0.0012652
-1.919,1.0671,0.0014916,0.044396,0.0012689
-1.918,1.0671,0.0014956,0.044446,0.0012726
-1.917,1.0671,0.0014997,0.044496,0.0012763
-1.916,1.0671,0.0015037,0.044547,0.0012799
-1.915,1.0671,0.0015078,0.044597,0.0012837
-1.914,1.0671,0.0015118,0.044647,0.0012874
-1.913,1.0671,0.0015159,0.044697,0.0012911
-1.912,1.0671,0.00152,0.044748,0.0012948
-1.911,1.0671,0.0015242,0.044798,0.0012986
-1.91,1.0671,0.0015283,0.044849,0.0013024
-1.909,1.0671,0.0015324,0.044899,0.0013062
-1.908,1.0671,0.0015366,0.04495,0.00131
-1.907,1.0671,0.0015408,0.045001,0.0013138
-1.906,1.0671,0.001545,0.045051,0.0013176
-1.905,1.0671,0.0015492,0.045102,0.0013215
-1.904,1.0671,0.0015534,0.045153,0.0013253
-1.903,1.0671,0.0015576,0.045204,0.0013292
-1.902,1.0671,0.0015619,0.045255,0.001333
-1.901,1.0671,0.0015661,0.045306,0.0013369
-1.9,1.0671,0.0015703,0.045357,0.0013408
-1.899,1.0671,0.0015746,0.045408,0.0013447
-1.898,1.0671,0.0015789,0.045459,0.0013486
-1.897,1.0671,0.0015832,0.04551,0.0013526
-1.896,1.0671,0.0015875,0.045562,0.0013565
-1.895,1.0671,0.0015919,0.045613,0.0013605
-1.894,1.0671,0.0015962,0.045665,0.0013645
-1.893,1.0671,0.0016006,0.045716,0.0013685
-1.892,1.0671,0.0016049,0.045768,0.0013725
-1.891,1.0671,0.0016093,0.045819,0.0013765
-1.89,1.0671,0.0016137,0.045871,0.0013805
-1.889,1.0671,0.0016181,0.045923,0.0013845
-1.888,1.0671,0.0016225,0.045975,0.0013886
-1.887,1.0671,0.001627,0.046026,0.0013927
-1.886,1.0671,0.0016314,0.046078,0.0013967
-1.885,1.0671,0.0016359,0.04613,0.0014008
-1.884,1.0671,0.0016404,0.046182,0.0014049
-1.883,1.0671,0.0016448,0.046234,0.001409
-1.882,1.0671,0.0016493,0.046286,0.0014132
-1.881,1.0671,0.0016539,0.046338,0.0014173
-1.88,1.0671,0.0016584,0.04639,0.0014214
-1.879,1.0671,0.0016629,0.046442,0.0014256
-1.878,1.0671,0.0016675,0.046495,0.0014298
-1.877,1.0672,0.0016721,0.046547,0.001434
-1.876,1.0672,0.0016767,0.046599,0.0014382
-1.875,1.0672,0.0016813,0.046652,0.0014425
-1.874,1.0672,0.0016859,0.046704,0.0014467
-1.873,1.0672,0.0016906,0.046756,0.001451
-1.872,1.0672,0.0016952,0.046809,0.0014552
-1.871,1.0672,0.0016999,0.046861,0.0014595
-1.87,1.0672,0.0017046,0.046914,0.0014638
-1.869,1.0672,0.0017093,0.046966,0.0014681
-1.868,1.0672,0.001714,0.047019,0.0014725
-1.867,1.0672,0.0017187,0.047072,0.0014768
-1.866,1.0672,0.0017234,0.047125,0.0014811
-1.865,1.0672,0.0017282,0.047177,0.0014855
-1.864,1.0672,0.001733,0.04723,0.00149
-1.863,1.0672,0.0017378,0.047283,0.0014944
-1.862,1.0672,0.0017426,0.047336,0.0014989
-1.861,1.0672,0.0017475,0.047389,0.0015034
-1.86,1.0672,0.0017523,0.047443,0.0015079
-1.859,1.0672,0.0017572,0.047496,0.0015124
-1.858,1.0672,0.0017621,0.047549,0.0015169
-1.857,1.0672,0.001767,0.047602,0.0015214
-1.856,1.0672,0.0017719,0.047656,0.0015259
-1.855,1.0672,0.0017768,0.047709,0.0015305
-1.854,1.0672,0.0017817,0.047762,0.001535
-1.853,1.0672,0.0017866,0.047816,0.0015396
-1.852,1.0672,0.0017916,0.047869,0.0015441
-1.851,1.0672,0.0017965,0.047923,0.0015487
-1.85,1.0672,0.0018015,0.047977,0.0015533
-1.849,1.0672,0.0018065,0.04803,0.0015579
-1.848,1.0672,0.0018115,0.048084,0.0015625
-1.847,1.0672,0.0018165,0.048138,0.0015671
-1.846,1.0672,0.0018215,0.048192,0.0015717
-1.845,1.0672,0.0018266,0.048246,0.0015764
-1.844,1.0672,0.0018316,0.0483,0.0015811
-1.843,1.0672,0.0018367,0.048354,0.0015857
-1.842,1.0672,0.0018418,0.048408,0.0015904
-1.841,1.0672,0.0018469,0.048462,0.0015951
-1.84,1.0672,0.001852,0.048516,0.0015999
-1.839,1.0672,0.0018571,0.048571,0.0016046
-1.838,1.0672,0.0018623,0.048625,0.0016094
-1.837,1.0672,0.0018675,0.04868,0.0016142
-1.836,1.0672,0.0018727,0.048734,0.001619
-1.835,1.0672,0.0018779,0.048789,0.0016239
-1.834,1.0672,0.0018832,0.048844,0.0016287
-1.833,1.0672,0.0018884,0.048898,0.0016336
-1.832,1.0672,0.0018937,0.048953,0.0016384
-1.831,1.0672,0.001899,0.049008,0.0016434
-1.83,1.0672,0.0019044,0.049063,0.0016483
-1.829,1.0672,0.0019097,0.049118,0.0016533
-1.828,1.0672,0.0019151,0.049173,0.0016583
-1.827,1.0672,0.0019205,0.049227,0.0016633
-1.826,1.0672,0.0019259,0.049282,0.0016683
-1.825,1.0672,0.0019313,0.049337,0.0016734
-1.824,1.0672,0.0019368,0.049393,0.0016784
-1.823,1.0672,0.0019423,0.049448,0.0016835
-1.822,1.0672,0.0019477,0.049503,0.0016886
-1.821,1.0672,0.0019532,0.049558,0.0016937
-1.82,1.0672,0.0019587,0.049614,0.0016989
-1.819,1.0672,0.0019643,0.049669,0.001704
-1.818,1.0672,0.0019698,0.049725,0.0017091
-1.817,1.0672,0.0019753,0.04978,0.0017143
-1.816,1.0672,0.0019809,0.049836,0.0017194
-1.815,1.0672,0.0019864,0.049891,0.0017246
-1.814,1.0672,0.001992,0.049947,0.0017298
-1.813,1.0672,0.0019976,0.050003,0.0017349
-1.812,1.0672,0.0020032,0.050059,0.0017401
-1.811,1.0672,0.0020088,0.050114,0.0017453
-1.81,1.0672,0.0020144,0.05017,0.0017506
-1.809,1.0672,0.0020201,0.050226,0.0017558
-1.808,1.0672,0.0020258,0.050282,0.0017611
-1.807,1.0672,0.0020314,0.050339,0.0017663
-1.806,1.0672,0.0020371,0.050395,0.0017716
-1.805,1.0672,0.0020428,0.050451,0.0017769
-1.804,1.0672,0.0020486,0.050507,0.0017823
-1.803,1.0672,0.0020544,0.050563,0.0017876
-1.802,1.0672,0.0020601,0.050619,0.001793
-1.801,1.0672,0.0020659,0.050675,0.0017984
-1.7999,1.0672,0.0020717,0.050732,0.0018038
-1.7989,1.0672,0.0020776,0.050788,0.0018092
-1.7979,1.0672,0.0020834,0.050844,0.0018146
-1.7969,1.0672,0.0020893,0.050901,0.0018201
-1.7959,1.0672,0.0020952,0.050957,0.0018256
-1.7949,1.0672,0.0021011,0.051014,0.0018311
-1.7939,1.0672,0.002107,0.051071,0.0018366
-1.7929,1.0672,0.0021129,0.051127,0.0018421
-1.7919,1.0671,0.0021189,0.051184,0.0018476
-1.7909,1.0671,0.0021249,0.051241,0.0018532
-1.7899,1.0671,0.0021309,0.051297,0.0018588
-1.7889,1.0671,0.0021369,0.051354,0.0018644
-1.7879,1.0671,0.0021429,0.051411,0.00187
-1.7869,1.0671,0.002149,0.051468,0.0018756
-1.7859,1.0671,0.0021551,0.051525,0.0018813
-1.7849,1.0671,0.0021612,0.051582,0.0018871
-1.7839,1.0671,0.0021674,0.05164,0.0018929
-1.7829,1.0671,0.0021736,0.051697,0.0018987
-1.7819,1.0671,0.0021798,0.051754,0.0019045
-1.7809,1.0671,0.0021861,0.051812,0.0019103
-1.7799,1.0671,0.0021923,0.051869,0.0019161
-1.7789,1.0671,0.0021986,0.051927,0.001922
-1.7779,1.0671,0.0022049,0.051984,0.0019279
-1.7769,1.0671,0.0022113,0.052042,0.0019338
-1.7759,1.0671,0.0022176,0.0521,0.0019397
-1.7749,1.0671,0.002224,0.052158,0.0019457
-1.7739,1.0671,0.0022303,0.052216,0.0019516
-1.7729,1.0671,0.0022367,0.052274,0.0019576
-1.7719,1.0671,0.0022431,0.052332,0.0019636
-1.7709,1.0671,0.0022496,0.05239,0.0019696
-1.7699,1.0671,0.002256,0.052449,0.0019757
-1.7689,1.0635,0.0022547,0.052333,0.0019749
-1.7679,1.0671,0.0022689,0.052565,0.0019878
-1.7669,1.0671,0.0022754,0.052624,0.0019938
-1.7659,1.0671,0.0022819,0.052682,0.0019999
-1.7649,1.0671,0.0022884,0.05274,0.002006
-1.7639,1.0671,0.002295,0.052799,0.0020121
-1.7629,1.0671,0.0023015,0.052857,0.0020182
-1.7619,1.0671,0.0023081,0.052915,0.0020243
-1.7609,1.0671,0.0023146,0.052974,0.0020305
-1.7599,1.0671,0.0023212,0.053032,0.0020366
-1.7589,1.0671,0.0023278,0.053091,0.0020428
-1.7579,1.0671,0.0023344,0.053149,0.0020489
-1.7569,1.0671,0.0023411,0.053208,0.0020551
-1.7559,1.0671,0.0023477,0.053267,0.0020613
-1.7549,1.0671,0.0023544,0.053325,0.0020676
-1.7539,1.0671,0.0023612,0.053384,0.0020738
-1.7529,1.0671,0.0023679,0.053443,0.0020801
-1.7519,1.067,0.0023747,0.053502,0.0020864
-1.7509,1.067,0.0023815,0.053561,0.0020928
-1.7499,1.067,0.0023883,0.05362,0.0020992
-1.7489,1.067,0.0023951,0.053679,0.0021056
-1.7479,1.067,0.002402,0.053738,0.002112
-1.7469,1.067,0.0024089,0.053798,0.0021185
-1.7459,1.067,0.0024159,0.053857,0.002125
-1.7449,1.067,0.0024228,0.053917,0.0021316
-1.7439,1.067,0.0024298,0.053977,0.0021382
-1.7429,1.067,0.0024368,0.054036,0.0021447
-1.7419,1.067,0.0024439,0.054096,0.0021514
-1.7409,1.067,0.0024509,0.054156,0.002158
-1.7399,1.067,0.002458,0.054216,0.0021646
-1.7389,1.067,0.0024651,0.054276,0.0021713
-1.7379,1.067,0.0024722,0.054336,0.002178
-1.7369,1.067,0.0024793,0.054396,0.0021847
-1.7359,1.067,0.0024865,0.054456,0.0021915
-1.7349,1.067,0.0024936,0.054516,0.0021983
-1.7339,1.067,0.0025008,0.054577,0.002205
-1.7329,1.067,0.0025081,0.054637,0.0022118
-1.7319,1.067,0.0025153,0.054697,0.0022187
-1.7309,1.067,0.0025225,0.054758,0.0022255
-1.7299,1.067,0.0025298,0.054818,0.0022324
-1.7289,1.067,0.0025372,0.054878,0.0022393
-1.7279,1.067,0.0025445,0.054939,0.0022463
-1.7269,1.067,0.0025518,0.054999,0.0022532
-1.7259,1.0669,0.0025592,0.05506,0.0022602
-1.7249,1.0669,0.0025666,0.05512,0.0022671
-1.7239,1.0669,0.002574,0.055181,0.0022741
-1.7229,1.0669,0.0025814,0.055241,0.0022811
-1.7219,1.0669,0.0025888,0.055302,0.0022881
-1.7209,1.0669,0.0025963,0.055362,0.0022951
-1.7199,1.0669,0.0026038,0.055423,0.0023022
-1.7189,1.0669,0.0026112,0.055484,0.0023092
-1.7179,1.0669,0.0026188,0.055544,0.0023163
-1.7169,1.0669,0.0026263,0.055605,0.0023234
-1.7159,1.0669,0.0026339,0.055666,0.0023306
-1.7149,1.0669,0.0026415,0.055727,0.0023377
-1.7139,1.0669,0.0026491,0.055788,0.0023449
-1.7129,1.0669,0.0026568,0.055849,0.0023522
-1.7119,1.0669,0.0026645,0.055911,0.0023594
-1.7109,1.0669,0.0026722,0.055972,0.0023667
-1.7099,1.0669,0.0026799,0.056034,0.0023741
-1.7089,1.0669,0.0026878,0.056095,0.0023815
-1.7079,1.0669,0.0026956,0.056157,0.002389
-1.7069,1.0669,0.0027035,0.056219,0.0023965
-1.7059,1.0669,0.0027114,0.056281,0.002404
-1.7049,1.0668,0.0027194,0.056343,0.0024116
-1.7039,1.0668,0.0027274,0.056405,0.0024193
-1.7029,1.0668,0.0027355,0.056467,0.0024269
-1.7019,1.0668,0.0027435,0.056529,0.0024346
-1.7009,1.0668,0.0027516,0.056591,0.0024423
-1.6999,1.0668,0.0027598,0.056653,0.0024501
-1.6989,1.0668,0.0027679,0.056715,0.0024578
-1.6979,1.0668,0.0027761,0.056777,0.0024656
-1.6969,1.0668,0.0027842,0.05684,0.0024734
-1.6959,1.0668,0.0027924,0.056902,0.0024812
-1.6949,1.0668,0.0028007,0.056964,0.0024891
-1.6939,1.0668,0.0028089,0.057027,0.0024969
-1.6929,1.0668,0.0028172,0.057089,0.0025048
-1.6919,1.0668,0.0028255,0.057152,0.0025127
-1.6909,1.0668,0.0028338,0.057215,0.0025206
-1.6899,1.0668,0.0028422,0.057277,0.0025286
-1.6889,1.0667,0.0028505,0.05734,0.0025365
-1.6879,1.0667,0.0028589,0.057403,0.0025445
-1.6869,1.0667,0.0028673,0.057465,0.0025525
-1.6859,1.0667,0.0028757,0.057528,0.0025605
-1.6849,1.0667,0.0028842,0.057591,0.0025685
-1.6839,1.0667,0.0028926,0.057654,0.0025766
-1.6829,1.0667,0.0029011,0.057717,0.0025847
-1.6819,1.0667,0.0029096,0.057781,0.0025928
-1.6809,1.0667,0.0029182,0.057844,0.0026009
-1.6799,1.0667,0.0029267,0.057907,0.002609
-1.6789,1.0667,0.0029353,0.05797,0.0026172
-1.6779,1.0667,0.0029439,0.058034,0.0026254
-1.6769,1.0667,0.0029526,0.058097,0.0026336
-1.6759,1.0667,0.0029612,0.058161,0.0026418
-1.6749,1.0667,0.0029699,0.058224,0.00265
-1.6739,1.0666,0.0029786,0.058288,0.0026583
-1.6729,1.0666,0.0029873,0.058351,0.0026666
-1.6719,1.0666,0.002996,0.058415,0.0026748
-1.6709,1.0666,0.0030048,0.058478,0.0026831
-1.6699,1.0666,0.0030136,0.058542,0.0026914
-1.6689,1.0666,0.0030224,0.058606,0.0026998
-1.6679,1.0666,0.0030312,0.058669,0.0027081
-1.6669,1.0666,0.0030401,0.058733,0.0027165
-1.6659,1.0666,0.0030489,0.058797,0.0027249
-1.6649,1.0666,0.0030579,0.058861,0.0027334
-1.6639,1.0666,0.0030669,0.058925,0.002742
-1.6629,1.0666,0.0030759,0.058989,0.0027506
-1.6619,1.0666,0.003085,0.059054,0.0027592
-1.6609,1.0666,0.0030942,0.059118,0.0027679
-1.6599,1.0666,0.0031033,0.059183,0.0027766
-1.6589,1.0665,0.0031125,0.059247,0.0027854
-1.6579,1.0665,0.0031217,0.059312,0.0027941
-1.6569,1.0665,0.003131,0.059377,0.002803
-1.6559,1.0665,0.0031403,0.059442,0.0028118
-1.6549,1.0665,0.0031496,0.059507,0.0028207
-1.6539,1.0665,0.003159,0.059572,0.0028296
-1.6529,1.0665,0.0031684,0.059637,0.0028386
-1.6519,1.0665,0.0031778,0.059702,0.0028476
-1.6509,1.0665,0.0031873,0.059767,0.0028566
-1.6499,1.0665,0.0031969,0.059832,0.0028658
-1.6489,1.0665,0.0032064,0.059898,0.002875
-1.6479,1.0665,0.0032161,0.059963,0.0028842
-1.6469,1.0664,0.0032257,0.060029,0.0028934
-1.6459,1.0664,0.0032354,0.060094,0.0029027
-1.6449,1.0664,0.0032451,0.06016,0.002912
-1.6439,1.0664,0.0032548,0.060225,0.0029213
-1.6429,1.0664,0.0032646,0.060291,0.0029307
-1.6419,1.0664,0.0032744,0.060356,0.00294
-1.6409,1.0664,0.0032842,0.060422,0.0029494
-1.6399,1.0664,0.003294,0.060488,0.0029589
-1.6389,1.0664,0.0033039,0.060553,0.0029683
-1.6379,1.0664,0.0033138,0.060619,0.0029778
-1.6369,1.0664,0.0033237,0.060685,0.0029873
-1.6359,1.0663,0.0033336,0.060751,0.0029968
-1.6349,1.0663,0.0033435,0.060817,0.0030063
-1.6339,1.0663,0.0033535,0.060883,0.0030159
-1.6329,1.0663,0.0033635,0.060949,0.0030255
-1.6319,1.0663,0.0033736,0.061015,0.0030351
-1.6309,1.0663,0.0033837,0.061082,0.0030448
-1.6299,1.0663,0.0033938,0.061148,0.0030545
-1.6289,1.0663,0.003404,0.061214,0.0030642
-1.6279,1.0663,0.0034142,0.061281,0.003074
-1.6269,1.0663,0.0034244,0.061348,0.0030838
-1.6259,1.0663,0.0034347,0.061414,0.0030936
-1.6249,1.0662,0.003445,0.061481,0.0031035
-1.6239,1.0662,0.0034553,0.061548,0.0031134
-1.6229,1.0662,0.0034657,0.061615,0.0031233
-1.6219,1.0662,0.0034761,0.061682,0.0031333
-1.6209,1.0662,0.0034865,0.061749,0.0031433
-1.6199,1.0662,0.0034969,0.061816,0.0031533
-1.6189,1.0662,0.0035074,0.061883,0.0031634
-1.6179,1.0662,0.003518,0.06195,0.0031735
-1.6169,1.0662,0.0035285,0.062017,0.0031836
-1.6159,1.0662,0.0035391,0.062085,0.0031938
-1.6149,1.0661,0.0035497,0.062152,0.003204
-1.6139,1.0661,0.0035605,0.06222,0.0032142
-1.6129,1.0661,0.0035712,0.062287,0.0032246
-1.6119,1.0661,0.003582,0.062355,0.0032349
-1.6109,1.0661,0.0035928,0.062423,0.0032454
-1.6099,1.0661,0.0036036,0.06249,0.0032558
-1.6089,1.0661,0.0036145,0.062558,0.0032664
-1.6079,1.0661,0.0036255,0.062625,0.0032769
-1.6069,1.0661,0.0036364,0.062693,0.0032875
-1.6059,1.0661,0.0036474,0.062761,0.0032981
-1.6049,1.066,0.0036584,0.062829,0.0033087
-1.6039,1.066,0.0036694,0.062896,0.0033193
-1.6029,1.066,0.0036805,0.062964,0.00333
-1.6019,1.066,0.0036916,0.063032,0.0033407
-1.6009,1.066,0.0037028,0.0631,0.0033515
-1.5999,1.066,0.003714,0.063169,0.0033624
-1.5989,1.066,0.0037252,0.063237,0.0033733
-1.5979,1.066,0.0037365,0.063305,0.0033842
-1.5969,1.066,0.0037478,0.063374,0.0033952
-1.5959,1.0659,0.0037592,0.063442,0.0034063
-1.5949,1.0659,0.0037707,0.063511,0.0034174
-1.5939,1.0659,0.0037822,0.063579,0.0034285
-1.5929,1.0659,0.0037938,0.063648,0.0034398
-1.5919,1.0659,0.0038054,0.063717,0.0034511
-1.5909,1.0659,0.003817,0.063786,0.0034624
-1.5899,1.0659,0.0038287,0.063854,0.0034738
-1.5889,1.0659,0.0038405,0.063923,0.0034852
-1.5879,1.0658,0.0038522,0.063992,0.0034966
-1.5869,1.0658,0.003864,0.064061,0.0035081
-1.5859,1.0658,0.0038759,0.06413,0.0035196
-1.5849,1.0658,0.0038877,0.064199,0.0035312
-1.5839,1.0658,0.0038996,0.064268,0.0035427
-1.5829,1.0658,0.0039116,0.064337,0.0035543
-1.5819,1.0658,0.0039235,0.064406,0.003566
-1.5809,1.0658,0.0039355,0.064475,0.0035777
-1.5799,1.0657,0.0039476,0.064544,0.0035894
-1.5789,1.0657,0.0039597,0.064613,0.0036012
-1.5779,1.0657,0.0039718,0.064683,0.003613
-1.5769,1.0657,0.0039839,0.064752,0.0036248
-1.5759,1.0657,0.0039961,0.064822,0.0036367
-1.5749,1.0657,0.0040083,0.064891,0.0036487
-1.5739,1.0657,0.0040205,0.064961,0.0036607
-1.5729,1.0657,0.0040328,0.06503,0.0036727
-1.5719,1.0656,0.0040452,0.0651,0.0036847
-1.5709,1.0656,0.0040575,0.06517,0.0036968
-1.5699,1.0656,0.0040699,0.06524,0.0037089
-1.5689,1.0656,0.0040824,0.06531,0.0037211
-1.5679,1.0656,0.0040949,0.06538,0.0037333
-1.5669,1.0656,0.0041074,0.06545,0.0037455
-1.5659,1.0656,0.00412,0.06552,0.0037578
-1.5649,1.0656,0.0041326,0.06559,0.0037701
-1.5639,1.0655,0.0041452,0.065661,0.0037825
-1.5629,1.0655,0.0041579,0.065731,0.0037949
-1.5619,1.0655,0.0041708,0.065802,0.0038074
-1.5609,1.0655,0.0041836,0.065872,0.00382
-1.5599,1.0655,0.0041965,0.065943,0.0038326
-1.5589,1.0655,0.0042095,0.066014,0.0038453
-1.5579,1.0655,0.0042224,0.066084,0.003858
-1.5569,1.0654,0.0042355,0.066155,0.0038707
-1.5559,1.0654,0.0042486,0.066226,0.0038836
-1.5549,1.0654,0.0042617,0.066297,0.0038965
-1.5539,1.0654,0.0042749,0.066369,0.0039094
-1.5529,1.0654,0.0042881,0.06644,0.0039223
-1.5519,1.0654,0.0043013,0.066511,0.0039353
-1.5509,1.0654,0.0043146,0.066582,0.0039484
-1.5499,1.0653,0.0043279,0.066654,0.0039615
-1.5489,1.0653,0.0043412,0.066725,0.0039745
-1.5479,1.0653,0.0043546,0.066797,0.0039877
-1.5469,1.0653,0.004368,0.066868,0.0040008
-1.5459,1.0653,0.0043814,0.06694,0.004014
-1.5449,1.0653,0.0043949,0.067011,0.0040273
-1.5439,1.0653,0.0044085,0.067083,0.0040406
-1.5429,1.0652,0.0044221,0.067155,0.0040539
-1.5419,1.0652,0.0044358,0.067227,0.0040673
-1.5409,1.0652,0.0044496,0.067298,0.0040809
-1.5399,1.0652,0.0044634,0.06737,0.0040944
-1.5389,1.0652,0.0044772,0.067442,0.004108
-1.5379,1.0652,0.0044911,0.067514,0.0041217
-1.5369,1.0652,0.0045051,0.067586,0.0041353
-1.5359,1.0651,0.0045191,0.067658,0.0041491
-1.5349,1.0651,0.0045331,0.06773,0.0041629
-1.5339,1.0651,0.0045472,0.067803,0.0041767
-1.5329,1.0651,0.0045613,0.067875,0.0041906
-1.5319,1.0651,0.0045755,0.067947,0.0042045
-1.5309,1.0651,0.0045898,0.06802,0.0042185
-1.5299,1.065,0.0046041,0.068092,0.0042326
-1.5289,1.065,0.0046184,0.068165,0.0042466
-1.5279,1.065,0.0046328,0.068237,0.0042607
-1.5269,1.065,0.0046472,0.06831,0.0042749
-1.5259,1.065,0.0046617,0.068383,0.0042891
-1.5249,1.065,0.0046762,0.068456,0.0043034
-1.5239,1.0649,0.0046908,0.068529,0.0043178
-1.5229,1.0649,0.0047055,0.068602,0.0043322
-1.5219,1.0649,0.0047202,0.068675,0.0043467
-1.5209,1.0649,0.004735,0.068748,0.0043613
-1.5199,1.0649,0.0047499,0.068821,0.004376
-1.5189,1.0649,0.0047649,0.068895,0.0043908
-1.5179,1.0648,0.0047799,0.068968,0.0044057
-1.5169,1.0648,0.0047949,0.069042,0.0044206
-1.5159,1.0648,0.00481,0.069115,0.0044355
-1.5149,1.0648,0.0048251,0.069189,0.0044504
-1.5139,1.0648,0.0048403,0.069263,0.0044654
-1.5129,1.0648,0.0048554,0.069337,0.0044804
-1.5119,1.0647,0.0048706,0.069411,0.0044955
-1.5109,1.0647,0.004886,0.069485,0.0045106
-1.5099,1.0647,0.0049014,0.069559,0.0045259
-1.5089,1.0647,0.0049168,0.069633,0.0045412
-1.5079,1.0647,0.0049323,0.069707,0.0045566
-1.5069,1.0647,0.0049479,0.069781,0.004572
-1.5059,1.0646,0.0049634,0.069856,0.0045874
-1.5049,1.0646,0.0049791,0.06993,0.0046029
-1.5039,1.0646,0.0049948,0.070004,0.0046184
-1.5029,1.0646,0.0050106,0.070078,0.004634
-1.5019,1.0646,0.0050264,0.070153,0.0046497
-1.5009,1.0645,0.0050423,0.070227,0.0046655
-1.4999,1.0645,0.0050583,0.070302,0.0046813
-1.4989,1.0645,0.0050743,0.070376,0.0046972
-1.4979,1.0645,0.0050904,0.070451,0.0047132
-1.4969,1.0645,0.0051065,0.070526,0.0047292
-1.4959,1.0645,0.0051227,0.0706,0.0047453
-1.4949,1.0644,0.005139,0.070675,0.0047614
-1.4939,1.0644,0.0051553,0.07075,0.0047776
-1.4929,1.0644,0.0051717,0.070825,0.0047939
-1.4919,1.0644,0.0051881,0.0709,0.0048102
-1.4909,1.0644,0.0052046,0.070975,0.0048266
-1.4899,1.0643,0.0052212,0.07105,0.0048431
-1.4889,1.0643,0.0052378,0.071125,0.0048595
-1.4879,1.0643,0.0052544,0.0712,0.0048761
-1.4869,1.0643,0.0052711,0.071276,0.0048927
-1.4859,1.0643,0.0052878,0.071351,0.0049093
-1.4849,1.0643,0.0053046,0.071426,0.004926
-1.4839,1.0642,0.0053214,0.071501,0.0049428
-1.4829,1.0642,0.0053383,0.071577,0.0049596
-1.4819,1.0642,0.0053553,0.071652,0.0049766
-1.4809,1.0642,0.0053723,0.071728,0.0049935
-1.4799,1.0642,0.0053894,0.071804,0.0050106
-1.4789,1.0641,0.0054066,0.07188,0.0050277
-1.4779,1.0641,0.0054238,0.071956,0.0050449
-1.4769,1.0641,0.0054411,0.072032,0.0050622
-1.4759,1.0641,0.0054584,0.072108,0.0050796
-1.4749,1.0641,0.0054758,0.072184,0.005097
-1.4739,1.064,0.0054932,0.07226,0.0051146
-1.4729,1.064,0.0055107,0.072336,0.0051321
-1.4719,1.064,0.0055284,0.072412,0.0051498
-1.4709,1.064,0.005546,0.072488,0.0051676
-1.4699,1.064,0.0055638,0.072565,0.0051854
-1.4689,1.0639,0.0055816,0.072641,0.0052033
-1.4679,1.0639,0.0055995,0.072718,0.0052213
-1.4669,1.0639,0.0056174,0.072794,0.0052393
-1.4659,1.0639,0.0056354,0.072871,0.0052574
-1.4649,1.0639,0.0056535,0.072948,0.0052755
-1.4639,1.0638,0.0056717,0.073025,0.0052937
-1.4629,1.0638,0.0056899,0.073102,0.0053119
-1.4619,1.0638,0.0057081,0.073179,0.0053303
-1.4609,1.0638,0.0057264,0.073257,0.0053487
-1.4599,1.0637,0.0057448,0.073334,0.0053671
-1.4589,1.0637,0.0057633,0.073411,0.0053857
-1.4579,1.0637,0.0057818,0.073489,0.0054043
-1.4569,1.0637,0.0058004,0.073566,0.005423
-1.4559,1.0637,0.0058191,0.073644,0.0054418
-1.4549,1.0636,0.0058379,0.073722,0.0054607
-1.4539,1.0636,0.0058567,0.0738,0.0054796
-1.4529,1.0636,0.0058757,0.073877,0.0054987
-1.4519,1.0636,0.0058947,0.073955,0.0055178
-1.4509,1.0636,0.0059137,0.074033,0.005537
-1.4499,1.0635,0.0059329,0.074111,0.0055563
-1.4489,1.0635,0.0059521,0.074189,0.0055756
-1.4479,1.0635,0.0059713,0.074268,0.005595
-1.4469,1.0635,0.0059906,0.074346,0.0056144
-1.4459,1.0634,0.0060099,0.074424,0.0056339
-1.4449,1.0634,0.0060293,0.074502,0.0056535
-1.4439,1.0634,0.0060488,0.074581,0.0056731
-1.4429,1.0634,0.0060683,0.074659,0.0056928
-1.4419,1.0633,0.0060879,0.074737,0.0057126
-1.4409,1.0633,0.0061075,0.074816,0.0057324
-1.4399,1.0633,0.0061272,0.074894,0.0057524
-1.4389,1.0633,0.006147,0.074973,0.0057724
-1.4379,1.0633,0.0061669,0.075052,0.0057925
-1.4369,1.0632,0.0061868,0.075131,0.0058126
-1.4359,1.0632,0.0062068,0.075209,0.0058329
-1.4349,1.0632,0.006227,0.075288,0.0058533
-1.4339,1.0632,0.0062472,0.075367,0.0058739
-1.4329,1.0631,0.0062675,0.075446,0.0058945
-1.4319,1.0631,0.006288,0.075525,0.0059152
-1.4309,1.0631,0.0063085,0.075604,0.005936
-1.4299,1.0631,0.0063291,0.075683,0.0059568
-1.4289,1.063,0.0063497,0.075762,0.0059777
-1.4279,1.063,0.0063705,0.075842,0.0059987
-1.4269,1.063,0.0063913,0.075921,0.0060198
-1.4259,1.063,0.0064122,0.076,0.0060409
-1.4249,1.0629,0.0064332,0.07608,0.0060621
-1.4239,1.0629,0.0064543,0.076159,0.0060835
-1.4229,1.0629,0.0064755,0.076239,0.006105
-1.4219,1.0629,0.0064968,0.076319,0.0061266
-1.4209,1.0628,0.0065182,0.076398,0.0061483
-1.4199,1.0628,0.0065397,0.076478,0.0061702
-1.4189,1.0628,0.0065613,0.076558,0.0061921
-1.4179,1.0628,0.006583,0.076638,0.0062141
-1.4169,1.0627,0.0066048,0.076718,0.0062363
-1.4159,1.0627,0.0066267,0.076798,0.0062585
-1.4149,1.0627,0.0066486,0.076878,0.0062808
-1.4139,1.0627,0.0066705,0.076959,0.006303
-1.4129,1.0626,0.0066925,0.077039,0.0063253
-1.4119,1.0626,0.0067146,0.077119,0.0063478
-1.4109,1.0626,0.0067368,0.0772,0.0063703
-1.4099,1.0626,0.006759,0.077281,0.0063928
-1.4089,1.0625,0.0067813,0.077362,0.0064154
-1.4079,1.0625,0.0068037,0.077443,0.0064382
-1.4069,1.0625,0.0068262,0.077524,0.006461
-1.4059,1.0625,0.0068489,0.077604,0.0064842
-1.4049,1.0624,0.0068719,0.077686,0.0065075
-1.4039,1.0624,0.0068948,0.077767,0.0065309
-1.4029,1.0624,0.0069179,0.077848,0.0065544
-1.4019,1.0624,0.006941,0.077929,0.006578
-1.4009,1.0623,0.0069642,0.07801,0.0066016
-1.3998,1.0623,0.0069874,0.078092,0.0066253
-1.3988,1.0623,0.0070108,0.078173,0.0066492
-1.3978,1.0623,0.0070342,0.078254,0.0066732
-1.3968,1.0622,0.0070577,0.078336,0.0066972
-1.3958,1.0622,0.0070814,0.078417,0.0067213
-1.3948,1.0622,0.0071051,0.078499,0.0067457
-1.3938,1.0621,0.007129,0.078581,0.0067702
-1.3928,1.0621,0.007153,0.078662,0.0067947
-1.3918,1.0621,0.007177,0.078744,0.0068194
-1.3908,1.0621,0.0072012,0.078825,0.0068442
-1.3898,1.062,0.0072254,0.078907,0.0068691
-1.3888,1.062,0.0072497,0.078989,0.0068941
-1.3878,1.062,0.0072741,0.079071,0.0069192
-1.3868,1.062,0.0072985,0.079153,0.0069444
-1.3858,1.0619,0.007323,0.079235,0.0069696
-1.3848,1.0619,0.0073476,0.079317,0.006995
-1.3838,1.0619,0.0073722,0.0794,0.0070205
-1.3828,1.0618,0.007397,0.079482,0.0070461
-1.3818,1.0618,0.0074217,0.079564,0.0070718
-1.3808,1.0618,0.0074466,0.079646,0.0070976
-1.3798,1.0618,0.0074717,0.079728,0.0071235
-1.3788,1.0617,0.0074968,0.07981,0.0071495
-1.3778,1.0617,0.007522,0.079893,0.0071757
-1.3768,1.0617,0.0075472,0.079975,0.007202
-1.3758,1.0616,0.0075726,0.080057,0.0072284
-1.3748,1.0616,0.0075979,0.080139,0.0072548
-1.3738,1.0616,0.0076234,0.080221,0.0072813
-1.3728,1.0616,0.0076489,0.080304,0.0073079
-1.3718,1.0615,0.0076745,0.080386,0.0073346
-1.3708,1.0615,0.0077003,0.080469,0.0073613
-1.3698,1.0615,0.0077261,0.080551,0.0073882
-1.3688,1.0614,0.007752,0.080634,0.0074153
-1.3678,1.0614,0.0077781,0.080717,0.0074426
-1.3668,1.0614,0.0078045,0.080799,0.0074702
-1.3658,1.0614,0.007831,0.080882,0.0074979
-1.3648,1.0613,0.0078576,0.080965,0.0075257
-1.3638,1.0613,0.0078843,0.081048,0.0075536
-1.3628,1.0613,0.0079111,0.081131,0.0075817
-1.3618,1.0612,0.007938,0.081214,0.0076099
-1.3608,1.0612,0.0079651,0.081297,0.0076383
-1.3598,1.0612,0.0079922,0.08138,0.0076668
-1.3588,1.0611,0.0080195,0.081464,0.0076955
-1.3578,1.0611,0.0080469,0.081547,0.0077243
-1.3568,1.0611,0.0080744,0.081631,0.0077533
-1.3558,1.061,0.0081022,0.081715,0.0077825
-1.3548,1.061,0.00813,0.081799,0.0078117
-1.3538,1.061,0.0081579,0.081884,0.0078412
-1.3528,1.061,0.008186,0.081968,0.0078707
-1.3518,1.0609,0.0082142,0.082053,0.0079003
-1.3508,1.0609,0.0082424,0.082137,0.0079301
-1.3498,1.0609,0.0082708,0.082222,0.0079599
-1.3488,1.0608,0.0082993,0.082307,0.00799
-1.3478,1.0608,0.0083278,0.082391,0.0080201
-1.3468,1.0608,0.0083566,0.082476,0.0080504
-1.3458,1.0607,0.0083854,0.082561,0.0080809
-1.3448,1.0607,0.0084143,0.082646,0.0081114
-1.3438,1.0607,0.0084433,0.08273,0.008142
-1.3428,1.0606,0.0084725,0.082815,0.0081728
-1.3418,1.0606,0.0085018,0.0829,0.0082038
-1.3408,1.0606,0.0085313,0.082985,0.008235
-1.3398,1.0605,0.0085609,0.083069,0.0082664
-1.3388,1.0605,0.0085907,0.083154,0.0082979
-1.3378,1.0605,0.0086206,0.083239,0.0083295
-1.3368,1.0604,0.0086505,0.083323,0.0083613
-1.3358,1.0604,0.0086806,0.083408,0.0083932
-1.3348,1.0604,0.0087109,0.083493,0.0084251
-1.3338,1.0603,0.0087414,0.083578,0.0084573
-1.3328,1.0603,0.008772,0.083663,0.0084896
-1.3318,1.0603,0.0088027,0.083748,0.0085221
-1.3308,1.0602,0.0088336,0.083833,0.0085548
-1.3298,1.0602,0.0088647,0.083919,0.0085875
-1.3288,1.0602,0.0088958,0.084004,0.0086204
-1.3278,1.0601,0.0089271,0.08409,0.0086533
-1.3268,1.0601,0.0089585,0.084176,0.0086864
-1.3258,1.0601,0.0089901,0.084262,0.0087196
-1.3248,1.06,0.0090219,0.084348,0.008753
-1.3238,1.06,0.0090537,0.084434,0.0087865
-1.3228,1.06,0.0090857,0.08452,0.0088201
-1.3218,1.0599,0.0091179,0.084607,0.008854
-1.3208,1.0599,0.0091502,0.084693,0.008888
-1.3198,1.0599,0.0091827,0.08478,0.0089222
-1.3188,1.0598,0.0092155,0.084867,0.0089565
-1.3178,1.0598,0.0092484,0.084953,0.008991
-1.3168,1.0598,0.0092816,0.08504,0.0090258
-1.3158,1.0597,0.009315,0.085127,0.0090609
-1.3148,1.0597,0.0093485,0.085214,0.0090961
-1.3138,1.0597,0.0093822,0.085301,0.0091314
-1.3128,1.0596,0.0094159,0.085388,0.0091669
-1.3118,1.0596,0.0094497,0.085476,0.0092024
-1.3108,1.0595,0.0094838,0.085563,0.0092382
-1.3098,1.0595,0.0095178,0.08565,0.009274
-1.3088,1.0595,0.0095521,0.085737,0.0093101
-1.3078,1.0594,0.0095864,0.085825,0.0093463
-1.3068,1.0594,0.0096209,0.085913,0.0093827
-1.3058,1.0594,0.0096554,0.086,0.0094192
-1.3048,1.0593,0.0096901,0.086088,0.0094559
-1.3038,1.0593,0.0097249,0.086176,0.0094928
-1.3028,1.0593,0.0097599,0.086264,0.0095299
-1.3018,1.0592,0.0097952,0.086352,0.0095671
-1.3008,1.0592,0.0098306,0.08644,0.0096045
-1.2998,1.0591,0.0098661,0.086529,0.0096421
-1.2988,1.0591,0.009902,0.086617,0.00968
-1.2978,1.0591,0.009938,0.086705,0.0097181
-1.2968,1.059,0.0099744,0.086794,0.0097564
-1.2958,1.059,0.010011,0.086883,0.009795
-1.2948,1.059,0.010048,0.086971,0.0098339
-1.2938,1.0589,0.010085,0.08706,0.009873
-1.2928,1.0589,0.010122,0.087148,0.0099123
-1.2918,1.0588,0.010159,0.087237,0.0099518
-1.2908,1.0588,0.010197,0.087326,0.0099914
-1.2898,1.0588,0.010234,0.087415,0.010031
-1.2888,1.0587,0.010272,0.087504,0.010071
-1.2878,1.0587,0.01031,0.087593,0.010111
-1.2868,1.0586,0.010349,0.087683,0.010151
-1.2858,1.0586,0.010387,0.087772,0.010192
-1.2848,1.0586,0.010426,0.087862,0.010232
-1.2838,1.0585,0.010465,0.087952,0.010273
-1.2828,1.0585,0.010504,0.088042,0.010314
-1.2818,1.0584,0.010544,0.088132,0.010355
-1.2808,1.0584,0.010583,0.088222,0.010396
-1.2798,1.0583,0.010623,0.088312,0.010438
-1.2788,1.0583,0.010664,0.088402,0.01048
-1.2778,1.0583,0.010705,0.088493,0.010522
-1.2768,1.0582,0.010746,0.088583,0.010564
-1.2758,1.0582,0.010787,0.088674,0.010607
-1.2748,1.0581,0.010828,0.088764,0.010649
-1.2738,1.0581,0.01087,0.088855,0.010692
-1.2728,1.058,0.010912,0.088946,0.010735
-1.2718,1.058,0.010953,0.089037,0.010778
-1.2708,1.0544,0.010958,0.08883,0.010786
-1.2698,1.0579,0.011038,0.08922,0.010865
-1.2688,1.0579,0.011081,0.089311,0.010909
-1.2678,1.0578,0.011124,0.089403,0.010953
-1.2668,1.0578,0.011168,0.089494,0.010998
-1.2658,1.0577,0.011211,0.089586,0.011042
-1.2648,1.0577,0.011254,0.089678,0.011087
-1.2638,1.0576,0.011298,0.089769,0.011132
-1.2628,1.0576,0.011343,0.089861,0.011178
-1.2618,1.0575,0.011388,0.089953,0.011223
-1.2608,1.0575,0.011432,0.090045,0.011269
-1.2598,1.0575,0.011477,0.090137,0.011315
-1.2588,1.0574,0.011522,0.09023,0.011362
-1.2578,1.0574,0.011567,0.090322,0.011408
-1.2568,1.0573,0.011613,0.090415,0.011455
-1.2558,1.0573,0.011658,0.090507,0.011502
-1.2548,1.0572,0.011704,0.0906,0.01155
-1.2538,1.0572,0.01175,0.090692,0.011597
-1.2528,1.0571,0.011798,0.090785,0.011646
-1.2518,1.0571,0.011844,0.090878,0.011694
-1.2508,1.057,0.011891,0.090971,0.011742
-1.2498,1.057,0.011939,0.091065,0.01179
-1.2488,1.0569,0.011986,0.091159,0.011839
-1.2478,1.0569,0.012034,0.091252,0.011888
-1.2468,1.0568,0.012082,0.091346,0.011938
-1.2458,1.0568,0.012131,0.091439,0.011987
-1.2448,1.0567,0.01218,0.091533,0.012038
-1.2438,1.0567,0.01223,0.091627,0.012088
-1.2428,1.0566,0.012279,0.09172,0.012139
-1.2418,1.0566,0.012329,0.091814,0.01219
-1.2408,1.0565,0.012379,0.091908,0.012242
-1.2398,1.0565,0.012429,0.092002,0.012294
-1.2388,1.0564,0.01248,0.092096,0.012346
-1.2378,1.0564,0.012531,0.09219,0.012398
-1.2368,1.0563,0.012582,0.092284,0.012451
-1.2358,1.0563,0.012634,0.092378,0.012504
-1.2348,1.0562,0.012685,0.092472,0.012557
-1.2338,1.0562,0.012737,0.092567,0.01261
-1.2328,1.0561,0.012789,0.092661,0.012664
-1.2318,1.056,0.012842,0.092756,0.012717
-1.2308,1.056,0.012894,0.092851,0.012771
-1.2298,1.0559,0.012946,0.092946,0.012824
-1.2288,1.0559,0.012999,0.093041,0.012878
-1.2278,1.0558,0.013052,0.093136,0.012932
-1.2268,1.0558,0.013105,0.093232,0.012985
-1.2258,1.0557,0.013158,0.093328,0.013039
-1.2248,1.0557,0.013212,0.093424,0.013093
-1.2238,1.0556,0.013265,0.09352,0.013148
-1.2228,1.0556,0.013319,0.093616,0.013202
-1.2218,1.0555,0.013373,0.093713,0.013257
-1.2208,1.0554,0.013428,0.093809,0.013313
-1.2198,1.0554,0.013482,0.093905,0.013369
-1.2188,1.0553,0.013537,0.094002,0.013424
-1.2178,1.0553,0.013592,0.094099,0.01348
-1.2168,1.0552,0.013646,0.094197,0.013537
-1.2158,1.0552,0.013701,0.094294,0.013593
-1.2148,1.0551,0.013757,0.094391,0.01365
-1.2138,1.0551,0.013812,0.094489,0.013707
-1.2128,1.055,0.013868,0.094586,0.013764
-1.2118,1.0549,0.013924,0.094684,0.013822
-1.2108,1.0549,0.013979,0.094782,0.01388
-1.2098,1.0548,0.014035,0.09488,0.013938
-1.2088,1.0548,0.014092,0.094978,0.013998
-1.2078,1.0547,0.014148,0.095076,0.014058
-1.2068,1.0546,0.014205,0.095174,0.014118
-1.2058,1.0546,0.014262,0.095273,0.014179
-1.2048,1.0545,0.014319,0.095372,0.01424
-1.2038,1.0545,0.014377,0.095472,0.014301
-1.2028,1.0544,0.014435,0.095571,0.014362
-1.2018,1.0543,0.014493,0.095671,0.014425
-1.2008,1.0543,0.014551,0.09577,0.014487
-1.1998,1.0542,0.01461,0.09587,0.01455
-1.1988,1.0542,0.014668,0.095969,0.014613
-1.1978,1.0541,0.014728,0.096069,0.014677
-1.1968,1.054,0.014787,0.096169,0.014741
-1.1958,1.054,0.014847,0.096269,0.014806
-1.1948,1.0539,0.014906,0.096368,0.014871
-1.1938,1.0538,0.014966,0.096467,0.014937
-1.1928,1.0538,0.015026,0.096566,0.015003
-1.1918,1.0537,0.015087,0.096665,0.015069
-1.1908,1.0536,0.015147,0.096764,0.015135
-1.1898,1.0536,0.015208,0.096864,0.015202
-1.1888,1.0535,0.015269,0.096963,0.015269
-1.1878,1.0535,0.01533,0.097063,0.015335
-1.1868,1.0534,0.015392,0.097163,0.015403
-1.1858,1.0533,0.015454,0.097263,0.01547
-1.1848,1.0533,0.015516,0.097363,0.015537
-1.1838,1.0532,0.015578,0.097464,0.015605
-1.1828,1.0531,0.015641,0.097565,0.015673
-1.1818,1.0531,0.015704,0.097666,0.015742
-1.1808,1.053,0.015767,0.097768,0.01581
-1.1798,1.0529,0.015831,0.09787,0.015879
-1.1788,1.0529,0.015895,0.097972,0.015948
-1.1778,1.0528,0.01596,0.098074,0.016018
-1.1768,1.0527,0.016025,0.098176,0.016088
-1.1758,1.0527,0.01609,0.098278,0.016159
-1.1748,1.0526,0.016157,0.098381,0.016231
-1.1738,1.0525,0.016223,0.098484,0.016302
-1.1728,1.0525,0.016291,0.098588,0.016374
-1.1718,1.0524,0.01636,0.098692,0.016447
-1.1708,1.0523,0.01643,0.098797,0.016519
-1.1698,1.0522,0.016499,0.098902,0.016593
-1.1688,1.0522,0.01657,0.099008,0.016667
-1.1678,1.0521,0.016642,0.099113,0.016741
-1.1668,1.052,0.016714,0.099219,0.016815
-1.1658,1.0519,0.016787,0.099325,0.01689
-1.1648,1.0519,0.01686,0.099432,0.016965
-1.1638,1.0518,0.016934,0.099538,0.017039
-1.1628,1.0517,0.017008,0.099645,0.017115
-1.1618,1.0516,0.017083,0.099752,0.017191
-1.1608,1.0515,0.017159,0.099858,0.017269
-1.1598,1.0515,0.017235,0.099965,0.017346
-1.1588,1.0514,0.017312,0.10007,0.017424
-1.1578,1.0513,0.017389,0.10018,0.017503
-1.1568,1.0512,0.017466,0.10029,0.017582
-1.1558,1.0511,0.017544,0.10039,0.017663
-1.1548,1.0511,0.017622,0.1005,0.017743
-1.1538,1.051,0.017701,0.10061,0.017824
-1.1528,1.0509,0.017781,0.10071,0.017906
-1.1518,1.0508,0.01786,0.10082,0.017988
-1.1508,1.0507,0.017941,0.10093,0.01807
-1.1498,1.0506,0.018021,0.10104,0.018153
-1.1488,1.0506,0.018102,0.10114,0.018236
-1.1478,1.0505,0.018184,0.10125,0.018319
-1.1468,1.0504,0.018265,0.10136,0.018402
-1.1458,1.0503,0.018347,0.10147,0.018486
-1.1448,1.0502,0.018429,0.10158,0.018569
-1.1438,1.0501,0.018512,0.10169,0.018653
-1.1428,1.05,0.018595,0.1018,0.018737
-1.1418,1.0499,0.018678,0.10191,0.018821
-1.1408,1.0498,0.018762,0.10202,0.018905
-1.1398,1.0498,0.018846,0.10213,0.01899
-1.1388,1.0497,0.018931,0.10224,0.019075
-1.1378,1.0496,0.019016,0.10235,0.019161
-1.1368,1.0495,0.019102,0.10246,0.019246
-1.1358,1.0494,0.01919,0.10257,0.019333
-1.1348,1.0493,0.019279,0.10268,0.01942
-1.1338,1.0492,0.019369,0.1028,0.019507
-1.1328,1.0491,0.01946,0.10291,0.019594
-1.1318,1.049,0.019551,0.10302,0.019681
-1.1308,1.0489,0.019643,0.10314,0.019768
-1.1298,1.0488,0.019735,0.10325,0.019856
-1.1288,1.0487,0.019829,0.10337,0.019945
-1.1278,1.0486,0.019923,0.10348,0.020034
-1.1268,1.0485,0.020018,0.1036,0.020123
-1.1258,1.0484,0.020113,0.10371,0.020213
-1.1248,1.0483,0.020209,0.10383,0.020304
-1.1238,1.0482,0.020306,0.10394,0.020395
-1.1228,1.0481,0.020406,0.10406,0.020488
-1.1218,1.048,0.020505,0.10417,0.020581
-1.1208,1.0479,0.020604,0.10429,0.020674
-1.1198,1.0478,0.020708,0.10441,0.020769
-1.1188,1.0477,0.020808,0.10452,0.020864
-1.1178,1.0476,0.02091,0.10464,0.020959
-1.1168,1.0475,0.021012,0.10475,0.021055
-1.1158,1.0474,0.021115,0.10487,0.021152
-1.1148,1.0472,0.021219,0.10498,0.021248
-1.1138,1.0471,0.021323,0.1051,0.021345
-1.1128,1.047,0.021428,0.10522,0.021443
-1.1118,1.0469,0.021534,0.10533,0.021541
-1.1108,1.0468,0.021641,0.10545,0.02164
-1.1098,1.0467,0.02175,0.10557,0.021739
-1.1088,1.0466,0.021858,0.10568,0.021839
-1.1078,1.0465,0.021968,0.1058,0.021939
-1.1068,1.0463,0.022079,0.10592,0.022039
-1.1058,1.0462,0.02219,0.10604,0.022139
-1.1048,1.0461,0.022303,0.10615,0.022239
-1.1038,1.046,0.022415,0.10627,0.022339
-1.1028,1.0459,0.022528,0.10639,0.022441
-1.1018,1.0458,0.022643,0.10651,0.022543
-1.1008,1.0456,0.022758,0.10663,0.022645
-1.0998,1.0455,0.022875,0.10675,0.022748
-1.0988,1.0454,0.022993,0.10687,0.022852
-1.0978,1.0453,0.023112,0.10699,0.022956
-1.0968,1.0451,0.023232,0.10711,0.023061
-1.0958,1.045,0.023353,0.10723,0.023166
-1.0948,1.0449,0.023475,0.10735,0.023271
-1.0938,1.0447,0.023598,0.10747,0.023375
-1.0928,1.0446,0.023721,0.10759,0.023479
-1.0918,1.0445,0.023845,0.10771,0.023585
-1.0908,1.0444,0.023968,0.10784,0.02369
-1.0898,1.0442,0.024092,0.10796,0.023796
-1.0888,1.0441,0.024217,0.10808,0.023902
-1.0878,1.044,0.024342,0.10821,0.024007
-1.0868,1.0438,0.024469,0.10833,0.024113
-1.0858,1.0437,0.024595,0.10846,0.02422
-1.0848,1.0436,0.024722,0.10858,0.024327
-1.0838,1.0434,0.02485,0.10871,0.024434
-1.0828,1.0433,0.024978,0.10883,0.024542
-1.0818,1.0432,0.025108,0.10896,0.024651
-1.0808,1.043,0.025237,0.10908,0.024761
-1.0798,1.0429,0.025367,0.10921,0.024872
-1.0788,1.0427,0.025498,0.10933,0.024982
-1.0778,1.0426,0.02563,0.10946,0.025093
-1.0768,1.0424,0.025763,0.10958,0.025205
-1.0758,1.0423,0.025896,0.10971,0.025318
-1.0748,1.0421,0.02603,0.10984,0.025432
-1.0738,1.042,0.026163,0.10996,0.025547
-1.0728,1.0419,0.026297,0.11009,0.025661
-1.0718,1.0417,0.026431,0.11022,0.025776
-1.0708,1.0416,0.026565,0.11035,0.025891
-1.0698,1.0414,0.026699,0.11048,0.026006
-1.0688,1.0413,0.026833,0.11061,0.026121
-1.0678,1.0411,0.026967,0.11073,0.026236
-1.0668,1.041,0.027102,0.11086,0.026352
-1.0658,1.0408,0.027237,0.111,0.026467
-1.0648,1.0406,0.027372,0.11113,0.026583
-1.0638,1.0405,0.027507,0.11126,0.026699
-1.0628,1.0403,0.027643,0.11139,0.026817
-1.0618,1.0402,0.027778,0.11152,0.026935
-1.0608,1.04,0.027914,0.11165,0.027054
-1.0598,1.0399,0.028052,0.11178,0.027172
-1.0588,1.0397,0.028191,0.11191,0.027293
-1.0578,1.0395,0.02833,0.11205,0.027414
-1.0568,1.0394,0.028467,0.11218,0.027537
-1.0558,1.0392,0.028604,0.11231,0.02766
-1.0548,1.0391,0.028743,0.11244,0.027783
-1.0538,1.0389,0.028882,0.11257,0.027908
-1.0528,1.0387,0.029021,0.11271,0.028033
-1.0518,1.0386,0.02916,0.11284,0.028158
-1.0508,1.0384,0.029301,0.11297,0.028283
-1.0498,1.0383,0.029441,0.1131,0.028409
-1.0488,1.0381,0.029582,0.11324,0.028535
-1.0478,1.0379,0.029724,0.11337,0.028662
-1.0468,1.0378,0.029867,0.1135,0.028788
-1.0458,1.0376,0.03001,0.11364,0.028914
-1.0448,1.0374,0.030154,0.11377,0.029042
-1.0438,1.0373,0.030297,0.11391,0.02917
-1.0428,1.0371,0.03044,0.11404,0.029298
-1.0418,1.0369,0.030585,0.11418,0.029429
-1.0408,1.0368,0.03073,0.11432,0.029559
-1.0398,1.0366,0.030875,0.11445,0.029689
-1.0388,1.0364,0.031021,0.11459,0.029822
-1.0378,1.0363,0.031169,0.11473,0.029954
-1.0368,1.0361,0.031318,0.11486,0.030085
-1.0358,1.0359,0.031469,0.115,0.030216
-1.0348,1.0357,0.03162,0.11513,0.03035
-1.0338,1.0356,0.031772,0.11527,0.030484
-1.0328,1.0354,0.031924,0.11541,0.030618
-1.0318,1.0352,0.032077,0.11555,0.030751
-1.0308,1.035,0.032231,0.11569,0.030886
-1.0298,1.0348,0.032385,0.11583,0.031019
-1.0288,1.0347,0.032539,0.11597,0.031154
-1.0278,1.0345,0.032693,0.11611,0.031289
-1.0268,1.0343,0.03285,0.11625,0.031426
-1.0258,1.0341,0.033008,0.11639,0.031563
-1.0248,1.0339,0.033168,0.11653,0.031701
-1.0238,1.0337,0.033329,0.11668,0.031841
-1.0228,1.0335,0.033493,0.11682,0.03198
-1.0218,1.0334,0.033655,0.11696,0.032121
-1.0208,1.0332,0.033817,0.1171,0.032266
-1.0198,1.033,0.033977,0.11724,0.03241
-1.0188,1.0328,0.034139,0.11738,0.032551
-1.0178,1.0326,0.034301,0.11752,0.032695
-1.0168,1.0324,0.034465,0.11766,0.032845
-1.0158,1.0322,0.034628,0.11781,0.032989
-1.0148,1.032,0.034792,0.11795,0.033131
-1.0138,1.0318,0.034957,0.11809,0.033277
-1.0128,1.0316,0.035122,0.11824,0.033425
-1.0118,1.0314,0.035289,0.11838,0.033573
-1.0108,1.0313,0.035455,0.11852,0.033723
-1.0098,1.0311,0.035625,0.11866,0.033872
-1.0088,1.0309,0.035792,0.11881,0.034023
-1.0078,1.0307,0.035963,0.11895,0.034176
-1.0068,1.0305,0.036133,0.11909,0.034329
-1.0058,1.0303,0.036305,0.11924,0.034484
-1.0048,1.0301,0.036479,0.11938,0.034638
-1.0038,1.0299,0.036653,0.11952,0.034792
-1.0028,1.0297,0.036831,0.11967,0.034949
-1.0018,1.0295,0.037007,0.11981,0.035104
-1.0008,1.0293,0.037184,0.11996,0.03526
-0.99975,1.0291,0.037362,0.1201,0.035417
-0.99875,1.0289,0.037541,0.12025,0.035573
-0.99775,1.0286,0.037721,0.1204,0.035729
-0.99675,1.0284,0.037903,0.12054,0.035885
-0.99575,1.0282,0.038086,0.12069,0.036041
-0.99475,1.028,0.038271,0.12084,0.036201
-0.99375,1.0278,0.038461,0.12099,0.03636
-0.99275,1.0276,0.038652,0.12114,0.03652
-0.99175,1.0274,0.038843,0.12129,0.036681
-0.99075,1.0271,0.039036,0.12145,0.036842
-0.98975,1.0269,0.039231,0.1216,0.037005
-0.98875,1.0267,0.039428,0.12176,0.037168
-0.98775,1.0265,0.039626,0.12191,0.037333
-0.98675,1.0262,0.039825,0.12206,0.0375
-0.98575,1.026,0.040025,0.12222,0.03767
-0.98475,1.0258,0.040228,0.12237,0.03784
-0.98375,1.0255,0.04043,0.12253,0.038011
-0.98275,1.0253,0.040633,0.12268,0.038182
-0.98175,1.0251,0.040837,0.12284,0.038353
-0.98075,1.0248,0.041042,0.12299,0.038524
-0.97974,1.0246,0.041247,0.12315,0.038696
-0.97874,1.0244,0.041455,0.1233,0.038871
-0.97774,1.0241,0.041664,0.12346,0.039046
-0.97674,1.0239,0.041874,0.12362,0.039221
-0.97574,1.0236,0.042084,0.12378,0.039396
-0.97474,1.0234,0.042295,0.12393,0.039572
-0.97374,1.0232,0.042506,0.12409,0.039747
-0.97274,1.0229,0.04272,0.12425,0.039922
-0.97174,1.0227,0.042934,0.12441,0.040098
-0.97074,1.0224,0.043151,0.12456,0.040274
-0.96974,1.0222,0.043369,0.12472,0.04045
-0.96874,1.0219,0.043586,0.12488,0.040628
-0.96774,1.0216,0.043806,0.12504,0.040805
-0.96674,1.0214,0.044027,0.1252,0.040984
-0.96574,1.0211,0.04425,0.12536,0.041165
-0.96474,1.0209,0.044475,0.12552,0.041346
-0.96374,1.0206,0.044702,0.12568,0.041527
-0.96274,1.0203,0.044927,0.12584,0.04171
-0.96174,1.0201,0.045154,0.126,0.041893
-0.96074,1.0198,0.045384,0.12616,0.042077
-0.95974,1.0195,0.045612,0.12632,0.042262
-0.95874,1.0193,0.04584,0.12648,0.042448
-0.95774,1.019,0.04607,0.12664,0.042635
-0.95674,1.0187,0.046302,0.1268,0.042822
-0.95574,1.0185,0.046531,0.12696,0.043007
-0.95474,1.0182,0.04676,0.12712,0.043193
-0.95374,1.0179,0.046998,0.12728,0.043387
-0.95274,1.0176,0.047232,0.12745,0.043577
-0.95174,1.0174,0.047468,0.12762,0.043766
-0.95074,1.0171,0.047704,0.12778,0.043957
-0.94974,1.0168,0.047938,0.12795,0.04415
-0.94874,1.0165,0.048176,0.12811,0.044343
-0.94774,1.0162,0.048413,0.12828,0.04454
-0.94674,1.0159,0.048651,0.12845,0.044737
-0.94574,1.0156,0.04889,0.12861,0.044936
-0.94474,1.0153,0.049128,0.12878,0.045134
-0.94374,1.015,0.049366,0.12895,0.045335
-0.94274,1.0147,0.049605,0.12911,0.045537
-0.94174,1.0144,0.049845,0.12928,0.045739
-0.94074,1.0141,0.050085,0.12944,0.045944
-0.93973,1.0138,0.050327,0.12961,0.046148
-0.93873,1.0135,0.050569,0.12978,0.046354
-0.93773,1.0132,0.050813,0.12994,0.046561
-0.93673,1.0129,0.051054,0.13011,0.046768
-0.93573,1.0126,0.0513,0.13028,0.046975
-0.93473,1.0123,0.051546,0.13045,0.047184
-0.93373,1.012,0.051796,0.13062,0.047393
-0.93273,1.0117,0.052045,0.13079,0.047602
-0.93173,1.0113,0.052294,0.13096,0.047814
-0.93073,1.011,0.052542,0.13113,0.048028
-0.92973,1.0107,0.052794,0.1313,0.04824
-0.92873,1.0104,0.053047,0.13147,0.048454
-0.92773,1.0101,0.053297,0.13165,0.04867
-0.92673,1.0097,0.053554,0.13182,0.048888
-0.92573,1.0094,0.05381,0.132,0.049105
-0.92473,1.0091,0.054068,0.13217,0.049322
-0.92373,1.0087,0.054328,0.13235,0.049538
-0.92273,1.0084,0.054587,0.13253,0.049755
-0.92173,1.0081,0.054847,0.1327,0.049972
-0.92073,1.0077,0.055105,0.13288,0.050189
-0.91973,1.0074,0.055363,0.13306,0.050404
-0.91873,1.0071,0.055624,0.13324,0.050621
-0.91773,1.0067,0.055881,0.13342,0.050838
-0.91673,1.0064,0.056137,0.1336,0.051058
-0.91573,1.0061,0.056393,0.13379,0.051278
-0.91473,1.0057,0.056655,0.13397,0.051495
-0.91373,1.0054,0.056913,0.13415,0.051714
-0.91273,1.0051,0.05717,0.13433,0.051934
-0.91173,1.0047,0.057429,0.13451,0.052152
-0.91073,1.0044,0.057691,0.1347,0.052369
-0.90973,1.004,0.057952,0.13488,0.052589
-0.90873,1.0037,0.058208,0.13506,0.052809
-0.90773,1.0033,0.058469,0.13524,0.053031
-0.90673,1.003,0.058731,0.13542,0.053257
-0.90573,1.0026,0.058989,0.1356,0.053484
-0.90473,1.0023,0.059247,0.13578,0.053713
-0.90373,1.0019,0.059507,0.13596,0.053941
-0.90273,1.0016,0.059764,0.13614,0.054174
-0.90173,1.0012,0.060023,0.13632,0.054408
-0.90073,1.0008,0.060281,0.13649,0.054643
-0.89972,1.0005,0.060542,0.13667,0.054877
-0.89872,1.0001,0.0608,0.13685,0.055111
-0.89772,0.99973,0.061059,0.13703,0.055346
-0.89672,0.99936,0.061318,0.13721,0.055583
-0.89572,0.99898,0.061577,0.13739,0.055822
-0.89472,0.99861,0.061836,0.13756,0.056062
-0.89372,0.99823,0.062095,0.13774,0.056303
-0.89272,0.99785,0.062355,0.13792,0.056544
-0.89172,0.99747,0.062612,0.1381,0.056786
-0.89072,0.99709,0.062869,0.13828,0.057028
-0.88972,0.99671,0.063125,0.13845,0.057272
-0.88872,0.99632,0.063385,0.13863,0.057521
-0.88772,0.99593,0.063645,0.13881,0.057773
-0.88672,0.99554,0.063904,0.13899,0.058024
-0.88572,0.99515,0.064165,0.13917,0.058276
-0.88472,0.99476,0.064425,0.13935,0.058528
-0.88372,0.99437,0.064684,0.13953,0.058782
-0.88272,0.99397,0.064945,0.13971,0.05904
-0.88172,0.99358,0.065204,0.13989,0.059297
-0.88072,0.99319,0.065462,0.14007,0.059554
-0.87972,0.99279,0.065718,0.14026,0.059814
-0.87872,0.99239,0.065974,0.14044,0.060075
-0.87772,0.99199,0.066229,0.14062,0.060339
-0.87672,0.99159,0.066482,0.14081,0.060606
-0.87572,0.99119,0.066737,0.14099,0.060874
-0.87472,0.99078,0.06699,0.14117,0.061143
-0.87372,0.99038,0.067243,0.14136,0.061414
-0.87272,0.98997,0.067496,0.14154,0.061687
-0.87172,0.98957,0.067747,0.14172,0.061963
-0.87072,0.98916,0.067995,0.14191,0.062242
-0.86972,0.98875,0.068242,0.14209,0.062522
-0.86872,0.98833,0.06849,0.14228,0.062804
-0.86772,0.98792,0.068737,0.14246,0.063087
-0.86672,0.98751,0.068984,0.14264,0.063371
-0.86572,0.98709,0.069228,0.14282,0.063654
-0.86472,0.98667,0.069471,0.143,0.063939
-0.86372,0.98626,0.069713,0.14318,0.064226
-0.86272,0.98584,0.069954,0.14336,0.064515
-0.86172,0.98542,0.070196,0.14354,0.064805
-0.86072,0.98499,0.070437,0.14372,0.065097
-0.85971,0.98457,0.07068,0.1439,0.065392
-0.85871,0.98415,0.070922,0.14408,0.065687
-0.85771,0.98372,0.071163,0.14426,0.065982
-0.85671,0.98329,0.071405,0.14444,0.066276
-0.85571,0.98286,0.07165,0.14462,0.066573
-0.85471,0.98243,0.071892,0.1448,0.066865
-0.85371,0.982,0.072136,0.14498,0.06716
-0.85271,0.98157,0.072383,0.14517,0.067455
-0.85171,0.98113,0.072628,0.14535,0.06775
-0.85071,0.98069,0.072873,0.14553,0.068047
-0.84971,0.98025,0.07312,0.14571,0.068346
-0.84871,0.97981,0.073368,0.1459,0.068646
-0.84771,0.97936,0.073617,0.14608,0.068947
-0.84671,0.97891,0.073867,0.14626,0.069248
-0.84571,0.97846,0.074118,0.14644,0.069551
-0.84471,0.97801,0.07437,0.14662,0.069852
-0.84371,0.97755,0.074625,0.1468,0.070153
-0.84271,0.9771,0.074881,0.14698,0.070453
-0.84171,0.97663,0.075142,0.14716,0.070754
-0.84071,0.97617,0.0754,0.14735,0.071058
-0.83971,0.9757,0.075658,0.14753,0.071362
-0.83871,0.97523,0.075916,0.14772,0.071666
-0.83771,0.97476,0.076176,0.14791,0.071968
-0.83671,0.97429,0.076441,0.1481,0.072271
-0.83571,0.97381,0.076705,0.14829,0.07257
-0.83471,0.97333,0.076971,0.14848,0.07287
-0.83371,0.97285,0.077237,0.14867,0.073172
-0.83271,0.97236,0.077502,0.14887,0.073474
-0.83171,0.97187,0.077772,0.14906,0.073779
-0.83071,0.97138,0.078041,0.14926,0.074081
-0.82971,0.97089,0.078309,0.14945,0.074388
-0.82871,0.9704,0.078582,0.14965,0.074689
-0.82771,0.9699,0.078853,0.14984,0.074997
-0.82671,0.96941,0.079126,0.15004,0.075309
-0.82571,0.96891,0.079401,0.15023,0.075626
-0.82471,0.96841,0.079679,0.15042,0.075946
-0.82371,0.96791,0.079955,0.15061,0.076264
-0.82271,0.96741,0.080231,0.1508,0.076583
-0.82171,0.96691,0.080508,0.15099,0.076905
-0.82071,0.9664,0.080786,0.15118,0.077228
-0.8197,0.96589,0.081071,0.15136,0.077555
-0.8187,0.96539,0.081353,0.15155,0.077881
-0.8177,0.96488,0.081638,0.15174,0.078213
-0.8167,0.96437,0.081923,0.15192,0.078546
-0.8157,0.96385,0.082208,0.15211,0.078878
-0.8147,0.96334,0.082495,0.15229,0.079214
-0.8137,0.96282,0.082784,0.15248,0.07955
-0.8127,0.9623,0.083074,0.15266,0.079885
-0.8117,0.96178,0.083364,0.15284,0.080225
-0.8107,0.96126,0.083659,0.15303,0.080561
-0.8097,0.96074,0.083954,0.15321,0.080902
-0.8087,0.96022,0.084246,0.1534,0.081245
-0.8077,0.95969,0.084544,0.15358,0.081583
-0.8067,0.95916,0.08484,0.15377,0.081924
-0.8057,0.95863,0.085136,0.15396,0.082265
-0.8047,0.9581,0.085429,0.15414,0.08261
-0.8037,0.95757,0.085727,0.15433,0.082954
-0.8027,0.95703,0.086025,0.15452,0.083298
-0.8017,0.95649,0.086325,0.15471,0.083644
-0.8007,0.95595,0.086625,0.1549,0.08399
-0.7997,0.95541,0.086926,0.15508,0.084339
-0.7987,0.95486,0.087222,0.15527,0.084686
-0.7977,0.95432,0.087517,0.15546,0.085034
-0.7967,0.95378,0.087816,0.15565,0.085383
-0.7957,0.95323,0.088117,0.15584,0.085731
-0.7947,0.95268,0.088416,0.15603,0.086082
-0.7937,0.95213,0.088716,0.15622,0.086431
-0.7927,0.95158,0.089018,0.15641,0.086783
-0.7917,0.95103,0.08932,0.1566,0.087138
-0.7907,0.95047,0.089619,0.15679,0.087498
-0.7897,0.94991,0.089922,0.15698,0.087857
-0.7887,0.94935,0.090226,0.15717,0.088219
-0.7877,0.94878,0.090536,0.15736,0.088579
-0.7867,0.94821,0.090848,0.15755,0.08894
-0.7857,0.94763,0.091163,0.15773,0.0893
-0.7847,0.94705,0.091479,0.15792,0.089662
-0.7837,0.94647,0.09179,0.15811,0.090027
-0.7827,0.94588,0.092107,0.1583,0.09039
-0.7817,0.9453,0.092423,0.15849,0.090756
-0.7807,0.94471,0.092741,0.15867,0.091125
-0.77969,0.94411,0.093055,0.15886,0.091496
-0.77869,0.94352,0.093376,0.15905,0.091869
-0.77769,0.94293,0.093689,0.15923,0.092243
-0.77669,0.94233,0.094,0.15942,0.092618
-0.77569,0.94174,0.094313,0.15961,0.092994
-0.77469,0.94114,0.094627,0.1598,0.09337
-0.77369,0.94054,0.094949,0.15999,0.093747
-0.77269,0.93994,0.095265,0.16018,0.094128
-0.77169,0.93933,0.095581,0.16037,0.094511
-0.77069,0.93873,0.095896,0.16056,0.094891
-0.76969,0.93813,0.096216,0.16075,0.095269
-0.76869,0.93752,0.096532,0.16095,0.09565
-0.76769,0.93691,0.096849,0.16114,0.09603
-0.76669,0.9363,0.097165,0.16134,0.096411
-0.76569,0.93568,0.097493,0.16154,0.096794
-0.76469,0.93506,0.097813,0.16174,0.097182
-0.76369,0.93444,0.098133,0.16194,0.097572
-0.76269,0.93381,0.098454,0.16213,0.097964
-0.76169,0.93319,0.098775,0.16232,0.09836
-0.76069,0.93256,0.099101,0.16251,0.098755
-0.75969,0.93192,0.099424,0.1627,0.099152
-0.75869,0.93129,0.099746,0.16289,0.099551
-0.75769,0.93065,0.10007,0.16308,0.099951
-0.75669,0.93001,0.1004,0.16327,0.10036
-0.75569,0.92936,0.10073,0.16345,0.10076
-0.75469,0.92871,0.10105,0.16364,0.10116
-0.75369,0.92805,0.10138,0.16382,0.10157
-0.75269,0.92739,0.10171,0.164,0.10198
-0.75169,0.92673,0.10204,0.16418,0.10239
-0.75069,0.92606,0.10237,0.16436,0.1028
-0.74969,0.92539,0.1027,0.16454,0.10321
-0.74869,0.92472,0.10303,0.16472,0.10363
-0.74769,0.92404,0.10336,0.16489,0.10404
-0.74669,0.92336,0.10369,0.16507,0.10445
-0.74569,0.92268,0.10402,0.16524,0.10487
-0.74469,0.922,0.10435,0.16542,0.10529
-0.74369,0.92132,0.10468,0.16559,0.10571
-0.74269,0.92063,0.105,0.16577,0.10612
-0.74169,0.91995,0.10533,0.16595,0.10654
-0.74069,0.91926,0.10565,0.16613,0.10695
-0.73968,0.91857,0.10597,0.16631,0.10737
-0.73868,0.91788,0.10629,0.16649,0.10779
-0.73768,0.91719,0.10661,0.16667,0.1082
-0.73668,0.91649,0.10693,0.16685,0.10862
-0.73568,0.91579,0.10725,0.16702,0.10904
-0.73468,0.91509,0.10757,0.1672,0.10945
-0.73368,0.91439,0.10789,0.16738,0.10988
-0.73268,0.91368,0.1082,0.16756,0.11029
-0.73168,0.91298,0.10852,0.16773,0.11071
-0.73068,0.91227,0.10883,0.16791,0.11114
-0.72968,0.91156,0.10915,0.16809,0.11156
-0.72868,0.91084,0.10947,0.16826,0.11198
-0.72768,0.91013,0.10978,0.16844,0.1124
-0.72668,0.90941,0.1101,0.16861,0.11283
-0.72568,0.90869,0.11042,0.16878,0.11326
-0.72468,0.90796,0.11074,0.16895,0.11368
-0.72368,0.90724,0.11106,0.16913,0.11411
-0.72268,0.90651,0.11137,0.1693,0.11454
-0.72168,0.90578,0.11168,0.16947,0.11497
-0.72068,0.90505,0.112,0.16964,0.1154
-0.71968,0.90431,0.11231,0.1698,0.11583
-0.71868,0.90357,0.11262,0.16996,0.11627
-0.71768,0.90283,0.11292,0.17012,0.11671
-0.71668,0.90209,0.11323,0.17028,0.11715
-0.71568,0.90134,0.11353,0.17045,0.1176
-0.71468,0.90059,0.11384,0.17061,0.11804
-0.71368,0.89985,0.11414,0.17077,0.11848
-0.71268,0.8991,0.11444,0.17093,0.11893
-0.71168,0.89835,0.11474,0.17109,0.11938
-0.71068,0.8976,0.11503,0.17125,0.11983
-0.70968,0.89685,0.11533,0.17141,0.12029
-0.70868,0.8961,0.11562,0.17157,0.12074
-0.70768,0.89535,0.11591,0.17173,0.1212
-0.70668,0.8946,0.11619,0.17188,0.12166
-0.70568,0.89384,0.11648,0.17204,0.12211
-0.70468,0.89308,0.11676,0.1722,0.12257
-0.70368,0.89232,0.11704,0.17236,0.12303
-0.70268,0.89156,0.11732,0.17251,0.12349
-0.70168,0.8908,0.11761,0.17267,0.12396
-0.70068,0.89004,0.11789,0.17282,0.12442
-0.69967,0.88927,0.11818,0.17298,0.12489
-0.69867,0.8885,0.11846,0.17314,0.12536
-0.69767,0.88773,0.11873,0.17329,0.12582
-0.69667,0.88696,0.11901,0.17344,0.12629
-0.69567,0.88619,0.11928,0.17359,0.12676
-0.69467,0.88542,0.11955,0.17375,0.12723
-0.69367,0.88465,0.11982,0.1739,0.1277
-0.69267,0.88387,0.12009,0.17405,0.12817
-0.69167,0.88309,0.12036,0.17419,0.12865
-0.69067,0.88231,0.12063,0.17434,0.12912
-0.68967,0.88153,0.1209,0.17448,0.1296
-0.68867,0.88075,0.12117,0.17463,0.13007
-0.68767,0.87996,0.12144,0.17477,0.13055
-0.68667,0.87918,0.1217,0.17492,0.13103
-0.68567,0.87839,0.12196,0.17506,0.1315
-0.68467,0.87761,0.12223,0.17521,0.13198
-0.68367,0.87682,0.12248,0.17535,0.13246
-0.68267,0.87604,0.12274,0.17549,0.13294
-0.68167,0.87525,0.123,0.17563,0.13342
-0.68067,0.87446,0.12325,0.17577,0.13391
-0.67967,0.87368,0.1235,0.17591,0.1344
-0.67867,0.87289,0.12375,0.17605,0.13489
-0.67767,0.8721,0.124,0.17619,0.13538
-0.67667,0.87131,0.12425,0.17633,0.13586
-0.67567,0.87051,0.12449,0.17647,0.13636
-0.67467,0.8697,0.12474,0.17661,0.13685
-0.67367,0.8689,0.12499,0.17675,0.13734
-0.67267,0.8681,0.12523,0.17688,0.13784
-0.67167,0.86729,0.12547,0.17701,0.13834
-0.67067,0.86648,0.1257,0.17715,0.13883
-0.66967,0.86567,0.12594,0.17728,0.13933
-0.66867,0.86486,0.12617,0.17741,0.13983
-0.66767,0.86405,0.12641,0.17753,0.14034
-0.66667,0.86324,0.12664,0.17766,0.14084
-0.66567,0.86242,0.12688,0.17779,0.14135
-0.66467,0.86161,0.12711,0.17791,0.14185
-0.66367,0.86079,0.12734,0.17803,0.14235
-0.66267,0.85997,0.12757,0.17815,0.14286
-0.66167,0.85915,0.12779,0.17827,0.14337
-0.66067,0.85832,0.12801,0.17839,0.14388
-0.65966,0.85748,0.12824,0.17851,0.14439
-0.65866,0.85665,0.12846,0.17862,0.1449
-0.65766,0.85581,0.12868,0.17874,0.14541
-0.65666,0.85496,0.1289,0.17885,0.14592
-0.65566,0.85412,0.12912,0.17896,0.14643
-0.65466,0.85327,0.12934,0.17908,0.14694
-0.65366,0.85242,0.12957,0.17919,0.14745
-0.65266,0.85157,0.12979,0.1793,0.14796
-0.65166,0.85071,0.13001,0.17941,0.14846
-0.65066,0.84986,0.13024,0.17951,0.14897
-0.64966,0.849,0.13046,0.17962,0.14948
-0.64866,0.84815,0.13067,0.17973,0.14999
-0.64766,0.84729,0.13088,0.17983,0.1505
-0.64666,0.84643,0.1311,0.17994,0.15101
-0.64566,0.84557,0.13131,0.18004,0.15153
-0.64466,0.84472,0.13152,0.18015,0.15206
-0.64366,0.84386,0.13173,0.18025,0.15258
-0.64266,0.843,0.13193,0.18035,0.1531
-0.64166,0.84215,0.13213,0.18045,0.15362
-0.64066,0.84129,0.13234,0.18056,0.15415
-0.63966,0.84043,0.13254,0.18066,0.15468
-0.63866,0.83956,0.13275,0.18076,0.1552
-0.63766,0.8387,0.13296,0.18086,0.15572
-0.63666,0.83783,0.13316,0.18096,0.15625
-0.63566,0.83697,0.13336,0.18107,0.15678
-0.63466,0.8361,0.13355,0.18117,0.1573
-0.63366,0.83523,0.13374,0.18127,0.15783
-0.63266,0.83436,0.13394,0.18137,0.15836
-0.63166,0.83349,0.13413,0.18146,0.15889
-0.63066,0.83262,0.13431,0.18156,0.15942
-0.62966,0.83174,0.1345,0.18166,0.15996
-0.62866,0.83086,0.13468,0.18175,0.16049
-0.62766,0.82999,0.13487,0.18185,0.16103
-0.62666,0.82911,0.13505,0.18194,0.16156
-0.62566,0.82823,0.13523,0.18203,0.1621
-0.62466,0.82735,0.13541,0.18212,0.16264
-0.62366,0.82647,0.13559,0.18222,0.16318
-0.62266,0.82559,0.13578,0.1823,0.16372
-0.62166,0.82471,0.13596,0.18239,0.16427
-0.62066,0.82382,0.13615,0.18247,0.16483
-0.61965,0.82293,0.13634,0.18256,0.16538
-0.61865,0.82205,0.13651,0.18264,0.16595
-0.61765,0.82116,0.13669,0.18272,0.16651
-0.61665,0.82027,0.13687,0.18281,0.16707
-0.61565,0.81938,0.13705,0.18289,0.16762
-0.61465,0.8185,0.13723,0.18297,0.16819
-0.61365,0.8176,0.13742,0.18304,0.16876
-0.61265,0.81671,0.13761,0.18311,0.16932
-0.61165,0.81582,0.13781,0.18318,0.16989
-0.61065,0.81493,0.138,0.18325,0.17046
-0.60965,0.81404,0.13818,0.18331,0.17103
-0.60865,0.81315,0.13836,0.18338,0.17159
-0.60765,0.81226,0.13855,0.18344,0.17215
-0.60665,0.81136,0.13873,0.1835,0.17272
-0.60565,0.81046,0.13891,0.18356,0.17329
-0.60465,0.80956,0.13909,0.18362,0.17386
-0.60365,0.80865,0.13928,0.18367,0.17444
-0.60265,0.80774,0.13946,0.18372,0.17502
-0.60165,0.80682,0.13964,0.18377,0.17559
-0.60065,0.8059,0.13983,0.18382,0.17617
-0.59965,0.80498,0.14002,0.18387,0.17675
-0.59865,0.80406,0.1402,0.18392,0.17733
-0.59765,0.80313,0.14037,0.18396,0.17791
-0.59665,0.8022,0.14055,0.18401,0.1785
-0.59565,0.80127,0.14074,0.18405,0.17908
-0.59465,0.80034,0.14092,0.18409,0.17967
-0.59365,0.7994,0.1411,0.18413,0.18026
-0.59265,0.79847,0.14128,0.18417,0.18084
-0.59165,0.79753,0.14146,0.18421,0.18141
-0.59065,0.79659,0.14163,0.18425,0.18199
-0.58965,0.79564,0.14181,0.18429,0.18256
-0.58865,0.7947,0.14199,0.18433,0.18314
-0.58765,0.79375,0.14216,0.18436,0.18372
-0.58665,0.7928,0.14233,0.1844,0.1843
-0.58565,0.79185,0.14251,0.18443,0.18487
-0.58465,0.79089,0.14268,0.18446,0.18546
-0.58365,0.78994,0.14285,0.18449,0.18604
-0.58265,0.78898,0.14302,0.18451,0.18663
-0.58165,0.78801,0.14318,0.18453,0.18722
-0.58065,0.78705,0.14336,0.18454,0.18781
-0.57964,0.78609,0.14353,0.18456,0.18841
-0.57864,0.78512,0.1437,0.18457,0.189
-0.57764,0.78416,0.14386,0.18459,0.1896
-0.57664,0.78319,0.14403,0.1846,0.1902
-0.57564,0.78223,0.14419,0.18461,0.1908
-0.57464,0.78126,0.14435,0.18462,0.19139
-0.57364,0.7803,0.14451,0.18463,0.192
-0.57264,0.77934,0.14466,0.18464,0.1926
-0.57164,0.77838,0.14482,0.18465,0.19321
-0.57064,0.77741,0.14497,0.18466,0.19382
-0.56964,0.77645,0.14512,0.18467,0.19442
-0.56864,0.77549,0.14527,0.18467,0.19502
-0.56764,0.77453,0.14542,0.18468,0.19562
-0.56664,0.77357,0.14557,0.18469,0.19622
-0.56564,0.77261,0.14572,0.1847,0.19682
-0.56464,0.77164,0.14586,0.1847,0.19742
-0.56364,0.77068,0.14601,0.18471,0.19801
-0.56264,0.76972,0.14615,0.18472,0.19861
-0.56164,0.76875,0.1463,0.18473,0.19921
-0.56064,0.76779,0.14644,0.18473,0.1998
-0.55964,0.76683,0.14658,0.18474,0.2004
-0.55864,0.76586,0.14672,0.18475,0.20099
-0.55764,0.7649,0.14687,0.18476,0.20159
-0.55664,0.76393,0.14701,0.18476,0.20218
-0.55564,0.76297,0.14715,0.18477,0.20278
-0.55464,0.76201,0.14729,0.18478,0.20338
-0.55364,0.76105,0.14742,0.18479,0.20398
-0.55264,0.7601,0.14756,0.18479,0.20459
-0.55164,0.75915,0.14769,0.1848,0.2052
-0.55064,0.7582,0.14783,0.1848,0.20581
-0.54964,0.75724,0.14796,0.1848,0.20642
-0.54864,0.75628,0.14809,0.18481,0.20702
-0.54764,0.75532,0.14823,0.18481,0.20763
-0.54664,0.75437,0.14836,0.18481,0.20825
-0.54564,0.75341,0.1485,0.18481,0.20886
-0.54464,0.75245,0.14864,0.1848,0.20948
-0.54364,0.75148,0.14877,0.1848,0.21011
-0.54264,0.75052,0.1489,0.18479,0.21073
-0.54164,0.74956,0.14903,0.18478,0.21135
-0.54064,0.74859,0.14916,0.18477,0.21198
-0.53963,0.74763,0.14929,0.18475,0.2126
-0.53863,0.74666,0.14942,0.18474,0.21323
-0.53763,0.7457,0.14954,0.18472,0.21385
-0.53663,0.74473,0.14966,0.1847,0.21448
-0.53563,0.74377,0.14978,0.18468,0.21511
-0.53463,0.7428,0.14989,0.18465,0.21573
-0.53363,0.74183,0.15,0.18463,0.21636
-0.53263,0.74086,0.15011,0.18461,0.21699
-0.53163,0.7399,0.15022,0.18459,0.21761
-0.53063,0.73893,0.15033,0.18457,0.21823
-0.52963,0.73796,0.15044,0.18455,0.21885
-0.52863,0.73698,0.15055,0.18453,0.21948
-0.52763,0.73601,0.15065,0.1845,0.22009
-0.52663,0.73504,0.15076,0.18448,0.22072
-0.52563,0.73407,0.15086,0.18446,0.22134
-0.52463,0.73309,0.15097,0.18443,0.22196
-0.52363,0.73211,0.15108,0.18441,0.22258
-0.52263,0.73113,0.15118,0.18438,0.2232
-0.52163,0.73014,0.15129,0.18436,0.22382
-0.52063,0.72916,0.1514,0.18433,0.22443
-0.51963,0.72817,0.15151,0.18429,0.22505
-0.51863,0.72719,0.15162,0.18426,0.22567
-0.51763,0.7262,0.15172,0.18423,0.22629
-0.51663,0.72521,0.15183,0.1842,0.22691
-0.51563,0.72422,0.15194,0.18416,0.22752
-0.51463,0.72322,0.15205,0.18413,0.22814
-0.51363,0.72223,0.15215,0.18409,0.22875
-0.51263,0.72123,0.15225,0.18405,0.22937
-0.51163,0.72024,0.15236,0.18401,0.22998
-0.51063,0.71924,0.15247,0.18398,0.2306
-0.50963,0.71824,0.15257,0.18394,0.23122
-0.50863,0.71724,0.15268,0.1839,0.23183
-0.50763,0.71624,0.15278,0.18386,0.23244
-0.50663,0.71524,0.15288,0.18382,0.23305
-0.50563,0.71423,0.15299,0.18378,0.23365
-0.50463,0.71323,0.1531,0.18374,0.23423
-0.50363,0.71222,0.1532,0.1837,0.23482
-0.50263,0.7112,0.1533,0.18366,0.23543
-0.50163,0.71019,0.1534,0.18361,0.23603
-0.50063,0.70917,0.1535,0.18357,0.23663
-0.49962,0.70815,0.15359,0.18353,0.23724
-0.49862,0.70713,0.15368,0.18349,0.23785
-0.49762,0.70611,0.15377,0.18345,0.23845
-0.49662,0.70508,0.15386,0.1834,0.23906
-0.49562,0.70406,0.15395,0.18336,0.23967
-0.49462,0.70303,0.15403,0.18331,0.24028
-0.49362,0.702,0.15411,0.18326,0.24088
-0.49262,0.70096,0.15421,0.18321,0.24149
-0.49162,0.69992,0.15429,0.18315,0.24209
-0.49062,0.69888,0.15437,0.18309,0.2427
-0.48962,0.69784,0.15445,0.18303,0.24331
-0.48862,0.6968,0.15454,0.18296,0.24392
-0.48762,0.69576,0.15461,0.18289,0.24454
-0.48662,0.69472,0.15469,0.18282,0.24515
-0.48562,0.69367,0.15478,0.18275,0.24576
-0.48462,0.69263,0.15486,0.18268,0.24637
-0.48362,0.69159,0.15495,0.18261,0.24697
-0.48262,0.69054,0.15502,0.18254,0.24757
-0.48162,0.6895,0.15511,0.18246,0.24818
-0.48062,0.68845,0.1552,0.18238,0.24877
-0.47962,0.6874,0.15529,0.18231,0.24938
-0.47862,0.68633,0.15538,0.18223,0.24997
-0.47762,0.68527,0.15546,0.18216,0.25057
-0.47662,0.68421,0.15555,0.18208,0.25117
-0.47562,0.68314,0.15564,0.182,0.25176
-0.47462,0.68208,0.15572,0.18193,0.25236
-0.47362,0.68101,0.1558,0.18185,0.25296
-0.47262,0.67994,0.15588,0.18177,0.25356
-0.47162,0.67887,0.15596,0.18169,0.25416
-0.47062,0.67779,0.15604,0.18161,0.25476
-0.46962,0.67672,0.15611,0.18153,0.25536
-0.46862,0.67564,0.15619,0.18145,0.25596
-0.46762,0.67456,0.15626,0.18136,0.25656
-0.46662,0.67349,0.15632,0.18128,0.25717
-0.46562,0.67241,0.15639,0.1812,0.25777
-0.46462,0.67132,0.15645,0.18112,0.25838
-0.46362,0.67024,0.15651,0.18103,0.259
-0.46262,0.66916,0.15657,0.18095,0.25961
-0.46162,0.66807,0.15663,0.18086,0.26021
-0.46062,0.66699,0.15668,0.18078,0.26082
-0.45961,0.6659,0.15672,0.18069,0.26143
-0.45861,0.66482,0.15678,0.1806,0.26204
-0.45761,0.66373,0.15682,0.1805,0.26265
-0.45661,0.66265,0.15687,0.18041,0.26327
-0.45561,0.66156,0.15691,0.18031,0.26389
-0.45461,0.66048,0.15695,0.18021,0.26451
-0.45361,0.65939,0.15698,0.1801,0.26512
-0.45261,0.65831,0.15701,0.17998,0.26575
-0.45161,0.65723,0.15704,0.17986,0.26638
-0.45061,0.65615,0.15706,0.17974,0.26701
-0.44961,0.65507,0.15708,0.17961,0.26765
-0.44861,0.65399,0.15709,0.17948,0.26829
-0.44761,0.65291,0.15712,0.17935,0.26893
-0.44661,0.65183,0.15714,0.17922,0.26956
-0.44561,0.65075,0.15716,0.17909,0.27019
-0.44461,0.64967,0.15718,0.17895,0.27083
-0.44361,0.64858,0.15719,0.17882,0.27146
-0.44261,0.6475,0.15721,0.17868,0.2721
-0.44161,0.64641,0.15722,0.17854,0.27273
-0.44061,0.64532,0.15723,0.17839,0.27336
-0.43961,0.64423,0.15724,0.17825,0.27399
-0.43861,0.64314,0.15725,0.17811,0.27462
-0.43761,0.64205,0.15726,0.17797,0.27524
-0.43661,0.64096,0.15727,0.17783,0.27587
-0.43561,0.63986,0.15728,0.17769,0.2765
-0.43461,0.63877,0.15728,0.17755,0.27712
-0.43361,0.63768,0.15729,0.17742,0.27774
-0.43261,0.63659,0.15729,0.17728,0.27836
-0.43161,0.6355,0.15729,0.17714,0.27898
-0.43061,0.63441,0.15728,0.177,0.2796
-0.42961,0.63332,0.15728,0.17686,0.28023
-0.42861,0.63223,0.15727,0.17672,0.28085
-0.42761,0.63115,0.15726,0.17658,0.28147
-0.42661,0.63007,0.15724,0.17644,0.28208
-0.42561,0.62898,0.15723,0.1763,0.2827
-0.42461,0.6279,0.15721,0.17615,0.28332
-0.42361,0.62683,0.15719,0.17601,0.28394
-0.42261,0.62575,0.15716,0.17586,0.28456
-0.42161,0.62467,0.15714,0.17571,0.28518
-0.42061,0.6236,0.15711,0.17556,0.28581
-0.4196,0.62253,0.15707,0.17541,0.28643
-0.4186,0.62145,0.15704,0.17526,0.28705
-0.4176,0.62038,0.157,0.17511,0.28768
-0.4166,0.61931,0.15695,0.17495,0.2883
-0.4156,0.61823,0.15691,0.17479,0.28893
-0.4146,0.61716,0.15686,0.17462,0.28956
-0.4136,0.61609,0.15681,0.17445,0.29019
-0.4126,0.61503,0.15675,0.17428,0.29082
-0.4116,0.61396,0.15669,0.1741,0.29145
-0.4106,0.61289,0.15662,0.17392,0.29209
-0.4096,0.61183,0.15655,0.17374,0.29274
-0.4086,0.61076,0.15648,0.17356,0.29338
-0.4076,0.6097,0.1564,0.17338,0.29402
-0.4066,0.60864,0.15632,0.1732,0.29466
-0.4056,0.60758,0.15623,0.17302,0.29531
-0.4046,0.60652,0.15614,0.17284,0.29596
-0.4036,0.60545,0.15606,0.17266,0.29661
-0.4026,0.60439,0.15596,0.17247,0.29726
-0.4016,0.60333,0.15587,0.17229,0.29791
-0.4006,0.60226,0.15577,0.17211,0.29856
-0.3996,0.6012,0.15568,0.17193,0.29921
-0.3986,0.60013,0.15558,0.17174,0.29986
-0.3976,0.59906,0.15548,0.17156,0.3005
-0.3966,0.598,0.15537,0.17138,0.30115
-0.3956,0.59693,0.15526,0.17119,0.30181
-0.3946,0.59586,0.15515,0.17101,0.30245
-0.3936,0.5948,0.15504,0.17082,0.30311
-0.3926,0.59373,0.15493,0.17064,0.30376
-0.3916,0.59266,0.15482,0.17045,0.30441
-0.3906,0.59159,0.1547,0.17026,0.30506
-0.3896,0.59052,0.15459,0.17007,0.30571
-0.3886,0.58945,0.15447,0.16988,0.30636
-0.3876,0.58838,0.15435,0.16969,0.30702
-0.3866,0.58731,0.15423,0.16949,0.30767
-0.3856,0.58624,0.15409,0.16929,0.30831
-0.3846,0.58517,0.15396,0.16909,0.30896
-0.3836,0.58411,0.15382,0.16889,0.30961
-0.3826,0.58305,0.15368,0.16869,0.31026
-0.3816,0.58199,0.15354,0.16848,0.31091
-0.3806,0.58093,0.1534,0.16827,0.31156
-0.37959,0.57988,0.15325,0.16806,0.31222
-0.37859,0.57883,0.15311,0.16784,0.31287
-0.37759,0.57778,0.15296,0.16762,0.31352
-0.37659,0.57673,0.15281,0.1674,0.31418
-0.37559,0.57568,0.15266,0.16717,0.31483
-0.37459,0.57463,0.1525,0.16695,0.31548
-0.37359,0.57358,0.15234,0.16672,0.31613
-0.37259,0.57254,0.15218,0.16649,0.31677
-0.37159,0.5715,0.15201,0.16626,0.31742
-0.37059,0.57046,0.15184,0.16602,0.31806
-0.36959,0.56943,0.15166,0.16579,0.31871
-0.36859,0.56839,0.15148,0.16556,0.31936
-0.36759,0.56736,0.15129,0.16532,0.32002
-0.36659,0.56633,0.15111,0.16508,0.32067
-0.36559,0.5653,0.15092,0.16485,0.32132
-0.36459,0.56427,0.15073,0.1646,0.32197
-0.36359,0.56324,0.15053,0.16436,0.32263
-0.36259,0.56221,0.15034,0.16411,0.32328
-0.36159,0.56118,0.15014,0.16387,0.32393
-0.36059,0.56015,0.14994,0.16362,0.32458
-0.35959,0.55913,0.14974,0.16336,0.32523
-0.35859,0.5581,0.14953,0.16311,0.32588
-0.35759,0.55707,0.14933,0.16286,0.32654
-0.35659,0.55605,0.14912,0.1626,0.32719
-0.35559,0.55502,0.14892,0.16234,0.32784
-0.35459,0.554,0.14871,0.16208,0.3285
-0.35359,0.55298,0.1485,0.16182,0.32916
-0.35259,0.55195,0.14829,0.16156,0.32982
-0.35159,0.55093,0.14807,0.16129,0.33047
-0.35059,0.54991,0.14785,0.16103,0.33112
-0.34959,0.54888,0.14764,0.16077,0.33178
-0.34859,0.54786,0.14742,0.16051,0.33243
-0.34759,0.54684,0.1472,0.16024,0.33308
-0.34659,0.54581,0.14698,0.15997,0.33374
-0.34559,0.54479,0.14677,0.1597,0.33439
-0.34459,0.54377,0.14654,0.15943,0.33503
-0.34359,0.54275,0.14632,0.15916,0.33569
-0.34259,0.54174,0.14609,0.15888,0.33633
-0.34159,0.54073,0.14585,0.15861,0.33698
-0.34059,0.53973,0.14562,0.15834,0.33763
-0.33958,0.53872,0.14538,0.15806,0.33829
-0.33858,0.53772,0.14515,0.15779,0.33893
-0.33758,0.53671,0.1449,0.15751,0.33957
-0.33658,0.53572,0.14466,0.15723,0.34022
-0.33558,0.53472,0.14442,0.15695,0.34087
-0.33458,0.53372,0.14418,0.15667,0.34152
-0.33358,0.53273,0.14393,0.15638,0.34217
-0.33258,0.53173,0.14368,0.1561,0.34281
-0.33158,0.53073,0.14344,0.15581,0.34347
-0.33058,0.52974,0.14319,0.15553,0.34411
-0.32958,0.52875,0.14294,0.15524,0.34476
-0.32858,0.52776,0.14269,0.15496,0.34542
-0.32758,0.52678,0.14243,0.15467,0.34607
-0.32658,0.52579,0.14218,0.15439,0.34673
-0.32558,0.52481,0.14192,0.1541,0.34739
-0.32458,0.52382,0.14167,0.15381,0.34804
-0.32358,0.52284,0.14141,0.15352,0.3487
-0.32258,0.52186,0.14116,0.15322,0.34935
-0.32158,0.52088,0.1409,0.15293,0.35
-0.32058,0.51989,0.14064,0.15263,0.35065
-0.31958,0.51891,0.14038,0.15233,0.3513
-0.31858,0.51793,0.14013,0.15202,0.35194
-0.31758,0.51695,0.13987,0.15172,0.3526
-0.31658,0.51598,0.13962,0.15141,0.35325
-0.31558,0.51501,0.13935,0.1511,0.3539
-0.31458,0.51404,0.13909,0.15079,0.35455
-0.31358,0.51307,0.13882,0.15048,0.3552
-0.31258,0.51211,0.13855,0.15016,0.35585
-0.31158,0.51115,0.13828,0.14985,0.3565
-0.31058,0.5102,0.138,0.14953,0.35715
-0.30958,0.50925,0.13773,0.1492,0.3578
-0.30858,0.50831,0.13745,0.14888,0.35845
-0.30758,0.50736,0.13717,0.14856,0.3591
-0.30658,0.50642,0.13689,0.14823,0.35974
-0.30558,0.50548,0.13662,0.1479,0.36038
-0.30458,0.50454,0.13634,0.14758,0.36101
-0.30358,0.5036,0.13607,0.14725,0.36164
-0.30258,0.50267,0.1358,0.14692,0.36227
-0.30158,0.50173,0.13553,0.14659,0.36289
-0.30058,0.5008,0.13527,0.14626,0.36352
-0.29957,0.49987,0.135,0.14593,0.36416
-0.29857,0.49894,0.13473,0.1456,0.36478
-0.29757,0.49801,0.13445,0.14526,0.36541
-0.29657,0.49709,0.13418,0.14493,0.36604
-0.29557,0.49616,0.13391,0.14459,0.36668
-0.29457,0.49523,0.13364,0.14426,0.36731
-0.29357,0.4943,0.13337,0.14392,0.36794
-0.29257,0.49338,0.13309,0.14358,0.36857
-0.29157,0.49246,0.13282,0.14324,0.36921
-0.29057,0.49154,0.13255,0.1429,0.36983
-0.28957,0.49062,0.13228,0.14256,0.37048
-0.28857,0.4897,0.132,0.14222,0.37111
-0.28757,0.48879,0.13173,0.14188,0.37174
-0.28657,0.48788,0.13146,0.14154,0.37236
-0.28557,0.48697,0.13119,0.1412,0.373
-0.28457,0.48606,0.13092,0.14085,0.37362
-0.28357,0.48515,0.13065,0.14051,0.37425
-0.28257,0.48424,0.13037,0.14017,0.37486
-0.28157,0.48334,0.1301,0.13983,0.37548
-0.28057,0.48244,0.12983,0.13949,0.3761
-0.27957,0.48154,0.12957,0.13915,0.37672
-0.27857,0.48064,0.1293,0.13881,0.37734
-0.27757,0.47975,0.12903,0.13846,0.37795
-0.27657,0.47886,0.12877,0.13811,0.37857
-0.27557,0.47797,0.1285,0.13776,0.37918
-0.27457,0.47709,0.12823,0.1374,0.37979
-0.27357,0.47622,0.12795,0.13705,0.38039
-0.27257,0.47534,0.12768,0.13669,0.381
-0.27157,0.47448,0.12741,0.13634,0.3816
-0.27057,0.47361,0.12714,0.13598,0.3822
-0.26957,0.47275,0.12687,0.13563,0.3828
-0.26857,0.47189,0.12659,0.13527,0.38339
-0.26757,0.47103,0.12632,0.1349,0.38399
-0.26657,0.47019,0.12605,0.13454,0.38459
-0.26557,0.46934,0.12579,0.13418,0.38519
-0.26457,0.4685,0.12552,0.13382,0.38579
-0.26357,0.46766,0.12526,0.13345,0.38639
-0.26257,0.46682,0.125,0.13309,0.38698
-0.26157,0.46598,0.12474,0.13272,0.38758
-0.26057,0.46515,0.12449,0.13235,0.38817
-0.25956,0.46431,0.12423,0.13199,0.38877
-0.25856,0.46348,0.12397,0.13162,0.38937
-0.25756,0.46265,0.12371,0.13125,0.38998
-0.25656,0.46183,0.12346,0.13088,0.39057
-0.25556,0.461,0.1232,0.13051,0.39117
-0.25456,0.46019,0.12295,0.13014,0.39177
-0.25356,0.45937,0.12269,0.12977,0.39237
-0.25256,0.45856,0.12243,0.1294,0.39297
-0.25156,0.45775,0.12217,0.12903,0.39357
-0.25056,0.45694,0.12192,0.12865,0.39417
-0.24956,0.45613,0.12165,0.12828,0.39477
-0.24856,0.45532,0.1214,0.1279,0.39536
-0.24756,0.45452,0.12114,0.12752,0.39596
-0.24656,0.45372,0.12089,0.12714,0.39655
-0.24556,0.45292,0.12063,0.12676,0.39714
-0.24456,0.45213,0.12038,0.12638,0.39773
-0.24356,0.45133,0.12012,0.126,0.39832
-0.24256,0.45054,0.11988,0.12561,0.3989
-0.24156,0.44975,0.11963,0.12523,0.39948
-0.24056,0.44897,0.11937,0.12484,0.40006
-0.23956,0.44818,0.11912,0.12446,0.40065
-0.23856,0.44739,0.11886,0.12408,0.40123
-0.23756,0.4466,0.11861,0.12369,0.40181
-0.23656,0.44582,0.11835,0.1233,0.40238
-0.23556,0.44503,0.1181,0.12291,0.40296
-0.23456,0.44425,0.11785,0.12252,0.40353
-0.23356,0.44346,0.11759,0.12213,0.4041
-0.23256,0.44268,0.11734,0.12174,0.40467
-0.23156,0.44191,0.11708,0.12135,0.40524
-0.23056,0.44113,0.11682,0.12095,0.4058
-0.22956,0.44036,0.11657,0.12055,0.40636
-0.22856,0.4396,0.11631,0.12015,0.40693
-0.22756,0.43883,0.11606,0.11975,0.40749
-0.22656,0.43808,0.11581,0.11934,0.40804
-0.22556,0.43732,0.11555,0.11894,0.4086
-0.22456,0.43657,0.1153,0.11853,0.40917
-0.22356,0.43582,0.11504,0.11813,0.40973
-0.22256,0.43508,0.11478,0.11772,0.41029
-0.22156,0.43434,0.11452,0.11731,0.41085
-0.22056,0.4336,0.11426,0.1169,0.41141
-0.21955,0.43286,0.114,0.11649,0.41197
-0.21855,0.43213,0.11374,0.11608,0.41254
-0.21755,0.4314,0.11348,0.11566,0.4131
-0.21655,0.43067,0.11322,0.11524,0.41366
-0.21555,0.42995,0.11296,0.11483,0.41422
-0.21455,0.42924,0.1127,0.11441,0.41478
-0.21355,0.42853,0.11244,0.11399,0.41534
-0.21255,0.42783,0.11218,0.11357,0.4159
-0.21155,0.42713,0.11192,0.11314,0.41646
-0.21055,0.42643,0.11167,0.11272,0.41702
-0.20955,0.42574,0.11141,0.1123,0.41757
-0.20855,0.42507,0.11115,0.11188,0.41813
-0.20755,0.42439,0.11089,0.11145,0.41868
-0.20655,0.42373,0.11063,0.11103,0.41924
-0.20555,0.42306,0.11036,0.11061,0.41979
-0.20455,0.4224,0.1101,0.11018,0.42033
-0.20355,0.42174,0.10983,0.10976,0.42088
-0.20255,0.42108,0.10957,0.10933,0.42143
-0.20155,0.42043,0.10931,0.1089,0.42198
-0.20055,0.41977,0.10905,0.10847,0.42252
-0.19955,0.41912,0.10879,0.10804,0.42307
-0.19855,0.41848,0.10853,0.1076,0.42361
-0.19755,0.41784,0.10828,0.10716,0.42416
-0.19655,0.4172,0.10802,0.10672,0.4247
-0.19555,0.41656,0.10777,0.10628,0.42524
-0.19455,0.41593,0.10751,0.10583,0.42578
-0.19355,0.41531,0.10726,0.10538,0.42632
-0.19255,0.41469,0.107,0.10493,0.42685
-0.19155,0.41407,0.10674,0.10447,0.42738
-0.19055,0.41346,0.10649,0.10401,0.4279
-0.18955,0.41285,0.10623,0.10355,0.42843
-0.18855,0.41224,0.10598,0.10309,0.42896
-0.18755,0.41164,0.10572,0.10262,0.42949
-0.18655,0.41104,0.10547,0.10216,0.43001
-0.18555,0.41044,0.10521,0.10168,0.43054
-0.18455,0.40985,0.10496,0.10121,0.43106
-0.18355,0.40926,0.10471,0.10073,0.43159
-0.18255,0.40868,0.10446,0.10026,0.43211
-0.18155,0.40809,0.10421,0.099784,0.43263
-0.18055,0.40752,0.10397,0.099309,0.43315
-0.17954,0.40694,0.10372,0.098834,0.43366
-0.17854,0.40637,0.10347,0.098358,0.43418
-0.17754,0.40581,0.10322,0.097882,0.43468
-0.17654,0.40525,0.10298,0.097404,0.43519
-0.17554,0.40469,0.10273,0.096926,0.43569
-0.17454,0.40413,0.10248,0.096448,0.4362
-0.17354,0.40357,0.10223,0.095967,0.43671
-0.17254,0.40302,0.10198,0.095484,0.43721
-0.17154,0.40247,0.10174,0.095002,0.43771
-0.17054,0.40193,0.10149,0.094521,0.4382
-0.16954,0.40139,0.10124,0.094041,0.43868
-0.16854,0.40086,0.10099,0.093562,0.43916
-0.16754,0.40033,0.10075,0.093082,0.43963
-0.16654,0.3998,0.10051,0.0926,0.4401
-0.16554,0.39926,0.10027,0.09212,0.44057
-0.16454,0.39874,0.10004,0.091637,0.44103
-0.16354,0.39821,0.099798,0.091152,0.44149
-0.16254,0.39768,0.099563,0.090668,0.44195
-0.16154,0.39716,0.099327,0.090181,0.44241
-0.16054,0.39664,0.099092,0.089691,0.44286
-0.15954,0.39612,0.09886,0.089201,0.44331
-0.15854,0.3956,0.098626,0.088712,0.44376
-0.15754,0.39508,0.098392,0.088219,0.44422
-0.15654,0.39457,0.098157,0.087727,0.44466
-0.15554,0.39406,0.097924,0.087231,0.44512
-0.15454,0.39355,0.09769,0.086735,0.44556
-0.15354,0.39304,0.097459,0.086238,0.44601
-0.15254,0.39254,0.097226,0.085735,0.44645
-0.15154,0.39204,0.096992,0.08523,0.44689
-0.15054,0.39154,0.096759,0.084723,0.44733
-0.14954,0.39105,0.096527,0.084214,0.44776
-0.14854,0.39056,0.0963,0.083704,0.4482
-0.14754,0.39008,0.096077,0.08319,0.44863
-0.14654,0.3896,0.095857,0.082675,0.44906
-0.14554,0.38913,0.095637,0.08216,0.44948
-0.14454,0.38866,0.095419,0.08164,0.44991
-0.14354,0.38819,0.095203,0.081116,0.45033
-0.14254,0.38773,0.094987,0.080589,0.45076
-0.14154,0.38726,0.09477,0.080062,0.45118
-0.14054,0.3868,0.094556,0.079532,0.45161
-0.13953,0.38634,0.094344,0.079002,0.45203
-0.13853,0.38588,0.09413,0.078473,0.45244
-0.13753,0.38542,0.093918,0.077943,0.45286
-0.13653,0.38497,0.09371,0.077411,0.45326
-0.13553,0.38451,0.093498,0.076875,0.45368
-0.13453,0.38406,0.093287,0.076339,0.45408
-0.13353,0.38361,0.093077,0.075804,0.45449
-0.13253,0.38317,0.092868,0.075265,0.4549
-0.13153,0.38273,0.092663,0.074722,0.45531
-0.13053,0.38228,0.092459,0.074177,0.45572
-0.12953,0.38185,0.092252,0.073633,0.45612
-0.12853,0.38142,0.092045,0.073089,0.45652
-0.12753,0.38099,0.091839,0.07254,0.45693
-0.12653,0.38056,0.091628,0.071988,0.45733
-0.12553,0.38013,0.091416,0.071438,0.45772
-0.12453,0.37971,0.091198,0.070889,0.45811
-0.12353,0.37929,0.090983,0.070339,0.45848
-0.12253,0.37888,0.090763,0.069789,0.45886
-0.12153,0.37846,0.090554,0.069237,0.45923
-0.12053,0.37805,0.090339,0.068684,0.4596
-0.11953,0.37764,0.090126,0.068127,0.45996
-0.11853,0.37723,0.089915,0.067567,0.46032
-0.11753,0.37682,0.089702,0.067009,0.46067
-0.11653,0.37642,0.089489,0.066449,0.46102
-0.11553,0.37602,0.089282,0.065891,0.46136
-0.11453,0.37563,0.089074,0.065332,0.46171
-0.11353,0.37525,0.088865,0.064769,0.46205
-0.11253,0.37486,0.088658,0.064206,0.46239
-0.11153,0.37448,0.088447,0.063643,0.46273
-0.11053,0.3741,0.088235,0.06308,0.46306
-0.10953,0.37372,0.088024,0.062514,0.46339
-0.10853,0.37336,0.087817,0.061947,0.46373
-0.10753,0.37299,0.087609,0.061376,0.46407
-0.10653,0.37262,0.087402,0.060804,0.4644
-0.10553,0.37227,0.08719,0.060233,0.46473
-0.10453,0.37191,0.086978,0.059664,0.46506
-0.10353,0.37156,0.086771,0.05909,0.46538
-0.10253,0.37122,0.086568,0.058512,0.46569
-0.10153,0.37088,0.086368,0.057935,0.466
-0.10053,0.37054,0.086177,0.057358,0.46632
-0.099525,0.37021,0.085983,0.056779,0.46663
-0.098525,0.36987,0.085795,0.056201,0.46693
-0.097524,0.36954,0.085607,0.055624,0.46723
-0.096524,0.36922,0.085419,0.055046,0.46753
-0.095524,0.3689,0.085233,0.054468,0.46783
-0.094524,0.36858,0.085049,0.053889,0.46812
-0.093523,0.36826,0.084862,0.053308,0.46841
-0.092523,0.36796,0.084676,0.052728,0.46869
-0.091523,0.36765,0.084492,0.052148,0.46897
-0.090523,0.36735,0.084307,0.051567,0.46925
-0.089522,0.36706,0.084124,0.050986,0.46953
-0.088522,0.36676,0.083942,0.050406,0.4698
-0.087522,0.36647,0.08376,0.049827,0.47007
-0.086522,0.36619,0.083579,0.049251,0.47033
-0.085521,0.3659,0.083398,0.048675,0.4706
-0.084521,0.36562,0.083217,0.048098,0.47086
-0.083521,0.36535,0.083038,0.04752,0.47112
-0.082521,0.36507,0.082859,0.046944,0.47138
-0.08152,0.3648,0.082683,0.046367,0.47163
-0.08052,0.36453,0.082511,0.045789,0.47188
-0.07952,0.36428,0.082339,0.045208,0.47213
-0.07852,0.36402,0.082161,0.044624,0.47237
-0.077519,0.36377,0.081989,0.044038,0.47261
-0.076519,0.36352,0.081818,0.043449,0.47285
-0.075519,0.36328,0.081649,0.04286,0.47308
-0.074519,0.36304,0.081481,0.04227,0.47331
-0.073518,0.3628,0.08131,0.041678,0.47353
-0.072518,0.36257,0.081144,0.041084,0.47376
-0.071518,0.36235,0.080983,0.040491,0.47398
-0.070518,0.36214,0.080818,0.039896,0.4742
-0.069517,0.36193,0.080655,0.039302,0.47441
-0.068517,0.36173,0.08049,0.038706,0.47462
-0.067517,0.36153,0.080336,0.038106,0.47483
-0.066517,0.36134,0.080181,0.037505,0.47503
-0.065516,0.36116,0.080023,0.036906,0.47523
-0.064516,0.36097,0.079868,0.036307,0.47543
-0.063516,0.36079,0.079717,0.035709,0.47563
-0.062516,0.36062,0.079569,0.035112,0.47582
-0.061515,0.36044,0.079421,0.034517,0.47601
-0.060515,0.36027,0.079279,0.033923,0.47621
-0.059515,0.36011,0.079136,0.033331,0.4764
-0.058515,0.35995,0.078997,0.032737,0.47658
-0.057514,0.35979,0.078858,0.032144,0.47676
-0.056514,0.35964,0.078722,0.031552,0.47694
-0.055514,0.35949,0.078589,0.030959,0.47712
-0.054514,0.35935,0.078458,0.030369,0.47729
-0.053513,0.35921,0.078326,0.02978,0.47746
-0.052513,0.35908,0.078201,0.029195,0.47763
-0.051513,0.35894,0.078075,0.028613,0.47779
-0.050513,0.35881,0.077955,0.028032,0.47795
-0.049512,0.35868,0.077834,0.027452,0.47811
-0.048512,0.35856,0.077716,0.026871,0.47826
-0.047512,0.35844,0.077598,0.02629,0.47841
-0.046512,0.35832,0.077482,0.025712,0.47856
-0.045511,0.35821,0.077372,0.025135,0.4787
-0.044511,0.35811,0.077263,0.024556,0.47884
-0.043511,0.35801,0.077152,0.023978,0.47898
-0.042511,0.35791,0.07704,0.023402,0.4791
-0.04151,0.35782,0.076933,0.022826,0.47923
-0.04051,0.35774,0.076829,0.022251,0.47936
-0.03951,0.35765,0.076731,0.021675,0.47948
-0.03851,0.35758,0.076633,0.0211,0.4796
-0.037509,0.3575,0.076537,0.020525,0.47972
-0.036509,0.35742,0.076442,0.019951,0.47984
-0.035509,0.35735,0.076352,0.019376,0.47996
-0.034509,0.35728,0.076266,0.018801,0.48007
-0.033508,0.35721,0.076187,0.018227,0.48018
-0.032508,0.35716,0.076111,0.017651,0.48029
-0.031508,0.3571,0.076045,0.017075,0.4804
-0.030508,0.35705,0.07598,0.016499,0.48051
-0.029507,0.35701,0.075919,0.015924,0.48061
-0.028507,0.35696,0.075863,0.015349,0.48071
-0.027507,0.35692,0.075808,0.014773,0.4808
-0.026507,0.35688,0.075755,0.014197,0.48089
-0.025506,0.35684,0.075707,0.01362,0.48097
-0.024506,0.35681,0.075664,0.013044,0.48106
-0.023506,0.35678,0.075621,0.012467,0.48114
-0.022506,0.35676,0.075582,0.011892,0.48121
-0.021505,0.35674,0.075545,0.011317,0.48128
-0.020505,0.35672,0.075511,0.010743,0.48135
-0.019505,0.35671,0.075481,0.010169,0.48141
-0.018505,0.35669,0.075453,0.0095965,0.48148
-0.017504,0.35668,0.075423,0.0090245,0.48154
-0.016504,0.35667,0.075396,0.0084538,0.48159
-0.015504,0.35667,0.075372,0.0078849,0.48164
-0.014504,0.35666,0.075346,0.0073154,0.48169
-0.013503,0.35666,0.075327,0.0067456,0.48173
-0.012503,0.35667,0.075308,0.0061758,0.48177
-0.011503,0.35667,0.075292,0.0056043,0.4818
-0.010503,0.35668,0.075273,0.0050347,0.48182
-0.0095024,0.35668,0.075259,0.0044667,0.48185
-0.0085021,0.35669,0.075246,0.003898,0.48188
-0.0075019,0.3567,0.075241,0.0033288,0.48191
-0.0065016,0.35671,0.075234,0.0027607,0.48192
-0.0055014,0.35673,0.075224,0.0021928,0.48193
-0.0045011,0.35675,0.075218,0.001624,0.48194
-0.0035009,0.35676,0.075211,0.0010524,0.48195
-0.0025006,0.35678,0.075206,0.00047781,0.48194
-0.0015004,0.3568,0.075203,-9.6729e-05,0.48194
-0.00050013,0.35682,0.075199,-0.00067193,0.48193
0.00050013,0.35684,0.075195,-0.0012469,0.48192
0.0015004,0.35686,0.075195,-0.001821,0.48191
0.0025006,0.35688,0.07519,-0.0023939,0.48189
0.0035009,0.35691,0.07519,-0.0029659,0.48188
0.0045011,0.35693,0.075196,-0.0035405,0.48185
0.0055014,0.35697,0.075201,-0.0041169,0.48182
0.0065016,0.357,0.075207,-0.0046924,0.48179
0.0075019,0.35703,0.075218,-0.0052674,0.48175
0.0085021,0.35706,0.075227,-0.0058404,0.48171
0.0095024,0.3571,0.075238,-0.0064146,0.48167
0.010503,0.35713,0.075256,-0.0069879,0.48162
0.011503,0.35717,0.075275,-0.0075615,0.48157
0.012503,0.35721,0.075293,-0.0081346,0.48151
0.013503,0.35726,0.075316,-0.0087072,0.48145
0.014504,0.35731,0.075343,-0.0092772,0.48139
0.015504,0.35736,0.07537,-0.0098452,0.48132
0.016504,0.35742,0.075403,-0.010414,0.48125
0.017504,0.35748,0.075435,-0.010983,0.48116
0.018505,0.35754,0.075468,-0.011551,0.48107
0.019505,0.3576,0.075503,-0.012116,0.48098
0.020505,0.35767,0.075539,-0.01268,0.48089
0.021505,0.35774,0.075581,-0.013245,0.48079
0.022506,0.35782,0.075629,-0.013811,0.4807
0.023506,0.35789,0.075676,-0.014378,0.48061
0.024506,0.35797,0.075725,-0.014945,0.48051
0.025506,0.35805,0.075778,-0.015511,0.48041
0.026507,0.35814,0.075834,-0.016077,0.48031
0.027507,0.35823,0.075888,-0.016643,0.48021
0.028507,0.35833,0.075949,-0.01721,0.48011
0.029507,0.35843,0.076008,-0.017777,0.48001
0.030508,0.35853,0.076069,-0.018346,0.47991
0.031508,0.35863,0.076133,-0.018914,0.47981
0.032508,0.35874,0.076195,-0.01948,0.4797
0.033508,0.35885,0.076258,-0.020043,0.47959
0.034509,0.35896,0.076326,-0.020606,0.47948
0.035509,0.35908,0.076396,-0.02117,0.47937
0.036509,0.35919,0.076464,-0.021733,0.47926
0.037509,0.35931,0.076534,-0.022296,0.47914
0.03851,0.35943,0.076605,-0.022858,0.47902
0.03951,0.35955,0.07668,-0.023422,0.4789
0.04051,0.35967,0.076757,-0.023985,0.47877
0.04151,0.3598,0.076834,-0.024546,0.47864
0.042511,0.35992,0.076914,-0.025108,0.4785
0.043511,0.36005,0.076997,-0.02567,0.47835
0.044511,0.36018,0.077081,-0.026233,0.47821
0.045511,0.36031,0.077173,-0.026796,0.47806
0.046512,0.36044,0.077266,-0.027357,0.47791
0.047512,0.36058,0.07736,-0.027919,0.47775
0.048512,0.36072,0.077457,-0.028484,0.47759
0.049512,0.36086,0.077555,-0.029051,0.47742
0.050513,0.361,0.077657,-0.029621,0.47725
0.051513,0.36115,0.077761,-0.03019,0.47708
0.052513,0.3613,0.077868,-0.030757,0.47691
0.053513,0.36145,0.077979,-0.031325,0.47672
0.054514,0.3616,0.078091,-0.031894,0.47654
0.055514,0.36176,0.078205,-0.032464,0.47635
0.056514,0.36192,0.07832,-0.033036,0.47616
0.057514,0.36209,0.078437,-0.033607,0.47596
0.058515,0.36225,0.078557,-0.034179,0.47576
0.059515,0.36242,0.078681,-0.034749,0.47556
0.060515,0.36259,0.078807,-0.035319,0.47535
0.061515,0.36276,0.078932,-0.035889,0.47514
0.062516,0.36294,0.079057,-0.036456,0.47493
0.063516,0.36312,0.079183,-0.037023,0.47471
0.064516,0.3633,0.07931,-0.037588,0.47448
0.065516,0.36349,0.079435,-0.038154,0.47426
0.066517,0.36368,0.079566,-0.038719,0.47402
0.067517,0.36387,0.079696,-0.039283,0.47378
0.068517,0.36407,0.079825,-0.039847,0.47354
0.069517,0.36427,0.079958,-0.040414,0.47329
0.070518,0.36447,0.080096,-0.040979,0.47304
0.071518,0.36467,0.080233,-0.041542,0.47278
0.072518,0.36488,0.080371,-0.042104,0.47254
0.073518,0.3651,0.080506,-0.042662,0.47229
0.074519,0.36531,0.080643,-0.043219,0.47204
0.075519,0.36553,0.080781,-0.043775,0.47179
0.076519,0.36576,0.080919,-0.044332,0.47154
0.077519,0.36598,0.081061,-0.044887,0.47128
0.07852,0.36621,0.081205,-0.04544,0.47103
0.07952,0.36644,0.08135,-0.045991,0.47077
0.08052,0.36667,0.081498,-0.046537,0.47051
0.08152,0.36691,0.081646,-0.047078,0.47025
0.082521,0.36716,0.081794,-0.047621,0.46998
0.083521,0.36741,0.081946,-0.048163,0.46971
0.084521,0.36766,0.082095,-0.048707,0.46944
0.085521,0.36791,0.082248,-0.049254,0.46916
0.086522,0.36817,0.082404,-0.049802,0.46888
0.087522,0.36843,0.082558,-0.050353,0.46859
0.088522,0.36869,0.082714,-0.050905,0.4683
0.089522,0.36896,0.082877,-0.051456,0.46801
0.090523,0.36923,0.083039,-0.052006,0.46772
0.091523,0.3695,0.083204,-0.052555,0.46742
0.092523,0.36978,0.083372,-0.053106,0.46712
0.093523,0.37006,0.083541,-0.053654,0.46682
0.094524,0.37034,0.083708,-0.054203,0.46651
0.095524,0.37063,0.083877,-0.054753,0.4662
0.096524,0.37092,0.084049,-0.055301,0.46588
0.097524,0.37122,0.084224,-0.055847,0.46557
0.098525,0.37151,0.084399,-0.056392,0.46525
0.099525,0.37181,0.084577,-0.056936,0.46493
0.10053,0.37212,0.084756,-0.05748,0.4646
0.10153,0.37242,0.084938,-0.058023,0.46427
0.10253,0.37274,0.085122,-0.058565,0.46394
0.10353,0.37305,0.085304,-0.059107,0.46361
0.10453,0.37337,0.08549,-0.059649,0.46328
0.10553,0.3737,0.085679,-0.06019,0.46294
0.10653,0.37403,0.085871,-0.06073,0.4626
0.10753,0.37436,0.086063,-0.061268,0.46226
0.10853,0.3747,0.08626,-0.061806,0.46191
0.10953,0.37503,0.086453,-0.062344,0.46156
0.11053,0.37538,0.086652,-0.062883,0.46121
0.11153,0.37572,0.086855,-0.063423,0.46085
0.11253,0.37607,0.087059,-0.063962,0.46049
0.11353,0.37642,0.087265,-0.0645,0.46013
0.11453,0.37678,0.087473,-0.06504,0.45976
0.11553,0.37714,0.087683,-0.065577,0.4594
0.11653,0.37751,0.087891,-0.066113,0.45903
0.11753,0.37788,0.088098,-0.066647,0.45866
0.11853,0.37826,0.088303,-0.067181,0.45829
0.11953,0.37865,0.088514,-0.067716,0.45791
0.12053,0.37904,0.088731,-0.06825,0.45752
0.12153,0.37944,0.088943,-0.068786,0.45714
0.12253,0.37985,0.089161,-0.069321,0.45676
0.12353,0.38027,0.089382,-0.069857,0.45638
0.12453,0.3807,0.089604,-0.070393,0.45599
0.12553,0.38113,0.089836,-0.070927,0.45559
0.12653,0.38156,0.090073,-0.071458,0.45518
0.12753,0.382,0.090316,-0.071988,0.45478
0.12853,0.38244,0.090552,-0.072515,0.45437
0.12953,0.38287,0.090802,-0.073042,0.45394
0.13053,0.38331,0.091043,-0.073566,0.45352
0.13153,0.38375,0.091285,-0.074089,0.45309
0.13253,0.3842,0.091521,-0.07461,0.45266
0.13353,0.38464,0.091765,-0.075129,0.45224
0.13453,0.38509,0.092006,-0.075644,0.45181
0.13553,0.38554,0.092249,-0.07616,0.45138
0.13653,0.386,0.092491,-0.076673,0.45095
0.13753,0.38645,0.092733,-0.077185,0.45051
0.13853,0.38691,0.092986,-0.077698,0.45006
0.13953,0.38736,0.093226,-0.078207,0.44961
0.14054,0.38782,0.093458,-0.078714,0.44917
0.14154,0.38828,0.093699,-0.079222,0.44871
0.14254,0.38874,0.093931,-0.079729,0.44827
0.14354,0.38922,0.094165,-0.080236,0.44783
0.14454,0.38969,0.094403,-0.08074,0.44739
0.14554,0.39017,0.094649,-0.081246,0.44694
0.14654,0.39065,0.094889,-0.081749,0.44649
0.14754,0.39113,0.09513,-0.082252,0.44604
0.14854,0.39162,0.095379,-0.082757,0.44559
0.14954,0.39211,0.095631,-0.083262,0.44512
0.15054,0.3926,0.09589,-0.08377,0.44466
0.15154,0.39309,0.096157,-0.084279,0.44419
0.15254,0.39359,0.096424,-0.084785,0.44373
0.15354,0.39408,0.096694,-0.085289,0.44326
0.15454,0.39459,0.096966,-0.08579,0.44279
0.15554,0.3951,0.097234,-0.086291,0.44231
0.15654,0.39562,0.097508,-0.08679,0.44183
0.15754,0.39614,0.097777,-0.087289,0.44136
0.15854,0.39667,0.098046,-0.087788,0.44088
0.15954,0.39721,0.098318,-0.088288,0.44038
0.16054,0.39774,0.098596,-0.088787,0.43989
0.16154,0.39829,0.098874,-0.089284,0.43939
0.16254,0.39883,0.099143,-0.089781,0.4389
0.16354,0.39937,0.099418,-0.090277,0.4384
0.16454,0.39992,0.099703,-0.090773,0.43791
0.16554,0.40047,0.099989,-0.091267,0.43741
0.16654,0.40102,0.10028,-0.091761,0.4369
0.16754,0.40157,0.10056,-0.092254,0.4364
0.16854,0.40212,0.10085,-0.092747,0.43589
0.16954,0.40267,0.10114,-0.093238,0.43538
0.17054,0.40323,0.10143,-0.093728,0.43485
0.17154,0.40379,0.10172,-0.094216,0.43433
0.17254,0.40434,0.10201,-0.094703,0.43382
0.17354,0.4049,0.1023,-0.09519,0.4333
0.17454,0.40546,0.10258,-0.095675,0.43277
0.17554,0.40603,0.10286,-0.096156,0.43225
0.17654,0.40659,0.10314,-0.096635,0.43172
0.17754,0.40715,0.10342,-0.09711,0.43118
0.17854,0.40772,0.10369,-0.097583,0.43065
0.17954,0.40829,0.10397,-0.098054,0.43012
0.18055,0.40886,0.10424,-0.098525,0.42958
0.18155,0.40944,0.10452,-0.098995,0.42905
0.18255,0.41001,0.1048,-0.099468,0.42851
0.18355,0.41058,0.10507,-0.099939,0.42798
0.18455,0.41116,0.10536,-0.10041,0.42744
0.18555,0.41173,0.10564,-0.10088,0.42689
0.18655,0.4123,0.10594,-0.10135,0.42634
0.18755,0.41287,0.10623,-0.10181,0.42579
0.18855,0.41345,0.10652,-0.10228,0.42523
0.18955,0.41403,0.10681,-0.10275,0.42467
0.19055,0.41461,0.10709,-0.10321,0.4241
0.19155,0.41519,0.10738,-0.10367,0.42354
0.19255,0.41578,0.10766,-0.10414,0.42296
0.19355,0.41638,0.10795,-0.1046,0.42239
0.19455,0.41698,0.10823,-0.10506,0.42182
0.19555,0.41757,0.10852,-0.10553,0.42125
0.19655,0.41818,0.10881,-0.10599,0.42067
0.19755,0.41878,0.1091,-0.10645,0.42009
0.19855,0.41939,0.1094,-0.10691,0.41952
0.19955,0.42,0.10969,-0.10737,0.41893
0.20055,0.4206,0.10999,-0.10783,0.41835
0.20155,0.42121,0.11029,-0.10828,0.41777
0.20255,0.42183,0.11059,-0.10873,0.41718
0.20355,0.42244,0.11089,-0.10919,0.4166
0.20455,0.42306,0.11119,-0.10964,0.41601
0.20555,0.42368,0.11149,-0.11009,0.41542
0.20655,0.4243,0.11178,-0.11054,0.41483
0.20755,0.42492,0.11207,-0.11098,0.41424
0.20855,0.42555,0.11235,-0.11142,0.41366
0.20955,0.42618,0.11264,-0.11186,0.41307
0.21055,0.42681,0.11292,-0.1123,0.41247
0.21155,0.42745,0.11321,-0.11274,0.41187
0.21255,0.42809,0.11349,-0.11317,0.41127
0.21355,0.42874,0.11377,-0.1136,0.41067
0.21455,0.42939,0.11405,-0.11402,0.41007
0.21555,0.43004,0.11433,-0.11445,0.40947
0.21655,0.4307,0.11461,-0.11487,0.40886
0.21755,0.43136,0.1149,-0.1153,0.40825
0.21855,0.43202,0.11518,-0.11573,0.40762
0.21955,0.43269,0.11547,-0.11615,0.40699
0.22056,0.43337,0.11576,-0.11658,0.40636
0.22156,0.43405,0.11605,-0.117,0.40573
0.22256,0.43473,0.11635,-0.11742,0.4051
0.22356,0.43542,0.11664,-0.11784,0.40446
0.22456,0.43612,0.11692,-0.11826,0.40382
0.22556,0.43682,0.1172,-0.11868,0.40318
0.22656,0.43752,0.11749,-0.1191,0.40253
0.22756,0.43823,0.11777,-0.11952,0.40189
0.22856,0.43894,0.11806,-0.11994,0.40124
0.22956,0.43965,0.11834,-0.12035,0.40059
0.23056,0.44037,0.11862,-0.12077,0.39994
0.23156,0.44109,0.11889,-0.12119,0.39929
0.23256,0.44182,0.11916,-0.1216,0.39864
0.23356,0.44255,0.11944,-0.12202,0.39798
0.23456,0.44328,0.11971,-0.12243,0.39732
0.23556,0.44402,0.11997,-0.12285,0.39667
0.23656,0.44475,0.12024,-0.12326,0.39601
0.23756,0.4455,0.1205,-0.12368,0.39535
0.23856,0.44624,0.12075,-0.12409,0.39469
0.23956,0.44699,0.12101,-0.1245,0.39404
0.24056,0.44773,0.12127,-0.12491,0.39338
0.24156,0.44848,0.12152,-0.12532,0.39273
0.24256,0.44923,0.12178,-0.12573,0.39208
0.24356,0.44998,0.12203,-0.12614,0.39142
0.24456,0.45073,0.12229,-0.12655,0.39077
0.24556,0.45149,0.12254,-0.12696,0.39011
0.24656,0.45224,0.12279,-0.12737,0.38946
0.24756,0.453,0.12304,-0.12778,0.3888
0.24856,0.45376,0.12329,-0.12819,0.38815
0.24956,0.45453,0.12355,-0.1286,0.38749
0.25056,0.45529,0.1238,-0.129,0.38683
0.25156,0.45606,0.12404,-0.12941,0.38617
0.25256,0.45684,0.12429,-0.12981,0.38552
0.25356,0.45761,0.12454,-0.13022,0.38486
0.25456,0.45839,0.12479,-0.13062,0.3842
0.25556,0.45917,0.12505,-0.13102,0.38354
0.25656,0.45996,0.1253,-0.13142,0.38288
0.25756,0.46075,0.12556,-0.13182,0.38222
0.25856,0.46154,0.12581,-0.13221,0.38156
0.25956,0.46233,0.12607,-0.13261,0.38091
0.26057,0.46313,0.12633,-0.13301,0.38025
0.26157,0.46392,0.12659,-0.1334,0.37959
0.26257,0.46472,0.12686,-0.13379,0.37893
0.26357,0.46553,0.12712,-0.13418,0.37827
0.26457,0.46633,0.12739,-0.13457,0.37761
0.26557,0.46714,0.12765,-0.13495,0.37696
0.26657,0.46796,0.12791,-0.13533,0.3763
0.26757,0.46878,0.12818,-0.13572,0.37564
0.26857,0.4696,0.12843,-0.1361,0.37498
0.26957,0.47042,0.12869,-0.13648,0.37432
0.27057,0.47124,0.12896,-0.13686,0.37365
0.27157,0.47206,0.12922,-0.13724,0.37299
0.27257,0.47289,0.12948,-0.13762,0.37233
0.27357,0.47372,0.12973,-0.13799,0.37167
0.27457,0.47455,0.12998,-0.13836,0.37101
0.27557,0.47539,0.13023,-0.13874,0.37034
0.27657,0.47623,0.13047,-0.13911,0.36969
0.27757,0.47707,0.13072,-0.13948,0.36903
0.27857,0.47792,0.13096,-0.13984,0.36838
0.27957,0.47877,0.1312,-0.14021,0.36772
0.28057,0.47962,0.13144,-0.14057,0.36707
0.28157,0.48048,0.13168,-0.14093,0.36642
0.28257,0.48133,0.13192,-0.14129,0.36576
0.28357,0.48219,0.13216,-0.14165,0.36512
0.28457,0.48305,0.13239,-0.14201,0.36446
0.28557,0.48391,0.13262,-0.14237,0.36381
0.28657,0.48477,0.13286,-0.14273,0.36315
0.28757,0.48564,0.1331,-0.14309,0.36249
0.28857,0.48651,0.13335,-0.14345,0.36184
0.28957,0.48738,0.13359,-0.14381,0.36119
0.29057,0.48825,0.13383,-0.14417,0.36053
0.29157,0.48912,0.13408,-0.14452,0.35987
0.29257,0.48999,0.13432,-0.14488,0.35922
0.29357,0.49087,0.13456,-0.14523,0.35857
0.29457,0.49175,0.1348,-0.14559,0.35792
0.29557,0.49263,0.13505,-0.14594,0.35727
0.29657,0.49352,0.13529,-0.14629,0.35663
0.29757,0.49441,0.13553,-0.14664,0.35598
0.29857,0.4953,0.13577,-0.14698,0.35532
0.29957,0.4962,0.13601,-0.14732,0.35467
0.30058,0.4971,0.13624,-0.14767,0.35402
0.30158,0.498,0.13648,-0.14801,0.35337
0.30258,0.49891,0.13671,-0.14835,0.35273
0.30358,0.49982,0.13693,-0.1487,0.35208
0.30458,0.50073,0.13717,-0.14904,0.35143
0.30558,0.50164,0.13739,-0.14939,0.35078
0.30658,0.50255,0.1376,-0.14973,0.35013
0.30758,0.50347,0.13782,-0.15007,0.34947
0.30858,0.50439,0.13804,-0.15041,0.34881
0.30958,0.50532,0.13826,-0.15075,0.34816
0.31058,0.50624,0.13848,-0.15109,0.3475
0.31158,0.50716,0.13869,-0.15142,0.34685
0.31258,0.50809,0.1389,-0.15175,0.34619
0.31358,0.50901,0.13911,-0.15208,0.34553
0.31458,0.50993,0.13932,-0.15241,0.34488
0.31558,0.51086,0.13953,-0.15274,0.34423
0.31658,0.51178,0.13974,-0.15306,0.34357
0.31758,0.51271,0.13994,-0.15339,0.34292
0.31858,0.51363,0.14014,-0.15371,0.34226
0.31958,0.51455,0.14033,-0.15403,0.34161
0.32058,0.51547,0.14054,-0.15434,0.34095
0.32158,0.51639,0.14074,-0.15466,0.34027
0.32258,0.51731,0.14095,-0.15498,0.33959
0.32358,0.51823,0.14115,-0.15529,0.33893
0.32458,0.51915,0.14135,-0.15561,0.33825
0.32558,0.52007,0.14154,-0.15593,0.33758
0.32658,0.52099,0.14174,-0.15624,0.3369
0.32758,0.52192,0.14193,-0.15656,0.33622
0.32858,0.52285,0.14213,-0.15687,0.33555
0.32958,0.52379,0.14233,-0.15718,0.33488
0.33058,0.52473,0.14253,-0.15748,0.33421
0.33158,0.52567,0.14273,-0.15779,0.33354
0.33258,0.52662,0.14292,-0.15809,0.33287
0.33358,0.52756,0.14312,-0.15838,0.33221
0.33458,0.5285,0.14332,-0.15868,0.33155
0.33558,0.52945,0.14352,-0.15897,0.33089
0.33658,0.53039,0.14371,-0.15926,0.33023
0.33758,0.53134,0.14391,-0.15955,0.32957
0.33858,0.53228,0.14409,-0.15984,0.32891
0.33958,0.53324,0.14426,-0.16013,0.32826
0.34059,0.53419,0.14444,-0.16042,0.32761
0.34159,0.53515,0.14461,-0.1607,0.32696
0.34259,0.53611,0.14478,-0.16098,0.32631
0.34359,0.53528,0.14446,-0.1606,0.32461
0.34459,0.53804,0.14511,-0.16154,0.32503
0.34559,0.53901,0.14527,-0.16183,0.32438
0.34659,0.53997,0.14543,-0.16211,0.32374
0.34759,0.54094,0.14559,-0.16238,0.3231
0.34859,0.54192,0.14574,-0.16266,0.32245
0.34959,0.54289,0.14589,-0.16294,0.32181
0.35059,0.54387,0.14604,-0.16322,0.32116
0.35159,0.54485,0.14618,-0.16349,0.32052
0.35259,0.54583,0.14633,-0.16376,0.31987
0.35359,0.54681,0.14648,-0.16403,0.31924
0.35459,0.54779,0.14662,-0.1643,0.3186
0.35559,0.54878,0.14676,-0.16456,0.31797
0.35659,0.54977,0.1469,-0.16483,0.31733
0.35759,0.55076,0.14704,-0.16508,0.31671
0.35859,0.55176,0.14718,-0.16534,0.31607
0.35959,0.55276,0.14732,-0.16559,0.31544
0.36059,0.55375,0.14746,-0.16583,0.31481
0.36159,0.55475,0.1476,-0.16608,0.31419
0.36259,0.55575,0.14774,-0.16632,0.31356
0.36359,0.55675,0.14788,-0.16655,0.31293
0.36459,0.55775,0.148,-0.16679,0.31231
0.36559,0.55876,0.14813,-0.16703,0.31169
0.36659,0.55976,0.14825,-0.16726,0.31107
0.36759,0.56077,0.14837,-0.16749,0.31045
0.36859,0.56178,0.14848,-0.16772,0.30984
0.36959,0.5628,0.14859,-0.16795,0.30922
0.37059,0.56382,0.14871,-0.16818,0.3086
0.37159,0.56483,0.14881,-0.16841,0.30799
0.37259,0.56586,0.14892,-0.16864,0.30737
0.37359,0.56688,0.14903,-0.16887,0.30676
0.37459,0.5679,0.14914,-0.16909,0.30615
0.37559,0.56892,0.14924,-0.16931,0.30554
0.37659,0.56995,0.14934,-0.16954,0.30493
0.37759,0.57097,0.14944,-0.16976,0.30432
0.37859,0.572,0.14954,-0.16998,0.30371
0.37959,0.57303,0.14964,-0.1702,0.30311
0.3806,0.57407,0.14974,-0.17042,0.30251
0.3816,0.5751,0.14984,-0.17065,0.3019
0.3826,0.57613,0.14992,-0.17086,0.30129
0.3836,0.57717,0.15002,-0.17109,0.30069
0.3846,0.57821,0.15011,-0.17131,0.30008
0.3856,0.57925,0.1502,-0.17152,0.29948
0.3866,0.5803,0.15029,-0.17174,0.29888
0.3876,0.58134,0.15038,-0.17196,0.29827
0.3886,0.58238,0.15046,-0.17217,0.29767
0.3896,0.58342,0.15055,-0.17238,0.29707
0.3906,0.58446,0.15065,-0.17259,0.29646
0.3916,0.58551,0.15073,-0.1728,0.29585
0.3926,0.58655,0.15082,-0.17301,0.29524
0.3936,0.5876,0.1509,-0.17321,0.29464
0.3946,0.58864,0.151,-0.17342,0.29404
0.3956,0.58969,0.15108,-0.17362,0.29343
0.3966,0.59074,0.15117,-0.17383,0.29283
0.3976,0.59178,0.15127,-0.17403,0.29223
0.3986,0.59283,0.15137,-0.17423,0.29163
0.3996,0.59388,0.15146,-0.17442,0.29104
0.4006,0.59493,0.15156,-0.17462,0.29044
0.4016,0.59599,0.15166,-0.17481,0.28986
0.4026,0.59705,0.15175,-0.17501,0.28927
0.4036,0.59811,0.15185,-0.1752,0.28868
0.4046,0.59917,0.15195,-0.17539,0.2881
0.4056,0.60023,0.15206,-0.17558,0.28752
0.4066,0.60129,0.15216,-0.17576,0.28695
0.4076,0.60235,0.15228,-0.17595,0.28638
0.4086,0.60341,0.15238,-0.17614,0.28581
0.4096,0.60447,0.15249,-0.17632,0.28523
0.4106,0.60552,0.15259,-0.1765,0.28466
0.4116,0.60658,0.1527,-0.17668,0.28409
0.4126,0.60765,0.1528,-0.17686,0.28351
0.4136,0.60871,0.15289,-0.17704,0.28294
0.4146,0.60978,0.15299,-0.17722,0.28236
0.4156,0.61085,0.15309,-0.17739,0.28179
0.4166,0.61192,0.15317,-0.17756,0.28122
0.4176,0.61299,0.15326,-0.17774,0.28064
0.4186,0.61405,0.15334,-0.17792,0.28006
0.4196,0.61512,0.15341,-0.17809,0.27949
0.42061,0.61619,0.15349,-0.17827,0.27891
0.42161,0.61727,0.15357,-0.17844,0.27833
0.42261,0.61835,0.15364,-0.17861,0.27775
0.42361,0.61942,0.15371,-0.17878,0.27718
0.42461,0.6205,0.15378,-0.17895,0.2766
0.42561,0.62157,0.15385,-0.17912,0.27602
0.42661,0.62265,0.15391,-0.17929,0.27543
0.42761,0.62373,0.15397,-0.17946,0.27485
0.42861,0.6248,0.15403,-0.17963,0.27427
0.42961,0.62588,0.15408,-0.1798,0.27368
0.43061,0.62695,0.15413,-0.17996,0.27309
0.43161,0.62803,0.15419,-0.18012,0.27251
0.43261,0.6291,0.15424,-0.18028,0.27192
0.43361,0.63017,0.15429,-0.18043,0.27134
0.43461,0.63125,0.15434,-0.18058,0.27076
0.43561,0.63232,0.15439,-0.18073,0.27018
0.43661,0.63339,0.15444,-0.18089,0.2696
0.43761,0.63446,0.15449,-0.18103,0.26901
0.43861,0.63553,0.15455,-0.18118,0.26843
0.43961,0.6366,0.15461,-0.18133,0.26785
0.44061,0.63768,0.15466,-0.18147,0.26727
0.44161,0.63875,0.1547,-0.1816,0.26669
0.44261,0.63983,0.15475,-0.18173,0.26611
0.44361,0.64091,0.15479,-0.18185,0.26554
0.44461,0.64199,0.15483,-0.18198,0.26496
0.44561,0.64307,0.15487,-0.1821,0.26439
0.44661,0.64416,0.15491,-0.18221,0.26381
0.44761,0.64525,0.15495,-0.18233,0.26323
0.44861,0.64633,0.15498,-0.18244,0.26266
0.44961,0.64742,0.15501,-0.18255,0.26208
0.45061,0.64851,0.15504,-0.18266,0.26149
0.45161,0.6496,0.15507,-0.18277,0.26092
0.45261,0.6507,0.15509,-0.18289,0.26034
0.45361,0.65179,0.15511,-0.183,0.25976
0.45461,0.65288,0.15513,-0.18311,0.25918
0.45561,0.65398,0.15515,-0.18321,0.2586
0.45661,0.65507,0.15517,-0.18332,0.25802
0.45761,0.65617,0.1552,-0.18342,0.25745
0.45861,0.65726,0.15521,-0.18352,0.25687
0.45961,0.65835,0.15523,-0.18363,0.25628
0.46062,0.65945,0.15524,-0.18373,0.2557
0.46162,0.66054,0.15525,-0.18384,0.25512
0.46262,0.66164,0.15527,-0.18394,0.25454
0.46362,0.66274,0.15528,-0.18405,0.25395
0.46462,0.66384,0.15529,-0.18415,0.25337
0.46562,0.66493,0.1553,-0.18425,0.25278
0.46662,0.66603,0.15531,-0.18435,0.25221
0.46762,0.66713,0.15531,-0.18444,0.25163
0.46862,0.66823,0.15529,-0.18454,0.25105
0.46962,0.66934,0.15527,-0.18463,0.25049
0.47062,0.67044,0.15526,-0.18472,0.24992
0.47162,0.67155,0.15525,-0.18481,0.24935
0.47262,0.67265,0.15523,-0.18489,0.24878
0.47362,0.67376,0.15521,-0.18497,0.2482
0.47462,0.67487,0.15519,-0.18505,0.24763
0.47562,0.67598,0.15517,-0.18513,0.24706
0.47662,0.67709,0.15516,-0.18521,0.24649
0.47762,0.67819,0.15513,-0.18528,0.24592
0.47862,0.67929,0.1551,-0.18535,0.24534
0.47962,0.68039,0.15509,-0.18543,0.24477
0.48062,0.68149,0.15507,-0.1855,0.2442
0.48162,0.68258,0.15505,-0.18558,0.24361
0.48262,0.68367,0.15504,-0.18565,0.24304
0.48362,0.68476,0.15503,-0.18573,0.24246
0.48462,0.68585,0.15501,-0.18581,0.24187
0.48562,0.68693,0.15499,-0.18589,0.24129
0.48662,0.68802,0.15497,-0.18597,0.2407
0.48762,0.6891,0.15496,-0.18604,0.24012
0.48862,0.69018,0.15494,-0.18612,0.23953
0.48962,0.69126,0.15492,-0.18619,0.23895
0.49062,0.69233,0.15491,-0.18626,0.23836
0.49162,0.69341,0.15489,-0.18634,0.23777
0.49262,0.69449,0.15487,-0.18641,0.23718
0.49362,0.69556,0.15485,-0.18648,0.23659
0.49462,0.69664,0.15483,-0.18656,0.23601
0.49562,0.69772,0.1548,-0.18663,0.23542
0.49662,0.69879,0.15477,-0.1867,0.23484
0.49762,0.69986,0.15474,-0.18678,0.23425
0.49862,0.70094,0.15471,-0.18685,0.23367
0.49962,0.70201,0.15467,-0.18692,0.23308
0.50063,0.70308,0.15464,-0.18698,0.2325
0.50163,0.70416,0.15461,-0.18705,0.23191
0.50263,0.70523,0.15458,-0.18711,0.23134
0.50363,0.70631,0.15455,-0.18717,0.23076
0.50463,0.70739,0.15451,-0.18723,0.23018
0.50563,0.70846,0.15447,-0.18728,0.22961
0.50663,0.70954,0.15442,-0.18733,0.22904
0.50763,0.71062,0.15437,-0.18737,0.22846
0.50863,0.71171,0.15431,-0.18742,0.22787
0.50963,0.71279,0.15426,-0.18747,0.22729
0.51063,0.71387,0.1542,-0.18752,0.2267
0.51163,0.71495,0.15414,-0.18756,0.22612
0.51263,0.71604,0.15408,-0.1876,0.22554
0.51363,0.71712,0.15401,-0.18764,0.22495
0.51463,0.71821,0.15394,-0.18768,0.22437
0.51563,0.71929,0.15386,-0.18771,0.2238
0.51663,0.72038,0.15379,-0.18775,0.22321
0.51763,0.72146,0.15371,-0.18779,0.22263
0.51863,0.72254,0.15364,-0.18782,0.22204
0.51963,0.72362,0.15356,-0.18786,0.22146
0.52063,0.72469,0.15348,-0.18789,0.22087
0.52163,0.72576,0.1534,-0.18793,0.22028
0.52263,0.72683,0.15332,-0.18796,0.2197
0.52363,0.7279,0.15324,-0.18799,0.21911
0.52463,0.72896,0.15315,-0.18802,0.21852
0.52563,0.73002,0.15307,-0.18806,0.21793
0.52663,0.73108,0.15299,-0.18809,0.21734
0.52763,0.73213,0.1529,-0.18811,0.21676
0.52863,0.73319,0.15281,-0.18814,0.21618
0.52963,0.73424,0.15272,-0.18816,0.21559
0.53063,0.73528,0.15263,-0.18818,0.215
0.53163,0.73631,0.15255,-0.1882,0.2144
0.53263,0.73734,0.15247,-0.18822,0.21381
0.53363,0.73837,0.15239,-0.18824,0.21321
0.53463,0.73939,0.15231,-0.18826,0.21261
0.53563,0.74041,0.15223,-0.18827,0.21201
0.53663,0.74143,0.15213,-0.18828,0.2114
0.53763,0.74245,0.15205,-0.1883,0.2108
0.53863,0.74347,0.15196,-0.18831,0.2102
0.53963,0.74448,0.15188,-0.18832,0.2096
0.54064,0.74549,0.15179,-0.18833,0.209
0.54164,0.74651,0.15171,-0.18833,0.2084
0.54264,0.74752,0.15162,-0.18834,0.20781
0.54364,0.74853,0.15154,-0.18835,0.2072
0.54464,0.74953,0.15144,-0.18835,0.2066
0.54564,0.75053,0.15136,-0.18836,0.206
0.54664,0.75154,0.15127,-0.18836,0.2054
0.54764,0.75253,0.15118,-0.18836,0.20479
0.54864,0.75353,0.15109,-0.18836,0.20419
0.54964,0.75453,0.15099,-0.18836,0.20359
0.55064,0.75553,0.15089,-0.18835,0.20298
0.55164,0.75652,0.1508,-0.18834,0.20238
0.55264,0.75752,0.1507,-0.18834,0.20177
0.55364,0.75851,0.15059,-0.18833,0.20116
0.55464,0.7595,0.15048,-0.18832,0.20056
0.55564,0.76049,0.15038,-0.1883,0.19995
0.55664,0.76149,0.15027,-0.18829,0.19935
0.55764,0.76247,0.15016,-0.18827,0.19875
0.55864,0.76346,0.15004,-0.18825,0.19815
0.55964,0.76444,0.14993,-0.18823,0.19755
0.56064,0.76543,0.14982,-0.18821,0.19695
0.56164,0.76642,0.1497,-0.18819,0.19636
0.56264,0.7674,0.14958,-0.18817,0.19577
0.56364,0.76838,0.14946,-0.18814,0.19517
0.56464,0.76936,0.14934,-0.18812,0.19457
0.56564,0.77035,0.14921,-0.18809,0.19397
0.56664,0.77133,0.14908,-0.18806,0.19337
0.56764,0.77231,0.14894,-0.18803,0.19278
0.56864,0.77329,0.1488,-0.188,0.19218
0.56964,0.77428,0.14865,-0.18796,0.19159
0.57064,0.77526,0.1485,-0.18793,0.191
0.57164,0.77624,0.14835,-0.18789,0.19041
0.57264,0.77722,0.14819,-0.18786,0.18981
0.57364,0.7782,0.14803,-0.18782,0.18922
0.57464,0.77918,0.14787,-0.18778,0.18864
0.57564,0.78015,0.1477,-0.18775,0.18805
0.57664,0.78113,0.14754,-0.18771,0.18746
0.57764,0.78211,0.14737,-0.18767,0.18688
0.57864,0.78308,0.14719,-0.18762,0.1863
0.57964,0.78406,0.14702,-0.18758,0.18571
0.58065,0.78503,0.14685,-0.18753,0.18513
0.58165,0.786,0.14667,-0.18748,0.18455
0.58265,0.78697,0.1465,-0.18743,0.18397
0.58365,0.78794,0.14633,-0.18738,0.1834
0.58465,0.78891,0.14616,-0.18732,0.18282
0.58565,0.78987,0.14599,-0.18727,0.18224
0.58665,0.79084,0.14581,-0.18721,0.18166
0.58765,0.7918,0.14564,-0.18715,0.18109
0.58865,0.79275,0.14546,-0.18709,0.18053
0.58965,0.79371,0.14528,-0.18703,0.17995
0.59065,0.79467,0.14509,-0.18697,0.17938
0.59165,0.79562,0.1449,-0.18691,0.17882
0.59265,0.79657,0.14471,-0.18684,0.17825
0.59365,0.79751,0.14452,-0.18678,0.17769
0.59465,0.79845,0.14433,-0.18671,0.17712
0.59565,0.79939,0.14414,-0.18664,0.17656
0.59665,0.80032,0.14396,-0.18657,0.17599
0.59765,0.80126,0.14375,-0.18649,0.17543
0.59865,0.80219,0.14355,-0.18642,0.17487
0.59965,0.80312,0.14336,-0.18634,0.17432
0.60065,0.80404,0.14316,-0.18627,0.17376
0.60165,0.80497,0.14296,-0.18619,0.17321
0.60265,0.8059,0.14276,-0.18612,0.17265
0.60365,0.80682,0.14256,-0.18604,0.1721
0.60465,0.80775,0.14235,-0.18597,0.17154
0.60565,0.80867,0.14215,-0.18589,0.17098
0.60665,0.80959,0.14194,-0.18582,0.17043
0.60765,0.81052,0.14173,-0.18575,0.16988
0.60865,0.81143,0.14152,-0.18567,0.16933
0.60965,0.81235,0.14131,-0.1856,0.16877
0.61065,0.81326,0.14109,-0.18552,0.16822
0.61165,0.81417,0.14087,-0.18543,0.16768
0.61265,0.81508,0.14065,-0.18535,0.16714
0.61365,0.81598,0.14044,-0.18526,0.1666
0.61465,0.81688,0.14022,-0.18517,0.16606
0.61565,0.81778,0.13999,-0.18508,0.16552
0.61665,0.81868,0.13976,-0.18498,0.16499
0.61765,0.81958,0.13954,-0.18489,0.16445
0.61865,0.82048,0.13931,-0.1848,0.16392
0.61965,0.82137,0.13908,-0.18471,0.16339
0.62066,0.82227,0.13885,-0.18461,0.16286
0.62166,0.82316,0.13862,-0.18452,0.16233
0.62266,0.82406,0.13839,-0.18442,0.1618
0.62366,0.82495,0.13816,-0.18433,0.16127
0.62466,0.82583,0.13794,-0.18423,0.16076
0.62566,0.82672,0.1377,-0.18413,0.16024
0.62666,0.8276,0.13748,-0.18403,0.15972
0.62766,0.82849,0.13725,-0.18392,0.15921
0.62866,0.82937,0.13702,-0.18381,0.1587
0.62966,0.83025,0.13679,-0.1837,0.15819
0.63066,0.83112,0.13656,-0.1836,0.15767
0.63166,0.832,0.13634,-0.18349,0.15717
0.63266,0.83287,0.1361,-0.18338,0.15665
0.63366,0.83374,0.13587,-0.18327,0.15615
0.63466,0.83462,0.13564,-0.18317,0.15565
0.63566,0.83548,0.1354,-0.18306,0.15514
0.63666,0.83634,0.13517,-0.18296,0.15463
0.63766,0.83721,0.13494,-0.18285,0.15412
0.63866,0.83807,0.13471,-0.18275,0.15362
0.63966,0.83893,0.13448,-0.18264,0.15311
0.64066,0.83979,0.13426,-0.18254,0.15261
0.64166,0.84065,0.13403,-0.18243,0.15211
0.64266,0.8415,0.13379,-0.18232,0.15161
0.64366,0.84236,0.13356,-0.18221,0.15111
0.64466,0.84321,0.13332,-0.1821,0.15062
0.64566,0.84407,0.13308,-0.18199,0.15012
0.64666,0.84492,0.13285,-0.18187,0.14963
0.64766,0.84577,0.13261,-0.18176,0.14913
0.64866,0.84662,0.13237,-0.18164,0.14864
0.64966,0.84748,0.13213,-0.18152,0.14816
0.65066,0.84832,0.1319,-0.1814,0.14767
0.65166,0.84917,0.13167,-0.18127,0.14718
0.65266,0.85001,0.13143,-0.18115,0.1467
0.65366,0.85085,0.13119,-0.18102,0.14622
0.65466,0.85169,0.13095,-0.1809,0.14574
0.65566,0.85253,0.13072,-0.18077,0.14526
0.65666,0.85337,0.13048,-0.18064,0.14478
0.65766,0.8542,0.13024,-0.18051,0.1443
0.65866,0.85503,0.13,-0.18039,0.14382
0.65966,0.85585,0.12975,-0.18026,0.14334
0.66067,0.85668,0.1295,-0.18013,0.14286
0.66167,0.8575,0.12925,-0.18,0.14238
0.66267,0.85832,0.129,-0.17988,0.1419
0.66367,0.85914,0.12874,-0.17975,0.14142
0.66467,0.85995,0.12847,-0.17962,0.14094
0.66567,0.86077,0.12821,-0.17949,0.14046
0.66667,0.86159,0.12795,-0.17936,0.13998
0.66767,0.8624,0.12768,-0.17923,0.1395
0.66867,0.86321,0.12742,-0.1791,0.13902
0.66967,0.86402,0.12715,-0.17897,0.13853
0.67067,0.86482,0.12689,-0.17884,0.13805
0.67167,0.86563,0.12663,-0.1787,0.13757
0.67267,0.86643,0.12637,-0.17857,0.1371
0.67367,0.86724,0.12611,-0.17844,0.13662
0.67467,0.86804,0.12584,-0.1783,0.13615
0.67567,0.86884,0.12557,-0.17816,0.13568
0.67667,0.86964,0.1253,-0.17803,0.13521
0.67767,0.87044,0.12504,-0.17789,0.13475
0.67867,0.87123,0.12477,-0.17775,0.13428
0.67967,0.87203,0.1245,-0.17761,0.13382
0.68067,0.87282,0.12423,-0.17747,0.13336
0.68167,0.87361,0.12395,-0.17733,0.13291
0.68267,0.8744,0.12368,-0.17718,0.13245
0.68367,0.87519,0.1234,-0.17703,0.13199
0.68467,0.87598,0.12312,-0.17688,0.13153
0.68567,0.87676,0.12284,-0.17673,0.13107
0.68667,0.87755,0.12256,-0.17657,0.13062
0.68767,0.87833,0.12228,-0.17642,0.13016
0.68867,0.87911,0.12199,-0.17626,0.12971
0.68967,0.87988,0.12171,-0.1761,0.12926
0.69067,0.88066,0.12142,-0.17594,0.1288
0.69167,0.88144,0.12113,-0.17577,0.12836
0.69267,0.88221,0.12085,-0.17561,0.12792
0.69367,0.88298,0.12056,-0.17544,0.12747
0.69467,0.88374,0.12028,-0.17528,0.12703
0.69567,0.88451,0.11999,-0.17512,0.12658
0.69667,0.88528,0.11969,-0.17496,0.12613
0.69767,0.88605,0.1194,-0.1748,0.12569
0.69867,0.88681,0.1191,-0.17463,0.12525
0.69967,0.88757,0.11881,-0.17447,0.1248
0.70068,0.88834,0.11851,-0.17431,0.12436
0.70168,0.8891,0.11822,-0.17414,0.12391
0.70268,0.88986,0.11792,-0.17398,0.12347
0.70368,0.89062,0.11763,-0.17382,0.12302
0.70468,0.89138,0.11733,-0.17366,0.12257
0.70568,0.89214,0.11703,-0.1735,0.12212
0.70668,0.8929,0.11673,-0.17334,0.12168
0.70768,0.89366,0.11643,-0.17317,0.12123
0.70868,0.89442,0.11613,-0.17301,0.12078
0.70968,0.89517,0.11583,-0.17285,0.12034
0.71068,0.89593,0.11552,-0.17269,0.1199
0.71168,0.89668,0.11522,-0.17253,0.11945
0.71268,0.89743,0.11491,-0.17237,0.11901
0.71368,0.89818,0.11461,-0.17221,0.11857
0.71468,0.89893,0.11431,-0.17204,0.11813
0.71568,0.89968,0.114,-0.17188,0.11769
0.71668,0.90042,0.11369,-0.17172,0.11726
0.71768,0.90116,0.11339,-0.17155,0.11682
0.71868,0.90191,0.1131,-0.17138,0.11639
0.71968,0.90265,0.11278,-0.17122,0.11596
0.72068,0.90339,0.11246,-0.17105,0.11553
0.72168,0.90413,0.11214,-0.17088,0.1151
0.72268,0.90486,0.11182,-0.17071,0.11468
0.72368,0.9056,0.1115,-0.17054,0.11425
0.72468,0.90633,0.11119,-0.17037,0.11382
0.72568,0.90706,0.11087,-0.1702,0.11339
0.72668,0.90779,0.11055,-0.17003,0.11297
0.72768,0.90851,0.11024,-0.16986,0.11255
0.72868,0.90923,0.10992,-0.16969,0.11213
0.72968,0.90995,0.1096,-0.16952,0.11171
0.73068,0.91067,0.10928,-0.16934,0.11129
0.73168,0.91139,0.10896,-0.16917,0.11088
0.73268,0.91211,0.10863,-0.169,0.11046
0.73368,0.91283,0.1083,-0.16883,0.11005
0.73468,0.91354,0.10797,-0.16865,0.10963
0.73568,0.91426,0.10765,-0.16848,0.10922
0.73668,0.91497,0.10731,-0.16831,0.1088
0.73768,0.91568,0.10698,-0.16813,0.1084
0.73868,0.91638,0.10666,-0.16795,0.10799
0.73968,0.91709,0.10633,-0.16777,0.10758
0.74069,0.91779,0.106,-0.16759,0.10718
0.74169,0.9185,0.10568,-0.1674,0.10677
0.74269,0.9192,0.10536,-0.16721,0.10637
0.74369,0.91989,0.10503,-0.16703,0.10597
0.74469,0.92059,0.10471,-0.16685,0.10556
0.74569,0.92129,0.10438,-0.16666,0.10516
0.74669,0.92198,0.10405,-0.16648,0.10475
0.74769,0.92268,0.10372,-0.1663,0.10434
0.74869,0.92337,0.10338,-0.16612,0.10393
0.74969,0.92406,0.10305,-0.16594,0.10351
0.75069,0.92475,0.10272,-0.16577,0.1031
0.75169,0.92544,0.1024,-0.16559,0.10269
0.75269,0.92612,0.10207,-0.16542,0.10228
0.75369,0.9268,0.10175,-0.16524,0.10187
0.75469,0.92747,0.10142,-0.16506,0.10146
0.75569,0.92815,0.1011,-0.16488,0.10105
0.75669,0.92881,0.10077,-0.1647,0.10065
0.75769,0.92947,0.10044,-0.16452,0.10024
0.75869,0.93012,0.10012,-0.16434,0.099843
0.75969,0.93077,0.099796,-0.16416,0.099445
0.76069,0.93142,0.099469,-0.16398,0.099046
0.76169,0.93207,0.09914,-0.16379,0.098647
0.76269,0.93272,0.098813,-0.16361,0.098251
0.76369,0.93336,0.098482,-0.16343,0.097855
0.76469,0.934,0.098157,-0.16325,0.097458
0.76569,0.93464,0.097835,-0.16307,0.09706
0.76669,0.93528,0.097511,-0.16289,0.096664
0.76769,0.93591,0.097186,-0.16271,0.09627
0.76869,0.93654,0.096867,-0.16252,0.095877
0.76969,0.93717,0.096545,-0.16234,0.095484
0.77069,0.9378,0.096222,-0.16216,0.095091
0.77169,0.93842,0.095911,-0.16198,0.094702
0.77269,0.93904,0.095593,-0.1618,0.09431
0.77369,0.93966,0.095281,-0.16162,0.093919
0.77469,0.94028,0.094963,-0.16143,0.093529
0.77569,0.9409,0.094653,-0.16125,0.093141
0.77669,0.94151,0.094343,-0.16106,0.092755
0.77769,0.94211,0.094037,-0.16087,0.092369
0.77869,0.94272,0.093728,-0.16069,0.091986
0.77969,0.94332,0.093419,-0.1605,0.091601
0.7807,0.94393,0.093112,-0.1603,0.091222
0.7817,0.94452,0.092803,-0.16011,0.090841
0.7827,0.94512,0.092499,-0.15991,0.090462
0.7837,0.94571,0.092196,-0.15971,0.090089
0.7847,0.94631,0.091889,-0.15952,0.089715
0.7857,0.9469,0.091581,-0.15932,0.089344
0.7867,0.94749,0.091269,-0.15913,0.088974
0.7877,0.94808,0.09096,-0.15893,0.088604
0.7887,0.94866,0.090648,-0.15873,0.088233
0.7897,0.94925,0.090339,-0.15853,0.087867
0.7907,0.94983,0.090031,-0.15833,0.087502
0.7917,0.95041,0.089723,-0.15813,0.087143
0.7927,0.95099,0.089414,-0.15794,0.086778
0.7937,0.95156,0.0891,-0.15774,0.086419
0.7947,0.95214,0.088789,-0.15754,0.086058
0.7957,0.95271,0.088478,-0.15734,0.08569
0.7967,0.95328,0.088166,-0.15714,0.085333
0.7977,0.95385,0.087851,-0.15695,0.084974
0.7987,0.95442,0.087537,-0.15675,0.084617
0.7997,0.95499,0.087222,-0.15655,0.084259
0.8007,0.95556,0.086911,-0.15635,0.083902
0.8017,0.95612,0.086601,-0.15615,0.083551
0.8027,0.95667,0.08629,-0.15595,0.083198
0.8037,0.95723,0.085983,-0.15575,0.082847
0.8047,0.95778,0.085679,-0.15555,0.082496
0.8057,0.95833,0.085377,-0.15535,0.082145
0.8067,0.95888,0.085074,-0.15514,0.081797
0.8077,0.95942,0.08477,-0.15494,0.081449
0.8087,0.95996,0.084466,-0.15474,0.081103
0.8097,0.9605,0.084163,-0.15454,0.080757
0.8107,0.96104,0.083855,-0.15434,0.08041
0.8117,0.96157,0.083554,-0.15414,0.080067
0.8127,0.9621,0.08325,-0.15394,0.079725
0.8137,0.96263,0.082942,-0.15374,0.079385
0.8147,0.96315,0.082634,-0.15354,0.079046
0.8157,0.96046,0.082082,-0.15276,0.078515
0.8167,0.96419,0.082022,-0.15315,0.07838
0.8177,0.9647,0.081719,-0.15295,0.07805
0.8187,0.96521,0.081419,-0.15275,0.077717
0.8197,0.96572,0.081119,-0.15256,0.077385
0.82071,0.96622,0.080821,-0.15236,0.077052
0.82171,0.96671,0.080529,-0.15217,0.07672
0.82271,0.9672,0.080237,-0.15197,0.076391
0.82371,0.96769,0.079947,-0.15178,0.076064
0.82471,0.96818,0.079659,-0.15159,0.075736
0.82571,0.96866,0.079372,-0.1514,0.075409
0.82671,0.96915,0.079081,-0.1512,0.075082
0.82771,0.96963,0.078791,-0.15101,0.074757
0.82871,0.97011,0.078502,-0.15083,0.074429
0.82971,0.97058,0.078212,-0.15064,0.074102
0.83071,0.97106,0.077917,-0.15045,0.073773
0.83171,0.97153,0.077627,-0.15026,0.073449
0.83271,0.972,0.077334,-0.15007,0.073127
0.83371,0.97247,0.077043,-0.14988,0.072803
0.83471,0.97294,0.076751,-0.1497,0.072478
0.83571,0.9734,0.076465,-0.14951,0.072155
0.83671,0.97386,0.076181,-0.14933,0.071831
0.83771,0.97431,0.075898,-0.14914,0.071507
0.83871,0.97477,0.075613,-0.14896,0.071184
0.83971,0.97522,0.075336,-0.14877,0.070861
0.84071,0.97567,0.075056,-0.14859,0.07054
0.84171,0.97612,0.074776,-0.1484,0.070223
0.84271,0.97656,0.074495,-0.14822,0.069908
0.84371,0.97701,0.074219,-0.14803,0.069595
0.84471,0.97745,0.073943,-0.14784,0.069287
0.84571,0.97788,0.073663,-0.14766,0.06898
0.84671,0.97832,0.073384,-0.14748,0.068676
0.84771,0.97876,0.073104,-0.14729,0.068372
0.84871,0.9792,0.072824,-0.14711,0.068071
0.84971,0.97963,0.072545,-0.14692,0.067771
0.85071,0.98007,0.072263,-0.14674,0.067474
0.85171,0.9805,0.07198,-0.14656,0.067182
0.85271,0.98094,0.071695,-0.14637,0.066888
0.85371,0.98137,0.071409,-0.14619,0.066596
0.85471,0.9818,0.071124,-0.146,0.066308
0.85571,0.98222,0.070841,-0.14582,0.066018
0.85671,0.98265,0.070555,-0.14563,0.065731
0.85771,0.98307,0.070271,-0.14545,0.065443
0.85871,0.98349,0.069989,-0.14527,0.065156
0.85971,0.9839,0.069704,-0.14508,0.064871
0.86072,0.98432,0.069419,-0.1449,0.064588
0.86172,0.98473,0.069136,-0.14472,0.064307
0.86272,0.98514,0.068849,-0.14454,0.064025
0.86372,0.98555,0.068563,-0.14435,0.063746
0.86472,0.98596,0.068279,-0.14417,0.063467
0.86572,0.98637,0.067993,-0.14399,0.063189
0.86672,0.98678,0.067708,-0.1438,0.062912
0.86772,0.98718,0.067423,-0.14362,0.062637
0.86872,0.98759,0.067139,-0.14344,0.062363
0.86972,0.98799,0.066856,-0.14325,0.06209
0.87072,0.9884,0.066573,-0.14307,0.061819
0.87172,0.9888,0.066287,-0.14289,0.061547
0.87272,0.9892,0.066005,-0.14271,0.061275
0.87372,0.9896,0.065724,-0.14253,0.061006
0.87472,0.99,0.065445,-0.14235,0.060738
0.87572,0.9904,0.065167,-0.14217,0.06047
0.87672,0.9908,0.064891,-0.14199,0.060204
0.87772,0.9912,0.064617,-0.1418,0.059942
0.87872,0.9916,0.064341,-0.14162,0.059679
0.87972,0.99199,0.064068,-0.14144,0.05942
0.88072,0.99239,0.063796,-0.14126,0.059162
0.88172,0.99278,0.063525,-0.14108,0.058906
0.88272,0.99317,0.063256,-0.1409,0.05865
0.88372,0.99356,0.062987,-0.14072,0.058396
0.88472,0.99394,0.062723,-0.14054,0.058143
0.88572,0.99432,0.06246,-0.14035,0.057892
0.88672,0.99471,0.062199,-0.14017,0.057643
0.88772,0.99509,0.061939,-0.13999,0.057396
0.88872,0.99547,0.061679,-0.13981,0.057149
0.88972,0.99584,0.061418,-0.13964,0.056902
0.89072,0.99622,0.06116,-0.13946,0.056651
0.89172,0.99659,0.0609,-0.13928,0.056405
0.89272,0.99696,0.060642,-0.1391,0.056164
0.89372,0.99732,0.060382,-0.13892,0.055928
0.89472,0.99769,0.060123,-0.13874,0.055695
0.89572,0.99805,0.059866,-0.13856,0.055459
0.89672,0.99841,0.059608,-0.13838,0.055225
0.89772,0.99877,0.059352,-0.1382,0.054993
0.89872,0.99912,0.059099,-0.13802,0.054764
0.89972,0.99948,0.058847,-0.13784,0.054536
0.90073,0.99983,0.058595,-0.13766,0.05431
0.90173,1.0002,0.058342,-0.13748,0.054084
0.90273,1.0005,0.05809,-0.13729,0.05386
0.90373,1.0009,0.057842,-0.13711,0.053639
0.90473,1.0012,0.057595,-0.13693,0.05342
0.90573,1.0016,0.057349,-0.13674,0.053202
0.90673,1.0019,0.057102,-0.13656,0.052987
0.90773,1.0023,0.056856,-0.13638,0.05277
0.90873,1.0026,0.056613,-0.13619,0.052557
0.90973,1.003,0.056371,-0.13601,0.052342
0.91073,1.0033,0.056128,-0.13583,0.052128
0.91173,1.0036,0.055885,-0.13565,0.051917
0.91273,1.004,0.055644,-0.13547,0.051703
0.91373,1.0043,0.055405,-0.13529,0.051491
0.91473,1.0047,0.055165,-0.13511,0.051279
0.91573,1.005,0.054925,-0.13493,0.051066
0.91673,1.0053,0.054686,-0.13476,0.050854
0.91773,1.0057,0.054447,-0.13458,0.050642
0.91873,1.006,0.054209,-0.1344,0.05043
0.91973,1.0063,0.053971,-0.13423,0.050219
0.92073,1.0066,0.053733,-0.13405,0.050008
0.92173,1.007,0.053496,-0.13388,0.049798
0.92273,1.0073,0.053259,-0.1337,0.04959
0.92373,1.0076,0.053025,-0.13353,0.04938
0.92473,1.0079,0.052789,-0.13335,0.049172
0.92573,1.0083,0.052556,-0.13317,0.048964
0.92673,1.0086,0.052323,-0.133,0.048758
0.92773,1.0089,0.052091,-0.13282,0.048552
0.92873,1.0092,0.05186,-0.13264,0.048348
0.92973,1.0095,0.05163,-0.13247,0.048146
0.93073,1.0098,0.051398,-0.13229,0.047943
0.93173,1.0101,0.051168,-0.13212,0.047741
0.93273,1.0104,0.050938,-0.13194,0.047538
0.93373,1.0108,0.050707,-0.13177,0.047337
0.93473,1.0111,0.050477,-0.13159,0.047139
0.93573,1.0114,0.050249,-0.13141,0.046942
0.93673,1.0117,0.050022,-0.13124,0.046747
0.93773,1.012,0.049798,-0.13106,0.046553
0.93873,1.0123,0.049569,-0.13089,0.046362
0.93973,1.0126,0.049341,-0.13071,0.046169
0.94074,1.0129,0.049112,-0.13054,0.045977
0.94174,1.0132,0.048883,-0.13037,0.045786
0.94274,1.0135,0.048656,-0.13019,0.045599
0.94374,1.0138,0.04843,-0.13002,0.045412
0.94474,1.0141,0.048204,-0.12985,0.045225
0.94574,1.0144,0.047981,-0.12968,0.045038
0.94674,1.0147,0.047758,-0.1295,0.044852
0.94774,1.015,0.047539,-0.12933,0.044667
0.94874,1.0152,0.047318,-0.12916,0.044483
0.94974,1.0155,0.047101,-0.12899,0.044301
0.95074,1.0158,0.046885,-0.12881,0.044119
0.95174,1.0161,0.04667,-0.12864,0.043937
0.95274,1.0164,0.046455,-0.12847,0.043757
0.95374,1.0167,0.046242,-0.12829,0.043577
0.95474,1.0169,0.04603,-0.12812,0.043398
0.95574,1.0172,0.04582,-0.12794,0.043221
0.95674,1.0175,0.045611,-0.12777,0.043044
0.95774,1.0178,0.045402,-0.1276,0.042867
0.95874,1.0181,0.045192,-0.12742,0.042691
0.95974,1.0183,0.044985,-0.12725,0.042515
0.96074,1.0186,0.044779,-0.12708,0.042339
0.96174,1.0189,0.044573,-0.12691,0.042163
0.96274,1.0191,0.04437,-0.12674,0.041988
0.96374,1.0194,0.04417,-0.12657,0.041814
0.96474,1.0197,0.043971,-0.1264,0.041641
0.96574,1.0199,0.043773,-0.12623,0.041467
0.96674,1.0202,0.043577,-0.12606,0.041294
0.96774,1.0204,0.043381,-0.1259,0.041119
0.96874,1.0207,0.043185,-0.12573,0.040945
0.96974,1.0209,0.042995,-0.12557,0.040773
0.97074,1.0212,0.042804,-0.1254,0.040599
0.97174,1.0214,0.042616,-0.12524,0.040426
0.97274,1.0216,0.042427,-0.12508,0.040254
0.97374,1.0219,0.042239,-0.12492,0.040081
0.97474,1.0221,0.042052,-0.12476,0.03991
0.97574,1.0224,0.041866,-0.1246,0.03974
0.97674,1.0226,0.041682,-0.12443,0.039572
0.97774,1.0228,0.041496,-0.12427,0.039403
0.97874,1.0231,0.041311,-0.12411,0.039238
0.97974,1.0233,0.041125,-0.12395,0.039072
0.98075,1.0235,0.040939,-0.12379,0.038906
0.98175,1.0238,0.040754,-0.12363,0.038742
0.98275,1.024,0.040569,-0.12347,0.038579
0.98375,1.0242,0.040385,-0.12331,0.038416
0.98475,1.0245,0.0402,-0.12315,0.038254
0.98575,1.0247,0.040018,-0.12299,0.038092
0.98675,1.0249,0.039833,-0.12283,0.037933
0.98775,1.0251,0.039649,-0.12267,0.037771
0.98875,1.0254,0.039467,-0.12251,0.03761
0.98975,1.0256,0.039283,-0.12236,0.037452
0.99075,1.0258,0.039103,-0.1222,0.037294
0.99175,1.026,0.038925,-0.12205,0.037135
0.99275,1.0263,0.038745,-0.12189,0.036979
0.99375,1.0265,0.038566,-0.12174,0.036823
0.99475,1.0267,0.038388,-0.12158,0.036667
0.99575,1.0269,0.038211,-0.12143,0.03651
0.99675,1.0271,0.038034,-0.12128,0.036355
0.99775,1.0273,0.037859,-0.12113,0.0362
0.99875,1.0275,0.037685,-0.12098,0.036046
0.99975,1.0277,0.037511,-0.12084,0.035893
1.0008,1.0279,0.037341,-0.12069,0.035739
1.0018,1.0281,0.037173,-0.12054,0.035585
1.0028,1.0283,0.037007,-0.12039,0.035431
1.0038,1.0285,0.036844,-0.12024,0.035279
1.0048,1.0287,0.036681,-0.1201,0.035127
1.0058,1.0289,0.036518,-0.11995,0.034975
1.0068,1.0291,0.036356,-0.1198,0.034824
1.0078,1.0293,0.036196,-0.11966,0.034673
1.0088,1.0295,0.036038,-0.11951,0.034522
1.0098,1.0297,0.035879,-0.11937,0.034373
1.0108,1.0299,0.035724,-0.11922,0.034225
1.0118,1.0301,0.035569,-0.11908,0.034078
1.0128,1.0303,0.035414,-0.11893,0.033931
1.0138,1.0305,0.035259,-0.11879,0.033785
1.0148,1.0306,0.035105,-0.11864,0.03364
1.0158,1.0308,0.034952,-0.1185,0.033496
1.0168,1.031,0.034799,-0.11836,0.033353
1.0178,1.0312,0.034648,-0.11821,0.033209
1.0188,1.0314,0.034498,-0.11807,0.033066
1.0198,1.0315,0.03435,-0.11793,0.032922
1.0208,1.0317,0.034203,-0.11779,0.03278
1.0218,1.0319,0.034057,-0.11765,0.032638
1.0228,1.0321,0.033912,-0.11751,0.032497
1.0238,1.0322,0.033768,-0.11737,0.032357
1.0248,1.0324,0.033625,-0.11724,0.032217
1.0258,1.0326,0.033483,-0.1171,0.032079
1.0268,1.0328,0.033342,-0.11696,0.03194
1.0278,1.0329,0.033202,-0.11683,0.031803
1.0288,1.0331,0.033062,-0.11669,0.031665
1.0298,1.0333,0.032922,-0.11656,0.031527
1.0308,1.0334,0.032782,-0.11642,0.031389
1.0318,1.0336,0.032643,-0.11629,0.031252
1.0328,1.0338,0.032505,-0.11615,0.031113
1.0338,1.0339,0.032369,-0.11602,0.030976
1.0348,1.0341,0.032232,-0.11588,0.030838
1.0358,1.0342,0.032097,-0.11575,0.030702
1.0368,1.0344,0.031961,-0.11562,0.030566
1.0378,1.0346,0.031825,-0.11549,0.03043
1.0388,1.0347,0.03169,-0.11535,0.030296
1.0398,1.0349,0.031553,-0.11522,0.030163
1.0408,1.035,0.031416,-0.11509,0.03003
1.0418,1.0352,0.031282,-0.11495,0.029899
1.0428,1.0353,0.031148,-0.11482,0.029769
1.0438,1.0355,0.031015,-0.11468,0.02964
1.0448,1.0356,0.030882,-0.11455,0.029512
1.0458,1.0358,0.03075,-0.11441,0.029385
1.0468,1.0359,0.03062,-0.11428,0.029259
1.0478,1.0361,0.030491,-0.11415,0.029132
1.0488,1.0362,0.030363,-0.11401,0.029003
1.0498,1.0364,0.030237,-0.11388,0.028877
1.0508,1.0365,0.03011,-0.11375,0.028751
1.0518,1.0367,0.029985,-0.11362,0.028626
1.0528,1.0368,0.02986,-0.11349,0.0285
1.0538,1.0369,0.029735,-0.11337,0.028374
1.0548,1.0371,0.029611,-0.11324,0.028247
1.0558,1.0372,0.029488,-0.11311,0.028122
1.0568,1.0373,0.029363,-0.11298,0.027994
1.0578,1.0375,0.029241,-0.11286,0.027869
1.0588,1.0376,0.029117,-0.11273,0.027744
1.0598,1.0378,0.028996,-0.11261,0.027619
1.0608,1.0379,0.028874,-0.11248,0.027494
1.0618,1.038,0.028751,-0.11236,0.027369
1.0628,1.0382,0.028629,-0.11223,0.027244
1.0638,1.0383,0.028508,-0.11211,0.027121
1.0648,1.0384,0.028388,-0.11199,0.026997
1.0658,1.0386,0.028269,-0.11186,0.026874
1.0668,1.0387,0.028148,-0.11174,0.02675
1.0678,1.0388,0.028028,-0.11162,0.026631
1.0688,1.039,0.027908,-0.11149,0.02651
1.0698,1.0391,0.02779,-0.11137,0.026394
1.0708,1.0392,0.027672,-0.11125,0.026277
1.0718,1.0393,0.027552,-0.11112,0.026162
1.0728,1.0395,0.027436,-0.111,0.02605
1.0738,1.0396,0.027316,-0.11088,0.025936
1.0748,1.0397,0.027196,-0.11075,0.025823
1.0758,1.0399,0.027077,-0.11063,0.02571
1.0768,1.04,0.026958,-0.11051,0.025599
1.0778,1.0401,0.026839,-0.11039,0.025487
1.0788,1.0402,0.026721,-0.11027,0.025376
1.0798,1.0404,0.026603,-0.11014,0.025265
1.0808,1.0405,0.026484,-0.11002,0.025154
1.0818,1.0406,0.026366,-0.1099,0.025044
1.0828,1.0407,0.026249,-0.10978,0.024935
1.0838,1.0408,0.026132,-0.10966,0.024826
1.0848,1.041,0.026016,-0.10954,0.024717
1.0858,1.0411,0.025901,-0.10942,0.024608
1.0868,1.0412,0.025786,-0.1093,0.0245
1.0878,1.0413,0.025672,-0.10919,0.024394
1.0888,1.0414,0.025558,-0.10907,0.024288
1.0898,1.0416,0.025445,-0.10895,0.024182
1.0908,1.0417,0.02533,-0.10884,0.024077
1.0918,1.0418,0.025218,-0.10872,0.023971
1.0928,1.0419,0.025108,-0.10861,0.023867
1.0938,1.042,0.024997,-0.10849,0.023763
1.0948,1.0421,0.024887,-0.10837,0.023659
1.0958,1.0422,0.024777,-0.10826,0.023557
1.0968,1.0424,0.024667,-0.10814,0.023455
1.0978,1.0425,0.024559,-0.10803,0.023352
1.0988,1.0426,0.024449,-0.10791,0.023249
1.0998,1.0427,0.02434,-0.1078,0.023147
1.1008,1.0428,0.024232,-0.10768,0.023045
1.1018,1.0429,0.024124,-0.10756,0.022944
1.1028,1.043,0.024015,-0.10745,0.022843
1.1038,1.0431,0.023907,-0.10733,0.022741
1.1048,1.0432,0.023799,-0.10722,0.02264
1.1058,1.0434,0.023692,-0.1071,0.022539
1.1068,1.0435,0.023585,-0.10699,0.022438
1.1078,1.0436,0.023479,-0.10687,0.022338
1.1088,1.0437,0.023373,-0.10675,0.02224
1.1098,1.0438,0.023268,-0.10664,0.02214
1.1108,1.0439,0.023161,-0.10652,0.022041
1.1118,1.044,0.023056,-0.10641,0.021943
1.1128,1.0441,0.022951,-0.10629,0.021845
1.1138,1.0442,0.022845,-0.10617,0.021749
1.1148,1.0443,0.02274,-0.10606,0.021652
1.1158,1.0444,0.022636,-0.10594,0.021556
1.1168,1.0445,0.022533,-0.10582,0.021462
1.1178,1.0447,0.022429,-0.10571,0.021368
1.1188,1.0448,0.022327,-0.10559,0.021275
1.1198,1.0449,0.022224,-0.10548,0.021183
1.1208,1.045,0.022121,-0.10536,0.021092
1.1218,1.0451,0.022019,-0.10525,0.021001
1.1228,1.0452,0.021917,-0.10513,0.02091
1.1238,1.0453,0.021815,-0.10502,0.02082
1.1248,1.0454,0.021713,-0.1049,0.020731
1.1258,1.0455,0.021612,-0.10479,0.020643
1.1268,1.0456,0.021511,-0.10467,0.020554
1.1278,1.0457,0.021409,-0.10456,0.020467
1.1288,1.0458,0.021308,-0.10445,0.020381
1.1298,1.0459,0.021207,-0.10433,0.020295
1.1308,1.046,0.021107,-0.10422,0.02021
1.1318,1.0461,0.021007,-0.10411,0.020125
1.1328,1.0462,0.020908,-0.10399,0.020041
1.1338,1.0463,0.02081,-0.10388,0.019957
1.1348,1.0464,0.020713,-0.10377,0.019874
1.1358,1.0465,0.020617,-0.10366,0.019791
1.1368,1.0466,0.020522,-0.10355,0.019708
1.1378,1.0467,0.020427,-0.10344,0.019625
1.1388,1.0468,0.020334,-0.10333,0.019543
1.1398,1.0469,0.020241,-0.10322,0.019461
1.1408,1.047,0.020149,-0.10311,0.019379
1.1418,1.0471,0.020058,-0.103,0.019298
1.1428,1.0472,0.019967,-0.10289,0.019216
1.1438,1.0473,0.019876,-0.10278,0.019134
1.1448,1.0474,0.019787,-0.10267,0.019053
1.1458,1.0475,0.019698,-0.10256,0.018971
1.1468,1.0476,0.01961,-0.10246,0.01889
1.1478,1.0477,0.019522,-0.10235,0.01881
1.1488,1.0477,0.019435,-0.10224,0.018729
1.1498,1.0478,0.019349,-0.10213,0.01865
1.1508,1.0479,0.019264,-0.10203,0.01857
1.1518,1.048,0.019179,-0.10192,0.018491
1.1528,1.0481,0.019094,-0.10181,0.018412
1.1538,1.0482,0.019011,-0.10171,0.018333
1.1548,1.0483,0.018929,-0.1016,0.018254
1.1558,1.0484,0.018847,-0.1015,0.018175
1.1568,1.0484,0.018767,-0.10139,0.018097
1.1578,1.0485,0.018688,-0.10129,0.01802
1.1588,1.0486,0.018608,-0.10118,0.017943
1.1598,1.0487,0.01853,-0.10108,0.017865
1.1608,1.0488,0.018452,-0.10097,0.017788
1.1618,1.0489,0.018375,-0.10087,0.017712
1.1628,1.0489,0.018299,-0.10076,0.017635
1.1638,1.049,0.018223,-0.10066,0.01756
1.1648,1.0491,0.018147,-0.10056,0.017486
1.1658,1.0492,0.018073,-0.10045,0.017412
1.1668,1.0493,0.017998,-0.10035,0.017338
1.1678,1.0493,0.017924,-0.10025,0.017264
1.1688,1.0494,0.017851,-0.10014,0.017191
1.1698,1.0495,0.017779,-0.10004,0.017119
1.1708,1.0496,0.017707,-0.099939,0.017047
1.1718,1.0497,0.017635,-0.099836,0.016976
1.1728,1.0497,0.017564,-0.099733,0.016905
1.1738,1.0498,0.017493,-0.099631,0.016833
1.1748,1.0499,0.017424,-0.099528,0.016763
1.1758,1.05,0.017355,-0.099426,0.016692
1.1768,1.05,0.017285,-0.099324,0.016622
1.1778,1.0501,0.017215,-0.099221,0.016553
1.1788,1.0502,0.017146,-0.099118,0.016484
1.1798,1.0503,0.017078,-0.099016,0.016415
1.1808,1.0503,0.01701,-0.098914,0.016347
1.1818,1.0504,0.016944,-0.098811,0.016278
1.1828,1.0505,0.016877,-0.098708,0.01621
1.1838,1.0505,0.016811,-0.098606,0.016143
1.1848,1.0506,0.016746,-0.098503,0.016076
1.1858,1.0507,0.016681,-0.098401,0.016009
1.1868,1.0508,0.016618,-0.098298,0.015943
1.1878,1.0508,0.016554,-0.098196,0.015876
1.1888,1.0509,0.016491,-0.098095,0.01581
1.1898,1.051,0.016427,-0.097993,0.015744
1.1908,1.051,0.016365,-0.097892,0.015679
1.1918,1.0511,0.016302,-0.09779,0.015614
1.1928,1.0512,0.01624,-0.097689,0.015548
1.1938,1.0512,0.016178,-0.097589,0.015483
1.1948,1.0513,0.016116,-0.097488,0.015419
1.1958,1.0514,0.016053,-0.097388,0.015355
1.1968,1.0514,0.015992,-0.097288,0.015291
1.1978,1.0515,0.01593,-0.097187,0.015228
1.1988,1.0516,0.015868,-0.097087,0.015165
1.1998,1.0516,0.015807,-0.096987,0.015104
1.2008,1.0517,0.015746,-0.096886,0.015043
1.2018,1.0518,0.015686,-0.096786,0.014982
1.2028,1.0518,0.015626,-0.096685,0.014921
1.2038,1.0519,0.015567,-0.096584,0.014861
1.2048,1.0519,0.015507,-0.096483,0.014801
1.2058,1.052,0.015447,-0.096382,0.014742
1.2068,1.0521,0.015387,-0.096281,0.014682
1.2078,1.0521,0.015327,-0.09618,0.014623
1.2088,1.0522,0.015267,-0.096079,0.014565
1.2098,1.0523,0.015204,-0.095977,0.014507
1.2108,1.0523,0.015144,-0.095875,0.01445
1.2118,1.0524,0.015084,-0.095774,0.014394
1.2128,1.0524,0.015024,-0.095673,0.014338
1.2138,1.0525,0.014964,-0.095571,0.014282
1.2148,1.0526,0.014905,-0.09547,0.014226
1.2158,1.0526,0.014846,-0.095369,0.01417
1.2168,1.0527,0.014788,-0.095268,0.014115
1.2178,1.0528,0.014729,-0.095167,0.01406
1.2188,1.0528,0.014671,-0.095066,0.014005
1.2198,1.0529,0.014614,-0.094966,0.01395
1.2208,1.053,0.014557,-0.094866,0.013896
1.2218,1.053,0.014501,-0.094767,0.013842
1.2228,1.0531,0.014445,-0.094667,0.013787
1.2238,1.0531,0.014389,-0.094568,0.013733
1.2248,1.0532,0.014334,-0.094468,0.013679
1.2258,1.0533,0.014277,-0.094369,0.013625
1.2268,1.0533,0.014222,-0.09427,0.013571
1.2278,1.0534,0.014166,-0.094171,0.013518
1.2288,1.0534,0.01411,-0.094073,0.013465
1.2298,1.0535,0.014055,-0.093975,0.013411
1.2308,1.0536,0.014,-0.093876,0.013358
1.2318,1.0536,0.013945,-0.093778,0.013304
1.2328,1.0537,0.01389,-0.09368,0.013251
1.2338,1.0537,0.013836,-0.093583,0.013198
1.2348,1.0538,0.013782,-0.093485,0.013145
1.2358,1.0539,0.013729,-0.093388,0.013092
1.2368,1.0539,0.013676,-0.09329,0.013039
1.2378,1.054,0.013622,-0.093193,0.012987
1.2388,1.0541,0.013569,-0.093095,0.012934
1.2398,1.0541,0.013516,-0.092998,0.012882
1.2408,1.0542,0.013463,-0.0929,0.01283
1.2418,1.0542,0.01341,-0.092802,0.012779
1.2428,1.0543,0.013357,-0.092705,0.012727
1.2438,1.0544,0.013303,-0.092607,0.012676
1.2448,1.0544,0.01325,-0.092509,0.012625
1.2458,1.0545,0.013197,-0.092412,0.012574
1.2468,1.0545,0.013144,-0.092314,0.012524
1.2478,1.0546,0.013091,-0.092217,0.012473
1.2488,1.0547,0.013038,-0.09212,0.012423
1.2498,1.0547,0.012986,-0.092022,0.012373
1.2508,1.0548,0.012933,-0.091925,0.012323
1.2518,1.0548,0.01288,-0.091828,0.012273
1.2528,1.0549,0.012828,-0.091731,0.012223
1.2538,1.055,0.012775,-0.091634,0.012173
1.2548,1.055,0.012721,-0.091537,0.012125
1.2558,1.0551,0.012668,-0.09144,0.012076
1.2568,1.0551,0.012615,-0.091343,0.012028
1.2578,1.0552,0.012563,-0.091245,0.011981
1.2588,1.0552,0.012511,-0.091147,0.011933
1.2598,1.0553,0.012459,-0.09105,0.011886
1.2608,1.0554,0.012407,-0.090953,0.011839
1.2618,1.0554,0.012356,-0.090855,0.011793
1.2628,1.0555,0.012304,-0.090758,0.011747
1.2638,1.0555,0.012253,-0.09066,0.011702
1.2648,1.0556,0.012202,-0.090563,0.011657
1.2658,1.0556,0.012151,-0.090465,0.011612
1.2668,1.0557,0.0121,-0.090368,0.011568
1.2678,1.0558,0.01205,-0.090271,0.011523
1.2688,1.0558,0.012,-0.090174,0.011479
1.2698,1.0559,0.011951,-0.090077,0.011434
1.2708,1.0559,0.011902,-0.089981,0.011391
1.2718,1.056,0.011854,-0.089884,0.011347
1.2728,1.056,0.011806,-0.089788,0.011303
1.2738,1.0561,0.011759,-0.089692,0.011258
1.2748,1.0561,0.011712,-0.089596,0.011213
1.2758,1.0562,0.011665,-0.089501,0.011169
1.2768,1.0562,0.011619,-0.089405,0.011126
1.2778,1.0563,0.011573,-0.08931,0.011082
1.2788,1.0564,0.011528,-0.089215,0.011038
1.2798,1.0564,0.011483,-0.08912,0.010994
1.2808,1.0565,0.011438,-0.089025,0.01095
1.2818,1.0565,0.011393,-0.08893,0.010907
1.2828,1.0566,0.011347,-0.088835,0.010864
1.2838,1.0566,0.011303,-0.08874,0.010821
1.2848,1.0567,0.011259,-0.088646,0.010777
1.2858,1.0567,0.011215,-0.088551,0.010734
1.2868,1.0568,0.011171,-0.088457,0.010691
1.2878,1.0568,0.011127,-0.088363,0.010648
1.2888,1.0569,0.011083,-0.088268,0.010605
1.2898,1.0569,0.011039,-0.088174,0.010563
1.2908,1.057,0.010995,-0.08808,0.01052
1.2918,1.057,0.010951,-0.087986,0.010478
1.2928,1.0571,0.010908,-0.087891,0.010435
1.2938,1.0571,0.010865,-0.087797,0.010393
1.2948,1.0572,0.010822,-0.087703,0.010351
1.2958,1.0572,0.010779,-0.087609,0.010309
1.2968,1.0573,0.010736,-0.087515,0.010267
1.2978,1.0573,0.010693,-0.087422,0.010225
1.2988,1.0574,0.010651,-0.087328,0.010184
1.2998,1.0574,0.010609,-0.087235,0.010143
1.3008,1.0575,0.010567,-0.087141,0.010103
1.3018,1.0575,0.010525,-0.087048,0.010062
1.3028,1.0576,0.010482,-0.086955,0.010021
1.3038,1.0576,0.01044,-0.086862,0.0099814
1.3048,1.0577,0.010398,-0.08677,0.0099419
1.3058,1.0577,0.010356,-0.086678,0.0099026
1.3068,1.0578,0.010314,-0.086585,0.0098635
1.3078,1.0578,0.010272,-0.086493,0.0098246
1.3088,1.0579,0.01023,-0.086401,0.0097859
1.3098,1.0579,0.010189,-0.086309,0.0097475
1.3108,1.058,0.010147,-0.086217,0.0097093
1.3118,1.058,0.010105,-0.086124,0.0096712
1.3128,1.0581,0.010064,-0.086032,0.0096333
1.3138,1.0581,0.010022,-0.08594,0.0095956
1.3148,1.0581,0.0099809,-0.085848,0.0095582
1.3158,1.0582,0.0099398,-0.085756,0.0095212
1.3168,1.0582,0.009899,-0.085664,0.0094844
1.3178,1.0583,0.0098583,-0.085572,0.0094482
1.3188,1.0583,0.0098176,-0.085479,0.0094119
1.3198,1.0584,0.0097769,-0.085387,0.0093758
1.3208,1.0584,0.0097366,-0.085295,0.0093397
1.3218,1.0585,0.009696,-0.085203,0.0093037
1.3228,1.0585,0.0096556,-0.085111,0.009268
1.3238,1.0586,0.0096152,-0.085019,0.0092325
1.3248,1.0586,0.0095751,-0.084927,0.0091969
1.3258,1.0587,0.009535,-0.084835,0.0091617
1.3268,1.0587,0.0094952,-0.084743,0.0091266
1.3278,1.0587,0.0094555,-0.084651,0.0090916
1.3288,1.0588,0.0094158,-0.084559,0.0090571
1.3298,1.0588,0.0093764,-0.084467,0.0090228
1.3308,1.0589,0.0093372,-0.084376,0.0089887
1.3318,1.0589,0.009298,-0.084284,0.0089547
1.3328,1.059,0.0092591,-0.084193,0.0089208
1.3338,1.059,0.0092205,-0.084102,0.008887
1.3348,1.0591,0.009182,-0.084011,0.008853
1.3358,1.0591,0.0091437,-0.08392,0.0088193
1.3368,1.0591,0.0091058,-0.083829,0.0087858
1.3378,1.0592,0.0090684,-0.083738,0.0087523
1.3388,1.0592,0.0090308,-0.083648,0.0087192
1.3398,1.0593,0.0089931,-0.083557,0.0086863
1.3408,1.0593,0.0089557,-0.083466,0.0086534
1.3418,1.0593,0.0089186,-0.083376,0.008621
1.3428,1.0594,0.0088815,-0.083285,0.0085893
1.3438,1.0594,0.0088444,-0.083194,0.0085576
1.3448,1.0595,0.0088073,-0.083104,0.0085261
1.3458,1.0595,0.0087702,-0.083014,0.0084951
1.3468,1.0596,0.0087333,-0.082923,0.0084644
1.3478,1.0596,0.0086966,-0.082833,0.0084338
1.3488,1.0596,0.0086602,-0.082743,0.0084034
1.3498,1.0597,0.0086238,-0.082653,0.0083734
1.3508,1.0597,0.0085875,-0.082563,0.0083437
1.3518,1.0598,0.0085513,-0.082473,0.0083139
1.3528,1.0598,0.0085152,-0.082384,0.008284
1.3538,1.0599,0.0084796,-0.082294,0.0082541
1.3548,1.0599,0.0084442,-0.082205,0.0082241
1.3558,1.0599,0.0084093,-0.082117,0.008194
1.3568,1.06,0.0083745,-0.082028,0.0081643
1.3578,1.06,0.0083401,-0.081939,0.0081348
1.3588,1.0601,0.0083057,-0.081851,0.0081054
1.3598,1.0601,0.0082718,-0.081762,0.0080761
1.3608,1.0601,0.0082382,-0.081674,0.0080468
1.3618,1.0602,0.0082047,-0.081586,0.0080175
1.3628,1.0602,0.0081718,-0.081499,0.0079883
1.3638,1.0603,0.0081389,-0.081411,0.0079593
1.3648,1.0603,0.0081061,-0.081324,0.0079305
1.3658,1.0603,0.0080737,-0.081236,0.0079015
1.3668,1.0604,0.0080417,-0.081149,0.0078727
1.3678,1.0604,0.0080097,-0.081062,0.007844
1.3688,1.0604,0.0079778,-0.080975,0.0078153
1.3698,1.0605,0.0079464,-0.080888,0.0077864
1.3708,1.0605,0.0079148,-0.080802,0.0077576
1.3718,1.0606,0.0078836,-0.080715,0.0077288
1.3728,1.0606,0.0078524,-0.080629,0.0077003
1.3738,1.0606,0.0078212,-0.080543,0.0076718
1.3748,1.0607,0.0077901,-0.080456,0.0076435
1.3758,1.0607,0.0077592,-0.08037,0.0076151
1.3768,1.0607,0.0077285,-0.080285,0.0075866
1.3778,1.0608,0.007698,-0.080199,0.0075583
1.3788,1.0608,0.0076676,-0.080113,0.00753
1.3798,1.0609,0.0076375,-0.080028,0.0075018
1.3808,1.0609,0.0076077,-0.079943,0.0074737
1.3818,1.0609,0.0075782,-0.079858,0.0074457
1.3828,1.061,0.0075491,-0.079774,0.0074178
1.3838,1.061,0.0075203,-0.07969,0.0073899
1.3848,1.061,0.0074916,-0.079605,0.0073621
1.3858,1.0611,0.0074632,-0.079521,0.0073345
1.3868,1.0611,0.0074349,-0.079437,0.0073069
1.3878,1.0611,0.0074069,-0.079353,0.0072796
1.3888,1.0612,0.0073786,-0.079269,0.0072524
1.3898,1.0612,0.0073509,-0.079186,0.0072256
1.3908,1.0612,0.0073235,-0.079102,0.0071989
1.3918,1.0613,0.0072962,-0.079018,0.0071726
1.3928,1.0613,0.0072692,-0.078934,0.0071463
1.3938,1.0613,0.0072424,-0.07885,0.0071201
1.3948,1.0613,0.0072158,-0.078767,0.0070941
1.3958,1.0614,0.0071893,-0.078684,0.0070681
1.3968,1.0614,0.0071631,-0.078601,0.0070425
1.3978,1.0614,0.0071372,-0.078518,0.0070169
1.3988,1.0615,0.0071115,-0.078435,0.0069914
1.3998,1.0615,0.0070857,-0.078352,0.0069659
1.4009,1.0615,0.0070601,-0.078269,0.0069404
1.4019,1.0616,0.0070347,-0.078187,0.0069151
1.4029,1.0616,0.0070095,-0.078105,0.0068896
1.4039,1.0616,0.0069842,-0.078023,0.0068644
1.4049,1.0581,0.006936,-0.077681,0.0068179
1.4059,1.0617,0.0069341,-0.077859,0.0068142
1.4069,1.0617,0.0069093,-0.077778,0.0067891
1.4079,1.0617,0.0068846,-0.077697,0.0067641
1.4089,1.0618,0.0068601,-0.077615,0.0067392
1.4099,1.0618,0.0068356,-0.077534,0.0067141
1.4109,1.0618,0.0068111,-0.077453,0.0066892
1.4119,1.0618,0.0067865,-0.077372,0.0066643
1.4129,1.0619,0.006762,-0.077291,0.0066395
1.4139,1.0619,0.0067375,-0.077209,0.0066148
1.4149,1.0619,0.0067132,-0.077128,0.0065902
1.4159,1.062,0.0066889,-0.077048,0.0065656
1.4169,1.062,0.0066647,-0.076967,0.0065411
1.4179,1.062,0.0066406,-0.076886,0.0065166
1.4189,1.062,0.0066167,-0.076805,0.0064923
1.4199,1.0621,0.0065929,-0.076725,0.0064681
1.4209,1.0621,0.0065694,-0.076645,0.0064439
1.4219,1.0621,0.0065459,-0.076564,0.0064198
1.4229,1.0622,0.0065225,-0.076484,0.0063957
1.4239,1.0622,0.0064994,-0.076404,0.0063718
1.4249,1.0622,0.0064765,-0.076324,0.0063479
1.4259,1.0622,0.0064537,-0.076244,0.006324
1.4269,1.0623,0.0064309,-0.076164,0.0063001
1.4279,1.0623,0.0064083,-0.076085,0.0062762
1.4289,1.0623,0.0063857,-0.076005,0.0062525
1.4299,1.0623,0.0063634,-0.075925,0.0062289
1.4309,1.0624,0.0063411,-0.075846,0.0062054
1.4319,1.0624,0.0063192,-0.075767,0.0061821
1.4329,1.0624,0.0062974,-0.075687,0.006159
1.4339,1.0624,0.0062757,-0.075608,0.0061362
1.4349,1.0625,0.0062541,-0.075529,0.0061135
1.4359,1.0625,0.0062327,-0.075449,0.0060911
1.4369,1.0625,0.0062115,-0.07537,0.0060689
1.4379,1.0625,0.0061903,-0.075291,0.0060468
1.4389,1.0626,0.0061692,-0.075212,0.0060248
1.4399,1.0626,0.0061482,-0.075132,0.006003
1.4409,1.0626,0.0061274,-0.075053,0.0059812
1.4419,1.0626,0.0061065,-0.074974,0.0059595
1.4429,1.0627,0.0060859,-0.074896,0.0059379
1.4439,1.0627,0.0060652,-0.074817,0.0059164
1.4449,1.0627,0.0060448,-0.074738,0.005895
1.4459,1.0627,0.0060244,-0.074659,0.0058737
1.4469,1.0628,0.0060041,-0.074581,0.0058524
1.4479,1.0628,0.005984,-0.074503,0.0058313
1.4489,1.0628,0.0059639,-0.074424,0.0058102
1.4499,1.0628,0.005944,-0.074346,0.0057892
1.4509,1.0629,0.0059242,-0.074268,0.0057682
1.4519,1.0629,0.0059045,-0.07419,0.0057473
1.4529,1.0629,0.0058849,-0.074112,0.0057265
1.4539,1.0629,0.0058654,-0.074034,0.0057059
1.4549,1.063,0.005846,-0.073957,0.0056853
1.4559,1.063,0.0058266,-0.073879,0.0056649
1.4569,1.063,0.0058074,-0.073802,0.0056444
1.4579,1.063,0.0057882,-0.073724,0.0056242
1.4589,1.063,0.0057691,-0.073647,0.0056041
1.4599,1.0631,0.0057501,-0.073569,0.005584
1.4609,1.0631,0.0057312,-0.073492,0.0055639
1.4619,1.0631,0.0057123,-0.073415,0.005544
1.4629,1.0631,0.0056935,-0.073338,0.0055242
1.4639,1.0632,0.0056746,-0.073261,0.0055044
1.4649,1.0632,0.0056559,-0.073184,0.0054847
1.4659,1.0632,0.0056372,-0.073108,0.005465
1.4669,1.0632,0.0056186,-0.073031,0.0054455
1.4679,1.0633,0.0056001,-0.072954,0.005426
1.4689,1.0633,0.0055817,-0.072878,0.0054067
1.4699,1.0633,0.0055633,-0.072801,0.0053875
1.4709,1.0633,0.005545,-0.072724,0.0053684
1.4719,1.0633,0.0055267,-0.072648,0.0053493
1.4729,1.0634,0.0055086,-0.072571,0.0053302
1.4739,1.0634,0.0054905,-0.072495,0.0053113
1.4749,1.0634,0.0054725,-0.072419,0.0052924
1.4759,1.0634,0.0054546,-0.072343,0.0052737
1.4769,1.0634,0.0054369,-0.072266,0.0052552
1.4779,1.0635,0.0054192,-0.07219,0.0052367
1.4789,1.0635,0.0054017,-0.072115,0.0052183
1.4799,1.0635,0.0053841,-0.072039,0.0052001
1.4809,1.0635,0.0053667,-0.071964,0.0051819
1.4819,1.0635,0.0053494,-0.071889,0.0051638
1.4829,1.0636,0.0053321,-0.071813,0.0051457
1.4839,1.0636,0.0053149,-0.071738,0.0051277
1.4849,1.0636,0.0052978,-0.071663,0.0051098
1.4859,1.0636,0.0052807,-0.071587,0.0050921
1.4869,1.0637,0.0052637,-0.071512,0.0050744
1.4879,1.0637,0.0052468,-0.071437,0.0050567
1.4889,1.0637,0.0052299,-0.071361,0.0050392
1.4899,1.0637,0.005213,-0.071286,0.0050216
1.4909,1.0637,0.0051961,-0.071211,0.0050041
1.4919,1.0638,0.0051794,-0.071136,0.0049867
1.4929,1.0638,0.0051627,-0.071061,0.0049694
1.4939,1.0638,0.005146,-0.070986,0.0049522
1.4949,1.0638,0.0051295,-0.07091,0.004935
1.4959,1.0638,0.0051129,-0.070835,0.0049178
1.4969,1.0638,0.0050964,-0.07076,0.0049007
1.4979,1.0639,0.00508,-0.070685,0.0048836
1.4989,1.0639,0.0050636,-0.07061,0.0048666
1.4999,1.0639,0.0050473,-0.070536,0.0048496
1.5009,1.0639,0.005031,-0.070461,0.0048327
1.5019,1.0639,0.0050147,-0.070386,0.0048159
1.5029,1.064,0.0049986,-0.070311,0.0047991
1.5039,1.064,0.0049824,-0.070236,0.0047825
1.5049,1.064,0.0049663,-0.070161,0.0047659
1.5059,1.064,0.0049503,-0.070086,0.0047493
1.5069,1.064,0.0049342,-0.070011,0.0047328
1.5079,1.0641,0.0049183,-0.069937,0.0047164
1.5089,1.0641,0.0049024,-0.069862,0.0047001
1.5099,1.0641,0.0048867,-0.069787,0.0046839
1.5109,1.0641,0.004871,-0.069713,0.0046678
1.5119,1.0641,0.0048554,-0.069638,0.0046518
1.5129,1.0642,0.0048399,-0.069564,0.0046359
1.5139,1.0642,0.0048245,-0.06949,0.0046201
1.5149,1.0642,0.0048092,-0.069416,0.0046045
1.5159,1.0642,0.004794,-0.069342,0.0045889
1.5169,1.0642,0.0047789,-0.069268,0.0045734
1.5179,1.0642,0.0047639,-0.069195,0.0045581
1.5189,1.0643,0.0047489,-0.069121,0.0045427
1.5199,1.0643,0.004734,-0.069048,0.0045275
1.5209,1.0643,0.0047191,-0.068975,0.0045122
1.5219,1.0643,0.0047043,-0.068901,0.004497
1.5229,1.0643,0.0046895,-0.068828,0.0044818
1.5239,1.0644,0.0046748,-0.068755,0.0044667
1.5249,1.0644,0.0046601,-0.068682,0.0044516
1.5259,1.0644,0.0046455,-0.068609,0.0044366
1.5269,1.0644,0.0046309,-0.068536,0.0044217
1.5279,1.0644,0.0046164,-0.068463,0.0044067
1.5289,1.0644,0.0046019,-0.068391,0.0043918
1.5299,1.0645,0.0045875,-0.068318,0.0043769
1.5309,1.0645,0.0045731,-0.068246,0.0043622
1.5319,1.0645,0.0045588,-0.068173,0.0043475
1.5329,1.0645,0.0045446,-0.068101,0.0043328
1.5339,1.0645,0.0045304,-0.068029,0.0043182
1.5349,1.0645,0.0045162,-0.067956,0.0043036
1.5359,1.0646,0.0045022,-0.067884,0.0042891
1.5369,1.0646,0.0044881,-0.067812,0.0042747
1.5379,1.0646,0.0044742,-0.06774,0.0042603
1.5389,1.0646,0.0044602,-0.067668,0.004246
1.5399,1.0646,0.0044464,-0.067595,0.0042318
1.5409,1.0646,0.0044326,-0.067523,0.0042176
1.5419,1.0646,0.0044188,-0.067451,0.0042035
1.5429,1.0647,0.004405,-0.067379,0.0041895
1.5439,1.0647,0.0043913,-0.067308,0.0041756
1.5449,1.0647,0.0043777,-0.067236,0.0041617
1.5459,1.0647,0.0043641,-0.067164,0.0041479
1.5469,1.0647,0.0043506,-0.067092,0.0041341
1.5479,1.0647,0.0043371,-0.067021,0.0041204
1.5489,1.0648,0.0043237,-0.066949,0.0041067
1.5499,1.0648,0.0043102,-0.066877,0.004093
1.5509,1.0648,0.0042968,-0.066806,0.0040794
1.5519,1.0648,0.0042835,-0.066735,0.0040658
1.5529,1.0648,0.0042702,-0.066663,0.0040522
1.5539,1.0648,0.0042568,-0.066592,0.0040387
1.5549,1.0649,0.0042436,-0.066521,0.0040253
1.5559,1.0649,0.0042304,-0.06645,0.0040119
1.5569,1.0649,0.0042173,-0.066379,0.0039986
1.5579,1.0649,0.0042042,-0.066308,0.0039853
1.5589,1.0649,0.0041912,-0.066237,0.0039721
1.5599,1.0649,0.0041782,-0.066166,0.0039588
1.5609,1.0649,0.0041652,-0.066096,0.0039457
1.5619,1.065,0.0041522,-0.066025,0.0039326
1.5629,1.065,0.0041393,-0.065955,0.0039195
1.5639,1.065,0.0041264,-0.065884,0.0039065
1.5649,1.065,0.0041136,-0.065814,0.0038935
1.5659,1.065,0.0041007,-0.065743,0.0038805
1.5669,1.065,0.004088,-0.065673,0.0038675
1.5679,1.065,0.0040752,-0.065603,0.0038546
1.5689,1.0651,0.0040625,-0.065533,0.0038417
1.5699,1.0651,0.0040498,-0.065463,0.0038289
1.5709,1.0651,0.0040372,-0.065393,0.0038161
1.5719,1.0651,0.0040247,-0.065323,0.0038034
1.5729,1.0651,0.0040122,-0.065253,0.0037908
1.5739,1.0651,0.0039997,-0.065184,0.0037782
1.5749,1.0651,0.0039873,-0.065114,0.0037657
1.5759,1.0652,0.0039749,-0.065045,0.0037533
1.5769,1.0652,0.0039626,-0.064975,0.0037409
1.5779,1.0652,0.0039503,-0.064906,0.0037286
1.5789,1.0652,0.0039381,-0.064836,0.0037163
1.5799,1.0652,0.0039259,-0.064767,0.0037041
1.5809,1.0652,0.0039138,-0.064698,0.0036919
1.5819,1.0652,0.0039017,-0.064629,0.0036797
1.5829,1.0653,0.0038896,-0.06456,0.0036676
1.5839,1.0653,0.0038776,-0.064491,0.0036556
1.5849,1.0653,0.0038656,-0.064421,0.0036436
1.5859,1.0653,0.0038537,-0.064352,0.0036316
1.5869,1.0653,0.0038418,-0.064284,0.0036197
1.5879,1.0653,0.0038299,-0.064215,0.0036079
1.5889,1.0653,0.0038181,-0.064146,0.0035961
1.5899,1.0653,0.0038063,-0.064077,0.0035843
1.5909,1.0654,0.0037946,-0.064008,0.0035725
1.5919,1.0654,0.0037829,-0.063939,0.0035609
1.5929,1.0654,0.0037713,-0.06387,0.0035492
1.5939,1.0654,0.0037597,-0.063801,0.0035376
1.5949,1.0654,0.0037481,-0.063733,0.0035261
1.5959,1.0654,0.0037366,-0.063664,0.0035146
1.5969,1.0654,0.0037252,-0.063595,0.0035032
1.5979,1.0654,0.0037138,-0.063527,0.0034918
1.5989,1.0655,0.0037024,-0.063458,0.0034804
1.5999,1.0655,0.003691,-0.06339,0.0034691
1.6009,1.0655,0.0036797,-0.063321,0.0034579
1.6019,1.0655,0.0036685,-0.063253,0.0034466
1.6029,1.0655,0.0036572,-0.063185,0.0034354
1.6039,1.0655,0.003646,-0.063116,0.0034242
1.6049,1.0655,0.0036349,-0.063048,0.0034132
1.6059,1.0655,0.0036238,-0.06298,0.0034021
1.6069,1.0656,0.0036127,-0.062912,0.003391
1.6079,1.0656,0.0036017,-0.062844,0.00338
1.6089,1.0656,0.0035906,-0.062776,0.003369
1.6099,1.0656,0.0035796,-0.062708,0.003358
1.6109,1.0656,0.0035686,-0.06264,0.0033471
1.6119,1.0656,0.0035577,-0.062572,0.0033361
1.6129,1.0656,0.0035468,-0.062505,0.0033253
1.6139,1.0656,0.003536,-0.062437,0.0033145
1.6149,1.0656,0.0035252,-0.062369,0.0033037
1.6159,1.0657,0.0035144,-0.062302,0.0032929
1.6169,1.0657,0.0035037,-0.062235,0.0032822
1.6179,1.0657,0.003493,-0.062167,0.0032715
1.6189,1.0657,0.0034824,-0.0621,0.0032608
1.6199,1.0657,0.0034718,-0.062033,0.0032502
1.6209,1.0657,0.0034613,-0.061965,0.0032397
1.6219,1.0657,0.0034508,-0.061898,0.0032292
1.6229,1.0657,0.0034403,-0.061831,0.0032187
1.6239,1.0657,0.0034299,-0.061764,0.0032082
1.6249,1.0658,0.0034196,-0.061698,0.0031978
1.6259,1.0658,0.0034093,-0.061631,0.0031875
1.6269,1.0658,0.003399,-0.061564,0.0031771
1.6279,1.0658,0.0033887,-0.061498,0.0031668
1.6289,1.0658,0.0033785,-0.061431,0.0031566
1.6299,1.0658,0.0033684,-0.061365,0.0031464
1.6309,1.0658,0.0033582,-0.061299,0.0031363
1.6319,1.0658,0.0033482,-0.061233,0.0031262
1.6329,1.0658,0.0033381,-0.061166,0.0031161
1.6339,1.0659,0.0033281,-0.0611,0.0031061
1.6349,1.0659,0.0033181,-0.061034,0.003096
1.6359,1.0659,0.0033081,-0.060969,0.0030861
1.6369,1.0659,0.0032981,-0.060903,0.0030761
1.6379,1.0659,0.0032882,-0.060837,0.0030662
1.6389,1.0659,0.0032783,-0.060771,0.0030564
1.6399,1.0659,0.0032685,-0.060705,0.0030465
1.6409,1.0659,0.0032586,-0.06064,0.0030368
1.6419,1.0659,0.0032489,-0.060574,0.003027
1.6429,1.0659,0.0032391,-0.060509,0.0030173
1.6439,1.0659,0.0032294,-0.060443,0.0030076
1.6449,1.066,0.0032197,-0.060378,0.002998
1.6459,1.066,0.00321,-0.060313,0.0029884
1.6469,1.066,0.0032004,-0.060247,0.0029789
1.6479,1.066,0.0031907,-0.060182,0.0029693
1.6489,1.0624,0.0031703,-0.059918,0.0029498
1.6499,1.066,0.0031716,-0.060052,0.0029504
1.6509,1.066,0.0031621,-0.059987,0.002941
1.6519,1.066,0.0031526,-0.059922,0.0029316
1.6529,1.066,0.0031431,-0.059857,0.0029222
1.6539,1.066,0.0031336,-0.059792,0.0029129
1.6549,1.0661,0.0031242,-0.059727,0.0029036
1.6559,1.0661,0.0031148,-0.059662,0.0028943
1.6569,1.0661,0.0031055,-0.059597,0.0028851
1.6579,1.0661,0.0030962,-0.059532,0.0028759
1.6589,1.0661,0.0030869,-0.059468,0.0028668
1.6599,1.0661,0.0030777,-0.059403,0.0028577
1.6609,1.0661,0.0030685,-0.059339,0.0028487
1.6619,1.0661,0.0030593,-0.059274,0.0028397
1.6629,1.0661,0.0030502,-0.05921,0.0028307
1.6639,1.0661,0.0030411,-0.059146,0.0028217
1.6649,1.0661,0.0030321,-0.059082,0.0028128
1.6659,1.0661,0.003023,-0.059017,0.0028039
1.6669,1.0662,0.003014,-0.058953,0.0027951
1.6679,1.0626,0.0029947,-0.058695,0.0027768
1.6689,1.0662,0.0029961,-0.058826,0.0027775
1.6699,1.0662,0.0029872,-0.058762,0.0027687
1.6709,1.0662,0.0029783,-0.058698,0.00276
1.6719,1.0662,0.0029695,-0.058635,0.0027513
1.6729,1.0662,0.0029607,-0.058571,0.0027426
1.6739,1.0662,0.0029519,-0.058507,0.002734
1.6749,1.0662,0.0029431,-0.058444,0.0027253
1.6759,1.0662,0.0029344,-0.05838,0.0027168
1.6769,1.0662,0.0029257,-0.058317,0.0027082
1.6779,1.0662,0.0029171,-0.058254,0.0026997
1.6789,1.0663,0.0029085,-0.05819,0.0026912
1.6799,1.0663,0.0028999,-0.058127,0.0026828
1.6809,1.0663,0.0028914,-0.058064,0.0026744
1.6819,1.0663,0.0028829,-0.058,0.002666
1.6829,1.0663,0.0028744,-0.057937,0.0026576
1.6839,1.0663,0.0028659,-0.057874,0.0026493
1.6849,1.0663,0.0028575,-0.05781,0.002641
1.6859,1.0663,0.0028491,-0.057747,0.0026327
1.6869,1.0663,0.0028407,-0.057684,0.0026244
1.6879,1.0663,0.0028324,-0.057621,0.0026162
1.6889,1.0663,0.0028241,-0.057558,0.002608
1.6899,1.0663,0.0028158,-0.057495,0.0025999
1.6909,1.0663,0.0028076,-0.057432,0.0025917
1.6919,1.0663,0.0027994,-0.057369,0.0025836
1.6929,1.0663,0.0027912,-0.057306,0.0025756
1.6939,1.0664,0.002783,-0.057244,0.0025675
1.6949,1.0664,0.0027749,-0.057181,0.0025595
1.6959,1.0664,0.0027668,-0.057118,0.0025516
1.6969,1.0664,0.0027587,-0.057056,0.0025436
1.6979,1.0664,0.0027507,-0.056993,0.0025357
1.6989,1.0664,0.0027426,-0.056931,0.0025277
1.6999,1.0664,0.0027346,-0.056869,0.0025198
1.7009,1.0664,0.0027266,-0.056807,0.0025119
1.7019,1.0664,0.0027186,-0.056745,0.0025041
1.7029,1.0664,0.0027107,-0.056683,0.0024962
1.7039,1.0664,0.0027027,-0.056621,0.0024884
1.7049,1.0664,0.0026948,-0.056559,0.0024807
1.7059,1.0664,0.002687,-0.056497,0.0024729
1.7069,1.0664,0.0026791,-0.056435,0.0024652
1.7079,1.0664,0.0026713,-0.056374,0.0024576
1.7089,1.0664,0.0026635,-0.056312,0.0024499
1.7099,1.0665,0.0026558,-0.056251,0.0024423
1.7109,1.0665,0.002648,-0.056189,0.0024348
1.7119,1.0665,0.0026403,-0.056128,0.0024272
1.7129,1.0665,0.0026327,-0.056067,0.0024197
1.7139,1.0665,0.002625,-0.056006,0.0024122
1.7149,1.0665,0.0026174,-0.055945,0.0024048
1.7159,1.0665,0.0026098,-0.055884,0.0023973
1.7169,1.0665,0.0026022,-0.055823,0.0023899
1.7179,1.0665,0.0025946,-0.055762,0.0023825
1.7189,1.0665,0.002587,-0.055701,0.0023751
1.7199,1.0665,0.0025795,-0.05564,0.0023678
1.7209,1.0665,0.0025721,-0.055579,0.0023605
1.7219,1.0665,0.0025646,-0.055518,0.0023532
1.7229,1.0665,0.0025572,-0.055458,0.002346
1.7239,1.0665,0.0025498,-0.055397,0.0023388
1.7249,1.0665,0.0025424,-0.055336,0.0023316
1.7259,1.0665,0.0025351,-0.055276,0.0023244
1.7269,1.0665,0.0025277,-0.055215,0.0023173
1.7279,1.0666,0.0025204,-0.055155,0.0023102
1.7289,1.0666,0.0025132,-0.055094,0.0023031
1.7299,1.063,0.0024973,-0.054852,0.0022882
1.7309,1.0666,0.0024987,-0.054973,0.002289
1.7319,1.0666,0.0024914,-0.054913,0.002282
1.7329,1.0666,0.0024842,-0.054853,0.002275
1.7339,1.0666,0.0024771,-0.054792,0.002268
1.7349,1.0666,0.0024699,-0.054732,0.002261
1.7359,1.0666,0.0024628,-0.054672,0.0022541
1.7369,1.0666,0.0024557,-0.054612,0.0022472
1.7379,1.0666,0.0024486,-0.054552,0.0022403
1.7389,1.0666,0.0024416,-0.054492,0.0022335
1.7399,1.0666,0.0024345,-0.054432,0.0022267
1.7409,1.0666,0.0024275,-0.054373,0.0022199
1.7419,1.0666,0.0024205,-0.054313,0.0022131
1.7429,1.0666,0.0024136,-0.054253,0.0022064
1.7439,1.0666,0.0024066,-0.054194,0.0021996
1.7449,1.0666,0.0023997,-0.054134,0.0021929
1.7459,1.0666,0.0023928,-0.054074,0.0021862
1.7469,1.0666,0.0023859,-0.054015,0.0021796
1.7479,1.0666,0.0023791,-0.053956,0.0021729
1.7489,1.0666,0.0023722,-0.053896,0.0021663
1.7499,1.0666,0.0023654,-0.053837,0.0021596
1.7509,1.0667,0.0023586,-0.053778,0.002153
1.7519,1.0667,0.0023518,-0.053719,0.0021464
1.7529,1.0667,0.002345,-0.05366,0.0021398
1.7539,1.0667,0.0023382,-0.053601,0.0021332
1.7549,1.0667,0.0023315,-0.053542,0.0021267
1.7559,1.0667,0.0023247,-0.053483,0.0021201
1.7569,1.0667,0.002318,-0.053424,0.0021136
1.7579,1.0667,0.0023113,-0.053365,0.0021071
1.7589,1.0667,0.0023046,-0.053306,0.0021006
1.7599,1.0667,0.002298,-0.053248,0.0020941
1.7609,1.0667,0.0022914,-0.053189,0.0020877
1.7619,1.0667,0.0022848,-0.05313,0.0020812
1.7629,1.0667,0.0022782,-0.053072,0.0020748
1.7639,1.0667,0.0022716,-0.053013,0.0020685
1.7649,1.0667,0.0022651,-0.052955,0.0020621
1.7659,1.0667,0.0022586,-0.052896,0.0020558
1.7669,1.0667,0.0022521,-0.052838,0.0020495
1.7679,1.0667,0.0022456,-0.05278,0.0020432
1.7689,1.0667,0.0022392,-0.052722,0.002037
1.7699,1.0667,0.0022328,-0.052664,0.0020308
1.7709,1.0667,0.0022264,-0.052606,0.0020246
1.7719,1.0667,0.00222,-0.052548,0.0020184
1.7729,1.0667,0.0022137,-0.05249,0.0020123
1.7739,1.0667,0.0022074,-0.052432,0.0020062
1.7749,1.0667,0.0022011,-0.052374,0.0020002
1.7759,1.0667,0.0021949,-0.052316,0.0019941
1.7769,1.0667,0.0021886,-0.052259,0.0019881
1.7779,1.0668,0.0021824,-0.052201,0.0019821
1.7789,1.0668,0.0021762,-0.052143,0.0019761
1.7799,1.0668,0.0021701,-0.052086,0.0019702
1.7809,1.0668,0.0021639,-0.052028,0.0019643
1.7819,1.0668,0.0021578,-0.051971,0.0019584
1.7829,1.0668,0.0021517,-0.051914,0.0019525
1.7839,1.0668,0.0021456,-0.051856,0.0019466
1.7849,1.0668,0.0021395,-0.051799,0.0019407
1.7859,1.0668,0.0021335,-0.051742,0.0019349
1.7869,1.0668,0.0021274,-0.051684,0.0019291
1.7879,1.0668,0.0021214,-0.051627,0.0019232
1.7889,1.0668,0.0021154,-0.05157,0.0019174
1.7899,1.0668,0.0021094,-0.051513,0.0019116
1.7909,1.0668,0.0021034,-0.051456,0.0019058
1.7919,1.0668,0.0020974,-0.051399,0.0019
1.7929,1.0668,0.0020914,-0.051342,0.0018943
1.7939,1.0668,0.0020855,-0.051285,0.0018885
1.7949,1.0668,0.0020795,-0.051228,0.0018828
1.7959,1.0668,0.0020736,-0.051172,0.001877
1.7969,1.0668,0.0020677,-0.051115,0.0018713
1.7979,1.0668,0.0020618,-0.051058,0.0018656
1.7989,1.0668,0.0020559,-0.051002,0.0018599
1.7999,1.0668,0.00205,-0.050945,0.0018543
1.801,1.0668,0.0020442,-0.050889,0.0018486
1.802,1.0668,0.0020384,-0.050833,0.0018431
1.803,1.0668,0.0020327,-0.050776,0.0018375
1.804,1.0668,0.0020269,-0.05072,0.0018319
1.805,1.0668,0.0020212,-0.050664,0.0018264
1.806,1.0668,0.0020155,-0.050608,0.0018209
1.807,1.0668,0.0020098,-0.050552,0.0018154
1.808,1.0668,0.0020041,-0.050496,0.0018099
1.809,1.0668,0.0019984,-0.05044,0.0018045
1.81,1.0668,0.0019928,-0.050384,0.0017991
1.811,1.0668,0.0019872,-0.050329,0.0017937
1.812,1.0668,0.0019816,-0.050273,0.0017883
1.813,1.0668,0.001976,-0.050217,0.0017829
1.814,1.0668,0.0019704,-0.050162,0.0017776
1.815,1.0668,0.0019649,-0.050106,0.0017722
1.816,1.0668,0.0019593,-0.05005,0.0017669
1.817,1.0668,0.0019538,-0.049995,0.0017616
1.818,1.0668,0.0019483,-0.049939,0.0017563
1.819,1.0668,0.0019428,-0.049884,0.001751
1.82,1.0668,0.0019373,-0.049828,0.0017458
1.821,1.0668,0.0019319,-0.049773,0.0017405
1.822,1.0668,0.0019264,-0.049718,0.0017353
1.823,1.0668,0.001921,-0.049662,0.0017301
1.824,1.0668,0.0019156,-0.049607,0.001725
1.825,1.0668,0.0019102,-0.049552,0.0017198
1.826,1.0668,0.0019049,-0.049497,0.0017147
1.827,1.0668,0.0018995,-0.049442,0.0017096
1.828,1.0668,0.0018942,-0.049387,0.0017045
1.829,1.0668,0.0018889,-0.049332,0.0016994
1.83,1.0668,0.0018836,-0.049277,0.0016943
1.831,1.0668,0.0018783,-0.049223,0.0016892
1.832,1.0668,0.001873,-0.049168,0.0016842
1.833,1.0668,0.0018677,-0.049113,0.0016791
1.834,1.0668,0.0018624,-0.049059,0.0016741
1.835,1.0668,0.0018572,-0.049004,0.0016691
1.836,1.0668,0.001852,-0.04895,0.0016641
1.837,1.0669,0.0018468,-0.048896,0.0016592
1.838,1.0669,0.0018417,-0.048842,0.0016543
1.839,1.0669,0.0018366,-0.048787,0.0016494
1.84,1.0669,0.0018315,-0.048733,0.0016446
1.841,1.0669,0.0018265,-0.048679,0.0016397
1.842,1.0669,0.0018214,-0.048625,0.0016349
1.843,1.0669,0.0018163,-0.048571,0.00163
1.844,1.0669,0.0018113,-0.048517,0.0016252
1.845,1.0669,0.0018062,-0.048463,0.0016204
1.846,1.0669,0.0018012,-0.048409,0.0016156
1.847,1.0669,0.0017962,-0.048355,0.0016108
1.848,1.0669,0.0017912,-0.048301,0.001606
1.849,1.0669,0.0017862,-0.048247,0.0016012
1.85,1.0669,0.0017812,-0.048194,0.0015964
1.851,1.0669,0.0017762,-0.04814,0.0015917
1.852,1.0669,0.0017712,-0.048086,0.0015869
1.853,1.0669,0.0017663,-0.048033,0.0015821
1.854,1.0669,0.0017613,-0.047979,0.0015774
1.855,1.0669,0.0017564,-0.047926,0.0015727
1.856,1.0669,0.0017515,-0.047873,0.001568
1.857,1.0669,0.0017466,-0.047819,0.0015633
1.858,1.0669,0.0017417,-0.047766,0.0015586
1.859,1.0669,0.0017368,-0.047713,0.0015539
1.86,1.0669,0.001732,-0.04766,0.0015492
1.861,1.0669,0.0017271,-0.047607,0.0015446
1.862,1.0669,0.0017223,-0.047554,0.0015399
1.863,1.0669,0.0017175,-0.0475,0.0015353
1.864,1.0669,0.0017127,-0.047448,0.0015307
1.865,1.0669,0.0017079,-0.047395,0.0015261
1.866,1.0669,0.0017031,-0.047342,0.0015215
1.867,1.0669,0.0016983,-0.047289,0.001517
1.868,1.0669,0.0016937,-0.047237,0.0015125
1.869,1.0669,0.001689,-0.047184,0.0015081
1.87,1.0669,0.0016844,-0.047132,0.0015037
1.871,1.0669,0.0016798,-0.04708,0.0014993
1.872,1.0669,0.0016751,-0.047027,0.001495
1.873,1.0668,0.0016706,-0.046975,0.0014906
1.874,1.0668,0.001666,-0.046923,0.0014863
1.875,1.0668,0.0016614,-0.04687,0.001482
1.876,1.0668,0.0016568,-0.046818,0.0014776
1.877,1.0668,0.0016522,-0.046766,0.0014733
1.878,1.0668,0.0016477,-0.046714,0.001469
1.879,1.0668,0.0016431,-0.046662,0.0014647
1.88,1.0668,0.0016386,-0.046609,0.0014604
1.881,1.0668,0.0016341,-0.046557,0.0014561
1.882,1.0668,0.0016296,-0.046505,0.0014518
1.883,1.0668,0.0016251,-0.046453,0.0014476
1.884,1.0668,0.0016206,-0.046401,0.0014434
1.885,1.0668,0.0016161,-0.04635,0.0014391
1.886,1.0668,0.0016117,-0.046298,0.0014349
1.887,1.0668,0.0016073,-0.046246,0.0014307
1.888,1.0668,0.0016028,-0.046195,0.0014266
1.889,1.0668,0.0015984,-0.046143,0.0014224
1.89,1.0668,0.0015941,-0.046091,0.0014182
1.891,1.0668,0.0015897,-0.04604,0.0014141
1.892,1.0668,0.0015853,-0.045988,0.00141
1.893,1.0668,0.001581,-0.045937,0.0014058
1.894,1.0668,0.0015766,-0.045886,0.0014017
1.895,1.0668,0.0015723,-0.045834,0.0013976
1.896,1.0668,0.001568,-0.045783,0.0013936
1.897,1.0668,0.0015637,-0.045732,0.0013895
1.898,1.0668,0.0015594,-0.04568,0.0013854
1.899,1.0668,0.0015551,-0.045629,0.0013814
1.9,1.0668,0.0015509,-0.045578,0.0013773
1.901,1.0668,0.0015466,-0.045527,0.0013734
1.902,1.0668,0.0015424,-0.045476,0.0013694
1.903,1.0668,0.0015382,-0.045426,0.0013654
1.904,1.0668,0.001534,-0.045375,0.0013615
1.905,1.0668,0.0015299,-0.045324,0.0013576
1.906,1.0668,0.0015257,-0.045273,0.0013537
1.907,1.0668,0.0015216,-0.045223,0.0013497
1.908,1.0668,0.0015174,-0.045172,0.0013458
1.909,1.0668,0.0015133,-0.045121,0.0013419
1.91,1.0668,0.0015092,-0.045071,0.0013381
1.911,1.0668,0.0015051,-0.04502,0.0013342
1.912,1.0668,0.001501,-0.04497,0.0013303
1.913,1.0668,0.0014969,-0.044919,0.0013265
1.914,1.0668,0.0014928,-0.044869,0.0013227
1.915,1.0668,0.0014888,-0.044819,0.0013189
1.916,1.0668,0.0014847,-0.044769,0.001315
1.917,1.0668,0.0014807,-0.044718,0.0013112
1.918,1.0668,0.0014766,-0.044668,0.0013074
1.919,1.0668,0.0014726,-0.044618,0.0013036
1.92,1.0668,0.0014686,-0.044568,0.0012998
1.921,1.0668,0.0014646,-0.044518,0.0012961
1.922,1.0668,0.0014606,-0.044468,0.0012923
1.923,1.0668,0.0014566,-0.044418,0.0012885
1.924,1.0668,0.0014526,-0.044368,0.0012848
1.925,1.0668,0.0014486,-0.044318,0.001281
1.926,1.0668,0.0014447,-0.044268,0.0012773
1.927,1.0668,0.0014407,-0.044219,0.0012736
1.928,1.0668,0.0014368,-0.044169,0.0012698
1.929,1.0668,0.0014329,-0.044119,0.0012661
1.93,1.0668,0.001429,-0.044069,0.0012624
1.931,1.0668,0.001425,-0.04402,0.0012587
1.932,1.0667,0.0014212,-0.04397,0.0012551
1.933,1.0667,0.0014173,-0.043921,0.0012514
1.934,1.0667,0.0014134,-0.043871,0.0012478
1.935,1.0667,0.0014096,-0.043822,0.0012442
1.936,1.0667,0.0014058,-0.043773,0.0012406
1.937,1.0667,0.0014021,-0.043724,0.0012371
1.938,1.0667,0.0013983,-0.043675,0.0012335
1.939,1.0667,0.0013945,-0.043625,0.00123
1.94,1.0667,0.0013908,-0.043576,0.0012265
1.941,1.0667,0.0013871,-0.043527,0.001223
1.942,1.0667,0.0013834,-0.043479,0.0012195
1.943,1.0667,0.0013797,-0.04343,0.001216
1.944,1.0667,0.001376,-0.043381,0.0012126
1.945,1.0667,0.0013723,-0.043332,0.0012091
1.946,1.0667,0.0013687,-0.043283,0.0012057
1.947,1.0667,0.001365,-0.043235,0.0012023
1.948,1.0667,0.0013614,-0.043186,0.0011988
1.949,1.0667,0.0013577,-0.043137,0.0011954
1.95,1.0667,0.0013541,-0.043089,0.001192
1.951,1.0667,0.0013504,-0.04304,0.0011886
1.952,1.0667,0.0013468,-0.042992,0.0011851
1.953,1.0667,0.0013432,-0.042943,0.0011818
1.954,1.0667,0.0013396,-0.042895,0.0011783
1.955,1.0667,0.001336,-0.042846,0.0011749
1.956,1.0667,0.0013324,-0.042798,0.0011715
1.957,1.0667,0.0013288,-0.042749,0.0011682
1.958,1.0667,0.0013252,-0.042701,0.0011648
1.959,1.0667,0.0013216,-0.042652,0.0011614
1.96,1.0667,0.001318,-0.042604,0.001158
1.961,1.0667,0.0013144,-0.042556,0.0011546
1.962,1.0667,0.0013108,-0.042507,0.0011512
1.963,1.0667,0.0013073,-0.042459,0.0011478
1.964,1.0667,0.0013037,-0.042411,0.0011444
1.965,1.0666,0.0013001,-0.042363,0.0011411
1.966,1.0666,0.0012966,-0.042314,0.0011377
1.967,1.0666,0.0012931,-0.042267,0.0011345
1.968,1.0666,0.0012897,-0.042219,0.0011312
1.969,1.0666,0.0012863,-0.042171,0.001128
1.97,1.0666,0.0012829,-0.042124,0.0011248
1.971,1.0666,0.0012795,-0.042077,0.0011217
1.972,1.0666,0.0012761,-0.042029,0.0011186
1.973,1.0666,0.0012728,-0.041982,0.0011155
1.974,1.0666,0.0012694,-0.041935,0.0011124
1.975,1.0666,0.0012661,-0.041888,0.0011093
1.976,1.0666,0.0012628,-0.041841,0.0011062
1.977,1.0666,0.0012594,-0.041794,0.0011031
1.978,1.0666,0.0012561,-0.041747,0.0011001
1.979,1.0666,0.0012528,-0.0417,0.001097
1.98,1.0666,0.0012495,-0.041653,0.0010939
1.981,1.0666,0.0012462,-0.041606,0.0010908
1.982,1.0666,0.0012429,-0.041559,0.0010878
1.983,1.0666,0.0012396,-0.041512,0.0010847
1.984,1.0666,0.0012363,-0.041465,0.0010816
1.985,1.0666,0.001233,-0.041418,0.0010785
1.986,1.0666,0.0012297,-0.041371,0.0010755
1.987,1.0666,0.0012264,-0.041324,0.0010724
1.988,1.0666,0.0012231,-0.041277,0.0010693
1.989,1.0666,0.0012198,-0.04123,0.0010662
1.99,1.0666,0.0012165,-0.041183,0.0010631
1.991,1.0665,0.0012132,-0.041137,0.00106
1.992,1.0665,0.0012099,-0.04109,0.0010569
1.993,1.0665,0.0012067,-0.041043,0.0010538
1.994,1.0665,0.0012034,-0.040996,0.0010507
1.995,1.0665,0.0012001,-0.040949,0.0010476
1.996,1.0665,0.0011968,-0.040902,0.0010445
1.997,1.0665,0.0011935,-0.040855,0.0010414
1.998,1.0665,0.0011902,-0.040808,0.0010383
1.999,1.0665,0.001187,-0.040761,0.0010352
2,0,0,0,0


==> figs/data/cylinder_edac_100_2.02_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.0632,0.0011964,0.040355,0.0010014
-1.99,1.0668,0.0012334,0.040959,0.0010348
-1.98,1.0668,0.0012666,0.041428,0.0010649
-1.97,1.0669,0.0013002,0.0419,0.0010951
-1.96,1.0669,0.0013358,0.042382,0.0011275
-1.95,1.067,0.0013721,0.042866,0.0011604
-1.94,1.067,0.0014092,0.043353,0.0011938
-1.93,1.067,0.0014478,0.043847,0.001229
-1.92,1.0671,0.0014875,0.044346,0.0012652
-1.91,1.0671,0.0015283,0.044849,0.0013024
-1.9,1.0671,0.0015703,0.045357,0.0013408
-1.89,1.0671,0.0016137,0.045871,0.0013805
-1.88,1.0671,0.0016584,0.04639,0.0014214
-1.87,1.0672,0.0017046,0.046914,0.0014638
-1.86,1.0672,0.0017523,0.047443,0.0015079
-1.85,1.0672,0.0018015,0.047977,0.0015533
-1.84,1.0672,0.001852,0.048516,0.0015999
-1.83,1.0672,0.0019044,0.049063,0.0016483
-1.82,1.0672,0.0019587,0.049614,0.0016989
-1.81,1.0672,0.0020144,0.05017,0.0017506
-1.7999,1.0672,0.0020717,0.050732,0.0018038
-1.7899,1.0671,0.0021309,0.051297,0.0018588
-1.7799,1.0671,0.0021923,0.051869,0.0019161
-1.7699,1.0671,0.002256,0.052449,0.0019757
-1.7599,1.0671,0.0023212,0.053032,0.0020366
-1.7499,1.067,0.0023883,0.05362,0.0020992
-1.7399,1.067,0.002458,0.054216,0.0021646
-1.7299,1.067,0.0025298,0.054818,0.0022324
-1.7199,1.0669,0.0026038,0.055423,0.0023022
-1.7099,1.0669,0.0026799,0.056034,0.0023741
-1.6999,1.0668,0.0027598,0.056653,0.0024501
-1.6899,1.0668,0.0028422,0.057277,0.0025286
-1.6799,1.0667,0.0029267,0.057907,0.002609
-1.6699,1.0666,0.0030136,0.058542,0.0026914
-1.6599,1.0666,0.0031033,0.059183,0.0027766
-1.6499,1.0665,0.0031969,0.059832,0.0028658
-1.6399,1.0664,0.003294,0.060488,0.0029589
-1.6299,1.0663,0.0033938,0.061148,0.0030545
-1.6199,1.0662,0.0034969,0.061816,0.0031533
-1.6099,1.0661,0.0036036,0.06249,0.0032558
-1.5999,1.066,0.003714,0.063169,0.0033624
-1.5899,1.0659,0.0038287,0.063854,0.0034738
-1.5799,1.0657,0.0039476,0.064544,0.0035894
-1.5699,1.0656,0.0040699,0.06524,0.0037089
-1.5599,1.0655,0.0041965,0.065943,0.0038326
-1.5499,1.0653,0.0043279,0.066654,0.0039615
-1.5399,1.0652,0.0044634,0.06737,0.0040944
-1.5299,1.065,0.0046041,0.068092,0.0042326
-1.5199,1.0649,0.0047499,0.068821,0.004376
-1.5099,1.0647,0.0049014,0.069559,0.0045259
-1.4999,1.0645,0.0050583,0.070302,0.0046813
-1.4899,1.0643,0.0052212,0.07105,0.0048431
-1.4799,1.0642,0.0053894,0.071804,0.0050106
-1.4699,1.064,0.0055638,0.072565,0.0051854
-1.4599,1.0637,0.0057448,0.073334,0.0053671
-1.4499,1.0635,0.0059329,0.074111,0.0055563
-1.4399,1.0633,0.0061272,0.074894,0.0057524
-1.4299,1.0631,0.0063291,0.075683,0.0059568
-1.4199,1.0628,0.0065397,0.076478,0.0061702
-1.4099,1.0626,0.006759,0.077281,0.0063928
-1.3998,1.0623,0.0069874,0.078092,0.0066253
-1.3898,1.062,0.0072254,0.078907,0.0068691
-1.3798,1.0618,0.0074717,0.079728,0.0071235
-1.3698,1.0615,0.0077261,0.080551,0.0073882
-1.3598,1.0612,0.0079922,0.08138,0.0076668
-1.3498,1.0609,0.0082708,0.082222,0.0079599
-1.3398,1.0605,0.0085609,0.083069,0.0082664
-1.3298,1.0602,0.0088647,0.083919,0.0085875
-1.3198,1.0599,0.0091827,0.08478,0.0089222
-1.3098,1.0595,0.0095178,0.08565,0.009274
-1.2998,1.0591,0.0098661,0.086529,0.0096421
-1.2898,1.0588,0.010234,0.087415,0.010031
-1.2798,1.0583,0.010623,0.088312,0.010438
-1.2698,1.0579,0.011038,0.08922,0.010865
-1.2598,1.0575,0.011477,0.090137,0.011315
-1.2498,1.057,0.011939,0.091065,0.01179
-1.2398,1.0565,0.012429,0.092002,0.012294
-1.2298,1.0559,0.012946,0.092946,0.012824
-1.2198,1.0554,0.013482,0.093905,0.013369
-1.2098,1.0548,0.014035,0.09488,0.013938
-1.1998,1.0542,0.01461,0.09587,0.01455
-1.1898,1.0536,0.015208,0.096864,0.015202
-1.1798,1.0529,0.015831,0.09787,0.015879
-1.1698,1.0522,0.016499,0.098902,0.016593
-1.1598,1.0515,0.017235,0.099965,0.017346
-1.1498,1.0506,0.018021,0.10104,0.018153
-1.1398,1.0498,0.018846,0.10213,0.01899
-1.1298,1.0488,0.019735,0.10325,0.019856
-1.1198,1.0478,0.020708,0.10441,0.020769
-1.1098,1.0467,0.02175,0.10557,0.021739
-1.0998,1.0455,0.022875,0.10675,0.022748
-1.0898,1.0442,0.024092,0.10796,0.023796
-1.0798,1.0429,0.025367,0.10921,0.024872
-1.0698,1.0414,0.026699,0.11048,0.026006
-1.0598,1.0399,0.028052,0.11178,0.027172
-1.0498,1.0383,0.029441,0.1131,0.028409
-1.0398,1.0366,0.030875,0.11445,0.029689
-1.0298,1.0348,0.032385,0.11583,0.031019
-1.0198,1.033,0.033977,0.11724,0.03241
-1.0098,1.0311,0.035625,0.11866,0.033872
-0.99975,1.0291,0.037362,0.1201,0.035417
-0.98975,1.0269,0.039231,0.1216,0.037005
-0.97974,1.0246,0.041247,0.12315,0.038696
-0.96974,1.0222,0.043369,0.12472,0.04045
-0.95974,1.0195,0.045612,0.12632,0.042262
-0.94974,1.0168,0.047938,0.12795,0.04415
-0.93973,1.0138,0.050327,0.12961,0.046148
-0.92973,1.0107,0.052794,0.1313,0.04824
-0.91973,1.0074,0.055363,0.13306,0.050404
-0.90973,1.004,0.057952,0.13488,0.052589
-0.89972,1.0005,0.060542,0.13667,0.054877
-0.88972,0.99671,0.063125,0.13845,0.057272
-0.87972,0.99279,0.065718,0.14026,0.059814
-0.86972,0.98875,0.068242,0.14209,0.062522
-0.85971,0.98457,0.07068,0.1439,0.065392
-0.84971,0.98025,0.07312,0.14571,0.068346
-0.83971,0.9757,0.075658,0.14753,0.071362
-0.82971,0.97089,0.078309,0.14945,0.074388
-0.8197,0.96589,0.081071,0.15136,0.077555
-0.8097,0.96074,0.083954,0.15321,0.080902
-0.7997,0.95541,0.086926,0.15508,0.084339
-0.7897,0.94991,0.089922,0.15698,0.087857
-0.77969,0.94411,0.093055,0.15886,0.091496
-0.76969,0.93813,0.096216,0.16075,0.095269
-0.75969,0.93192,0.099424,0.1627,0.099152
-0.74969,0.92539,0.1027,0.16454,0.10321
-0.73968,0.91857,0.10597,0.16631,0.10737
-0.72968,0.91156,0.10915,0.16809,0.11156
-0.71968,0.90431,0.11231,0.1698,0.11583
-0.70968,0.89685,0.11533,0.17141,0.12029
-0.69967,0.88927,0.11818,0.17298,0.12489
-0.68967,0.88153,0.1209,0.17448,0.1296
-0.67967,0.87368,0.1235,0.17591,0.1344
-0.66967,0.86567,0.12594,0.17728,0.13933
-0.65966,0.85748,0.12824,0.17851,0.14439
-0.64966,0.849,0.13046,0.17962,0.14948
-0.63966,0.84043,0.13254,0.18066,0.15468
-0.62966,0.83174,0.1345,0.18166,0.15996
-0.61965,0.82293,0.13634,0.18256,0.16538
-0.60965,0.81404,0.13818,0.18331,0.17103
-0.59965,0.80498,0.14002,0.18387,0.17675
-0.58965,0.79564,0.14181,0.18429,0.18256
-0.57964,0.78609,0.14353,0.18456,0.18841
-0.56964,0.77645,0.14512,0.18467,0.19442
-0.55964,0.76683,0.14658,0.18474,0.2004
-0.54964,0.75724,0.14796,0.1848,0.20642
-0.53963,0.74763,0.14929,0.18475,0.2126
-0.52963,0.73796,0.15044,0.18455,0.21885
-0.51963,0.72817,0.15151,0.18429,0.22505
-0.50963,0.71824,0.15257,0.18394,0.23122
-0.49962,0.70815,0.15359,0.18353,0.23724
-0.48962,0.69784,0.15445,0.18303,0.24331
-0.47962,0.6874,0.15529,0.18231,0.24938
-0.46962,0.67672,0.15611,0.18153,0.25536
-0.45961,0.6659,0.15672,0.18069,0.26143
-0.44961,0.65507,0.15708,0.17961,0.26765
-0.43961,0.64423,0.15724,0.17825,0.27399
-0.42961,0.63332,0.15728,0.17686,0.28023
-0.4196,0.62253,0.15707,0.17541,0.28643
-0.4096,0.61183,0.15655,0.17374,0.29274
-0.3996,0.6012,0.15568,0.17193,0.29921
-0.3896,0.59052,0.15459,0.17007,0.30571
-0.37959,0.57988,0.15325,0.16806,0.31222
-0.36959,0.56943,0.15166,0.16579,0.31871
-0.35959,0.55913,0.14974,0.16336,0.32523
-0.34959,0.54888,0.14764,0.16077,0.33178
-0.33958,0.53872,0.14538,0.15806,0.33829
-0.32958,0.52875,0.14294,0.15524,0.34476
-0.31958,0.51891,0.14038,0.15233,0.3513
-0.30958,0.50925,0.13773,0.1492,0.3578
-0.29957,0.49987,0.135,0.14593,0.36416
-0.28957,0.49062,0.13228,0.14256,0.37048
-0.27957,0.48154,0.12957,0.13915,0.37672
-0.26957,0.47275,0.12687,0.13563,0.3828
-0.25956,0.46431,0.12423,0.13199,0.38877
-0.24956,0.45613,0.12165,0.12828,0.39477
-0.23956,0.44818,0.11912,0.12446,0.40065
-0.22956,0.44036,0.11657,0.12055,0.40636
-0.21955,0.43286,0.114,0.11649,0.41197
-0.20955,0.42574,0.11141,0.1123,0.41757
-0.19955,0.41912,0.10879,0.10804,0.42307
-0.18955,0.41285,0.10623,0.10355,0.42843
-0.17954,0.40694,0.10372,0.098834,0.43366
-0.16954,0.40139,0.10124,0.094041,0.43868
-0.15954,0.39612,0.09886,0.089201,0.44331
-0.14954,0.39105,0.096527,0.084214,0.44776
-0.13953,0.38634,0.094344,0.079002,0.45203
-0.12953,0.38185,0.092252,0.073633,0.45612
-0.11953,0.37764,0.090126,0.068127,0.45996
-0.10953,0.37372,0.088024,0.062514,0.46339
-0.099525,0.37021,0.085983,0.056779,0.46663
-0.089522,0.36706,0.084124,0.050986,0.46953
-0.07952,0.36428,0.082339,0.045208,0.47213
-0.069517,0.36193,0.080655,0.039302,0.47441
-0.059515,0.36011,0.079136,0.033331,0.4764
-0.049512,0.35868,0.077834,0.027452,0.47811
-0.03951,0.35765,0.076731,0.021675,0.47948
-0.029507,0.35701,0.075919,0.015924,0.48061
-0.019505,0.35671,0.075481,0.010169,0.48141
-0.0095024,0.35668,0.075259,0.0044667,0.48185
0.00050013,0.35684,0.075195,-0.0012469,0.48192
0.010503,0.35713,0.075256,-0.0069879,0.48162
0.020505,0.35767,0.075539,-0.01268,0.48089
0.030508,0.35853,0.076069,-0.018346,0.47991
0.04051,0.35967,0.076757,-0.023985,0.47877
0.050513,0.361,0.077657,-0.029621,0.47725
0.060515,0.36259,0.078807,-0.035319,0.47535
0.070518,0.36447,0.080096,-0.040979,0.47304
0.08052,0.36667,0.081498,-0.046537,0.47051
0.090523,0.36923,0.083039,-0.052006,0.46772
0.10053,0.37212,0.084756,-0.05748,0.4646
0.11053,0.37538,0.086652,-0.062883,0.46121
0.12053,0.37904,0.088731,-0.06825,0.45752
0.13053,0.38331,0.091043,-0.073566,0.45352
0.14054,0.38782,0.093458,-0.078714,0.44917
0.15054,0.3926,0.09589,-0.08377,0.44466
0.16054,0.39774,0.098596,-0.088787,0.43989
0.17054,0.40323,0.10143,-0.093728,0.43485
0.18055,0.40886,0.10424,-0.098525,0.42958
0.19055,0.41461,0.10709,-0.10321,0.4241
0.20055,0.4206,0.10999,-0.10783,0.41835
0.21055,0.42681,0.11292,-0.1123,0.41247
0.22056,0.43337,0.11576,-0.11658,0.40636
0.23056,0.44037,0.11862,-0.12077,0.39994
0.24056,0.44773,0.12127,-0.12491,0.39338
0.25056,0.45529,0.1238,-0.129,0.38683
0.26057,0.46313,0.12633,-0.13301,0.38025
0.27057,0.47124,0.12896,-0.13686,0.37365
0.28057,0.47962,0.13144,-0.14057,0.36707
0.29057,0.48825,0.13383,-0.14417,0.36053
0.30058,0.4971,0.13624,-0.14767,0.35402
0.31058,0.50624,0.13848,-0.15109,0.3475
0.32058,0.51547,0.14054,-0.15434,0.34095
0.33058,0.52473,0.14253,-0.15748,0.33421
0.34059,0.53419,0.14444,-0.16042,0.32761
0.35059,0.54387,0.14604,-0.16322,0.32116
0.36059,0.55375,0.14746,-0.16583,0.31481
0.37059,0.56382,0.14871,-0.16818,0.3086
0.3806,0.57407,0.14974,-0.17042,0.30251
0.3906,0.58446,0.15065,-0.17259,0.29646
0.4006,0.59493,0.15156,-0.17462,0.29044
0.4106,0.60552,0.15259,-0.1765,0.28466
0.42061,0.61619,0.15349,-0.17827,0.27891
0.43061,0.62695,0.15413,-0.17996,0.27309
0.44061,0.63768,0.15466,-0.18147,0.26727
0.45061,0.64851,0.15504,-0.18266,0.26149
0.46062,0.65945,0.15524,-0.18373,0.2557
0.47062,0.67044,0.15526,-0.18472,0.24992
0.48062,0.68149,0.15507,-0.1855,0.2442
0.49062,0.69233,0.15491,-0.18626,0.23836
0.50063,0.70308,0.15464,-0.18698,0.2325
0.51063,0.71387,0.1542,-0.18752,0.2267
0.52063,0.72469,0.15348,-0.18789,0.22087
0.53063,0.73528,0.15263,-0.18818,0.215
0.54064,0.74549,0.15179,-0.18833,0.209
0.55064,0.75553,0.15089,-0.18835,0.20298
0.56064,0.76543,0.14982,-0.18821,0.19695
0.57064,0.77526,0.1485,-0.18793,0.191
0.58065,0.78503,0.14685,-0.18753,0.18513
0.59065,0.79467,0.14509,-0.18697,0.17938
0.60065,0.80404,0.14316,-0.18627,0.17376
0.61065,0.81326,0.14109,-0.18552,0.16822
0.62066,0.82227,0.13885,-0.18461,0.16286
0.63066,0.83112,0.13656,-0.1836,0.15767
0.64066,0.83979,0.13426,-0.18254,0.15261
0.65066,0.84832,0.1319,-0.1814,0.14767
0.66067,0.85668,0.1295,-0.18013,0.14286
0.67067,0.86482,0.12689,-0.17884,0.13805
0.68067,0.87282,0.12423,-0.17747,0.13336
0.69067,0.88066,0.12142,-0.17594,0.1288
0.70068,0.88834,0.11851,-0.17431,0.12436
0.71068,0.89593,0.11552,-0.17269,0.1199
0.72068,0.90339,0.11246,-0.17105,0.11553
0.73068,0.91067,0.10928,-0.16934,0.11129
0.74069,0.91779,0.106,-0.16759,0.10718
0.75069,0.92475,0.10272,-0.16577,0.1031
0.76069,0.93142,0.099469,-0.16398,0.099046
0.77069,0.9378,0.096222,-0.16216,0.095091
0.7807,0.94393,0.093112,-0.1603,0.091222
0.7907,0.94983,0.090031,-0.15833,0.087502
0.8007,0.95556,0.086911,-0.15635,0.083902
0.8107,0.96104,0.083855,-0.15434,0.08041
0.82071,0.96622,0.080821,-0.15236,0.077052
0.83071,0.97106,0.077917,-0.15045,0.073773
0.84071,0.97567,0.075056,-0.14859,0.07054
0.85071,0.98007,0.072263,-0.14674,0.067474
0.86072,0.98432,0.069419,-0.1449,0.064588
0.87072,0.9884,0.066573,-0.14307,0.061819
0.88072,0.99239,0.063796,-0.14126,0.059162
0.89072,0.99622,0.06116,-0.13946,0.056651
0.90073,0.99983,0.058595,-0.13766,0.05431
0.91073,1.0033,0.056128,-0.13583,0.052128
0.92073,1.0066,0.053733,-0.13405,0.050008
0.93073,1.0098,0.051398,-0.13229,0.047943
0.94074,1.0129,0.049112,-0.13054,0.045977
0.95074,1.0158,0.046885,-0.12881,0.044119
0.96074,1.0186,0.044779,-0.12708,0.042339
0.97074,1.0212,0.042804,-0.1254,0.040599
0.98075,1.0235,0.040939,-0.12379,0.038906
0.99075,1.0258,0.039103,-0.1222,0.037294
1.0008,1.0279,0.037341,-0.12069,0.035739
1.0108,1.0299,0.035724,-0.11922,0.034225
1.0208,1.0317,0.034203,-0.11779,0.03278
1.0308,1.0334,0.032782,-0.11642,0.031389
1.0408,1.035,0.031416,-0.11509,0.03003
1.0508,1.0365,0.03011,-0.11375,0.028751
1.0608,1.0379,0.028874,-0.11248,0.027494
1.0708,1.0392,0.027672,-0.11125,0.026277
1.0808,1.0405,0.026484,-0.11002,0.025154
1.0908,1.0417,0.02533,-0.10884,0.024077
1.1008,1.0428,0.024232,-0.10768,0.023045
1.1108,1.0439,0.023161,-0.10652,0.022041
1.1208,1.045,0.022121,-0.10536,0.021092
1.1308,1.046,0.021107,-0.10422,0.02021
1.1408,1.047,0.020149,-0.10311,0.019379
1.1508,1.0479,0.019264,-0.10203,0.01857
1.1608,1.0488,0.018452,-0.10097,0.017788
1.1708,1.0496,0.017707,-0.099939,0.017047
1.1808,1.0503,0.01701,-0.098914,0.016347
1.1908,1.051,0.016365,-0.097892,0.015679
1.2008,1.0517,0.015746,-0.096886,0.015043
1.2108,1.0523,0.015144,-0.095875,0.01445
1.2208,1.053,0.014557,-0.094866,0.013896
1.2308,1.0536,0.014,-0.093876,0.013358
1.2408,1.0542,0.013463,-0.0929,0.01283
1.2508,1.0548,0.012933,-0.091925,0.012323
1.2608,1.0554,0.012407,-0.090953,0.011839
1.2708,1.0559,0.011902,-0.089981,0.011391
1.2808,1.0565,0.011438,-0.089025,0.01095
1.2908,1.057,0.010995,-0.08808,0.01052
1.3008,1.0575,0.010567,-0.087141,0.010103
1.3108,1.058,0.010147,-0.086217,0.0097093
1.3208,1.0584,0.0097366,-0.085295,0.0093397
1.3308,1.0589,0.0093372,-0.084376,0.0089887
1.3408,1.0593,0.0089557,-0.083466,0.0086534
1.3508,1.0597,0.0085875,-0.082563,0.0083437
1.3608,1.0601,0.0082382,-0.081674,0.0080468
1.3708,1.0605,0.0079148,-0.080802,0.0077576
1.3808,1.0609,0.0076077,-0.079943,0.0074737
1.3908,1.0612,0.0073235,-0.079102,0.0071989
1.4009,1.0615,0.0070601,-0.078269,0.0069404
1.4109,1.0618,0.0068111,-0.077453,0.0066892
1.4209,1.0621,0.0065694,-0.076645,0.0064439
1.4309,1.0624,0.0063411,-0.075846,0.0062054
1.4409,1.0626,0.0061274,-0.075053,0.0059812
1.4509,1.0629,0.0059242,-0.074268,0.0057682
1.4609,1.0631,0.0057312,-0.073492,0.0055639
1.4709,1.0633,0.005545,-0.072724,0.0053684
1.4809,1.0635,0.0053667,-0.071964,0.0051819
1.4909,1.0637,0.0051961,-0.071211,0.0050041
1.5009,1.0639,0.005031,-0.070461,0.0048327
1.5109,1.0641,0.004871,-0.069713,0.0046678
1.5209,1.0643,0.0047191,-0.068975,0.0045122
1.5309,1.0645,0.0045731,-0.068246,0.0043622
1.5409,1.0646,0.0044326,-0.067523,0.0042176
1.5509,1.0648,0.0042968,-0.066806,0.0040794
1.5609,1.0649,0.0041652,-0.066096,0.0039457
1.5709,1.0651,0.0040372,-0.065393,0.0038161
1.5809,1.0652,0.0039138,-0.064698,0.0036919
1.5909,1.0654,0.0037946,-0.064008,0.0035725
1.6009,1.0655,0.0036797,-0.063321,0.0034579
1.6109,1.0656,0.0035686,-0.06264,0.0033471
1.6209,1.0657,0.0034613,-0.061965,0.0032397
1.6309,1.0658,0.0033582,-0.061299,0.0031363
1.6409,1.0659,0.0032586,-0.06064,0.0030368
1.6509,1.066,0.0031621,-0.059987,0.002941
1.6609,1.0661,0.0030685,-0.059339,0.0028487
1.6709,1.0662,0.0029783,-0.058698,0.00276
1.6809,1.0663,0.0028914,-0.058064,0.0026744
1.6909,1.0663,0.0028076,-0.057432,0.0025917
1.7009,1.0664,0.0027266,-0.056807,0.0025119
1.7109,1.0665,0.002648,-0.056189,0.0024348
1.7209,1.0665,0.0025721,-0.055579,0.0023605
1.7309,1.0666,0.0024987,-0.054973,0.002289
1.7409,1.0666,0.0024275,-0.054373,0.0022199
1.7509,1.0667,0.0023586,-0.053778,0.002153
1.7609,1.0667,0.0022914,-0.053189,0.0020877
1.7709,1.0667,0.0022264,-0.052606,0.0020246
1.7809,1.0668,0.0021639,-0.052028,0.0019643
1.7909,1.0668,0.0021034,-0.051456,0.0019058
1.801,1.0668,0.0020442,-0.050889,0.0018486
1.811,1.0668,0.0019872,-0.050329,0.0017937
1.821,1.0668,0.0019319,-0.049773,0.0017405
1.831,1.0668,0.0018783,-0.049223,0.0016892
1.841,1.0669,0.0018265,-0.048679,0.0016397
1.851,1.0669,0.0017762,-0.04814,0.0015917
1.861,1.0669,0.0017271,-0.047607,0.0015446
1.871,1.0669,0.0016798,-0.04708,0.0014993
1.881,1.0668,0.0016341,-0.046557,0.0014561
1.891,1.0668,0.0015897,-0.04604,0.0014141
1.901,1.0668,0.0015466,-0.045527,0.0013734
1.911,1.0668,0.0015051,-0.04502,0.0013342
1.921,1.0668,0.0014646,-0.044518,0.0012961
1.931,1.0668,0.001425,-0.04402,0.0012587
1.941,1.0667,0.0013871,-0.043527,0.001223
1.951,1.0667,0.0013504,-0.04304,0.0011886
1.961,1.0667,0.0013144,-0.042556,0.0011546
1.971,1.0666,0.0012795,-0.042077,0.0011217
1.981,1.0666,0.0012462,-0.041606,0.0010908
1.991,1.0665,0.0012132,-0.041137,0.00106


==> figs/data/cylinder_edac_100_2.02_prod_mean.csv <==
y,P
-2,0.052188
-1.9973,0.05233
-1.9947,0.052473
-1.992,0.052618
-1.9893,0.052765
-1.9867,0.052911
-1.984,0.053057
-1.9813,0.053201
-1.9787,0.05334
-1.976,0.053479
-1.9733,0.053619
-1.9706,0.053765
-1.968,0.053916
-1.9653,0.054068
-1.9626,0.054223
-1.96,0.054379
-1.9573,0.054535
-1.9546,0.054692
-1.952,0.054849
-1.9493,0.055009
-1.9466,0.055164
-1.944,0.055319
-1.9413,0.055473
-1.9386,0.055626
-1.936,0.055781
-1.9333,0.055936
-1.9306,0.056093
-1.928,0.056253
-1.9253,0.056411
-1.9226,0.05657
-1.9199,0.056729
-1.9173,0.056887
-1.9146,0.057047
-1.9119,0.057209
-1.9093,0.05737
-1.9066,0.057532
-1.9039,0.057695
-1.9013,0.057857
-1.8986,0.058021
-1.8959,0.058187
-1.8933,0.058352
-1.8906,0.058517
-1.8879,0.058686
-1.8853,0.05886
-1.8826,0.059032
-1.8799,0.059199
-1.8773,0.059367
-1.8746,0.059527
-1.8719,0.059684
-1.8692,0.059839
-1.8666,0.059995
-1.8639,0.060151
-1.8612,0.060309
-1.8586,0.060468
-1.8559,0.060629
-1.8532,0.060797
-1.8506,0.060968
-1.8479,0.06114
-1.8452,0.061314
-1.8426,0.061487
-1.8399,0.061662
-1.8372,0.061839
-1.8346,0.062018
-1.8319,0.062197
-1.8292,0.062377
-1.8266,0.062561
-1.8239,0.062744
-1.8212,0.062927
-1.8185,0.063111
-1.8159,0.063293
-1.8132,0.063477
-1.8105,0.063661
-1.8079,0.063845
-1.8052,0.06403
-1.8025,0.064219
-1.7999,0.064396
-1.7972,0.064571
-1.7945,0.064748
-1.7919,0.064925
-1.7892,0.065105
-1.7865,0.065285
-1.7839,0.065469
-1.7812,0.065659
-1.7785,0.065841
-1.7759,0.066021
-1.7732,0.066202
-1.7705,0.066381
-1.7678,0.066558
-1.7652,0.066737
-1.7625,0.066913
-1.7598,0.067091
-1.7572,0.067266
-1.7545,0.067438
-1.7518,0.06761
-1.7492,0.067783
-1.7465,0.067962
-1.7438,0.068144
-1.7412,0.068328
-1.7385,0.068513
-1.7358,0.068701
-1.7332,0.068885
-1.7305,0.069071
-1.7278,0.069257
-1.7252,0.069305
-1.7225,0.069634
-1.7198,0.069825
-1.7171,0.070015
-1.7145,0.070205
-1.7118,0.070398
-1.7091,0.070593
-1.7065,0.070782
-1.7038,0.070972
-1.7011,0.071163
-1.6985,0.071353
-1.6958,0.071543
-1.6931,0.071733
-1.6905,0.071926
-1.6878,0.07212
-1.6851,0.072315
-1.6825,0.072508
-1.6798,0.072698
-1.6771,0.072879
-1.6744,0.073071
-1.6718,0.073264
-1.6691,0.073457
-1.6664,0.073652
-1.6638,0.073854
-1.6611,0.074056
-1.6584,0.074253
-1.6558,0.074451
-1.6531,0.074653
-1.6504,0.074853
-1.6478,0.075057
-1.6451,0.07526
-1.6424,0.075463
-1.6398,0.075666
-1.6371,0.075874
-1.6344,0.076082
-1.6318,0.076293
-1.6291,0.076508
-1.6264,0.076723
-1.6237,0.076947
-1.6211,0.07718
-1.6184,0.0774
-1.6157,0.07762
-1.6131,0.077837
-1.6104,0.078049
-1.6077,0.078262
-1.6051,0.078466
-1.6024,0.078672
-1.5997,0.078869
-1.5971,0.079065
-1.5944,0.079259
-1.5917,0.079451
-1.5891,0.079639
-1.5864,0.079832
-1.5837,0.080027
-1.5811,0.08023
-1.5784,0.080435
-1.5757,0.080652
-1.573,0.080862
-1.5704,0.081072
-1.5677,0.081276
-1.565,0.081484
-1.5624,0.081694
-1.5597,0.081903
-1.557,0.082095
-1.5544,0.082321
-1.5517,0.082536
-1.549,0.082751
-1.5464,0.082965
-1.5437,0.083238
-1.541,0.083422
-1.5384,0.083644
-1.5357,0.083872
-1.533,0.084098
-1.5304,0.084326
-1.5277,0.084559
-1.525,0.084782
-1.5223,0.085015
-1.5197,0.085237
-1.517,0.085465
-1.5143,0.085696
-1.5117,0.085916
-1.509,0.086137
-1.5063,0.08635
-1.5037,0.086568
-1.501,0.086777
-1.4983,0.086999
-1.4957,0.087214
-1.493,0.087439
-1.4903,0.087676
-1.4877,0.087914
-1.485,0.088149
-1.4823,0.088403
-1.4797,0.088636
-1.477,0.088875
-1.4743,0.089124
-1.4716,0.089378
-1.469,0.089626
-1.4663,0.089894
-1.4636,0.09016
-1.461,0.090417
-1.4583,0.090694
-1.4556,0.090966
-1.453,0.091238
-1.4503,0.091506
-1.4476,0.091801
-1.445,0.092097
-1.4423,0.09238
-1.4396,0.09267
-1.437,0.092947
-1.4343,0.093213
-1.4316,0.093477
-1.429,0.093733
-1.4263,0.093972
-1.4236,0.094222
-1.4209,0.094464
-1.4183,0.094685
-1.4156,0.094914
-1.4129,0.095134
-1.4103,0.095339
-1.4076,0.095549
-1.4049,0.095721
-1.4023,0.095867
-1.3996,0.096011
-1.3969,0.096156
-1.3943,0.096326
-1.3916,0.096504
-1.3889,0.096685
-1.3863,0.096875
-1.3836,0.097068
-1.3809,0.097264
-1.3783,0.097449
-1.3756,0.09763
-1.3729,0.097816
-1.3702,0.097993
-1.3676,0.098333
-1.3649,0.098487
-1.3622,0.098667
-1.3596,0.098857
-1.3569,0.099051
-1.3542,0.099259
-1.3516,0.099469
-1.3489,0.099679
-1.3462,0.09989
-1.3436,0.10011
-1.3409,0.10036
-1.3382,0.10064
-1.3356,0.10096
-1.3329,0.10132
-1.3302,0.10172
-1.3276,0.10213
-1.3249,0.10254
-1.3222,0.10299
-1.3195,0.1036
-1.3169,0.10405
-1.3142,0.10447
-1.3115,0.10485
-1.3089,0.10524
-1.3062,0.10562
-1.3035,0.10596
-1.3009,0.1063
-1.2982,0.10666
-1.2955,0.10694
-1.2929,0.1073
-1.2902,0.10766
-1.2875,0.10798
-1.2849,0.10832
-1.2822,0.10866
-1.2795,0.10899
-1.2769,0.10931
-1.2742,0.10969
-1.2715,0.11011
-1.2688,0.11057
-1.2662,0.11098
-1.2635,0.11133
-1.2608,0.11168
-1.2582,0.11199
-1.2555,0.11225
-1.2528,0.11246
-1.2502,0.11273
-1.2475,0.11309
-1.2448,0.11342
-1.2422,0.11378
-1.2395,0.11412
-1.2368,0.11451
-1.2342,0.11491
-1.2315,0.11528
-1.2288,0.11554
-1.2262,0.11575
-1.2235,0.11584
-1.2208,0.11589
-1.2181,0.11595
-1.2155,0.11603
-1.2128,0.11625
-1.2101,0.11656
-1.2075,0.11705
-1.2048,0.11741
-1.2021,0.11785
-1.1995,0.11844
-1.1968,0.1191
-1.1941,0.11977
-1.1915,0.1205
-1.1888,0.12126
-1.1861,0.122
-1.1835,0.12276
-1.1808,0.12356
-1.1781,0.12433
-1.1755,0.12522
-1.1728,0.12614
-1.1701,0.12706
-1.1674,0.12796
-1.1648,0.12886
-1.1621,0.12976
-1.1594,0.13067
-1.1568,0.13163
-1.1541,0.13253
-1.1514,0.13344
-1.1488,0.13434
-1.1461,0.13525
-1.1434,0.13621
-1.1408,0.13732
-1.1381,0.13856
-1.1354,0.13965
-1.1328,0.14066
-1.1301,0.14175
-1.1274,0.14292
-1.1247,0.14411
-1.1221,0.14521
-1.1194,0.14626
-1.1167,0.14733
-1.1141,0.1485
-1.1114,0.14967
-1.1087,0.15085
-1.1061,0.15198
-1.1034,0.15302
-1.1007,0.15404
-1.0981,0.1551
-1.0954,0.15612
-1.0927,0.15691
-1.0901,0.15772
-1.0874,0.15853
-1.0847,0.15929
-1.0821,0.16012
-1.0794,0.16116
-1.0767,0.16198
-1.074,0.16258
-1.0714,0.16328
-1.0687,0.16407
-1.066,0.16487
-1.0634,0.16565
-1.0607,0.16671
-1.058,0.16788
-1.0554,0.16913
-1.0527,0.17058
-1.05,0.17227
-1.0474,0.17328
-1.0447,0.1745
-1.042,0.17564
-1.0394,0.17696
-1.0367,0.17824
-1.034,0.17946
-1.0314,0.18053
-1.0287,0.18181
-1.026,0.18302
-1.0233,0.18434
-1.0207,0.1853
-1.018,0.18625
-1.0153,0.1873
-1.0127,0.18827
-1.01,0.18935
-1.0073,0.19053
-1.0047,0.19165
-1.002,0.19275
-0.99933,0.19369
-0.99666,0.1947
-0.994,0.19571
-0.99133,0.19716
-0.98866,0.19891
-0.98599,0.20104
-0.98332,0.20303
-0.98065,0.20509
-0.97799,0.20723
-0.97532,0.20916
-0.97265,0.21088
-0.96998,0.21246
-0.96731,0.21388
-0.96464,0.21492
-0.96197,0.21613
-0.95931,0.21764
-0.95664,0.21914
-0.95397,0.22047
-0.9513,0.22174
-0.94863,0.22334
-0.94596,0.22491
-0.9433,0.22607
-0.94063,0.22736
-0.93796,0.2283
-0.93529,0.2293
-0.93262,0.23024
-0.92995,0.2312
-0.92728,0.23135
-0.92462,0.23259
-0.92195,0.23376
-0.91928,0.23521
-0.91661,0.23676
-0.91394,0.23862
-0.91127,0.24066
-0.90861,0.24272
-0.90594,0.2445
-0.90327,0.24633
-0.9006,0.24818
-0.89793,0.24989
-0.89526,0.25165
-0.8926,0.25308
-0.88993,0.25455
-0.88726,0.25625
-0.88459,0.25808
-0.88192,0.25974
-0.87925,0.26154
-0.87658,0.26327
-0.87392,0.26482
-0.87125,0.26616
-0.86858,0.26805
-0.86591,0.26982
-0.86324,0.27071
-0.86057,0.27129
-0.85791,0.27187
-0.85524,0.27261
-0.85257,0.2737
-0.8499,0.27512
-0.84723,0.27632
-0.84456,0.27746
-0.84189,0.27859
-0.83923,0.28004
-0.83656,0.2814
-0.83389,0.28274
-0.83122,0.2838
-0.82855,0.28492
-0.82588,0.28601
-0.82322,0.28677
-0.82055,0.2876
-0.81788,0.28832
-0.81521,0.28897
-0.81254,0.28938
-0.80987,0.28975
-0.8072,0.29024
-0.80454,0.29056
-0.80187,0.29075
-0.7992,0.29103
-0.79653,0.29151
-0.79386,0.29208
-0.79119,0.29294
-0.78853,0.2939
-0.78586,0.29463
-0.78319,0.29568
-0.78052,0.29669
-0.77785,0.29808
-0.77518,0.29942
-0.77252,0.30047
-0.76985,0.3017
-0.76718,0.30294
-0.76451,0.30396
-0.76184,0.30501
-0.75917,0.30586
-0.7565,0.30677
-0.75384,0.30731
-0.75117,0.3079
-0.7485,0.30857
-0.74583,0.30943
-0.74316,0.31035
-0.74049,0.31143
-0.73783,0.31284
-0.73516,0.31398
-0.73249,0.31502
-0.72982,0.31601
-0.72715,0.3173
-0.72448,0.31877
-0.72181,0.32008
-0.71915,0.32122
-0.71648,0.32149
-0.71381,0.3216
-0.71114,0.32112
-0.70847,0.3201
-0.7058,0.31956
-0.70314,0.3191
-0.70047,0.31872
-0.6978,0.31836
-0.69513,0.31775
-0.69246,0.31685
-0.68979,0.31581
-0.68712,0.31482
-0.68446,0.31387
-0.68179,0.31276
-0.67912,0.31145
-0.67645,0.31038
-0.67378,0.30932
-0.67111,0.308
-0.66845,0.30677
-0.66578,0.3058
-0.66311,0.30517
-0.66044,0.30454
-0.65777,0.30393
-0.6551,0.30331
-0.65243,0.30237
-0.64977,0.30124
-0.6471,0.29993
-0.64443,0.29849
-0.64176,0.29709
-0.63909,0.29541
-0.63642,0.29391
-0.63376,0.29265
-0.63109,0.29193
-0.62842,0.29164
-0.62575,0.29158
-0.62308,0.29157
-0.62041,0.29136
-0.61775,0.29112
-0.61508,0.29024
-0.61241,0.28989
-0.60974,0.28877
-0.60707,0.2871
-0.6044,0.28632
-0.60173,0.28576
-0.59907,0.28541
-0.5964,0.2846
-0.59373,0.28334
-0.59106,0.28221
-0.58839,0.28089
-0.58572,0.2795
-0.58306,0.27828
-0.58039,0.27716
-0.57772,0.27644
-0.57505,0.27574
-0.57238,0.27538
-0.56971,0.27514
-0.56704,0.27482
-0.56438,0.2745
-0.56171,0.2742
-0.55904,0.27367
-0.55637,0.27269
-0.5537,0.27157
-0.55103,0.27041
-0.54837,0.26905
-0.5457,0.26797
-0.54303,0.26688
-0.54036,0.26586
-0.53769,0.26458
-0.53502,0.26316
-0.53235,0.26153
-0.52969,0.25988
-0.52702,0.25819
-0.52435,0.25654
-0.52168,0.25479
-0.51901,0.25313
-0.51634,0.25133
-0.51368,0.24966
-0.51101,0.24817
-0.50834,0.24715
-0.50567,0.24632
-0.503,0.24565
-0.50033,0.24594
-0.49767,0.24696
-0.495,0.24862
-0.49233,0.25032
-0.48966,0.25183
-0.48699,0.25319
-0.48432,0.25458
-0.48165,0.25575
-0.47899,0.25663
-0.47632,0.25793
-0.47365,0.25896
-0.47098,0.26021
-0.46831,0.26069
-0.46564,0.26061
-0.46298,0.25956
-0.46031,0.25866
-0.45764,0.25692
-0.45497,0.25548
-0.4523,0.2552
-0.44963,0.25335
-0.44696,0.25161
-0.4443,0.24968
-0.44163,0.24805
-0.43896,0.24642
-0.43629,0.24495
-0.43362,0.24343
-0.43095,0.24205
-0.42829,0.24055
-0.42562,0.23907
-0.42295,0.23746
-0.42028,0.2358
-0.41761,0.23418
-0.41494,0.2327
-0.41227,0.23114
-0.40961,0.22961
-0.40694,0.22784
-0.40427,0.22625
-0.4016,0.22473
-0.39893,0.22346
-0.39626,0.22239
-0.3936,0.22143
-0.39093,0.22033
-0.38826,0.21913
-0.38559,0.21799
-0.38292,0.2173
-0.38025,0.21666
-0.37759,0.21579
-0.37492,0.21486
-0.37225,0.2137
-0.36958,0.213
-0.36691,0.21259
-0.36424,0.21201
-0.36157,0.21143
-0.35891,0.21094
-0.35624,0.21044
-0.35357,0.20986
-0.3509,0.20957
-0.34823,0.20945
-0.34556,0.20996
-0.3429,0.21046
-0.34023,0.21032
-0.33756,0.21061
-0.33489,0.21064
-0.33222,0.21065
-0.32955,0.21067
-0.32688,0.2103
-0.32422,0.20994
-0.32155,0.20935
-0.31888,0.20885
-0.31621,0.20831
-0.31354,0.20723
-0.31087,0.20594
-0.30821,0.20561
-0.30554,0.20538
-0.30287,0.20403
-0.3002,0.20258
-0.29753,0.20102
-0.29486,0.1994
-0.29219,0.1978
-0.28953,0.19635
-0.28686,0.19514
-0.28419,0.19409
-0.28152,0.19283
-0.27885,0.19187
-0.27618,0.19081
-0.27352,0.18978
-0.27085,0.18879
-0.26818,0.18792
-0.26551,0.18695
-0.26284,0.18589
-0.26017,0.18478
-0.25751,0.18374
-0.25484,0.18279
-0.25217,0.18184
-0.2495,0.1809
-0.24683,0.17978
-0.24416,0.17866
-0.24149,0.17759
-0.23883,0.17663
-0.23616,0.1758
-0.23349,0.17503
-0.23082,0.17448
-0.22815,0.1741
-0.22548,0.17353
-0.22282,0.17318
-0.22015,0.17279
-0.21748,0.17245
-0.21481,0.17194
-0.21214,0.17126
-0.20947,0.1705
-0.2068,0.16978
-0.20414,0.16921
-0.20147,0.16878
-0.1988,0.16853
-0.19613,0.16857
-0.19346,0.16832
-0.19079,0.16824
-0.18813,0.16808
-0.18546,0.1679
-0.18279,0.16783
-0.18012,0.16795
-0.17745,0.16802
-0.17478,0.16821
-0.17211,0.16832
-0.16945,0.16836
-0.16678,0.16836
-0.16411,0.1682
-0.16144,0.16814
-0.15877,0.16833
-0.1561,0.16842
-0.15344,0.16841
-0.15077,0.16882
-0.1481,0.16937
-0.14543,0.16997
-0.14276,0.17046
-0.14009,0.17078
-0.13742,0.17104
-0.13476,0.17151
-0.13209,0.17261
-0.12942,0.17365
-0.12675,0.17428
-0.12408,0.17482
-0.12141,0.17511
-0.11875,0.1755
-0.11608,0.17577
-0.11341,0.17618
-0.11074,0.17639
-0.10807,0.17657
-0.1054,0.17664
-0.10274,0.17663
-0.10007,0.17649
-0.097398,0.17625
-0.09473,0.17598
-0.092061,0.17549
-0.089393,0.1749
-0.086724,0.17408
-0.084056,0.17328
-0.081388,0.17249
-0.078719,0.17169
-0.076051,0.17097
-0.073382,0.17036
-0.070714,0.16972
-0.068045,0.16916
-0.065377,0.16868
-0.062708,0.16816
-0.06004,0.16755
-0.057372,0.16735
-0.054703,0.167
-0.052035,0.16681
-0.049366,0.16657
-0.046698,0.16628
-0.044029,0.16611
-0.041361,0.16558
-0.038692,0.16504
-0.036024,0.16436
-0.033356,0.16363
-0.030687,0.16313
-0.028019,0.16272
-0.02535,0.16227
-0.022682,0.16189
-0.020013,0.16166
-0.017345,0.16152
-0.014676,0.16126
-0.012008,0.16106
-0.0093396,0.16093
-0.0066711,0.16102
-0.0040027,0.16102
-0.0013342,0.16086
0.0013342,0.16074
0.0040027,0.16058
0.0066711,0.16033
0.0093396,0.15997
0.012008,0.15955
0.014676,0.15898
0.017345,0.15824
0.020013,0.15768
0.022682,0.15749
0.02535,0.15738
0.028019,0.15714
0.030687,0.15713
0.033356,0.15723
0.036024,0.15734
0.038692,0.1576
0.041361,0.15785
0.044029,0.15805
0.046698,0.15821
0.049366,0.15833
0.052035,0.15835
0.054703,0.15822
0.057372,0.15803
0.06004,0.1577
0.062708,0.15752
0.065377,0.15756
0.068045,0.15754
0.070714,0.15751
0.073382,0.15751
0.076051,0.15754
0.078719,0.15763
0.081388,0.15771
0.084056,0.15799
0.086724,0.15802
0.089393,0.15785
0.092061,0.15784
0.09473,0.15777
0.097398,0.15761
0.10007,0.1574
0.10274,0.1572
0.1054,0.1571
0.10807,0.15701
0.11074,0.15698
0.11341,0.15698
0.11608,0.15713
0.11875,0.1574
0.12141,0.15759
0.12408,0.15781
0.12675,0.15801
0.12942,0.15819
0.13209,0.15844
0.13476,0.15873
0.13742,0.15904
0.14009,0.16009
0.14276,0.16147
0.14543,0.16249
0.1481,0.1632
0.15077,0.16371
0.15344,0.16393
0.1561,0.16351
0.15877,0.16342
0.16144,0.16336
0.16411,0.1633
0.16678,0.16302
0.16945,0.16309
0.17211,0.16328
0.17478,0.16328
0.17745,0.16371
0.18012,0.16406
0.18279,0.16455
0.18546,0.16516
0.18813,0.1659
0.19079,0.16666
0.19346,0.16727
0.19613,0.16782
0.1988,0.16832
0.20147,0.16897
0.20414,0.1698
0.2068,0.17049
0.20947,0.17123
0.21214,0.17204
0.21481,0.17295
0.21748,0.17405
0.22015,0.17486
0.22282,0.17556
0.22548,0.17614
0.22815,0.17667
0.23082,0.17694
0.23349,0.17723
0.23616,0.17747
0.23883,0.17762
0.24149,0.17773
0.24416,0.17798
0.24683,0.17811
0.2495,0.17833
0.25217,0.1787
0.25484,0.17893
0.25751,0.17943
0.26017,0.18017
0.26284,0.18113
0.26551,0.18224
0.26818,0.18351
0.27085,0.18495
0.27352,0.18649
0.27618,0.18818
0.27885,0.18967
0.28152,0.19124
0.28419,0.19267
0.28686,0.1938
0.28953,0.19456
0.29219,0.19528
0.29486,0.196
0.29753,0.19694
0.3002,0.19806
0.30287,0.19918
0.30554,0.19976
0.30821,0.2006
0.31087,0.20169
0.31354,0.20284
0.31621,0.20383
0.31888,0.20468
0.32155,0.2056
0.32422,0.20637
0.32688,0.20698
0.32955,0.20752
0.33222,0.20799
0.33489,0.20878
0.33756,0.20943
0.34023,0.21022
0.3429,0.21096
0.34556,0.21159
0.34823,0.21228
0.3509,0.21298
0.35357,0.2138
0.35624,0.21468
0.35891,0.21577
0.36157,0.21712
0.36424,0.21899
0.36691,0.22032
0.36958,0.22192
0.37225,0.22336
0.37492,0.2249
0.37759,0.22631
0.38025,0.22779
0.38292,0.22901
0.38559,0.23043
0.38826,0.23191
0.39093,0.23325
0.3936,0.23447
0.39626,0.23548
0.39893,0.23642
0.4016,0.23706
0.40427,0.23794
0.40694,0.23904
0.40961,0.24014
0.41227,0.24122
0.41494,0.24213
0.41761,0.24322
0.42028,0.244
0.42295,0.24499
0.42562,0.24601
0.42829,0.24716
0.43095,0.24888
0.43362,0.25123
0.43629,0.25313
0.43896,0.25416
0.44163,0.25542
0.4443,0.25675
0.44696,0.2579
0.44963,0.25892
0.4523,0.25989
0.45497,0.26052
0.45764,0.26093
0.46031,0.26108
0.46298,0.26154
0.46564,0.26216
0.46831,0.26239
0.47098,0.26363
0.47365,0.26462
0.47632,0.26598
0.47899,0.26764
0.48165,0.26903
0.48432,0.27035
0.48699,0.27199
0.48966,0.27404
0.49233,0.27597
0.495,0.27789
0.49767,0.27984
0.50033,0.28212
0.503,0.28424
0.50567,0.28517
0.50834,0.28481
0.51101,0.2844
0.51368,0.28392
0.51634,0.28359
0.51901,0.28314
0.52168,0.28306
0.52435,0.28304
0.52702,0.28296
0.52969,0.28346
0.53235,0.28349
0.53502,0.28384
0.53769,0.28456
0.54036,0.28544
0.54303,0.28634
0.5457,0.28769
0.54837,0.28924
0.55103,0.29069
0.5537,0.29167
0.55637,0.2926
0.55904,0.29284
0.56171,0.29282
0.56438,0.29236
0.56704,0.29246
0.56971,0.29243
0.57238,0.29202
0.57505,0.2914
0.57772,0.29095
0.58039,0.29077
0.58306,0.29121
0.58572,0.29171
0.58839,0.29254
0.59106,0.29345
0.59373,0.29421
0.5964,0.29483
0.59907,0.29558
0.60173,0.2964
0.6044,0.29674
0.60707,0.29766
0.60974,0.29833
0.61241,0.29887
0.61508,0.29944
0.61775,0.29978
0.62041,0.30009
0.62308,0.30052
0.62575,0.3007
0.62842,0.30127
0.63109,0.30215
0.63376,0.30307
0.63642,0.30381
0.63909,0.30456
0.64176,0.30495
0.64443,0.30539
0.6471,0.30593
0.64977,0.30635
0.65243,0.30718
0.6551,0.30824
0.65777,0.30933
0.66044,0.31071
0.66311,0.31184
0.66578,0.31313
0.66845,0.31392
0.67111,0.31459
0.67378,0.31488
0.67645,0.31456
0.67912,0.31437
0.68179,0.31439
0.68446,0.31491
0.68712,0.31502
0.68979,0.31482
0.69246,0.31451
0.69513,0.31381
0.6978,0.31338
0.70047,0.31264
0.70314,0.31245
0.7058,0.31235
0.70847,0.31301
0.71114,0.31421
0.71381,0.31467
0.71648,0.31523
0.71915,0.31629
0.72181,0.31759
0.72448,0.3194
0.72715,0.32258
0.72982,0.32298
0.73249,0.32352
0.73516,0.32463
0.73783,0.32622
0.74049,0.32747
0.74316,0.3271
0.74583,0.32674
0.7485,0.32627
0.75117,0.3256
0.75384,0.32464
0.7565,0.32331
0.75917,0.32221
0.76184,0.32107
0.76451,0.32002
0.76718,0.31904
0.76985,0.31803
0.77252,0.3163
0.77518,0.31481
0.77785,0.31362
0.78052,0.31266
0.78319,0.31183
0.78586,0.31076
0.78853,0.30923
0.79119,0.30766
0.79386,0.30523
0.79653,0.30282
0.7992,0.30062
0.80187,0.29863
0.80454,0.29677
0.8072,0.29465
0.80987,0.29287
0.81254,0.29101
0.81521,0.28907
0.81788,0.28712
0.82055,0.28509
0.82322,0.28272
0.82588,0.2801
0.82855,0.27742
0.83122,0.27448
0.83389,0.27184
0.83656,0.26925
0.83923,0.26611
0.84189,0.26308
0.84456,0.26014
0.84723,0.25776
0.8499,0.25542
0.85257,0.25323
0.85524,0.25161
0.85791,0.24977
0.86057,0.24835
0.86324,0.24738
0.86591,0.24675
0.86858,0.24647
0.87125,0.24651
0.87392,0.24619
0.87658,0.24616
0.87925,0.24677
0.88192,0.24715
0.88459,0.24719
0.88726,0.24701
0.88993,0.24554
0.8926,0.24608
0.89526,0.24649
0.89793,0.24616
0.9006,0.24554
0.90327,0.24488
0.90594,0.24384
0.90861,0.2428
0.91127,0.24187
0.91394,0.24104
0.91661,0.24025
0.91928,0.23939
0.92195,0.23844
0.92462,0.23765
0.92728,0.23675
0.92995,0.23601
0.93262,0.23498
0.93529,0.2339
0.93796,0.23267
0.94063,0.23086
0.9433,0.22889
0.94596,0.22714
0.94863,0.22525
0.9513,0.22341
0.95397,0.22154
0.95664,0.21976
0.95931,0.21787
0.96197,0.21596
0.96464,0.21405
0.96731,0.21224
0.96998,0.21053
0.97265,0.20898
0.97532,0.20738
0.97799,0.20586
0.98065,0.20438
0.98332,0.20284
0.98599,0.20132
0.98866,0.19977
0.99133,0.19831
0.994,0.19676
0.99666,0.19512
0.99933,0.19352
1.002,0.19194
1.0047,0.19032
1.0073,0.18877
1.01,0.18726
1.0127,0.18586
1.0153,0.18401
1.018,0.182
1.0207,0.17977
1.0233,0.17752
1.026,0.17529
1.0287,0.17306
1.0314,0.17105
1.034,0.16941
1.0367,0.16776
1.0394,0.16614
1.042,0.16461
1.0447,0.16327
1.0474,0.16213
1.05,0.16093
1.0527,0.15979
1.0554,0.15871
1.058,0.15757
1.0607,0.15654
1.0634,0.15568
1.066,0.15486
1.0687,0.15416
1.0714,0.15346
1.074,0.15098
1.0767,0.15019
1.0794,0.14945
1.0821,0.14873
1.0847,0.14762
1.0874,0.14693
1.0901,0.14638
1.0927,0.14584
1.0954,0.14547
1.0981,0.14517
1.1007,0.14491
1.1034,0.1446
1.1061,0.14431
1.1087,0.1441
1.1114,0.14386
1.1141,0.14356
1.1167,0.14325
1.1194,0.14281
1.1221,0.14236
1.1247,0.14188
1.1274,0.14132
1.1301,0.14076
1.1328,0.14013
1.1354,0.1394
1.1381,0.13863
1.1408,0.13776
1.1434,0.13693
1.1461,0.13608
1.1488,0.13525
1.1514,0.1345
1.1541,0.13384
1.1568,0.13317
1.1594,0.13252
1.1621,0.13162
1.1648,0.13115
1.1674,0.13044
1.1701,0.12967
1.1728,0.12892
1.1755,0.12814
1.1781,0.12746
1.1808,0.12672
1.1835,0.12601
1.1861,0.12523
1.1888,0.12455
1.1915,0.12388
1.1941,0.12322
1.1968,0.12256
1.1995,0.12183
1.2021,0.12112
1.2048,0.12041
1.2075,0.11975
1.2101,0.11912
1.2128,0.11863
1.2155,0.1183
1.2181,0.11811
1.2208,0.11802
1.2235,0.11811
1.2262,0.11815
1.2288,0.11826
1.2315,0.11837
1.2342,0.11846
1.2368,0.11852
1.2395,0.11853
1.2422,0.1185
1.2448,0.11847
1.2475,0.11835
1.2502,0.11824
1.2528,0.11813
1.2555,0.11794
1.2582,0.11768
1.2608,0.11736
1.2635,0.11699
1.2662,0.11676
1.2688,0.11623
1.2715,0.11568
1.2742,0.11515
1.2769,0.11458
1.2795,0.11409
1.2822,0.11358
1.2849,0.11318
1.2875,0.11269
1.2902,0.11225
1.2929,0.11189
1.2955,0.11148
1.2982,0.11108
1.3009,0.11065
1.3035,0.11034
1.3062,0.11006
1.3089,0.10981
1.3115,0.10953
1.3142,0.10927
1.3169,0.10898
1.3195,0.1087
1.3222,0.10844
1.3249,0.10822
1.3276,0.10797
1.3302,0.1078
1.3329,0.10765
1.3356,0.10751
1.3382,0.1074
1.3409,0.10726
1.3436,0.1071
1.3462,0.10694
1.3489,0.10685
1.3516,0.10667
1.3542,0.10638
1.3569,0.10606
1.3596,0.10571
1.3622,0.10529
1.3649,0.10479
1.3676,0.10428
1.3702,0.10377
1.3729,0.10328
1.3756,0.10279
1.3783,0.10232
1.3809,0.10187
1.3836,0.10144
1.3863,0.10103
1.3889,0.10061
1.3916,0.10017
1.3943,0.099676
1.3969,0.099157
1.3996,0.098636
1.4023,0.098147
1.4049,0.097667
1.4076,0.097219
1.4103,0.096774
1.4129,0.096322
1.4156,0.095911
1.4183,0.095499
1.4209,0.095127
1.4236,0.094749
1.4263,0.094317
1.429,0.093842
1.4316,0.093464
1.4343,0.093122
1.437,0.092799
1.4396,0.092505
1.4423,0.092201
1.445,0.091942
1.4476,0.091743
1.4503,0.091434
1.453,0.091135
1.4556,0.090866
1.4583,0.090576
1.461,0.090285
1.4636,0.090005
1.4663,0.08973
1.469,0.08947
1.4716,0.089245
1.4743,0.089036
1.477,0.088839
1.4797,0.088649
1.4823,0.088474
1.485,0.088287
1.4877,0.088071
1.4903,0.087859
1.493,0.087637
1.4957,0.087398
1.4983,0.087159
1.501,0.086919
1.5037,0.086679
1.5063,0.086438
1.509,0.086208
1.5117,0.085978
1.5143,0.085747
1.517,0.085529
1.5197,0.085297
1.5223,0.085077
1.525,0.084854
1.5277,0.084628
1.5304,0.084405
1.533,0.084178
1.5357,0.083952
1.5384,0.08373
1.541,0.083533
1.5437,0.083371
1.5464,0.083221
1.549,0.083065
1.5517,0.082908
1.5544,0.08276
1.557,0.082601
1.5597,0.08244
1.5624,0.082251
1.565,0.082062
1.5677,0.081835
1.5704,0.081591
1.573,0.081348
1.5757,0.08112
1.5784,0.080875
1.5811,0.080621
1.5837,0.080386
1.5864,0.080142
1.5891,0.079881
1.5917,0.079607
1.5944,0.079353
1.5971,0.079082
1.5997,0.078807
1.6024,0.078552
1.6051,0.078298
1.6077,0.078046
1.6104,0.077808
1.6131,0.077577
1.6157,0.077333
1.6184,0.077065
1.6211,0.076886
1.6237,0.076702
1.6264,0.076523
1.6291,0.076349
1.6318,0.076168
1.6344,0.075987
1.6371,0.07581
1.6398,0.075629
1.6424,0.075437
1.6451,0.075245
1.6478,0.075055
1.6504,0.074874
1.6531,0.074703
1.6558,0.07451
1.6584,0.074312
1.6611,0.074113
1.6638,0.073911
1.6664,0.073707
1.6691,0.073506
1.6718,0.073303
1.6744,0.0731
1.6771,0.072902
1.6798,0.072699
1.6825,0.072496
1.6851,0.072301
1.6878,0.07212
1.6905,0.071931
1.6931,0.071744
1.6958,0.071549
1.6985,0.071353
1.7011,0.071162
1.7038,0.070973
1.7065,0.070791
1.7091,0.070604
1.7118,0.070417
1.7145,0.07023
1.7171,0.070045
1.7198,0.069856
1.7225,0.069669
1.7252,0.06948
1.7278,0.069292
1.7305,0.069109
1.7332,0.068927
1.7358,0.068745
1.7385,0.068563
1.7412,0.068382
1.7438,0.0682
1.7465,0.068019
1.7492,0.067843
1.7518,0.067668
1.7545,0.06749
1.7572,0.067311
1.7598,0.067131
1.7625,0.066947
1.7652,0.066762
1.7678,0.066577
1.7705,0.066389
1.7732,0.066204
1.7759,0.066012
1.7785,0.065823
1.7812,0.065632
1.7839,0.065438
1.7865,0.065247
1.7892,0.065059
1.7919,0.064872
1.7945,0.064686
1.7972,0.064501
1.7999,0.064318
1.8025,0.064137
1.8052,0.063954
1.8079,0.063772
1.8105,0.063595
1.8132,0.063424
1.8159,0.06325
1.8185,0.063073
1.8212,0.062899
1.8239,0.062728
1.8266,0.062558
1.8292,0.062389
1.8319,0.06222
1.8346,0.062052
1.8372,0.061884
1.8399,0.061717
1.8426,0.061551
1.8452,0.061385
1.8479,0.061221
1.8506,0.061057
1.8532,0.060894
1.8559,0.060724
1.8586,0.060549
1.8612,0.060379
1.8639,0.060213
1.8666,0.060035
1.8692,0.059858
1.8719,0.059687
1.8746,0.059517
1.8773,0.059347
1.8799,0.059178
1.8826,0.059011
1.8853,0.058846
1.8879,0.058685
1.8906,0.058523
1.8933,0.058365
1.8959,0.058206
1.8986,0.05805
1.9013,0.057887
1.9039,0.057722
1.9066,0.057555
1.9093,0.057393
1.9119,0.057231
1.9146,0.05707
1.9173,0.05691
1.9199,0.056751
1.9226,0.056592
1.9253,0.056434
1.928,0.056277
1.9306,0.056119
1.9333,0.055964
1.936,0.055807
1.9386,0.055643
1.9413,0.055485
1.944,0.055328
1.9466,0.055171
1.9493,0.055014
1.952,0.054859
1.9546,0.054705
1.9573,0.054552
1.96,0.054398
1.9626,0.054245
1.9653,0.054091
1.968,0.05383
1.9706,0.053786
1.9733,0.053636
1.976,0.053487
1.9787,0.05334
1.9813,0.053195
1.984,0.05305
1.9867,0.052903
1.9893,0.052754
1.992,0.052604
1.9947,0.052453
1.9973,0.052302
2,0.052151


==> figs/data/cylinder_edac_100_centre_mean.csv <==
x,U,UpUp
0.5,-9.3289e-06,1.0183e-05
0.50229,-0.00022917,4.964e-05
0.50459,-0.00044894,8.8809e-05
0.50688,-0.00087879,0.00027494
0.50917,-0.0015259,0.00061146
0.51146,-0.0021728,0.00094647
0.51376,-0.0031319,0.0016631
0.51605,-0.0040959,0.0023826
0.51834,-0.0051494,0.0032249
0.52063,-0.0063017,0.0042012
0.52293,-0.0074534,0.005174
0.52522,-0.0087291,0.0062963
0.52751,-0.010009,0.0074189
0.5298,-0.011313,0.0085611
0.5321,-0.012655,0.0097325
0.53439,-0.013996,0.010899
0.53668,-0.015354,0.012068
0.53897,-0.016715,0.013233
0.54127,-0.018073,0.01439
0.54356,-0.019424,0.015532
0.54585,-0.020774,0.016671
0.54815,-0.022105,0.017777
0.55044,-0.023428,0.018867
0.55273,-0.024747,0.019948
0.55502,-0.02603,0.020986
0.55732,-0.027314,0.022019
0.55961,-0.028578,0.023025
0.5619,-0.02982,0.024
0.56419,-0.031063,0.024971
0.56649,-0.032271,0.025892
0.56878,-0.033474,0.0268
0.57107,-0.034668,0.027694
0.57336,-0.035834,0.028547
0.57566,-0.037,0.029396
0.57795,-0.03815,0.030216
0.58024,-0.039286,0.031012
0.58253,-0.040422,0.031804
0.58483,-0.041535,0.032556
0.58712,-0.042645,0.0333
0.58941,-0.04375,0.034032
0.5917,-0.044835,0.034727
0.594,-0.045921,0.03542
0.59629,-0.046992,0.036113
0.59858,-0.04805,0.036804
0.60088,-0.049109,0.037493
0.60317,-0.050146,0.038135
0.60546,-0.051178,0.038763
0.60775,-0.052208,0.039386
0.61005,-0.053216,0.039975
0.61234,-0.054225,0.040561
0.61463,-0.055227,0.04114
0.61692,-0.056219,0.041705
0.61922,-0.05721,0.042268
0.62151,-0.058194,0.042788
0.6238,-0.059173,0.043277
0.62609,-0.060152,0.043764
0.62839,-0.061121,0.044261
0.63068,-0.062089,0.044758
0.63297,-0.063057,0.045253
0.63526,-0.064015,0.045731
0.63756,-0.064974,0.046206
0.63985,-0.065932,0.04668
0.64214,-0.066885,0.047152
0.64444,-0.067838,0.047622
0.64673,-0.06879,0.048089
0.64902,-0.069741,0.048551
0.65131,-0.070692,0.049011
0.65361,-0.071645,0.04947
0.6559,-0.072601,0.049929
0.65819,-0.073556,0.050385
0.66048,-0.074518,0.050844
0.66278,-0.075482,0.051302
0.66507,-0.076446,0.051758
0.66736,-0.077421,0.052219
0.66965,-0.078397,0.05268
0.67195,-0.079374,0.053138
0.67424,-0.080367,0.053605
0.67653,-0.081361,0.05407
0.67882,-0.082356,0.054533
0.68112,-0.083363,0.05501
0.68341,-0.084371,0.055485
0.6857,-0.085381,0.055959
0.68799,-0.0864,0.056445
0.69029,-0.087419,0.056928
0.69258,-0.088441,0.057412
0.69487,-0.089476,0.057909
0.69717,-0.09051,0.058403
0.69946,-0.09155,0.058907
0.70175,-0.092603,0.059443
0.70404,-0.093657,0.059976
0.70634,-0.094715,0.060496
0.70863,-0.095784,0.060991
0.71092,-0.096853,0.061483
0.71321,-0.097926,0.061976
0.71551,-0.099007,0.062473
0.7178,-0.10009,0.062968
0.72009,-0.10117,0.063462
0.72238,-0.10227,0.063959
0.72468,-0.10336,0.064454
0.72697,-0.10446,0.064951
0.72926,-0.10557,0.065453
0.73155,-0.10668,0.065953
0.73385,-0.10779,0.066452
0.73614,-0.10891,0.066952
0.73843,-0.11004,0.067451
0.74073,-0.11097,0.067782
0.74302,-0.11232,0.068454
0.74531,-0.11346,0.068957
0.7476,-0.11441,0.06929
0.7499,-0.11579,0.06996
0.75219,-0.11696,0.070459
0.75448,-0.11814,0.070956
0.75677,-0.11933,0.071453
0.75907,-0.12053,0.071947
0.76136,-0.12172,0.072441
0.76365,-0.12293,0.072934
0.76594,-0.12414,0.073426
0.76824,-0.12535,0.073917
0.77053,-0.12656,0.074403
0.77282,-0.12778,0.074888
0.77511,-0.12899,0.075372
0.77741,-0.13022,0.075848
0.7797,-0.13144,0.076322
0.78199,-0.13267,0.076794
0.78429,-0.1339,0.077256
0.78658,-0.13513,0.077712
0.78887,-0.13637,0.078165
0.79116,-0.13761,0.078629
0.79346,-0.13885,0.079105
0.79575,-0.1401,0.079578
0.79804,-0.14134,0.080054
0.80033,-0.1426,0.08054
0.80263,-0.14386,0.081023
0.80492,-0.14511,0.081501
0.80721,-0.14639,0.081948
0.8095,-0.14766,0.082392
0.8118,-0.14894,0.082835
0.81409,-0.15024,0.083321
0.81638,-0.15154,0.08381
0.81867,-0.15284,0.084297
0.82097,-0.15417,0.08478
0.82326,-0.15551,0.085262
0.82555,-0.15685,0.08574
0.82784,-0.15821,0.086213
0.83014,-0.1596,0.086678
0.83243,-0.16098,0.087139
0.83472,-0.16238,0.0876
0.83702,-0.16381,0.08807
0.83931,-0.16524,0.088537
0.8416,-0.16667,0.089
0.84389,-0.16814,0.089451
0.84619,-0.16962,0.089897
0.84848,-0.17109,0.090339
0.85077,-0.17258,0.090771
0.85306,-0.17409,0.091194
0.85536,-0.17559,0.091613
0.85765,-0.17709,0.092028
0.85994,-0.17861,0.092439
0.86223,-0.18012,0.092845
0.86453,-0.18164,0.093246
0.86682,-0.18315,0.093644
0.86911,-0.18467,0.094038
0.8714,-0.18618,0.094427
0.8737,-0.1877,0.094819
0.87599,-0.18921,0.095212
0.87828,-0.19073,0.095602
0.88058,-0.19224,0.095989
0.88287,-0.19376,0.096386
0.88516,-0.19529,0.096779
0.88745,-0.19681,0.097167
0.88975,-0.19834,0.097552
0.89204,-0.19988,0.097934
0.89433,-0.20141,0.098311
0.89662,-0.20296,0.098689
0.89892,-0.20451,0.099073
0.90121,-0.20606,0.099452
0.9035,-0.20762,0.099825
0.90579,-0.20918,0.10019
0.90809,-0.21075,0.10055
0.91038,-0.21232,0.1009
0.91267,-0.21388,0.10125
0.91496,-0.21545,0.1016
0.91726,-0.21701,0.10194
0.91955,-0.21857,0.10228
0.92184,-0.22012,0.10261
0.92414,-0.22167,0.10293
0.92643,-0.22321,0.10325
0.92872,-0.22475,0.10356
0.93101,-0.22627,0.10386
0.93331,-0.22779,0.10415
0.9356,-0.22931,0.10444
0.93789,-0.23081,0.1047
0.94018,-0.2323,0.10496
0.94248,-0.2338,0.10521
0.94477,-0.23527,0.10545
0.94706,-0.23673,0.10566
0.94935,-0.23818,0.10588
0.95165,-0.23964,0.10609
0.95394,-0.24105,0.10629
0.95623,-0.24245,0.10649
0.95852,-0.24386,0.10668
0.96082,-0.24524,0.10686
0.96311,-0.24659,0.10703
0.9654,-0.24794,0.10719
0.96769,-0.24929,0.10736
0.96999,-0.25061,0.10749
0.97228,-0.25191,0.10762
0.97457,-0.25322,0.10775
0.97687,-0.25451,0.10787
0.97916,-0.25578,0.108
0.98145,-0.25704,0.10813
0.98374,-0.25831,0.10826
0.98604,-0.25957,0.10841
0.98833,-0.26081,0.10858
0.99062,-0.26206,0.10875
0.99291,-0.26331,0.10891
0.99521,-0.26455,0.10912
0.9975,-0.26578,0.10933
0.99979,-0.26702,0.10954
1.0021,-0.26823,0.10969
1.0044,-0.26936,0.10967
1.0067,-0.2705,0.10965
1.009,-0.27164,0.10963
1.0113,-0.27278,0.10961
1.0135,-0.27392,0.10958
1.0158,-0.27507,0.10956
1.0181,-0.27623,0.10954
1.0204,-0.27741,0.10948
1.0227,-0.27863,0.10938
1.025,-0.27986,0.10926
1.0273,-0.28108,0.10914
1.0296,-0.28228,0.10902
1.0319,-0.28348,0.10888
1.0342,-0.28465,0.10878
1.0365,-0.28573,0.10875
1.0388,-0.28676,0.10871
1.0411,-0.28778,0.10869
1.0434,-0.28874,0.10867
1.0456,-0.2897,0.10865
1.0479,-0.29065,0.10862
1.0502,-0.29159,0.1086
1.0525,-0.29251,0.10857
1.0548,-0.29343,0.10854
1.0571,-0.29434,0.1085
1.0594,-0.29526,0.10845
1.0617,-0.29615,0.10841
1.064,-0.297,0.10838
1.0663,-0.29779,0.10834
1.0686,-0.29855,0.10832
1.0709,-0.29928,0.1083
1.0732,-0.29996,0.10827
1.0754,-0.30063,0.10825
1.0777,-0.30128,0.10821
1.08,-0.30188,0.10819
1.0823,-0.30244,0.1082
1.0846,-0.30297,0.10821
1.0869,-0.30346,0.10822
1.0892,-0.30393,0.10822
1.0915,-0.30438,0.10822
1.0938,-0.30482,0.10823
1.0961,-0.30524,0.10821
1.0984,-0.30563,0.10817
1.1007,-0.30602,0.1081
1.103,-0.30642,0.10803
1.1053,-0.30679,0.10793
1.1075,-0.30714,0.10783
1.1098,-0.30747,0.10774
1.1121,-0.30777,0.10766
1.1144,-0.30805,0.10758
1.1167,-0.30831,0.10749
1.119,-0.30855,0.10738
1.1213,-0.30877,0.10726
1.1236,-0.30896,0.10716
1.1259,-0.30913,0.10704
1.1282,-0.30927,0.10693
1.1305,-0.30937,0.10683
1.1328,-0.30939,0.10669
1.1351,-0.30938,0.10654
1.1373,-0.30939,0.10639
1.1396,-0.30941,0.10625
1.1419,-0.30942,0.1061
1.1442,-0.30943,0.10597
1.1465,-0.30943,0.10581
1.1488,-0.3094,0.10566
1.1511,-0.30938,0.10552
1.1534,-0.30934,0.10538
1.1557,-0.30924,0.10523
1.158,-0.3091,0.10509
1.1603,-0.30894,0.10494
1.1626,-0.30877,0.10476
1.1649,-0.30858,0.10458
1.1672,-0.30839,0.10437
1.1694,-0.30819,0.10416
1.1717,-0.30795,0.10394
1.174,-0.30766,0.10375
1.1763,-0.30734,0.10357
1.1786,-0.30696,0.1034
1.1809,-0.3065,0.10324
1.1832,-0.30601,0.10313
1.1855,-0.30547,0.10303
1.1878,-0.30491,0.10292
1.1901,-0.30431,0.10282
1.1924,-0.30366,0.10274
1.1947,-0.30301,0.10266
1.197,-0.30234,0.10258
1.1992,-0.30165,0.10249
1.2015,-0.30094,0.1024
1.2038,-0.30021,0.10231
1.2061,-0.29947,0.1022
1.2084,-0.29875,0.10208
1.2107,-0.29803,0.10197
1.213,-0.29729,0.10187
1.2153,-0.29653,0.10179
1.2176,-0.29571,0.10171
1.2199,-0.29487,0.10164
1.2222,-0.294,0.10159
1.2245,-0.29309,0.10155
1.2268,-0.29214,0.10151
1.2291,-0.29115,0.10147
1.2313,-0.28952,0.10124
1.2336,-0.28844,0.10121
1.2359,-0.28738,0.10117
1.2382,-0.28631,0.10112
1.2405,-0.28525,0.10106
1.2428,-0.2842,0.10099
1.2451,-0.28315,0.10091
1.2474,-0.28266,0.10103
1.2497,-0.28155,0.10096
1.252,-0.28041,0.1009
1.2543,-0.27925,0.10086
1.2566,-0.27808,0.10082
1.2589,-0.27692,0.1008
1.2612,-0.27517,0.1006
1.2634,-0.27396,0.10059
1.2657,-0.27272,0.10058
1.268,-0.27202,0.10075
1.2703,-0.27075,0.10075
1.2726,-0.26946,0.10074
1.2749,-0.26817,0.10072
1.2772,-0.26686,0.1007
1.2795,-0.26553,0.10069
1.2818,-0.26416,0.1007
1.2841,-0.26276,0.1007
1.2864,-0.26134,0.10071
1.2887,-0.25989,0.10072
1.291,-0.25842,0.10074
1.2932,-0.25694,0.10076
1.2955,-0.25543,0.10078
1.2978,-0.25392,0.1008
1.3001,-0.25239,0.10083
1.3024,-0.25081,0.10088
1.3047,-0.2492,0.1009
1.307,-0.2476,0.10092
1.3093,-0.246,0.10093
1.3116,-0.2444,0.10095
1.3139,-0.2428,0.10096
1.3162,-0.24069,0.10079
1.3185,-0.23906,0.1008
1.3208,-0.23742,0.10082
1.3231,-0.23575,0.10083
1.3253,-0.23456,0.10102
1.3276,-0.23287,0.10102
1.3299,-0.23117,0.10107
1.3322,-0.22944,0.10109
1.3345,-0.2277,0.1011
1.3368,-0.22593,0.10111
1.3391,-0.22416,0.10111
1.3414,-0.22236,0.10108
1.3437,-0.22055,0.10106
1.346,-0.21872,0.10106
1.3483,-0.21685,0.10107
1.3506,-0.21494,0.10109
1.3529,-0.213,0.10112
1.3551,-0.21105,0.10114
1.3574,-0.20907,0.10118
1.3597,-0.20707,0.10122
1.362,-0.20506,0.10126
1.3643,-0.20302,0.10129
1.3666,-0.20097,0.10133
1.3689,-0.19892,0.10136
1.3712,-0.19687,0.10138
1.3735,-0.19482,0.10141
1.3758,-0.19276,0.10143
1.3781,-0.1907,0.10146
1.3804,-0.18864,0.10148
1.3827,-0.18657,0.1015
1.385,-0.18451,0.10151
1.3872,-0.18244,0.10152
1.3895,-0.18036,0.10154
1.3918,-0.17827,0.10157
1.3941,-0.17616,0.1016
1.3964,-0.17404,0.10164
1.3987,-0.17192,0.10168
1.401,-0.16979,0.10173
1.4033,-0.16765,0.10177
1.4056,-0.1655,0.10181
1.4079,-0.16336,0.10185
1.4102,-0.16121,0.10187
1.4125,-0.15907,0.10191
1.4148,-0.15692,0.10194
1.417,-0.15475,0.10199
1.4193,-0.15258,0.10204
1.4216,-0.15041,0.1021
1.4239,-0.14821,0.10216
1.4262,-0.146,0.10221
1.4285,-0.14378,0.10227
1.4308,-0.14154,0.10235
1.4331,-0.13929,0.10244
1.4354,-0.13703,0.10252
1.4377,-0.13477,0.10262
1.44,-0.13251,0.10271
1.4423,-0.13025,0.1028
1.4446,-0.128,0.10287
1.4469,-0.12573,0.10295
1.4491,-0.12347,0.10302
1.4514,-0.12121,0.10309
1.4537,-0.11896,0.10316
1.456,-0.1167,0.10323
1.4583,-0.11445,0.1033
1.4606,-0.1122,0.10337
1.4629,-0.10995,0.10344
1.4652,-0.10768,0.10353
1.4675,-0.10542,0.10364
1.4698,-0.10315,0.10375
1.4721,-0.10088,0.10386
1.4744,-0.098616,0.10396
1.4767,-0.096339,0.10405
1.4789,-0.094053,0.10413
1.4812,-0.091766,0.10421
1.4835,-0.089476,0.10427
1.4858,-0.087186,0.10433
1.4881,-0.084898,0.10437
1.4904,-0.082623,0.10442
1.4927,-0.080352,0.10447
1.495,-0.078092,0.10452
1.4973,-0.075834,0.10455
1.4996,-0.073565,0.10458
1.5019,-0.071286,0.1046
1.5042,-0.069004,0.10461
1.5065,-0.066724,0.10461
1.5088,-0.064451,0.1046
1.511,-0.062036,0.10439
1.5133,-0.059908,0.1046
1.5156,-0.057619,0.10462
1.5179,-0.05533,0.10465
1.5202,-0.053035,0.10468
1.5225,-0.050723,0.10471
1.5248,-0.048401,0.10474
1.5271,-0.046087,0.10476
1.5294,-0.043779,0.10476
1.5317,-0.041469,0.10475
1.534,-0.039159,0.10476
1.5363,-0.036849,0.10476
1.5386,-0.034533,0.10476
1.5409,-0.032217,0.10476
1.5431,-0.029907,0.10475
1.5454,-0.027605,0.10474
1.5477,-0.0253,0.10472
1.55,-0.022988,0.10469
1.5523,-0.020667,0.10466
1.5546,-0.018349,0.10462
1.5569,-0.016033,0.10459
1.5592,-0.013735,0.10456
1.5615,-0.011442,0.10453
1.5638,-0.0091474,0.1045
1.5661,-0.006846,0.10445
1.5684,-0.0045347,0.10441
1.5707,-0.0022246,0.10436
1.5729,7.8188e-05,0.10432
1.5752,0.0023817,0.10426
1.5775,0.0046821,0.10422
1.5798,0.006981,0.10417
1.5821,0.0092751,0.10411
1.5844,0.011565,0.10406
1.5867,0.013852,0.10403
1.589,0.016135,0.10399
1.5913,0.01839,0.10377
1.5936,0.020657,0.10374
1.5959,0.02295,0.1039
1.5982,0.02521,0.10387
1.6005,0.02746,0.10383
1.6028,0.029702,0.10379
1.605,0.031928,0.10376
1.6073,0.034145,0.10371
1.6096,0.036364,0.10367
1.6119,0.038583,0.10363
1.6142,0.040795,0.10357
1.6165,0.043004,0.10352
1.6188,0.045198,0.10346
1.6211,0.047382,0.1034
1.6234,0.049568,0.10332
1.6257,0.051755,0.10324
1.628,0.05395,0.10316
1.6303,0.056148,0.10307
1.6326,0.058342,0.10298
1.6348,0.060532,0.10289
1.6371,0.062719,0.10279
1.6394,0.064904,0.10269
1.6417,0.067092,0.10259
1.644,0.069265,0.10249
1.6463,0.071412,0.10238
1.6486,0.073555,0.10227
1.6509,0.075697,0.10217
1.6532,0.077838,0.10207
1.6555,0.07998,0.10197
1.6578,0.082124,0.10187
1.6601,0.084269,0.10176
1.6624,0.086413,0.10165
1.6647,0.088383,0.10134
1.6669,0.090516,0.10123
1.6692,0.092646,0.10112
1.6715,0.094771,0.101
1.6738,0.09709,0.10108
1.6761,0.099223,0.10095
1.6784,0.10136,0.10082
1.6807,0.10349,0.10068
1.683,0.10562,0.10052
1.6853,0.10776,0.10036
1.6876,0.1099,0.10018
1.6899,0.11203,0.099998
1.6922,0.11414,0.099811
1.6945,0.11624,0.099634
1.6967,0.11833,0.099464
1.699,0.1204,0.099289
1.7013,0.12248,0.099112
1.7036,0.12456,0.098934
1.7059,0.12664,0.098755
1.7082,0.12871,0.098572
1.7105,0.13079,0.098393
1.7128,0.13286,0.098217
1.7151,0.13492,0.098044
1.7174,0.13698,0.097868
1.7197,0.13905,0.097693
1.722,0.14111,0.097511
1.7243,0.14318,0.09732
1.7266,0.14525,0.097125
1.7288,0.14731,0.096925
1.7311,0.14937,0.096729
1.7334,0.15142,0.096542
1.7357,0.15347,0.096363
1.738,0.15552,0.096194
1.7403,0.15757,0.096029
1.7426,0.15962,0.095872
1.7449,0.16166,0.095712
1.7472,0.16369,0.095556
1.7495,0.16573,0.095396
1.7518,0.16775,0.095239
1.7541,0.16976,0.095079
1.7564,0.17177,0.094912
1.7586,0.17376,0.094735
1.7609,0.17574,0.094557
1.7632,0.17771,0.094375
1.7655,0.17967,0.094187
1.7678,0.18162,0.093988
1.7701,0.18355,0.093785
1.7724,0.18547,0.093586
1.7747,0.187,0.093192
1.777,0.1889,0.092994
1.7793,0.19079,0.092791
1.7816,0.19267,0.092582
1.7839,0.19454,0.092375
1.7862,0.1964,0.092161
1.7885,0.19826,0.091953
1.7907,0.20011,0.091748
1.793,0.20235,0.091744
1.7953,0.20418,0.091544
1.7976,0.206,0.091355
1.7999,0.20779,0.091174
1.8022,0.20956,0.091009
1.8045,0.21131,0.09085
1.8068,0.21305,0.090685
1.8091,0.21475,0.090521
1.8114,0.21645,0.090363
1.8137,0.21814,0.090199
1.816,0.21983,0.090036
1.8183,0.22152,0.089881
1.8206,0.22321,0.089727
1.8228,0.22489,0.089579
1.8251,0.22656,0.089427
1.8274,0.22823,0.089275
1.8297,0.22989,0.089116
1.832,0.23155,0.08895
1.8343,0.23321,0.088781
1.8366,0.23488,0.088628
1.8389,0.23655,0.088488
1.8412,0.23822,0.088353
1.8435,0.23987,0.088223
1.8458,0.24151,0.088085
1.8481,0.24315,0.087937
1.8504,0.24478,0.087786
1.8526,0.24641,0.08763
1.8549,0.24804,0.087471
1.8572,0.24968,0.087306
1.8595,0.25131,0.087138
1.8618,0.25295,0.086966
1.8641,0.25458,0.086792
1.8664,0.25621,0.086613
1.8687,0.25785,0.086426
1.871,0.25949,0.086234
1.8733,0.26112,0.086038
1.8756,0.26276,0.085834
1.8779,0.26439,0.085634
1.8802,0.26603,0.085429
1.8825,0.26767,0.085235
1.8847,0.2693,0.085041
1.887,0.27092,0.084854
1.8893,0.27254,0.084665
1.8916,0.27415,0.084471
1.8939,0.27576,0.084276
1.8962,0.27737,0.084081
1.8985,0.27897,0.083882
1.9008,0.28056,0.08369
1.9031,0.28216,0.083496
1.9054,0.28374,0.083305
1.9077,0.28533,0.083113
1.91,0.28691,0.082933
1.9123,0.2885,0.082746
1.9145,0.29008,0.08256
1.9168,0.29166,0.08237
1.9191,0.29325,0.082178
1.9214,0.29423,0.081799
1.9237,0.29641,0.08178
1.926,0.29798,0.0816
1.9283,0.29954,0.081427
1.9306,0.30109,0.081238
1.9329,0.30265,0.081044
1.9352,0.3042,0.080852
1.9375,0.30574,0.08066
1.9398,0.30729,0.080471
1.9421,0.30882,0.080282
1.9444,0.31034,0.0801
1.9466,0.31185,0.079928
1.9489,0.31335,0.079758
1.9512,0.31484,0.079596
1.9535,0.31632,0.079431
1.9558,0.3178,0.07927
1.9581,0.31927,0.079102
1.9604,0.32073,0.07893
1.9627,0.32219,0.078756
1.965,0.32364,0.078588
1.9673,0.32509,0.078398
1.9696,0.32653,0.078221
1.9719,0.32796,0.078061
1.9742,0.32939,0.077901
1.9764,0.33081,0.077739
1.9787,0.33224,0.077578
1.981,0.33366,0.077422
1.9833,0.33508,0.077261
1.9856,0.33649,0.077108
1.9879,0.33789,0.076958
1.9902,0.33929,0.076807
1.9925,0.34069,0.076657
1.9948,0.34208,0.07651
1.9971,0.34346,0.07636
1.9994,0.34484,0.076223
2.0017,0.3462,0.076089
2.004,0.34756,0.075963
2.0063,0.34891,0.075843
2.0085,0.35024,0.075723
2.0108,0.35158,0.07561
2.0131,0.3529,0.0755
2.0154,0.35421,0.075391
2.0177,0.35552,0.07528
2.02,0.35682,0.075173
2.0223,0.35812,0.075066
2.0246,0.35941,0.07496
2.0269,0.36069,0.074856
2.0292,0.36196,0.074746
2.0315,0.36323,0.074639
2.0338,0.36449,0.074539
2.0361,0.36575,0.074444
2.0383,0.36701,0.074354
2.0406,0.36826,0.074264
2.0429,0.36951,0.074172
2.0452,0.37076,0.074071
2.0475,0.37124,0.073797
2.0498,0.37325,0.073863
2.0521,0.37448,0.073759
2.0544,0.3757,0.073651
2.0567,0.37691,0.073547
2.059,0.37811,0.07345
2.0613,0.37932,0.073359
2.0636,0.38052,0.073268
2.0659,0.38172,0.073177
2.0682,0.38291,0.073087
2.0704,0.3841,0.072996
2.0727,0.38529,0.072906
2.075,0.38647,0.072816
2.0773,0.38765,0.072725
2.0796,0.38884,0.072635
2.0819,0.39002,0.07254
2.0842,0.39121,0.072441
2.0865,0.3924,0.072334
2.0888,0.39358,0.072221
2.0911,0.39476,0.072107
2.0934,0.39594,0.071995
2.0957,0.39712,0.071878
2.098,0.39829,0.071768
2.1003,0.39945,0.071662
2.1025,0.40061,0.071557
2.1048,0.40177,0.071453
2.1071,0.40292,0.071354
2.1094,0.40407,0.071264
2.1117,0.40522,0.071177
2.114,0.40636,0.071094
2.1163,0.40751,0.071015
2.1186,0.40865,0.070937
2.1209,0.4098,0.070861
2.1232,0.41094,0.070788
2.1255,0.41208,0.070714
2.1278,0.41322,0.070646
2.1301,0.41436,0.070577
2.1323,0.4155,0.070512
2.1346,0.41663,0.07044
2.1369,0.41776,0.070355
2.1392,0.41888,0.070282
2.1415,0.41998,0.070219
2.1438,0.42108,0.07016
2.1461,0.42218,0.070101
2.1484,0.42328,0.07004
2.1507,0.42438,0.069976
2.153,0.42548,0.069909
2.1553,0.42656,0.069843
2.1576,0.42764,0.069774
2.1599,0.42871,0.069707
2.1622,0.42977,0.069642
2.1644,0.43083,0.069571
2.1667,0.43188,0.069495
2.169,0.43293,0.069415
2.1713,0.43398,0.069333
2.1736,0.43502,0.069256
2.1759,0.43606,0.069175
2.1782,0.4371,0.069095
2.1805,0.43815,0.069013
2.1828,0.43921,0.068929
2.1851,0.44026,0.068842
2.1874,0.44131,0.068754
2.1897,0.44234,0.068663
2.192,0.44337,0.068572
2.1942,0.4444,0.068471
2.1965,0.44542,0.068369
2.1988,0.44643,0.068264
2.2011,0.44744,0.068157
2.2034,0.44845,0.068045
2.2057,0.44945,0.067932
2.208,0.44949,0.067683
2.2103,0.45049,0.067577
2.2126,0.45149,0.067478
2.2149,0.45249,0.067388
2.2172,0.45347,0.067295
2.2195,0.45444,0.067205
2.2218,0.45541,0.067113
2.2241,0.45734,0.067158
2.2263,0.45829,0.067069
2.2286,0.45924,0.066979
2.2309,0.4602,0.066888
2.2332,0.46115,0.066794
2.2355,0.46211,0.066701
2.2378,0.46306,0.066606
2.2401,0.46401,0.066505
2.2424,0.46496,0.066397
2.2447,0.4659,0.066286
2.247,0.46683,0.06618
2.2493,0.46775,0.066078
2.2516,0.46867,0.065976
2.2539,0.46958,0.065873
2.2561,0.47049,0.065771
2.2584,0.4714,0.065672
2.2607,0.47229,0.065571
2.263,0.47319,0.065469
2.2653,0.47408,0.06537
2.2676,0.47496,0.065272
2.2699,0.47584,0.065175
2.2722,0.47672,0.065078
2.2745,0.4776,0.064975
2.2768,0.47849,0.064872
2.2791,0.47937,0.064763
2.2814,0.48026,0.064654
2.2837,0.48114,0.064548
2.286,0.48203,0.064445
2.2882,0.4829,0.064345
2.2905,0.48378,0.06425
2.2928,0.48464,0.064162
2.2951,0.4855,0.064067
2.2974,0.48635,0.063975
2.2997,0.48721,0.06388
2.302,0.48807,0.063782
2.3043,0.48893,0.063679
2.3066,0.48978,0.063578
2.3089,0.49064,0.063476
2.3112,0.49149,0.063373
2.3135,0.49235,0.063277
2.3158,0.4932,0.06318
2.318,0.49404,0.063085
2.3203,0.49488,0.062988
2.3226,0.49571,0.062886
2.3249,0.49654,0.06279
2.3272,0.49737,0.062695
2.3295,0.4982,0.062598
2.3318,0.49903,0.062498
2.3341,0.49985,0.0624
2.3364,0.50068,0.062299
2.3387,0.5015,0.062202
2.341,0.50231,0.062109
2.3433,0.50312,0.062012
2.3456,0.50394,0.061917
2.3479,0.50475,0.061818
2.3501,0.50556,0.061721
2.3524,0.50638,0.061624
2.3547,0.50719,0.061528
2.357,0.50801,0.061423
2.3593,0.50881,0.061317
2.3616,0.50961,0.06121
2.3639,0.51041,0.061107
2.3662,0.5112,0.061008
2.3685,0.51198,0.060913
2.3708,0.51275,0.060822
2.3731,0.51352,0.06073
2.3754,0.51428,0.06065
2.3777,0.51504,0.060567
2.3799,0.51579,0.060493
2.3822,0.51653,0.060418
2.3845,0.51727,0.060345
2.3868,0.51802,0.060271
2.3891,0.51877,0.060198
2.3914,0.51952,0.060122
2.3937,0.52028,0.060049
2.396,0.52104,0.059974
2.3983,0.5218,0.059903
2.4006,0.52255,0.059837
2.4029,0.5233,0.059769
2.4052,0.52403,0.059701
2.4075,0.52476,0.059631
2.4098,0.52547,0.059565
2.412,0.52619,0.059499
2.4143,0.52689,0.05943
2.4166,0.52759,0.059358
2.4189,0.5283,0.059288
2.4212,0.52901,0.05922
2.4235,0.52973,0.059148
2.4258,0.53046,0.059069
2.4281,0.53119,0.058992
2.4304,0.53192,0.058921
2.4327,0.53264,0.05885
2.435,0.53335,0.058782
2.4373,0.53407,0.058713
2.4396,0.53478,0.058639
2.4419,0.5355,0.058572
2.4441,0.53621,0.058503
2.4464,0.53691,0.058436
2.4487,0.5376,0.058378
2.451,0.53829,0.058318
2.4533,0.53897,0.058253
2.4556,0.53965,0.058193
2.4579,0.54034,0.058133
2.4602,0.54103,0.058077
2.4625,0.54172,0.058028
2.4648,0.54241,0.057978
2.4671,0.54309,0.057932
2.4694,0.54378,0.057883
2.4717,0.54447,0.05783
2.4739,0.54516,0.057776
2.4762,0.54584,0.05772
2.4785,0.54652,0.057669
2.4808,0.54719,0.057618
2.4831,0.54786,0.057572
2.4854,0.54853,0.057526
2.4877,0.54918,0.057478
2.49,0.54984,0.057427
2.4923,0.55049,0.057376
2.4946,0.55114,0.057325
2.4969,0.55179,0.057266
2.4992,0.55244,0.057193
2.5015,0.55309,0.057114
2.5038,0.55374,0.057029
2.506,0.55439,0.056936
2.5083,0.55503,0.056841
2.5106,0.55567,0.056744
2.5129,0.55631,0.056647
2.5152,0.55694,0.056554
2.5175,0.55757,0.05646
2.5198,0.5582,0.056368
2.5221,0.55882,0.056281
2.5244,0.55943,0.056204
2.5267,0.56004,0.056127
2.529,0.56065,0.056048
2.5313,0.56126,0.055967
2.5336,0.56187,0.055883
2.5358,0.56247,0.055797
2.5381,0.56306,0.05571
2.5404,0.56365,0.055625
2.5427,0.56423,0.055538
2.545,0.56481,0.055446
2.5473,0.56539,0.055354
2.5496,0.56597,0.055262
2.5519,0.56655,0.055166
2.5542,0.56714,0.055066
2.5565,0.56772,0.054962
2.5588,0.56831,0.054855
2.5611,0.56889,0.054747
2.5634,0.56946,0.054643
2.5657,0.57003,0.054537
2.5679,0.57059,0.054436
2.5702,0.57114,0.054333
2.5725,0.5717,0.05423
2.5748,0.57225,0.054125
2.5771,0.5728,0.05402
2.5794,0.5722,0.05381
2.5817,0.57388,0.053819
2.584,0.57441,0.053725
2.5863,0.57494,0.053632
2.5886,0.57545,0.053539
2.5909,0.57597,0.053444
2.5932,0.57647,0.053349
2.5955,0.57697,0.053253
2.5977,0.57746,0.053157
2.6,0.57795,0.053061
2.6023,0.57845,0.052969
2.6046,0.57894,0.052877
2.6069,0.57944,0.052793
2.6092,0.57993,0.052716
2.6115,0.58042,0.052646
2.6138,0.58091,0.052579
2.6161,0.58139,0.05251
2.6184,0.58187,0.052445
2.6207,0.58234,0.052373
2.623,0.58282,0.052303
2.6253,0.58329,0.05223
2.6276,0.58376,0.052158
2.6298,0.58424,0.05208
2.6321,0.5847,0.051997
2.6344,0.58515,0.051914
2.6367,0.5856,0.051832
2.639,0.58604,0.051751
2.6413,0.58648,0.051672
2.6436,0.58691,0.051595
2.6459,0.58733,0.051523
2.6482,0.58775,0.051455
2.6505,0.58817,0.05139
2.6528,0.58859,0.051332
2.6551,0.58781,0.05118
2.6574,0.58941,0.051221
2.6596,0.58982,0.051164
2.6619,0.59023,0.051113
2.6642,0.59064,0.051069
2.6665,0.59105,0.051019
2.6688,0.59146,0.050966
2.6711,0.59188,0.050909
2.6734,0.59229,0.050848
2.6757,0.59271,0.050788
2.678,0.59314,0.050727
2.6803,0.59357,0.050668
2.6826,0.59399,0.050613
2.6849,0.59441,0.050562
2.6872,0.59484,0.050515
2.6895,0.59526,0.050475
2.6917,0.59568,0.050438
2.694,0.5961,0.050402
2.6963,0.59652,0.050371
2.6986,0.59694,0.050333
2.7009,0.59736,0.05029
2.7032,0.59778,0.050247
2.7055,0.59821,0.050203
2.7078,0.59864,0.050158
2.7101,0.59907,0.050111
2.7124,0.5995,0.050064
2.7147,0.59993,0.050018
2.717,0.59915,0.049872
2.7193,0.59959,0.049835
2.7216,0.60002,0.049797
2.7238,0.60046,0.049758
2.7261,0.6009,0.049715
2.7284,0.60134,0.049676
2.7307,0.60177,0.049635
2.733,0.6022,0.049599
2.7353,0.60263,0.049564
2.7376,0.60307,0.049532
2.7399,0.60351,0.049499
2.7422,0.60395,0.049469
2.7445,0.60439,0.04944
2.7468,0.60605,0.049503
2.7491,0.60649,0.049472
2.7514,0.60693,0.049444
2.7536,0.60736,0.049419
2.7559,0.6078,0.049397
2.7582,0.60823,0.049376
2.7605,0.60867,0.049353
2.7628,0.6091,0.049332
2.7651,0.60953,0.049312
2.7674,0.60996,0.049298
2.7697,0.61039,0.049284
2.772,0.61081,0.049273
2.7743,0.61124,0.049264
2.7766,0.61167,0.049264
2.7789,0.6121,0.049264
2.7812,0.61252,0.049258
2.7835,0.61294,0.049244
2.7857,0.61336,0.049227
2.788,0.61378,0.049214
2.7903,0.61419,0.049198
2.7926,0.61459,0.049186
2.7949,0.615,0.049172
2.7972,0.6154,0.049156
2.7995,0.6158,0.049142
2.8018,0.61621,0.049125
2.8041,0.61661,0.049106
2.8064,0.61701,0.049091
2.8087,0.61741,0.049082
2.811,0.6178,0.049073
2.8133,0.61819,0.049069
2.8155,0.61858,0.049071
2.8178,0.61896,0.049074
2.8201,0.61934,0.049076
2.8224,0.61971,0.049076
2.8247,0.62008,0.049071
2.827,0.62046,0.049061
2.8293,0.62083,0.049048
2.8316,0.62121,0.049033
2.8339,0.62159,0.049017
2.8362,0.62073,0.048906
2.8385,0.6211,0.048889
2.8408,0.62147,0.048873
2.8431,0.62182,0.048864
2.8454,0.62218,0.048858
2.8476,0.62254,0.048854
2.8499,0.62289,0.048844
2.8522,0.62324,0.04884
2.8545,0.62358,0.048837
2.8568,0.62392,0.048837
2.8591,0.62426,0.048826
2.8614,0.62459,0.048825
2.8637,0.62492,0.048823
2.866,0.62524,0.048819
2.8683,0.62556,0.048818
2.8706,0.62588,0.048814
2.8729,0.6262,0.048807
2.8752,0.62777,0.048892
2.8774,0.62808,0.048888
2.8797,0.62839,0.048885
2.882,0.6287,0.048886
2.8843,0.629,0.048891
2.8866,0.62931,0.048896
2.8889,0.62961,0.048903
2.8912,0.62992,0.048914
2.8935,0.63023,0.048927
2.8958,0.63053,0.048944
2.8981,0.63083,0.048961
2.9004,0.63113,0.04898
2.9027,0.63142,0.048997
2.905,0.63172,0.049012
2.9073,0.63202,0.049026
2.9095,0.63231,0.049035
2.9118,0.63261,0.04904
2.9141,0.63291,0.049043
2.9164,0.6332,0.049044
2.9187,0.6335,0.049047
2.921,0.63379,0.04905
2.9233,0.63408,0.049052
2.9256,0.63438,0.04905
2.9279,0.63467,0.049046
2.9302,0.63496,0.049036
2.9325,0.63526,0.049025
2.9348,0.63555,0.049013
2.9371,0.63584,0.048997
2.9393,0.63612,0.048981
2.9416,0.63641,0.048965
2.9439,0.63669,0.04895
2.9462,0.63697,0.048938
2.9485,0.63725,0.048929
2.9508,0.63753,0.048916
2.9531,0.63781,0.048899
2.9554,0.6381,0.048879
2.9577,0.63839,0.048859
2.96,0.63868,0.048843
2.9623,0.63898,0.048829
2.9646,0.63928,0.048819
2.9669,0.63957,0.048808
2.9692,0.63986,0.048799
2.9714,0.64014,0.04879
2.9737,0.64042,0.048783
2.976,0.64069,0.048775
2.9783,0.64096,0.048769
2.9806,0.63994,0.048665
2.9829,0.6402,0.048656
2.9852,0.64047,0.048646
2.9875,0.64073,0.048641
2.9898,0.641,0.048636
2.9921,0.64126,0.048632
2.9944,0.64152,0.048627
2.9967,0.64179,0.048626
2.999,0.64335,0.048719
3.0013,0.64361,0.048719
3.0035,0.64386,0.04872
3.0058,0.64412,0.048722
3.0081,0.64437,0.048721
3.0104,0.64462,0.048722
3.0127,0.64488,0.048725
3.015,0.64514,0.048719
3.0173,0.64541,0.04871
3.0196,0.64567,0.048702
3.0219,0.64591,0.048693
3.0242,0.64616,0.048688
3.0265,0.6464,0.048686
3.0288,0.64665,0.048683
3.0311,0.6469,0.048681
3.0333,0.64715,0.048678
3.0356,0.6474,0.048671
3.0379,0.64765,0.04866
3.0402,0.64789,0.048648
3.0425,0.64814,0.048633
3.0448,0.6484,0.048615
3.0471,0.64864,0.048603
3.0494,0.64887,0.048592
3.0517,0.6491,0.048584
3.054,0.64933,0.048577
3.0563,0.64955,0.04857
3.0586,0.64978,0.048562
3.0609,0.65002,0.048555
3.0632,0.65025,0.048549
3.0654,0.65048,0.048547
3.0677,0.65071,0.048545
3.07,0.65093,0.048543
3.0723,0.65116,0.048542
3.0746,0.65137,0.048539
3.0769,0.65159,0.048537
3.0792,0.65182,0.048533
3.0815,0.65205,0.048527
3.0838,0.65096,0.048431
3.0861,0.65119,0.048426
3.0884,0.65141,0.048424
3.0907,0.65294,0.048511
3.093,0.65316,0.04851
3.0952,0.65337,0.04851
3.0975,0.65358,0.04851
3.0998,0.65378,0.048505
3.1021,0.65398,0.048501
3.1044,0.65418,0.048495
3.1067,0.65438,0.048489
3.109,0.65457,0.04848
3.1113,0.65477,0.048469
3.1136,0.65497,0.048455
3.1159,0.65517,0.048437
3.1182,0.65537,0.048419
3.1205,0.65556,0.048398
3.1228,0.65576,0.048376
3.1251,0.65595,0.048355
3.1273,0.65615,0.048336
3.1296,0.65635,0.048317
3.1319,0.65655,0.048302
3.1342,0.65674,0.048283
3.1365,0.65694,0.048265
3.1388,0.65713,0.048244
3.1411,0.65732,0.048223
3.1434,0.65751,0.048201
3.1457,0.65768,0.048182
3.148,0.65786,0.048166
3.1503,0.65803,0.048151
3.1526,0.6582,0.048139
3.1549,0.65838,0.048127
3.1571,0.65855,0.048113
3.1594,0.65872,0.0481
3.1617,0.6589,0.04809
3.164,0.65908,0.048078
3.1663,0.65926,0.048063
3.1686,0.65945,0.048048
3.1709,0.65963,0.048033
3.1732,0.65981,0.048017
3.1755,0.65998,0.048002
3.1778,0.66015,0.047984
3.1801,0.66031,0.047968
3.1824,0.66048,0.047954
3.1847,0.66064,0.047939
3.187,0.66081,0.047924
3.1892,0.66098,0.047909
3.1915,0.66116,0.047889
3.1938,0.66133,0.04787
3.1961,0.6615,0.047855
3.1984,0.66168,0.047844
3.2007,0.66185,0.047835
3.203,0.66203,0.047824
3.2053,0.66221,0.047809
3.2076,0.66239,0.047791
3.2099,0.66257,0.047776
3.2122,0.66275,0.047763
3.2145,0.66293,0.047749
3.2168,0.66311,0.047738
3.219,0.6633,0.047728
3.2213,0.66348,0.047718
3.2236,0.66366,0.047708
3.2259,0.66383,0.047697
3.2282,0.66401,0.047688
3.2305,0.66419,0.047678
3.2328,0.66436,0.047674
3.2351,0.66453,0.047673
3.2374,0.6647,0.047671
3.2397,0.66486,0.047669
3.242,0.66504,0.047662
3.2443,0.66521,0.047655
3.2466,0.66539,0.047643
3.2489,0.66556,0.047636
3.2511,0.66573,0.047631
3.2534,0.6659,0.047626
3.2557,0.66607,0.047621
3.258,0.66623,0.047617
3.2603,0.6664,0.047611
3.2626,0.66655,0.04761
3.2649,0.6667,0.047609
3.2672,0.66685,0.047607
3.2695,0.667,0.047608
3.2718,0.66714,0.047612
3.2741,0.66729,0.047616
3.2764,0.66744,0.047622
3.2787,0.66759,0.047625
3.281,0.66775,0.047629
3.2832,0.66792,0.047636
3.2855,0.66808,0.047642
3.2878,0.66825,0.047645
3.2901,0.66842,0.04765
3.2924,0.66858,0.047655
3.2947,0.66875,0.04766
3.297,0.66892,0.047669
3.2993,0.66908,0.047679
3.3016,0.66924,0.047692
3.3039,0.66939,0.047708
3.3062,0.66955,0.04772
3.3085,0.6697,0.047732
3.3108,0.66985,0.04774
3.313,0.67,0.047744
3.3153,0.67015,0.047749
3.3176,0.6703,0.047752
3.3199,0.67045,0.047756
3.3222,0.67061,0.047765
3.3245,0.67077,0.04777
3.3268,0.67092,0.047772
3.3291,0.67108,0.047774
3.3314,0.67124,0.047777
3.3337,0.67139,0.047782
3.336,0.67153,0.047787
3.3383,0.67167,0.047789
3.3406,0.6718,0.047792
3.3429,0.67194,0.047795
3.3451,0.67208,0.0478
3.3474,0.67223,0.047805
3.3497,0.67238,0.047809
3.352,0.67253,0.047814
3.3543,0.67269,0.047819
3.3566,0.67285,0.047826
3.3589,0.673,0.047834
3.3612,0.67316,0.047842
3.3635,0.67194,0.047758
3.3658,0.67209,0.04777
3.3681,0.67224,0.047784
3.3704,0.67238,0.047803
3.3727,0.67253,0.047818
3.3749,0.67268,0.047831
3.3772,0.67284,0.047843
3.3795,0.67299,0.047852
3.3818,0.67314,0.047859
3.3841,0.67329,0.047867
3.3864,0.67345,0.047872
3.3887,0.6736,0.047877
3.391,0.67376,0.04788
3.3933,0.67392,0.047882
3.3956,0.67406,0.047885
3.3979,0.67421,0.047889
3.4002,0.67435,0.047895
3.4025,0.67448,0.047904
3.4048,0.67462,0.047911
3.407,0.67476,0.047918
3.4093,0.6749,0.047926
3.4116,0.67504,0.047935
3.4139,0.67518,0.047943
3.4162,0.67533,0.047954
3.4185,0.67684,0.048057
3.4208,0.67699,0.048061
3.4231,0.67714,0.048067
3.4254,0.67728,0.048076
3.4277,0.67743,0.048085
3.43,0.67758,0.048095
3.4323,0.67773,0.048106
3.4346,0.67787,0.048114
3.4368,0.67802,0.048121
3.4391,0.67817,0.048122
3.4414,0.67831,0.04812
3.4437,0.67846,0.048118
3.446,0.67861,0.048108
3.4483,0.67876,0.048096
3.4506,0.6789,0.048085
3.4529,0.67904,0.048074
3.4552,0.67918,0.048063
3.4575,0.67932,0.048053
3.4598,0.67945,0.04804
3.4621,0.67958,0.048028
3.4644,0.67972,0.048014
3.4667,0.67985,0.047997
3.4689,0.67999,0.04798
3.4712,0.68014,0.047964
3.4735,0.68029,0.047951
3.4758,0.68044,0.047944
3.4781,0.68059,0.047943
3.4804,0.68075,0.047943
3.4827,0.68091,0.047941
3.485,0.68107,0.047935
3.4873,0.68124,0.047925
3.4896,0.6814,0.047912
3.4919,0.68156,0.047897
3.4942,0.68173,0.047876
3.4965,0.68189,0.047853
3.4987,0.68206,0.04783
3.501,0.68223,0.04781
3.5033,0.68239,0.047787
3.5056,0.68256,0.047764
3.5079,0.68272,0.047739
3.5102,0.68288,0.047712
3.5125,0.68304,0.047687
3.5148,0.68319,0.047661
3.5171,0.68334,0.047635
3.5194,0.68349,0.047607
3.5217,0.68365,0.047582
3.524,0.68381,0.047555
3.5263,0.68397,0.047528
3.5286,0.68413,0.047503
3.5308,0.68429,0.047477
3.5331,0.68446,0.047454
3.5354,0.68323,0.047344
3.5377,0.6834,0.047326
3.54,0.68356,0.04731
3.5423,0.68373,0.047297
3.5446,0.6839,0.047281
3.5469,0.68407,0.047268
3.5492,0.68424,0.047249
3.5515,0.6844,0.047228
3.5538,0.68595,0.047292
3.5561,0.6861,0.047263
3.5584,0.68625,0.047237
3.5607,0.68639,0.047214
3.5629,0.68654,0.047192
3.5652,0.68669,0.047173
3.5675,0.68683,0.047154
3.5698,0.68698,0.04714
3.5721,0.68712,0.04712
3.5744,0.68726,0.047103
3.5767,0.68741,0.047088
3.579,0.68755,0.047076
3.5813,0.68769,0.047067
3.5836,0.68783,0.047061
3.5859,0.68796,0.047054
3.5882,0.6881,0.047044
3.5905,0.68824,0.047036
3.5927,0.68837,0.04703
3.595,0.68849,0.047021
3.5973,0.68862,0.047016
3.5996,0.68873,0.047013
3.6019,0.68885,0.047013
3.6042,0.68897,0.04701
3.6065,0.68909,0.047009
3.6088,0.68922,0.047006
3.6111,0.68933,0.047001
3.6134,0.68946,0.046998
3.6157,0.68958,0.046995
3.618,0.68971,0.046992
3.6203,0.68983,0.046984
3.6226,0.68996,0.046976
3.6248,0.69008,0.046969
3.6271,0.6902,0.046957
3.6294,0.69031,0.046944
3.6317,0.69043,0.046926
3.634,0.69055,0.046905
3.6363,0.68928,0.046797
3.6386,0.69079,0.046865
3.6409,0.69091,0.046846
3.6432,0.69102,0.046831
3.6455,0.69113,0.046815
3.6478,0.69124,0.046802
3.6501,0.69135,0.046789
3.6524,0.69145,0.046778
3.6546,0.69155,0.046769
3.6569,0.69165,0.046758
3.6592,0.69175,0.046747
3.6615,0.69185,0.046735
3.6638,0.69195,0.04673
3.6661,0.69204,0.046721
3.6684,0.69215,0.046711
3.6707,0.69225,0.046701
3.673,0.69236,0.046691
3.6753,0.69247,0.046679
3.6776,0.69119,0.046577
3.6799,0.69268,0.046653
3.6822,0.69278,0.046642
3.6845,0.69288,0.046635
3.6867,0.69299,0.046629
3.689,0.69309,0.04662
3.6913,0.6932,0.046616
3.6936,0.6933,0.04661
3.6959,0.6934,0.046603
3.6982,0.6935,0.046598
3.7005,0.6936,0.046592
3.7028,0.69371,0.046589
3.7051,0.69381,0.046586
3.7074,0.69392,0.046585
3.7097,0.69403,0.046584
3.712,0.69414,0.046584
3.7143,0.69425,0.046586
3.7165,0.69436,0.046589
3.7188,0.69447,0.04659
3.7211,0.69458,0.046592
3.7234,0.69468,0.046593
3.7257,0.69479,0.046593
3.728,0.6949,0.046593
3.7303,0.69502,0.04659
3.7326,0.69515,0.046586
3.7349,0.69528,0.046577
3.7372,0.6954,0.046563
3.7395,0.69553,0.046546
3.7418,0.69566,0.046529
3.7441,0.69578,0.046512
3.7464,0.69589,0.046497
3.7486,0.69601,0.046481
3.7509,0.69612,0.046466
3.7532,0.69623,0.046451
3.7555,0.69635,0.046436
3.7578,0.69646,0.046424
3.7601,0.69658,0.046413
3.7624,0.69669,0.046402
3.7647,0.69681,0.046392
3.767,0.69692,0.046386
3.7693,0.69704,0.04638
3.7716,0.69716,0.046377
3.7739,0.69728,0.046369
3.7762,0.69739,0.046361
3.7784,0.6975,0.046349
3.7807,0.69761,0.046337
3.783,0.69772,0.046321
3.7853,0.69784,0.046306
3.7876,0.69795,0.046289
3.7899,0.69806,0.046271
3.7922,0.69818,0.046257
3.7945,0.69829,0.046239
3.7968,0.69839,0.046221
3.7991,0.6985,0.046209
3.8014,0.69861,0.046198
3.8037,0.69872,0.046189
3.806,0.69884,0.04618
3.8083,0.69895,0.046168
3.8105,0.69905,0.046154
3.8128,0.69916,0.046141
3.8151,0.69927,0.046126
3.8174,0.69937,0.04611
3.8197,0.69947,0.046092
3.822,0.69956,0.046073
3.8243,0.69966,0.046055
3.8266,0.69976,0.046034
3.8289,0.69985,0.046009
3.8312,0.69994,0.045985
3.8335,0.70003,0.045962
3.8358,0.70012,0.045941
3.8381,0.7002,0.045923
3.8404,0.70029,0.045911
3.8426,0.70039,0.045903
3.8449,0.70048,0.045899
3.8472,0.70057,0.045897
3.8495,0.70066,0.045896
3.8518,0.70076,0.045896
3.8541,0.70085,0.045898
3.8564,0.70094,0.0459
3.8587,0.70104,0.045903
3.861,0.70113,0.045904
3.8633,0.70124,0.045901
3.8656,0.70134,0.045898
3.8679,0.70145,0.045899
3.8702,0.70155,0.045903
3.8724,0.70166,0.045909
3.8747,0.70176,0.045919
3.877,0.70187,0.045928
3.8793,0.70198,0.045937
3.8816,0.70209,0.04594
3.8839,0.70219,0.045945
3.8862,0.70228,0.04595
3.8885,0.70238,0.045955
3.8908,0.70246,0.045957
3.8931,0.70254,0.04596
3.8954,0.70262,0.045963
3.8977,0.70271,0.045963
3.9,0.7028,0.045959
3.9023,0.70289,0.045954
3.9045,0.70298,0.04595
3.9068,0.70307,0.045949
3.9091,0.70317,0.04595
3.9114,0.70326,0.045949
3.9137,0.70335,0.045947
3.916,0.70344,0.045946
3.9183,0.70354,0.045946
3.9206,0.70364,0.045947
3.9229,0.70373,0.045947
3.9252,0.70383,0.045947
3.9275,0.70393,0.045945
3.9298,0.70403,0.045945
3.9321,0.70412,0.045946
3.9343,0.70423,0.045951
3.9366,0.70432,0.045959
3.9389,0.70442,0.045963
3.9412,0.70314,0.045879
3.9435,0.7046,0.045977
3.9458,0.70469,0.045985
3.9481,0.70479,0.045993
3.9504,0.70488,0.046004
3.9527,0.70498,0.046013
3.955,0.70507,0.046021
3.9573,0.70516,0.046031
3.9596,0.70526,0.04604
3.9619,0.70536,0.046049
3.9642,0.70545,0.046057
3.9664,0.70553,0.046066
3.9687,0.70561,0.046072
3.971,0.7057,0.046078
3.9733,0.70578,0.046084
3.9756,0.70587,0.046088
3.9779,0.70596,0.046095
3.9802,0.70606,0.046101
3.9825,0.70616,0.046113
3.9848,0.70626,0.046121
3.9871,0.70636,0.046125
3.9894,0.70647,0.046129
3.9917,0.70657,0.046134
3.994,0.70668,0.046139
3.9962,0.70679,0.046146
3.9985,0.70689,0.046153
4.0008,0.707,0.046159
4.0031,0.7071,0.046167
4.0054,0.7072,0.046176
4.0077,0.7073,0.046186
4.01,0.70739,0.046194
4.0123,0.70749,0.046199
4.0146,0.70759,0.046198
4.0169,0.70769,0.046201
4.0192,0.70778,0.046202
4.0215,0.70789,0.046204
4.0238,0.70799,0.046206
4.0261,0.70809,0.04621
4.0283,0.70819,0.046213
4.0306,0.70828,0.046221
4.0329,0.70837,0.046233
4.0352,0.70846,0.046248
4.0375,0.70854,0.046264
4.0398,0.70861,0.046283
4.0421,0.70868,0.0463
4.0444,0.70875,0.04632
4.0467,0.70881,0.046337
4.049,0.70888,0.046352
4.0513,0.70895,0.046368
4.0536,0.70902,0.046383
4.0559,0.7091,0.046396
4.0581,0.70918,0.046409
4.0604,0.70926,0.046413
4.0627,0.70935,0.046423
4.065,0.70944,0.046433
4.0673,0.70953,0.046442
4.0696,0.70963,0.046456
4.0719,0.70972,0.046467
4.0742,0.70981,0.046479
4.0765,0.7099,0.04649
4.0788,0.71,0.046493
4.0811,0.7101,0.046492
4.0834,0.71019,0.046491
4.0857,0.71029,0.046489
4.088,0.71039,0.046489
4.0902,0.71048,0.046492
4.0925,0.71058,0.046495
4.0948,0.71068,0.046496
4.0971,0.71078,0.046496
4.0994,0.71088,0.046494
4.1017,0.71098,0.046492
4.104,0.71109,0.046487
4.1063,0.70981,0.046396
4.1086,0.70993,0.046398
4.1109,0.71004,0.046402
4.1132,0.71154,0.046491
4.1155,0.71166,0.046489
4.1178,0.71177,0.046491
4.1201,0.71188,0.046493
4.1223,0.71199,0.046493
4.1246,0.7121,0.046491
4.1269,0.7122,0.046488
4.1292,0.71231,0.046485
4.1315,0.71242,0.046478
4.1338,0.71252,0.046469
4.1361,0.71123,0.046373
4.1384,0.71273,0.046451
4.1407,0.71283,0.046443
4.143,0.71294,0.046436
4.1453,0.71304,0.046428
4.1476,0.71315,0.046416
4.1499,0.71326,0.046402
4.1521,0.71337,0.04639
4.1544,0.71348,0.046378
4.1567,0.71359,0.046366
4.159,0.7137,0.046354
4.1613,0.71381,0.046343
4.1636,0.71392,0.046329
4.1659,0.71402,0.046314
4.1682,0.71413,0.046296
4.1705,0.71424,0.046279
4.1728,0.71435,0.046264
4.1751,0.71446,0.046251
4.1774,0.71458,0.046239
4.1797,0.71469,0.046228
4.182,0.7148,0.04622
4.1842,0.7149,0.046213
4.1865,0.715,0.046205
4.1888,0.7151,0.046197
4.1911,0.7152,0.046188
4.1934,0.7153,0.04618
4.1957,0.7154,0.046169
4.198,0.7155,0.04616
4.2003,0.7156,0.046144
4.2026,0.7157,0.046127
4.2049,0.7158,0.046109
4.2072,0.71589,0.046091
4.2095,0.71599,0.046078
4.2118,0.71608,0.046068
4.214,0.71617,0.046057
4.2163,0.71627,0.046048
4.2186,0.71636,0.046039
4.2209,0.71645,0.046027
4.2232,0.71654,0.046013
4.2255,0.71664,0.045999
4.2278,0.71673,0.045987
4.2301,0.71682,0.045975
4.2324,0.71691,0.045965
4.2347,0.71701,0.045952
4.237,0.71711,0.045939
4.2393,0.71721,0.045928
4.2416,0.71731,0.045919
4.2439,0.71741,0.045908
4.2461,0.71751,0.045897
4.2484,0.7176,0.045885
4.2507,0.7177,0.045872
4.253,0.71779,0.045859
4.2553,0.71788,0.045847
4.2576,0.71797,0.045834
4.2599,0.71806,0.045823
4.2622,0.71815,0.045814
4.2645,0.71823,0.045804
4.2668,0.71832,0.045795
4.2691,0.7184,0.045788
4.2714,0.71848,0.045782
4.2737,0.71856,0.045777
4.2759,0.71864,0.045772
4.2782,0.71872,0.045768
4.2805,0.7188,0.045769
4.2828,0.71888,0.045771
4.2851,0.71896,0.045771
4.2874,0.71904,0.04577
4.2897,0.71911,0.045773
4.292,0.71918,0.045772
4.2943,0.71926,0.045769
4.2966,0.71933,0.045766
4.2989,0.71941,0.045762
4.3012,0.71948,0.045755
4.3035,0.71956,0.045748
4.3058,0.71963,0.045739
4.308,0.71969,0.045735
4.3103,0.71976,0.045732
4.3126,0.71982,0.04573
4.3149,0.71988,0.045732
4.3172,0.71994,0.045735
4.3195,0.72,0.045739
4.3218,0.72006,0.045743
4.3241,0.72012,0.045745
4.3264,0.72018,0.045747
4.3287,0.72024,0.04575
4.331,0.7203,0.045754
4.3333,0.72035,0.045761
4.3356,0.72041,0.045768
4.3378,0.72046,0.045776
4.3401,0.72052,0.045784
4.3424,0.72058,0.045791
4.3447,0.72064,0.045795
4.347,0.7207,0.045795
4.3493,0.72075,0.045795
4.3516,0.72081,0.04579
4.3539,0.72088,0.045783
4.3562,0.72094,0.045775
4.3585,0.721,0.045768
4.3608,0.72106,0.04576
4.3631,0.72112,0.045751
4.3654,0.72118,0.04574
4.3677,0.72123,0.045729
4.3699,0.72129,0.045717
4.3722,0.72134,0.045704
4.3745,0.72139,0.045691
4.3768,0.72145,0.045677
4.3791,0.72151,0.045664
4.3814,0.72156,0.04565
4.3837,0.72162,0.045633
4.386,0.72167,0.045617
4.3883,0.72172,0.045602
4.3906,0.72177,0.045586
4.3929,0.72183,0.045571
4.3952,0.72188,0.045557
4.3975,0.72192,0.045543
4.3997,0.72197,0.045531
4.402,0.72202,0.045522
4.4043,0.72208,0.045515
4.4066,0.72213,0.045504
4.4089,0.72219,0.045493
4.4112,0.72225,0.045482
4.4135,0.72231,0.04547
4.4158,0.72236,0.045457
4.4181,0.72241,0.045443
4.4204,0.72246,0.045428
4.4227,0.72251,0.045411
4.425,0.72257,0.04539
4.4273,0.72262,0.045371
4.4296,0.72267,0.045355
4.4318,0.72272,0.04534
4.4341,0.72278,0.045327
4.4364,0.72283,0.045313
4.4387,0.72288,0.045299
4.441,0.72293,0.045284
4.4433,0.72298,0.04527
4.4456,0.72303,0.045254
4.4479,0.72307,0.045239
4.4502,0.72311,0.045221
4.4525,0.72315,0.045204
4.4548,0.72319,0.045187
4.4571,0.72323,0.045173
4.4594,0.72327,0.045159
4.4617,0.72331,0.045148
4.4639,0.72335,0.045137
4.4662,0.7234,0.045122
4.4685,0.72345,0.045107
4.4708,0.72351,0.045092
4.4731,0.72356,0.045075
4.4754,0.72361,0.04506
4.4777,0.72366,0.045044
4.48,0.72371,0.04503
4.4823,0.72376,0.045017
4.4846,0.72381,0.045004
4.4869,0.72386,0.044991
4.4892,0.72391,0.044978
4.4915,0.72396,0.044964
4.4937,0.72401,0.04495
4.496,0.72405,0.044936
4.4983,0.72409,0.044922
4.5006,0.72413,0.044908
4.5029,0.72417,0.044892
4.5052,0.7242,0.044879
4.5075,0.72423,0.044865
4.5098,0.72426,0.044853
4.5121,0.72429,0.044841
4.5144,0.72433,0.044834
4.5167,0.72437,0.044832
4.519,0.7244,0.044834
4.5213,0.72443,0.04484
4.5236,0.72446,0.044848
4.5258,0.72449,0.044858
4.5281,0.72451,0.044862
4.5304,0.72453,0.044866
4.5327,0.72454,0.044863
4.535,0.72456,0.044859
4.5373,0.72457,0.044856
4.5396,0.72458,0.044851
4.5419,0.72459,0.044847
4.5442,0.7246,0.044843
4.5465,0.72461,0.044841
4.5488,0.72462,0.044839
4.5511,0.72463,0.044841
4.5534,0.72464,0.044847
4.5556,0.72465,0.044853
4.5579,0.72465,0.04486
4.5602,0.72465,0.044863
4.5625,0.72464,0.044865
4.5648,0.72464,0.044868
4.5671,0.72464,0.044869
4.5694,0.72463,0.044869
4.5717,0.72463,0.044869
4.574,0.72462,0.044868
4.5763,0.72461,0.044871
4.5786,0.7246,0.044875
4.5809,0.72459,0.044877
4.5832,0.72458,0.044878
4.5855,0.72457,0.04488
4.5877,0.72456,0.044878
4.59,0.72456,0.044871
4.5923,0.72455,0.044863
4.5946,0.72454,0.044853
4.5969,0.72453,0.044844
4.5992,0.72452,0.044835
4.6015,0.72451,0.044828
4.6038,0.7245,0.044822
4.6061,0.72449,0.044816
4.6084,0.72448,0.04481
4.6107,0.72447,0.044802
4.613,0.72446,0.044794
4.6153,0.72445,0.044786
4.6175,0.72443,0.044779
4.6198,0.72442,0.044773
4.6221,0.72441,0.044768
4.6244,0.72441,0.044762
4.6267,0.7244,0.044755
4.629,0.72439,0.044749
4.6313,0.72439,0.044744
4.6336,0.72439,0.044739
4.6359,0.72438,0.044737
4.6382,0.72438,0.044737
4.6405,0.72437,0.044738
4.6428,0.72437,0.04474
4.6451,0.72437,0.044743
4.6474,0.72437,0.044747
4.6496,0.72437,0.044753
4.6519,0.72437,0.04476
4.6542,0.72438,0.044767
4.6565,0.72439,0.044774
4.6588,0.7244,0.044777
4.6611,0.7244,0.04478
4.6634,0.72441,0.04478
4.6657,0.72442,0.04478
4.668,0.72443,0.044778
4.6703,0.72444,0.044775
4.6726,0.72446,0.044774
4.6749,0.72448,0.044769
4.6772,0.72309,0.044675
4.6794,0.72312,0.04467
4.6817,0.72314,0.044663
4.684,0.72316,0.044656
4.6863,0.72318,0.044649
4.6886,0.7232,0.044643
4.6909,0.72322,0.044637
4.6932,0.72325,0.044632
4.6955,0.72327,0.044627
4.6978,0.72329,0.044622
4.7001,0.72331,0.044613
4.7024,0.72474,0.044697
4.7047,0.72476,0.044691
4.707,0.72479,0.044685
4.7093,0.72482,0.044679
4.7115,0.72485,0.044672
4.7138,0.72489,0.044665
4.7161,0.72353,0.044567
4.7184,0.72357,0.04456
4.7207,0.72361,0.044554
4.723,0.72365,0.044549
4.7253,0.72368,0.044542
4.7276,0.72371,0.04453
4.7299,0.72374,0.044516
4.7322,0.72377,0.044502
4.7345,0.7238,0.044489
4.7368,0.72383,0.044476
4.7391,0.72386,0.044463
4.7414,0.72389,0.04445
4.7436,0.72392,0.044438
4.7459,0.72394,0.044425
4.7482,0.72397,0.044412
4.7505,0.724,0.044399
4.7528,0.72403,0.044387
4.7551,0.72405,0.044379
4.7574,0.72407,0.044371
4.7597,0.7241,0.044366
4.762,0.72412,0.044358
4.7643,0.72415,0.04435
4.7666,0.72558,0.044432
4.7689,0.72421,0.044329
4.7712,0.72284,0.044227
4.7734,0.72428,0.044303
4.7757,0.72433,0.044278
4.778,0.72438,0.044245
4.7803,0.72444,0.044212
4.7826,0.72449,0.044178
4.7849,0.72454,0.044144
4.7872,0.72459,0.044114
4.7895,0.72464,0.04409
4.7918,0.72469,0.04407
4.7941,0.72473,0.044052
4.7964,0.72479,0.04403
4.7987,0.72484,0.044011
4.801,0.7263,0.044081
4.8033,0.72636,0.044063
4.8055,0.72641,0.044045
4.8078,0.72647,0.044031
4.8101,0.72652,0.044019
4.8124,0.72658,0.044007
4.8147,0.72664,0.043988
4.817,0.7267,0.043965
4.8193,0.72676,0.043941
4.8216,0.72683,0.043916
4.8239,0.72689,0.043892
4.8262,0.72695,0.043871
4.8285,0.72702,0.043855
4.8308,0.72708,0.043844
4.8331,0.72713,0.043835
4.8353,0.72718,0.043825
4.8376,0.72723,0.043811
4.8399,0.72729,0.043798
4.8422,0.72735,0.043781
4.8445,0.72741,0.043764
4.8468,0.72747,0.043743
4.8491,0.72753,0.043717
4.8514,0.7276,0.043688
4.8537,0.72766,0.043656
4.856,0.72773,0.043623
4.8583,0.72779,0.043588
4.8606,0.72786,0.043554
4.8629,0.72793,0.043523
4.8652,0.72801,0.043494
4.8674,0.72808,0.043469
4.8697,0.72814,0.043448
4.872,0.72821,0.043428
4.8743,0.72828,0.043409
4.8766,0.72834,0.043388
4.8789,0.72841,0.043364
4.8812,0.72847,0.04334
4.8835,0.72853,0.043315
4.8858,0.7286,0.04329
4.8881,0.72866,0.043265
4.8904,0.72872,0.043239
4.8927,0.72878,0.043215
4.895,0.72884,0.043191
4.8972,0.7289,0.043167
4.8995,0.72895,0.043143
4.9018,0.729,0.043119
4.9041,0.72905,0.043098
4.9064,0.7291,0.043078
4.9087,0.72916,0.043057
4.911,0.72921,0.043036
4.9133,0.72926,0.043015
4.9156,0.72931,0.042996
4.9179,0.72936,0.04298
4.9202,0.7294,0.042964
4.9225,0.72945,0.042949
4.9248,0.72949,0.042931
4.9271,0.72954,0.042914
4.9293,0.72958,0.042898
4.9316,0.72961,0.042883
4.9339,0.72965,0.042868
4.9362,0.72968,0.042853
4.9385,0.7297,0.042838
4.9408,0.72973,0.042824
4.9431,0.72976,0.042808
4.9454,0.72978,0.042792
4.9477,0.72981,0.042775
4.95,0.72983,0.042757
4.9523,0.72985,0.042738
4.9546,0.72988,0.042719
4.9569,0.72991,0.0427
4.9591,0.72994,0.042683
4.9614,0.72998,0.042672
4.9637,0.73002,0.042661
4.966,0.73006,0.04265
4.9683,0.73009,0.042639
4.9706,0.73013,0.042628
4.9729,0.73016,0.042617
4.9752,0.73019,0.042606
4.9775,0.73022,0.042592
4.9798,0.73025,0.042576
4.9821,0.73028,0.042559
4.9844,0.73031,0.042543
4.9867,0.73034,0.042531
4.989,0.73037,0.042517
4.9912,0.72898,0.04242
4.9935,0.72901,0.042402
4.9958,0.72904,0.042385
4.9981,0.72908,0.042367
5.0004,0.72911,0.042349
5.0027,0.72915,0.042331
5.005,0.73062,0.042397
5.0073,0.73065,0.042382
5.0096,0.73068,0.042365
5.0119,0.73071,0.042353
5.0142,0.73074,0.042341
5.0165,0.72934,0.042248
5.0188,0.72937,0.042237
5.0211,0.72941,0.042226
5.0233,0.72944,0.042217
5.0256,0.72948,0.042206
5.0279,0.72951,0.042199
5.0302,0.72955,0.04219
5.0325,0.72958,0.042181
5.0348,0.73104,0.042253
5.0371,0.73107,0.042243
5.0394,0.7311,0.04223
5.0417,0.7297,0.042133
5.044,0.72973,0.042116
5.0463,0.72976,0.042098
5.0486,0.72979,0.04208
5.0509,0.72982,0.042063
5.0531,0.72985,0.042045
5.0554,0.72988,0.042031
5.0577,0.72991,0.042018
5.06,0.72993,0.042008
5.0623,0.7314,0.04208
5.0646,0.73143,0.042073
5.0669,0.73146,0.042067
5.0692,0.73149,0.042062
5.0715,0.73152,0.042057
5.0738,0.73156,0.042054
5.0761,0.73159,0.042051
5.0784,0.73162,0.042047
5.0807,0.73164,0.042042
5.083,0.73167,0.042033
5.0852,0.73171,0.04202
5.0875,0.73174,0.042005
5.0898,0.73177,0.041989
5.0921,0.73181,0.041972
5.0944,0.73184,0.041955
5.0967,0.73187,0.041938
5.099,0.73191,0.041919
5.1013,0.73195,0.041898
5.1036,0.73199,0.041879
5.1059,0.73203,0.041857
5.1082,0.73206,0.041836
5.1105,0.7321,0.041817
5.1128,0.73213,0.041798
5.115,0.73217,0.04178
5.1173,0.73221,0.041761
5.1196,0.73224,0.041743
5.1219,0.73228,0.041725
5.1242,0.73231,0.04171
5.1265,0.73234,0.041697
5.1288,0.73237,0.041684
5.1311,0.7324,0.041672
5.1334,0.73243,0.041658
5.1357,0.73245,0.041644
5.138,0.73249,0.041629
5.1403,0.73253,0.041612
5.1426,0.73258,0.041592
5.1449,0.73263,0.041571
5.1471,0.73268,0.041552
5.1494,0.73273,0.041532
5.1517,0.73278,0.041511
5.154,0.73282,0.041492
5.1563,0.73286,0.041472
5.1586,0.73291,0.041454
5.1609,0.73295,0.041436
5.1632,0.73299,0.041424
5.1655,0.73303,0.041411
5.1678,0.73308,0.041399
5.1701,0.73312,0.041388
5.1724,0.73315,0.041376
5.1747,0.73319,0.041364
5.1769,0.73323,0.041352
5.1792,0.73327,0.041342
5.1815,0.73332,0.041331
5.1838,0.73336,0.041318
5.1861,0.7334,0.041306
5.1884,0.73345,0.041293
5.1907,0.73349,0.04128
5.193,0.73354,0.041269
5.1953,0.73358,0.041259
5.1976,0.73363,0.041248
5.1999,0.73367,0.041236
5.2022,0.73371,0.041227
5.2045,0.73375,0.041217
5.2068,0.7338,0.041209
5.209,0.73385,0.041205
5.2113,0.73389,0.041202
5.2136,0.73394,0.041198
5.2159,0.73399,0.041195
5.2182,0.73404,0.041189
5.2205,0.7341,0.041182
5.2228,0.73415,0.041177
5.2251,0.73419,0.041175
5.2274,0.73423,0.041172
5.2297,0.73428,0.041168
5.232,0.73432,0.041163
5.2343,0.73436,0.041157
5.2366,0.73441,0.041153
5.2388,0.73445,0.041148
5.2411,0.73449,0.041143
5.2434,0.73453,0.041141
5.2457,0.73457,0.041139
5.248,0.73461,0.041139
5.2503,0.73466,0.041139
5.2526,0.73471,0.041141
5.2549,0.73476,0.041142
5.2572,0.73481,0.041143
5.2595,0.73487,0.041145
5.2618,0.73492,0.041148
5.2641,0.73497,0.041149
5.2664,0.73503,0.04115
5.2687,0.73508,0.041152
5.2709,0.73514,0.041153
5.2732,0.73519,0.041158
5.2755,0.73524,0.041161
5.2778,0.73529,0.041165
5.2801,0.73534,0.041167
5.2824,0.73539,0.04117
5.2847,0.73544,0.041171
5.287,0.73549,0.04117
5.2893,0.73554,0.041169
5.2916,0.73558,0.041168
5.2939,0.73563,0.041167
5.2962,0.73568,0.041169
5.2985,0.73572,0.041172
5.3008,0.73577,0.041178
5.303,0.73582,0.041185
5.3053,0.73586,0.041193
5.3076,0.73591,0.041202
5.3099,0.73595,0.041204
5.3122,0.73599,0.041208
5.3145,0.73603,0.041211
5.3168,0.73606,0.041213
5.3191,0.7361,0.041216
5.3214,0.73614,0.041219
5.3237,0.73618,0.04122
5.326,0.73623,0.041219
5.3283,0.73627,0.041216
5.3306,0.73632,0.041212
5.3328,0.73637,0.041207
5.3351,0.73641,0.041202
5.3374,0.73646,0.041199
5.3397,0.7365,0.041197
5.342,0.73655,0.041197
5.3443,0.73659,0.041198
5.3466,0.73519,0.041126
5.3489,0.73667,0.041202
5.3512,0.73671,0.041203
5.3535,0.73676,0.041205
5.3558,0.7368,0.041204
5.3581,0.73683,0.041203
5.3604,0.73687,0.041203
5.3627,0.73691,0.041205
5.3649,0.73695,0.041207
5.3672,0.73699,0.04121
5.3695,0.73704,0.041214
5.3718,0.73708,0.041219
5.3741,0.73713,0.041223
5.3764,0.73718,0.041225
5.3787,0.73723,0.041227
5.381,0.73728,0.041228
5.3833,0.73732,0.04123
5.3856,0.73736,0.041233
5.3879,0.7374,0.041236
5.3902,0.73743,0.04124
5.3925,0.73747,0.041242
5.3947,0.73751,0.041243
5.397,0.73755,0.041243
5.3993,0.73759,0.041242
5.4016,0.73763,0.04124
5.4039,0.73767,0.041239
5.4062,0.73771,0.041238
5.4085,0.73774,0.041235
5.4108,0.73778,0.041234
5.4131,0.73781,0.041232
5.4154,0.73784,0.041231
5.4177,0.73788,0.041228
5.42,0.73792,0.041223
5.4223,0.73796,0.041217
5.4246,0.73655,0.041138
5.4268,0.73659,0.041134
5.4291,0.73663,0.04113
5.4314,0.73667,0.041125
5.4337,0.73671,0.04112
5.436,0.73675,0.041116
5.4383,0.73679,0.041112
5.4406,0.73683,0.041109
5.4429,0.73687,0.041108
5.4452,0.73691,0.041108
5.4475,0.73695,0.041106
5.4498,0.737,0.041105
5.4521,0.73704,0.041103
5.4544,0.73709,0.041102
5.4566,0.73714,0.041103
5.4589,0.7372,0.041103
5.4612,0.73871,0.041178
5.4635,0.73876,0.04118
5.4658,0.73882,0.041183
5.4681,0.73887,0.041185
5.4704,0.73892,0.041185
5.4727,0.73897,0.041183
5.475,0.73902,0.04118
5.4773,0.73907,0.041176
5.4796,0.73912,0.041174
5.4819,0.73917,0.041171
5.4842,0.73922,0.041168
5.4865,0.73928,0.041164
5.4887,0.73933,0.041159
5.491,0.73939,0.041154
5.4933,0.73945,0.041149
5.4956,0.73951,0.041145
5.4979,0.73956,0.041142
5.5002,0.73963,0.04114
5.5025,0.73969,0.041137
5.5048,0.73975,0.041136
5.5071,0.7398,0.041135
5.5094,0.73986,0.041141
5.5117,0.7399,0.041144
5.514,0.73995,0.041149
5.5163,0.74,0.041153
5.5185,0.74004,0.04116
5.5208,0.74008,0.041166
5.5231,0.74012,0.04117
5.5254,0.74017,0.041174
5.5277,0.74021,0.04118
5.53,0.74025,0.041187
5.5323,0.7403,0.041196
5.5346,0.74034,0.041203
5.5369,0.74039,0.04121
5.5392,0.74044,0.041216
5.5415,0.74049,0.041222
5.5438,0.74054,0.041228
5.5461,0.7406,0.041235
5.5484,0.74065,0.041242
5.5506,0.73925,0.041176
5.5529,0.73929,0.041182
5.5552,0.73934,0.041189
5.5575,0.74083,0.041269
5.5598,0.74087,0.041278
5.5621,0.74091,0.041285
5.5644,0.74095,0.041292
5.5667,0.74098,0.041297
5.569,0.74101,0.041302
5.5713,0.74104,0.041306
5.5736,0.74107,0.041309
5.5759,0.7411,0.041311
5.5782,0.74113,0.041311
5.5805,0.74116,0.041312
5.5827,0.74119,0.041313
5.585,0.74122,0.041314
5.5873,0.74125,0.041315
5.5896,0.74128,0.041315
5.5919,0.74132,0.041317
5.5942,0.74136,0.04132
5.5965,0.74139,0.041324
5.5988,0.74143,0.041326
5.6011,0.74146,0.041328
5.6034,0.74149,0.041328
5.6057,0.74152,0.041327
5.608,0.74155,0.041326
5.6103,0.74157,0.041326
5.6125,0.74159,0.041326
5.6148,0.74161,0.041325
5.6171,0.74163,0.041324
5.6194,0.74165,0.041322
5.6217,0.74167,0.04132
5.624,0.74169,0.04132
5.6263,0.74172,0.041319
5.6286,0.74173,0.041317
5.6309,0.74175,0.041314
5.6332,0.74177,0.041311
5.6355,0.74178,0.041307
5.6378,0.7418,0.041301
5.6401,0.74181,0.041297
5.6424,0.74183,0.041295
5.6446,0.74185,0.041295
5.6469,0.74187,0.041294
5.6492,0.74189,0.041294
5.6515,0.74191,0.041295
5.6538,0.74193,0.041297
5.6561,0.74196,0.041299
5.6584,0.74198,0.041302
5.6607,0.742,0.041306
5.663,0.74201,0.04131
5.6653,0.74203,0.041312
5.6676,0.74204,0.041315
5.6699,0.74205,0.041318
5.6722,0.74206,0.041321
5.6744,0.74207,0.041325
5.6767,0.74208,0.041328
5.679,0.74209,0.04133
5.6813,0.7421,0.04133
5.6836,0.74211,0.041331
5.6859,0.74213,0.041331
5.6882,0.74214,0.041331
5.6905,0.74215,0.041331
5.6928,0.74216,0.041331
5.6951,0.74217,0.041332
5.6974,0.74217,0.041334
5.6997,0.74218,0.041339
5.702,0.74219,0.041346
5.7043,0.7422,0.04135
5.7065,0.74221,0.041353
5.7088,0.74222,0.041355
5.7111,0.74223,0.041358
5.7134,0.74225,0.041361
5.7157,0.74226,0.041365
5.718,0.74227,0.04137
5.7203,0.74228,0.041378
5.7226,0.7423,0.041386
5.7249,0.74231,0.041392
5.7272,0.74232,0.041398
5.7295,0.74233,0.041402
5.7318,0.74235,0.041405
5.7341,0.74236,0.041407
5.7363,0.74237,0.041407
5.7386,0.74239,0.041405
5.7409,0.7424,0.041401
5.7432,0.74241,0.041395
5.7455,0.74242,0.041388
5.7478,0.74243,0.041383
5.7501,0.74243,0.041379
5.7524,0.74244,0.041377
5.7547,0.74245,0.041378
5.757,0.74246,0.04138
5.7593,0.74247,0.041383
5.7616,0.74248,0.041384
5.7639,0.74249,0.041386
5.7662,0.7425,0.041384
5.7684,0.74252,0.041383
5.7707,0.74254,0.041382
5.773,0.74255,0.04138
5.7753,0.74257,0.041378
5.7776,0.74258,0.041373
5.7799,0.7426,0.041368
5.7822,0.74261,0.041365
5.7845,0.74263,0.041361
5.7868,0.74264,0.041358
5.7891,0.74265,0.041355
5.7914,0.74266,0.041353
5.7937,0.74268,0.04135
5.796,0.74269,0.041347
5.7982,0.7427,0.041346
5.8005,0.74272,0.041345
5.8028,0.74273,0.041345
5.8051,0.74275,0.041345
5.8074,0.74276,0.041346
5.8097,0.74278,0.041347
5.812,0.74279,0.041348
5.8143,0.74281,0.041348
5.8166,0.74282,0.041348
5.8189,0.74283,0.041348
5.8212,0.74284,0.041348
5.8235,0.74285,0.041349
5.8258,0.74286,0.041353
5.8281,0.74144,0.04127
5.8303,0.74145,0.041274
5.8326,0.74146,0.041278
5.8349,0.74147,0.041281
5.8372,0.74148,0.041284
5.8395,0.7415,0.041288
5.8418,0.74151,0.041291
5.8441,0.74153,0.041294
5.8464,0.74154,0.041295
5.8487,0.74156,0.041295
5.851,0.74157,0.041294
5.8533,0.74159,0.041293
5.8556,0.74304,0.041385
5.8579,0.74306,0.041388
5.8602,0.74308,0.041391
5.8624,0.7431,0.041395
5.8647,0.74312,0.0414
5.867,0.74313,0.041404
5.8693,0.74315,0.041407
5.8716,0.74317,0.041408
5.8739,0.74318,0.041411
5.8762,0.7432,0.041415
5.8785,0.74321,0.041418
5.8808,0.74323,0.041422
5.8831,0.74324,0.041425
5.8854,0.74325,0.041429
5.8877,0.74326,0.041433
5.89,0.74327,0.041437
5.8922,0.74328,0.041441
5.8945,0.74328,0.041445
5.8968,0.74329,0.041453
5.8991,0.74329,0.041457
5.9014,0.7433,0.04146
5.9037,0.74331,0.041464
5.906,0.74332,0.041468
5.9083,0.74334,0.041472
5.9106,0.74335,0.041477
5.9129,0.74337,0.04148
5.9152,0.74338,0.041482
5.9175,0.7434,0.041482
5.9198,0.74341,0.041483
5.9221,0.74343,0.041483
5.9243,0.74344,0.041483
5.9266,0.74346,0.041482
5.9289,0.74347,0.041481
5.9312,0.74348,0.04148
5.9335,0.7435,0.041477
5.9358,0.74351,0.041476
5.9381,0.74353,0.041474
5.9404,0.74355,0.041473
5.9427,0.74356,0.041472
5.945,0.74358,0.041473
5.9473,0.7436,0.041475
5.9496,0.74362,0.041477
5.9519,0.74363,0.041478
5.9541,0.74365,0.041478
5.9564,0.74366,0.041479
5.9587,0.74368,0.041477
5.961,0.7437,0.041476
5.9633,0.74371,0.041472
5.9656,0.74373,0.041467
5.9679,0.74375,0.04146
5.9702,0.74376,0.041451
5.9725,0.74378,0.041442
5.9748,0.74379,0.041433
5.9771,0.74379,0.041424
5.9794,0.7438,0.041415
5.9817,0.7438,0.041408
5.984,0.74381,0.041407
5.9862,0.74381,0.041405
5.9885,0.74381,0.041403
5.9908,0.74381,0.041402
5.9931,0.74381,0.041401
5.9954,0.74381,0.0414
5.9977,0.74381,0.0414
6,0.74382,0.041399


==> figs/data/cylinder_edac_20_1.06_P_mean.csv <==
y,P
-2,0.99622
-1.9984,0.99622
-1.9968,0.99621
-1.9952,0.99621
-1.9936,0.9962
-1.992,0.9962
-1.9904,0.99619
-1.9888,0.99618
-1.9872,0.99618
-1.9856,0.99617
-1.984,0.99617
-1.9824,0.99616
-1.9808,0.99616
-1.9792,0.99615
-1.9776,0.99615
-1.976,0.99614
-1.9744,0.99614
-1.9728,0.99613
-1.9712,0.99612
-1.9696,0.99612
-1.968,0.99611
-1.9664,0.99611
-1.9648,0.9961
-1.9632,0.9961
-1.9616,0.99609
-1.96,0.99609
-1.9584,0.99608
-1.9568,0.99607
-1.9552,0.99607
-1.9536,0.99606
-1.952,0.99606
-1.9504,0.99605
-1.9488,0.99605
-1.9472,0.99604
-1.9456,0.99604
-1.944,0.99603
-1.9424,0.99602
-1.9408,0.99602
-1.9392,0.99601
-1.9376,0.99601
-1.936,0.996
-1.9344,0.996
-1.9328,0.99599
-1.9312,0.99598
-1.9296,0.99598
-1.928,0.99597
-1.9264,0.99597
-1.9248,0.99596
-1.9232,0.99595
-1.9216,0.99595
-1.92,0.99594
-1.9184,0.99594
-1.9168,0.99593
-1.9152,0.99593
-1.9136,0.99592
-1.912,0.99591
-1.9104,0.99591
-1.9088,0.9959
-1.9072,0.9959
-1.9056,0.99589
-1.904,0.99588
-1.9024,0.99588
-1.9008,0.99587
-1.8992,0.99587
-1.8976,0.99586
-1.896,0.99585
-1.8944,0.99585
-1.8928,0.99584
-1.8912,0.99584
-1.8896,0.99583
-1.888,0.99582
-1.8864,0.99582
-1.8848,0.99581
-1.8832,0.99581
-1.8816,0.9958
-1.88,0.99579
-1.8784,0.99579
-1.8768,0.99578
-1.8752,0.99578
-1.8735,0.99577
-1.8719,0.99576
-1.8703,0.99576
-1.8687,0.99575
-1.8671,0.99575
-1.8655,0.99574
-1.8639,0.99573
-1.8623,0.99573
-1.8607,0.99572
-1.8591,0.99571
-1.8575,0.99571
-1.8559,0.9957
-1.8543,0.9957
-1.8527,0.99569
-1.8511,0.99568
-1.8495,0.99568
-1.8479,0.99567
-1.8463,0.99566
-1.8447,0.99566
-1.8431,0.99565
-1.8415,0.99565
-1.8399,0.99564
-1.8383,0.99563
-1.8367,0.99563
-1.8351,0.99562
-1.8335,0.99561
-1.8319,0.99561
-1.8303,0.9956
-1.8287,0.99559
-1.8271,0.99559
-1.8255,0.99558
-1.8239,0.99558
-1.8223,0.99557
-1.8207,0.99556
-1.8191,0.99556
-1.8175,0.99555
-1.8159,0.99554
-1.8143,0.99554
-1.8127,0.99553
-1.8111,0.99552
-1.8095,0.99552
-1.8079,0.99551
-1.8063,0.9955
-1.8047,0.9955
-1.8031,0.99549
-1.8015,0.99548
-1.7999,0.99548
-1.7983,0.99547
-1.7967,0.99546
-1.7951,0.99546
-1.7935,0.99545
-1.7919,0.99544
-1.7903,0.99544
-1.7887,0.99543
-1.7871,0.99542
-1.7855,0.99542
-1.7839,0.99541
-1.7823,0.9954
-1.7807,0.9954
-1.7791,0.99539
-1.7775,0.99538
-1.7759,0.99538
-1.7743,0.99537
-1.7727,0.99536
-1.7711,0.99536
-1.7695,0.99535
-1.7679,0.99534
-1.7663,0.99534
-1.7647,0.99533
-1.7631,0.99532
-1.7615,0.99531
-1.7599,0.99531
-1.7583,0.9953
-1.7567,0.99529
-1.7551,0.99529
-1.7535,0.99528
-1.7519,0.99527
-1.7503,0.99527
-1.7487,0.99526
-1.7471,0.99525
-1.7455,0.99524
-1.7439,0.99524
-1.7423,0.99523
-1.7407,0.99522
-1.7391,0.99522
-1.7375,0.99521
-1.7359,0.9952
-1.7343,0.99519
-1.7327,0.99519
-1.7311,0.99518
-1.7295,0.99517
-1.7279,0.99517
-1.7263,0.99516
-1.7247,0.99515
-1.7231,0.99514
-1.7215,0.99514
-1.7199,0.99513
-1.7183,0.99512
-1.7167,0.99512
-1.7151,0.99511
-1.7135,0.9951
-1.7119,0.99509
-1.7103,0.99509
-1.7087,0.99508
-1.7071,0.99507
-1.7055,0.99506
-1.7039,0.99506
-1.7023,0.99505
-1.7007,0.99504
-1.6991,0.99504
-1.6975,0.99503
-1.6959,0.99502
-1.6943,0.99501
-1.6927,0.99501
-1.6911,0.995
-1.6895,0.99499
-1.6879,0.99498
-1.6863,0.99498
-1.6847,0.99497
-1.6831,0.99496
-1.6815,0.99495
-1.6799,0.99495
-1.6783,0.99494
-1.6767,0.99493
-1.6751,0.99492
-1.6735,0.99491
-1.6719,0.99491
-1.6703,0.9949
-1.6687,0.99489
-1.6671,0.99488
-1.6655,0.99488
-1.6639,0.99487
-1.6623,0.99486
-1.6607,0.99485
-1.6591,0.99485
-1.6575,0.99484
-1.6559,0.99483
-1.6543,0.99482
-1.6527,0.99481
-1.6511,0.99481
-1.6495,0.9948
-1.6479,0.99479
-1.6463,0.99478
-1.6447,0.99478
-1.6431,0.99477
-1.6415,0.99476
-1.6399,0.99475
-1.6383,0.99474
-1.6367,0.99474
-1.6351,0.99473
-1.6335,0.99472
-1.6319,0.99471
-1.6303,0.9947
-1.6287,0.9947
-1.6271,0.99469
-1.6255,0.99468
-1.6238,0.99467
-1.6222,0.99466
-1.6206,0.99465
-1.619,0.99465
-1.6174,0.99464
-1.6158,0.99463
-1.6142,0.99462
-1.6126,0.99461
-1.611,0.99461
-1.6094,0.9946
-1.6078,0.99459
-1.6062,0.99458
-1.6046,0.99457
-1.603,0.99456
-1.6014,0.99456
-1.5998,0.99455
-1.5982,0.99454
-1.5966,0.99453
-1.595,0.99452
-1.5934,0.99451
-1.5918,0.99451
-1.5902,0.9945
-1.5886,0.99449
-1.587,0.99448
-1.5854,0.99447
-1.5838,0.99446
-1.5822,0.99446
-1.5806,0.99445
-1.579,0.99444
-1.5774,0.99443
-1.5758,0.99442
-1.5742,0.99441
-1.5726,0.9944
-1.571,0.9944
-1.5694,0.99439
-1.5678,0.99438
-1.5662,0.99437
-1.5646,0.99436
-1.563,0.99435
-1.5614,0.99434
-1.5598,0.99433
-1.5582,0.99433
-1.5566,0.99432
-1.555,0.99431
-1.5534,0.9943
-1.5518,0.99429
-1.5502,0.99428
-1.5486,0.99427
-1.547,0.99426
-1.5454,0.99426
-1.5438,0.99425
-1.5422,0.99424
-1.5406,0.99423
-1.539,0.99422
-1.5374,0.99421
-1.5358,0.9942
-1.5342,0.99419
-1.5326,0.99418
-1.531,0.99417
-1.5294,0.99417
-1.5278,0.99416
-1.5262,0.99415
-1.5246,0.99414
-1.523,0.99413
-1.5214,0.99412
-1.5198,0.99411
-1.5182,0.9941
-1.5166,0.99409
-1.515,0.99408
-1.5134,0.99407
-1.5118,0.99407
-1.5102,0.99406
-1.5086,0.99405
-1.507,0.99404
-1.5054,0.99403
-1.5038,0.99402
-1.5022,0.99401
-1.5006,0.994
-1.499,0.99399
-1.4974,0.99398
-1.4958,0.99397
-1.4942,0.99396
-1.4926,0.99395
-1.491,0.99394
-1.4894,0.99393
-1.4878,0.99392
-1.4862,0.99391
-1.4846,0.99391
-1.483,0.9939
-1.4814,0.99389
-1.4798,0.99388
-1.4782,0.99387
-1.4766,0.99386
-1.475,0.99385
-1.4734,0.99384
-1.4718,0.99383
-1.4702,0.99382
-1.4686,0.99381
-1.467,0.9938
-1.4654,0.99379
-1.4638,0.99378
-1.4622,0.99377
-1.4606,0.99376
-1.459,0.99375
-1.4574,0.99374
-1.4558,0.99373
-1.4542,0.99372
-1.4526,0.99371
-1.451,0.9937
-1.4494,0.99369
-1.4478,0.99368
-1.4462,0.99367
-1.4446,0.99366
-1.443,0.99365
-1.4414,0.99364
-1.4398,0.99363
-1.4382,0.99362
-1.4366,0.99361
-1.435,0.9936
-1.4334,0.99359
-1.4318,0.99358
-1.4302,0.99357
-1.4286,0.99356
-1.427,0.99355
-1.4254,0.99354
-1.4238,0.99353
-1.4222,0.99352
-1.4206,0.99351
-1.419,0.9935
-1.4174,0.99349
-1.4158,0.99348
-1.4142,0.99347
-1.4126,0.99346
-1.411,0.99345
-1.4094,0.99344
-1.4078,0.99342
-1.4062,0.99341
-1.4046,0.9934
-1.403,0.99339
-1.4014,0.99338
-1.3998,0.99337
-1.3982,0.99336
-1.3966,0.99335
-1.395,0.99334
-1.3934,0.99333
-1.3918,0.99332
-1.3902,0.99331
-1.3886,0.9933
-1.387,0.99329
-1.3854,0.99328
-1.3838,0.99326
-1.3822,0.99325
-1.3806,0.99324
-1.379,0.99323
-1.3774,0.99322
-1.3758,0.99321
-1.3741,0.9932
-1.3725,0.99319
-1.3709,0.99318
-1.3693,0.99317
-1.3677,0.99315
-1.3661,0.99314
-1.3645,0.99313
-1.3629,0.99312
-1.3613,0.99311
-1.3597,0.9931
-1.3581,0.99309
-1.3565,0.99308
-1.3549,0.99306
-1.3533,0.99305
-1.3517,0.99304
-1.3501,0.99303
-1.3485,0.99302
-1.3469,0.99301
-1.3453,0.993
-1.3437,0.99298
-1.3421,0.99297
-1.3405,0.99296
-1.3389,0.99295
-1.3373,0.99294
-1.3357,0.99293
-1.3341,0.99292
-1.3325,0.9929
-1.3309,0.99289
-1.3293,0.99288
-1.3277,0.99287
-1.3261,0.99286
-1.3245,0.99285
-1.3229,0.99283
-1.3213,0.99282
-1.3197,0.99281
-1.3181,0.9928
-1.3165,0.99279
-1.3149,0.99277
-1.3133,0.99276
-1.3117,0.99275
-1.3101,0.99274
-1.3085,0.99273
-1.3069,0.99271
-1.3053,0.9927
-1.3037,0.99269
-1.3021,0.99268
-1.3005,0.99267
-1.2989,0.99265
-1.2973,0.99264
-1.2957,0.99263
-1.2941,0.99262
-1.2925,0.99261
-1.2909,0.99259
-1.2893,0.99258
-1.2877,0.99257
-1.2861,0.99256
-1.2845,0.99254
-1.2829,0.99253
-1.2813,0.99252
-1.2797,0.99251
-1.2781,0.99249
-1.2765,0.99248
-1.2749,0.99247
-1.2733,0.99246
-1.2717,0.99244
-1.2701,0.99243
-1.2685,0.99242
-1.2669,0.99241
-1.2653,0.99239
-1.2637,0.99238
-1.2621,0.99237
-1.2605,0.99235
-1.2589,0.99234
-1.2573,0.99233
-1.2557,0.99232
-1.2541,0.9923
-1.2525,0.99229
-1.2509,0.99228
-1.2493,0.99226
-1.2477,0.99225
-1.2461,0.99224
-1.2445,0.99223
-1.2429,0.99221
-1.2413,0.9922
-1.2397,0.99219
-1.2381,0.99217
-1.2365,0.99216
-1.2349,0.99215
-1.2333,0.99213
-1.2317,0.99212
-1.2301,0.99211
-1.2285,0.99209
-1.2269,0.99208
-1.2253,0.99207
-1.2237,0.99205
-1.2221,0.99204
-1.2205,0.99202
-1.2189,0.99201
-1.2173,0.992
-1.2157,0.99198
-1.2141,0.99197
-1.2125,0.99196
-1.2109,0.99194
-1.2093,0.99193
-1.2077,0.99191
-1.2061,0.9919
-1.2045,0.99189
-1.2029,0.99187
-1.2013,0.99186
-1.1997,0.99184
-1.1981,0.99183
-1.1965,0.99182
-1.1949,0.9918
-1.1933,0.99179
-1.1917,0.99177
-1.1901,0.99176
-1.1885,0.99175
-1.1869,0.99173
-1.1853,0.99172
-1.1837,0.9917
-1.1821,0.99169
-1.1805,0.99167
-1.1789,0.99166
-1.1773,0.99165
-1.1757,0.99163
-1.1741,0.99162
-1.1725,0.9916
-1.1709,0.99159
-1.1693,0.99157
-1.1677,0.99156
-1.1661,0.99154
-1.1645,0.99153
-1.1629,0.99151
-1.1613,0.9915
-1.1597,0.99148
-1.1581,0.99147
-1.1565,0.99145
-1.1549,0.99144
-1.1533,0.99142
-1.1517,0.99141
-1.1501,0.99139
-1.1485,0.99138
-1.1469,0.99136
-1.1453,0.99135
-1.1437,0.99133
-1.1421,0.99132
-1.1405,0.9913
-1.1389,0.99129
-1.1373,0.99127
-1.1357,0.99125
-1.1341,0.99124
-1.1325,0.99122
-1.1309,0.99121
-1.1293,0.99119
-1.1277,0.99118
-1.1261,0.99116
-1.1244,0.99114
-1.1228,0.99113
-1.1212,0.99111
-1.1196,0.9911
-1.118,0.99108
-1.1164,0.99106
-1.1148,0.99105
-1.1132,0.99103
-1.1116,0.99102
-1.11,0.991
-1.1084,0.99098
-1.1068,0.99097
-1.1052,0.99095
-1.1036,0.99094
-1.102,0.99092
-1.1004,0.9909
-1.0988,0.99089
-1.0972,0.99087
-1.0956,0.99085
-1.094,0.99084
-1.0924,0.99082
-1.0908,0.9908
-1.0892,0.99079
-1.0876,0.99077
-1.086,0.99075
-1.0844,0.99074
-1.0828,0.99072
-1.0812,0.9907
-1.0796,0.99068
-1.078,0.99067
-1.0764,0.99065
-1.0748,0.99063
-1.0732,0.99062
-1.0716,0.9906
-1.07,0.99058
-1.0684,0.99056
-1.0668,0.99055
-1.0652,0.99053
-1.0636,0.99051
-1.062,0.99049
-1.0604,0.99048
-1.0588,0.99046
-1.0572,0.99044
-1.0556,0.99042
-1.054,0.99041
-1.0524,0.99039
-1.0508,0.99037
-1.0492,0.99035
-1.0476,0.99033
-1.046,0.99032
-1.0444,0.9903
-1.0428,0.99028
-1.0412,0.99026
-1.0396,0.99024
-1.038,0.99022
-1.0364,0.9902
-1.0348,0.99019
-1.0332,0.99017
-1.0316,0.99015
-1.03,0.99013
-1.0284,0.99011
-1.0268,0.99009
-1.0252,0.99007
-1.0236,0.99005
-1.022,0.99004
-1.0204,0.99002
-1.0188,0.99
-1.0172,0.98998
-1.0156,0.98996
-1.014,0.98994
-1.0124,0.98992
-1.0108,0.9899
-1.0092,0.98988
-1.0076,0.98986
-1.006,0.98984
-1.0044,0.98982
-1.0028,0.9898
-1.0012,0.98978
-0.9996,0.98976
-0.998,0.98974
-0.9964,0.98972
-0.9948,0.9897
-0.9932,0.98968
-0.9916,0.98966
-0.99,0.98964
-0.9884,0.98962
-0.98679,0.9896
-0.98519,0.98958
-0.98359,0.98956
-0.98199,0.98954
-0.98039,0.98952
-0.97879,0.9895
-0.97719,0.98948
-0.97559,0.98946
-0.97399,0.98944
-0.97239,0.98942
-0.97079,0.9894
-0.96919,0.98937
-0.96759,0.98935
-0.96599,0.98933
-0.96439,0.98931
-0.96279,0.98929
-0.96118,0.98927
-0.95958,0.98925
-0.95798,0.98922
-0.95638,0.9892
-0.95478,0.98918
-0.95318,0.98916
-0.95158,0.98914
-0.94998,0.98911
-0.94838,0.98909
-0.94678,0.98907
-0.94518,0.98905
-0.94358,0.98902
-0.94198,0.989
-0.94038,0.98898
-0.93878,0.98896
-0.93717,0.98893
-0.93557,0.98891
-0.93397,0.98889
-0.93237,0.98886
-0.93077,0.98884
-0.92917,0.98881
-0.92757,0.98879
-0.92597,0.98877
-0.92437,0.98874
-0.92277,0.98872
-0.92117,0.9887
-0.91957,0.98867
-0.91797,0.98865
-0.91637,0.98862
-0.91477,0.9886
-0.91317,0.98857
-0.91156,0.98855
-0.90996,0.98852
-0.90836,0.9885
-0.90676,0.98847
-0.90516,0.98845
-0.90356,0.98842
-0.90196,0.9884
-0.90036,0.98837
-0.89876,0.98835
-0.89716,0.98832
-0.89556,0.98829
-0.89396,0.98827
-0.89236,0.98824
-0.89076,0.98821
-0.88916,0.98819
-0.88756,0.98816
-0.88595,0.98813
-0.88435,0.9881
-0.88275,0.98808
-0.88115,0.98805
-0.87955,0.98802
-0.87795,0.98799
-0.87635,0.98797
-0.87475,0.98794
-0.87315,0.98791
-0.87155,0.98788
-0.86995,0.98785
-0.86835,0.98782
-0.86675,0.98779
-0.86515,0.98776
-0.86355,0.98773
-0.86194,0.98771
-0.86034,0.98768
-0.85874,0.98765
-0.85714,0.98762
-0.85554,0.98759
-0.85394,0.98755
-0.85234,0.98752
-0.85074,0.98749
-0.84914,0.98746
-0.84754,0.98743
-0.84594,0.9874
-0.84434,0.98737
-0.84274,0.98734
-0.84114,0.98731
-0.83954,0.98727
-0.83794,0.98724
-0.83633,0.98721
-0.83473,0.98718
-0.83313,0.98714
-0.83153,0.98711
-0.82993,0.98708
-0.82833,0.98704
-0.82673,0.98701
-0.82513,0.98697
-0.82353,0.98694
-0.82193,0.98691
-0.82033,0.98687
-0.81873,0.98684
-0.81713,0.9868
-0.81553,0.98676
-0.81393,0.98673
-0.81232,0.98669
-0.81072,0.98665
-0.80912,0.98662
-0.80752,0.98658
-0.80592,0.98654
-0.80432,0.9865
-0.80272,0.98647
-0.80112,0.98643
-0.79952,0.98639
-0.79792,0.98635
-0.79632,0.98631
-0.79472,0.98627
-0.79312,0.98623
-0.79152,0.98619
-0.78992,0.98615
-0.78832,0.98611
-0.78671,0.98607
-0.78511,0.98602
-0.78351,0.98598
-0.78191,0.98594
-0.78031,0.9859
-0.77871,0.98585
-0.77711,0.98581
-0.77551,0.98576
-0.77391,0.98572
-0.77231,0.98567
-0.77071,0.98563
-0.76911,0.98558
-0.76751,0.98554
-0.76591,0.98549
-0.76431,0.98544
-0.76271,0.9854
-0.7611,0.98535
-0.7595,0.9853
-0.7579,0.98526
-0.7563,0.98521
-0.7547,0.98516
-0.7531,0.98511
-0.7515,0.98506
-0.7499,0.98501
-0.7483,0.98496
-0.7467,0.98491
-0.7451,0.98486
-0.7435,0.98481
-0.7419,0.98476
-0.7403,0.98471
-0.7387,0.98465
-0.73709,0.9846
-0.73549,0.98455
-0.73389,0.98449
-0.73229,0.98444
-0.73069,0.98438
-0.72909,0.98433
-0.72749,0.98427
-0.72589,0.98421
-0.72429,0.98416
-0.72269,0.9841
-0.72109,0.98404
-0.71949,0.98399
-0.71789,0.98393
-0.71629,0.98387
-0.71469,0.98381
-0.71309,0.98375
-0.71148,0.98369
-0.70988,0.98362
-0.70828,0.98356
-0.70668,0.9835
-0.70508,0.98343
-0.70348,0.98337
-0.70188,0.98331
-0.70028,0.98324
-0.69868,0.98317
-0.69708,0.98311
-0.69548,0.98304
-0.69388,0.98297
-0.69228,0.98291
-0.69068,0.98284
-0.68908,0.98277
-0.68747,0.9827
-0.68587,0.98263
-0.68427,0.98256
-0.68267,0.98249
-0.68107,0.98241
-0.67947,0.98234
-0.67787,0.98227
-0.67627,0.9822
-0.67467,0.98212
-0.67307,0.98205
-0.67147,0.98198
-0.66987,0.9819
-0.66827,0.98182
-0.66667,0.98175
-0.66507,0.98167
-0.66347,0.98159
-0.66186,0.98151
-0.66026,0.98144
-0.65866,0.98136
-0.65706,0.98127
-0.65546,0.98119
-0.65386,0.98111
-0.65226,0.98103
-0.65066,0.98094
-0.64906,0.98086
-0.64746,0.98078
-0.64586,0.98069
-0.64426,0.98061
-0.64266,0.98052
-0.64106,0.98044
-0.63946,0.98035
-0.63786,0.98027
-0.63625,0.98018
-0.63465,0.98009
-0.63305,0.98
-0.63145,0.97991
-0.62985,0.97982
-0.62825,0.97973
-0.62665,0.97964
-0.62505,0.97955
-0.62345,0.97946
-0.62185,0.97937
-0.62025,0.97927
-0.61865,0.97918
-0.61705,0.97909
-0.61545,0.97899
-0.61385,0.9789
-0.61224,0.9788
-0.61064,0.97871
-0.60904,0.97862
-0.60744,0.97852
-0.60584,0.97842
-0.60424,0.97833
-0.60264,0.97823
-0.60104,0.97813
-0.59944,0.97804
-0.59784,0.97794
-0.59624,0.97785
-0.59464,0.97775
-0.59304,0.97765
-0.59144,0.97755
-0.58984,0.97746
-0.58824,0.97736
-0.58663,0.97726
-0.58503,0.97716
-0.58343,0.97706
-0.58183,0.97696
-0.58023,0.97686
-0.57863,0.97676
-0.57703,0.97666
-0.57543,0.97656
-0.57383,0.97645
-0.57223,0.97635
-0.57063,0.97625
-0.56903,0.97614
-0.56743,0.97604
-0.56583,0.97593
-0.56423,0.97583
-0.56263,0.97572
-0.56102,0.97562
-0.55942,0.97551
-0.55782,0.97541
-0.55622,0.9753
-0.55462,0.9752
-0.55302,0.97509
-0.55142,0.97498
-0.54982,0.97488
-0.54822,0.97477
-0.54662,0.97467
-0.54502,0.97456
-0.54342,0.97445
-0.54182,0.97435
-0.54022,0.97424
-0.53862,0.97414
-0.53701,0.97403
-0.53541,0.97393
-0.53381,0.97382
-0.53221,0.97371
-0.53061,0.97361
-0.52901,0.9735
-0.52741,0.97339
-0.52581,0.97329
-0.52421,0.97318
-0.52261,0.97307
-0.52101,0.97297
-0.51941,0.97286
-0.51781,0.97276
-0.51621,0.97265
-0.51461,0.97255
-0.51301,0.97244
-0.5114,0.97233
-0.5098,0.97223
-0.5082,0.97212
-0.5066,0.97202
-0.505,0.97191
-0.5034,0.97181
-0.5018,0.9717
-0.5002,0.9716
-0.4986,0.97149
-0.497,0.97139
-0.4954,0.97128
-0.4938,0.97118
-0.4922,0.97107
-0.4906,0.97097
-0.489,0.97086
-0.48739,0.97076
-0.48579,0.97066
-0.48419,0.97055
-0.48259,0.97045
-0.48099,0.97035
-0.47939,0.97025
-0.47779,0.97015
-0.47619,0.97005
-0.47459,0.96995
-0.47299,0.96985
-0.47139,0.96975
-0.46979,0.96965
-0.46819,0.96955
-0.46659,0.96945
-0.46499,0.96935
-0.46339,0.96926
-0.46178,0.96916
-0.46018,0.96906
-0.45858,0.96896
-0.45698,0.96887
-0.45538,0.96877
-0.45378,0.96867
-0.45218,0.96857
-0.45058,0.96847
-0.44898,0.96838
-0.44738,0.96828
-0.44578,0.96818
-0.44418,0.96809
-0.44258,0.96799
-0.44098,0.96789
-0.43938,0.96779
-0.43778,0.9677
-0.43617,0.9676
-0.43457,0.9675
-0.43297,0.96741
-0.43137,0.96731
-0.42977,0.96721
-0.42817,0.96712
-0.42657,0.96703
-0.42497,0.96693
-0.42337,0.96684
-0.42177,0.96674
-0.42017,0.96665
-0.41857,0.96655
-0.41697,0.96646
-0.41537,0.96637
-0.41377,0.96627
-0.41216,0.96618
-0.41056,0.96609
-0.40896,0.966
-0.40736,0.96591
-0.40576,0.96582
-0.40416,0.96573
-0.40256,0.96564
-0.40096,0.96554
-0.39936,0.96545
-0.39776,0.96536
-0.39616,0.96527
-0.39456,0.96518
-0.39296,0.96508
-0.39136,0.96499
-0.38976,0.9649
-0.38816,0.96481
-0.38655,0.96472
-0.38495,0.96463
-0.38335,0.96454
-0.38175,0.96444
-0.38015,0.96435
-0.37855,0.96426
-0.37695,0.96417
-0.37535,0.96408
-0.37375,0.96399
-0.37215,0.96389
-0.37055,0.9638
-0.36895,0.96371
-0.36735,0.96362
-0.36575,0.96354
-0.36415,0.96345
-0.36255,0.96336
-0.36094,0.96327
-0.35934,0.96318
-0.35774,0.9631
-0.35614,0.96301
-0.35454,0.96293
-0.35294,0.96284
-0.35134,0.96276
-0.34974,0.96268
-0.34814,0.96259
-0.34654,0.96251
-0.34494,0.96242
-0.34334,0.96234
-0.34174,0.96226
-0.34014,0.96217
-0.33854,0.96209
-0.33693,0.96201
-0.33533,0.96193
-0.33373,0.96184
-0.33213,0.96176
-0.33053,0.96168
-0.32893,0.9616
-0.32733,0.96152
-0.32573,0.96144
-0.32413,0.96136
-0.32253,0.96128
-0.32093,0.96119
-0.31933,0.96111
-0.31773,0.96103
-0.31613,0.96096
-0.31453,0.96088
-0.31293,0.9608
-0.31132,0.96072
-0.30972,0.96064
-0.30812,0.96056
-0.30652,0.96048
-0.30492,0.9604
-0.30332,0.96033
-0.30172,0.96025
-0.30012,0.96017
-0.29852,0.96009
-0.29692,0.96002
-0.29532,0.95994
-0.29372,0.95987
-0.29212,0.95979
-0.29052,0.95972
-0.28892,0.95965
-0.28731,0.95957
-0.28571,0.9595
-0.28411,0.95943
-0.28251,0.95935
-0.28091,0.95928
-0.27931,0.95921
-0.27771,0.95914
-0.27611,0.95906
-0.27451,0.95899
-0.27291,0.95892
-0.27131,0.95884
-0.26971,0.95877
-0.26811,0.9587
-0.26651,0.95863
-0.26491,0.95856
-0.26331,0.95849
-0.2617,0.95841
-0.2601,0.95834
-0.2585,0.95827
-0.2569,0.9582
-0.2553,0.95813
-0.2537,0.95806
-0.2521,0.95799
-0.2505,0.95793
-0.2489,0.95786
-0.2473,0.95779
-0.2457,0.95773
-0.2441,0.95766
-0.2425,0.95759
-0.2409,0.95753
-0.2393,0.95747
-0.2377,0.9574
-0.23609,0.95733
-0.23449,0.95727
-0.23289,0.9572
-0.23129,0.95714
-0.22969,0.95708
-0.22809,0.95701
-0.22649,0.95695
-0.22489,0.95688
-0.22329,0.95682
-0.22169,0.95675
-0.22009,0.95669
-0.21849,0.95663
-0.21689,0.95657
-0.21529,0.9565
-0.21369,0.95644
-0.21208,0.95638
-0.21048,0.95632
-0.20888,0.95626
-0.20728,0.9562
-0.20568,0.95614
-0.20408,0.95608
-0.20248,0.95602
-0.20088,0.95596
-0.19928,0.9559
-0.19768,0.95585
-0.19608,0.95579
-0.19448,0.95573
-0.19288,0.95567
-0.19128,0.95562
-0.18968,0.95556
-0.18808,0.9555
-0.18647,0.95544
-0.18487,0.95538
-0.18327,0.95533
-0.18167,0.95527
-0.18007,0.95521
-0.17847,0.95516
-0.17687,0.9551
-0.17527,0.95505
-0.17367,0.955
-0.17207,0.95494
-0.17047,0.95489
-0.16887,0.95484
-0.16727,0.95479
-0.16567,0.95473
-0.16407,0.95468
-0.16246,0.95463
-0.16086,0.95458
-0.15926,0.95453
-0.15766,0.95449
-0.15606,0.95444
-0.15446,0.95439
-0.15286,0.95434
-0.15126,0.9543
-0.14966,0.95425
-0.14806,0.95421
-0.14646,0.95416
-0.14486,0.95412
-0.14326,0.95407
-0.14166,0.95403
-0.14006,0.95399
-0.13846,0.95395
-0.13685,0.9539
-0.13525,0.95386
-0.13365,0.95382
-0.13205,0.95379
-0.13045,0.95375
-0.12885,0.95371
-0.12725,0.95367
-0.12565,0.95363
-0.12405,0.9536
-0.12245,0.95356
-0.12085,0.95353
-0.11925,0.95349
-0.11765,0.95346
-0.11605,0.95342
-0.11445,0.95339
-0.11285,0.95336
-0.11124,0.95332
-0.10964,0.95329
-0.10804,0.95325
-0.10644,0.95322
-0.10484,0.95319
-0.10324,0.95315
-0.10164,0.95312
-0.10004,0.95309
-0.098439,0.95306
-0.096839,0.95303
-0.095238,0.953
-0.093637,0.95297
-0.092037,0.95294
-0.090436,0.95291
-0.088836,0.95288
-0.087235,0.95286
-0.085634,0.95283
-0.084034,0.9528
-0.082433,0.95278
-0.080832,0.95275
-0.079232,0.95272
-0.077631,0.9527
-0.07603,0.95267
-0.07443,0.95265
-0.072829,0.95262
-0.071228,0.9526
-0.069628,0.95257
-0.068027,0.95255
-0.066427,0.95253
-0.064826,0.9525
-0.063225,0.95248
-0.061625,0.95246
-0.060024,0.95244
-0.058423,0.95242
-0.056823,0.9524
-0.055222,0.95239
-0.053621,0.95237
-0.052021,0.95235
-0.05042,0.95234
-0.04882,0.95232
-0.047219,0.95231
-0.045618,0.95229
-0.044018,0.95228
-0.042417,0.95226
-0.040816,0.95225
-0.039216,0.95223
-0.037615,0.95222
-0.036014,0.95221
-0.034414,0.9522
-0.032813,0.95219
-0.031212,0.95218
-0.029612,0.95216
-0.028011,0.95215
-0.026411,0.95214
-0.02481,0.95213
-0.023209,0.95212
-0.021609,0.95211
-0.020008,0.9521
-0.018407,0.9521
-0.016807,0.95209
-0.015206,0.95208
-0.013605,0.95207
-0.012005,0.95207
-0.010404,0.95206
-0.0088035,0.95206
-0.0072029,0.95205
-0.0056022,0.95205
-0.0040016,0.95205
-0.002401,0.95204
-0.00080032,0.95204
0.00080032,0.95203
0.002401,0.95203
0.0040016,0.95203
0.0056022,0.95203
0.0072029,0.95203
0.0088035,0.95203
0.010404,0.95203
0.012005,0.95203
0.013605,0.95203
0.015206,0.95203
0.016807,0.95203
0.018407,0.95204
0.020008,0.95204
0.021609,0.95204
0.023209,0.95204
0.02481,0.95205
0.026411,0.95205
0.028011,0.95206
0.029612,0.95207
0.031212,0.95207
0.032813,0.95208
0.034414,0.95208
0.036014,0.95209
0.037615,0.9521
0.039216,0.9521
0.040816,0.95211
0.042417,0.95212
0.044018,0.95213
0.045618,0.95214
0.047219,0.95215
0.04882,0.95216
0.05042,0.95217
0.052021,0.95218
0.053621,0.9522
0.055222,0.95221
0.056823,0.95223
0.058423,0.95224
0.060024,0.95226
0.061625,0.95227
0.063225,0.95229
0.064826,0.95231
0.066427,0.95233
0.068027,0.95234
0.069628,0.95236
0.071228,0.95238
0.072829,0.9524
0.07443,0.95243
0.07603,0.95245
0.077631,0.95247
0.079232,0.95249
0.080832,0.95252
0.082433,0.95254
0.084034,0.95256
0.085634,0.95258
0.087235,0.95261
0.088836,0.95263
0.090436,0.95266
0.092037,0.95268
0.093637,0.95271
0.095238,0.95274
0.096839,0.95276
0.098439,0.95279
0.10004,0.95282
0.10164,0.95285
0.10324,0.95288
0.10484,0.95291
0.10644,0.95294
0.10804,0.95297
0.10964,0.95301
0.11124,0.95304
0.11285,0.95307
0.11445,0.95311
0.11605,0.95314
0.11765,0.95317
0.11925,0.95321
0.12085,0.95324
0.12245,0.95328
0.12405,0.95331
0.12565,0.95335
0.12725,0.95338
0.12885,0.95342
0.13045,0.95346
0.13205,0.9535
0.13365,0.95355
0.13525,0.95359
0.13685,0.95363
0.13846,0.95367
0.14006,0.95371
0.14166,0.95376
0.14326,0.9538
0.14486,0.95384
0.14646,0.95388
0.14806,0.95393
0.14966,0.95397
0.15126,0.95401
0.15286,0.95406
0.15446,0.95411
0.15606,0.95415
0.15766,0.95419
0.15926,0.95424
0.16086,0.95429
0.16246,0.95434
0.16407,0.95438
0.16567,0.95443
0.16727,0.95448
0.16887,0.95453
0.17047,0.95458
0.17207,0.95464
0.17367,0.95469
0.17527,0.95474
0.17687,0.9548
0.17847,0.95485
0.18007,0.95491
0.18167,0.95496
0.18327,0.95502
0.18487,0.95508
0.18647,0.95514
0.18808,0.95519
0.18968,0.95525
0.19128,0.95531
0.19288,0.95537
0.19448,0.95542
0.19608,0.95548
0.19768,0.95554
0.19928,0.9556
0.20088,0.95566
0.20248,0.95572
0.20408,0.95578
0.20568,0.95584
0.20728,0.95591
0.20888,0.95597
0.21048,0.95603
0.21208,0.95609
0.21369,0.95616
0.21529,0.95622
0.21689,0.95629
0.21849,0.95636
0.22009,0.95642
0.22169,0.95649
0.22329,0.95656
0.22489,0.95662
0.22649,0.95669
0.22809,0.95676
0.22969,0.95683
0.23129,0.95689
0.23289,0.95696
0.23449,0.95703
0.23609,0.9571
0.2377,0.95717
0.2393,0.95724
0.2409,0.95732
0.2425,0.95739
0.2441,0.95746
0.2457,0.95753
0.2473,0.95761
0.2489,0.95768
0.2505,0.95775
0.2521,0.95783
0.2537,0.9579
0.2553,0.95798
0.2569,0.95805
0.2585,0.95813
0.2601,0.9582
0.2617,0.95828
0.26331,0.95836
0.26491,0.95843
0.26651,0.95851
0.26811,0.95859
0.26971,0.95867
0.27131,0.95875
0.27291,0.95883
0.27451,0.95891
0.27611,0.95899
0.27771,0.95907
0.27931,0.95914
0.28091,0.95923
0.28251,0.95931
0.28411,0.95939
0.28571,0.95947
0.28731,0.95955
0.28892,0.95963
0.29052,0.95971
0.29212,0.9598
0.29372,0.95988
0.29532,0.95996
0.29692,0.96004
0.29852,0.96013
0.30012,0.96021
0.30172,0.96029
0.30332,0.96038
0.30492,0.96046
0.30652,0.96054
0.30812,0.96063
0.30972,0.96071
0.31132,0.9608
0.31293,0.96088
0.31453,0.96097
0.31613,0.96106
0.31773,0.96115
0.31933,0.96124
0.32093,0.96132
0.32253,0.96141
0.32413,0.9615
0.32573,0.96159
0.32733,0.96168
0.32893,0.96177
0.33053,0.96186
0.33213,0.96195
0.33373,0.96204
0.33533,0.96213
0.33693,0.96222
0.33854,0.96231
0.34014,0.9624
0.34174,0.96249
0.34334,0.96258
0.34494,0.96267
0.34654,0.96276
0.34814,0.96285
0.34974,0.96294
0.35134,0.96303
0.35294,0.96312
0.35454,0.96321
0.35614,0.9633
0.35774,0.9634
0.35934,0.96349
0.36094,0.96358
0.36255,0.96367
0.36415,0.96376
0.36575,0.96385
0.36735,0.96394
0.36895,0.96404
0.37055,0.96413
0.37215,0.96422
0.37375,0.96432
0.37535,0.96441
0.37695,0.96451
0.37855,0.9646
0.38015,0.96469
0.38175,0.96479
0.38335,0.96488
0.38495,0.96497
0.38655,0.96507
0.38816,0.96516
0.38976,0.96525
0.39136,0.96535
0.39296,0.96544
0.39456,0.96553
0.39616,0.96562
0.39776,0.96572
0.39936,0.96581
0.40096,0.96591
0.40256,0.966
0.40416,0.96609
0.40576,0.96619
0.40736,0.96628
0.40896,0.96638
0.41056,0.96647
0.41216,0.96657
0.41377,0.96667
0.41537,0.96676
0.41697,0.96686
0.41857,0.96696
0.42017,0.96705
0.42177,0.96715
0.42337,0.96725
0.42497,0.96734
0.42657,0.96744
0.42817,0.96754
0.42977,0.96764
0.43137,0.96774
0.43297,0.96784
0.43457,0.96793
0.43617,0.96803
0.43778,0.96813
0.43938,0.96823
0.44098,0.96833
0.44258,0.96843
0.44418,0.96853
0.44578,0.96863
0.44738,0.96872
0.44898,0.96882
0.45058,0.96892
0.45218,0.96902
0.45378,0.96912
0.45538,0.96922
0.45698,0.96932
0.45858,0.96942
0.46018,0.96952
0.46178,0.96962
0.46339,0.96972
0.46499,0.96983
0.46659,0.96993
0.46819,0.97003
0.46979,0.97013
0.47139,0.97024
0.47299,0.97034
0.47459,0.97044
0.47619,0.97054
0.47779,0.97064
0.47939,0.97075
0.48099,0.97085
0.48259,0.97095
0.48419,0.97105
0.48579,0.97116
0.48739,0.97126
0.489,0.97136
0.4906,0.97147
0.4922,0.97157
0.4938,0.97167
0.4954,0.97178
0.497,0.97188
0.4986,0.97199
0.5002,0.97209
0.5018,0.9722
0.5034,0.9723
0.505,0.97241
0.5066,0.97251
0.5082,0.97262
0.5098,0.97272
0.5114,0.97283
0.51301,0.97293
0.51461,0.97303
0.51621,0.97314
0.51781,0.97324
0.51941,0.97334
0.52101,0.97345
0.52261,0.97355
0.52421,0.97365
0.52581,0.97376
0.52741,0.97386
0.52901,0.97396
0.53061,0.97406
0.53221,0.97416
0.53381,0.97426
0.53541,0.97436
0.53701,0.97447
0.53862,0.97457
0.54022,0.97467
0.54182,0.97477
0.54342,0.97487
0.54502,0.97497
0.54662,0.97507
0.54822,0.97517
0.54982,0.97527
0.55142,0.97537
0.55302,0.97548
0.55462,0.97558
0.55622,0.97568
0.55782,0.97578
0.55942,0.97588
0.56102,0.97598
0.56263,0.97608
0.56423,0.97618
0.56583,0.97628
0.56743,0.97638
0.56903,0.97648
0.57063,0.97658
0.57223,0.97668
0.57383,0.97678
0.57543,0.97688
0.57703,0.97698
0.57863,0.97708
0.58023,0.97718
0.58183,0.97728
0.58343,0.97738
0.58503,0.97748
0.58663,0.97758
0.58824,0.97768
0.58984,0.97778
0.59144,0.97788
0.59304,0.97798
0.59464,0.97807
0.59624,0.97817
0.59784,0.97827
0.59944,0.97837
0.60104,0.97846
0.60264,0.97856
0.60424,0.97866
0.60584,0.97875
0.60744,0.97885
0.60904,0.97894
0.61064,0.97903
0.61224,0.97913
0.61385,0.97922
0.61545,0.97931
0.61705,0.9794
0.61865,0.9795
0.62025,0.97959
0.62185,0.97968
0.62345,0.97977
0.62505,0.97986
0.62665,0.97995
0.62825,0.98004
0.62985,0.98013
0.63145,0.98022
0.63305,0.98031
0.63465,0.9804
0.63625,0.98049
0.63786,0.98058
0.63946,0.98066
0.64106,0.98075
0.64266,0.98084
0.64426,0.98092
0.64586,0.981
0.64746,0.98109
0.64906,0.98117
0.65066,0.98125
0.65226,0.98134
0.65386,0.98142
0.65546,0.9815
0.65706,0.98158
0.65866,0.98166
0.66026,0.98174
0.66186,0.98182
0.66347,0.9819
0.66507,0.98198
0.66667,0.98206
0.66827,0.98214
0.66987,0.98221
0.67147,0.98229
0.67307,0.98236
0.67467,0.98244
0.67627,0.98251
0.67787,0.98259
0.67947,0.98266
0.68107,0.98273
0.68267,0.9828
0.68427,0.98288
0.68587,0.98295
0.68747,0.98302
0.68908,0.98309
0.69068,0.98315
0.69228,0.98322
0.69388,0.98329
0.69548,0.98336
0.69708,0.98343
0.69868,0.98349
0.70028,0.98356
0.70188,0.98362
0.70348,0.98369
0.70508,0.98375
0.70668,0.98382
0.70828,0.98388
0.70988,0.98395
0.71148,0.98401
0.71309,0.98407
0.71469,0.98413
0.71629,0.98419
0.71789,0.98425
0.71949,0.98431
0.72109,0.98437
0.72269,0.98443
0.72429,0.98449
0.72589,0.98454
0.72749,0.9846
0.72909,0.98466
0.73069,0.98471
0.73229,0.98477
0.73389,0.98482
0.73549,0.98488
0.73709,0.98493
0.7387,0.98498
0.7403,0.98504
0.7419,0.98509
0.7435,0.98514
0.7451,0.98519
0.7467,0.98524
0.7483,0.9853
0.7499,0.98535
0.7515,0.98539
0.7531,0.98544
0.7547,0.98549
0.7563,0.98554
0.7579,0.98559
0.7595,0.98564
0.7611,0.98568
0.76271,0.98573
0.76431,0.98578
0.76591,0.98582
0.76751,0.98587
0.76911,0.98591
0.77071,0.98596
0.77231,0.986
0.77391,0.98605
0.77551,0.98609
0.77711,0.98613
0.77871,0.98618
0.78031,0.98622
0.78191,0.98626
0.78351,0.98631
0.78511,0.98635
0.78671,0.98639
0.78832,0.98643
0.78992,0.98647
0.79152,0.98652
0.79312,0.98656
0.79472,0.9866
0.79632,0.98664
0.79792,0.98668
0.79952,0.98672
0.80112,0.98675
0.80272,0.98679
0.80432,0.98683
0.80592,0.98687
0.80752,0.98691
0.80912,0.98695
0.81072,0.98698
0.81232,0.98702
0.81393,0.98706
0.81553,0.98709
0.81713,0.98713
0.81873,0.98717
0.82033,0.9872
0.82193,0.98724
0.82353,0.98727
0.82513,0.98731
0.82673,0.98734
0.82833,0.98738
0.82993,0.98741
0.83153,0.98744
0.83313,0.98748
0.83473,0.98751
0.83633,0.98754
0.83794,0.98758
0.83954,0.98761
0.84114,0.98764
0.84274,0.98767
0.84434,0.9877
0.84594,0.98774
0.84754,0.98777
0.84914,0.9878
0.85074,0.98783
0.85234,0.98786
0.85394,0.98789
0.85554,0.98792
0.85714,0.98795
0.85874,0.98798
0.86034,0.98801
0.86194,0.98804
0.86355,0.98807
0.86515,0.9881
0.86675,0.98813
0.86835,0.98816
0.86995,0.98818
0.87155,0.98821
0.87315,0.98824
0.87475,0.98827
0.87635,0.9883
0.87795,0.98833
0.87955,0.98835
0.88115,0.98838
0.88275,0.98841
0.88435,0.98844
0.88595,0.98846
0.88756,0.98849
0.88916,0.98852
0.89076,0.98854
0.89236,0.98857
0.89396,0.9886
0.89556,0.98862
0.89716,0.98865
0.89876,0.98867
0.90036,0.9887
0.90196,0.98872
0.90356,0.98875
0.90516,0.98878
0.90676,0.9888
0.90836,0.98883
0.90996,0.98885
0.91156,0.98888
0.91317,0.9889
0.91477,0.98892
0.91637,0.98895
0.91797,0.98897
0.91957,0.989
0.92117,0.98902
0.92277,0.98905
0.92437,0.98907
0.92597,0.98909
0.92757,0.98912
0.92917,0.98914
0.93077,0.98916
0.93237,0.98919
0.93397,0.98921
0.93557,0.98923
0.93717,0.98925
0.93878,0.98928
0.94038,0.9893
0.94198,0.98932
0.94358,0.98934
0.94518,0.98937
0.94678,0.98939
0.94838,0.98941
0.94998,0.98943
0.95158,0.98945
0.95318,0.98948
0.95478,0.9895
0.95638,0.98952
0.95798,0.98954
0.95958,0.98956
0.96118,0.98958
0.96279,0.9896
0.96439,0.98963
0.96599,0.98965
0.96759,0.98967
0.96919,0.98969
0.97079,0.98971
0.97239,0.98973
0.97399,0.98975
0.97559,0.98977
0.97719,0.98979
0.97879,0.98981
0.98039,0.98983
0.98199,0.98985
0.98359,0.98987
0.98519,0.98989
0.98679,0.98991
0.9884,0.98993
0.99,0.98995
0.9916,0.98997
0.9932,0.98999
0.9948,0.99001
0.9964,0.99003
0.998,0.99005
0.9996,0.99007
1.0012,0.99009
1.0028,0.99011
1.0044,0.99013
1.006,0.99015
1.0076,0.99017
1.0092,0.99019
1.0108,0.9902
1.0124,0.99022
1.014,0.99024
1.0156,0.99026
1.0172,0.99028
1.0188,0.9903
1.0204,0.99032
1.022,0.99034
1.0236,0.99035
1.0252,0.99037
1.0268,0.99039
1.0284,0.99041
1.03,0.99043
1.0316,0.99044
1.0332,0.99046
1.0348,0.99048
1.0364,0.9905
1.038,0.99052
1.0396,0.99054
1.0412,0.99055
1.0428,0.99057
1.0444,0.99059
1.046,0.99061
1.0476,0.99062
1.0492,0.99064
1.0508,0.99066
1.0524,0.99068
1.054,0.99069
1.0556,0.99071
1.0572,0.99073
1.0588,0.99075
1.0604,0.99076
1.062,0.99078
1.0636,0.9908
1.0652,0.99081
1.0668,0.99083
1.0684,0.99085
1.07,0.99086
1.0716,0.99088
1.0732,0.9909
1.0748,0.99091
1.0764,0.99093
1.078,0.99095
1.0796,0.99096
1.0812,0.99098
1.0828,0.991
1.0844,0.99101
1.086,0.99103
1.0876,0.99105
1.0892,0.99106
1.0908,0.99108
1.0924,0.9911
1.094,0.99111
1.0956,0.99113
1.0972,0.99114
1.0988,0.99116
1.1004,0.99118
1.102,0.99119
1.1036,0.99121
1.1052,0.99122
1.1068,0.99124
1.1084,0.99126
1.11,0.99127
1.1116,0.99129
1.1132,0.9913
1.1148,0.99132
1.1164,0.99133
1.118,0.99135
1.1196,0.99136
1.1212,0.99138
1.1228,0.99139
1.1244,0.99141
1.1261,0.99143
1.1277,0.99144
1.1293,0.99146
1.1309,0.99147
1.1325,0.99149
1.1341,0.9915
1.1357,0.99152
1.1373,0.99153
1.1389,0.99155
1.1405,0.99156
1.1421,0.99158
1.1437,0.99159
1.1453,0.99161
1.1469,0.99162
1.1485,0.99164
1.1501,0.99165
1.1517,0.99167
1.1533,0.99168
1.1549,0.99169
1.1565,0.99171
1.1581,0.99172
1.1597,0.99174
1.1613,0.99175
1.1629,0.99177
1.1645,0.99178
1.1661,0.9918
1.1677,0.99181
1.1693,0.99182
1.1709,0.99184
1.1725,0.99185
1.1741,0.99187
1.1757,0.99188
1.1773,0.99189
1.1789,0.99191
1.1805,0.99192
1.1821,0.99194
1.1837,0.99195
1.1853,0.99196
1.1869,0.99198
1.1885,0.99199
1.1901,0.99201
1.1917,0.99202
1.1933,0.99203
1.1949,0.99205
1.1965,0.99206
1.1981,0.99207
1.1997,0.99209
1.2013,0.9921
1.2029,0.99211
1.2045,0.99213
1.2061,0.99214
1.2077,0.99215
1.2093,0.99217
1.2109,0.99218
1.2125,0.99219
1.2141,0.99221
1.2157,0.99222
1.2173,0.99223
1.2189,0.99225
1.2205,0.99226
1.2221,0.99227
1.2237,0.99229
1.2253,0.9923
1.2269,0.99231
1.2285,0.99233
1.2301,0.99234
1.2317,0.99235
1.2333,0.99237
1.2349,0.99238
1.2365,0.99239
1.2381,0.9924
1.2397,0.99242
1.2413,0.99243
1.2429,0.99244
1.2445,0.99246
1.2461,0.99247
1.2477,0.99248
1.2493,0.99249
1.2509,0.99251
1.2525,0.99252
1.2541,0.99253
1.2557,0.99254
1.2573,0.99256
1.2589,0.99257
1.2605,0.99258
1.2621,0.99259
1.2637,0.99261
1.2653,0.99262
1.2669,0.99263
1.2685,0.99264
1.2701,0.99265
1.2717,0.99267
1.2733,0.99268
1.2749,0.99269
1.2765,0.9927
1.2781,0.99272
1.2797,0.99273
1.2813,0.99274
1.2829,0.99275
1.2845,0.99276
1.2861,0.99278
1.2877,0.99279
1.2893,0.9928
1.2909,0.99281
1.2925,0.99282
1.2941,0.99284
1.2957,0.99285
1.2973,0.99286
1.2989,0.99287
1.3005,0.99288
1.3021,0.99289
1.3037,0.99291
1.3053,0.99292
1.3069,0.99293
1.3085,0.99294
1.3101,0.99295
1.3117,0.99296
1.3133,0.99298
1.3149,0.99299
1.3165,0.993
1.3181,0.99301
1.3197,0.99302
1.3213,0.99303
1.3229,0.99304
1.3245,0.99306
1.3261,0.99307
1.3277,0.99308
1.3293,0.99309
1.3309,0.9931
1.3325,0.99311
1.3341,0.99312
1.3357,0.99313
1.3373,0.99315
1.3389,0.99316
1.3405,0.99317
1.3421,0.99318
1.3437,0.99319
1.3453,0.9932
1.3469,0.99321
1.3485,0.99322
1.3501,0.99323
1.3517,0.99325
1.3533,0.99326
1.3549,0.99327
1.3565,0.99328
1.3581,0.99329
1.3597,0.9933
1.3613,0.99331
1.3629,0.99332
1.3645,0.99333
1.3661,0.99334
1.3677,0.99335
1.3693,0.99336
1.3709,0.99338
1.3725,0.99339
1.3741,0.9934
1.3758,0.99341
1.3774,0.99342
1.379,0.99343
1.3806,0.99344
1.3822,0.99345
1.3838,0.99346
1.3854,0.99347
1.387,0.99348
1.3886,0.99349
1.3902,0.9935
1.3918,0.99351
1.3934,0.99352
1.395,0.99353
1.3966,0.99354
1.3982,0.99355
1.3998,0.99356
1.4014,0.99357
1.403,0.99358
1.4046,0.99359
1.4062,0.9936
1.4078,0.99362
1.4094,0.99363
1.411,0.99364
1.4126,0.99365
1.4142,0.99366
1.4158,0.99367
1.4174,0.99368
1.419,0.99369
1.4206,0.9937
1.4222,0.99371
1.4238,0.99372
1.4254,0.99373
1.427,0.99374
1.4286,0.99375
1.4302,0.99376
1.4318,0.99377
1.4334,0.99378
1.435,0.99379
1.4366,0.9938
1.4382,0.99381
1.4398,0.99382
1.4414,0.99382
1.443,0.99383
1.4446,0.99384
1.4462,0.99385
1.4478,0.99386
1.4494,0.99387
1.451,0.99388
1.4526,0.99389
1.4542,0.9939
1.4558,0.99391
1.4574,0.99392
1.459,0.99393
1.4606,0.99394
1.4622,0.99395
1.4638,0.99396
1.4654,0.99397
1.467,0.99398
1.4686,0.99399
1.4702,0.994
1.4718,0.99401
1.4734,0.99402
1.475,0.99403
1.4766,0.99403
1.4782,0.99404
1.4798,0.99405
1.4814,0.99406
1.483,0.99407
1.4846,0.99408
1.4862,0.99409
1.4878,0.9941
1.4894,0.99411
1.491,0.99412
1.4926,0.99413
1.4942,0.99414
1.4958,0.99415
1.4974,0.99416
1.499,0.99416
1.5006,0.99417
1.5022,0.99418
1.5038,0.99419
1.5054,0.9942
1.507,0.99421
1.5086,0.99422
1.5102,0.99423
1.5118,0.99424
1.5134,0.99425
1.515,0.99425
1.5166,0.99426
1.5182,0.99427
1.5198,0.99428
1.5214,0.99429
1.523,0.9943
1.5246,0.99431
1.5262,0.99432
1.5278,0.99433
1.5294,0.99433
1.531,0.99434
1.5326,0.99435
1.5342,0.99436
1.5358,0.99437
1.5374,0.99438
1.539,0.99439
1.5406,0.9944
1.5422,0.9944
1.5438,0.99441
1.5454,0.99442
1.547,0.99443
1.5486,0.99444
1.5502,0.99445
1.5518,0.99446
1.5534,0.99446
1.555,0.99447
1.5566,0.99448
1.5582,0.99449
1.5598,0.9945
1.5614,0.99451
1.563,0.99451
1.5646,0.99452
1.5662,0.99453
1.5678,0.99454
1.5694,0.99455
1.571,0.99456
1.5726,0.99456
1.5742,0.99457
1.5758,0.99458
1.5774,0.99459
1.579,0.9946
1.5806,0.99461
1.5822,0.99461
1.5838,0.99462
1.5854,0.99463
1.587,0.99464
1.5886,0.99465
1.5902,0.99466
1.5918,0.99466
1.5934,0.99467
1.595,0.99468
1.5966,0.99469
1.5982,0.9947
1.5998,0.9947
1.6014,0.99471
1.603,0.99472
1.6046,0.99473
1.6062,0.99474
1.6078,0.99474
1.6094,0.99475
1.611,0.99476
1.6126,0.99477
1.6142,0.99478
1.6158,0.99478
1.6174,0.99479
1.619,0.9948
1.6206,0.99481
1.6222,0.99482
1.6238,0.99482
1.6255,0.99483
1.6271,0.99484
1.6287,0.99485
1.6303,0.99485
1.6319,0.99486
1.6335,0.99487
1.6351,0.99488
1.6367,0.99489
1.6383,0.99489
1.6399,0.9949
1.6415,0.99491
1.6431,0.99492
1.6447,0.99492
1.6463,0.99493
1.6479,0.99494
1.6495,0.99495
1.6511,0.99495
1.6527,0.99496
1.6543,0.99497
1.6559,0.99498
1.6575,0.99499
1.6591,0.99499
1.6607,0.995
1.6623,0.99501
1.6639,0.99502
1.6655,0.99502
1.6671,0.99503
1.6687,0.99504
1.6703,0.99504
1.6719,0.99505
1.6735,0.99506
1.6751,0.99507
1.6767,0.99507
1.6783,0.99508
1.6799,0.99509
1.6815,0.9951
1.6831,0.9951
1.6847,0.99511
1.6863,0.99512
1.6879,0.99513
1.6895,0.99513
1.6911,0.99514
1.6927,0.99515
1.6943,0.99516
1.6959,0.99516
1.6975,0.99517
1.6991,0.99518
1.7007,0.99518
1.7023,0.99519
1.7039,0.9952
1.7055,0.99521
1.7071,0.99521
1.7087,0.99522
1.7103,0.99523
1.7119,0.99523
1.7135,0.99524
1.7151,0.99525
1.7167,0.99525
1.7183,0.99526
1.7199,0.99527
1.7215,0.99528
1.7231,0.99528
1.7247,0.99529
1.7263,0.9953
1.7279,0.9953
1.7295,0.99531
1.7311,0.99532
1.7327,0.99533
1.7343,0.99533
1.7359,0.99534
1.7375,0.99535
1.7391,0.99535
1.7407,0.99536
1.7423,0.99537
1.7439,0.99537
1.7455,0.99538
1.7471,0.99539
1.7487,0.99539
1.7503,0.9954
1.7519,0.99541
1.7535,0.99541
1.7551,0.99542
1.7567,0.99543
1.7583,0.99543
1.7599,0.99544
1.7615,0.99545
1.7631,0.99545
1.7647,0.99546
1.7663,0.99547
1.7679,0.99547
1.7695,0.99548
1.7711,0.99549
1.7727,0.99549
1.7743,0.9955
1.7759,0.99551
1.7775,0.99551
1.7791,0.99552
1.7807,0.99553
1.7823,0.99553
1.7839,0.99554
1.7855,0.99555
1.7871,0.99555
1.7887,0.99556
1.7903,0.99557
1.7919,0.99557
1.7935,0.99558
1.7951,0.99559
1.7967,0.99559
1.7983,0.9956
1.7999,0.99561
1.8015,0.99561
1.8031,0.99562
1.8047,0.99563
1.8063,0.99563
1.8079,0.99564
1.8095,0.99564
1.8111,0.99565
1.8127,0.99566
1.8143,0.99566
1.8159,0.99567
1.8175,0.99568
1.8191,0.99568
1.8207,0.99569
1.8223,0.9957
1.8239,0.9957
1.8255,0.99571
1.8271,0.99571
1.8287,0.99572
1.8303,0.99573
1.8319,0.99573
1.8335,0.99574
1.8351,0.99574
1.8367,0.99575
1.8383,0.99576
1.8399,0.99576
1.8415,0.99577
1.8431,0.99578
1.8447,0.99578
1.8463,0.99579
1.8479,0.99579
1.8495,0.9958
1.8511,0.99581
1.8527,0.99581
1.8543,0.99582
1.8559,0.99582
1.8575,0.99583
1.8591,0.99584
1.8607,0.99584
1.8623,0.99585
1.8639,0.99586
1.8655,0.99586
1.8671,0.99587
1.8687,0.99587
1.8703,0.99588
1.8719,0.99588
1.8735,0.99589
1.8752,0.9959
1.8768,0.9959
1.8784,0.99591
1.88,0.99591
1.8816,0.99592
1.8832,0.99593
1.8848,0.99593
1.8864,0.99594
1.888,0.99594
1.8896,0.99595
1.8912,0.99596
1.8928,0.99596
1.8944,0.99597
1.896,0.99597
1.8976,0.99598
1.8992,0.99598
1.9008,0.99599
1.9024,0.996
1.904,0.996
1.9056,0.99601
1.9072,0.99601
1.9088,0.99602
1.9104,0.99602
1.912,0.99603
1.9136,0.99604
1.9152,0.99604
1.9168,0.99605
1.9184,0.99605
1.92,0.99606
1.9216,0.99606
1.9232,0.99607
1.9248,0.99608
1.9264,0.99608
1.928,0.99609
1.9296,0.99609
1.9312,0.9961
1.9328,0.9961
1.9344,0.99611
1.936,0.99612
1.9376,0.99612
1.9392,0.99613
1.9408,0.99613
1.9424,0.99614
1.944,0.99614
1.9456,0.99615
1.9472,0.99615
1.9488,0.99616
1.9504,0.99616
1.952,0.99617
1.9536,0.99618
1.9552,0.99618
1.9568,0.99619
1.9584,0.99619
1.96,0.9962
1.9616,0.9962
1.9632,0.99621
1.9648,0.99621
1.9664,0.99622
1.968,0.99622
1.9696,0.99623
1.9712,0.99624
1.9728,0.99624
1.9744,0.99625
1.976,0.99625
1.9776,0.99626
1.9792,0.99626
1.9808,0.99627
1.9824,0.99627
1.984,0.99628
1.9856,0.99628
1.9872,0.99629
1.9888,0.99629
1.9904,0.9963
1.992,0.9963
1.9936,0.99631
1.9952,0.99631
1.9968,0.99632
1.9984,0.99633
2,0.99633


==> figs/data/cylinder_edac_20_1.06_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.0986,0.00068684,0.011462,0.00069436
-1.999,1.0987,0.00068855,0.0115,0.00069602
-1.998,1.0987,0.00069025,0.011538,0.00069769
-1.997,1.0988,0.00069194,0.011576,0.00069935
-1.996,1.0988,0.00069364,0.011614,0.00070101
-1.995,1.0989,0.00069531,0.011652,0.00070267
-1.994,1.0989,0.00069699,0.01169,0.00070432
-1.993,1.099,0.00069867,0.011728,0.00070598
-1.992,1.0991,0.00070034,0.011766,0.00070763
-1.991,1.0991,0.00070201,0.011804,0.00070928
-1.99,1.0992,0.00070368,0.011842,0.00071093
-1.989,1.0992,0.00070532,0.01188,0.00071257
-1.988,1.0993,0.00070698,0.011918,0.00071422
-1.987,1.0993,0.00070862,0.011956,0.00071587
-1.986,1.0994,0.00071027,0.011994,0.00071751
-1.985,1.0994,0.00071192,0.012032,0.00071916
-1.984,1.0995,0.00071357,0.01207,0.00072081
-1.983,1.0995,0.0007152,0.012109,0.00072246
-1.982,1.0996,0.00071684,0.012147,0.00072411
-1.981,1.0997,0.00071845,0.012185,0.00072575
-1.98,1.0997,0.00072008,0.012223,0.0007274
-1.979,1.0998,0.0007217,0.012261,0.00072905
-1.978,1.0998,0.00072332,0.0123,0.0007307
-1.977,1.0999,0.00072492,0.012338,0.00073234
-1.976,1.0999,0.00072652,0.012377,0.00073399
-1.975,1.1,0.00072812,0.012415,0.00073563
-1.974,1.1,0.00072971,0.012453,0.00073727
-1.973,1.1001,0.00073132,0.012492,0.00073893
-1.972,1.1001,0.00073291,0.012531,0.00074058
-1.971,1.1002,0.00073452,0.012569,0.00074223
-1.97,1.1002,0.00073612,0.012608,0.00074389
-1.969,1.1003,0.00073777,0.012647,0.00074557
-1.968,1.1004,0.00073943,0.012686,0.00074726
-1.967,1.1004,0.0007411,0.012725,0.00074896
-1.966,1.1005,0.00074282,0.012764,0.00075068
-1.965,1.1005,0.00074455,0.012804,0.00075242
-1.964,1.1006,0.0007463,0.012844,0.00075418
-1.963,1.1006,0.00074807,0.012884,0.00075594
-1.962,1.1007,0.00074982,0.012924,0.00075771
-1.961,1.1007,0.0007516,0.012964,0.00075948
-1.96,1.1008,0.00075334,0.013004,0.00076125
-1.959,1.1009,0.0007551,0.013045,0.00076301
-1.958,1.1009,0.00075686,0.013085,0.00076478
-1.957,1.101,0.00075861,0.013125,0.00076655
-1.956,1.101,0.00076036,0.013165,0.00076832
-1.955,1.1011,0.00076212,0.013206,0.00077008
-1.954,1.1011,0.00076387,0.013246,0.00077185
-1.953,1.1012,0.00076562,0.013286,0.00077361
-1.952,1.1012,0.00076736,0.013327,0.00077538
-1.951,1.1013,0.00076911,0.013367,0.00077716
-1.95,1.1014,0.00077086,0.013408,0.00077893
-1.949,1.1014,0.00077261,0.013448,0.0007807
-1.948,1.1015,0.00077436,0.013489,0.00078248
-1.947,1.1015,0.00077611,0.013529,0.00078426
-1.946,1.1016,0.00077788,0.01357,0.00078605
-1.945,1.1016,0.00077965,0.013611,0.00078784
-1.944,1.1017,0.00078139,0.013652,0.00078964
-1.943,1.1017,0.00078315,0.013692,0.00079144
-1.942,1.1018,0.0007849,0.013733,0.00079324
-1.941,1.1019,0.00078667,0.013774,0.00079505
-1.94,1.1019,0.00078845,0.013815,0.00079686
-1.939,1.102,0.00079022,0.013856,0.00079868
-1.938,1.102,0.00079202,0.013897,0.0008005
-1.937,1.1021,0.00079384,0.013938,0.00080233
-1.936,1.1021,0.00079566,0.01398,0.00080417
-1.935,1.0985,0.00079483,0.013974,0.00080335
-1.934,1.1023,0.00079934,0.014063,0.00080788
-1.933,1.1023,0.00080121,0.014105,0.00080974
-1.932,1.1024,0.00080308,0.014147,0.00081162
-1.931,1.1024,0.00080495,0.014189,0.0008135
-1.93,1.1025,0.00080682,0.014231,0.00081538
-1.929,1.1025,0.0008087,0.014273,0.00081727
-1.928,1.1026,0.00081059,0.014315,0.00081917
-1.927,1.1027,0.00081249,0.014357,0.00082108
-1.926,1.1027,0.00081438,0.0144,0.00082298
-1.925,1.1028,0.00081628,0.014442,0.00082489
-1.924,1.1028,0.00081818,0.014485,0.0008268
-1.923,1.1029,0.00082009,0.014527,0.00082872
-1.922,1.1029,0.00082199,0.01457,0.00083064
-1.921,1.103,0.0008239,0.014612,0.00083256
-1.92,1.1031,0.00082582,0.014655,0.00083448
-1.919,1.1031,0.00082773,0.014698,0.00083641
-1.918,1.1032,0.00082963,0.01474,0.00083834
-1.917,1.1032,0.00083156,0.014783,0.00084027
-1.916,1.1033,0.00083347,0.014826,0.00084221
-1.915,1.1033,0.00083539,0.014869,0.00084416
-1.914,1.1034,0.00083731,0.014912,0.0008461
-1.913,1.1035,0.00083923,0.014955,0.00084806
-1.912,1.1035,0.00084115,0.014998,0.00085003
-1.911,1.1036,0.00084308,0.015041,0.00085199
-1.91,1.1036,0.00084501,0.015084,0.00085396
-1.909,1.1037,0.00084695,0.015128,0.00085593
-1.908,1.1037,0.00084889,0.015171,0.00085791
-1.907,1.1038,0.00085084,0.015214,0.00085988
-1.906,1.1039,0.0008528,0.015258,0.00086186
-1.905,1.1039,0.00085474,0.015301,0.00086384
-1.904,1.104,0.00085671,0.015345,0.00086583
-1.903,1.104,0.00085869,0.015389,0.00086784
-1.902,1.1041,0.0008607,0.015433,0.00086987
-1.901,1.1042,0.0008627,0.015477,0.00087191
-1.9,1.1042,0.00086471,0.015521,0.00087396
-1.899,1.1043,0.00086672,0.015566,0.000876
-1.898,1.1043,0.00086875,0.01561,0.00087806
-1.897,1.1044,0.00087078,0.015654,0.00088012
-1.896,1.1044,0.00087281,0.015699,0.00088219
-1.895,1.1045,0.00087483,0.015744,0.00088425
-1.894,1.1046,0.00087685,0.015788,0.00088632
-1.893,1.1046,0.00087891,0.015833,0.00088839
-1.892,1.1047,0.00088094,0.015878,0.00089047
-1.891,1.1047,0.000883,0.015922,0.00089256
-1.89,1.1048,0.00088505,0.015967,0.00089464
-1.889,1.1049,0.00088711,0.016012,0.00089674
-1.888,1.1049,0.00088918,0.016057,0.00089885
-1.887,1.105,0.00089125,0.016103,0.00090096
-1.886,1.105,0.00089333,0.016148,0.00090308
-1.885,1.1051,0.0008954,0.016193,0.0009052
-1.884,1.1051,0.00089748,0.016238,0.00090731
-1.883,1.1052,0.00089956,0.016284,0.00090943
-1.882,1.1053,0.00090164,0.016329,0.00091156
-1.881,1.1053,0.00090372,0.016375,0.00091368
-1.88,1.1054,0.0009058,0.01642,0.00091582
-1.879,1.1054,0.00090789,0.016466,0.00091796
-1.878,1.1055,0.00091001,0.016511,0.00092011
-1.877,1.1056,0.00091213,0.016557,0.00092226
-1.876,1.1056,0.00091423,0.016603,0.00092442
-1.875,1.1057,0.00091636,0.016649,0.00092657
-1.874,1.1057,0.00091848,0.016695,0.00092873
-1.873,1.1058,0.00092061,0.016741,0.00093089
-1.872,1.1059,0.00092276,0.016788,0.00093306
-1.871,1.1059,0.00092491,0.016834,0.00093525
-1.87,1.106,0.00092708,0.016881,0.00093744
-1.869,1.106,0.00092925,0.016928,0.00093965
-1.868,1.1061,0.00093144,0.016975,0.00094186
-1.867,1.1062,0.00093364,0.017022,0.00094408
-1.866,1.1062,0.00093585,0.017069,0.00094631
-1.865,1.1063,0.00093806,0.017116,0.00094856
-1.864,1.1063,0.0009403,0.017164,0.0009508
-1.863,1.1064,0.00094253,0.017211,0.00095306
-1.862,1.1065,0.00094478,0.017259,0.00095532
-1.861,1.1065,0.00094703,0.017306,0.00095758
-1.86,1.1066,0.00094929,0.017354,0.00095985
-1.859,1.1066,0.00095155,0.017402,0.00096212
-1.858,1.1067,0.00095381,0.017449,0.00096438
-1.857,1.1068,0.00095608,0.017497,0.00096665
-1.856,1.1068,0.00095836,0.017545,0.00096891
-1.855,1.1069,0.00096065,0.017593,0.00097118
-1.854,1.1069,0.00096292,0.017641,0.00097346
-1.853,1.107,0.0009652,0.017689,0.00097574
-1.852,1.1071,0.00096749,0.017737,0.00097802
-1.851,1.1071,0.00096978,0.017785,0.00098031
-1.85,1.1072,0.00097206,0.017834,0.0009826
-1.849,1.1073,0.00097439,0.017882,0.0009849
-1.848,1.1073,0.00097669,0.017931,0.0009872
-1.847,1.1074,0.00097901,0.017979,0.00098951
-1.846,1.1074,0.00098132,0.018028,0.00099182
-1.845,1.1075,0.00098364,0.018076,0.00099413
-1.844,1.1076,0.00098596,0.018125,0.00099645
-1.843,1.1076,0.0009883,0.018174,0.00099879
-1.842,1.1077,0.00099062,0.018222,0.0010011
-1.841,1.1077,0.00099297,0.018271,0.0010035
-1.84,1.1078,0.00099529,0.01832,0.0010058
-1.839,1.1079,0.00099763,0.018369,0.0010082
-1.838,1.1079,0.00099996,0.018418,0.0010106
-1.837,1.108,0.0010023,0.018468,0.001013
-1.836,1.1081,0.0010047,0.018517,0.0010154
-1.835,1.1081,0.001007,0.018567,0.0010178
-1.834,1.1082,0.0010094,0.018617,0.0010202
-1.833,1.1082,0.0010118,0.018667,0.0010227
-1.832,1.1083,0.0010142,0.018717,0.0010251
-1.831,1.1084,0.0010166,0.018767,0.0010276
-1.83,1.1084,0.0010191,0.018818,0.00103
-1.829,1.1085,0.0010215,0.018868,0.0010325
-1.828,1.1085,0.0010239,0.018919,0.001035
-1.827,1.1086,0.0010264,0.01897,0.0010375
-1.826,1.1087,0.0010288,0.01902,0.00104
-1.825,1.1087,0.0010313,0.019071,0.0010425
-1.824,1.1088,0.0010338,0.019122,0.001045
-1.823,1.1089,0.0010362,0.019173,0.0010475
-1.822,1.1089,0.0010387,0.019224,0.00105
-1.821,1.109,0.0010412,0.019275,0.0010525
-1.82,1.109,0.0010436,0.019326,0.0010551
-1.819,1.1091,0.0010462,0.019377,0.0010576
-1.818,1.1092,0.0010487,0.019429,0.0010601
-1.817,1.1092,0.0010512,0.01948,0.0010626
-1.816,1.1093,0.0010537,0.019531,0.0010652
-1.815,1.1094,0.0010562,0.019583,0.0010677
-1.814,1.1094,0.0010588,0.019634,0.0010703
-1.813,1.1095,0.0010613,0.019686,0.0010728
-1.812,1.1096,0.0010639,0.019737,0.0010753
-1.811,1.1096,0.0010664,0.019789,0.0010779
-1.81,1.1097,0.001069,0.01984,0.0010804
-1.809,1.1097,0.0010715,0.019892,0.001083
-1.808,1.1098,0.0010741,0.019944,0.0010856
-1.807,1.1099,0.0010766,0.019995,0.0010881
-1.806,1.1099,0.0010792,0.020047,0.0010907
-1.805,1.11,0.0010818,0.020099,0.0010933
-1.804,1.1101,0.0010844,0.020151,0.0010958
-1.803,1.1101,0.001087,0.020204,0.0010984
-1.802,1.1102,0.0010896,0.020256,0.001101
-1.801,1.1103,0.0010921,0.020309,0.0011036
-1.7999,1.1103,0.0010948,0.020361,0.0011062
-1.7989,1.1104,0.0010973,0.020414,0.0011088
-1.7979,1.1104,0.0011,0.020467,0.0011114
-1.7969,1.1105,0.0011026,0.02052,0.001114
-1.7959,1.1106,0.0011052,0.020573,0.0011167
-1.7949,1.1106,0.0011078,0.020626,0.0011193
-1.7939,1.1107,0.0011105,0.020679,0.001122
-1.7929,1.1108,0.0011132,0.020733,0.0011247
-1.7919,1.1108,0.0011158,0.020787,0.0011274
-1.7909,1.1109,0.0011185,0.020841,0.0011301
-1.7899,1.111,0.0011212,0.020895,0.0011328
-1.7889,1.111,0.0011239,0.020949,0.0011355
-1.7879,1.1111,0.0011265,0.021003,0.0011382
-1.7869,1.1112,0.0011292,0.021057,0.0011409
-1.7859,1.1112,0.001132,0.021111,0.0011436
-1.7849,1.1113,0.0011346,0.021165,0.0011464
-1.7839,1.1113,0.0011374,0.021219,0.0011491
-1.7829,1.1114,0.0011401,0.021274,0.0011519
-1.7819,1.1115,0.0011428,0.021328,0.0011546
-1.7809,1.1115,0.0011456,0.021383,0.0011574
-1.7799,1.1116,0.0011483,0.021437,0.0011601
-1.7789,1.1117,0.0011511,0.021492,0.0011629
-1.7779,1.1117,0.0011538,0.021546,0.0011657
-1.7769,1.1118,0.0011566,0.021601,0.0011685
-1.7759,1.1119,0.0011594,0.021656,0.0011713
-1.7749,1.1119,0.0011622,0.021711,0.0011741
-1.7739,1.112,0.001165,0.021766,0.0011769
-1.7729,1.1121,0.0011678,0.021821,0.0011797
-1.7719,1.1121,0.0011706,0.021877,0.0011825
-1.7709,1.1122,0.0011734,0.021932,0.0011854
-1.7699,1.1123,0.0011762,0.021988,0.0011883
-1.7689,1.1123,0.0011791,0.022044,0.0011911
-1.7679,1.1124,0.001182,0.0221,0.001194
-1.7669,1.1125,0.0011849,0.022156,0.0011969
-1.7659,1.1125,0.0011878,0.022213,0.0011999
-1.7649,1.1126,0.0011907,0.022269,0.0012028
-1.7639,1.1127,0.0011936,0.022326,0.0012057
-1.7629,1.1127,0.0011965,0.022382,0.0012087
-1.7619,1.1128,0.0011995,0.022439,0.0012116
-1.7609,1.1129,0.0012024,0.022496,0.0012145
-1.7599,1.1129,0.0012053,0.022553,0.0012175
-1.7589,1.113,0.0012083,0.02261,0.0012204
-1.7579,1.1131,0.0012112,0.022667,0.0012234
-1.7569,1.1131,0.0012142,0.022724,0.0012263
-1.7559,1.1132,0.0012171,0.022781,0.0012293
-1.7549,1.1133,0.0012201,0.022838,0.0012323
-1.7539,1.1133,0.001223,0.022896,0.0012353
-1.7529,1.1134,0.001226,0.022953,0.0012383
-1.7519,1.1135,0.001229,0.023011,0.0012413
-1.7509,1.1135,0.001232,0.023069,0.0012444
-1.7499,1.1136,0.001235,0.023127,0.0012474
-1.7489,1.1137,0.001238,0.023185,0.0012505
-1.7479,1.1137,0.0012411,0.023243,0.0012535
-1.7469,1.1138,0.0012441,0.023302,0.0012566
-1.7459,1.1139,0.0012471,0.02336,0.0012596
-1.7449,1.1139,0.0012502,0.023418,0.0012627
-1.7439,1.114,0.0012532,0.023476,0.0012658
-1.7429,1.1141,0.0012563,0.023535,0.0012689
-1.7419,1.1141,0.0012593,0.023593,0.0012719
-1.7409,1.1142,0.0012624,0.023652,0.001275
-1.7399,1.1143,0.0012654,0.02371,0.0012781
-1.7389,1.1143,0.0012685,0.023769,0.0012812
-1.7379,1.1144,0.0012716,0.023828,0.0012843
-1.7369,1.1145,0.0012747,0.023886,0.0012874
-1.7359,1.1145,0.0012778,0.023945,0.0012905
-1.7349,1.1146,0.0012809,0.024004,0.0012936
-1.7339,1.1147,0.001284,0.024063,0.0012967
-1.7329,1.1147,0.0012871,0.024123,0.0012999
-1.7319,1.1148,0.0012903,0.024182,0.001303
-1.7309,1.1149,0.0012934,0.024241,0.0013062
-1.7299,1.1149,0.0012965,0.024301,0.0013093
-1.7289,1.115,0.0012997,0.024361,0.0013125
-1.7279,1.1151,0.0013028,0.02442,0.0013156
-1.7269,1.1151,0.001306,0.02448,0.0013188
-1.7259,1.1152,0.0013092,0.02454,0.001322
-1.7249,1.1153,0.0013123,0.0246,0.0013252
-1.7239,1.1153,0.0013155,0.02466,0.0013284
-1.7229,1.1154,0.0013187,0.024721,0.0013315
-1.7219,1.1155,0.0013219,0.024781,0.0013348
-1.7209,1.1155,0.0013251,0.024842,0.001338
-1.7199,1.1156,0.0013283,0.024903,0.0013412
-1.7189,1.1157,0.0013316,0.024964,0.0013445
-1.7179,1.1158,0.0013348,0.025025,0.0013477
-1.7169,1.1158,0.0013381,0.025086,0.001351
-1.7159,1.1159,0.0013414,0.025147,0.0013543
-1.7149,1.116,0.0013447,0.025209,0.0013576
-1.7139,1.116,0.001348,0.02527,0.0013609
-1.7129,1.1161,0.0013513,0.025331,0.0013642
-1.7119,1.1162,0.0013546,0.025393,0.0013675
-1.7109,1.1162,0.001358,0.025455,0.0013708
-1.7099,1.1163,0.0013613,0.025516,0.0013742
-1.7089,1.1164,0.0013646,0.025579,0.0013776
-1.7079,1.1164,0.001368,0.025641,0.001381
-1.7069,1.1165,0.0013714,0.025703,0.0013844
-1.7059,1.1166,0.0013748,0.025766,0.0013879
-1.7049,1.1167,0.0013782,0.025829,0.0013913
-1.7039,1.1167,0.0013816,0.025891,0.0013948
-1.7029,1.1168,0.001385,0.025954,0.0013982
-1.7019,1.1169,0.0013884,0.026017,0.0014017
-1.7009,1.1169,0.0013918,0.02608,0.0014052
-1.6999,1.117,0.0013952,0.026143,0.0014086
-1.6989,1.1171,0.0013986,0.026206,0.0014121
-1.6979,1.1171,0.0014021,0.026269,0.0014156
-1.6969,1.1172,0.0014055,0.026333,0.0014191
-1.6959,1.1173,0.001409,0.026397,0.0014226
-1.6949,1.1173,0.0014125,0.026461,0.0014261
-1.6939,1.1174,0.001416,0.026525,0.0014297
-1.6929,1.1175,0.0014195,0.026589,0.0014333
-1.6919,1.1176,0.001423,0.026653,0.0014368
-1.6909,1.1176,0.0014265,0.026718,0.0014404
-1.6899,1.1177,0.0014301,0.026782,0.001444
-1.6889,1.1178,0.0014336,0.026847,0.0014476
-1.6879,1.1178,0.0014372,0.026911,0.0014511
-1.6869,1.1179,0.0014407,0.026976,0.0014547
-1.6859,1.118,0.0014443,0.027041,0.0014583
-1.6849,1.1181,0.0014478,0.027105,0.0014619
-1.6839,1.1181,0.0014514,0.02717,0.0014655
-1.6829,1.1182,0.001455,0.027235,0.0014691
-1.6819,1.1183,0.0014586,0.0273,0.0014727
-1.6809,1.1183,0.0014622,0.027365,0.0014763
-1.6799,1.1184,0.0014658,0.027431,0.0014799
-1.6789,1.1185,0.0014694,0.027496,0.0014836
-1.6779,1.1186,0.001473,0.027562,0.0014872
-1.6769,1.1186,0.0014767,0.027627,0.0014908
-1.6759,1.1187,0.0014803,0.027693,0.0014945
-1.6749,1.1188,0.0014839,0.027758,0.0014981
-1.6739,1.1188,0.0014875,0.027824,0.0015017
-1.6729,1.1189,0.0014912,0.02789,0.0015054
-1.6719,1.119,0.0014948,0.027956,0.001509
-1.6709,1.1191,0.0014985,0.028023,0.0015127
-1.6699,1.1191,0.0015022,0.028089,0.0015164
-1.6689,1.1192,0.0015059,0.028156,0.0015201
-1.6679,1.1193,0.0015096,0.028223,0.0015238
-1.6669,1.1193,0.0015133,0.02829,0.0015276
-1.6659,1.1194,0.0015171,0.028357,0.0015313
-1.6649,1.1195,0.0015208,0.028425,0.0015351
-1.6639,1.1196,0.0015246,0.028492,0.0015389
-1.6629,1.1196,0.0015283,0.02856,0.0015427
-1.6619,1.1197,0.0015321,0.028628,0.0015465
-1.6609,1.1198,0.0015359,0.028696,0.0015503
-1.6599,1.1198,0.0015397,0.028764,0.0015541
-1.6589,1.1199,0.0015435,0.028832,0.001558
-1.6579,1.12,0.0015474,0.0289,0.0015619
-1.6569,1.1201,0.0015512,0.028968,0.0015658
-1.6559,1.1201,0.0015551,0.029037,0.0015697
-1.6549,1.1202,0.001559,0.029105,0.0015736
-1.6539,1.1203,0.0015629,0.029174,0.0015776
-1.6529,1.1204,0.0015668,0.029243,0.0015815
-1.6519,1.1204,0.0015708,0.029312,0.0015855
-1.6509,1.1168,0.0015694,0.029282,0.0015842
-1.6499,1.1206,0.0015786,0.02945,0.0015935
-1.6489,1.1206,0.0015826,0.02952,0.0015975
-1.6479,1.1207,0.0015866,0.029589,0.0016015
-1.6469,1.1208,0.0015906,0.029659,0.0016056
-1.6459,1.1209,0.0015946,0.029729,0.0016096
-1.6449,1.1209,0.0015986,0.029799,0.0016137
-1.6439,1.121,0.0016027,0.02987,0.0016178
-1.6429,1.1211,0.0016067,0.02994,0.0016219
-1.6419,1.1212,0.0016108,0.03001,0.001626
-1.6409,1.1212,0.0016148,0.030081,0.0016301
-1.6399,1.1213,0.0016189,0.030151,0.0016342
-1.6389,1.1214,0.001623,0.030222,0.0016383
-1.6379,1.1215,0.001627,0.030293,0.0016424
-1.6369,1.1215,0.0016311,0.030364,0.0016465
-1.6359,1.1216,0.0016352,0.030435,0.0016506
-1.6349,1.1217,0.0016394,0.030506,0.0016548
-1.6339,1.1217,0.0016435,0.030577,0.0016589
-1.6329,1.1218,0.0016476,0.030649,0.0016631
-1.6319,1.1219,0.0016517,0.03072,0.0016672
-1.6309,1.122,0.0016559,0.030792,0.0016714
-1.6299,1.122,0.0016601,0.030864,0.0016756
-1.6289,1.1221,0.0016643,0.030936,0.0016799
-1.6279,1.1222,0.0016685,0.031009,0.0016841
-1.6269,1.1223,0.0016728,0.031081,0.0016883
-1.6259,1.1223,0.001677,0.031154,0.0016926
-1.6249,1.1224,0.0016813,0.031226,0.0016969
-1.6239,1.1225,0.0016855,0.031299,0.0017011
-1.6229,1.1226,0.0016898,0.031371,0.0017054
-1.6219,1.1226,0.0016941,0.031444,0.0017097
-1.6209,1.1227,0.0016984,0.031517,0.0017141
-1.6199,1.1228,0.0017028,0.031591,0.0017184
-1.6189,1.1229,0.0017071,0.031664,0.0017227
-1.6179,1.1229,0.0017114,0.031737,0.0017271
-1.6169,1.123,0.0017157,0.03181,0.0017314
-1.6159,1.1231,0.0017201,0.031884,0.0017357
-1.6149,1.1232,0.0017244,0.031957,0.0017401
-1.6139,1.1232,0.0017288,0.032031,0.0017444
-1.6129,1.1233,0.0017332,0.032105,0.0017488
-1.6119,1.1234,0.0017376,0.032179,0.0017532
-1.6109,1.1235,0.001742,0.032253,0.0017576
-1.6099,1.1236,0.0017464,0.032327,0.001762
-1.6089,1.1236,0.0017509,0.032401,0.0017665
-1.6079,1.1237,0.0017553,0.032475,0.0017709
-1.6069,1.1238,0.0017598,0.03255,0.0017753
-1.6059,1.1239,0.0017643,0.032624,0.0017798
-1.6049,1.1239,0.0017687,0.032699,0.0017843
-1.6039,1.124,0.0017733,0.032774,0.0017888
-1.6029,1.1241,0.0017778,0.032849,0.0017933
-1.6019,1.1242,0.0017823,0.032925,0.0017978
-1.6009,1.1242,0.0017868,0.033,0.0018023
-1.5999,1.1243,0.0017914,0.033076,0.0018069
-1.5989,1.1244,0.0017959,0.033152,0.0018114
-1.5979,1.1245,0.0018005,0.033228,0.001816
-1.5969,1.1245,0.0018051,0.033304,0.0018206
-1.5959,1.1246,0.0018097,0.03338,0.0018251
-1.5949,1.1247,0.0018143,0.033456,0.0018298
-1.5939,1.1248,0.0018189,0.033533,0.0018344
-1.5929,1.1249,0.0018236,0.03361,0.0018391
-1.5919,1.1249,0.0018282,0.033687,0.0018437
-1.5909,1.125,0.0018329,0.033765,0.0018484
-1.5899,1.1251,0.0018376,0.033842,0.0018531
-1.5889,1.1252,0.0018423,0.033919,0.0018578
-1.5879,1.1252,0.001847,0.033997,0.0018626
-1.5869,1.1253,0.0018517,0.034075,0.0018673
-1.5859,1.1254,0.0018565,0.034153,0.0018721
-1.5849,1.1255,0.0018612,0.034231,0.0018769
-1.5839,1.1256,0.001866,0.034309,0.0018818
-1.5829,1.1256,0.0018708,0.034388,0.0018866
-1.5819,1.1257,0.0018756,0.034466,0.0018915
-1.5809,1.1258,0.0018804,0.034545,0.0018963
-1.5799,1.1259,0.0018852,0.034624,0.0019012
-1.5789,1.1259,0.0018901,0.034703,0.0019061
-1.5779,1.126,0.0018949,0.034782,0.001911
-1.5769,1.1261,0.0018998,0.034861,0.0019158
-1.5759,1.1262,0.0019046,0.03494,0.0019207
-1.5749,1.1263,0.0019095,0.03502,0.0019256
-1.5739,1.1263,0.0019144,0.035099,0.0019305
-1.5729,1.1264,0.0019193,0.035179,0.0019354
-1.5719,1.1265,0.0019242,0.035259,0.0019404
-1.5709,1.1266,0.0019291,0.035339,0.0019453
-1.5699,1.1266,0.0019341,0.035419,0.0019502
-1.5689,1.1267,0.001939,0.035499,0.0019552
-1.5679,1.1268,0.001944,0.035579,0.0019601
-1.5669,1.1269,0.001949,0.03566,0.0019651
-1.5659,1.127,0.001954,0.03574,0.0019701
-1.5649,1.127,0.001959,0.035821,0.0019751
-1.5639,1.1271,0.0019641,0.035902,0.0019802
-1.5629,1.1272,0.0019691,0.035983,0.0019852
-1.5619,1.1273,0.0019742,0.036064,0.0019903
-1.5609,1.1274,0.0019792,0.036146,0.0019953
-1.5599,1.1274,0.0019843,0.036227,0.0020004
-1.5589,1.1275,0.0019895,0.036309,0.0020056
-1.5579,1.1276,0.0019946,0.036391,0.0020108
-1.5569,1.1277,0.0019998,0.036474,0.002016
-1.5559,1.1278,0.002005,0.036556,0.0020212
-1.5549,1.1278,0.0020102,0.036639,0.0020264
-1.5539,1.1279,0.0020154,0.036721,0.0020316
-1.5529,1.128,0.0020206,0.036804,0.0020369
-1.5519,1.1281,0.0020259,0.036887,0.0020422
-1.5509,1.1282,0.0020312,0.03697,0.0020475
-1.5499,1.1282,0.0020365,0.037054,0.0020528
-1.5489,1.1283,0.0020418,0.037137,0.0020581
-1.5479,1.1284,0.0020471,0.03722,0.0020635
-1.5469,1.1285,0.0020525,0.037304,0.0020688
-1.5459,1.1286,0.0020578,0.037388,0.0020742
-1.5449,1.1286,0.0020632,0.037472,0.0020796
-1.5439,1.1287,0.0020686,0.037556,0.002085
-1.5429,1.1288,0.002074,0.03764,0.0020905
-1.5419,1.1289,0.0020794,0.037725,0.0020959
-1.5409,1.129,0.0020848,0.037809,0.0021013
-1.5399,1.129,0.0020903,0.037894,0.0021068
-1.5389,1.1291,0.0020957,0.037979,0.0021123
-1.5379,1.1292,0.0021012,0.038064,0.0021177
-1.5369,1.1293,0.0021066,0.038149,0.0021232
-1.5359,1.1294,0.0021121,0.038234,0.0021287
-1.5349,1.1295,0.0021176,0.03832,0.0021342
-1.5339,1.1295,0.002123,0.038405,0.0021397
-1.5329,1.1296,0.0021285,0.038491,0.0021452
-1.5319,1.1297,0.002134,0.038576,0.0021507
-1.5309,1.1298,0.0021395,0.038662,0.0021562
-1.5299,1.1299,0.002145,0.038748,0.0021618
-1.5289,1.1299,0.0021505,0.038834,0.0021673
-1.5279,1.13,0.002156,0.03892,0.0021728
-1.5269,1.1301,0.0021616,0.039006,0.0021784
-1.5259,1.1302,0.0021671,0.039092,0.002184
-1.5249,1.1303,0.0021727,0.039179,0.0021896
-1.5239,1.1303,0.0021783,0.039266,0.0021952
-1.5229,1.1304,0.002184,0.039353,0.0022009
-1.5219,1.1305,0.0021896,0.03944,0.0022066
-1.5209,1.1306,0.0021953,0.039528,0.0022123
-1.5199,1.1307,0.002201,0.039616,0.002218
-1.5189,1.1308,0.0022068,0.039703,0.0022238
-1.5179,1.1308,0.0022125,0.039791,0.0022296
-1.5169,1.1309,0.0022183,0.03988,0.0022354
-1.5159,1.131,0.0022241,0.039968,0.0022412
-1.5149,1.1311,0.0022299,0.040057,0.002247
-1.5139,1.1312,0.0022357,0.040146,0.0022529
-1.5129,1.1313,0.0022416,0.040235,0.0022588
-1.5119,1.1313,0.0022475,0.040325,0.0022648
-1.5109,1.1314,0.0022534,0.040414,0.0022707
-1.5099,1.1315,0.0022593,0.040504,0.0022767
-1.5089,1.1316,0.0022653,0.040594,0.0022826
-1.5079,1.1317,0.0022712,0.040683,0.0022885
-1.5069,1.1318,0.0022772,0.040773,0.0022945
-1.5059,1.1318,0.0022832,0.040864,0.0023005
-1.5049,1.1319,0.0022892,0.040954,0.0023064
-1.5039,1.132,0.0022952,0.041044,0.0023124
-1.5029,1.1321,0.0023012,0.041135,0.0023184
-1.5019,1.1322,0.0023072,0.041226,0.0023245
-1.5009,1.1323,0.0023133,0.041317,0.0023305
-1.4999,1.1323,0.0023194,0.041408,0.0023366
-1.4989,1.1324,0.0023255,0.041499,0.0023426
-1.4979,1.1325,0.0023316,0.041591,0.0023488
-1.4969,1.1326,0.0023378,0.041683,0.0023549
-1.4959,1.1327,0.0023439,0.041775,0.002361
-1.4949,1.1328,0.0023501,0.041867,0.0023672
-1.4939,1.1328,0.0023563,0.041959,0.0023734
-1.4929,1.1329,0.0023625,0.042052,0.0023796
-1.4919,1.133,0.0023687,0.042144,0.0023858
-1.4909,1.1331,0.002375,0.042237,0.002392
-1.4899,1.1332,0.0023812,0.04233,0.0023982
-1.4889,1.1333,0.0023875,0.042423,0.0024044
-1.4879,1.1333,0.0023938,0.042516,0.0024107
-1.4869,1.1334,0.0024001,0.042609,0.002417
-1.4859,1.1335,0.0024064,0.042703,0.0024233
-1.4849,1.1336,0.0024127,0.042797,0.0024296
-1.4839,1.1337,0.0024191,0.04289,0.002436
-1.4829,1.1338,0.0024255,0.042984,0.0024423
-1.4819,1.1339,0.0024319,0.043079,0.0024487
-1.4809,1.1339,0.0024382,0.043173,0.0024551
-1.4799,1.134,0.0024446,0.043267,0.0024615
-1.4789,1.1341,0.002451,0.043362,0.0024679
-1.4779,1.1342,0.0024574,0.043457,0.0024743
-1.4769,1.1343,0.0024639,0.043552,0.0024808
-1.4759,1.1344,0.0024703,0.043647,0.0024873
-1.4749,1.1345,0.0024768,0.043742,0.0024938
-1.4739,1.1345,0.0024833,0.043838,0.0025003
-1.4729,1.1346,0.0024898,0.043933,0.0025069
-1.4719,1.1347,0.0024964,0.044029,0.0025135
-1.4709,1.1348,0.002503,0.044126,0.0025201
-1.4699,1.1349,0.0025096,0.044222,0.0025268
-1.4689,1.135,0.0025163,0.044319,0.0025335
-1.4679,1.1351,0.002523,0.044416,0.0025402
-1.4669,1.1351,0.0025297,0.044513,0.002547
-1.4659,1.1352,0.0025365,0.044611,0.0025538
-1.4649,1.1353,0.0025432,0.044708,0.0025606
-1.4639,1.1354,0.00255,0.044806,0.0025674
-1.4629,1.1355,0.0025568,0.044905,0.0025743
-1.4619,1.1356,0.0025637,0.045003,0.0025811
-1.4609,1.1357,0.0025705,0.045102,0.0025879
-1.4599,1.1358,0.0025774,0.045201,0.0025948
-1.4589,1.1358,0.0025843,0.0453,0.0026017
-1.4579,1.1359,0.0025912,0.045399,0.0026086
-1.4569,1.136,0.0025981,0.045498,0.0026156
-1.4559,1.1361,0.0026051,0.045598,0.0026226
-1.4549,1.1362,0.002612,0.045697,0.0026295
-1.4539,1.1363,0.002619,0.045797,0.0026365
-1.4529,1.1364,0.002626,0.045897,0.0026435
-1.4519,1.1365,0.002633,0.045997,0.0026506
-1.4509,1.1365,0.00264,0.046098,0.0026576
-1.4499,1.1366,0.002647,0.046198,0.0026647
-1.4489,1.1367,0.0026541,0.046299,0.0026718
-1.4479,1.1368,0.0026612,0.0464,0.0026789
-1.4469,1.1369,0.0026683,0.046501,0.002686
-1.4459,1.137,0.0026754,0.046602,0.0026932
-1.4449,1.1371,0.0026826,0.046704,0.0027004
-1.4439,1.1372,0.0026897,0.046805,0.0027077
-1.4429,1.1372,0.0026969,0.046907,0.002715
-1.4419,1.1373,0.0027042,0.047009,0.0027223
-1.4409,1.1374,0.0027114,0.047111,0.0027296
-1.4399,1.1375,0.0027187,0.047213,0.0027369
-1.4389,1.1376,0.0027259,0.047316,0.0027443
-1.4379,1.1377,0.0027332,0.047418,0.0027517
-1.4369,1.1378,0.0027406,0.047521,0.0027591
-1.4359,1.1379,0.0027479,0.047624,0.0027665
-1.4349,1.138,0.0027553,0.047727,0.002774
-1.4339,1.138,0.0027627,0.047831,0.0027815
-1.4329,1.1381,0.0027701,0.047934,0.002789
-1.4319,1.1382,0.0027775,0.048038,0.0027965
-1.4309,1.1383,0.002785,0.048141,0.0028041
-1.4299,1.1384,0.0027925,0.048245,0.0028116
-1.4289,1.1385,0.0028,0.04835,0.0028192
-1.4279,1.1386,0.0028075,0.048454,0.0028268
-1.4269,1.1387,0.0028151,0.048558,0.0028345
-1.4259,1.1387,0.0028226,0.048663,0.0028421
-1.4249,1.1388,0.0028302,0.048768,0.0028497
-1.4239,1.1389,0.0028378,0.048873,0.0028574
-1.4229,1.139,0.0028454,0.048979,0.0028651
-1.4219,1.1391,0.002853,0.049085,0.0028728
-1.4209,1.1392,0.0028607,0.049191,0.0028806
-1.4199,1.1393,0.0028684,0.049297,0.0028883
-1.4189,1.1394,0.0028761,0.049403,0.0028961
-1.4179,1.1395,0.0028838,0.04951,0.0029039
-1.4169,1.1396,0.0028915,0.049616,0.0029116
-1.4159,1.1396,0.0028993,0.049723,0.0029194
-1.4149,1.1397,0.0029071,0.04983,0.0029273
-1.4139,1.1398,0.0029149,0.049938,0.0029351
-1.4129,1.1399,0.0029227,0.050045,0.002943
-1.4119,1.14,0.0029306,0.050153,0.0029509
-1.4109,1.1401,0.0029385,0.050261,0.0029588
-1.4099,1.1402,0.0029464,0.050369,0.0029668
-1.4089,1.1403,0.0029544,0.050478,0.0029749
-1.4079,1.1404,0.0029625,0.050587,0.0029829
-1.4069,1.1405,0.0029705,0.050696,0.002991
-1.4059,1.1406,0.0029787,0.050805,0.0029992
-1.4049,1.1406,0.0029868,0.050915,0.0030074
-1.4039,1.1407,0.002995,0.051024,0.0030156
-1.4029,1.1408,0.0030033,0.051134,0.0030239
-1.4019,1.1409,0.0030116,0.051244,0.0030322
-1.4009,1.141,0.0030199,0.051354,0.0030405
-1.3998,1.1411,0.0030282,0.051465,0.0030488
-1.3988,1.1412,0.0030365,0.051575,0.0030572
-1.3978,1.1413,0.0030449,0.051686,0.0030655
-1.3968,1.1414,0.0030533,0.051797,0.0030739
-1.3958,1.1415,0.0030616,0.051909,0.0030823
-1.3948,1.1416,0.00307,0.05202,0.0030907
-1.3938,1.1417,0.0030785,0.052132,0.0030991
-1.3928,1.1417,0.0030869,0.052243,0.0031076
-1.3918,1.1418,0.0030954,0.052356,0.003116
-1.3908,1.1419,0.0031038,0.052468,0.0031245
-1.3898,1.142,0.0031123,0.05258,0.003133
-1.3888,1.1421,0.0031208,0.052693,0.0031415
-1.3878,1.1422,0.0031294,0.052806,0.0031501
-1.3868,1.1423,0.0031379,0.052919,0.0031587
-1.3858,1.1424,0.0031465,0.053032,0.0031673
-1.3848,1.1425,0.0031551,0.053145,0.0031759
-1.3838,1.1426,0.0031637,0.053259,0.0031846
-1.3828,1.1427,0.0031724,0.053373,0.0031933
-1.3818,1.1428,0.003181,0.053487,0.003202
-1.3808,1.1429,0.0031898,0.053601,0.0032108
-1.3798,1.1429,0.0031985,0.053715,0.0032196
-1.3788,1.143,0.0032072,0.053829,0.0032284
-1.3778,1.1431,0.003216,0.053943,0.0032372
-1.3768,1.1432,0.0032249,0.054058,0.0032461
-1.3758,1.1433,0.0032338,0.054173,0.003255
-1.3748,1.1434,0.0032427,0.054288,0.003264
-1.3738,1.1435,0.0032516,0.054404,0.0032729
-1.3728,1.1436,0.0032605,0.05452,0.0032818
-1.3718,1.1437,0.0032695,0.054636,0.0032908
-1.3708,1.1438,0.0032785,0.054753,0.0032998
-1.3698,1.1439,0.0032876,0.05487,0.0033088
-1.3688,1.144,0.0032967,0.054987,0.0033178
-1.3678,1.1441,0.0033058,0.055104,0.0033269
-1.3668,1.1442,0.003315,0.055222,0.003336
-1.3658,1.1443,0.0033241,0.05534,0.0033451
-1.3648,1.1444,0.0033334,0.055458,0.0033543
-1.3638,1.1444,0.0033426,0.055576,0.0033635
-1.3628,1.1445,0.0033519,0.055694,0.0033727
-1.3618,1.1446,0.0033612,0.055813,0.0033819
-1.3608,1.1447,0.0033705,0.055932,0.0033912
-1.3598,1.1448,0.0033798,0.056051,0.0034004
-1.3588,1.1449,0.0033892,0.056171,0.0034097
-1.3578,1.145,0.0033986,0.05629,0.0034191
-1.3568,1.1451,0.003408,0.05641,0.0034285
-1.3558,1.1452,0.0034175,0.05653,0.0034379
-1.3548,1.1453,0.0034271,0.05665,0.0034474
-1.3538,1.1454,0.0034366,0.056771,0.0034569
-1.3528,1.1455,0.0034462,0.056892,0.0034664
-1.3518,1.1456,0.0034558,0.057013,0.003476
-1.3508,1.1457,0.0034654,0.057134,0.0034856
-1.3498,1.1458,0.003475,0.057255,0.0034953
-1.3488,1.1459,0.0034847,0.057376,0.003505
-1.3478,1.146,0.0034944,0.057498,0.0035147
-1.3468,1.1461,0.0035042,0.05762,0.0035245
-1.3458,1.1462,0.003514,0.057742,0.0035343
-1.3448,1.1463,0.0035237,0.057865,0.0035441
-1.3438,1.1464,0.0035335,0.057988,0.003554
-1.3428,1.1465,0.0035433,0.058112,0.0035639
-1.3418,1.1466,0.0035532,0.058235,0.0035738
-1.3408,1.1467,0.003563,0.058359,0.0035837
-1.3398,1.1468,0.003573,0.058483,0.0035937
-1.3388,1.1469,0.0035829,0.058607,0.0036037
-1.3378,1.147,0.0035929,0.058732,0.0036138
-1.3368,1.1471,0.003603,0.058856,0.0036239
-1.3358,1.1471,0.003613,0.058981,0.003634
-1.3348,1.1472,0.0036231,0.059106,0.0036441
-1.3338,1.1473,0.0036333,0.059232,0.0036543
-1.3328,1.1474,0.0036435,0.059357,0.0036645
-1.3318,1.1475,0.0036537,0.059483,0.0036748
-1.3308,1.1476,0.003664,0.05961,0.0036852
-1.3298,1.1477,0.0036743,0.059736,0.0036956
-1.3288,1.1478,0.0036847,0.059863,0.003706
-1.3278,1.1479,0.0036951,0.05999,0.0037165
-1.3268,1.148,0.0037056,0.060117,0.003727
-1.3258,1.1481,0.0037161,0.060245,0.0037376
-1.3248,1.1482,0.0037266,0.060373,0.0037482
-1.3238,1.1483,0.0037372,0.060501,0.0037588
-1.3228,1.1484,0.0037478,0.060629,0.0037694
-1.3218,1.1485,0.0037584,0.060758,0.0037801
-1.3208,1.1486,0.0037691,0.060886,0.0037908
-1.3198,1.1487,0.0037797,0.061015,0.0038015
-1.3188,1.1488,0.0037905,0.061144,0.0038123
-1.3178,1.1489,0.0038012,0.061274,0.0038231
-1.3168,1.149,0.003812,0.061404,0.0038339
-1.3158,1.1491,0.0038228,0.061534,0.0038447
-1.3148,1.1492,0.0038336,0.061664,0.0038556
-1.3138,1.1493,0.0038444,0.061795,0.0038665
-1.3128,1.1494,0.0038552,0.061926,0.0038774
-1.3118,1.1495,0.0038661,0.062058,0.0038884
-1.3108,1.1496,0.0038771,0.062189,0.0038994
-1.3098,1.1497,0.003888,0.06232,0.0039104
-1.3088,1.1498,0.003899,0.062452,0.0039215
-1.3078,1.1499,0.0039101,0.062584,0.0039326
-1.3068,1.15,0.0039211,0.062717,0.0039438
-1.3058,1.1501,0.0039323,0.062849,0.0039551
-1.3048,1.1502,0.0039434,0.062982,0.0039663
-1.3038,1.1503,0.0039546,0.063115,0.0039776
-1.3028,1.1504,0.0039658,0.063248,0.003989
-1.3018,1.1505,0.0039771,0.063382,0.0040004
-1.3008,1.1506,0.0039884,0.063516,0.0040119
-1.2998,1.1507,0.0039997,0.06365,0.0040233
-1.2988,1.1508,0.0040111,0.063784,0.0040347
-1.2978,1.1509,0.0040225,0.063918,0.0040463
-1.2968,1.151,0.004034,0.064053,0.0040578
-1.2958,1.1511,0.0040455,0.064188,0.0040694
-1.2948,1.1512,0.0040571,0.064323,0.004081
-1.2938,1.1513,0.0040687,0.064459,0.0040927
-1.2928,1.1514,0.0040803,0.064594,0.0041043
-1.2918,1.1515,0.004092,0.064731,0.0041161
-1.2908,1.1516,0.0041037,0.064867,0.0041279
-1.2898,1.1517,0.0041155,0.065004,0.0041396
-1.2888,1.1518,0.0041273,0.065141,0.0041515
-1.2878,1.1519,0.0041392,0.065278,0.0041633
-1.2868,1.152,0.0041511,0.065416,0.0041753
-1.2858,1.1521,0.0041631,0.065554,0.0041874
-1.2848,1.1522,0.0041751,0.065692,0.0041994
-1.2838,1.1523,0.0041871,0.065831,0.0042114
-1.2828,1.1524,0.0041992,0.065969,0.0042235
-1.2818,1.1525,0.0042113,0.066108,0.0042357
-1.2808,1.1526,0.0042235,0.066248,0.0042478
-1.2798,1.1527,0.0042357,0.066387,0.00426
-1.2788,1.1528,0.0042479,0.066527,0.0042722
-1.2778,1.1529,0.0042601,0.066667,0.0042844
-1.2768,1.153,0.0042724,0.066807,0.0042966
-1.2758,1.1531,0.0042847,0.066947,0.0043088
-1.2748,1.1532,0.004297,0.067087,0.0043211
-1.2738,1.1533,0.0043093,0.067228,0.0043333
-1.2728,1.1534,0.0043217,0.067368,0.0043456
-1.2718,1.1535,0.0043341,0.067509,0.0043579
-1.2708,1.1536,0.0043466,0.06765,0.0043702
-1.2698,1.1537,0.0043591,0.067792,0.0043826
-1.2688,1.1538,0.0043716,0.067933,0.004395
-1.2678,1.1539,0.0043843,0.068075,0.0044076
-1.2668,1.154,0.0043969,0.068218,0.0044202
-1.2658,1.1542,0.0044096,0.06836,0.0044329
-1.2648,1.1543,0.0044223,0.068503,0.0044456
-1.2638,1.1544,0.0044351,0.068647,0.0044584
-1.2628,1.1545,0.0044479,0.06879,0.0044712
-1.2618,1.1546,0.0044607,0.068934,0.0044841
-1.2608,1.1547,0.0044736,0.069077,0.004497
-1.2598,1.1548,0.0044865,0.069222,0.00451
-1.2588,1.1549,0.0044995,0.069366,0.004523
-1.2578,1.155,0.0045126,0.069511,0.0045361
-1.2568,1.1551,0.0045256,0.069656,0.0045492
-1.2558,1.1552,0.0045388,0.069801,0.0045625
-1.2548,1.1553,0.004552,0.069947,0.0045757
-1.2538,1.1554,0.0045651,0.070093,0.0045889
-1.2528,1.1555,0.0045783,0.07024,0.0046021
-1.2518,1.1556,0.0045916,0.070387,0.0046154
-1.2508,1.1557,0.0046049,0.070535,0.0046288
-1.2498,1.1558,0.0046183,0.070683,0.0046423
-1.2488,1.1559,0.0046317,0.070831,0.0046559
-1.2478,1.156,0.0046453,0.07098,0.0046696
-1.2468,1.1561,0.004659,0.071129,0.0046835
-1.2458,1.1562,0.0046727,0.071279,0.0046974
-1.2448,1.1563,0.0046865,0.071429,0.0047114
-1.2438,1.1565,0.0047003,0.071579,0.0047255
-1.2428,1.1566,0.0047142,0.07173,0.0047395
-1.2418,1.1567,0.0047281,0.07188,0.0047536
-1.2408,1.1568,0.004742,0.072031,0.0047678
-1.2398,1.1569,0.004756,0.072182,0.004782
-1.2388,1.157,0.0047701,0.072334,0.0047963
-1.2378,1.1571,0.0047842,0.072485,0.0048106
-1.2368,1.1572,0.0047983,0.072637,0.004825
-1.2358,1.1573,0.0048125,0.07279,0.0048394
-1.2348,1.1574,0.0048267,0.072942,0.0048537
-1.2338,1.1575,0.004841,0.073095,0.0048682
-1.2328,1.1576,0.0048553,0.073249,0.0048826
-1.2318,1.1577,0.0048696,0.073402,0.0048971
-1.2308,1.1578,0.004884,0.073556,0.0049116
-1.2298,1.1579,0.0048984,0.07371,0.0049261
-1.2288,1.158,0.0049129,0.073864,0.0049407
-1.2278,1.1581,0.0049274,0.074018,0.0049553
-1.2268,1.1582,0.004942,0.074173,0.00497
-1.2258,1.1584,0.0049566,0.074328,0.0049847
-1.2248,1.1585,0.0049713,0.074483,0.0049994
-1.2238,1.1586,0.004986,0.074638,0.0050142
-1.2228,1.1587,0.0050007,0.074794,0.005029
-1.2218,1.1588,0.0050154,0.074951,0.0050438
-1.2208,1.1589,0.0050302,0.075107,0.0050586
-1.2198,1.159,0.005045,0.075265,0.0050734
-1.2188,1.1591,0.0050597,0.075422,0.0050881
-1.2178,1.1592,0.0050745,0.07558,0.0051029
-1.2168,1.1593,0.0050894,0.075739,0.0051178
-1.2158,1.1594,0.0051044,0.075897,0.0051328
-1.2148,1.1595,0.0051194,0.076056,0.0051478
-1.2138,1.1596,0.0051345,0.076216,0.0051629
-1.2128,1.1598,0.0051496,0.076375,0.0051781
-1.2118,1.1599,0.0051648,0.076535,0.0051934
-1.2108,1.16,0.0051801,0.076695,0.0052087
-1.2098,1.1601,0.0051954,0.076856,0.0052241
-1.2088,1.1602,0.0052108,0.077017,0.0052396
-1.2078,1.1603,0.0052264,0.077178,0.0052553
-1.2068,1.1604,0.0052419,0.07734,0.0052711
-1.2058,1.1605,0.0052576,0.077501,0.0052869
-1.2048,1.1606,0.0052733,0.077664,0.0053028
-1.2038,1.1607,0.0052891,0.077826,0.0053188
-1.2028,1.1608,0.0053049,0.077989,0.0053348
-1.2018,1.1609,0.0053208,0.078152,0.0053509
-1.2008,1.1611,0.0053368,0.078316,0.0053671
-1.1998,1.1612,0.0053528,0.07848,0.0053835
-1.1988,1.1613,0.0053689,0.078645,0.0053998
-1.1978,1.1614,0.005385,0.07881,0.0054163
-1.1968,1.1615,0.0054012,0.078975,0.0054327
-1.1958,1.1616,0.0054175,0.07914,0.0054492
-1.1948,1.1617,0.0054338,0.079306,0.0054659
-1.1938,1.1618,0.0054502,0.079473,0.0054826
-1.1928,1.1619,0.0054666,0.079639,0.0054993
-1.1918,1.162,0.0054831,0.079806,0.0055161
-1.1908,1.1622,0.0054997,0.079973,0.0055329
-1.1898,1.1623,0.0055163,0.080141,0.0055497
-1.1888,1.1624,0.0055329,0.080309,0.0055666
-1.1878,1.1625,0.0055496,0.080478,0.0055835
-1.1868,1.1626,0.0055662,0.080647,0.0056003
-1.1858,1.1627,0.005583,0.080817,0.0056173
-1.1848,1.1628,0.0055999,0.080987,0.0056345
-1.1838,1.1629,0.0056169,0.081157,0.0056517
-1.1828,1.163,0.0056339,0.081328,0.0056688
-1.1818,1.1631,0.0056509,0.081498,0.005686
-1.1808,1.1633,0.005668,0.081669,0.0057033
-1.1798,1.1634,0.0056851,0.08184,0.0057205
-1.1788,1.1635,0.0057023,0.082011,0.0057378
-1.1778,1.1636,0.0057194,0.082182,0.005755
-1.1768,1.1637,0.0057366,0.082354,0.0057723
-1.1758,1.1638,0.0057539,0.082525,0.0057896
-1.1748,1.1639,0.0057712,0.082697,0.005807
-1.1738,1.164,0.0057886,0.082869,0.0058245
-1.1728,1.1642,0.0058062,0.083042,0.0058421
-1.1718,1.1643,0.0058237,0.083215,0.0058597
-1.1708,1.1644,0.0058414,0.083389,0.0058775
-1.1698,1.1645,0.0058592,0.083563,0.0058955
-1.1688,1.1646,0.0058771,0.083737,0.0059134
-1.1678,1.1647,0.0058949,0.083912,0.0059313
-1.1668,1.1648,0.0059129,0.084086,0.0059493
-1.1658,1.1649,0.0059309,0.084261,0.0059673
-1.1648,1.165,0.005949,0.084437,0.0059856
-1.1638,1.1652,0.0059673,0.084613,0.006004
-1.1628,1.1653,0.0059856,0.084789,0.0060224
-1.1618,1.1654,0.006004,0.084966,0.0060409
-1.1608,1.1655,0.0060224,0.085144,0.0060595
-1.1598,1.1656,0.006041,0.085322,0.0060782
-1.1588,1.1657,0.0060596,0.085501,0.006097
-1.1578,1.1658,0.0060783,0.08568,0.0061158
-1.1568,1.1659,0.006097,0.085859,0.0061347
-1.1558,1.1661,0.0061158,0.086038,0.0061536
-1.1548,1.1662,0.0061348,0.086218,0.0061727
-1.1538,1.1663,0.0061537,0.086398,0.0061919
-1.1528,1.1664,0.0061728,0.086578,0.006211
-1.1518,1.1665,0.0061919,0.086759,0.0062302
-1.1508,1.1666,0.006211,0.08694,0.0062495
-1.1498,1.1667,0.0062302,0.087121,0.0062688
-1.1488,1.1669,0.0062494,0.087303,0.0062882
-1.1478,1.167,0.0062687,0.087485,0.0063076
-1.1468,1.1671,0.0062881,0.087667,0.0063272
-1.1458,1.1672,0.0063075,0.08785,0.0063468
-1.1448,1.1673,0.0063271,0.088033,0.0063665
-1.1438,1.1674,0.0063466,0.088217,0.0063864
-1.1428,1.1675,0.0063663,0.088401,0.0064063
-1.1418,1.1677,0.006386,0.088585,0.0064262
-1.1408,1.1678,0.0064057,0.08877,0.0064462
-1.1398,1.1679,0.0064255,0.088955,0.0064662
-1.1388,1.168,0.0064454,0.08914,0.0064862
-1.1378,1.1681,0.0064653,0.089325,0.0065062
-1.1368,1.1682,0.0064853,0.089511,0.0065263
-1.1358,1.1644,0.0064839,0.089396,0.0065245
-1.1348,1.1685,0.0065254,0.089884,0.0065667
-1.1338,1.1686,0.0065457,0.090071,0.0065872
-1.1328,1.1687,0.006566,0.090259,0.0066078
-1.1318,1.1688,0.0065864,0.090448,0.0066285
-1.1308,1.1689,0.0066069,0.090637,0.0066493
-1.1298,1.169,0.0066274,0.090827,0.0066701
-1.1288,1.1692,0.006648,0.091018,0.006691
-1.1278,1.1693,0.0066686,0.091208,0.0067119
-1.1268,1.1694,0.0066893,0.091399,0.0067329
-1.1258,1.1695,0.0067101,0.091591,0.0067541
-1.1248,1.1696,0.0067311,0.091782,0.0067753
-1.1238,1.1697,0.0067521,0.091974,0.0067966
-1.1228,1.1699,0.0067733,0.092167,0.0068181
-1.1218,1.17,0.0067945,0.09236,0.0068397
-1.1208,1.1701,0.0068159,0.092553,0.0068614
-1.1198,1.1702,0.0068374,0.092746,0.0068831
-1.1188,1.1703,0.0068589,0.092939,0.006905
-1.1178,1.1705,0.0068805,0.093133,0.006927
-1.1168,1.1706,0.0069023,0.093327,0.0069491
-1.1158,1.1707,0.0069242,0.093521,0.0069714
-1.1148,1.1708,0.0069462,0.093715,0.0069937
-1.1138,1.1709,0.0069682,0.09391,0.0070162
-1.1128,1.171,0.0069905,0.094106,0.0070388
-1.1118,1.1712,0.0070128,0.094302,0.0070617
-1.1108,1.1713,0.0070353,0.094498,0.0070846
-1.1098,1.1714,0.0070579,0.094694,0.0071077
-1.1088,1.1715,0.0070807,0.094891,0.0071308
-1.1078,1.1716,0.0071034,0.095089,0.0071539
-1.1068,1.1717,0.0071263,0.095287,0.0071771
-1.1058,1.1719,0.0071492,0.095485,0.0072002
-1.1048,1.172,0.0071722,0.095684,0.0072236
-1.1038,1.1721,0.0071953,0.095884,0.007247
-1.1028,1.1722,0.0072184,0.096084,0.0072703
-1.1018,1.1723,0.0072416,0.096285,0.0072936
-1.1008,1.1724,0.0072648,0.096486,0.007317
-1.0998,1.1726,0.0072881,0.096688,0.0073405
-1.0988,1.1727,0.0073116,0.096891,0.0073642
-1.0978,1.1728,0.0073352,0.097095,0.007388
-1.0968,1.1729,0.007359,0.0973,0.0074121
-1.0958,1.173,0.0073828,0.097505,0.0074362
-1.0948,1.1732,0.0074067,0.09771,0.0074604
-1.0938,1.1733,0.0074306,0.097916,0.0074846
-1.0928,1.1734,0.0074546,0.098122,0.0075088
-1.0918,1.1735,0.0074785,0.098329,0.0075329
-1.0908,1.1736,0.0075026,0.098536,0.0075574
-1.0898,1.1738,0.0075268,0.098743,0.0075817
-1.0888,1.1739,0.007551,0.098951,0.0076061
-1.0878,1.174,0.0075753,0.099159,0.0076306
-1.0868,1.1741,0.0075997,0.099367,0.0076552
-1.0858,1.1742,0.0076243,0.099576,0.0076799
-1.0848,1.1744,0.0076489,0.099785,0.0077046
-1.0838,1.1745,0.0076737,0.099995,0.0077295
-1.0828,1.1746,0.0076986,0.1002,0.0077546
-1.0818,1.1747,0.0077235,0.10041,0.0077796
-1.0808,1.1749,0.0077485,0.10062,0.0078047
-1.0798,1.175,0.0077736,0.10083,0.0078299
-1.0788,1.1751,0.0077987,0.10104,0.0078551
-1.0778,1.1752,0.0078239,0.10126,0.0078804
-1.0768,1.1753,0.0078492,0.10147,0.0079058
-1.0758,1.1755,0.0078746,0.10168,0.0079313
-1.0748,1.1756,0.0079002,0.10189,0.0079571
-1.0738,1.1757,0.007926,0.1021,0.0079829
-1.0728,1.1758,0.0079518,0.10232,0.0080088
-1.0718,1.1759,0.0079777,0.10253,0.0080349
-1.0708,1.1761,0.0080037,0.10274,0.0080612
-1.0698,1.1762,0.0080298,0.10296,0.0080876
-1.0688,1.1763,0.0080562,0.10317,0.0081142
-1.0678,1.1764,0.0080826,0.10339,0.0081409
-1.0668,1.1766,0.0081091,0.1036,0.0081678
-1.0658,1.1767,0.0081358,0.10382,0.0081948
-1.0648,1.1768,0.0081627,0.10404,0.0082221
-1.0638,1.1769,0.0081897,0.10425,0.0082494
-1.0628,1.1771,0.0082168,0.10447,0.0082769
-1.0618,1.1772,0.008244,0.10469,0.0083047
-1.0608,1.1773,0.0082715,0.10491,0.0083325
-1.0598,1.1774,0.008299,0.10513,0.0083603
-1.0588,1.1775,0.0083268,0.10534,0.0083885
-1.0578,1.1777,0.0083546,0.10556,0.0084168
-1.0568,1.1778,0.0083828,0.10578,0.0084454
-1.0558,1.1779,0.008411,0.106,0.0084742
-1.0548,1.178,0.0084395,0.10623,0.0085031
-1.0538,1.1782,0.0084682,0.10645,0.0085323
-1.0528,1.1783,0.0084971,0.10667,0.0085618
-1.0518,1.1784,0.0085263,0.1069,0.0085916
-1.0508,1.1785,0.0085557,0.10712,0.0086215
-1.0498,1.1787,0.0085852,0.10734,0.0086517
-1.0488,1.1788,0.008615,0.10757,0.008682
-1.0478,1.1789,0.0086447,0.10779,0.0087123
-1.0468,1.179,0.0086746,0.10802,0.0087429
-1.0458,1.1791,0.0087046,0.10825,0.0087737
-1.0448,1.1793,0.0087347,0.10848,0.0088046
-1.0438,1.1794,0.008765,0.1087,0.0088354
-1.0428,1.1795,0.0087953,0.10893,0.0088664
-1.0418,1.1796,0.0088258,0.10916,0.0088976
-1.0408,1.1798,0.0088565,0.10939,0.0089287
-1.0398,1.1799,0.0088873,0.10962,0.0089601
-1.0388,1.18,0.0089183,0.10985,0.0089916
-1.0378,1.1801,0.0089493,0.11008,0.009023
-1.0368,1.1803,0.0089804,0.11031,0.0090547
-1.0358,1.1804,0.0090116,0.11055,0.0090863
-1.0348,1.1805,0.0090428,0.11078,0.009118
-1.0338,1.1806,0.009074,0.11101,0.0091497
-1.0328,1.1808,0.0091054,0.11125,0.0091817
-1.0318,1.1809,0.0091368,0.11148,0.0092136
-1.0308,1.181,0.0091683,0.11172,0.0092456
-1.0298,1.1811,0.0092,0.11195,0.0092778
-1.0288,1.1813,0.0092316,0.11219,0.0093099
-1.0278,1.1814,0.0092635,0.11242,0.009342
-1.0268,1.1815,0.0092955,0.11266,0.0093743
-1.0258,1.1816,0.0093276,0.1129,0.0094068
-1.0248,1.1818,0.00936,0.11313,0.0094394
-1.0238,1.1819,0.0093926,0.11337,0.0094722
-1.0228,1.182,0.0094253,0.11361,0.0095052
-1.0218,1.1822,0.0094581,0.11385,0.0095382
-1.0208,1.1823,0.009491,0.11409,0.0095713
-1.0198,1.1824,0.009524,0.11433,0.0096044
-1.0188,1.1825,0.0095571,0.11457,0.0096377
-1.0178,1.1827,0.0095903,0.11481,0.0096712
-1.0168,1.1828,0.0096237,0.11505,0.0097047
-1.0158,1.1829,0.0096571,0.11529,0.0097383
-1.0148,1.183,0.0096907,0.11554,0.0097721
-1.0138,1.1832,0.0097245,0.11578,0.009806
-1.0128,1.1833,0.0097583,0.11602,0.0098399
-1.0118,1.1834,0.0097922,0.11626,0.0098741
-1.0108,1.1835,0.0098264,0.11651,0.0099084
-1.0098,1.1837,0.0098607,0.11675,0.0099428
-1.0088,1.1838,0.0098951,0.117,0.0099774
-1.0078,1.1839,0.0099299,0.11724,0.010012
-1.0068,1.1841,0.0099646,0.11749,0.010047
-1.0058,1.1842,0.0099996,0.11774,0.010082
-1.0048,1.1843,0.010035,0.11799,0.010118
-1.0038,1.1844,0.01007,0.11824,0.010154
-1.0028,1.1846,0.010106,0.11848,0.01019
-1.0018,1.1847,0.010142,0.11874,0.010227
-1.0008,1.1848,0.010178,0.11899,0.010264
-0.99975,1.1849,0.010214,0.11924,0.010301
-0.99875,1.1851,0.010251,0.11949,0.010338
-0.99775,1.1852,0.010287,0.11974,0.010376
-0.99675,1.1853,0.010324,0.12,0.010413
-0.99575,1.1855,0.010361,0.12025,0.010451
-0.99475,1.1856,0.010399,0.12051,0.01049
-0.99375,1.1857,0.010436,0.12076,0.010528
-0.99275,1.1858,0.010474,0.12102,0.010567
-0.99175,1.186,0.010512,0.12127,0.010606
-0.99075,1.1861,0.010551,0.12153,0.010645
-0.98975,1.1862,0.010589,0.12179,0.010685
-0.98875,1.1863,0.010628,0.12205,0.010725
-0.98775,1.1865,0.010667,0.1223,0.010765
-0.98675,1.1866,0.010707,0.12256,0.010806
-0.98575,1.1867,0.010746,0.12282,0.010846
-0.98475,1.1869,0.010785,0.12308,0.010887
-0.98375,1.187,0.010825,0.12334,0.010929
-0.98275,1.1871,0.010865,0.12361,0.01097
-0.98175,1.1872,0.010906,0.12387,0.011012
-0.98075,1.1874,0.010946,0.12413,0.011054
-0.97974,1.1875,0.010987,0.12439,0.011096
-0.97874,1.1876,0.011027,0.12466,0.011139
-0.97774,1.1878,0.011068,0.12492,0.011181
-0.97674,1.1879,0.011109,0.12519,0.011224
-0.97574,1.188,0.011151,0.12545,0.011268
-0.97474,1.1881,0.011192,0.12572,0.011311
-0.97374,1.1883,0.011234,0.12598,0.011355
-0.97274,1.1884,0.011276,0.12625,0.011399
-0.97174,1.1885,0.011318,0.12651,0.011443
-0.97074,1.1887,0.011361,0.12678,0.011488
-0.96974,1.1888,0.011403,0.12705,0.011532
-0.96874,1.1889,0.011446,0.12732,0.011577
-0.96774,1.189,0.011489,0.12759,0.011623
-0.96674,1.1892,0.011532,0.12786,0.011668
-0.96574,1.1893,0.011575,0.12813,0.011713
-0.96474,1.1894,0.011618,0.1284,0.011759
-0.96374,1.1896,0.011661,0.12867,0.011805
-0.96274,1.1897,0.011705,0.12894,0.011851
-0.96174,1.1898,0.011748,0.12921,0.011897
-0.96074,1.19,0.011792,0.12948,0.011943
-0.95974,1.1901,0.011836,0.12976,0.01199
-0.95874,1.1902,0.01188,0.13003,0.012036
-0.95774,1.1904,0.011925,0.1303,0.012083
-0.95674,1.1905,0.01197,0.13058,0.01213
-0.95574,1.1906,0.012014,0.13085,0.012177
-0.95474,1.1908,0.012059,0.13113,0.012225
-0.95374,1.1909,0.012105,0.13141,0.012273
-0.95274,1.191,0.01215,0.13168,0.012321
-0.95174,1.1912,0.012196,0.13196,0.012369
-0.95074,1.1913,0.012242,0.13224,0.012418
-0.94974,1.1914,0.012289,0.13252,0.012467
-0.94874,1.1916,0.012337,0.1328,0.012518
-0.94774,1.1917,0.012385,0.13309,0.01257
-0.94674,1.1918,0.012434,0.13337,0.012621
-0.94574,1.192,0.012483,0.13366,0.012673
-0.94474,1.1921,0.012532,0.13394,0.012725
-0.94374,1.1922,0.012581,0.13423,0.012778
-0.94274,1.1924,0.012631,0.13451,0.012831
-0.94174,1.1925,0.012681,0.1348,0.012884
-0.94074,1.1926,0.012732,0.13509,0.012938
-0.93973,1.1928,0.012784,0.13538,0.012993
-0.93873,1.1929,0.012836,0.13567,0.013048
-0.93773,1.193,0.012888,0.13596,0.013103
-0.93673,1.1932,0.012941,0.13626,0.013159
-0.93573,1.1933,0.012994,0.13655,0.013215
-0.93473,1.1934,0.013047,0.13684,0.013272
-0.93373,1.1936,0.013101,0.13714,0.013329
-0.93273,1.1937,0.013155,0.13743,0.013387
-0.93173,1.1938,0.01321,0.13773,0.013444
-0.93073,1.194,0.013265,0.13802,0.013502
-0.92973,1.1941,0.01332,0.13832,0.01356
-0.92873,1.1942,0.013376,0.13862,0.013618
-0.92773,1.1944,0.013432,0.13892,0.013676
-0.92673,1.1945,0.013488,0.13921,0.013735
-0.92573,1.1946,0.013545,0.13951,0.013794
-0.92473,1.1947,0.013602,0.13981,0.013854
-0.92373,1.1949,0.01366,0.14011,0.013914
-0.92273,1.195,0.013718,0.14041,0.013974
-0.92173,1.1951,0.013776,0.14072,0.014035
-0.92073,1.1953,0.013835,0.14102,0.014096
-0.91973,1.1954,0.013894,0.14132,0.014157
-0.91873,1.1955,0.013954,0.14163,0.014219
-0.91773,1.1956,0.014014,0.14193,0.014281
-0.91673,1.1958,0.014075,0.14224,0.014342
-0.91573,1.1959,0.014136,0.14254,0.014405
-0.91473,1.196,0.014197,0.14285,0.014467
-0.91373,1.1962,0.014259,0.14316,0.01453
-0.91273,1.1963,0.014321,0.14347,0.014593
-0.91173,1.1964,0.014385,0.14378,0.014657
-0.91073,1.1966,0.014449,0.14409,0.014722
-0.90973,1.1967,0.014513,0.1444,0.014786
-0.90873,1.1968,0.014577,0.14471,0.014851
-0.90773,1.1969,0.014642,0.14503,0.014917
-0.90673,1.1971,0.014708,0.14534,0.014982
-0.90573,1.1972,0.014773,0.14565,0.015048
-0.90473,1.1973,0.014839,0.14597,0.015114
-0.90373,1.1974,0.014906,0.14628,0.01518
-0.90273,1.1976,0.014973,0.1466,0.015247
-0.90173,1.1977,0.015041,0.14692,0.015315
-0.90073,1.1978,0.015109,0.14724,0.015383
-0.89972,1.1979,0.015178,0.14756,0.015452
-0.89872,1.1981,0.015247,0.14788,0.015521
-0.89772,1.1982,0.015317,0.1482,0.015592
-0.89672,1.1983,0.015388,0.14852,0.015662
-0.89572,1.1985,0.01546,0.14884,0.015734
-0.89472,1.1986,0.015532,0.14917,0.015806
-0.89372,1.1987,0.015605,0.1495,0.015879
-0.89272,1.1988,0.015678,0.14983,0.015952
-0.89172,1.199,0.015753,0.15015,0.016026
-0.89072,1.1991,0.015827,0.15048,0.0161
-0.88972,1.1992,0.015902,0.15081,0.016175
-0.88872,1.1993,0.015978,0.15115,0.01625
-0.88772,1.1995,0.016054,0.15148,0.016325
-0.88672,1.1996,0.016131,0.15181,0.016402
-0.88572,1.1997,0.016208,0.15215,0.016478
-0.88472,1.1998,0.016287,0.15248,0.016554
-0.88372,1.2,0.016365,0.15282,0.016632
-0.88272,1.2001,0.016446,0.15316,0.01671
-0.88172,1.2002,0.016527,0.1535,0.016787
-0.88072,1.2003,0.016608,0.15384,0.016865
-0.87972,1.2004,0.016689,0.15418,0.016943
-0.87872,1.2006,0.016772,0.15452,0.017022
-0.87772,1.2007,0.016856,0.15486,0.017101
-0.87672,1.2008,0.016939,0.1552,0.017181
-0.87572,1.2009,0.017024,0.15555,0.017262
-0.87472,1.201,0.017111,0.15589,0.017343
-0.87372,1.2011,0.017198,0.15624,0.017425
-0.87272,1.2013,0.017286,0.15658,0.017507
-0.87172,1.2014,0.017374,0.15693,0.017589
-0.87072,1.2015,0.017464,0.15728,0.017672
-0.86972,1.2016,0.017554,0.15763,0.017756
-0.86872,1.2017,0.017646,0.15798,0.017839
-0.86772,1.2018,0.017738,0.15834,0.017923
-0.86672,1.2019,0.017829,0.15869,0.018008
-0.86572,1.202,0.017923,0.15904,0.018094
-0.86472,1.2021,0.018018,0.1594,0.018179
-0.86372,1.2022,0.018113,0.15976,0.018265
-0.86272,1.2024,0.018208,0.16011,0.018351
-0.86172,1.2025,0.018304,0.16047,0.018438
-0.86072,1.2026,0.018402,0.16083,0.018525
-0.85971,1.2027,0.0185,0.16119,0.018613
-0.85871,1.2028,0.018599,0.16156,0.018702
-0.85771,1.2029,0.0187,0.16192,0.018791
-0.85671,1.203,0.018802,0.16228,0.018881
-0.85571,1.2031,0.018904,0.16265,0.018972
-0.85471,1.2032,0.019009,0.16302,0.019064
-0.85371,1.2033,0.019114,0.16339,0.019156
-0.85271,1.2034,0.019221,0.16376,0.019249
-0.85171,1.2035,0.019328,0.16413,0.019342
-0.85071,1.2036,0.019436,0.16451,0.019436
-0.84971,1.2036,0.019546,0.16488,0.019532
-0.84871,1.2037,0.019656,0.16526,0.019627
-0.84771,1.2038,0.019769,0.16563,0.019724
-0.84671,1.2039,0.019883,0.16601,0.019823
-0.84571,1.204,0.020001,0.16639,0.019923
-0.84471,1.2041,0.020118,0.16677,0.020023
-0.84371,1.2042,0.020238,0.16715,0.020124
-0.84271,1.2043,0.02036,0.16754,0.020226
-0.84171,1.2043,0.020483,0.16792,0.020329
-0.84071,1.2044,0.020607,0.16831,0.020433
-0.83971,1.2045,0.020732,0.1687,0.020537
-0.83871,1.2046,0.020859,0.16908,0.020642
-0.83771,1.2046,0.020988,0.16947,0.020748
-0.83671,1.2047,0.021117,0.16986,0.020854
-0.83571,1.2048,0.02125,0.17026,0.020961
-0.83471,1.2048,0.02138,0.17065,0.021067
-0.83371,1.2049,0.021514,0.17104,0.021176
-0.83271,1.205,0.021651,0.17144,0.021285
-0.83171,1.205,0.02179,0.17183,0.021397
-0.83071,1.2051,0.021931,0.17223,0.021509
-0.82971,1.2052,0.022073,0.17263,0.021621
-0.82871,1.2052,0.022217,0.17303,0.021735
-0.82771,1.2053,0.022362,0.17343,0.02185
-0.82671,1.2053,0.022509,0.17383,0.021965
-0.82571,1.2054,0.022656,0.17424,0.022081
-0.82471,1.2055,0.022804,0.17464,0.022197
-0.82371,1.2055,0.022953,0.17505,0.022312
-0.82271,1.2056,0.023103,0.17545,0.022431
-0.82171,1.2056,0.023257,0.17586,0.02255
-0.82071,1.2057,0.023411,0.17627,0.02267
-0.8197,1.2057,0.023569,0.17668,0.022792
-0.8187,1.2058,0.023728,0.17709,0.022913
-0.8177,1.2058,0.023889,0.17751,0.023036
-0.8167,1.2059,0.024052,0.17792,0.02316
-0.8157,1.2059,0.024218,0.17834,0.023284
-0.8147,1.206,0.024387,0.17876,0.023409
-0.8137,1.206,0.024558,0.17918,0.023535
-0.8127,1.206,0.024732,0.17961,0.023666
-0.8117,1.2061,0.024909,0.18003,0.023797
-0.8107,1.2061,0.025088,0.18046,0.023927
-0.8097,1.2061,0.025268,0.18089,0.024059
-0.8087,1.2062,0.025452,0.18132,0.024193
-0.8077,1.2062,0.025636,0.18175,0.024326
-0.8067,1.2062,0.025822,0.18219,0.024459
-0.8057,1.2062,0.026011,0.18262,0.024593
-0.8047,1.2062,0.026203,0.18306,0.024729
-0.8037,1.2063,0.026398,0.1835,0.024865
-0.8027,1.2063,0.026595,0.18394,0.025
-0.8017,1.2063,0.026795,0.18438,0.025141
-0.8007,1.2063,0.026997,0.18482,0.025281
-0.7997,1.2063,0.027203,0.18527,0.025422
-0.7987,1.2063,0.027411,0.18571,0.025565
-0.7977,1.2063,0.027621,0.18616,0.025708
-0.7967,1.2063,0.027835,0.18661,0.025852
-0.7957,1.2063,0.028051,0.18706,0.025997
-0.7947,1.2063,0.028272,0.18752,0.026142
-0.7937,1.2063,0.028497,0.18798,0.026287
-0.7927,1.2062,0.028725,0.18844,0.02643
-0.7917,1.2062,0.028958,0.1889,0.026578
-0.7907,1.2062,0.029195,0.18936,0.026727
-0.7897,1.2061,0.029436,0.18983,0.026877
-0.7887,1.2061,0.029681,0.19029,0.027029
-0.7877,1.2061,0.02993,0.19076,0.027181
-0.7867,1.206,0.030181,0.19124,0.027334
-0.7857,1.206,0.030434,0.19171,0.027488
-0.7847,1.2059,0.03069,0.19218,0.027643
-0.7837,1.2059,0.030949,0.19266,0.027799
-0.7827,1.2058,0.03121,0.19314,0.027957
-0.7817,1.2057,0.031477,0.19362,0.028113
-0.7807,1.2057,0.031746,0.1941,0.028272
-0.77969,1.2056,0.032018,0.19458,0.028433
-0.77869,1.2055,0.032292,0.19507,0.028595
-0.77769,1.2055,0.03257,0.19555,0.028759
-0.77669,1.2054,0.032847,0.19604,0.028924
-0.77569,1.2053,0.033131,0.19654,0.029092
-0.77469,1.2052,0.033416,0.19703,0.029261
-0.77369,1.2051,0.033705,0.19753,0.029434
-0.77269,1.205,0.033998,0.19803,0.029608
-0.77169,1.2049,0.034296,0.19853,0.029782
-0.77069,1.2048,0.034595,0.19903,0.02996
-0.76969,1.2047,0.034896,0.19954,0.03014
-0.76869,1.2045,0.0352,0.20004,0.030321
-0.76769,1.2044,0.035511,0.20055,0.030504
-0.76669,1.2043,0.035823,0.20106,0.030686
-0.76569,1.2041,0.036138,0.20157,0.03087
-0.76469,1.204,0.036458,0.20208,0.031055
-0.76369,1.2038,0.036784,0.20259,0.031243
-0.76269,1.2037,0.037113,0.2031,0.03143
-0.76169,1.2035,0.037446,0.20362,0.031618
-0.76069,1.2033,0.037783,0.20414,0.031807
-0.75969,1.2031,0.038131,0.20466,0.032
-0.75869,1.203,0.03848,0.20518,0.032193
-0.75769,1.2028,0.038832,0.2057,0.032386
-0.75669,1.2026,0.039187,0.20623,0.032579
-0.75569,1.2023,0.039549,0.20676,0.032773
-0.75469,1.2021,0.039911,0.20729,0.032967
-0.75369,1.2019,0.040283,0.20782,0.03316
-0.75269,1.2017,0.040662,0.20836,0.033355
-0.75169,1.2015,0.041042,0.20891,0.033551
-0.75069,1.2012,0.041429,0.20945,0.033748
-0.74969,1.201,0.041823,0.21,0.033945
-0.74869,1.2007,0.042225,0.21055,0.034143
-0.74769,1.2005,0.042627,0.2111,0.034343
-0.74669,1.2002,0.043034,0.21165,0.034543
-0.74569,1.1999,0.043449,0.21221,0.034744
-0.74469,1.1997,0.043876,0.21276,0.034946
-0.74369,1.1994,0.044302,0.21332,0.035149
-0.74269,1.1991,0.044738,0.21388,0.035354
-0.74169,1.1988,0.045178,0.21444,0.035559
-0.74069,1.1985,0.045619,0.21501,0.035764
-0.73968,1.1981,0.046045,0.21558,0.035973
-0.73868,1.1978,0.046513,0.21615,0.036185
-0.73768,1.1974,0.046995,0.21673,0.036401
-0.73668,1.1971,0.04749,0.21731,0.036617
-0.73568,1.1967,0.047992,0.21789,0.036836
-0.73468,1.1963,0.048503,0.21847,0.037057
-0.73368,1.1959,0.049023,0.21906,0.037281
-0.73268,1.1955,0.049556,0.21966,0.037508
-0.73168,1.195,0.050102,0.22025,0.037738
-0.73068,1.1946,0.050654,0.22085,0.03797
-0.72968,1.1941,0.05121,0.22146,0.038198
-0.72868,1.1936,0.051779,0.22206,0.038431
-0.72768,1.1932,0.052351,0.22267,0.038666
-0.72668,1.1927,0.052925,0.22328,0.038905
-0.72568,1.1922,0.05351,0.22389,0.039141
-0.72468,1.1917,0.054096,0.2245,0.039381
-0.72368,1.1912,0.054684,0.22511,0.039621
-0.72268,1.1907,0.055277,0.22573,0.039866
-0.72168,1.1902,0.055871,0.22634,0.04011
-0.72068,1.1896,0.056479,0.22696,0.040357
-0.71968,1.1891,0.057089,0.22758,0.04061
-0.71868,1.1886,0.057699,0.2282,0.040856
-0.71768,1.188,0.058314,0.22882,0.041108
-0.71668,1.1875,0.058931,0.22945,0.041363
-0.71568,1.1869,0.059546,0.23008,0.041613
-0.71468,1.1863,0.060169,0.2307,0.041871
-0.71368,1.1857,0.060801,0.23133,0.042135
-0.71268,1.1851,0.061446,0.23196,0.042405
-0.71168,1.1845,0.062091,0.23259,0.042676
-0.71068,1.1838,0.06274,0.23323,0.042946
-0.70968,1.1832,0.063403,0.23386,0.043222
-0.70868,1.1826,0.064065,0.2345,0.043501
-0.70768,1.1819,0.064735,0.23513,0.043782
-0.70668,1.1812,0.06541,0.23577,0.044063
-0.70568,1.1806,0.066095,0.23641,0.04435
-0.70468,1.1799,0.066784,0.23705,0.044637
-0.70368,1.1792,0.067474,0.23769,0.044925
-0.70268,1.1785,0.068169,0.23834,0.045218
-0.70168,1.1777,0.06888,0.23898,0.045513
-0.70068,1.177,0.069601,0.23963,0.045812
-0.69967,1.1762,0.07033,0.24027,0.046114
-0.69867,1.1754,0.071082,0.24092,0.046428
-0.69767,1.1746,0.071852,0.24157,0.046745
-0.69667,1.1738,0.072637,0.24223,0.047069
-0.69567,1.1729,0.073424,0.24288,0.047398
-0.69467,1.1721,0.074218,0.24353,0.047725
-0.69367,1.1712,0.075018,0.24418,0.048059
-0.69267,1.1703,0.075824,0.24484,0.048409
-0.69167,1.1694,0.076631,0.24549,0.048754
-0.69067,1.1684,0.077449,0.24615,0.049102
-0.68967,1.1675,0.078278,0.2468,0.049455
-0.68867,1.1665,0.079115,0.24746,0.049812
-0.68767,1.1656,0.079958,0.24812,0.050172
-0.68667,1.1646,0.080809,0.24878,0.050537
-0.68567,1.1636,0.081658,0.24944,0.050902
-0.68467,1.1625,0.082512,0.25009,0.051271
-0.68367,1.1615,0.083378,0.25075,0.051641
-0.68267,1.1604,0.084258,0.25141,0.052015
-0.68167,1.1594,0.085128,0.25207,0.052399
-0.68067,1.1583,0.086019,0.25273,0.052781
-0.67967,1.1572,0.086919,0.2534,0.053161
-0.67867,1.1561,0.087817,0.25406,0.053542
-0.67767,1.155,0.088723,0.25472,0.05393
-0.67667,1.1539,0.089631,0.25539,0.054314
-0.67567,1.1527,0.090555,0.25605,0.054706
-0.67467,1.1516,0.091482,0.25672,0.055098
-0.67367,1.1504,0.092417,0.25739,0.055492
-0.67267,1.1492,0.093368,0.25805,0.055889
-0.67167,1.148,0.094312,0.25872,0.056288
-0.67067,1.1468,0.095265,0.25939,0.056685
-0.66967,1.1456,0.096216,0.26005,0.057085
-0.66867,1.1443,0.097182,0.26072,0.057486
-0.66767,1.1431,0.098151,0.26139,0.057892
-0.66667,1.1418,0.099113,0.26206,0.058297
-0.66567,1.1405,0.10008,0.26273,0.058704
-0.66467,1.1392,0.10108,0.2634,0.059115
-0.66367,1.1379,0.10209,0.26407,0.059535
-0.66267,1.1365,0.10311,0.26474,0.059953
-0.66167,1.1351,0.10412,0.26542,0.060375
-0.66067,1.1338,0.10516,0.26609,0.0608
-0.65966,1.1324,0.10622,0.26676,0.06123
-0.65866,1.1309,0.10729,0.26744,0.061666
-0.65766,1.1295,0.10837,0.26811,0.062107
-0.65666,1.128,0.10946,0.26878,0.062554
-0.65566,1.1265,0.11058,0.26945,0.063008
-0.65466,1.1249,0.11171,0.27011,0.06347
-0.65366,1.1234,0.11285,0.27078,0.063929
-0.65266,1.1218,0.11398,0.27145,0.064392
-0.65166,1.1202,0.11513,0.27212,0.064859
-0.65066,1.1187,0.11629,0.27278,0.06533
-0.64966,1.117,0.11745,0.27345,0.065803
-0.64866,1.1154,0.11862,0.27411,0.066278
-0.64766,1.1138,0.11979,0.27478,0.066754
-0.64666,1.1121,0.12098,0.27544,0.067241
-0.64566,1.1104,0.12218,0.2761,0.067726
-0.64466,1.1087,0.12338,0.27676,0.068214
-0.64366,1.107,0.12462,0.27741,0.068716
-0.64266,1.1052,0.12587,0.27805,0.069231
-0.64166,1.1034,0.12713,0.2787,0.069747
-0.64066,1.1016,0.12839,0.27934,0.070271
-0.63966,1.0997,0.12968,0.27997,0.070799
-0.63866,1.0979,0.13097,0.2806,0.071329
-0.63766,1.096,0.13227,0.28124,0.071865
-0.63666,1.0941,0.13359,0.28187,0.072403
-0.63566,1.0922,0.13492,0.28249,0.07295
-0.63466,1.0903,0.13626,0.28312,0.0735
-0.63366,1.0883,0.13761,0.28373,0.074061
-0.63266,1.0863,0.13897,0.28434,0.074626
-0.63166,1.0843,0.14034,0.28495,0.075196
-0.63066,1.0823,0.14172,0.28555,0.075775
-0.62966,1.0802,0.14311,0.28615,0.076354
-0.62866,1.0782,0.14451,0.28675,0.07694
-0.62766,1.0761,0.14592,0.28733,0.077532
-0.62666,1.0739,0.14733,0.28791,0.078124
-0.62566,1.0718,0.14877,0.28849,0.078727
-0.62466,1.0696,0.1502,0.28906,0.07933
-0.62366,1.0674,0.15162,0.28964,0.079938
-0.62266,1.0652,0.15306,0.2902,0.080548
-0.62166,1.063,0.15452,0.29077,0.081166
-0.62066,1.0608,0.15598,0.29133,0.081791
-0.61965,1.0585,0.15743,0.29189,0.082416
-0.61865,1.0562,0.1589,0.29244,0.083045
-0.61765,1.0539,0.16037,0.29299,0.083678
-0.61665,1.0516,0.16185,0.29354,0.084313
-0.61565,1.0493,0.16333,0.29409,0.084947
-0.61465,1.047,0.1648,0.29463,0.085587
-0.61365,1.0446,0.16626,0.29518,0.086223
-0.61265,1.0423,0.16775,0.29571,0.086868
-0.61165,1.0399,0.16924,0.29624,0.087519
-0.61065,1.0375,0.17073,0.29677,0.088179
-0.60965,1.035,0.17222,0.29729,0.088835
-0.60865,1.0326,0.17371,0.29781,0.089498
-0.60765,1.0301,0.17521,0.29833,0.090161
-0.60665,1.0276,0.17673,0.29884,0.090828
-0.60565,1.0251,0.17825,0.29935,0.091498
-0.60465,1.0226,0.17977,0.29985,0.092168
-0.60365,1.0201,0.1813,0.30035,0.092839
-0.60265,1.0175,0.18284,0.30085,0.093521
-0.60165,1.0149,0.18439,0.30134,0.094207
-0.60065,1.0123,0.18595,0.30182,0.0949
-0.59965,1.0097,0.1875,0.3023,0.095593
-0.59865,1.007,0.18908,0.30278,0.096301
-0.59765,1.0043,0.19066,0.30324,0.097008
-0.59665,1.0017,0.19223,0.3037,0.097715
-0.59565,0.99896,0.1938,0.30416,0.098421
-0.59465,0.99624,0.19536,0.30461,0.099139
-0.59365,0.99351,0.19692,0.30505,0.099868
-0.59265,0.99076,0.19847,0.30549,0.1006
-0.59165,0.98799,0.20003,0.30592,0.10132
-0.59065,0.98521,0.2016,0.30635,0.10206
-0.58965,0.98241,0.20315,0.30677,0.1028
-0.58865,0.97959,0.20472,0.30718,0.10354
-0.58765,0.97677,0.20627,0.30759,0.10428
-0.58665,0.97393,0.20784,0.30799,0.10503
-0.58565,0.97106,0.20939,0.30838,0.10578
-0.58465,0.96818,0.21095,0.30877,0.10653
-0.58365,0.96528,0.21252,0.30915,0.10728
-0.58265,0.96236,0.21408,0.30952,0.10804
-0.58165,0.95943,0.21564,0.30989,0.1088
-0.58065,0.95649,0.21718,0.31026,0.10956
-0.57964,0.95354,0.21871,0.31062,0.11033
-0.57864,0.95056,0.22024,0.31096,0.11111
-0.57764,0.94756,0.22178,0.3113,0.11188
-0.57664,0.94454,0.2233,0.31162,0.11266
-0.57564,0.9415,0.22482,0.31194,0.11345
-0.57464,0.93845,0.22632,0.31225,0.11424
-0.57364,0.93538,0.22781,0.31254,0.11503
-0.57264,0.93229,0.22932,0.31283,0.11583
-0.57164,0.92918,0.23082,0.31311,0.11664
-0.57064,0.92606,0.23231,0.31338,0.11745
-0.56964,0.92292,0.2338,0.31364,0.11827
-0.56864,0.91977,0.23528,0.31389,0.11908
-0.56764,0.91661,0.23676,0.31413,0.1199
-0.56664,0.91343,0.23823,0.31436,0.12073
-0.56564,0.91025,0.23969,0.31459,0.12156
-0.56464,0.90706,0.24113,0.31481,0.12239
-0.56364,0.90386,0.24257,0.31501,0.12322
-0.56264,0.90065,0.244,0.31521,0.12405
-0.56164,0.89743,0.24542,0.31539,0.12489
-0.56064,0.89421,0.24684,0.31558,0.12573
-0.55964,0.89097,0.24823,0.31575,0.12657
-0.55864,0.88772,0.24962,0.31591,0.12741
-0.55764,0.88445,0.251,0.31606,0.12826
-0.55664,0.88118,0.25237,0.3162,0.12911
-0.55564,0.87791,0.25372,0.31634,0.12996
-0.55464,0.87461,0.25506,0.31647,0.13081
-0.55364,0.87131,0.25639,0.3166,0.13166
-0.55264,0.86801,0.2577,0.31672,0.13251
-0.55164,0.86469,0.25898,0.31682,0.13336
-0.55064,0.86137,0.26023,0.31692,0.13422
-0.54964,0.85804,0.26147,0.31701,0.13508
-0.54864,0.8547,0.26269,0.31709,0.13594
-0.54764,0.85135,0.26391,0.31716,0.13682
-0.54664,0.84799,0.2651,0.31722,0.13768
-0.54564,0.84461,0.26628,0.31727,0.13856
-0.54464,0.84121,0.26744,0.3173,0.13944
-0.54364,0.8378,0.2686,0.31733,0.14032
-0.54264,0.83439,0.26975,0.31734,0.1412
-0.54164,0.83097,0.27086,0.31736,0.14208
-0.54064,0.82754,0.27197,0.31736,0.14296
-0.53963,0.82411,0.27305,0.31736,0.14384
-0.53863,0.82067,0.27412,0.31735,0.14472
-0.53763,0.81722,0.27516,0.31733,0.1456
-0.53663,0.81376,0.27619,0.31731,0.14647
-0.53563,0.81029,0.27721,0.31728,0.14735
-0.53463,0.80681,0.27821,0.31723,0.14822
-0.53363,0.80332,0.27918,0.31718,0.1491
-0.53263,0.79981,0.28014,0.3171,0.14998
-0.53163,0.79627,0.2811,0.317,0.15086
-0.53063,0.79272,0.28202,0.31689,0.15175
-0.52963,0.78915,0.28293,0.31676,0.15265
-0.52863,0.78557,0.28384,0.31661,0.15354
-0.52763,0.78198,0.28473,0.31645,0.15442
-0.52663,0.77838,0.2856,0.31627,0.15531
-0.52563,0.77477,0.28645,0.31609,0.15622
-0.52463,0.77115,0.2873,0.31589,0.15711
-0.52363,0.76752,0.28812,0.31568,0.15801
-0.52263,0.7639,0.28895,0.31546,0.1589
-0.52163,0.76026,0.28975,0.31524,0.1598
-0.52063,0.75662,0.29051,0.31501,0.1607
-0.51963,0.75298,0.29127,0.31478,0.16159
-0.51863,0.74934,0.29201,0.31454,0.16248
-0.51763,0.7457,0.29274,0.31429,0.16337
-0.51663,0.74205,0.29343,0.31404,0.16427
-0.51563,0.7384,0.29412,0.31377,0.16518
-0.51463,0.73475,0.29479,0.31351,0.16608
-0.51363,0.73111,0.29546,0.31324,0.16698
-0.51263,0.72747,0.29611,0.31296,0.16787
-0.51163,0.72383,0.29672,0.31267,0.16876
-0.51063,0.72018,0.29732,0.31237,0.16964
-0.50963,0.71653,0.2979,0.31206,0.17053
-0.50863,0.71287,0.29848,0.31174,0.17142
-0.50763,0.7092,0.29903,0.31141,0.17229
-0.50663,0.70554,0.29957,0.31107,0.17318
-0.50563,0.70187,0.30009,0.31071,0.17406
-0.50463,0.69819,0.3006,0.31034,0.17494
-0.50363,0.69451,0.30109,0.30996,0.17583
-0.50263,0.69083,0.30157,0.30957,0.17672
-0.50163,0.68714,0.30203,0.30916,0.17761
-0.50063,0.68345,0.30247,0.30875,0.1785
-0.49962,0.67976,0.30289,0.30833,0.17939
-0.49862,0.67606,0.30329,0.3079,0.18028
-0.49762,0.67238,0.30368,0.30746,0.18116
-0.49662,0.66869,0.30406,0.30701,0.18204
-0.49562,0.66499,0.30445,0.30655,0.18291
-0.49462,0.6613,0.3048,0.30609,0.18379
-0.49362,0.65761,0.30514,0.30561,0.18467
-0.49262,0.65393,0.30545,0.30512,0.18555
-0.49162,0.65024,0.30577,0.3046,0.18641
-0.49062,0.64656,0.30607,0.30408,0.18728
-0.48962,0.6429,0.30637,0.30355,0.18814
-0.48862,0.63923,0.30663,0.30301,0.18899
-0.48762,0.63558,0.30688,0.30247,0.18983
-0.48662,0.63197,0.30712,0.30192,0.19067
-0.48562,0.62836,0.30734,0.30136,0.1915
-0.48462,0.62477,0.30757,0.30078,0.19234
-0.48362,0.62118,0.30777,0.30021,0.19317
-0.48262,0.61762,0.30796,0.29964,0.194
-0.48162,0.61406,0.30813,0.29906,0.19482
-0.48062,0.61052,0.3083,0.29848,0.19564
-0.47962,0.60699,0.30846,0.29789,0.19645
-0.47862,0.60347,0.30863,0.2973,0.19727
-0.47762,0.59996,0.3088,0.2967,0.19807
-0.47662,0.59646,0.30894,0.2961,0.19887
-0.47562,0.59297,0.30909,0.2955,0.19966
-0.47462,0.58949,0.30922,0.29489,0.20045
-0.47362,0.58602,0.30936,0.29427,0.20125
-0.47262,0.58255,0.30948,0.29365,0.20204
-0.47162,0.57909,0.30957,0.29303,0.20283
-0.47062,0.57564,0.30967,0.29239,0.20362
-0.46962,0.57218,0.30975,0.29175,0.20441
-0.46862,0.56873,0.30982,0.2911,0.2052
-0.46762,0.56528,0.30988,0.29045,0.20598
-0.46662,0.56184,0.30993,0.28979,0.20677
-0.46562,0.55841,0.30995,0.28912,0.20755
-0.46462,0.55499,0.30998,0.28845,0.20833
-0.46362,0.55158,0.30997,0.28776,0.20911
-0.46262,0.54818,0.30996,0.28708,0.20988
-0.46162,0.54478,0.30995,0.28639,0.21066
-0.46062,0.5414,0.30993,0.28571,0.21144
-0.45961,0.53802,0.3099,0.28501,0.2122
-0.45861,0.53465,0.30986,0.28431,0.21296
-0.45761,0.53129,0.30982,0.28361,0.21371
-0.45661,0.52793,0.30976,0.2829,0.21446
-0.45561,0.52459,0.3097,0.28219,0.21521
-0.45461,0.52127,0.30963,0.28149,0.21595
-0.45361,0.51796,0.30956,0.28079,0.21669
-0.45261,0.51465,0.30949,0.28007,0.21741
-0.45161,0.51137,0.30941,0.27936,0.21814
-0.45061,0.5081,0.30935,0.27865,0.21884
-0.44961,0.50484,0.30928,0.27794,0.21954
-0.44861,0.50159,0.30919,0.27722,0.22023
-0.44761,0.49836,0.30913,0.2765,0.22091
-0.44661,0.49514,0.30906,0.27578,0.22159
-0.44561,0.49193,0.30898,0.27506,0.22226
-0.44461,0.48873,0.3089,0.27434,0.22295
-0.44361,0.48555,0.3088,0.2736,0.22363
-0.44261,0.48238,0.30871,0.27287,0.22432
-0.44161,0.47922,0.30863,0.27213,0.22503
-0.44061,0.47607,0.30853,0.27138,0.22573
-0.43961,0.47294,0.30845,0.27064,0.22642
-0.43861,0.46982,0.30834,0.26989,0.22711
-0.43761,0.46672,0.30827,0.26914,0.22779
-0.43661,0.46364,0.30818,0.26839,0.22846
-0.43561,0.46056,0.30811,0.26764,0.22914
-0.43461,0.4575,0.30804,0.26689,0.22982
-0.43361,0.45445,0.30797,0.26613,0.23049
-0.43261,0.45142,0.30789,0.26537,0.23117
-0.43161,0.44841,0.30781,0.26461,0.23185
-0.43061,0.44541,0.30774,0.26386,0.23251
-0.42961,0.44244,0.30765,0.2631,0.23317
-0.42861,0.43947,0.30756,0.26234,0.23386
-0.42761,0.43651,0.30749,0.26157,0.23453
-0.42661,0.43357,0.3074,0.2608,0.23516
-0.42561,0.43063,0.30733,0.26002,0.23583
-0.42461,0.4277,0.30724,0.25925,0.23648
-0.42361,0.42478,0.30713,0.25848,0.23714
-0.42261,0.42188,0.30702,0.2577,0.2378
-0.42161,0.41898,0.30691,0.25693,0.23846
-0.42061,0.41609,0.30681,0.25616,0.23912
-0.4196,0.41322,0.3067,0.25538,0.23978
-0.4186,0.41036,0.30659,0.2546,0.24044
-0.4176,0.40751,0.30649,0.25382,0.24109
-0.4166,0.40467,0.30637,0.25304,0.24176
-0.4156,0.40184,0.30626,0.25226,0.24241
-0.4146,0.39903,0.30615,0.25148,0.24307
-0.4136,0.39624,0.30605,0.25069,0.24371
-0.4126,0.39345,0.30595,0.24991,0.24435
-0.4116,0.39068,0.30585,0.24912,0.245
-0.4106,0.38792,0.30577,0.24833,0.24562
-0.4096,0.38517,0.30568,0.24754,0.24624
-0.4086,0.38244,0.30558,0.24675,0.24686
-0.4076,0.37973,0.30548,0.24595,0.24748
-0.4066,0.37702,0.30538,0.24516,0.24809
-0.4056,0.37432,0.30527,0.24436,0.2487
-0.4046,0.37163,0.30516,0.24356,0.24932
-0.4036,0.36895,0.30504,0.24276,0.24994
-0.4026,0.36627,0.30491,0.24196,0.25055
-0.4016,0.36361,0.30479,0.24115,0.25117
-0.4006,0.36096,0.30466,0.24035,0.25178
-0.3996,0.35832,0.30452,0.23954,0.2524
-0.3986,0.3557,0.30439,0.23874,0.253
-0.3976,0.3531,0.3043,0.23794,0.25362
-0.3966,0.35051,0.30419,0.23715,0.25422
-0.3956,0.34793,0.30408,0.23635,0.25484
-0.3946,0.34536,0.30398,0.23555,0.25544
-0.3936,0.34279,0.30385,0.23476,0.25605
-0.3926,0.34023,0.30371,0.23398,0.25665
-0.3916,0.33767,0.30359,0.23319,0.25725
-0.3906,0.33513,0.30346,0.2324,0.25785
-0.3896,0.33259,0.30333,0.23162,0.25844
-0.3886,0.33007,0.30319,0.23084,0.25904
-0.3876,0.32756,0.30305,0.23006,0.25961
-0.3866,0.32506,0.30291,0.22928,0.26019
-0.3856,0.32257,0.30277,0.2285,0.26078
-0.3846,0.32009,0.30263,0.22771,0.26134
-0.3836,0.31761,0.30249,0.22692,0.26192
-0.3826,0.31515,0.30236,0.22612,0.2625
-0.3816,0.31268,0.30224,0.22532,0.26305
-0.3806,0.31023,0.30209,0.22453,0.26362
-0.37959,0.30778,0.30195,0.22373,0.26417
-0.37859,0.30534,0.3018,0.22293,0.26472
-0.37759,0.3029,0.30165,0.22213,0.26526
-0.37659,0.30047,0.30151,0.22132,0.26578
-0.37559,0.29805,0.30135,0.22051,0.26633
-0.37459,0.29564,0.30119,0.21971,0.26683
-0.37359,0.29323,0.30103,0.21889,0.26736
-0.37259,0.29082,0.30086,0.21807,0.26787
-0.37159,0.28843,0.30069,0.21725,0.26836
-0.37059,0.28604,0.30051,0.21643,0.26889
-0.36959,0.28367,0.30035,0.21561,0.2694
-0.36859,0.2813,0.3002,0.2148,0.2699
-0.36759,0.27894,0.30007,0.21399,0.27039
-0.36659,0.27658,0.29992,0.21318,0.27089
-0.36559,0.27425,0.29983,0.21238,0.27145
-0.36459,0.27193,0.29971,0.21159,0.27194
-0.36359,0.26961,0.29958,0.21079,0.27242
-0.36259,0.2673,0.29943,0.20999,0.2729
-0.36159,0.265,0.2993,0.20919,0.27338
-0.36059,0.2627,0.29915,0.20839,0.27386
-0.35959,0.26041,0.299,0.20759,0.27434
-0.35859,0.25812,0.29886,0.20679,0.27483
-0.35759,0.25584,0.29871,0.20598,0.27532
-0.35659,0.25356,0.29859,0.20518,0.27582
-0.35559,0.25129,0.29845,0.20436,0.2763
-0.35459,0.24903,0.29832,0.20355,0.27678
-0.35359,0.24679,0.29819,0.20274,0.27726
-0.35259,0.24458,0.29807,0.20193,0.27773
-0.35159,0.24237,0.29794,0.20113,0.2782
-0.35059,0.24016,0.2978,0.20033,0.27866
-0.34959,0.23795,0.29767,0.19952,0.27909
-0.34859,0.23575,0.29753,0.19873,0.27955
-0.34759,0.23356,0.29738,0.19793,0.27999
-0.34659,0.23138,0.29724,0.19714,0.28045
-0.34559,0.22921,0.29709,0.19636,0.28089
-0.34459,0.22704,0.29695,0.19558,0.28133
-0.34359,0.22487,0.29681,0.1948,0.28175
-0.34259,0.22272,0.29665,0.19403,0.28219
-0.34159,0.22058,0.29648,0.19326,0.28261
-0.34059,0.21844,0.2963,0.19248,0.28304
-0.33958,0.21631,0.29612,0.19171,0.28346
-0.33858,0.21418,0.29593,0.19094,0.28389
-0.33758,0.21205,0.29575,0.19016,0.28431
-0.33658,0.20993,0.29558,0.18939,0.28474
-0.33558,0.20781,0.2954,0.1886,0.28516
-0.33458,0.2057,0.2952,0.18782,0.28557
-0.33358,0.2036,0.295,0.18703,0.28597
-0.33258,0.2015,0.2948,0.18624,0.28637
-0.33158,0.19941,0.29459,0.18546,0.28678
-0.33058,0.19733,0.2944,0.18469,0.28717
-0.32958,0.19525,0.29419,0.18392,0.28756
-0.32858,0.19318,0.294,0.18315,0.28794
-0.32758,0.1911,0.2938,0.18238,0.28833
-0.32658,0.18903,0.29359,0.18161,0.2887
-0.32558,0.18694,0.29337,0.18084,0.28907
-0.32458,0.18486,0.29315,0.18008,0.28944
-0.32358,0.18277,0.29293,0.17931,0.28981
-0.32258,0.18069,0.2927,0.17854,0.29018
-0.32158,0.17863,0.29248,0.17777,0.29055
-0.32058,0.17655,0.29225,0.177,0.29092
-0.31958,0.17449,0.29201,0.17623,0.29128
-0.31858,0.17242,0.29177,0.17547,0.29165
-0.31758,0.17036,0.29153,0.17471,0.29201
-0.31658,0.1683,0.2913,0.17394,0.29237
-0.31558,0.16627,0.29107,0.17319,0.29272
-0.31458,0.16424,0.29085,0.17244,0.29307
-0.31358,0.16221,0.29063,0.17169,0.29342
-0.31258,0.16018,0.2904,0.17094,0.29377
-0.31158,0.15816,0.29017,0.1702,0.29411
-0.31058,0.15615,0.28993,0.16946,0.29445
-0.30958,0.15415,0.28968,0.16873,0.29479
-0.30858,0.15216,0.28944,0.168,0.29513
-0.30758,0.15017,0.28919,0.16727,0.29546
-0.30658,0.14818,0.28893,0.16654,0.29578
-0.30558,0.14621,0.28867,0.16582,0.2961
-0.30458,0.14425,0.2884,0.16511,0.29642
-0.30358,0.14228,0.28813,0.16438,0.29675
-0.30258,0.14032,0.28788,0.16366,0.29707
-0.30158,0.13837,0.28761,0.16294,0.29738
-0.30058,0.13643,0.28734,0.16223,0.29768
-0.29957,0.13449,0.28707,0.16151,0.298
-0.29857,0.13256,0.2868,0.16079,0.2983
-0.29757,0.13064,0.28652,0.16008,0.29861
-0.29657,0.12872,0.28624,0.15937,0.29892
-0.29557,0.1268,0.28594,0.15866,0.29923
-0.29457,0.1249,0.28566,0.15796,0.29952
-0.29357,0.123,0.28536,0.15725,0.29982
-0.29257,0.1211,0.28507,0.15655,0.30013
-0.29157,0.11921,0.28476,0.15584,0.30043
-0.29057,0.11732,0.28443,0.15513,0.30076
-0.28957,0.11544,0.28412,0.15442,0.30108
-0.28857,0.11357,0.28381,0.15371,0.30141
-0.28757,0.1117,0.28352,0.153,0.30173
-0.28657,0.10986,0.2832,0.15229,0.30205
-0.28557,0.10801,0.28288,0.15159,0.30239
-0.28457,0.10617,0.28256,0.15089,0.30273
-0.28357,0.10433,0.28224,0.1502,0.30305
-0.28257,0.10248,0.28192,0.14951,0.30338
-0.28157,0.10064,0.28161,0.14881,0.3037
-0.28057,0.098787,0.28129,0.1481,0.30404
-0.27957,0.096939,0.28097,0.1474,0.30436
-0.27857,0.095092,0.28063,0.14669,0.30469
-0.27757,0.093255,0.28028,0.146,0.30501
-0.27657,0.09142,0.27993,0.1453,0.30533
-0.27557,0.08958,0.27957,0.14461,0.30563
-0.27457,0.08774,0.27921,0.14392,0.30594
-0.27357,0.085907,0.27884,0.14323,0.30625
-0.27257,0.084074,0.27846,0.14255,0.30656
-0.27157,0.082241,0.27808,0.14186,0.30686
-0.27057,0.080406,0.27771,0.14118,0.30716
-0.26957,0.078572,0.27733,0.14051,0.30745
-0.26857,0.076735,0.27695,0.13985,0.30775
-0.26757,0.074902,0.27657,0.1392,0.30804
-0.26657,0.073068,0.27618,0.13855,0.30832
-0.26557,0.071238,0.27578,0.1379,0.3086
-0.26457,0.069405,0.27539,0.13724,0.30887
-0.26357,0.067576,0.27499,0.13658,0.30916
-0.26257,0.06576,0.27458,0.13592,0.30945
-0.26157,0.063947,0.27418,0.13526,0.30972
-0.26057,0.062137,0.27379,0.1346,0.31
-0.25956,0.060325,0.27339,0.13395,0.31029
-0.25856,0.05852,0.273,0.13329,0.31058
-0.25756,0.056705,0.2726,0.13264,0.31086
-0.25656,0.054893,0.27221,0.13198,0.31115
-0.25556,0.053086,0.27181,0.13133,0.31145
-0.25456,0.051292,0.27141,0.1307,0.31175
-0.25356,0.049511,0.27101,0.13006,0.31204
-0.25256,0.047733,0.2706,0.12943,0.31234
-0.25156,0.045966,0.27018,0.12879,0.31266
-0.25056,0.04421,0.26976,0.12816,0.31298
-0.24956,0.042464,0.26934,0.12752,0.31329
-0.24856,0.040733,0.26891,0.12689,0.31361
-0.24756,0.039004,0.2685,0.12626,0.31393
-0.24656,0.037279,0.26807,0.12563,0.31425
-0.24556,0.035554,0.26764,0.12501,0.31456
-0.24456,0.033831,0.26719,0.12438,0.31487
-0.24356,0.032108,0.26674,0.12376,0.31518
-0.24256,0.03039,0.26629,0.12314,0.31549
-0.24156,0.028678,0.26585,0.12253,0.3158
-0.24056,0.026973,0.26539,0.12193,0.3161
-0.23956,0.025264,0.26494,0.12133,0.3164
-0.23856,0.023561,0.26447,0.12074,0.31671
-0.23756,0.021859,0.26398,0.12015,0.31703
-0.23656,0.02016,0.2635,0.11957,0.31734
-0.23556,0.018466,0.26301,0.11898,0.31765
-0.23456,0.016779,0.26253,0.1184,0.31796
-0.23356,0.015091,0.26204,0.11782,0.31828
-0.23256,0.013406,0.26155,0.11724,0.3186
-0.23156,0.011713,0.26106,0.11666,0.3189
-0.23056,0.010017,0.26056,0.11607,0.31921
-0.22956,0.0083172,0.26006,0.1155,0.31953
-0.22856,0.00662,0.25956,0.11492,0.31984
-0.22756,0.00492,0.25904,0.11434,0.32014
-0.22656,0.0032204,0.25852,0.11377,0.32044
-0.22556,0.001522,0.258,0.11319,0.32074
-0.22456,-0.00017444,0.25746,0.11261,0.32104
-0.22356,-0.0018648,0.25692,0.11204,0.32134
-0.22256,-0.0035471,0.25637,0.11147,0.32163
-0.22156,-0.0052207,0.25582,0.1109,0.32193
-0.22056,-0.0068925,0.25526,0.11032,0.32223
-0.21955,-0.0085685,0.25471,0.10976,0.32253
-0.21855,-0.010249,0.25415,0.1092,0.32283
-0.21755,-0.011926,0.2536,0.10863,0.32313
-0.21655,-0.013591,0.25304,0.10807,0.3234
-0.21555,-0.015249,0.25245,0.1075,0.32367
-0.21455,-0.016896,0.25185,0.10694,0.32394
-0.21355,-0.018537,0.25124,0.10637,0.32421
-0.21255,-0.020177,0.25065,0.1058,0.32449
-0.21155,-0.021812,0.25005,0.10524,0.32478
-0.21055,-0.023436,0.24944,0.10468,0.32508
-0.20955,-0.025056,0.24883,0.10412,0.32537
-0.20855,-0.026669,0.24819,0.10355,0.32564
-0.20755,-0.028283,0.24755,0.10297,0.32592
-0.20655,-0.029906,0.2469,0.10239,0.32617
-0.20555,-0.03151,0.24624,0.10181,0.32642
-0.20455,-0.033085,0.24557,0.10121,0.3267
-0.20355,-0.034644,0.24488,0.1006,0.32698
-0.20255,-0.036205,0.24418,0.10001,0.32726
-0.20155,-0.037772,0.24352,0.099438,0.32751
-0.20055,-0.039341,0.24288,0.098875,0.32779
-0.19955,-0.040904,0.24225,0.098318,0.32807
-0.19855,-0.04246,0.24161,0.097768,0.32831
-0.19755,-0.044012,0.24099,0.097227,0.32856
-0.19655,-0.04556,0.24038,0.096681,0.32883
-0.19555,-0.047098,0.23978,0.096142,0.32911
-0.19455,-0.048644,0.23914,0.095609,0.32936
-0.19355,-0.050196,0.23848,0.095073,0.32961
-0.19255,-0.051753,0.2378,0.09453,0.32987
-0.19155,-0.053308,0.23712,0.093983,0.33014
-0.19055,-0.054859,0.23644,0.093437,0.33041
-0.18955,-0.056404,0.23576,0.092891,0.33067
-0.18855,-0.057944,0.23507,0.092341,0.33095
-0.18755,-0.059479,0.23438,0.091792,0.33122
-0.18655,-0.061002,0.23369,0.091251,0.33149
-0.18555,-0.062513,0.23297,0.090699,0.33175
-0.18455,-0.064016,0.23223,0.090142,0.33202
-0.18355,-0.065514,0.2315,0.089589,0.3323
-0.18255,-0.067001,0.23077,0.089053,0.33256
-0.18155,-0.068483,0.23004,0.088528,0.33282
-0.18055,-0.069964,0.22932,0.088005,0.33307
-0.17954,-0.071443,0.22859,0.08748,0.33333
-0.17854,-0.072936,0.22785,0.086954,0.33358
-0.17754,-0.07442,0.22712,0.086422,0.33383
-0.17654,-0.075901,0.22638,0.08589,0.33408
-0.17554,-0.077383,0.22564,0.085364,0.33434
-0.17454,-0.078856,0.22488,0.084838,0.3346
-0.17354,-0.080319,0.22411,0.084311,0.33485
-0.17254,-0.081776,0.22334,0.08379,0.33511
-0.17154,-0.083234,0.22257,0.083276,0.33538
-0.17054,-0.084693,0.22179,0.082753,0.33564
-0.16954,-0.086154,0.22099,0.082223,0.3359
-0.16854,-0.087606,0.2202,0.081695,0.33617
-0.16754,-0.089058,0.2194,0.081162,0.33642
-0.16654,-0.090514,0.21861,0.080624,0.33668
-0.16554,-0.091941,0.2178,0.080087,0.33693
-0.16454,-0.093364,0.21697,0.079544,0.3372
-0.16354,-0.094796,0.21615,0.078997,0.33747
-0.16254,-0.096218,0.21532,0.078459,0.33773
-0.16154,-0.097641,0.21449,0.077924,0.33799
-0.16054,-0.099053,0.21366,0.0774,0.33825
-0.15954,-0.10043,0.21283,0.07689,0.3385
-0.15854,-0.1018,0.21201,0.076386,0.33875
-0.15754,-0.10316,0.21119,0.075887,0.33901
-0.15654,-0.10452,0.21036,0.07539,0.33928
-0.15554,-0.10588,0.20953,0.074873,0.33952
-0.15454,-0.10725,0.20871,0.074349,0.33972
-0.15354,-0.10862,0.2079,0.073823,0.33992
-0.15254,-0.10998,0.20707,0.073313,0.34011
-0.15154,-0.11134,0.20623,0.072808,0.34032
-0.15054,-0.11268,0.20539,0.072302,0.34053
-0.14954,-0.114,0.20456,0.0718,0.34075
-0.14854,-0.11531,0.20372,0.071303,0.34097
-0.14754,-0.1166,0.20287,0.070808,0.3412
-0.14654,-0.11787,0.20203,0.070319,0.34144
-0.14554,-0.11915,0.20119,0.069834,0.34168
-0.14454,-0.12041,0.20034,0.069351,0.34193
-0.14354,-0.12168,0.19947,0.068835,0.34219
-0.14254,-0.12295,0.19859,0.068273,0.34246
-0.14154,-0.12422,0.19772,0.067707,0.3427
-0.14054,-0.12551,0.19684,0.067156,0.34287
-0.13953,-0.1268,0.19595,0.066606,0.34304
-0.13853,-0.12807,0.19507,0.066062,0.34321
-0.13753,-0.12935,0.1942,0.065535,0.34338
-0.13653,-0.13062,0.19332,0.06502,0.34355
-0.13553,-0.13186,0.19244,0.064507,0.34373
-0.13453,-0.1331,0.19159,0.064004,0.34391
-0.13353,-0.13434,0.19075,0.063512,0.34409
-0.13253,-0.13557,0.18989,0.063033,0.34429
-0.13153,-0.13679,0.18902,0.062556,0.34448
-0.13053,-0.138,0.18818,0.062074,0.34467
-0.12953,-0.13922,0.18733,0.061568,0.34483
-0.12853,-0.14043,0.18649,0.061057,0.34498
-0.12753,-0.14164,0.18565,0.060541,0.34513
-0.12653,-0.14284,0.18481,0.060022,0.34529
-0.12553,-0.14404,0.18397,0.059503,0.34546
-0.12453,-0.14522,0.18313,0.058982,0.34564
-0.12353,-0.1464,0.1823,0.058455,0.34582
-0.12253,-0.14758,0.18146,0.057918,0.346
-0.12153,-0.14877,0.18062,0.057391,0.34615
-0.12053,-0.14994,0.17981,0.056882,0.34631
-0.11953,-0.15111,0.179,0.056362,0.34648
-0.11853,-0.15227,0.17819,0.055835,0.34665
-0.11753,-0.15342,0.17738,0.055319,0.34683
-0.11653,-0.15456,0.17658,0.054819,0.34698
-0.11553,-0.15568,0.17578,0.05431,0.34714
-0.11453,-0.15679,0.175,0.053795,0.3473
-0.11353,-0.15787,0.17422,0.053282,0.34746
-0.11253,-0.15895,0.17343,0.052761,0.34762
-0.11153,-0.16002,0.17266,0.052236,0.34778
-0.11053,-0.16106,0.1719,0.051716,0.34795
-0.10953,-0.1621,0.17114,0.051193,0.3481
-0.10853,-0.16313,0.17036,0.050664,0.34826
-0.10753,-0.16416,0.16958,0.050137,0.34841
-0.10653,-0.16518,0.16881,0.049606,0.34856
-0.10553,-0.16619,0.16804,0.049078,0.34871
-0.10453,-0.16719,0.16726,0.048553,0.34886
-0.10353,-0.16818,0.16649,0.04803,0.34903
-0.10253,-0.16915,0.16571,0.04751,0.34919
-0.10153,-0.1701,0.16493,0.046987,0.34935
-0.10053,-0.17105,0.16417,0.046467,0.3495
-0.099525,-0.17198,0.16341,0.04594,0.34964
-0.098525,-0.17292,0.16266,0.045401,0.34979
-0.097524,-0.17385,0.1619,0.044864,0.34994
-0.096524,-0.17478,0.16115,0.044326,0.35008
-0.095524,-0.1757,0.16039,0.04378,0.35023
-0.094524,-0.17662,0.15964,0.043239,0.35037
-0.093523,-0.17753,0.1589,0.042698,0.35051
-0.092523,-0.17842,0.15815,0.042155,0.35065
-0.091523,-0.1793,0.15742,0.041619,0.35079
-0.090523,-0.18017,0.15669,0.041089,0.35095
-0.089522,-0.18102,0.15596,0.040565,0.35111
-0.088522,-0.18186,0.15524,0.040043,0.35126
-0.087522,-0.1827,0.15452,0.039519,0.35141
-0.086522,-0.18354,0.15381,0.039,0.35155
-0.085521,-0.18436,0.15309,0.038487,0.3517
-0.084521,-0.18518,0.15236,0.037968,0.35185
-0.083521,-0.18597,0.15164,0.037444,0.35201
-0.082521,-0.18677,0.15092,0.036928,0.35215
-0.08152,-0.18757,0.15019,0.036425,0.35228
-0.08052,-0.18837,0.14946,0.03592,0.35239
-0.07952,-0.18917,0.14873,0.035418,0.35251
-0.07852,-0.18996,0.14801,0.034911,0.35262
-0.077519,-0.19073,0.14731,0.034402,0.35276
-0.076519,-0.19149,0.14664,0.033888,0.35289
-0.075519,-0.19221,0.14598,0.033377,0.35304
-0.074519,-0.19292,0.14533,0.032856,0.35316
-0.073518,-0.19362,0.14468,0.032326,0.35328
-0.072518,-0.1943,0.14404,0.031799,0.35341
-0.071518,-0.19498,0.14341,0.031279,0.35352
-0.070518,-0.19565,0.14278,0.030759,0.35364
-0.069517,-0.19631,0.14216,0.030229,0.35376
-0.068517,-0.19697,0.14158,0.029703,0.35386
-0.067517,-0.19761,0.14101,0.029163,0.35395
-0.066517,-0.19823,0.14044,0.028616,0.35405
-0.065516,-0.19886,0.13987,0.028068,0.35414
-0.064516,-0.19948,0.13931,0.027516,0.35425
-0.063516,-0.20007,0.13875,0.026965,0.35435
-0.062516,-0.20066,0.1382,0.026427,0.35442
-0.061515,-0.20123,0.13766,0.025886,0.3545
-0.060515,-0.2018,0.13715,0.025325,0.35459
-0.059515,-0.20233,0.13665,0.024778,0.3547
-0.058515,-0.20284,0.13617,0.024245,0.35477
-0.057514,-0.20334,0.1357,0.02371,0.35485
-0.056514,-0.20384,0.13523,0.023182,0.35493
-0.055514,-0.20433,0.13476,0.022658,0.35503
-0.054514,-0.2048,0.13433,0.022122,0.35511
-0.053513,-0.20526,0.13389,0.021588,0.35519
-0.052513,-0.20571,0.13346,0.021061,0.35528
-0.051513,-0.20615,0.13302,0.020532,0.35537
-0.050513,-0.20658,0.13259,0.019997,0.35546
-0.049512,-0.207,0.13216,0.019479,0.35554
-0.048512,-0.20741,0.13174,0.018958,0.35561
-0.047512,-0.20781,0.13133,0.018425,0.3557
-0.046512,-0.20821,0.13093,0.017893,0.35579
-0.045511,-0.2086,0.13052,0.017363,0.35588
-0.044511,-0.20898,0.13011,0.016832,0.35595
-0.043511,-0.20937,0.1297,0.016298,0.35603
-0.042511,-0.20974,0.1293,0.015767,0.35612
-0.04151,-0.2101,0.12893,0.01524,0.3562
-0.04051,-0.21043,0.12856,0.014719,0.35627
-0.03951,-0.21076,0.12819,0.014186,0.35633
-0.03851,-0.21109,0.12783,0.013644,0.3564
-0.037509,-0.21141,0.12747,0.013108,0.35647
-0.036509,-0.21173,0.12711,0.012572,0.35655
-0.035509,-0.21206,0.12676,0.012024,0.35663
-0.034509,-0.21238,0.12642,0.011482,0.35671
-0.033508,-0.2127,0.12611,0.010938,0.35679
-0.032508,-0.21302,0.1258,0.010393,0.35688
-0.031508,-0.21332,0.1255,0.0098544,0.35697
-0.030508,-0.21361,0.12521,0.0093149,0.35705
-0.029507,-0.21389,0.1249,0.0087794,0.35712
-0.028507,-0.21417,0.12461,0.008245,0.3572
-0.027507,-0.21443,0.12435,0.0077182,0.35729
-0.026507,-0.21466,0.1241,0.0071882,0.35737
-0.025506,-0.21488,0.12387,0.0066483,0.35744
-0.024506,-0.2151,0.12364,0.0061084,0.35751
-0.023506,-0.21528,0.12346,0.0055888,0.3576
-0.022506,-0.21545,0.12325,0.0050762,0.35769
-0.021505,-0.21561,0.12306,0.0045634,0.35777
-0.020505,-0.21576,0.12289,0.0040449,0.35784
-0.019505,-0.21591,0.12273,0.0035126,0.35791
-0.018505,-0.21605,0.12258,0.0029814,0.35796
-0.017504,-0.21617,0.12244,0.0024503,0.35802
-0.016504,-0.21628,0.12233,0.0019211,0.35807
-0.015504,-0.21638,0.12222,0.0014103,0.35813
-0.014504,-0.21647,0.12209,0.00089297,0.35816
-0.013503,-0.21657,0.12198,0.00036241,0.3582
-0.012503,-0.21665,0.12188,-0.00019514,0.35824
-0.011503,-0.21671,0.1218,-0.00075692,0.35829
-0.010503,-0.21677,0.12172,-0.001318,0.35834
-0.0095024,-0.2161,0.12128,-0.0018642,0.35721
-0.0085021,-0.21683,0.1216,-0.0024093,0.35849
-0.0075019,-0.21685,0.12158,-0.0029413,0.35858
-0.0065016,-0.2169,0.12154,-0.0034746,0.35866
-0.0055014,-0.21694,0.1215,-0.0040139,0.35872
-0.0045011,-0.21694,0.12147,-0.0045438,0.3588
-0.0035009,-0.21693,0.12146,-0.0050729,0.35887
-0.0025006,-0.21692,0.12144,-0.0056023,0.35893
-0.0015004,-0.21689,0.12141,-0.006118,0.35897
-0.00050013,-0.21686,0.12137,-0.006637,0.359
0.00050013,-0.2168,0.12137,-0.0071605,0.35903
0.0015004,-0.21674,0.12138,-0.0076848,0.35905
0.0025006,-0.21666,0.1214,-0.0082233,0.35908
0.0035009,-0.21656,0.12144,-0.0087742,0.35912
0.0045011,-0.21647,0.12149,-0.0093228,0.35916
0.0055014,-0.21638,0.12154,-0.0098593,0.35921
0.0065016,-0.21627,0.12159,-0.010395,0.35928
0.0075019,-0.21613,0.12167,-0.010923,0.35931
0.0085021,-0.21597,0.12176,-0.011453,0.35935
0.0095024,-0.21579,0.12188,-0.011984,0.35941
0.010503,-0.2156,0.122,-0.012524,0.35948
0.011503,-0.2154,0.12211,-0.013055,0.35953
0.012503,-0.21517,0.12224,-0.013587,0.35958
0.013503,-0.21493,0.12239,-0.014111,0.35964
0.014504,-0.21468,0.12256,-0.014614,0.35969
0.015504,-0.21443,0.12273,-0.015121,0.35973
0.016504,-0.21417,0.12292,-0.015651,0.35978
0.017504,-0.21391,0.12313,-0.016187,0.35983
0.018505,-0.21366,0.12334,-0.01672,0.35986
0.019505,-0.21339,0.12353,-0.017259,0.35989
0.020505,-0.2131,0.12373,-0.017793,0.35992
0.021505,-0.21278,0.12395,-0.018319,0.35993
0.022506,-0.21245,0.12416,-0.018839,0.35993
0.023506,-0.21212,0.12437,-0.019364,0.35994
0.024506,-0.21178,0.12458,-0.019887,0.35994
0.025506,-0.21143,0.12481,-0.020407,0.35994
0.026507,-0.21108,0.12506,-0.020926,0.35995
0.027507,-0.2107,0.12533,-0.02142,0.35999
0.028507,-0.21031,0.12561,-0.021914,0.36002
0.029507,-0.20991,0.1259,-0.02241,0.36004
0.030508,-0.20951,0.12621,-0.022909,0.36007
0.031508,-0.2091,0.12653,-0.02341,0.36009
0.032508,-0.20869,0.12683,-0.023914,0.36011
0.033508,-0.20827,0.12713,-0.024413,0.36011
0.034509,-0.20782,0.12746,-0.0249,0.36012
0.035509,-0.20735,0.1278,-0.025385,0.36011
0.036509,-0.20686,0.12814,-0.025869,0.3601
0.037509,-0.20636,0.12849,-0.026364,0.36008
0.03851,-0.20585,0.12885,-0.026851,0.36007
0.03951,-0.20534,0.1292,-0.027331,0.36006
0.04051,-0.20482,0.12956,-0.027818,0.36005
0.04151,-0.2043,0.12993,-0.028309,0.36005
0.042511,-0.20375,0.13031,-0.028796,0.36006
0.043511,-0.2032,0.13071,-0.029284,0.36007
0.044511,-0.20265,0.13111,-0.029776,0.36009
0.045511,-0.20211,0.1315,-0.030271,0.36011
0.046512,-0.20155,0.13191,-0.030767,0.36012
0.047512,-0.20097,0.13233,-0.031261,0.36013
0.048512,-0.2004,0.13277,-0.031745,0.36013
0.049512,-0.19981,0.13323,-0.03222,0.36012
0.050513,-0.19919,0.13369,-0.032706,0.36012
0.051513,-0.19855,0.13416,-0.03319,0.3601
0.052513,-0.1979,0.13464,-0.033675,0.36008
0.053513,-0.19724,0.13512,-0.034154,0.36006
0.054514,-0.19657,0.1356,-0.034635,0.36005
0.055514,-0.1959,0.13608,-0.035115,0.36003
0.056514,-0.19521,0.13657,-0.035595,0.36
0.057514,-0.19452,0.13705,-0.036085,0.35999
0.058515,-0.19382,0.13755,-0.036576,0.35997
0.059515,-0.19312,0.13805,-0.037067,0.35994
0.060515,-0.1924,0.13854,-0.037556,0.35991
0.061515,-0.19167,0.13905,-0.038053,0.35988
0.062516,-0.19093,0.13956,-0.038551,0.35985
0.063516,-0.19018,0.14009,-0.039029,0.35982
0.064516,-0.18941,0.14065,-0.039513,0.3598
0.065516,-0.18864,0.14122,-0.04,0.35977
0.066517,-0.18785,0.1418,-0.040495,0.35974
0.067517,-0.18706,0.14238,-0.040994,0.3597
0.068517,-0.18627,0.14296,-0.041498,0.35968
0.069517,-0.18547,0.14356,-0.041999,0.35965
0.070518,-0.18466,0.14417,-0.042493,0.35962
0.071518,-0.18384,0.14477,-0.042983,0.35959
0.072518,-0.18301,0.14538,-0.043474,0.35956
0.073518,-0.18218,0.14599,-0.043962,0.35951
0.074519,-0.18132,0.14662,-0.044444,0.35945
0.075519,-0.18046,0.14726,-0.044936,0.35939
0.076519,-0.17961,0.14789,-0.045417,0.35931
0.077519,-0.17875,0.14853,-0.045898,0.35922
0.07852,-0.17789,0.14916,-0.046384,0.35914
0.07952,-0.17702,0.14981,-0.046878,0.35905
0.08052,-0.17614,0.15046,-0.047366,0.35896
0.08152,-0.17525,0.15112,-0.047856,0.35889
0.082521,-0.17436,0.15178,-0.048346,0.3588
0.083521,-0.17346,0.15243,-0.048834,0.35873
0.084521,-0.17254,0.15309,-0.049321,0.35865
0.085521,-0.17162,0.15375,-0.049809,0.35858
0.086522,-0.17069,0.15442,-0.050296,0.35849
0.087522,-0.16977,0.15508,-0.050786,0.3584
0.088522,-0.16884,0.15574,-0.051277,0.35831
0.089522,-0.16791,0.15642,-0.051764,0.35822
0.090523,-0.16698,0.1571,-0.052251,0.35811
0.091523,-0.16601,0.15779,-0.052735,0.358
0.092523,-0.16503,0.15848,-0.053224,0.35788
0.093523,-0.16404,0.15919,-0.053722,0.35776
0.094524,-0.16304,0.15989,-0.05422,0.35764
0.095524,-0.16204,0.1606,-0.05472,0.35755
0.096524,-0.16102,0.1613,-0.055211,0.35745
0.097524,-0.15999,0.162,-0.055693,0.35734
0.098525,-0.15895,0.16271,-0.056177,0.35724
0.099525,-0.1579,0.16342,-0.056658,0.35714
0.10053,-0.15684,0.16414,-0.05714,0.35703
0.10153,-0.15578,0.16485,-0.05762,0.35691
0.10253,-0.15471,0.16558,-0.058099,0.35679
0.10353,-0.15364,0.16631,-0.058575,0.35667
0.10453,-0.15256,0.16704,-0.059052,0.35655
0.10553,-0.15147,0.16778,-0.059529,0.35643
0.10653,-0.15038,0.16851,-0.060011,0.3563
0.10753,-0.14926,0.16924,-0.060486,0.35617
0.10853,-0.14812,0.16999,-0.060973,0.35604
0.10953,-0.14697,0.17073,-0.061464,0.35593
0.11053,-0.14581,0.17149,-0.06195,0.35581
0.11153,-0.14466,0.17223,-0.06243,0.35569
0.11253,-0.14349,0.17298,-0.062913,0.35557
0.11353,-0.14232,0.17376,-0.063369,0.35542
0.11453,-0.14113,0.17453,-0.063835,0.3553
0.11553,-0.13993,0.17529,-0.064304,0.35517
0.11653,-0.13872,0.17607,-0.064775,0.35505
0.11753,-0.1375,0.17685,-0.065243,0.35493
0.11853,-0.13626,0.17764,-0.065702,0.35482
0.11953,-0.135,0.17843,-0.066164,0.3547
0.12053,-0.13375,0.17924,-0.066634,0.35456
0.12153,-0.13252,0.18004,-0.067132,0.35442
0.12253,-0.13129,0.18085,-0.067625,0.35427
0.12353,-0.13006,0.18166,-0.068127,0.35414
0.12453,-0.12885,0.18247,-0.068637,0.35401
0.12553,-0.12763,0.18328,-0.069141,0.35388
0.12653,-0.12638,0.1841,-0.069643,0.35377
0.12753,-0.12513,0.1849,-0.07014,0.35366
0.12853,-0.12387,0.1857,-0.070633,0.35355
0.12953,-0.12261,0.18649,-0.071132,0.35343
0.13053,-0.12136,0.18727,-0.071626,0.35331
0.13153,-0.12006,0.18806,-0.072087,0.35317
0.13253,-0.11875,0.18883,-0.07254,0.35305
0.13353,-0.11742,0.18963,-0.073005,0.35292
0.13453,-0.11613,0.19043,-0.073472,0.35277
0.13553,-0.11484,0.19124,-0.073943,0.35261
0.13653,-0.11353,0.19205,-0.074422,0.35246
0.13753,-0.1122,0.19286,-0.07492,0.35231
0.13853,-0.11086,0.19365,-0.075428,0.35215
0.13953,-0.10951,0.19443,-0.075937,0.35199
0.14054,-0.10815,0.19522,-0.07645,0.35184
0.14154,-0.10679,0.19602,-0.076945,0.35168
0.14254,-0.10543,0.1968,-0.077433,0.35153
0.14354,-0.10408,0.19761,-0.077919,0.35136
0.14454,-0.10273,0.19841,-0.078395,0.35118
0.14554,-0.10137,0.1992,-0.078854,0.35101
0.14654,-0.10001,0.20001,-0.079317,0.35084
0.14754,-0.098648,0.20084,-0.079803,0.35066
0.14854,-0.097279,0.20166,-0.080302,0.35049
0.14954,-0.095902,0.20251,-0.080798,0.35034
0.15054,-0.094524,0.20335,-0.0813,0.35018
0.15154,-0.093135,0.20418,-0.081804,0.35003
0.15254,-0.091729,0.20498,-0.082312,0.34985
0.15354,-0.090308,0.20579,-0.082826,0.34968
0.15454,-0.088874,0.20661,-0.083348,0.34951
0.15554,-0.087432,0.20742,-0.083859,0.34933
0.15654,-0.08599,0.20823,-0.084366,0.34914
0.15754,-0.084551,0.20904,-0.084865,0.34894
0.15854,-0.083106,0.20986,-0.085366,0.34874
0.15954,-0.08166,0.21067,-0.085856,0.34854
0.16054,-0.080217,0.21149,-0.086345,0.34835
0.16154,-0.078778,0.21231,-0.086834,0.34815
0.16254,-0.077342,0.21313,-0.087326,0.34796
0.16354,-0.075909,0.21394,-0.087826,0.34777
0.16454,-0.074476,0.21476,-0.088331,0.34759
0.16554,-0.073036,0.21559,-0.088845,0.3474
0.16654,-0.071595,0.21641,-0.089363,0.3472
0.16754,-0.070154,0.21722,-0.089887,0.347
0.16854,-0.068719,0.21803,-0.090415,0.3468
0.16954,-0.067288,0.21884,-0.090941,0.34661
0.17054,-0.065855,0.21963,-0.091464,0.34641
0.17154,-0.064419,0.22041,-0.091984,0.34622
0.17254,-0.062975,0.2212,-0.092492,0.34603
0.17354,-0.061515,0.222,-0.092977,0.34585
0.17454,-0.060053,0.2228,-0.093465,0.34567
0.17554,-0.058591,0.22358,-0.093955,0.34548
0.17654,-0.057119,0.22435,-0.094452,0.34527
0.17754,-0.055637,0.22512,-0.094951,0.34503
0.17854,-0.05415,0.22589,-0.095468,0.34483
0.17954,-0.052654,0.22667,-0.096015,0.34463
0.18055,-0.051153,0.22745,-0.096575,0.34445
0.18155,-0.049641,0.22823,-0.097137,0.34426
0.18255,-0.048116,0.229,-0.0977,0.34406
0.18355,-0.046576,0.22977,-0.098266,0.34385
0.18455,-0.045012,0.23054,-0.09884,0.34364
0.18555,-0.043446,0.23132,-0.099404,0.34342
0.18655,-0.041875,0.23207,-0.099954,0.34318
0.18755,-0.040304,0.23283,-0.10049,0.34296
0.18855,-0.038731,0.23357,-0.10103,0.34273
0.18955,-0.03716,0.23431,-0.10156,0.3425
0.19055,-0.035584,0.23502,-0.10209,0.34224
0.19155,-0.034002,0.23574,-0.10263,0.342
0.19255,-0.032416,0.23645,-0.10317,0.34175
0.19355,-0.030837,0.23714,-0.10371,0.34149
0.19455,-0.029267,0.23782,-0.10425,0.34124
0.19555,-0.027696,0.23849,-0.10479,0.34099
0.19655,-0.026131,0.23916,-0.10534,0.34075
0.19755,-0.024567,0.23984,-0.10588,0.3405
0.19855,-0.022995,0.24051,-0.10643,0.34024
0.19955,-0.021411,0.24119,-0.10699,0.33998
0.20055,-0.019821,0.24187,-0.10756,0.33973
0.20155,-0.018222,0.24255,-0.10813,0.33946
0.20255,-0.01662,0.24323,-0.10871,0.33919
0.20355,-0.015014,0.24391,-0.10929,0.33891
0.20455,-0.013404,0.24459,-0.10987,0.33863
0.20555,-0.011791,0.24526,-0.11046,0.33835
0.20655,-0.010185,0.24594,-0.11105,0.33806
0.20755,-0.0085741,0.2466,-0.11163,0.33778
0.20855,-0.0069637,0.24726,-0.11221,0.3375
0.20955,-0.0053465,0.24791,-0.11279,0.33722
0.21055,-0.0037275,0.24856,-0.11337,0.33694
0.21155,-0.0020939,0.24922,-0.11396,0.33665
0.21255,-0.00044004,0.24988,-0.11455,0.33636
0.21355,0.0012162,0.25052,-0.11516,0.33606
0.21455,0.0028745,0.25115,-0.11576,0.33576
0.21555,0.0045446,0.25177,-0.11636,0.33548
0.21655,0.0062135,0.25239,-0.11696,0.33519
0.21755,0.0078832,0.25301,-0.11755,0.3349
0.21855,0.0095584,0.25363,-0.11815,0.33461
0.21955,0.011234,0.25424,-0.11875,0.33432
0.22056,0.012903,0.25484,-0.11934,0.33403
0.22156,0.014581,0.25543,-0.11994,0.33376
0.22256,0.016259,0.25602,-0.12053,0.33348
0.22356,0.017941,0.25661,-0.12114,0.3332
0.22456,0.019649,0.25718,-0.12177,0.33292
0.22556,0.021351,0.25775,-0.1224,0.33264
0.22656,0.023049,0.25831,-0.12303,0.33235
0.22756,0.024753,0.25888,-0.12365,0.33207
0.22856,0.026473,0.25944,-0.12427,0.33178
0.22956,0.028203,0.26,-0.1249,0.33147
0.23056,0.029943,0.26054,-0.12553,0.33117
0.23156,0.031686,0.26108,-0.12617,0.33087
0.23256,0.03343,0.26162,-0.1268,0.33057
0.23356,0.035185,0.26215,-0.12744,0.33029
0.23456,0.036947,0.26268,-0.12807,0.33001
0.23556,0.038713,0.2632,-0.1287,0.32972
0.23656,0.040484,0.2637,-0.12934,0.32946
0.23756,0.042257,0.26422,-0.12998,0.32918
0.23856,0.044035,0.26475,-0.13062,0.32891
0.23956,0.045815,0.2653,-0.13126,0.32864
0.24056,0.047596,0.26585,-0.1319,0.32836
0.24156,0.049374,0.2664,-0.13253,0.32809
0.24256,0.051155,0.26694,-0.13317,0.32781
0.24356,0.052941,0.26748,-0.13382,0.32752
0.24456,0.054737,0.26801,-0.13448,0.32725
0.24556,0.056539,0.26854,-0.13514,0.32698
0.24656,0.058345,0.26906,-0.1358,0.3267
0.24756,0.060147,0.26957,-0.13647,0.32641
0.24856,0.061955,0.27009,-0.13713,0.32614
0.24956,0.063767,0.27059,-0.13779,0.32586
0.25056,0.065587,0.27108,-0.13845,0.32557
0.25156,0.067413,0.27157,-0.13911,0.32528
0.25256,0.069243,0.27206,-0.13977,0.325
0.25356,0.071076,0.27253,-0.14044,0.32472
0.25456,0.072907,0.27299,-0.1411,0.32443
0.25556,0.074735,0.27345,-0.14177,0.32412
0.25656,0.07657,0.27387,-0.14243,0.32381
0.25756,0.078415,0.27432,-0.1431,0.32348
0.25856,0.080262,0.27478,-0.14377,0.32318
0.25956,0.08211,0.27522,-0.14443,0.32287
0.26057,0.08397,0.27565,-0.1451,0.32254
0.26157,0.085835,0.27607,-0.14577,0.32224
0.26257,0.087702,0.27649,-0.14644,0.32192
0.26357,0.089568,0.27689,-0.14711,0.32158
0.26457,0.091442,0.2773,-0.14779,0.32128
0.26557,0.093329,0.2777,-0.14847,0.32095
0.26657,0.095217,0.27809,-0.14915,0.32062
0.26757,0.097114,0.27847,-0.14983,0.32032
0.26857,0.099024,0.27885,-0.15052,0.31999
0.26957,0.10094,0.27923,-0.15122,0.31966
0.27057,0.10286,0.27961,-0.15191,0.31933
0.27157,0.10478,0.27999,-0.1526,0.319
0.27257,0.10672,0.28038,-0.15329,0.31867
0.27357,0.10867,0.28078,-0.15398,0.31835
0.27457,0.11063,0.28118,-0.15467,0.31803
0.27557,0.11259,0.28159,-0.15536,0.3177
0.27657,0.11455,0.28199,-0.15605,0.31739
0.27757,0.11652,0.28237,-0.15673,0.31707
0.27857,0.11848,0.28276,-0.15742,0.31674
0.27957,0.12045,0.28313,-0.15811,0.31641
0.28057,0.12242,0.2835,-0.15879,0.31608
0.28157,0.1244,0.28384,-0.1595,0.31575
0.28257,0.12637,0.28418,-0.16021,0.31542
0.28357,0.12834,0.2845,-0.16093,0.31508
0.28457,0.13032,0.28481,-0.16165,0.31473
0.28557,0.13231,0.28513,-0.16236,0.31438
0.28657,0.1343,0.28543,-0.16308,0.31403
0.28757,0.1363,0.28574,-0.16379,0.31369
0.28857,0.1383,0.28602,-0.16452,0.31332
0.28957,0.14031,0.28632,-0.16524,0.31298
0.29057,0.14232,0.2866,-0.16595,0.31262
0.29157,0.14434,0.28688,-0.16668,0.31227
0.29257,0.14636,0.28716,-0.1674,0.31188
0.29357,0.14839,0.28743,-0.16812,0.31153
0.29457,0.15044,0.28771,-0.16885,0.3112
0.29557,0.15249,0.28799,-0.16959,0.31084
0.29657,0.15453,0.28825,-0.17033,0.3105
0.29757,0.15658,0.28851,-0.17108,0.31016
0.29857,0.15864,0.28876,-0.17183,0.30981
0.29957,0.16071,0.289,-0.17258,0.30946
0.30058,0.16276,0.28923,-0.17332,0.30911
0.30158,0.16483,0.28945,-0.17406,0.30877
0.30258,0.16689,0.28967,-0.1748,0.30844
0.30358,0.16895,0.28987,-0.17554,0.30809
0.30458,0.17101,0.29007,-0.17627,0.30776
0.30558,0.17307,0.29027,-0.17701,0.30742
0.30658,0.17513,0.29046,-0.17774,0.30709
0.30758,0.17719,0.29067,-0.17847,0.30674
0.30858,0.17924,0.29089,-0.17921,0.3064
0.30958,0.18131,0.29113,-0.17995,0.30605
0.31058,0.18338,0.29138,-0.18069,0.3057
0.31158,0.18545,0.29164,-0.18142,0.30536
0.31258,0.18752,0.29191,-0.18215,0.30501
0.31358,0.1896,0.29217,-0.18288,0.30466
0.31458,0.19167,0.29243,-0.18362,0.30431
0.31558,0.19375,0.29268,-0.18436,0.30396
0.31658,0.19582,0.29293,-0.1851,0.30361
0.31758,0.1979,0.29317,-0.18584,0.30324
0.31858,0.19998,0.29341,-0.1866,0.30287
0.31958,0.20206,0.29364,-0.18736,0.30251
0.32058,0.20414,0.29385,-0.18812,0.30213
0.32158,0.20621,0.29408,-0.18888,0.30178
0.32258,0.20828,0.29429,-0.18964,0.30142
0.32358,0.21035,0.2945,-0.19041,0.30104
0.32458,0.21243,0.29469,-0.19118,0.30064
0.32558,0.21451,0.2949,-0.19196,0.30027
0.32658,0.21659,0.29511,-0.19273,0.29987
0.32758,0.21869,0.29531,-0.19351,0.29949
0.32858,0.22079,0.2955,-0.1943,0.29909
0.32958,0.22289,0.29568,-0.19508,0.29869
0.33058,0.225,0.29588,-0.19586,0.2983
0.33158,0.22712,0.29607,-0.19664,0.29788
0.33258,0.22923,0.29628,-0.1974,0.29749
0.33358,0.23135,0.29649,-0.19817,0.29709
0.33458,0.23347,0.2967,-0.19893,0.29669
0.33558,0.2356,0.29691,-0.1997,0.29629
0.33658,0.23773,0.29712,-0.20045,0.29589
0.33758,0.23988,0.29733,-0.20121,0.29549
0.33858,0.24203,0.29753,-0.20198,0.29508
0.33958,0.24419,0.29772,-0.20274,0.29467
0.34059,0.24636,0.29792,-0.20351,0.29426
0.34159,0.24853,0.29812,-0.20427,0.29384
0.34259,0.25071,0.29831,-0.20503,0.29342
0.34359,0.2529,0.29848,-0.2058,0.29302
0.34459,0.25509,0.29866,-0.20656,0.29262
0.34559,0.25728,0.29884,-0.20733,0.29222
0.34659,0.25948,0.29903,-0.2081,0.29181
0.34759,0.26169,0.29921,-0.20886,0.2914
0.34859,0.2639,0.2994,-0.20963,0.29098
0.34959,0.26613,0.2996,-0.21039,0.29056
0.35059,0.26836,0.2998,-0.21117,0.29012
0.35159,0.27061,0.3,-0.21194,0.28969
0.35259,0.27287,0.30021,-0.21273,0.28926
0.35359,0.27513,0.30042,-0.21351,0.2888
0.35459,0.27739,0.30063,-0.2143,0.28834
0.35559,0.27966,0.30084,-0.21508,0.28788
0.35659,0.28193,0.30104,-0.21587,0.28742
0.35759,0.28421,0.30124,-0.21665,0.28694
0.35859,0.28649,0.30144,-0.21744,0.28646
0.35959,0.28878,0.30164,-0.21823,0.28595
0.36059,0.29107,0.30185,-0.21901,0.28546
0.36159,0.29337,0.30205,-0.21979,0.28496
0.36259,0.29567,0.30226,-0.22056,0.28446
0.36359,0.29798,0.30247,-0.22132,0.28397
0.36459,0.3003,0.30267,-0.22208,0.28347
0.36559,0.30263,0.30288,-0.22284,0.28298
0.36659,0.30497,0.30309,-0.2236,0.28247
0.36759,0.30731,0.3033,-0.22435,0.28196
0.36859,0.30966,0.30349,-0.2251,0.28146
0.36959,0.31202,0.30369,-0.22585,0.28093
0.37059,0.31438,0.30389,-0.22659,0.28043
0.37159,0.31676,0.30407,-0.22734,0.27991
0.37259,0.31915,0.30426,-0.22809,0.27938
0.37359,0.32156,0.30444,-0.22885,0.27885
0.37459,0.32397,0.30461,-0.22961,0.27832
0.37559,0.32639,0.30478,-0.23037,0.27779
0.37659,0.32882,0.30494,-0.23114,0.27726
0.37759,0.33126,0.30511,-0.23191,0.27671
0.37859,0.33372,0.30529,-0.23268,0.27614
0.37959,0.33619,0.30549,-0.23345,0.27557
0.3806,0.33867,0.30569,-0.23423,0.275
0.3816,0.34115,0.30588,-0.235,0.27443
0.3826,0.34365,0.30607,-0.23578,0.27386
0.3836,0.34617,0.30627,-0.23656,0.27329
0.3846,0.3487,0.30647,-0.23733,0.27271
0.3856,0.35124,0.30668,-0.23812,0.27214
0.3866,0.3538,0.3069,-0.23891,0.27157
0.3876,0.35637,0.30711,-0.2397,0.271
0.3886,0.35896,0.30733,-0.24048,0.27041
0.3896,0.36157,0.30753,-0.24128,0.26982
0.3906,0.36419,0.30776,-0.24208,0.26923
0.3916,0.3668,0.30799,-0.24289,0.26866
0.3926,0.36943,0.30823,-0.24369,0.26807
0.3936,0.37206,0.30844,-0.2445,0.26746
0.3946,0.37471,0.30865,-0.2453,0.26684
0.3956,0.37736,0.30885,-0.2461,0.26621
0.3966,0.38002,0.30906,-0.24691,0.26555
0.3976,0.3827,0.30925,-0.24771,0.26492
0.3986,0.38538,0.30946,-0.24852,0.26428
0.3996,0.38806,0.30966,-0.24931,0.26365
0.4006,0.39075,0.30987,-0.25011,0.263
0.4016,0.39344,0.31006,-0.2509,0.26237
0.4026,0.39613,0.31025,-0.25169,0.26172
0.4036,0.39883,0.31043,-0.25247,0.26107
0.4046,0.40154,0.3106,-0.25325,0.2604
0.4056,0.40425,0.31078,-0.25404,0.25974
0.4066,0.40697,0.31094,-0.25482,0.25907
0.4076,0.40969,0.3111,-0.25561,0.25838
0.4086,0.41242,0.31125,-0.2564,0.2577
0.4096,0.41516,0.31139,-0.25718,0.257
0.4106,0.41792,0.31153,-0.25796,0.25632
0.4116,0.42068,0.31166,-0.25874,0.25563
0.4126,0.42345,0.31178,-0.25952,0.25494
0.4136,0.42623,0.31189,-0.2603,0.25426
0.4146,0.42902,0.31201,-0.26107,0.25357
0.4156,0.43182,0.31212,-0.26185,0.25287
0.4166,0.43462,0.31222,-0.26262,0.25217
0.4176,0.43743,0.31233,-0.26339,0.25147
0.4186,0.44025,0.31244,-0.26417,0.25076
0.4196,0.4417,0.31142,-0.26416,0.24907
0.42061,0.44593,0.31267,-0.26572,0.24933
0.42161,0.44878,0.31278,-0.2665,0.24856
0.42261,0.45164,0.31289,-0.26728,0.24782
0.42361,0.4545,0.313,-0.26805,0.24708
0.42461,0.45738,0.31312,-0.26883,0.24634
0.42561,0.46026,0.31322,-0.2696,0.24559
0.42661,0.46314,0.31333,-0.27037,0.24483
0.42761,0.46603,0.31345,-0.27113,0.24404
0.42861,0.46893,0.31356,-0.27188,0.24329
0.42961,0.47185,0.31366,-0.27263,0.24253
0.43061,0.47478,0.31377,-0.27336,0.24178
0.43161,0.47773,0.31388,-0.27409,0.24102
0.43261,0.48069,0.31401,-0.27482,0.24024
0.43361,0.48366,0.31412,-0.27554,0.23948
0.43461,0.48665,0.31424,-0.27626,0.23872
0.43561,0.48965,0.31435,-0.27699,0.23795
0.43661,0.49266,0.31447,-0.27772,0.23718
0.43761,0.49567,0.3146,-0.27844,0.23639
0.43861,0.49868,0.3147,-0.27915,0.2356
0.43961,0.5017,0.31478,-0.27986,0.23482
0.44061,0.50473,0.31486,-0.28057,0.23404
0.44161,0.50777,0.31493,-0.28128,0.23326
0.44261,0.51081,0.315,-0.28198,0.23247
0.44361,0.51387,0.31503,-0.28268,0.23168
0.44461,0.51693,0.31508,-0.28337,0.23088
0.44561,0.51999,0.31511,-0.28406,0.23008
0.44661,0.52307,0.31514,-0.28475,0.22927
0.44761,0.52615,0.31518,-0.28543,0.22844
0.44861,0.52925,0.31521,-0.28611,0.22762
0.44961,0.53236,0.31524,-0.28678,0.22679
0.45061,0.53548,0.31525,-0.28746,0.22596
0.45161,0.53861,0.31525,-0.28813,0.22513
0.45261,0.54175,0.31525,-0.2888,0.2243
0.45361,0.5449,0.31524,-0.28946,0.22347
0.45461,0.54806,0.31521,-0.29012,0.22263
0.45561,0.55122,0.31517,-0.29077,0.22179
0.45661,0.55439,0.31514,-0.29142,0.22094
0.45761,0.55756,0.31509,-0.29206,0.22008
0.45861,0.56072,0.31504,-0.29268,0.21922
0.45961,0.56389,0.31498,-0.2933,0.21836
0.46062,0.56705,0.31493,-0.2939,0.21751
0.46162,0.57023,0.31487,-0.2945,0.21665
0.46262,0.57341,0.31481,-0.29508,0.21578
0.46362,0.57659,0.31474,-0.29567,0.21492
0.46462,0.57978,0.31465,-0.29624,0.21405
0.46562,0.58298,0.31456,-0.29681,0.21319
0.46662,0.58619,0.31449,-0.29737,0.21232
0.46762,0.5894,0.31439,-0.29792,0.21144
0.46862,0.59262,0.31429,-0.29847,0.21056
0.46962,0.59586,0.31419,-0.29902,0.20968
0.47062,0.59911,0.31409,-0.29957,0.20879
0.47162,0.60237,0.31398,-0.30011,0.2079
0.47262,0.60563,0.31384,-0.30065,0.20701
0.47362,0.60889,0.31369,-0.30119,0.20612
0.47462,0.61216,0.31352,-0.30173,0.20522
0.47562,0.61544,0.31333,-0.30226,0.20432
0.47662,0.61873,0.31313,-0.30279,0.20342
0.47762,0.62203,0.31291,-0.30332,0.20253
0.47862,0.62534,0.31267,-0.30384,0.20162
0.47962,0.62865,0.31241,-0.30436,0.20071
0.48062,0.63197,0.31212,-0.30488,0.1998
0.48162,0.63529,0.31184,-0.3054,0.19889
0.48262,0.63862,0.31152,-0.30591,0.19798
0.48362,0.64195,0.31118,-0.30641,0.19707
0.48462,0.64528,0.31083,-0.30691,0.19616
0.48562,0.64861,0.31045,-0.3074,0.19526
0.48662,0.65193,0.31006,-0.30788,0.19436
0.48762,0.65526,0.30964,-0.30835,0.19347
0.48862,0.65858,0.30921,-0.30882,0.19257
0.48962,0.6619,0.30878,-0.30929,0.19166
0.49062,0.66522,0.30833,-0.30974,0.19075
0.49162,0.66854,0.30786,-0.3102,0.18985
0.49262,0.67186,0.30738,-0.31064,0.18892
0.49362,0.67517,0.30688,-0.31107,0.18799
0.49462,0.67849,0.30636,-0.31149,0.18707
0.49562,0.68181,0.30583,-0.3119,0.18614
0.49662,0.68513,0.30529,-0.3123,0.18522
0.49762,0.68845,0.30472,-0.31268,0.1843
0.49862,0.69177,0.30414,-0.31305,0.18339
0.49962,0.6951,0.30356,-0.31341,0.18247
0.50063,0.69844,0.30298,-0.31377,0.18156
0.50163,0.70178,0.30237,-0.31412,0.18065
0.50263,0.70513,0.30175,-0.31446,0.17974
0.50363,0.70847,0.3011,-0.3148,0.17883
0.50463,0.71181,0.30044,-0.31511,0.17791
0.50563,0.71514,0.29975,-0.31542,0.177
0.50663,0.71847,0.29909,-0.31571,0.17609
0.50763,0.7218,0.29839,-0.31598,0.17518
0.50863,0.72513,0.2977,-0.31625,0.17428
0.50963,0.72846,0.29699,-0.31651,0.17337
0.51063,0.73179,0.29627,-0.31677,0.17247
0.51163,0.73512,0.29554,-0.31701,0.17158
0.51263,0.73844,0.29478,-0.31724,0.17068
0.51363,0.74175,0.29401,-0.31748,0.16977
0.51463,0.74506,0.29321,-0.3177,0.16886
0.51563,0.74836,0.29241,-0.31792,0.16795
0.51663,0.75165,0.29159,-0.31813,0.16704
0.51763,0.75493,0.29075,-0.31833,0.16612
0.51863,0.75821,0.2899,-0.31853,0.1652
0.51963,0.76149,0.28903,-0.31871,0.16428
0.52063,0.76476,0.28814,-0.3189,0.16337
0.52163,0.76803,0.28724,-0.31907,0.16246
0.52263,0.77132,0.28631,-0.31925,0.16154
0.52363,0.77463,0.28535,-0.31942,0.16062
0.52463,0.77793,0.28438,-0.31958,0.1597
0.52563,0.78124,0.28337,-0.31973,0.15878
0.52663,0.78453,0.28236,-0.31987,0.15785
0.52763,0.78782,0.28137,-0.32,0.15693
0.52863,0.79111,0.28033,-0.32012,0.15602
0.52963,0.7944,0.2793,-0.32023,0.1551
0.53063,0.79769,0.27824,-0.32033,0.15419
0.53163,0.80098,0.27718,-0.32041,0.15329
0.53263,0.80425,0.27609,-0.32049,0.15237
0.53363,0.80752,0.275,-0.32055,0.15147
0.53463,0.81079,0.27389,-0.3206,0.15056
0.53563,0.81407,0.27277,-0.32064,0.14967
0.53663,0.81735,0.27162,-0.32067,0.14877
0.53763,0.82062,0.27048,-0.32069,0.14788
0.53863,0.82389,0.26931,-0.3207,0.14699
0.53963,0.82715,0.26815,-0.3207,0.14611
0.54064,0.8304,0.26697,-0.32069,0.14523
0.54164,0.83365,0.26578,-0.32067,0.14435
0.54264,0.8369,0.26457,-0.32065,0.14346
0.54364,0.84015,0.26335,-0.32062,0.14258
0.54464,0.84339,0.26212,-0.32059,0.14171
0.54564,0.84664,0.26085,-0.32055,0.14083
0.54664,0.84989,0.25958,-0.32051,0.13996
0.54764,0.85312,0.25829,-0.32046,0.13908
0.54864,0.85635,0.257,-0.32041,0.13821
0.54964,0.85956,0.2557,-0.32034,0.13734
0.55064,0.86277,0.25438,-0.32027,0.13646
0.55164,0.86597,0.25305,-0.32019,0.13558
0.55264,0.86915,0.25172,-0.3201,0.13469
0.55364,0.87233,0.25038,-0.32001,0.13381
0.55464,0.8755,0.24903,-0.31991,0.13293
0.55564,0.87867,0.24766,-0.3198,0.13204
0.55664,0.88182,0.24629,-0.31969,0.13116
0.55764,0.88496,0.24492,-0.31957,0.13028
0.55864,0.88808,0.24355,-0.31944,0.12939
0.55964,0.89119,0.24216,-0.3193,0.12852
0.56064,0.8943,0.24077,-0.31915,0.12764
0.56164,0.8974,0.23936,-0.31899,0.12677
0.56264,0.90048,0.23794,-0.31883,0.12591
0.56364,0.90356,0.23651,-0.31865,0.12504
0.56464,0.90662,0.23509,-0.31847,0.12419
0.56564,0.90967,0.23365,-0.31827,0.12334
0.56664,0.91268,0.23222,-0.31805,0.1225
0.56764,0.91568,0.2308,-0.31782,0.12167
0.56864,0.91865,0.22936,-0.31758,0.12085
0.56964,0.92159,0.22797,-0.31731,0.12004
0.57064,0.92451,0.22658,-0.31703,0.11925
0.57164,0.92742,0.22519,-0.31673,0.11846
0.57264,0.93032,0.22379,-0.31643,0.11767
0.57364,0.93322,0.22239,-0.31613,0.11689
0.57464,0.93611,0.22099,-0.31581,0.11611
0.57564,0.93899,0.21958,-0.31549,0.11533
0.57664,0.94186,0.21815,-0.31516,0.11456
0.57764,0.94472,0.21673,-0.31482,0.11378
0.57864,0.94756,0.21531,-0.31448,0.11301
0.57964,0.95041,0.21388,-0.31413,0.11224
0.58065,0.95324,0.21244,-0.31378,0.11147
0.58165,0.95606,0.211,-0.31342,0.1107
0.58265,0.95887,0.20955,-0.31305,0.10995
0.58365,0.96167,0.2081,-0.31268,0.10919
0.58465,0.96447,0.20664,-0.31231,0.10843
0.58565,0.96725,0.20519,-0.31193,0.10768
0.58665,0.97002,0.20372,-0.31154,0.10693
0.58765,0.97279,0.20224,-0.31115,0.10618
0.58865,0.97555,0.20075,-0.31076,0.10544
0.58965,0.9783,0.19927,-0.31036,0.10468
0.59065,0.98103,0.19778,-0.30995,0.10395
0.59165,0.98374,0.19629,-0.30954,0.10321
0.59265,0.98645,0.19479,-0.30912,0.10248
0.59365,0.98914,0.19329,-0.30869,0.10175
0.59465,0.99182,0.1918,-0.30826,0.10103
0.59565,0.99448,0.1903,-0.30782,0.10031
0.59665,0.99712,0.1888,-0.30738,0.099589
0.59765,0.99974,0.18731,-0.30693,0.098867
0.59865,1.0023,0.18581,-0.30646,0.098159
0.59965,1.0049,0.18433,-0.306,0.097448
0.60065,1.0075,0.18283,-0.30552,0.096755
0.60165,1.0101,0.18135,-0.30504,0.096062
0.60265,1.0126,0.17985,-0.30457,0.095356
0.60365,1.0151,0.17838,-0.30408,0.09467
0.60465,1.0177,0.17691,-0.30359,0.093983
0.60565,1.0201,0.17543,-0.30309,0.093305
0.60665,1.0226,0.17399,-0.30258,0.092638
0.60765,1.025,0.17257,-0.30205,0.091978
0.60865,1.0274,0.17116,-0.30152,0.091322
0.60965,1.0297,0.16975,-0.30099,0.090668
0.61065,1.0321,0.16835,-0.30045,0.090008
0.61165,1.0344,0.16695,-0.29991,0.089358
0.61265,1.0368,0.16555,-0.29936,0.088711
0.61365,1.0391,0.16416,-0.29881,0.088069
0.61465,1.0414,0.16276,-0.29826,0.087435
0.61565,1.0436,0.16137,-0.29769,0.086799
0.61665,1.0459,0.15999,-0.29713,0.086165
0.61765,1.0482,0.15861,-0.29656,0.085539
0.61865,1.0504,0.15722,-0.29599,0.084924
0.61965,1.0526,0.15584,-0.29542,0.084302
0.62066,1.0548,0.15447,-0.29484,0.083682
0.62166,1.057,0.15311,-0.29426,0.083068
0.62266,1.0592,0.15174,-0.29368,0.082457
0.62366,1.0613,0.15039,-0.29309,0.081849
0.62466,1.0635,0.14903,-0.2925,0.081247
0.62566,1.0656,0.14768,-0.29191,0.080644
0.62666,1.0677,0.14633,-0.29131,0.080047
0.62766,1.0697,0.14498,-0.29071,0.079454
0.62866,1.0718,0.14365,-0.29011,0.078863
0.62966,1.0738,0.14232,-0.2895,0.078276
0.63066,1.0759,0.14099,-0.28888,0.077702
0.63166,1.0779,0.13967,-0.28827,0.077134
0.63266,1.0798,0.13836,-0.28765,0.076567
0.63366,1.0818,0.13707,-0.28703,0.076006
0.63466,1.0837,0.13578,-0.2864,0.075448
0.63566,1.0857,0.1345,-0.28577,0.074899
0.63666,1.0876,0.13322,-0.28514,0.074355
0.63766,1.0894,0.13197,-0.2845,0.073813
0.63866,1.0913,0.13073,-0.28386,0.073268
0.63966,1.0931,0.1295,-0.28322,0.07273
0.64066,1.0949,0.12827,-0.28258,0.072198
0.64166,1.0967,0.12706,-0.28194,0.071673
0.64266,1.0984,0.12586,-0.28129,0.071149
0.64366,1.1002,0.12467,-0.28064,0.07063
0.64466,1.1019,0.12351,-0.27999,0.07012
0.64566,1.1036,0.12236,-0.27934,0.069604
0.64666,1.1052,0.12122,-0.27868,0.069094
0.64766,1.1069,0.12009,-0.27802,0.068588
0.64866,1.1085,0.11896,-0.27736,0.068089
0.64966,1.1101,0.11785,-0.27669,0.067594
0.65066,1.1117,0.11674,-0.27602,0.067104
0.65166,1.1133,0.11562,-0.27535,0.06662
0.65266,1.1149,0.11454,-0.27468,0.066138
0.65366,1.1164,0.11344,-0.274,0.065659
0.65466,1.118,0.11232,-0.27332,0.065187
0.65566,1.1195,0.11122,-0.27264,0.064719
0.65666,1.121,0.11012,-0.27196,0.064253
0.65766,1.1225,0.10904,-0.27128,0.063792
0.65866,1.124,0.10796,-0.27059,0.063334
0.65966,1.1255,0.1069,-0.26991,0.062879
0.66067,1.127,0.10584,-0.26922,0.062426
0.66167,1.1284,0.1048,-0.26853,0.061977
0.66267,1.1298,0.10376,-0.26785,0.061531
0.66367,1.1312,0.10272,-0.26716,0.061087
0.66467,1.1326,0.10168,-0.26647,0.060646
0.66567,1.134,0.10067,-0.26579,0.060205
0.66667,1.1354,0.099652,-0.2651,0.059769
0.66767,1.1367,0.098643,-0.26442,0.059336
0.66867,1.1381,0.097643,-0.26373,0.058901
0.66967,1.1394,0.096656,-0.26305,0.058474
0.67067,1.1407,0.095674,-0.26236,0.05805
0.67167,1.1419,0.094706,-0.26168,0.057631
0.67267,1.1432,0.093751,-0.26099,0.057217
0.67367,1.1444,0.092805,-0.26031,0.056803
0.67467,1.1456,0.09187,-0.25963,0.056398
0.67567,1.1468,0.090957,-0.25896,0.055996
0.67667,1.148,0.090058,-0.25828,0.055601
0.67767,1.1491,0.089176,-0.25761,0.055208
0.67867,1.1502,0.088302,-0.25693,0.054821
0.67967,1.1513,0.087426,-0.25626,0.054441
0.68067,1.1524,0.086565,-0.25559,0.054062
0.68167,1.1534,0.085728,-0.25492,0.053684
0.68267,1.1545,0.0849,-0.25425,0.053317
0.68367,1.1555,0.08408,-0.25358,0.052957
0.68467,1.1565,0.083285,-0.25291,0.052599
0.68567,1.1574,0.082492,-0.25225,0.052245
0.68667,1.1584,0.081699,-0.25158,0.051896
0.68767,1.1593,0.080923,-0.25091,0.051546
0.68867,1.1603,0.080139,-0.25024,0.051199
0.68967,1.1612,0.079366,-0.24957,0.050853
0.69067,1.1621,0.078597,-0.24891,0.050515
0.69167,1.163,0.077835,-0.24824,0.050176
0.69267,1.1639,0.077083,-0.24757,0.049842
0.69367,1.1648,0.076329,-0.24691,0.049511
0.69467,1.1656,0.075585,-0.24624,0.049182
0.69567,1.1665,0.074852,-0.24558,0.048853
0.69667,1.1673,0.074119,-0.24491,0.04853
0.69767,1.1682,0.073396,-0.24425,0.048209
0.69867,1.169,0.072702,-0.24359,0.047891
0.69967,1.1698,0.071998,-0.24292,0.047579
0.70068,1.1705,0.071301,-0.24227,0.047269
0.70168,1.1713,0.070642,-0.24161,0.046954
0.70268,1.172,0.069958,-0.24095,0.046648
0.70368,1.1728,0.069276,-0.2403,0.046345
0.70468,1.1735,0.068609,-0.23964,0.046041
0.70568,1.1742,0.067942,-0.23899,0.045741
0.70668,1.1749,0.067281,-0.23834,0.045443
0.70768,1.1756,0.066634,-0.23769,0.045147
0.70868,1.1763,0.065987,-0.23705,0.044857
0.70968,1.1769,0.06535,-0.23641,0.044572
0.71068,1.1776,0.064735,-0.23577,0.044286
0.71168,1.1782,0.064114,-0.23513,0.044004
0.71268,1.1788,0.063509,-0.23449,0.043726
0.71368,1.1795,0.062906,-0.23386,0.04345
0.71468,1.18,0.06233,-0.23323,0.043179
0.71568,1.1806,0.061747,-0.2326,0.042913
0.71668,1.1812,0.061168,-0.23197,0.042648
0.71768,1.1817,0.060604,-0.23135,0.042384
0.71868,1.1823,0.060039,-0.23072,0.042126
0.71968,1.1828,0.05948,-0.2301,0.041869
0.72068,1.1833,0.058936,-0.22949,0.041612
0.72168,1.1838,0.058395,-0.22887,0.04136
0.72268,1.1843,0.057864,-0.22826,0.04111
0.72368,1.1848,0.057352,-0.22764,0.040865
0.72468,1.1853,0.05684,-0.22704,0.040621
0.72568,1.1857,0.056335,-0.22643,0.040379
0.72668,1.1862,0.055833,-0.22582,0.040141
0.72768,1.1866,0.05534,-0.22522,0.039904
0.72868,1.187,0.054854,-0.22461,0.039667
0.72968,1.1874,0.054379,-0.22401,0.039435
0.73068,1.1879,0.053902,-0.22341,0.039201
0.73168,1.1883,0.053428,-0.22281,0.03897
0.73268,1.1887,0.052952,-0.22221,0.038738
0.73368,1.189,0.052488,-0.22162,0.03851
0.73468,1.1894,0.052029,-0.22103,0.038282
0.73568,1.1898,0.051569,-0.22043,0.038056
0.73668,1.1902,0.051111,-0.21984,0.03783
0.73768,1.1905,0.050659,-0.21925,0.037605
0.73868,1.1909,0.050211,-0.21867,0.037381
0.73968,1.1913,0.049768,-0.21808,0.037158
0.74069,1.1916,0.049339,-0.2175,0.036942
0.74169,1.1919,0.048906,-0.21691,0.036722
0.74269,1.1922,0.04848,-0.21633,0.036506
0.74369,1.1925,0.048059,-0.21576,0.036293
0.74469,1.1928,0.047641,-0.21519,0.03608
0.74569,1.1931,0.047234,-0.21462,0.035872
0.74669,1.1934,0.046841,-0.21405,0.035668
0.74769,1.1937,0.046451,-0.21349,0.035466
0.74869,1.1939,0.046065,-0.21293,0.035265
0.74969,1.1942,0.045685,-0.21237,0.035062
0.75069,1.1944,0.045307,-0.21181,0.034864
0.75169,1.1947,0.04494,-0.21125,0.03467
0.75269,1.1949,0.044573,-0.2107,0.034473
0.75369,1.1951,0.044207,-0.21015,0.034278
0.75469,1.1953,0.043845,-0.2096,0.034085
0.75569,1.1955,0.043483,-0.20905,0.033893
0.75669,1.1957,0.043128,-0.20851,0.033701
0.75769,1.1959,0.042774,-0.20797,0.033513
0.75869,1.1961,0.042425,-0.20743,0.033324
0.75969,1.1963,0.042079,-0.20689,0.033138
0.76069,1.1965,0.041737,-0.20636,0.03295
0.76169,1.1967,0.041402,-0.20582,0.032767
0.76269,1.1968,0.041066,-0.2053,0.032582
0.76369,1.197,0.040732,-0.20477,0.032399
0.76469,1.1972,0.040401,-0.20424,0.032216
0.76569,1.1973,0.040074,-0.20372,0.032036
0.76669,1.1975,0.039749,-0.2032,0.031856
0.76769,1.1976,0.039434,-0.20268,0.031677
0.76869,1.1977,0.039121,-0.20217,0.031501
0.76969,1.1979,0.038811,-0.20165,0.031326
0.77069,1.198,0.038506,-0.20114,0.031153
0.77169,1.1981,0.038204,-0.20063,0.030979
0.77269,1.1982,0.037907,-0.20012,0.030808
0.77369,1.1983,0.037611,-0.19961,0.030637
0.77469,1.1984,0.03732,-0.1991,0.030468
0.77569,1.1985,0.037032,-0.1986,0.030298
0.77669,1.1986,0.036747,-0.1981,0.030131
0.77769,1.1987,0.036464,-0.1976,0.029963
0.77869,1.1988,0.036185,-0.1971,0.029797
0.77969,1.1989,0.035911,-0.19661,0.029633
0.7807,1.1989,0.035642,-0.19611,0.029471
0.7817,1.199,0.035388,-0.19563,0.029316
0.7827,1.199,0.035131,-0.19514,0.029159
0.7837,1.1991,0.034866,-0.19466,0.028999
0.7847,1.1991,0.034607,-0.19418,0.028841
0.7857,1.1992,0.034351,-0.1937,0.028685
0.7867,1.1992,0.0341,-0.19323,0.028529
0.7877,1.1993,0.033851,-0.19275,0.028374
0.7887,1.1993,0.0336,-0.19228,0.02822
0.7897,1.1993,0.03335,-0.19181,0.028067
0.7907,1.1994,0.033099,-0.19134,0.027912
0.7917,1.1994,0.03285,-0.19087,0.027759
0.7927,1.1994,0.03261,-0.1904,0.027607
0.7937,1.1994,0.032365,-0.18994,0.027455
0.7947,1.1995,0.032124,-0.18947,0.027304
0.7957,1.1995,0.031889,-0.18901,0.027155
0.7967,1.1995,0.03166,-0.18855,0.027009
0.7977,1.1995,0.031425,-0.18809,0.02686
0.7987,1.1995,0.031199,-0.18763,0.026716
0.7997,1.1995,0.030978,-0.18718,0.026573
0.8007,1.1995,0.030753,-0.18672,0.026432
0.8017,1.1995,0.030533,-0.18627,0.026292
0.8027,1.1995,0.030317,-0.18582,0.026152
0.8037,1.1995,0.030113,-0.18537,0.026017
0.8047,1.1995,0.029899,-0.18492,0.02588
0.8057,1.1995,0.029687,-0.18447,0.025744
0.8067,1.1995,0.029479,-0.18403,0.025608
0.8077,1.1995,0.029281,-0.18358,0.025476
0.8087,1.1995,0.029079,-0.18314,0.025342
0.8097,1.1994,0.028874,-0.1827,0.025208
0.8107,1.1994,0.028675,-0.18226,0.025076
0.8117,1.1994,0.028477,-0.18182,0.024944
0.8127,1.1994,0.02828,-0.18138,0.024813
0.8137,1.1994,0.028085,-0.18094,0.024683
0.8147,1.1954,0.027774,-0.17995,0.02445
0.8157,1.1993,0.027702,-0.18007,0.024425
0.8167,1.1993,0.027516,-0.17964,0.024298
0.8177,1.1992,0.027329,-0.17921,0.024171
0.8187,1.1992,0.027144,-0.17878,0.024044
0.8197,1.1991,0.026962,-0.17835,0.023918
0.82071,1.1991,0.026782,-0.17792,0.023792
0.82171,1.199,0.026603,-0.1775,0.023667
0.82271,1.199,0.026428,-0.17708,0.023543
0.82371,1.1989,0.026253,-0.17666,0.02342
0.82471,1.1989,0.026078,-0.17624,0.023299
0.82571,1.1988,0.025909,-0.17582,0.023179
0.82671,1.1988,0.025735,-0.17541,0.02306
0.82771,1.1987,0.025565,-0.17499,0.022942
0.82871,1.1986,0.025403,-0.17458,0.022824
0.82971,1.1986,0.025244,-0.17417,0.022708
0.83071,1.1985,0.025086,-0.17377,0.022592
0.83171,1.1984,0.024928,-0.17336,0.022478
0.83271,1.1984,0.024774,-0.17295,0.022365
0.83371,1.1983,0.024622,-0.17255,0.022252
0.83471,1.1982,0.024472,-0.17215,0.022141
0.83571,1.1982,0.024325,-0.17174,0.022031
0.83671,1.1981,0.02418,-0.17134,0.021922
0.83771,1.198,0.024039,-0.17094,0.021814
0.83871,1.1979,0.023897,-0.17055,0.021706
0.83971,1.1978,0.023759,-0.17015,0.021599
0.84071,1.1978,0.02362,-0.16975,0.021493
0.84171,1.1977,0.023483,-0.16936,0.021388
0.84271,1.1976,0.023349,-0.16897,0.021283
0.84371,1.1975,0.023215,-0.16857,0.021179
0.84471,1.1974,0.023083,-0.16818,0.021076
0.84571,1.1973,0.022954,-0.1678,0.020974
0.84671,1.1973,0.022824,-0.16741,0.020871
0.84771,1.1972,0.022694,-0.16702,0.020769
0.84871,1.1971,0.022566,-0.16664,0.020668
0.84971,1.197,0.022438,-0.16626,0.020567
0.85071,1.1969,0.022312,-0.16588,0.020467
0.85171,1.1968,0.022189,-0.1655,0.020366
0.85271,1.1967,0.022064,-0.16512,0.020268
0.85371,1.1966,0.021941,-0.16474,0.020169
0.85471,1.1966,0.02182,-0.16437,0.020071
0.85571,1.1965,0.021699,-0.164,0.019974
0.85671,1.1964,0.021578,-0.16362,0.019877
0.85771,1.1963,0.021459,-0.16325,0.01978
0.85871,1.1962,0.02134,-0.16288,0.019684
0.85971,1.1961,0.021223,-0.16252,0.019589
0.86072,1.196,0.021105,-0.16215,0.019494
0.86172,1.1959,0.02099,-0.16179,0.019401
0.86272,1.1958,0.020875,-0.16143,0.019307
0.86372,1.1957,0.02076,-0.16106,0.019214
0.86472,1.1956,0.020649,-0.1607,0.019122
0.86572,1.1955,0.020536,-0.16035,0.01903
0.86672,1.1954,0.020425,-0.15999,0.018939
0.86772,1.1953,0.020315,-0.15963,0.018848
0.86872,1.1952,0.020207,-0.15927,0.018758
0.86972,1.1951,0.0201,-0.15892,0.018668
0.87072,1.195,0.019994,-0.15856,0.018579
0.87172,1.1948,0.019888,-0.15821,0.018491
0.87272,1.1947,0.019783,-0.15786,0.018403
0.87372,1.1946,0.019679,-0.15751,0.018315
0.87472,1.1945,0.019577,-0.15716,0.018228
0.87572,1.1944,0.019475,-0.15681,0.018142
0.87672,1.1943,0.019376,-0.15646,0.018057
0.87772,1.1942,0.019277,-0.15611,0.017973
0.87872,1.1941,0.019179,-0.15576,0.017889
0.87972,1.194,0.019081,-0.15542,0.017805
0.88072,1.1939,0.018984,-0.15507,0.017722
0.88172,1.1937,0.018888,-0.15473,0.01764
0.88272,1.1936,0.018794,-0.15438,0.017558
0.88372,1.1935,0.0187,-0.15404,0.017476
0.88472,1.1934,0.018607,-0.1537,0.017395
0.88572,1.1933,0.018515,-0.15336,0.017314
0.88672,1.1932,0.018422,-0.15302,0.017234
0.88772,1.1931,0.01833,-0.15268,0.017154
0.88872,1.1929,0.018241,-0.15234,0.017076
0.88972,1.1928,0.018151,-0.15201,0.016998
0.89072,1.1927,0.018062,-0.15167,0.01692
0.89172,1.1926,0.017976,-0.15134,0.016843
0.89272,1.1925,0.017889,-0.151,0.016767
0.89372,1.1924,0.017803,-0.15067,0.016691
0.89472,1.1923,0.017717,-0.15033,0.016616
0.89572,1.1921,0.017635,-0.15,0.016542
0.89672,1.192,0.017552,-0.14967,0.016469
0.89772,1.1919,0.01747,-0.14934,0.016396
0.89872,1.1918,0.017389,-0.14901,0.016324
0.89972,1.1917,0.017308,-0.14868,0.016252
0.90073,1.1916,0.017229,-0.14835,0.016181
0.90173,1.1915,0.017152,-0.14803,0.016112
0.90273,1.1913,0.017073,-0.1477,0.016042
0.90373,1.1912,0.016994,-0.14738,0.015973
0.90473,1.1911,0.016916,-0.14705,0.015904
0.90573,1.191,0.016839,-0.14673,0.015836
0.90673,1.1909,0.016763,-0.1464,0.015767
0.90773,1.1908,0.016688,-0.14608,0.0157
0.90873,1.1906,0.016612,-0.14576,0.015632
0.90973,1.1905,0.016537,-0.14544,0.015565
0.91073,1.1904,0.016463,-0.14512,0.015498
0.91173,1.1903,0.016388,-0.1448,0.015432
0.91273,1.1902,0.016315,-0.14448,0.015366
0.91373,1.1901,0.016242,-0.14416,0.0153
0.91473,1.1899,0.01617,-0.14385,0.015235
0.91573,1.1898,0.016097,-0.14353,0.015169
0.91673,1.1897,0.016024,-0.14322,0.015104
0.91773,1.1896,0.015952,-0.1429,0.01504
0.91873,1.1895,0.015881,-0.14259,0.014977
0.91973,1.1893,0.01581,-0.14228,0.014913
0.92073,1.1892,0.01574,-0.14197,0.014849
0.92173,1.1891,0.01567,-0.14166,0.014786
0.92273,1.185,0.015541,-0.1409,0.014665
0.92373,1.1889,0.015531,-0.14104,0.01466
0.92473,1.1887,0.015461,-0.14073,0.014598
0.92573,1.1886,0.015392,-0.14042,0.014535
0.92673,1.1885,0.015323,-0.14011,0.014473
0.92773,1.1884,0.015255,-0.13981,0.014412
0.92873,1.1883,0.015187,-0.1395,0.014351
0.92973,1.1881,0.015119,-0.13919,0.01429
0.93073,1.188,0.015053,-0.13889,0.01423
0.93173,1.1879,0.014986,-0.13859,0.01417
0.93273,1.1878,0.01492,-0.13828,0.014111
0.93373,1.1877,0.014853,-0.13798,0.014052
0.93473,1.1875,0.014788,-0.13768,0.013994
0.93573,1.1874,0.014723,-0.13738,0.013936
0.93673,1.1873,0.014659,-0.13708,0.013879
0.93773,1.1872,0.014595,-0.13678,0.013822
0.93873,1.1871,0.014531,-0.13648,0.013765
0.93973,1.1869,0.014468,-0.13619,0.013709
0.94074,1.1868,0.014405,-0.13589,0.013654
0.94174,1.1867,0.014342,-0.13559,0.013598
0.94274,1.1866,0.01428,-0.1353,0.013543
0.94374,1.1865,0.014217,-0.13501,0.013489
0.94474,1.1863,0.014154,-0.13471,0.013435
0.94574,1.1862,0.014091,-0.13442,0.013382
0.94674,1.1861,0.014029,-0.13413,0.013328
0.94774,1.186,0.013966,-0.13384,0.013276
0.94874,1.1859,0.013903,-0.13355,0.013224
0.94974,1.1858,0.013841,-0.13325,0.013172
0.95074,1.1856,0.01378,-0.13296,0.013122
0.95174,1.1855,0.013719,-0.13268,0.013071
0.95274,1.1854,0.013659,-0.13239,0.013021
0.95374,1.1853,0.013599,-0.1321,0.012971
0.95474,1.1852,0.013539,-0.13181,0.012921
0.95574,1.185,0.01348,-0.13152,0.012871
0.95674,1.1849,0.013422,-0.13124,0.012822
0.95774,1.1848,0.013364,-0.13095,0.012773
0.95874,1.1847,0.013306,-0.13067,0.012724
0.95974,1.1846,0.013248,-0.13038,0.012675
0.96074,1.1844,0.013192,-0.1301,0.012627
0.96174,1.1843,0.013136,-0.12981,0.012579
0.96274,1.1842,0.01308,-0.12953,0.01253
0.96374,1.1841,0.013025,-0.12925,0.012482
0.96474,1.184,0.01297,-0.12897,0.012435
0.96574,1.1838,0.012915,-0.12869,0.012387
0.96674,1.1837,0.01286,-0.12841,0.012339
0.96774,1.1836,0.012805,-0.12813,0.012292
0.96874,1.1835,0.012752,-0.12785,0.012245
0.96974,1.1834,0.012699,-0.12757,0.012198
0.97074,1.1832,0.012646,-0.1273,0.012152
0.97174,1.1831,0.012594,-0.12702,0.012106
0.97274,1.183,0.012543,-0.12675,0.012061
0.97374,1.1829,0.012492,-0.12647,0.012016
0.97474,1.1828,0.01244,-0.1262,0.011972
0.97574,1.1826,0.01239,-0.12593,0.011928
0.97674,1.1825,0.012339,-0.12566,0.011884
0.97774,1.1824,0.012289,-0.12539,0.011841
0.97874,1.1823,0.01224,-0.12512,0.011797
0.97974,1.1822,0.012191,-0.12485,0.011754
0.98075,1.1821,0.012142,-0.12458,0.011711
0.98175,1.1819,0.012093,-0.12431,0.011668
0.98275,1.1818,0.012045,-0.12404,0.011626
0.98375,1.1817,0.011996,-0.12378,0.011583
0.98475,1.1816,0.011948,-0.12351,0.011541
0.98575,1.1815,0.011901,-0.12324,0.011499
0.98675,1.1813,0.011854,-0.12298,0.011457
0.98775,1.1812,0.011808,-0.12271,0.011415
0.98875,1.1811,0.011761,-0.12245,0.011373
0.98975,1.181,0.011716,-0.12218,0.011332
0.99075,1.1809,0.011671,-0.12192,0.01129
0.99175,1.1807,0.011626,-0.12166,0.011249
0.99275,1.1806,0.01158,-0.1214,0.011208
0.99375,1.1805,0.011535,-0.12113,0.011167
0.99475,1.1804,0.01149,-0.12087,0.011126
0.99575,1.1803,0.011445,-0.12061,0.011086
0.99675,1.1801,0.0114,-0.12035,0.011045
0.99775,1.18,0.011356,-0.12009,0.011005
0.99875,1.1799,0.011312,-0.11984,0.010965
0.99975,1.1798,0.011267,-0.11958,0.010925
1.0008,1.1797,0.011224,-0.11932,0.010885
1.0018,1.1796,0.01118,-0.11907,0.010845
1.0028,1.1794,0.011137,-0.11881,0.010806
1.0038,1.1793,0.011095,-0.11856,0.010768
1.0048,1.1792,0.011052,-0.1183,0.010729
1.0058,1.1791,0.01101,-0.11805,0.010691
1.0068,1.179,0.010968,-0.1178,0.010653
1.0078,1.1788,0.010926,-0.11755,0.010615
1.0088,1.1787,0.010884,-0.11729,0.010577
1.0098,1.1786,0.010843,-0.11704,0.010539
1.0108,1.1785,0.010801,-0.1168,0.010502
1.0118,1.1784,0.01076,-0.11655,0.010464
1.0128,1.1783,0.010719,-0.1163,0.010427
1.0138,1.1781,0.010678,-0.11605,0.01039
1.0148,1.178,0.010638,-0.1158,0.010353
1.0158,1.1779,0.010597,-0.11556,0.010317
1.0168,1.1778,0.010557,-0.11531,0.01028
1.0178,1.1777,0.010517,-0.11507,0.010244
1.0188,1.1776,0.010477,-0.11483,0.010207
1.0198,1.1774,0.010438,-0.11458,0.010171
1.0208,1.1773,0.010399,-0.11434,0.010136
1.0218,1.1772,0.01036,-0.1141,0.0101
1.0228,1.1771,0.010321,-0.11385,0.010065
1.0238,1.177,0.010282,-0.11361,0.010029
1.0248,1.1769,0.010244,-0.11337,0.0099941
1.0258,1.1767,0.010206,-0.11313,0.009959
1.0268,1.1766,0.010168,-0.11289,0.009924
1.0278,1.1765,0.01013,-0.11265,0.0098894
1.0288,1.1764,0.010093,-0.11241,0.0098547
1.0298,1.1763,0.010056,-0.11217,0.0098202
1.0308,1.1761,0.01002,-0.11193,0.0097859
1.0318,1.176,0.0099835,-0.11169,0.0097518
1.0328,1.1759,0.0099475,-0.11146,0.0097177
1.0338,1.1758,0.0099116,-0.11122,0.0096836
1.0348,1.1757,0.009876,-0.11098,0.0096495
1.0358,1.1756,0.0098406,-0.11074,0.0096155
1.0368,1.1754,0.0098064,-0.11051,0.0095816
1.0378,1.1753,0.0097714,-0.11027,0.0095478
1.0388,1.1752,0.0097365,-0.11004,0.009514
1.0398,1.1751,0.0097017,-0.1098,0.0094803
1.0408,1.175,0.0096671,-0.10957,0.0094468
1.0418,1.1748,0.0096325,-0.10933,0.0094135
1.0428,1.1747,0.009599,-0.1091,0.0093802
1.0438,1.1746,0.0095648,-0.10887,0.0093472
1.0448,1.1745,0.009531,-0.10864,0.0093148
1.0458,1.1705,0.0094623,-0.10806,0.0092485
1.0468,1.1743,0.009464,-0.10818,0.0092506
1.0478,1.1741,0.0094308,-0.10795,0.0092188
1.0488,1.174,0.0093976,-0.10772,0.0091871
1.0498,1.1739,0.0093654,-0.10749,0.0091554
1.0508,1.1738,0.009333,-0.10726,0.0091241
1.0518,1.1737,0.0093005,-0.10704,0.0090929
1.0528,1.1736,0.0092681,-0.10681,0.0090618
1.0538,1.1734,0.0092357,-0.10658,0.0090308
1.0548,1.1733,0.0092036,-0.10636,0.009
1.0558,1.1732,0.0091717,-0.10613,0.0089692
1.0568,1.1731,0.0091407,-0.10591,0.0089385
1.0578,1.173,0.0091089,-0.10569,0.0089079
1.0588,1.1729,0.0090773,-0.10546,0.0088774
1.0598,1.1728,0.0090457,-0.10524,0.0088468
1.0608,1.1726,0.0090143,-0.10502,0.0088164
1.0618,1.1725,0.0089831,-0.1048,0.0087861
1.0628,1.1724,0.0089519,-0.10457,0.0087559
1.0638,1.1723,0.0089218,-0.10435,0.0087257
1.0648,1.1722,0.008891,-0.10413,0.0086958
1.0658,1.1721,0.0088602,-0.10391,0.0086659
1.0668,1.1719,0.0088296,-0.10369,0.0086361
1.0678,1.1718,0.0087992,-0.10347,0.0086065
1.0688,1.1717,0.008769,-0.10325,0.008577
1.0698,1.1716,0.0087388,-0.10303,0.0085475
1.0708,1.1715,0.0087088,-0.10281,0.0085184
1.0718,1.1714,0.0086786,-0.1026,0.0084897
1.0728,1.1713,0.0086492,-0.10238,0.0084613
1.0738,1.1711,0.00862,-0.10216,0.0084328
1.0748,1.171,0.0085908,-0.10195,0.0084044
1.0758,1.1709,0.0085612,-0.10173,0.0083762
1.0768,1.1708,0.0085323,-0.10151,0.008348
1.0778,1.1707,0.0085035,-0.1013,0.00832
1.0788,1.1706,0.0084747,-0.10108,0.0082922
1.0798,1.1705,0.008446,-0.10087,0.0082645
1.0808,1.1703,0.0084173,-0.10066,0.0082369
1.0818,1.1702,0.0083887,-0.10044,0.0082094
1.0828,1.1701,0.0083602,-0.10023,0.0081821
1.0838,1.17,0.0083315,-0.10002,0.0081548
1.0848,1.1699,0.0083035,-0.099806,0.0081277
1.0858,1.1698,0.0082755,-0.099595,0.0081008
1.0868,1.1697,0.008248,-0.099384,0.008074
1.0878,1.1696,0.0082206,-0.099173,0.0080472
1.0888,1.1694,0.0081932,-0.098962,0.0080207
1.0898,1.1693,0.0081662,-0.098752,0.0079943
1.0908,1.1692,0.0081394,-0.098543,0.0079682
1.0918,1.1691,0.0081127,-0.098335,0.0079424
1.0928,1.169,0.0080863,-0.098127,0.0079166
1.0938,1.1689,0.0080599,-0.09792,0.0078909
1.0948,1.1688,0.0080337,-0.097713,0.0078653
1.0958,1.1686,0.0080073,-0.097507,0.0078397
1.0968,1.1646,0.007952,-0.09699,0.0077859
1.0978,1.1684,0.0079551,-0.097097,0.0077889
1.0988,1.1683,0.0079291,-0.096892,0.0077638
1.0998,1.1682,0.0079034,-0.096688,0.0077388
1.1008,1.1681,0.0078776,-0.096485,0.0077139
1.1018,1.168,0.0078521,-0.096282,0.0076891
1.1028,1.1679,0.0078265,-0.096079,0.0076644
1.1038,1.1677,0.0078011,-0.095876,0.0076398
1.1048,1.1676,0.0077757,-0.095674,0.0076153
1.1058,1.1675,0.0077505,-0.095473,0.0075909
1.1068,1.1674,0.0077253,-0.095272,0.0075665
1.1078,1.1673,0.0077003,-0.095072,0.0075423
1.1088,1.1672,0.0076753,-0.094871,0.007518
1.1098,1.1671,0.0076504,-0.094672,0.0074937
1.1108,1.167,0.0076255,-0.094472,0.0074696
1.1118,1.1669,0.0076008,-0.094273,0.0074455
1.1128,1.1667,0.0075761,-0.094074,0.0074214
1.1138,1.1666,0.0075515,-0.093876,0.0073973
1.1148,1.1665,0.0075269,-0.093677,0.0073732
1.1158,1.1664,0.0075024,-0.093479,0.0073492
1.1168,1.1663,0.0074779,-0.093281,0.0073252
1.1178,1.1662,0.0074534,-0.093084,0.0073012
1.1188,1.1661,0.0074291,-0.092887,0.0072773
1.1198,1.166,0.0074047,-0.09269,0.0072534
1.1208,1.1659,0.0073805,-0.092494,0.0072296
1.1218,1.1657,0.0073565,-0.092298,0.0072061
1.1228,1.1656,0.0073326,-0.092102,0.0071827
1.1238,1.1655,0.0073087,-0.091907,0.0071593
1.1248,1.1654,0.0072849,-0.091712,0.007136
1.1258,1.1653,0.0072612,-0.091518,0.0071127
1.1268,1.1652,0.0072375,-0.091324,0.0070896
1.1278,1.1651,0.0072139,-0.09113,0.0070665
1.1288,1.165,0.0071905,-0.090937,0.0070435
1.1298,1.1649,0.0071671,-0.090744,0.0070206
1.1308,1.1648,0.0071438,-0.090552,0.0069978
1.1318,1.1646,0.0071206,-0.09036,0.0069751
1.1328,1.1645,0.0070974,-0.090168,0.0069524
1.1338,1.1644,0.0070745,-0.089976,0.0069298
1.1348,1.1643,0.0070516,-0.089786,0.0069074
1.1358,1.1642,0.0070288,-0.089596,0.0068852
1.1368,1.1641,0.0070062,-0.089407,0.0068632
1.1378,1.164,0.0069837,-0.089219,0.0068414
1.1388,1.1639,0.0069612,-0.089031,0.0068196
1.1398,1.1638,0.0069388,-0.088843,0.0067979
1.1408,1.1637,0.0069166,-0.088657,0.0067763
1.1418,1.1636,0.0068944,-0.08847,0.0067549
1.1428,1.1634,0.0068724,-0.088284,0.0067337
1.1438,1.1633,0.0068505,-0.088099,0.0067126
1.1448,1.1632,0.0068287,-0.087914,0.0066915
1.1458,1.1631,0.0068069,-0.087729,0.0066705
1.1468,1.163,0.0067853,-0.087544,0.0066497
1.1478,1.1629,0.0067637,-0.08736,0.0066291
1.1488,1.1628,0.0067423,-0.087177,0.0066086
1.1498,1.1627,0.0067209,-0.086994,0.0065882
1.1508,1.1626,0.0066996,-0.086811,0.0065678
1.1518,1.1625,0.0066784,-0.086628,0.0065475
1.1528,1.1624,0.0066572,-0.086446,0.0065273
1.1538,1.1622,0.006636,-0.086264,0.006507
1.1548,1.1621,0.0066148,-0.086082,0.0064868
1.1558,1.162,0.0065937,-0.085901,0.0064666
1.1568,1.1619,0.0065726,-0.08572,0.0064464
1.1578,1.1618,0.0065517,-0.085539,0.0064263
1.1588,1.1617,0.0065308,-0.085359,0.0064063
1.1598,1.1616,0.0065099,-0.085179,0.0063863
1.1608,1.1615,0.0064891,-0.085,0.0063665
1.1618,1.1614,0.0064684,-0.084821,0.0063467
1.1628,1.1613,0.0064478,-0.084642,0.006327
1.1638,1.1612,0.0064271,-0.084464,0.0063073
1.1648,1.1611,0.0064066,-0.084285,0.0062876
1.1658,1.161,0.006386,-0.084107,0.006268
1.1668,1.1608,0.0063655,-0.08393,0.0062485
1.1678,1.1607,0.0063451,-0.083753,0.0062291
1.1688,1.1606,0.0063248,-0.083576,0.0062098
1.1698,1.1605,0.0063046,-0.083399,0.0061906
1.1708,1.1604,0.0062844,-0.083222,0.0061716
1.1718,1.1603,0.0062643,-0.083046,0.0061525
1.1728,1.1602,0.0062442,-0.08287,0.0061335
1.1738,1.1601,0.0062243,-0.082695,0.0061147
1.1748,1.16,0.0062044,-0.082519,0.0060958
1.1758,1.1599,0.0061845,-0.082344,0.006077
1.1768,1.1598,0.0061649,-0.08217,0.0060584
1.1778,1.1597,0.0061453,-0.081995,0.0060399
1.1788,1.1596,0.0061258,-0.081822,0.0060213
1.1798,1.1595,0.0061064,-0.081648,0.0060028
1.1808,1.1594,0.006087,-0.081475,0.0059843
1.1818,1.1593,0.0060676,-0.081302,0.0059659
1.1828,1.1592,0.0060483,-0.081129,0.0059475
1.1838,1.1591,0.006029,-0.080957,0.0059292
1.1848,1.1589,0.0060099,-0.080785,0.0059108
1.1858,1.1588,0.0059907,-0.080613,0.0058924
1.1868,1.1587,0.0059717,-0.080442,0.005874
1.1878,1.1586,0.0059527,-0.08027,0.0058557
1.1888,1.1585,0.0059337,-0.0801,0.0058374
1.1898,1.1584,0.0059149,-0.079929,0.0058191
1.1908,1.1583,0.005896,-0.079758,0.0058009
1.1918,1.1582,0.0058773,-0.079588,0.0057826
1.1928,1.1581,0.0058586,-0.079418,0.0057645
1.1938,1.158,0.0058401,-0.079248,0.0057464
1.1948,1.1579,0.0058216,-0.07908,0.0057284
1.1958,1.1578,0.0058032,-0.078911,0.0057105
1.1968,1.1577,0.005785,-0.078743,0.0056926
1.1978,1.1576,0.0057668,-0.078576,0.0056749
1.1988,1.1575,0.005749,-0.078409,0.0056572
1.1998,1.1574,0.0057315,-0.078243,0.0056398
1.2008,1.1573,0.005714,-0.078078,0.0056226
1.2018,1.1572,0.0056966,-0.077913,0.0056053
1.2028,1.1571,0.0056793,-0.077748,0.0055882
1.2038,1.157,0.0056622,-0.077584,0.0055711
1.2048,1.1569,0.0056451,-0.07742,0.0055541
1.2058,1.1568,0.0056281,-0.077257,0.0055371
1.2068,1.1567,0.0056112,-0.077094,0.0055203
1.2078,1.1566,0.0055944,-0.076932,0.0055035
1.2088,1.1565,0.0055776,-0.07677,0.0054867
1.2098,1.1563,0.0055609,-0.076608,0.0054701
1.2108,1.1562,0.0055443,-0.076447,0.0054534
1.2118,1.1561,0.0055277,-0.076286,0.0054369
1.2128,1.156,0.0055111,-0.076125,0.0054205
1.2138,1.1559,0.0054947,-0.075965,0.0054041
1.2148,1.1558,0.0054784,-0.075805,0.0053879
1.2158,1.1557,0.005462,-0.075646,0.0053717
1.2168,1.1556,0.0054459,-0.075487,0.0053556
1.2178,1.1555,0.0054298,-0.075328,0.0053397
1.2188,1.1554,0.0054138,-0.075169,0.0053239
1.2198,1.1553,0.0053978,-0.075011,0.0053081
1.2208,1.1552,0.0053819,-0.074853,0.0052923
1.2218,1.1551,0.005366,-0.074695,0.0052765
1.2228,1.155,0.0053502,-0.074538,0.0052608
1.2238,1.1549,0.0053344,-0.074381,0.0052452
1.2248,1.1548,0.0053187,-0.074224,0.0052295
1.2258,1.1547,0.005303,-0.074068,0.0052139
1.2268,1.1546,0.0052873,-0.073911,0.0051983
1.2278,1.1545,0.0052716,-0.073755,0.0051827
1.2288,1.1544,0.005256,-0.073599,0.0051671
1.2298,1.1543,0.0052404,-0.073444,0.0051515
1.2308,1.1542,0.0052248,-0.073288,0.0051358
1.2318,1.1541,0.0052093,-0.073133,0.0051203
1.2328,1.154,0.0051938,-0.072978,0.0051048
1.2338,1.1539,0.0051782,-0.072824,0.0050894
1.2348,1.1538,0.0051627,-0.072669,0.0050742
1.2358,1.1537,0.0051473,-0.072516,0.0050591
1.2368,1.1535,0.0051318,-0.072362,0.0050441
1.2378,1.1534,0.0051165,-0.072209,0.005029
1.2388,1.1533,0.0051011,-0.072055,0.005014
1.2398,1.1532,0.0050859,-0.071902,0.004999
1.2408,1.1531,0.0050707,-0.07175,0.0049841
1.2418,1.153,0.0050555,-0.071598,0.0049692
1.2428,1.1529,0.0050404,-0.071446,0.0049544
1.2438,1.1528,0.0050253,-0.071294,0.0049396
1.2448,1.1527,0.0050103,-0.071143,0.0049249
1.2458,1.1526,0.0049953,-0.070992,0.0049103
1.2468,1.1525,0.0049803,-0.070841,0.0048957
1.2478,1.1524,0.0049654,-0.070691,0.0048812
1.2488,1.1523,0.0049506,-0.070541,0.0048667
1.2498,1.1522,0.0049357,-0.070392,0.0048523
1.2508,1.1521,0.0049209,-0.070242,0.0048379
1.2518,1.152,0.0049062,-0.070093,0.0048236
1.2528,1.1481,0.0048742,-0.06972,0.0047923
1.2538,1.1519,0.0048769,-0.069797,0.0047951
1.2548,1.1518,0.0048623,-0.069649,0.004781
1.2558,1.1517,0.0048478,-0.069501,0.0047669
1.2568,1.1516,0.0048333,-0.069354,0.0047528
1.2578,1.1515,0.0048189,-0.069206,0.0047388
1.2588,1.1514,0.0048045,-0.069059,0.0047248
1.2598,1.1513,0.0047901,-0.068913,0.0047109
1.2608,1.1512,0.0047758,-0.068766,0.004697
1.2618,1.1511,0.0047616,-0.06862,0.0046832
1.2628,1.151,0.0047474,-0.068474,0.0046695
1.2638,1.1509,0.0047333,-0.068329,0.0046558
1.2648,1.1508,0.0047192,-0.068183,0.0046422
1.2658,1.1507,0.0047052,-0.068038,0.0046286
1.2668,1.1506,0.0046912,-0.067893,0.0046151
1.2678,1.1505,0.0046772,-0.067748,0.0046015
1.2688,1.1504,0.0046633,-0.067604,0.004588
1.2698,1.1503,0.0046496,-0.06746,0.0045747
1.2708,1.1502,0.0046358,-0.067316,0.0045613
1.2718,1.1501,0.0046222,-0.067173,0.004548
1.2728,1.15,0.0046086,-0.06703,0.0045348
1.2738,1.1499,0.004595,-0.066887,0.0045216
1.2748,1.1498,0.0045814,-0.066744,0.0045083
1.2758,1.1497,0.0045679,-0.066602,0.0044952
1.2768,1.1496,0.0045545,-0.06646,0.004482
1.2778,1.1495,0.0045411,-0.066318,0.0044689
1.2788,1.1494,0.0045277,-0.066177,0.0044559
1.2798,1.1493,0.0045144,-0.066036,0.0044429
1.2808,1.1492,0.0045011,-0.065895,0.0044299
1.2818,1.1491,0.0044878,-0.065754,0.004417
1.2828,1.149,0.0044746,-0.065613,0.0044041
1.2838,1.1489,0.0044614,-0.065473,0.0043912
1.2848,1.1488,0.0044482,-0.065334,0.0043784
1.2858,1.1487,0.0044352,-0.065194,0.0043656
1.2868,1.1486,0.0044221,-0.065054,0.0043528
1.2878,1.1485,0.0044091,-0.064915,0.0043402
1.2888,1.1484,0.0043962,-0.064777,0.0043275
1.2898,1.1483,0.0043833,-0.064638,0.004315
1.2908,1.1482,0.0043705,-0.0645,0.0043025
1.2918,1.1481,0.0043577,-0.064363,0.0042901
1.2928,1.148,0.004345,-0.064225,0.0042777
1.2938,1.1479,0.0043324,-0.064088,0.0042653
1.2948,1.1478,0.0043198,-0.063951,0.004253
1.2958,1.1477,0.0043072,-0.063815,0.0042408
1.2968,1.1476,0.0042947,-0.063678,0.0042285
1.2978,1.1475,0.0042822,-0.063542,0.0042164
1.2988,1.1475,0.0042697,-0.063406,0.0042042
1.2998,1.1474,0.0042573,-0.063271,0.0041921
1.3008,1.1473,0.0042449,-0.063135,0.00418
1.3018,1.1472,0.0042326,-0.063,0.0041679
1.3028,1.1471,0.0042203,-0.062865,0.0041559
1.3038,1.147,0.004208,-0.062731,0.004144
1.3048,1.1469,0.0041957,-0.062596,0.0041321
1.3058,1.1468,0.0041835,-0.062462,0.0041203
1.3068,1.1467,0.0041714,-0.062329,0.0041085
1.3078,1.1466,0.0041592,-0.062195,0.0040967
1.3088,1.1465,0.0041471,-0.062062,0.004085
1.3098,1.1464,0.0041351,-0.061929,0.0040733
1.3108,1.1463,0.0041231,-0.061797,0.0040617
1.3118,1.1462,0.0041111,-0.061664,0.0040501
1.3128,1.1461,0.0040992,-0.061532,0.0040385
1.3138,1.146,0.0040873,-0.0614,0.0040269
1.3148,1.1459,0.0040754,-0.061269,0.0040155
1.3158,1.1458,0.0040636,-0.061138,0.004004
1.3168,1.1457,0.0040518,-0.061007,0.0039926
1.3178,1.1456,0.0040401,-0.060876,0.0039812
1.3188,1.1455,0.0040284,-0.060745,0.0039699
1.3198,1.1455,0.0040167,-0.060615,0.0039586
1.3208,1.1454,0.0040051,-0.060485,0.0039474
1.3218,1.1453,0.0039935,-0.060355,0.0039362
1.3228,1.1452,0.0039819,-0.060226,0.0039249
1.3238,1.1451,0.0039704,-0.060096,0.0039138
1.3248,1.145,0.0039589,-0.059967,0.0039026
1.3258,1.1449,0.0039474,-0.059838,0.0038915
1.3268,1.1448,0.003936,-0.05971,0.0038805
1.3278,1.1447,0.0039246,-0.059582,0.0038695
1.3288,1.1446,0.0039133,-0.059454,0.0038585
1.3298,1.1445,0.003902,-0.059326,0.0038476
1.3308,1.1444,0.0038907,-0.059199,0.0038367
1.3318,1.1443,0.0038795,-0.059072,0.0038259
1.3328,1.1442,0.0038683,-0.058945,0.003815
1.3338,1.1441,0.0038571,-0.058818,0.0038042
1.3348,1.144,0.003846,-0.058692,0.0037934
1.3358,1.1439,0.0038349,-0.058566,0.0037827
1.3368,1.1439,0.0038238,-0.058439,0.003772
1.3378,1.1438,0.0038128,-0.058314,0.0037613
1.3388,1.1437,0.0038019,-0.058188,0.0037507
1.3398,1.1436,0.0037909,-0.058063,0.0037402
1.3408,1.1435,0.0037801,-0.057938,0.0037297
1.3418,1.1434,0.0037693,-0.057813,0.0037192
1.3428,1.1433,0.0037586,-0.057689,0.0037088
1.3438,1.1432,0.0037478,-0.057565,0.0036984
1.3448,1.1431,0.0037372,-0.057441,0.0036881
1.3458,1.143,0.0037265,-0.057318,0.0036778
1.3468,1.1429,0.0037159,-0.057195,0.0036675
1.3478,1.1428,0.0037054,-0.057072,0.0036573
1.3488,1.1427,0.0036949,-0.056949,0.003647
1.3498,1.1427,0.0036843,-0.056826,0.0036368
1.3508,1.1426,0.0036739,-0.056704,0.0036266
1.3518,1.1425,0.0036634,-0.056582,0.0036164
1.3528,1.1424,0.0036531,-0.05646,0.0036063
1.3538,1.1423,0.0036427,-0.056338,0.0035962
1.3548,1.1422,0.0036324,-0.056216,0.0035861
1.3558,1.1421,0.0036221,-0.056095,0.003576
1.3568,1.142,0.0036118,-0.055973,0.003566
1.3578,1.1419,0.0036016,-0.055852,0.0035559
1.3588,1.1418,0.0035913,-0.055732,0.0035459
1.3598,1.1417,0.0035811,-0.055611,0.0035358
1.3608,1.1416,0.003571,-0.055491,0.0035259
1.3618,1.1416,0.0035608,-0.055371,0.0035159
1.3628,1.1415,0.0035507,-0.055251,0.003506
1.3638,1.1414,0.0035406,-0.055132,0.0034961
1.3648,1.1413,0.0035306,-0.055012,0.0034862
1.3658,1.1412,0.0035206,-0.054893,0.0034763
1.3668,1.1411,0.0035106,-0.054775,0.0034665
1.3678,1.141,0.0035007,-0.054656,0.0034567
1.3688,1.1409,0.0034907,-0.054538,0.003447
1.3698,1.1408,0.0034809,-0.05442,0.0034373
1.3708,1.1407,0.003471,-0.054302,0.0034276
1.3718,1.1407,0.0034612,-0.054185,0.003418
1.3728,1.1406,0.0034514,-0.054067,0.0034083
1.3738,1.1405,0.0034417,-0.05395,0.0033987
1.3748,1.1404,0.0034319,-0.053833,0.0033892
1.3758,1.1403,0.0034222,-0.053716,0.0033796
1.3768,1.1402,0.0034125,-0.053599,0.0033701
1.3778,1.1401,0.0034028,-0.053483,0.0033606
1.3788,1.14,0.0033932,-0.053366,0.0033511
1.3798,1.1399,0.0033836,-0.05325,0.0033417
1.3808,1.1398,0.003374,-0.053134,0.0033323
1.3818,1.1398,0.0033646,-0.053018,0.0033229
1.3828,1.1397,0.0033551,-0.052903,0.0033136
1.3838,1.1396,0.0033456,-0.052787,0.0033043
1.3848,1.1395,0.0033362,-0.052672,0.0032951
1.3858,1.1394,0.0033269,-0.052558,0.0032859
1.3868,1.1393,0.0033176,-0.052443,0.0032767
1.3878,1.1392,0.0033083,-0.052329,0.0032677
1.3888,1.1391,0.0032991,-0.052215,0.0032586
1.3898,1.139,0.0032899,-0.052102,0.0032496
1.3908,1.1389,0.0032808,-0.051989,0.0032407
1.3918,1.1389,0.0032716,-0.051876,0.0032317
1.3928,1.1388,0.0032626,-0.051763,0.0032228
1.3938,1.1387,0.0032535,-0.05165,0.0032139
1.3948,1.1386,0.0032444,-0.051537,0.003205
1.3958,1.1385,0.0032354,-0.051425,0.0031962
1.3968,1.1384,0.0032264,-0.051313,0.0031875
1.3978,1.1383,0.0032175,-0.051202,0.0031787
1.3988,1.1382,0.0032085,-0.05109,0.00317
1.3998,1.1381,0.0031996,-0.050979,0.0031613
1.4009,1.1381,0.0031907,-0.050869,0.0031527
1.4019,1.138,0.0031818,-0.050758,0.0031441
1.4029,1.1379,0.003173,-0.050648,0.0031354
1.4039,1.1378,0.0031642,-0.050537,0.0031269
1.4049,1.1377,0.0031553,-0.050427,0.0031183
1.4059,1.1376,0.0031466,-0.050318,0.0031097
1.4069,1.1375,0.0031378,-0.050208,0.0031012
1.4079,1.1374,0.003129,-0.050099,0.0030927
1.4089,1.1374,0.0031203,-0.04999,0.0030842
1.4099,1.1373,0.0031116,-0.049881,0.0030758
1.4109,1.1372,0.003103,-0.049772,0.0030674
1.4119,1.1371,0.0030944,-0.049664,0.003059
1.4129,1.137,0.0030857,-0.049555,0.0030507
1.4139,1.1369,0.0030772,-0.049447,0.0030424
1.4149,1.1368,0.0030686,-0.049339,0.0030341
1.4159,1.1367,0.0030601,-0.049231,0.0030258
1.4169,1.1367,0.0030517,-0.049124,0.0030175
1.4179,1.1366,0.0030432,-0.049016,0.0030093
1.4189,1.1365,0.0030348,-0.048909,0.0030011
1.4199,1.1364,0.0030264,-0.048802,0.002993
1.4209,1.1363,0.003018,-0.048695,0.0029848
1.4219,1.1362,0.0030097,-0.048588,0.0029766
1.4229,1.1361,0.0030013,-0.048482,0.0029685
1.4239,1.136,0.002993,-0.048375,0.0029604
1.4249,1.136,0.0029847,-0.048269,0.0029522
1.4259,1.1359,0.0029765,-0.048163,0.0029441
1.4269,1.1358,0.0029683,-0.048057,0.0029361
1.4279,1.1357,0.0029601,-0.047951,0.0029281
1.4289,1.1356,0.0029519,-0.047845,0.0029201
1.4299,1.1355,0.0029437,-0.04774,0.0029121
1.4309,1.1354,0.0029356,-0.047634,0.0029042
1.4319,1.1354,0.0029274,-0.047529,0.0028962
1.4329,1.1353,0.0029193,-0.047424,0.0028883
1.4339,1.1352,0.0029113,-0.04732,0.0028804
1.4349,1.1351,0.0029032,-0.047215,0.0028726
1.4359,1.135,0.0028952,-0.047111,0.0028647
1.4369,1.1349,0.0028872,-0.047007,0.0028569
1.4379,1.1348,0.0028792,-0.046903,0.0028491
1.4389,1.1348,0.0028713,-0.0468,0.0028414
1.4399,1.1347,0.0028634,-0.046697,0.0028337
1.4409,1.1346,0.0028555,-0.046594,0.002826
1.4419,1.1345,0.0028476,-0.046491,0.0028184
1.4429,1.1344,0.0028398,-0.046389,0.0028107
1.4439,1.1343,0.002832,-0.046286,0.0028031
1.4449,1.1342,0.0028243,-0.046184,0.0027956
1.4459,1.1342,0.0028165,-0.046083,0.002788
1.4469,1.1341,0.0028088,-0.045981,0.0027805
1.4479,1.134,0.0028011,-0.04588,0.002773
1.4489,1.1339,0.0027935,-0.045778,0.0027655
1.4499,1.1338,0.0027859,-0.045677,0.0027581
1.4509,1.1337,0.0027783,-0.045577,0.0027507
1.4519,1.1336,0.0027707,-0.045476,0.0027433
1.4529,1.1336,0.0027632,-0.045376,0.002736
1.4539,1.1335,0.0027557,-0.045276,0.0027286
1.4549,1.1334,0.0027481,-0.045176,0.0027213
1.4559,1.1333,0.0027406,-0.045076,0.0027139
1.4569,1.1332,0.0027332,-0.044976,0.0027066
1.4579,1.1331,0.0027257,-0.044877,0.0026993
1.4589,1.1293,0.0027089,-0.044633,0.0026827
1.4599,1.133,0.0027109,-0.044678,0.0026848
1.4609,1.1329,0.0027035,-0.04458,0.0026776
1.4619,1.1328,0.0026961,-0.044481,0.0026704
1.4629,1.1327,0.0026888,-0.044382,0.0026632
1.4639,1.1326,0.0026814,-0.044284,0.002656
1.4649,1.1326,0.0026741,-0.044185,0.0026488
1.4659,1.1325,0.0026668,-0.044087,0.0026417
1.4669,1.1324,0.0026596,-0.043989,0.0026346
1.4679,1.1323,0.0026523,-0.043891,0.0026275
1.4689,1.1322,0.002645,-0.043794,0.0026204
1.4699,1.1321,0.0026378,-0.043696,0.0026133
1.4709,1.1321,0.0026306,-0.043598,0.0026063
1.4719,1.132,0.0026234,-0.043501,0.0025992
1.4729,1.1319,0.0026162,-0.043404,0.0025922
1.4739,1.1318,0.0026091,-0.043307,0.0025852
1.4749,1.1317,0.0026019,-0.04321,0.0025782
1.4759,1.1317,0.0025949,-0.043113,0.0025713
1.4769,1.1316,0.0025878,-0.043017,0.0025644
1.4779,1.1315,0.0025808,-0.042921,0.0025575
1.4789,1.1314,0.0025737,-0.042825,0.0025507
1.4799,1.1313,0.0025667,-0.042729,0.0025439
1.4809,1.1312,0.0025598,-0.042633,0.0025371
1.4819,1.1312,0.0025529,-0.042538,0.0025304
1.4829,1.1311,0.0025459,-0.042443,0.0025236
1.4839,1.131,0.002539,-0.042348,0.0025169
1.4849,1.1309,0.0025322,-0.042253,0.0025102
1.4859,1.1308,0.0025254,-0.042158,0.0025036
1.4869,1.1307,0.0025186,-0.042064,0.002497
1.4879,1.1307,0.0025118,-0.04197,0.0024904
1.4889,1.1306,0.0025051,-0.041877,0.0024839
1.4899,1.1305,0.0024984,-0.041784,0.0024774
1.4909,1.1304,0.0024917,-0.04169,0.0024709
1.4919,1.1303,0.002485,-0.041597,0.0024644
1.4929,1.1303,0.0024784,-0.041505,0.0024579
1.4939,1.1302,0.0024718,-0.041412,0.0024515
1.4949,1.1301,0.0024652,-0.04132,0.0024451
1.4959,1.13,0.0024586,-0.041227,0.0024387
1.4969,1.1299,0.002452,-0.041135,0.0024323
1.4979,1.1298,0.0024455,-0.041044,0.002426
1.4989,1.1298,0.0024389,-0.040952,0.0024196
1.4999,1.1297,0.0024324,-0.040861,0.0024133
1.5009,1.1296,0.0024259,-0.040769,0.002407
1.5019,1.1295,0.0024194,-0.040678,0.0024006
1.5029,1.1294,0.002413,-0.040587,0.0023943
1.5039,1.1294,0.0024065,-0.040496,0.002388
1.5049,1.1293,0.0024,-0.040405,0.0023817
1.5059,1.1292,0.0023936,-0.040315,0.0023754
1.5069,1.1291,0.0023872,-0.040224,0.0023692
1.5079,1.129,0.0023809,-0.040134,0.0023629
1.5089,1.129,0.0023745,-0.040044,0.0023567
1.5099,1.1289,0.0023681,-0.039954,0.0023505
1.5109,1.1288,0.0023618,-0.039864,0.0023443
1.5119,1.1287,0.0023555,-0.039774,0.0023381
1.5129,1.1286,0.0023492,-0.039684,0.0023319
1.5139,1.1286,0.002343,-0.039594,0.0023257
1.5149,1.1285,0.0023367,-0.039505,0.0023196
1.5159,1.1284,0.0023305,-0.039415,0.0023134
1.5169,1.1283,0.0023242,-0.039326,0.0023072
1.5179,1.1282,0.002318,-0.039237,0.0023011
1.5189,1.1282,0.0023118,-0.039147,0.0022949
1.5199,1.1281,0.0023056,-0.039058,0.0022888
1.5209,1.128,0.0022994,-0.038969,0.0022827
1.5219,1.1279,0.0022933,-0.03888,0.0022765
1.5229,1.1278,0.0022871,-0.038791,0.0022704
1.5239,1.1278,0.002281,-0.038703,0.0022643
1.5249,1.1277,0.0022749,-0.038614,0.0022583
1.5259,1.1276,0.0022687,-0.038526,0.0022522
1.5269,1.1275,0.0022627,-0.038438,0.0022462
1.5279,1.1274,0.0022566,-0.03835,0.0022402
1.5289,1.1274,0.0022505,-0.038262,0.0022343
1.5299,1.1273,0.0022445,-0.038174,0.0022283
1.5309,1.1272,0.0022385,-0.038086,0.0022224
1.5319,1.1271,0.0022325,-0.037999,0.0022164
1.5329,1.127,0.0022265,-0.037912,0.0022105
1.5339,1.127,0.0022206,-0.037825,0.0022047
1.5349,1.1269,0.0022147,-0.037739,0.0021989
1.5359,1.1268,0.0022088,-0.037653,0.0021931
1.5369,1.1267,0.002203,-0.037567,0.0021874
1.5379,1.1267,0.0021972,-0.037481,0.0021816
1.5389,1.1266,0.0021914,-0.037396,0.002176
1.5399,1.1265,0.0021856,-0.037311,0.0021703
1.5409,1.1264,0.0021799,-0.037226,0.0021647
1.5419,1.1263,0.0021741,-0.037141,0.0021591
1.5429,1.1263,0.0021684,-0.037057,0.0021535
1.5439,1.1262,0.0021627,-0.036972,0.0021479
1.5449,1.1261,0.002157,-0.036888,0.0021423
1.5459,1.126,0.0021514,-0.036804,0.0021368
1.5469,1.126,0.0021457,-0.03672,0.0021313
1.5479,1.1259,0.0021401,-0.036637,0.0021258
1.5489,1.1258,0.0021345,-0.036553,0.0021203
1.5499,1.1257,0.0021289,-0.03647,0.0021148
1.5509,1.1256,0.0021234,-0.036386,0.0021094
1.5519,1.1256,0.0021178,-0.036303,0.002104
1.5529,1.1255,0.0021123,-0.03622,0.0020985
1.5539,1.1254,0.0021068,-0.036137,0.0020931
1.5549,1.1253,0.0021012,-0.036055,0.0020877
1.5559,1.1253,0.0020957,-0.035972,0.0020824
1.5569,1.1252,0.0020902,-0.03589,0.002077
1.5579,1.1251,0.0020847,-0.035807,0.0020716
1.5589,1.125,0.0020792,-0.035725,0.0020662
1.5599,1.125,0.0020738,-0.035643,0.0020609
1.5609,1.1249,0.0020683,-0.035561,0.0020555
1.5619,1.1248,0.0020628,-0.035479,0.0020501
1.5629,1.1247,0.0020574,-0.035397,0.0020448
1.5639,1.1246,0.0020519,-0.035315,0.0020394
1.5649,1.1246,0.0020465,-0.035234,0.0020341
1.5659,1.1245,0.002041,-0.035152,0.0020288
1.5669,1.1244,0.0020356,-0.03507,0.0020235
1.5679,1.1243,0.0020302,-0.034989,0.0020181
1.5689,1.1243,0.0020248,-0.034908,0.0020128
1.5699,1.1242,0.0020194,-0.034827,0.0020076
1.5709,1.1241,0.0020141,-0.034746,0.0020023
1.5719,1.124,0.0020088,-0.034665,0.0019971
1.5729,1.124,0.0020035,-0.034584,0.0019918
1.5739,1.1239,0.0019982,-0.034504,0.0019866
1.5749,1.1238,0.0019929,-0.034423,0.0019814
1.5759,1.1237,0.0019877,-0.034343,0.0019762
1.5769,1.1237,0.0019825,-0.034263,0.0019711
1.5779,1.1236,0.0019772,-0.034183,0.0019659
1.5789,1.1235,0.001972,-0.034103,0.0019608
1.5799,1.1234,0.0019669,-0.034023,0.0019557
1.5809,1.1234,0.0019617,-0.033943,0.0019506
1.5819,1.1233,0.0019565,-0.033864,0.0019455
1.5829,1.1232,0.0019514,-0.033785,0.0019405
1.5839,1.1231,0.0019463,-0.033706,0.0019354
1.5849,1.1231,0.0019412,-0.033627,0.0019304
1.5859,1.123,0.0019361,-0.033549,0.0019254
1.5869,1.1229,0.0019311,-0.033471,0.0019205
1.5879,1.1228,0.0019261,-0.033393,0.0019156
1.5889,1.1228,0.0019212,-0.033316,0.0019108
1.5899,1.1227,0.0019162,-0.033239,0.001906
1.5909,1.1226,0.0019112,-0.033162,0.0019012
1.5919,1.1225,0.0019063,-0.033085,0.0018964
1.5929,1.1225,0.0019014,-0.033009,0.0018917
1.5939,1.1224,0.0018965,-0.032932,0.0018869
1.5949,1.1223,0.0018916,-0.032856,0.0018822
1.5959,1.1222,0.0018867,-0.03278,0.0018774
1.5969,1.1222,0.0018818,-0.032703,0.0018727
1.5979,1.1221,0.0018769,-0.032627,0.001868
1.5989,1.122,0.0018721,-0.032551,0.0018633
1.5999,1.1219,0.0018672,-0.032476,0.0018586
1.6009,1.1219,0.0018624,-0.0324,0.0018538
1.6019,1.1218,0.0018575,-0.032324,0.0018491
1.6029,1.1217,0.0018527,-0.032249,0.0018444
1.6039,1.1216,0.0018479,-0.032173,0.0018397
1.6049,1.1216,0.0018431,-0.032098,0.001835
1.6059,1.1215,0.0018383,-0.032023,0.0018303
1.6069,1.1214,0.0018335,-0.031947,0.0018257
1.6079,1.1213,0.0018287,-0.031872,0.001821
1.6089,1.1213,0.0018239,-0.031797,0.0018163
1.6099,1.1212,0.0018192,-0.031722,0.0018116
1.6109,1.1211,0.0018144,-0.031647,0.0018069
1.6119,1.121,0.0018097,-0.031573,0.0018023
1.6129,1.121,0.001805,-0.031498,0.0017976
1.6139,1.1209,0.0018002,-0.031423,0.0017929
1.6149,1.1208,0.0017955,-0.031349,0.0017883
1.6159,1.1208,0.0017908,-0.031275,0.0017837
1.6169,1.1207,0.0017862,-0.0312,0.0017791
1.6179,1.1206,0.0017815,-0.031126,0.0017745
1.6189,1.1205,0.0017769,-0.031052,0.0017699
1.6199,1.1205,0.0017723,-0.030978,0.0017653
1.6209,1.1204,0.0017677,-0.030905,0.0017607
1.6219,1.1203,0.0017631,-0.030831,0.0017562
1.6229,1.1202,0.0017585,-0.030758,0.0017516
1.6239,1.1202,0.001754,-0.030684,0.0017471
1.6249,1.1201,0.0017494,-0.030611,0.0017426
1.6259,1.12,0.0017449,-0.030538,0.0017381
1.6269,1.12,0.0017403,-0.030466,0.0017337
1.6279,1.1199,0.0017359,-0.030393,0.0017292
1.6289,1.1198,0.0017314,-0.03032,0.0017248
1.6299,1.1197,0.0017269,-0.030248,0.0017204
1.6309,1.1197,0.0017224,-0.030176,0.001716
1.6319,1.1196,0.001718,-0.030104,0.0017116
1.6329,1.1195,0.0017136,-0.030032,0.0017072
1.6339,1.1195,0.0017092,-0.02996,0.0017029
1.6349,1.1194,0.0017048,-0.029888,0.0016986
1.6359,1.1193,0.0017005,-0.029816,0.0016943
1.6369,1.1192,0.0016961,-0.029745,0.00169
1.6379,1.1192,0.0016918,-0.029674,0.0016857
1.6389,1.1191,0.0016875,-0.029603,0.0016815
1.6399,1.119,0.0016833,-0.029532,0.0016773
1.6409,1.119,0.001679,-0.029462,0.0016732
1.6419,1.1189,0.0016748,-0.029391,0.001669
1.6429,1.1188,0.0016706,-0.029321,0.0016649
1.6439,1.1187,0.0016663,-0.029251,0.0016608
1.6449,1.1187,0.0016621,-0.029181,0.0016566
1.6459,1.1186,0.0016579,-0.029111,0.0016525
1.6469,1.1185,0.0016537,-0.029041,0.0016484
1.6479,1.1185,0.0016495,-0.028971,0.0016443
1.6489,1.1184,0.0016453,-0.028902,0.0016402
1.6499,1.1183,0.0016411,-0.028832,0.001636
1.6509,1.1182,0.0016369,-0.028763,0.0016319
1.6519,1.1182,0.0016328,-0.028693,0.0016278
1.6529,1.1181,0.0016286,-0.028624,0.0016237
1.6539,1.118,0.0016244,-0.028555,0.0016197
1.6549,1.118,0.0016203,-0.028486,0.0016156
1.6559,1.1179,0.0016161,-0.028417,0.0016115
1.6569,1.1178,0.001612,-0.028348,0.0016074
1.6579,1.1177,0.0016079,-0.028279,0.0016033
1.6589,1.1177,0.0016038,-0.028211,0.0015993
1.6599,1.1176,0.0015997,-0.028142,0.0015952
1.6609,1.1175,0.0015956,-0.028074,0.0015912
1.6619,1.1175,0.0015915,-0.028006,0.0015872
1.6629,1.1174,0.0015875,-0.027938,0.0015831
1.6639,1.1173,0.0015834,-0.02787,0.0015791
1.6649,1.1173,0.0015794,-0.027802,0.0015751
1.6659,1.1172,0.0015754,-0.027735,0.0015711
1.6669,1.1171,0.0015713,-0.027667,0.0015672
1.6679,1.117,0.0015673,-0.027599,0.0015632
1.6689,1.117,0.0015633,-0.027532,0.0015592
1.6699,1.1169,0.0015593,-0.027465,0.0015552
1.6709,1.1168,0.0015553,-0.027398,0.0015513
1.6719,1.1168,0.0015513,-0.027331,0.0015473
1.6729,1.1167,0.0015473,-0.027264,0.0015434
1.6739,1.1166,0.0015433,-0.027197,0.0015395
1.6749,1.1166,0.0015393,-0.027131,0.0015356
1.6759,1.1165,0.0015354,-0.027065,0.0015317
1.6769,1.1164,0.0015315,-0.026999,0.0015278
1.6779,1.1163,0.0015275,-0.026933,0.001524
1.6789,1.1163,0.0015236,-0.026867,0.0015201
1.6799,1.1162,0.0015197,-0.026801,0.0015163
1.6809,1.1161,0.0015159,-0.026736,0.0015126
1.6819,1.1161,0.001512,-0.026671,0.0015088
1.6829,1.116,0.0015082,-0.026605,0.0015051
1.6839,1.1159,0.0015045,-0.026541,0.0015014
1.6849,1.1159,0.0015007,-0.026476,0.0014977
1.6859,1.1158,0.0014969,-0.026411,0.001494
1.6869,1.1157,0.0014932,-0.026346,0.0014903
1.6879,1.1157,0.0014895,-0.026282,0.0014867
1.6889,1.1156,0.0014857,-0.026217,0.001483
1.6899,1.1155,0.001482,-0.026153,0.0014793
1.6909,1.1155,0.0014784,-0.026088,0.0014757
1.6919,1.1154,0.0014747,-0.026024,0.001472
1.6929,1.1153,0.001471,-0.02596,0.0014684
1.6939,1.1153,0.0014673,-0.025896,0.0014648
1.6949,1.1152,0.0014637,-0.025832,0.0014611
1.6959,1.1151,0.00146,-0.025768,0.0014575
1.6969,1.115,0.0014564,-0.025704,0.0014539
1.6979,1.115,0.0014528,-0.02564,0.0014503
1.6989,1.1149,0.0014491,-0.025576,0.0014467
1.6999,1.1148,0.0014455,-0.025512,0.0014431
1.7009,1.1148,0.0014419,-0.025449,0.0014395
1.7019,1.1147,0.0014384,-0.025385,0.001436
1.7029,1.1146,0.0014348,-0.025322,0.0014324
1.7039,1.1146,0.0014312,-0.025259,0.0014289
1.7049,1.1145,0.0014276,-0.025196,0.0014253
1.7059,1.1144,0.0014241,-0.025133,0.0014218
1.7069,1.1144,0.0014206,-0.02507,0.0014183
1.7079,1.1143,0.001417,-0.025007,0.0014148
1.7089,1.1142,0.0014135,-0.024944,0.0014113
1.7099,1.1142,0.00141,-0.024882,0.0014077
1.7109,1.1141,0.0014065,-0.024819,0.0014043
1.7119,1.114,0.001403,-0.024757,0.0014008
1.7129,1.114,0.0013995,-0.024695,0.0013973
1.7139,1.1139,0.001396,-0.024633,0.0013938
1.7149,1.1138,0.0013925,-0.024571,0.0013904
1.7159,1.1138,0.001389,-0.02451,0.0013869
1.7169,1.1137,0.0013855,-0.024448,0.0013835
1.7179,1.1136,0.0013821,-0.024387,0.0013801
1.7189,1.1136,0.0013786,-0.024325,0.0013766
1.7199,1.1135,0.0013751,-0.024264,0.0013732
1.7209,1.1134,0.0013717,-0.024203,0.0013698
1.7219,1.1134,0.0013682,-0.024142,0.0013664
1.7229,1.1133,0.0013647,-0.024081,0.001363
1.7239,1.1132,0.0013613,-0.02402,0.0013596
1.7249,1.1132,0.0013579,-0.023959,0.0013562
1.7259,1.1131,0.0013545,-0.023899,0.0013529
1.7269,1.113,0.0013511,-0.023839,0.0013495
1.7279,1.113,0.0013477,-0.023779,0.0013462
1.7289,1.1129,0.0013444,-0.023719,0.0013429
1.7299,1.1128,0.001341,-0.023659,0.0013396
1.7309,1.1128,0.0013377,-0.023599,0.0013363
1.7319,1.1127,0.0013343,-0.02354,0.0013331
1.7329,1.1126,0.001331,-0.02348,0.0013298
1.7339,1.1126,0.0013277,-0.023421,0.0013265
1.7349,1.1125,0.0013244,-0.023361,0.0013233
1.7359,1.1124,0.0013211,-0.023302,0.00132
1.7369,1.1124,0.0013178,-0.023243,0.0013168
1.7379,1.1123,0.0013145,-0.023183,0.0013135
1.7389,1.1122,0.0013112,-0.023124,0.0013103
1.7399,1.1122,0.0013079,-0.023065,0.0013071
1.7409,1.1121,0.0013046,-0.023006,0.0013038
1.7419,1.1121,0.0013013,-0.022948,0.0013006
1.7429,1.112,0.0012981,-0.022889,0.0012974
1.7439,1.1119,0.0012948,-0.02283,0.0012942
1.7449,1.1119,0.0012916,-0.022772,0.001291
1.7459,1.1118,0.0012884,-0.022713,0.0012878
1.7469,1.1117,0.0012852,-0.022655,0.0012847
1.7479,1.1117,0.0012819,-0.022597,0.0012815
1.7489,1.1116,0.0012787,-0.022538,0.0012783
1.7499,1.1115,0.0012755,-0.02248,0.0012752
1.7509,1.1115,0.0012723,-0.022422,0.001272
1.7519,1.1114,0.0012691,-0.022365,0.0012689
1.7529,1.1113,0.001266,-0.022307,0.0012657
1.7539,1.1113,0.0012628,-0.022249,0.0012626
1.7549,1.1112,0.0012597,-0.022192,0.0012595
1.7559,1.1111,0.0012565,-0.022134,0.0012564
1.7569,1.1111,0.0012534,-0.022077,0.0012533
1.7579,1.111,0.0012503,-0.02202,0.0012502
1.7589,1.111,0.0012472,-0.021962,0.0012471
1.7599,1.1109,0.0012441,-0.021905,0.0012441
1.7609,1.1108,0.001241,-0.021848,0.001241
1.7619,1.1108,0.001238,-0.021791,0.001238
1.7629,1.1107,0.0012349,-0.021734,0.0012349
1.7639,1.1106,0.0012319,-0.021678,0.0012319
1.7649,1.1106,0.0012288,-0.021621,0.0012289
1.7659,1.1105,0.0012258,-0.021565,0.0012258
1.7669,1.1104,0.0012227,-0.021508,0.0012228
1.7679,1.1104,0.0012197,-0.021452,0.0012198
1.7689,1.1103,0.0012167,-0.021396,0.0012168
1.7699,1.1102,0.0012137,-0.02134,0.0012139
1.7709,1.1102,0.0012108,-0.021284,0.0012109
1.7719,1.1101,0.0012078,-0.021228,0.001208
1.7729,1.1101,0.0012049,-0.021173,0.001205
1.7739,1.11,0.0012019,-0.021117,0.0012021
1.7749,1.1099,0.0011989,-0.021062,0.0011992
1.7759,1.1099,0.001196,-0.021007,0.0011963
1.7769,1.1098,0.0011931,-0.020952,0.0011934
1.7779,1.1097,0.0011902,-0.020897,0.0011905
1.7789,1.1097,0.0011873,-0.020842,0.0011876
1.7799,1.1096,0.0011844,-0.020787,0.0011848
1.7809,1.1096,0.0011815,-0.020732,0.0011819
1.7819,1.1095,0.0011786,-0.020677,0.001179
1.7829,1.1094,0.0011757,-0.020622,0.0011762
1.7839,1.1094,0.0011729,-0.020568,0.0011733
1.7849,1.1093,0.00117,-0.020513,0.0011705
1.7859,1.1092,0.0011671,-0.020459,0.0011676
1.7869,1.1092,0.0011643,-0.020405,0.0011648
1.7879,1.1091,0.0011614,-0.02035,0.001162
1.7889,1.1091,0.0011586,-0.020296,0.0011592
1.7899,1.109,0.0011557,-0.020242,0.0011563
1.7909,1.1089,0.0011529,-0.020188,0.0011535
1.7919,1.1089,0.00115,-0.020134,0.0011507
1.7929,1.1088,0.0011472,-0.02008,0.0011479
1.7939,1.1087,0.0011444,-0.020027,0.0011452
1.7949,1.1087,0.0011416,-0.019973,0.0011424
1.7959,1.1086,0.0011388,-0.01992,0.0011396
1.7969,1.1085,0.001136,-0.019866,0.0011369
1.7979,1.1085,0.0011332,-0.019813,0.0011341
1.7989,1.1084,0.0011304,-0.01976,0.0011314
1.7999,1.1084,0.0011277,-0.019707,0.0011287
1.801,1.1083,0.0011249,-0.019654,0.001126
1.802,1.1082,0.0011221,-0.019601,0.0011232
1.803,1.1082,0.0011194,-0.019548,0.0011205
1.804,1.1081,0.0011166,-0.019495,0.0011178
1.805,1.1081,0.0011139,-0.019443,0.0011151
1.806,1.108,0.0011111,-0.01939,0.0011124
1.807,1.1079,0.0011084,-0.019337,0.0011097
1.808,1.1079,0.0011056,-0.019285,0.001107
1.809,1.1078,0.0011029,-0.019233,0.0011043
1.81,1.1077,0.0011002,-0.01918,0.0011016
1.811,1.1077,0.0010975,-0.019128,0.001099
1.812,1.1076,0.0010948,-0.019076,0.0010963
1.813,1.1076,0.001092,-0.019024,0.0010936
1.814,1.1075,0.0010894,-0.018972,0.001091
1.815,1.1074,0.0010867,-0.01892,0.0010884
1.816,1.1074,0.0010841,-0.018869,0.0010857
1.817,1.1073,0.0010814,-0.018817,0.0010831
1.818,1.1073,0.0010788,-0.018766,0.0010805
1.819,1.1072,0.0010762,-0.018715,0.0010779
1.82,1.1071,0.0010736,-0.018663,0.0010753
1.821,1.1071,0.0010709,-0.018612,0.0010728
1.822,1.107,0.0010683,-0.018561,0.0010702
1.823,1.1069,0.0010657,-0.01851,0.0010676
1.824,1.1069,0.0010632,-0.018459,0.001065
1.825,1.1068,0.0010606,-0.018409,0.0010625
1.826,1.1068,0.001058,-0.018358,0.0010599
1.827,1.1067,0.0010555,-0.018307,0.0010574
1.828,1.1066,0.0010529,-0.018257,0.0010549
1.829,1.1066,0.0010504,-0.018206,0.0010523
1.83,1.1065,0.0010478,-0.018156,0.0010498
1.831,1.1065,0.0010453,-0.018106,0.0010473
1.832,1.1064,0.0010427,-0.018055,0.0010448
1.833,1.1063,0.0010402,-0.018006,0.0010423
1.834,1.1063,0.0010377,-0.017956,0.0010398
1.835,1.1062,0.0010353,-0.017906,0.0010374
1.836,1.1062,0.0010328,-0.017856,0.0010349
1.837,1.1061,0.0010303,-0.017807,0.0010324
1.838,1.106,0.0010278,-0.017757,0.00103
1.839,1.106,0.0010253,-0.017707,0.0010275
1.84,1.1059,0.0010228,-0.017658,0.0010251
1.841,1.1059,0.0010204,-0.017609,0.0010226
1.842,1.1058,0.0010179,-0.017559,0.0010202
1.843,1.1057,0.0010155,-0.01751,0.0010177
1.844,1.1057,0.001013,-0.017461,0.0010153
1.845,1.1056,0.0010106,-0.017412,0.0010129
1.846,1.1056,0.0010081,-0.017363,0.0010105
1.847,1.1055,0.0010057,-0.017314,0.0010081
1.848,1.1054,0.0010033,-0.017266,0.0010057
1.849,1.1054,0.0010008,-0.017217,0.0010033
1.85,1.1053,0.00099841,-0.017168,0.0010009
1.851,1.1053,0.00099597,-0.01712,0.00099849
1.852,1.1052,0.00099355,-0.017071,0.0009961
1.853,1.1051,0.00099114,-0.017023,0.00099372
1.854,1.1051,0.00098873,-0.016975,0.00099133
1.855,1.105,0.00098633,-0.016926,0.00098896
1.856,1.105,0.0009839,-0.016878,0.00098658
1.857,1.1049,0.00098151,-0.01683,0.00098422
1.858,1.1049,0.00097912,-0.016782,0.00098186
1.859,1.1048,0.00097674,-0.016735,0.00097951
1.86,1.1047,0.00097435,-0.016687,0.00097717
1.861,1.1047,0.00097199,-0.016639,0.00097483
1.862,1.1046,0.00096961,-0.016592,0.0009725
1.863,1.1046,0.00096725,-0.016545,0.00097017
1.864,1.1045,0.00096488,-0.016497,0.00096784
1.865,1.1044,0.00096256,-0.01645,0.00096553
1.866,1.1044,0.00096024,-0.016403,0.00096322
1.867,1.1043,0.00095793,-0.016356,0.00096091
1.868,1.1043,0.00095565,-0.016309,0.00095862
1.869,1.1042,0.00095338,-0.016263,0.00095634
1.87,1.1042,0.00095113,-0.016216,0.00095408
1.871,1.1041,0.00094889,-0.01617,0.00095182
1.872,1.104,0.00094665,-0.016123,0.00094957
1.873,1.104,0.00094442,-0.016077,0.00094733
1.874,1.1039,0.0009422,-0.01603,0.00094509
1.875,1.1039,0.00094,-0.015984,0.00094287
1.876,1.1038,0.0009378,-0.015938,0.00094065
1.877,1.1037,0.00093561,-0.015892,0.00093844
1.878,1.1037,0.0009334,-0.015846,0.00093622
1.879,1.1036,0.00093121,-0.0158,0.00093402
1.88,1.1036,0.000929,-0.015754,0.00093182
1.881,1.1035,0.00092681,-0.015708,0.00092962
1.882,1.1035,0.00092463,-0.015663,0.00092743
1.883,1.1034,0.00092243,-0.015617,0.00092525
1.884,1.1033,0.00092024,-0.015571,0.00092307
1.885,1.1033,0.00091806,-0.015526,0.00092089
1.886,1.1032,0.00091587,-0.01548,0.00091872
1.887,1.1032,0.00091368,-0.015435,0.00091655
1.888,1.1031,0.0009115,-0.01539,0.00091438
1.889,1.1031,0.00090932,-0.015344,0.00091222
1.89,1.103,0.00090715,-0.015299,0.00091007
1.891,1.1029,0.00090498,-0.015254,0.00090793
1.892,1.1029,0.00090282,-0.015209,0.0009058
1.893,1.1028,0.00090067,-0.015164,0.00090366
1.894,1.1028,0.00089851,-0.015119,0.00090153
1.895,1.1027,0.00089636,-0.015075,0.0008994
1.896,1.1027,0.0008942,-0.01503,0.00089728
1.897,1.1026,0.00089205,-0.014985,0.00089516
1.898,1.1025,0.00088991,-0.014941,0.00089304
1.899,1.1025,0.00088778,-0.014896,0.00089093
1.9,1.1024,0.00088567,-0.014852,0.00088883
1.901,1.1024,0.00088356,-0.014808,0.00088673
1.902,1.1023,0.00088147,-0.014763,0.00088464
1.903,1.1023,0.00087939,-0.014719,0.00088256
1.904,1.1022,0.00087731,-0.014675,0.00088049
1.905,1.1021,0.00087525,-0.014631,0.00087842
1.906,1.1021,0.00087317,-0.014587,0.00087636
1.907,1.102,0.00087112,-0.014544,0.00087431
1.908,1.102,0.00086907,-0.0145,0.00087226
1.909,1.1019,0.00086703,-0.014456,0.00087022
1.91,1.1019,0.00086499,-0.014413,0.00086819
1.911,1.1018,0.00086297,-0.01437,0.00086616
1.912,1.1018,0.00086093,-0.014326,0.00086414
1.913,1.1017,0.0008589,-0.014283,0.00086214
1.914,1.098,0.00085399,-0.014194,0.00085719
1.915,1.1016,0.00085487,-0.014197,0.00085813
1.916,1.1015,0.00085288,-0.014154,0.00085614
1.917,1.1015,0.00085089,-0.014111,0.00085415
1.918,1.1014,0.0008489,-0.014069,0.00085217
1.919,1.1014,0.00084691,-0.014026,0.00085018
1.92,1.1013,0.00084491,-0.013983,0.0008482
1.921,1.1013,0.00084293,-0.01394,0.00084622
1.922,1.1012,0.00084094,-0.013897,0.00084423
1.923,1.1011,0.00083893,-0.013855,0.00084225
1.924,1.1011,0.00083695,-0.013812,0.00084028
1.925,1.101,0.00083498,-0.01377,0.00083831
1.926,1.101,0.00083299,-0.013727,0.00083635
1.927,1.1009,0.00083102,-0.013685,0.00083439
1.928,1.1009,0.00082906,-0.013643,0.00083245
1.929,1.1008,0.0008271,-0.0136,0.0008305
1.93,1.1008,0.00082515,-0.013558,0.00082856
1.931,1.1007,0.00082317,-0.013516,0.00082661
1.932,1.1006,0.00082124,-0.013474,0.00082468
1.933,1.1006,0.0008193,-0.013432,0.00082275
1.934,1.1005,0.00081738,-0.013391,0.00082083
1.935,1.0968,0.0008127,-0.013306,0.00081611
1.936,1.1004,0.00081356,-0.013307,0.000817
1.937,1.1004,0.00081166,-0.013266,0.00081509
1.938,1.1003,0.00080975,-0.013224,0.00081319
1.939,1.1003,0.00080787,-0.013183,0.00081128
1.94,1.1002,0.00080599,-0.013142,0.0008094
1.941,1.1001,0.0008041,-0.013101,0.00080752
1.942,1.1001,0.00080226,-0.01306,0.00080566
1.943,1.1,0.0008004,-0.013019,0.0008038
1.944,1.1,0.00079855,-0.012978,0.00080195
1.945,1.0999,0.00079668,-0.012937,0.00080009
1.946,1.0999,0.00079483,-0.012896,0.00079824
1.947,1.0998,0.00079296,-0.012856,0.0007964
1.948,1.0998,0.0007911,-0.012815,0.00079455
1.949,1.0997,0.00078923,-0.012774,0.0007927
1.95,1.0997,0.00078736,-0.012733,0.00079085
1.951,1.0996,0.00078551,-0.012693,0.00078901
1.952,1.0995,0.00078365,-0.012652,0.00078717
1.953,1.0995,0.00078181,-0.012612,0.00078532
1.954,1.0994,0.00077996,-0.012571,0.00078349
1.955,1.0994,0.00077811,-0.012531,0.00078166
1.956,1.0993,0.00077628,-0.01249,0.00077983
1.957,1.0993,0.00077444,-0.01245,0.00077801
1.958,1.0992,0.00077262,-0.01241,0.00077619
1.959,1.0992,0.0007708,-0.01237,0.00077437
1.96,1.0991,0.00076895,-0.012329,0.00077256
1.961,1.0991,0.00076711,-0.012289,0.00077073
1.962,1.099,0.00076528,-0.012249,0.00076891
1.963,1.099,0.00076347,-0.012209,0.0007671
1.964,1.0989,0.00076169,-0.012169,0.00076531
1.965,1.0988,0.0007599,-0.012129,0.00076352
1.966,1.0988,0.00075813,-0.01209,0.00076174
1.967,1.0987,0.00075638,-0.01205,0.00075997
1.968,1.0987,0.00075463,-0.012011,0.00075821
1.969,1.0986,0.00075289,-0.011972,0.00075645
1.97,1.0986,0.00075116,-0.011932,0.0007547
1.971,1.0949,0.00074694,-0.011855,0.00075042
1.972,1.0985,0.00074781,-0.011855,0.00075131
1.973,1.0984,0.00074614,-0.011816,0.00074963
1.974,1.0984,0.00074446,-0.011778,0.00074795
1.975,1.0983,0.00074281,-0.011739,0.00074628
1.976,1.0983,0.00074113,-0.011701,0.00074461
1.977,1.0982,0.00073947,-0.011663,0.00074294
1.978,1.0982,0.00073778,-0.011624,0.00074126
1.979,1.0981,0.0007361,-0.011586,0.00073958
1.98,1.0981,0.00073442,-0.011548,0.0007379
1.981,1.098,0.00073271,-0.011509,0.00073622
1.982,1.0979,0.00073102,-0.011471,0.00073453
1.983,1.0979,0.00072931,-0.011433,0.00073284
1.984,1.0978,0.00072761,-0.011395,0.00073115
1.985,1.0978,0.00072591,-0.011356,0.00072945
1.986,1.0977,0.0007242,-0.011318,0.00072776
1.987,1.0977,0.00072248,-0.01128,0.00072606
1.988,1.0976,0.00072076,-0.011241,0.00072436
1.989,1.0976,0.00071903,-0.011203,0.00072266
1.99,1.0975,0.0007173,-0.011165,0.00072095
1.991,1.0975,0.00071558,-0.011127,0.00071925
1.992,1.0974,0.00071385,-0.011088,0.00071754
1.993,1.0974,0.00071211,-0.01105,0.00071582
1.994,1.0973,0.00071036,-0.011012,0.00071411
1.995,1.0973,0.00070862,-0.010973,0.00071239
1.996,1.0972,0.00070686,-0.010935,0.00071066
1.997,1.0972,0.0007051,-0.010897,0.00070894
1.998,1.0971,0.00070333,-0.010858,0.00070721
1.999,1.0971,0.00070156,-0.01082,0.00070547
2,0,0,0,0


==> figs/data/cylinder_edac_20_1.06_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.0986,0.00068684,0.011462,0.00069436
-1.99,1.0992,0.00070368,0.011842,0.00071093
-1.98,1.0997,0.00072008,0.012223,0.0007274
-1.97,1.1002,0.00073612,0.012608,0.00074389
-1.96,1.1008,0.00075334,0.013004,0.00076125
-1.95,1.1014,0.00077086,0.013408,0.00077893
-1.94,1.1019,0.00078845,0.013815,0.00079686
-1.93,1.1025,0.00080682,0.014231,0.00081538
-1.92,1.1031,0.00082582,0.014655,0.00083448
-1.91,1.1036,0.00084501,0.015084,0.00085396
-1.9,1.1042,0.00086471,0.015521,0.00087396
-1.89,1.1048,0.00088505,0.015967,0.00089464
-1.88,1.1054,0.0009058,0.01642,0.00091582
-1.87,1.106,0.00092708,0.016881,0.00093744
-1.86,1.1066,0.00094929,0.017354,0.00095985
-1.85,1.1072,0.00097206,0.017834,0.0009826
-1.84,1.1078,0.00099529,0.01832,0.0010058
-1.83,1.1084,0.0010191,0.018818,0.00103
-1.82,1.109,0.0010436,0.019326,0.0010551
-1.81,1.1097,0.001069,0.01984,0.0010804
-1.7999,1.1103,0.0010948,0.020361,0.0011062
-1.7899,1.111,0.0011212,0.020895,0.0011328
-1.7799,1.1116,0.0011483,0.021437,0.0011601
-1.7699,1.1123,0.0011762,0.021988,0.0011883
-1.7599,1.1129,0.0012053,0.022553,0.0012175
-1.7499,1.1136,0.001235,0.023127,0.0012474
-1.7399,1.1143,0.0012654,0.02371,0.0012781
-1.7299,1.1149,0.0012965,0.024301,0.0013093
-1.7199,1.1156,0.0013283,0.024903,0.0013412
-1.7099,1.1163,0.0013613,0.025516,0.0013742
-1.6999,1.117,0.0013952,0.026143,0.0014086
-1.6899,1.1177,0.0014301,0.026782,0.001444
-1.6799,1.1184,0.0014658,0.027431,0.0014799
-1.6699,1.1191,0.0015022,0.028089,0.0015164
-1.6599,1.1198,0.0015397,0.028764,0.0015541
-1.6499,1.1206,0.0015786,0.02945,0.0015935
-1.6399,1.1213,0.0016189,0.030151,0.0016342
-1.6299,1.122,0.0016601,0.030864,0.0016756
-1.6199,1.1228,0.0017028,0.031591,0.0017184
-1.6099,1.1236,0.0017464,0.032327,0.001762
-1.5999,1.1243,0.0017914,0.033076,0.0018069
-1.5899,1.1251,0.0018376,0.033842,0.0018531
-1.5799,1.1259,0.0018852,0.034624,0.0019012
-1.5699,1.1266,0.0019341,0.035419,0.0019502
-1.5599,1.1274,0.0019843,0.036227,0.0020004
-1.5499,1.1282,0.0020365,0.037054,0.0020528
-1.5399,1.129,0.0020903,0.037894,0.0021068
-1.5299,1.1299,0.002145,0.038748,0.0021618
-1.5199,1.1307,0.002201,0.039616,0.002218
-1.5099,1.1315,0.0022593,0.040504,0.0022767
-1.4999,1.1323,0.0023194,0.041408,0.0023366
-1.4899,1.1332,0.0023812,0.04233,0.0023982
-1.4799,1.134,0.0024446,0.043267,0.0024615
-1.4699,1.1349,0.0025096,0.044222,0.0025268
-1.4599,1.1358,0.0025774,0.045201,0.0025948
-1.4499,1.1366,0.002647,0.046198,0.0026647
-1.4399,1.1375,0.0027187,0.047213,0.0027369
-1.4299,1.1384,0.0027925,0.048245,0.0028116
-1.4199,1.1393,0.0028684,0.049297,0.0028883
-1.4099,1.1402,0.0029464,0.050369,0.0029668
-1.3998,1.1411,0.0030282,0.051465,0.0030488
-1.3898,1.142,0.0031123,0.05258,0.003133
-1.3798,1.1429,0.0031985,0.053715,0.0032196
-1.3698,1.1439,0.0032876,0.05487,0.0033088
-1.3598,1.1448,0.0033798,0.056051,0.0034004
-1.3498,1.1458,0.003475,0.057255,0.0034953
-1.3398,1.1468,0.003573,0.058483,0.0035937
-1.3298,1.1477,0.0036743,0.059736,0.0036956
-1.3198,1.1487,0.0037797,0.061015,0.0038015
-1.3098,1.1497,0.003888,0.06232,0.0039104
-1.2998,1.1507,0.0039997,0.06365,0.0040233
-1.2898,1.1517,0.0041155,0.065004,0.0041396
-1.2798,1.1527,0.0042357,0.066387,0.00426
-1.2698,1.1537,0.0043591,0.067792,0.0043826
-1.2598,1.1548,0.0044865,0.069222,0.00451
-1.2498,1.1558,0.0046183,0.070683,0.0046423
-1.2398,1.1569,0.004756,0.072182,0.004782
-1.2298,1.1579,0.0048984,0.07371,0.0049261
-1.2198,1.159,0.005045,0.075265,0.0050734
-1.2098,1.1601,0.0051954,0.076856,0.0052241
-1.1998,1.1612,0.0053528,0.07848,0.0053835
-1.1898,1.1623,0.0055163,0.080141,0.0055497
-1.1798,1.1634,0.0056851,0.08184,0.0057205
-1.1698,1.1645,0.0058592,0.083563,0.0058955
-1.1598,1.1656,0.006041,0.085322,0.0060782
-1.1498,1.1667,0.0062302,0.087121,0.0062688
-1.1398,1.1679,0.0064255,0.088955,0.0064662
-1.1298,1.169,0.0066274,0.090827,0.0066701
-1.1198,1.1702,0.0068374,0.092746,0.0068831
-1.1098,1.1714,0.0070579,0.094694,0.0071077
-1.0998,1.1726,0.0072881,0.096688,0.0073405
-1.0898,1.1738,0.0075268,0.098743,0.0075817
-1.0798,1.175,0.0077736,0.10083,0.0078299
-1.0698,1.1762,0.0080298,0.10296,0.0080876
-1.0598,1.1774,0.008299,0.10513,0.0083603
-1.0498,1.1787,0.0085852,0.10734,0.0086517
-1.0398,1.1799,0.0088873,0.10962,0.0089601
-1.0298,1.1811,0.0092,0.11195,0.0092778
-1.0198,1.1824,0.009524,0.11433,0.0096044
-1.0098,1.1837,0.0098607,0.11675,0.0099428
-0.99975,1.1849,0.010214,0.11924,0.010301
-0.98975,1.1862,0.010589,0.12179,0.010685
-0.97974,1.1875,0.010987,0.12439,0.011096
-0.96974,1.1888,0.011403,0.12705,0.011532
-0.95974,1.1901,0.011836,0.12976,0.01199
-0.94974,1.1914,0.012289,0.13252,0.012467
-0.93973,1.1928,0.012784,0.13538,0.012993
-0.92973,1.1941,0.01332,0.13832,0.01356
-0.91973,1.1954,0.013894,0.14132,0.014157
-0.90973,1.1967,0.014513,0.1444,0.014786
-0.89972,1.1979,0.015178,0.14756,0.015452
-0.88972,1.1992,0.015902,0.15081,0.016175
-0.87972,1.2004,0.016689,0.15418,0.016943
-0.86972,1.2016,0.017554,0.15763,0.017756
-0.85971,1.2027,0.0185,0.16119,0.018613
-0.84971,1.2036,0.019546,0.16488,0.019532
-0.83971,1.2045,0.020732,0.1687,0.020537
-0.82971,1.2052,0.022073,0.17263,0.021621
-0.8197,1.2057,0.023569,0.17668,0.022792
-0.8097,1.2061,0.025268,0.18089,0.024059
-0.7997,1.2063,0.027203,0.18527,0.025422
-0.7897,1.2061,0.029436,0.18983,0.026877
-0.77969,1.2056,0.032018,0.19458,0.028433
-0.76969,1.2047,0.034896,0.19954,0.03014
-0.75969,1.2031,0.038131,0.20466,0.032
-0.74969,1.201,0.041823,0.21,0.033945
-0.73968,1.1981,0.046045,0.21558,0.035973
-0.72968,1.1941,0.05121,0.22146,0.038198
-0.71968,1.1891,0.057089,0.22758,0.04061
-0.70968,1.1832,0.063403,0.23386,0.043222
-0.69967,1.1762,0.07033,0.24027,0.046114
-0.68967,1.1675,0.078278,0.2468,0.049455
-0.67967,1.1572,0.086919,0.2534,0.053161
-0.66967,1.1456,0.096216,0.26005,0.057085
-0.65966,1.1324,0.10622,0.26676,0.06123
-0.64966,1.117,0.11745,0.27345,0.065803
-0.63966,1.0997,0.12968,0.27997,0.070799
-0.62966,1.0802,0.14311,0.28615,0.076354
-0.61965,1.0585,0.15743,0.29189,0.082416
-0.60965,1.035,0.17222,0.29729,0.088835
-0.59965,1.0097,0.1875,0.3023,0.095593
-0.58965,0.98241,0.20315,0.30677,0.1028
-0.57964,0.95354,0.21871,0.31062,0.11033
-0.56964,0.92292,0.2338,0.31364,0.11827
-0.55964,0.89097,0.24823,0.31575,0.12657
-0.54964,0.85804,0.26147,0.31701,0.13508
-0.53963,0.82411,0.27305,0.31736,0.14384
-0.52963,0.78915,0.28293,0.31676,0.15265
-0.51963,0.75298,0.29127,0.31478,0.16159
-0.50963,0.71653,0.2979,0.31206,0.17053
-0.49962,0.67976,0.30289,0.30833,0.17939
-0.48962,0.6429,0.30637,0.30355,0.18814
-0.47962,0.60699,0.30846,0.29789,0.19645
-0.46962,0.57218,0.30975,0.29175,0.20441
-0.45961,0.53802,0.3099,0.28501,0.2122
-0.44961,0.50484,0.30928,0.27794,0.21954
-0.43961,0.47294,0.30845,0.27064,0.22642
-0.42961,0.44244,0.30765,0.2631,0.23317
-0.4196,0.41322,0.3067,0.25538,0.23978
-0.4096,0.38517,0.30568,0.24754,0.24624
-0.3996,0.35832,0.30452,0.23954,0.2524
-0.3896,0.33259,0.30333,0.23162,0.25844
-0.37959,0.30778,0.30195,0.22373,0.26417
-0.36959,0.28367,0.30035,0.21561,0.2694
-0.35959,0.26041,0.299,0.20759,0.27434
-0.34959,0.23795,0.29767,0.19952,0.27909
-0.33958,0.21631,0.29612,0.19171,0.28346
-0.32958,0.19525,0.29419,0.18392,0.28756
-0.31958,0.17449,0.29201,0.17623,0.29128
-0.30958,0.15415,0.28968,0.16873,0.29479
-0.29957,0.13449,0.28707,0.16151,0.298
-0.28957,0.11544,0.28412,0.15442,0.30108
-0.27957,0.096939,0.28097,0.1474,0.30436
-0.26957,0.078572,0.27733,0.14051,0.30745
-0.25956,0.060325,0.27339,0.13395,0.31029
-0.24956,0.042464,0.26934,0.12752,0.31329
-0.23956,0.025264,0.26494,0.12133,0.3164
-0.22956,0.0083172,0.26006,0.1155,0.31953
-0.21955,-0.0085685,0.25471,0.10976,0.32253
-0.20955,-0.025056,0.24883,0.10412,0.32537
-0.19955,-0.040904,0.24225,0.098318,0.32807
-0.18955,-0.056404,0.23576,0.092891,0.33067
-0.17954,-0.071443,0.22859,0.08748,0.33333
-0.16954,-0.086154,0.22099,0.082223,0.3359
-0.15954,-0.10043,0.21283,0.07689,0.3385
-0.14954,-0.114,0.20456,0.0718,0.34075
-0.13953,-0.1268,0.19595,0.066606,0.34304
-0.12953,-0.13922,0.18733,0.061568,0.34483
-0.11953,-0.15111,0.179,0.056362,0.34648
-0.10953,-0.1621,0.17114,0.051193,0.3481
-0.099525,-0.17198,0.16341,0.04594,0.34964
-0.089522,-0.18102,0.15596,0.040565,0.35111
-0.07952,-0.18917,0.14873,0.035418,0.35251
-0.069517,-0.19631,0.14216,0.030229,0.35376
-0.059515,-0.20233,0.13665,0.024778,0.3547
-0.049512,-0.207,0.13216,0.019479,0.35554
-0.03951,-0.21076,0.12819,0.014186,0.35633
-0.029507,-0.21389,0.1249,0.0087794,0.35712
-0.019505,-0.21591,0.12273,0.0035126,0.35791
-0.0095024,-0.2161,0.12128,-0.0018642,0.35721
0.00050013,-0.2168,0.12137,-0.0071605,0.35903
0.010503,-0.2156,0.122,-0.012524,0.35948
0.020505,-0.2131,0.12373,-0.017793,0.35992
0.030508,-0.20951,0.12621,-0.022909,0.36007
0.04051,-0.20482,0.12956,-0.027818,0.36005
0.050513,-0.19919,0.13369,-0.032706,0.36012
0.060515,-0.1924,0.13854,-0.037556,0.35991
0.070518,-0.18466,0.14417,-0.042493,0.35962
0.08052,-0.17614,0.15046,-0.047366,0.35896
0.090523,-0.16698,0.1571,-0.052251,0.35811
0.10053,-0.15684,0.16414,-0.05714,0.35703
0.11053,-0.14581,0.17149,-0.06195,0.35581
0.12053,-0.13375,0.17924,-0.066634,0.35456
0.13053,-0.12136,0.18727,-0.071626,0.35331
0.14054,-0.10815,0.19522,-0.07645,0.35184
0.15054,-0.094524,0.20335,-0.0813,0.35018
0.16054,-0.080217,0.21149,-0.086345,0.34835
0.17054,-0.065855,0.21963,-0.091464,0.34641
0.18055,-0.051153,0.22745,-0.096575,0.34445
0.19055,-0.035584,0.23502,-0.10209,0.34224
0.20055,-0.019821,0.24187,-0.10756,0.33973
0.21055,-0.0037275,0.24856,-0.11337,0.33694
0.22056,0.012903,0.25484,-0.11934,0.33403
0.23056,0.029943,0.26054,-0.12553,0.33117
0.24056,0.047596,0.26585,-0.1319,0.32836
0.25056,0.065587,0.27108,-0.13845,0.32557
0.26057,0.08397,0.27565,-0.1451,0.32254
0.27057,0.10286,0.27961,-0.15191,0.31933
0.28057,0.12242,0.2835,-0.15879,0.31608
0.29057,0.14232,0.2866,-0.16595,0.31262
0.30058,0.16276,0.28923,-0.17332,0.30911
0.31058,0.18338,0.29138,-0.18069,0.3057
0.32058,0.20414,0.29385,-0.18812,0.30213
0.33058,0.225,0.29588,-0.19586,0.2983
0.34059,0.24636,0.29792,-0.20351,0.29426
0.35059,0.26836,0.2998,-0.21117,0.29012
0.36059,0.29107,0.30185,-0.21901,0.28546
0.37059,0.31438,0.30389,-0.22659,0.28043
0.3806,0.33867,0.30569,-0.23423,0.275
0.3906,0.36419,0.30776,-0.24208,0.26923
0.4006,0.39075,0.30987,-0.25011,0.263
0.4106,0.41792,0.31153,-0.25796,0.25632
0.42061,0.44593,0.31267,-0.26572,0.24933
0.43061,0.47478,0.31377,-0.27336,0.24178
0.44061,0.50473,0.31486,-0.28057,0.23404
0.45061,0.53548,0.31525,-0.28746,0.22596
0.46062,0.56705,0.31493,-0.2939,0.21751
0.47062,0.59911,0.31409,-0.29957,0.20879
0.48062,0.63197,0.31212,-0.30488,0.1998
0.49062,0.66522,0.30833,-0.30974,0.19075
0.50063,0.69844,0.30298,-0.31377,0.18156
0.51063,0.73179,0.29627,-0.31677,0.17247
0.52063,0.76476,0.28814,-0.3189,0.16337
0.53063,0.79769,0.27824,-0.32033,0.15419
0.54064,0.8304,0.26697,-0.32069,0.14523
0.55064,0.86277,0.25438,-0.32027,0.13646
0.56064,0.8943,0.24077,-0.31915,0.12764
0.57064,0.92451,0.22658,-0.31703,0.11925
0.58065,0.95324,0.21244,-0.31378,0.11147
0.59065,0.98103,0.19778,-0.30995,0.10395
0.60065,1.0075,0.18283,-0.30552,0.096755
0.61065,1.0321,0.16835,-0.30045,0.090008
0.62066,1.0548,0.15447,-0.29484,0.083682
0.63066,1.0759,0.14099,-0.28888,0.077702
0.64066,1.0949,0.12827,-0.28258,0.072198
0.65066,1.1117,0.11674,-0.27602,0.067104
0.66067,1.127,0.10584,-0.26922,0.062426
0.67067,1.1407,0.095674,-0.26236,0.05805
0.68067,1.1524,0.086565,-0.25559,0.054062
0.69067,1.1621,0.078597,-0.24891,0.050515
0.70068,1.1705,0.071301,-0.24227,0.047269
0.71068,1.1776,0.064735,-0.23577,0.044286
0.72068,1.1833,0.058936,-0.22949,0.041612
0.73068,1.1879,0.053902,-0.22341,0.039201
0.74069,1.1916,0.049339,-0.2175,0.036942
0.75069,1.1944,0.045307,-0.21181,0.034864
0.76069,1.1965,0.041737,-0.20636,0.03295
0.77069,1.198,0.038506,-0.20114,0.031153
0.7807,1.1989,0.035642,-0.19611,0.029471
0.7907,1.1994,0.033099,-0.19134,0.027912
0.8007,1.1995,0.030753,-0.18672,0.026432
0.8107,1.1994,0.028675,-0.18226,0.025076
0.82071,1.1991,0.026782,-0.17792,0.023792
0.83071,1.1985,0.025086,-0.17377,0.022592
0.84071,1.1978,0.02362,-0.16975,0.021493
0.85071,1.1969,0.022312,-0.16588,0.020467
0.86072,1.196,0.021105,-0.16215,0.019494
0.87072,1.195,0.019994,-0.15856,0.018579
0.88072,1.1939,0.018984,-0.15507,0.017722
0.89072,1.1927,0.018062,-0.15167,0.01692
0.90073,1.1916,0.017229,-0.14835,0.016181
0.91073,1.1904,0.016463,-0.14512,0.015498
0.92073,1.1892,0.01574,-0.14197,0.014849
0.93073,1.188,0.015053,-0.13889,0.01423
0.94074,1.1868,0.014405,-0.13589,0.013654
0.95074,1.1856,0.01378,-0.13296,0.013122
0.96074,1.1844,0.013192,-0.1301,0.012627
0.97074,1.1832,0.012646,-0.1273,0.012152
0.98075,1.1821,0.012142,-0.12458,0.011711
0.99075,1.1809,0.011671,-0.12192,0.01129
1.0008,1.1797,0.011224,-0.11932,0.010885
1.0108,1.1785,0.010801,-0.1168,0.010502
1.0208,1.1773,0.010399,-0.11434,0.010136
1.0308,1.1761,0.01002,-0.11193,0.0097859
1.0408,1.175,0.0096671,-0.10957,0.0094468
1.0508,1.1738,0.009333,-0.10726,0.0091241
1.0608,1.1726,0.0090143,-0.10502,0.0088164
1.0708,1.1715,0.0087088,-0.10281,0.0085184
1.0808,1.1703,0.0084173,-0.10066,0.0082369
1.0908,1.1692,0.0081394,-0.098543,0.0079682
1.1008,1.1681,0.0078776,-0.096485,0.0077139
1.1108,1.167,0.0076255,-0.094472,0.0074696
1.1208,1.1659,0.0073805,-0.092494,0.0072296
1.1308,1.1648,0.0071438,-0.090552,0.0069978
1.1408,1.1637,0.0069166,-0.088657,0.0067763
1.1508,1.1626,0.0066996,-0.086811,0.0065678
1.1608,1.1615,0.0064891,-0.085,0.0063665
1.1708,1.1604,0.0062844,-0.083222,0.0061716
1.1808,1.1594,0.006087,-0.081475,0.0059843
1.1908,1.1583,0.005896,-0.079758,0.0058009
1.2008,1.1573,0.005714,-0.078078,0.0056226
1.2108,1.1562,0.0055443,-0.076447,0.0054534
1.2208,1.1552,0.0053819,-0.074853,0.0052923
1.2308,1.1542,0.0052248,-0.073288,0.0051358
1.2408,1.1531,0.0050707,-0.07175,0.0049841
1.2508,1.1521,0.0049209,-0.070242,0.0048379
1.2608,1.1512,0.0047758,-0.068766,0.004697
1.2708,1.1502,0.0046358,-0.067316,0.0045613
1.2808,1.1492,0.0045011,-0.065895,0.0044299
1.2908,1.1482,0.0043705,-0.0645,0.0043025
1.3008,1.1473,0.0042449,-0.063135,0.00418
1.3108,1.1463,0.0041231,-0.061797,0.0040617
1.3208,1.1454,0.0040051,-0.060485,0.0039474
1.3308,1.1444,0.0038907,-0.059199,0.0038367
1.3408,1.1435,0.0037801,-0.057938,0.0037297
1.3508,1.1426,0.0036739,-0.056704,0.0036266
1.3608,1.1416,0.003571,-0.055491,0.0035259
1.3708,1.1407,0.003471,-0.054302,0.0034276
1.3808,1.1398,0.003374,-0.053134,0.0033323
1.3908,1.1389,0.0032808,-0.051989,0.0032407
1.4009,1.1381,0.0031907,-0.050869,0.0031527
1.4109,1.1372,0.003103,-0.049772,0.0030674
1.4209,1.1363,0.003018,-0.048695,0.0029848
1.4309,1.1354,0.0029356,-0.047634,0.0029042
1.4409,1.1346,0.0028555,-0.046594,0.002826
1.4509,1.1337,0.0027783,-0.045577,0.0027507
1.4609,1.1329,0.0027035,-0.04458,0.0026776
1.4709,1.1321,0.0026306,-0.043598,0.0026063
1.4809,1.1312,0.0025598,-0.042633,0.0025371
1.4909,1.1304,0.0024917,-0.04169,0.0024709
1.5009,1.1296,0.0024259,-0.040769,0.002407
1.5109,1.1288,0.0023618,-0.039864,0.0023443
1.5209,1.128,0.0022994,-0.038969,0.0022827
1.5309,1.1272,0.0022385,-0.038086,0.0022224
1.5409,1.1264,0.0021799,-0.037226,0.0021647
1.5509,1.1256,0.0021234,-0.036386,0.0021094
1.5609,1.1249,0.0020683,-0.035561,0.0020555
1.5709,1.1241,0.0020141,-0.034746,0.0020023
1.5809,1.1234,0.0019617,-0.033943,0.0019506
1.5909,1.1226,0.0019112,-0.033162,0.0019012
1.6009,1.1219,0.0018624,-0.0324,0.0018538
1.6109,1.1211,0.0018144,-0.031647,0.0018069
1.6209,1.1204,0.0017677,-0.030905,0.0017607
1.6309,1.1197,0.0017224,-0.030176,0.001716
1.6409,1.119,0.001679,-0.029462,0.0016732
1.6509,1.1182,0.0016369,-0.028763,0.0016319
1.6609,1.1175,0.0015956,-0.028074,0.0015912
1.6709,1.1168,0.0015553,-0.027398,0.0015513
1.6809,1.1161,0.0015159,-0.026736,0.0015126
1.6909,1.1155,0.0014784,-0.026088,0.0014757
1.7009,1.1148,0.0014419,-0.025449,0.0014395
1.7109,1.1141,0.0014065,-0.024819,0.0014043
1.7209,1.1134,0.0013717,-0.024203,0.0013698
1.7309,1.1128,0.0013377,-0.023599,0.0013363
1.7409,1.1121,0.0013046,-0.023006,0.0013038
1.7509,1.1115,0.0012723,-0.022422,0.001272
1.7609,1.1108,0.001241,-0.021848,0.001241
1.7709,1.1102,0.0012108,-0.021284,0.0012109
1.7809,1.1096,0.0011815,-0.020732,0.0011819
1.7909,1.1089,0.0011529,-0.020188,0.0011535
1.801,1.1083,0.0011249,-0.019654,0.001126
1.811,1.1077,0.0010975,-0.019128,0.001099
1.821,1.1071,0.0010709,-0.018612,0.0010728
1.831,1.1065,0.0010453,-0.018106,0.0010473
1.841,1.1059,0.0010204,-0.017609,0.0010226
1.851,1.1053,0.00099597,-0.01712,0.00099849
1.861,1.1047,0.00097199,-0.016639,0.00097483
1.871,1.1041,0.00094889,-0.01617,0.00095182
1.881,1.1035,0.00092681,-0.015708,0.00092962
1.891,1.1029,0.00090498,-0.015254,0.00090793
1.901,1.1024,0.00088356,-0.014808,0.00088673
1.911,1.1018,0.00086297,-0.01437,0.00086616
1.921,1.1013,0.00084293,-0.01394,0.00084622
1.931,1.1007,0.00082317,-0.013516,0.00082661
1.941,1.1001,0.0008041,-0.013101,0.00080752
1.951,1.0996,0.00078551,-0.012693,0.00078901
1.961,1.0991,0.00076711,-0.012289,0.00077073
1.971,1.0949,0.00074694,-0.011855,0.00075042
1.981,1.098,0.00073271,-0.011509,0.00073622
1.991,1.0975,0.00071558,-0.011127,0.00071925


==> figs/data/cylinder_edac_20_1.06_prod_mean.csv <==
y,P
-2,0.043596
-1.9973,0.043808
-1.9947,0.04402
-1.992,0.044231
-1.9893,0.044443
-1.9867,0.044655
-1.984,0.044867
-1.9813,0.045079
-1.9787,0.045292
-1.976,0.045506
-1.9733,0.04572
-1.9706,0.045935
-1.968,0.046151
-1.9653,0.046371
-1.9626,0.046594
-1.96,0.046818
-1.9573,0.047042
-1.9546,0.047267
-1.952,0.047492
-1.9493,0.047718
-1.9466,0.047945
-1.944,0.048173
-1.9413,0.048401
-1.9386,0.048631
-1.936,0.048863
-1.9333,0.049098
-1.9306,0.049334
-1.928,0.049571
-1.9253,0.04981
-1.9226,0.05005
-1.9199,0.050291
-1.9173,0.050533
-1.9146,0.050775
-1.9119,0.051018
-1.9093,0.051262
-1.9066,0.051507
-1.9039,0.051753
-1.9013,0.051999
-1.8986,0.052247
-1.8959,0.052498
-1.8933,0.052748
-1.8906,0.053
-1.8879,0.053252
-1.8853,0.053506
-1.8826,0.05376
-1.8799,0.054015
-1.8773,0.054273
-1.8746,0.054532
-1.8719,0.054793
-1.8692,0.055057
-1.8666,0.055323
-1.8639,0.05559
-1.8612,0.055859
-1.8586,0.056128
-1.8559,0.056396
-1.8532,0.056668
-1.8506,0.056941
-1.8479,0.057216
-1.8452,0.057491
-1.8426,0.057767
-1.8399,0.058044
-1.8372,0.058322
-1.8346,0.058604
-1.8319,0.058888
-1.8292,0.059174
-1.8266,0.059461
-1.8239,0.05975
-1.8212,0.060039
-1.8185,0.06033
-1.8159,0.060624
-1.8132,0.060918
-1.8105,0.061211
-1.8079,0.061507
-1.8052,0.061804
-1.8025,0.062103
-1.7999,0.062404
-1.7972,0.062707
-1.7945,0.063013
-1.7919,0.063321
-1.7892,0.063631
-1.7865,0.063942
-1.7839,0.064254
-1.7812,0.064567
-1.7785,0.06488
-1.7759,0.065195
-1.7732,0.065511
-1.7705,0.06583
-1.7678,0.066151
-1.7652,0.066475
-1.7625,0.0668
-1.7598,0.067126
-1.7572,0.067454
-1.7545,0.067784
-1.7518,0.068118
-1.7492,0.068454
-1.7465,0.068793
-1.7438,0.069133
-1.7412,0.069475
-1.7385,0.069818
-1.7358,0.070162
-1.7332,0.070509
-1.7305,0.070858
-1.7278,0.071208
-1.7252,0.07156
-1.7225,0.071912
-1.7198,0.072267
-1.7171,0.072623
-1.7145,0.072981
-1.7118,0.073339
-1.7091,0.0737
-1.7065,0.074064
-1.7038,0.07443
-1.7011,0.074798
-1.6985,0.075166
-1.6958,0.075537
-1.6931,0.075911
-1.6905,0.07629
-1.6878,0.076671
-1.6851,0.077053
-1.6825,0.077438
-1.6798,0.077824
-1.6771,0.078211
-1.6744,0.0786
-1.6718,0.07899
-1.6691,0.079383
-1.6664,0.07978
-1.6638,0.080179
-1.6611,0.08058
-1.6584,0.080983
-1.6558,0.081389
-1.6531,0.081799
-1.6504,0.082212
-1.6478,0.082627
-1.6451,0.083044
-1.6424,0.083464
-1.6398,0.083885
-1.6371,0.084139
-1.6344,0.084732
-1.6318,0.085159
-1.6291,0.085588
-1.6264,0.08602
-1.6237,0.086454
-1.6211,0.086717
-1.6184,0.087329
-1.6157,0.08777
-1.6131,0.088214
-1.6104,0.08866
-1.6077,0.089108
-1.6051,0.089558
-1.6024,0.09001
-1.5997,0.090465
-1.5971,0.090922
-1.5944,0.091382
-1.5917,0.091663
-1.5891,0.092314
-1.5864,0.092782
-1.5837,0.093254
-1.5811,0.09373
-1.5784,0.094208
-1.5757,0.094687
-1.573,0.095167
-1.5704,0.095651
-1.5677,0.096135
-1.565,0.096621
-1.5624,0.097111
-1.5597,0.097603
-1.557,0.098103
-1.5544,0.098606
-1.5517,0.099114
-1.549,0.099624
-1.5464,0.10014
-1.5437,0.10065
-1.541,0.10117
-1.5384,0.10169
-1.5357,0.10222
-1.533,0.10274
-1.5304,0.10327
-1.5277,0.1038
-1.525,0.10434
-1.5223,0.10488
-1.5197,0.10543
-1.517,0.10598
-1.5143,0.10653
-1.5117,0.10709
-1.509,0.10765
-1.5063,0.10821
-1.5037,0.10877
-1.501,0.10934
-1.4983,0.10991
-1.4957,0.11048
-1.493,0.11105
-1.4903,0.11163
-1.4877,0.11221
-1.485,0.11279
-1.4823,0.11337
-1.4797,0.11395
-1.477,0.11454
-1.4743,0.11513
-1.4716,0.11573
-1.469,0.11633
-1.4663,0.11694
-1.4636,0.11756
-1.461,0.11818
-1.4583,0.11882
-1.4556,0.11945
-1.453,0.12009
-1.4503,0.12073
-1.4476,0.12137
-1.445,0.12202
-1.4423,0.12267
-1.4396,0.12332
-1.437,0.12398
-1.4343,0.12463
-1.4316,0.12529
-1.429,0.12595
-1.4263,0.12661
-1.4236,0.12729
-1.4209,0.12797
-1.4183,0.12865
-1.4156,0.12934
-1.4129,0.13003
-1.4103,0.13073
-1.4076,0.13141
-1.4049,0.13211
-1.4023,0.13282
-1.3996,0.13352
-1.3969,0.13423
-1.3943,0.13495
-1.3916,0.13566
-1.3889,0.13637
-1.3863,0.13708
-1.3836,0.13779
-1.3809,0.1385
-1.3783,0.13922
-1.3756,0.13994
-1.3729,0.14068
-1.3702,0.14144
-1.3676,0.1422
-1.3649,0.14297
-1.3622,0.14374
-1.3596,0.14452
-1.3569,0.1453
-1.3542,0.14609
-1.3516,0.14687
-1.3489,0.14766
-1.3462,0.14845
-1.3436,0.14924
-1.3409,0.15004
-1.3382,0.15084
-1.3356,0.15164
-1.3329,0.15246
-1.3302,0.15327
-1.3276,0.15409
-1.3249,0.15492
-1.3222,0.15575
-1.3195,0.15659
-1.3169,0.15745
-1.3142,0.15831
-1.3115,0.15918
-1.3089,0.16006
-1.3062,0.16096
-1.3035,0.16186
-1.3009,0.16277
-1.2982,0.16368
-1.2955,0.16459
-1.2929,0.16551
-1.2902,0.16643
-1.2875,0.16736
-1.2849,0.1683
-1.2822,0.16924
-1.2795,0.17019
-1.2769,0.17114
-1.2742,0.1721
-1.2715,0.17307
-1.2688,0.17391
-1.2662,0.1748
-1.2635,0.1758
-1.2608,0.1768
-1.2582,0.17779
-1.2555,0.17879
-1.2528,0.1798
-1.2502,0.18082
-1.2475,0.18185
-1.2448,0.18287
-1.2422,0.18389
-1.2395,0.1849
-1.2368,0.18591
-1.2342,0.18691
-1.2315,0.18791
-1.2288,0.18891
-1.2262,0.18992
-1.2235,0.19092
-1.2208,0.19191
-1.2181,0.19292
-1.2155,0.19393
-1.2128,0.19495
-1.2101,0.19596
-1.2075,0.19699
-1.2048,0.19803
-1.2021,0.19908
-1.1995,0.20014
-1.1968,0.20123
-1.1941,0.2024
-1.1915,0.20363
-1.1888,0.20483
-1.1861,0.20596
-1.1835,0.20708
-1.1808,0.20821
-1.1781,0.20935
-1.1755,0.2105
-1.1728,0.21165
-1.1701,0.21284
-1.1674,0.21406
-1.1648,0.21527
-1.1621,0.21649
-1.1594,0.21772
-1.1568,0.21897
-1.1541,0.22026
-1.1514,0.22154
-1.1488,0.22283
-1.1461,0.22415
-1.1434,0.22552
-1.1408,0.2269
-1.1381,0.2283
-1.1354,0.2297
-1.1328,0.23109
-1.1301,0.23253
-1.1274,0.234
-1.1247,0.2355
-1.1221,0.23705
-1.1194,0.23856
-1.1167,0.24007
-1.1141,0.24157
-1.1114,0.243
-1.1087,0.24443
-1.1061,0.24585
-1.1034,0.24727
-1.1007,0.24869
-1.0981,0.25013
-1.0954,0.25159
-1.0927,0.253
-1.0901,0.25441
-1.0874,0.25586
-1.0847,0.25728
-1.0821,0.25867
-1.0794,0.26011
-1.0767,0.26158
-1.074,0.26306
-1.0714,0.26466
-1.0687,0.26624
-1.066,0.26787
-1.0634,0.26962
-1.0607,0.27138
-1.058,0.27315
-1.0554,0.27489
-1.0527,0.27668
-1.05,0.27851
-1.0474,0.2804
-1.0447,0.28233
-1.042,0.28431
-1.0394,0.28622
-1.0367,0.28806
-1.034,0.28986
-1.0314,0.29169
-1.0287,0.29353
-1.026,0.29532
-1.0233,0.2971
-1.0207,0.29888
-1.018,0.30067
-1.0153,0.30243
-1.0127,0.30418
-1.01,0.30596
-1.0073,0.30774
-1.0047,0.30946
-1.002,0.31113
-0.99933,0.31283
-0.99666,0.31457
-0.994,0.31635
-0.99133,0.31825
-0.98866,0.32019
-0.98599,0.32215
-0.98332,0.3241
-0.98065,0.32601
-0.97799,0.32797
-0.97532,0.33
-0.97265,0.33214
-0.96998,0.33426
-0.96731,0.33639
-0.96464,0.33857
-0.96197,0.34088
-0.95931,0.34321
-0.95664,0.34562
-0.95397,0.34805
-0.9513,0.35061
-0.94863,0.35324
-0.94596,0.35598
-0.9433,0.35878
-0.94063,0.36147
-0.93796,0.36421
-0.93529,0.36707
-0.93262,0.36958
-0.92995,0.37221
-0.92728,0.37484
-0.92462,0.37752
-0.92195,0.38024
-0.91928,0.38295
-0.91661,0.38572
-0.91394,0.38856
-0.91127,0.39145
-0.90861,0.39441
-0.90594,0.3973
-0.90327,0.40035
-0.9006,0.40356
-0.89793,0.40676
-0.89526,0.41002
-0.8926,0.41344
-0.88993,0.41707
-0.88726,0.4209
-0.88459,0.42473
-0.88192,0.42847
-0.87925,0.4324
-0.87658,0.43646
-0.87392,0.44068
-0.87125,0.44499
-0.86858,0.4494
-0.86591,0.4538
-0.86324,0.45829
-0.86057,0.46274
-0.85791,0.46725
-0.85524,0.47192
-0.85257,0.47666
-0.8499,0.48143
-0.84723,0.48622
-0.84456,0.49081
-0.84189,0.49557
-0.83923,0.50092
-0.83656,0.50641
-0.83389,0.51191
-0.83122,0.51775
-0.82855,0.52384
-0.82588,0.53006
-0.82322,0.53578
-0.82055,0.54157
-0.81788,0.5476
-0.81521,0.55387
-0.81254,0.56054
-0.80987,0.56745
-0.8072,0.57471
-0.80454,0.58223
-0.80187,0.59031
-0.7992,0.59882
-0.79653,0.60779
-0.79386,0.61706
-0.79119,0.62669
-0.78853,0.63645
-0.78586,0.64602
-0.78319,0.65564
-0.78052,0.66541
-0.77785,0.67533
-0.77518,0.68566
-0.77252,0.69594
-0.76985,0.70744
-0.76718,0.71932
-0.76451,0.73129
-0.76184,0.74364
-0.75917,0.75467
-0.7565,0.76816
-0.75384,0.78192
-0.75117,0.79611
-0.7485,0.81018
-0.74583,0.82439
-0.74316,0.83872
-0.74049,0.85289
-0.73783,0.86717
-0.73516,0.88166
-0.73249,0.89584
-0.72982,0.90967
-0.72715,0.92327
-0.72448,0.93674
-0.72181,0.95035
-0.71915,0.96405
-0.71648,0.97835
-0.71381,0.99335
-0.71114,1.008
-0.70847,1.0229
-0.7058,1.0373
-0.70314,1.0517
-0.70047,1.0655
-0.6978,1.079
-0.69513,1.0926
-0.69246,1.106
-0.68979,1.1194
-0.68712,1.1323
-0.68446,1.1451
-0.68179,1.1582
-0.67912,1.1711
-0.67645,1.1841
-0.67378,1.1969
-0.67111,1.2099
-0.66845,1.2228
-0.66578,1.2349
-0.66311,1.2463
-0.66044,1.2566
-0.65777,1.2673
-0.6551,1.2769
-0.65243,1.2866
-0.64977,1.2959
-0.6471,1.3037
-0.64443,1.3113
-0.64176,1.3192
-0.63909,1.3266
-0.63642,1.3339
-0.63376,1.3402
-0.63109,1.3459
-0.62842,1.3508
-0.62575,1.3568
-0.62308,1.3634
-0.62041,1.3696
-0.61775,1.3752
-0.61508,1.3799
-0.61241,1.3839
-0.60974,1.3867
-0.60707,1.3878
-0.6044,1.3878
-0.60173,1.3869
-0.59907,1.3837
-0.5964,1.3791
-0.59373,1.3744
-0.59106,1.369
-0.58839,1.3634
-0.58572,1.3573
-0.58306,1.3502
-0.58039,1.3423
-0.57772,1.3338
-0.57505,1.3233
-0.57238,1.3107
-0.56971,1.2968
-0.56704,1.2832
-0.56438,1.2677
-0.56171,1.2521
-0.55904,1.2357
-0.55637,1.2188
-0.5537,1.2018
-0.55103,1.1847
-0.54837,1.1679
-0.5457,1.1508
-0.54303,1.1324
-0.54036,1.1146
-0.53769,1.0974
-0.53502,1.0808
-0.53235,1.0629
-0.52969,1.0437
-0.52702,1.0242
-0.52435,1.0057
-0.52168,0.98852
-0.51901,0.97174
-0.51634,0.95473
-0.51368,0.93688
-0.51101,0.91875
-0.50834,0.90041
-0.50567,0.88088
-0.503,0.86118
-0.50033,0.841
-0.49767,0.82146
-0.495,0.80199
-0.49233,0.78312
-0.48966,0.76079
-0.48699,0.73789
-0.48432,0.71499
-0.48165,0.69362
-0.47899,0.67266
-0.47632,0.65166
-0.47365,0.63183
-0.47098,0.6123
-0.46831,0.59359
-0.46564,0.57577
-0.46298,0.55793
-0.46031,0.54054
-0.45764,0.52321
-0.45497,0.50642
-0.4523,0.4897
-0.44963,0.47255
-0.44696,0.45607
-0.4443,0.43978
-0.44163,0.42461
-0.43896,0.40994
-0.43629,0.39623
-0.43362,0.38307
-0.43095,0.37003
-0.42829,0.35759
-0.42562,0.3448
-0.42295,0.33185
-0.42028,0.31913
-0.41761,0.30749
-0.41494,0.29688
-0.41227,0.28662
-0.40961,0.27657
-0.40694,0.26711
-0.40427,0.25805
-0.4016,0.24983
-0.39893,0.24117
-0.39626,0.23272
-0.3936,0.2248
-0.39093,0.21684
-0.38826,0.20922
-0.38559,0.2023
-0.38292,0.19567
-0.38025,0.18885
-0.37759,0.18251
-0.37492,0.17527
-0.37225,0.16848
-0.36958,0.16231
-0.36691,0.157
-0.36424,0.15255
-0.36157,0.14837
-0.35891,0.14484
-0.35624,0.14167
-0.35357,0.13859
-0.3509,0.13521
-0.34823,0.13181
-0.34556,0.12763
-0.3429,0.12385
-0.34023,0.12084
-0.33756,0.11801
-0.33489,0.11584
-0.33222,0.11424
-0.32955,0.11232
-0.32688,0.11022
-0.32422,0.1076
-0.32155,0.10589
-0.31888,0.10416
-0.31621,0.10204
-0.31354,0.099713
-0.31087,0.096697
-0.30821,0.094904
-0.30554,0.093558
-0.30287,0.091381
-0.3002,0.089219
-0.29753,0.087215
-0.29486,0.085539
-0.29219,0.084327
-0.28953,0.083379
-0.28686,0.082679
-0.28419,0.082089
-0.28152,0.080987
-0.27885,0.079323
-0.27618,0.077863
-0.27352,0.076263
-0.27085,0.07473
-0.26818,0.073523
-0.26551,0.072164
-0.26284,0.070847
-0.26017,0.069958
-0.25751,0.069462
-0.25484,0.068641
-0.25217,0.067646
-0.2495,0.066816
-0.24683,0.065748
-0.24416,0.064635
-0.24149,0.063539
-0.23883,0.062671
-0.23616,0.061895
-0.23349,0.06104
-0.23082,0.060257
-0.22815,0.059142
-0.22548,0.058097
-0.22282,0.057342
-0.22015,0.057065
-0.21748,0.057136
-0.21481,0.056672
-0.21214,0.056537
-0.20947,0.056672
-0.2068,0.05705
-0.20414,0.0571
-0.20147,0.056898
-0.1988,0.056468
-0.19613,0.056001
-0.19346,0.055635
-0.19079,0.055118
-0.18813,0.054233
-0.18546,0.053518
-0.18279,0.053096
-0.18012,0.053258
-0.17745,0.053064
-0.17478,0.052901
-0.17211,0.053109
-0.16945,0.05332
-0.16678,0.053726
-0.16411,0.054535
-0.16144,0.055691
-0.15877,0.057149
-0.1561,0.058832
-0.15344,0.059963
-0.15077,0.060565
-0.1481,0.061435
-0.14543,0.061703
-0.14276,0.062003
-0.14009,0.062659
-0.13742,0.063219
-0.13476,0.063649
-0.13209,0.06399
-0.12942,0.064538
-0.12675,0.064607
-0.12408,0.065059
-0.12141,0.06649
-0.11875,0.067469
-0.11608,0.068527
-0.11341,0.069562
-0.11074,0.070611
-0.10807,0.071614
-0.1054,0.072793
-0.10274,0.074039
-0.10007,0.074903
-0.097398,0.075694
-0.09473,0.07651
-0.092061,0.077374
-0.089393,0.078539
-0.086724,0.079995
-0.084056,0.082272
-0.081388,0.084028
-0.078719,0.0857
-0.076051,0.0868
-0.073382,0.08754
-0.070714,0.088339
-0.068045,0.088999
-0.065377,0.089744
-0.062708,0.09048
-0.06004,0.09109
-0.057372,0.09198
-0.054703,0.092703
-0.052035,0.093324
-0.049366,0.093895
-0.046698,0.094543
-0.044029,0.09521
-0.041361,0.095695
-0.038692,0.096131
-0.036024,0.096615
-0.033356,0.097375
-0.030687,0.097078
-0.028019,0.097785
-0.02535,0.098664
-0.022682,0.099542
-0.020013,0.10004
-0.017345,0.10069
-0.014676,0.10035
-0.012008,0.099479
-0.0093396,0.098396
-0.0066711,0.099292
-0.0040027,0.098506
-0.0013342,0.098147
0.0013342,0.097819
0.0040027,0.097141
0.0066711,0.096686
0.0093396,0.09605
0.012008,0.095664
0.014676,0.095453
0.017345,0.095326
0.020013,0.095218
0.022682,0.095401
0.02535,0.094986
0.028019,0.095242
0.030687,0.095165
0.033356,0.09521
0.036024,0.095005
0.038692,0.09449
0.041361,0.093515
0.044029,0.092287
0.046698,0.091004
0.049366,0.090175
0.052035,0.089055
0.054703,0.088003
0.057372,0.087112
0.06004,0.086506
0.062708,0.086194
0.065377,0.085747
0.068045,0.085203
0.070714,0.084537
0.073382,0.083999
0.076051,0.083667
0.078719,0.083755
0.081388,0.082846
0.084056,0.08178
0.086724,0.080855
0.089393,0.080065
0.092061,0.079783
0.09473,0.079476
0.097398,0.078971
0.10007,0.078372
0.10274,0.077626
0.1054,0.076961
0.10807,0.076422
0.11074,0.075911
0.11341,0.074988
0.11608,0.074203
0.11875,0.073346
0.12141,0.072435
0.12408,0.072335
0.12675,0.072476
0.12942,0.072751
0.13209,0.072102
0.13476,0.072254
0.13742,0.072226
0.14009,0.072902
0.14276,0.073363
0.14543,0.073645
0.1481,0.073754
0.15077,0.073835
0.15344,0.073696
0.1561,0.073716
0.15877,0.073123
0.16144,0.072007
0.16411,0.071338
0.16678,0.070989
0.16945,0.07071
0.17211,0.07043
0.17478,0.070627
0.17745,0.070872
0.18012,0.07138
0.18279,0.072014
0.18546,0.072397
0.18813,0.072534
0.19079,0.073328
0.19346,0.073922
0.19613,0.074733
0.1988,0.074607
0.20147,0.074602
0.20414,0.075056
0.2068,0.075623
0.20947,0.076397
0.21214,0.077249
0.21481,0.077576
0.21748,0.077212
0.22015,0.077395
0.22282,0.077919
0.22548,0.078501
0.22815,0.078804
0.23082,0.07993
0.23349,0.080753
0.23616,0.080996
0.23883,0.081006
0.24149,0.081025
0.24416,0.081559
0.24683,0.082727
0.2495,0.083738
0.25217,0.084859
0.25484,0.085923
0.25751,0.085819
0.26017,0.086581
0.26284,0.08737
0.26551,0.088254
0.26818,0.089215
0.27085,0.09003
0.27352,0.091122
0.27618,0.092549
0.27885,0.094115
0.28152,0.09542
0.28419,0.096578
0.28686,0.09791
0.28953,0.099563
0.29219,0.10138
0.29486,0.10296
0.29753,0.10455
0.3002,0.10607
0.30287,0.10767
0.30554,0.10886
0.30821,0.1098
0.31087,0.11042
0.31354,0.11093
0.31621,0.11162
0.31888,0.11279
0.32155,0.1154
0.32422,0.11748
0.32688,0.12005
0.32955,0.12229
0.33222,0.12464
0.33489,0.12774
0.33756,0.13139
0.34023,0.13581
0.3429,0.14137
0.34556,0.14639
0.34823,0.15175
0.3509,0.15773
0.35357,0.16305
0.35624,0.1684
0.35891,0.17414
0.36157,0.17978
0.36424,0.18537
0.36691,0.19079
0.36958,0.19631
0.37225,0.20106
0.37492,0.20701
0.37759,0.21284
0.38025,0.21815
0.38292,0.22479
0.38559,0.2315
0.38826,0.23922
0.39093,0.24732
0.3936,0.25614
0.39626,0.26465
0.39893,0.2737
0.4016,0.28307
0.40427,0.29247
0.40694,0.30166
0.40961,0.31042
0.41227,0.31987
0.41494,0.32975
0.41761,0.34065
0.42028,0.35167
0.42295,0.36244
0.42562,0.37317
0.42829,0.38305
0.43095,0.39385
0.43362,0.40577
0.43629,0.417
0.43896,0.42893
0.44163,0.44018
0.4443,0.45253
0.44696,0.46542
0.44963,0.47864
0.4523,0.4914
0.45497,0.50591
0.45764,0.51986
0.46031,0.53418
0.46298,0.55
0.46564,0.56596
0.46831,0.58248
0.47098,0.59988
0.47365,0.61764
0.47632,0.63515
0.47899,0.65216
0.48165,0.66918
0.48432,0.68636
0.48699,0.70349
0.48966,0.72082
0.49233,0.73822
0.495,0.75541
0.49767,0.77227
0.50033,0.78895
0.503,0.80759
0.50567,0.82532
0.50834,0.84233
0.51101,0.85924
0.51368,0.87672
0.51634,0.895
0.51901,0.91345
0.52168,0.93261
0.52435,0.95201
0.52702,0.97176
0.52969,0.99194
0.53235,1.0118
0.53502,1.0316
0.53769,1.0503
0.54036,1.0693
0.54303,1.089
0.5457,1.1083
0.54837,1.1281
0.55103,1.1472
0.5537,1.1653
0.55637,1.1834
0.55904,1.2013
0.56171,1.2179
0.56438,1.2341
0.56704,1.2488
0.56971,1.2606
0.57238,1.272
0.57505,1.2826
0.57772,1.2917
0.58039,1.3005
0.58306,1.309
0.58572,1.3174
0.58839,1.3258
0.59106,1.3345
0.59373,1.343
0.5964,1.3506
0.59907,1.3576
0.60173,1.3629
0.6044,1.3673
0.60707,1.3695
0.60974,1.3708
0.61241,1.3708
0.61508,1.3703
0.61775,1.3696
0.62041,1.3679
0.62308,1.3664
0.62575,1.3647
0.62842,1.3621
0.63109,1.3597
0.63376,1.3559
0.63642,1.3506
0.63909,1.3444
0.64176,1.3361
0.64443,1.327
0.6471,1.3166
0.64977,1.3057
0.65243,1.2933
0.6551,1.283
0.65777,1.2718
0.66044,1.2601
0.66311,1.2472
0.66578,1.2348
0.66845,1.2223
0.67111,1.2104
0.67378,1.1981
0.67645,1.1855
0.67912,1.1723
0.68179,1.1584
0.68446,1.1439
0.68712,1.1302
0.68979,1.116
0.69246,1.103
0.69513,1.0894
0.6978,1.0763
0.70047,1.0623
0.70314,1.048
0.7058,1.0331
0.70847,1.0197
0.71114,1.0068
0.71381,0.99328
0.71648,0.97796
0.71915,0.964
0.72181,0.95004
0.72448,0.93635
0.72715,0.92242
0.72982,0.90851
0.73249,0.89468
0.73516,0.88109
0.73783,0.86691
0.74049,0.85295
0.74316,0.83918
0.74583,0.82615
0.7485,0.81302
0.75117,0.79998
0.75384,0.78741
0.7565,0.77552
0.75917,0.76409
0.76184,0.75341
0.76451,0.74272
0.76718,0.73242
0.76985,0.72197
0.77252,0.71143
0.77518,0.70095
0.77785,0.6906
0.78052,0.6803
0.78319,0.67138
0.78586,0.66199
0.78853,0.65305
0.79119,0.64438
0.79386,0.63535
0.79653,0.6264
0.7992,0.61807
0.80187,0.60997
0.80454,0.60201
0.8072,0.59442
0.80987,0.58671
0.81254,0.57955
0.81521,0.57258
0.81788,0.56594
0.82055,0.55958
0.82322,0.55382
0.82588,0.54879
0.82855,0.54405
0.83122,0.53837
0.83389,0.53265
0.83656,0.52698
0.83923,0.52116
0.84189,0.51563
0.84456,0.50969
0.84723,0.50381
0.8499,0.498
0.85257,0.4922
0.85524,0.48651
0.85791,0.48082
0.86057,0.4752
0.86324,0.46979
0.86591,0.46491
0.86858,0.46012
0.87125,0.45563
0.87392,0.45115
0.87658,0.44712
0.87925,0.44315
0.88192,0.43923
0.88459,0.43541
0.88726,0.43171
0.88993,0.42809
0.8926,0.42458
0.89526,0.42112
0.89793,0.41786
0.9006,0.41471
0.90327,0.4116
0.90594,0.40865
0.90861,0.40575
0.91127,0.40301
0.91394,0.40032
0.91661,0.3977
0.91928,0.39503
0.92195,0.39233
0.92462,0.38884
0.92728,0.38687
0.92995,0.38397
0.93262,0.38109
0.93529,0.37844
0.93796,0.37571
0.94063,0.37295
0.9433,0.37033
0.94596,0.36778
0.94863,0.36535
0.9513,0.36287
0.95397,0.36044
0.95664,0.35814
0.95931,0.35589
0.96197,0.35371
0.96464,0.35153
0.96731,0.3495
0.96998,0.3475
0.97265,0.34546
0.97532,0.34346
0.97799,0.34143
0.98065,0.33945
0.98332,0.33745
0.98599,0.3354
0.98866,0.33331
0.99133,0.33116
0.994,0.32881
0.99666,0.32645
0.99933,0.32393
1.002,0.32125
1.0047,0.31863
1.0073,0.31593
1.01,0.31348
1.0127,0.31105
1.0153,0.30871
1.018,0.30644
1.0207,0.30429
1.0233,0.30223
1.026,0.30025
1.0287,0.29831
1.0314,0.29646
1.034,0.29463
1.0367,0.29275
1.0394,0.2909
1.042,0.28906
1.0447,0.28728
1.0474,0.2855
1.05,0.28376
1.0527,0.28199
1.0554,0.28023
1.058,0.27847
1.0607,0.27673
1.0634,0.27499
1.066,0.27325
1.0687,0.27151
1.0714,0.26974
1.074,0.26801
1.0767,0.26627
1.0794,0.26453
1.0821,0.26283
1.0847,0.26114
1.0874,0.25947
1.0901,0.25784
1.0927,0.25626
1.0954,0.25469
1.0981,0.25319
1.1007,0.25173
1.1034,0.25032
1.1061,0.24893
1.1087,0.24755
1.1114,0.24618
1.1141,0.24481
1.1167,0.24342
1.1194,0.24202
1.1221,0.2406
1.1247,0.23912
1.1274,0.23766
1.1301,0.23623
1.1328,0.23483
1.1354,0.23349
1.1381,0.23217
1.1408,0.23087
1.1434,0.22961
1.1461,0.22835
1.1488,0.2271
1.1514,0.22585
1.1541,0.22459
1.1568,0.22334
1.1594,0.2221
1.1621,0.22087
1.1648,0.21965
1.1674,0.21847
1.1701,0.21731
1.1728,0.21615
1.1755,0.21497
1.1781,0.21374
1.1808,0.21253
1.1835,0.21132
1.1861,0.21008
1.1888,0.20882
1.1915,0.20759
1.1941,0.2064
1.1968,0.20519
1.1995,0.20395
1.2021,0.20275
1.2048,0.20155
1.2075,0.20032
1.2101,0.19911
1.2128,0.19789
1.2155,0.19667
1.2181,0.19544
1.2208,0.19426
1.2235,0.19306
1.2262,0.19185
1.2288,0.19066
1.2315,0.18949
1.2342,0.18835
1.2368,0.18724
1.2395,0.18616
1.2422,0.18509
1.2448,0.18404
1.2475,0.18299
1.2502,0.18196
1.2528,0.18093
1.2555,0.1799
1.2582,0.17889
1.2608,0.17789
1.2635,0.17691
1.2662,0.17594
1.2688,0.17498
1.2715,0.17405
1.2742,0.17312
1.2769,0.1722
1.2795,0.17129
1.2822,0.17038
1.2849,0.16948
1.2875,0.16858
1.2902,0.16768
1.2929,0.16679
1.2955,0.16589
1.2982,0.16499
1.3009,0.1641
1.3035,0.16321
1.3062,0.16231
1.3089,0.16142
1.3115,0.16055
1.3142,0.15968
1.3169,0.15882
1.3195,0.15797
1.3222,0.15713
1.3249,0.15628
1.3276,0.15545
1.3302,0.15463
1.3329,0.15381
1.3356,0.153
1.3382,0.1522
1.3409,0.1514
1.3436,0.15061
1.3462,0.14982
1.3489,0.14903
1.3516,0.14825
1.3542,0.14746
1.3569,0.14666
1.3596,0.14586
1.3622,0.14505
1.3649,0.14425
1.3676,0.14344
1.3702,0.14264
1.3729,0.14186
1.3756,0.14109
1.3783,0.14033
1.3809,0.13955
1.3836,0.13878
1.3863,0.13801
1.3889,0.13726
1.3916,0.13651
1.3943,0.13575
1.3969,0.13502
1.3996,0.13431
1.4023,0.13358
1.4049,0.13286
1.4076,0.13215
1.4103,0.13145
1.4129,0.13075
1.4156,0.13007
1.4183,0.12938
1.4209,0.1287
1.4236,0.12802
1.4263,0.12734
1.429,0.12667
1.4316,0.126
1.4343,0.12533
1.437,0.12467
1.4396,0.12401
1.4423,0.12336
1.445,0.12271
1.4476,0.12207
1.4503,0.12143
1.453,0.12079
1.4556,0.12015
1.4583,0.11952
1.461,0.1189
1.4636,0.11829
1.4663,0.11768
1.469,0.11708
1.4716,0.11647
1.4743,0.11587
1.477,0.11528
1.4797,0.11468
1.4823,0.11409
1.485,0.11349
1.4877,0.1129
1.4903,0.1123
1.493,0.11171
1.4957,0.11113
1.4983,0.11055
1.501,0.10997
1.5037,0.10939
1.5063,0.10882
1.509,0.10825
1.5117,0.10768
1.5143,0.10712
1.517,0.10655
1.5197,0.10599
1.5223,0.10543
1.525,0.10488
1.5277,0.10433
1.5304,0.10378
1.533,0.10324
1.5357,0.10271
1.5384,0.10219
1.541,0.10167
1.5437,0.10115
1.5464,0.10064
1.549,0.10013
1.5517,0.099627
1.5544,0.099125
1.557,0.098625
1.5597,0.098126
1.5624,0.097628
1.565,0.097131
1.5677,0.096635
1.5704,0.096141
1.573,0.09565
1.5757,0.095158
1.5784,0.094668
1.5811,0.094178
1.5837,0.093691
1.5864,0.093207
1.5891,0.092731
1.5917,0.092261
1.5944,0.091792
1.5971,0.091327
1.5997,0.090864
1.6024,0.090403
1.6051,0.089946
1.6077,0.089492
1.6104,0.089042
1.6131,0.088594
1.6157,0.088148
1.6184,0.087705
1.6211,0.087265
1.6237,0.086826
1.6264,0.086389
1.6291,0.085955
1.6318,0.085523
1.6344,0.085093
1.6371,0.084667
1.6398,0.084245
1.6424,0.083827
1.6451,0.08341
1.6478,0.082995
1.6504,0.082582
1.6531,0.082172
1.6558,0.081762
1.6584,0.081354
1.6611,0.080947
1.6638,0.080543
1.6664,0.080141
1.6691,0.079742
1.6718,0.079344
1.6744,0.078949
1.6771,0.078557
1.6798,0.078167
1.6825,0.077779
1.6851,0.077396
1.6878,0.077015
1.6905,0.076634
1.6931,0.076256
1.6958,0.07588
1.6985,0.075505
1.7011,0.075134
1.7038,0.074764
1.7065,0.074396
1.7091,0.074029
1.7118,0.073662
1.7145,0.073298
1.7171,0.072935
1.7198,0.072572
1.7225,0.072212
1.7252,0.071854
1.7278,0.071499
1.7305,0.071147
1.7332,0.070797
1.7358,0.070449
1.7385,0.070102
1.7412,0.069757
1.7438,0.069414
1.7465,0.069073
1.7492,0.068733
1.7518,0.068395
1.7545,0.06806
1.7572,0.067727
1.7598,0.067394
1.7625,0.067062
1.7652,0.066732
1.7678,0.066404
1.7705,0.066077
1.7732,0.065751
1.7759,0.065427
1.7785,0.065106
1.7812,0.064786
1.7839,0.064468
1.7865,0.064151
1.7892,0.063835
1.7919,0.063521
1.7945,0.06321
1.7972,0.0629
1.7999,0.062593
1.8025,0.062286
1.8052,0.061979
1.8079,0.061676
1.8105,0.061374
1.8132,0.061074
1.8159,0.060778
1.8185,0.060485
1.8212,0.060193
1.8239,0.059904
1.8266,0.059616
1.8292,0.059329
1.8319,0.059045
1.8346,0.058762
1.8372,0.058479
1.8399,0.058198
1.8426,0.057916
1.8452,0.057636
1.8479,0.057358
1.8506,0.057079
1.8532,0.056803
1.8559,0.056527
1.8586,0.056252
1.8612,0.055979
1.8639,0.055708
1.8666,0.05544
1.8692,0.055175
1.8719,0.054911
1.8746,0.054648
1.8773,0.054386
1.8799,0.054126
1.8826,0.053866
1.8853,0.053608
1.8879,0.053351
1.8906,0.053095
1.8933,0.052841
1.8959,0.052587
1.8986,0.052334
1.9013,0.052083
1.9039,0.051834
1.9066,0.051586
1.9093,0.05134
1.9119,0.051096
1.9146,0.050853
1.9173,0.050612
1.9199,0.050371
1.9226,0.050132
1.9253,0.049892
1.928,0.049655
1.9306,0.049419
1.9333,0.049184
1.936,0.04895
1.9386,0.048718
1.9413,0.048487
1.944,0.048258
1.9466,0.048029
1.9493,0.0478
1.952,0.047572
1.9546,0.047345
1.9573,0.047119
1.96,0.046894
1.9626,0.046669
1.9653,0.046446
1.968,0.046227
1.9706,0.046008
1.9733,0.045792
1.976,0.045578
1.9787,0.045364
1.9813,0.04515
1.984,0.044937
1.9867,0.044724
1.9893,0.04451
1.992,0.044297
1.9947,0.044084
1.9973,0.04387
2,0.043657


==> figs/data/cylinder_edac_20_1.54_P_mean.csv <==
y,P
-2,0.99748
-1.9984,0.99748
-1.9968,0.99748
-1.9952,0.99747
-1.9936,0.99747
-1.992,0.99747
-1.9904,0.99747
-1.9888,0.99747
-1.9872,0.99746
-1.9856,0.99746
-1.984,0.99746
-1.9824,0.99746
-1.9808,0.99745
-1.9792,0.99745
-1.9776,0.99745
-1.976,0.99745
-1.9744,0.99744
-1.9728,0.99744
-1.9712,0.99744
-1.9696,0.99744
-1.968,0.99744
-1.9664,0.99743
-1.9648,0.99743
-1.9632,0.99743
-1.9616,0.99743
-1.96,0.99742
-1.9584,0.99742
-1.9568,0.99742
-1.9552,0.99742
-1.9536,0.99741
-1.952,0.99741
-1.9504,0.99741
-1.9488,0.99741
-1.9472,0.9974
-1.9456,0.9974
-1.944,0.9974
-1.9424,0.9974
-1.9408,0.9974
-1.9392,0.99739
-1.9376,0.99739
-1.936,0.99739
-1.9344,0.99739
-1.9328,0.99738
-1.9312,0.99738
-1.9296,0.99738
-1.928,0.99738
-1.9264,0.99737
-1.9248,0.99737
-1.9232,0.99737
-1.9216,0.99737
-1.92,0.99736
-1.9184,0.99736
-1.9168,0.99736
-1.9152,0.99736
-1.9136,0.99736
-1.912,0.99735
-1.9104,0.99735
-1.9088,0.99735
-1.9072,0.99735
-1.9056,0.99734
-1.904,0.99734
-1.9024,0.99734
-1.9008,0.99734
-1.8992,0.99733
-1.8976,0.99733
-1.896,0.99733
-1.8944,0.99733
-1.8928,0.99732
-1.8912,0.99732
-1.8896,0.99732
-1.888,0.99732
-1.8864,0.99732
-1.8848,0.99731
-1.8832,0.99731
-1.8816,0.99731
-1.88,0.99731
-1.8784,0.9973
-1.8768,0.9973
-1.8752,0.9973
-1.8735,0.9973
-1.8719,0.99729
-1.8703,0.99729
-1.8687,0.99729
-1.8671,0.99729
-1.8655,0.99728
-1.8639,0.99728
-1.8623,0.99728
-1.8607,0.99728
-1.8591,0.99727
-1.8575,0.99727
-1.8559,0.99727
-1.8543,0.99727
-1.8527,0.99727
-1.8511,0.99726
-1.8495,0.99726
-1.8479,0.99726
-1.8463,0.99726
-1.8447,0.99725
-1.8431,0.99725
-1.8415,0.99725
-1.8399,0.99725
-1.8383,0.99724
-1.8367,0.99724
-1.8351,0.99724
-1.8335,0.99724
-1.8319,0.99723
-1.8303,0.99723
-1.8287,0.99723
-1.8271,0.99723
-1.8255,0.99722
-1.8239,0.99722
-1.8223,0.99722
-1.8207,0.99722
-1.8191,0.99721
-1.8175,0.99721
-1.8159,0.99721
-1.8143,0.99721
-1.8127,0.99721
-1.8111,0.9972
-1.8095,0.9972
-1.8079,0.9972
-1.8063,0.9972
-1.8047,0.99719
-1.8031,0.99719
-1.8015,0.99719
-1.7999,0.99719
-1.7983,0.99718
-1.7967,0.99718
-1.7951,0.99718
-1.7935,0.99718
-1.7919,0.99717
-1.7903,0.99717
-1.7887,0.99717
-1.7871,0.99717
-1.7855,0.99716
-1.7839,0.99716
-1.7823,0.99716
-1.7807,0.99716
-1.7791,0.99715
-1.7775,0.99715
-1.7759,0.99715
-1.7743,0.99715
-1.7727,0.99714
-1.7711,0.99714
-1.7695,0.99714
-1.7679,0.99714
-1.7663,0.99714
-1.7647,0.99713
-1.7631,0.99713
-1.7615,0.99713
-1.7599,0.99713
-1.7583,0.99712
-1.7567,0.99712
-1.7551,0.99712
-1.7535,0.99712
-1.7519,0.99711
-1.7503,0.99711
-1.7487,0.99711
-1.7471,0.99711
-1.7455,0.9971
-1.7439,0.9971
-1.7423,0.9971
-1.7407,0.9971
-1.7391,0.99709
-1.7375,0.99709
-1.7359,0.99709
-1.7343,0.99709
-1.7327,0.99708
-1.7311,0.99708
-1.7295,0.99708
-1.7279,0.99708
-1.7263,0.99707
-1.7247,0.99707
-1.7231,0.99707
-1.7215,0.99707
-1.7199,0.99706
-1.7183,0.99706
-1.7167,0.99706
-1.7151,0.99706
-1.7135,0.99705
-1.7119,0.99705
-1.7103,0.99705
-1.7087,0.99705
-1.7071,0.99705
-1.7055,0.99704
-1.7039,0.99704
-1.7023,0.99704
-1.7007,0.99704
-1.6991,0.99703
-1.6975,0.99703
-1.6959,0.99703
-1.6943,0.99703
-1.6927,0.99702
-1.6911,0.99702
-1.6895,0.99702
-1.6879,0.99702
-1.6863,0.99701
-1.6847,0.99701
-1.6831,0.99701
-1.6815,0.99701
-1.6799,0.997
-1.6783,0.997
-1.6767,0.997
-1.6751,0.997
-1.6735,0.99699
-1.6719,0.99699
-1.6703,0.99699
-1.6687,0.99699
-1.6671,0.99698
-1.6655,0.99698
-1.6639,0.99698
-1.6623,0.99698
-1.6607,0.99697
-1.6591,0.99697
-1.6575,0.99697
-1.6559,0.99697
-1.6543,0.99696
-1.6527,0.99696
-1.6511,0.99696
-1.6495,0.99696
-1.6479,0.99695
-1.6463,0.99695
-1.6447,0.99695
-1.6431,0.99695
-1.6415,0.99694
-1.6399,0.99694
-1.6383,0.99694
-1.6367,0.99694
-1.6351,0.99694
-1.6335,0.99693
-1.6319,0.99693
-1.6303,0.99693
-1.6287,0.99693
-1.6271,0.99692
-1.6255,0.99692
-1.6238,0.99692
-1.6222,0.99692
-1.6206,0.99691
-1.619,0.99691
-1.6174,0.99691
-1.6158,0.99691
-1.6142,0.9969
-1.6126,0.9969
-1.611,0.9969
-1.6094,0.9969
-1.6078,0.99689
-1.6062,0.99689
-1.6046,0.99689
-1.603,0.99689
-1.6014,0.99688
-1.5998,0.99688
-1.5982,0.99688
-1.5966,0.99688
-1.595,0.99687
-1.5934,0.99687
-1.5918,0.99687
-1.5902,0.99687
-1.5886,0.99686
-1.587,0.99686
-1.5854,0.99686
-1.5838,0.99686
-1.5822,0.99685
-1.5806,0.99685
-1.579,0.99685
-1.5774,0.99685
-1.5758,0.99684
-1.5742,0.99684
-1.5726,0.99684
-1.571,0.99684
-1.5694,0.99683
-1.5678,0.99683
-1.5662,0.99683
-1.5646,0.99683
-1.563,0.99682
-1.5614,0.99682
-1.5598,0.99682
-1.5582,0.99682
-1.5566,0.99681
-1.555,0.99681
-1.5534,0.99681
-1.5518,0.99681
-1.5502,0.99681
-1.5486,0.9968
-1.547,0.9968
-1.5454,0.9968
-1.5438,0.9968
-1.5422,0.99679
-1.5406,0.99679
-1.539,0.99679
-1.5374,0.99679
-1.5358,0.99678
-1.5342,0.99678
-1.5326,0.99678
-1.531,0.99678
-1.5294,0.99677
-1.5278,0.99677
-1.5262,0.99677
-1.5246,0.99677
-1.523,0.99676
-1.5214,0.99676
-1.5198,0.99676
-1.5182,0.99676
-1.5166,0.99675
-1.515,0.99675
-1.5134,0.99675
-1.5118,0.99675
-1.5102,0.99674
-1.5086,0.99674
-1.507,0.99674
-1.5054,0.99674
-1.5038,0.99673
-1.5022,0.99673
-1.5006,0.99673
-1.499,0.99673
-1.4974,0.99672
-1.4958,0.99672
-1.4942,0.99672
-1.4926,0.99672
-1.491,0.99671
-1.4894,0.99671
-1.4878,0.99671
-1.4862,0.99671
-1.4846,0.9967
-1.483,0.9967
-1.4814,0.9967
-1.4798,0.9967
-1.4782,0.9967
-1.4766,0.99669
-1.475,0.99669
-1.4734,0.99669
-1.4718,0.99669
-1.4702,0.99668
-1.4686,0.99668
-1.467,0.99668
-1.4654,0.99668
-1.4638,0.99667
-1.4622,0.99667
-1.4606,0.99667
-1.459,0.99667
-1.4574,0.99666
-1.4558,0.99666
-1.4542,0.99666
-1.4526,0.99666
-1.451,0.99665
-1.4494,0.99665
-1.4478,0.99665
-1.4462,0.99665
-1.4446,0.99664
-1.443,0.99664
-1.4414,0.99664
-1.4398,0.99664
-1.4382,0.99663
-1.4366,0.99663
-1.435,0.99663
-1.4334,0.99663
-1.4318,0.99662
-1.4302,0.99662
-1.4286,0.99662
-1.427,0.99662
-1.4254,0.99661
-1.4238,0.99661
-1.4222,0.99661
-1.4206,0.99661
-1.419,0.9966
-1.4174,0.9966
-1.4158,0.9966
-1.4142,0.9966
-1.4126,0.99659
-1.411,0.99659
-1.4094,0.99659
-1.4078,0.99659
-1.4062,0.99658
-1.4046,0.99658
-1.403,0.99658
-1.4014,0.99658
-1.3998,0.99657
-1.3982,0.99657
-1.3966,0.99657
-1.395,0.99657
-1.3934,0.99656
-1.3918,0.99656
-1.3902,0.99656
-1.3886,0.99656
-1.387,0.99655
-1.3854,0.99655
-1.3838,0.99655
-1.3822,0.99655
-1.3806,0.99654
-1.379,0.99654
-1.3774,0.99654
-1.3758,0.99654
-1.3741,0.99653
-1.3725,0.99653
-1.3709,0.99653
-1.3693,0.99653
-1.3677,0.99652
-1.3661,0.99652
-1.3645,0.99652
-1.3629,0.99652
-1.3613,0.99651
-1.3597,0.99651
-1.3581,0.99651
-1.3565,0.99651
-1.3549,0.99651
-1.3533,0.9965
-1.3517,0.9965
-1.3501,0.9965
-1.3485,0.9965
-1.3469,0.99649
-1.3453,0.99649
-1.3437,0.99649
-1.3421,0.99649
-1.3405,0.99648
-1.3389,0.99648
-1.3373,0.99648
-1.3357,0.99648
-1.3341,0.99647
-1.3325,0.99647
-1.3309,0.99647
-1.3293,0.99647
-1.3277,0.99646
-1.3261,0.99646
-1.3245,0.99646
-1.3229,0.99646
-1.3213,0.99645
-1.3197,0.99645
-1.3181,0.99645
-1.3165,0.99645
-1.3149,0.99644
-1.3133,0.99644
-1.3117,0.99644
-1.3101,0.99644
-1.3085,0.99643
-1.3069,0.99643
-1.3053,0.99643
-1.3037,0.99643
-1.3021,0.99642
-1.3005,0.99642
-1.2989,0.99642
-1.2973,0.99641
-1.2957,0.99641
-1.2941,0.99641
-1.2925,0.99641
-1.2909,0.9964
-1.2893,0.9964
-1.2877,0.9964
-1.2861,0.9964
-1.2845,0.99639
-1.2829,0.99639
-1.2813,0.99639
-1.2797,0.99639
-1.2781,0.99638
-1.2765,0.99638
-1.2749,0.99638
-1.2733,0.99638
-1.2717,0.99637
-1.2701,0.99637
-1.2685,0.99637
-1.2669,0.99637
-1.2653,0.99636
-1.2637,0.99636
-1.2621,0.99636
-1.2605,0.99635
-1.2589,0.99635
-1.2573,0.99635
-1.2557,0.99635
-1.2541,0.99634
-1.2525,0.99634
-1.2509,0.99634
-1.2493,0.99634
-1.2477,0.99633
-1.2461,0.99633
-1.2445,0.99633
-1.2429,0.99633
-1.2413,0.99632
-1.2397,0.99632
-1.2381,0.99632
-1.2365,0.99631
-1.2349,0.99631
-1.2333,0.99631
-1.2317,0.99631
-1.2301,0.9963
-1.2285,0.9963
-1.2269,0.9963
-1.2253,0.9963
-1.2237,0.99629
-1.2221,0.99629
-1.2205,0.99629
-1.2189,0.99628
-1.2173,0.99628
-1.2157,0.99628
-1.2141,0.99627
-1.2125,0.99627
-1.2109,0.99627
-1.2093,0.99627
-1.2077,0.99626
-1.2061,0.99626
-1.2045,0.99626
-1.2029,0.99625
-1.2013,0.99625
-1.1997,0.99625
-1.1981,0.99624
-1.1965,0.99624
-1.1949,0.99624
-1.1933,0.99624
-1.1917,0.99623
-1.1901,0.99623
-1.1885,0.99623
-1.1869,0.99622
-1.1853,0.99622
-1.1837,0.99622
-1.1821,0.99621
-1.1805,0.99621
-1.1789,0.99621
-1.1773,0.9962
-1.1757,0.9962
-1.1741,0.9962
-1.1725,0.99619
-1.1709,0.99619
-1.1693,0.99619
-1.1677,0.99618
-1.1661,0.99618
-1.1645,0.99618
-1.1629,0.99617
-1.1613,0.99617
-1.1597,0.99617
-1.1581,0.99616
-1.1565,0.99616
-1.1549,0.99616
-1.1533,0.99615
-1.1517,0.99615
-1.1501,0.99614
-1.1485,0.99614
-1.1469,0.99614
-1.1453,0.99613
-1.1437,0.99613
-1.1421,0.99612
-1.1405,0.99612
-1.1389,0.99612
-1.1373,0.99611
-1.1357,0.99611
-1.1341,0.99611
-1.1325,0.9961
-1.1309,0.9961
-1.1293,0.99609
-1.1277,0.99609
-1.1261,0.99608
-1.1244,0.99608
-1.1228,0.99608
-1.1212,0.99607
-1.1196,0.99607
-1.118,0.99606
-1.1164,0.99606
-1.1148,0.99605
-1.1132,0.99605
-1.1116,0.99605
-1.11,0.99604
-1.1084,0.99604
-1.1068,0.99603
-1.1052,0.99603
-1.1036,0.99602
-1.102,0.99602
-1.1004,0.99601
-1.0988,0.99601
-1.0972,0.996
-1.0956,0.996
-1.094,0.996
-1.0924,0.99599
-1.0908,0.99599
-1.0892,0.99598
-1.0876,0.99598
-1.086,0.99597
-1.0844,0.99597
-1.0828,0.99596
-1.0812,0.99596
-1.0796,0.99595
-1.078,0.99595
-1.0764,0.99594
-1.0748,0.99593
-1.0732,0.99593
-1.0716,0.99592
-1.07,0.99592
-1.0684,0.99591
-1.0668,0.99591
-1.0652,0.9959
-1.0636,0.99589
-1.062,0.99589
-1.0604,0.99588
-1.0588,0.99588
-1.0572,0.99587
-1.0556,0.99586
-1.054,0.99586
-1.0524,0.99585
-1.0508,0.99585
-1.0492,0.99584
-1.0476,0.99583
-1.046,0.99583
-1.0444,0.99582
-1.0428,0.99581
-1.0412,0.9958
-1.0396,0.9958
-1.038,0.99579
-1.0364,0.99578
-1.0348,0.99577
-1.0332,0.99577
-1.0316,0.99576
-1.03,0.99575
-1.0284,0.99574
-1.0268,0.99574
-1.0252,0.99573
-1.0236,0.99572
-1.022,0.99571
-1.0204,0.9957
-1.0188,0.99569
-1.0172,0.99569
-1.0156,0.99568
-1.014,0.99567
-1.0124,0.99566
-1.0108,0.99565
-1.0092,0.99564
-1.0076,0.99564
-1.006,0.99563
-1.0044,0.99562
-1.0028,0.99561
-1.0012,0.9956
-0.9996,0.99559
-0.998,0.99558
-0.9964,0.99557
-0.9948,0.99556
-0.9932,0.99555
-0.9916,0.99554
-0.99,0.99553
-0.9884,0.99552
-0.98679,0.99551
-0.98519,0.9955
-0.98359,0.99549
-0.98199,0.99548
-0.98039,0.99547
-0.97879,0.99546
-0.97719,0.99545
-0.97559,0.99544
-0.97399,0.99543
-0.97239,0.99542
-0.97079,0.99541
-0.96919,0.9954
-0.96759,0.99539
-0.96599,0.99538
-0.96439,0.99537
-0.96279,0.99536
-0.96118,0.99534
-0.95958,0.99533
-0.95798,0.99532
-0.95638,0.99531
-0.95478,0.9953
-0.95318,0.99529
-0.95158,0.99527
-0.94998,0.99526
-0.94838,0.99525
-0.94678,0.99524
-0.94518,0.99522
-0.94358,0.99521
-0.94198,0.9952
-0.94038,0.99519
-0.93878,0.99517
-0.93717,0.99516
-0.93557,0.99515
-0.93397,0.99514
-0.93237,0.99512
-0.93077,0.99511
-0.92917,0.9951
-0.92757,0.99508
-0.92597,0.99507
-0.92437,0.99506
-0.92277,0.99504
-0.92117,0.99503
-0.91957,0.99501
-0.91797,0.995
-0.91637,0.99498
-0.91477,0.99497
-0.91317,0.99495
-0.91156,0.99494
-0.90996,0.99492
-0.90836,0.99491
-0.90676,0.99489
-0.90516,0.99488
-0.90356,0.99486
-0.90196,0.99484
-0.90036,0.99483
-0.89876,0.99481
-0.89716,0.9948
-0.89556,0.99478
-0.89396,0.99476
-0.89236,0.99475
-0.89076,0.99473
-0.88916,0.99471
-0.88756,0.99469
-0.88595,0.99468
-0.88435,0.99466
-0.88275,0.99464
-0.88115,0.99462
-0.87955,0.9946
-0.87795,0.99459
-0.87635,0.99457
-0.87475,0.99455
-0.87315,0.99453
-0.87155,0.99451
-0.86995,0.99449
-0.86835,0.99447
-0.86675,0.99445
-0.86515,0.99443
-0.86355,0.99441
-0.86194,0.99439
-0.86034,0.99437
-0.85874,0.99435
-0.85714,0.99433
-0.85554,0.99431
-0.85394,0.99429
-0.85234,0.99427
-0.85074,0.99425
-0.84914,0.99423
-0.84754,0.9942
-0.84594,0.99418
-0.84434,0.99416
-0.84274,0.99413
-0.84114,0.99411
-0.83954,0.99409
-0.83794,0.99406
-0.83633,0.99404
-0.83473,0.99402
-0.83313,0.99399
-0.83153,0.99397
-0.82993,0.99395
-0.82833,0.99392
-0.82673,0.9939
-0.82513,0.99388
-0.82353,0.99385
-0.82193,0.99383
-0.82033,0.9938
-0.81873,0.99378
-0.81713,0.99375
-0.81553,0.99373
-0.81393,0.9937
-0.81232,0.99367
-0.81072,0.99365
-0.80912,0.99362
-0.80752,0.9936
-0.80592,0.99357
-0.80432,0.99354
-0.80272,0.99352
-0.80112,0.99349
-0.79952,0.99346
-0.79792,0.99344
-0.79632,0.99341
-0.79472,0.99338
-0.79312,0.99336
-0.79152,0.99333
-0.78992,0.9933
-0.78832,0.99327
-0.78671,0.99324
-0.78511,0.99322
-0.78351,0.99319
-0.78191,0.99316
-0.78031,0.99313
-0.77871,0.9931
-0.77711,0.99307
-0.77551,0.99304
-0.77391,0.99302
-0.77231,0.99299
-0.77071,0.99296
-0.76911,0.99293
-0.76751,0.9929
-0.76591,0.99287
-0.76431,0.99284
-0.76271,0.99281
-0.7611,0.99278
-0.7595,0.99275
-0.7579,0.99272
-0.7563,0.99269
-0.7547,0.99265
-0.7531,0.99262
-0.7515,0.99259
-0.7499,0.99256
-0.7483,0.99253
-0.7467,0.99249
-0.7451,0.99246
-0.7435,0.99243
-0.7419,0.99239
-0.7403,0.99236
-0.7387,0.99233
-0.73709,0.99229
-0.73549,0.99226
-0.73389,0.99222
-0.73229,0.99219
-0.73069,0.99215
-0.72909,0.99212
-0.72749,0.99208
-0.72589,0.99205
-0.72429,0.99201
-0.72269,0.99198
-0.72109,0.99194
-0.71949,0.9919
-0.71789,0.99186
-0.71629,0.99183
-0.71469,0.99179
-0.71309,0.99175
-0.71148,0.99171
-0.70988,0.99167
-0.70828,0.99163
-0.70668,0.99159
-0.70508,0.99155
-0.70348,0.99151
-0.70188,0.99147
-0.70028,0.99143
-0.69868,0.99139
-0.69708,0.99135
-0.69548,0.99131
-0.69388,0.99127
-0.69228,0.99123
-0.69068,0.99119
-0.68908,0.99114
-0.68747,0.9911
-0.68587,0.99106
-0.68427,0.99102
-0.68267,0.99098
-0.68107,0.99093
-0.67947,0.99089
-0.67787,0.99085
-0.67627,0.99081
-0.67467,0.99076
-0.67307,0.99072
-0.67147,0.99068
-0.66987,0.99063
-0.66827,0.99059
-0.66667,0.99054
-0.66507,0.9905
-0.66347,0.99045
-0.66186,0.99041
-0.66026,0.99036
-0.65866,0.99032
-0.65706,0.99027
-0.65546,0.99022
-0.65386,0.99018
-0.65226,0.99013
-0.65066,0.99008
-0.64906,0.99003
-0.64746,0.98999
-0.64586,0.98994
-0.64426,0.98989
-0.64266,0.98984
-0.64106,0.98979
-0.63946,0.98974
-0.63786,0.98969
-0.63625,0.98964
-0.63465,0.98959
-0.63305,0.98954
-0.63145,0.98949
-0.62985,0.98943
-0.62825,0.98938
-0.62665,0.98933
-0.62505,0.98928
-0.62345,0.98923
-0.62185,0.98917
-0.62025,0.98912
-0.61865,0.98907
-0.61705,0.98902
-0.61545,0.98896
-0.61385,0.98891
-0.61224,0.98886
-0.61064,0.98881
-0.60904,0.98875
-0.60744,0.9887
-0.60584,0.98865
-0.60424,0.9886
-0.60264,0.98854
-0.60104,0.98849
-0.59944,0.98844
-0.59784,0.98839
-0.59624,0.98834
-0.59464,0.98829
-0.59304,0.98823
-0.59144,0.98818
-0.58984,0.98813
-0.58824,0.98808
-0.58663,0.98803
-0.58503,0.98798
-0.58343,0.98792
-0.58183,0.98787
-0.58023,0.98782
-0.57863,0.98776
-0.57703,0.98771
-0.57543,0.98766
-0.57383,0.98761
-0.57223,0.98755
-0.57063,0.9875
-0.56903,0.98745
-0.56743,0.9874
-0.56583,0.98735
-0.56423,0.98729
-0.56263,0.98724
-0.56102,0.98719
-0.55942,0.98714
-0.55782,0.98708
-0.55622,0.98703
-0.55462,0.98698
-0.55302,0.98693
-0.55142,0.98688
-0.54982,0.98683
-0.54822,0.98677
-0.54662,0.98672
-0.54502,0.98667
-0.54342,0.98662
-0.54182,0.98657
-0.54022,0.98651
-0.53862,0.98646
-0.53701,0.98641
-0.53541,0.98636
-0.53381,0.9863
-0.53221,0.98625
-0.53061,0.9862
-0.52901,0.98615
-0.52741,0.98609
-0.52581,0.98604
-0.52421,0.98599
-0.52261,0.98594
-0.52101,0.98588
-0.51941,0.98583
-0.51781,0.98578
-0.51621,0.98573
-0.51461,0.98567
-0.51301,0.98562
-0.5114,0.98557
-0.5098,0.98552
-0.5082,0.98547
-0.5066,0.98541
-0.505,0.98536
-0.5034,0.98531
-0.5018,0.98526
-0.5002,0.9852
-0.4986,0.98515
-0.497,0.9851
-0.4954,0.98504
-0.4938,0.98499
-0.4922,0.98494
-0.4906,0.98488
-0.489,0.98483
-0.48739,0.98478
-0.48579,0.98472
-0.48419,0.98467
-0.48259,0.98462
-0.48099,0.98456
-0.47939,0.98451
-0.47779,0.98446
-0.47619,0.9844
-0.47459,0.98435
-0.47299,0.9843
-0.47139,0.98424
-0.46979,0.98419
-0.46819,0.98414
-0.46659,0.98408
-0.46499,0.98403
-0.46339,0.98398
-0.46178,0.98392
-0.46018,0.98387
-0.45858,0.98382
-0.45698,0.98376
-0.45538,0.98371
-0.45378,0.98366
-0.45218,0.9836
-0.45058,0.98355
-0.44898,0.9835
-0.44738,0.98345
-0.44578,0.98339
-0.44418,0.98334
-0.44258,0.98329
-0.44098,0.98323
-0.43938,0.98318
-0.43778,0.98312
-0.43617,0.98307
-0.43457,0.98301
-0.43297,0.98296
-0.43137,0.9829
-0.42977,0.98284
-0.42817,0.98279
-0.42657,0.98273
-0.42497,0.98267
-0.42337,0.98262
-0.42177,0.98256
-0.42017,0.9825
-0.41857,0.98245
-0.41697,0.98239
-0.41537,0.98233
-0.41377,0.98228
-0.41216,0.98222
-0.41056,0.98216
-0.40896,0.9821
-0.40736,0.98204
-0.40576,0.98199
-0.40416,0.98193
-0.40256,0.98187
-0.40096,0.98181
-0.39936,0.98176
-0.39776,0.9817
-0.39616,0.98164
-0.39456,0.98158
-0.39296,0.98152
-0.39136,0.98146
-0.38976,0.9814
-0.38816,0.98134
-0.38655,0.98128
-0.38495,0.98122
-0.38335,0.98116
-0.38175,0.9811
-0.38015,0.98104
-0.37855,0.98098
-0.37695,0.98092
-0.37535,0.98086
-0.37375,0.9808
-0.37215,0.98074
-0.37055,0.98068
-0.36895,0.98062
-0.36735,0.98056
-0.36575,0.98049
-0.36415,0.98043
-0.36255,0.98037
-0.36094,0.98031
-0.35934,0.98025
-0.35774,0.98018
-0.35614,0.98012
-0.35454,0.98006
-0.35294,0.97999
-0.35134,0.97993
-0.34974,0.97987
-0.34814,0.9798
-0.34654,0.97974
-0.34494,0.97968
-0.34334,0.97962
-0.34174,0.97955
-0.34014,0.97949
-0.33854,0.97943
-0.33693,0.97936
-0.33533,0.9793
-0.33373,0.97924
-0.33213,0.97917
-0.33053,0.97911
-0.32893,0.97905
-0.32733,0.97899
-0.32573,0.97892
-0.32413,0.97886
-0.32253,0.9788
-0.32093,0.97874
-0.31933,0.97867
-0.31773,0.97861
-0.31613,0.97855
-0.31453,0.97849
-0.31293,0.97842
-0.31132,0.97836
-0.30972,0.9783
-0.30812,0.97823
-0.30652,0.97817
-0.30492,0.9781
-0.30332,0.97804
-0.30172,0.97798
-0.30012,0.97791
-0.29852,0.97785
-0.29692,0.97779
-0.29532,0.97772
-0.29372,0.97766
-0.29212,0.97759
-0.29052,0.97753
-0.28892,0.97746
-0.28731,0.9774
-0.28571,0.97733
-0.28411,0.97726
-0.28251,0.9772
-0.28091,0.97713
-0.27931,0.97707
-0.27771,0.977
-0.27611,0.97694
-0.27451,0.97688
-0.27291,0.97681
-0.27131,0.97675
-0.26971,0.97668
-0.26811,0.97662
-0.26651,0.97656
-0.26491,0.97649
-0.26331,0.97643
-0.2617,0.97637
-0.2601,0.9763
-0.2585,0.97624
-0.2569,0.97618
-0.2553,0.97612
-0.2537,0.97605
-0.2521,0.97599
-0.2505,0.97593
-0.2489,0.97587
-0.2473,0.97581
-0.2457,0.97574
-0.2441,0.97568
-0.2425,0.97562
-0.2409,0.97556
-0.2393,0.9755
-0.2377,0.97543
-0.23609,0.97537
-0.23449,0.97531
-0.23289,0.97525
-0.23129,0.97519
-0.22969,0.97513
-0.22809,0.97507
-0.22649,0.97501
-0.22489,0.97496
-0.22329,0.9749
-0.22169,0.97484
-0.22009,0.97478
-0.21849,0.97472
-0.21689,0.97466
-0.21529,0.97461
-0.21369,0.97455
-0.21208,0.97449
-0.21048,0.97443
-0.20888,0.97438
-0.20728,0.97432
-0.20568,0.97426
-0.20408,0.97421
-0.20248,0.97415
-0.20088,0.97409
-0.19928,0.97404
-0.19768,0.97398
-0.19608,0.97393
-0.19448,0.97387
-0.19288,0.97382
-0.19128,0.97376
-0.18968,0.97371
-0.18808,0.97366
-0.18647,0.9736
-0.18487,0.97355
-0.18327,0.9735
-0.18167,0.97344
-0.18007,0.97339
-0.17847,0.97334
-0.17687,0.97329
-0.17527,0.97323
-0.17367,0.97318
-0.17207,0.97313
-0.17047,0.97308
-0.16887,0.97303
-0.16727,0.97298
-0.16567,0.97293
-0.16407,0.97289
-0.16246,0.97284
-0.16086,0.97279
-0.15926,0.97274
-0.15766,0.97269
-0.15606,0.97265
-0.15446,0.9726
-0.15286,0.97255
-0.15126,0.97251
-0.14966,0.97246
-0.14806,0.97241
-0.14646,0.97237
-0.14486,0.97232
-0.14326,0.97228
-0.14166,0.97223
-0.14006,0.97219
-0.13846,0.97214
-0.13685,0.9721
-0.13525,0.97205
-0.13365,0.97201
-0.13205,0.97197
-0.13045,0.97192
-0.12885,0.97188
-0.12725,0.97184
-0.12565,0.9718
-0.12405,0.97176
-0.12245,0.97172
-0.12085,0.97168
-0.11925,0.97163
-0.11765,0.97159
-0.11605,0.97156
-0.11445,0.97152
-0.11285,0.97148
-0.11124,0.97144
-0.10964,0.9714
-0.10804,0.97137
-0.10644,0.97133
-0.10484,0.97129
-0.10324,0.97126
-0.10164,0.97122
-0.10004,0.97118
-0.098439,0.97115
-0.096839,0.97112
-0.095238,0.97108
-0.093637,0.97105
-0.092037,0.97102
-0.090436,0.97098
-0.088836,0.97095
-0.087235,0.97092
-0.085634,0.97089
-0.084034,0.97086
-0.082433,0.97083
-0.080832,0.9708
-0.079232,0.97077
-0.077631,0.97074
-0.07603,0.97071
-0.07443,0.97068
-0.072829,0.97066
-0.071228,0.97063
-0.069628,0.9706
-0.068027,0.97058
-0.066427,0.97055
-0.064826,0.97053
-0.063225,0.9705
-0.061625,0.97048
-0.060024,0.97046
-0.058423,0.97043
-0.056823,0.97041
-0.055222,0.97039
-0.053621,0.97037
-0.052021,0.97035
-0.05042,0.97033
-0.04882,0.97031
-0.047219,0.97029
-0.045618,0.97028
-0.044018,0.97026
-0.042417,0.97024
-0.040816,0.97022
-0.039216,0.97021
-0.037615,0.97019
-0.036014,0.97017
-0.034414,0.97016
-0.032813,0.97014
-0.031212,0.97013
-0.029612,0.97011
-0.028011,0.9701
-0.026411,0.97009
-0.02481,0.97008
-0.023209,0.97006
-0.021609,0.97005
-0.020008,0.97004
-0.018407,0.97003
-0.016807,0.97002
-0.015206,0.97001
-0.013605,0.97
-0.012005,0.97
-0.010404,0.96999
-0.0088035,0.96998
-0.0072029,0.96998
-0.0056022,0.96997
-0.0040016,0.96997
-0.002401,0.96996
-0.00080032,0.96996
0.00080032,0.96996
0.002401,0.96996
0.0040016,0.96996
0.0056022,0.96996
0.0072029,0.96996
0.0088035,0.96996
0.010404,0.96996
0.012005,0.96996
0.013605,0.96996
0.015206,0.96996
0.016807,0.96997
0.018407,0.96997
0.020008,0.96998
0.021609,0.96999
0.023209,0.96999
0.02481,0.97
0.026411,0.97001
0.028011,0.97001
0.029612,0.97002
0.031212,0.97003
0.032813,0.97004
0.034414,0.97005
0.036014,0.97006
0.037615,0.97007
0.039216,0.97008
0.040816,0.97009
0.042417,0.97011
0.044018,0.97012
0.045618,0.97013
0.047219,0.97015
0.04882,0.97016
0.05042,0.97018
0.052021,0.9702
0.053621,0.97021
0.055222,0.97023
0.056823,0.97025
0.058423,0.97027
0.060024,0.97029
0.061625,0.97031
0.063225,0.97034
0.064826,0.97036
0.066427,0.97038
0.068027,0.97041
0.069628,0.97043
0.071228,0.97045
0.072829,0.97048
0.07443,0.9705
0.07603,0.97053
0.077631,0.97056
0.079232,0.97058
0.080832,0.97061
0.082433,0.97064
0.084034,0.97067
0.085634,0.9707
0.087235,0.97073
0.088836,0.97076
0.090436,0.97079
0.092037,0.97082
0.093637,0.97085
0.095238,0.97088
0.096839,0.97092
0.098439,0.97095
0.10004,0.97098
0.10164,0.97102
0.10324,0.97105
0.10484,0.97109
0.10644,0.97112
0.10804,0.97116
0.10964,0.9712
0.11124,0.97123
0.11285,0.97127
0.11445,0.97131
0.11605,0.97135
0.11765,0.97139
0.11925,0.97142
0.12085,0.97146
0.12245,0.97151
0.12405,0.97155
0.12565,0.97159
0.12725,0.97163
0.12885,0.97167
0.13045,0.97172
0.13205,0.97176
0.13365,0.97181
0.13525,0.97185
0.13685,0.9719
0.13846,0.97194
0.14006,0.97199
0.14166,0.97203
0.14326,0.97208
0.14486,0.97213
0.14646,0.97217
0.14806,0.97222
0.14966,0.97227
0.15126,0.97232
0.15286,0.97237
0.15446,0.97242
0.15606,0.97247
0.15766,0.97252
0.15926,0.97257
0.16086,0.97262
0.16246,0.97267
0.16407,0.97272
0.16567,0.97277
0.16727,0.97282
0.16887,0.97288
0.17047,0.97293
0.17207,0.97298
0.17367,0.97304
0.17527,0.97309
0.17687,0.97314
0.17847,0.9732
0.18007,0.97325
0.18167,0.97331
0.18327,0.97336
0.18487,0.97342
0.18647,0.97347
0.18808,0.97353
0.18968,0.97358
0.19128,0.97364
0.19288,0.9737
0.19448,0.97376
0.19608,0.97381
0.19768,0.97387
0.19928,0.97392
0.20088,0.97398
0.20248,0.97404
0.20408,0.97409
0.20568,0.97415
0.20728,0.9742
0.20888,0.97426
0.21048,0.97432
0.21208,0.97438
0.21369,0.97443
0.21529,0.97449
0.21689,0.97455
0.21849,0.97461
0.22009,0.97466
0.22169,0.97472
0.22329,0.97478
0.22489,0.97484
0.22649,0.9749
0.22809,0.97496
0.22969,0.97502
0.23129,0.97508
0.23289,0.97514
0.23449,0.9752
0.23609,0.97526
0.2377,0.97532
0.2393,0.97538
0.2409,0.97543
0.2425,0.9755
0.2441,0.97556
0.2457,0.97562
0.2473,0.97568
0.2489,0.97574
0.2505,0.9758
0.2521,0.97586
0.2537,0.97592
0.2553,0.97598
0.2569,0.97604
0.2585,0.9761
0.2601,0.97616
0.2617,0.97622
0.26331,0.97628
0.26491,0.97634
0.26651,0.9764
0.26811,0.97646
0.26971,0.97652
0.27131,0.97658
0.27291,0.97664
0.27451,0.9767
0.27611,0.97675
0.27771,0.97681
0.27931,0.97687
0.28091,0.97693
0.28251,0.97699
0.28411,0.97705
0.28571,0.9771
0.28731,0.97716
0.28892,0.97722
0.29052,0.97728
0.29212,0.97734
0.29372,0.9774
0.29532,0.97745
0.29692,0.97751
0.29852,0.97757
0.30012,0.97763
0.30172,0.97769
0.30332,0.97775
0.30492,0.97781
0.30652,0.97786
0.30812,0.97792
0.30972,0.97798
0.31132,0.97804
0.31293,0.9781
0.31453,0.97816
0.31613,0.97821
0.31773,0.97827
0.31933,0.97833
0.32093,0.97839
0.32253,0.97845
0.32413,0.97851
0.32573,0.97856
0.32733,0.97862
0.32893,0.97868
0.33053,0.97874
0.33213,0.9788
0.33373,0.97885
0.33533,0.97891
0.33693,0.97897
0.33854,0.97903
0.34014,0.97908
0.34174,0.97914
0.34334,0.9792
0.34494,0.97925
0.34654,0.97931
0.34814,0.97937
0.34974,0.97942
0.35134,0.97948
0.35294,0.97954
0.35454,0.97959
0.35614,0.97965
0.35774,0.97971
0.35934,0.97977
0.36094,0.97982
0.36255,0.97988
0.36415,0.97994
0.36575,0.97999
0.36735,0.98005
0.36895,0.98011
0.37055,0.98017
0.37215,0.98022
0.37375,0.98028
0.37535,0.98034
0.37695,0.9804
0.37855,0.98045
0.38015,0.98051
0.38175,0.98057
0.38335,0.98062
0.38495,0.98068
0.38655,0.98074
0.38816,0.98079
0.38976,0.98085
0.39136,0.9809
0.39296,0.98096
0.39456,0.98101
0.39616,0.98107
0.39776,0.98112
0.39936,0.98118
0.40096,0.98123
0.40256,0.98128
0.40416,0.98134
0.40576,0.98139
0.40736,0.98144
0.40896,0.9815
0.41056,0.98155
0.41216,0.9816
0.41377,0.98166
0.41537,0.98171
0.41697,0.98177
0.41857,0.98182
0.42017,0.98187
0.42177,0.98192
0.42337,0.98198
0.42497,0.98203
0.42657,0.98208
0.42817,0.98213
0.42977,0.98219
0.43137,0.98224
0.43297,0.98229
0.43457,0.98235
0.43617,0.9824
0.43778,0.98245
0.43938,0.98251
0.44098,0.98256
0.44258,0.98261
0.44418,0.98267
0.44578,0.98272
0.44738,0.98277
0.44898,0.98283
0.45058,0.98288
0.45218,0.98293
0.45378,0.98299
0.45538,0.98304
0.45698,0.98309
0.45858,0.98315
0.46018,0.9832
0.46178,0.98325
0.46339,0.98331
0.46499,0.98336
0.46659,0.98341
0.46819,0.98346
0.46979,0.98352
0.47139,0.98357
0.47299,0.98362
0.47459,0.98367
0.47619,0.98373
0.47779,0.98378
0.47939,0.98383
0.48099,0.98388
0.48259,0.98394
0.48419,0.98399
0.48579,0.98404
0.48739,0.9841
0.489,0.98415
0.4906,0.98421
0.4922,0.98426
0.4938,0.98431
0.4954,0.98437
0.497,0.98442
0.4986,0.98448
0.5002,0.98453
0.5018,0.98459
0.5034,0.98464
0.505,0.9847
0.5066,0.98475
0.5082,0.9848
0.5098,0.98486
0.5114,0.98491
0.51301,0.98497
0.51461,0.98502
0.51621,0.98508
0.51781,0.98513
0.51941,0.98518
0.52101,0.98524
0.52261,0.98529
0.52421,0.98535
0.52581,0.9854
0.52741,0.98546
0.52901,0.98551
0.53061,0.98557
0.53221,0.98562
0.53381,0.98568
0.53541,0.98573
0.53701,0.98578
0.53862,0.98583
0.54022,0.98589
0.54182,0.98594
0.54342,0.98599
0.54502,0.98605
0.54662,0.9861
0.54822,0.98615
0.54982,0.98621
0.55142,0.98626
0.55302,0.98631
0.55462,0.98637
0.55622,0.98642
0.55782,0.98647
0.55942,0.98652
0.56102,0.98658
0.56263,0.98663
0.56423,0.98669
0.56583,0.98674
0.56743,0.98679
0.56903,0.98685
0.57063,0.9869
0.57223,0.98695
0.57383,0.987
0.57543,0.98706
0.57703,0.98711
0.57863,0.98716
0.58023,0.98721
0.58183,0.98727
0.58343,0.98732
0.58503,0.98737
0.58663,0.98742
0.58824,0.98747
0.58984,0.98752
0.59144,0.98757
0.59304,0.98762
0.59464,0.98767
0.59624,0.98772
0.59784,0.98777
0.59944,0.98782
0.60104,0.98787
0.60264,0.98792
0.60424,0.98797
0.60584,0.98802
0.60744,0.98806
0.60904,0.98811
0.61064,0.98816
0.61224,0.98821
0.61385,0.98826
0.61545,0.98831
0.61705,0.98836
0.61865,0.9884
0.62025,0.98845
0.62185,0.9885
0.62345,0.98855
0.62505,0.9886
0.62665,0.98865
0.62825,0.9887
0.62985,0.98874
0.63145,0.98879
0.63305,0.98884
0.63465,0.98889
0.63625,0.98894
0.63786,0.98899
0.63946,0.98903
0.64106,0.98908
0.64266,0.98913
0.64426,0.98918
0.64586,0.98923
0.64746,0.98927
0.64906,0.98932
0.65066,0.98937
0.65226,0.98942
0.65386,0.98946
0.65546,0.98951
0.65706,0.98956
0.65866,0.9896
0.66026,0.98965
0.66186,0.98969
0.66347,0.98974
0.66507,0.98979
0.66667,0.98983
0.66827,0.98988
0.66987,0.98992
0.67147,0.98997
0.67307,0.99001
0.67467,0.99006
0.67627,0.9901
0.67787,0.99015
0.67947,0.99019
0.68107,0.99023
0.68267,0.99028
0.68427,0.99032
0.68587,0.99037
0.68747,0.99041
0.68908,0.99045
0.69068,0.99049
0.69228,0.99054
0.69388,0.99058
0.69548,0.99062
0.69708,0.99067
0.69868,0.99071
0.70028,0.99075
0.70188,0.99079
0.70348,0.99084
0.70508,0.99088
0.70668,0.99092
0.70828,0.99096
0.70988,0.991
0.71148,0.99104
0.71309,0.99108
0.71469,0.99112
0.71629,0.99116
0.71789,0.9912
0.71949,0.99124
0.72109,0.99128
0.72269,0.99132
0.72429,0.99136
0.72589,0.9914
0.72749,0.99143
0.72909,0.99147
0.73069,0.99151
0.73229,0.99155
0.73389,0.99159
0.73549,0.99162
0.73709,0.99166
0.7387,0.9917
0.7403,0.99174
0.7419,0.99178
0.7435,0.99181
0.7451,0.99185
0.7467,0.99189
0.7483,0.99192
0.7499,0.99196
0.7515,0.992
0.7531,0.99203
0.7547,0.99207
0.7563,0.9921
0.7579,0.99214
0.7595,0.99217
0.7611,0.99221
0.76271,0.99224
0.76431,0.99228
0.76591,0.99231
0.76751,0.99235
0.76911,0.99238
0.77071,0.99242
0.77231,0.99245
0.77391,0.99249
0.77551,0.99252
0.77711,0.99255
0.77871,0.99258
0.78031,0.99262
0.78191,0.99265
0.78351,0.99268
0.78511,0.99271
0.78671,0.99275
0.78832,0.99278
0.78992,0.99281
0.79152,0.99284
0.79312,0.99287
0.79472,0.9929
0.79632,0.99293
0.79792,0.99296
0.79952,0.99299
0.80112,0.99302
0.80272,0.99305
0.80432,0.99308
0.80592,0.9931
0.80752,0.99313
0.80912,0.99316
0.81072,0.99319
0.81232,0.99322
0.81393,0.99324
0.81553,0.99327
0.81713,0.9933
0.81873,0.99332
0.82033,0.99335
0.82193,0.99338
0.82353,0.9934
0.82513,0.99343
0.82673,0.99345
0.82833,0.99348
0.82993,0.9935
0.83153,0.99353
0.83313,0.99356
0.83473,0.99358
0.83633,0.9936
0.83794,0.99363
0.83954,0.99365
0.84114,0.99368
0.84274,0.9937
0.84434,0.99372
0.84594,0.99375
0.84754,0.99377
0.84914,0.99379
0.85074,0.99382
0.85234,0.99384
0.85394,0.99386
0.85554,0.99388
0.85714,0.99391
0.85874,0.99393
0.86034,0.99395
0.86194,0.99397
0.86355,0.99399
0.86515,0.99402
0.86675,0.99404
0.86835,0.99406
0.86995,0.99408
0.87155,0.9941
0.87315,0.99412
0.87475,0.99415
0.87635,0.99417
0.87795,0.99419
0.87955,0.99421
0.88115,0.99423
0.88275,0.99425
0.88435,0.99427
0.88595,0.99429
0.88756,0.99431
0.88916,0.99433
0.89076,0.99435
0.89236,0.99437
0.89396,0.99438
0.89556,0.9944
0.89716,0.99442
0.89876,0.99444
0.90036,0.99446
0.90196,0.99448
0.90356,0.9945
0.90516,0.99451
0.90676,0.99453
0.90836,0.99455
0.90996,0.99457
0.91156,0.99458
0.91317,0.9946
0.91477,0.99462
0.91637,0.99463
0.91797,0.99465
0.91957,0.99467
0.92117,0.99469
0.92277,0.9947
0.92437,0.99472
0.92597,0.99474
0.92757,0.99475
0.92917,0.99477
0.93077,0.99478
0.93237,0.9948
0.93397,0.99481
0.93557,0.99483
0.93717,0.99485
0.93878,0.99486
0.94038,0.99488
0.94198,0.99489
0.94358,0.99491
0.94518,0.99492
0.94678,0.99494
0.94838,0.99495
0.94998,0.99497
0.95158,0.99498
0.95318,0.99499
0.95478,0.99501
0.95638,0.99502
0.95798,0.99504
0.95958,0.99505
0.96118,0.99507
0.96279,0.99508
0.96439,0.99509
0.96599,0.99511
0.96759,0.99512
0.96919,0.99513
0.97079,0.99515
0.97239,0.99516
0.97399,0.99517
0.97559,0.99519
0.97719,0.9952
0.97879,0.99521
0.98039,0.99522
0.98199,0.99524
0.98359,0.99525
0.98519,0.99526
0.98679,0.99527
0.9884,0.99529
0.99,0.9953
0.9916,0.99531
0.9932,0.99532
0.9948,0.99534
0.9964,0.99535
0.998,0.99536
0.9996,0.99537
1.0012,0.99539
1.0028,0.9954
1.0044,0.99541
1.006,0.99542
1.0076,0.99543
1.0092,0.99544
1.0108,0.99546
1.0124,0.99547
1.014,0.99548
1.0156,0.99549
1.0172,0.9955
1.0188,0.99551
1.0204,0.99552
1.022,0.99553
1.0236,0.99554
1.0252,0.99555
1.0268,0.99557
1.0284,0.99558
1.03,0.99559
1.0316,0.9956
1.0332,0.99561
1.0348,0.99562
1.0364,0.99563
1.038,0.99564
1.0396,0.99565
1.0412,0.99566
1.0428,0.99567
1.0444,0.99568
1.046,0.99569
1.0476,0.9957
1.0492,0.99571
1.0508,0.99572
1.0524,0.99573
1.054,0.99574
1.0556,0.99574
1.0572,0.99575
1.0588,0.99576
1.0604,0.99577
1.062,0.99578
1.0636,0.99579
1.0652,0.9958
1.0668,0.99581
1.0684,0.99582
1.07,0.99582
1.0716,0.99583
1.0732,0.99584
1.0748,0.99585
1.0764,0.99586
1.078,0.99587
1.0796,0.99587
1.0812,0.99588
1.0828,0.99589
1.0844,0.9959
1.086,0.99591
1.0876,0.99591
1.0892,0.99592
1.0908,0.99593
1.0924,0.99594
1.094,0.99594
1.0956,0.99595
1.0972,0.99596
1.0988,0.99597
1.1004,0.99597
1.102,0.99598
1.1036,0.99599
1.1052,0.99599
1.1068,0.996
1.1084,0.99601
1.11,0.99602
1.1116,0.99602
1.1132,0.99603
1.1148,0.99603
1.1164,0.99604
1.118,0.99605
1.1196,0.99605
1.1212,0.99606
1.1228,0.99607
1.1244,0.99607
1.1261,0.99608
1.1277,0.99609
1.1293,0.99609
1.1309,0.9961
1.1325,0.9961
1.1341,0.99611
1.1357,0.99611
1.1373,0.99612
1.1389,0.99613
1.1405,0.99613
1.1421,0.99614
1.1437,0.99614
1.1453,0.99615
1.1469,0.99615
1.1485,0.99616
1.1501,0.99616
1.1517,0.99617
1.1533,0.99617
1.1549,0.99618
1.1565,0.99618
1.1581,0.99619
1.1597,0.99619
1.1613,0.9962
1.1629,0.9962
1.1645,0.99621
1.1661,0.99621
1.1677,0.99622
1.1693,0.99622
1.1709,0.99623
1.1725,0.99623
1.1741,0.99624
1.1757,0.99624
1.1773,0.99625
1.1789,0.99625
1.1805,0.99625
1.1821,0.99626
1.1837,0.99626
1.1853,0.99627
1.1869,0.99627
1.1885,0.99628
1.1901,0.99628
1.1917,0.99629
1.1933,0.99629
1.1949,0.99629
1.1965,0.9963
1.1981,0.9963
1.1997,0.99631
1.2013,0.99631
1.2029,0.99631
1.2045,0.99632
1.2061,0.99632
1.2077,0.99633
1.2093,0.99633
1.2109,0.99633
1.2125,0.99634
1.2141,0.99634
1.2157,0.99635
1.2173,0.99635
1.2189,0.99635
1.2205,0.99636
1.2221,0.99636
1.2237,0.99636
1.2253,0.99637
1.2269,0.99637
1.2285,0.99638
1.2301,0.99638
1.2317,0.99638
1.2333,0.99639
1.2349,0.99639
1.2365,0.99639
1.2381,0.9964
1.2397,0.9964
1.2413,0.99641
1.2429,0.99641
1.2445,0.99641
1.2461,0.99642
1.2477,0.99642
1.2493,0.99642
1.2509,0.99643
1.2525,0.99643
1.2541,0.99643
1.2557,0.99644
1.2573,0.99644
1.2589,0.99644
1.2605,0.99645
1.2621,0.99645
1.2637,0.99645
1.2653,0.99646
1.2669,0.99646
1.2685,0.99646
1.2701,0.99647
1.2717,0.99647
1.2733,0.99647
1.2749,0.99648
1.2765,0.99648
1.2781,0.99648
1.2797,0.99648
1.2813,0.99649
1.2829,0.99649
1.2845,0.99649
1.2861,0.9965
1.2877,0.9965
1.2893,0.9965
1.2909,0.99651
1.2925,0.99651
1.2941,0.99651
1.2957,0.99651
1.2973,0.99652
1.2989,0.99652
1.3005,0.99652
1.3021,0.99653
1.3037,0.99653
1.3053,0.99653
1.3069,0.99653
1.3085,0.99654
1.3101,0.99654
1.3117,0.99654
1.3133,0.99655
1.3149,0.99655
1.3165,0.99655
1.3181,0.99655
1.3197,0.99656
1.3213,0.99656
1.3229,0.99656
1.3245,0.99657
1.3261,0.99657
1.3277,0.99657
1.3293,0.99657
1.3309,0.99658
1.3325,0.99658
1.3341,0.99658
1.3357,0.99658
1.3373,0.99659
1.3389,0.99659
1.3405,0.99659
1.3421,0.99659
1.3437,0.9966
1.3453,0.9966
1.3469,0.9966
1.3485,0.99661
1.3501,0.99661
1.3517,0.99661
1.3533,0.99661
1.3549,0.99662
1.3565,0.99662
1.3581,0.99662
1.3597,0.99662
1.3613,0.99663
1.3629,0.99663
1.3645,0.99663
1.3661,0.99663
1.3677,0.99664
1.3693,0.99664
1.3709,0.99664
1.3725,0.99664
1.3741,0.99665
1.3758,0.99665
1.3774,0.99665
1.379,0.99666
1.3806,0.99666
1.3822,0.99666
1.3838,0.99666
1.3854,0.99667
1.387,0.99667
1.3886,0.99667
1.3902,0.99667
1.3918,0.99668
1.3934,0.99668
1.395,0.99668
1.3966,0.99668
1.3982,0.99669
1.3998,0.99669
1.4014,0.99669
1.403,0.99669
1.4046,0.9967
1.4062,0.9967
1.4078,0.9967
1.4094,0.9967
1.411,0.99671
1.4126,0.99671
1.4142,0.99671
1.4158,0.99671
1.4174,0.99672
1.419,0.99672
1.4206,0.99672
1.4222,0.99672
1.4238,0.99673
1.4254,0.99673
1.427,0.99673
1.4286,0.99673
1.4302,0.99673
1.4318,0.99674
1.4334,0.99674
1.435,0.99674
1.4366,0.99674
1.4382,0.99675
1.4398,0.99675
1.4414,0.99675
1.443,0.99675
1.4446,0.99676
1.4462,0.99676
1.4478,0.99676
1.4494,0.99676
1.451,0.99677
1.4526,0.99677
1.4542,0.99677
1.4558,0.99677
1.4574,0.99678
1.459,0.99678
1.4606,0.99678
1.4622,0.99678
1.4638,0.99679
1.4654,0.99679
1.467,0.99679
1.4686,0.99679
1.4702,0.9968
1.4718,0.9968
1.4734,0.9968
1.475,0.9968
1.4766,0.99681
1.4782,0.99681
1.4798,0.99681
1.4814,0.99681
1.483,0.99682
1.4846,0.99682
1.4862,0.99682
1.4878,0.99682
1.4894,0.99683
1.491,0.99683
1.4926,0.99683
1.4942,0.99683
1.4958,0.99683
1.4974,0.99684
1.499,0.99684
1.5006,0.99684
1.5022,0.99684
1.5038,0.99685
1.5054,0.99685
1.507,0.99685
1.5086,0.99685
1.5102,0.99686
1.5118,0.99686
1.5134,0.99686
1.515,0.99686
1.5166,0.99687
1.5182,0.99687
1.5198,0.99687
1.5214,0.99687
1.523,0.99688
1.5246,0.99688
1.5262,0.99688
1.5278,0.99688
1.5294,0.99689
1.531,0.99689
1.5326,0.99689
1.5342,0.99689
1.5358,0.99689
1.5374,0.9969
1.539,0.9969
1.5406,0.9969
1.5422,0.9969
1.5438,0.99691
1.5454,0.99691
1.547,0.99691
1.5486,0.99691
1.5502,0.99692
1.5518,0.99692
1.5534,0.99692
1.555,0.99692
1.5566,0.99693
1.5582,0.99693
1.5598,0.99693
1.5614,0.99693
1.563,0.99694
1.5646,0.99694
1.5662,0.99694
1.5678,0.99694
1.5694,0.99694
1.571,0.99695
1.5726,0.99695
1.5742,0.99695
1.5758,0.99695
1.5774,0.99696
1.579,0.99696
1.5806,0.99696
1.5822,0.99696
1.5838,0.99697
1.5854,0.99697
1.587,0.99697
1.5886,0.99697
1.5902,0.99698
1.5918,0.99698
1.5934,0.99698
1.595,0.99698
1.5966,0.99698
1.5982,0.99699
1.5998,0.99699
1.6014,0.99699
1.603,0.99699
1.6046,0.997
1.6062,0.997
1.6078,0.997
1.6094,0.997
1.611,0.99701
1.6126,0.99701
1.6142,0.99701
1.6158,0.99701
1.6174,0.99702
1.619,0.99702
1.6206,0.99702
1.6222,0.99702
1.6238,0.99703
1.6255,0.99703
1.6271,0.99703
1.6287,0.99703
1.6303,0.99703
1.6319,0.99704
1.6335,0.99704
1.6351,0.99704
1.6367,0.99704
1.6383,0.99705
1.6399,0.99705
1.6415,0.99705
1.6431,0.99705
1.6447,0.99706
1.6463,0.99706
1.6479,0.99706
1.6495,0.99706
1.6511,0.99707
1.6527,0.99707
1.6543,0.99707
1.6559,0.99707
1.6575,0.99707
1.6591,0.99708
1.6607,0.99708
1.6623,0.99708
1.6639,0.99708
1.6655,0.99709
1.6671,0.99709
1.6687,0.99709
1.6703,0.99709
1.6719,0.9971
1.6735,0.9971
1.6751,0.9971
1.6767,0.9971
1.6783,0.99711
1.6799,0.99711
1.6815,0.99711
1.6831,0.99711
1.6847,0.99711
1.6863,0.99712
1.6879,0.99712
1.6895,0.99712
1.6911,0.99712
1.6927,0.99713
1.6943,0.99713
1.6959,0.99713
1.6975,0.99713
1.6991,0.99714
1.7007,0.99714
1.7023,0.99714
1.7039,0.99714
1.7055,0.99715
1.7071,0.99715
1.7087,0.99715
1.7103,0.99715
1.7119,0.99715
1.7135,0.99716
1.7151,0.99716
1.7167,0.99716
1.7183,0.99716
1.7199,0.99717
1.7215,0.99717
1.7231,0.99717
1.7247,0.99717
1.7263,0.99718
1.7279,0.99718
1.7295,0.99718
1.7311,0.99718
1.7327,0.99718
1.7343,0.99719
1.7359,0.99719
1.7375,0.99719
1.7391,0.99719
1.7407,0.9972
1.7423,0.9972
1.7439,0.9972
1.7455,0.9972
1.7471,0.99721
1.7487,0.99721
1.7503,0.99721
1.7519,0.99721
1.7535,0.99722
1.7551,0.99722
1.7567,0.99722
1.7583,0.99722
1.7599,0.99722
1.7615,0.99723
1.7631,0.99723
1.7647,0.99723
1.7663,0.99723
1.7679,0.99724
1.7695,0.99724
1.7711,0.99724
1.7727,0.99724
1.7743,0.99725
1.7759,0.99725
1.7775,0.99725
1.7791,0.99725
1.7807,0.99725
1.7823,0.99726
1.7839,0.99726
1.7855,0.99726
1.7871,0.99726
1.7887,0.99727
1.7903,0.99727
1.7919,0.99727
1.7935,0.99727
1.7951,0.99728
1.7967,0.99728
1.7983,0.99728
1.7999,0.99728
1.8015,0.99728
1.8031,0.99729
1.8047,0.99729
1.8063,0.99729
1.8079,0.99729
1.8095,0.9973
1.8111,0.9973
1.8127,0.9973
1.8143,0.9973
1.8159,0.99731
1.8175,0.99731
1.8191,0.99731
1.8207,0.99731
1.8223,0.99731
1.8239,0.99732
1.8255,0.99732
1.8271,0.99732
1.8287,0.99732
1.8303,0.99733
1.8319,0.99733
1.8335,0.99733
1.8351,0.99733
1.8367,0.99734
1.8383,0.99734
1.8399,0.99734
1.8415,0.99734
1.8431,0.99734
1.8447,0.99735
1.8463,0.99735
1.8479,0.99735
1.8495,0.99735
1.8511,0.99736
1.8527,0.99736
1.8543,0.99736
1.8559,0.99736
1.8575,0.99736
1.8591,0.99737
1.8607,0.99737
1.8623,0.99737
1.8639,0.99737
1.8655,0.99738
1.8671,0.99738
1.8687,0.99738
1.8703,0.99738
1.8719,0.99739
1.8735,0.99739
1.8752,0.99739
1.8768,0.99739
1.8784,0.99739
1.88,0.9974
1.8816,0.9974
1.8832,0.9974
1.8848,0.9974
1.8864,0.99741
1.888,0.99741
1.8896,0.99741
1.8912,0.99741
1.8928,0.99742
1.8944,0.99742
1.896,0.99742
1.8976,0.99742
1.8992,0.99742
1.9008,0.99743
1.9024,0.99743
1.904,0.99743
1.9056,0.99743
1.9072,0.99744
1.9088,0.99744
1.9104,0.99744
1.912,0.99744
1.9136,0.99744
1.9152,0.99745
1.9168,0.99745
1.9184,0.99745
1.92,0.99745
1.9216,0.99746
1.9232,0.99746
1.9248,0.99746
1.9264,0.99746
1.928,0.99746
1.9296,0.99747
1.9312,0.99747
1.9328,0.99747
1.9344,0.99747
1.936,0.99748
1.9376,0.99748
1.9392,0.99748
1.9408,0.99748
1.9424,0.99748
1.944,0.99749
1.9456,0.99749
1.9472,0.99749
1.9488,0.99749
1.9504,0.9975
1.952,0.9975
1.9536,0.9975
1.9552,0.9975
1.9568,0.99751
1.9584,0.99751
1.96,0.99751
1.9616,0.99751
1.9632,0.99751
1.9648,0.99752
1.9664,0.99752
1.968,0.99752
1.9696,0.99752
1.9712,0.99753
1.9728,0.99753
1.9744,0.99753
1.976,0.99753
1.9776,0.99753
1.9792,0.99754
1.9808,0.99754
1.9824,0.99754
1.984,0.99754
1.9856,0.99755
1.9872,0.99755
1.9888,0.99755
1.9904,0.99755
1.992,0.99755
1.9936,0.99756
1.9952,0.99756
1.9968,0.99756
1.9984,0.99756
2,0.99757


==> figs/data/cylinder_edac_20_1.54_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.0774,0.001212,0.028814,0.0010169
-1.999,1.0774,0.0012152,0.028862,0.0010197
-1.998,1.0774,0.0012184,0.02891,0.0010225
-1.997,1.0774,0.0012216,0.028958,0.0010253
-1.996,1.0774,0.0012247,0.029006,0.001028
-1.995,1.0775,0.0012279,0.029054,0.0010308
-1.994,1.0775,0.0012311,0.029102,0.0010336
-1.993,1.0775,0.0012343,0.02915,0.0010364
-1.992,1.0775,0.0012375,0.029198,0.0010391
-1.991,1.0775,0.0012406,0.029246,0.0010419
-1.99,1.0776,0.0012438,0.029294,0.0010447
-1.989,1.0776,0.001247,0.029342,0.0010474
-1.988,1.0776,0.0012502,0.02939,0.0010502
-1.987,1.0776,0.0012534,0.029438,0.0010529
-1.986,1.0776,0.0012565,0.029486,0.0010556
-1.985,1.0777,0.0012597,0.029533,0.0010584
-1.984,1.0777,0.0012629,0.029581,0.0010611
-1.983,1.0777,0.001266,0.029629,0.0010638
-1.982,1.0777,0.0012692,0.029677,0.0010665
-1.981,1.0777,0.0012724,0.029725,0.0010693
-1.98,1.0778,0.0012756,0.029774,0.001072
-1.979,1.0778,0.0012788,0.029822,0.0010747
-1.978,1.0778,0.001282,0.02987,0.0010774
-1.977,1.0778,0.0012851,0.029918,0.0010801
-1.976,1.0779,0.0012883,0.029966,0.0010828
-1.975,1.0779,0.0012915,0.030014,0.0010855
-1.974,1.0779,0.0012947,0.030062,0.0010883
-1.973,1.0779,0.0012979,0.030111,0.001091
-1.972,1.0779,0.0013011,0.030159,0.0010937
-1.971,1.078,0.0013044,0.030207,0.0010964
-1.97,1.078,0.0013076,0.030256,0.0010992
-1.969,1.078,0.0013109,0.030305,0.001102
-1.968,1.078,0.0013142,0.030354,0.0011049
-1.967,1.078,0.0013176,0.030403,0.0011078
-1.966,1.0781,0.001321,0.030453,0.0011108
-1.965,1.0781,0.0013244,0.030502,0.0011138
-1.964,1.0781,0.0013278,0.030552,0.0011167
-1.963,1.0781,0.0013312,0.030601,0.0011197
-1.962,1.0781,0.0013346,0.030651,0.0011227
-1.961,1.0782,0.0013381,0.030701,0.0011256
-1.96,1.0782,0.0013415,0.03075,0.0011286
-1.959,1.0782,0.0013449,0.0308,0.0011316
-1.958,1.0782,0.0013484,0.03085,0.0011346
-1.957,1.0782,0.0013518,0.0309,0.0011376
-1.956,1.0783,0.0013552,0.03095,0.0011405
-1.955,1.0783,0.0013587,0.031,0.0011435
-1.954,1.0783,0.0013622,0.03105,0.0011465
-1.953,1.0747,0.001361,0.030995,0.0011457
-1.952,1.0784,0.0013691,0.03115,0.0011525
-1.951,1.0784,0.0013726,0.0312,0.0011555
-1.95,1.0784,0.0013761,0.03125,0.0011585
-1.949,1.0784,0.0013796,0.0313,0.0011615
-1.948,1.0784,0.001383,0.03135,0.0011645
-1.947,1.0785,0.0013865,0.0314,0.0011675
-1.946,1.0785,0.00139,0.03145,0.0011705
-1.945,1.0785,0.0013935,0.031501,0.0011735
-1.944,1.0785,0.001397,0.031551,0.0011765
-1.943,1.0785,0.0014006,0.031601,0.0011795
-1.942,1.0786,0.0014041,0.031652,0.0011825
-1.941,1.0786,0.0014076,0.031702,0.0011855
-1.94,1.0786,0.0014112,0.031753,0.0011886
-1.939,1.0786,0.0014147,0.031804,0.0011917
-1.938,1.0786,0.0014183,0.031855,0.0011948
-1.937,1.0787,0.001422,0.031906,0.0011979
-1.936,1.0787,0.0014256,0.031957,0.0012011
-1.935,1.0787,0.0014293,0.032009,0.0012043
-1.934,1.0787,0.001433,0.03206,0.0012075
-1.933,1.0787,0.0014367,0.032112,0.0012107
-1.932,1.0788,0.0014405,0.032163,0.001214
-1.931,1.0788,0.0014442,0.032215,0.0012172
-1.93,1.0788,0.001448,0.032267,0.0012205
-1.929,1.0788,0.0014517,0.032318,0.0012237
-1.928,1.0788,0.0014555,0.03237,0.001227
-1.927,1.0789,0.0014592,0.032422,0.0012302
-1.926,1.0789,0.001463,0.032474,0.0012335
-1.925,1.0789,0.0014668,0.032526,0.0012367
-1.924,1.0789,0.0014705,0.032578,0.00124
-1.923,1.0789,0.0014743,0.03263,0.0012432
-1.922,1.079,0.0014781,0.032682,0.0012465
-1.921,1.079,0.0014819,0.032734,0.0012497
-1.92,1.079,0.0014856,0.032786,0.001253
-1.919,1.079,0.0014894,0.032838,0.0012562
-1.918,1.079,0.0014932,0.03289,0.0012595
-1.917,1.0791,0.0014971,0.032943,0.0012628
-1.916,1.0791,0.0015009,0.032995,0.001266
-1.915,1.0791,0.0015047,0.033047,0.0012693
-1.914,1.0791,0.0015086,0.0331,0.0012726
-1.913,1.0792,0.0015124,0.033152,0.0012759
-1.912,1.0792,0.0015163,0.033205,0.0012792
-1.911,1.0792,0.0015201,0.033257,0.0012825
-1.91,1.0792,0.001524,0.03331,0.0012858
-1.909,1.0792,0.0015279,0.033363,0.0012891
-1.908,1.0793,0.0015318,0.033416,0.0012925
-1.907,1.0793,0.0015358,0.033469,0.0012959
-1.906,1.0793,0.0015397,0.033522,0.0012993
-1.905,1.0793,0.0015437,0.033575,0.0013028
-1.904,1.0793,0.0015478,0.033629,0.0013062
-1.903,1.0794,0.0015518,0.033682,0.0013098
-1.902,1.0794,0.0015559,0.033736,0.0013133
-1.901,1.0794,0.00156,0.03379,0.0013168
-1.9,1.0794,0.001564,0.033844,0.0013204
-1.899,1.0794,0.0015681,0.033897,0.001324
-1.898,1.0795,0.0015723,0.033951,0.0013275
-1.897,1.0795,0.0015764,0.034005,0.0013311
-1.896,1.0795,0.0015805,0.034059,0.0013347
-1.895,1.0795,0.0015846,0.034113,0.0013382
-1.894,1.0795,0.0015888,0.034167,0.0013418
-1.893,1.0796,0.0015929,0.034221,0.0013454
-1.892,1.0796,0.001597,0.034275,0.001349
-1.891,1.0796,0.0016012,0.034329,0.0013525
-1.89,1.0796,0.0016054,0.034384,0.0013561
-1.889,1.0796,0.0016095,0.034438,0.0013597
-1.888,1.0797,0.0016137,0.034492,0.0013633
-1.887,1.0797,0.0016178,0.034547,0.0013669
-1.886,1.0797,0.001622,0.034601,0.0013704
-1.885,1.0797,0.0016262,0.034656,0.001374
-1.884,1.0797,0.0016303,0.034711,0.0013776
-1.883,1.0798,0.0016345,0.034765,0.0013812
-1.882,1.0798,0.0016387,0.03482,0.0013848
-1.881,1.0798,0.0016429,0.034875,0.0013884
-1.88,1.0798,0.0016471,0.03493,0.0013921
-1.879,1.0798,0.0016513,0.034985,0.0013957
-1.878,1.0799,0.0016556,0.03504,0.0013993
-1.877,1.0799,0.0016598,0.035095,0.001403
-1.876,1.0799,0.0016641,0.03515,0.0014067
-1.875,1.0799,0.0016684,0.035206,0.0014104
-1.874,1.0799,0.0016727,0.035261,0.0014141
-1.873,1.08,0.0016771,0.035317,0.0014179
-1.872,1.08,0.0016815,0.035373,0.0014217
-1.871,1.08,0.0016859,0.035429,0.0014255
-1.87,1.08,0.0016903,0.035485,0.0014294
-1.869,1.08,0.0016948,0.035542,0.0014333
-1.868,1.0801,0.0016993,0.035598,0.0014372
-1.867,1.0801,0.0017038,0.035654,0.0014411
-1.866,1.0801,0.0017084,0.035711,0.0014451
-1.865,1.0801,0.0017129,0.035767,0.001449
-1.864,1.0801,0.0017174,0.035824,0.001453
-1.863,1.0802,0.001722,0.035881,0.001457
-1.862,1.0802,0.0017266,0.035937,0.001461
-1.861,1.0802,0.0017311,0.035994,0.0014649
-1.86,1.0802,0.0017357,0.036051,0.0014689
-1.859,1.0802,0.0017403,0.036108,0.0014729
-1.858,1.0802,0.0017449,0.036165,0.0014769
-1.857,1.0803,0.0017495,0.036221,0.0014809
-1.856,1.0803,0.0017541,0.036278,0.0014848
-1.855,1.0803,0.0017587,0.036335,0.0014888
-1.854,1.0803,0.0017633,0.036392,0.0014928
-1.853,1.0803,0.001768,0.036449,0.0014968
-1.852,1.0804,0.0017726,0.036506,0.0015009
-1.851,1.0804,0.0017773,0.036563,0.0015049
-1.85,1.0804,0.0017819,0.03662,0.0015089
-1.849,1.0804,0.0017866,0.036678,0.0015129
-1.848,1.0804,0.0017913,0.036735,0.001517
-1.847,1.0805,0.0017959,0.036792,0.001521
-1.846,1.0805,0.0018006,0.036849,0.001525
-1.845,1.0805,0.0018053,0.036907,0.0015291
-1.844,1.0805,0.0018101,0.036964,0.0015332
-1.843,1.0805,0.0018148,0.037022,0.0015372
-1.842,1.0806,0.0018196,0.03708,0.0015413
-1.841,1.0806,0.0018243,0.037138,0.0015454
-1.84,1.0806,0.0018291,0.037196,0.0015495
-1.839,1.0806,0.001834,0.037254,0.0015537
-1.838,1.0806,0.0018388,0.037312,0.0015579
-1.837,1.0807,0.0018437,0.03737,0.001562
-1.836,1.0807,0.0018485,0.037429,0.0015663
-1.835,1.0807,0.0018534,0.037487,0.0015705
-1.834,1.0807,0.0018584,0.037546,0.0015747
-1.833,1.0807,0.0018633,0.037605,0.001579
-1.832,1.0808,0.0018683,0.037664,0.0015833
-1.831,1.0808,0.0018733,0.037723,0.0015877
-1.83,1.0808,0.0018783,0.037782,0.001592
-1.829,1.0808,0.0018833,0.037842,0.0015964
-1.828,1.0808,0.0018884,0.037901,0.0016008
-1.827,1.0809,0.0018934,0.03796,0.0016051
-1.826,1.0809,0.0018985,0.03802,0.0016095
-1.825,1.0809,0.0019036,0.038079,0.001614
-1.824,1.0809,0.0019086,0.038139,0.0016184
-1.823,1.0809,0.0019137,0.038199,0.0016228
-1.822,1.0809,0.0019188,0.038258,0.0016272
-1.821,1.081,0.0019239,0.038318,0.0016316
-1.82,1.081,0.0019291,0.038378,0.0016361
-1.819,1.081,0.0019342,0.038437,0.0016405
-1.818,1.081,0.0019394,0.038497,0.001645
-1.817,1.081,0.0019445,0.038557,0.0016495
-1.816,1.0811,0.0019497,0.038617,0.001654
-1.815,1.0811,0.0019549,0.038677,0.0016585
-1.814,1.0811,0.0019601,0.038737,0.0016631
-1.813,1.0811,0.0019654,0.038797,0.0016676
-1.812,1.0811,0.0019706,0.038857,0.0016722
-1.811,1.0812,0.0019758,0.038918,0.0016767
-1.81,1.0812,0.0019811,0.038978,0.0016813
-1.809,1.0812,0.0019864,0.039038,0.0016859
-1.808,1.0812,0.0019917,0.039099,0.0016905
-1.807,1.0812,0.001997,0.03916,0.001695
-1.806,1.0813,0.0020023,0.03922,0.0016996
-1.805,1.0813,0.0020076,0.039281,0.0017042
-1.804,1.0813,0.0020129,0.039342,0.0017088
-1.803,1.0813,0.0020183,0.039403,0.0017135
-1.802,1.0813,0.0020237,0.039464,0.0017181
-1.801,1.0813,0.0020291,0.039525,0.0017228
-1.7999,1.0814,0.0020345,0.039586,0.0017275
-1.7989,1.0814,0.0020399,0.039647,0.0017322
-1.7979,1.0814,0.0020454,0.039709,0.001737
-1.7969,1.0814,0.0020509,0.039771,0.0017417
-1.7959,1.0814,0.0020563,0.039832,0.0017465
-1.7949,1.0815,0.0020619,0.039894,0.0017512
-1.7939,1.0815,0.0020674,0.039956,0.001756
-1.7929,1.0815,0.0020729,0.040018,0.0017608
-1.7919,1.0815,0.0020785,0.04008,0.0017656
-1.7909,1.0815,0.0020841,0.040142,0.0017705
-1.7899,1.0816,0.0020896,0.040204,0.0017753
-1.7889,1.0816,0.0020952,0.040266,0.0017802
-1.7879,1.0816,0.0021009,0.040329,0.0017851
-1.7869,1.0816,0.0021065,0.040391,0.0017899
-1.7859,1.0816,0.0021122,0.040454,0.0017948
-1.7849,1.0816,0.0021178,0.040516,0.0017997
-1.7839,1.0817,0.0021235,0.040579,0.0018047
-1.7829,1.0817,0.0021292,0.040641,0.0018096
-1.7819,1.0817,0.0021349,0.040704,0.0018145
-1.7809,1.0817,0.0021406,0.040767,0.0018195
-1.7799,1.0817,0.0021464,0.04083,0.0018245
-1.7789,1.0818,0.0021522,0.040893,0.0018295
-1.7779,1.0818,0.0021579,0.040956,0.0018345
-1.7769,1.0818,0.0021638,0.041019,0.0018396
-1.7759,1.0818,0.0021696,0.041082,0.0018446
-1.7749,1.0818,0.0021755,0.041146,0.0018497
-1.7739,1.0818,0.0021814,0.041209,0.0018548
-1.7729,1.0819,0.0021873,0.041273,0.00186
-1.7719,1.0819,0.0021932,0.041336,0.0018651
-1.7709,1.0819,0.0021991,0.0414,0.0018702
-1.7699,1.0819,0.0022051,0.041463,0.0018754
-1.7689,1.0819,0.002211,0.041527,0.0018806
-1.7679,1.082,0.002217,0.041591,0.0018857
-1.7669,1.082,0.002223,0.041655,0.0018909
-1.7659,1.082,0.002229,0.041719,0.0018962
-1.7649,1.082,0.0022351,0.041783,0.0019014
-1.7639,1.082,0.0022412,0.041847,0.0019067
-1.7629,1.082,0.0022473,0.041912,0.001912
-1.7619,1.0821,0.0022534,0.041976,0.0019173
-1.7609,1.0821,0.0022595,0.042041,0.0019226
-1.7599,1.0821,0.0022656,0.042106,0.001928
-1.7589,1.0821,0.0022718,0.04217,0.0019333
-1.7579,1.0821,0.002278,0.042235,0.0019387
-1.7569,1.0822,0.0022842,0.0423,0.0019441
-1.7559,1.0822,0.0022904,0.042365,0.0019495
-1.7549,1.0822,0.0022966,0.04243,0.0019549
-1.7539,1.0822,0.0023029,0.042496,0.0019603
-1.7529,1.0822,0.0023091,0.042561,0.0019658
-1.7519,1.0822,0.0023154,0.042626,0.0019712
-1.7509,1.0823,0.0023217,0.042692,0.0019767
-1.7499,1.0823,0.0023281,0.042758,0.0019822
-1.7489,1.0823,0.0023344,0.042823,0.0019877
-1.7479,1.0823,0.0023408,0.042889,0.0019932
-1.7469,1.0823,0.0023471,0.042955,0.0019988
-1.7459,1.0823,0.0023535,0.043021,0.0020043
-1.7449,1.0824,0.0023599,0.043087,0.0020099
-1.7439,1.0824,0.0023663,0.043153,0.0020154
-1.7429,1.0824,0.0023728,0.043219,0.002021
-1.7419,1.0824,0.0023792,0.043286,0.0020266
-1.7409,1.0824,0.0023857,0.043352,0.0020322
-1.7399,1.0825,0.0023922,0.043418,0.0020378
-1.7389,1.0825,0.0023987,0.043485,0.0020434
-1.7379,1.0825,0.0024052,0.043551,0.0020491
-1.7369,1.0825,0.0024117,0.043618,0.0020547
-1.7359,1.0825,0.0024183,0.043684,0.0020604
-1.7349,1.0825,0.0024249,0.043751,0.0020662
-1.7339,1.0826,0.0024316,0.043818,0.0020719
-1.7329,1.0826,0.0024382,0.043885,0.0020777
-1.7319,1.0826,0.0024449,0.043952,0.0020835
-1.7309,1.0826,0.0024516,0.044019,0.0020893
-1.7299,1.0826,0.0024583,0.044086,0.0020951
-1.7289,1.0826,0.002465,0.044153,0.002101
-1.7279,1.0827,0.0024718,0.04422,0.0021068
-1.7269,1.0827,0.0024785,0.044288,0.0021127
-1.7259,1.0827,0.0024853,0.044355,0.0021186
-1.7249,1.0827,0.0024921,0.044423,0.0021246
-1.7239,1.0827,0.002499,0.04449,0.0021305
-1.7229,1.0827,0.0025058,0.044558,0.0021365
-1.7219,1.0828,0.0025127,0.044626,0.0021425
-1.7209,1.0828,0.0025196,0.044694,0.0021485
-1.7199,1.0828,0.0025265,0.044762,0.0021546
-1.7189,1.0828,0.0025335,0.04483,0.0021606
-1.7179,1.0828,0.0025404,0.044898,0.0021667
-1.7169,1.0829,0.0025474,0.044967,0.0021728
-1.7159,1.0829,0.0025545,0.045035,0.0021789
-1.7149,1.0829,0.0025615,0.045104,0.0021851
-1.7139,1.0829,0.0025686,0.045172,0.0021912
-1.7129,1.0829,0.0025757,0.045241,0.0021974
-1.7119,1.0829,0.0025827,0.04531,0.0022036
-1.7109,1.083,0.0025899,0.045379,0.0022098
-1.7099,1.083,0.002597,0.045448,0.0022161
-1.7089,1.083,0.0026042,0.045517,0.0022224
-1.7079,1.083,0.0026114,0.045587,0.0022286
-1.7069,1.083,0.0026186,0.045656,0.0022349
-1.7059,1.083,0.0026258,0.045725,0.0022412
-1.7049,1.0831,0.0026331,0.045795,0.0022476
-1.7039,1.0831,0.0026404,0.045865,0.0022539
-1.7029,1.0831,0.0026477,0.045935,0.0022603
-1.7019,1.0831,0.002655,0.046004,0.0022667
-1.7009,1.0831,0.0026623,0.046074,0.0022731
-1.6999,1.0831,0.0026697,0.046144,0.0022795
-1.6989,1.0831,0.002677,0.046214,0.0022859
-1.6979,1.0832,0.0026844,0.046285,0.0022924
-1.6969,1.0832,0.0026918,0.046355,0.0022988
-1.6959,1.0832,0.0026992,0.046425,0.0023053
-1.6949,1.0832,0.0027067,0.046496,0.0023118
-1.6939,1.0832,0.0027141,0.046566,0.0023182
-1.6929,1.0832,0.0027216,0.046637,0.0023247
-1.6919,1.0833,0.0027291,0.046707,0.0023313
-1.6909,1.0833,0.0027367,0.046778,0.0023379
-1.6899,1.0833,0.0027443,0.046849,0.0023445
-1.6889,1.0833,0.0027519,0.04692,0.0023511
-1.6879,1.0833,0.0027595,0.046991,0.0023578
-1.6869,1.0833,0.0027672,0.047063,0.0023644
-1.6859,1.0834,0.0027749,0.047134,0.0023712
-1.6849,1.0834,0.0027826,0.047205,0.0023779
-1.6839,1.0834,0.0027904,0.047277,0.0023846
-1.6829,1.0834,0.0027981,0.047348,0.0023914
-1.6819,1.0834,0.0028059,0.04742,0.0023981
-1.6809,1.0834,0.0028137,0.047492,0.0024049
-1.6799,1.0835,0.0028216,0.047564,0.0024118
-1.6789,1.0835,0.0028294,0.047636,0.0024186
-1.6779,1.0835,0.0028373,0.047708,0.0024255
-1.6769,1.0835,0.0028452,0.04778,0.0024324
-1.6759,1.0835,0.0028531,0.047853,0.0024393
-1.6749,1.0835,0.0028611,0.047925,0.0024462
-1.6739,1.0836,0.002869,0.047997,0.0024531
-1.6729,1.0836,0.002877,0.04807,0.00246
-1.6719,1.0836,0.002885,0.048142,0.002467
-1.6709,1.0836,0.002893,0.048215,0.002474
-1.6699,1.0836,0.0029011,0.048288,0.002481
-1.6689,1.0836,0.0029092,0.048361,0.002488
-1.6679,1.0836,0.0029173,0.048433,0.0024951
-1.6669,1.0837,0.0029254,0.048506,0.0025022
-1.6659,1.0837,0.0029336,0.04858,0.0025094
-1.6649,1.0837,0.0029419,0.048653,0.0025165
-1.6639,1.0837,0.0029501,0.048726,0.0025238
-1.6629,1.0837,0.0029584,0.0488,0.002531
-1.6619,1.0837,0.0029667,0.048874,0.0025383
-1.6609,1.0838,0.002975,0.048947,0.0025455
-1.6599,1.0838,0.0029834,0.049021,0.0025528
-1.6589,1.0838,0.0029918,0.049095,0.0025602
-1.6579,1.0838,0.0030002,0.049169,0.0025676
-1.6569,1.0838,0.0030087,0.049244,0.002575
-1.6559,1.0838,0.0030172,0.049318,0.0025824
-1.6549,1.0838,0.0030257,0.049392,0.0025898
-1.6539,1.0839,0.0030342,0.049467,0.0025972
-1.6529,1.0839,0.0030428,0.049542,0.0026047
-1.6519,1.0839,0.0030514,0.049616,0.0026122
-1.6509,1.0839,0.00306,0.049691,0.0026197
-1.6499,1.0839,0.0030686,0.049766,0.0026273
-1.6489,1.0839,0.0030772,0.049841,0.0026348
-1.6479,1.084,0.0030859,0.049916,0.0026424
-1.6469,1.084,0.0030947,0.049991,0.0026501
-1.6459,1.084,0.0031034,0.050067,0.0026577
-1.6449,1.084,0.0031122,0.050142,0.0026655
-1.6439,1.084,0.0031211,0.050218,0.0026732
-1.6429,1.084,0.0031299,0.050294,0.0026809
-1.6419,1.084,0.0031388,0.050369,0.0026887
-1.6409,1.0841,0.0031476,0.050445,0.0026964
-1.6399,1.0841,0.0031565,0.050521,0.0027042
-1.6389,1.0841,0.0031654,0.050597,0.002712
-1.6379,1.0841,0.0031744,0.050673,0.0027198
-1.6369,1.0841,0.0031834,0.05075,0.0027276
-1.6359,1.0841,0.0031924,0.050826,0.0027355
-1.6349,1.0841,0.0032014,0.050902,0.0027434
-1.6339,1.0842,0.0032104,0.050979,0.0027513
-1.6329,1.0842,0.0032195,0.051055,0.0027592
-1.6319,1.0842,0.0032286,0.051132,0.0027671
-1.6309,1.0842,0.0032377,0.051208,0.0027751
-1.6299,1.0842,0.0032469,0.051285,0.0027831
-1.6289,1.0842,0.0032561,0.051362,0.0027911
-1.6279,1.0842,0.0032653,0.051439,0.0027991
-1.6269,1.0843,0.0032745,0.051516,0.0028072
-1.6259,1.0843,0.0032838,0.051593,0.0028153
-1.6249,1.0843,0.0032931,0.051671,0.0028235
-1.6239,1.0843,0.0033025,0.051748,0.0028316
-1.6229,1.0843,0.0033118,0.051826,0.0028399
-1.6219,1.0843,0.0033213,0.051904,0.0028481
-1.6209,1.0843,0.0033307,0.051982,0.0028564
-1.6199,1.0843,0.0033402,0.05206,0.0028647
-1.6189,1.0844,0.0033498,0.052138,0.0028731
-1.6179,1.0844,0.0033593,0.052216,0.0028815
-1.6169,1.0844,0.0033689,0.052294,0.0028898
-1.6159,1.0844,0.0033785,0.052373,0.0028983
-1.6149,1.0844,0.0033881,0.052451,0.0029067
-1.6139,1.0844,0.0033978,0.05253,0.0029152
-1.6129,1.0844,0.0034075,0.052609,0.0029237
-1.6119,1.0845,0.0034172,0.052688,0.0029323
-1.6109,1.0845,0.003427,0.052767,0.0029409
-1.6099,1.0845,0.0034369,0.052846,0.0029495
-1.6089,1.0845,0.0034468,0.052925,0.0029582
-1.6079,1.0845,0.0034567,0.053005,0.002967
-1.6069,1.0845,0.0034666,0.053084,0.0029757
-1.6059,1.0845,0.0034766,0.053164,0.0029845
-1.6049,1.0845,0.0034866,0.053243,0.0029933
-1.6039,1.0846,0.0034966,0.053323,0.003002
-1.6029,1.0846,0.0035066,0.053403,0.0030108
-1.6019,1.0846,0.0035166,0.053483,0.0030196
-1.6009,1.0846,0.0035267,0.053563,0.0030284
-1.5999,1.0846,0.0035367,0.053643,0.0030372
-1.5989,1.0846,0.0035468,0.053723,0.003046
-1.5979,1.0846,0.0035569,0.053803,0.0030549
-1.5969,1.0847,0.0035671,0.053883,0.0030638
-1.5959,1.0847,0.0035773,0.053964,0.0030727
-1.5949,1.0847,0.0035875,0.054044,0.0030816
-1.5939,1.0847,0.0035978,0.054125,0.0030906
-1.5929,1.0847,0.003608,0.054205,0.0030996
-1.5919,1.0847,0.0036184,0.054286,0.0031087
-1.5909,1.0847,0.0036287,0.054367,0.0031178
-1.5899,1.0847,0.0036391,0.054448,0.0031269
-1.5889,1.0848,0.0036496,0.054529,0.003136
-1.5879,1.0848,0.0036601,0.054611,0.0031452
-1.5869,1.0848,0.0036706,0.054692,0.0031545
-1.5859,1.0848,0.0036812,0.054774,0.0031638
-1.5849,1.0848,0.0036918,0.054855,0.0031731
-1.5839,1.0848,0.0037025,0.054937,0.0031825
-1.5829,1.0848,0.0037133,0.055019,0.003192
-1.5819,1.0848,0.003724,0.055102,0.0032015
-1.5809,1.0849,0.0037348,0.055184,0.003211
-1.5799,1.0849,0.0037456,0.055266,0.0032205
-1.5789,1.0849,0.0037564,0.055348,0.00323
-1.5779,1.0849,0.0037673,0.055431,0.0032395
-1.5769,1.0849,0.0037782,0.055513,0.0032491
-1.5759,1.0849,0.0037891,0.055596,0.0032588
-1.5749,1.0849,0.0038002,0.055679,0.0032685
-1.5739,1.0849,0.0038112,0.055762,0.0032783
-1.5729,1.085,0.0038223,0.055845,0.0032881
-1.5719,1.085,0.0038335,0.055928,0.003298
-1.5709,1.085,0.0038446,0.056011,0.0033078
-1.5699,1.085,0.0038558,0.056094,0.0033177
-1.5689,1.085,0.003867,0.056177,0.0033276
-1.5679,1.085,0.0038783,0.05626,0.0033375
-1.5669,1.085,0.0038895,0.056344,0.0033474
-1.5659,1.085,0.0039008,0.056427,0.0033574
-1.5649,1.0851,0.0039122,0.056511,0.0033675
-1.5639,1.0851,0.0039236,0.056595,0.0033775
-1.5629,1.0851,0.003935,0.056679,0.0033876
-1.5619,1.0851,0.0039464,0.056763,0.0033976
-1.5609,1.0851,0.0039578,0.056847,0.0034077
-1.5599,1.0851,0.0039693,0.056931,0.0034178
-1.5589,1.0851,0.0039808,0.057015,0.0034279
-1.5579,1.0851,0.0039923,0.057099,0.0034379
-1.5569,1.0851,0.0040038,0.057184,0.0034481
-1.5559,1.0852,0.0040154,0.057268,0.0034582
-1.5549,1.0852,0.004027,0.057353,0.0034684
-1.5539,1.0852,0.0040386,0.057438,0.0034786
-1.5529,1.0852,0.0040504,0.057523,0.0034889
-1.5519,1.0852,0.0040621,0.057608,0.0034992
-1.5509,1.0852,0.004074,0.057693,0.0035096
-1.5499,1.0852,0.0040859,0.057779,0.0035201
-1.5489,1.0852,0.0040979,0.057865,0.0035306
-1.5479,1.0852,0.0041099,0.057951,0.0035412
-1.5469,1.0853,0.0041219,0.058037,0.0035518
-1.5459,1.0853,0.004134,0.058123,0.0035625
-1.5449,1.0853,0.0041461,0.05821,0.0035731
-1.5439,1.0853,0.0041583,0.058296,0.0035839
-1.5429,1.0853,0.0041706,0.058383,0.0035948
-1.5419,1.0853,0.0041829,0.058469,0.0036056
-1.5409,1.0853,0.0041953,0.058556,0.0036165
-1.5399,1.0853,0.0042076,0.058643,0.0036275
-1.5389,1.0853,0.0042201,0.05873,0.0036385
-1.5379,1.0853,0.0042326,0.058817,0.0036495
-1.5369,1.0854,0.0042451,0.058904,0.0036605
-1.5359,1.0854,0.0042576,0.058991,0.0036716
-1.5349,1.0854,0.0042701,0.059078,0.0036826
-1.5339,1.0854,0.0042828,0.059166,0.0036938
-1.5329,1.0854,0.0042955,0.059253,0.0037051
-1.5319,1.0854,0.0043083,0.059341,0.0037164
-1.5309,1.0854,0.0043211,0.059429,0.0037277
-1.5299,1.0854,0.0043339,0.059517,0.0037391
-1.5289,1.0854,0.0043468,0.059605,0.0037505
-1.5279,1.0854,0.0043597,0.059693,0.0037619
-1.5269,1.0854,0.0043727,0.059781,0.0037733
-1.5259,1.0855,0.0043857,0.059869,0.0037848
-1.5249,1.0855,0.0043987,0.059958,0.0037963
-1.5239,1.0855,0.0044117,0.060046,0.0038078
-1.5229,1.0855,0.0044248,0.060135,0.0038193
-1.5219,1.0855,0.0044379,0.060224,0.0038309
-1.5209,1.0855,0.0044511,0.060312,0.0038424
-1.5199,1.0855,0.0044643,0.060401,0.003854
-1.5189,1.0855,0.0044775,0.06049,0.0038656
-1.5179,1.0855,0.0044907,0.060579,0.0038773
-1.5169,1.0855,0.004504,0.060669,0.003889
-1.5159,1.0855,0.0045173,0.060758,0.0039007
-1.5149,1.0856,0.0045308,0.060848,0.0039126
-1.5139,1.0856,0.0045442,0.060938,0.0039244
-1.5129,1.0856,0.0045577,0.061028,0.0039363
-1.5119,1.0856,0.0045712,0.061119,0.0039482
-1.5109,1.0856,0.0045848,0.061209,0.0039602
-1.5099,1.0856,0.0045984,0.061299,0.0039722
-1.5089,1.0856,0.004612,0.06139,0.0039842
-1.5079,1.0856,0.0046257,0.061481,0.0039962
-1.5069,1.0856,0.0046394,0.061571,0.0040083
-1.5059,1.0856,0.0046532,0.061662,0.0040205
-1.5049,1.0856,0.004667,0.061753,0.0040326
-1.5039,1.0857,0.0046809,0.061843,0.0040449
-1.5029,1.0857,0.0046947,0.061934,0.0040571
-1.5019,1.0857,0.0047087,0.062026,0.0040694
-1.5009,1.0857,0.0047227,0.062117,0.0040817
-1.4999,1.0857,0.0047367,0.062208,0.0040941
-1.4989,1.0857,0.0047507,0.0623,0.0041065
-1.4979,1.0857,0.0047648,0.062391,0.0041189
-1.4969,1.0857,0.004779,0.062483,0.0041315
-1.4959,1.0857,0.0047933,0.062574,0.0041441
-1.4949,1.0857,0.0048076,0.062666,0.0041567
-1.4939,1.0857,0.0048219,0.062758,0.0041694
-1.4929,1.0857,0.0048363,0.06285,0.0041821
-1.4919,1.0857,0.0048507,0.062942,0.0041948
-1.4909,1.0858,0.0048653,0.063034,0.0042077
-1.4899,1.0858,0.0048799,0.063126,0.0042207
-1.4889,1.0858,0.0048946,0.063219,0.0042338
-1.4879,1.0858,0.0049094,0.063312,0.0042469
-1.4869,1.0858,0.0049242,0.063405,0.0042601
-1.4859,1.0858,0.0049391,0.063498,0.0042733
-1.4849,1.0858,0.004954,0.063591,0.0042866
-1.4839,1.0858,0.004969,0.063685,0.0042999
-1.4829,1.0858,0.004984,0.063778,0.0043133
-1.4819,1.0858,0.004999,0.063872,0.0043267
-1.4809,1.0858,0.0050141,0.063966,0.0043401
-1.4799,1.0858,0.0050292,0.06406,0.0043535
-1.4789,1.0858,0.0050442,0.064154,0.0043669
-1.4779,1.0858,0.0050594,0.064249,0.0043804
-1.4769,1.0859,0.0050746,0.064343,0.004394
-1.4759,1.0859,0.0050899,0.064438,0.0044076
-1.4749,1.0859,0.0051053,0.064533,0.0044213
-1.4739,1.0859,0.0051207,0.064628,0.004435
-1.4729,1.0859,0.0051361,0.064723,0.0044488
-1.4719,1.0859,0.0051516,0.064818,0.0044626
-1.4709,1.0859,0.0051672,0.064914,0.0044764
-1.4699,1.0859,0.0051828,0.065009,0.0044903
-1.4689,1.0859,0.0051985,0.065104,0.0045043
-1.4679,1.0859,0.0052142,0.0652,0.0045183
-1.4669,1.0859,0.0052299,0.065296,0.0045323
-1.4659,1.0859,0.0052458,0.065391,0.0045464
-1.4649,1.0859,0.0052617,0.065487,0.0045606
-1.4639,1.0859,0.0052777,0.065583,0.0045748
-1.4629,1.0859,0.0052937,0.065679,0.0045891
-1.4619,1.0859,0.0053097,0.065776,0.0046034
-1.4609,1.086,0.0053259,0.065872,0.0046178
-1.4599,1.086,0.005342,0.065969,0.0046321
-1.4589,1.086,0.0053582,0.066065,0.0046465
-1.4579,1.086,0.0053744,0.066162,0.004661
-1.4569,1.086,0.0053907,0.066259,0.0046754
-1.4559,1.086,0.005407,0.066356,0.0046899
-1.4549,1.086,0.0054234,0.066453,0.0047045
-1.4539,1.086,0.0054398,0.06655,0.0047191
-1.4529,1.086,0.0054563,0.066648,0.0047337
-1.4519,1.086,0.0054729,0.066745,0.0047484
-1.4509,1.086,0.0054895,0.066843,0.0047632
-1.4499,1.086,0.0055062,0.06694,0.0047781
-1.4489,1.086,0.0055231,0.067038,0.0047931
-1.4479,1.086,0.00554,0.067136,0.0048082
-1.4469,1.086,0.0055569,0.067234,0.0048233
-1.4459,1.086,0.0055739,0.067332,0.0048384
-1.4449,1.086,0.0055909,0.06743,0.0048536
-1.4439,1.086,0.005608,0.067528,0.0048688
-1.4429,1.086,0.0056251,0.067627,0.004884
-1.4419,1.086,0.0056423,0.067725,0.0048993
-1.4409,1.086,0.0056595,0.067824,0.0049146
-1.4399,1.0861,0.0056767,0.067923,0.0049299
-1.4389,1.0861,0.005694,0.068022,0.0049453
-1.4379,1.0861,0.0057113,0.068121,0.0049607
-1.4369,1.0861,0.0057287,0.06822,0.0049762
-1.4359,1.0861,0.0057462,0.068319,0.0049917
-1.4349,1.0861,0.0057638,0.068419,0.0050074
-1.4339,1.0861,0.0057815,0.068519,0.0050232
-1.4329,1.0861,0.0057992,0.068619,0.005039
-1.4319,1.0861,0.005817,0.068719,0.0050549
-1.4309,1.0861,0.0058349,0.06882,0.0050709
-1.4299,1.0861,0.0058529,0.068921,0.0050869
-1.4289,1.0861,0.0058709,0.069021,0.0051029
-1.4279,1.0861,0.005889,0.069122,0.0051191
-1.4269,1.0861,0.0059072,0.069223,0.0051353
-1.4259,1.0861,0.0059254,0.069324,0.0051516
-1.4249,1.0861,0.0059437,0.069425,0.005168
-1.4239,1.0861,0.0059621,0.069527,0.0051844
-1.4229,1.0861,0.0059805,0.069628,0.0052009
-1.4219,1.0861,0.005999,0.06973,0.0052175
-1.4209,1.0861,0.0060176,0.069831,0.0052341
-1.4199,1.0861,0.0060363,0.069933,0.0052509
-1.4189,1.0861,0.006055,0.070035,0.0052677
-1.4179,1.0861,0.0060738,0.070137,0.0052845
-1.4169,1.0861,0.0060926,0.070239,0.0053014
-1.4159,1.0861,0.0061115,0.070341,0.0053183
-1.4149,1.0861,0.0061304,0.070444,0.0053352
-1.4139,1.0861,0.0061493,0.070546,0.0053522
-1.4129,1.0861,0.0061684,0.070649,0.0053692
-1.4119,1.0861,0.0061875,0.070751,0.0053864
-1.4109,1.0861,0.0062067,0.070854,0.0054035
-1.4099,1.0861,0.0062259,0.070957,0.0054207
-1.4089,1.0861,0.0062452,0.07106,0.005438
-1.4079,1.0861,0.0062645,0.071163,0.0054553
-1.4069,1.0861,0.0062838,0.071266,0.0054726
-1.4059,1.0861,0.0063033,0.07137,0.00549
-1.4049,1.0862,0.0063228,0.071473,0.0055075
-1.4039,1.0862,0.0063424,0.071577,0.0055251
-1.4029,1.0862,0.0063621,0.07168,0.0055428
-1.4019,1.0862,0.0063819,0.071784,0.0055607
-1.4009,1.0862,0.0064018,0.071888,0.0055786
-1.3998,1.0862,0.0064217,0.071992,0.0055965
-1.3988,1.0862,0.0064416,0.072097,0.0056145
-1.3978,1.0862,0.0064617,0.072201,0.0056326
-1.3968,1.0862,0.0064818,0.072306,0.0056507
-1.3958,1.0862,0.0065019,0.07241,0.0056689
-1.3948,1.0862,0.0065222,0.072515,0.0056871
-1.3938,1.0862,0.0065425,0.07262,0.0057053
-1.3928,1.0862,0.0065629,0.072725,0.0057237
-1.3918,1.0862,0.0065833,0.07283,0.0057422
-1.3908,1.0862,0.0066038,0.072935,0.0057607
-1.3898,1.0862,0.0066245,0.073041,0.0057794
-1.3888,1.0862,0.0066453,0.073146,0.0057982
-1.3878,1.0862,0.0066661,0.073252,0.005817
-1.3868,1.0862,0.0066871,0.073358,0.005836
-1.3858,1.0862,0.0067081,0.073464,0.005855
-1.3848,1.0862,0.0067292,0.07357,0.0058741
-1.3838,1.0862,0.0067504,0.073676,0.0058933
-1.3828,1.0862,0.0067717,0.073783,0.0059126
-1.3818,1.0862,0.006793,0.07389,0.0059319
-1.3808,1.0862,0.0068145,0.073997,0.0059514
-1.3798,1.0862,0.0068361,0.074104,0.0059708
-1.3788,1.0862,0.0068578,0.074211,0.0059904
-1.3778,1.0862,0.0068795,0.074319,0.0060101
-1.3768,1.0862,0.0069013,0.074427,0.0060298
-1.3758,1.0862,0.0069232,0.074535,0.0060496
-1.3748,1.0862,0.0069451,0.074643,0.0060694
-1.3738,1.0862,0.0069672,0.074751,0.0060893
-1.3728,1.0862,0.0069892,0.074859,0.0061093
-1.3718,1.0862,0.0070113,0.074967,0.0061293
-1.3708,1.0862,0.0070335,0.075076,0.0061493
-1.3698,1.0862,0.0070557,0.075184,0.0061694
-1.3688,1.0862,0.007078,0.075293,0.0061895
-1.3678,1.0862,0.0071003,0.075402,0.0062097
-1.3668,1.0861,0.0071227,0.075511,0.0062299
-1.3658,1.0861,0.0071452,0.07562,0.0062502
-1.3648,1.0861,0.0071677,0.075729,0.0062705
-1.3638,1.0861,0.0071903,0.075838,0.0062909
-1.3628,1.0861,0.0072129,0.075947,0.0063112
-1.3618,1.0861,0.0072356,0.076057,0.0063317
-1.3608,1.0861,0.0072584,0.076166,0.0063522
-1.3598,1.0861,0.0072812,0.076276,0.0063727
-1.3588,1.0861,0.0073041,0.076386,0.0063933
-1.3578,1.0861,0.007327,0.076496,0.0064139
-1.3568,1.0861,0.0073501,0.076605,0.0064347
-1.3558,1.0861,0.0073734,0.076716,0.0064557
-1.3548,1.0861,0.0073969,0.076826,0.0064768
-1.3538,1.0861,0.0074206,0.076937,0.0064982
-1.3528,1.0861,0.0074444,0.077048,0.0065197
-1.3518,1.0861,0.0074683,0.07716,0.0065413
-1.3508,1.0861,0.0074923,0.077271,0.006563
-1.3498,1.0861,0.0075165,0.077383,0.0065849
-1.3488,1.0861,0.0075407,0.077495,0.0066069
-1.3478,1.0861,0.0075651,0.077607,0.0066289
-1.3468,1.0861,0.0075895,0.077719,0.006651
-1.3458,1.0861,0.0076139,0.077832,0.0066732
-1.3448,1.0861,0.0076385,0.077944,0.0066955
-1.3438,1.0861,0.0076631,0.078057,0.0067177
-1.3428,1.0861,0.0076878,0.07817,0.0067401
-1.3418,1.0861,0.0077126,0.078283,0.0067625
-1.3408,1.0861,0.0077374,0.078396,0.0067851
-1.3398,1.0861,0.0077624,0.078509,0.0068077
-1.3388,1.086,0.0077875,0.078623,0.0068305
-1.3378,1.086,0.0078127,0.078737,0.0068534
-1.3368,1.086,0.007838,0.078851,0.0068765
-1.3358,1.086,0.0078635,0.078965,0.0068996
-1.3348,1.086,0.007889,0.079079,0.0069228
-1.3338,1.086,0.0079145,0.079193,0.0069461
-1.3328,1.086,0.0079401,0.079308,0.0069694
-1.3318,1.086,0.0079657,0.079422,0.0069928
-1.3308,1.086,0.0079915,0.079537,0.0070162
-1.3298,1.086,0.0080173,0.079652,0.0070397
-1.3288,1.086,0.0080433,0.079767,0.0070633
-1.3278,1.086,0.0080693,0.079882,0.007087
-1.3268,1.086,0.0080954,0.079997,0.0071107
-1.3258,1.086,0.0081216,0.080112,0.0071344
-1.3248,1.086,0.0081479,0.080228,0.0071581
-1.3238,1.086,0.0081742,0.080344,0.007182
-1.3228,1.086,0.0082006,0.080459,0.007206
-1.3218,1.0859,0.0082271,0.080575,0.00723
-1.3208,1.0859,0.0082536,0.08069,0.007254
-1.3198,1.0859,0.0082802,0.080806,0.0072782
-1.3188,1.0859,0.0083069,0.080922,0.0073024
-1.3178,1.0859,0.0083337,0.081038,0.0073267
-1.3168,1.0859,0.0083606,0.081154,0.0073511
-1.3158,1.0859,0.0083875,0.08127,0.0073756
-1.3148,1.0859,0.0084146,0.081387,0.0074002
-1.3138,1.0859,0.0084417,0.081503,0.0074248
-1.3128,1.0859,0.0084689,0.08162,0.0074496
-1.3118,1.0859,0.0084963,0.081737,0.0074745
-1.3108,1.0859,0.0085238,0.081854,0.0074997
-1.3098,1.0859,0.0085515,0.081972,0.0075249
-1.3088,1.0859,0.0085793,0.08209,0.0075504
-1.3078,1.0858,0.0086073,0.082208,0.007576
-1.3068,1.0858,0.0086354,0.082326,0.0076018
-1.3058,1.0858,0.0086637,0.082444,0.0076278
-1.3048,1.0858,0.0086921,0.082562,0.0076539
-1.3038,1.0858,0.0087208,0.082681,0.0076802
-1.3028,1.0858,0.0087496,0.082799,0.0077065
-1.3018,1.0858,0.0087786,0.082918,0.0077332
-1.3008,1.0858,0.0088076,0.083038,0.0077599
-1.2998,1.0858,0.0088369,0.083157,0.0077867
-1.2988,1.0858,0.0088662,0.083277,0.0078137
-1.2978,1.0858,0.0088956,0.083396,0.0078407
-1.2968,1.0857,0.0089252,0.083516,0.0078679
-1.2958,1.0857,0.0089548,0.083636,0.0078951
-1.2948,1.0857,0.0089845,0.083756,0.0079224
-1.2938,1.0857,0.0090143,0.083877,0.0079498
-1.2928,1.0857,0.0090442,0.083997,0.0079773
-1.2918,1.0857,0.0090741,0.084118,0.0080047
-1.2908,1.0857,0.0091041,0.084238,0.0080323
-1.2898,1.0857,0.0091344,0.084359,0.00806
-1.2888,1.0857,0.0091646,0.08448,0.0080878
-1.2878,1.0857,0.009195,0.084601,0.0081156
-1.2868,1.0856,0.0092255,0.084722,0.0081435
-1.2858,1.0856,0.009256,0.084844,0.0081716
-1.2848,1.0856,0.0092868,0.084965,0.0081997
-1.2838,1.0856,0.0093176,0.085087,0.008228
-1.2828,1.0856,0.0093486,0.085209,0.0082563
-1.2818,1.0856,0.0093796,0.085331,0.0082847
-1.2808,1.0856,0.0094107,0.085453,0.0083132
-1.2798,1.0856,0.009442,0.085575,0.0083417
-1.2788,1.0856,0.0094735,0.085697,0.0083704
-1.2778,1.0855,0.0095049,0.08582,0.0083994
-1.2768,1.0855,0.0095367,0.085942,0.0084283
-1.2758,1.0855,0.0095686,0.086065,0.0084574
-1.2748,1.0855,0.0096006,0.086188,0.0084866
-1.2738,1.0855,0.0096327,0.086311,0.0085159
-1.2728,1.0855,0.0096649,0.086435,0.0085454
-1.2718,1.0855,0.0096973,0.086559,0.0085749
-1.2708,1.0855,0.0097297,0.086683,0.0086046
-1.2698,1.0854,0.0097623,0.086807,0.0086344
-1.2688,1.0854,0.009795,0.086931,0.0086642
-1.2678,1.0854,0.0098279,0.087055,0.0086943
-1.2668,1.0854,0.0098611,0.08718,0.0087248
-1.2658,1.0854,0.0098945,0.087305,0.0087557
-1.2648,1.0854,0.0099279,0.08743,0.0087866
-1.2638,1.0854,0.0099616,0.087555,0.0088178
-1.2628,1.0854,0.0099955,0.08768,0.0088492
-1.2618,1.0853,0.010029,0.087806,0.0088806
-1.2608,1.0853,0.010064,0.087931,0.0089123
-1.2598,1.0853,0.010098,0.088057,0.0089442
-1.2588,1.0853,0.010132,0.088183,0.0089762
-1.2578,1.0853,0.010167,0.088309,0.0090083
-1.2568,1.0853,0.010202,0.088435,0.0090406
-1.2558,1.0853,0.010236,0.088562,0.0090731
-1.2548,1.0852,0.010271,0.088688,0.0091058
-1.2538,1.0852,0.010306,0.088814,0.0091386
-1.2528,1.0852,0.010342,0.088941,0.0091715
-1.2518,1.0852,0.010377,0.089068,0.0092044
-1.2508,1.0852,0.010412,0.089195,0.0092375
-1.2498,1.0852,0.010448,0.089322,0.0092708
-1.2488,1.0852,0.010483,0.089449,0.0093043
-1.2478,1.0851,0.010519,0.089576,0.0093378
-1.2468,1.0851,0.010555,0.089703,0.0093715
-1.2458,1.0851,0.01059,0.08983,0.0094054
-1.2448,1.0851,0.010626,0.089957,0.0094394
-1.2438,1.0851,0.010663,0.090085,0.0094736
-1.2428,1.0851,0.010699,0.090212,0.009508
-1.2418,1.085,0.010735,0.09034,0.0095427
-1.2408,1.085,0.010772,0.090468,0.0095775
-1.2398,1.085,0.010809,0.090596,0.0096124
-1.2388,1.085,0.010846,0.090725,0.0096474
-1.2378,1.085,0.010883,0.090853,0.0096825
-1.2368,1.085,0.010921,0.090982,0.009718
-1.2358,1.0849,0.010958,0.091111,0.0097537
-1.2348,1.0849,0.010996,0.091239,0.0097896
-1.2338,1.0849,0.011034,0.091368,0.0098256
-1.2328,1.0849,0.011072,0.091498,0.0098618
-1.2318,1.0849,0.01111,0.091627,0.0098981
-1.2308,1.0849,0.011148,0.091756,0.0099347
-1.2298,1.0848,0.011187,0.091886,0.0099717
-1.2288,1.0848,0.011226,0.092016,0.010009
-1.2278,1.0848,0.011265,0.092146,0.010046
-1.2268,1.0848,0.011304,0.092276,0.010084
-1.2258,1.0848,0.011343,0.092406,0.010121
-1.2248,1.0848,0.011383,0.092536,0.010159
-1.2238,1.0847,0.011423,0.092666,0.010198
-1.2228,1.0847,0.011463,0.092796,0.010236
-1.2218,1.0847,0.011503,0.092927,0.010275
-1.2208,1.0847,0.011543,0.093058,0.010313
-1.2198,1.0847,0.011583,0.093189,0.010352
-1.2188,1.0846,0.011624,0.093321,0.010391
-1.2178,1.0846,0.011664,0.093452,0.010431
-1.2168,1.0846,0.011705,0.093584,0.01047
-1.2158,1.0846,0.011747,0.093715,0.01051
-1.2148,1.0846,0.011788,0.093847,0.010551
-1.2138,1.0845,0.011829,0.093979,0.010591
-1.2128,1.0845,0.011871,0.094112,0.010631
-1.2118,1.0845,0.011913,0.094245,0.010672
-1.2108,1.0845,0.011955,0.094377,0.010713
-1.2098,1.0845,0.011997,0.094511,0.010754
-1.2088,1.0844,0.012039,0.094644,0.010795
-1.2078,1.0844,0.012082,0.094777,0.010837
-1.2068,1.0844,0.012125,0.094911,0.010878
-1.2058,1.0844,0.012168,0.095045,0.01092
-1.2048,1.0844,0.012211,0.095179,0.010962
-1.2038,1.0843,0.012254,0.095313,0.011004
-1.2028,1.0843,0.012298,0.095447,0.011046
-1.2018,1.0843,0.012341,0.095582,0.011088
-1.2008,1.0843,0.012385,0.095717,0.01113
-1.1998,1.0843,0.012429,0.095852,0.011173
-1.1988,1.0842,0.012474,0.095987,0.011216
-1.1978,1.0842,0.012519,0.096123,0.011259
-1.1968,1.0842,0.012564,0.096259,0.011302
-1.1958,1.0842,0.012609,0.096395,0.011346
-1.1948,1.0841,0.012654,0.096531,0.01139
-1.1938,1.0841,0.0127,0.096667,0.011434
-1.1928,1.0841,0.012746,0.096804,0.011478
-1.1918,1.0841,0.012792,0.09694,0.011522
-1.1908,1.0841,0.012839,0.097077,0.011567
-1.1898,1.084,0.012886,0.097214,0.011612
-1.1888,1.084,0.012933,0.09735,0.011658
-1.1878,1.084,0.01298,0.097487,0.011703
-1.1868,1.084,0.013027,0.097624,0.011749
-1.1858,1.0839,0.013075,0.097761,0.011795
-1.1848,1.0839,0.013123,0.097898,0.011842
-1.1838,1.0839,0.013171,0.098036,0.011888
-1.1828,1.0839,0.013219,0.098174,0.011935
-1.1818,1.0838,0.013268,0.098312,0.011982
-1.1808,1.0838,0.013317,0.098451,0.012029
-1.1798,1.0838,0.013366,0.098589,0.012076
-1.1788,1.0837,0.013415,0.098728,0.012124
-1.1778,1.0837,0.013465,0.098867,0.012171
-1.1768,1.0837,0.013515,0.099006,0.012219
-1.1758,1.0837,0.013565,0.099146,0.012266
-1.1748,1.0836,0.013615,0.099285,0.012314
-1.1738,1.0836,0.013666,0.099426,0.012363
-1.1728,1.0836,0.013716,0.099566,0.012411
-1.1718,1.0835,0.013767,0.099707,0.01246
-1.1708,1.0835,0.013818,0.099848,0.012508
-1.1698,1.0835,0.013869,0.09999,0.012557
-1.1688,1.0834,0.013921,0.10013,0.012606
-1.1678,1.0834,0.013972,0.10027,0.012655
-1.1668,1.0834,0.014024,0.10042,0.012705
-1.1658,1.0834,0.014075,0.10056,0.012754
-1.1648,1.0833,0.014127,0.1007,0.012803
-1.1638,1.0833,0.014179,0.10085,0.012852
-1.1628,1.0833,0.014231,0.10099,0.012902
-1.1618,1.0832,0.014284,0.10113,0.012951
-1.1608,1.0832,0.014337,0.10128,0.013002
-1.1598,1.0832,0.014389,0.10142,0.013052
-1.1588,1.0831,0.014442,0.10157,0.013102
-1.1578,1.0831,0.014496,0.10171,0.013152
-1.1568,1.0831,0.014549,0.10185,0.013203
-1.1558,1.083,0.014603,0.102,0.013254
-1.1548,1.083,0.014657,0.10215,0.013305
-1.1538,1.083,0.014712,0.10229,0.013356
-1.1528,1.0829,0.014766,0.10244,0.013408
-1.1518,1.0829,0.014822,0.10258,0.01346
-1.1508,1.0829,0.014877,0.10273,0.013512
-1.1498,1.0828,0.014933,0.10288,0.013566
-1.1488,1.0828,0.01499,0.10302,0.013619
-1.1478,1.0827,0.015046,0.10317,0.013673
-1.1468,1.0827,0.015103,0.10332,0.013727
-1.1458,1.0827,0.015161,0.10347,0.013781
-1.1448,1.0826,0.015218,0.10361,0.013835
-1.1438,1.0826,0.015276,0.10376,0.013889
-1.1428,1.0826,0.015334,0.10391,0.013943
-1.1418,1.0825,0.015392,0.10406,0.013998
-1.1408,1.0825,0.015451,0.10421,0.014052
-1.1398,1.0825,0.01551,0.10436,0.014107
-1.1388,1.0824,0.015569,0.10451,0.014162
-1.1378,1.0824,0.015629,0.10465,0.014217
-1.1368,1.0823,0.015689,0.1048,0.014273
-1.1358,1.0823,0.015749,0.10495,0.014329
-1.1348,1.0823,0.015809,0.1051,0.014385
-1.1338,1.0822,0.01587,0.10525,0.01444
-1.1328,1.0822,0.015932,0.1054,0.014497
-1.1318,1.0821,0.015995,0.10555,0.014553
-1.1308,1.0821,0.016058,0.10571,0.01461
-1.1298,1.0821,0.016121,0.10586,0.014667
-1.1288,1.082,0.016185,0.10601,0.014725
-1.1278,1.082,0.016249,0.10616,0.014782
-1.1268,1.0819,0.016314,0.10631,0.014839
-1.1258,1.0819,0.016379,0.10646,0.014897
-1.1248,1.0819,0.016445,0.10661,0.014955
-1.1238,1.0818,0.016511,0.10677,0.015013
-1.1228,1.0818,0.016577,0.10692,0.015072
-1.1218,1.0817,0.016644,0.10707,0.01513
-1.1208,1.0817,0.016711,0.10723,0.015189
-1.1198,1.0816,0.016779,0.10738,0.015248
-1.1188,1.0816,0.016847,0.10754,0.015307
-1.1178,1.0815,0.016915,0.10769,0.015367
-1.1168,1.0815,0.016984,0.10785,0.015427
-1.1158,1.0815,0.017054,0.108,0.015488
-1.1148,1.0814,0.017125,0.10816,0.015549
-1.1138,1.0814,0.017196,0.10832,0.015611
-1.1128,1.0813,0.017268,0.10847,0.015674
-1.1118,1.0813,0.01734,0.10863,0.015737
-1.1108,1.0812,0.017413,0.10879,0.0158
-1.1098,1.0812,0.017486,0.10895,0.015864
-1.1088,1.0811,0.01756,0.1091,0.015928
-1.1078,1.081,0.017634,0.10926,0.015992
-1.1068,1.081,0.017708,0.10942,0.016057
-1.1058,1.0809,0.017784,0.10958,0.016122
-1.1048,1.0809,0.01786,0.10974,0.016188
-1.1038,1.0808,0.017936,0.1099,0.016255
-1.1028,1.0808,0.018011,0.11006,0.016323
-1.1018,1.0807,0.018088,0.11022,0.01639
-1.1008,1.0807,0.018165,0.11038,0.016457
-1.0998,1.0806,0.018242,0.11054,0.016525
-1.0988,1.0805,0.018319,0.1107,0.016593
-1.0978,1.0805,0.018397,0.11086,0.016662
-1.0968,1.0804,0.018475,0.11102,0.01673
-1.0958,1.0804,0.018553,0.11118,0.016797
-1.0948,1.0803,0.018631,0.11134,0.016866
-1.0938,1.0803,0.01871,0.1115,0.016935
-1.0928,1.0802,0.018789,0.11166,0.017004
-1.0918,1.0801,0.018868,0.11183,0.017075
-1.0908,1.0801,0.018948,0.11199,0.017145
-1.0898,1.08,0.019028,0.11215,0.017215
-1.0888,1.08,0.019108,0.11231,0.017286
-1.0878,1.0799,0.019189,0.11247,0.017357
-1.0868,1.0799,0.01927,0.11264,0.017429
-1.0858,1.0798,0.019351,0.1128,0.0175
-1.0848,1.0797,0.019433,0.11297,0.017572
-1.0838,1.0797,0.019515,0.11313,0.017644
-1.0828,1.0796,0.019598,0.1133,0.017716
-1.0818,1.0796,0.019681,0.11346,0.017789
-1.0808,1.0795,0.019765,0.11363,0.017863
-1.0798,1.0794,0.01985,0.11379,0.017938
-1.0788,1.0794,0.019937,0.11396,0.018014
-1.0778,1.0793,0.020024,0.11413,0.018091
-1.0768,1.0792,0.020111,0.11429,0.018168
-1.0758,1.0792,0.0202,0.11446,0.018245
-1.0748,1.0791,0.020289,0.11463,0.018323
-1.0738,1.079,0.020378,0.1148,0.018402
-1.0728,1.079,0.020468,0.11496,0.018481
-1.0718,1.0789,0.020558,0.11513,0.01856
-1.0708,1.0788,0.02065,0.1153,0.01864
-1.0698,1.0788,0.020742,0.11547,0.018721
-1.0688,1.0787,0.020834,0.11564,0.018802
-1.0678,1.0786,0.020927,0.11581,0.018883
-1.0668,1.0786,0.02102,0.11598,0.018965
-1.0658,1.0785,0.021114,0.11615,0.019047
-1.0648,1.0784,0.021209,0.11632,0.01913
-1.0638,1.0784,0.021303,0.11649,0.019213
-1.0628,1.0783,0.021399,0.11666,0.019297
-1.0618,1.0782,0.021495,0.11683,0.019381
-1.0608,1.0781,0.021592,0.117,0.019466
-1.0598,1.0781,0.02169,0.11717,0.019552
-1.0588,1.078,0.021789,0.11734,0.019639
-1.0578,1.0779,0.021887,0.11752,0.019725
-1.0568,1.0778,0.021987,0.11769,0.019813
-1.0558,1.0778,0.022086,0.11786,0.019901
-1.0548,1.0777,0.022185,0.11803,0.019988
-1.0538,1.0776,0.022286,0.11821,0.020076
-1.0528,1.0775,0.022385,0.11838,0.020164
-1.0518,1.0775,0.022485,0.11855,0.020253
-1.0508,1.0774,0.022586,0.11873,0.020342
-1.0498,1.0773,0.022688,0.1189,0.020431
-1.0488,1.0772,0.022792,0.11908,0.020522
-1.0478,1.0771,0.022898,0.11925,0.020613
-1.0468,1.0771,0.023006,0.11943,0.020704
-1.0458,1.077,0.023113,0.11961,0.020796
-1.0448,1.0769,0.023221,0.11978,0.020888
-1.0438,1.0768,0.02333,0.11996,0.020981
-1.0428,1.0767,0.02344,0.12014,0.021074
-1.0418,1.0766,0.02355,0.12032,0.021167
-1.0408,1.0765,0.02366,0.1205,0.021261
-1.0398,1.0764,0.02377,0.12068,0.021354
-1.0388,1.0763,0.023882,0.12086,0.021449
-1.0378,1.0762,0.023995,0.12104,0.021544
-1.0368,1.0762,0.024107,0.12122,0.021639
-1.0358,1.0761,0.02422,0.12141,0.021735
-1.0348,1.076,0.024333,0.12159,0.021831
-1.0338,1.0759,0.024447,0.12177,0.021926
-1.0328,1.0758,0.024563,0.12195,0.022023
-1.0318,1.0757,0.024679,0.12214,0.02212
-1.0308,1.0756,0.024797,0.12232,0.022216
-1.0298,1.0755,0.024916,0.12251,0.022315
-1.0288,1.0754,0.025036,0.12269,0.022413
-1.0278,1.0753,0.025155,0.12288,0.022511
-1.0268,1.0752,0.025275,0.12306,0.02261
-1.0258,1.0751,0.025397,0.12325,0.02271
-1.0248,1.075,0.025519,0.12344,0.022809
-1.0238,1.0748,0.025644,0.12363,0.02291
-1.0228,1.0747,0.025769,0.12382,0.02301
-1.0218,1.0746,0.025893,0.12401,0.023111
-1.0208,1.0745,0.026018,0.1242,0.023212
-1.0198,1.0744,0.026145,0.12439,0.023314
-1.0188,1.0743,0.026272,0.12458,0.023417
-1.0178,1.0742,0.026401,0.12477,0.02352
-1.0168,1.0741,0.026529,0.12496,0.023624
-1.0158,1.074,0.02666,0.12515,0.023727
-1.0148,1.0738,0.026793,0.12535,0.023831
-1.0138,1.0737,0.026926,0.12554,0.023937
-1.0128,1.0736,0.02706,0.12573,0.024042
-1.0118,1.0735,0.027195,0.12593,0.024147
-1.0108,1.0734,0.027329,0.12612,0.024252
-1.0098,1.0732,0.027464,0.12632,0.024358
-1.0088,1.0731,0.0276,0.12651,0.024464
-1.0078,1.073,0.027736,0.12671,0.02457
-1.0068,1.0729,0.027876,0.1269,0.024676
-1.0058,1.0727,0.028017,0.1271,0.024785
-1.0048,1.0726,0.028159,0.1273,0.024895
-1.0038,1.0725,0.028303,0.1275,0.025006
-1.0028,1.0723,0.028447,0.12769,0.025117
-1.0018,1.0722,0.028594,0.12789,0.025229
-1.0008,1.0721,0.028741,0.12809,0.025341
-0.99975,1.0719,0.02889,0.12829,0.025455
-0.99875,1.0718,0.02904,0.12849,0.025571
-0.99775,1.0716,0.02919,0.12869,0.025686
-0.99675,1.0715,0.029342,0.12889,0.025802
-0.99575,1.0714,0.029493,0.12909,0.025917
-0.99475,1.0712,0.029645,0.12929,0.026034
-0.99375,1.0711,0.029797,0.1295,0.026151
-0.99275,1.0709,0.02995,0.1297,0.026269
-0.99175,1.0708,0.030104,0.1299,0.026388
-0.99075,1.0707,0.030258,0.1301,0.026508
-0.98975,1.0705,0.030413,0.13031,0.026628
-0.98875,1.0704,0.030568,0.13051,0.026748
-0.98775,1.0702,0.030724,0.13072,0.02687
-0.98675,1.0701,0.030882,0.13092,0.026992
-0.98575,1.0699,0.031041,0.13113,0.027114
-0.98475,1.0698,0.031202,0.13133,0.027237
-0.98375,1.0696,0.031362,0.13154,0.02736
-0.98275,1.0695,0.031523,0.13175,0.027483
-0.98175,1.0693,0.031684,0.13196,0.027607
-0.98075,1.0692,0.031847,0.13216,0.027732
-0.97974,1.069,0.032008,0.13237,0.027855
-0.97874,1.0689,0.032171,0.13258,0.027981
-0.97774,1.0687,0.032334,0.13279,0.028106
-0.97674,1.0686,0.032498,0.133,0.028233
-0.97574,1.0684,0.032663,0.13321,0.028359
-0.97474,1.0682,0.032828,0.13341,0.028487
-0.97374,1.0681,0.032994,0.13362,0.028614
-0.97274,1.0679,0.033162,0.13383,0.028743
-0.97174,1.0678,0.03333,0.13404,0.028872
-0.97074,1.0676,0.033498,0.13425,0.029001
-0.96974,1.0675,0.03367,0.13446,0.029131
-0.96874,1.0673,0.033841,0.13467,0.029263
-0.96774,1.0671,0.034015,0.13488,0.029395
-0.96674,1.067,0.03419,0.1351,0.029529
-0.96574,1.0668,0.034368,0.13531,0.029665
-0.96474,1.0666,0.034548,0.13552,0.029801
-0.96374,1.0664,0.034731,0.13574,0.029937
-0.96274,1.0663,0.034913,0.13596,0.030075
-0.96174,1.0661,0.035096,0.13617,0.030214
-0.96074,1.0659,0.035281,0.13639,0.030354
-0.95974,1.0657,0.035467,0.13661,0.030494
-0.95874,1.0656,0.035653,0.13682,0.030637
-0.95774,1.0654,0.03584,0.13704,0.030778
-0.95674,1.0652,0.036027,0.13726,0.030921
-0.95574,1.065,0.036213,0.13748,0.031064
-0.95474,1.0648,0.036402,0.1377,0.031209
-0.95374,1.0646,0.036592,0.13792,0.031354
-0.95274,1.0644,0.036782,0.13814,0.031498
-0.95174,1.0642,0.036973,0.13836,0.031643
-0.95074,1.0641,0.037166,0.13858,0.03179
-0.94974,1.0639,0.037358,0.1388,0.031938
-0.94874,1.0637,0.03755,0.13902,0.032085
-0.94774,1.0635,0.037738,0.13925,0.032234
-0.94674,1.0633,0.037929,0.13947,0.032385
-0.94574,1.0631,0.03812,0.13969,0.032537
-0.94474,1.0629,0.038311,0.13992,0.032688
-0.94374,1.0627,0.038501,0.14014,0.032839
-0.94274,1.0625,0.038693,0.14037,0.032991
-0.94174,1.0622,0.03889,0.1406,0.033143
-0.94074,1.062,0.039082,0.14082,0.033295
-0.93973,1.0618,0.039278,0.14105,0.033449
-0.93873,1.0616,0.039477,0.14128,0.033606
-0.93773,1.0614,0.039675,0.1415,0.033762
-0.93673,1.0612,0.039869,0.14173,0.033918
-0.93573,1.061,0.040063,0.14196,0.034076
-0.93473,1.0608,0.040256,0.14219,0.034234
-0.93373,1.0606,0.040451,0.14242,0.034393
-0.93273,1.0603,0.040652,0.14265,0.034552
-0.93173,1.0601,0.04085,0.14288,0.034713
-0.93073,1.0599,0.041051,0.14311,0.034874
-0.92973,1.0597,0.041254,0.14334,0.035036
-0.92873,1.0595,0.041462,0.14358,0.035197
-0.92773,1.0592,0.041667,0.14381,0.035361
-0.92673,1.059,0.041873,0.14405,0.035528
-0.92573,1.0588,0.042082,0.14428,0.035696
-0.92473,1.0585,0.042292,0.14452,0.035866
-0.92373,1.0583,0.042511,0.14476,0.036035
-0.92273,1.058,0.042731,0.145,0.036205
-0.92173,1.0578,0.042954,0.14524,0.036374
-0.92073,1.0576,0.043175,0.14547,0.036545
-0.91973,1.0573,0.043401,0.14572,0.036716
-0.91873,1.0571,0.043628,0.14596,0.036888
-0.91773,1.0568,0.043851,0.1462,0.037061
-0.91673,1.0565,0.044081,0.14644,0.037234
-0.91573,1.0563,0.04431,0.14668,0.037408
-0.91473,1.056,0.044538,0.14692,0.037583
-0.91373,1.0558,0.044763,0.14716,0.037756
-0.91273,1.0555,0.044993,0.1474,0.037931
-0.91173,1.0553,0.045222,0.14764,0.038105
-0.91073,1.055,0.045453,0.14789,0.038282
-0.90973,1.0548,0.045683,0.14813,0.038457
-0.90873,1.0545,0.045922,0.14837,0.038635
-0.90773,1.0542,0.04616,0.14862,0.038815
-0.90673,1.0539,0.046395,0.14886,0.038996
-0.90573,1.0537,0.046633,0.14911,0.039178
-0.90473,1.0534,0.046871,0.14935,0.039363
-0.90373,1.0531,0.047111,0.1496,0.039548
-0.90273,1.0529,0.047348,0.14985,0.039734
-0.90173,1.0526,0.047584,0.1501,0.03992
-0.90073,1.0523,0.047825,0.15034,0.040107
-0.89972,1.052,0.048068,0.15059,0.040296
-0.89872,1.0517,0.048308,0.15084,0.040486
-0.89772,1.0515,0.048548,0.15109,0.040675
-0.89672,1.0512,0.048786,0.15135,0.040867
-0.89572,1.0509,0.04903,0.1516,0.041059
-0.89472,1.0506,0.049276,0.15185,0.041251
-0.89372,1.0503,0.049525,0.15211,0.041443
-0.89272,1.05,0.049775,0.15236,0.041636
-0.89172,1.0497,0.050026,0.15262,0.041831
-0.89072,1.0494,0.050279,0.15287,0.042027
-0.88972,1.0491,0.050532,0.15313,0.042223
-0.88872,1.0488,0.050789,0.15339,0.042421
-0.88772,1.0449,0.050898,0.15311,0.042496
-0.88672,1.0446,0.051157,0.15336,0.042698
-0.88572,1.0478,0.051565,0.15416,0.043027
-0.88472,1.0475,0.051826,0.15442,0.04323
-0.88372,1.0472,0.052089,0.15468,0.043438
-0.88272,1.0469,0.052351,0.15494,0.043646
-0.88172,1.0466,0.052614,0.15521,0.043854
-0.88072,1.0462,0.052877,0.15547,0.044064
-0.87972,1.0459,0.05314,0.15573,0.044274
-0.87872,1.0456,0.053402,0.15599,0.044484
-0.87772,1.0453,0.053667,0.15625,0.044697
-0.87672,1.0449,0.053933,0.15651,0.044914
-0.87572,1.0446,0.0542,0.15678,0.045129
-0.87472,1.0443,0.054467,0.15704,0.045346
-0.87372,1.0439,0.054733,0.1573,0.045566
-0.87272,1.0436,0.055002,0.15757,0.045785
-0.87172,1.0433,0.055269,0.15783,0.046005
-0.87072,1.0429,0.055538,0.1581,0.046224
-0.86972,1.0426,0.055808,0.15836,0.046444
-0.86872,1.0422,0.056082,0.15863,0.046665
-0.86772,1.0419,0.056359,0.1589,0.046888
-0.86672,1.0416,0.056638,0.15917,0.047114
-0.86572,1.0412,0.05692,0.15943,0.047341
-0.86472,1.0408,0.057206,0.1597,0.04757
-0.86372,1.0405,0.057494,0.15997,0.0478
-0.86272,1.0401,0.057783,0.16025,0.048032
-0.86172,1.0398,0.058075,0.16052,0.048265
-0.86072,1.0394,0.058369,0.16079,0.048501
-0.85971,1.039,0.058667,0.16107,0.048733
-0.85871,1.0387,0.058965,0.16135,0.048969
-0.85771,1.0383,0.059265,0.16163,0.049203
-0.85671,1.0379,0.059568,0.16191,0.049439
-0.85571,1.0375,0.059873,0.16219,0.049676
-0.85471,1.0371,0.06018,0.16247,0.049914
-0.85371,1.0367,0.06049,0.16276,0.050151
-0.85271,1.0364,0.060804,0.16304,0.050389
-0.85171,1.036,0.061119,0.16332,0.050629
-0.85071,1.0356,0.061437,0.16361,0.050868
-0.84971,1.0352,0.061758,0.16389,0.051111
-0.84871,1.0348,0.06208,0.16418,0.051351
-0.84771,1.0344,0.062401,0.16447,0.051594
-0.84671,1.0339,0.062728,0.16475,0.051837
-0.84571,1.0335,0.063054,0.16504,0.05208
-0.84471,1.0331,0.063381,0.16533,0.052325
-0.84371,1.0327,0.063712,0.16562,0.052569
-0.84271,1.0323,0.064043,0.16591,0.052816
-0.84171,1.0319,0.064379,0.1662,0.053064
-0.84071,1.0314,0.064716,0.16649,0.053315
-0.83971,1.031,0.065054,0.16679,0.053567
-0.83871,1.0306,0.065393,0.16708,0.053821
-0.83771,1.0302,0.065734,0.16737,0.054078
-0.83671,1.0297,0.066076,0.16766,0.054333
-0.83571,1.0293,0.06642,0.16795,0.054593
-0.83471,1.0288,0.066762,0.16825,0.054852
-0.83371,1.0284,0.067111,0.16854,0.05511
-0.83271,1.028,0.067462,0.16884,0.055366
-0.83171,1.0275,0.067816,0.16914,0.055621
-0.83071,1.0271,0.068174,0.16944,0.055876
-0.82971,1.0266,0.068532,0.16975,0.056127
-0.82871,1.0261,0.068891,0.17005,0.05638
-0.82771,1.0257,0.069251,0.17035,0.056636
-0.82671,1.0252,0.069615,0.17066,0.056895
-0.82571,1.0248,0.069978,0.17096,0.057152
-0.82471,1.0243,0.070342,0.17127,0.057417
-0.82371,1.0238,0.070705,0.17157,0.05768
-0.82271,1.0233,0.071075,0.17188,0.057951
-0.82171,1.0228,0.071444,0.17218,0.058219
-0.82071,1.0224,0.071811,0.17248,0.058491
-0.8197,1.0219,0.072183,0.17279,0.058767
-0.8187,1.0214,0.07256,0.17309,0.059049
-0.8177,1.0209,0.072939,0.17339,0.059327
-0.8167,1.0204,0.073319,0.1737,0.059609
-0.8157,1.0199,0.073703,0.174,0.059891
-0.8147,1.0194,0.074084,0.17431,0.060175
-0.8137,1.0188,0.074469,0.17461,0.060457
-0.8127,1.0183,0.07486,0.17492,0.060742
-0.8117,1.0178,0.075251,0.17523,0.061028
-0.8107,1.0173,0.075643,0.17554,0.061315
-0.8097,1.0168,0.076038,0.17584,0.061607
-0.8087,1.0162,0.076435,0.17615,0.061901
-0.8077,1.0157,0.076828,0.17646,0.062196
-0.8067,1.0152,0.077218,0.17677,0.06249
-0.8057,1.0146,0.077615,0.17708,0.062784
-0.8047,1.0141,0.07801,0.17739,0.063078
-0.8037,1.0136,0.078409,0.1777,0.063373
-0.8027,1.013,0.078805,0.17801,0.06367
-0.8017,1.0125,0.0792,0.17832,0.063966
-0.8007,1.0119,0.079595,0.17863,0.064261
-0.7997,1.0114,0.079991,0.17894,0.064558
-0.7987,1.0108,0.080386,0.17926,0.064853
-0.7977,1.0103,0.080778,0.17957,0.065147
-0.7967,1.0097,0.08118,0.17989,0.065443
-0.7957,1.0092,0.081579,0.18021,0.065738
-0.7947,1.0086,0.081979,0.18053,0.066037
-0.7937,1.008,0.082377,0.18085,0.066335
-0.7927,1.0075,0.082776,0.18117,0.066636
-0.7917,1.0069,0.083173,0.18149,0.066937
-0.7907,1.0063,0.08357,0.18181,0.067237
-0.7897,1.0058,0.083969,0.18213,0.067539
-0.7887,1.0052,0.08437,0.18245,0.067842
-0.7877,1.0046,0.084769,0.18277,0.068147
-0.7867,1.004,0.085169,0.18309,0.068451
-0.7857,1.0034,0.085568,0.18342,0.068758
-0.7847,1.0028,0.085969,0.18374,0.069067
-0.7837,1.0022,0.086375,0.18406,0.06938
-0.7827,1.0016,0.086782,0.18439,0.06969
-0.7817,1.001,0.087189,0.18471,0.070002
-0.7807,1.0004,0.087594,0.18504,0.070313
-0.77969,0.99976,0.088001,0.18536,0.070625
-0.77869,0.99914,0.088409,0.18569,0.070938
-0.77769,0.99851,0.088814,0.18601,0.071249
-0.77669,0.99789,0.089219,0.18634,0.071563
-0.77569,0.99725,0.089627,0.18666,0.071875
-0.77469,0.99661,0.090037,0.18699,0.072192
-0.77369,0.99597,0.090449,0.18731,0.072513
-0.77269,0.99532,0.090858,0.18764,0.072835
-0.77169,0.99467,0.091265,0.18796,0.073159
-0.77069,0.99401,0.091672,0.18828,0.073485
-0.76969,0.99335,0.092076,0.1886,0.073812
-0.76869,0.99269,0.092482,0.18892,0.074139
-0.76769,0.99202,0.092893,0.18925,0.074469
-0.76669,0.99134,0.093304,0.18957,0.074799
-0.76569,0.99067,0.093715,0.18989,0.075132
-0.76469,0.98998,0.094131,0.19021,0.075471
-0.76369,0.98929,0.094545,0.19053,0.07581
-0.76269,0.9886,0.094962,0.19086,0.07615
-0.76169,0.9879,0.095382,0.19118,0.076489
-0.76069,0.98719,0.095809,0.1915,0.076833
-0.75969,0.98648,0.096233,0.19183,0.07718
-0.75869,0.98576,0.096659,0.19215,0.077529
-0.75769,0.98504,0.097082,0.19247,0.077875
-0.75669,0.98432,0.097509,0.19279,0.078229
-0.75569,0.98359,0.097936,0.19311,0.078583
-0.75469,0.98286,0.098366,0.19343,0.07894
-0.75369,0.98212,0.098797,0.19375,0.079301
-0.75269,0.98138,0.09923,0.19407,0.079662
-0.75169,0.98063,0.099663,0.19439,0.080023
-0.75069,0.97987,0.1001,0.19472,0.080385
-0.74969,0.97911,0.10053,0.19504,0.080754
-0.74869,0.97835,0.10097,0.19536,0.081123
-0.74769,0.97758,0.10141,0.19568,0.081495
-0.74669,0.97681,0.10185,0.196,0.081868
-0.74569,0.97604,0.10229,0.19632,0.08225
-0.74469,0.97526,0.10274,0.19664,0.082636
-0.74369,0.97448,0.10319,0.19695,0.083024
-0.74269,0.97369,0.10365,0.19727,0.083417
-0.74169,0.9729,0.1041,0.19758,0.083814
-0.74069,0.9721,0.10455,0.19789,0.084214
-0.73968,0.97131,0.10501,0.1982,0.084619
-0.73868,0.97051,0.10547,0.19851,0.085026
-0.73768,0.9697,0.10592,0.19882,0.085439
-0.73668,0.9689,0.10639,0.19912,0.085852
-0.73568,0.96809,0.10685,0.19943,0.08627
-0.73468,0.96728,0.10731,0.19973,0.086693
-0.73368,0.96646,0.10777,0.20004,0.087115
-0.73268,0.96565,0.10823,0.20034,0.087538
-0.73168,0.96483,0.10869,0.20065,0.087962
-0.73068,0.96401,0.10915,0.20096,0.088387
-0.72968,0.96318,0.10962,0.20127,0.088814
-0.72868,0.96236,0.11008,0.20157,0.08924
-0.72768,0.96152,0.11056,0.20188,0.089664
-0.72668,0.96069,0.11103,0.20219,0.090092
-0.72568,0.95985,0.11149,0.2025,0.090522
-0.72468,0.95901,0.11196,0.2028,0.090952
-0.72368,0.95817,0.11243,0.20311,0.091386
-0.72268,0.95733,0.1129,0.20341,0.091825
-0.72168,0.95648,0.11336,0.20372,0.092261
-0.72068,0.95564,0.11383,0.20402,0.092698
-0.71968,0.95479,0.11429,0.20433,0.093137
-0.71868,0.95393,0.11475,0.20463,0.093578
-0.71768,0.95307,0.11522,0.20494,0.09402
-0.71668,0.95221,0.11568,0.20525,0.094468
-0.71568,0.95135,0.11615,0.20555,0.094917
-0.71468,0.95048,0.11661,0.20586,0.095368
-0.71368,0.94961,0.11708,0.20616,0.095822
-0.71268,0.94873,0.11755,0.20647,0.096284
-0.71168,0.94785,0.11802,0.20677,0.096744
-0.71068,0.94697,0.1185,0.20707,0.097207
-0.70968,0.94608,0.11897,0.20736,0.097674
-0.70868,0.94519,0.11944,0.20766,0.098145
-0.70768,0.9443,0.11992,0.20796,0.098619
-0.70668,0.9434,0.12039,0.20825,0.099098
-0.70568,0.9425,0.12088,0.20854,0.099581
-0.70468,0.94159,0.12136,0.20883,0.10007
-0.70368,0.94069,0.12184,0.20912,0.10056
-0.70268,0.93977,0.12232,0.20941,0.10106
-0.70168,0.93885,0.1228,0.20969,0.10156
-0.70068,0.93793,0.12329,0.20997,0.10206
-0.69967,0.937,0.12378,0.21025,0.10257
-0.69867,0.93607,0.12426,0.21053,0.10308
-0.69767,0.93514,0.12475,0.21081,0.1036
-0.69667,0.9342,0.12524,0.21109,0.10412
-0.69567,0.93326,0.12573,0.21137,0.10464
-0.69467,0.93232,0.12622,0.21165,0.10516
-0.69367,0.93138,0.12671,0.21192,0.10569
-0.69267,0.93043,0.1272,0.2122,0.10622
-0.69167,0.92948,0.1277,0.21248,0.10675
-0.69067,0.92853,0.12819,0.21275,0.10728
-0.68967,0.92757,0.12869,0.21303,0.10781
-0.68867,0.92662,0.12918,0.2133,0.10835
-0.68767,0.92566,0.12967,0.21358,0.10889
-0.68667,0.9247,0.13017,0.21385,0.10943
-0.68567,0.92373,0.13067,0.21412,0.10997
-0.68467,0.92276,0.13117,0.2144,0.11051
-0.68367,0.92178,0.13167,0.21467,0.11105
-0.68267,0.9208,0.13217,0.21494,0.1116
-0.68167,0.91981,0.13268,0.21521,0.11215
-0.68067,0.91881,0.1332,0.21548,0.1127
-0.67967,0.91781,0.13371,0.21576,0.11326
-0.67867,0.91679,0.13422,0.21603,0.11382
-0.67767,0.91578,0.13472,0.2163,0.11437
-0.67667,0.91476,0.13523,0.21657,0.11493
-0.67567,0.91373,0.13574,0.21684,0.11549
-0.67467,0.9127,0.13624,0.21711,0.11605
-0.67367,0.91167,0.13674,0.21737,0.11661
-0.67267,0.91064,0.13725,0.21764,0.11718
-0.67167,0.9096,0.13775,0.21791,0.11774
-0.67067,0.90855,0.13825,0.21818,0.11831
-0.66967,0.90751,0.13876,0.21845,0.11888
-0.66867,0.90646,0.13926,0.21871,0.11946
-0.66767,0.9054,0.13976,0.21898,0.12003
-0.66667,0.90434,0.14027,0.21925,0.12061
-0.66567,0.90329,0.14077,0.21951,0.12118
-0.66467,0.90222,0.14127,0.21977,0.12176
-0.66367,0.90116,0.14175,0.22003,0.12235
-0.66267,0.9001,0.14224,0.22029,0.12294
-0.66167,0.89903,0.14273,0.22056,0.12353
-0.66067,0.89797,0.14321,0.22082,0.12412
-0.65966,0.8969,0.14369,0.22109,0.12471
-0.65866,0.89582,0.14415,0.22135,0.12529
-0.65766,0.89475,0.14463,0.22161,0.1259
-0.65666,0.89367,0.14509,0.22188,0.12651
-0.65566,0.8926,0.14556,0.22214,0.12712
-0.65466,0.89152,0.14602,0.22241,0.12773
-0.65366,0.89044,0.14648,0.22267,0.12834
-0.65266,0.88935,0.14694,0.22293,0.12895
-0.65166,0.88826,0.14741,0.22319,0.12956
-0.65066,0.88717,0.14787,0.22345,0.13017
-0.64966,0.88607,0.14832,0.2237,0.13079
-0.64866,0.88497,0.14878,0.22396,0.13141
-0.64766,0.88387,0.14924,0.22421,0.13203
-0.64666,0.88276,0.1497,0.22446,0.13266
-0.64566,0.88166,0.15015,0.22471,0.13328
-0.64466,0.88055,0.15061,0.22496,0.13392
-0.64366,0.87943,0.15106,0.2252,0.13456
-0.64266,0.87831,0.15151,0.22544,0.13521
-0.64166,0.8772,0.15195,0.22568,0.13586
-0.64066,0.87608,0.15239,0.22592,0.13651
-0.63966,0.87497,0.15283,0.22616,0.13716
-0.63866,0.87385,0.15327,0.2264,0.13782
-0.63766,0.87274,0.1537,0.22663,0.13848
-0.63666,0.87162,0.15413,0.22686,0.13914
-0.63566,0.8705,0.15456,0.2271,0.1398
-0.63466,0.86938,0.15498,0.22733,0.14046
-0.63366,0.86826,0.15541,0.22755,0.14112
-0.63266,0.86714,0.15584,0.22777,0.1418
-0.63166,0.86601,0.15627,0.228,0.14247
-0.63066,0.86489,0.1567,0.22822,0.14315
-0.62966,0.86376,0.15713,0.22844,0.14382
-0.62866,0.86263,0.15757,0.22866,0.1445
-0.62766,0.86151,0.158,0.22887,0.14518
-0.62666,0.85756,0.15786,0.22828,0.14544
-0.62566,0.85925,0.15886,0.2293,0.14655
-0.62466,0.85812,0.15928,0.22951,0.14724
-0.62366,0.85699,0.15971,0.22972,0.14794
-0.62266,0.85585,0.16014,0.22992,0.14863
-0.62166,0.8547,0.16057,0.23012,0.14933
-0.62066,0.85355,0.16101,0.23031,0.15004
-0.61965,0.8524,0.16145,0.23051,0.15075
-0.61865,0.85124,0.1619,0.2307,0.15145
-0.61765,0.85008,0.16235,0.23089,0.15216
-0.61665,0.84892,0.16279,0.23108,0.15287
-0.61565,0.84776,0.16323,0.23126,0.15359
-0.61465,0.8466,0.16367,0.23145,0.15431
-0.61365,0.84543,0.16411,0.23164,0.15503
-0.61265,0.84426,0.16455,0.23182,0.15574
-0.61165,0.84309,0.16497,0.23201,0.15647
-0.61065,0.84192,0.16541,0.23219,0.15719
-0.60965,0.84075,0.16583,0.23236,0.1579
-0.60865,0.83957,0.16626,0.23254,0.15864
-0.60765,0.83839,0.16669,0.23271,0.15937
-0.60665,0.83721,0.16712,0.23288,0.1601
-0.60565,0.83603,0.16755,0.23305,0.16083
-0.60465,0.83485,0.16797,0.23322,0.16156
-0.60365,0.83367,0.16838,0.23338,0.1623
-0.60265,0.83249,0.16879,0.23355,0.16303
-0.60165,0.8313,0.1692,0.23371,0.16377
-0.60065,0.83012,0.16961,0.23388,0.1645
-0.59965,0.82893,0.17001,0.23405,0.16524
-0.59865,0.82774,0.17041,0.23421,0.16598
-0.59765,0.82655,0.17081,0.23438,0.16672
-0.59665,0.82536,0.1712,0.23453,0.16746
-0.59565,0.82417,0.17159,0.23469,0.16821
-0.59465,0.82297,0.17198,0.23485,0.16896
-0.59365,0.82178,0.17237,0.23501,0.16971
-0.59265,0.82058,0.17276,0.23516,0.17046
-0.59165,0.81939,0.17314,0.23532,0.17122
-0.59065,0.81819,0.1735,0.23547,0.17197
-0.58965,0.817,0.17386,0.23563,0.17273
-0.58865,0.81581,0.17422,0.23577,0.1735
-0.58765,0.81462,0.17459,0.23592,0.17426
-0.58665,0.81342,0.17495,0.23607,0.17503
-0.58565,0.81222,0.17529,0.23621,0.17579
-0.58465,0.81102,0.17562,0.23636,0.17656
-0.58365,0.80981,0.17596,0.23649,0.17733
-0.58265,0.8086,0.17631,0.23663,0.17811
-0.58165,0.80739,0.17666,0.23676,0.17889
-0.58065,0.80617,0.177,0.23689,0.17966
-0.57964,0.80494,0.17734,0.23701,0.18044
-0.57864,0.80372,0.17769,0.23713,0.18121
-0.57764,0.8025,0.17804,0.23726,0.18199
-0.57664,0.80127,0.17838,0.23738,0.18278
-0.57564,0.80005,0.17873,0.2375,0.18356
-0.57464,0.79882,0.17906,0.23761,0.18436
-0.57364,0.79759,0.1794,0.23772,0.18514
-0.57264,0.79636,0.17973,0.23784,0.18593
-0.57164,0.79513,0.18006,0.23795,0.18672
-0.57064,0.7939,0.18041,0.23805,0.18752
-0.56964,0.79267,0.18073,0.23816,0.18831
-0.56864,0.79143,0.18106,0.23827,0.1891
-0.56764,0.79019,0.1814,0.23838,0.18989
-0.56664,0.78895,0.18173,0.23848,0.19068
-0.56564,0.78771,0.18205,0.23859,0.19147
-0.56464,0.78647,0.18236,0.23869,0.19227
-0.56364,0.78522,0.18267,0.2388,0.19306
-0.56264,0.78398,0.18299,0.2389,0.19385
-0.56164,0.78273,0.1833,0.239,0.19465
-0.56064,0.78147,0.18361,0.23909,0.19545
-0.55964,0.78021,0.18392,0.23919,0.19625
-0.55864,0.77896,0.18422,0.23929,0.19705
-0.55764,0.77771,0.18453,0.23939,0.19785
-0.55664,0.77645,0.18483,0.23948,0.19865
-0.55564,0.7752,0.18513,0.23956,0.19945
-0.55464,0.77395,0.18541,0.23964,0.20025
-0.55364,0.7727,0.1857,0.23972,0.20106
-0.55264,0.77146,0.18599,0.23979,0.20185
-0.55164,0.77022,0.18627,0.23987,0.20265
-0.55064,0.76898,0.18654,0.23994,0.20345
-0.54964,0.76775,0.18681,0.24002,0.20426
-0.54864,0.76651,0.18708,0.24009,0.20506
-0.54764,0.76527,0.18734,0.24016,0.20587
-0.54664,0.76402,0.1876,0.24023,0.20669
-0.54564,0.76277,0.18786,0.24029,0.20751
-0.54464,0.76152,0.18811,0.24034,0.20831
-0.54364,0.76026,0.18837,0.2404,0.20912
-0.54264,0.759,0.18863,0.24046,0.20993
-0.54164,0.75774,0.18888,0.24051,0.21073
-0.54064,0.75649,0.18913,0.24056,0.21154
-0.53963,0.75522,0.18938,0.24062,0.21235
-0.53863,0.75396,0.18963,0.24067,0.21316
-0.53763,0.75269,0.18989,0.24072,0.21397
-0.53663,0.75142,0.19013,0.24076,0.21479
-0.53563,0.75015,0.19038,0.24081,0.2156
-0.53463,0.74887,0.19061,0.24086,0.21643
-0.53363,0.74758,0.19088,0.2409,0.21726
-0.53263,0.74628,0.19113,0.24094,0.21809
-0.53163,0.74499,0.19138,0.24098,0.21892
-0.53063,0.7437,0.19163,0.24103,0.21975
-0.52963,0.74241,0.19186,0.24107,0.22057
-0.52863,0.74111,0.19211,0.24112,0.2214
-0.52763,0.73982,0.19236,0.24116,0.22223
-0.52663,0.73852,0.19259,0.24121,0.22306
-0.52563,0.73722,0.19283,0.24125,0.22388
-0.52463,0.73592,0.19307,0.24129,0.22472
-0.52363,0.73461,0.19331,0.24133,0.22555
-0.52263,0.73331,0.19354,0.24136,0.22638
-0.52163,0.732,0.19378,0.24139,0.2272
-0.52063,0.73069,0.19402,0.24143,0.22803
-0.51963,0.72939,0.19424,0.24145,0.22886
-0.51863,0.72808,0.19447,0.24148,0.22968
-0.51763,0.72676,0.1947,0.2415,0.23051
-0.51663,0.72545,0.19493,0.24153,0.23135
-0.51563,0.72414,0.19516,0.24154,0.23218
-0.51463,0.72282,0.19537,0.24156,0.23301
-0.51363,0.7215,0.19559,0.24158,0.23384
-0.51263,0.72018,0.19581,0.24159,0.23468
-0.51163,0.71886,0.19603,0.2416,0.23552
-0.51063,0.71753,0.19625,0.24161,0.23638
-0.50963,0.7162,0.19647,0.24161,0.23723
-0.50863,0.71487,0.19669,0.2416,0.23809
-0.50763,0.71353,0.19693,0.2416,0.23894
-0.50663,0.71219,0.19716,0.24159,0.2398
-0.50563,0.71086,0.19739,0.24158,0.24066
-0.50463,0.70952,0.19763,0.24157,0.24153
-0.50363,0.70818,0.19786,0.24155,0.24239
-0.50263,0.70683,0.19809,0.24153,0.24326
-0.50163,0.70549,0.19833,0.24151,0.24414
-0.50063,0.70415,0.19856,0.24148,0.24502
-0.49962,0.70281,0.19879,0.24146,0.24589
-0.49862,0.70146,0.19901,0.24143,0.24677
-0.49762,0.70011,0.19923,0.2414,0.24765
-0.49662,0.69876,0.19946,0.24136,0.24853
-0.49562,0.6974,0.19968,0.24133,0.24941
-0.49462,0.69605,0.19988,0.24129,0.25029
-0.49362,0.6947,0.2001,0.24125,0.25117
-0.49262,0.69334,0.20031,0.24121,0.25203
-0.49162,0.69198,0.20052,0.24116,0.25292
-0.49062,0.69062,0.20073,0.24111,0.2538
-0.48962,0.68926,0.20095,0.24107,0.25469
-0.48862,0.68789,0.20118,0.24101,0.25557
-0.48762,0.68652,0.2014,0.24096,0.25646
-0.48662,0.68514,0.20162,0.2409,0.25735
-0.48562,0.68376,0.20186,0.24084,0.25823
-0.48462,0.68237,0.20208,0.24077,0.25912
-0.48362,0.68098,0.20231,0.2407,0.26002
-0.48262,0.67959,0.20254,0.24063,0.26093
-0.48162,0.6782,0.20277,0.24056,0.26183
-0.48062,0.6768,0.203,0.24049,0.26272
-0.47962,0.67541,0.20322,0.24043,0.26361
-0.47862,0.67402,0.20343,0.24036,0.2645
-0.47762,0.67263,0.20364,0.2403,0.2654
-0.47662,0.67125,0.20383,0.24024,0.2663
-0.47562,0.66987,0.20403,0.24018,0.2672
-0.47462,0.66849,0.20423,0.24012,0.26809
-0.47362,0.66711,0.20442,0.24005,0.26898
-0.47262,0.66573,0.20461,0.23999,0.26987
-0.47162,0.66434,0.2048,0.23992,0.27076
-0.47062,0.66295,0.20498,0.23986,0.27165
-0.46962,0.66157,0.20516,0.2398,0.27253
-0.46862,0.66018,0.20533,0.23973,0.27341
-0.46762,0.6588,0.2055,0.23967,0.27429
-0.46662,0.65741,0.20566,0.2396,0.27517
-0.46562,0.65603,0.20582,0.23953,0.27605
-0.46462,0.65464,0.20597,0.23945,0.27694
-0.46362,0.65325,0.20614,0.23938,0.27782
-0.46262,0.65186,0.20629,0.2393,0.27871
-0.46162,0.65047,0.20644,0.23923,0.2796
-0.46062,0.64908,0.20658,0.23915,0.28049
-0.45961,0.64768,0.20674,0.23907,0.28137
-0.45861,0.64629,0.20689,0.23899,0.28227
-0.45761,0.6449,0.20703,0.23891,0.28315
-0.45661,0.6435,0.20717,0.23884,0.28405
-0.45561,0.6421,0.20732,0.23876,0.28493
-0.45461,0.6407,0.20746,0.23867,0.28583
-0.45361,0.63929,0.2076,0.23858,0.28672
-0.45261,0.63788,0.20774,0.2385,0.28761
-0.45161,0.63647,0.20788,0.2384,0.28852
-0.45061,0.63506,0.20801,0.23831,0.28942
-0.44961,0.63364,0.20814,0.23821,0.29032
-0.44861,0.63223,0.20828,0.23811,0.29123
-0.44761,0.63081,0.20842,0.23801,0.29213
-0.44661,0.62939,0.20854,0.2379,0.29303
-0.44561,0.62796,0.20866,0.2378,0.29395
-0.44461,0.62654,0.2088,0.2377,0.29486
-0.44361,0.62512,0.20892,0.23759,0.29578
-0.44261,0.62369,0.20904,0.23748,0.2967
-0.44161,0.62227,0.20917,0.23738,0.29762
-0.44061,0.62085,0.2093,0.23727,0.29853
-0.43961,0.61942,0.20942,0.23716,0.29946
-0.43861,0.61799,0.20953,0.23705,0.30037
-0.43761,0.61657,0.20964,0.23694,0.3013
-0.43661,0.61514,0.20974,0.23683,0.30222
-0.43561,0.61371,0.20984,0.23672,0.30313
-0.43461,0.61229,0.20996,0.23661,0.30402
-0.43361,0.61086,0.21006,0.2365,0.30494
-0.43261,0.60943,0.21016,0.23638,0.30586
-0.43161,0.60801,0.21025,0.23627,0.30679
-0.43061,0.60658,0.21034,0.23615,0.30771
-0.42961,0.60516,0.21043,0.23603,0.30864
-0.42861,0.60374,0.21052,0.2359,0.30957
-0.42761,0.60232,0.2106,0.23577,0.3105
-0.42661,0.6009,0.21069,0.23564,0.31143
-0.42561,0.59947,0.21077,0.2355,0.31237
-0.42461,0.59804,0.21086,0.23536,0.31332
-0.42361,0.5966,0.21094,0.23522,0.31427
-0.42261,0.59517,0.21102,0.23508,0.31521
-0.42161,0.59375,0.2111,0.23493,0.31614
-0.42061,0.59232,0.21118,0.23479,0.3171
-0.4196,0.59089,0.21125,0.23464,0.31804
-0.4186,0.58947,0.21132,0.23449,0.31898
-0.4176,0.58804,0.21138,0.23434,0.31993
-0.4166,0.58662,0.21144,0.2342,0.32087
-0.4156,0.58519,0.21149,0.23405,0.32181
-0.4146,0.58377,0.21153,0.2339,0.32276
-0.4136,0.58235,0.21158,0.23375,0.32371
-0.4126,0.58092,0.21162,0.2336,0.32466
-0.4116,0.5795,0.21165,0.23344,0.32562
-0.4106,0.57808,0.21169,0.23328,0.32658
-0.4096,0.57666,0.21172,0.23311,0.32755
-0.4086,0.57523,0.21174,0.23295,0.32851
-0.4076,0.57381,0.21176,0.23278,0.32948
-0.4066,0.57239,0.21178,0.2326,0.33044
-0.4056,0.57097,0.21179,0.23243,0.33141
-0.4046,0.56955,0.21179,0.23226,0.33237
-0.4036,0.56813,0.2118,0.23208,0.33334
-0.4026,0.56671,0.21179,0.2319,0.33431
-0.4016,0.56529,0.21179,0.23172,0.33529
-0.4006,0.56386,0.2118,0.23154,0.33626
-0.3996,0.56244,0.2118,0.23134,0.33724
-0.3986,0.56102,0.21181,0.23115,0.33822
-0.3976,0.55959,0.21181,0.23096,0.33921
-0.3966,0.55817,0.21181,0.23076,0.34019
-0.3956,0.55675,0.21181,0.23057,0.34117
-0.3946,0.55532,0.2118,0.23037,0.34216
-0.3936,0.5539,0.21179,0.23016,0.34315
-0.3926,0.55249,0.21178,0.22996,0.34414
-0.3916,0.55107,0.21176,0.22976,0.34513
-0.3906,0.54965,0.21174,0.22956,0.34612
-0.3896,0.54823,0.21172,0.22935,0.34711
-0.3886,0.54681,0.21169,0.22914,0.3481
-0.3876,0.54539,0.21167,0.22893,0.34909
-0.3866,0.54398,0.21164,0.22872,0.35009
-0.3856,0.54257,0.21161,0.22851,0.35109
-0.3846,0.54116,0.21157,0.22829,0.35209
-0.3836,0.53976,0.21152,0.22807,0.35308
-0.3826,0.53835,0.21149,0.22786,0.35409
-0.3816,0.53695,0.21143,0.22764,0.35508
-0.3806,0.53554,0.21139,0.22741,0.35607
-0.37959,0.53414,0.21134,0.22718,0.35707
-0.37859,0.53274,0.21128,0.22695,0.35807
-0.37759,0.53133,0.21121,0.22672,0.35907
-0.37659,0.52993,0.21115,0.22648,0.36007
-0.37559,0.52853,0.21108,0.22624,0.36108
-0.37459,0.52714,0.21102,0.226,0.36209
-0.37359,0.52574,0.21094,0.22576,0.3631
-0.37259,0.52435,0.21087,0.22551,0.36412
-0.37159,0.52296,0.2108,0.22526,0.36514
-0.37059,0.52158,0.21072,0.22501,0.36615
-0.36959,0.52019,0.21063,0.22476,0.36718
-0.36859,0.51881,0.21055,0.2245,0.3682
-0.36759,0.51744,0.21047,0.22424,0.36923
-0.36659,0.51606,0.21037,0.22398,0.37026
-0.36559,0.51468,0.21028,0.22372,0.37128
-0.36459,0.5133,0.21018,0.22344,0.37231
-0.36359,0.51193,0.21007,0.22316,0.37334
-0.36259,0.51055,0.20996,0.22289,0.37437
-0.36159,0.50756,0.20915,0.22183,0.37433
-0.36059,0.5078,0.20975,0.22233,0.37643
-0.35959,0.50643,0.20962,0.22204,0.37747
-0.35859,0.50506,0.20951,0.22175,0.3785
-0.35759,0.50368,0.20939,0.22146,0.37955
-0.35659,0.50231,0.20927,0.22117,0.38059
-0.35559,0.50094,0.20916,0.22088,0.38164
-0.35459,0.49957,0.20904,0.22058,0.38269
-0.35359,0.49819,0.20892,0.22027,0.38373
-0.35259,0.49682,0.20881,0.21997,0.38478
-0.35159,0.49545,0.20869,0.21966,0.38583
-0.35059,0.49409,0.20856,0.21935,0.38686
-0.34959,0.49273,0.20844,0.21903,0.38791
-0.34859,0.49137,0.20831,0.21871,0.38895
-0.34759,0.49001,0.20816,0.21839,0.39
-0.34659,0.48866,0.20801,0.21807,0.39105
-0.34559,0.4873,0.20787,0.21774,0.3921
-0.34459,0.48595,0.20772,0.21741,0.39315
-0.34359,0.48461,0.20756,0.21708,0.3942
-0.34259,0.48326,0.2074,0.21675,0.39525
-0.34159,0.48192,0.20723,0.21642,0.39631
-0.34059,0.48057,0.20706,0.21609,0.39736
-0.33958,0.47923,0.20689,0.21576,0.39841
-0.33858,0.47789,0.20671,0.21543,0.39946
-0.33758,0.47655,0.20654,0.21509,0.40051
-0.33658,0.47521,0.20637,0.21475,0.40157
-0.33558,0.47388,0.20619,0.21441,0.40262
-0.33458,0.47254,0.206,0.21406,0.40367
-0.33358,0.47121,0.20581,0.21372,0.40471
-0.33258,0.46988,0.20561,0.21337,0.40576
-0.33158,0.46856,0.20542,0.21302,0.4068
-0.33058,0.46723,0.2052,0.21267,0.40785
-0.32958,0.46591,0.205,0.21232,0.40889
-0.32858,0.46458,0.20479,0.21196,0.40994
-0.32758,0.46326,0.20457,0.21161,0.41098
-0.32658,0.46195,0.20436,0.21125,0.41203
-0.32558,0.46064,0.20413,0.2109,0.41306
-0.32458,0.45932,0.2039,0.21054,0.41411
-0.32358,0.45801,0.20366,0.21018,0.41515
-0.32258,0.4567,0.20343,0.20981,0.4162
-0.32158,0.45538,0.20319,0.20945,0.41725
-0.32058,0.45407,0.20295,0.20908,0.41829
-0.31958,0.45276,0.20271,0.20871,0.41934
-0.31858,0.45146,0.20247,0.20834,0.4204
-0.31758,0.45015,0.20222,0.20797,0.42145
-0.31658,0.44884,0.20198,0.2076,0.4225
-0.31558,0.44752,0.20173,0.20722,0.42355
-0.31458,0.44621,0.20149,0.20685,0.42461
-0.31358,0.4449,0.20124,0.20647,0.42566
-0.31258,0.44358,0.201,0.20609,0.42672
-0.31158,0.44227,0.20075,0.20571,0.42777
-0.31058,0.44096,0.2005,0.20532,0.42883
-0.30958,0.43964,0.20026,0.20494,0.42989
-0.30858,0.43833,0.20002,0.20454,0.43096
-0.30758,0.43702,0.19977,0.20415,0.43203
-0.30658,0.43571,0.1995,0.20375,0.43308
-0.30558,0.43439,0.19922,0.20335,0.43414
-0.30458,0.43308,0.19896,0.20295,0.4352
-0.30358,0.43177,0.19868,0.20255,0.43626
-0.30258,0.43045,0.19841,0.20214,0.43732
-0.30158,0.42914,0.19813,0.20173,0.43838
-0.30058,0.42783,0.19785,0.20132,0.43944
-0.29957,0.42652,0.19756,0.2009,0.44051
-0.29857,0.42521,0.19726,0.20048,0.44157
-0.29757,0.4239,0.19696,0.20006,0.44263
-0.29657,0.4226,0.19665,0.19963,0.44369
-0.29557,0.42129,0.19634,0.19921,0.44475
-0.29457,0.41999,0.19603,0.19878,0.44581
-0.29357,0.41868,0.19571,0.19836,0.44688
-0.29257,0.41738,0.19538,0.19793,0.44793
-0.29157,0.41608,0.19506,0.1975,0.44899
-0.29057,0.41477,0.19473,0.19706,0.45004
-0.28957,0.41348,0.19441,0.19663,0.45109
-0.28857,0.41218,0.19408,0.1962,0.45213
-0.28757,0.41088,0.19375,0.19576,0.45317
-0.28657,0.40959,0.19341,0.19533,0.45422
-0.28557,0.40829,0.19307,0.19489,0.45526
-0.28457,0.407,0.19272,0.19445,0.45631
-0.28357,0.40571,0.19238,0.194,0.45735
-0.28257,0.40442,0.19203,0.19355,0.4584
-0.28157,0.40313,0.19167,0.1931,0.45944
-0.28057,0.40185,0.19131,0.19265,0.46048
-0.27957,0.40056,0.19094,0.19219,0.46153
-0.27857,0.39928,0.19058,0.19173,0.46257
-0.27757,0.398,0.19021,0.19127,0.46361
-0.27657,0.39673,0.18984,0.19081,0.46466
-0.27557,0.39545,0.18946,0.19034,0.4657
-0.27457,0.39418,0.18908,0.18987,0.46675
-0.27357,0.39291,0.1887,0.1894,0.46779
-0.27257,0.39165,0.18831,0.18893,0.46885
-0.27157,0.39039,0.18792,0.18846,0.46989
-0.27057,0.38913,0.18752,0.18798,0.47093
-0.26957,0.38788,0.18712,0.1875,0.47198
-0.26857,0.38663,0.18672,0.18702,0.47301
-0.26757,0.38538,0.18633,0.18653,0.47405
-0.26657,0.38414,0.18593,0.18604,0.47509
-0.26557,0.3829,0.18552,0.18554,0.47613
-0.26457,0.38166,0.18512,0.18504,0.47717
-0.26357,0.38043,0.18471,0.18454,0.4782
-0.26257,0.3792,0.1843,0.18403,0.47924
-0.26157,0.37798,0.18389,0.18353,0.48028
-0.26057,0.37677,0.18348,0.18303,0.48131
-0.25956,0.37556,0.18306,0.18252,0.48235
-0.25856,0.37435,0.18263,0.18201,0.48337
-0.25756,0.37315,0.18221,0.1815,0.4844
-0.25656,0.37194,0.18178,0.18099,0.48543
-0.25556,0.37074,0.18135,0.18048,0.48645
-0.25456,0.36954,0.18091,0.17997,0.48748
-0.25356,0.36834,0.18048,0.17945,0.48849
-0.25256,0.36716,0.18005,0.17894,0.48952
-0.25156,0.36597,0.17961,0.17842,0.49054
-0.25056,0.36478,0.17917,0.1779,0.49156
-0.24956,0.3636,0.17874,0.17738,0.49257
-0.24856,0.36242,0.1783,0.17686,0.49358
-0.24756,0.36124,0.17787,0.17634,0.4946
-0.24656,0.36006,0.17743,0.17582,0.49561
-0.24556,0.35888,0.17699,0.1753,0.49663
-0.24456,0.3577,0.17656,0.17477,0.49764
-0.24356,0.35654,0.17612,0.17425,0.49865
-0.24256,0.35537,0.17568,0.17372,0.49966
-0.24156,0.35421,0.17524,0.17319,0.50067
-0.24056,0.35305,0.17479,0.17266,0.50168
-0.23956,0.35189,0.17436,0.17213,0.50269
-0.23856,0.35074,0.17392,0.17159,0.50369
-0.23756,0.34959,0.17349,0.17105,0.50469
-0.23656,0.34845,0.17306,0.17051,0.50567
-0.23556,0.34732,0.17263,0.16997,0.50666
-0.23456,0.34619,0.17219,0.16943,0.50764
-0.23356,0.34506,0.17176,0.16889,0.50861
-0.23256,0.34288,0.17072,0.1678,0.50805
-0.23156,0.34283,0.17088,0.1678,0.51056
-0.23056,0.34172,0.17044,0.16725,0.51153
-0.22956,0.34061,0.17001,0.1667,0.5125
-0.22856,0.33951,0.16956,0.16615,0.51347
-0.22756,0.33842,0.16912,0.1656,0.51444
-0.22656,0.33734,0.16867,0.16504,0.51541
-0.22556,0.33626,0.16823,0.16449,0.51638
-0.22456,0.33519,0.16777,0.16393,0.51734
-0.22356,0.33413,0.16732,0.16337,0.5183
-0.22256,0.33307,0.16685,0.1628,0.51926
-0.22156,0.33203,0.1664,0.16223,0.52022
-0.22056,0.33099,0.16593,0.16166,0.52117
-0.21955,0.32995,0.16547,0.16108,0.52213
-0.21855,0.32892,0.16501,0.16051,0.52307
-0.21755,0.32789,0.16454,0.15993,0.52402
-0.21655,0.32687,0.16407,0.15936,0.52497
-0.21555,0.32585,0.16361,0.15877,0.52591
-0.21455,0.32483,0.16315,0.15819,0.52686
-0.21355,0.32382,0.16268,0.1576,0.52779
-0.21255,0.32281,0.16221,0.15701,0.52872
-0.21155,0.3218,0.16174,0.15642,0.52965
-0.21055,0.3208,0.16127,0.15583,0.53057
-0.20955,0.3198,0.1608,0.15523,0.5315
-0.20855,0.3188,0.16033,0.15464,0.53242
-0.20755,0.31781,0.15986,0.15404,0.53335
-0.20655,0.31682,0.15939,0.15344,0.53426
-0.20555,0.31583,0.15891,0.15284,0.53518
-0.20455,0.31485,0.15845,0.15223,0.53609
-0.20355,0.31388,0.15798,0.15163,0.537
-0.20255,0.3129,0.15752,0.15102,0.53792
-0.20155,0.31194,0.15705,0.15042,0.53883
-0.20055,0.31098,0.15659,0.14981,0.53974
-0.19955,0.31002,0.15612,0.14921,0.54065
-0.19855,0.30906,0.15566,0.1486,0.54155
-0.19755,0.30811,0.15519,0.148,0.54246
-0.19655,0.30716,0.15472,0.14739,0.54336
-0.19555,0.30622,0.15425,0.14677,0.54425
-0.19455,0.30528,0.15379,0.14615,0.54515
-0.19355,0.30435,0.15332,0.14553,0.54604
-0.19255,0.30342,0.15285,0.14491,0.54693
-0.19155,0.3025,0.15238,0.14429,0.54782
-0.19055,0.30158,0.15191,0.14367,0.5487
-0.18955,0.30066,0.15143,0.14304,0.54957
-0.18855,0.29883,0.15043,0.14196,0.54877
-0.18755,0.29883,0.15049,0.14178,0.55132
-0.18655,0.29792,0.15003,0.14115,0.55219
-0.18555,0.29701,0.14955,0.14051,0.55306
-0.18455,0.29611,0.14908,0.13987,0.55392
-0.18355,0.2952,0.1486,0.13922,0.55478
-0.18255,0.2943,0.14813,0.13858,0.55563
-0.18155,0.29341,0.14765,0.13793,0.55649
-0.18055,0.29252,0.14717,0.13728,0.55733
-0.17954,0.29164,0.14669,0.13663,0.55818
-0.17854,0.29076,0.14621,0.13598,0.55902
-0.17754,0.28988,0.14573,0.13533,0.55987
-0.17654,0.28901,0.14524,0.13467,0.5607
-0.17554,0.28815,0.14476,0.13401,0.56153
-0.17454,0.28729,0.14427,0.13334,0.56235
-0.17354,0.28643,0.14379,0.13268,0.56318
-0.17254,0.28559,0.14331,0.132,0.564
-0.17154,0.28475,0.14283,0.13133,0.56481
-0.17054,0.28392,0.14235,0.13066,0.56563
-0.16954,0.28309,0.14187,0.12999,0.56644
-0.16854,0.28227,0.14139,0.12931,0.56724
-0.16754,0.28145,0.14091,0.12863,0.56803
-0.16654,0.28064,0.14043,0.12796,0.56882
-0.16554,0.27983,0.13995,0.12727,0.56961
-0.16454,0.27903,0.13947,0.12658,0.57039
-0.16354,0.27823,0.13899,0.12589,0.57118
-0.16254,0.27745,0.13851,0.1252,0.57196
-0.16154,0.27668,0.13802,0.1245,0.57272
-0.16054,0.2759,0.13753,0.1238,0.57349
-0.15954,0.27514,0.13704,0.12309,0.57426
-0.15854,0.27438,0.13656,0.12239,0.57503
-0.15754,0.27363,0.13607,0.12168,0.57579
-0.15654,0.27289,0.13558,0.12097,0.57656
-0.15554,0.27215,0.13509,0.12026,0.57732
-0.15454,0.27142,0.1346,0.11955,0.57808
-0.15354,0.27068,0.13411,0.11884,0.57884
-0.15254,0.26996,0.13361,0.11813,0.5796
-0.15154,0.26924,0.13312,0.11741,0.58037
-0.15054,0.26852,0.13263,0.1167,0.58112
-0.14954,0.26781,0.13214,0.11599,0.58187
-0.14854,0.26629,0.13118,0.11493,0.58083
-0.14754,0.2664,0.13115,0.11455,0.58338
-0.14654,0.2657,0.13066,0.11383,0.58412
-0.14554,0.265,0.13017,0.11311,0.58486
-0.14454,0.2643,0.12968,0.11238,0.5856
-0.14354,0.26361,0.12919,0.11166,0.58633
-0.14254,0.26293,0.12869,0.11093,0.58706
-0.14154,0.26225,0.1282,0.1102,0.58778
-0.14054,0.26157,0.1277,0.10947,0.58849
-0.13953,0.2609,0.1272,0.10874,0.5892
-0.13853,0.26024,0.12671,0.10801,0.5899
-0.13753,0.25959,0.12622,0.10728,0.5906
-0.13653,0.25893,0.12574,0.10655,0.59129
-0.13553,0.25827,0.12525,0.10582,0.59199
-0.13453,0.25762,0.12477,0.10508,0.59268
-0.13353,0.25698,0.1243,0.10434,0.59337
-0.13253,0.25634,0.12383,0.1036,0.59405
-0.13153,0.2557,0.12336,0.10286,0.59473
-0.13053,0.25507,0.12289,0.10212,0.59541
-0.12953,0.25445,0.12242,0.10138,0.59607
-0.12853,0.25383,0.12195,0.10063,0.59674
-0.12753,0.25322,0.12148,0.099889,0.59741
-0.12653,0.25262,0.12101,0.099141,0.59807
-0.12553,0.25203,0.12054,0.09839,0.59872
-0.12453,0.25145,0.12007,0.097639,0.59937
-0.12353,0.25087,0.1196,0.096886,0.60001
-0.12253,0.2503,0.11914,0.096132,0.60066
-0.12153,0.24973,0.11869,0.095377,0.60131
-0.12053,0.24917,0.11823,0.09462,0.60195
-0.11953,0.24861,0.11777,0.09386,0.60259
-0.11853,0.24807,0.11732,0.093099,0.60322
-0.11753,0.24753,0.11686,0.092337,0.60385
-0.11653,0.24699,0.11641,0.091577,0.60447
-0.11553,0.24646,0.11596,0.090813,0.6051
-0.11453,0.24593,0.11551,0.090046,0.60571
-0.11353,0.24541,0.11507,0.089278,0.60632
-0.11253,0.2449,0.11463,0.088508,0.60694
-0.11153,0.2444,0.11419,0.087738,0.60754
-0.11053,0.2439,0.11375,0.086964,0.60815
-0.10953,0.24341,0.11331,0.086187,0.60875
-0.10853,0.24292,0.11288,0.085406,0.60935
-0.10753,0.24244,0.11244,0.084622,0.60994
-0.10653,0.24195,0.112,0.083837,0.61053
-0.10553,0.24148,0.11156,0.083051,0.61111
-0.10453,0.24101,0.11114,0.082264,0.61169
-0.10353,0.24054,0.1107,0.081476,0.61226
-0.10253,0.24009,0.11028,0.080687,0.61282
-0.10153,0.23964,0.10986,0.079899,0.61338
-0.10053,0.23919,0.10943,0.079109,0.61394
-0.099525,0.23875,0.10902,0.07832,0.61449
-0.098525,0.23832,0.10861,0.077529,0.61503
-0.097524,0.2379,0.1082,0.076737,0.61557
-0.096524,0.23747,0.10779,0.075943,0.6161
-0.095524,0.23706,0.10739,0.075146,0.61663
-0.094524,0.23666,0.10699,0.074346,0.61716
-0.093523,0.23626,0.1066,0.073547,0.61768
-0.092523,0.23586,0.10621,0.072749,0.6182
-0.091523,0.23547,0.10583,0.071948,0.61872
-0.090523,0.23509,0.10544,0.071145,0.61923
-0.089522,0.23471,0.10506,0.070341,0.61974
-0.088522,0.23433,0.10467,0.069535,0.62025
-0.087522,0.23396,0.10429,0.06873,0.62075
-0.086522,0.2336,0.10392,0.067926,0.62124
-0.085521,0.23324,0.10354,0.067121,0.62174
-0.084521,0.23288,0.10318,0.066315,0.62222
-0.083521,0.23253,0.10281,0.065508,0.6227
-0.082521,0.23219,0.10245,0.0647,0.62317
-0.08152,0.23185,0.10209,0.063891,0.62364
-0.08052,0.23151,0.10173,0.063082,0.62411
-0.07952,0.23119,0.10137,0.062274,0.62457
-0.07852,0.23086,0.10101,0.061467,0.62502
-0.077519,0.23055,0.10066,0.060662,0.62546
-0.076519,0.23023,0.10031,0.059853,0.62589
-0.075519,0.22992,0.099966,0.059043,0.62633
-0.074519,0.22962,0.099618,0.058232,0.62676
-0.073518,0.22932,0.099276,0.057417,0.6272
-0.072518,0.22902,0.098939,0.056602,0.62763
-0.071518,0.22873,0.098608,0.055787,0.62806
-0.070518,0.22845,0.098284,0.054972,0.62848
-0.069517,0.22817,0.097963,0.054157,0.62889
-0.068517,0.22789,0.097645,0.05334,0.6293
-0.067517,0.22762,0.097339,0.052521,0.62971
-0.066517,0.22735,0.097036,0.051702,0.63011
-0.065516,0.22709,0.096743,0.050883,0.6305
-0.064516,0.22684,0.096451,0.050065,0.63088
-0.063516,0.22659,0.096171,0.049247,0.63125
-0.062516,0.22634,0.095895,0.048425,0.63162
-0.061515,0.2261,0.095629,0.047603,0.63198
-0.060515,0.22586,0.095361,0.04678,0.63234
-0.059515,0.22563,0.095097,0.045957,0.63268
-0.058515,0.2254,0.094841,0.045135,0.63303
-0.057514,0.22518,0.094593,0.044312,0.63337
-0.056514,0.22496,0.094348,0.043488,0.63371
-0.055514,0.22474,0.094105,0.042663,0.63404
-0.054514,0.22452,0.093868,0.041837,0.63437
-0.053513,0.22432,0.093632,0.041007,0.6347
-0.052513,0.22411,0.093398,0.040174,0.63502
-0.051513,0.22391,0.093174,0.039341,0.63534
-0.050513,0.22372,0.092942,0.038508,0.63565
-0.049512,0.22353,0.092713,0.037676,0.63595
-0.048512,0.22335,0.092481,0.036843,0.63624
-0.047512,0.22317,0.092253,0.036008,0.63652
-0.046512,0.223,0.092031,0.035171,0.6368
-0.045511,0.22283,0.091809,0.03433,0.63707
-0.044511,0.22266,0.09159,0.033486,0.63735
-0.043511,0.2225,0.091377,0.032643,0.63761
-0.042511,0.22234,0.091171,0.031802,0.63787
-0.04151,0.22219,0.090966,0.030963,0.63813
-0.04051,0.22204,0.090764,0.030126,0.63837
-0.03951,0.2219,0.090567,0.02929,0.63862
-0.03851,0.22176,0.090376,0.028455,0.63885
-0.037509,0.22162,0.090192,0.027616,0.63908
-0.036509,0.2215,0.090016,0.026779,0.63931
-0.035509,0.22139,0.089844,0.025944,0.63954
-0.034509,0.22128,0.089677,0.02511,0.63976
-0.033508,0.22117,0.089516,0.024275,0.63997
-0.032508,0.22107,0.089359,0.023441,0.64018
-0.031508,0.22097,0.089205,0.022606,0.64038
-0.030508,0.22088,0.089053,0.021769,0.64057
-0.029507,0.22079,0.088905,0.020934,0.64074
-0.028507,0.22071,0.088765,0.020096,0.64092
-0.027507,0.22064,0.088624,0.019257,0.64109
-0.026507,0.22057,0.088499,0.018416,0.64126
-0.025506,0.22051,0.08838,0.017574,0.64142
-0.024506,0.22045,0.088266,0.016732,0.64157
-0.023506,0.22041,0.088157,0.01589,0.64172
-0.022506,0.22037,0.088051,0.015048,0.64186
-0.021505,0.22033,0.08795,0.014208,0.64199
-0.020505,0.22029,0.087854,0.013368,0.64212
-0.019505,0.22026,0.087764,0.012529,0.64224
-0.018505,0.22023,0.087677,0.011691,0.64235
-0.017504,0.22021,0.087597,0.010851,0.64247
-0.016504,0.22018,0.087523,0.010011,0.64257
-0.015504,0.22016,0.087451,0.0091716,0.64266
-0.014504,0.22014,0.087388,0.0083328,0.64274
-0.013503,0.22012,0.087336,0.0074914,0.64282
-0.012503,0.2201,0.087287,0.006649,0.6429
-0.011503,0.22009,0.087248,0.0058081,0.64297
-0.010503,0.22008,0.087215,0.0049661,0.64303
-0.0095024,0.22007,0.087188,0.0041233,0.64308
-0.0085021,0.22007,0.087168,0.0032828,0.64313
-0.0075019,0.22008,0.087147,0.0024431,0.64318
-0.0065016,0.22009,0.087134,0.0016026,0.64322
-0.0055014,0.2201,0.087125,0.00076254,0.64326
-0.0045011,0.22011,0.087128,-8.0391e-05,0.6433
-0.0035009,0.22014,0.087137,-0.00092524,0.64333
-0.0025006,0.22016,0.087147,-0.0017692,0.64336
-0.0015004,0.22019,0.087169,-0.0026109,0.64338
-0.00050013,0.22022,0.087196,-0.0034522,0.64338
0.00050013,0.22026,0.087231,-0.0042935,0.64339
0.0015004,0.22029,0.087275,-0.0051331,0.64339
0.0025006,0.22033,0.087317,-0.005973,0.64338
0.0035009,0.22037,0.087364,-0.0068113,0.64337
0.0045011,0.22041,0.087418,-0.0076509,0.64336
0.0055014,0.22046,0.087475,-0.0084903,0.64334
0.0065016,0.22052,0.087535,-0.0093347,0.64332
0.0075019,0.22058,0.087602,-0.010181,0.64329
0.0085021,0.22064,0.087666,-0.01103,0.64325
0.0095024,0.22071,0.087736,-0.011878,0.64321
0.010503,0.22001,0.087523,-0.012579,0.64109
0.011503,0.22086,0.087896,-0.013572,0.64311
0.012503,0.22094,0.087987,-0.014421,0.64306
0.013503,0.22104,0.088082,-0.015271,0.64299
0.014504,0.22114,0.088177,-0.016118,0.64291
0.015504,0.22125,0.088284,-0.016964,0.64282
0.016504,0.22137,0.088379,-0.017809,0.64273
0.017504,0.22071,0.088197,-0.018486,0.64054
0.018505,0.2216,0.088596,-0.019499,0.6425
0.019505,0.22172,0.088713,-0.020343,0.64238
0.020505,0.22185,0.088835,-0.021188,0.64225
0.021505,0.22198,0.088963,-0.022029,0.6421
0.022506,0.22212,0.089095,-0.022868,0.64195
0.023506,0.22226,0.08923,-0.023707,0.6418
0.024506,0.22241,0.089364,-0.024542,0.64164
0.025506,0.22256,0.089508,-0.025374,0.64147
0.026507,0.22271,0.089657,-0.026204,0.6413
0.027507,0.22287,0.089805,-0.027032,0.64112
0.028507,0.22302,0.08996,-0.027856,0.64093
0.029507,0.22319,0.090124,-0.028678,0.64074
0.030508,0.22336,0.090294,-0.029498,0.64054
0.031508,0.22353,0.090463,-0.030318,0.64034
0.032508,0.2237,0.090639,-0.031134,0.64012
0.033508,0.22387,0.090822,-0.031948,0.63991
0.034509,0.22405,0.09101,-0.032763,0.6397
0.035509,0.22423,0.091196,-0.033579,0.63948
0.036509,0.22441,0.091388,-0.034392,0.63926
0.037509,0.2246,0.091587,-0.035204,0.63902
0.03851,0.22479,0.091791,-0.036016,0.63877
0.03951,0.225,0.091996,-0.03683,0.63853
0.04051,0.2252,0.092209,-0.037644,0.63827
0.04151,0.22541,0.092429,-0.038462,0.63801
0.042511,0.22562,0.09265,-0.039281,0.63775
0.043511,0.22583,0.092877,-0.040101,0.63749
0.044511,0.22605,0.093105,-0.040921,0.63722
0.045511,0.22626,0.093342,-0.041741,0.63695
0.046512,0.22648,0.093582,-0.042561,0.63666
0.047512,0.22671,0.093826,-0.04338,0.63638
0.048512,0.22694,0.094077,-0.044203,0.6361
0.049512,0.22718,0.094322,-0.045026,0.63581
0.050513,0.22741,0.094576,-0.045851,0.63551
0.051513,0.22766,0.094827,-0.046676,0.63521
0.052513,0.2279,0.095087,-0.047499,0.6349
0.053513,0.22816,0.095345,-0.048322,0.63458
0.054514,0.22841,0.095612,-0.049144,0.63425
0.055514,0.22868,0.095883,-0.049965,0.63393
0.056514,0.22896,0.09616,-0.050787,0.63359
0.057514,0.22923,0.096431,-0.051608,0.63325
0.058515,0.22951,0.096709,-0.052426,0.6329
0.059515,0.22979,0.096993,-0.053244,0.63255
0.060515,0.23008,0.097289,-0.054062,0.6322
0.061515,0.23036,0.097583,-0.054878,0.63183
0.062516,0.23065,0.097882,-0.055692,0.63146
0.063516,0.23095,0.098187,-0.056505,0.63109
0.064516,0.23125,0.098497,-0.057318,0.63071
0.065516,0.23155,0.098818,-0.05813,0.63033
0.066517,0.23186,0.09914,-0.058943,0.62994
0.067517,0.23218,0.099468,-0.059754,0.62956
0.068517,0.2325,0.099805,-0.060563,0.62917
0.069517,0.23282,0.10014,-0.061371,0.62877
0.070518,0.23315,0.10048,-0.062181,0.62837
0.071518,0.23347,0.10082,-0.062991,0.62796
0.072518,0.2338,0.10118,-0.063802,0.62755
0.073518,0.23414,0.10153,-0.064614,0.62714
0.074519,0.23447,0.10189,-0.065425,0.62672
0.075519,0.2348,0.10225,-0.066236,0.62629
0.076519,0.23514,0.10261,-0.067044,0.62587
0.077519,0.23548,0.10297,-0.067852,0.62544
0.07852,0.23582,0.10334,-0.068657,0.62501
0.07952,0.23617,0.10371,-0.069462,0.62456
0.08052,0.23652,0.10409,-0.07027,0.62411
0.08152,0.23688,0.10448,-0.071071,0.62364
0.082521,0.23724,0.10487,-0.071868,0.62316
0.083521,0.2376,0.10526,-0.072664,0.62267
0.084521,0.23796,0.10566,-0.073462,0.62218
0.085521,0.23833,0.10606,-0.074258,0.62169
0.086522,0.2387,0.10647,-0.075052,0.62121
0.087522,0.23908,0.10688,-0.075843,0.62071
0.088522,0.23946,0.10729,-0.076631,0.62019
0.089522,0.23985,0.10771,-0.077418,0.61968
0.090523,0.24024,0.10814,-0.078207,0.61916
0.091523,0.24064,0.10857,-0.078995,0.61863
0.092523,0.24104,0.10901,-0.079782,0.61809
0.093523,0.24145,0.10945,-0.08057,0.61756
0.094524,0.24185,0.10989,-0.081355,0.61702
0.095524,0.24227,0.11033,-0.082142,0.61648
0.096524,0.24269,0.11078,-0.082927,0.61594
0.097524,0.24311,0.11123,-0.083711,0.61539
0.098525,0.24354,0.11168,-0.084491,0.61484
0.099525,0.24398,0.11214,-0.08527,0.61428
0.10053,0.24442,0.1126,-0.086048,0.61373
0.10153,0.24486,0.11307,-0.086827,0.61317
0.10253,0.24531,0.11354,-0.087604,0.6126
0.10353,0.24577,0.11401,-0.08838,0.61203
0.10453,0.24623,0.11448,-0.089155,0.61146
0.10553,0.24669,0.11495,-0.08993,0.61088
0.10653,0.24716,0.11542,-0.090705,0.6103
0.10753,0.24763,0.1159,-0.09148,0.60971
0.10853,0.24811,0.11637,-0.092254,0.60912
0.10953,0.24859,0.11685,-0.093027,0.60853
0.11053,0.24907,0.11733,-0.093797,0.60793
0.11153,0.24956,0.11782,-0.094565,0.60732
0.11253,0.25006,0.11831,-0.095329,0.60671
0.11353,0.25056,0.11881,-0.096085,0.60608
0.11453,0.25106,0.11931,-0.096838,0.60545
0.11553,0.25157,0.11981,-0.097589,0.60482
0.11653,0.25208,0.12031,-0.098337,0.60418
0.11753,0.2526,0.12081,-0.099082,0.60354
0.11853,0.25311,0.12132,-0.099826,0.60289
0.11953,0.25364,0.12182,-0.10057,0.60223
0.12053,0.25416,0.12233,-0.10131,0.60157
0.12153,0.2547,0.12284,-0.10205,0.60092
0.12253,0.25524,0.12336,-0.10278,0.60027
0.12353,0.25579,0.12389,-0.10351,0.5996
0.12453,0.25633,0.12442,-0.10424,0.59894
0.12553,0.25689,0.12494,-0.10497,0.59827
0.12653,0.25745,0.12548,-0.10569,0.59759
0.12753,0.25801,0.12602,-0.10641,0.59692
0.12853,0.25858,0.12655,-0.10714,0.59624
0.12953,0.25915,0.1271,-0.10786,0.59555
0.13053,0.25973,0.12764,-0.10858,0.59486
0.13153,0.26031,0.12817,-0.1093,0.59417
0.13253,0.2609,0.12872,-0.11002,0.59348
0.13353,0.2615,0.12927,-0.11074,0.59278
0.13453,0.2621,0.12981,-0.11146,0.59208
0.13553,0.26271,0.13036,-0.11218,0.59138
0.13653,0.26332,0.13091,-0.11289,0.59067
0.13753,0.26393,0.13146,-0.11361,0.58996
0.13853,0.26456,0.13201,-0.11432,0.58923
0.13953,0.26518,0.13256,-0.11503,0.58851
0.14054,0.26581,0.13311,-0.11573,0.58779
0.14154,0.26645,0.13366,-0.11644,0.58704
0.14254,0.26709,0.13422,-0.11714,0.58631
0.14354,0.26774,0.13478,-0.11784,0.58557
0.14454,0.2684,0.13534,-0.11853,0.58482
0.14554,0.26905,0.1359,-0.11923,0.58406
0.14654,0.26971,0.13646,-0.11991,0.58331
0.14754,0.27037,0.13703,-0.12059,0.58255
0.14854,0.27104,0.13759,-0.12127,0.58179
0.14954,0.27172,0.13816,-0.12194,0.58102
0.15054,0.2724,0.13873,-0.12261,0.58025
0.15154,0.27308,0.1393,-0.12327,0.57947
0.15254,0.27378,0.13987,-0.12394,0.57871
0.15354,0.27449,0.14045,-0.1246,0.57793
0.15454,0.2752,0.14103,-0.12527,0.57714
0.15554,0.27591,0.14161,-0.12593,0.57636
0.15654,0.27664,0.14219,-0.1266,0.57557
0.15754,0.27736,0.14277,-0.12726,0.57478
0.15854,0.2781,0.14334,-0.12792,0.57397
0.15954,0.27883,0.14392,-0.12858,0.57317
0.16054,0.27958,0.1445,-0.12924,0.57237
0.16154,0.28032,0.14508,-0.1299,0.57156
0.16254,0.28108,0.14566,-0.13056,0.57075
0.16354,0.28185,0.14623,-0.13121,0.56992
0.16454,0.28263,0.1468,-0.13187,0.5691
0.16554,0.28341,0.14737,-0.13252,0.56828
0.16654,0.2842,0.14795,-0.13317,0.56746
0.16754,0.28499,0.14852,-0.13382,0.56663
0.16854,0.28578,0.14908,-0.13448,0.56579
0.16954,0.28658,0.14966,-0.13513,0.56496
0.17054,0.28739,0.15023,-0.13578,0.56411
0.17154,0.28821,0.1508,-0.13643,0.56326
0.17254,0.28904,0.15137,-0.13707,0.56241
0.17354,0.28986,0.15194,-0.13772,0.56156
0.17454,0.29069,0.1525,-0.13837,0.56069
0.17554,0.29152,0.15306,-0.13901,0.55983
0.17654,0.29236,0.15362,-0.13966,0.55896
0.17754,0.2932,0.15419,-0.1403,0.55809
0.17854,0.29405,0.15474,-0.14094,0.55721
0.17954,0.29491,0.1553,-0.14157,0.55634
0.18055,0.29577,0.15587,-0.1422,0.55546
0.18155,0.29663,0.15641,-0.14283,0.55458
0.18255,0.2975,0.15697,-0.14346,0.55369
0.18355,0.29838,0.15753,-0.14409,0.55281
0.18455,0.29926,0.15808,-0.14472,0.55192
0.18555,0.30014,0.15864,-0.14534,0.55103
0.18655,0.30103,0.1592,-0.14596,0.55015
0.18755,0.30193,0.15976,-0.14658,0.54925
0.18855,0.30284,0.16032,-0.14719,0.54836
0.18955,0.30374,0.16087,-0.1478,0.54748
0.19055,0.30465,0.16145,-0.14841,0.5466
0.19155,0.30557,0.16203,-0.14902,0.54572
0.19255,0.3065,0.16258,-0.14962,0.54483
0.19355,0.30743,0.16313,-0.15022,0.54393
0.19455,0.30837,0.16367,-0.15082,0.54302
0.19555,0.30931,0.16422,-0.15141,0.54212
0.19655,0.31026,0.16476,-0.15201,0.54122
0.19755,0.31121,0.1653,-0.15261,0.54031
0.19855,0.31217,0.16585,-0.1532,0.53939
0.19955,0.31313,0.16639,-0.15379,0.53848
0.20055,0.31411,0.16693,-0.15437,0.53757
0.20155,0.31508,0.16747,-0.15496,0.53666
0.20255,0.31606,0.16801,-0.15555,0.53573
0.20355,0.31705,0.16854,-0.15614,0.53481
0.20455,0.31804,0.16908,-0.15672,0.53388
0.20555,0.31904,0.16961,-0.15731,0.53295
0.20655,0.32004,0.17015,-0.15789,0.53201
0.20755,0.32104,0.17068,-0.15847,0.53106
0.20855,0.32205,0.1712,-0.15904,0.53011
0.20955,0.32306,0.17173,-0.15962,0.52917
0.21055,0.32408,0.17226,-0.1602,0.52822
0.21155,0.32509,0.17278,-0.16077,0.52727
0.21255,0.32612,0.1733,-0.16135,0.52632
0.21355,0.32715,0.17382,-0.16192,0.52538
0.21455,0.32818,0.17433,-0.16248,0.52443
0.21555,0.32921,0.17485,-0.16304,0.52348
0.21655,0.33025,0.17535,-0.16361,0.52251
0.21755,0.3313,0.17586,-0.16417,0.52155
0.21855,0.33234,0.17637,-0.16472,0.5206
0.21955,0.33339,0.17688,-0.16528,0.51963
0.22056,0.33444,0.17738,-0.16582,0.51866
0.22156,0.3355,0.17789,-0.16637,0.51768
0.22256,0.33656,0.17839,-0.16691,0.5167
0.22356,0.33763,0.17888,-0.16745,0.51571
0.22456,0.3387,0.17937,-0.16798,0.51473
0.22556,0.33977,0.17986,-0.16852,0.51374
0.22656,0.34086,0.18034,-0.16906,0.51275
0.22756,0.34195,0.18082,-0.16959,0.51176
0.22856,0.34306,0.1813,-0.17012,0.51078
0.22956,0.34416,0.18177,-0.17065,0.50979
0.23056,0.34526,0.18223,-0.17117,0.50879
0.23156,0.34637,0.1827,-0.1717,0.50779
0.23256,0.34749,0.18316,-0.17223,0.50679
0.23356,0.34861,0.18362,-0.17275,0.50579
0.23456,0.34973,0.18408,-0.17328,0.50479
0.23556,0.35087,0.18452,-0.1738,0.50377
0.23656,0.35201,0.18497,-0.17432,0.50277
0.23756,0.35316,0.18542,-0.17484,0.50175
0.23856,0.35431,0.18586,-0.17536,0.50074
0.23956,0.35546,0.1863,-0.17588,0.49974
0.24056,0.35662,0.18674,-0.17639,0.49873
0.24156,0.35778,0.18717,-0.1769,0.49771
0.24256,0.35894,0.18761,-0.17742,0.4967
0.24356,0.3601,0.18804,-0.17793,0.49568
0.24456,0.36127,0.18846,-0.17843,0.49466
0.24556,0.36244,0.18889,-0.17894,0.49365
0.24656,0.3636,0.18931,-0.17944,0.49263
0.24756,0.36478,0.18973,-0.17994,0.49161
0.24856,0.36595,0.19014,-0.18045,0.4906
0.24956,0.36713,0.19056,-0.18094,0.48959
0.25056,0.36831,0.19097,-0.18144,0.48857
0.25156,0.36949,0.19137,-0.18194,0.48755
0.25256,0.37067,0.19177,-0.18243,0.48653
0.25356,0.37186,0.19217,-0.18291,0.48549
0.25456,0.37305,0.19256,-0.1834,0.48445
0.25556,0.37424,0.19295,-0.18388,0.48341
0.25656,0.37543,0.19334,-0.18436,0.48239
0.25756,0.37663,0.19374,-0.18483,0.48137
0.25856,0.37783,0.19413,-0.18529,0.48034
0.25956,0.37903,0.19452,-0.18576,0.47931
0.26057,0.38023,0.19489,-0.18622,0.47829
0.26157,0.38144,0.19526,-0.18668,0.47727
0.26257,0.38265,0.19563,-0.18715,0.47624
0.26357,0.38386,0.196,-0.18761,0.47521
0.26457,0.38508,0.19636,-0.18807,0.47418
0.26557,0.38629,0.19672,-0.18853,0.47316
0.26657,0.38752,0.19708,-0.18899,0.47213
0.26757,0.38874,0.19742,-0.18945,0.4711
0.26857,0.38997,0.19776,-0.1899,0.47007
0.26957,0.3912,0.19809,-0.19035,0.46904
0.27057,0.39243,0.19843,-0.19081,0.46801
0.27157,0.39367,0.19876,-0.19126,0.46698
0.27257,0.39491,0.19908,-0.19171,0.46595
0.27357,0.39615,0.1994,-0.19217,0.46492
0.27457,0.3974,0.19971,-0.19262,0.46389
0.27557,0.39866,0.2,-0.19306,0.46287
0.27657,0.39993,0.2003,-0.1935,0.46184
0.27757,0.4012,0.2006,-0.19394,0.46082
0.27857,0.40247,0.20089,-0.19438,0.45979
0.27957,0.40374,0.20118,-0.19482,0.45875
0.28057,0.40501,0.20146,-0.19526,0.45773
0.28157,0.40629,0.20175,-0.19569,0.4567
0.28257,0.40756,0.20202,-0.19612,0.45567
0.28357,0.40884,0.20231,-0.19654,0.45463
0.28457,0.41012,0.20259,-0.19697,0.45361
0.28557,0.4114,0.20287,-0.19739,0.45258
0.28657,0.41267,0.20315,-0.19781,0.45156
0.28757,0.41394,0.20342,-0.19823,0.45053
0.28857,0.41522,0.20369,-0.19864,0.4495
0.28957,0.41649,0.20395,-0.19905,0.44849
0.29057,0.41776,0.20421,-0.19946,0.44747
0.29157,0.41904,0.20447,-0.19987,0.44645
0.29257,0.42032,0.20473,-0.20027,0.44542
0.29357,0.4216,0.20498,-0.20068,0.4444
0.29457,0.42289,0.20523,-0.20109,0.44336
0.29557,0.42417,0.20548,-0.20149,0.44233
0.29657,0.42546,0.20573,-0.20189,0.44131
0.29757,0.42674,0.20598,-0.20229,0.44028
0.29857,0.42803,0.20623,-0.20269,0.43927
0.29957,0.42931,0.20648,-0.20309,0.43824
0.30058,0.4306,0.20673,-0.20348,0.43722
0.30158,0.43188,0.20698,-0.20388,0.43619
0.30258,0.43316,0.20723,-0.20427,0.43516
0.30358,0.43445,0.20748,-0.20466,0.43413
0.30458,0.43573,0.20773,-0.20505,0.4331
0.30558,0.43702,0.20798,-0.20545,0.43207
0.30658,0.43831,0.20822,-0.20584,0.43104
0.30758,0.4396,0.20847,-0.20622,0.43002
0.30858,0.4409,0.20871,-0.20661,0.42899
0.30958,0.44219,0.20894,-0.20699,0.42796
0.31058,0.4435,0.20918,-0.20737,0.42694
0.31158,0.44479,0.20941,-0.20775,0.42592
0.31258,0.4461,0.20963,-0.20812,0.42489
0.31358,0.44741,0.20984,-0.2085,0.42386
0.31458,0.44872,0.21005,-0.20887,0.42283
0.31558,0.45004,0.21026,-0.20924,0.42179
0.31658,0.45136,0.21047,-0.20961,0.42076
0.31758,0.45268,0.21069,-0.20997,0.41973
0.31858,0.454,0.2109,-0.21034,0.4187
0.31958,0.45532,0.2111,-0.21071,0.41767
0.32058,0.45664,0.2113,-0.21107,0.41664
0.32158,0.45796,0.21148,-0.21143,0.41562
0.32258,0.45928,0.21169,-0.21179,0.41458
0.32358,0.4606,0.21188,-0.21215,0.41355
0.32458,0.46191,0.21207,-0.2125,0.41252
0.32558,0.46323,0.21226,-0.21285,0.41148
0.32658,0.46454,0.21246,-0.2132,0.41044
0.32758,0.46585,0.21264,-0.21355,0.4094
0.32858,0.46716,0.21282,-0.21389,0.40837
0.32958,0.46847,0.21301,-0.21423,0.40733
0.33058,0.46978,0.21319,-0.21457,0.4063
0.33158,0.47109,0.21336,-0.21491,0.40527
0.33258,0.47241,0.21353,-0.21524,0.40424
0.33358,0.47373,0.21369,-0.21558,0.40321
0.33458,0.47505,0.21385,-0.21591,0.40218
0.33558,0.47636,0.21403,-0.21625,0.40117
0.33658,0.47769,0.2142,-0.21658,0.40015
0.33758,0.47901,0.21437,-0.21691,0.39913
0.33858,0.48032,0.21455,-0.21724,0.39812
0.33958,0.48165,0.21472,-0.21756,0.39712
0.34059,0.48297,0.21489,-0.21788,0.39612
0.34159,0.48429,0.21506,-0.2182,0.39512
0.34259,0.48561,0.21522,-0.21851,0.39413
0.34359,0.48693,0.21539,-0.21882,0.39313
0.34459,0.48825,0.21556,-0.21913,0.39214
0.34559,0.48958,0.21572,-0.21943,0.39115
0.34659,0.49091,0.21589,-0.21973,0.39016
0.34759,0.49224,0.21606,-0.22003,0.38918
0.34859,0.49357,0.21622,-0.22032,0.3882
0.34959,0.49491,0.21639,-0.22061,0.38721
0.35059,0.49625,0.21655,-0.22091,0.38623
0.35159,0.49759,0.21671,-0.2212,0.38524
0.35259,0.49893,0.21686,-0.22149,0.38425
0.35359,0.50027,0.21702,-0.22178,0.38326
0.35459,0.50162,0.21718,-0.22207,0.38228
0.35559,0.50296,0.21733,-0.22236,0.3813
0.35659,0.50431,0.21747,-0.22265,0.38032
0.35759,0.50565,0.21762,-0.22294,0.37934
0.35859,0.507,0.21777,-0.22322,0.37835
0.35959,0.50835,0.21791,-0.2235,0.37737
0.36059,0.50971,0.21805,-0.22379,0.37639
0.36159,0.51106,0.21818,-0.22407,0.37542
0.36259,0.51241,0.21832,-0.22435,0.37443
0.36359,0.51377,0.21844,-0.22463,0.37346
0.36459,0.51513,0.21857,-0.22491,0.37248
0.36559,0.51649,0.2187,-0.22518,0.37151
0.36659,0.51785,0.21882,-0.22545,0.37054
0.36759,0.51922,0.21894,-0.22572,0.36957
0.36859,0.52059,0.21906,-0.22599,0.36859
0.36959,0.52195,0.21918,-0.22626,0.36762
0.37059,0.52332,0.21929,-0.22653,0.36663
0.37159,0.52469,0.21941,-0.22679,0.36566
0.37259,0.52605,0.21952,-0.22706,0.36467
0.37359,0.52742,0.21963,-0.22732,0.36368
0.37459,0.52879,0.21973,-0.22759,0.36269
0.37559,0.53017,0.21983,-0.22785,0.36169
0.37659,0.53154,0.21993,-0.22811,0.36071
0.37759,0.53292,0.22003,-0.22837,0.3597
0.37859,0.53429,0.22012,-0.22863,0.35871
0.37959,0.53567,0.22022,-0.22888,0.35773
0.3806,0.53705,0.22032,-0.22913,0.35674
0.3816,0.53843,0.22041,-0.22937,0.35577
0.3826,0.53981,0.22049,-0.22961,0.35481
0.3836,0.54118,0.22057,-0.22984,0.35382
0.3846,0.54256,0.22065,-0.23007,0.35285
0.3856,0.54393,0.22073,-0.2303,0.35188
0.3866,0.5453,0.22081,-0.23052,0.35092
0.3876,0.54668,0.22088,-0.23075,0.34995
0.3886,0.54805,0.22094,-0.23097,0.34899
0.3896,0.54942,0.22101,-0.23119,0.34803
0.3906,0.55079,0.22107,-0.23141,0.34706
0.3916,0.55216,0.22113,-0.23163,0.34609
0.3926,0.55353,0.22119,-0.23185,0.34513
0.3936,0.55489,0.22124,-0.23207,0.34417
0.3946,0.55626,0.2213,-0.23228,0.34321
0.3956,0.55764,0.22136,-0.2325,0.34225
0.3966,0.55901,0.22141,-0.23271,0.34129
0.3976,0.56038,0.22146,-0.23292,0.34034
0.3986,0.56176,0.22149,-0.23312,0.3394
0.3996,0.56313,0.22153,-0.23333,0.33845
0.4006,0.56451,0.22156,-0.23353,0.3375
0.4016,0.56589,0.22158,-0.23373,0.33656
0.4026,0.56727,0.2216,-0.23393,0.33562
0.4036,0.56866,0.22162,-0.23413,0.33466
0.4046,0.57005,0.22163,-0.23432,0.33372
0.4056,0.57143,0.22164,-0.23451,0.33278
0.4066,0.57282,0.22165,-0.23471,0.33184
0.4076,0.57421,0.22165,-0.2349,0.3309
0.4086,0.57559,0.22165,-0.23509,0.32996
0.4096,0.57698,0.22165,-0.23528,0.32902
0.4106,0.57837,0.22165,-0.23547,0.32809
0.4116,0.57976,0.22164,-0.23564,0.32716
0.4126,0.58115,0.22163,-0.23582,0.32623
0.4136,0.58254,0.22162,-0.23599,0.3253
0.4146,0.58393,0.22162,-0.23616,0.32437
0.4156,0.58533,0.2216,-0.23633,0.32343
0.4166,0.58672,0.22159,-0.23649,0.32251
0.4176,0.58812,0.22157,-0.23666,0.32159
0.4186,0.58951,0.22156,-0.23682,0.32067
0.4196,0.5909,0.22154,-0.23698,0.31975
0.42061,0.5923,0.22152,-0.23713,0.31883
0.42161,0.5937,0.2215,-0.23729,0.31792
0.42261,0.59509,0.22148,-0.23744,0.31702
0.42361,0.59649,0.22145,-0.23759,0.31609
0.42461,0.59788,0.22142,-0.23774,0.31518
0.42561,0.59927,0.22139,-0.23789,0.31428
0.42661,0.60066,0.22135,-0.23804,0.31337
0.42761,0.60205,0.2213,-0.23818,0.31246
0.42861,0.60343,0.22125,-0.23832,0.31157
0.42961,0.60482,0.2212,-0.23846,0.31066
0.43061,0.6062,0.22115,-0.2386,0.30975
0.43161,0.60757,0.2211,-0.23874,0.30884
0.43261,0.60895,0.22104,-0.23887,0.30794
0.43361,0.61032,0.22098,-0.239,0.30706
0.43461,0.61169,0.22092,-0.23913,0.30616
0.43561,0.61307,0.22086,-0.23926,0.30527
0.43661,0.61444,0.22079,-0.23939,0.30437
0.43761,0.61582,0.22071,-0.23951,0.30348
0.43861,0.61719,0.22064,-0.23963,0.3026
0.43961,0.61857,0.22055,-0.23975,0.30171
0.44061,0.61995,0.22047,-0.23987,0.30082
0.44161,0.62133,0.22038,-0.23998,0.29994
0.44261,0.6227,0.22029,-0.24009,0.29906
0.44361,0.62408,0.2202,-0.24019,0.29819
0.44461,0.62545,0.22011,-0.2403,0.2973
0.44561,0.62683,0.22001,-0.24041,0.29643
0.44661,0.6282,0.21991,-0.24051,0.29554
0.44761,0.62957,0.21981,-0.24061,0.29466
0.44861,0.63094,0.21971,-0.24072,0.29377
0.44961,0.63231,0.21961,-0.24082,0.29289
0.45061,0.63368,0.21951,-0.24093,0.292
0.45161,0.63505,0.2194,-0.24103,0.29111
0.45261,0.63642,0.21929,-0.24113,0.29022
0.45361,0.6378,0.21918,-0.24123,0.28933
0.45461,0.63917,0.21906,-0.24132,0.28844
0.45561,0.64054,0.21895,-0.24141,0.28755
0.45661,0.64191,0.21883,-0.24151,0.28666
0.45761,0.64329,0.21871,-0.2416,0.28578
0.45861,0.64466,0.21858,-0.24169,0.28489
0.45961,0.64603,0.21846,-0.24178,0.284
0.46062,0.64739,0.21833,-0.24186,0.28312
0.46162,0.64876,0.21819,-0.24195,0.28224
0.46262,0.65013,0.21806,-0.24203,0.28135
0.46362,0.6515,0.21792,-0.24211,0.28047
0.46462,0.65286,0.21778,-0.24219,0.2796
0.46562,0.65422,0.21763,-0.24226,0.27872
0.46662,0.65558,0.21748,-0.24232,0.27784
0.46762,0.65694,0.21732,-0.24239,0.27697
0.46862,0.6583,0.21715,-0.24246,0.27609
0.46962,0.65966,0.21698,-0.24252,0.27521
0.47062,0.66101,0.21681,-0.24258,0.27434
0.47162,0.66235,0.21665,-0.24263,0.27347
0.47262,0.6637,0.21648,-0.24269,0.2726
0.47362,0.66504,0.2163,-0.24274,0.27172
0.47462,0.66639,0.21611,-0.2428,0.27086
0.47562,0.66773,0.21593,-0.24285,0.26999
0.47662,0.66907,0.21574,-0.24289,0.26911
0.47762,0.67041,0.21555,-0.24294,0.26823
0.47862,0.67175,0.21536,-0.24298,0.26736
0.47962,0.67309,0.21516,-0.24302,0.26648
0.48062,0.67443,0.21497,-0.24306,0.2656
0.48162,0.67576,0.21476,-0.2431,0.26472
0.48262,0.6771,0.21455,-0.24314,0.26385
0.48362,0.67844,0.21433,-0.24318,0.26297
0.48462,0.67977,0.21411,-0.24321,0.2621
0.48562,0.68111,0.21389,-0.24324,0.26122
0.48662,0.68244,0.21366,-0.24327,0.26034
0.48762,0.68378,0.21345,-0.24329,0.25944
0.48862,0.68511,0.21321,-0.24332,0.25857
0.48962,0.68645,0.21297,-0.24334,0.25769
0.49062,0.68777,0.21275,-0.24336,0.25681
0.49162,0.6891,0.21251,-0.24338,0.25593
0.49262,0.69043,0.21227,-0.2434,0.25505
0.49362,0.69176,0.21204,-0.24342,0.25417
0.49462,0.69308,0.2118,-0.24344,0.25329
0.49562,0.6944,0.21154,-0.24345,0.25243
0.49662,0.69572,0.2113,-0.24347,0.25155
0.49762,0.69704,0.21109,-0.24348,0.25067
0.49862,0.69836,0.21084,-0.24349,0.2498
0.49962,0.69967,0.2106,-0.2435,0.24893
0.50063,0.70098,0.21037,-0.24351,0.24806
0.50163,0.70229,0.21012,-0.24351,0.24718
0.50263,0.70361,0.20986,-0.24352,0.24633
0.50363,0.70492,0.20961,-0.24353,0.24545
0.50463,0.70623,0.20936,-0.24353,0.2446
0.50563,0.70754,0.20911,-0.24352,0.24374
0.50663,0.70885,0.20885,-0.24352,0.24287
0.50763,0.71016,0.20859,-0.24352,0.24201
0.50863,0.71147,0.20833,-0.24351,0.24115
0.50963,0.71277,0.20807,-0.2435,0.24029
0.51063,0.71408,0.20779,-0.24348,0.23943
0.51163,0.71538,0.20752,-0.24347,0.23857
0.51263,0.71669,0.20725,-0.24345,0.23771
0.51363,0.71799,0.20699,-0.24343,0.23685
0.51463,0.71929,0.20672,-0.24341,0.23599
0.51563,0.72059,0.20646,-0.24338,0.23515
0.51663,0.72188,0.2062,-0.24335,0.2343
0.51763,0.72317,0.20592,-0.24332,0.23344
0.51863,0.72446,0.20565,-0.24328,0.23259
0.51963,0.72575,0.20538,-0.24325,0.23173
0.52063,0.72704,0.2051,-0.24321,0.23088
0.52163,0.72832,0.20482,-0.24317,0.23003
0.52263,0.72961,0.20455,-0.24313,0.22921
0.52363,0.73089,0.20428,-0.24309,0.22837
0.52463,0.73217,0.20399,-0.24304,0.22752
0.52563,0.73344,0.20372,-0.243,0.22667
0.52663,0.73472,0.20344,-0.24295,0.22583
0.52763,0.73599,0.20315,-0.24291,0.22499
0.52863,0.73727,0.20286,-0.24286,0.22414
0.52963,0.73854,0.20257,-0.24281,0.22331
0.53063,0.73982,0.20227,-0.24276,0.22249
0.53163,0.74109,0.20198,-0.24271,0.22166
0.53263,0.74235,0.20169,-0.24266,0.22085
0.53363,0.74362,0.20139,-0.2426,0.22002
0.53463,0.74489,0.20109,-0.24254,0.21921
0.53563,0.74616,0.20082,-0.24248,0.21839
0.53663,0.74744,0.2005,-0.24242,0.21758
0.53763,0.74871,0.20019,-0.24235,0.21676
0.53863,0.74999,0.19986,-0.24228,0.21596
0.53963,0.75127,0.19954,-0.24221,0.21518
0.54064,0.75255,0.19921,-0.24215,0.21438
0.54164,0.75382,0.19888,-0.24208,0.21357
0.54264,0.7551,0.19855,-0.24201,0.21277
0.54364,0.75637,0.19823,-0.24194,0.21197
0.54464,0.75765,0.1979,-0.24187,0.21116
0.54564,0.75893,0.19756,-0.24179,0.21036
0.54664,0.76021,0.19723,-0.24172,0.20957
0.54764,0.76149,0.19688,-0.24165,0.20878
0.54864,0.76277,0.19654,-0.24157,0.20799
0.54964,0.76405,0.1962,-0.2415,0.2072
0.55064,0.76533,0.19586,-0.24142,0.20641
0.55164,0.76661,0.19552,-0.24135,0.20563
0.55264,0.76789,0.19518,-0.24126,0.20485
0.55364,0.76917,0.19483,-0.24118,0.20407
0.55464,0.77044,0.19449,-0.24109,0.2033
0.55564,0.77172,0.19416,-0.241,0.20252
0.55664,0.77299,0.19381,-0.24091,0.20175
0.55764,0.77426,0.19347,-0.24082,0.20098
0.55864,0.77553,0.19312,-0.24073,0.20021
0.55964,0.77681,0.19278,-0.24063,0.19945
0.56064,0.77808,0.19244,-0.24054,0.19868
0.56164,0.77935,0.19209,-0.24044,0.19791
0.56264,0.78063,0.19174,-0.24033,0.19714
0.56364,0.7819,0.19139,-0.24023,0.19637
0.56464,0.78317,0.19104,-0.24012,0.1956
0.56564,0.78444,0.19069,-0.24001,0.19484
0.56664,0.78572,0.19033,-0.23989,0.19408
0.56764,0.787,0.18996,-0.23977,0.19332
0.56864,0.78827,0.18961,-0.23965,0.19255
0.56964,0.78954,0.18925,-0.23953,0.19178
0.57064,0.79082,0.18888,-0.23941,0.19102
0.57164,0.79209,0.18852,-0.23929,0.19026
0.57264,0.79336,0.18815,-0.23916,0.18949
0.57364,0.79462,0.18778,-0.23903,0.18873
0.57464,0.79589,0.1874,-0.2389,0.18798
0.57564,0.79715,0.18703,-0.23876,0.18724
0.57664,0.79841,0.18665,-0.23862,0.18649
0.57764,0.79967,0.18627,-0.23849,0.18574
0.57864,0.80093,0.18589,-0.23835,0.18499
0.57964,0.80218,0.18551,-0.2382,0.18425
0.58065,0.80344,0.18513,-0.23806,0.18352
0.58165,0.80469,0.18474,-0.23791,0.18279
0.58265,0.80593,0.18436,-0.23776,0.18207
0.58365,0.80718,0.18398,-0.23761,0.18135
0.58465,0.80843,0.18359,-0.23746,0.18064
0.58565,0.80967,0.18321,-0.2373,0.17993
0.58665,0.81091,0.18283,-0.23714,0.17922
0.58765,0.81215,0.18244,-0.23698,0.17852
0.58865,0.81339,0.18205,-0.23681,0.17782
0.58965,0.81462,0.18166,-0.23665,0.17713
0.59065,0.81585,0.18127,-0.23647,0.17644
0.59165,0.81708,0.18087,-0.2363,0.17576
0.59265,0.81831,0.18047,-0.23612,0.17508
0.59365,0.81953,0.18007,-0.23593,0.1744
0.59465,0.82075,0.17966,-0.23575,0.17371
0.59565,0.82197,0.17927,-0.23557,0.17304
0.59665,0.82318,0.17886,-0.23539,0.17236
0.59765,0.82439,0.17845,-0.2352,0.17168
0.59865,0.82559,0.17803,-0.23502,0.17102
0.59965,0.82679,0.17763,-0.23483,0.17034
0.60065,0.82799,0.17722,-0.23465,0.16967
0.60165,0.82918,0.17681,-0.23446,0.16899
0.60265,0.83038,0.17639,-0.23427,0.16832
0.60365,0.83157,0.17597,-0.23408,0.16765
0.60465,0.83276,0.17555,-0.23389,0.16699
0.60565,0.83395,0.17513,-0.2337,0.16631
0.60665,0.83514,0.17471,-0.2335,0.16564
0.60765,0.83632,0.17429,-0.23331,0.16497
0.60865,0.8375,0.17387,-0.23312,0.1643
0.60965,0.83867,0.17344,-0.23292,0.16363
0.61065,0.83984,0.17303,-0.23273,0.16295
0.61165,0.841,0.17262,-0.23253,0.16229
0.61265,0.84216,0.17221,-0.23233,0.16162
0.61365,0.84331,0.1718,-0.23213,0.16096
0.61465,0.84446,0.17139,-0.23194,0.16031
0.61565,0.84561,0.17098,-0.23174,0.15964
0.61665,0.84675,0.17058,-0.23155,0.15897
0.61765,0.84789,0.17017,-0.23135,0.15831
0.61865,0.84902,0.16977,-0.23115,0.15766
0.61965,0.85015,0.16937,-0.23095,0.157
0.62066,0.85127,0.16896,-0.23074,0.15635
0.62166,0.8524,0.16856,-0.23053,0.15569
0.62266,0.85353,0.16815,-0.23032,0.15504
0.62366,0.85465,0.16775,-0.23011,0.15439
0.62466,0.85576,0.16735,-0.2299,0.15375
0.62566,0.85688,0.16694,-0.22968,0.1531
0.62666,0.858,0.16653,-0.22946,0.15246
0.62766,0.85912,0.16612,-0.22924,0.15182
0.62866,0.86024,0.16571,-0.22901,0.15119
0.62966,0.86136,0.1653,-0.22879,0.15056
0.63066,0.86247,0.16488,-0.22856,0.14992
0.63166,0.86092,0.16383,-0.22771,0.14871
0.63266,0.8647,0.16405,-0.2281,0.14869
0.63366,0.86581,0.16363,-0.22786,0.14806
0.63466,0.86693,0.1632,-0.22762,0.14744
0.63566,0.86804,0.16278,-0.22738,0.14682
0.63666,0.86915,0.16235,-0.22714,0.14621
0.63766,0.87026,0.16193,-0.22689,0.1456
0.63866,0.87136,0.1615,-0.22664,0.145
0.63966,0.87246,0.16107,-0.22639,0.14441
0.64066,0.87355,0.16065,-0.22614,0.14381
0.64166,0.87465,0.16022,-0.22589,0.14321
0.64266,0.87575,0.15979,-0.22564,0.14262
0.64366,0.87684,0.15935,-0.22539,0.14202
0.64466,0.87793,0.15892,-0.22514,0.14143
0.64566,0.87902,0.15849,-0.22489,0.14084
0.64666,0.8801,0.15806,-0.22464,0.14024
0.64766,0.88117,0.15764,-0.22439,0.13965
0.64866,0.88223,0.15721,-0.22415,0.13905
0.64966,0.88329,0.15679,-0.22389,0.13846
0.65066,0.88433,0.15635,-0.22364,0.13787
0.65166,0.88538,0.15593,-0.22338,0.13728
0.65266,0.88642,0.1555,-0.22312,0.13669
0.65366,0.88746,0.15507,-0.22286,0.13611
0.65466,0.88849,0.15464,-0.2226,0.13553
0.65566,0.88953,0.15421,-0.22234,0.13495
0.65666,0.89056,0.15378,-0.22208,0.13437
0.65766,0.89158,0.15337,-0.22182,0.13379
0.65866,0.8926,0.15294,-0.22156,0.13321
0.65966,0.89361,0.15251,-0.2213,0.13263
0.66067,0.89462,0.15209,-0.22104,0.13205
0.66167,0.89563,0.15166,-0.22078,0.13147
0.66267,0.89663,0.15123,-0.22052,0.13089
0.66367,0.89762,0.1508,-0.22027,0.13031
0.66467,0.89862,0.15038,-0.22002,0.12972
0.66567,0.89961,0.14996,-0.21977,0.12914
0.66667,0.9006,0.14953,-0.21952,0.12856
0.66767,0.90159,0.1491,-0.21927,0.12797
0.66867,0.90258,0.14867,-0.21901,0.12739
0.66967,0.90356,0.14823,-0.21875,0.12682
0.67067,0.90455,0.14779,-0.21849,0.12624
0.67167,0.90553,0.14735,-0.21823,0.12567
0.67267,0.9065,0.14691,-0.21796,0.12511
0.67367,0.90747,0.14647,-0.21769,0.12454
0.67467,0.90843,0.14603,-0.21742,0.12397
0.67567,0.90939,0.14559,-0.21715,0.12341
0.67667,0.91034,0.14515,-0.21688,0.12285
0.67767,0.91128,0.14472,-0.21661,0.12229
0.67867,0.91223,0.14429,-0.21633,0.12174
0.67967,0.91317,0.14385,-0.21605,0.1212
0.68067,0.9141,0.14342,-0.21578,0.12065
0.68167,0.91504,0.14298,-0.2155,0.1201
0.68267,0.91597,0.14254,-0.21522,0.11956
0.68367,0.9169,0.1421,-0.21495,0.11902
0.68467,0.91783,0.14166,-0.21467,0.11848
0.68567,0.91875,0.14122,-0.21439,0.11793
0.68667,0.91967,0.14078,-0.21411,0.11739
0.68767,0.92059,0.14034,-0.21383,0.11685
0.68867,0.9215,0.1399,-0.21354,0.11631
0.68967,0.92241,0.13946,-0.21326,0.11578
0.69067,0.92331,0.13903,-0.21297,0.11525
0.69167,0.9242,0.1386,-0.21268,0.11472
0.69267,0.92509,0.13817,-0.21238,0.11419
0.69367,0.92598,0.13774,-0.21209,0.11367
0.69467,0.92686,0.13731,-0.21179,0.11315
0.69567,0.92774,0.13687,-0.21149,0.11264
0.69667,0.92862,0.13644,-0.21119,0.11213
0.69767,0.92949,0.13601,-0.21089,0.11162
0.69867,0.93036,0.13558,-0.21059,0.11111
0.69967,0.93122,0.13515,-0.21028,0.1106
0.70068,0.93209,0.13471,-0.20998,0.1101
0.70168,0.93295,0.13428,-0.20968,0.1096
0.70268,0.9338,0.13384,-0.20937,0.1091
0.70368,0.93465,0.13341,-0.20906,0.10861
0.70468,0.9355,0.13298,-0.20875,0.10811
0.70568,0.93634,0.13254,-0.20845,0.10762
0.70668,0.93718,0.13211,-0.20814,0.10713
0.70768,0.93802,0.13167,-0.20783,0.10665
0.70868,0.93886,0.13124,-0.20752,0.10617
0.70968,0.93969,0.13081,-0.20721,0.10569
0.71068,0.94052,0.13038,-0.2069,0.10521
0.71168,0.94135,0.12994,-0.20659,0.10473
0.71268,0.94218,0.12951,-0.20628,0.10425
0.71368,0.94301,0.12908,-0.20597,0.10378
0.71468,0.94383,0.12865,-0.20565,0.1033
0.71568,0.94465,0.12822,-0.20534,0.10283
0.71668,0.94546,0.12778,-0.20502,0.10236
0.71768,0.94627,0.12735,-0.2047,0.1019
0.71868,0.94708,0.12692,-0.20438,0.10143
0.71968,0.94788,0.12649,-0.20406,0.10097
0.72068,0.94868,0.12606,-0.20374,0.10052
0.72168,0.94947,0.12563,-0.20342,0.10007
0.72268,0.95026,0.1252,-0.20309,0.099625
0.72368,0.95104,0.12478,-0.20277,0.099176
0.72468,0.95183,0.12434,-0.20244,0.098728
0.72568,0.95261,0.12391,-0.20212,0.098283
0.72668,0.95338,0.12347,-0.2018,0.097846
0.72768,0.95415,0.12304,-0.20148,0.097407
0.72868,0.95492,0.12261,-0.20116,0.096971
0.72968,0.95568,0.12217,-0.20083,0.09653
0.73068,0.95644,0.12174,-0.20051,0.096097
0.73168,0.9572,0.12131,-0.20019,0.095665
0.73268,0.95795,0.12087,-0.19987,0.095234
0.73368,0.9587,0.12044,-0.19955,0.094802
0.73468,0.95945,0.12,-0.19922,0.094364
0.73568,0.9602,0.11956,-0.1989,0.093934
0.73668,0.96094,0.11912,-0.19858,0.093499
0.73768,0.96167,0.11867,-0.19826,0.093071
0.73868,0.96241,0.11823,-0.19794,0.092633
0.73968,0.96315,0.11778,-0.19762,0.092208
0.74069,0.96388,0.11733,-0.1973,0.091778
0.74169,0.96461,0.11687,-0.19698,0.091351
0.74269,0.96534,0.11641,-0.19666,0.090921
0.74369,0.96606,0.11597,-0.19633,0.090503
0.74469,0.96678,0.11552,-0.19601,0.09009
0.74569,0.9675,0.11507,-0.19569,0.089683
0.74669,0.96822,0.11462,-0.19537,0.089275
0.74769,0.96893,0.11417,-0.19504,0.08887
0.74869,0.96964,0.11372,-0.19472,0.088472
0.74969,0.97034,0.11327,-0.1944,0.088073
0.75069,0.97105,0.11282,-0.19408,0.087673
0.75169,0.97175,0.11238,-0.19375,0.087276
0.75269,0.97244,0.11193,-0.19343,0.08688
0.75369,0.97314,0.11148,-0.19311,0.08649
0.75469,0.97383,0.11103,-0.19278,0.086099
0.75569,0.97452,0.11057,-0.19246,0.085708
0.75669,0.97522,0.11012,-0.19213,0.085316
0.75769,0.9759,0.10966,-0.19181,0.084931
0.75869,0.97659,0.10921,-0.19148,0.084544
0.75969,0.97727,0.10875,-0.19115,0.084157
0.76069,0.97795,0.1083,-0.19083,0.083773
0.76169,0.97862,0.10785,-0.1905,0.08339
0.76269,0.9793,0.10741,-0.19017,0.083005
0.76369,0.97997,0.10696,-0.18985,0.082623
0.76469,0.98063,0.10651,-0.18952,0.082245
0.76569,0.9813,0.10607,-0.18919,0.081865
0.76669,0.98196,0.10562,-0.18887,0.081486
0.76769,0.98262,0.10518,-0.18855,0.081107
0.76869,0.98327,0.10475,-0.18822,0.080733
0.76969,0.98391,0.10431,-0.1879,0.080357
0.77069,0.98456,0.10387,-0.18757,0.079981
0.77169,0.9852,0.10344,-0.18725,0.079615
0.77269,0.98582,0.10301,-0.18693,0.079253
0.77369,0.98645,0.10259,-0.18661,0.07889
0.77469,0.98707,0.10216,-0.18629,0.078532
0.77569,0.98769,0.10174,-0.18597,0.078171
0.77669,0.98831,0.10132,-0.18565,0.077814
0.77769,0.98892,0.1009,-0.18533,0.077461
0.77869,0.98953,0.10048,-0.18501,0.077111
0.77969,0.99014,0.10005,-0.18469,0.076766
0.7807,0.99075,0.099632,-0.18437,0.076418
0.7817,0.99135,0.099215,-0.18406,0.076073
0.7827,0.99195,0.098801,-0.18375,0.075725
0.7837,0.99254,0.098391,-0.18344,0.075381
0.7847,0.99313,0.097984,-0.18314,0.075039
0.7857,0.99372,0.097577,-0.18283,0.074699
0.7867,0.9943,0.097174,-0.18252,0.074363
0.7877,0.99488,0.09677,-0.18222,0.074027
0.7887,0.99545,0.096369,-0.18191,0.073696
0.7897,0.99603,0.09597,-0.1816,0.073361
0.7907,0.99659,0.095571,-0.18129,0.073034
0.7917,0.99716,0.095171,-0.18098,0.072707
0.7927,0.99772,0.094773,-0.18068,0.072382
0.7937,0.99828,0.094375,-0.18037,0.072059
0.7947,0.99884,0.093978,-0.18006,0.071737
0.7957,0.99939,0.093587,-0.17975,0.07142
0.7967,0.99994,0.093193,-0.17944,0.071101
0.7977,1.0005,0.092799,-0.17914,0.070789
0.7987,1.001,0.092408,-0.17883,0.070475
0.7997,1.0016,0.092021,-0.17852,0.070164
0.8007,1.0021,0.091635,-0.17821,0.069852
0.8017,1.0026,0.091248,-0.1779,0.069544
0.8027,1.0032,0.090859,-0.17758,0.069238
0.8037,1.0037,0.090471,-0.17727,0.068934
0.8047,1.0042,0.090087,-0.17696,0.06863
0.8057,1.0048,0.089701,-0.17665,0.068327
0.8067,1.0053,0.089314,-0.17633,0.068024
0.8077,1.0058,0.088931,-0.17602,0.067722
0.8087,1.0063,0.088547,-0.17571,0.067423
0.8097,1.0068,0.088164,-0.1754,0.067127
0.8107,1.0073,0.08778,-0.17509,0.066836
0.8117,1.0078,0.087394,-0.17478,0.066548
0.8127,1.0084,0.087009,-0.17446,0.066262
0.8137,1.0089,0.086625,-0.17415,0.065977
0.8147,1.0094,0.086241,-0.17384,0.065694
0.8157,1.0099,0.085856,-0.17353,0.065413
0.8167,1.0104,0.085473,-0.17321,0.065129
0.8177,1.0109,0.085087,-0.1729,0.06485
0.8187,1.0114,0.084702,-0.17259,0.064569
0.8197,1.0118,0.08432,-0.17228,0.064291
0.82071,1.0123,0.083939,-0.17197,0.064015
0.82171,1.0128,0.083559,-0.17166,0.06374
0.82271,1.0133,0.083176,-0.17135,0.063472
0.82371,1.0138,0.082799,-0.17105,0.063207
0.82471,1.0143,0.082419,-0.17074,0.062945
0.82571,1.0148,0.082036,-0.17043,0.062681
0.82671,1.0152,0.081656,-0.17013,0.062417
0.82771,1.0157,0.081273,-0.16982,0.062154
0.82871,1.0162,0.080891,-0.16952,0.061893
0.82971,1.0167,0.080508,-0.16921,0.061632
0.83071,1.0171,0.080126,-0.16891,0.061373
0.83171,1.0176,0.079747,-0.16861,0.061114
0.83271,1.0181,0.079373,-0.16831,0.060854
0.83371,1.0185,0.07899,-0.16801,0.060598
0.83471,1.019,0.07861,-0.16771,0.060342
0.83571,1.0195,0.078233,-0.16741,0.060087
0.83671,1.0199,0.07786,-0.16711,0.059834
0.83771,1.0204,0.077484,-0.16681,0.059584
0.83871,1.0208,0.077115,-0.16651,0.059337
0.83971,1.0213,0.076748,-0.16621,0.059091
0.84071,1.0217,0.076386,-0.16592,0.058842
0.84171,1.0221,0.076018,-0.16562,0.058598
0.84271,1.0226,0.075649,-0.16532,0.058356
0.84371,1.023,0.075283,-0.16503,0.058113
0.84471,1.0235,0.074922,-0.16473,0.057875
0.84571,1.0239,0.07456,-0.16444,0.057636
0.84671,1.0243,0.074204,-0.16414,0.0574
0.84771,1.0247,0.073852,-0.16385,0.057168
0.84871,1.0252,0.073502,-0.16355,0.056935
0.84971,1.0256,0.073155,-0.16326,0.056703
0.85071,1.026,0.072812,-0.16297,0.056471
0.85171,1.0264,0.072463,-0.16268,0.056242
0.85271,1.0268,0.07212,-0.16239,0.056011
0.85371,1.0272,0.071778,-0.1621,0.055782
0.85471,1.0276,0.071438,-0.16181,0.055553
0.85571,1.028,0.071099,-0.16152,0.055323
0.85671,1.0284,0.070762,-0.16123,0.055092
0.85771,1.0288,0.070431,-0.16095,0.054865
0.85871,1.0292,0.0701,-0.16066,0.054636
0.85971,1.0296,0.069769,-0.16038,0.05441
0.86072,1.03,0.069437,-0.16009,0.054185
0.86172,1.0304,0.069109,-0.1598,0.05396
0.86272,1.0308,0.068779,-0.15952,0.053739
0.86372,1.0312,0.068451,-0.15923,0.053516
0.86472,1.0316,0.068123,-0.15895,0.053293
0.86572,1.032,0.067791,-0.15866,0.053072
0.86672,1.0324,0.067471,-0.15838,0.052851
0.86772,1.0328,0.067143,-0.15809,0.052632
0.86872,1.0331,0.06681,-0.15781,0.052415
0.86972,1.0335,0.066478,-0.15753,0.052198
0.87072,1.0339,0.066148,-0.15725,0.051984
0.87172,1.0343,0.065814,-0.15697,0.051774
0.87272,1.0347,0.065487,-0.15669,0.051563
0.87372,1.035,0.065164,-0.15641,0.051355
0.87472,1.0354,0.064842,-0.15613,0.051146
0.87572,1.0357,0.064521,-0.15585,0.050937
0.87672,1.0361,0.0642,-0.15557,0.050727
0.87772,1.0365,0.063879,-0.1553,0.050519
0.87872,1.0368,0.063558,-0.15502,0.050311
0.87972,1.0372,0.06324,-0.15475,0.050103
0.88072,1.0375,0.062925,-0.15447,0.049896
0.88172,1.0379,0.062615,-0.1542,0.049693
0.88272,1.0382,0.062305,-0.15393,0.049487
0.88372,1.0386,0.062,-0.15366,0.049286
0.88472,1.0389,0.061694,-0.15339,0.049084
0.88572,1.0392,0.061394,-0.15312,0.048882
0.88672,1.0396,0.061092,-0.15285,0.04868
0.88772,1.0399,0.060793,-0.15259,0.048476
0.88872,1.0402,0.060493,-0.15232,0.048273
0.88972,1.0405,0.060199,-0.15206,0.048072
0.89072,1.0408,0.059909,-0.1518,0.047872
0.89172,1.0412,0.059615,-0.15154,0.047673
0.89272,1.0415,0.059327,-0.15127,0.047472
0.89372,1.0418,0.05904,-0.15101,0.047278
0.89472,1.0421,0.058749,-0.15075,0.04708
0.89572,1.0424,0.058462,-0.15049,0.046883
0.89672,1.0427,0.058176,-0.15023,0.046686
0.89772,1.043,0.057895,-0.14997,0.046488
0.89872,1.0433,0.057611,-0.14971,0.046292
0.89972,1.0436,0.057327,-0.14946,0.0461
0.90073,1.0439,0.057055,-0.1492,0.045909
0.90173,1.0442,0.056785,-0.14894,0.04572
0.90273,1.0445,0.056516,-0.14868,0.045532
0.90373,1.0447,0.05625,-0.14843,0.045344
0.90473,1.045,0.055982,-0.14817,0.045155
0.90573,1.0453,0.055717,-0.14792,0.044968
0.90673,1.0456,0.055453,-0.14767,0.044778
0.90773,1.0459,0.05519,-0.14742,0.044591
0.90873,1.0462,0.054931,-0.14717,0.044402
0.90973,1.0464,0.054674,-0.14692,0.044214
0.91073,1.0467,0.054414,-0.14668,0.044026
0.91173,1.047,0.054157,-0.14643,0.04384
0.91273,1.0473,0.0539,-0.14618,0.043653
0.91373,1.0475,0.053646,-0.14593,0.04347
0.91473,1.0478,0.05339,-0.14569,0.043284
0.91573,1.0481,0.053137,-0.14544,0.043099
0.91673,1.0483,0.052885,-0.1452,0.042915
0.91773,1.0486,0.052635,-0.14495,0.042732
0.91873,1.0489,0.052388,-0.14471,0.042549
0.91973,1.0491,0.05214,-0.14446,0.042367
0.92073,1.0494,0.051896,-0.14422,0.042186
0.92173,1.0496,0.051653,-0.14397,0.042008
0.92273,1.0499,0.051409,-0.14373,0.041829
0.92373,1.0501,0.051169,-0.14349,0.041651
0.92473,1.0504,0.05093,-0.14325,0.041473
0.92573,1.0506,0.050693,-0.143,0.041295
0.92673,1.0509,0.050457,-0.14276,0.041119
0.92773,1.0511,0.050222,-0.14252,0.040944
0.92873,1.0513,0.04999,-0.14228,0.040768
0.92973,1.0516,0.049758,-0.14204,0.040593
0.93073,1.0518,0.049528,-0.1418,0.040419
0.93173,1.052,0.049299,-0.14156,0.040245
0.93273,1.0523,0.049071,-0.14132,0.040072
0.93373,1.0525,0.048842,-0.14108,0.039898
0.93473,1.0527,0.048615,-0.14085,0.039725
0.93573,1.0529,0.048392,-0.14061,0.039556
0.93673,1.0532,0.048169,-0.14037,0.039384
0.93773,1.0534,0.047946,-0.14014,0.039213
0.93873,1.0536,0.047724,-0.1399,0.039044
0.93973,1.0538,0.047501,-0.13967,0.038873
0.94074,1.054,0.047281,-0.13943,0.038706
0.94174,1.0543,0.04706,-0.1392,0.038538
0.94274,1.0545,0.046839,-0.13897,0.03837
0.94374,1.0547,0.04662,-0.13874,0.038202
0.94474,1.0549,0.046404,-0.13851,0.038035
0.94574,1.0551,0.046187,-0.13827,0.037869
0.94674,1.0553,0.045971,-0.13805,0.037703
0.94774,1.0555,0.045758,-0.13782,0.037536
0.94874,1.0557,0.045544,-0.13759,0.037369
0.94974,1.0559,0.045329,-0.13736,0.037205
0.95074,1.0562,0.045115,-0.13713,0.037043
0.95174,1.0564,0.044898,-0.1369,0.036881
0.95274,1.0566,0.044682,-0.13667,0.036721
0.95374,1.0568,0.044467,-0.13645,0.036562
0.95474,1.057,0.044255,-0.13622,0.036404
0.95574,1.0572,0.044041,-0.13599,0.036246
0.95674,1.0574,0.043826,-0.13576,0.036089
0.95774,1.0576,0.043614,-0.13554,0.035935
0.95874,1.0578,0.043402,-0.13531,0.035781
0.95974,1.058,0.04319,-0.13508,0.035629
0.96074,1.0582,0.042982,-0.13486,0.035479
0.96174,1.0584,0.042771,-0.13463,0.03533
0.96274,1.0586,0.04256,-0.1344,0.035181
0.96374,1.0588,0.04235,-0.13418,0.035032
0.96474,1.059,0.042141,-0.13395,0.034881
0.96574,1.0592,0.041933,-0.13373,0.034733
0.96674,1.0594,0.041726,-0.1335,0.034586
0.96774,1.0596,0.041519,-0.13328,0.034439
0.96874,1.0597,0.041314,-0.13305,0.034293
0.96974,1.0599,0.041109,-0.13283,0.034147
0.97074,1.0601,0.040906,-0.13261,0.034003
0.97174,1.0603,0.040703,-0.13238,0.03386
0.97274,1.0605,0.040501,-0.13216,0.033714
0.97374,1.0607,0.040299,-0.13194,0.033572
0.97474,1.0608,0.040098,-0.13172,0.033429
0.97574,1.061,0.039896,-0.1315,0.033284
0.97674,1.0612,0.039696,-0.13128,0.033143
0.97774,1.0614,0.039499,-0.13107,0.032999
0.97874,1.0615,0.039301,-0.13085,0.032858
0.97974,1.0617,0.039104,-0.13063,0.032716
0.98075,1.0619,0.038907,-0.13042,0.032576
0.98175,1.062,0.03871,-0.1302,0.032434
0.98275,1.0622,0.038514,-0.12999,0.032295
0.98375,1.0624,0.038322,-0.12977,0.032156
0.98475,1.0625,0.038128,-0.12956,0.032019
0.98575,1.0627,0.037936,-0.12935,0.031882
0.98675,1.0629,0.037749,-0.12914,0.031746
0.98775,1.063,0.037561,-0.12892,0.031612
0.98875,1.0632,0.037374,-0.12871,0.031479
0.98975,1.0634,0.03719,-0.1285,0.031344
0.99075,1.0635,0.037003,-0.12829,0.031212
0.99175,1.0637,0.036817,-0.12808,0.031079
0.99275,1.0638,0.036633,-0.12787,0.030947
0.99375,1.064,0.036448,-0.12766,0.030816
0.99475,1.0641,0.036265,-0.12745,0.030687
0.99575,1.0643,0.036086,-0.12725,0.030555
0.99675,1.0644,0.035905,-0.12704,0.030424
0.99775,1.0646,0.035727,-0.12683,0.030295
0.99875,1.0647,0.035555,-0.12663,0.030165
0.99975,1.0649,0.035379,-0.12642,0.030037
1.0008,1.065,0.035206,-0.12621,0.029908
1.0018,1.0652,0.035035,-0.12601,0.02978
1.0028,1.0653,0.034863,-0.1258,0.029654
1.0038,1.0654,0.03469,-0.1256,0.029527
1.0048,1.0656,0.034519,-0.12539,0.029401
1.0058,1.0657,0.034347,-0.12519,0.029277
1.0068,1.0659,0.034173,-0.12499,0.029152
1.0078,1.066,0.034002,-0.12479,0.029028
1.0088,1.0661,0.033831,-0.12459,0.028903
1.0098,1.0663,0.033659,-0.12439,0.028778
1.0108,1.0664,0.033487,-0.12419,0.028652
1.0118,1.0666,0.033317,-0.12399,0.028528
1.0128,1.0667,0.033143,-0.1238,0.028404
1.0138,1.0668,0.032973,-0.1236,0.028279
1.0148,1.067,0.032804,-0.1234,0.028155
1.0158,1.0671,0.032634,-0.12321,0.028032
1.0168,1.0672,0.032461,-0.12301,0.027909
1.0178,1.0674,0.032293,-0.12282,0.027784
1.0188,1.0675,0.032128,-0.12262,0.027661
1.0198,1.0676,0.031961,-0.12243,0.027539
1.0208,1.0678,0.031797,-0.12224,0.027417
1.0218,1.0679,0.031634,-0.12204,0.027296
1.0228,1.068,0.031472,-0.12185,0.027175
1.0238,1.0681,0.03131,-0.12166,0.027056
1.0248,1.0683,0.031148,-0.12146,0.026936
1.0258,1.0684,0.030985,-0.12127,0.026817
1.0268,1.0685,0.030822,-0.12108,0.026699
1.0278,1.0687,0.030659,-0.12089,0.026581
1.0288,1.0688,0.030498,-0.1207,0.026463
1.0298,1.0689,0.030339,-0.12051,0.026344
1.0308,1.069,0.030179,-0.12032,0.026226
1.0318,1.0691,0.030022,-0.12013,0.026109
1.0328,1.0693,0.029865,-0.11994,0.025992
1.0338,1.0694,0.029709,-0.11975,0.025874
1.0348,1.0695,0.029554,-0.11957,0.025756
1.0358,1.0696,0.029401,-0.11938,0.025639
1.0368,1.0697,0.02925,-0.1192,0.025522
1.0378,1.0698,0.0291,-0.11902,0.025406
1.0388,1.0699,0.02895,-0.11884,0.02529
1.0398,1.0701,0.028803,-0.11866,0.025172
1.0408,1.0702,0.028658,-0.11848,0.025056
1.0418,1.0703,0.028515,-0.1183,0.024941
1.0428,1.0704,0.028374,-0.11812,0.024825
1.0438,1.0705,0.028235,-0.11794,0.02471
1.0448,1.0706,0.028097,-0.11776,0.024596
1.0458,1.0707,0.027962,-0.11758,0.02448
1.0468,1.0708,0.027828,-0.1174,0.024368
1.0478,1.0709,0.027693,-0.11722,0.024254
1.0488,1.071,0.027561,-0.11704,0.024141
1.0498,1.0711,0.027429,-0.11686,0.024028
1.0508,1.0712,0.027299,-0.11669,0.023918
1.0518,1.0713,0.027169,-0.11651,0.023804
1.0528,1.0714,0.02704,-0.11633,0.023693
1.0538,1.0715,0.026912,-0.11615,0.023583
1.0548,1.0716,0.026786,-0.11597,0.023473
1.0558,1.0716,0.026661,-0.1158,0.023363
1.0568,1.0717,0.026536,-0.11562,0.023253
1.0578,1.0718,0.026413,-0.11544,0.023143
1.0588,1.0719,0.02629,-0.11527,0.023035
1.0598,1.072,0.026166,-0.11509,0.022928
1.0608,1.0721,0.026046,-0.11492,0.022819
1.0618,1.0722,0.025924,-0.11474,0.022714
1.0628,1.0723,0.025803,-0.11457,0.022608
1.0638,1.0724,0.025681,-0.1144,0.022503
1.0648,1.0725,0.025561,-0.11422,0.022397
1.0658,1.0725,0.025441,-0.11405,0.022294
1.0668,1.0726,0.02532,-0.11388,0.022191
1.0678,1.0727,0.025201,-0.11371,0.022089
1.0688,1.0728,0.025082,-0.11354,0.021989
1.0698,1.0729,0.024964,-0.11337,0.021888
1.0708,1.073,0.024845,-0.1132,0.02179
1.0718,1.0731,0.024728,-0.11303,0.021691
1.0728,1.0732,0.024611,-0.11286,0.021592
1.0738,1.0732,0.024494,-0.11269,0.021495
1.0748,1.0733,0.024379,-0.11252,0.021399
1.0758,1.0734,0.024264,-0.11235,0.021302
1.0768,1.0735,0.024149,-0.11218,0.021206
1.0778,1.0736,0.024035,-0.11201,0.02111
1.0788,1.0737,0.02392,-0.11185,0.021015
1.0798,1.0737,0.023806,-0.11168,0.02092
1.0808,1.0738,0.023692,-0.11151,0.020826
1.0818,1.0739,0.023579,-0.11135,0.020732
1.0828,1.074,0.023467,-0.11118,0.020639
1.0838,1.0741,0.023355,-0.11101,0.020546
1.0848,1.0741,0.023242,-0.11085,0.020453
1.0858,1.0742,0.023131,-0.11068,0.020361
1.0868,1.0743,0.02302,-0.11052,0.020269
1.0878,1.0744,0.02291,-0.11035,0.020178
1.0888,1.0745,0.022801,-0.11018,0.020088
1.0898,1.0745,0.022692,-0.11002,0.019998
1.0908,1.0746,0.022584,-0.10985,0.019909
1.0918,1.0747,0.022477,-0.10969,0.01982
1.0928,1.0748,0.02237,-0.10952,0.019732
1.0938,1.0748,0.022263,-0.10936,0.019644
1.0948,1.0749,0.022156,-0.10919,0.019557
1.0958,1.075,0.022051,-0.10903,0.01947
1.0968,1.0751,0.021946,-0.10887,0.019384
1.0978,1.0751,0.021841,-0.1087,0.019298
1.0988,1.0752,0.021735,-0.10854,0.019213
1.0998,1.0753,0.021631,-0.10838,0.019128
1.1008,1.0754,0.021526,-0.10821,0.019043
1.1018,1.0754,0.021422,-0.10805,0.018959
1.1028,1.0755,0.021318,-0.10789,0.018875
1.1038,1.0756,0.021214,-0.10773,0.01879
1.1048,1.0757,0.021111,-0.10757,0.018707
1.1058,1.0757,0.021009,-0.10741,0.018623
1.1068,1.0758,0.020907,-0.10725,0.018541
1.1078,1.0759,0.020806,-0.10709,0.018458
1.1088,1.0759,0.020705,-0.10693,0.018376
1.1098,1.076,0.020605,-0.10677,0.018295
1.1108,1.0761,0.020506,-0.10661,0.018215
1.1118,1.0761,0.020408,-0.10645,0.018135
1.1128,1.0762,0.02031,-0.10629,0.018056
1.1138,1.0763,0.020213,-0.10614,0.017977
1.1148,1.0763,0.020118,-0.10598,0.0179
1.1158,1.0764,0.020025,-0.10582,0.017822
1.1168,1.0765,0.019931,-0.10566,0.017745
1.1178,1.0765,0.019838,-0.10551,0.017668
1.1188,1.0766,0.019744,-0.10535,0.017592
1.1198,1.0767,0.019652,-0.1052,0.017516
1.1208,1.0767,0.01956,-0.10504,0.017441
1.1218,1.0768,0.019469,-0.10488,0.017366
1.1228,1.0769,0.019379,-0.10473,0.017291
1.1238,1.0769,0.019288,-0.10457,0.017216
1.1248,1.077,0.019198,-0.10442,0.017142
1.1258,1.077,0.01911,-0.10426,0.017068
1.1268,1.0771,0.019022,-0.10411,0.016994
1.1278,1.0772,0.018933,-0.10396,0.016919
1.1288,1.0772,0.018847,-0.1038,0.016847
1.1298,1.0773,0.01876,-0.10365,0.016775
1.1308,1.0773,0.018674,-0.1035,0.016704
1.1318,1.0774,0.018587,-0.10335,0.016632
1.1328,1.0775,0.0185,-0.1032,0.016562
1.1338,1.0775,0.018415,-0.10305,0.016491
1.1348,1.0776,0.018329,-0.10289,0.016421
1.1358,1.0776,0.018245,-0.10274,0.016351
1.1368,1.0777,0.01816,-0.10259,0.016281
1.1378,1.0777,0.018075,-0.10244,0.016213
1.1388,1.0778,0.017991,-0.10229,0.016144
1.1398,1.0778,0.017907,-0.10214,0.016076
1.1408,1.0779,0.017824,-0.10199,0.016007
1.1418,1.078,0.01774,-0.10184,0.01594
1.1428,1.078,0.017658,-0.10169,0.015872
1.1438,1.0781,0.017575,-0.10154,0.015806
1.1448,1.0781,0.017494,-0.10139,0.01574
1.1458,1.0782,0.017413,-0.10124,0.015674
1.1468,1.0782,0.017332,-0.10109,0.015609
1.1478,1.0783,0.017252,-0.10094,0.015544
1.1488,1.0783,0.017172,-0.10079,0.01548
1.1498,1.0784,0.017092,-0.10064,0.015415
1.1508,1.0784,0.017013,-0.10049,0.015352
1.1518,1.0785,0.016933,-0.10034,0.015288
1.1528,1.0786,0.016854,-0.1002,0.015225
1.1538,1.0786,0.016776,-0.10005,0.015162
1.1548,1.0787,0.016698,-0.0999,0.015098
1.1558,1.0787,0.01662,-0.099753,0.015036
1.1568,1.0788,0.016542,-0.099605,0.014974
1.1578,1.0788,0.016466,-0.099458,0.014912
1.1588,1.0789,0.01639,-0.099311,0.01485
1.1598,1.0789,0.016314,-0.099164,0.014789
1.1608,1.079,0.01624,-0.099018,0.014727
1.1618,1.079,0.016164,-0.098872,0.014666
1.1628,1.0791,0.016091,-0.098725,0.014606
1.1638,1.0791,0.016017,-0.09858,0.014545
1.1648,1.0792,0.015944,-0.098434,0.014485
1.1658,1.0792,0.015871,-0.09829,0.014426
1.1668,1.0792,0.0158,-0.098145,0.014367
1.1678,1.0793,0.015729,-0.098,0.014308
1.1688,1.0793,0.015658,-0.097856,0.014249
1.1698,1.0794,0.015588,-0.097711,0.014191
1.1708,1.0794,0.015519,-0.097568,0.014133
1.1718,1.0795,0.015451,-0.097424,0.014075
1.1728,1.0795,0.015384,-0.09728,0.014018
1.1738,1.0796,0.015317,-0.097137,0.013961
1.1748,1.0796,0.015251,-0.096994,0.013904
1.1758,1.0796,0.015185,-0.096851,0.013848
1.1768,1.0797,0.01512,-0.096708,0.013792
1.1778,1.0797,0.015055,-0.096566,0.013736
1.1788,1.0798,0.014991,-0.096425,0.01368
1.1798,1.0798,0.014927,-0.096284,0.013625
1.1808,1.0798,0.014862,-0.096143,0.01357
1.1818,1.0799,0.014798,-0.096002,0.013515
1.1828,1.0799,0.014735,-0.095861,0.013461
1.1838,1.08,0.014672,-0.09572,0.013407
1.1848,1.08,0.014609,-0.09558,0.013353
1.1858,1.08,0.014547,-0.09544,0.0133
1.1868,1.0801,0.014486,-0.0953,0.013247
1.1878,1.0801,0.014424,-0.095161,0.013195
1.1888,1.0801,0.014363,-0.095021,0.013142
1.1898,1.0802,0.014302,-0.094882,0.01309
1.1908,1.0802,0.014241,-0.094743,0.013039
1.1918,1.0803,0.01418,-0.094604,0.012988
1.1928,1.0803,0.01412,-0.094466,0.012937
1.1938,1.0803,0.01406,-0.094328,0.012887
1.1948,1.0804,0.014,-0.09419,0.012837
1.1958,1.0804,0.013941,-0.094053,0.012787
1.1968,1.0804,0.013882,-0.093915,0.012738
1.1978,1.0805,0.013824,-0.093778,0.012689
1.1988,1.0805,0.013765,-0.093642,0.01264
1.1998,1.0805,0.013707,-0.093505,0.012591
1.2008,1.0806,0.013649,-0.093369,0.012543
1.2018,1.0806,0.013592,-0.093233,0.012495
1.2028,1.0806,0.013534,-0.093098,0.012446
1.2038,1.0807,0.013477,-0.092962,0.012399
1.2048,1.0807,0.013421,-0.092827,0.012351
1.2058,1.0808,0.013364,-0.092692,0.012304
1.2068,1.0808,0.013308,-0.092558,0.012257
1.2078,1.0808,0.013253,-0.092423,0.01221
1.2088,1.0809,0.013197,-0.092289,0.012163
1.2098,1.0809,0.013142,-0.092154,0.012116
1.2108,1.0809,0.013088,-0.092019,0.01207
1.2118,1.081,0.013035,-0.091885,0.012024
1.2128,1.081,0.012982,-0.091751,0.011978
1.2138,1.081,0.012929,-0.091617,0.011933
1.2148,1.081,0.012876,-0.091483,0.011887
1.2158,1.0811,0.012824,-0.091349,0.011842
1.2168,1.0811,0.012772,-0.091216,0.011797
1.2178,1.0811,0.012721,-0.091082,0.011752
1.2188,1.0812,0.01267,-0.090949,0.011707
1.2198,1.0812,0.01262,-0.090816,0.011663
1.2208,1.0812,0.012569,-0.090683,0.011618
1.2218,1.0813,0.012519,-0.09055,0.011574
1.2228,1.0813,0.012469,-0.090418,0.011531
1.2238,1.0813,0.01242,-0.090286,0.011487
1.2248,1.0813,0.012371,-0.090154,0.011444
1.2258,1.0814,0.012322,-0.090022,0.011401
1.2268,1.0814,0.012274,-0.08989,0.011359
1.2278,1.0814,0.012226,-0.089758,0.011317
1.2288,1.0815,0.012178,-0.089626,0.011275
1.2298,1.0815,0.01213,-0.089494,0.011233
1.2308,1.0815,0.012083,-0.089363,0.011192
1.2318,1.0815,0.012035,-0.089231,0.011151
1.2328,1.0816,0.011988,-0.0891,0.01111
1.2338,1.0816,0.011941,-0.088969,0.011069
1.2348,1.0816,0.011894,-0.088839,0.011029
1.2358,1.0817,0.011848,-0.088708,0.010989
1.2368,1.0817,0.011802,-0.088579,0.010949
1.2378,1.0817,0.011757,-0.088449,0.010909
1.2388,1.0817,0.011712,-0.08832,0.010869
1.2398,1.0818,0.011667,-0.08819,0.010829
1.2408,1.0818,0.011623,-0.088061,0.01079
1.2418,1.0818,0.011579,-0.087932,0.010751
1.2428,1.0818,0.011535,-0.087804,0.010712
1.2438,1.0819,0.011492,-0.087676,0.010673
1.2448,1.0819,0.011448,-0.087547,0.010634
1.2458,1.0819,0.011405,-0.087419,0.010596
1.2468,1.0819,0.011362,-0.087291,0.010557
1.2478,1.082,0.011319,-0.087164,0.010519
1.2488,1.082,0.011276,-0.087036,0.010481
1.2498,1.082,0.011234,-0.086909,0.010443
1.2508,1.082,0.011192,-0.086781,0.010405
1.2518,1.0821,0.01115,-0.086654,0.010367
1.2528,1.0821,0.011107,-0.086527,0.010329
1.2538,1.0821,0.011066,-0.0864,0.010291
1.2548,1.0821,0.011024,-0.086274,0.010253
1.2558,1.0821,0.010983,-0.086148,0.010215
1.2568,1.0822,0.010941,-0.086021,0.010177
1.2578,1.0822,0.0109,-0.085896,0.010139
1.2588,1.0822,0.010859,-0.08577,0.010102
1.2598,1.0822,0.010819,-0.085644,0.010064
1.2608,1.0823,0.010778,-0.085519,0.010027
1.2618,1.0823,0.010738,-0.085394,0.0099892
1.2628,1.0823,0.010698,-0.085269,0.0099519
1.2638,1.0823,0.010658,-0.085145,0.0099149
1.2648,1.0823,0.010619,-0.085021,0.0098782
1.2658,1.0824,0.01058,-0.084897,0.0098415
1.2668,1.0824,0.010541,-0.084774,0.0098049
1.2678,1.0824,0.010503,-0.084651,0.0097684
1.2688,1.0824,0.010464,-0.084528,0.0097319
1.2698,1.0824,0.010426,-0.084406,0.0096957
1.2708,1.0825,0.010388,-0.084284,0.0096596
1.2718,1.0825,0.01035,-0.084163,0.0096236
1.2728,1.0825,0.010312,-0.084041,0.0095878
1.2738,1.0825,0.010275,-0.083921,0.0095521
1.2748,1.0825,0.010237,-0.0838,0.0095167
1.2758,1.0825,0.010201,-0.08368,0.0094811
1.2768,1.0826,0.010164,-0.08356,0.0094457
1.2778,1.0826,0.010128,-0.08344,0.0094105
1.2788,1.0826,0.010092,-0.08332,0.0093754
1.2798,1.0826,0.010056,-0.083201,0.0093402
1.2808,1.0826,0.01002,-0.083082,0.0093052
1.2818,1.0826,0.0099846,-0.082963,0.0092704
1.2828,1.0826,0.0099493,-0.082845,0.0092357
1.2838,1.0827,0.0099141,-0.082726,0.0092011
1.2848,1.0827,0.0098787,-0.082607,0.0091667
1.2858,1.0827,0.0098438,-0.082489,0.0091324
1.2868,1.0827,0.0098091,-0.08237,0.0090983
1.2878,1.0827,0.0097745,-0.082252,0.0090642
1.2888,1.0827,0.0097403,-0.082133,0.0090304
1.2898,1.0827,0.0097064,-0.082015,0.0089965
1.2908,1.0828,0.0096726,-0.081897,0.0089629
1.2918,1.0828,0.009639,-0.081779,0.0089294
1.2928,1.0828,0.0096056,-0.081661,0.0088961
1.2938,1.0828,0.0095724,-0.081543,0.0088628
1.2948,1.0828,0.0095393,-0.081425,0.0088296
1.2958,1.0828,0.0095064,-0.081308,0.0087966
1.2968,1.0828,0.0094736,-0.08119,0.0087638
1.2978,1.0829,0.0094407,-0.081073,0.0087314
1.2988,1.0829,0.0094081,-0.080956,0.0086989
1.2998,1.0829,0.0093756,-0.080838,0.0086666
1.3008,1.0829,0.0093431,-0.080721,0.0086349
1.3018,1.0829,0.0093109,-0.080605,0.0086029
1.3028,1.0829,0.0092787,-0.080488,0.0085711
1.3038,1.0829,0.0092463,-0.080371,0.0085398
1.3048,1.0829,0.0092143,-0.080255,0.0085084
1.3058,1.0829,0.0091824,-0.080139,0.0084772
1.3068,1.083,0.0091504,-0.080023,0.0084465
1.3078,1.083,0.0091187,-0.079907,0.0084156
1.3088,1.083,0.0090873,-0.079792,0.008385
1.3098,1.083,0.009056,-0.079676,0.008355
1.3108,1.083,0.009025,-0.079561,0.008325
1.3118,1.083,0.0089942,-0.079446,0.0082951
1.3128,1.083,0.0089636,-0.079331,0.0082656
1.3138,1.083,0.0089332,-0.079216,0.0082361
1.3148,1.083,0.0089028,-0.079102,0.0082066
1.3158,1.0831,0.0088725,-0.078987,0.0081774
1.3168,1.0831,0.0088424,-0.078873,0.0081482
1.3178,1.0831,0.0088124,-0.078759,0.0081192
1.3188,1.0831,0.0087817,-0.078645,0.0080902
1.3198,1.0831,0.0087518,-0.078532,0.0080613
1.3208,1.0831,0.0087221,-0.078418,0.0080326
1.3218,1.0831,0.0086926,-0.078305,0.008004
1.3228,1.0831,0.0086632,-0.078192,0.0079754
1.3238,1.0831,0.0086337,-0.078079,0.0079469
1.3248,1.0831,0.0086044,-0.077966,0.0079186
1.3258,1.0832,0.0085737,-0.077853,0.0078902
1.3268,1.0832,0.0085446,-0.077741,0.0078619
1.3278,1.0832,0.0085156,-0.077628,0.0078336
1.3288,1.0832,0.0084867,-0.077516,0.0078055
1.3298,1.0832,0.008458,-0.077404,0.0077774
1.3308,1.0832,0.0084292,-0.077292,0.0077495
1.3318,1.0832,0.0084006,-0.07718,0.0077215
1.3328,1.0832,0.008372,-0.077068,0.0076936
1.3338,1.0832,0.0083427,-0.076956,0.007666
1.3348,1.0832,0.0083144,-0.076845,0.0076385
1.3358,1.0832,0.0082863,-0.076733,0.007611
1.3368,1.0832,0.0082584,-0.076622,0.0075838
1.3378,1.0833,0.0082305,-0.07651,0.0075568
1.3388,1.0833,0.0082028,-0.076399,0.0075299
1.3398,1.0833,0.0081752,-0.076288,0.0075031
1.3408,1.0833,0.0081473,-0.076177,0.0074765
1.3418,1.0833,0.0081198,-0.076066,0.00745
1.3428,1.0833,0.0080926,-0.075956,0.0074236
1.3438,1.0833,0.0080655,-0.075845,0.0073973
1.3448,1.0833,0.0080385,-0.075734,0.0073711
1.3458,1.0833,0.0080116,-0.075624,0.0073451
1.3468,1.0833,0.0079848,-0.075514,0.0073192
1.3478,1.0833,0.0079581,-0.075404,0.0072933
1.3488,1.0833,0.0079316,-0.075295,0.0072677
1.3498,1.0833,0.0079052,-0.075185,0.0072422
1.3508,1.0834,0.007879,-0.075076,0.0072168
1.3518,1.0834,0.0078528,-0.074967,0.0071915
1.3528,1.0834,0.0078268,-0.074858,0.0071664
1.3538,1.0834,0.007801,-0.074748,0.0071414
1.3548,1.0834,0.0077754,-0.07464,0.0071166
1.3558,1.0834,0.0077499,-0.074531,0.007092
1.3568,1.0834,0.0077245,-0.074422,0.0070675
1.3578,1.0834,0.0076992,-0.074314,0.0070431
1.3588,1.0834,0.0076741,-0.074206,0.0070188
1.3598,1.0834,0.007649,-0.074098,0.0069946
1.3608,1.0834,0.007624,-0.07399,0.0069706
1.3618,1.0834,0.0075991,-0.073882,0.0069466
1.3628,1.0834,0.0075743,-0.073774,0.0069227
1.3638,1.0834,0.0075497,-0.073667,0.006899
1.3648,1.0834,0.0075251,-0.073559,0.0068753
1.3658,1.0834,0.0075006,-0.073452,0.0068517
1.3668,1.0834,0.0074762,-0.073345,0.0068282
1.3678,1.0834,0.0074519,-0.073238,0.0068048
1.3688,1.0834,0.0074277,-0.073131,0.0067815
1.3698,1.0834,0.0074034,-0.073024,0.0067582
1.3708,1.0834,0.0073794,-0.072917,0.0067351
1.3718,1.0834,0.0073554,-0.072811,0.0067121
1.3728,1.0835,0.0073315,-0.072704,0.0066893
1.3738,1.0835,0.0073077,-0.072598,0.0066664
1.3748,1.0835,0.0072839,-0.072492,0.0066435
1.3758,1.0835,0.0072602,-0.072386,0.0066208
1.3768,1.0835,0.0072366,-0.07228,0.0065981
1.3778,1.0835,0.0072131,-0.072174,0.0065755
1.3788,1.0835,0.0071897,-0.072068,0.0065531
1.3798,1.0835,0.0071664,-0.071963,0.0065309
1.3808,1.0835,0.0071433,-0.071858,0.0065087
1.3818,1.0835,0.0071203,-0.071753,0.0064867
1.3828,1.0835,0.0070973,-0.071649,0.0064647
1.3838,1.0835,0.0070745,-0.071544,0.0064429
1.3848,1.0835,0.0070517,-0.07144,0.0064212
1.3858,1.0835,0.007029,-0.071336,0.0063995
1.3868,1.0835,0.0070064,-0.071232,0.0063779
1.3878,1.0835,0.0069838,-0.071128,0.0063564
1.3888,1.0835,0.0069614,-0.071025,0.006335
1.3898,1.0835,0.006939,-0.070922,0.0063137
1.3908,1.0835,0.0069167,-0.070819,0.0062925
1.3918,1.0835,0.0068946,-0.070716,0.0062713
1.3928,1.0835,0.0068724,-0.070613,0.0062502
1.3938,1.0835,0.0068504,-0.07051,0.0062292
1.3948,1.0835,0.0068283,-0.070407,0.0062081
1.3958,1.0835,0.0068064,-0.070305,0.0061872
1.3968,1.0835,0.0067845,-0.070202,0.0061662
1.3978,1.0835,0.0067626,-0.0701,0.0061453
1.3988,1.0835,0.0067408,-0.069997,0.0061245
1.3998,1.0835,0.006719,-0.069895,0.0061037
1.4009,1.0835,0.0066973,-0.069793,0.0060829
1.4019,1.0835,0.0066757,-0.069691,0.0060623
1.4029,1.0835,0.0066543,-0.069589,0.0060418
1.4039,1.0835,0.0066328,-0.069487,0.0060213
1.4049,1.0835,0.0066115,-0.069385,0.0060009
1.4059,1.0835,0.0065902,-0.069283,0.0059806
1.4069,1.0835,0.0065691,-0.069182,0.0059604
1.4079,1.0836,0.0065481,-0.06908,0.0059404
1.4089,1.0836,0.0065272,-0.068979,0.0059206
1.4099,1.0836,0.0065065,-0.068878,0.0059009
1.4109,1.0836,0.0064858,-0.068777,0.0058812
1.4119,1.0836,0.0064652,-0.068676,0.0058617
1.4129,1.0836,0.0064447,-0.068576,0.0058422
1.4139,1.0836,0.0064243,-0.068475,0.0058228
1.4149,1.0836,0.006404,-0.068375,0.0058035
1.4159,1.0836,0.0063838,-0.068275,0.0057843
1.4169,1.0836,0.0063637,-0.068174,0.0057652
1.4179,1.0836,0.0063436,-0.068074,0.0057461
1.4189,1.0836,0.0063236,-0.067974,0.0057271
1.4199,1.0836,0.0063036,-0.067875,0.0057081
1.4209,1.0836,0.0062837,-0.067775,0.0056892
1.4219,1.0836,0.0062638,-0.067675,0.0056704
1.4229,1.0836,0.0062441,-0.067576,0.0056517
1.4239,1.0836,0.0062245,-0.067476,0.0056331
1.4249,1.0836,0.006205,-0.067377,0.0056146
1.4259,1.0836,0.0061856,-0.067277,0.0055962
1.4269,1.0836,0.0061662,-0.067178,0.0055779
1.4279,1.0836,0.0061469,-0.067079,0.0055597
1.4289,1.0836,0.0061277,-0.06698,0.0055415
1.4299,1.0836,0.0061085,-0.066882,0.0055234
1.4309,1.0835,0.0060894,-0.066783,0.0055053
1.4319,1.0835,0.0060703,-0.066685,0.0054873
1.4329,1.0835,0.0060514,-0.066586,0.0054694
1.4339,1.0835,0.0060324,-0.066488,0.0054514
1.4349,1.0835,0.0060135,-0.06639,0.0054335
1.4359,1.0835,0.0059947,-0.066292,0.0054157
1.4369,1.0835,0.005976,-0.066195,0.0053981
1.4379,1.0835,0.0059574,-0.066097,0.0053805
1.4389,1.0835,0.0059389,-0.066,0.005363
1.4399,1.0835,0.0059203,-0.065902,0.0053456
1.4409,1.0835,0.0059019,-0.065805,0.0053282
1.4419,1.0835,0.0058835,-0.065708,0.0053109
1.4429,1.0835,0.0058652,-0.065611,0.0052936
1.4439,1.0835,0.0058469,-0.065515,0.0052764
1.4449,1.0835,0.0058287,-0.065418,0.0052592
1.4459,1.0835,0.0058105,-0.065321,0.0052422
1.4469,1.0835,0.0057924,-0.065225,0.0052252
1.4479,1.0835,0.0057744,-0.065129,0.0052083
1.4489,1.0835,0.0057564,-0.065033,0.0051914
1.4499,1.0835,0.0057385,-0.064937,0.0051746
1.4509,1.0835,0.0057206,-0.064841,0.0051578
1.4519,1.0835,0.0057029,-0.064745,0.0051412
1.4529,1.0835,0.0056851,-0.064649,0.0051245
1.4539,1.0835,0.0056674,-0.064554,0.005108
1.4549,1.0835,0.0056498,-0.064458,0.0050914
1.4559,1.0835,0.0056322,-0.064363,0.0050749
1.4569,1.0835,0.0056146,-0.064267,0.0050585
1.4579,1.0835,0.0055971,-0.064172,0.0050421
1.4589,1.0835,0.0055797,-0.064077,0.0050257
1.4599,1.0835,0.0055623,-0.063981,0.0050094
1.4609,1.0835,0.005545,-0.063886,0.0049932
1.4619,1.0835,0.0055277,-0.063792,0.004977
1.4629,1.0835,0.0055105,-0.063697,0.0049608
1.4639,1.0835,0.0054933,-0.063602,0.0049447
1.4649,1.0835,0.0054762,-0.063508,0.0049286
1.4659,1.0835,0.0054591,-0.063414,0.0049126
1.4669,1.0835,0.0054421,-0.06332,0.0048967
1.4679,1.0835,0.0054252,-0.063225,0.0048809
1.4689,1.0835,0.0054084,-0.063132,0.0048651
1.4699,1.0835,0.0053916,-0.063038,0.0048495
1.4709,1.0835,0.005375,-0.062944,0.0048339
1.4719,1.0835,0.0053584,-0.062851,0.0048183
1.4729,1.0835,0.0053418,-0.062757,0.0048028
1.4739,1.0834,0.0053253,-0.062664,0.0047874
1.4749,1.0834,0.0053089,-0.062571,0.004772
1.4759,1.0834,0.0052925,-0.062478,0.0047567
1.4769,1.0834,0.0052761,-0.062385,0.0047415
1.4779,1.0834,0.0052599,-0.062292,0.0047263
1.4789,1.0834,0.0052437,-0.062199,0.0047112
1.4799,1.0834,0.0052276,-0.062107,0.0046961
1.4809,1.0834,0.0052115,-0.062014,0.0046811
1.4819,1.0834,0.0051955,-0.061921,0.0046662
1.4829,1.0834,0.0051797,-0.061829,0.0046514
1.4839,1.0834,0.0051639,-0.061738,0.0046368
1.4849,1.0834,0.0051483,-0.061646,0.0046222
1.4859,1.0834,0.0051327,-0.061555,0.0046077
1.4869,1.0834,0.0051172,-0.061463,0.0045933
1.4879,1.0834,0.0051018,-0.061372,0.0045789
1.4889,1.0834,0.0050864,-0.061281,0.0045646
1.4899,1.0834,0.005071,-0.06119,0.0045502
1.4909,1.0834,0.0050556,-0.0611,0.004536
1.4919,1.0834,0.0050404,-0.061009,0.0045217
1.4929,1.0834,0.0050251,-0.060919,0.0045075
1.4939,1.0833,0.0050098,-0.060828,0.0044932
1.4949,1.0833,0.0049947,-0.060738,0.0044791
1.4959,1.0833,0.0049795,-0.060648,0.0044649
1.4969,1.0833,0.0049644,-0.060558,0.0044508
1.4979,1.0833,0.0049494,-0.060468,0.0044367
1.4989,1.0833,0.0049344,-0.060378,0.0044227
1.4999,1.0833,0.0049194,-0.060288,0.0044087
1.5009,1.0833,0.0049045,-0.060198,0.0043947
1.5019,1.0833,0.0048896,-0.060108,0.0043808
1.5029,1.0833,0.0048748,-0.060019,0.004367
1.5039,1.0833,0.00486,-0.05993,0.0043532
1.5049,1.0833,0.0048453,-0.05984,0.0043394
1.5059,1.0833,0.0048306,-0.059751,0.0043257
1.5069,1.0833,0.0048159,-0.059662,0.004312
1.5079,1.0833,0.0048013,-0.059573,0.0042983
1.5089,1.0833,0.0047867,-0.059485,0.0042847
1.5099,1.0833,0.0047721,-0.059396,0.004271
1.5109,1.0833,0.0047576,-0.059307,0.0042575
1.5119,1.0832,0.0047431,-0.059219,0.0042439
1.5129,1.0832,0.0047286,-0.05913,0.0042304
1.5139,1.0832,0.0047142,-0.059042,0.004217
1.5149,1.0832,0.0046999,-0.058953,0.0042036
1.5159,1.0832,0.0046856,-0.058865,0.0041903
1.5169,1.0832,0.0046714,-0.058777,0.0041771
1.5179,1.0832,0.0046573,-0.058689,0.004164
1.5189,1.0832,0.0046433,-0.058601,0.004151
1.5199,1.0832,0.0046293,-0.058514,0.004138
1.5209,1.0832,0.0046154,-0.058426,0.0041251
1.5219,1.0832,0.0046016,-0.058339,0.0041123
1.5229,1.0832,0.0045878,-0.058252,0.0040996
1.5239,1.0832,0.0045741,-0.058164,0.0040869
1.5249,1.0832,0.0045604,-0.058077,0.0040743
1.5259,1.0831,0.0045468,-0.05799,0.0040617
1.5269,1.0831,0.0045331,-0.057903,0.0040491
1.5279,1.0831,0.0045195,-0.057816,0.0040365
1.5289,1.0831,0.004506,-0.05773,0.004024
1.5299,1.0831,0.0044925,-0.057643,0.0040115
1.5309,1.0831,0.004479,-0.057556,0.0039991
1.5319,1.0831,0.0044655,-0.05747,0.0039867
1.5329,1.0831,0.0044521,-0.057384,0.0039743
1.5339,1.0831,0.0044388,-0.057298,0.003962
1.5349,1.0831,0.0044255,-0.057212,0.0039498
1.5359,1.0831,0.0044122,-0.057126,0.0039375
1.5369,1.0831,0.004399,-0.057041,0.0039253
1.5379,1.0831,0.0043858,-0.056955,0.0039132
1.5389,1.0831,0.0043727,-0.05687,0.003901
1.5399,1.083,0.0043596,-0.056785,0.003889
1.5409,1.083,0.0043466,-0.0567,0.0038769
1.5419,1.083,0.0043336,-0.056615,0.003865
1.5429,1.083,0.0043207,-0.05653,0.003853
1.5439,1.083,0.0043078,-0.056445,0.0038411
1.5449,1.083,0.0042949,-0.056361,0.0038293
1.5459,1.083,0.004282,-0.056276,0.0038174
1.5469,1.083,0.0042692,-0.056191,0.0038056
1.5479,1.083,0.0042565,-0.056107,0.0037939
1.5489,1.083,0.0042438,-0.056023,0.0037821
1.5499,1.083,0.0042311,-0.055938,0.0037704
1.5509,1.083,0.0042184,-0.055854,0.0037588
1.5519,1.0829,0.0042058,-0.05577,0.0037472
1.5529,1.0829,0.0041933,-0.055686,0.0037356
1.5539,1.0829,0.0041808,-0.055602,0.0037242
1.5549,1.0829,0.0041684,-0.055518,0.0037127
1.5559,1.0829,0.004156,-0.055434,0.0037013
1.5569,1.0829,0.0041437,-0.055351,0.00369
1.5579,1.0829,0.0041314,-0.055267,0.0036787
1.5589,1.0829,0.0041192,-0.055184,0.0036675
1.5599,1.0829,0.004107,-0.055101,0.0036563
1.5609,1.0829,0.0040949,-0.055017,0.0036452
1.5619,1.0829,0.0040828,-0.054934,0.0036341
1.5629,1.0828,0.0040707,-0.054851,0.003623
1.5639,1.0828,0.0040588,-0.054769,0.0036121
1.5649,1.0828,0.0040468,-0.054686,0.0036012
1.5659,1.0828,0.0040349,-0.054604,0.0035903
1.5669,1.0828,0.004023,-0.054521,0.0035794
1.5679,1.0828,0.0040112,-0.054439,0.0035685
1.5689,1.0828,0.0039994,-0.054357,0.0035577
1.5699,1.0828,0.0039876,-0.054275,0.0035469
1.5709,1.0828,0.0039759,-0.054193,0.0035361
1.5719,1.0828,0.0039642,-0.054112,0.0035254
1.5729,1.0828,0.0039525,-0.05403,0.0035146
1.5739,1.0827,0.0039408,-0.053948,0.0035039
1.5749,1.0827,0.0039292,-0.053867,0.0034932
1.5759,1.0827,0.0039176,-0.053785,0.0034825
1.5769,1.0827,0.003906,-0.053704,0.0034718
1.5779,1.0827,0.0038945,-0.053623,0.0034612
1.5789,1.0827,0.003883,-0.053542,0.0034506
1.5799,1.0827,0.0038715,-0.053461,0.0034401
1.5809,1.0827,0.0038601,-0.05338,0.0034296
1.5819,1.0827,0.0038487,-0.053299,0.0034191
1.5829,1.0827,0.0038374,-0.053219,0.0034087
1.5839,1.0826,0.0038261,-0.053138,0.0033983
1.5849,1.0826,0.0038148,-0.053058,0.0033879
1.5859,1.0826,0.0038036,-0.052978,0.0033776
1.5869,1.0826,0.0037925,-0.052898,0.0033674
1.5879,1.0826,0.0037814,-0.052818,0.0033572
1.5889,1.0826,0.0037704,-0.052738,0.0033471
1.5899,1.0826,0.0037593,-0.052659,0.0033369
1.5909,1.0826,0.0037483,-0.052579,0.0033268
1.5919,1.0826,0.0037373,-0.052499,0.0033167
1.5929,1.0826,0.0037264,-0.05242,0.0033067
1.5939,1.0825,0.0037155,-0.05234,0.0032967
1.5949,1.0825,0.0037046,-0.052261,0.0032867
1.5959,1.0825,0.0036938,-0.052182,0.0032768
1.5969,1.0825,0.003683,-0.052103,0.0032669
1.5979,1.0825,0.0036723,-0.052024,0.003257
1.5989,1.0825,0.0036615,-0.051945,0.0032472
1.5999,1.0825,0.0036508,-0.051866,0.0032374
1.6009,1.0825,0.0036402,-0.051787,0.0032276
1.6019,1.0825,0.0036295,-0.051709,0.0032179
1.6029,1.0824,0.003619,-0.05163,0.0032082
1.6039,1.0824,0.0036084,-0.051552,0.0031985
1.6049,1.0824,0.0035979,-0.051473,0.0031889
1.6059,1.0824,0.0035874,-0.051395,0.0031792
1.6069,1.0824,0.003577,-0.051317,0.0031697
1.6079,1.0824,0.0035666,-0.051239,0.0031601
1.6089,1.0824,0.0035562,-0.051161,0.0031507
1.6099,1.0824,0.0035459,-0.051084,0.0031412
1.6109,1.0824,0.0035356,-0.051006,0.0031318
1.6119,1.0823,0.0035253,-0.050928,0.0031224
1.6129,1.0823,0.0035151,-0.050851,0.003113
1.6139,1.0823,0.0035049,-0.050773,0.0031036
1.6149,1.0823,0.0034947,-0.050696,0.0030943
1.6159,1.0823,0.0034845,-0.050619,0.003085
1.6169,1.0823,0.0034744,-0.050542,0.0030757
1.6179,1.0823,0.0034643,-0.050464,0.0030664
1.6189,1.0823,0.0034542,-0.050387,0.0030572
1.6199,1.0823,0.0034442,-0.05031,0.0030479
1.6209,1.0822,0.0034342,-0.050233,0.0030388
1.6219,1.0822,0.0034242,-0.050157,0.0030297
1.6229,1.0822,0.0034143,-0.05008,0.0030206
1.6239,1.0822,0.0034044,-0.050004,0.0030116
1.6249,1.0822,0.0033946,-0.049927,0.0030025
1.6259,1.0822,0.0033847,-0.049851,0.0029936
1.6269,1.0822,0.003375,-0.049775,0.0029846
1.6279,1.0822,0.0033652,-0.049699,0.0029756
1.6289,1.0821,0.0033555,-0.049623,0.0029667
1.6299,1.0821,0.0033458,-0.049547,0.0029579
1.6309,1.0821,0.0033361,-0.049471,0.0029491
1.6319,1.0821,0.0033266,-0.049396,0.0029404
1.6329,1.0821,0.0033171,-0.04932,0.0029317
1.6339,1.0821,0.0033076,-0.049245,0.0029231
1.6349,1.0821,0.0032981,-0.04917,0.0029145
1.6359,1.0821,0.0032887,-0.049095,0.002906
1.6369,1.082,0.0032793,-0.04902,0.0028974
1.6379,1.082,0.0032699,-0.048945,0.0028889
1.6389,1.082,0.0032606,-0.048871,0.0028804
1.6399,1.082,0.0032512,-0.048796,0.002872
1.6409,1.082,0.0032419,-0.048722,0.0028636
1.6419,1.082,0.0032327,-0.048647,0.0028552
1.6429,1.082,0.0032235,-0.048573,0.0028469
1.6439,1.082,0.0032143,-0.048499,0.0028386
1.6449,1.0819,0.0032052,-0.048425,0.0028303
1.6459,1.0819,0.003196,-0.048351,0.002822
1.6469,1.0819,0.0031869,-0.048277,0.0028138
1.6479,1.0819,0.0031778,-0.048203,0.0028055
1.6489,1.0819,0.0031687,-0.048129,0.0027973
1.6499,1.0819,0.0031597,-0.048056,0.0027891
1.6509,1.0819,0.0031506,-0.047982,0.0027809
1.6519,1.0819,0.0031417,-0.047908,0.0027728
1.6529,1.0818,0.0031327,-0.047835,0.0027647
1.6539,1.0818,0.0031237,-0.047762,0.0027565
1.6549,1.0818,0.0031148,-0.047688,0.0027484
1.6559,1.0818,0.0031059,-0.047615,0.0027403
1.6569,1.0818,0.003097,-0.047542,0.0027323
1.6579,1.0818,0.0030881,-0.047469,0.0027242
1.6589,1.0818,0.0030793,-0.047396,0.0027162
1.6599,1.0817,0.0030705,-0.047323,0.0027082
1.6609,1.0817,0.0030617,-0.04725,0.0027002
1.6619,1.0817,0.0030529,-0.047177,0.0026922
1.6629,1.0817,0.0030442,-0.047104,0.0026843
1.6639,1.0817,0.0030355,-0.047032,0.0026764
1.6649,1.0817,0.0030268,-0.046959,0.0026685
1.6659,1.0817,0.0030181,-0.046887,0.0026606
1.6669,1.0817,0.0030094,-0.046815,0.0026527
1.6679,1.0816,0.0030008,-0.046743,0.0026448
1.6689,1.0816,0.0029922,-0.04667,0.002637
1.6699,1.0816,0.0029836,-0.046598,0.0026291
1.6709,1.0816,0.002975,-0.046526,0.0026213
1.6719,1.0816,0.0029664,-0.046455,0.0026135
1.6729,1.0816,0.002958,-0.046383,0.0026058
1.6739,1.0816,0.0029495,-0.046311,0.0025982
1.6749,1.0815,0.0029412,-0.04624,0.0025906
1.6759,1.0815,0.0029328,-0.046169,0.002583
1.6769,1.0815,0.0029245,-0.046098,0.0025755
1.6779,1.0815,0.0029162,-0.046027,0.0025679
1.6789,1.0815,0.0029079,-0.045956,0.0025604
1.6799,1.0815,0.0028996,-0.045885,0.0025529
1.6809,1.0815,0.0028914,-0.045814,0.0025455
1.6819,1.0815,0.0028832,-0.045743,0.0025381
1.6829,1.0814,0.0028751,-0.045672,0.0025307
1.6839,1.0814,0.002867,-0.045602,0.0025234
1.6849,1.0814,0.002859,-0.045531,0.0025161
1.6859,1.0814,0.0028509,-0.045461,0.0025089
1.6869,1.0814,0.002843,-0.045391,0.0025017
1.6879,1.0814,0.002835,-0.045321,0.0024945
1.6889,1.0814,0.0028272,-0.045251,0.0024874
1.6899,1.0813,0.0028193,-0.045181,0.0024803
1.6909,1.0813,0.0028114,-0.045111,0.0024732
1.6919,1.0813,0.0028036,-0.045041,0.0024662
1.6929,1.0813,0.0027957,-0.044972,0.0024591
1.6939,1.0813,0.0027879,-0.044902,0.0024521
1.6949,1.0813,0.0027801,-0.044833,0.002445
1.6959,1.0812,0.0027724,-0.044763,0.002438
1.6969,1.0812,0.0027646,-0.044694,0.002431
1.6979,1.0812,0.0027569,-0.044625,0.002424
1.6989,1.0812,0.0027492,-0.044556,0.0024171
1.6999,1.0812,0.0027415,-0.044487,0.0024101
1.7009,1.0812,0.0027338,-0.044418,0.0024032
1.7019,1.0812,0.0027261,-0.044349,0.0023963
1.7029,1.0811,0.0027185,-0.04428,0.0023893
1.7039,1.0811,0.0027109,-0.044212,0.0023824
1.7049,1.0811,0.0027033,-0.044143,0.0023756
1.7059,1.0811,0.0026957,-0.044075,0.0023687
1.7069,1.0811,0.0026881,-0.044007,0.0023619
1.7079,1.0811,0.0026806,-0.043938,0.0023551
1.7089,1.0811,0.0026731,-0.04387,0.0023483
1.7099,1.081,0.0026656,-0.043802,0.0023415
1.7109,1.081,0.0026581,-0.043734,0.0023348
1.7119,1.081,0.0026507,-0.043666,0.002328
1.7129,1.081,0.0026433,-0.043598,0.0023214
1.7139,1.081,0.0026359,-0.043531,0.0023147
1.7149,1.081,0.0026285,-0.043463,0.0023081
1.7159,1.081,0.0026212,-0.043396,0.0023014
1.7169,1.0809,0.0026139,-0.043328,0.0022948
1.7179,1.0809,0.0026066,-0.043261,0.0022882
1.7189,1.0809,0.0025993,-0.043194,0.0022816
1.7199,1.0809,0.002592,-0.043127,0.0022751
1.7209,1.0809,0.0025848,-0.043059,0.0022685
1.7219,1.0809,0.0025775,-0.042992,0.0022619
1.7229,1.0809,0.0025703,-0.042925,0.0022554
1.7239,1.0808,0.0025631,-0.042858,0.0022489
1.7249,1.0808,0.0025559,-0.042792,0.0022424
1.7259,1.0808,0.0025488,-0.042725,0.0022359
1.7269,1.0808,0.0025416,-0.042658,0.0022294
1.7279,1.0808,0.0025345,-0.042592,0.002223
1.7289,1.0808,0.0025274,-0.042525,0.0022166
1.7299,1.0807,0.0025204,-0.042459,0.0022102
1.7309,1.0807,0.0025133,-0.042392,0.0022039
1.7319,1.0807,0.0025063,-0.042326,0.0021975
1.7329,1.0807,0.0024994,-0.04226,0.0021912
1.7339,1.0807,0.0024924,-0.042194,0.002185
1.7349,1.0807,0.0024856,-0.042129,0.0021788
1.7359,1.0807,0.0024787,-0.042063,0.0021727
1.7369,1.0806,0.0024719,-0.041998,0.0021666
1.7379,1.0806,0.0024651,-0.041933,0.0021605
1.7389,1.0806,0.0024583,-0.041867,0.0021544
1.7399,1.0806,0.0024515,-0.041802,0.0021483
1.7409,1.0806,0.0024448,-0.041737,0.0021422
1.7419,1.0806,0.002438,-0.041672,0.0021362
1.7429,1.0805,0.0024313,-0.041607,0.0021302
1.7439,1.0805,0.0024247,-0.041542,0.0021242
1.7449,1.0805,0.002418,-0.041477,0.0021182
1.7459,1.0805,0.0024113,-0.041412,0.0021122
1.7469,1.0805,0.0024047,-0.041347,0.0021062
1.7479,1.0805,0.002398,-0.041282,0.0021003
1.7489,1.0804,0.0023914,-0.041218,0.0020943
1.7499,1.0804,0.0023848,-0.041153,0.0020884
1.7509,1.0804,0.0023783,-0.041088,0.0020825
1.7519,1.0804,0.0023717,-0.041024,0.0020766
1.7529,1.0804,0.0023652,-0.040959,0.0020707
1.7539,1.0804,0.0023587,-0.040895,0.0020649
1.7549,1.0804,0.0023522,-0.040831,0.0020591
1.7559,1.0803,0.0023457,-0.040767,0.0020532
1.7569,1.0803,0.0023392,-0.040703,0.0020474
1.7579,1.0803,0.0023328,-0.040639,0.0020416
1.7589,1.0803,0.0023264,-0.040575,0.0020359
1.7599,1.0803,0.00232,-0.040511,0.0020301
1.7609,1.0803,0.0023136,-0.040448,0.0020244
1.7619,1.0802,0.0023072,-0.040384,0.0020187
1.7629,1.0802,0.0023008,-0.040321,0.002013
1.7639,1.0802,0.0022945,-0.040257,0.0020073
1.7649,1.0802,0.0022882,-0.040194,0.0020016
1.7659,1.0802,0.0022819,-0.040131,0.0019959
1.7669,1.0802,0.0022756,-0.040067,0.0019903
1.7679,1.0801,0.0022693,-0.040004,0.0019846
1.7689,1.0801,0.0022631,-0.039941,0.001979
1.7699,1.0801,0.0022568,-0.039878,0.0019734
1.7709,1.0801,0.0022506,-0.039815,0.0019678
1.7719,1.0801,0.0022444,-0.039752,0.0019622
1.7729,1.0801,0.0022381,-0.039689,0.0019566
1.7739,1.08,0.002232,-0.039626,0.001951
1.7749,1.08,0.0022258,-0.039564,0.0019454
1.7759,1.08,0.0022197,-0.039501,0.0019399
1.7769,1.08,0.0022136,-0.039439,0.0019344
1.7779,1.08,0.0022075,-0.039377,0.001929
1.7789,1.08,0.0022014,-0.039314,0.0019235
1.7799,1.0799,0.0021954,-0.039252,0.0019181
1.7809,1.0799,0.0021894,-0.03919,0.0019127
1.7819,1.0799,0.0021834,-0.039129,0.0019074
1.7829,1.0799,0.0021774,-0.039067,0.001902
1.7839,1.0799,0.0021715,-0.039005,0.0018966
1.7849,1.0799,0.0021655,-0.038943,0.0018913
1.7859,1.0798,0.0021596,-0.038882,0.001886
1.7869,1.0798,0.0021537,-0.03882,0.0018807
1.7879,1.0798,0.0021479,-0.038759,0.0018755
1.7889,1.0798,0.0021421,-0.038698,0.0018702
1.7899,1.0798,0.0021362,-0.038637,0.001865
1.7909,1.0798,0.0021305,-0.038576,0.0018598
1.7919,1.0797,0.0021247,-0.038515,0.0018546
1.7929,1.0797,0.0021189,-0.038454,0.0018494
1.7939,1.0797,0.0021131,-0.038393,0.0018443
1.7949,1.0797,0.0021074,-0.038332,0.0018391
1.7959,1.0797,0.0021017,-0.038271,0.0018339
1.7969,1.0797,0.0020959,-0.03821,0.0018288
1.7979,1.0796,0.0020902,-0.038149,0.0018236
1.7989,1.0796,0.0020846,-0.038089,0.0018185
1.7999,1.0796,0.0020789,-0.038028,0.0018134
1.801,1.0796,0.0020733,-0.037968,0.0018084
1.802,1.0796,0.0020677,-0.037908,0.0018034
1.803,1.0796,0.0020621,-0.037847,0.0017984
1.804,1.0795,0.0020565,-0.037787,0.0017934
1.805,1.0795,0.002051,-0.037727,0.0017884
1.806,1.0795,0.0020454,-0.037667,0.0017834
1.807,1.0795,0.0020399,-0.037607,0.0017784
1.808,1.0795,0.0020343,-0.037548,0.0017734
1.809,1.0795,0.0020288,-0.037488,0.0017685
1.81,1.0794,0.0020233,-0.037428,0.0017636
1.811,1.0794,0.0020178,-0.037368,0.0017586
1.812,1.0794,0.0020123,-0.037309,0.0017537
1.813,1.0794,0.0020068,-0.037249,0.0017488
1.814,1.0794,0.0020014,-0.03719,0.0017439
1.815,1.0793,0.001996,-0.037131,0.001739
1.816,1.0793,0.0019906,-0.037071,0.0017342
1.817,1.0793,0.0019851,-0.037012,0.0017293
1.818,1.0793,0.0019797,-0.036953,0.0017245
1.819,1.0793,0.0019744,-0.036894,0.0017196
1.82,1.0793,0.001969,-0.036835,0.0017148
1.821,1.0792,0.0019637,-0.036776,0.0017101
1.822,1.0792,0.0019584,-0.036717,0.0017053
1.823,1.0792,0.0019532,-0.036659,0.0017006
1.824,1.0792,0.0019479,-0.0366,0.0016959
1.825,1.0792,0.0019427,-0.036542,0.0016912
1.826,1.0792,0.0019374,-0.036483,0.0016866
1.827,1.0791,0.0019322,-0.036425,0.0016819
1.828,1.0791,0.0019271,-0.036367,0.0016773
1.829,1.0791,0.0019219,-0.036309,0.0016726
1.83,1.0791,0.0019167,-0.036251,0.001668
1.831,1.0791,0.0019115,-0.036193,0.0016634
1.832,1.0791,0.0019064,-0.036135,0.0016587
1.833,1.079,0.0019013,-0.036077,0.0016542
1.834,1.079,0.0018962,-0.036019,0.0016496
1.835,1.079,0.0018911,-0.035962,0.001645
1.836,1.079,0.001886,-0.035904,0.0016405
1.837,1.079,0.001881,-0.035847,0.001636
1.838,1.0789,0.001876,-0.035789,0.0016316
1.839,1.0789,0.0018709,-0.035732,0.0016271
1.84,1.0789,0.001866,-0.035675,0.0016226
1.841,1.0789,0.001861,-0.035618,0.0016182
1.842,1.0789,0.001856,-0.03556,0.0016138
1.843,1.0789,0.001851,-0.035503,0.0016093
1.844,1.0788,0.0018461,-0.035446,0.0016049
1.845,1.0788,0.0018411,-0.035389,0.0016005
1.846,1.0788,0.0018362,-0.035332,0.0015961
1.847,1.0788,0.0018313,-0.035276,0.0015917
1.848,1.0788,0.0018264,-0.035219,0.0015873
1.849,1.0788,0.0018215,-0.035162,0.001583
1.85,1.0787,0.0018166,-0.035105,0.0015786
1.851,1.0787,0.0018117,-0.035049,0.0015743
1.852,1.0787,0.0018069,-0.034992,0.0015699
1.853,1.0787,0.001802,-0.034936,0.0015656
1.854,1.0787,0.0017972,-0.03488,0.0015613
1.855,1.0786,0.0017924,-0.034823,0.001557
1.856,1.0786,0.0017876,-0.034767,0.0015528
1.857,1.0786,0.0017829,-0.034711,0.0015485
1.858,1.0786,0.0017781,-0.034655,0.0015443
1.859,1.0786,0.0017733,-0.034599,0.00154
1.86,1.0786,0.0017686,-0.034543,0.0015358
1.861,1.0785,0.0017639,-0.034488,0.0015316
1.862,1.0785,0.0017592,-0.034432,0.0015274
1.863,1.0785,0.0017545,-0.034377,0.0015232
1.864,1.0785,0.0017498,-0.034321,0.0015191
1.865,1.0785,0.0017452,-0.034266,0.0015149
1.866,1.0784,0.0017406,-0.034211,0.0015108
1.867,1.0784,0.0017359,-0.034156,0.0015067
1.868,1.0784,0.0017313,-0.034101,0.0015026
1.869,1.0784,0.0017267,-0.034046,0.0014985
1.87,1.0784,0.0017222,-0.033991,0.0014944
1.871,1.0784,0.0017176,-0.033936,0.0014904
1.872,1.0783,0.001713,-0.033882,0.0014863
1.873,1.0783,0.0017085,-0.033827,0.0014823
1.874,1.0783,0.001704,-0.033772,0.0014783
1.875,1.0783,0.0016995,-0.033718,0.0014743
1.876,1.0783,0.001695,-0.033663,0.0014703
1.877,1.0782,0.0016906,-0.033609,0.0014664
1.878,1.0782,0.0016861,-0.033555,0.0014624
1.879,1.0782,0.0016816,-0.0335,0.0014584
1.88,1.0782,0.0016772,-0.033446,0.0014545
1.881,1.0782,0.0016728,-0.033392,0.0014506
1.882,1.0782,0.0016684,-0.033338,0.0014466
1.883,1.0781,0.001664,-0.033284,0.0014427
1.884,1.0781,0.0016596,-0.03323,0.0014388
1.885,1.0781,0.0016552,-0.033176,0.0014349
1.886,1.0781,0.0016508,-0.033123,0.0014311
1.887,1.0781,0.0016465,-0.033069,0.0014272
1.888,1.078,0.0016421,-0.033015,0.0014233
1.889,1.078,0.0016378,-0.032962,0.0014195
1.89,1.078,0.0016335,-0.032908,0.0014157
1.891,1.078,0.0016291,-0.032855,0.0014118
1.892,1.078,0.0016248,-0.032801,0.001408
1.893,1.0779,0.0016206,-0.032748,0.0014042
1.894,1.0779,0.0016163,-0.032695,0.0014004
1.895,1.0779,0.001612,-0.032641,0.0013967
1.896,1.0779,0.0016078,-0.032588,0.0013929
1.897,1.0779,0.0016036,-0.032535,0.0013891
1.898,1.0779,0.0015993,-0.032482,0.0013854
1.899,1.0778,0.0015952,-0.03243,0.0013817
1.9,1.0778,0.001591,-0.032377,0.001378
1.901,1.0778,0.0015868,-0.032324,0.0013743
1.902,1.0778,0.0015827,-0.032272,0.0013706
1.903,1.0778,0.0015785,-0.032219,0.0013669
1.904,1.0777,0.0015744,-0.032167,0.0013633
1.905,1.0777,0.0015703,-0.032114,0.0013596
1.906,1.0777,0.0015662,-0.032062,0.001356
1.907,1.0777,0.0015622,-0.03201,0.0013524
1.908,1.0777,0.0015581,-0.031958,0.0013488
1.909,1.0776,0.001554,-0.031906,0.0013452
1.91,1.0776,0.00155,-0.031854,0.0013416
1.911,1.0776,0.0015459,-0.031802,0.001338
1.912,1.0776,0.0015419,-0.03175,0.0013344
1.913,1.0776,0.0015379,-0.031698,0.0013308
1.914,1.0776,0.0015339,-0.031647,0.0013273
1.915,1.0775,0.0015298,-0.031595,0.0013237
1.916,1.0775,0.0015258,-0.031543,0.0013202
1.917,1.0775,0.0015219,-0.031492,0.0013166
1.918,1.0775,0.0015179,-0.03144,0.0013131
1.919,1.0775,0.0015139,-0.031389,0.0013095
1.92,1.0774,0.0015099,-0.031337,0.001306
1.921,1.0774,0.001506,-0.031286,0.0013025
1.922,1.0774,0.001502,-0.031234,0.001299
1.923,1.0774,0.0014981,-0.031183,0.0012955
1.924,1.0774,0.0014942,-0.031132,0.001292
1.925,1.0773,0.0014903,-0.031081,0.0012886
1.926,1.0773,0.0014864,-0.03103,0.0012851
1.927,1.0773,0.0014825,-0.030979,0.0012817
1.928,1.0773,0.0014786,-0.030928,0.0012782
1.929,1.0773,0.0014747,-0.030877,0.0012748
1.93,1.0773,0.0014709,-0.030826,0.0012714
1.931,1.0772,0.001467,-0.030776,0.001268
1.932,1.0772,0.0014632,-0.030725,0.0012646
1.933,1.0772,0.0014594,-0.030675,0.0012612
1.934,1.0772,0.0014556,-0.030624,0.0012578
1.935,1.0772,0.0014518,-0.030574,0.0012545
1.936,1.0771,0.0014481,-0.030524,0.0012512
1.937,1.0771,0.0014443,-0.030474,0.0012478
1.938,1.0771,0.0014406,-0.030424,0.0012445
1.939,1.0771,0.0014369,-0.030374,0.0012412
1.94,1.0771,0.0014331,-0.030324,0.0012379
1.941,1.077,0.0014294,-0.030274,0.0012346
1.942,1.077,0.0014258,-0.030224,0.0012314
1.943,1.077,0.0014221,-0.030174,0.0012281
1.944,1.077,0.0014184,-0.030124,0.0012249
1.945,1.077,0.0014148,-0.030075,0.0012216
1.946,1.0769,0.0014111,-0.030025,0.0012184
1.947,1.0769,0.0014075,-0.029975,0.0012152
1.948,1.0769,0.0014038,-0.029926,0.0012119
1.949,1.0769,0.0014002,-0.029876,0.0012087
1.95,1.0769,0.0013966,-0.029827,0.0012055
1.951,1.0769,0.001393,-0.029777,0.0012023
1.952,1.0768,0.0013894,-0.029728,0.0011991
1.953,1.0768,0.0013857,-0.029679,0.0011959
1.954,1.0768,0.0013821,-0.029629,0.0011927
1.955,1.0768,0.0013785,-0.02958,0.0011894
1.956,1.0768,0.0013749,-0.02953,0.0011862
1.957,1.0767,0.0013713,-0.029481,0.001183
1.958,1.0767,0.0013678,-0.029432,0.0011798
1.959,1.0767,0.0013642,-0.029383,0.0011767
1.96,1.0767,0.0013606,-0.029334,0.0011735
1.961,1.0767,0.0013571,-0.029285,0.0011703
1.962,1.0766,0.0013535,-0.029236,0.0011672
1.963,1.0766,0.00135,-0.029187,0.0011641
1.964,1.0766,0.0013465,-0.029138,0.0011609
1.965,1.0766,0.001343,-0.02909,0.0011578
1.966,1.0766,0.0013395,-0.029041,0.0011547
1.967,1.0765,0.0013361,-0.028993,0.0011516
1.968,1.0765,0.0013326,-0.028944,0.0011486
1.969,1.0765,0.0013292,-0.028896,0.0011456
1.97,1.0765,0.0013258,-0.028849,0.0011425
1.971,1.0765,0.0013224,-0.028801,0.0011396
1.972,1.0764,0.0013191,-0.028753,0.0011367
1.973,1.0764,0.0013157,-0.028706,0.0011337
1.974,1.0764,0.0013124,-0.028658,0.0011308
1.975,1.0764,0.0013091,-0.028611,0.001128
1.976,1.0764,0.0013058,-0.028563,0.0011251
1.977,1.0764,0.0013025,-0.028516,0.0011222
1.978,1.0763,0.0012992,-0.028469,0.0011193
1.979,1.0763,0.001296,-0.028421,0.0011164
1.98,1.0763,0.0012926,-0.028374,0.0011135
1.981,1.0763,0.0012894,-0.028327,0.0011106
1.982,1.0763,0.0012861,-0.028279,0.0011077
1.983,1.0762,0.0012828,-0.028232,0.0011048
1.984,1.0762,0.0012795,-0.028185,0.0011019
1.985,1.0762,0.0012762,-0.028137,0.0010989
1.986,1.0762,0.0012729,-0.02809,0.001096
1.987,1.0762,0.0012696,-0.028043,0.0010931
1.988,1.0761,0.0012663,-0.027996,0.0010902
1.989,1.0761,0.0012631,-0.027948,0.0010873
1.99,1.0761,0.0012598,-0.027901,0.0010843
1.991,1.0761,0.0012565,-0.027854,0.0010814
1.992,1.0761,0.0012532,-0.027807,0.0010785
1.993,1.076,0.0012499,-0.02776,0.0010755
1.994,1.076,0.0012466,-0.027712,0.0010726
1.995,1.076,0.0012433,-0.027665,0.0010696
1.996,1.076,0.00124,-0.027618,0.0010666
1.997,1.076,0.0012368,-0.027571,0.0010637
1.998,1.0759,0.0012335,-0.027524,0.0010607
1.999,1.0759,0.0012302,-0.027477,0.0010577
2,0,0,0,0


==> figs/data/cylinder_edac_20_1.54_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.0774,0.001212,0.028814,0.0010169
-1.99,1.0776,0.0012438,0.029294,0.0010447
-1.98,1.0778,0.0012756,0.029774,0.001072
-1.97,1.078,0.0013076,0.030256,0.0010992
-1.96,1.0782,0.0013415,0.03075,0.0011286
-1.95,1.0784,0.0013761,0.03125,0.0011585
-1.94,1.0786,0.0014112,0.031753,0.0011886
-1.93,1.0788,0.001448,0.032267,0.0012205
-1.92,1.079,0.0014856,0.032786,0.001253
-1.91,1.0792,0.001524,0.03331,0.0012858
-1.9,1.0794,0.001564,0.033844,0.0013204
-1.89,1.0796,0.0016054,0.034384,0.0013561
-1.88,1.0798,0.0016471,0.03493,0.0013921
-1.87,1.08,0.0016903,0.035485,0.0014294
-1.86,1.0802,0.0017357,0.036051,0.0014689
-1.85,1.0804,0.0017819,0.03662,0.0015089
-1.84,1.0806,0.0018291,0.037196,0.0015495
-1.83,1.0808,0.0018783,0.037782,0.001592
-1.82,1.081,0.0019291,0.038378,0.0016361
-1.81,1.0812,0.0019811,0.038978,0.0016813
-1.7999,1.0814,0.0020345,0.039586,0.0017275
-1.7899,1.0816,0.0020896,0.040204,0.0017753
-1.7799,1.0817,0.0021464,0.04083,0.0018245
-1.7699,1.0819,0.0022051,0.041463,0.0018754
-1.7599,1.0821,0.0022656,0.042106,0.001928
-1.7499,1.0823,0.0023281,0.042758,0.0019822
-1.7399,1.0825,0.0023922,0.043418,0.0020378
-1.7299,1.0826,0.0024583,0.044086,0.0020951
-1.7199,1.0828,0.0025265,0.044762,0.0021546
-1.7099,1.083,0.002597,0.045448,0.0022161
-1.6999,1.0831,0.0026697,0.046144,0.0022795
-1.6899,1.0833,0.0027443,0.046849,0.0023445
-1.6799,1.0835,0.0028216,0.047564,0.0024118
-1.6699,1.0836,0.0029011,0.048288,0.002481
-1.6599,1.0838,0.0029834,0.049021,0.0025528
-1.6499,1.0839,0.0030686,0.049766,0.0026273
-1.6399,1.0841,0.0031565,0.050521,0.0027042
-1.6299,1.0842,0.0032469,0.051285,0.0027831
-1.6199,1.0843,0.0033402,0.05206,0.0028647
-1.6099,1.0845,0.0034369,0.052846,0.0029495
-1.5999,1.0846,0.0035367,0.053643,0.0030372
-1.5899,1.0847,0.0036391,0.054448,0.0031269
-1.5799,1.0849,0.0037456,0.055266,0.0032205
-1.5699,1.085,0.0038558,0.056094,0.0033177
-1.5599,1.0851,0.0039693,0.056931,0.0034178
-1.5499,1.0852,0.0040859,0.057779,0.0035201
-1.5399,1.0853,0.0042076,0.058643,0.0036275
-1.5299,1.0854,0.0043339,0.059517,0.0037391
-1.5199,1.0855,0.0044643,0.060401,0.003854
-1.5099,1.0856,0.0045984,0.061299,0.0039722
-1.4999,1.0857,0.0047367,0.062208,0.0040941
-1.4899,1.0858,0.0048799,0.063126,0.0042207
-1.4799,1.0858,0.0050292,0.06406,0.0043535
-1.4699,1.0859,0.0051828,0.065009,0.0044903
-1.4599,1.086,0.005342,0.065969,0.0046321
-1.4499,1.086,0.0055062,0.06694,0.0047781
-1.4399,1.0861,0.0056767,0.067923,0.0049299
-1.4299,1.0861,0.0058529,0.068921,0.0050869
-1.4199,1.0861,0.0060363,0.069933,0.0052509
-1.4099,1.0861,0.0062259,0.070957,0.0054207
-1.3998,1.0862,0.0064217,0.071992,0.0055965
-1.3898,1.0862,0.0066245,0.073041,0.0057794
-1.3798,1.0862,0.0068361,0.074104,0.0059708
-1.3698,1.0862,0.0070557,0.075184,0.0061694
-1.3598,1.0861,0.0072812,0.076276,0.0063727
-1.3498,1.0861,0.0075165,0.077383,0.0065849
-1.3398,1.0861,0.0077624,0.078509,0.0068077
-1.3298,1.086,0.0080173,0.079652,0.0070397
-1.3198,1.0859,0.0082802,0.080806,0.0072782
-1.3098,1.0859,0.0085515,0.081972,0.0075249
-1.2998,1.0858,0.0088369,0.083157,0.0077867
-1.2898,1.0857,0.0091344,0.084359,0.00806
-1.2798,1.0856,0.009442,0.085575,0.0083417
-1.2698,1.0854,0.0097623,0.086807,0.0086344
-1.2598,1.0853,0.010098,0.088057,0.0089442
-1.2498,1.0852,0.010448,0.089322,0.0092708
-1.2398,1.085,0.010809,0.090596,0.0096124
-1.2298,1.0848,0.011187,0.091886,0.0099717
-1.2198,1.0847,0.011583,0.093189,0.010352
-1.2098,1.0845,0.011997,0.094511,0.010754
-1.1998,1.0843,0.012429,0.095852,0.011173
-1.1898,1.084,0.012886,0.097214,0.011612
-1.1798,1.0838,0.013366,0.098589,0.012076
-1.1698,1.0835,0.013869,0.09999,0.012557
-1.1598,1.0832,0.014389,0.10142,0.013052
-1.1498,1.0828,0.014933,0.10288,0.013566
-1.1398,1.0825,0.01551,0.10436,0.014107
-1.1298,1.0821,0.016121,0.10586,0.014667
-1.1198,1.0816,0.016779,0.10738,0.015248
-1.1098,1.0812,0.017486,0.10895,0.015864
-1.0998,1.0806,0.018242,0.11054,0.016525
-1.0898,1.08,0.019028,0.11215,0.017215
-1.0798,1.0794,0.01985,0.11379,0.017938
-1.0698,1.0788,0.020742,0.11547,0.018721
-1.0598,1.0781,0.02169,0.11717,0.019552
-1.0498,1.0773,0.022688,0.1189,0.020431
-1.0398,1.0764,0.02377,0.12068,0.021354
-1.0298,1.0755,0.024916,0.12251,0.022315
-1.0198,1.0744,0.026145,0.12439,0.023314
-1.0098,1.0732,0.027464,0.12632,0.024358
-0.99975,1.0719,0.02889,0.12829,0.025455
-0.98975,1.0705,0.030413,0.13031,0.026628
-0.97974,1.069,0.032008,0.13237,0.027855
-0.96974,1.0675,0.03367,0.13446,0.029131
-0.95974,1.0657,0.035467,0.13661,0.030494
-0.94974,1.0639,0.037358,0.1388,0.031938
-0.93973,1.0618,0.039278,0.14105,0.033449
-0.92973,1.0597,0.041254,0.14334,0.035036
-0.91973,1.0573,0.043401,0.14572,0.036716
-0.90973,1.0548,0.045683,0.14813,0.038457
-0.89972,1.052,0.048068,0.15059,0.040296
-0.88972,1.0491,0.050532,0.15313,0.042223
-0.87972,1.0459,0.05314,0.15573,0.044274
-0.86972,1.0426,0.055808,0.15836,0.046444
-0.85971,1.039,0.058667,0.16107,0.048733
-0.84971,1.0352,0.061758,0.16389,0.051111
-0.83971,1.031,0.065054,0.16679,0.053567
-0.82971,1.0266,0.068532,0.16975,0.056127
-0.8197,1.0219,0.072183,0.17279,0.058767
-0.8097,1.0168,0.076038,0.17584,0.061607
-0.7997,1.0114,0.079991,0.17894,0.064558
-0.7897,1.0058,0.083969,0.18213,0.067539
-0.77969,0.99976,0.088001,0.18536,0.070625
-0.76969,0.99335,0.092076,0.1886,0.073812
-0.75969,0.98648,0.096233,0.19183,0.07718
-0.74969,0.97911,0.10053,0.19504,0.080754
-0.73968,0.97131,0.10501,0.1982,0.084619
-0.72968,0.96318,0.10962,0.20127,0.088814
-0.71968,0.95479,0.11429,0.20433,0.093137
-0.70968,0.94608,0.11897,0.20736,0.097674
-0.69967,0.937,0.12378,0.21025,0.10257
-0.68967,0.92757,0.12869,0.21303,0.10781
-0.67967,0.91781,0.13371,0.21576,0.11326
-0.66967,0.90751,0.13876,0.21845,0.11888
-0.65966,0.8969,0.14369,0.22109,0.12471
-0.64966,0.88607,0.14832,0.2237,0.13079
-0.63966,0.87497,0.15283,0.22616,0.13716
-0.62966,0.86376,0.15713,0.22844,0.14382
-0.61965,0.8524,0.16145,0.23051,0.15075
-0.60965,0.84075,0.16583,0.23236,0.1579
-0.59965,0.82893,0.17001,0.23405,0.16524
-0.58965,0.817,0.17386,0.23563,0.17273
-0.57964,0.80494,0.17734,0.23701,0.18044
-0.56964,0.79267,0.18073,0.23816,0.18831
-0.55964,0.78021,0.18392,0.23919,0.19625
-0.54964,0.76775,0.18681,0.24002,0.20426
-0.53963,0.75522,0.18938,0.24062,0.21235
-0.52963,0.74241,0.19186,0.24107,0.22057
-0.51963,0.72939,0.19424,0.24145,0.22886
-0.50963,0.7162,0.19647,0.24161,0.23723
-0.49962,0.70281,0.19879,0.24146,0.24589
-0.48962,0.68926,0.20095,0.24107,0.25469
-0.47962,0.67541,0.20322,0.24043,0.26361
-0.46962,0.66157,0.20516,0.2398,0.27253
-0.45961,0.64768,0.20674,0.23907,0.28137
-0.44961,0.63364,0.20814,0.23821,0.29032
-0.43961,0.61942,0.20942,0.23716,0.29946
-0.42961,0.60516,0.21043,0.23603,0.30864
-0.4196,0.59089,0.21125,0.23464,0.31804
-0.4096,0.57666,0.21172,0.23311,0.32755
-0.3996,0.56244,0.2118,0.23134,0.33724
-0.3896,0.54823,0.21172,0.22935,0.34711
-0.37959,0.53414,0.21134,0.22718,0.35707
-0.36959,0.52019,0.21063,0.22476,0.36718
-0.35959,0.50643,0.20962,0.22204,0.37747
-0.34959,0.49273,0.20844,0.21903,0.38791
-0.33958,0.47923,0.20689,0.21576,0.39841
-0.32958,0.46591,0.205,0.21232,0.40889
-0.31958,0.45276,0.20271,0.20871,0.41934
-0.30958,0.43964,0.20026,0.20494,0.42989
-0.29957,0.42652,0.19756,0.2009,0.44051
-0.28957,0.41348,0.19441,0.19663,0.45109
-0.27957,0.40056,0.19094,0.19219,0.46153
-0.26957,0.38788,0.18712,0.1875,0.47198
-0.25956,0.37556,0.18306,0.18252,0.48235
-0.24956,0.3636,0.17874,0.17738,0.49257
-0.23956,0.35189,0.17436,0.17213,0.50269
-0.22956,0.34061,0.17001,0.1667,0.5125
-0.21955,0.32995,0.16547,0.16108,0.52213
-0.20955,0.3198,0.1608,0.15523,0.5315
-0.19955,0.31002,0.15612,0.14921,0.54065
-0.18955,0.30066,0.15143,0.14304,0.54957
-0.17954,0.29164,0.14669,0.13663,0.55818
-0.16954,0.28309,0.14187,0.12999,0.56644
-0.15954,0.27514,0.13704,0.12309,0.57426
-0.14954,0.26781,0.13214,0.11599,0.58187
-0.13953,0.2609,0.1272,0.10874,0.5892
-0.12953,0.25445,0.12242,0.10138,0.59607
-0.11953,0.24861,0.11777,0.09386,0.60259
-0.10953,0.24341,0.11331,0.086187,0.60875
-0.099525,0.23875,0.10902,0.07832,0.61449
-0.089522,0.23471,0.10506,0.070341,0.61974
-0.07952,0.23119,0.10137,0.062274,0.62457
-0.069517,0.22817,0.097963,0.054157,0.62889
-0.059515,0.22563,0.095097,0.045957,0.63268
-0.049512,0.22353,0.092713,0.037676,0.63595
-0.03951,0.2219,0.090567,0.02929,0.63862
-0.029507,0.22079,0.088905,0.020934,0.64074
-0.019505,0.22026,0.087764,0.012529,0.64224
-0.0095024,0.22007,0.087188,0.0041233,0.64308
0.00050013,0.22026,0.087231,-0.0042935,0.64339
0.010503,0.22001,0.087523,-0.012579,0.64109
0.020505,0.22185,0.088835,-0.021188,0.64225
0.030508,0.22336,0.090294,-0.029498,0.64054
0.04051,0.2252,0.092209,-0.037644,0.63827
0.050513,0.22741,0.094576,-0.045851,0.63551
0.060515,0.23008,0.097289,-0.054062,0.6322
0.070518,0.23315,0.10048,-0.062181,0.62837
0.08052,0.23652,0.10409,-0.07027,0.62411
0.090523,0.24024,0.10814,-0.078207,0.61916
0.10053,0.24442,0.1126,-0.086048,0.61373
0.11053,0.24907,0.11733,-0.093797,0.60793
0.12053,0.25416,0.12233,-0.10131,0.60157
0.13053,0.25973,0.12764,-0.10858,0.59486
0.14054,0.26581,0.13311,-0.11573,0.58779
0.15054,0.2724,0.13873,-0.12261,0.58025
0.16054,0.27958,0.1445,-0.12924,0.57237
0.17054,0.28739,0.15023,-0.13578,0.56411
0.18055,0.29577,0.15587,-0.1422,0.55546
0.19055,0.30465,0.16145,-0.14841,0.5466
0.20055,0.31411,0.16693,-0.15437,0.53757
0.21055,0.32408,0.17226,-0.1602,0.52822
0.22056,0.33444,0.17738,-0.16582,0.51866
0.23056,0.34526,0.18223,-0.17117,0.50879
0.24056,0.35662,0.18674,-0.17639,0.49873
0.25056,0.36831,0.19097,-0.18144,0.48857
0.26057,0.38023,0.19489,-0.18622,0.47829
0.27057,0.39243,0.19843,-0.19081,0.46801
0.28057,0.40501,0.20146,-0.19526,0.45773
0.29057,0.41776,0.20421,-0.19946,0.44747
0.30058,0.4306,0.20673,-0.20348,0.43722
0.31058,0.4435,0.20918,-0.20737,0.42694
0.32058,0.45664,0.2113,-0.21107,0.41664
0.33058,0.46978,0.21319,-0.21457,0.4063
0.34059,0.48297,0.21489,-0.21788,0.39612
0.35059,0.49625,0.21655,-0.22091,0.38623
0.36059,0.50971,0.21805,-0.22379,0.37639
0.37059,0.52332,0.21929,-0.22653,0.36663
0.3806,0.53705,0.22032,-0.22913,0.35674
0.3906,0.55079,0.22107,-0.23141,0.34706
0.4006,0.56451,0.22156,-0.23353,0.3375
0.4106,0.57837,0.22165,-0.23547,0.32809
0.42061,0.5923,0.22152,-0.23713,0.31883
0.43061,0.6062,0.22115,-0.2386,0.30975
0.44061,0.61995,0.22047,-0.23987,0.30082
0.45061,0.63368,0.21951,-0.24093,0.292
0.46062,0.64739,0.21833,-0.24186,0.28312
0.47062,0.66101,0.21681,-0.24258,0.27434
0.48062,0.67443,0.21497,-0.24306,0.2656
0.49062,0.68777,0.21275,-0.24336,0.25681
0.50063,0.70098,0.21037,-0.24351,0.24806
0.51063,0.71408,0.20779,-0.24348,0.23943
0.52063,0.72704,0.2051,-0.24321,0.23088
0.53063,0.73982,0.20227,-0.24276,0.22249
0.54064,0.75255,0.19921,-0.24215,0.21438
0.55064,0.76533,0.19586,-0.24142,0.20641
0.56064,0.77808,0.19244,-0.24054,0.19868
0.57064,0.79082,0.18888,-0.23941,0.19102
0.58065,0.80344,0.18513,-0.23806,0.18352
0.59065,0.81585,0.18127,-0.23647,0.17644
0.60065,0.82799,0.17722,-0.23465,0.16967
0.61065,0.83984,0.17303,-0.23273,0.16295
0.62066,0.85127,0.16896,-0.23074,0.15635
0.63066,0.86247,0.16488,-0.22856,0.14992
0.64066,0.87355,0.16065,-0.22614,0.14381
0.65066,0.88433,0.15635,-0.22364,0.13787
0.66067,0.89462,0.15209,-0.22104,0.13205
0.67067,0.90455,0.14779,-0.21849,0.12624
0.68067,0.9141,0.14342,-0.21578,0.12065
0.69067,0.92331,0.13903,-0.21297,0.11525
0.70068,0.93209,0.13471,-0.20998,0.1101
0.71068,0.94052,0.13038,-0.2069,0.10521
0.72068,0.94868,0.12606,-0.20374,0.10052
0.73068,0.95644,0.12174,-0.20051,0.096097
0.74069,0.96388,0.11733,-0.1973,0.091778
0.75069,0.97105,0.11282,-0.19408,0.087673
0.76069,0.97795,0.1083,-0.19083,0.083773
0.77069,0.98456,0.10387,-0.18757,0.079981
0.7807,0.99075,0.099632,-0.18437,0.076418
0.7907,0.99659,0.095571,-0.18129,0.073034
0.8007,1.0021,0.091635,-0.17821,0.069852
0.8107,1.0073,0.08778,-0.17509,0.066836
0.82071,1.0123,0.083939,-0.17197,0.064015
0.83071,1.0171,0.080126,-0.16891,0.061373
0.84071,1.0217,0.076386,-0.16592,0.058842
0.85071,1.026,0.072812,-0.16297,0.056471
0.86072,1.03,0.069437,-0.16009,0.054185
0.87072,1.0339,0.066148,-0.15725,0.051984
0.88072,1.0375,0.062925,-0.15447,0.049896
0.89072,1.0408,0.059909,-0.1518,0.047872
0.90073,1.0439,0.057055,-0.1492,0.045909
0.91073,1.0467,0.054414,-0.14668,0.044026
0.92073,1.0494,0.051896,-0.14422,0.042186
0.93073,1.0518,0.049528,-0.1418,0.040419
0.94074,1.054,0.047281,-0.13943,0.038706
0.95074,1.0562,0.045115,-0.13713,0.037043
0.96074,1.0582,0.042982,-0.13486,0.035479
0.97074,1.0601,0.040906,-0.13261,0.034003
0.98075,1.0619,0.038907,-0.13042,0.032576
0.99075,1.0635,0.037003,-0.12829,0.031212
1.0008,1.065,0.035206,-0.12621,0.029908
1.0108,1.0664,0.033487,-0.12419,0.028652
1.0208,1.0678,0.031797,-0.12224,0.027417
1.0308,1.069,0.030179,-0.12032,0.026226
1.0408,1.0702,0.028658,-0.11848,0.025056
1.0508,1.0712,0.027299,-0.11669,0.023918
1.0608,1.0721,0.026046,-0.11492,0.022819
1.0708,1.073,0.024845,-0.1132,0.02179
1.0808,1.0738,0.023692,-0.11151,0.020826
1.0908,1.0746,0.022584,-0.10985,0.019909
1.1008,1.0754,0.021526,-0.10821,0.019043
1.1108,1.0761,0.020506,-0.10661,0.018215
1.1208,1.0767,0.01956,-0.10504,0.017441
1.1308,1.0773,0.018674,-0.1035,0.016704
1.1408,1.0779,0.017824,-0.10199,0.016007
1.1508,1.0784,0.017013,-0.10049,0.015352
1.1608,1.079,0.01624,-0.099018,0.014727
1.1708,1.0794,0.015519,-0.097568,0.014133
1.1808,1.0798,0.014862,-0.096143,0.01357
1.1908,1.0802,0.014241,-0.094743,0.013039
1.2008,1.0806,0.013649,-0.093369,0.012543
1.2108,1.0809,0.013088,-0.092019,0.01207
1.2208,1.0812,0.012569,-0.090683,0.011618
1.2308,1.0815,0.012083,-0.089363,0.011192
1.2408,1.0818,0.011623,-0.088061,0.01079
1.2508,1.082,0.011192,-0.086781,0.010405
1.2608,1.0823,0.010778,-0.085519,0.010027
1.2708,1.0825,0.010388,-0.084284,0.0096596
1.2808,1.0826,0.01002,-0.083082,0.0093052
1.2908,1.0828,0.0096726,-0.081897,0.0089629
1.3008,1.0829,0.0093431,-0.080721,0.0086349
1.3108,1.083,0.009025,-0.079561,0.008325
1.3208,1.0831,0.0087221,-0.078418,0.0080326
1.3308,1.0832,0.0084292,-0.077292,0.0077495
1.3408,1.0833,0.0081473,-0.076177,0.0074765
1.3508,1.0834,0.007879,-0.075076,0.0072168
1.3608,1.0834,0.007624,-0.07399,0.0069706
1.3708,1.0834,0.0073794,-0.072917,0.0067351
1.3808,1.0835,0.0071433,-0.071858,0.0065087
1.3908,1.0835,0.0069167,-0.070819,0.0062925
1.4009,1.0835,0.0066973,-0.069793,0.0060829
1.4109,1.0836,0.0064858,-0.068777,0.0058812
1.4209,1.0836,0.0062837,-0.067775,0.0056892
1.4309,1.0835,0.0060894,-0.066783,0.0055053
1.4409,1.0835,0.0059019,-0.065805,0.0053282
1.4509,1.0835,0.0057206,-0.064841,0.0051578
1.4609,1.0835,0.005545,-0.063886,0.0049932
1.4709,1.0835,0.005375,-0.062944,0.0048339
1.4809,1.0834,0.0052115,-0.062014,0.0046811
1.4909,1.0834,0.0050556,-0.0611,0.004536
1.5009,1.0833,0.0049045,-0.060198,0.0043947
1.5109,1.0833,0.0047576,-0.059307,0.0042575
1.5209,1.0832,0.0046154,-0.058426,0.0041251
1.5309,1.0831,0.004479,-0.057556,0.0039991
1.5409,1.083,0.0043466,-0.0567,0.0038769
1.5509,1.083,0.0042184,-0.055854,0.0037588
1.5609,1.0829,0.0040949,-0.055017,0.0036452
1.5709,1.0828,0.0039759,-0.054193,0.0035361
1.5809,1.0827,0.0038601,-0.05338,0.0034296
1.5909,1.0826,0.0037483,-0.052579,0.0033268
1.6009,1.0825,0.0036402,-0.051787,0.0032276
1.6109,1.0824,0.0035356,-0.051006,0.0031318
1.6209,1.0822,0.0034342,-0.050233,0.0030388
1.6309,1.0821,0.0033361,-0.049471,0.0029491
1.6409,1.082,0.0032419,-0.048722,0.0028636
1.6509,1.0819,0.0031506,-0.047982,0.0027809
1.6609,1.0817,0.0030617,-0.04725,0.0027002
1.6709,1.0816,0.002975,-0.046526,0.0026213
1.6809,1.0815,0.0028914,-0.045814,0.0025455
1.6909,1.0813,0.0028114,-0.045111,0.0024732
1.7009,1.0812,0.0027338,-0.044418,0.0024032
1.7109,1.081,0.0026581,-0.043734,0.0023348
1.7209,1.0809,0.0025848,-0.043059,0.0022685
1.7309,1.0807,0.0025133,-0.042392,0.0022039
1.7409,1.0806,0.0024448,-0.041737,0.0021422
1.7509,1.0804,0.0023783,-0.041088,0.0020825
1.7609,1.0803,0.0023136,-0.040448,0.0020244
1.7709,1.0801,0.0022506,-0.039815,0.0019678
1.7809,1.0799,0.0021894,-0.03919,0.0019127
1.7909,1.0798,0.0021305,-0.038576,0.0018598
1.801,1.0796,0.0020733,-0.037968,0.0018084
1.811,1.0794,0.0020178,-0.037368,0.0017586
1.821,1.0792,0.0019637,-0.036776,0.0017101
1.831,1.0791,0.0019115,-0.036193,0.0016634
1.841,1.0789,0.001861,-0.035618,0.0016182
1.851,1.0787,0.0018117,-0.035049,0.0015743
1.861,1.0785,0.0017639,-0.034488,0.0015316
1.871,1.0784,0.0017176,-0.033936,0.0014904
1.881,1.0782,0.0016728,-0.033392,0.0014506
1.891,1.078,0.0016291,-0.032855,0.0014118
1.901,1.0778,0.0015868,-0.032324,0.0013743
1.911,1.0776,0.0015459,-0.031802,0.001338
1.921,1.0774,0.001506,-0.031286,0.0013025
1.931,1.0772,0.001467,-0.030776,0.001268
1.941,1.077,0.0014294,-0.030274,0.0012346
1.951,1.0769,0.001393,-0.029777,0.0012023
1.961,1.0767,0.0013571,-0.029285,0.0011703
1.971,1.0765,0.0013224,-0.028801,0.0011396
1.981,1.0763,0.0012894,-0.028327,0.0011106
1.991,1.0761,0.0012565,-0.027854,0.0010814


==> figs/data/cylinder_edac_20_1.54_prod_mean.csv <==
y,P
-2,0.053366
-1.9973,0.053564
-1.9947,0.053762
-1.992,0.053961
-1.9893,0.054159
-1.9867,0.054358
-1.984,0.054557
-1.9813,0.054757
-1.9787,0.054958
-1.976,0.055158
-1.9733,0.055358
-1.9706,0.055557
-1.968,0.055757
-1.9653,0.055957
-1.9626,0.056163
-1.96,0.05637
-1.9573,0.056579
-1.9546,0.056787
-1.952,0.056995
-1.9493,0.057205
-1.9466,0.057414
-1.944,0.057624
-1.9413,0.057835
-1.9386,0.058046
-1.936,0.058259
-1.9333,0.058473
-1.9306,0.058688
-1.928,0.058904
-1.9253,0.05912
-1.9226,0.059337
-1.9199,0.059553
-1.9173,0.059771
-1.9146,0.059989
-1.9119,0.060207
-1.9093,0.060427
-1.9066,0.060648
-1.9039,0.060869
-1.9013,0.061092
-1.8986,0.061315
-1.8959,0.06154
-1.8933,0.061766
-1.8906,0.061993
-1.8879,0.062221
-1.8853,0.062451
-1.8826,0.062681
-1.8799,0.062911
-1.8773,0.063141
-1.8746,0.06337
-1.8719,0.063604
-1.8692,0.063844
-1.8666,0.064085
-1.8639,0.064326
-1.8612,0.064566
-1.8586,0.064804
-1.8559,0.06504
-1.8532,0.065276
-1.8506,0.065512
-1.8479,0.065747
-1.8452,0.065983
-1.8426,0.066218
-1.8399,0.066456
-1.8372,0.066694
-1.8346,0.066934
-1.8319,0.067177
-1.8292,0.067423
-1.8266,0.067672
-1.8239,0.067923
-1.8212,0.068174
-1.8185,0.068427
-1.8159,0.068681
-1.8132,0.068936
-1.8105,0.069192
-1.8079,0.069449
-1.8052,0.069707
-1.8025,0.069965
-1.7999,0.070226
-1.7972,0.070488
-1.7945,0.070751
-1.7919,0.071014
-1.7892,0.071277
-1.7865,0.07154
-1.7839,0.071804
-1.7812,0.07207
-1.7785,0.072337
-1.7759,0.072606
-1.7732,0.072878
-1.7705,0.073151
-1.7678,0.073425
-1.7652,0.0737
-1.7625,0.073976
-1.7598,0.074253
-1.7572,0.07453
-1.7545,0.07481
-1.7518,0.07509
-1.7492,0.075373
-1.7465,0.075657
-1.7438,0.075941
-1.7412,0.076224
-1.7385,0.076508
-1.7358,0.076793
-1.7332,0.077073
-1.7305,0.077354
-1.7278,0.077636
-1.7252,0.077917
-1.7225,0.078198
-1.7198,0.078479
-1.7171,0.078759
-1.7145,0.079043
-1.7118,0.079329
-1.7091,0.079617
-1.7065,0.079907
-1.7038,0.080201
-1.7011,0.080498
-1.6985,0.080798
-1.6958,0.0811
-1.6931,0.081405
-1.6905,0.081711
-1.6878,0.082019
-1.6851,0.082327
-1.6825,0.082637
-1.6798,0.08295
-1.6771,0.08326
-1.6744,0.083573
-1.6718,0.083887
-1.6691,0.0842
-1.6664,0.084519
-1.6638,0.084836
-1.6611,0.085153
-1.6584,0.085475
-1.6558,0.085795
-1.6531,0.086118
-1.6504,0.086442
-1.6478,0.086765
-1.6451,0.087092
-1.6424,0.087414
-1.6398,0.087735
-1.6371,0.088059
-1.6344,0.088384
-1.6318,0.088711
-1.6291,0.089038
-1.6264,0.089367
-1.6237,0.089697
-1.6211,0.090033
-1.6184,0.090369
-1.6157,0.090705
-1.6131,0.091047
-1.6104,0.091385
-1.6077,0.091723
-1.6051,0.092062
-1.6024,0.092404
-1.5997,0.092749
-1.5971,0.093099
-1.5944,0.093461
-1.5917,0.093817
-1.5891,0.094171
-1.5864,0.094524
-1.5837,0.094876
-1.5811,0.095231
-1.5784,0.095589
-1.5757,0.095949
-1.573,0.096314
-1.5704,0.096681
-1.5677,0.097051
-1.565,0.097414
-1.5624,0.097789
-1.5597,0.098163
-1.557,0.098543
-1.5544,0.098925
-1.5517,0.099308
-1.549,0.099701
-1.5464,0.10008
-1.5437,0.10048
-1.541,0.10088
-1.5384,0.10127
-1.5357,0.10167
-1.533,0.10206
-1.5304,0.10244
-1.5277,0.10282
-1.525,0.1032
-1.5223,0.10358
-1.5197,0.10394
-1.517,0.10432
-1.5143,0.10469
-1.5117,0.10507
-1.509,0.10545
-1.5063,0.10583
-1.5037,0.10622
-1.501,0.10661
-1.4983,0.10701
-1.4957,0.10741
-1.493,0.1078
-1.4903,0.10821
-1.4877,0.10862
-1.485,0.10903
-1.4823,0.10944
-1.4797,0.10986
-1.477,0.11027
-1.4743,0.11068
-1.4716,0.1111
-1.469,0.11153
-1.4663,0.11197
-1.4636,0.11241
-1.461,0.11285
-1.4583,0.11329
-1.4556,0.11373
-1.453,0.11418
-1.4503,0.11463
-1.4476,0.11508
-1.445,0.11553
-1.4423,0.11598
-1.4396,0.11643
-1.437,0.11687
-1.4343,0.11731
-1.4316,0.11774
-1.429,0.11816
-1.4263,0.11857
-1.4236,0.11899
-1.4209,0.11941
-1.4183,0.11985
-1.4156,0.12029
-1.4129,0.12073
-1.4103,0.12117
-1.4076,0.12163
-1.4049,0.12209
-1.4023,0.12256
-1.3996,0.12304
-1.3969,0.12353
-1.3943,0.12404
-1.3916,0.12455
-1.3889,0.12506
-1.3863,0.12554
-1.3836,0.126
-1.3809,0.12646
-1.3783,0.12691
-1.3756,0.12737
-1.3729,0.12783
-1.3702,0.12829
-1.3676,0.12876
-1.3649,0.12923
-1.3622,0.12971
-1.3596,0.13019
-1.3569,0.13066
-1.3542,0.13115
-1.3516,0.13164
-1.3489,0.13184
-1.3462,0.13258
-1.3436,0.13306
-1.3409,0.13354
-1.3382,0.13404
-1.3356,0.13454
-1.3329,0.13504
-1.3302,0.13554
-1.3276,0.136
-1.3249,0.13649
-1.3222,0.137
-1.3195,0.13754
-1.3169,0.13809
-1.3142,0.13864
-1.3115,0.13919
-1.3089,0.13977
-1.3062,0.14038
-1.3035,0.14094
-1.3009,0.14143
-1.2982,0.1419
-1.2955,0.14236
-1.2929,0.14287
-1.2902,0.14331
-1.2875,0.14379
-1.2849,0.1443
-1.2822,0.14482
-1.2795,0.14539
-1.2769,0.14596
-1.2742,0.14656
-1.2715,0.14717
-1.2688,0.14775
-1.2662,0.14832
-1.2635,0.14885
-1.2608,0.14934
-1.2582,0.14981
-1.2555,0.15028
-1.2528,0.15079
-1.2502,0.15132
-1.2475,0.1519
-1.2448,0.1525
-1.2422,0.15312
-1.2395,0.15374
-1.2368,0.15436
-1.2342,0.15499
-1.2315,0.15565
-1.2288,0.15633
-1.2262,0.15698
-1.2235,0.15758
-1.2208,0.15819
-1.2181,0.15878
-1.2155,0.15937
-1.2128,0.15995
-1.2101,0.16052
-1.2075,0.16106
-1.2048,0.16156
-1.2021,0.16204
-1.1995,0.16251
-1.1968,0.16298
-1.1941,0.16339
-1.1915,0.16387
-1.1888,0.16437
-1.1861,0.1649
-1.1835,0.16548
-1.1808,0.16606
-1.1781,0.16663
-1.1755,0.16723
-1.1728,0.16796
-1.1701,0.16886
-1.1674,0.16982
-1.1648,0.17083
-1.1621,0.17187
-1.1594,0.17295
-1.1568,0.17406
-1.1541,0.17512
-1.1514,0.17616
-1.1488,0.17718
-1.1461,0.17823
-1.1434,0.17928
-1.1408,0.18034
-1.1381,0.18149
-1.1354,0.18267
-1.1328,0.18383
-1.1301,0.18486
-1.1274,0.18568
-1.1247,0.1867
-1.1221,0.18779
-1.1194,0.18909
-1.1167,0.19015
-1.1141,0.19122
-1.1114,0.19228
-1.1087,0.19327
-1.1061,0.19429
-1.1034,0.19547
-1.1007,0.19657
-1.0981,0.19757
-1.0954,0.19858
-1.0927,0.19958
-1.0901,0.20052
-1.0874,0.20153
-1.0847,0.20247
-1.0821,0.20345
-1.0794,0.20436
-1.0767,0.20538
-1.074,0.20636
-1.0714,0.20734
-1.0687,0.20861
-1.066,0.20994
-1.0634,0.2112
-1.0607,0.2125
-1.058,0.21374
-1.0554,0.21498
-1.0527,0.21624
-1.05,0.21749
-1.0474,0.21886
-1.0447,0.22085
-1.042,0.22255
-1.0394,0.22436
-1.0367,0.22634
-1.034,0.22839
-1.0314,0.23047
-1.0287,0.23255
-1.026,0.23447
-1.0233,0.23643
-1.0207,0.23844
-1.018,0.24047
-1.0153,0.24244
-1.0127,0.24439
-1.01,0.24627
-1.0073,0.24811
-1.0047,0.25
-1.002,0.25183
-0.99933,0.25373
-0.99666,0.25545
-0.994,0.25688
-0.99133,0.25835
-0.98866,0.25981
-0.98599,0.26115
-0.98332,0.26207
-0.98065,0.26397
-0.97799,0.2655
-0.97532,0.26707
-0.97265,0.2687
-0.96998,0.2704
-0.96731,0.27228
-0.96464,0.27439
-0.96197,0.2767
-0.95931,0.27919
-0.95664,0.28178
-0.95397,0.28447
-0.9513,0.28715
-0.94863,0.28951
-0.94596,0.29154
-0.9433,0.2937
-0.94063,0.2957
-0.93796,0.29719
-0.93529,0.29864
-0.93262,0.30027
-0.92995,0.30181
-0.92728,0.30372
-0.92462,0.30603
-0.92195,0.3088
-0.91928,0.31157
-0.91661,0.31446
-0.91394,0.31739
-0.91127,0.32018
-0.90861,0.32288
-0.90594,0.3255
-0.90327,0.32833
-0.9006,0.33109
-0.89793,0.33371
-0.89526,0.33612
-0.8926,0.33874
-0.88993,0.34124
-0.88726,0.34362
-0.88459,0.34629
-0.88192,0.34907
-0.87925,0.3519
-0.87658,0.35477
-0.87392,0.35784
-0.87125,0.36115
-0.86858,0.36421
-0.86591,0.36771
-0.86324,0.37168
-0.86057,0.37581
-0.85791,0.37965
-0.85524,0.38363
-0.85257,0.38753
-0.8499,0.39143
-0.84723,0.39556
-0.84456,0.39995
-0.84189,0.40442
-0.83923,0.40872
-0.83656,0.41272
-0.83389,0.41658
-0.83122,0.42024
-0.82855,0.42375
-0.82588,0.42715
-0.82322,0.43006
-0.82055,0.43308
-0.81788,0.43564
-0.81521,0.43829
-0.81254,0.44113
-0.80987,0.44358
-0.8072,0.44587
-0.80454,0.44839
-0.80187,0.45115
-0.7992,0.45414
-0.79653,0.45722
-0.79386,0.46026
-0.79119,0.46354
-0.78853,0.46695
-0.78586,0.47065
-0.78319,0.47454
-0.78052,0.47841
-0.77785,0.48269
-0.77518,0.48684
-0.77252,0.49011
-0.76985,0.49299
-0.76718,0.49515
-0.76451,0.49814
-0.76184,0.49914
-0.75917,0.5005
-0.7565,0.50171
-0.75384,0.50337
-0.75117,0.50472
-0.7485,0.50646
-0.74583,0.50824
-0.74316,0.50986
-0.74049,0.51081
-0.73783,0.51152
-0.73516,0.5121
-0.73249,0.51251
-0.72982,0.5129
-0.72715,0.51353
-0.72448,0.51446
-0.72181,0.51563
-0.71915,0.51695
-0.71648,0.51835
-0.71381,0.51967
-0.71114,0.52136
-0.70847,0.52311
-0.7058,0.52486
-0.70314,0.52659
-0.70047,0.52833
-0.6978,0.52997
-0.69513,0.53149
-0.69246,0.53328
-0.68979,0.5352
-0.68712,0.5371
-0.68446,0.53924
-0.68179,0.54099
-0.67912,0.54235
-0.67645,0.54357
-0.67378,0.54382
-0.67111,0.54393
-0.66845,0.54354
-0.66578,0.54297
-0.66311,0.54219
-0.66044,0.54099
-0.65777,0.54069
-0.6551,0.54016
-0.65243,0.53943
-0.64977,0.53807
-0.6471,0.53672
-0.64443,0.53543
-0.64176,0.53384
-0.63909,0.53276
-0.63642,0.53192
-0.63376,0.53043
-0.63109,0.52975
-0.62842,0.52898
-0.62575,0.52782
-0.62308,0.5265
-0.62041,0.52438
-0.61775,0.52184
-0.61508,0.51949
-0.61241,0.51731
-0.60974,0.51496
-0.60707,0.51306
-0.6044,0.51119
-0.60173,0.50897
-0.59907,0.50668
-0.5964,0.50498
-0.59373,0.50365
-0.59106,0.50276
-0.58839,0.50263
-0.58572,0.50248
-0.58306,0.50221
-0.58039,0.5023
-0.57772,0.50274
-0.57505,0.5037
-0.57238,0.50442
-0.56971,0.5047
-0.56704,0.50457
-0.56438,0.50381
-0.56171,0.5024
-0.55904,0.50097
-0.55637,0.49933
-0.5537,0.49736
-0.55103,0.49568
-0.54837,0.49341
-0.5457,0.4917
-0.54303,0.49023
-0.54036,0.48826
-0.53769,0.48662
-0.53502,0.48582
-0.53235,0.48535
-0.52969,0.4849
-0.52702,0.48431
-0.52435,0.48404
-0.52168,0.4844
-0.51901,0.48481
-0.51634,0.48571
-0.51368,0.48624
-0.51101,0.48671
-0.50834,0.48665
-0.50567,0.48569
-0.503,0.4842
-0.50033,0.48281
-0.49767,0.48115
-0.495,0.4797
-0.49233,0.47796
-0.48966,0.47641
-0.48699,0.47481
-0.48432,0.47295
-0.48165,0.47054
-0.47899,0.4695
-0.47632,0.46786
-0.47365,0.46714
-0.47098,0.46544
-0.46831,0.4639
-0.46564,0.46288
-0.46298,0.46269
-0.46031,0.46312
-0.45764,0.46381
-0.45497,0.4638
-0.4523,0.46307
-0.44963,0.46257
-0.44696,0.46207
-0.4443,0.46141
-0.44163,0.46089
-0.43896,0.46089
-0.43629,0.46101
-0.43362,0.46037
-0.43095,0.45941
-0.42829,0.45794
-0.42562,0.45592
-0.42295,0.45447
-0.42028,0.45313
-0.41761,0.4514
-0.41494,0.4496
-0.41227,0.44817
-0.40961,0.44613
-0.40694,0.44459
-0.40427,0.4428
-0.4016,0.44163
-0.39893,0.44055
-0.39626,0.43928
-0.3936,0.43819
-0.39093,0.43721
-0.38826,0.4365
-0.38559,0.43613
-0.38292,0.436
-0.38025,0.43586
-0.37759,0.43568
-0.37492,0.43538
-0.37225,0.43461
-0.36958,0.43369
-0.36691,0.43229
-0.36424,0.43078
-0.36157,0.42938
-0.35891,0.42801
-0.35624,0.42624
-0.35357,0.42424
-0.3509,0.4219
-0.34823,0.41984
-0.34556,0.41837
-0.3429,0.41695
-0.34023,0.41565
-0.33756,0.41385
-0.33489,0.41227
-0.33222,0.41036
-0.32955,0.40872
-0.32688,0.40745
-0.32422,0.40646
-0.32155,0.40563
-0.31888,0.4053
-0.31621,0.40523
-0.31354,0.40522
-0.31087,0.40558
-0.30821,0.40297
-0.30554,0.40229
-0.30287,0.40141
-0.3002,0.40076
-0.29753,0.4003
-0.29486,0.4004
-0.29219,0.40039
-0.28953,0.40049
-0.28686,0.40047
-0.28419,0.40062
-0.28152,0.40038
-0.27885,0.40022
-0.27618,0.4002
-0.27352,0.4
-0.27085,0.39995
-0.26818,0.3998
-0.26551,0.39958
-0.26284,0.39909
-0.26017,0.39855
-0.25751,0.39723
-0.25484,0.3953
-0.25217,0.39402
-0.2495,0.39338
-0.24683,0.39276
-0.24416,0.39217
-0.24149,0.39157
-0.23883,0.39085
-0.23616,0.39032
-0.23349,0.38973
-0.23082,0.38912
-0.22815,0.38869
-0.22548,0.38818
-0.22282,0.38806
-0.22015,0.38799
-0.21748,0.38806
-0.21481,0.38828
-0.21214,0.38849
-0.20947,0.38847
-0.2068,0.38854
-0.20414,0.38849
-0.20147,0.38844
-0.1988,0.38839
-0.19613,0.38844
-0.19346,0.38842
-0.19079,0.38872
-0.18813,0.38898
-0.18546,0.38898
-0.18279,0.38873
-0.18012,0.38846
-0.17745,0.38816
-0.17478,0.38824
-0.17211,0.38825
-0.16945,0.38835
-0.16678,0.38855
-0.16411,0.38888
-0.16144,0.38946
-0.15877,0.38967
-0.1561,0.39017
-0.15344,0.39082
-0.15077,0.39139
-0.1481,0.39196
-0.14543,0.39254
-0.14276,0.39292
-0.14009,0.39306
-0.13742,0.39315
-0.13476,0.39331
-0.13209,0.39362
-0.12942,0.39418
-0.12675,0.3947
-0.12408,0.39542
-0.12141,0.39617
-0.11875,0.39733
-0.11608,0.39841
-0.11341,0.39964
-0.11074,0.40135
-0.10807,0.40325
-0.1054,0.40511
-0.10274,0.40693
-0.10007,0.40856
-0.097398,0.41021
-0.09473,0.41162
-0.092061,0.41285
-0.089393,0.41416
-0.086724,0.41519
-0.084056,0.41631
-0.081388,0.41724
-0.078719,0.41827
-0.076051,0.41914
-0.073382,0.42007
-0.070714,0.4211
-0.068045,0.42204
-0.065377,0.4229
-0.062708,0.42364
-0.06004,0.42448
-0.057372,0.42526
-0.054703,0.42578
-0.052035,0.42633
-0.049366,0.42694
-0.046698,0.42768
-0.044029,0.42817
-0.041361,0.42839
-0.038692,0.42883
-0.036024,0.42924
-0.033356,0.42955
-0.030687,0.4296
-0.028019,0.43025
-0.02535,0.43064
-0.022682,0.431
-0.020013,0.43156
-0.017345,0.43202
-0.014676,0.43225
-0.012008,0.43225
-0.0093396,0.43275
-0.0066711,0.43321
-0.0040027,0.43277
-0.0013342,0.43277
0.0013342,0.43265
0.0040027,0.4323
0.0066711,0.43217
0.0093396,0.43176
0.012008,0.4316
0.014676,0.43253
0.017345,0.43247
0.020013,0.43231
0.022682,0.43217
0.02535,0.43195
0.028019,0.43163
0.030687,0.43133
0.033356,0.43099
0.036024,0.43053
0.038692,0.43005
0.041361,0.42964
0.044029,0.42921
0.046698,0.42839
0.049366,0.42731
0.052035,0.42634
0.054703,0.42543
0.057372,0.42627
0.06004,0.42522
0.062708,0.42408
0.065377,0.42284
0.068045,0.4217
0.070714,0.42034
0.073382,0.41911
0.076051,0.4181
0.078719,0.41706
0.081388,0.41618
0.084056,0.41442
0.086724,0.41083
0.089393,0.40895
0.092061,0.40711
0.09473,0.40555
0.097398,0.40406
0.10007,0.40239
0.10274,0.40017
0.1054,0.39863
0.10807,0.39693
0.11074,0.39572
0.11341,0.39482
0.11608,0.39434
0.11875,0.39386
0.12141,0.39347
0.12408,0.39305
0.12675,0.39272
0.12942,0.39247
0.13209,0.39231
0.13476,0.39221
0.13742,0.3922
0.14009,0.39217
0.14276,0.39215
0.14543,0.39222
0.1481,0.39245
0.15077,0.3924
0.15344,0.39227
0.1561,0.39296
0.15877,0.39358
0.16144,0.39467
0.16411,0.39596
0.16678,0.39721
0.16945,0.39789
0.17211,0.3989
0.17478,0.40007
0.17745,0.40115
0.18012,0.40241
0.18279,0.40324
0.18546,0.40421
0.18813,0.405
0.19079,0.40556
0.19346,0.40591
0.19613,0.40563
0.1988,0.40548
0.20147,0.40526
0.20414,0.40489
0.2068,0.40453
0.20947,0.40427
0.21214,0.4042
0.21481,0.4044
0.21748,0.40451
0.22015,0.40499
0.22282,0.40564
0.22548,0.40615
0.22815,0.40657
0.23082,0.40727
0.23349,0.4079
0.23616,0.40902
0.23883,0.41016
0.24149,0.41134
0.24416,0.41256
0.24683,0.41409
0.2495,0.41578
0.25217,0.41769
0.25484,0.41939
0.25751,0.4216
0.26017,0.42325
0.26284,0.42488
0.26551,0.4259
0.26818,0.42643
0.27085,0.42656
0.27352,0.42649
0.27618,0.42634
0.27885,0.42643
0.28152,0.42655
0.28419,0.42646
0.28686,0.42637
0.28953,0.42696
0.29219,0.4267
0.29486,0.42603
0.29753,0.42547
0.3002,0.42506
0.30287,0.42462
0.30554,0.425
0.30821,0.42511
0.31087,0.42558
0.31354,0.42577
0.31621,0.42618
0.31888,0.42661
0.32155,0.42722
0.32422,0.42795
0.32688,0.42849
0.32955,0.4292
0.33222,0.43028
0.33489,0.43197
0.33756,0.43374
0.34023,0.43465
0.3429,0.43525
0.34556,0.43587
0.34823,0.43623
0.3509,0.43618
0.35357,0.43615
0.35624,0.43576
0.35891,0.43543
0.36157,0.43536
0.36424,0.43522
0.36691,0.43519
0.36958,0.43507
0.37225,0.4352
0.37492,0.43563
0.37759,0.43622
0.38025,0.43682
0.38292,0.43756
0.38559,0.43833
0.38826,0.43926
0.39093,0.44038
0.3936,0.44153
0.39626,0.44259
0.39893,0.44319
0.4016,0.44371
0.40427,0.44428
0.40694,0.44485
0.40961,0.44563
0.41227,0.44615
0.41494,0.44611
0.41761,0.44651
0.42028,0.44692
0.42295,0.44782
0.42562,0.44947
0.42829,0.45163
0.43095,0.45326
0.43362,0.45454
0.43629,0.45559
0.43896,0.45691
0.44163,0.45837
0.4443,0.45964
0.44696,0.46078
0.44963,0.46157
0.4523,0.4623
0.45497,0.4629
0.45764,0.46365
0.46031,0.46454
0.46298,0.46552
0.46564,0.46653
0.46831,0.46771
0.47098,0.46904
0.47365,0.47041
0.47632,0.4719
0.47899,0.47367
0.48165,0.47507
0.48432,0.4767
0.48699,0.47869
0.48966,0.48082
0.49233,0.48245
0.495,0.48364
0.49767,0.48434
0.50033,0.4852
0.503,0.48571
0.50567,0.48598
0.50834,0.48642
0.51101,0.48678
0.51368,0.48757
0.51634,0.48838
0.51901,0.48948
0.52168,0.49057
0.52435,0.49205
0.52702,0.49406
0.52969,0.49574
0.53235,0.49726
0.53502,0.49896
0.53769,0.50028
0.54036,0.50189
0.54303,0.50352
0.5457,0.50571
0.54837,0.50814
0.55103,0.51097
0.5537,0.51438
0.55637,0.5177
0.55904,0.52097
0.56171,0.52358
0.56438,0.52587
0.56704,0.52768
0.56971,0.52933
0.57238,0.53086
0.57505,0.53225
0.57772,0.53306
0.58039,0.53344
0.58306,0.53392
0.58572,0.53413
0.58839,0.53502
0.59106,0.5358
0.59373,0.53666
0.5964,0.53732
0.59907,0.53797
0.60173,0.53891
0.6044,0.5395
0.60707,0.54031
0.60974,0.54127
0.61241,0.54257
0.61508,0.54356
0.61775,0.54436
0.62041,0.54462
0.62308,0.54559
0.62575,0.54642
0.62842,0.54672
0.63109,0.54661
0.63376,0.5462
0.63642,0.54565
0.63909,0.54449
0.64176,0.54313
0.64443,0.54204
0.6471,0.54057
0.64977,0.53875
0.65243,0.53665
0.6551,0.53476
0.65777,0.5334
0.66044,0.53182
0.66311,0.53066
0.66578,0.52951
0.66845,0.52906
0.67111,0.52951
0.67378,0.53013
0.67645,0.53186
0.67912,0.53195
0.68179,0.53226
0.68446,0.53233
0.68712,0.53199
0.68979,0.532
0.69246,0.53192
0.69513,0.53169
0.6978,0.53117
0.70047,0.5301
0.70314,0.52971
0.7058,0.52939
0.70847,0.52756
0.71114,0.52558
0.71381,0.52391
0.71648,0.52218
0.71915,0.52045
0.72181,0.519
0.72448,0.51763
0.72715,0.51639
0.72982,0.51563
0.73249,0.51517
0.73516,0.51485
0.73783,0.51389
0.74049,0.51307
0.74316,0.51321
0.74583,0.51243
0.7485,0.5108
0.75117,0.50845
0.75384,0.50555
0.7565,0.50235
0.75917,0.49902
0.76184,0.49551
0.76451,0.49185
0.76718,0.48836
0.76985,0.48484
0.77252,0.48096
0.77518,0.47692
0.77785,0.47286
0.78052,0.46869
0.78319,0.46487
0.78586,0.4616
0.78853,0.45858
0.79119,0.45524
0.79386,0.45235
0.79653,0.4499
0.7992,0.44728
0.80187,0.44493
0.80454,0.44248
0.8072,0.44002
0.80987,0.43802
0.81254,0.43608
0.81521,0.4343
0.81788,0.43209
0.82055,0.43013
0.82322,0.42815
0.82588,0.42618
0.82855,0.424
0.83122,0.42147
0.83389,0.41907
0.83656,0.41663
0.83923,0.41451
0.84189,0.41283
0.84456,0.41121
0.84723,0.40995
0.8499,0.40845
0.85257,0.40652
0.85524,0.40439
0.85791,0.40183
0.86057,0.39913
0.86324,0.39644
0.86591,0.39341
0.86858,0.39
0.87125,0.38631
0.87392,0.3824
0.87658,0.37828
0.87925,0.37407
0.88192,0.3697
0.88459,0.36518
0.88726,0.36058
0.88993,0.35645
0.8926,0.35298
0.89526,0.34989
0.89793,0.34666
0.9006,0.34426
0.90327,0.3414
0.90594,0.33906
0.90861,0.33659
0.91127,0.3345
0.91394,0.3324
0.91661,0.33016
0.91928,0.32781
0.92195,0.32552
0.92462,0.32304
0.92728,0.32041
0.92995,0.31773
0.93262,0.3151
0.93529,0.31273
0.93796,0.31027
0.94063,0.30811
0.9433,0.30608
0.94596,0.30403
0.94863,0.30189
0.9513,0.29979
0.95397,0.29762
0.95664,0.29545
0.95931,0.29316
0.96197,0.29105
0.96464,0.28891
0.96731,0.28687
0.96998,0.28496
0.97265,0.28307
0.97532,0.28118
0.97799,0.2793
0.98065,0.27749
0.98332,0.2755
0.98599,0.2733
0.98866,0.2704
0.99133,0.2678
0.994,0.26576
0.99666,0.26384
0.99933,0.26178
1.002,0.25961
1.0047,0.25736
1.0073,0.25494
1.01,0.25255
1.0127,0.25007
1.0153,0.24759
1.018,0.24512
1.0207,0.24276
1.0233,0.24044
1.026,0.23819
1.0287,0.23618
1.0314,0.23431
1.034,0.23237
1.0367,0.23054
1.0394,0.22865
1.042,0.22672
1.0447,0.22489
1.0474,0.22319
1.05,0.22152
1.0527,0.22
1.0554,0.21847
1.058,0.21705
1.0607,0.21562
1.0634,0.21423
1.066,0.21279
1.0687,0.21125
1.0714,0.20986
1.074,0.20862
1.0767,0.2076
1.0794,0.20662
1.0821,0.20572
1.0847,0.20475
1.0874,0.20376
1.0901,0.20275
1.0927,0.20176
1.0954,0.20081
1.0981,0.1999
1.1007,0.19902
1.1034,0.19811
1.1061,0.1972
1.1087,0.19624
1.1114,0.19538
1.1141,0.19441
1.1167,0.19343
1.1194,0.19239
1.1221,0.19131
1.1247,0.19022
1.1274,0.18892
1.1301,0.18782
1.1328,0.1867
1.1354,0.18561
1.1381,0.18457
1.1408,0.18366
1.1434,0.18294
1.1461,0.18226
1.1488,0.18163
1.1514,0.18096
1.1541,0.18024
1.1568,0.17959
1.1594,0.17889
1.1621,0.17818
1.1648,0.17753
1.1674,0.17683
1.1701,0.17615
1.1728,0.17541
1.1755,0.17462
1.1781,0.17378
1.1808,0.17287
1.1835,0.17196
1.1861,0.17101
1.1888,0.17005
1.1915,0.16909
1.1941,0.16812
1.1968,0.16716
1.1995,0.16621
1.2021,0.16529
1.2048,0.16439
1.2075,0.16353
1.2101,0.16275
1.2128,0.16199
1.2155,0.16127
1.2181,0.16056
1.2208,0.1599
1.2235,0.15925
1.2262,0.15857
1.2288,0.15782
1.2315,0.15702
1.2342,0.15625
1.2368,0.15549
1.2395,0.15471
1.2422,0.15395
1.2448,0.15318
1.2475,0.15244
1.2502,0.15167
1.2528,0.15093
1.2555,0.1502
1.2582,0.14944
1.2608,0.14872
1.2635,0.14796
1.2662,0.14717
1.2688,0.14637
1.2715,0.14555
1.2742,0.14476
1.2769,0.14396
1.2795,0.14318
1.2822,0.1424
1.2849,0.14164
1.2875,0.14095
1.2902,0.14023
1.2929,0.13946
1.2955,0.13869
1.2982,0.13802
1.3009,0.13743
1.3035,0.13689
1.3062,0.13638
1.3089,0.13594
1.3115,0.13548
1.3142,0.135
1.3169,0.13453
1.3195,0.13409
1.3222,0.13366
1.3249,0.13326
1.3276,0.13286
1.3302,0.13248
1.3329,0.1321
1.3356,0.13173
1.3382,0.13133
1.3409,0.13092
1.3436,0.13049
1.3462,0.13008
1.3489,0.12965
1.3516,0.12922
1.3542,0.12876
1.3569,0.12829
1.3596,0.12778
1.3622,0.12726
1.3649,0.12674
1.3676,0.12622
1.3702,0.1257
1.3729,0.12518
1.3756,0.12465
1.3783,0.12413
1.3809,0.12361
1.3836,0.12309
1.3863,0.12259
1.3889,0.12209
1.3916,0.12161
1.3943,0.12113
1.3969,0.12066
1.3996,0.12018
1.4023,0.11972
1.4049,0.11926
1.4076,0.11881
1.4103,0.11841
1.4129,0.11802
1.4156,0.11761
1.4183,0.11717
1.4209,0.11675
1.4236,0.11632
1.4263,0.11588
1.429,0.11545
1.4316,0.11502
1.4343,0.11457
1.437,0.11414
1.4396,0.11371
1.4423,0.11328
1.445,0.11285
1.4476,0.11244
1.4503,0.11203
1.453,0.11162
1.4556,0.11121
1.4583,0.1108
1.461,0.11039
1.4636,0.10998
1.4663,0.10959
1.469,0.1092
1.4716,0.10881
1.4743,0.10843
1.477,0.10806
1.4797,0.10768
1.4823,0.1073
1.485,0.10692
1.4877,0.10654
1.4903,0.10617
1.493,0.10579
1.4957,0.10542
1.4983,0.10504
1.501,0.10466
1.5037,0.10428
1.5063,0.1039
1.509,0.10352
1.5117,0.10314
1.5143,0.10275
1.517,0.10237
1.5197,0.10199
1.5223,0.10162
1.525,0.10125
1.5277,0.10088
1.5304,0.10051
1.533,0.10014
1.5357,0.099771
1.5384,0.099407
1.541,0.099045
1.5437,0.098681
1.5464,0.098319
1.549,0.097956
1.5517,0.097595
1.5544,0.097231
1.557,0.096864
1.5597,0.096497
1.5624,0.096132
1.565,0.095768
1.5677,0.095404
1.5704,0.095047
1.573,0.09469
1.5757,0.094335
1.5784,0.093979
1.5811,0.093623
1.5837,0.093268
1.5864,0.092917
1.5891,0.09257
1.5917,0.092224
1.5944,0.091878
1.5971,0.091531
1.5997,0.091186
1.6024,0.090843
1.6051,0.090501
1.6077,0.090163
1.6104,0.089826
1.6131,0.08949
1.6157,0.089155
1.6184,0.088818
1.6211,0.088481
1.6237,0.088144
1.6264,0.08781
1.6291,0.087475
1.6318,0.087145
1.6344,0.086818
1.6371,0.086492
1.6398,0.086171
1.6424,0.085853
1.6451,0.085538
1.6478,0.085226
1.6504,0.084912
1.6531,0.084601
1.6558,0.08429
1.6584,0.083983
1.6611,0.083673
1.6638,0.08337
1.6664,0.083068
1.6691,0.082768
1.6718,0.082469
1.6744,0.082176
1.6771,0.081879
1.6798,0.081582
1.6825,0.081287
1.6851,0.080994
1.6878,0.080697
1.6905,0.080398
1.6931,0.0801
1.6958,0.079803
1.6985,0.079507
1.7011,0.079212
1.7038,0.078919
1.7065,0.078627
1.7091,0.078334
1.7118,0.078044
1.7145,0.077755
1.7171,0.077469
1.7198,0.077185
1.7225,0.076902
1.7252,0.076622
1.7278,0.076344
1.7305,0.076065
1.7332,0.075789
1.7358,0.075515
1.7385,0.075242
1.7412,0.074971
1.7438,0.074701
1.7465,0.074434
1.7492,0.074166
1.7518,0.073899
1.7545,0.073634
1.7572,0.073368
1.7598,0.073102
1.7625,0.072834
1.7652,0.072564
1.7678,0.072293
1.7705,0.072023
1.7732,0.071753
1.7759,0.071484
1.7785,0.071216
1.7812,0.070946
1.7839,0.070677
1.7865,0.070407
1.7892,0.070141
1.7919,0.069879
1.7945,0.069618
1.7972,0.069358
1.7999,0.069098
1.8025,0.068864
1.8052,0.068611
1.8079,0.068359
1.8105,0.068108
1.8132,0.067857
1.8159,0.067609
1.8185,0.06736
1.8212,0.067111
1.8239,0.066865
1.8266,0.066618
1.8292,0.066372
1.8319,0.066126
1.8346,0.065883
1.8372,0.065641
1.8399,0.065401
1.8426,0.06516
1.8452,0.064921
1.8479,0.064683
1.8506,0.064445
1.8532,0.064208
1.8559,0.063973
1.8586,0.063738
1.8612,0.063504
1.8639,0.063272
1.8666,0.063041
1.8692,0.062811
1.8719,0.062584
1.8746,0.062356
1.8773,0.062128
1.8799,0.061902
1.8826,0.061675
1.8853,0.061326
1.8879,0.061223
1.8906,0.060999
1.8933,0.060774
1.8959,0.06055
1.8986,0.060326
1.9013,0.060103
1.9039,0.059881
1.9066,0.059662
1.9093,0.059444
1.9119,0.059226
1.9146,0.05901
1.9173,0.058795
1.9199,0.058581
1.9226,0.058367
1.9253,0.058154
1.928,0.057942
1.9306,0.05773
1.9333,0.057519
1.936,0.057311
1.9386,0.057104
1.9413,0.056897
1.944,0.056692
1.9466,0.056486
1.9493,0.056281
1.952,0.055964
1.9546,0.055872
1.9573,0.055669
1.96,0.055464
1.9626,0.055261
1.9653,0.055058
1.968,0.054856
1.9706,0.054657
1.9733,0.054459
1.976,0.054262
1.9787,0.054065
1.9813,0.053867
1.984,0.053671
1.9867,0.053474
1.9893,0.053277
1.992,0.05308
1.9947,0.052884
1.9973,0.052688
2,0.052387


==> figs/data/cylinder_edac_20_2.02_P_mean.csv <==
y,P
-2,0.9987
-1.9984,0.9987
-1.9968,0.9987
-1.9952,0.9987
-1.9936,0.9987
-1.992,0.9987
-1.9904,0.9987
-1.9888,0.9987
-1.9872,0.9987
-1.9856,0.9987
-1.984,0.9987
-1.9824,0.9987
-1.9808,0.9987
-1.9792,0.99869
-1.9776,0.99869
-1.976,0.99869
-1.9744,0.99869
-1.9728,0.99869
-1.9712,0.99869
-1.9696,0.99869
-1.968,0.99869
-1.9664,0.99869
-1.9648,0.99869
-1.9632,0.99869
-1.9616,0.99869
-1.96,0.99869
-1.9584,0.99869
-1.9568,0.99869
-1.9552,0.99869
-1.9536,0.99869
-1.952,0.99869
-1.9504,0.99869
-1.9488,0.99869
-1.9472,0.99869
-1.9456,0.99869
-1.944,0.99869
-1.9424,0.99869
-1.9408,0.99869
-1.9392,0.99869
-1.9376,0.99869
-1.936,0.99869
-1.9344,0.99869
-1.9328,0.99869
-1.9312,0.99869
-1.9296,0.99869
-1.928,0.99869
-1.9264,0.99869
-1.9248,0.99869
-1.9232,0.99869
-1.9216,0.99869
-1.92,0.99869
-1.9184,0.99869
-1.9168,0.99869
-1.9152,0.99869
-1.9136,0.99869
-1.912,0.99869
-1.9104,0.99869
-1.9088,0.99869
-1.9072,0.99869
-1.9056,0.99869
-1.904,0.99869
-1.9024,0.99869
-1.9008,0.99869
-1.8992,0.99869
-1.8976,0.99869
-1.896,0.99869
-1.8944,0.99869
-1.8928,0.99869
-1.8912,0.99869
-1.8896,0.99869
-1.888,0.99869
-1.8864,0.99869
-1.8848,0.99869
-1.8832,0.99869
-1.8816,0.99869
-1.88,0.99869
-1.8784,0.99869
-1.8768,0.99869
-1.8752,0.99869
-1.8735,0.99869
-1.8719,0.99869
-1.8703,0.99869
-1.8687,0.99869
-1.8671,0.99869
-1.8655,0.99869
-1.8639,0.99869
-1.8623,0.99869
-1.8607,0.99869
-1.8591,0.99869
-1.8575,0.99869
-1.8559,0.99869
-1.8543,0.99869
-1.8527,0.99869
-1.8511,0.99869
-1.8495,0.99869
-1.8479,0.99869
-1.8463,0.99869
-1.8447,0.99869
-1.8431,0.99869
-1.8415,0.99869
-1.8399,0.99869
-1.8383,0.99869
-1.8367,0.99869
-1.8351,0.99869
-1.8335,0.99869
-1.8319,0.99869
-1.8303,0.99869
-1.8287,0.99869
-1.8271,0.99869
-1.8255,0.99869
-1.8239,0.99869
-1.8223,0.99869
-1.8207,0.99869
-1.8191,0.99869
-1.8175,0.99869
-1.8159,0.99869
-1.8143,0.99869
-1.8127,0.99869
-1.8111,0.99869
-1.8095,0.99869
-1.8079,0.99869
-1.8063,0.99869
-1.8047,0.99869
-1.8031,0.99869
-1.8015,0.99869
-1.7999,0.99869
-1.7983,0.99869
-1.7967,0.99869
-1.7951,0.99869
-1.7935,0.99869
-1.7919,0.99869
-1.7903,0.99869
-1.7887,0.99869
-1.7871,0.99869
-1.7855,0.99869
-1.7839,0.99869
-1.7823,0.99869
-1.7807,0.99869
-1.7791,0.99869
-1.7775,0.99869
-1.7759,0.99869
-1.7743,0.99869
-1.7727,0.99869
-1.7711,0.99869
-1.7695,0.99869
-1.7679,0.99869
-1.7663,0.99869
-1.7647,0.99869
-1.7631,0.99869
-1.7615,0.99869
-1.7599,0.9987
-1.7583,0.9987
-1.7567,0.9987
-1.7551,0.9987
-1.7535,0.9987
-1.7519,0.9987
-1.7503,0.9987
-1.7487,0.9987
-1.7471,0.9987
-1.7455,0.9987
-1.7439,0.9987
-1.7423,0.9987
-1.7407,0.9987
-1.7391,0.9987
-1.7375,0.9987
-1.7359,0.9987
-1.7343,0.9987
-1.7327,0.9987
-1.7311,0.9987
-1.7295,0.9987
-1.7279,0.9987
-1.7263,0.9987
-1.7247,0.9987
-1.7231,0.9987
-1.7215,0.9987
-1.7199,0.9987
-1.7183,0.9987
-1.7167,0.9987
-1.7151,0.9987
-1.7135,0.9987
-1.7119,0.9987
-1.7103,0.9987
-1.7087,0.9987
-1.7071,0.9987
-1.7055,0.9987
-1.7039,0.9987
-1.7023,0.9987
-1.7007,0.9987
-1.6991,0.9987
-1.6975,0.9987
-1.6959,0.9987
-1.6943,0.9987
-1.6927,0.9987
-1.6911,0.9987
-1.6895,0.9987
-1.6879,0.9987
-1.6863,0.9987
-1.6847,0.9987
-1.6831,0.9987
-1.6815,0.9987
-1.6799,0.9987
-1.6783,0.99871
-1.6767,0.99871
-1.6751,0.99871
-1.6735,0.99871
-1.6719,0.99871
-1.6703,0.99871
-1.6687,0.99871
-1.6671,0.99871
-1.6655,0.99871
-1.6639,0.99871
-1.6623,0.99871
-1.6607,0.99871
-1.6591,0.99871
-1.6575,0.99871
-1.6559,0.99871
-1.6543,0.99871
-1.6527,0.99871
-1.6511,0.99871
-1.6495,0.99871
-1.6479,0.99871
-1.6463,0.99871
-1.6447,0.99871
-1.6431,0.99871
-1.6415,0.99871
-1.6399,0.99871
-1.6383,0.99871
-1.6367,0.99871
-1.6351,0.99871
-1.6335,0.99871
-1.6319,0.99871
-1.6303,0.99871
-1.6287,0.99871
-1.6271,0.99871
-1.6255,0.99871
-1.6238,0.99871
-1.6222,0.99871
-1.6206,0.99872
-1.619,0.99872
-1.6174,0.99872
-1.6158,0.99872
-1.6142,0.99872
-1.6126,0.99872
-1.611,0.99872
-1.6094,0.99872
-1.6078,0.99872
-1.6062,0.99872
-1.6046,0.99872
-1.603,0.99872
-1.6014,0.99872
-1.5998,0.99872
-1.5982,0.99872
-1.5966,0.99872
-1.595,0.99872
-1.5934,0.99872
-1.5918,0.99872
-1.5902,0.99872
-1.5886,0.99872
-1.587,0.99872
-1.5854,0.99872
-1.5838,0.99872
-1.5822,0.99872
-1.5806,0.99872
-1.579,0.99872
-1.5774,0.99872
-1.5758,0.99872
-1.5742,0.99872
-1.5726,0.99872
-1.571,0.99872
-1.5694,0.99873
-1.5678,0.99873
-1.5662,0.99873
-1.5646,0.99873
-1.563,0.99873
-1.5614,0.99873
-1.5598,0.99873
-1.5582,0.99873
-1.5566,0.99873
-1.555,0.99873
-1.5534,0.99873
-1.5518,0.99873
-1.5502,0.99873
-1.5486,0.99873
-1.547,0.99873
-1.5454,0.99873
-1.5438,0.99873
-1.5422,0.99873
-1.5406,0.99873
-1.539,0.99873
-1.5374,0.99873
-1.5358,0.99873
-1.5342,0.99873
-1.5326,0.99873
-1.531,0.99873
-1.5294,0.99873
-1.5278,0.99873
-1.5262,0.99873
-1.5246,0.99873
-1.523,0.99873
-1.5214,0.99873
-1.5198,0.99873
-1.5182,0.99873
-1.5166,0.99874
-1.515,0.99874
-1.5134,0.99874
-1.5118,0.99874
-1.5102,0.99874
-1.5086,0.99874
-1.507,0.99874
-1.5054,0.99874
-1.5038,0.99874
-1.5022,0.99874
-1.5006,0.99874
-1.499,0.99874
-1.4974,0.99874
-1.4958,0.99874
-1.4942,0.99874
-1.4926,0.99874
-1.491,0.99874
-1.4894,0.99874
-1.4878,0.99874
-1.4862,0.99874
-1.4846,0.99874
-1.483,0.99874
-1.4814,0.99874
-1.4798,0.99874
-1.4782,0.99874
-1.4766,0.99874
-1.475,0.99874
-1.4734,0.99874
-1.4718,0.99874
-1.4702,0.99874
-1.4686,0.99874
-1.467,0.99874
-1.4654,0.99874
-1.4638,0.99874
-1.4622,0.99874
-1.4606,0.99874
-1.459,0.99874
-1.4574,0.99874
-1.4558,0.99874
-1.4542,0.99874
-1.4526,0.99874
-1.451,0.99874
-1.4494,0.99874
-1.4478,0.99874
-1.4462,0.99874
-1.4446,0.99874
-1.443,0.99874
-1.4414,0.99874
-1.4398,0.99874
-1.4382,0.99874
-1.4366,0.99874
-1.435,0.99874
-1.4334,0.99874
-1.4318,0.99874
-1.4302,0.99874
-1.4286,0.99874
-1.427,0.99874
-1.4254,0.99874
-1.4238,0.99874
-1.4222,0.99874
-1.4206,0.99874
-1.419,0.99874
-1.4174,0.99874
-1.4158,0.99874
-1.4142,0.99874
-1.4126,0.99874
-1.411,0.99874
-1.4094,0.99874
-1.4078,0.99874
-1.4062,0.99874
-1.4046,0.99874
-1.403,0.99874
-1.4014,0.99874
-1.3998,0.99874
-1.3982,0.99874
-1.3966,0.99874
-1.395,0.99874
-1.3934,0.99874
-1.3918,0.99874
-1.3902,0.99874
-1.3886,0.99874
-1.387,0.99874
-1.3854,0.99874
-1.3838,0.99874
-1.3822,0.99874
-1.3806,0.99874
-1.379,0.99874
-1.3774,0.99874
-1.3758,0.99874
-1.3741,0.99874
-1.3725,0.99874
-1.3709,0.99874
-1.3693,0.99873
-1.3677,0.99873
-1.3661,0.99873
-1.3645,0.99873
-1.3629,0.99873
-1.3613,0.99873
-1.3597,0.99873
-1.3581,0.99873
-1.3565,0.99873
-1.3549,0.99873
-1.3533,0.99873
-1.3517,0.99873
-1.3501,0.99872
-1.3485,0.99872
-1.3469,0.99872
-1.3453,0.99872
-1.3437,0.99872
-1.3421,0.99872
-1.3405,0.99872
-1.3389,0.99872
-1.3373,0.99872
-1.3357,0.99871
-1.3341,0.99871
-1.3325,0.99871
-1.3309,0.99871
-1.3293,0.99871
-1.3277,0.99871
-1.3261,0.99871
-1.3245,0.99871
-1.3229,0.9987
-1.3213,0.9987
-1.3197,0.9987
-1.3181,0.9987
-1.3165,0.9987
-1.3149,0.9987
-1.3133,0.99869
-1.3117,0.99869
-1.3101,0.99869
-1.3085,0.99869
-1.3069,0.99869
-1.3053,0.99869
-1.3037,0.99868
-1.3021,0.99868
-1.3005,0.99868
-1.2989,0.99868
-1.2973,0.99868
-1.2957,0.99867
-1.2941,0.99867
-1.2925,0.99867
-1.2909,0.99867
-1.2893,0.99867
-1.2877,0.99866
-1.2861,0.99866
-1.2845,0.99866
-1.2829,0.99866
-1.2813,0.99865
-1.2797,0.99865
-1.2781,0.99865
-1.2765,0.99865
-1.2749,0.99864
-1.2733,0.99864
-1.2717,0.99864
-1.2701,0.99863
-1.2685,0.99863
-1.2669,0.99863
-1.2653,0.99863
-1.2637,0.99862
-1.2621,0.99862
-1.2605,0.99862
-1.2589,0.99861
-1.2573,0.99861
-1.2557,0.99861
-1.2541,0.9986
-1.2525,0.9986
-1.2509,0.9986
-1.2493,0.9986
-1.2477,0.99859
-1.2461,0.99859
-1.2445,0.99859
-1.2429,0.99858
-1.2413,0.99858
-1.2397,0.99858
-1.2381,0.99857
-1.2365,0.99857
-1.2349,0.99857
-1.2333,0.99856
-1.2317,0.99856
-1.2301,0.99855
-1.2285,0.99855
-1.2269,0.99855
-1.2253,0.99854
-1.2237,0.99854
-1.2221,0.99854
-1.2205,0.99853
-1.2189,0.99853
-1.2173,0.99853
-1.2157,0.99852
-1.2141,0.99852
-1.2125,0.99851
-1.2109,0.99851
-1.2093,0.99851
-1.2077,0.9985
-1.2061,0.9985
-1.2045,0.99849
-1.2029,0.99849
-1.2013,0.99848
-1.1997,0.99848
-1.1981,0.99847
-1.1965,0.99847
-1.1949,0.99846
-1.1933,0.99846
-1.1917,0.99845
-1.1901,0.99844
-1.1885,0.99844
-1.1869,0.99843
-1.1853,0.99843
-1.1837,0.99842
-1.1821,0.99842
-1.1805,0.99841
-1.1789,0.99841
-1.1773,0.9984
-1.1757,0.99839
-1.1741,0.99839
-1.1725,0.99838
-1.1709,0.99838
-1.1693,0.99837
-1.1677,0.99836
-1.1661,0.99836
-1.1645,0.99835
-1.1629,0.99834
-1.1613,0.99834
-1.1597,0.99833
-1.1581,0.99832
-1.1565,0.99832
-1.1549,0.99831
-1.1533,0.9983
-1.1517,0.9983
-1.1501,0.99829
-1.1485,0.99828
-1.1469,0.99827
-1.1453,0.99827
-1.1437,0.99826
-1.1421,0.99825
-1.1405,0.99824
-1.1389,0.99823
-1.1373,0.99823
-1.1357,0.99822
-1.1341,0.99821
-1.1325,0.9982
-1.1309,0.99819
-1.1293,0.99818
-1.1277,0.99818
-1.1261,0.99817
-1.1244,0.99816
-1.1228,0.99815
-1.1212,0.99814
-1.1196,0.99813
-1.118,0.99812
-1.1164,0.99811
-1.1148,0.9981
-1.1132,0.99809
-1.1116,0.99808
-1.11,0.99807
-1.1084,0.99806
-1.1068,0.99805
-1.1052,0.99804
-1.1036,0.99803
-1.102,0.99802
-1.1004,0.99801
-1.0988,0.998
-1.0972,0.99799
-1.0956,0.99798
-1.094,0.99797
-1.0924,0.99796
-1.0908,0.99795
-1.0892,0.99794
-1.0876,0.99793
-1.086,0.99792
-1.0844,0.99791
-1.0828,0.9979
-1.0812,0.99789
-1.0796,0.99788
-1.078,0.99787
-1.0764,0.99785
-1.0748,0.99784
-1.0732,0.99783
-1.0716,0.99782
-1.07,0.99781
-1.0684,0.9978
-1.0668,0.99779
-1.0652,0.99777
-1.0636,0.99776
-1.062,0.99775
-1.0604,0.99774
-1.0588,0.99773
-1.0572,0.99772
-1.0556,0.9977
-1.054,0.99769
-1.0524,0.99768
-1.0508,0.99767
-1.0492,0.99766
-1.0476,0.99764
-1.046,0.99763
-1.0444,0.99762
-1.0428,0.99761
-1.0412,0.99759
-1.0396,0.99758
-1.038,0.99757
-1.0364,0.99756
-1.0348,0.99754
-1.0332,0.99753
-1.0316,0.99752
-1.03,0.9975
-1.0284,0.99749
-1.0268,0.99748
-1.0252,0.99747
-1.0236,0.99745
-1.022,0.99744
-1.0204,0.99743
-1.0188,0.99741
-1.0172,0.9974
-1.0156,0.99739
-1.014,0.99737
-1.0124,0.99736
-1.0108,0.99735
-1.0092,0.99733
-1.0076,0.99732
-1.006,0.9973
-1.0044,0.99729
-1.0028,0.99728
-1.0012,0.99726
-0.9996,0.99725
-0.998,0.99723
-0.9964,0.99722
-0.9948,0.9972
-0.9932,0.99719
-0.9916,0.99717
-0.99,0.99716
-0.9884,0.99714
-0.98679,0.99713
-0.98519,0.99711
-0.98359,0.9971
-0.98199,0.99708
-0.98039,0.99706
-0.97879,0.99705
-0.97719,0.99703
-0.97559,0.99701
-0.97399,0.997
-0.97239,0.99698
-0.97079,0.99696
-0.96919,0.99695
-0.96759,0.99693
-0.96599,0.99691
-0.96439,0.99689
-0.96279,0.99688
-0.96118,0.99686
-0.95958,0.99684
-0.95798,0.99682
-0.95638,0.99681
-0.95478,0.99679
-0.95318,0.99677
-0.95158,0.99675
-0.94998,0.99673
-0.94838,0.99671
-0.94678,0.99669
-0.94518,0.99667
-0.94358,0.99666
-0.94198,0.99664
-0.94038,0.99662
-0.93878,0.9966
-0.93717,0.99658
-0.93557,0.99656
-0.93397,0.99654
-0.93237,0.99652
-0.93077,0.9965
-0.92917,0.99648
-0.92757,0.99646
-0.92597,0.99644
-0.92437,0.99641
-0.92277,0.99639
-0.92117,0.99637
-0.91957,0.99635
-0.91797,0.99633
-0.91637,0.99631
-0.91477,0.99629
-0.91317,0.99626
-0.91156,0.99624
-0.90996,0.99622
-0.90836,0.9962
-0.90676,0.99618
-0.90516,0.99615
-0.90356,0.99613
-0.90196,0.99611
-0.90036,0.99608
-0.89876,0.99606
-0.89716,0.99603
-0.89556,0.99601
-0.89396,0.99599
-0.89236,0.99596
-0.89076,0.99594
-0.88916,0.99591
-0.88756,0.99589
-0.88595,0.99586
-0.88435,0.99584
-0.88275,0.99581
-0.88115,0.99579
-0.87955,0.99576
-0.87795,0.99573
-0.87635,0.99571
-0.87475,0.99568
-0.87315,0.99565
-0.87155,0.99563
-0.86995,0.9956
-0.86835,0.99557
-0.86675,0.99555
-0.86515,0.99552
-0.86355,0.99549
-0.86194,0.99546
-0.86034,0.99544
-0.85874,0.99541
-0.85714,0.99538
-0.85554,0.99535
-0.85394,0.99533
-0.85234,0.9953
-0.85074,0.99527
-0.84914,0.99524
-0.84754,0.99521
-0.84594,0.99519
-0.84434,0.99516
-0.84274,0.99513
-0.84114,0.9951
-0.83954,0.99507
-0.83794,0.99504
-0.83633,0.99502
-0.83473,0.99499
-0.83313,0.99496
-0.83153,0.99493
-0.82993,0.9949
-0.82833,0.99487
-0.82673,0.99484
-0.82513,0.99481
-0.82353,0.99479
-0.82193,0.99476
-0.82033,0.99473
-0.81873,0.9947
-0.81713,0.99467
-0.81553,0.99464
-0.81393,0.99461
-0.81232,0.99458
-0.81072,0.99455
-0.80912,0.99452
-0.80752,0.99449
-0.80592,0.99446
-0.80432,0.99443
-0.80272,0.9944
-0.80112,0.99437
-0.79952,0.99434
-0.79792,0.99431
-0.79632,0.99428
-0.79472,0.99425
-0.79312,0.99422
-0.79152,0.99419
-0.78992,0.99416
-0.78832,0.99413
-0.78671,0.9941
-0.78511,0.99407
-0.78351,0.99404
-0.78191,0.99402
-0.78031,0.99399
-0.77871,0.99396
-0.77711,0.99393
-0.77551,0.9939
-0.77391,0.99388
-0.77231,0.99385
-0.77071,0.99382
-0.76911,0.99379
-0.76751,0.99376
-0.76591,0.99374
-0.76431,0.99371
-0.76271,0.99368
-0.7611,0.99365
-0.7595,0.99363
-0.7579,0.9936
-0.7563,0.99357
-0.7547,0.99354
-0.7531,0.99352
-0.7515,0.99349
-0.7499,0.99346
-0.7483,0.99344
-0.7467,0.99341
-0.7451,0.99338
-0.7435,0.99336
-0.7419,0.99333
-0.7403,0.9933
-0.7387,0.99328
-0.73709,0.99325
-0.73549,0.99323
-0.73389,0.9932
-0.73229,0.99318
-0.73069,0.99315
-0.72909,0.99312
-0.72749,0.9931
-0.72589,0.99307
-0.72429,0.99305
-0.72269,0.99302
-0.72109,0.993
-0.71949,0.99297
-0.71789,0.99295
-0.71629,0.99292
-0.71469,0.9929
-0.71309,0.99287
-0.71148,0.99285
-0.70988,0.99282
-0.70828,0.9928
-0.70668,0.99277
-0.70508,0.99275
-0.70348,0.99272
-0.70188,0.9927
-0.70028,0.99267
-0.69868,0.99265
-0.69708,0.99262
-0.69548,0.9926
-0.69388,0.99258
-0.69228,0.99255
-0.69068,0.99253
-0.68908,0.9925
-0.68747,0.99248
-0.68587,0.99246
-0.68427,0.99243
-0.68267,0.99241
-0.68107,0.99238
-0.67947,0.99236
-0.67787,0.99234
-0.67627,0.99231
-0.67467,0.99229
-0.67307,0.99227
-0.67147,0.99225
-0.66987,0.99222
-0.66827,0.9922
-0.66667,0.99218
-0.66507,0.99216
-0.66347,0.99213
-0.66186,0.99211
-0.66026,0.99209
-0.65866,0.99207
-0.65706,0.99204
-0.65546,0.99202
-0.65386,0.992
-0.65226,0.99198
-0.65066,0.99195
-0.64906,0.99193
-0.64746,0.99191
-0.64586,0.99188
-0.64426,0.99186
-0.64266,0.99184
-0.64106,0.99181
-0.63946,0.99179
-0.63786,0.99177
-0.63625,0.99175
-0.63465,0.99172
-0.63305,0.9917
-0.63145,0.99168
-0.62985,0.99165
-0.62825,0.99163
-0.62665,0.99161
-0.62505,0.99158
-0.62345,0.99156
-0.62185,0.99154
-0.62025,0.99151
-0.61865,0.99149
-0.61705,0.99147
-0.61545,0.99144
-0.61385,0.99142
-0.61224,0.9914
-0.61064,0.99137
-0.60904,0.99135
-0.60744,0.99133
-0.60584,0.9913
-0.60424,0.99128
-0.60264,0.99126
-0.60104,0.99123
-0.59944,0.99121
-0.59784,0.99119
-0.59624,0.99116
-0.59464,0.99114
-0.59304,0.99111
-0.59144,0.99109
-0.58984,0.99106
-0.58824,0.99104
-0.58663,0.99102
-0.58503,0.99099
-0.58343,0.99096
-0.58183,0.99094
-0.58023,0.99091
-0.57863,0.99089
-0.57703,0.99086
-0.57543,0.99083
-0.57383,0.99081
-0.57223,0.99078
-0.57063,0.99075
-0.56903,0.99072
-0.56743,0.9907
-0.56583,0.99067
-0.56423,0.99064
-0.56263,0.99061
-0.56102,0.99059
-0.55942,0.99056
-0.55782,0.99053
-0.55622,0.9905
-0.55462,0.99048
-0.55302,0.99045
-0.55142,0.99042
-0.54982,0.9904
-0.54822,0.99037
-0.54662,0.99034
-0.54502,0.99031
-0.54342,0.99028
-0.54182,0.99026
-0.54022,0.99023
-0.53862,0.9902
-0.53701,0.99017
-0.53541,0.99014
-0.53381,0.99011
-0.53221,0.99008
-0.53061,0.99005
-0.52901,0.99002
-0.52741,0.98999
-0.52581,0.98996
-0.52421,0.98993
-0.52261,0.9899
-0.52101,0.98987
-0.51941,0.98984
-0.51781,0.98981
-0.51621,0.98977
-0.51461,0.98974
-0.51301,0.98971
-0.5114,0.98968
-0.5098,0.98965
-0.5082,0.98961
-0.5066,0.98958
-0.505,0.98954
-0.5034,0.98951
-0.5018,0.98947
-0.5002,0.98944
-0.4986,0.9894
-0.497,0.98937
-0.4954,0.98934
-0.4938,0.9893
-0.4922,0.98926
-0.4906,0.98923
-0.489,0.98919
-0.48739,0.98916
-0.48579,0.98912
-0.48419,0.98909
-0.48259,0.98905
-0.48099,0.98901
-0.47939,0.98898
-0.47779,0.98894
-0.47619,0.98891
-0.47459,0.98887
-0.47299,0.98883
-0.47139,0.98879
-0.46979,0.98876
-0.46819,0.98872
-0.46659,0.98868
-0.46499,0.98864
-0.46339,0.98861
-0.46178,0.98857
-0.46018,0.98853
-0.45858,0.98849
-0.45698,0.98845
-0.45538,0.98842
-0.45378,0.98838
-0.45218,0.98834
-0.45058,0.9883
-0.44898,0.98826
-0.44738,0.98822
-0.44578,0.98818
-0.44418,0.98814
-0.44258,0.9881
-0.44098,0.98806
-0.43938,0.98803
-0.43778,0.98799
-0.43617,0.98795
-0.43457,0.98791
-0.43297,0.98787
-0.43137,0.98783
-0.42977,0.98779
-0.42817,0.98775
-0.42657,0.98771
-0.42497,0.98767
-0.42337,0.98764
-0.42177,0.9876
-0.42017,0.98756
-0.41857,0.98752
-0.41697,0.98748
-0.41537,0.98744
-0.41377,0.9874
-0.41216,0.98736
-0.41056,0.98733
-0.40896,0.98729
-0.40736,0.98725
-0.40576,0.98721
-0.40416,0.98717
-0.40256,0.98714
-0.40096,0.9871
-0.39936,0.98706
-0.39776,0.98702
-0.39616,0.98699
-0.39456,0.98695
-0.39296,0.98691
-0.39136,0.98688
-0.38976,0.98684
-0.38816,0.9868
-0.38655,0.98677
-0.38495,0.98673
-0.38335,0.98669
-0.38175,0.98666
-0.38015,0.98662
-0.37855,0.98659
-0.37695,0.98655
-0.37535,0.98652
-0.37375,0.98648
-0.37215,0.98645
-0.37055,0.98641
-0.36895,0.98638
-0.36735,0.98635
-0.36575,0.98631
-0.36415,0.98628
-0.36255,0.98625
-0.36094,0.98621
-0.35934,0.98618
-0.35774,0.98615
-0.35614,0.98612
-0.35454,0.98608
-0.35294,0.98605
-0.35134,0.98602
-0.34974,0.98599
-0.34814,0.98595
-0.34654,0.98592
-0.34494,0.98589
-0.34334,0.98586
-0.34174,0.98582
-0.34014,0.98579
-0.33854,0.98576
-0.33693,0.98573
-0.33533,0.9857
-0.33373,0.98566
-0.33213,0.98563
-0.33053,0.9856
-0.32893,0.98557
-0.32733,0.98554
-0.32573,0.98551
-0.32413,0.98548
-0.32253,0.98545
-0.32093,0.98542
-0.31933,0.98539
-0.31773,0.98536
-0.31613,0.98533
-0.31453,0.9853
-0.31293,0.98527
-0.31132,0.98524
-0.30972,0.98521
-0.30812,0.98518
-0.30652,0.98515
-0.30492,0.98513
-0.30332,0.9851
-0.30172,0.98507
-0.30012,0.98504
-0.29852,0.98501
-0.29692,0.98498
-0.29532,0.98495
-0.29372,0.98492
-0.29212,0.98489
-0.29052,0.98486
-0.28892,0.98483
-0.28731,0.9848
-0.28571,0.98477
-0.28411,0.98474
-0.28251,0.98471
-0.28091,0.98468
-0.27931,0.98466
-0.27771,0.98463
-0.27611,0.9846
-0.27451,0.98457
-0.27291,0.98454
-0.27131,0.98451
-0.26971,0.98448
-0.26811,0.98445
-0.26651,0.98442
-0.26491,0.98439
-0.26331,0.98437
-0.2617,0.98434
-0.2601,0.98431
-0.2585,0.98428
-0.2569,0.98425
-0.2553,0.98422
-0.2537,0.98419
-0.2521,0.98416
-0.2505,0.98413
-0.2489,0.98411
-0.2473,0.98408
-0.2457,0.98405
-0.2441,0.98402
-0.2425,0.98399
-0.2409,0.98396
-0.2393,0.98393
-0.2377,0.9839
-0.23609,0.98388
-0.23449,0.98385
-0.23289,0.98382
-0.23129,0.98379
-0.22969,0.98376
-0.22809,0.98373
-0.22649,0.9837
-0.22489,0.98367
-0.22329,0.98365
-0.22169,0.98362
-0.22009,0.98359
-0.21849,0.98356
-0.21689,0.98353
-0.21529,0.9835
-0.21369,0.98348
-0.21208,0.98345
-0.21048,0.98342
-0.20888,0.98339
-0.20728,0.98336
-0.20568,0.98334
-0.20408,0.98331
-0.20248,0.98328
-0.20088,0.98325
-0.19928,0.98323
-0.19768,0.9832
-0.19608,0.98317
-0.19448,0.98315
-0.19288,0.98312
-0.19128,0.98309
-0.18968,0.98307
-0.18808,0.98304
-0.18647,0.98301
-0.18487,0.98299
-0.18327,0.98296
-0.18167,0.98293
-0.18007,0.98291
-0.17847,0.98288
-0.17687,0.98285
-0.17527,0.98283
-0.17367,0.9828
-0.17207,0.98277
-0.17047,0.98275
-0.16887,0.98272
-0.16727,0.98269
-0.16567,0.98266
-0.16407,0.98264
-0.16246,0.98261
-0.16086,0.98258
-0.15926,0.98256
-0.15766,0.98253
-0.15606,0.9825
-0.15446,0.98247
-0.15286,0.98245
-0.15126,0.98242
-0.14966,0.98239
-0.14806,0.98237
-0.14646,0.98234
-0.14486,0.98231
-0.14326,0.98229
-0.14166,0.98226
-0.14006,0.98223
-0.13846,0.98221
-0.13685,0.98218
-0.13525,0.98216
-0.13365,0.98213
-0.13205,0.98211
-0.13045,0.98208
-0.12885,0.98206
-0.12725,0.98203
-0.12565,0.98201
-0.12405,0.98199
-0.12245,0.98196
-0.12085,0.98194
-0.11925,0.98192
-0.11765,0.98189
-0.11605,0.98187
-0.11445,0.98185
-0.11285,0.98182
-0.11124,0.9818
-0.10964,0.98178
-0.10804,0.98176
-0.10644,0.98173
-0.10484,0.98171
-0.10324,0.98169
-0.10164,0.98167
-0.10004,0.98165
-0.098439,0.98163
-0.096839,0.98161
-0.095238,0.98159
-0.093637,0.98157
-0.092037,0.98155
-0.090436,0.98153
-0.088836,0.98151
-0.087235,0.98149
-0.085634,0.98148
-0.084034,0.98146
-0.082433,0.98144
-0.080832,0.98142
-0.079232,0.9814
-0.077631,0.98139
-0.07603,0.98137
-0.07443,0.98135
-0.072829,0.98134
-0.071228,0.98132
-0.069628,0.9813
-0.068027,0.98129
-0.066427,0.98127
-0.064826,0.98126
-0.063225,0.98124
-0.061625,0.98123
-0.060024,0.98122
-0.058423,0.9812
-0.056823,0.98119
-0.055222,0.98118
-0.053621,0.98117
-0.052021,0.98116
-0.05042,0.98114
-0.04882,0.98113
-0.047219,0.98112
-0.045618,0.98111
-0.044018,0.9811
-0.042417,0.98109
-0.040816,0.98108
-0.039216,0.98107
-0.037615,0.98107
-0.036014,0.98106
-0.034414,0.98105
-0.032813,0.98104
-0.031212,0.98103
-0.029612,0.98102
-0.028011,0.98102
-0.026411,0.98101
-0.02481,0.981
-0.023209,0.981
-0.021609,0.98099
-0.020008,0.98099
-0.018407,0.98098
-0.016807,0.98098
-0.015206,0.98097
-0.013605,0.98097
-0.012005,0.98096
-0.010404,0.98096
-0.0088035,0.98096
-0.0072029,0.98095
-0.0056022,0.98095
-0.0040016,0.98095
-0.002401,0.98094
-0.00080032,0.98094
0.00080032,0.98094
0.002401,0.98094
0.0040016,0.98094
0.0056022,0.98094
0.0072029,0.98094
0.0088035,0.98094
0.010404,0.98094
0.012005,0.98094
0.013605,0.98094
0.015206,0.98094
0.016807,0.98094
0.018407,0.98095
0.020008,0.98095
0.021609,0.98095
0.023209,0.98096
0.02481,0.98096
0.026411,0.98097
0.028011,0.98097
0.029612,0.98098
0.031212,0.98099
0.032813,0.98099
0.034414,0.981
0.036014,0.981
0.037615,0.98101
0.039216,0.98102
0.040816,0.98103
0.042417,0.98103
0.044018,0.98104
0.045618,0.98105
0.047219,0.98106
0.04882,0.98107
0.05042,0.98108
0.052021,0.98108
0.053621,0.98109
0.055222,0.9811
0.056823,0.98111
0.058423,0.98112
0.060024,0.98113
0.061625,0.98114
0.063225,0.98115
0.064826,0.98116
0.066427,0.98117
0.068027,0.98118
0.069628,0.98119
0.071228,0.98121
0.072829,0.98122
0.07443,0.98123
0.07603,0.98124
0.077631,0.98125
0.079232,0.98127
0.080832,0.98128
0.082433,0.98129
0.084034,0.98131
0.085634,0.98132
0.087235,0.98134
0.088836,0.98135
0.090436,0.98136
0.092037,0.98138
0.093637,0.98139
0.095238,0.98141
0.096839,0.98142
0.098439,0.98144
0.10004,0.98146
0.10164,0.98147
0.10324,0.98149
0.10484,0.98151
0.10644,0.98152
0.10804,0.98154
0.10964,0.98156
0.11124,0.98158
0.11285,0.98159
0.11445,0.98161
0.11605,0.98163
0.11765,0.98165
0.11925,0.98167
0.12085,0.98168
0.12245,0.9817
0.12405,0.98172
0.12565,0.98174
0.12725,0.98177
0.12885,0.98179
0.13045,0.98181
0.13205,0.98183
0.13365,0.98185
0.13525,0.98187
0.13685,0.98189
0.13846,0.98192
0.14006,0.98194
0.14166,0.98196
0.14326,0.98198
0.14486,0.98201
0.14646,0.98203
0.14806,0.98205
0.14966,0.98208
0.15126,0.9821
0.15286,0.98213
0.15446,0.98215
0.15606,0.98217
0.15766,0.98219
0.15926,0.98222
0.16086,0.98224
0.16246,0.98227
0.16407,0.98229
0.16567,0.98231
0.16727,0.98234
0.16887,0.98236
0.17047,0.98239
0.17207,0.98241
0.17367,0.98243
0.17527,0.98246
0.17687,0.98248
0.17847,0.98251
0.18007,0.98253
0.18167,0.98256
0.18327,0.98259
0.18487,0.98261
0.18647,0.98264
0.18808,0.98267
0.18968,0.98269
0.19128,0.98272
0.19288,0.98275
0.19448,0.98278
0.19608,0.9828
0.19768,0.98283
0.19928,0.98286
0.20088,0.98289
0.20248,0.98292
0.20408,0.98294
0.20568,0.98297
0.20728,0.983
0.20888,0.98303
0.21048,0.98306
0.21208,0.98309
0.21369,0.98312
0.21529,0.98315
0.21689,0.98318
0.21849,0.98321
0.22009,0.98323
0.22169,0.98326
0.22329,0.98329
0.22489,0.98332
0.22649,0.98335
0.22809,0.98339
0.22969,0.98342
0.23129,0.98345
0.23289,0.98348
0.23449,0.98351
0.23609,0.98354
0.2377,0.98357
0.2393,0.9836
0.2409,0.98364
0.2425,0.98367
0.2441,0.9837
0.2457,0.98373
0.2473,0.98376
0.2489,0.9838
0.2505,0.98383
0.2521,0.98386
0.2537,0.98389
0.2553,0.98392
0.2569,0.98396
0.2585,0.98399
0.2601,0.98402
0.2617,0.98405
0.26331,0.98409
0.26491,0.98412
0.26651,0.98415
0.26811,0.98418
0.26971,0.98422
0.27131,0.98425
0.27291,0.98428
0.27451,0.98432
0.27611,0.98435
0.27771,0.98438
0.27931,0.98442
0.28091,0.98445
0.28251,0.98448
0.28411,0.98452
0.28571,0.98455
0.28731,0.98458
0.28892,0.98461
0.29052,0.98465
0.29212,0.98468
0.29372,0.98471
0.29532,0.98475
0.29692,0.98478
0.29852,0.98481
0.30012,0.98485
0.30172,0.98488
0.30332,0.98491
0.30492,0.98495
0.30652,0.98498
0.30812,0.98501
0.30972,0.98505
0.31132,0.98508
0.31293,0.98511
0.31453,0.98515
0.31613,0.98518
0.31773,0.98521
0.31933,0.98525
0.32093,0.98528
0.32253,0.98532
0.32413,0.98535
0.32573,0.98539
0.32733,0.98542
0.32893,0.98546
0.33053,0.98549
0.33213,0.98553
0.33373,0.98556
0.33533,0.9856
0.33693,0.98563
0.33854,0.98567
0.34014,0.9857
0.34174,0.98574
0.34334,0.98577
0.34494,0.98581
0.34654,0.98584
0.34814,0.98588
0.34974,0.98591
0.35134,0.98595
0.35294,0.98598
0.35454,0.98602
0.35614,0.98605
0.35774,0.98609
0.35934,0.98612
0.36094,0.98616
0.36255,0.98619
0.36415,0.98622
0.36575,0.98626
0.36735,0.98629
0.36895,0.98632
0.37055,0.98636
0.37215,0.98639
0.37375,0.98642
0.37535,0.98645
0.37695,0.98649
0.37855,0.98652
0.38015,0.98655
0.38175,0.98658
0.38335,0.98661
0.38495,0.98665
0.38655,0.98668
0.38816,0.98671
0.38976,0.98674
0.39136,0.98677
0.39296,0.98681
0.39456,0.98684
0.39616,0.98687
0.39776,0.9869
0.39936,0.98693
0.40096,0.98696
0.40256,0.98699
0.40416,0.98702
0.40576,0.98705
0.40736,0.98708
0.40896,0.98711
0.41056,0.98714
0.41216,0.98717
0.41377,0.98721
0.41537,0.98724
0.41697,0.98727
0.41857,0.9873
0.42017,0.98733
0.42177,0.98736
0.42337,0.98739
0.42497,0.98742
0.42657,0.98745
0.42817,0.98748
0.42977,0.98751
0.43137,0.98754
0.43297,0.98757
0.43457,0.9876
0.43617,0.98763
0.43778,0.98766
0.43938,0.98769
0.44098,0.98772
0.44258,0.98775
0.44418,0.98778
0.44578,0.98781
0.44738,0.98784
0.44898,0.98787
0.45058,0.9879
0.45218,0.98793
0.45378,0.98795
0.45538,0.98798
0.45698,0.98801
0.45858,0.98804
0.46018,0.98807
0.46178,0.9881
0.46339,0.98813
0.46499,0.98816
0.46659,0.98819
0.46819,0.98822
0.46979,0.98825
0.47139,0.98827
0.47299,0.9883
0.47459,0.98833
0.47619,0.98836
0.47779,0.98839
0.47939,0.98842
0.48099,0.98845
0.48259,0.98847
0.48419,0.9885
0.48579,0.98853
0.48739,0.98856
0.489,0.98858
0.4906,0.98861
0.4922,0.98864
0.4938,0.98867
0.4954,0.98869
0.497,0.98872
0.4986,0.98875
0.5002,0.98877
0.5018,0.9888
0.5034,0.98883
0.505,0.98885
0.5066,0.98888
0.5082,0.98891
0.5098,0.98893
0.5114,0.98896
0.51301,0.98899
0.51461,0.98901
0.51621,0.98904
0.51781,0.98906
0.51941,0.98909
0.52101,0.98912
0.52261,0.98914
0.52421,0.98917
0.52581,0.98919
0.52741,0.98922
0.52901,0.98924
0.53061,0.98927
0.53221,0.98929
0.53381,0.98932
0.53541,0.98934
0.53701,0.98937
0.53862,0.98939
0.54022,0.98942
0.54182,0.98944
0.54342,0.98947
0.54502,0.98949
0.54662,0.98952
0.54822,0.98955
0.54982,0.98957
0.55142,0.9896
0.55302,0.98962
0.55462,0.98965
0.55622,0.98967
0.55782,0.9897
0.55942,0.98972
0.56102,0.98975
0.56263,0.98978
0.56423,0.9898
0.56583,0.98982
0.56743,0.98985
0.56903,0.98987
0.57063,0.9899
0.57223,0.98992
0.57383,0.98994
0.57543,0.98997
0.57703,0.98999
0.57863,0.99001
0.58023,0.99004
0.58183,0.99006
0.58343,0.99008
0.58503,0.99011
0.58663,0.99013
0.58824,0.99015
0.58984,0.99018
0.59144,0.9902
0.59304,0.99023
0.59464,0.99025
0.59624,0.99027
0.59784,0.9903
0.59944,0.99032
0.60104,0.99035
0.60264,0.99037
0.60424,0.9904
0.60584,0.99042
0.60744,0.99045
0.60904,0.99047
0.61064,0.9905
0.61224,0.99052
0.61385,0.99054
0.61545,0.99057
0.61705,0.99059
0.61865,0.99062
0.62025,0.99064
0.62185,0.99067
0.62345,0.99069
0.62505,0.99072
0.62665,0.99074
0.62825,0.99076
0.62985,0.99079
0.63145,0.99081
0.63305,0.99084
0.63465,0.99086
0.63625,0.99088
0.63786,0.99091
0.63946,0.99093
0.64106,0.99096
0.64266,0.99098
0.64426,0.99101
0.64586,0.99103
0.64746,0.99106
0.64906,0.99108
0.65066,0.9911
0.65226,0.99113
0.65386,0.99115
0.65546,0.99118
0.65706,0.9912
0.65866,0.99123
0.66026,0.99125
0.66186,0.99128
0.66347,0.9913
0.66507,0.99133
0.66667,0.99135
0.66827,0.99138
0.66987,0.9914
0.67147,0.99142
0.67307,0.99145
0.67467,0.99147
0.67627,0.9915
0.67787,0.99152
0.67947,0.99155
0.68107,0.99158
0.68267,0.9916
0.68427,0.99163
0.68587,0.99165
0.68747,0.99168
0.68908,0.9917
0.69068,0.99173
0.69228,0.99175
0.69388,0.99178
0.69548,0.9918
0.69708,0.99183
0.69868,0.99185
0.70028,0.99188
0.70188,0.99191
0.70348,0.99193
0.70508,0.99196
0.70668,0.99198
0.70828,0.99201
0.70988,0.99204
0.71148,0.99206
0.71309,0.99209
0.71469,0.99212
0.71629,0.99215
0.71789,0.99218
0.71949,0.9922
0.72109,0.99223
0.72269,0.99226
0.72429,0.99229
0.72589,0.99232
0.72749,0.99235
0.72909,0.99237
0.73069,0.9924
0.73229,0.99243
0.73389,0.99246
0.73549,0.99249
0.73709,0.99252
0.7387,0.99255
0.7403,0.99257
0.7419,0.9926
0.7435,0.99263
0.7451,0.99266
0.7467,0.99269
0.7483,0.99271
0.7499,0.99274
0.7515,0.99277
0.7531,0.9928
0.7547,0.99282
0.7563,0.99285
0.7579,0.99288
0.7595,0.9929
0.7611,0.99293
0.76271,0.99296
0.76431,0.99298
0.76591,0.99301
0.76751,0.99304
0.76911,0.99307
0.77071,0.99309
0.77231,0.99312
0.77391,0.99315
0.77551,0.99317
0.77711,0.9932
0.77871,0.99323
0.78031,0.99326
0.78191,0.99328
0.78351,0.99331
0.78511,0.99334
0.78671,0.99336
0.78832,0.99339
0.78992,0.99342
0.79152,0.99345
0.79312,0.99348
0.79472,0.9935
0.79632,0.99353
0.79792,0.99356
0.79952,0.99359
0.80112,0.99361
0.80272,0.99364
0.80432,0.99367
0.80592,0.9937
0.80752,0.99372
0.80912,0.99375
0.81072,0.99378
0.81232,0.99381
0.81393,0.99384
0.81553,0.99386
0.81713,0.99389
0.81873,0.99392
0.82033,0.99395
0.82193,0.99397
0.82353,0.994
0.82513,0.99403
0.82673,0.99406
0.82833,0.99409
0.82993,0.99412
0.83153,0.99414
0.83313,0.99417
0.83473,0.9942
0.83633,0.99423
0.83794,0.99426
0.83954,0.99429
0.84114,0.99432
0.84274,0.99435
0.84434,0.99438
0.84594,0.9944
0.84754,0.99443
0.84914,0.99446
0.85074,0.99449
0.85234,0.99452
0.85394,0.99455
0.85554,0.99458
0.85714,0.9946
0.85874,0.99463
0.86034,0.99466
0.86194,0.99469
0.86355,0.99472
0.86515,0.99475
0.86675,0.99477
0.86835,0.9948
0.86995,0.99483
0.87155,0.99486
0.87315,0.99489
0.87475,0.99492
0.87635,0.99494
0.87795,0.99497
0.87955,0.995
0.88115,0.99503
0.88275,0.99506
0.88435,0.99508
0.88595,0.99511
0.88756,0.99514
0.88916,0.99517
0.89076,0.9952
0.89236,0.99522
0.89396,0.99525
0.89556,0.99528
0.89716,0.9953
0.89876,0.99533
0.90036,0.99535
0.90196,0.99538
0.90356,0.99541
0.90516,0.99543
0.90676,0.99546
0.90836,0.99548
0.90996,0.99551
0.91156,0.99553
0.91317,0.99556
0.91477,0.99558
0.91637,0.99561
0.91797,0.99563
0.91957,0.99566
0.92117,0.99568
0.92277,0.99571
0.92437,0.99573
0.92597,0.99575
0.92757,0.99578
0.92917,0.9958
0.93077,0.99583
0.93237,0.99585
0.93397,0.99587
0.93557,0.9959
0.93717,0.99592
0.93878,0.99594
0.94038,0.99597
0.94198,0.99599
0.94358,0.99601
0.94518,0.99604
0.94678,0.99606
0.94838,0.99608
0.94998,0.9961
0.95158,0.99613
0.95318,0.99615
0.95478,0.99617
0.95638,0.99619
0.95798,0.99621
0.95958,0.99623
0.96118,0.99626
0.96279,0.99628
0.96439,0.9963
0.96599,0.99632
0.96759,0.99634
0.96919,0.99636
0.97079,0.99638
0.97239,0.9964
0.97399,0.99642
0.97559,0.99644
0.97719,0.99645
0.97879,0.99647
0.98039,0.99649
0.98199,0.99651
0.98359,0.99653
0.98519,0.99655
0.98679,0.99657
0.9884,0.99658
0.99,0.9966
0.9916,0.99662
0.9932,0.99664
0.9948,0.99666
0.9964,0.99667
0.998,0.99669
0.9996,0.99671
1.0012,0.99673
1.0028,0.99674
1.0044,0.99676
1.006,0.99678
1.0076,0.99679
1.0092,0.99681
1.0108,0.99683
1.0124,0.99684
1.014,0.99686
1.0156,0.99688
1.0172,0.99689
1.0188,0.99691
1.0204,0.99692
1.022,0.99694
1.0236,0.99696
1.0252,0.99697
1.0268,0.99699
1.0284,0.997
1.03,0.99702
1.0316,0.99704
1.0332,0.99705
1.0348,0.99707
1.0364,0.99708
1.038,0.9971
1.0396,0.99711
1.0412,0.99713
1.0428,0.99714
1.0444,0.99716
1.046,0.99717
1.0476,0.99719
1.0492,0.9972
1.0508,0.99722
1.0524,0.99723
1.054,0.99725
1.0556,0.99726
1.0572,0.99728
1.0588,0.99729
1.0604,0.99731
1.062,0.99732
1.0636,0.99733
1.0652,0.99735
1.0668,0.99736
1.0684,0.99738
1.07,0.99739
1.0716,0.9974
1.0732,0.99742
1.0748,0.99743
1.0764,0.99744
1.078,0.99746
1.0796,0.99747
1.0812,0.99748
1.0828,0.9975
1.0844,0.99751
1.086,0.99752
1.0876,0.99754
1.0892,0.99755
1.0908,0.99756
1.0924,0.99757
1.094,0.99758
1.0956,0.9976
1.0972,0.99761
1.0988,0.99762
1.1004,0.99763
1.102,0.99764
1.1036,0.99766
1.1052,0.99767
1.1068,0.99768
1.1084,0.99769
1.11,0.9977
1.1116,0.99771
1.1132,0.99772
1.1148,0.99773
1.1164,0.99774
1.118,0.99776
1.1196,0.99777
1.1212,0.99778
1.1228,0.99779
1.1244,0.9978
1.1261,0.99781
1.1277,0.99782
1.1293,0.99783
1.1309,0.99784
1.1325,0.99785
1.1341,0.99786
1.1357,0.99787
1.1373,0.99788
1.1389,0.99788
1.1405,0.99789
1.1421,0.9979
1.1437,0.99791
1.1453,0.99792
1.1469,0.99793
1.1485,0.99794
1.1501,0.99795
1.1517,0.99795
1.1533,0.99796
1.1549,0.99797
1.1565,0.99798
1.1581,0.99799
1.1597,0.99799
1.1613,0.998
1.1629,0.99801
1.1645,0.99802
1.1661,0.99803
1.1677,0.99803
1.1693,0.99804
1.1709,0.99805
1.1725,0.99806
1.1741,0.99806
1.1757,0.99807
1.1773,0.99808
1.1789,0.99808
1.1805,0.99809
1.1821,0.9981
1.1837,0.99811
1.1853,0.99811
1.1869,0.99812
1.1885,0.99813
1.1901,0.99813
1.1917,0.99814
1.1933,0.99815
1.1949,0.99815
1.1965,0.99816
1.1981,0.99817
1.1997,0.99817
1.2013,0.99818
1.2029,0.99818
1.2045,0.99819
1.2061,0.9982
1.2077,0.9982
1.2093,0.99821
1.2109,0.99822
1.2125,0.99822
1.2141,0.99823
1.2157,0.99823
1.2173,0.99824
1.2189,0.99825
1.2205,0.99825
1.2221,0.99826
1.2237,0.99826
1.2253,0.99827
1.2269,0.99827
1.2285,0.99828
1.2301,0.99829
1.2317,0.99829
1.2333,0.9983
1.2349,0.9983
1.2365,0.99831
1.2381,0.99831
1.2397,0.99832
1.2413,0.99832
1.2429,0.99833
1.2445,0.99833
1.2461,0.99834
1.2477,0.99834
1.2493,0.99835
1.2509,0.99835
1.2525,0.99836
1.2541,0.99836
1.2557,0.99837
1.2573,0.99837
1.2589,0.99838
1.2605,0.99838
1.2621,0.99838
1.2637,0.99839
1.2653,0.99839
1.2669,0.9984
1.2685,0.9984
1.2701,0.99841
1.2717,0.99841
1.2733,0.99841
1.2749,0.99842
1.2765,0.99842
1.2781,0.99843
1.2797,0.99843
1.2813,0.99844
1.2829,0.99844
1.2845,0.99844
1.2861,0.99845
1.2877,0.99845
1.2893,0.99846
1.2909,0.99846
1.2925,0.99846
1.2941,0.99847
1.2957,0.99847
1.2973,0.99848
1.2989,0.99848
1.3005,0.99848
1.3021,0.99849
1.3037,0.99849
1.3053,0.99849
1.3069,0.9985
1.3085,0.9985
1.3101,0.99851
1.3117,0.99851
1.3133,0.99851
1.3149,0.99852
1.3165,0.99852
1.3181,0.99852
1.3197,0.99852
1.3213,0.99853
1.3229,0.99853
1.3245,0.99853
1.3261,0.99854
1.3277,0.99854
1.3293,0.99854
1.3309,0.99855
1.3325,0.99855
1.3341,0.99855
1.3357,0.99856
1.3373,0.99856
1.3389,0.99856
1.3405,0.99856
1.3421,0.99857
1.3437,0.99857
1.3453,0.99857
1.3469,0.99857
1.3485,0.99858
1.3501,0.99858
1.3517,0.99858
1.3533,0.99859
1.3549,0.99859
1.3565,0.99859
1.3581,0.99859
1.3597,0.9986
1.3613,0.9986
1.3629,0.9986
1.3645,0.9986
1.3661,0.99861
1.3677,0.99861
1.3693,0.99861
1.3709,0.99861
1.3725,0.99862
1.3741,0.99862
1.3758,0.99862
1.3774,0.99862
1.379,0.99863
1.3806,0.99863
1.3822,0.99863
1.3838,0.99863
1.3854,0.99863
1.387,0.99864
1.3886,0.99864
1.3902,0.99864
1.3918,0.99864
1.3934,0.99865
1.395,0.99865
1.3966,0.99865
1.3982,0.99865
1.3998,0.99865
1.4014,0.99866
1.403,0.99866
1.4046,0.99866
1.4062,0.99866
1.4078,0.99866
1.4094,0.99867
1.411,0.99867
1.4126,0.99867
1.4142,0.99867
1.4158,0.99867
1.4174,0.99868
1.419,0.99868
1.4206,0.99868
1.4222,0.99868
1.4238,0.99868
1.4254,0.99868
1.427,0.99869
1.4286,0.99869
1.4302,0.99869
1.4318,0.99869
1.4334,0.99869
1.435,0.99869
1.4366,0.9987
1.4382,0.9987
1.4398,0.9987
1.4414,0.9987
1.443,0.9987
1.4446,0.9987
1.4462,0.9987
1.4478,0.9987
1.4494,0.99871
1.451,0.99871
1.4526,0.99871
1.4542,0.99871
1.4558,0.99871
1.4574,0.99871
1.459,0.99871
1.4606,0.99871
1.4622,0.99872
1.4638,0.99872
1.4654,0.99872
1.467,0.99872
1.4686,0.99872
1.4702,0.99872
1.4718,0.99872
1.4734,0.99872
1.475,0.99872
1.4766,0.99872
1.4782,0.99872
1.4798,0.99873
1.4814,0.99873
1.483,0.99873
1.4846,0.99873
1.4862,0.99873
1.4878,0.99873
1.4894,0.99873
1.491,0.99873
1.4926,0.99873
1.4942,0.99873
1.4958,0.99873
1.4974,0.99873
1.499,0.99873
1.5006,0.99873
1.5022,0.99873
1.5038,0.99874
1.5054,0.99874
1.507,0.99874
1.5086,0.99874
1.5102,0.99874
1.5118,0.99874
1.5134,0.99874
1.515,0.99874
1.5166,0.99874
1.5182,0.99874
1.5198,0.99874
1.5214,0.99874
1.523,0.99874
1.5246,0.99874
1.5262,0.99874
1.5278,0.99874
1.5294,0.99874
1.531,0.99874
1.5326,0.99874
1.5342,0.99874
1.5358,0.99874
1.5374,0.99874
1.539,0.99874
1.5406,0.99874
1.5422,0.99874
1.5438,0.99874
1.5454,0.99874
1.547,0.99874
1.5486,0.99874
1.5502,0.99874
1.5518,0.99874
1.5534,0.99875
1.555,0.99875
1.5566,0.99875
1.5582,0.99875
1.5598,0.99875
1.5614,0.99875
1.563,0.99875
1.5646,0.99875
1.5662,0.99875
1.5678,0.99875
1.5694,0.99875
1.571,0.99875
1.5726,0.99875
1.5742,0.99875
1.5758,0.99875
1.5774,0.99875
1.579,0.99875
1.5806,0.99875
1.5822,0.99875
1.5838,0.99875
1.5854,0.99875
1.587,0.99875
1.5886,0.99875
1.5902,0.99875
1.5918,0.99875
1.5934,0.99875
1.595,0.99875
1.5966,0.99875
1.5982,0.99875
1.5998,0.99875
1.6014,0.99875
1.603,0.99875
1.6046,0.99875
1.6062,0.99875
1.6078,0.99875
1.6094,0.99875
1.611,0.99875
1.6126,0.99875
1.6142,0.99875
1.6158,0.99875
1.6174,0.99875
1.619,0.99875
1.6206,0.99875
1.6222,0.99875
1.6238,0.99875
1.6255,0.99875
1.6271,0.99875
1.6287,0.99875
1.6303,0.99874
1.6319,0.99874
1.6335,0.99874
1.6351,0.99874
1.6367,0.99874
1.6383,0.99874
1.6399,0.99874
1.6415,0.99874
1.6431,0.99874
1.6447,0.99874
1.6463,0.99874
1.6479,0.99874
1.6495,0.99874
1.6511,0.99874
1.6527,0.99874
1.6543,0.99874
1.6559,0.99874
1.6575,0.99874
1.6591,0.99874
1.6607,0.99874
1.6623,0.99874
1.6639,0.99874
1.6655,0.99874
1.6671,0.99874
1.6687,0.99874
1.6703,0.99874
1.6719,0.99874
1.6735,0.99874
1.6751,0.99874
1.6767,0.99874
1.6783,0.99874
1.6799,0.99874
1.6815,0.99874
1.6831,0.99874
1.6847,0.99874
1.6863,0.99874
1.6879,0.99874
1.6895,0.99874
1.6911,0.99874
1.6927,0.99874
1.6943,0.99874
1.6959,0.99874
1.6975,0.99874
1.6991,0.99874
1.7007,0.99874
1.7023,0.99874
1.7039,0.99874
1.7055,0.99874
1.7071,0.99874
1.7087,0.99874
1.7103,0.99874
1.7119,0.99874
1.7135,0.99874
1.7151,0.99874
1.7167,0.99874
1.7183,0.99874
1.7199,0.99874
1.7215,0.99874
1.7231,0.99874
1.7247,0.99874
1.7263,0.99874
1.7279,0.99874
1.7295,0.99874
1.7311,0.99874
1.7327,0.99874
1.7343,0.99874
1.7359,0.99874
1.7375,0.99874
1.7391,0.99874
1.7407,0.99874
1.7423,0.99874
1.7439,0.99874
1.7455,0.99874
1.7471,0.99874
1.7487,0.99874
1.7503,0.99874
1.7519,0.99874
1.7535,0.99874
1.7551,0.99874
1.7567,0.99874
1.7583,0.99874
1.7599,0.99874
1.7615,0.99874
1.7631,0.99874
1.7647,0.99874
1.7663,0.99874
1.7679,0.99874
1.7695,0.99874
1.7711,0.99874
1.7727,0.99874
1.7743,0.99874
1.7759,0.99874
1.7775,0.99874
1.7791,0.99874
1.7807,0.99874
1.7823,0.99874
1.7839,0.99874
1.7855,0.99874
1.7871,0.99873
1.7887,0.99873
1.7903,0.99873
1.7919,0.99873
1.7935,0.99873
1.7951,0.99873
1.7967,0.99873
1.7983,0.99873
1.7999,0.99873
1.8015,0.99873
1.8031,0.99873
1.8047,0.99873
1.8063,0.99873
1.8079,0.99873
1.8095,0.99873
1.8111,0.99873
1.8127,0.99873
1.8143,0.99873
1.8159,0.99873
1.8175,0.99873
1.8191,0.99873
1.8207,0.99873
1.8223,0.99873
1.8239,0.99873
1.8255,0.99873
1.8271,0.99873
1.8287,0.99873
1.8303,0.99873
1.8319,0.99873
1.8335,0.99873
1.8351,0.99873
1.8367,0.99873
1.8383,0.99873
1.8399,0.99873
1.8415,0.99873
1.8431,0.99873
1.8447,0.99873
1.8463,0.99873
1.8479,0.99873
1.8495,0.99873
1.8511,0.99873
1.8527,0.99873
1.8543,0.99873
1.8559,0.99873
1.8575,0.99873
1.8591,0.99873
1.8607,0.99873
1.8623,0.99873
1.8639,0.99873
1.8655,0.99873
1.8671,0.99873
1.8687,0.99873
1.8703,0.99873
1.8719,0.99873
1.8735,0.99873
1.8752,0.99873
1.8768,0.99873
1.8784,0.99873
1.88,0.99873
1.8816,0.99873
1.8832,0.99873
1.8848,0.99873
1.8864,0.99873
1.888,0.99873
1.8896,0.99873
1.8912,0.99873
1.8928,0.99873
1.8944,0.99873
1.896,0.99873
1.8976,0.99873
1.8992,0.99873
1.9008,0.99873
1.9024,0.99873
1.904,0.99873
1.9056,0.99873
1.9072,0.99873
1.9088,0.99873
1.9104,0.99873
1.912,0.99873
1.9136,0.99873
1.9152,0.99873
1.9168,0.99873
1.9184,0.99873
1.92,0.99873
1.9216,0.99873
1.9232,0.99873
1.9248,0.99874
1.9264,0.99874
1.928,0.99874
1.9296,0.99874
1.9312,0.99874
1.9328,0.99874
1.9344,0.99874
1.936,0.99874
1.9376,0.99874
1.9392,0.99874
1.9408,0.99874
1.9424,0.99874
1.944,0.99874
1.9456,0.99874
1.9472,0.99874
1.9488,0.99874
1.9504,0.99874
1.952,0.99874
1.9536,0.99874
1.9552,0.99874
1.9568,0.99874
1.9584,0.99874
1.96,0.99874
1.9616,0.99874
1.9632,0.99874
1.9648,0.99874
1.9664,0.99874
1.968,0.99874
1.9696,0.99874
1.9712,0.99874
1.9728,0.99874
1.9744,0.99874
1.976,0.99874
1.9776,0.99874
1.9792,0.99874
1.9808,0.99874
1.9824,0.99874
1.984,0.99874
1.9856,0.99874
1.9872,0.99874
1.9888,0.99874
1.9904,0.99874
1.992,0.99874
1.9936,0.99874
1.9952,0.99874
1.9968,0.99874
1.9984,0.99874
2,0.99874


==> figs/data/cylinder_edac_20_2.02_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.053,0.0016656,0.032132,0.0015406
-1.999,1.0565,0.0016757,0.032278,0.0015503
-1.998,1.0565,0.0016804,0.032316,0.0015548
-1.997,1.0565,0.001685,0.032355,0.0015594
-1.996,1.0565,0.0016896,0.032393,0.0015639
-1.995,1.0565,0.0016943,0.032431,0.0015685
-1.994,1.0565,0.0016989,0.03247,0.001573
-1.993,1.0565,0.0017035,0.032508,0.0015776
-1.992,1.0565,0.0017081,0.032546,0.0015821
-1.991,1.0565,0.0017128,0.032585,0.0015867
-1.99,1.0565,0.0017174,0.032623,0.0015912
-1.989,1.0565,0.0017221,0.032661,0.0015957
-1.988,1.0565,0.0017267,0.0327,0.0016003
-1.987,1.0565,0.0017314,0.032738,0.0016048
-1.986,1.0565,0.001736,0.032776,0.0016094
-1.985,1.0565,0.0017407,0.032815,0.0016139
-1.984,1.0565,0.0017453,0.032853,0.0016185
-1.983,1.0565,0.00175,0.032891,0.0016231
-1.982,1.0565,0.0017547,0.03293,0.0016276
-1.981,1.0564,0.0017593,0.032968,0.0016322
-1.98,1.0564,0.001764,0.033006,0.0016368
-1.979,1.0564,0.0017687,0.033045,0.0016413
-1.978,1.0564,0.0017734,0.033083,0.0016459
-1.977,1.0564,0.0017781,0.033121,0.0016504
-1.976,1.0564,0.0017828,0.03316,0.001655
-1.975,1.0564,0.0017874,0.033198,0.0016596
-1.974,1.0564,0.0017921,0.033237,0.0016641
-1.973,1.0564,0.0017969,0.033275,0.0016687
-1.972,1.0564,0.0018016,0.033313,0.0016734
-1.971,1.0564,0.0018064,0.033352,0.001678
-1.97,1.0564,0.0018112,0.033391,0.0016827
-1.969,1.0564,0.0018161,0.03343,0.0016875
-1.968,1.0564,0.001821,0.033469,0.0016924
-1.967,1.0564,0.001826,0.033508,0.0016972
-1.966,1.0564,0.0018309,0.033547,0.0017021
-1.965,1.0564,0.0018359,0.033586,0.001707
-1.964,1.0564,0.0018409,0.033625,0.001712
-1.963,1.0564,0.0018459,0.033665,0.0017169
-1.962,1.0564,0.001851,0.033704,0.0017218
-1.961,1.0564,0.001856,0.033743,0.0017268
-1.96,1.0564,0.001861,0.033782,0.0017317
-1.959,1.0564,0.0018661,0.033822,0.0017367
-1.958,1.0564,0.0018711,0.033861,0.0017417
-1.957,1.0564,0.0018762,0.0339,0.0017466
-1.956,1.0564,0.0018813,0.03394,0.0017516
-1.955,1.0564,0.0018864,0.033979,0.0017566
-1.954,1.0564,0.0018914,0.034018,0.0017616
-1.953,1.0564,0.0018965,0.034058,0.0017666
-1.952,1.0563,0.0019016,0.034097,0.0017716
-1.951,1.0563,0.0019067,0.034136,0.0017766
-1.95,1.0563,0.0019118,0.034176,0.0017816
-1.949,1.0563,0.001917,0.034215,0.0017867
-1.948,1.0563,0.0019221,0.034255,0.0017917
-1.947,1.0563,0.0019272,0.034294,0.0017967
-1.946,1.0563,0.0019324,0.034333,0.0018018
-1.945,1.0563,0.0019376,0.034373,0.0018069
-1.944,1.0563,0.0019428,0.034412,0.0018119
-1.943,1.0563,0.001948,0.034452,0.001817
-1.942,1.0563,0.0019532,0.034491,0.0018222
-1.941,1.0563,0.0019584,0.034531,0.0018273
-1.94,1.0563,0.0019637,0.034571,0.0018325
-1.939,1.0563,0.001969,0.034611,0.0018377
-1.938,1.0563,0.0019744,0.03465,0.001843
-1.937,1.0563,0.0019798,0.03469,0.0018483
-1.936,1.0563,0.0019852,0.03473,0.0018535
-1.935,1.0563,0.0019905,0.03477,0.0018588
-1.934,1.0563,0.001996,0.03481,0.0018641
-1.933,1.0563,0.0020014,0.03485,0.0018695
-1.932,1.0563,0.0020068,0.03489,0.0018748
-1.931,1.0563,0.0020123,0.03493,0.0018802
-1.93,1.0563,0.0020178,0.034971,0.0018856
-1.929,1.0563,0.0020233,0.035011,0.0018911
-1.928,1.0562,0.0020288,0.035051,0.0018965
-1.927,1.0562,0.0020344,0.035092,0.0019019
-1.926,1.0562,0.0020399,0.035132,0.0019074
-1.925,1.0562,0.0020454,0.035172,0.0019129
-1.924,1.0562,0.002051,0.035213,0.0019183
-1.923,1.0562,0.0020566,0.035253,0.0019238
-1.922,1.0562,0.0020622,0.035294,0.0019293
-1.921,1.0562,0.0020678,0.035334,0.0019348
-1.92,1.0562,0.0020734,0.035375,0.0019404
-1.919,1.0562,0.002079,0.035415,0.0019459
-1.918,1.0562,0.0020847,0.035456,0.0019515
-1.917,1.0562,0.0020904,0.035497,0.0019571
-1.916,1.0562,0.002096,0.035537,0.0019626
-1.915,1.0562,0.0021017,0.035578,0.0019682
-1.914,1.0562,0.0021074,0.035619,0.0019739
-1.913,1.0562,0.0021132,0.035659,0.0019795
-1.912,1.0562,0.0021189,0.0357,0.0019851
-1.911,1.0562,0.0021247,0.035741,0.0019908
-1.91,1.0562,0.0021305,0.035782,0.0019965
-1.909,1.0562,0.0021363,0.035822,0.0020022
-1.908,1.0561,0.0021421,0.035863,0.002008
-1.907,1.0561,0.002148,0.035904,0.0020138
-1.906,1.0561,0.0021539,0.035945,0.0020196
-1.905,1.0561,0.0021598,0.035986,0.0020254
-1.904,1.0561,0.0021657,0.036027,0.0020312
-1.903,1.0561,0.0021716,0.036068,0.002037
-1.902,1.0561,0.0021775,0.036109,0.0020429
-1.901,1.0561,0.0021834,0.03615,0.0020487
-1.9,1.0561,0.0021894,0.036191,0.0020546
-1.899,1.0561,0.0021953,0.036233,0.0020605
-1.898,1.0561,0.0022014,0.036274,0.0020664
-1.897,1.0561,0.0022074,0.036315,0.0020724
-1.896,1.0561,0.0022135,0.036357,0.0020784
-1.895,1.0561,0.0022196,0.036398,0.0020844
-1.894,1.0561,0.0022257,0.03644,0.0020904
-1.893,1.0561,0.0022318,0.036481,0.0020964
-1.892,1.0561,0.0022379,0.036523,0.0021024
-1.891,1.0561,0.002244,0.036564,0.0021084
-1.89,1.056,0.0022502,0.036606,0.0021145
-1.889,1.056,0.0022564,0.036648,0.0021206
-1.888,1.056,0.0022626,0.036689,0.0021267
-1.887,1.056,0.0022688,0.036731,0.0021329
-1.886,1.056,0.002275,0.036773,0.002139
-1.885,1.056,0.0022813,0.036815,0.0021452
-1.884,1.056,0.0022876,0.036857,0.0021514
-1.883,1.056,0.0022938,0.036898,0.0021576
-1.882,1.056,0.0023001,0.03694,0.0021638
-1.881,1.056,0.0023065,0.036982,0.00217
-1.88,1.056,0.0023128,0.037024,0.0021763
-1.879,1.056,0.0023192,0.037066,0.0021826
-1.878,1.056,0.0023256,0.037108,0.0021889
-1.877,1.056,0.002332,0.03715,0.0021953
-1.876,1.056,0.0023384,0.037192,0.0022016
-1.875,1.056,0.0023449,0.037234,0.002208
-1.874,1.0559,0.0023514,0.037276,0.0022144
-1.873,1.0559,0.0023579,0.037318,0.0022209
-1.872,1.0559,0.0023644,0.03736,0.0022273
-1.871,1.0559,0.0023709,0.037402,0.0022338
-1.87,1.0559,0.0023775,0.037445,0.0022403
-1.869,1.0559,0.002384,0.037487,0.0022467
-1.868,1.0559,0.0023906,0.037529,0.0022533
-1.867,1.0559,0.0023972,0.037571,0.0022598
-1.866,1.0559,0.0024038,0.037614,0.0022663
-1.865,1.0559,0.0024105,0.037656,0.002273
-1.864,1.0559,0.0024172,0.037698,0.0022796
-1.863,1.0559,0.0024239,0.037741,0.0022863
-1.862,1.0559,0.0024307,0.037783,0.0022931
-1.861,1.0559,0.0024375,0.037826,0.0022998
-1.86,1.0559,0.0024442,0.037868,0.0023066
-1.859,1.0558,0.0024511,0.037911,0.0023133
-1.858,1.0558,0.0024579,0.037953,0.0023201
-1.857,1.0558,0.0024647,0.037996,0.0023269
-1.856,1.0558,0.0024715,0.038039,0.0023337
-1.855,1.0558,0.0024784,0.038081,0.0023405
-1.854,1.0558,0.0024853,0.038124,0.0023474
-1.853,1.0558,0.0024922,0.038167,0.0023542
-1.852,1.0558,0.0024991,0.03821,0.0023611
-1.851,1.0558,0.002506,0.038253,0.002368
-1.85,1.0558,0.002513,0.038296,0.0023749
-1.849,1.0558,0.0025199,0.038339,0.0023818
-1.848,1.0558,0.0025269,0.038382,0.0023887
-1.847,1.0558,0.0025339,0.038425,0.0023957
-1.846,1.0557,0.0025409,0.038468,0.0024027
-1.845,1.0557,0.002548,0.038511,0.0024097
-1.844,1.0557,0.0025551,0.038554,0.0024167
-1.843,1.0557,0.0025621,0.038598,0.0024237
-1.842,1.0557,0.0025693,0.038641,0.0024308
-1.841,1.0557,0.0025764,0.038684,0.0024379
-1.84,1.0557,0.0025836,0.038728,0.002445
-1.839,1.0557,0.0025907,0.038771,0.0024522
-1.838,1.0557,0.002598,0.038815,0.0024594
-1.837,1.0557,0.0026052,0.038858,0.0024666
-1.836,1.0557,0.0026125,0.038902,0.0024738
-1.835,1.0557,0.0026198,0.038946,0.0024811
-1.834,1.0557,0.0026271,0.038989,0.0024884
-1.833,1.0556,0.0026345,0.039033,0.0024957
-1.832,1.0556,0.0026419,0.039077,0.002503
-1.831,1.0556,0.0026493,0.03912,0.0025104
-1.83,1.0556,0.0026568,0.039164,0.0025179
-1.829,1.0556,0.0026643,0.039208,0.0025253
-1.828,1.0556,0.0026718,0.039252,0.0025328
-1.827,1.0556,0.0026793,0.039296,0.0025403
-1.826,1.0556,0.0026869,0.039339,0.0025478
-1.825,1.0556,0.0026944,0.039383,0.0025554
-1.824,1.0556,0.0027021,0.039427,0.002563
-1.823,1.0556,0.0027097,0.039471,0.0025706
-1.822,1.0556,0.0027174,0.039515,0.0025782
-1.821,1.0555,0.0027251,0.039559,0.0025859
-1.82,1.0555,0.0027328,0.039604,0.0025936
-1.819,1.0555,0.0027405,0.039648,0.0026013
-1.818,1.0555,0.0027482,0.039692,0.002609
-1.817,1.0555,0.0027559,0.039736,0.0026167
-1.816,1.0555,0.0027637,0.03978,0.0026244
-1.815,1.0555,0.0027715,0.039825,0.0026322
-1.814,1.0555,0.0027792,0.039869,0.0026399
-1.813,1.0555,0.0027871,0.039913,0.0026477
-1.812,1.0555,0.0027949,0.039958,0.0026555
-1.811,1.0555,0.0028027,0.040002,0.0026633
-1.81,1.0554,0.0028106,0.040047,0.0026712
-1.809,1.0554,0.0028185,0.040091,0.0026791
-1.808,1.0554,0.0028264,0.040136,0.002687
-1.807,1.0554,0.0028344,0.040181,0.0026949
-1.806,1.0554,0.0028423,0.040225,0.0027028
-1.805,1.0554,0.0028503,0.04027,0.0027108
-1.804,1.0554,0.0028584,0.040315,0.0027188
-1.803,1.0554,0.0028664,0.040359,0.0027269
-1.802,1.0554,0.0028745,0.040404,0.0027349
-1.801,1.0554,0.0028826,0.040449,0.002743
-1.7999,1.0554,0.0028907,0.040493,0.0027511
-1.7989,1.0553,0.0028988,0.040538,0.0027592
-1.7979,1.0553,0.002907,0.040583,0.0027674
-1.7969,1.0553,0.0029152,0.040628,0.0027756
-1.7959,1.0553,0.0029234,0.040673,0.0027838
-1.7949,1.0553,0.0029317,0.040718,0.002792
-1.7939,1.0553,0.0029399,0.040762,0.0028003
-1.7929,1.0553,0.0029482,0.040807,0.0028086
-1.7919,1.0553,0.0029565,0.040852,0.0028169
-1.7909,1.0553,0.0029649,0.040897,0.0028252
-1.7899,1.0553,0.0029732,0.040942,0.0028336
-1.7889,1.0552,0.0029816,0.040987,0.002842
-1.7879,1.0552,0.0029901,0.041033,0.0028504
-1.7869,1.0552,0.0029985,0.041078,0.0028589
-1.7859,1.0552,0.0030071,0.041123,0.0028674
-1.7849,1.0552,0.0030156,0.041168,0.002876
-1.7839,1.0552,0.0030242,0.041213,0.0028846
-1.7829,1.0552,0.0030329,0.041258,0.0028933
-1.7819,1.0552,0.0030416,0.041304,0.002902
-1.7809,1.0552,0.0030502,0.041349,0.0029107
-1.7799,1.0552,0.003059,0.041394,0.0029195
-1.7789,1.0551,0.0030677,0.04144,0.0029283
-1.7779,1.0551,0.0030765,0.041485,0.0029371
-1.7769,1.0551,0.0030853,0.041531,0.0029459
-1.7759,1.0551,0.0030942,0.041576,0.0029548
-1.7749,1.0551,0.0031031,0.041622,0.0029637
-1.7739,1.0551,0.0031119,0.041668,0.0029726
-1.7729,1.0551,0.0031209,0.041713,0.0029816
-1.7719,1.0551,0.0031298,0.041759,0.0029906
-1.7709,1.0551,0.0031388,0.041805,0.0029996
-1.7699,1.055,0.0031477,0.041851,0.0030086
-1.7689,1.0515,0.003146,0.041756,0.0030074
-1.7679,1.055,0.0031658,0.041943,0.0030267
-1.7669,1.055,0.0031748,0.041989,0.0030358
-1.7659,1.055,0.0031839,0.042035,0.0030449
-1.7649,1.055,0.003193,0.042081,0.003054
-1.7639,1.055,0.0032021,0.042127,0.0030632
-1.7629,1.055,0.0032112,0.042173,0.0030724
-1.7619,1.055,0.0032204,0.042219,0.0030815
-1.7609,1.0549,0.0032295,0.042265,0.0030907
-1.7599,1.0549,0.0032387,0.042311,0.0030999
-1.7589,1.0549,0.0032479,0.042357,0.0031092
-1.7579,1.0549,0.0032571,0.042403,0.0031184
-1.7569,1.0549,0.0032664,0.042449,0.0031277
-1.7559,1.0549,0.0032757,0.042495,0.003137
-1.7549,1.0549,0.003285,0.042541,0.0031464
-1.7539,1.0549,0.0032944,0.042587,0.0031558
-1.7529,1.0549,0.0033038,0.042633,0.0031652
-1.7519,1.0548,0.0033132,0.04268,0.0031747
-1.7509,1.0548,0.0033226,0.042726,0.0031842
-1.7499,1.0548,0.0033321,0.042772,0.0031938
-1.7489,1.0548,0.0033416,0.042819,0.0032033
-1.7479,1.0548,0.0033512,0.042865,0.003213
-1.7469,1.0548,0.0033608,0.042912,0.0032227
-1.7459,1.0548,0.0033705,0.042959,0.0032324
-1.7449,1.0548,0.0033802,0.043006,0.0032422
-1.7439,1.0547,0.00339,0.043052,0.0032521
-1.7429,1.0547,0.0033997,0.043099,0.0032619
-1.7419,1.0547,0.0034095,0.043146,0.0032718
-1.7409,1.0547,0.0034193,0.043193,0.0032817
-1.7399,1.0547,0.0034292,0.04324,0.0032917
-1.7389,1.0547,0.0034391,0.043287,0.0033016
-1.7379,1.0547,0.003449,0.043334,0.0033116
-1.7369,1.0547,0.0034589,0.043381,0.0033217
-1.7359,1.0546,0.0034689,0.043429,0.0033317
-1.7349,1.0546,0.0034789,0.043476,0.0033418
-1.7339,1.0546,0.0034889,0.043523,0.0033519
-1.7329,1.0546,0.003499,0.04357,0.0033621
-1.7319,1.0546,0.0035091,0.043618,0.0033723
-1.7309,1.0546,0.0035193,0.043665,0.0033825
-1.7299,1.0546,0.0035294,0.043712,0.0033928
-1.7289,1.0546,0.0035396,0.04376,0.0034031
-1.7279,1.0545,0.0035499,0.043807,0.0034134
-1.7269,1.0545,0.0035602,0.043854,0.0034237
-1.7259,1.0545,0.0035704,0.043902,0.0034341
-1.7249,1.0545,0.0035807,0.043949,0.0034444
-1.7239,1.0545,0.0035911,0.043996,0.0034548
-1.7229,1.0545,0.0036014,0.044044,0.0034652
-1.7219,1.0545,0.0036118,0.044091,0.0034757
-1.7209,1.0545,0.0036222,0.044139,0.0034861
-1.7199,1.0544,0.0036326,0.044186,0.0034966
-1.7189,1.0544,0.0036431,0.044234,0.0035071
-1.7179,1.0544,0.0036536,0.044282,0.0035177
-1.7169,1.0544,0.0036641,0.044329,0.0035283
-1.7159,1.0544,0.0036747,0.044377,0.0035389
-1.7149,1.0544,0.0036853,0.044425,0.0035496
-1.7139,1.0544,0.003696,0.044473,0.0035603
-1.7129,1.0543,0.0037067,0.044521,0.0035711
-1.7119,1.0543,0.0037174,0.044569,0.0035819
-1.7109,1.0543,0.0037282,0.044617,0.0035928
-1.7099,1.0543,0.0037391,0.044665,0.0036037
-1.7089,1.0543,0.00375,0.044713,0.0036147
-1.7079,1.0543,0.003761,0.044761,0.0036258
-1.7069,1.0543,0.0037721,0.04481,0.003637
-1.7059,1.0542,0.0037831,0.044858,0.0036481
-1.7049,1.0542,0.0037943,0.044906,0.0036594
-1.7039,1.0542,0.0038054,0.044955,0.0036707
-1.7029,1.0542,0.0038167,0.045003,0.003682
-1.7019,1.0542,0.0038279,0.045052,0.0036934
-1.7009,1.0542,0.0038392,0.0451,0.0037049
-1.6999,1.0542,0.0038505,0.045148,0.0037163
-1.6989,1.0541,0.0038619,0.045197,0.0037278
-1.6979,1.0541,0.0038733,0.045245,0.0037393
-1.6969,1.0541,0.0038847,0.045294,0.0037509
-1.6959,1.0541,0.0038961,0.045343,0.0037625
-1.6949,1.0541,0.0039076,0.045391,0.0037741
-1.6939,1.0541,0.0039191,0.04544,0.0037857
-1.6929,1.0541,0.0039306,0.045489,0.0037974
-1.6919,1.054,0.0039422,0.045537,0.0038091
-1.6909,1.054,0.0039537,0.045586,0.0038209
-1.6899,1.054,0.0039654,0.045635,0.0038326
-1.6889,1.054,0.003977,0.045684,0.0038444
-1.6879,1.054,0.0039887,0.045733,0.0038563
-1.6869,1.054,0.0040004,0.045782,0.0038681
-1.6859,1.054,0.0040121,0.045831,0.00388
-1.6849,1.0539,0.0040238,0.04588,0.0038919
-1.6839,1.0539,0.0040356,0.045929,0.0039039
-1.6829,1.0539,0.0040475,0.045978,0.0039158
-1.6819,1.0539,0.0040593,0.046027,0.0039279
-1.6809,1.0539,0.0040712,0.046076,0.0039399
-1.6799,1.0539,0.0040831,0.046126,0.003952
-1.6789,1.0538,0.0040951,0.046175,0.0039641
-1.6779,1.0538,0.0041071,0.046224,0.0039763
-1.6769,1.0538,0.0041191,0.046273,0.0039885
-1.6759,1.0538,0.0041311,0.046323,0.0040007
-1.6749,1.0538,0.0041432,0.046372,0.0040129
-1.6739,1.0538,0.0041553,0.046421,0.0040252
-1.6729,1.0537,0.0041674,0.046471,0.0040375
-1.6719,1.0537,0.0041796,0.04652,0.0040498
-1.6709,1.0537,0.0041917,0.04657,0.0040621
-1.6699,1.0537,0.0042039,0.046619,0.0040745
-1.6689,1.0537,0.0042161,0.046668,0.0040869
-1.6679,1.0537,0.0042284,0.046718,0.0040994
-1.6669,1.0537,0.0042407,0.046767,0.0041119
-1.6659,1.0536,0.0042531,0.046817,0.0041244
-1.6649,1.0536,0.0042655,0.046866,0.004137
-1.6639,1.0536,0.004278,0.046916,0.0041497
-1.6629,1.0536,0.0042906,0.046966,0.0041625
-1.6619,1.0536,0.0043033,0.047015,0.0041754
-1.6609,1.0536,0.0043159,0.047065,0.0041883
-1.6599,1.0535,0.0043287,0.047115,0.0042013
-1.6589,1.0535,0.0043415,0.047165,0.0042143
-1.6579,1.0535,0.0043543,0.047215,0.0042274
-1.6569,1.0535,0.0043672,0.047264,0.0042406
-1.6559,1.0535,0.0043801,0.047314,0.0042538
-1.6549,1.0535,0.0043931,0.047364,0.004267
-1.6539,1.0534,0.0044061,0.047414,0.0042803
-1.6529,1.0534,0.0044191,0.047464,0.0042937
-1.6519,1.0534,0.0044323,0.047514,0.0043071
-1.6509,1.0534,0.0044455,0.047564,0.0043206
-1.6499,1.0534,0.0044587,0.047615,0.0043342
-1.6489,1.0534,0.0044721,0.047665,0.0043479
-1.6479,1.0533,0.0044855,0.047715,0.0043616
-1.6469,1.0533,0.0044989,0.047765,0.0043754
-1.6459,1.0533,0.0045123,0.047815,0.0043892
-1.6449,1.0533,0.0045258,0.047865,0.004403
-1.6439,1.0533,0.0045393,0.047916,0.0044169
-1.6429,1.0532,0.0045528,0.047966,0.0044308
-1.6419,1.0532,0.0045664,0.048016,0.0044448
-1.6409,1.0532,0.00458,0.048066,0.0044587
-1.6399,1.0532,0.0045937,0.048117,0.0044728
-1.6389,1.0532,0.0046074,0.048167,0.0044868
-1.6379,1.0532,0.0046211,0.048217,0.004501
-1.6369,1.0531,0.0046349,0.048268,0.0045151
-1.6359,1.0531,0.0046486,0.048318,0.0045292
-1.6349,1.0531,0.0046624,0.048369,0.0045434
-1.6339,1.0531,0.0046763,0.048419,0.0045577
-1.6329,1.0531,0.0046902,0.04847,0.0045719
-1.6319,1.0531,0.0047041,0.04852,0.0045863
-1.6309,1.053,0.0047181,0.048571,0.0046007
-1.6299,1.053,0.0047322,0.048622,0.0046151
-1.6289,1.053,0.0047462,0.048673,0.0046296
-1.6279,1.053,0.0047604,0.048724,0.0046441
-1.6269,1.053,0.0047745,0.048775,0.0046587
-1.6259,1.0529,0.0047888,0.048826,0.0046733
-1.6249,1.0529,0.004803,0.048877,0.004688
-1.6239,1.0529,0.0048173,0.048928,0.0047027
-1.6229,1.0529,0.0048317,0.048979,0.0047175
-1.6219,1.0529,0.0048461,0.04903,0.0047323
-1.6209,1.0529,0.0048606,0.049081,0.0047472
-1.6199,1.0528,0.0048751,0.049132,0.0047621
-1.6189,1.0528,0.0048896,0.049183,0.0047771
-1.6179,1.0528,0.0049042,0.049235,0.0047921
-1.6169,1.0528,0.0049188,0.049286,0.0048072
-1.6159,1.0528,0.0049335,0.049338,0.0048223
-1.6149,1.0527,0.0049482,0.049389,0.0048374
-1.6139,1.0527,0.0049631,0.049441,0.0048527
-1.6129,1.0527,0.0049779,0.049492,0.004868
-1.6119,1.0527,0.0049929,0.049544,0.0048833
-1.6109,1.0527,0.0050079,0.049596,0.0048987
-1.6099,1.0526,0.0050229,0.049648,0.0049142
-1.6089,1.0526,0.005038,0.049699,0.0049297
-1.6079,1.0526,0.0050532,0.049751,0.0049453
-1.6069,1.0526,0.0050684,0.049803,0.004961
-1.6059,1.0526,0.0050836,0.049854,0.0049766
-1.6049,1.0525,0.0050988,0.049906,0.0049923
-1.6039,1.0525,0.0051141,0.049958,0.005008
-1.6029,1.0525,0.0051294,0.05001,0.0050238
-1.6019,1.0525,0.0051448,0.050061,0.0050397
-1.6009,1.0525,0.0051603,0.050113,0.0050556
-1.5999,1.0524,0.0051759,0.050165,0.0050716
-1.5989,1.0524,0.0051915,0.050217,0.0050877
-1.5979,1.0524,0.0052072,0.050269,0.0051039
-1.5969,1.0524,0.0052229,0.050322,0.0051201
-1.5959,1.0524,0.0052387,0.050374,0.0051364
-1.5949,1.0523,0.0052547,0.050426,0.0051529
-1.5939,1.0523,0.0052706,0.050478,0.0051694
-1.5929,1.0523,0.0052867,0.05053,0.005186
-1.5919,1.0523,0.0053028,0.050582,0.0052026
-1.5909,1.0523,0.0053189,0.050634,0.0052194
-1.5899,1.0522,0.0053352,0.050687,0.0052362
-1.5889,1.0522,0.0053515,0.050739,0.005253
-1.5879,1.0522,0.0053678,0.050791,0.0052699
-1.5869,1.0522,0.0053841,0.050843,0.0052869
-1.5859,1.0521,0.0054005,0.050895,0.0053039
-1.5849,1.0521,0.005417,0.050947,0.005321
-1.5839,1.0521,0.0054335,0.051,0.005338
-1.5829,1.0521,0.00545,0.051052,0.0053552
-1.5819,1.0521,0.0054667,0.051104,0.0053724
-1.5809,1.052,0.0054833,0.051157,0.0053897
-1.5799,1.052,0.0055,0.051209,0.005407
-1.5789,1.052,0.0055168,0.051262,0.0054243
-1.5779,1.052,0.0055336,0.051314,0.0054418
-1.5769,1.052,0.0055505,0.051367,0.0054592
-1.5759,1.0519,0.0055674,0.05142,0.0054768
-1.5749,1.0519,0.0055844,0.051473,0.0054944
-1.5739,1.0519,0.0056015,0.051526,0.005512
-1.5729,1.0519,0.0056186,0.051578,0.0055297
-1.5719,1.0518,0.0056358,0.051631,0.0055474
-1.5709,1.0518,0.005653,0.051684,0.0055652
-1.5699,1.0518,0.0056703,0.051738,0.0055831
-1.5689,1.0518,0.0056876,0.051791,0.005601
-1.5679,1.0518,0.005705,0.051844,0.0056189
-1.5669,1.0517,0.0057224,0.051897,0.005637
-1.5659,1.0517,0.0057399,0.05195,0.0056551
-1.5649,1.0517,0.0057575,0.052003,0.0056733
-1.5639,1.0517,0.0057751,0.052056,0.0056915
-1.5629,1.0516,0.0057928,0.05211,0.0057098
-1.5619,1.0516,0.0058106,0.052163,0.0057283
-1.5609,1.0516,0.0058285,0.052216,0.0057468
-1.5599,1.0516,0.0058464,0.05227,0.0057654
-1.5589,1.0515,0.0058644,0.052323,0.0057841
-1.5579,1.0515,0.0058825,0.052377,0.0058028
-1.5569,1.0515,0.0059006,0.05243,0.0058218
-1.5559,1.0515,0.0059188,0.052483,0.0058407
-1.5549,1.0515,0.0059371,0.052537,0.0058597
-1.5539,1.0514,0.0059554,0.05259,0.0058787
-1.5529,1.0514,0.0059737,0.052644,0.0058978
-1.5519,1.0514,0.0059922,0.052698,0.005917
-1.5509,1.0514,0.0060106,0.052751,0.0059362
-1.5499,1.0513,0.0060292,0.052805,0.0059555
-1.5489,1.0513,0.0060477,0.052859,0.0059747
-1.5479,1.0513,0.0060663,0.052913,0.0059941
-1.5469,1.0513,0.0060849,0.052967,0.0060135
-1.5459,1.0512,0.0061036,0.053021,0.0060329
-1.5449,1.0512,0.0061224,0.053074,0.0060525
-1.5439,1.0512,0.0061413,0.053128,0.0060721
-1.5429,1.0512,0.0061602,0.053182,0.0060917
-1.5419,1.0511,0.0061792,0.053236,0.0061115
-1.5409,1.0511,0.0061983,0.05329,0.0061314
-1.5399,1.0511,0.0062175,0.053344,0.0061514
-1.5389,1.0511,0.0062368,0.053398,0.0061714
-1.5379,1.051,0.0062561,0.053452,0.0061915
-1.5369,1.051,0.0062754,0.053506,0.0062117
-1.5359,1.051,0.0062949,0.05356,0.006232
-1.5349,1.051,0.0063144,0.053614,0.0062524
-1.5339,1.0509,0.006334,0.053668,0.0062728
-1.5329,1.0509,0.0063536,0.053722,0.0062932
-1.5319,1.0509,0.0063733,0.053776,0.0063138
-1.5309,1.0509,0.0063931,0.053831,0.0063344
-1.5299,1.0508,0.006413,0.053885,0.0063551
-1.5289,1.0508,0.0064329,0.053939,0.0063759
-1.5279,1.0508,0.0064529,0.053994,0.0063967
-1.5269,1.0508,0.0064729,0.054048,0.0064176
-1.5259,1.0507,0.006493,0.054103,0.0064386
-1.5249,1.0507,0.0065132,0.054158,0.0064597
-1.5239,1.0507,0.0065335,0.054212,0.0064809
-1.5229,1.0507,0.0065539,0.054267,0.0065021
-1.5219,1.0506,0.0065743,0.054322,0.0065235
-1.5209,1.0506,0.0065948,0.054377,0.006545
-1.5199,1.0506,0.0066155,0.054432,0.0065667
-1.5189,1.0506,0.0066364,0.054487,0.0065885
-1.5179,1.0505,0.0066572,0.054542,0.0066104
-1.5169,1.0505,0.0066781,0.054597,0.0066323
-1.5159,1.0505,0.0066991,0.054652,0.0066544
-1.5149,1.0505,0.0067201,0.054707,0.0066764
-1.5139,1.0504,0.0067412,0.054762,0.0066986
-1.5129,1.0504,0.0067623,0.054817,0.0067208
-1.5119,1.0504,0.0067835,0.054872,0.0067429
-1.5109,1.0504,0.0068049,0.054927,0.0067653
-1.5099,1.0503,0.0068263,0.054983,0.0067879
-1.5089,1.0503,0.0068478,0.055038,0.0068105
-1.5079,1.0503,0.0068694,0.055093,0.0068332
-1.5069,1.0502,0.006891,0.055148,0.0068559
-1.5059,1.0502,0.0069127,0.055203,0.0068788
-1.5049,1.0502,0.0069344,0.055259,0.0069016
-1.5039,1.0502,0.0069563,0.055314,0.0069246
-1.5029,1.0501,0.0069781,0.055369,0.0069477
-1.5019,1.0501,0.0070001,0.055424,0.006971
-1.5009,1.0501,0.0070222,0.055479,0.0069943
-1.4999,1.0501,0.0070444,0.055535,0.0070176
-1.4989,1.05,0.0070666,0.05559,0.0070411
-1.4979,1.05,0.0070889,0.055646,0.0070647
-1.4969,1.05,0.0071113,0.055701,0.0070883
-1.4959,1.05,0.0071339,0.055757,0.007112
-1.4949,1.0499,0.0071564,0.055812,0.0071359
-1.4939,1.0499,0.007179,0.055868,0.0071598
-1.4929,1.0499,0.0072018,0.055923,0.0071839
-1.4919,1.0498,0.0072247,0.055979,0.007208
-1.4909,1.0498,0.0072476,0.056034,0.0072322
-1.4899,1.0498,0.0072706,0.05609,0.0072565
-1.4889,1.0498,0.0072937,0.056145,0.0072809
-1.4879,1.0497,0.0073169,0.056201,0.0073053
-1.4869,1.0497,0.0073401,0.056257,0.0073298
-1.4859,1.0497,0.0073634,0.056312,0.0073544
-1.4849,1.0496,0.0073868,0.056368,0.0073791
-1.4839,1.0496,0.0074103,0.056423,0.0074039
-1.4829,1.0496,0.0074339,0.056479,0.0074288
-1.4819,1.0496,0.0074576,0.056535,0.0074537
-1.4809,1.0495,0.0074814,0.056591,0.0074788
-1.4799,1.0495,0.0075052,0.056647,0.007504
-1.4789,1.0495,0.007529,0.056703,0.0075293
-1.4779,1.0494,0.007553,0.056759,0.0075547
-1.4769,1.0494,0.0075772,0.056815,0.0075802
-1.4759,1.0494,0.0076015,0.056871,0.0076058
-1.4749,1.0494,0.0076257,0.056927,0.0076314
-1.4739,1.0493,0.0076501,0.056984,0.0076572
-1.4729,1.0493,0.0076746,0.05704,0.0076831
-1.4719,1.0493,0.0076993,0.057096,0.0077092
-1.4709,1.0492,0.007724,0.057153,0.0077354
-1.4699,1.0492,0.007749,0.057209,0.0077617
-1.4689,1.0492,0.007774,0.057265,0.0077883
-1.4679,1.0491,0.0077989,0.057322,0.0078149
-1.4669,1.0491,0.0078242,0.057378,0.0078417
-1.4659,1.0491,0.0078495,0.057434,0.0078685
-1.4649,1.0491,0.0078748,0.057491,0.0078955
-1.4639,1.049,0.0079004,0.057547,0.0079227
-1.4629,1.049,0.007926,0.057604,0.00795
-1.4619,1.049,0.0079513,0.05766,0.0079772
-1.4609,1.0489,0.0079772,0.057717,0.0080048
-1.4599,1.0489,0.0080031,0.057773,0.0080324
-1.4589,1.0489,0.0080291,0.05783,0.0080603
-1.4579,1.0488,0.0080553,0.057887,0.0080882
-1.4569,1.0488,0.0080815,0.057943,0.0081164
-1.4559,1.0488,0.0081076,0.058,0.0081447
-1.4549,1.0488,0.0081342,0.058056,0.0081732
-1.4539,1.0487,0.0081609,0.058113,0.0082018
-1.4529,1.0487,0.0081876,0.058169,0.0082307
-1.4519,1.0487,0.0082145,0.058226,0.0082597
-1.4509,1.0486,0.0082416,0.058283,0.0082887
-1.4499,1.0486,0.0082687,0.058339,0.0083179
-1.4489,1.0486,0.0082959,0.058396,0.0083472
-1.4479,1.0485,0.0083231,0.058453,0.0083766
-1.4469,1.0485,0.0083505,0.05851,0.0084061
-1.4459,1.0485,0.0083779,0.058567,0.0084357
-1.4449,1.0484,0.0084054,0.058623,0.0084654
-1.4439,1.0484,0.0084333,0.05868,0.0084952
-1.4429,1.0484,0.008461,0.058738,0.0085251
-1.4419,1.0483,0.0084888,0.058795,0.008555
-1.4409,1.0483,0.0085167,0.058852,0.008585
-1.4399,1.0483,0.0085447,0.058909,0.0086151
-1.4389,1.0482,0.0085728,0.058967,0.0086453
-1.4379,1.0482,0.0086011,0.059024,0.0086757
-1.4369,1.0482,0.0086294,0.059081,0.0087062
-1.4359,1.0481,0.0086579,0.059139,0.0087368
-1.4349,1.0481,0.0086866,0.059197,0.0087676
-1.4339,1.0481,0.0087154,0.059254,0.0087985
-1.4329,1.048,0.0087444,0.059312,0.0088296
-1.4319,1.048,0.0087736,0.059369,0.0088609
-1.4309,1.048,0.0088029,0.059427,0.0088924
-1.4299,1.048,0.0088322,0.059484,0.0089239
-1.4289,1.0479,0.0088616,0.059542,0.0089554
-1.4279,1.0479,0.0088912,0.0596,0.0089871
-1.4269,1.0479,0.0089209,0.059657,0.0090188
-1.4259,1.0478,0.0089507,0.059715,0.0090507
-1.4249,1.0478,0.0089806,0.059773,0.0090827
-1.4239,1.0477,0.0090107,0.059831,0.009115
-1.4229,1.0477,0.0090411,0.059889,0.0091474
-1.4219,1.0477,0.0090716,0.059947,0.00918
-1.4209,1.0476,0.0091025,0.060005,0.0092127
-1.4199,1.0476,0.0091335,0.060063,0.0092457
-1.4189,1.0476,0.0091646,0.060121,0.0092787
-1.4179,1.0475,0.009196,0.060179,0.009312
-1.4169,1.0475,0.0092276,0.060237,0.0093456
-1.4159,1.0475,0.0092593,0.060295,0.0093793
-1.4149,1.0474,0.0092913,0.060353,0.0094129
-1.4139,1.0474,0.0093233,0.060412,0.0094466
-1.4129,1.0474,0.0093553,0.06047,0.0094805
-1.4119,1.0473,0.0093877,0.060529,0.0095144
-1.4109,1.0473,0.0094199,0.060588,0.0095484
-1.4099,1.0473,0.0094525,0.060646,0.0095824
-1.4089,1.0472,0.0094849,0.060705,0.0096166
-1.4079,1.0472,0.0095175,0.060764,0.009651
-1.4069,1.0471,0.0095506,0.060823,0.0096856
-1.4059,1.0471,0.0095837,0.060882,0.0097208
-1.4049,1.0471,0.0096171,0.060941,0.0097562
-1.4039,1.047,0.0096508,0.061001,0.0097915
-1.4029,1.047,0.0096844,0.06106,0.009827
-1.4019,1.047,0.0097181,0.061119,0.0098626
-1.4009,1.0469,0.0097521,0.061179,0.009898
-1.3998,1.0469,0.0097861,0.061239,0.0099336
-1.3988,1.0468,0.0098204,0.061299,0.0099692
-1.3978,1.0468,0.0098547,0.061359,0.010005
-1.3968,1.0468,0.0098891,0.061419,0.010041
-1.3958,1.0467,0.0099237,0.061479,0.010077
-1.3948,1.0467,0.0099585,0.06154,0.010113
-1.3938,1.0466,0.0099936,0.0616,0.010149
-1.3928,1.0466,0.010029,0.061661,0.010186
-1.3918,1.0466,0.010064,0.061722,0.010223
-1.3908,1.0465,0.010099,0.061783,0.010259
-1.3898,1.0465,0.010135,0.061844,0.010297
-1.3888,1.0465,0.010171,0.061905,0.010334
-1.3878,1.0464,0.010207,0.061966,0.010372
-1.3868,1.0464,0.010243,0.062027,0.01041
-1.3858,1.0463,0.010279,0.062088,0.010448
-1.3848,1.0463,0.010316,0.062148,0.010486
-1.3838,1.0463,0.010352,0.062209,0.010525
-1.3828,1.0462,0.010389,0.06227,0.010564
-1.3818,1.0462,0.010426,0.06233,0.010603
-1.3808,1.0461,0.010463,0.06239,0.010643
-1.3798,1.0461,0.0105,0.06245,0.010683
-1.3788,1.046,0.010537,0.062511,0.010724
-1.3778,1.046,0.010575,0.062571,0.010764
-1.3768,1.046,0.010612,0.062632,0.010804
-1.3758,1.0459,0.01065,0.062692,0.010845
-1.3748,1.0459,0.010688,0.062753,0.010886
-1.3738,1.0458,0.010726,0.062813,0.010927
-1.3728,1.0458,0.010764,0.062874,0.010968
-1.3718,1.0458,0.010803,0.062935,0.011009
-1.3708,1.0457,0.010841,0.062995,0.01105
-1.3698,1.0457,0.01088,0.063056,0.011092
-1.3688,1.0456,0.010916,0.063117,0.011134
-1.3678,1.0456,0.010951,0.063178,0.011178
-1.3668,1.0455,0.010989,0.063238,0.011222
-1.3658,1.0455,0.011028,0.063298,0.011266
-1.3648,1.0454,0.011068,0.063359,0.011309
-1.3638,1.0454,0.011109,0.063419,0.011354
-1.3628,1.0454,0.01115,0.063479,0.011398
-1.3618,1.0453,0.011191,0.063539,0.011443
-1.3608,1.0453,0.011232,0.0636,0.011488
-1.3598,1.0452,0.011274,0.06366,0.011533
-1.3588,1.0452,0.011315,0.063721,0.011579
-1.3578,1.0451,0.011357,0.063781,0.011624
-1.3568,1.0451,0.0114,0.063842,0.01167
-1.3558,1.045,0.011442,0.063902,0.011717
-1.3548,1.045,0.011485,0.063963,0.011764
-1.3538,1.045,0.011528,0.064024,0.01181
-1.3528,1.0449,0.011571,0.064085,0.011857
-1.3518,1.0449,0.011615,0.064147,0.011905
-1.3508,1.0448,0.011658,0.064208,0.011952
-1.3498,1.0448,0.011702,0.064269,0.012
-1.3488,1.0447,0.011746,0.06433,0.012048
-1.3478,1.0447,0.011791,0.064392,0.012096
-1.3468,1.0446,0.011835,0.064453,0.012145
-1.3458,1.0446,0.011879,0.064515,0.012193
-1.3448,1.0445,0.011924,0.064576,0.012242
-1.3438,1.0445,0.011969,0.064638,0.012291
-1.3428,1.0444,0.012013,0.0647,0.012341
-1.3418,1.0444,0.012058,0.064761,0.01239
-1.3408,1.0443,0.012103,0.064823,0.01244
-1.3398,1.0443,0.012148,0.064885,0.01249
-1.3388,1.0442,0.012193,0.064948,0.012539
-1.3378,1.0442,0.012239,0.06501,0.012589
-1.3368,1.0442,0.012284,0.065073,0.01264
-1.3358,1.0441,0.01233,0.065135,0.01269
-1.3348,1.0441,0.012376,0.065197,0.012741
-1.3338,1.044,0.012421,0.06526,0.012793
-1.3328,1.044,0.012468,0.065322,0.012845
-1.3318,1.0439,0.012514,0.065384,0.012897
-1.3308,1.0439,0.012561,0.065446,0.012949
-1.3298,1.0438,0.012608,0.065509,0.013002
-1.3288,1.0438,0.012655,0.065571,0.013055
-1.3278,1.0437,0.012702,0.065634,0.013108
-1.3268,1.0437,0.012749,0.065697,0.013162
-1.3258,1.0436,0.012797,0.065759,0.013215
-1.3248,1.0436,0.012845,0.065822,0.013269
-1.3238,1.0435,0.012894,0.065885,0.013323
-1.3228,1.0435,0.012942,0.065948,0.013378
-1.3218,1.0434,0.012991,0.066011,0.013433
-1.3208,1.0433,0.013041,0.066075,0.013488
-1.3198,1.0433,0.01309,0.066138,0.013543
-1.3188,1.0432,0.01314,0.066202,0.013598
-1.3178,1.0432,0.013191,0.066266,0.013655
-1.3168,1.0431,0.013241,0.066329,0.013712
-1.3158,1.0431,0.013293,0.066393,0.013769
-1.3148,1.043,0.013344,0.066456,0.013828
-1.3138,1.043,0.013395,0.066519,0.013886
-1.3128,1.0429,0.013447,0.066582,0.013945
-1.3118,1.0428,0.013499,0.066645,0.014004
-1.3108,1.0428,0.013551,0.066708,0.014064
-1.3098,1.0427,0.013603,0.066771,0.014123
-1.3088,1.0427,0.013655,0.066834,0.014183
-1.3078,1.0426,0.013708,0.066897,0.014243
-1.3068,1.0426,0.013761,0.06696,0.014304
-1.3058,1.0425,0.013814,0.067023,0.014365
-1.3048,1.0424,0.013868,0.067086,0.014427
-1.3038,1.0424,0.013922,0.067149,0.014488
-1.3028,1.0423,0.013975,0.067213,0.01455
-1.3018,1.0423,0.014029,0.067277,0.014611
-1.3008,1.0422,0.014083,0.06734,0.014673
-1.2998,1.0422,0.014137,0.067404,0.014735
-1.2988,1.0421,0.014192,0.067469,0.014797
-1.2978,1.042,0.014245,0.067533,0.014859
-1.2968,1.042,0.0143,0.067598,0.014922
-1.2958,1.0419,0.014355,0.067662,0.014985
-1.2948,1.0419,0.014411,0.067726,0.015049
-1.2938,1.0418,0.014466,0.067791,0.015112
-1.2928,1.0417,0.014522,0.067856,0.015177
-1.2918,1.0417,0.014578,0.067921,0.015241
-1.2908,1.0416,0.014634,0.067986,0.015305
-1.2898,1.0415,0.014691,0.068051,0.01537
-1.2888,1.0415,0.014748,0.068116,0.015435
-1.2878,1.0414,0.014805,0.068182,0.015499
-1.2868,1.0414,0.014862,0.068248,0.015565
-1.2858,1.0413,0.01492,0.068313,0.01563
-1.2848,1.0412,0.014978,0.06838,0.015696
-1.2838,1.0412,0.015037,0.068446,0.015762
-1.2828,1.0411,0.015097,0.068513,0.015828
-1.2818,1.041,0.015156,0.06858,0.015894
-1.2808,1.041,0.015216,0.068648,0.01596
-1.2798,1.0409,0.015276,0.068715,0.016027
-1.2788,1.0408,0.015337,0.068783,0.016094
-1.2778,1.0408,0.015399,0.06885,0.016161
-1.2768,1.0407,0.01546,0.068918,0.016229
-1.2758,1.0406,0.015522,0.068986,0.016297
-1.2748,1.0406,0.015585,0.069054,0.016365
-1.2738,1.0405,0.015647,0.069122,0.016434
-1.2728,1.0404,0.01571,0.06919,0.016503
-1.2718,1.0404,0.015772,0.069258,0.016572
-1.2708,1.0368,0.01578,0.069087,0.016585
-1.2698,1.0402,0.015898,0.069394,0.01671
-1.2688,1.0402,0.015962,0.069463,0.01678
-1.2678,1.0401,0.016026,0.069532,0.01685
-1.2668,1.04,0.01609,0.069601,0.01692
-1.2658,1.04,0.016156,0.06967,0.016991
-1.2648,1.0399,0.016221,0.06974,0.017062
-1.2638,1.0398,0.016286,0.069809,0.017133
-1.2628,1.0397,0.016351,0.069878,0.017205
-1.2618,1.0397,0.016416,0.069948,0.017277
-1.2608,1.0396,0.016482,0.070017,0.017349
-1.2598,1.0395,0.016548,0.070087,0.017422
-1.2588,1.0395,0.016613,0.070157,0.017495
-1.2578,1.0394,0.01668,0.070227,0.017568
-1.2568,1.0393,0.016746,0.070296,0.017641
-1.2558,1.0392,0.016813,0.070366,0.017716
-1.2548,1.0392,0.01688,0.070435,0.01779
-1.2538,1.0391,0.016946,0.070504,0.017865
-1.2528,1.039,0.017014,0.070574,0.017941
-1.2518,1.0389,0.017081,0.070644,0.018016
-1.2508,1.0389,0.01715,0.070714,0.018092
-1.2498,1.0388,0.017218,0.070785,0.018168
-1.2488,1.0387,0.017287,0.070856,0.018244
-1.2478,1.0387,0.017357,0.070927,0.01832
-1.2468,1.0386,0.017426,0.070998,0.018397
-1.2458,1.0385,0.017496,0.071069,0.018473
-1.2448,1.0384,0.017566,0.071141,0.01855
-1.2438,1.0383,0.017637,0.071213,0.018626
-1.2428,1.0383,0.017708,0.071286,0.018703
-1.2418,1.0382,0.01778,0.071359,0.018779
-1.2408,1.0381,0.017851,0.071432,0.018856
-1.2398,1.038,0.017924,0.071505,0.018934
-1.2388,1.038,0.017998,0.071578,0.019013
-1.2378,1.0379,0.018072,0.071651,0.019092
-1.2368,1.0378,0.018146,0.071724,0.019171
-1.2358,1.0377,0.01822,0.071797,0.01925
-1.2348,1.0376,0.018296,0.07187,0.019329
-1.2338,1.0375,0.018371,0.071944,0.019409
-1.2328,1.0375,0.018448,0.072017,0.019489
-1.2318,1.0374,0.018524,0.072091,0.019569
-1.2308,1.0373,0.018602,0.072164,0.019649
-1.2298,1.0372,0.018679,0.072238,0.019729
-1.2288,1.0371,0.018756,0.072311,0.01981
-1.2278,1.0371,0.018834,0.072385,0.019891
-1.2268,1.037,0.018913,0.072459,0.019973
-1.2258,1.0369,0.018992,0.072532,0.020054
-1.2248,1.0368,0.019072,0.072606,0.020136
-1.2238,1.0367,0.019153,0.072681,0.020218
-1.2228,1.0366,0.019234,0.072755,0.0203
-1.2218,1.0365,0.019317,0.07283,0.020383
-1.2208,1.0364,0.0194,0.072904,0.020467
-1.2198,1.0364,0.019484,0.072979,0.020551
-1.2188,1.0363,0.019569,0.073054,0.020635
-1.2178,1.0362,0.019655,0.073129,0.020719
-1.2168,1.0361,0.019741,0.073205,0.020804
-1.2158,1.036,0.019827,0.07328,0.020889
-1.2148,1.0359,0.019913,0.073355,0.020974
-1.2138,1.0358,0.020001,0.07343,0.02106
-1.2128,1.0357,0.02009,0.073505,0.021147
-1.2118,1.0356,0.020178,0.073581,0.021234
-1.2108,1.0355,0.020268,0.073656,0.021322
-1.2098,1.0354,0.020358,0.073731,0.02141
-1.2088,1.0353,0.020448,0.073808,0.021499
-1.2078,1.0352,0.02054,0.073885,0.021588
-1.2068,1.0351,0.020634,0.073963,0.021677
-1.2058,1.035,0.020727,0.074041,0.021766
-1.2048,1.0349,0.020823,0.074119,0.021856
-1.2038,1.0348,0.020918,0.074197,0.021947
-1.2028,1.0347,0.021015,0.074275,0.022038
-1.2018,1.0346,0.021111,0.074354,0.02213
-1.2008,1.0345,0.021209,0.074434,0.022222
-1.1998,1.0344,0.021307,0.074514,0.022314
-1.1988,1.0343,0.021405,0.074594,0.022406
-1.1978,1.0342,0.021503,0.074675,0.022499
-1.1968,1.0341,0.021602,0.074756,0.022593
-1.1958,1.034,0.021699,0.074837,0.022686
-1.1948,1.0339,0.021797,0.074918,0.022782
-1.1938,1.0337,0.021894,0.074999,0.022876
-1.1928,1.0336,0.021991,0.07508,0.022971
-1.1918,1.0335,0.022089,0.075161,0.023066
-1.1908,1.0334,0.022186,0.075242,0.023161
-1.1898,1.0333,0.022284,0.075323,0.023258
-1.1888,1.0332,0.022381,0.075403,0.023355
-1.1878,1.0331,0.02248,0.075484,0.023452
-1.1868,1.0329,0.022576,0.075564,0.023549
-1.1858,1.0328,0.022674,0.075646,0.023647
-1.1848,1.0327,0.022772,0.075727,0.023745
-1.1838,1.0326,0.022871,0.07581,0.023843
-1.1828,1.0325,0.02297,0.075893,0.023941
-1.1818,1.0324,0.02307,0.075978,0.024038
-1.1808,1.0322,0.023171,0.076063,0.024135
-1.1798,1.0321,0.023273,0.076149,0.024233
-1.1788,1.032,0.023376,0.076235,0.024331
-1.1778,1.0319,0.023479,0.076321,0.02443
-1.1768,1.0317,0.023582,0.076408,0.024531
-1.1758,1.0316,0.023686,0.076495,0.02463
-1.1748,1.0315,0.023791,0.076582,0.024731
-1.1738,1.0314,0.023897,0.076669,0.024833
-1.1728,1.0312,0.024004,0.076756,0.024936
-1.1718,1.0311,0.024113,0.076844,0.02504
-1.1708,1.031,0.024222,0.076931,0.025145
-1.1698,1.0309,0.024331,0.077018,0.02525
-1.1688,1.0307,0.024442,0.077106,0.025355
-1.1678,1.0306,0.024552,0.077194,0.025461
-1.1668,1.0305,0.024664,0.077282,0.025568
-1.1658,1.0303,0.024778,0.07737,0.025675
-1.1648,1.0302,0.024891,0.077458,0.025783
-1.1638,1.03,0.025005,0.077546,0.025892
-1.1628,1.0299,0.025121,0.077634,0.026002
-1.1618,1.0298,0.025239,0.077724,0.026111
-1.1608,1.0296,0.025357,0.077813,0.026221
-1.1598,1.0295,0.025475,0.077903,0.026333
-1.1588,1.0293,0.025593,0.077993,0.026446
-1.1578,1.0292,0.025712,0.078083,0.026559
-1.1568,1.0291,0.025831,0.078173,0.026673
-1.1558,1.0289,0.025952,0.078263,0.026787
-1.1548,1.0288,0.026073,0.078353,0.026901
-1.1538,1.0286,0.026194,0.078443,0.027017
-1.1528,1.0285,0.026315,0.078534,0.027131
-1.1518,1.0283,0.026436,0.078624,0.027247
-1.1508,1.0282,0.026557,0.078715,0.027362
-1.1498,1.028,0.026678,0.078807,0.027478
-1.1488,1.0279,0.0268,0.078898,0.027595
-1.1478,1.0277,0.026922,0.07899,0.02771
-1.1468,1.0276,0.027044,0.079082,0.027826
-1.1458,1.0274,0.027167,0.079175,0.027943
-1.1448,1.0273,0.027289,0.079269,0.028059
-1.1438,1.0271,0.027412,0.079364,0.028176
-1.1428,1.027,0.027535,0.079458,0.028293
-1.1418,1.0268,0.027659,0.079553,0.02841
-1.1408,1.0267,0.027782,0.079648,0.028528
-1.1398,1.0265,0.027907,0.079743,0.028647
-1.1388,1.0264,0.028031,0.079838,0.028767
-1.1378,1.0262,0.028157,0.079934,0.028887
-1.1368,1.0261,0.028284,0.080029,0.029008
-1.1358,1.0259,0.028411,0.080124,0.029132
-1.1348,1.0258,0.028539,0.080218,0.029256
-1.1338,1.0256,0.028668,0.080313,0.029381
-1.1328,1.0255,0.028797,0.080409,0.029506
-1.1318,1.0253,0.028926,0.080504,0.029633
-1.1308,1.0252,0.029057,0.0806,0.02976
-1.1298,1.025,0.029189,0.080695,0.029887
-1.1288,1.0248,0.029322,0.080791,0.030016
-1.1278,1.0247,0.029456,0.080888,0.030145
-1.1268,1.0245,0.02959,0.080985,0.030275
-1.1258,1.0243,0.029726,0.081082,0.030405
-1.1248,1.0242,0.029862,0.081178,0.030538
-1.1238,1.024,0.029999,0.081273,0.030671
-1.1228,1.0239,0.030137,0.081367,0.030806
-1.1218,1.0237,0.030276,0.081462,0.030942
-1.1208,1.0235,0.030416,0.081556,0.031078
-1.1198,1.0234,0.030556,0.081651,0.031214
-1.1188,1.0232,0.030697,0.081746,0.031351
-1.1178,1.023,0.030838,0.08184,0.031489
-1.1168,1.0229,0.030979,0.081935,0.031627
-1.1158,1.0227,0.031122,0.08203,0.031766
-1.1148,1.0225,0.031265,0.082126,0.031907
-1.1138,1.0224,0.031409,0.082221,0.032047
-1.1128,1.0222,0.031553,0.082317,0.032188
-1.1118,1.022,0.031697,0.082414,0.03233
-1.1108,1.0219,0.031842,0.082511,0.032471
-1.1098,1.0217,0.031988,0.082609,0.032612
-1.1088,1.0215,0.032133,0.082707,0.032754
-1.1078,1.0213,0.03228,0.082806,0.032896
-1.1068,1.0212,0.032427,0.082905,0.033038
-1.1058,1.021,0.032574,0.083004,0.03318
-1.1048,1.0208,0.032723,0.083105,0.033322
-1.1038,1.0206,0.03287,0.083205,0.033465
-1.1028,1.0205,0.033018,0.083306,0.033608
-1.1018,1.0203,0.033166,0.083407,0.033753
-1.1008,1.0201,0.033313,0.083507,0.033897
-1.0998,1.0199,0.03346,0.083606,0.034045
-1.0988,1.0198,0.033606,0.083705,0.034193
-1.0978,1.0196,0.033751,0.083805,0.034342
-1.0968,1.0194,0.033897,0.083904,0.034489
-1.0958,1.0192,0.034043,0.084004,0.03464
-1.0948,1.019,0.034186,0.084104,0.034791
-1.0938,1.0189,0.03433,0.084205,0.03494
-1.0928,1.0187,0.034474,0.084305,0.03509
-1.0918,1.0185,0.034619,0.084406,0.035241
-1.0908,1.0183,0.034765,0.084507,0.035387
-1.0898,1.0181,0.034911,0.084608,0.035541
-1.0888,1.018,0.035057,0.084709,0.035693
-1.0878,1.0178,0.035204,0.08481,0.035841
-1.0868,1.0176,0.035352,0.084913,0.035992
-1.0858,1.0174,0.035501,0.085015,0.036144
-1.0848,1.0172,0.03565,0.085117,0.036299
-1.0838,1.017,0.035801,0.08522,0.036453
-1.0828,1.0169,0.035952,0.085322,0.036607
-1.0818,1.0167,0.036104,0.085425,0.036762
-1.0808,1.0165,0.036255,0.085528,0.036919
-1.0798,1.0163,0.036408,0.085631,0.037077
-1.0788,1.0161,0.03656,0.085734,0.037235
-1.0778,1.0159,0.036715,0.085837,0.037393
-1.0768,1.0157,0.03687,0.08594,0.037552
-1.0758,1.0155,0.037024,0.086044,0.037716
-1.0748,1.0154,0.03718,0.086148,0.037877
-1.0738,1.0152,0.037335,0.086253,0.038037
-1.0728,1.015,0.03749,0.086357,0.038202
-1.0718,1.0148,0.037645,0.086462,0.038362
-1.0708,1.0146,0.037804,0.086566,0.038524
-1.0698,1.0144,0.037962,0.086671,0.038685
-1.0688,1.0142,0.038118,0.086776,0.038846
-1.0678,1.014,0.03828,0.086881,0.039007
-1.0668,1.0138,0.038437,0.086986,0.039174
-1.0658,1.0136,0.038596,0.08709,0.039337
-1.0648,1.0134,0.038753,0.087196,0.039498
-1.0638,1.0132,0.038908,0.0873,0.039662
-1.0628,1.013,0.039064,0.087406,0.039825
-1.0618,1.0128,0.039216,0.087511,0.03999
-1.0608,1.0126,0.039372,0.087617,0.040154
-1.0598,1.0124,0.039528,0.087721,0.04032
-1.0588,1.0121,0.039685,0.087826,0.040485
-1.0578,1.0119,0.039839,0.087932,0.04065
-1.0568,1.0117,0.039992,0.088037,0.040819
-1.0558,1.0115,0.040146,0.088143,0.040987
-1.0548,1.0113,0.040296,0.088247,0.041156
-1.0538,1.0111,0.040449,0.088352,0.041326
-1.0528,1.0109,0.040601,0.088456,0.041497
-1.0518,1.0106,0.040756,0.088561,0.041669
-1.0508,1.0104,0.040909,0.088665,0.041842
-1.0498,1.0102,0.041066,0.08877,0.042014
-1.0488,1.01,0.041222,0.088876,0.042186
-1.0478,1.0098,0.04138,0.088981,0.042364
-1.0468,1.0095,0.041537,0.089087,0.04254
-1.0458,1.0093,0.041693,0.089193,0.042716
-1.0448,1.0091,0.041849,0.089298,0.042892
-1.0438,1.0088,0.042007,0.089404,0.04307
-1.0428,1.0086,0.042164,0.089512,0.043248
-1.0418,1.0084,0.04232,0.08962,0.043426
-1.0408,1.0082,0.042478,0.089728,0.043602
-1.0398,1.0079,0.042636,0.089837,0.043779
-1.0388,1.0077,0.042794,0.089947,0.043955
-1.0378,1.0074,0.042951,0.090057,0.044131
-1.0368,1.0072,0.04311,0.090167,0.044307
-1.0358,1.007,0.04327,0.090278,0.044484
-1.0348,1.0067,0.04343,0.090389,0.044662
-1.0338,1.0065,0.043591,0.0905,0.04484
-1.0328,1.0062,0.043752,0.090612,0.045016
-1.0318,1.006,0.043915,0.090724,0.045193
-1.0308,1.0057,0.044078,0.090837,0.045372
-1.0298,1.0055,0.044244,0.090951,0.045552
-1.0288,1.0052,0.044409,0.091065,0.04573
-1.0278,1.005,0.044574,0.091179,0.04591
-1.0268,1.0047,0.04474,0.091291,0.046092
-1.0258,1.0045,0.044908,0.091402,0.046277
-1.0248,1.0042,0.045078,0.091512,0.046461
-1.0238,1.0039,0.045249,0.091624,0.046646
-1.0228,1.0037,0.04542,0.091738,0.046829
-1.0218,1.0034,0.045591,0.091854,0.047011
-1.0208,1.0031,0.045767,0.09197,0.047197
-1.0198,1.0029,0.045946,0.092086,0.047381
-1.0188,1.0026,0.046124,0.092201,0.047567
-1.0178,1.0023,0.046304,0.092316,0.047753
-1.0168,1.002,0.046485,0.092432,0.047941
-1.0158,1.0018,0.046664,0.092547,0.04813
-1.0148,1.0015,0.046843,0.092662,0.048321
-1.0138,1.0012,0.047025,0.092776,0.048513
-1.0128,1.0009,0.047207,0.09289,0.048707
-1.0118,1.0007,0.047391,0.093004,0.048903
-1.0108,1.0004,0.047576,0.093118,0.0491
-1.0098,1.0001,0.047759,0.093233,0.049298
-1.0088,0.99981,0.047946,0.093349,0.049496
-1.0078,0.99952,0.048135,0.093465,0.049696
-1.0068,0.99923,0.048325,0.093581,0.049895
-1.0058,0.99894,0.048516,0.093697,0.050095
-1.0048,0.99866,0.048706,0.093812,0.050297
-1.0038,0.99837,0.0489,0.093927,0.0505
-1.0028,0.99807,0.049095,0.094041,0.050705
-1.0018,0.99778,0.049291,0.094155,0.050908
-1.0008,0.99749,0.049489,0.094269,0.051113
-0.99975,0.9972,0.049684,0.094384,0.051317
-0.99875,0.9969,0.04988,0.0945,0.051522
-0.99775,0.99661,0.050076,0.094617,0.051725
-0.99675,0.99631,0.050273,0.094735,0.051929
-0.99575,0.99601,0.050472,0.094852,0.052134
-0.99475,0.99571,0.050672,0.094969,0.05234
-0.99375,0.99541,0.050875,0.095085,0.052547
-0.99275,0.9951,0.051079,0.095201,0.052757
-0.99175,0.9948,0.051284,0.095318,0.052965
-0.99075,0.99449,0.05149,0.095435,0.053172
-0.98975,0.99418,0.051695,0.095554,0.05338
-0.98875,0.99387,0.0519,0.095675,0.053588
-0.98775,0.99356,0.052105,0.095799,0.053797
-0.98675,0.99324,0.052311,0.095922,0.054008
-0.98575,0.99293,0.05252,0.096047,0.05422
-0.98475,0.99262,0.052728,0.096171,0.054433
-0.98375,0.9923,0.052938,0.096296,0.054646
-0.98275,0.99199,0.053149,0.096421,0.054858
-0.98175,0.99167,0.053359,0.096547,0.055071
-0.98075,0.99135,0.053569,0.096673,0.055285
-0.97974,0.99103,0.053781,0.096801,0.055501
-0.97874,0.9907,0.053993,0.096929,0.055719
-0.97774,0.99038,0.054204,0.097058,0.055938
-0.97674,0.99006,0.054416,0.097187,0.056157
-0.97574,0.98973,0.054627,0.097316,0.056377
-0.97474,0.9894,0.054835,0.097446,0.056597
-0.97374,0.98908,0.055047,0.097575,0.056819
-0.97274,0.98875,0.055257,0.097704,0.05704
-0.97174,0.98843,0.055468,0.097833,0.057263
-0.97074,0.9881,0.05568,0.097961,0.057488
-0.96974,0.98777,0.055889,0.09809,0.057713
-0.96874,0.98744,0.056101,0.098219,0.057939
-0.96774,0.98711,0.056313,0.098346,0.058169
-0.96674,0.98678,0.056527,0.098474,0.058397
-0.96574,0.98644,0.056745,0.098601,0.058628
-0.96474,0.98611,0.056963,0.098729,0.058862
-0.96374,0.98577,0.057178,0.098856,0.059094
-0.96274,0.98543,0.057397,0.098983,0.059327
-0.96174,0.98509,0.057612,0.099108,0.059563
-0.96074,0.98476,0.057827,0.099234,0.0598
-0.95974,0.98442,0.058041,0.09936,0.060039
-0.95874,0.98408,0.058255,0.099486,0.060278
-0.95774,0.98375,0.058468,0.099613,0.060517
-0.95674,0.98341,0.058684,0.099741,0.060758
-0.95574,0.98308,0.058899,0.09987,0.060995
-0.95474,0.98274,0.059115,0.1,0.061234
-0.95374,0.98241,0.059324,0.10013,0.061472
-0.95274,0.98208,0.059537,0.10026,0.061715
-0.95174,0.98174,0.059751,0.10038,0.06196
-0.95074,0.98141,0.059962,0.10051,0.062205
-0.94974,0.98108,0.060174,0.10064,0.06245
-0.94874,0.98075,0.060385,0.10076,0.062698
-0.94774,0.98041,0.060594,0.10089,0.062946
-0.94674,0.98008,0.060805,0.10101,0.063196
-0.94574,0.97974,0.061017,0.10114,0.063448
-0.94474,0.9794,0.061226,0.10127,0.063702
-0.94374,0.97906,0.061438,0.10139,0.063956
-0.94274,0.97873,0.061656,0.10152,0.064212
-0.94174,0.97838,0.06187,0.10165,0.064467
-0.94074,0.97804,0.062084,0.10178,0.064724
-0.93973,0.9777,0.062301,0.10191,0.064982
-0.93873,0.97736,0.062518,0.10204,0.065241
-0.93773,0.97701,0.062735,0.10217,0.065499
-0.93673,0.97667,0.062956,0.10229,0.065758
-0.93573,0.97632,0.063175,0.10242,0.066019
-0.93473,0.97597,0.063395,0.10255,0.06628
-0.93373,0.97562,0.063619,0.10269,0.066543
-0.93273,0.97526,0.063844,0.10282,0.066809
-0.93173,0.97491,0.064067,0.10295,0.067076
-0.93073,0.97456,0.06429,0.10308,0.067345
-0.92973,0.9742,0.064515,0.1032,0.067614
-0.92873,0.97384,0.064741,0.10333,0.067886
-0.92773,0.97347,0.064966,0.10346,0.068155
-0.92673,0.9731,0.065195,0.10359,0.068427
-0.92573,0.97273,0.065423,0.10372,0.068697
-0.92473,0.97236,0.065652,0.10385,0.06897
-0.92373,0.97198,0.065882,0.10399,0.069245
-0.92273,0.9716,0.066111,0.10412,0.069521
-0.92173,0.97123,0.066343,0.10425,0.069798
-0.92073,0.97085,0.066575,0.10438,0.070077
-0.91973,0.97047,0.066807,0.1045,0.070358
-0.91873,0.97008,0.067041,0.10463,0.070639
-0.91773,0.9697,0.067271,0.10476,0.070924
-0.91673,0.96932,0.067502,0.10489,0.07121
-0.91573,0.96893,0.067733,0.10502,0.071497
-0.91473,0.96855,0.067966,0.10515,0.071784
-0.91373,0.96817,0.068197,0.10527,0.072074
-0.91273,0.96778,0.068428,0.1054,0.072365
-0.91173,0.9674,0.068657,0.10553,0.07266
-0.91073,0.96701,0.068888,0.10566,0.072956
-0.90973,0.96662,0.069119,0.10579,0.073251
-0.90873,0.96624,0.069348,0.10592,0.073546
-0.90773,0.96585,0.069581,0.10605,0.073847
-0.90673,0.96546,0.069814,0.10618,0.074147
-0.90573,0.96507,0.070047,0.10631,0.074447
-0.90473,0.96467,0.070282,0.10644,0.074749
-0.90373,0.96427,0.070518,0.10657,0.075052
-0.90273,0.96387,0.070753,0.10671,0.075357
-0.90173,0.96347,0.07099,0.10684,0.075663
-0.90073,0.96307,0.071224,0.10698,0.07597
-0.89972,0.96266,0.071459,0.10711,0.076276
-0.89872,0.96226,0.071693,0.10725,0.076583
-0.89772,0.96184,0.071929,0.10739,0.076892
-0.89672,0.96143,0.072164,0.10752,0.077203
-0.89572,0.96102,0.072396,0.10766,0.077514
-0.89472,0.96061,0.072633,0.1078,0.077825
-0.89372,0.96019,0.072868,0.10794,0.078137
-0.89272,0.95978,0.073104,0.10808,0.078453
-0.89172,0.95936,0.073341,0.10821,0.078771
-0.89072,0.95894,0.07358,0.10835,0.079089
-0.88972,0.95852,0.073813,0.10848,0.079407
-0.88872,0.9581,0.074047,0.10862,0.079727
-0.88772,0.95768,0.074283,0.10875,0.080051
-0.88672,0.95725,0.074521,0.10889,0.080377
-0.88572,0.95683,0.074756,0.10902,0.080704
-0.88472,0.95641,0.074992,0.10915,0.081033
-0.88372,0.95598,0.075231,0.10929,0.081361
-0.88272,0.95555,0.075471,0.10942,0.081693
-0.88172,0.95512,0.075713,0.10955,0.082027
-0.88072,0.95469,0.075959,0.10968,0.082361
-0.87972,0.95425,0.076206,0.10981,0.082695
-0.87872,0.95381,0.076456,0.10994,0.08303
-0.87772,0.95337,0.076708,0.11007,0.083368
-0.87672,0.95292,0.07696,0.1102,0.083706
-0.87572,0.95247,0.077216,0.11033,0.084047
-0.87472,0.95202,0.077471,0.11046,0.08439
-0.87372,0.95157,0.077727,0.11059,0.084734
-0.87272,0.95112,0.077984,0.11072,0.085078
-0.87172,0.95067,0.078242,0.11085,0.085425
-0.87072,0.95021,0.078499,0.11098,0.085774
-0.86972,0.94975,0.078754,0.11111,0.086122
-0.86872,0.94929,0.07901,0.11124,0.086473
-0.86772,0.94883,0.079266,0.11137,0.086826
-0.86672,0.94837,0.079525,0.1115,0.08718
-0.86572,0.94791,0.079787,0.11163,0.087533
-0.86472,0.94744,0.080048,0.11176,0.087889
-0.86372,0.94698,0.080311,0.11189,0.088249
-0.86272,0.94651,0.080573,0.11202,0.088608
-0.86172,0.94604,0.080836,0.11215,0.08897
-0.86072,0.94558,0.081098,0.11228,0.089334
-0.85971,0.94511,0.081363,0.11241,0.089697
-0.85871,0.94464,0.081624,0.11254,0.090064
-0.85771,0.94417,0.081885,0.11267,0.090433
-0.85671,0.9437,0.082146,0.1128,0.090802
-0.85571,0.94322,0.08241,0.11293,0.091169
-0.85471,0.94275,0.08267,0.11306,0.091541
-0.85371,0.94228,0.082935,0.11319,0.091912
-0.85271,0.9418,0.083198,0.11332,0.092284
-0.85171,0.94132,0.08346,0.11345,0.092658
-0.85071,0.94084,0.083722,0.11358,0.093033
-0.84971,0.94036,0.083986,0.11371,0.093409
-0.84871,0.93988,0.084251,0.11384,0.093786
-0.84771,0.93939,0.084516,0.11397,0.094163
-0.84671,0.9389,0.084784,0.1141,0.094537
-0.84571,0.93841,0.085052,0.11423,0.094914
-0.84471,0.93792,0.085321,0.11435,0.09529
-0.84371,0.93743,0.085588,0.11448,0.095667
-0.84271,0.93694,0.085856,0.11461,0.096044
-0.84171,0.93645,0.086124,0.11474,0.096419
-0.84071,0.93595,0.086393,0.11487,0.096799
-0.83971,0.93546,0.086666,0.11499,0.097182
-0.83871,0.93496,0.086937,0.11512,0.097565
-0.83771,0.93447,0.08721,0.11524,0.097952
-0.83671,0.93397,0.087486,0.11537,0.098338
-0.83571,0.93348,0.08776,0.11549,0.098727
-0.83471,0.93298,0.088034,0.11561,0.099119
-0.83371,0.93248,0.088308,0.11573,0.099512
-0.83271,0.93198,0.088582,0.11585,0.099907
-0.83171,0.93148,0.088845,0.11597,0.10031
-0.83071,0.93098,0.089114,0.11609,0.1007
-0.82971,0.93047,0.089379,0.11621,0.1011
-0.82871,0.92997,0.089637,0.11633,0.10149
-0.82771,0.92946,0.089904,0.11645,0.10189
-0.82671,0.92896,0.090167,0.11658,0.10229
-0.82571,0.92845,0.090429,0.1167,0.1027
-0.82471,0.92794,0.090685,0.11682,0.1031
-0.82371,0.92743,0.090946,0.11694,0.1035
-0.82271,0.92692,0.091206,0.11706,0.1039
-0.82171,0.9264,0.091462,0.11718,0.1043
-0.82071,0.92589,0.091719,0.11729,0.10471
-0.8197,0.92537,0.091974,0.11741,0.10511
-0.8187,0.92485,0.092229,0.11753,0.10552
-0.8177,0.92433,0.092478,0.11765,0.10592
-0.8167,0.92381,0.092727,0.11777,0.10632
-0.8157,0.92329,0.092976,0.11788,0.10673
-0.8147,0.92277,0.093222,0.118,0.10714
-0.8137,0.92224,0.09347,0.11812,0.10754
-0.8127,0.92172,0.093714,0.11824,0.10795
-0.8117,0.9212,0.093954,0.11836,0.10836
-0.8107,0.92068,0.094197,0.11847,0.10877
-0.8097,0.92015,0.094436,0.11859,0.10918
-0.8087,0.91964,0.094675,0.1187,0.10959
-0.8077,0.91912,0.094908,0.11881,0.11
-0.8067,0.9186,0.095144,0.11893,0.11041
-0.8057,0.91808,0.095376,0.11904,0.11082
-0.8047,0.91755,0.095606,0.11915,0.11123
-0.8037,0.91703,0.095843,0.11926,0.11165
-0.8027,0.91651,0.09608,0.11937,0.11206
-0.8017,0.91598,0.096317,0.11948,0.11247
-0.8007,0.91546,0.096555,0.11958,0.11288
-0.7997,0.91493,0.096793,0.11969,0.11329
-0.7987,0.9144,0.09703,0.11979,0.11371
-0.7977,0.91388,0.097265,0.1199,0.11413
-0.7967,0.91335,0.097502,0.12001,0.11454
-0.7957,0.91282,0.097738,0.12011,0.11496
-0.7947,0.91228,0.097977,0.12021,0.11537
-0.7937,0.91175,0.098216,0.12032,0.11578
-0.7927,0.91121,0.098454,0.12042,0.11619
-0.7917,0.91068,0.098688,0.12053,0.1166
-0.7907,0.91014,0.098915,0.12063,0.11701
-0.7897,0.9096,0.099142,0.12074,0.11742
-0.7887,0.90907,0.099374,0.12085,0.11783
-0.7877,0.90853,0.099598,0.12096,0.11824
-0.7867,0.90799,0.099822,0.12107,0.11865
-0.7857,0.90746,0.10005,0.12118,0.11906
-0.7847,0.90692,0.10027,0.12129,0.11947
-0.7837,0.90638,0.10048,0.12139,0.11988
-0.7827,0.90584,0.1007,0.1215,0.12029
-0.7817,0.9053,0.10092,0.12161,0.1207
-0.7807,0.90475,0.10114,0.12171,0.12111
-0.77969,0.9042,0.10135,0.12181,0.12153
-0.77869,0.90365,0.10157,0.12191,0.12194
-0.77769,0.90311,0.10178,0.12201,0.12236
-0.77669,0.90256,0.10199,0.12211,0.12278
-0.77569,0.90201,0.1022,0.12221,0.1232
-0.77469,0.90146,0.1024,0.12231,0.12362
-0.77369,0.90091,0.10261,0.1224,0.12404
-0.77269,0.90036,0.10281,0.12249,0.12447
-0.77169,0.89981,0.10302,0.12259,0.12489
-0.77069,0.89926,0.10322,0.12268,0.12532
-0.76969,0.89871,0.10341,0.12277,0.12575
-0.76869,0.89816,0.1036,0.12286,0.12618
-0.76769,0.89761,0.1038,0.12295,0.12661
-0.76669,0.89705,0.10399,0.12304,0.12705
-0.76569,0.8965,0.10418,0.12313,0.12747
-0.76469,0.89595,0.10437,0.12322,0.1279
-0.76369,0.8954,0.10456,0.12331,0.12833
-0.76269,0.89485,0.10475,0.1234,0.12875
-0.76169,0.8943,0.10494,0.12349,0.12917
-0.76069,0.89375,0.10512,0.12359,0.1296
-0.75969,0.89321,0.10531,0.12368,0.13002
-0.75869,0.89266,0.10549,0.12377,0.13044
-0.75769,0.89211,0.10568,0.12386,0.13086
-0.75669,0.89156,0.10586,0.12395,0.13129
-0.75569,0.89102,0.10605,0.12403,0.13171
-0.75469,0.89047,0.10623,0.12412,0.13214
-0.75369,0.88992,0.10642,0.12421,0.13256
-0.75269,0.88936,0.1066,0.12429,0.13299
-0.75169,0.88881,0.10679,0.12437,0.13342
-0.75069,0.88826,0.10697,0.12445,0.13384
-0.74969,0.8877,0.10715,0.12453,0.13427
-0.74869,0.88715,0.10733,0.12461,0.1347
-0.74769,0.88659,0.10751,0.12469,0.13512
-0.74669,0.88604,0.10769,0.12477,0.13555
-0.74569,0.88548,0.10788,0.12485,0.13598
-0.74469,0.88492,0.10806,0.12493,0.1364
-0.74369,0.88436,0.10824,0.125,0.13682
-0.74269,0.88381,0.10842,0.12508,0.13724
-0.74169,0.88326,0.10859,0.12516,0.13766
-0.74069,0.88272,0.10877,0.12523,0.13809
-0.73968,0.88217,0.10895,0.12531,0.13851
-0.73868,0.88162,0.10912,0.12538,0.13893
-0.73768,0.88107,0.1093,0.12546,0.13935
-0.73668,0.88052,0.10948,0.12553,0.13977
-0.73568,0.87997,0.10965,0.1256,0.14019
-0.73468,0.87942,0.10982,0.12568,0.14061
-0.73368,0.87887,0.10999,0.12575,0.14102
-0.73268,0.87833,0.11017,0.12582,0.14144
-0.73168,0.87778,0.11034,0.1259,0.14185
-0.73068,0.87724,0.11051,0.12597,0.14227
-0.72968,0.8767,0.11068,0.12604,0.14269
-0.72868,0.87616,0.11086,0.12611,0.14311
-0.72768,0.87562,0.11103,0.12618,0.14353
-0.72668,0.87507,0.11121,0.12625,0.14395
-0.72568,0.87453,0.11138,0.12632,0.14437
-0.72468,0.87399,0.11156,0.12639,0.14479
-0.72368,0.87344,0.11173,0.12646,0.14521
-0.72268,0.8729,0.11191,0.12653,0.14563
-0.72168,0.87235,0.11208,0.1266,0.14605
-0.72068,0.8718,0.11225,0.12666,0.14647
-0.71968,0.87126,0.11243,0.12673,0.1469
-0.71868,0.87071,0.1126,0.1268,0.14732
-0.71768,0.87017,0.11277,0.12685,0.14776
-0.71668,0.86963,0.11294,0.12691,0.14819
-0.71568,0.86908,0.11312,0.12697,0.14863
-0.71468,0.86854,0.11329,0.12702,0.14906
-0.71368,0.86799,0.11346,0.12708,0.14949
-0.71268,0.86745,0.11364,0.12713,0.14993
-0.71168,0.8669,0.11381,0.12719,0.15037
-0.71068,0.86636,0.11399,0.12724,0.1508
-0.70968,0.86581,0.11416,0.12729,0.15124
-0.70868,0.86526,0.11434,0.12735,0.15168
-0.70768,0.86471,0.11451,0.1274,0.15212
-0.70668,0.86415,0.11468,0.12745,0.15256
-0.70568,0.8636,0.11485,0.12751,0.153
-0.70468,0.86305,0.11502,0.12756,0.15344
-0.70368,0.86249,0.11518,0.12762,0.15387
-0.70268,0.86194,0.11535,0.12767,0.15431
-0.70168,0.86139,0.11552,0.12772,0.15475
-0.70068,0.86083,0.11569,0.12777,0.15519
-0.69967,0.86028,0.11585,0.12783,0.15563
-0.69867,0.85972,0.11602,0.12788,0.15607
-0.69767,0.85916,0.11619,0.12793,0.15651
-0.69667,0.8586,0.11636,0.12798,0.15694
-0.69567,0.85804,0.11653,0.12803,0.15738
-0.69467,0.85748,0.11669,0.12807,0.15782
-0.69367,0.85691,0.11685,0.12812,0.15826
-0.69267,0.85635,0.11702,0.12817,0.15869
-0.69167,0.85578,0.11718,0.12821,0.15913
-0.69067,0.85521,0.11734,0.12825,0.15958
-0.68967,0.85464,0.1175,0.1283,0.16001
-0.68867,0.85406,0.11765,0.12834,0.16045
-0.68767,0.85349,0.11781,0.12838,0.16089
-0.68667,0.85291,0.11796,0.12842,0.16133
-0.68567,0.85233,0.11811,0.12847,0.16177
-0.68467,0.85174,0.11826,0.12851,0.1622
-0.68367,0.85116,0.11841,0.12855,0.16264
-0.68267,0.85057,0.11856,0.12859,0.16308
-0.68167,0.84998,0.1187,0.12863,0.16352
-0.68067,0.84939,0.11884,0.12867,0.16395
-0.67967,0.84879,0.11898,0.12871,0.16439
-0.67867,0.84819,0.11912,0.12874,0.16483
-0.67767,0.8476,0.11926,0.12878,0.16526
-0.67667,0.847,0.1194,0.12881,0.16569
-0.67567,0.8464,0.11953,0.12885,0.16613
-0.67467,0.8458,0.11966,0.12889,0.16656
-0.67367,0.8452,0.1198,0.12892,0.167
-0.67267,0.8446,0.11993,0.12895,0.16743
-0.67167,0.84401,0.12005,0.12899,0.16787
-0.67067,0.84341,0.12017,0.12902,0.1683
-0.66967,0.84281,0.1203,0.12905,0.16874
-0.66867,0.84221,0.12041,0.12908,0.16917
-0.66767,0.84161,0.12054,0.12911,0.16961
-0.66667,0.84101,0.12066,0.12915,0.17004
-0.66567,0.8404,0.12078,0.12918,0.17047
-0.66467,0.8398,0.1209,0.12921,0.17091
-0.66367,0.8392,0.12102,0.12924,0.17134
-0.66267,0.8386,0.12114,0.12927,0.17177
-0.66167,0.838,0.12125,0.1293,0.1722
-0.66067,0.8374,0.12138,0.12934,0.17263
-0.65966,0.8368,0.12149,0.12937,0.17306
-0.65866,0.83619,0.12161,0.1294,0.17349
-0.65766,0.83559,0.12172,0.12943,0.17392
-0.65666,0.83498,0.12185,0.12946,0.17435
-0.65566,0.83438,0.12197,0.12949,0.17478
-0.65466,0.83377,0.12209,0.12952,0.17521
-0.65366,0.83316,0.12221,0.12955,0.17564
-0.65266,0.83254,0.12233,0.12958,0.17607
-0.65166,0.83193,0.12245,0.12961,0.1765
-0.65066,0.83132,0.12258,0.12964,0.17693
-0.64966,0.8307,0.1227,0.12967,0.17736
-0.64866,0.83008,0.12282,0.1297,0.17779
-0.64766,0.82946,0.12294,0.12973,0.17822
-0.64666,0.82883,0.12307,0.12976,0.17865
-0.64566,0.8282,0.12319,0.12979,0.17908
-0.64466,0.82756,0.12332,0.12982,0.17952
-0.64366,0.82692,0.12345,0.12984,0.17995
-0.64266,0.82627,0.12358,0.12987,0.18039
-0.64166,0.82563,0.12371,0.1299,0.18082
-0.64066,0.82499,0.12384,0.12993,0.18126
-0.63966,0.82434,0.12397,0.12996,0.1817
-0.63866,0.8237,0.1241,0.12999,0.18213
-0.63766,0.82305,0.12423,0.13002,0.18257
-0.63666,0.82241,0.12436,0.13005,0.183
-0.63566,0.82176,0.12449,0.13008,0.18344
-0.63466,0.82112,0.12462,0.13011,0.18388
-0.63366,0.82048,0.12474,0.13014,0.18432
-0.63266,0.81983,0.12487,0.13017,0.18476
-0.63166,0.81919,0.125,0.1302,0.1852
-0.63066,0.81855,0.12513,0.13023,0.18564
-0.62966,0.8179,0.12525,0.13026,0.18609
-0.62866,0.81726,0.12537,0.13029,0.18654
-0.62766,0.81662,0.12548,0.13031,0.18699
-0.62666,0.81598,0.1256,0.13033,0.18744
-0.62566,0.81534,0.12571,0.13036,0.1879
-0.62466,0.81469,0.12582,0.13038,0.18835
-0.62366,0.81405,0.12594,0.13041,0.1888
-0.62266,0.81341,0.12605,0.13043,0.18924
-0.62166,0.81277,0.12616,0.13045,0.1897
-0.62066,0.81213,0.12628,0.13046,0.19016
-0.61965,0.81148,0.12639,0.13048,0.19061
-0.61865,0.81083,0.1265,0.1305,0.19107
-0.61765,0.81019,0.12661,0.13051,0.19153
-0.61665,0.80954,0.12672,0.13053,0.19199
-0.61565,0.8089,0.12684,0.13054,0.19245
-0.61465,0.80825,0.12695,0.13056,0.1929
-0.61365,0.8076,0.12705,0.13057,0.19336
-0.61265,0.80695,0.12716,0.13059,0.19382
-0.61165,0.8063,0.12727,0.1306,0.19427
-0.61065,0.80564,0.12738,0.13061,0.19472
-0.60965,0.80498,0.12749,0.13061,0.19517
-0.60865,0.80432,0.1276,0.13062,0.19562
-0.60765,0.80365,0.12771,0.13063,0.19607
-0.60665,0.80298,0.12781,0.13063,0.19653
-0.60565,0.80231,0.12791,0.13063,0.19698
-0.60465,0.80163,0.12802,0.13064,0.19744
-0.60365,0.80096,0.12812,0.13064,0.1979
-0.60265,0.80029,0.12822,0.13064,0.19836
-0.60165,0.79962,0.12832,0.13064,0.19882
-0.60065,0.79894,0.12842,0.13064,0.19928
-0.59965,0.79827,0.12852,0.13064,0.19975
-0.59865,0.7976,0.12862,0.13064,0.20021
-0.59765,0.79692,0.12872,0.13064,0.20068
-0.59665,0.79625,0.12882,0.13063,0.20114
-0.59565,0.79557,0.12892,0.13063,0.20161
-0.59465,0.79489,0.12901,0.13062,0.20208
-0.59365,0.79421,0.12911,0.13062,0.20255
-0.59265,0.79353,0.12921,0.13061,0.20302
-0.59165,0.79285,0.1293,0.1306,0.20349
-0.59065,0.79217,0.1294,0.1306,0.20397
-0.58965,0.79149,0.12948,0.13059,0.20445
-0.58865,0.7908,0.12957,0.13058,0.20492
-0.58765,0.79012,0.12966,0.13057,0.20539
-0.58665,0.78944,0.12975,0.13057,0.20587
-0.58565,0.78875,0.12984,0.13056,0.20635
-0.58465,0.78807,0.12993,0.13055,0.20682
-0.58365,0.78739,0.13002,0.13055,0.2073
-0.58265,0.7867,0.13012,0.13055,0.20778
-0.58165,0.78602,0.13021,0.13054,0.20826
-0.58065,0.78533,0.1303,0.13053,0.20874
-0.57964,0.78464,0.13038,0.13052,0.20923
-0.57864,0.78395,0.13047,0.13052,0.20971
-0.57764,0.78325,0.13056,0.13051,0.2102
-0.57664,0.78256,0.13064,0.1305,0.21069
-0.57564,0.78187,0.13073,0.13049,0.21118
-0.57464,0.78118,0.13081,0.13048,0.21168
-0.57364,0.78048,0.13089,0.13046,0.21217
-0.57264,0.77979,0.13097,0.13045,0.21267
-0.57164,0.7791,0.13105,0.13043,0.21317
-0.57064,0.77841,0.13112,0.13042,0.21367
-0.56964,0.77771,0.13119,0.1304,0.21417
-0.56864,0.77702,0.13126,0.13039,0.21467
-0.56764,0.77633,0.13133,0.13037,0.21518
-0.56664,0.77564,0.1314,0.13035,0.21569
-0.56564,0.77494,0.13146,0.13033,0.21619
-0.56464,0.77425,0.13153,0.13032,0.2167
-0.56364,0.77356,0.13159,0.1303,0.21721
-0.56264,0.77287,0.13165,0.13028,0.21772
-0.56164,0.77218,0.13171,0.13026,0.21823
-0.56064,0.77149,0.13177,0.13024,0.21874
-0.55964,0.7708,0.13182,0.13022,0.21926
-0.55864,0.77011,0.13187,0.1302,0.21977
-0.55764,0.76942,0.13193,0.13018,0.22029
-0.55664,0.76873,0.13198,0.13015,0.22081
-0.55564,0.76804,0.13203,0.13013,0.22132
-0.55464,0.76735,0.13208,0.1301,0.22184
-0.55364,0.76666,0.13213,0.13008,0.22236
-0.55264,0.76597,0.13218,0.13005,0.22289
-0.55164,0.76528,0.13222,0.13002,0.22342
-0.55064,0.76459,0.13226,0.12999,0.22394
-0.54964,0.7639,0.1323,0.12996,0.22447
-0.54864,0.76321,0.13234,0.12992,0.225
-0.54764,0.76252,0.13238,0.12989,0.22553
-0.54664,0.76184,0.13242,0.12985,0.22607
-0.54564,0.76114,0.13246,0.12981,0.2266
-0.54464,0.76045,0.13251,0.12977,0.22714
-0.54364,0.75976,0.13255,0.12973,0.22768
-0.54264,0.75907,0.13259,0.12969,0.22822
-0.54164,0.75838,0.13264,0.12964,0.22876
-0.54064,0.75768,0.13267,0.1296,0.2293
-0.53963,0.75699,0.13271,0.12956,0.22984
-0.53863,0.7563,0.13274,0.12952,0.23039
-0.53763,0.75561,0.13277,0.12948,0.23094
-0.53663,0.75491,0.1328,0.12944,0.23149
-0.53563,0.75422,0.13282,0.1294,0.23204
-0.53463,0.75353,0.13284,0.12935,0.2326
-0.53363,0.75284,0.13286,0.12931,0.23315
-0.53263,0.75215,0.13288,0.12927,0.2337
-0.53163,0.75147,0.1329,0.12923,0.23426
-0.53063,0.75078,0.13292,0.12918,0.23482
-0.52963,0.7501,0.13294,0.12914,0.23538
-0.52863,0.74941,0.13295,0.12909,0.23594
-0.52763,0.74872,0.13297,0.12904,0.23651
-0.52663,0.74803,0.13298,0.12899,0.23708
-0.52563,0.74734,0.133,0.12893,0.23766
-0.52463,0.74664,0.13302,0.12888,0.23822
-0.52363,0.74594,0.13303,0.12883,0.2388
-0.52263,0.74524,0.13305,0.12877,0.23938
-0.52163,0.74454,0.13307,0.12872,0.23996
-0.52063,0.74383,0.13308,0.12866,0.24054
-0.51963,0.74312,0.1331,0.12861,0.24113
-0.51863,0.74242,0.13311,0.12855,0.24171
-0.51763,0.74171,0.13312,0.1285,0.2423
-0.51663,0.741,0.13314,0.12844,0.24289
-0.51563,0.74028,0.13315,0.12838,0.24347
-0.51463,0.73957,0.13316,0.12831,0.24406
-0.51363,0.73886,0.13317,0.12825,0.24466
-0.51263,0.73814,0.13318,0.12818,0.24525
-0.51163,0.73743,0.13319,0.12812,0.24584
-0.51063,0.73671,0.13319,0.12805,0.24644
-0.50963,0.73598,0.1332,0.12798,0.24704
-0.50863,0.73526,0.13321,0.12791,0.24765
-0.50763,0.73453,0.13322,0.12784,0.24825
-0.50663,0.7338,0.13323,0.12777,0.24885
-0.50563,0.73308,0.13324,0.12769,0.24946
-0.50463,0.73235,0.13325,0.12763,0.25005
-0.50363,0.73163,0.13325,0.12755,0.25067
-0.50263,0.7309,0.13325,0.12748,0.25128
-0.50163,0.73018,0.13324,0.1274,0.2519
-0.50063,0.72945,0.13324,0.12733,0.25252
-0.49962,0.72872,0.13323,0.12725,0.25314
-0.49862,0.72799,0.13323,0.12717,0.25375
-0.49762,0.72726,0.13323,0.12709,0.25436
-0.49662,0.72653,0.13323,0.12701,0.25498
-0.49562,0.7258,0.13322,0.12692,0.2556
-0.49462,0.72506,0.13322,0.12684,0.25621
-0.49362,0.72432,0.13321,0.12675,0.25683
-0.49262,0.72359,0.13321,0.12666,0.25746
-0.49162,0.72285,0.1332,0.12657,0.25807
-0.49062,0.72212,0.13319,0.12648,0.25869
-0.48962,0.72138,0.13318,0.12639,0.25932
-0.48862,0.72064,0.13317,0.1263,0.25994
-0.48762,0.71991,0.13316,0.12621,0.26057
-0.48662,0.71917,0.13314,0.12612,0.2612
-0.48562,0.71844,0.13313,0.12602,0.26184
-0.48462,0.7177,0.1331,0.12593,0.26247
-0.48362,0.71697,0.13307,0.12583,0.26311
-0.48262,0.71623,0.13304,0.12573,0.26375
-0.48162,0.71549,0.13302,0.12564,0.26438
-0.48062,0.71475,0.133,0.12554,0.26502
-0.47962,0.71401,0.13297,0.12544,0.26567
-0.47862,0.71327,0.13293,0.12535,0.26631
-0.47762,0.71253,0.1329,0.12525,0.26695
-0.47662,0.71179,0.13286,0.12516,0.2676
-0.47562,0.71104,0.13282,0.12506,0.26824
-0.47462,0.71029,0.13278,0.12496,0.26888
-0.47362,0.70954,0.13274,0.12486,0.26953
-0.47262,0.70879,0.1327,0.12476,0.27018
-0.47162,0.70804,0.13264,0.12465,0.27082
-0.47062,0.70728,0.1326,0.12455,0.27148
-0.46962,0.70653,0.13254,0.12445,0.27213
-0.46862,0.70577,0.13248,0.12434,0.27277
-0.46762,0.70501,0.13243,0.12423,0.27342
-0.46662,0.70425,0.13237,0.12413,0.27408
-0.46562,0.70349,0.13231,0.12402,0.27473
-0.46462,0.70273,0.13224,0.12391,0.27538
-0.46362,0.70197,0.13218,0.1238,0.27604
-0.46262,0.7012,0.13211,0.12369,0.27669
-0.46162,0.70044,0.13204,0.12358,0.27734
-0.46062,0.69967,0.13197,0.12347,0.27799
-0.45961,0.6989,0.1319,0.12336,0.27864
-0.45861,0.69813,0.13182,0.12325,0.27929
-0.45761,0.69737,0.13174,0.12314,0.27994
-0.45661,0.6966,0.13167,0.12303,0.2806
-0.45561,0.69583,0.13158,0.12292,0.28125
-0.45461,0.69506,0.13149,0.12281,0.2819
-0.45361,0.69429,0.1314,0.1227,0.28256
-0.45261,0.69351,0.13131,0.12258,0.28322
-0.45161,0.69274,0.13122,0.12246,0.28387
-0.45061,0.69196,0.13112,0.12234,0.28453
-0.44961,0.69118,0.13103,0.12222,0.28519
-0.44861,0.6904,0.13093,0.12209,0.28585
-0.44761,0.68961,0.13082,0.12196,0.28651
-0.44661,0.68883,0.13072,0.12183,0.28717
-0.44561,0.68804,0.13061,0.1217,0.28783
-0.44461,0.68725,0.1305,0.12157,0.28849
-0.44361,0.68645,0.13039,0.12144,0.28915
-0.44261,0.68566,0.13029,0.12131,0.28982
-0.44161,0.68486,0.13017,0.12118,0.29049
-0.44061,0.68407,0.13006,0.12104,0.29115
-0.43961,0.68327,0.12996,0.12091,0.29181
-0.43861,0.68247,0.12985,0.12078,0.29248
-0.43761,0.68168,0.12974,0.12064,0.29314
-0.43661,0.68089,0.12964,0.12051,0.29381
-0.43561,0.6801,0.12953,0.12038,0.29447
-0.43461,0.67931,0.12942,0.12025,0.29513
-0.43361,0.67852,0.12931,0.12011,0.2958
-0.43261,0.67773,0.12921,0.11998,0.29647
-0.43161,0.67694,0.1291,0.11984,0.29714
-0.43061,0.67615,0.12899,0.1197,0.29781
-0.42961,0.67536,0.12889,0.11956,0.29848
-0.42861,0.67458,0.12878,0.11942,0.29915
-0.42761,0.6738,0.12868,0.11928,0.29982
-0.42661,0.67301,0.12857,0.11914,0.30049
-0.42561,0.67223,0.12846,0.119,0.30117
-0.42461,0.67145,0.12835,0.11886,0.30184
-0.42361,0.67067,0.12824,0.11872,0.30252
-0.42261,0.6699,0.12813,0.11858,0.30319
-0.42161,0.66912,0.12802,0.11844,0.30387
-0.42061,0.66834,0.12791,0.1183,0.30454
-0.4196,0.66757,0.1278,0.11816,0.30522
-0.4186,0.66679,0.12769,0.11802,0.30589
-0.4176,0.66602,0.12758,0.11787,0.30656
-0.4166,0.66525,0.12747,0.11773,0.30724
-0.4156,0.66448,0.12735,0.11758,0.30791
-0.4146,0.6637,0.12724,0.11743,0.30858
-0.4136,0.66292,0.12713,0.11728,0.30925
-0.4126,0.66214,0.12701,0.11713,0.30993
-0.4116,0.66136,0.1269,0.11697,0.31061
-0.4106,0.66058,0.12678,0.11682,0.31128
-0.4096,0.6598,0.12667,0.11666,0.31196
-0.4086,0.65902,0.12655,0.1165,0.31263
-0.4076,0.65824,0.12643,0.11635,0.31331
-0.4066,0.65746,0.12631,0.11619,0.31398
-0.4056,0.65669,0.12618,0.11603,0.31465
-0.4046,0.65592,0.12606,0.11587,0.31531
-0.4036,0.65514,0.12593,0.11572,0.31598
-0.4026,0.65437,0.1258,0.11556,0.31664
-0.4016,0.6536,0.12567,0.1154,0.3173
-0.4006,0.65283,0.12554,0.11525,0.31796
-0.3996,0.65206,0.1254,0.11509,0.31861
-0.3986,0.65129,0.12527,0.11493,0.31927
-0.3976,0.65053,0.12513,0.11477,0.31992
-0.3966,0.64976,0.125,0.11461,0.32058
-0.3956,0.649,0.12486,0.11444,0.32123
-0.3946,0.64823,0.12473,0.11427,0.32188
-0.3936,0.64747,0.12459,0.1141,0.32254
-0.3926,0.64671,0.12445,0.11393,0.32319
-0.3916,0.64596,0.12432,0.11375,0.32384
-0.3906,0.6452,0.12417,0.11358,0.32449
-0.3896,0.64444,0.12403,0.11341,0.32514
-0.3886,0.64369,0.12389,0.11323,0.32579
-0.3876,0.64293,0.12375,0.11306,0.32643
-0.3866,0.64218,0.12362,0.11288,0.32707
-0.3856,0.64143,0.12347,0.1127,0.32771
-0.3846,0.64068,0.12332,0.11252,0.32836
-0.3836,0.63994,0.12318,0.11234,0.329
-0.3826,0.63919,0.12303,0.11216,0.32964
-0.3816,0.63845,0.12289,0.11198,0.33028
-0.3806,0.63771,0.12274,0.11179,0.33092
-0.37959,0.63697,0.1226,0.11161,0.33155
-0.37859,0.63624,0.12245,0.11142,0.33219
-0.37759,0.6355,0.1223,0.11124,0.33283
-0.37659,0.63477,0.12215,0.11105,0.33346
-0.37559,0.63404,0.122,0.11086,0.3341
-0.37459,0.63331,0.12185,0.11067,0.33475
-0.37359,0.63259,0.12168,0.11047,0.33539
-0.37259,0.63186,0.12153,0.11028,0.33603
-0.37159,0.63114,0.12137,0.11008,0.33667
-0.37059,0.63042,0.12122,0.10989,0.33731
-0.36959,0.6297,0.12106,0.10969,0.33795
-0.36859,0.62899,0.1209,0.10949,0.33859
-0.36759,0.62827,0.12074,0.1093,0.33922
-0.36659,0.62756,0.12058,0.1091,0.33985
-0.36559,0.62684,0.12042,0.1089,0.34048
-0.36459,0.62613,0.12026,0.1087,0.34112
-0.36359,0.62542,0.1201,0.1085,0.34174
-0.36259,0.62471,0.11994,0.1083,0.34237
-0.36159,0.624,0.11978,0.10809,0.343
-0.36059,0.6233,0.11961,0.10789,0.34362
-0.35959,0.6226,0.11945,0.10769,0.34425
-0.35859,0.62189,0.11929,0.10749,0.34487
-0.35759,0.62119,0.11912,0.10728,0.34549
-0.35659,0.62048,0.11895,0.10708,0.34611
-0.35559,0.61978,0.11878,0.10687,0.34673
-0.35459,0.61908,0.11861,0.10667,0.34735
-0.35359,0.61838,0.11845,0.10646,0.34796
-0.35259,0.61768,0.11827,0.10625,0.34858
-0.35159,0.61698,0.11809,0.10604,0.34919
-0.35059,0.61628,0.11791,0.10583,0.3498
-0.34959,0.61558,0.11773,0.10562,0.35042
-0.34859,0.61489,0.11754,0.10541,0.35103
-0.34759,0.6142,0.11736,0.10519,0.35164
-0.34659,0.61351,0.11717,0.10497,0.35225
-0.34559,0.61283,0.11699,0.10475,0.35285
-0.34459,0.61215,0.1168,0.10453,0.35345
-0.34359,0.61147,0.11661,0.10431,0.35405
-0.34259,0.6108,0.11641,0.10408,0.35465
-0.34159,0.61013,0.11621,0.10386,0.35525
-0.34059,0.60946,0.11601,0.10364,0.35585
-0.33958,0.6088,0.11581,0.10341,0.35645
-0.33858,0.60813,0.1156,0.10318,0.35705
-0.33758,0.60747,0.1154,0.10295,0.35764
-0.33658,0.60681,0.11519,0.10272,0.35824
-0.33558,0.60615,0.11499,0.10249,0.35883
-0.33458,0.6055,0.11477,0.10226,0.35942
-0.33358,0.60484,0.11457,0.10203,0.36002
-0.33258,0.60418,0.11435,0.1018,0.36061
-0.33158,0.60352,0.11415,0.10157,0.36121
-0.33058,0.60286,0.11393,0.10133,0.36179
-0.32958,0.6022,0.11373,0.1011,0.36238
-0.32858,0.60155,0.11352,0.10086,0.36297
-0.32758,0.60089,0.11331,0.10063,0.36356
-0.32658,0.60023,0.1131,0.10039,0.36414
-0.32558,0.59957,0.11289,0.10016,0.36473
-0.32458,0.59891,0.11269,0.099922,0.36531
-0.32358,0.59825,0.11248,0.099685,0.36589
-0.32258,0.59759,0.11227,0.099449,0.36646
-0.32158,0.59692,0.11205,0.099211,0.36704
-0.32058,0.59626,0.11184,0.098972,0.36761
-0.31958,0.59559,0.11163,0.098733,0.36819
-0.31858,0.59493,0.11142,0.098494,0.36876
-0.31758,0.59427,0.11121,0.098253,0.36934
-0.31658,0.5936,0.11101,0.098012,0.36991
-0.31558,0.59294,0.1108,0.097773,0.37049
-0.31458,0.59228,0.11059,0.097532,0.37106
-0.31358,0.59162,0.11038,0.097289,0.37163
-0.31258,0.59096,0.11017,0.097046,0.3722
-0.31158,0.59032,0.10996,0.096805,0.37277
-0.31058,0.58967,0.10975,0.096561,0.37334
-0.30958,0.58904,0.10954,0.096315,0.37391
-0.30858,0.5884,0.10933,0.096069,0.37448
-0.30758,0.58778,0.10912,0.095821,0.37506
-0.30658,0.58715,0.10891,0.095574,0.37563
-0.30558,0.58653,0.1087,0.095328,0.37619
-0.30458,0.58591,0.10849,0.095082,0.37676
-0.30358,0.5853,0.10828,0.094838,0.37733
-0.30258,0.58469,0.10807,0.094594,0.37789
-0.30158,0.58408,0.10786,0.094348,0.37845
-0.30058,0.58347,0.10765,0.094102,0.37902
-0.29957,0.58286,0.10745,0.093853,0.37959
-0.29857,0.58225,0.10724,0.093603,0.38015
-0.29757,0.58164,0.10703,0.093351,0.38072
-0.29657,0.58103,0.10682,0.093099,0.38128
-0.29557,0.58042,0.10661,0.092846,0.38184
-0.29457,0.57982,0.10641,0.092594,0.3824
-0.29357,0.57922,0.1062,0.092341,0.38296
-0.29257,0.57862,0.10599,0.092087,0.38353
-0.29157,0.57802,0.10577,0.091832,0.38409
-0.29057,0.57743,0.10556,0.091579,0.38465
-0.28957,0.57684,0.10535,0.091325,0.38521
-0.28857,0.57625,0.10514,0.09107,0.38577
-0.28757,0.57566,0.10493,0.090814,0.38632
-0.28657,0.57507,0.10472,0.090559,0.38687
-0.28557,0.57448,0.10451,0.090304,0.38742
-0.28457,0.5739,0.1043,0.090049,0.38798
-0.28357,0.57331,0.10409,0.089791,0.38853
-0.28257,0.57272,0.10388,0.089534,0.38908
-0.28157,0.57215,0.10367,0.089274,0.38964
-0.28057,0.57157,0.10347,0.089013,0.39019
-0.27957,0.571,0.10326,0.088751,0.39075
-0.27857,0.57043,0.10305,0.088489,0.3913
-0.27757,0.56986,0.10283,0.088228,0.39185
-0.27657,0.56929,0.10262,0.08797,0.3924
-0.27557,0.56872,0.10241,0.087711,0.39295
-0.27457,0.56815,0.1022,0.087455,0.3935
-0.27357,0.56757,0.10199,0.087197,0.39405
-0.27257,0.567,0.10178,0.086935,0.39459
-0.27157,0.56643,0.10158,0.086673,0.39513
-0.27057,0.56585,0.10138,0.08641,0.39567
-0.26957,0.56528,0.10117,0.086146,0.39621
-0.26857,0.5647,0.10097,0.085881,0.39675
-0.26757,0.56413,0.10076,0.085614,0.39729
-0.26657,0.56356,0.10056,0.085345,0.39783
-0.26557,0.56299,0.10036,0.085074,0.39837
-0.26457,0.56242,0.10015,0.084803,0.3989
-0.26357,0.56185,0.099941,0.084533,0.39944
-0.26257,0.56129,0.099727,0.084262,0.39998
-0.26157,0.56072,0.099515,0.083992,0.40051
-0.26057,0.56016,0.099306,0.083721,0.40104
-0.25956,0.5596,0.099097,0.08345,0.40158
-0.25856,0.55904,0.098887,0.083177,0.40213
-0.25756,0.55849,0.098677,0.082903,0.40266
-0.25656,0.55793,0.098468,0.082628,0.4032
-0.25556,0.55737,0.098257,0.082351,0.40373
-0.25456,0.55682,0.098051,0.082075,0.40427
-0.25356,0.55627,0.097838,0.081797,0.40481
-0.25256,0.55572,0.097627,0.081519,0.40534
-0.25156,0.55516,0.097415,0.08124,0.40588
-0.25056,0.55462,0.097203,0.080961,0.40642
-0.24956,0.55407,0.096987,0.080678,0.40696
-0.24856,0.55353,0.096771,0.080392,0.4075
-0.24756,0.55299,0.096555,0.080105,0.40803
-0.24656,0.55246,0.096338,0.079817,0.40857
-0.24556,0.55192,0.09612,0.07953,0.40911
-0.24456,0.5514,0.0959,0.079243,0.40964
-0.24356,0.55087,0.095679,0.078955,0.41019
-0.24256,0.55035,0.095466,0.078665,0.41073
-0.24156,0.54983,0.09525,0.078373,0.41127
-0.24056,0.54931,0.095035,0.07808,0.41182
-0.23956,0.54879,0.094824,0.077787,0.41235
-0.23856,0.54827,0.094608,0.077491,0.41289
-0.23756,0.54776,0.094394,0.077193,0.41343
-0.23656,0.54725,0.094177,0.076895,0.41397
-0.23556,0.54674,0.09396,0.076594,0.4145
-0.23456,0.54623,0.093746,0.076291,0.41504
-0.23356,0.54573,0.093531,0.075987,0.41557
-0.23256,0.54522,0.09332,0.075682,0.41611
-0.23156,0.54471,0.093113,0.075377,0.41664
-0.23056,0.54421,0.092903,0.075072,0.41717
-0.22956,0.54371,0.092689,0.074767,0.4177
-0.22856,0.54321,0.092481,0.074462,0.41822
-0.22756,0.54272,0.092273,0.074155,0.41875
-0.22656,0.54222,0.092067,0.073849,0.41928
-0.22556,0.54173,0.091861,0.073542,0.4198
-0.22456,0.54124,0.091657,0.073237,0.42032
-0.22356,0.54076,0.091452,0.072931,0.42085
-0.22256,0.54027,0.091247,0.072625,0.42137
-0.22156,0.53979,0.091045,0.072319,0.4219
-0.22056,0.53931,0.090846,0.072013,0.42242
-0.21955,0.53884,0.090649,0.071707,0.42295
-0.21855,0.53837,0.090447,0.071398,0.42348
-0.21755,0.5379,0.090247,0.071088,0.424
-0.21655,0.53743,0.090045,0.070778,0.42452
-0.21555,0.53697,0.089846,0.070464,0.42504
-0.21455,0.53651,0.089648,0.070147,0.42556
-0.21355,0.53605,0.089452,0.069828,0.42608
-0.21255,0.5356,0.089262,0.069508,0.4266
-0.21155,0.53516,0.089066,0.069188,0.42712
-0.21055,0.53471,0.088878,0.068865,0.42763
-0.20955,0.53428,0.088685,0.068544,0.42815
-0.20855,0.53385,0.088493,0.068223,0.42866
-0.20755,0.53342,0.088298,0.067903,0.42917
-0.20655,0.53299,0.088101,0.067581,0.42968
-0.20555,0.53256,0.087906,0.067257,0.43019
-0.20455,0.53214,0.087704,0.066933,0.4307
-0.20355,0.53172,0.087508,0.066608,0.43121
-0.20255,0.5313,0.087312,0.066281,0.43172
-0.20155,0.53088,0.087116,0.065955,0.43223
-0.20055,0.53046,0.086913,0.065629,0.43273
-0.19955,0.53005,0.086717,0.065302,0.43324
-0.19855,0.52963,0.086519,0.064976,0.43375
-0.19755,0.52922,0.08632,0.064649,0.43426
-0.19655,0.52881,0.086125,0.064323,0.43477
-0.19555,0.5284,0.085925,0.063997,0.43527
-0.19455,0.52799,0.085726,0.063669,0.43578
-0.19355,0.52759,0.085526,0.063342,0.43628
-0.19255,0.52719,0.085334,0.063012,0.43678
-0.19155,0.52679,0.085139,0.06268,0.43728
-0.19055,0.52639,0.084943,0.062347,0.43777
-0.18955,0.526,0.084751,0.062014,0.43827
-0.18855,0.5256,0.08456,0.061681,0.43876
-0.18755,0.52521,0.084369,0.061348,0.43926
-0.18655,0.52482,0.084177,0.061015,0.43975
-0.18555,0.52444,0.08399,0.060681,0.44024
-0.18455,0.52405,0.083801,0.060343,0.44073
-0.18355,0.52367,0.08361,0.060004,0.44123
-0.18255,0.52329,0.083423,0.059664,0.44172
-0.18155,0.52292,0.083237,0.059322,0.44222
-0.18055,0.52254,0.083048,0.058979,0.44271
-0.17954,0.52217,0.082862,0.058635,0.4432
-0.17854,0.52181,0.082677,0.058291,0.44369
-0.17754,0.52144,0.082493,0.057945,0.44418
-0.17654,0.52108,0.082313,0.057597,0.44466
-0.17554,0.52072,0.082135,0.057247,0.44515
-0.17454,0.52037,0.08196,0.056898,0.44563
-0.17354,0.52002,0.081779,0.056549,0.44611
-0.17254,0.51967,0.0816,0.056198,0.44659
-0.17154,0.51932,0.08142,0.055846,0.44706
-0.17054,0.51898,0.081239,0.055493,0.44753
-0.16954,0.51863,0.08106,0.055138,0.448
-0.16854,0.5183,0.080884,0.054782,0.44847
-0.16754,0.51796,0.080708,0.054423,0.44893
-0.16654,0.51763,0.080531,0.054063,0.4494
-0.16554,0.51729,0.080354,0.053701,0.44986
-0.16454,0.51696,0.080177,0.053338,0.45032
-0.16354,0.51663,0.080001,0.052976,0.45079
-0.16254,0.51631,0.079828,0.052611,0.45125
-0.16154,0.51599,0.079656,0.052246,0.45171
-0.16054,0.51567,0.079484,0.051883,0.45218
-0.15954,0.51535,0.079315,0.05152,0.45264
-0.15854,0.51503,0.079147,0.051156,0.45311
-0.15754,0.51472,0.078983,0.050793,0.45357
-0.15654,0.51441,0.078815,0.050431,0.45403
-0.15554,0.5141,0.078651,0.050067,0.4545
-0.15454,0.51379,0.078483,0.049703,0.45496
-0.15354,0.51349,0.078319,0.049339,0.45541
-0.15254,0.51319,0.078155,0.048976,0.45587
-0.15154,0.51289,0.077986,0.048614,0.45632
-0.15054,0.51259,0.077819,0.048251,0.45678
-0.14954,0.5123,0.077653,0.04789,0.45724
-0.14854,0.51201,0.07748,0.047526,0.4577
-0.14754,0.51172,0.077308,0.047162,0.45814
-0.14654,0.51143,0.077135,0.046799,0.45859
-0.14554,0.51115,0.076962,0.046436,0.45904
-0.14454,0.51087,0.07679,0.046071,0.45949
-0.14354,0.51059,0.076622,0.045706,0.45993
-0.14254,0.51031,0.076453,0.04534,0.46037
-0.14154,0.51003,0.076285,0.044975,0.4608
-0.14054,0.50975,0.076116,0.04461,0.46124
-0.13953,0.50947,0.07595,0.044245,0.46168
-0.13853,0.5092,0.075782,0.043879,0.46211
-0.13753,0.50893,0.075613,0.043513,0.46254
-0.13653,0.50866,0.07544,0.043148,0.46297
-0.13553,0.50838,0.075273,0.042782,0.46339
-0.13453,0.50812,0.0751,0.042416,0.46381
-0.13353,0.50785,0.074924,0.042053,0.46423
-0.13253,0.50759,0.07475,0.04169,0.46465
-0.13153,0.50734,0.074575,0.041329,0.46507
-0.13053,0.50709,0.0744,0.040968,0.46549
-0.12953,0.50684,0.07422,0.040604,0.46591
-0.12853,0.50659,0.074049,0.040239,0.46632
-0.12753,0.50635,0.073866,0.039877,0.46674
-0.12653,0.5061,0.073683,0.039513,0.46715
-0.12553,0.50586,0.073502,0.039147,0.46755
-0.12453,0.50561,0.073314,0.038782,0.46796
-0.12353,0.50537,0.073127,0.038416,0.46836
-0.12253,0.50512,0.072942,0.038049,0.46877
-0.12153,0.50487,0.072766,0.037682,0.46916
-0.12053,0.50462,0.072582,0.037315,0.46956
-0.11953,0.50437,0.072397,0.036949,0.46995
-0.11853,0.50413,0.072217,0.036583,0.47034
-0.11753,0.50388,0.072037,0.036216,0.47072
-0.11653,0.50363,0.07186,0.035847,0.4711
-0.11553,0.50339,0.071689,0.035479,0.47148
-0.11453,0.50314,0.071516,0.035111,0.47185
-0.11353,0.5029,0.071339,0.034741,0.47222
-0.11253,0.50267,0.071168,0.034368,0.47259
-0.11153,0.50243,0.070992,0.033994,0.47296
-0.11053,0.5022,0.070815,0.03362,0.47332
-0.10953,0.50197,0.070642,0.033246,0.47368
-0.10853,0.50174,0.070475,0.032871,0.47404
-0.10753,0.50152,0.070309,0.032498,0.4744
-0.10653,0.50129,0.070144,0.032125,0.47476
-0.10553,0.50107,0.06998,0.031751,0.47511
-0.10453,0.50085,0.069818,0.031377,0.47546
-0.10353,0.50064,0.069655,0.031007,0.47581
-0.10253,0.50044,0.069494,0.030638,0.47615
-0.10153,0.50023,0.069335,0.030273,0.4765
-0.10053,0.50003,0.069186,0.029908,0.47684
-0.099525,0.49983,0.069036,0.029546,0.47717
-0.098525,0.49963,0.06889,0.029184,0.47751
-0.097524,0.49943,0.068743,0.028821,0.47784
-0.096524,0.49923,0.06859,0.028458,0.47817
-0.095524,0.49904,0.068441,0.028096,0.4785
-0.094524,0.49885,0.068294,0.027732,0.47882
-0.093523,0.49866,0.06814,0.027367,0.47914
-0.092523,0.49846,0.067987,0.027002,0.47946
-0.091523,0.49827,0.067834,0.026637,0.47977
-0.090523,0.49808,0.067687,0.026272,0.48007
-0.089522,0.49789,0.06754,0.025909,0.48037
-0.088522,0.4977,0.067392,0.025547,0.48067
-0.087522,0.49751,0.067243,0.025188,0.48096
-0.086522,0.49732,0.067089,0.024827,0.48125
-0.085521,0.49714,0.066942,0.024467,0.48152
-0.084521,0.49695,0.066796,0.024107,0.4818
-0.083521,0.49677,0.06665,0.023744,0.48208
-0.082521,0.49659,0.066499,0.023384,0.48236
-0.08152,0.49641,0.066349,0.023025,0.48263
-0.08052,0.49624,0.066208,0.022666,0.4829
-0.07952,0.49606,0.066068,0.022306,0.48316
-0.07852,0.49589,0.065921,0.021946,0.48343
-0.077519,0.49572,0.065781,0.021583,0.48369
-0.076519,0.49554,0.065643,0.021219,0.48395
-0.075519,0.49537,0.06551,0.020855,0.48421
-0.074519,0.4952,0.065376,0.02049,0.48446
-0.073518,0.49503,0.06524,0.020126,0.48472
-0.072518,0.49486,0.06511,0.019763,0.48497
-0.071518,0.49469,0.06499,0.0194,0.48521
-0.070518,0.49452,0.064865,0.019038,0.48545
-0.069517,0.49436,0.064742,0.018676,0.48569
-0.068517,0.49421,0.064615,0.018315,0.48593
-0.067517,0.49405,0.064499,0.017954,0.48617
-0.066517,0.4939,0.064383,0.017593,0.48641
-0.065516,0.49375,0.064264,0.017234,0.48664
-0.064516,0.49361,0.06415,0.016874,0.48687
-0.063516,0.49346,0.06404,0.016514,0.48709
-0.062516,0.49331,0.063927,0.016155,0.48732
-0.061515,0.49317,0.063818,0.015796,0.48754
-0.060515,0.49303,0.063711,0.015435,0.48775
-0.059515,0.49289,0.063606,0.015073,0.48796
-0.058515,0.49275,0.063501,0.014709,0.48817
-0.057514,0.49262,0.063401,0.014346,0.48837
-0.056514,0.49249,0.0633,0.013982,0.48857
-0.055514,0.49237,0.063201,0.013617,0.48876
-0.054514,0.49224,0.063102,0.013252,0.48896
-0.053513,0.49212,0.063016,0.012886,0.48915
-0.052513,0.492,0.062925,0.01252,0.48932
-0.051513,0.49188,0.062835,0.012154,0.4895
-0.050513,0.49176,0.062747,0.011788,0.48967
-0.049512,0.49165,0.062663,0.011423,0.48984
-0.048512,0.49154,0.062581,0.011058,0.49001
-0.047512,0.49143,0.0625,0.010692,0.49018
-0.046512,0.49132,0.062417,0.010328,0.49033
-0.045511,0.49121,0.062333,0.0099634,0.49048
-0.044511,0.49111,0.062252,0.0096004,0.49063
-0.043511,0.49102,0.06217,0.0092382,0.49078
-0.042511,0.49092,0.062089,0.0088759,0.49092
-0.04151,0.49083,0.06201,0.0085137,0.49106
-0.04051,0.49074,0.061937,0.0081513,0.4912
-0.03951,0.49065,0.061863,0.0077885,0.49133
-0.03851,0.49057,0.061785,0.0074257,0.49146
-0.037509,0.49048,0.061708,0.007062,0.49159
-0.036509,0.4904,0.061639,0.0066998,0.49172
-0.035509,0.49031,0.061568,0.0063386,0.49184
-0.034509,0.49023,0.061498,0.0059767,0.49196
-0.033508,0.49015,0.061431,0.005613,0.49208
-0.032508,0.49008,0.061378,0.0052474,0.49219
-0.031508,0.49,0.061316,0.0048805,0.49229
-0.030508,0.48992,0.061258,0.004513,0.49239
-0.029507,0.48984,0.0612,0.0041469,0.49249
-0.028507,0.48977,0.06115,0.0037812,0.49259
-0.027507,0.48969,0.061097,0.003416,0.49268
-0.026507,0.48961,0.061046,0.0030516,0.49277
-0.025506,0.48954,0.060995,0.002689,0.49285
-0.024506,0.48947,0.060947,0.0023281,0.49293
-0.023506,0.4894,0.060905,0.0019679,0.49301
-0.022506,0.48933,0.060859,0.0016077,0.49308
-0.021505,0.48927,0.060815,0.0012482,0.49315
-0.020505,0.4892,0.060774,0.0008902,0.49322
-0.019505,0.48914,0.060736,0.00053131,0.49328
-0.018505,0.48908,0.060694,0.00017276,0.49334
-0.017504,0.48902,0.060658,-0.00018532,0.49339
-0.016504,0.48896,0.060624,-0.00054353,0.49345
-0.015504,0.4889,0.060595,-0.00089917,0.4935
-0.014504,0.48885,0.060561,-0.0012536,0.49355
-0.013503,0.48879,0.060533,-0.0016093,0.49359
-0.012503,0.48874,0.060506,-0.0019653,0.49363
-0.011503,0.48869,0.060481,-0.0023215,0.49366
-0.010503,0.48865,0.060456,-0.0026767,0.4937
-0.0095024,0.48861,0.060435,-0.0030338,0.49373
-0.0085021,0.48857,0.060417,-0.0033945,0.49375
-0.0075019,0.48853,0.060401,-0.0037568,0.49376
-0.0065016,0.48849,0.060389,-0.0041202,0.49378
-0.0055014,0.48846,0.060376,-0.0044822,0.49379
-0.0045011,0.48842,0.060369,-0.0048423,0.49379
-0.0035009,0.48839,0.060367,-0.0052022,0.49379
-0.0025006,0.48835,0.060359,-0.0055625,0.49379
-0.0015004,0.48832,0.060362,-0.0059236,0.49379
-0.00050013,0.48829,0.060365,-0.006285,0.49379
0.00050013,0.48826,0.060366,-0.0066468,0.49378
0.0015004,0.48823,0.06037,-0.0070074,0.49377
0.0025006,0.48821,0.060371,-0.0073697,0.49376
0.0035009,0.48818,0.060379,-0.0077316,0.49376
0.0045011,0.48817,0.06039,-0.0080939,0.49375
0.0055014,0.48816,0.060397,-0.0084544,0.49373
0.0065016,0.48815,0.060405,-0.0088141,0.49372
0.0075019,0.48814,0.060417,-0.0091741,0.4937
0.0085021,0.48814,0.060431,-0.0095346,0.49367
0.0095024,0.48815,0.060443,-0.0098945,0.49365
0.010503,0.48815,0.06046,-0.010256,0.49362
0.011503,0.48816,0.060476,-0.010617,0.49359
0.012503,0.48816,0.060491,-0.01098,0.49356
0.013503,0.48817,0.060507,-0.011343,0.49353
0.014504,0.48818,0.06053,-0.011707,0.49349
0.015504,0.4882,0.060556,-0.01207,0.49343
0.016504,0.48821,0.060588,-0.012435,0.49338
0.017504,0.48823,0.060629,-0.0128,0.49332
0.018505,0.48826,0.060665,-0.013165,0.49325
0.019505,0.48828,0.060705,-0.013529,0.49318
0.020505,0.48831,0.060744,-0.013893,0.49311
0.021505,0.48833,0.060781,-0.014258,0.49303
0.022506,0.48836,0.060827,-0.014622,0.49295
0.023506,0.48839,0.060872,-0.014987,0.49287
0.024506,0.48842,0.060919,-0.015353,0.49278
0.025506,0.48845,0.060968,-0.01572,0.4927
0.026507,0.48848,0.061017,-0.016086,0.49261
0.027507,0.48852,0.061071,-0.016451,0.49251
0.028507,0.48857,0.061129,-0.016813,0.49241
0.029507,0.48861,0.06119,-0.017175,0.49231
0.030508,0.48866,0.061253,-0.017536,0.49222
0.031508,0.48871,0.061317,-0.017895,0.49211
0.032508,0.48876,0.061384,-0.018254,0.492
0.033508,0.48881,0.061455,-0.018616,0.4919
0.034509,0.48887,0.061525,-0.018978,0.49178
0.035509,0.48892,0.061592,-0.019339,0.49167
0.036509,0.48898,0.061667,-0.0197,0.49156
0.037509,0.48903,0.061743,-0.020059,0.49144
0.03851,0.48909,0.061816,-0.02042,0.49132
0.03951,0.48914,0.061897,-0.020779,0.49119
0.04051,0.4892,0.061981,-0.02114,0.49106
0.04151,0.48926,0.062064,-0.021499,0.49093
0.042511,0.48933,0.062145,-0.021859,0.4908
0.043511,0.48939,0.062232,-0.022218,0.49067
0.044511,0.48946,0.06232,-0.022577,0.49054
0.045511,0.48953,0.062411,-0.022937,0.4904
0.046512,0.48961,0.062501,-0.023295,0.49026
0.047512,0.48968,0.062591,-0.023652,0.49011
0.048512,0.48975,0.062683,-0.024007,0.48997
0.049512,0.48983,0.062776,-0.02436,0.48982
0.050513,0.4899,0.062869,-0.024711,0.48967
0.051513,0.48999,0.062963,-0.025061,0.48952
0.052513,0.49007,0.063058,-0.025409,0.48936
0.053513,0.49016,0.063155,-0.025758,0.4892
0.054514,0.49025,0.063253,-0.026107,0.48904
0.055514,0.49035,0.06335,-0.026456,0.48887
0.056514,0.49045,0.063446,-0.026805,0.4887
0.057514,0.49056,0.063545,-0.027153,0.48853
0.058515,0.49066,0.063646,-0.027501,0.48836
0.059515,0.49077,0.063745,-0.027847,0.48819
0.060515,0.49088,0.063844,-0.028193,0.48801
0.061515,0.491,0.06395,-0.028539,0.48783
0.062516,0.49112,0.064062,-0.028887,0.48764
0.063516,0.49125,0.064173,-0.029233,0.48745
0.064516,0.49137,0.064292,-0.029582,0.48726
0.065516,0.4915,0.064404,-0.029929,0.48707
0.066517,0.49162,0.064522,-0.030277,0.48687
0.067517,0.49175,0.064643,-0.030624,0.48667
0.068517,0.49189,0.064765,-0.03097,0.48647
0.069517,0.49202,0.064889,-0.031316,0.48627
0.070518,0.49216,0.065016,-0.031662,0.48606
0.071518,0.49229,0.06514,-0.032008,0.48585
0.072518,0.49243,0.06527,-0.032353,0.48564
0.073518,0.49258,0.065398,-0.032697,0.48542
0.074519,0.49272,0.065532,-0.03304,0.4852
0.075519,0.49287,0.065666,-0.033381,0.48497
0.076519,0.49302,0.065802,-0.033723,0.48475
0.077519,0.49317,0.065939,-0.034064,0.48453
0.07852,0.49332,0.066075,-0.034402,0.4843
0.07952,0.49348,0.066214,-0.034738,0.48407
0.08052,0.49364,0.066352,-0.035073,0.48383
0.08152,0.4938,0.066498,-0.035406,0.4836
0.082521,0.49397,0.06664,-0.035738,0.48336
0.083521,0.49413,0.066772,-0.036069,0.48312
0.084521,0.49431,0.06692,-0.036397,0.48288
0.085521,0.49448,0.067065,-0.036726,0.48264
0.086522,0.49466,0.06721,-0.037056,0.48239
0.087522,0.49485,0.067354,-0.037384,0.48214
0.088522,0.49503,0.067501,-0.037712,0.48188
0.089522,0.49522,0.067646,-0.038039,0.48163
0.090523,0.49542,0.067791,-0.038365,0.48138
0.091523,0.49561,0.067935,-0.038691,0.48112
0.092523,0.49581,0.068077,-0.039017,0.48086
0.093523,0.49601,0.068221,-0.039344,0.4806
0.094524,0.49622,0.068365,-0.039672,0.48033
0.095524,0.49642,0.068512,-0.04,0.48006
0.096524,0.49663,0.068654,-0.040325,0.47979
0.097524,0.49685,0.068802,-0.040652,0.47951
0.098525,0.49706,0.068952,-0.040979,0.47924
0.099525,0.49728,0.069105,-0.041307,0.47896
0.10053,0.4975,0.069262,-0.041636,0.47867
0.10153,0.49772,0.069419,-0.041968,0.47839
0.10253,0.49794,0.069575,-0.0423,0.4781
0.10353,0.49816,0.069733,-0.042631,0.47782
0.10453,0.49839,0.069894,-0.042962,0.47752
0.10553,0.49862,0.070058,-0.043294,0.47723
0.10653,0.49885,0.070223,-0.043626,0.47693
0.10753,0.49908,0.070387,-0.043955,0.47663
0.10853,0.49931,0.070553,-0.044284,0.47633
0.10953,0.49954,0.070723,-0.044613,0.47602
0.11053,0.49978,0.070896,-0.044941,0.47571
0.11153,0.50002,0.071068,-0.045268,0.47539
0.11253,0.50026,0.071244,-0.045596,0.47508
0.11353,0.5005,0.071425,-0.045922,0.47476
0.11453,0.50075,0.071607,-0.046248,0.47444
0.11553,0.501,0.07179,-0.046572,0.47413
0.11653,0.50125,0.071974,-0.046893,0.47381
0.11753,0.50151,0.072162,-0.04721,0.47349
0.11853,0.50177,0.072351,-0.047526,0.47318
0.11953,0.50203,0.072544,-0.047841,0.47286
0.12053,0.5023,0.072736,-0.048156,0.47254
0.12153,0.50256,0.072931,-0.048473,0.47222
0.12253,0.50283,0.073127,-0.048789,0.47189
0.12353,0.5031,0.073324,-0.049106,0.47156
0.12453,0.50337,0.073523,-0.049424,0.47122
0.12553,0.50365,0.073726,-0.049739,0.47088
0.12653,0.50392,0.07393,-0.050056,0.47053
0.12753,0.5042,0.074138,-0.050374,0.47018
0.12853,0.50448,0.074345,-0.05069,0.46983
0.12953,0.50476,0.074548,-0.051008,0.46947
0.13053,0.50505,0.074753,-0.051325,0.46912
0.13153,0.50534,0.074963,-0.051642,0.46876
0.13253,0.50563,0.075173,-0.05196,0.4684
0.13353,0.50592,0.075383,-0.052279,0.46804
0.13453,0.50622,0.075592,-0.052598,0.46768
0.13553,0.50652,0.0758,-0.052919,0.46732
0.13653,0.50681,0.07601,-0.05324,0.46695
0.13753,0.50711,0.076226,-0.053558,0.46659
0.13853,0.50742,0.076435,-0.053875,0.46621
0.13953,0.50772,0.076644,-0.054191,0.46585
0.14054,0.50803,0.076856,-0.054506,0.46548
0.14154,0.50834,0.077071,-0.054821,0.46511
0.14254,0.50865,0.077284,-0.055135,0.46475
0.14354,0.50896,0.077496,-0.055452,0.46439
0.14454,0.50927,0.077703,-0.055769,0.46402
0.14554,0.50959,0.077912,-0.056087,0.46364
0.14654,0.50991,0.078121,-0.056404,0.46327
0.14754,0.51023,0.078329,-0.056722,0.46288
0.14854,0.51055,0.078539,-0.057039,0.46251
0.14954,0.51087,0.078757,-0.057357,0.46212
0.15054,0.51119,0.078969,-0.057675,0.46173
0.15154,0.51151,0.079181,-0.057992,0.46134
0.15254,0.51183,0.079388,-0.05831,0.46095
0.15354,0.51216,0.0796,-0.058628,0.46056
0.15454,0.51249,0.079815,-0.058946,0.46017
0.15554,0.51283,0.080032,-0.059262,0.45977
0.15654,0.51317,0.080249,-0.059581,0.45938
0.15754,0.51351,0.080476,-0.059899,0.45899
0.15854,0.51386,0.080688,-0.060211,0.45858
0.15954,0.51421,0.080911,-0.060522,0.45817
0.16054,0.51456,0.081126,-0.060833,0.45776
0.16154,0.51492,0.081345,-0.061143,0.45734
0.16254,0.51527,0.081566,-0.061454,0.45692
0.16354,0.51563,0.08178,-0.061762,0.4565
0.16454,0.51599,0.081997,-0.062069,0.45608
0.16554,0.51635,0.082211,-0.062375,0.45566
0.16654,0.51672,0.082426,-0.062681,0.45523
0.16754,0.51709,0.082634,-0.062988,0.4548
0.16854,0.51746,0.082844,-0.063297,0.45437
0.16954,0.51783,0.083057,-0.063604,0.45393
0.17054,0.5182,0.08327,-0.063911,0.45349
0.17154,0.51858,0.083479,-0.064219,0.45304
0.17254,0.51895,0.083688,-0.064528,0.4526
0.17354,0.51933,0.083896,-0.064838,0.45215
0.17454,0.51972,0.084104,-0.065149,0.4517
0.17554,0.5201,0.084309,-0.065462,0.45125
0.17654,0.52049,0.084513,-0.065775,0.45079
0.17754,0.52088,0.084722,-0.066087,0.45032
0.17854,0.52127,0.084932,-0.066398,0.44985
0.17954,0.52166,0.085144,-0.066707,0.44938
0.18055,0.52205,0.085358,-0.067017,0.4489
0.18155,0.52244,0.085572,-0.067329,0.44843
0.18255,0.52283,0.085787,-0.067639,0.44795
0.18355,0.52323,0.086004,-0.067949,0.44747
0.18455,0.52363,0.086216,-0.068258,0.44699
0.18555,0.52403,0.086437,-0.068568,0.4465
0.18655,0.52443,0.086657,-0.068878,0.44601
0.18755,0.52483,0.086879,-0.069188,0.44552
0.18855,0.52522,0.087107,-0.0695,0.44501
0.18955,0.52562,0.087333,-0.069811,0.44452
0.19055,0.52603,0.087559,-0.070121,0.44402
0.19155,0.52643,0.087786,-0.070429,0.44352
0.19255,0.52684,0.088003,-0.070737,0.44302
0.19355,0.52725,0.088229,-0.071044,0.44252
0.19455,0.52766,0.088457,-0.071352,0.44202
0.19555,0.52807,0.088685,-0.071659,0.44151
0.19655,0.52849,0.088918,-0.071963,0.441
0.19755,0.52891,0.089149,-0.072266,0.44049
0.19855,0.52933,0.089381,-0.072569,0.43999
0.19955,0.52975,0.08961,-0.072872,0.43948
0.20055,0.53017,0.089842,-0.073174,0.43897
0.20155,0.53059,0.09007,-0.073475,0.43846
0.20255,0.53102,0.090297,-0.073775,0.43795
0.20355,0.53145,0.090531,-0.074072,0.43743
0.20455,0.53188,0.09076,-0.074367,0.43692
0.20555,0.53231,0.090992,-0.07466,0.43641
0.20655,0.53274,0.091224,-0.074953,0.4359
0.20755,0.53317,0.091462,-0.075246,0.43539
0.20855,0.5336,0.091698,-0.075541,0.43489
0.20955,0.53403,0.091937,-0.075836,0.43438
0.21055,0.53446,0.092172,-0.076132,0.43386
0.21155,0.5349,0.092416,-0.076427,0.43334
0.21255,0.53533,0.09265,-0.076721,0.43283
0.21355,0.53577,0.092889,-0.077014,0.43231
0.21455,0.53622,0.093132,-0.077308,0.43179
0.21555,0.53667,0.093373,-0.077605,0.43127
0.21655,0.53712,0.093615,-0.077904,0.43074
0.21755,0.53758,0.093858,-0.078204,0.43021
0.21855,0.53804,0.094099,-0.078504,0.42967
0.21955,0.5385,0.094338,-0.078804,0.42913
0.22056,0.53897,0.094582,-0.079105,0.42859
0.22156,0.53944,0.094823,-0.079406,0.42805
0.22256,0.53991,0.095058,-0.079706,0.42749
0.22356,0.54039,0.095296,-0.080004,0.42695
0.22456,0.54086,0.09553,-0.080303,0.4264
0.22556,0.54134,0.095767,-0.080602,0.42585
0.22656,0.54182,0.095999,-0.080902,0.4253
0.22756,0.5423,0.096233,-0.081203,0.42474
0.22856,0.54279,0.096467,-0.081504,0.42419
0.22956,0.54328,0.096702,-0.081802,0.42364
0.23056,0.54378,0.096937,-0.0821,0.42308
0.23156,0.54427,0.097174,-0.082395,0.42253
0.23256,0.54477,0.097411,-0.082688,0.42197
0.23356,0.54527,0.097648,-0.082978,0.42141
0.23456,0.54577,0.097885,-0.083268,0.42085
0.23556,0.54627,0.098128,-0.083556,0.42029
0.23656,0.54677,0.098365,-0.083844,0.41974
0.23756,0.54727,0.098601,-0.08413,0.41918
0.23856,0.54778,0.098841,-0.084415,0.41862
0.23956,0.54828,0.099076,-0.0847,0.41806
0.24056,0.54878,0.099317,-0.084982,0.41749
0.24156,0.54929,0.099557,-0.085264,0.41693
0.24256,0.5498,0.099795,-0.085544,0.41636
0.24356,0.55031,0.10004,-0.085826,0.4158
0.24456,0.55082,0.10027,-0.086108,0.41522
0.24556,0.55134,0.10051,-0.086389,0.41466
0.24656,0.55186,0.10075,-0.086669,0.41409
0.24756,0.55238,0.10098,-0.086949,0.41351
0.24856,0.55291,0.10121,-0.087227,0.41294
0.24956,0.55344,0.10144,-0.087503,0.41237
0.25056,0.55397,0.10167,-0.08778,0.41179
0.25156,0.5545,0.1019,-0.088056,0.41123
0.25256,0.55503,0.10213,-0.088334,0.41065
0.25356,0.55556,0.10236,-0.088611,0.41007
0.25456,0.55609,0.10259,-0.088887,0.40949
0.25556,0.55663,0.10283,-0.089164,0.40891
0.25656,0.55717,0.10306,-0.089441,0.40832
0.25756,0.5577,0.10329,-0.089716,0.40774
0.25856,0.55824,0.10353,-0.08999,0.40715
0.25956,0.55878,0.10376,-0.090261,0.40657
0.26057,0.55933,0.10399,-0.090534,0.40597
0.26157,0.55988,0.10423,-0.090804,0.40538
0.26257,0.56044,0.10447,-0.091073,0.40478
0.26357,0.561,0.1047,-0.091341,0.40419
0.26457,0.56156,0.10494,-0.091608,0.40359
0.26557,0.56213,0.10518,-0.091872,0.403
0.26657,0.5627,0.10541,-0.092137,0.4024
0.26757,0.56327,0.10565,-0.092401,0.4018
0.26857,0.56384,0.10589,-0.092664,0.40121
0.26957,0.56441,0.10612,-0.092925,0.40061
0.27057,0.56499,0.10636,-0.093185,0.40003
0.27157,0.56556,0.10659,-0.093444,0.39943
0.27257,0.56614,0.10683,-0.093702,0.39883
0.27357,0.56671,0.10706,-0.093959,0.39824
0.27457,0.56729,0.10729,-0.094215,0.39764
0.27557,0.56787,0.10752,-0.09447,0.39705
0.27657,0.56844,0.10775,-0.094724,0.39645
0.27757,0.56902,0.10798,-0.094977,0.39585
0.27857,0.5696,0.10821,-0.095229,0.39525
0.27957,0.57018,0.10844,-0.095478,0.39466
0.28057,0.57075,0.10867,-0.095724,0.39406
0.28157,0.57134,0.1089,-0.095968,0.39347
0.28257,0.57192,0.10914,-0.096211,0.39287
0.28357,0.5725,0.10937,-0.096455,0.39227
0.28457,0.57308,0.10961,-0.096696,0.39166
0.28557,0.57367,0.10984,-0.096937,0.39106
0.28657,0.57426,0.11008,-0.097172,0.39045
0.28757,0.57485,0.11032,-0.0974,0.38984
0.28857,0.57544,0.11056,-0.097628,0.38924
0.28957,0.57604,0.1108,-0.097855,0.38864
0.29057,0.57663,0.11104,-0.098078,0.38803
0.29157,0.57723,0.11129,-0.098303,0.38741
0.29257,0.57783,0.11153,-0.098528,0.38679
0.29357,0.57843,0.11178,-0.098753,0.38618
0.29457,0.57904,0.11202,-0.098978,0.38555
0.29557,0.57965,0.11227,-0.099202,0.38493
0.29657,0.58026,0.11253,-0.099425,0.38431
0.29757,0.58088,0.11278,-0.09965,0.38369
0.29857,0.5815,0.11304,-0.099876,0.38305
0.29957,0.58212,0.11329,-0.1001,0.38243
0.30058,0.58275,0.11355,-0.10033,0.38181
0.30158,0.58337,0.1138,-0.10056,0.38118
0.30258,0.584,0.11405,-0.10079,0.38057
0.30358,0.58463,0.1143,-0.10101,0.37995
0.30458,0.58526,0.11454,-0.10124,0.37932
0.30558,0.58589,0.11478,-0.10146,0.3787
0.30658,0.58652,0.11501,-0.10168,0.37807
0.30758,0.58715,0.11525,-0.10191,0.37745
0.30858,0.58779,0.11549,-0.10213,0.37682
0.30958,0.58842,0.11573,-0.10235,0.3762
0.31058,0.58906,0.11597,-0.10257,0.37558
0.31158,0.5897,0.11621,-0.10279,0.37495
0.31258,0.59034,0.11646,-0.103,0.37433
0.31358,0.59098,0.11669,-0.10322,0.37371
0.31458,0.59163,0.11693,-0.10344,0.37309
0.31558,0.59228,0.11716,-0.10366,0.37247
0.31658,0.59294,0.1174,-0.10388,0.37185
0.31758,0.59359,0.11763,-0.1041,0.37123
0.31858,0.59425,0.11785,-0.10431,0.37061
0.31958,0.59491,0.1181,-0.10453,0.36999
0.32058,0.59558,0.11833,-0.10474,0.36937
0.32158,0.59625,0.11856,-0.10495,0.36875
0.32258,0.59692,0.11878,-0.10516,0.36813
0.32358,0.59759,0.11901,-0.10537,0.36751
0.32458,0.59826,0.11923,-0.10557,0.3669
0.32558,0.59893,0.11946,-0.10578,0.36628
0.32658,0.5996,0.11969,-0.10598,0.36567
0.32758,0.60028,0.11991,-0.10619,0.36505
0.32858,0.60096,0.12014,-0.10639,0.36442
0.32958,0.60164,0.12037,-0.1066,0.3638
0.33058,0.60233,0.12059,-0.1068,0.36318
0.33158,0.60302,0.12081,-0.10701,0.36255
0.33258,0.60371,0.12103,-0.10721,0.36193
0.33358,0.60441,0.12124,-0.10741,0.3613
0.33458,0.6051,0.12144,-0.10761,0.36068
0.33558,0.6058,0.12165,-0.1078,0.36005
0.33658,0.60649,0.12186,-0.108,0.35942
0.33758,0.6072,0.12206,-0.10819,0.3588
0.33858,0.6079,0.12227,-0.10838,0.35816
0.33958,0.6086,0.12247,-0.10858,0.35753
0.34059,0.6093,0.12268,-0.10877,0.3569
0.34159,0.61001,0.12288,-0.10896,0.35627
0.34259,0.61072,0.12307,-0.10915,0.35565
0.34359,0.60944,0.12284,-0.109,0.35389
0.34459,0.61213,0.12346,-0.10954,0.35441
0.34559,0.61283,0.12366,-0.10973,0.35378
0.34659,0.61354,0.12385,-0.10992,0.35316
0.34759,0.61424,0.12403,-0.11012,0.35253
0.34859,0.61494,0.12422,-0.11031,0.35191
0.34959,0.61564,0.12441,-0.11051,0.35129
0.35059,0.61634,0.1246,-0.1107,0.35066
0.35159,0.61703,0.12479,-0.1109,0.35004
0.35259,0.61772,0.12497,-0.11109,0.34942
0.35359,0.61841,0.12516,-0.11128,0.34879
0.35459,0.6191,0.12535,-0.11147,0.34817
0.35559,0.6198,0.12553,-0.11166,0.34754
0.35659,0.62049,0.12572,-0.11185,0.34691
0.35759,0.62118,0.1259,-0.11203,0.34629
0.35859,0.62187,0.12609,-0.11222,0.34566
0.35959,0.62256,0.12626,-0.11241,0.34503
0.36059,0.62325,0.12644,-0.1126,0.3444
0.36159,0.62395,0.12661,-0.11278,0.34377
0.36259,0.62464,0.12679,-0.11297,0.34315
0.36359,0.62533,0.12696,-0.11315,0.34253
0.36459,0.62602,0.12713,-0.11334,0.3419
0.36559,0.6267,0.1273,-0.11352,0.34128
0.36659,0.62739,0.12748,-0.1137,0.34066
0.36759,0.62808,0.12764,-0.11388,0.34003
0.36859,0.62877,0.12781,-0.11406,0.33941
0.36959,0.62946,0.12797,-0.11423,0.33878
0.37059,0.63015,0.12813,-0.11441,0.33817
0.37159,0.63085,0.12829,-0.11459,0.33754
0.37259,0.63154,0.12844,-0.11476,0.33692
0.37359,0.63224,0.1286,-0.11493,0.3363
0.37459,0.63293,0.12876,-0.1151,0.33568
0.37559,0.63363,0.12891,-0.11527,0.33506
0.37659,0.63433,0.12906,-0.11544,0.33444
0.37759,0.63502,0.1292,-0.1156,0.33382
0.37859,0.63572,0.12935,-0.11577,0.3332
0.37959,0.63641,0.1295,-0.11594,0.33258
0.3806,0.63711,0.12965,-0.1161,0.33196
0.3816,0.6378,0.1298,-0.11626,0.33135
0.3826,0.6385,0.12995,-0.11643,0.33074
0.3836,0.63919,0.1301,-0.11659,0.33013
0.3846,0.63989,0.13024,-0.11675,0.32952
0.3856,0.64059,0.13039,-0.11691,0.3289
0.3866,0.64129,0.13053,-0.11707,0.32829
0.3876,0.64198,0.13067,-0.11723,0.32767
0.3886,0.64268,0.13081,-0.11739,0.32705
0.3896,0.64337,0.13095,-0.11755,0.32644
0.3906,0.64407,0.1311,-0.11771,0.32582
0.3916,0.64476,0.13123,-0.11787,0.3252
0.3926,0.64546,0.13137,-0.11803,0.32459
0.3936,0.64616,0.13149,-0.11819,0.32397
0.3946,0.64686,0.13163,-0.11835,0.32335
0.3956,0.64756,0.13176,-0.11851,0.32273
0.3966,0.64827,0.1319,-0.11866,0.32212
0.3976,0.64897,0.13204,-0.11882,0.3215
0.3986,0.64967,0.13218,-0.11898,0.32089
0.3996,0.65037,0.13232,-0.11914,0.32028
0.4006,0.65107,0.13245,-0.1193,0.31967
0.4016,0.65177,0.13258,-0.11945,0.31906
0.4026,0.65247,0.13271,-0.1196,0.31845
0.4036,0.65317,0.13284,-0.11976,0.31784
0.4046,0.65388,0.13297,-0.11991,0.31723
0.4056,0.65458,0.1331,-0.12007,0.31663
0.4066,0.65528,0.13323,-0.12022,0.31602
0.4076,0.65599,0.13335,-0.12037,0.31542
0.4086,0.6567,0.13347,-0.12052,0.31482
0.4096,0.65741,0.1336,-0.12068,0.31421
0.4106,0.65812,0.13371,-0.12083,0.31361
0.4116,0.65883,0.13383,-0.12098,0.31301
0.4126,0.65954,0.13396,-0.12113,0.31241
0.4136,0.66026,0.13407,-0.12128,0.3118
0.4146,0.66097,0.13419,-0.12143,0.3112
0.4156,0.66168,0.13431,-0.12158,0.3106
0.4166,0.66239,0.13443,-0.12173,0.31
0.4176,0.6631,0.13455,-0.12187,0.3094
0.4186,0.66381,0.13467,-0.12201,0.3088
0.4196,0.66452,0.13479,-0.12216,0.30821
0.42061,0.66522,0.13491,-0.1223,0.3076
0.42161,0.66593,0.13503,-0.12244,0.30701
0.42261,0.66664,0.13514,-0.12258,0.30641
0.42361,0.66734,0.13526,-0.12272,0.3058
0.42461,0.66804,0.13538,-0.12286,0.3052
0.42561,0.66874,0.1355,-0.123,0.30461
0.42661,0.66944,0.13562,-0.12314,0.30401
0.42761,0.67013,0.13573,-0.12327,0.30341
0.42861,0.67083,0.13584,-0.1234,0.30282
0.42961,0.67152,0.13595,-0.12354,0.30223
0.43061,0.67222,0.13607,-0.12367,0.30164
0.43161,0.67291,0.13618,-0.1238,0.30106
0.43261,0.67361,0.13629,-0.12393,0.30047
0.43361,0.6743,0.13639,-0.12406,0.29988
0.43461,0.675,0.1365,-0.12418,0.2993
0.43561,0.67569,0.13661,-0.12431,0.29871
0.43661,0.67639,0.13671,-0.12444,0.29813
0.43761,0.67709,0.13682,-0.12456,0.29754
0.43861,0.67778,0.13692,-0.12469,0.29696
0.43961,0.67848,0.13703,-0.12482,0.29637
0.44061,0.67918,0.13713,-0.12494,0.29579
0.44161,0.67988,0.13723,-0.12507,0.29521
0.44261,0.68058,0.13733,-0.1252,0.29463
0.44361,0.68128,0.13743,-0.12533,0.29405
0.44461,0.68197,0.13753,-0.12546,0.29346
0.44561,0.68267,0.13763,-0.12559,0.29288
0.44661,0.68337,0.13773,-0.12572,0.2923
0.44761,0.68407,0.13783,-0.12584,0.29172
0.44861,0.68477,0.13793,-0.12597,0.29114
0.44961,0.68547,0.13802,-0.12609,0.29056
0.45061,0.68617,0.13812,-0.12621,0.28998
0.45161,0.68687,0.13821,-0.12633,0.2894
0.45261,0.68758,0.1383,-0.12645,0.28883
0.45361,0.68828,0.1384,-0.12657,0.28825
0.45461,0.68899,0.13849,-0.12668,0.28768
0.45561,0.6897,0.13858,-0.1268,0.2871
0.45661,0.6904,0.13867,-0.12691,0.28652
0.45761,0.69111,0.13875,-0.12703,0.28595
0.45861,0.69182,0.13884,-0.12714,0.28538
0.45961,0.69252,0.13892,-0.12725,0.28481
0.46062,0.69323,0.13901,-0.12736,0.28424
0.46162,0.69394,0.13909,-0.12747,0.28366
0.46262,0.69464,0.13918,-0.12758,0.28309
0.46362,0.69535,0.13928,-0.12769,0.28252
0.46462,0.69607,0.13936,-0.1278,0.28195
0.46562,0.69678,0.13944,-0.12791,0.28137
0.46662,0.6975,0.13952,-0.12801,0.2808
0.46762,0.69822,0.1396,-0.12812,0.28024
0.46862,0.69893,0.13967,-0.12823,0.27967
0.46962,0.69965,0.13974,-0.12833,0.2791
0.47062,0.70036,0.13981,-0.12843,0.27854
0.47162,0.70108,0.13988,-0.12853,0.27797
0.47262,0.7018,0.13994,-0.12863,0.27741
0.47362,0.70252,0.14,-0.12872,0.27685
0.47462,0.70323,0.14005,-0.12881,0.27628
0.47562,0.70395,0.14011,-0.12891,0.27572
0.47662,0.70467,0.14017,-0.129,0.27516
0.47762,0.70539,0.14023,-0.12909,0.2746
0.47862,0.70611,0.14029,-0.12919,0.27405
0.47962,0.70682,0.14035,-0.12928,0.2735
0.48062,0.70753,0.1404,-0.12937,0.27295
0.48162,0.70824,0.14045,-0.12946,0.27239
0.48262,0.70895,0.1405,-0.12955,0.27184
0.48362,0.70965,0.14055,-0.12964,0.27129
0.48462,0.71036,0.1406,-0.12972,0.27073
0.48562,0.71106,0.14065,-0.12981,0.27018
0.48662,0.71177,0.1407,-0.1299,0.26963
0.48762,0.71248,0.14075,-0.12998,0.26908
0.48862,0.71318,0.1408,-0.13006,0.26852
0.48962,0.71388,0.14085,-0.13015,0.26797
0.49062,0.71459,0.1409,-0.13023,0.26741
0.49162,0.7153,0.14095,-0.13031,0.26686
0.49262,0.716,0.141,-0.1304,0.2663
0.49362,0.71671,0.14104,-0.13048,0.26574
0.49462,0.71742,0.14109,-0.13055,0.26519
0.49562,0.71812,0.14113,-0.13063,0.26463
0.49662,0.71884,0.14117,-0.1307,0.26408
0.49762,0.71954,0.1412,-0.13078,0.26353
0.49862,0.72025,0.14124,-0.13085,0.26298
0.49962,0.72096,0.14127,-0.13093,0.26243
0.50063,0.72167,0.14131,-0.131,0.26188
0.50163,0.72238,0.14134,-0.13107,0.26133
0.50263,0.72309,0.14138,-0.13115,0.2608
0.50363,0.7238,0.14141,-0.13122,0.26025
0.50463,0.72451,0.14144,-0.13129,0.25971
0.50563,0.72522,0.14148,-0.13137,0.25917
0.50663,0.72592,0.14151,-0.13144,0.25862
0.50763,0.72663,0.14154,-0.13151,0.25808
0.50863,0.72734,0.14156,-0.13158,0.25753
0.50963,0.72804,0.14158,-0.13165,0.25699
0.51063,0.72875,0.1416,-0.13172,0.25644
0.51163,0.72946,0.14162,-0.13178,0.2559
0.51263,0.73016,0.14164,-0.13185,0.25537
0.51363,0.73086,0.14165,-0.13191,0.25483
0.51463,0.73156,0.14166,-0.13197,0.25429
0.51563,0.73226,0.14167,-0.13204,0.25375
0.51663,0.73296,0.14168,-0.1321,0.25322
0.51763,0.73366,0.14168,-0.13216,0.25268
0.51863,0.73436,0.14169,-0.13222,0.25215
0.51963,0.73506,0.14168,-0.13228,0.25162
0.52063,0.73577,0.14168,-0.13234,0.25108
0.52163,0.73647,0.14167,-0.1324,0.25054
0.52263,0.73717,0.14166,-0.13246,0.25
0.52363,0.73788,0.14165,-0.13251,0.24947
0.52463,0.73858,0.14164,-0.13257,0.24894
0.52563,0.73928,0.14163,-0.13263,0.24841
0.52663,0.73999,0.14162,-0.13268,0.24787
0.52763,0.74069,0.14161,-0.13274,0.24734
0.52863,0.74138,0.14159,-0.13279,0.24681
0.52963,0.74208,0.14157,-0.13284,0.24627
0.53063,0.74278,0.14155,-0.13289,0.24574
0.53163,0.74348,0.14153,-0.13293,0.24522
0.53263,0.74417,0.14151,-0.13297,0.24469
0.53363,0.74487,0.14149,-0.13301,0.24417
0.53463,0.74557,0.14147,-0.13305,0.24364
0.53563,0.74626,0.14146,-0.13309,0.24312
0.53663,0.74695,0.14144,-0.13312,0.2426
0.53763,0.74765,0.14142,-0.13316,0.24208
0.53863,0.74834,0.1414,-0.1332,0.24156
0.53963,0.74903,0.14138,-0.13324,0.24104
0.54064,0.74972,0.14135,-0.13328,0.24053
0.54164,0.75041,0.14133,-0.13331,0.24002
0.54264,0.7511,0.14131,-0.13334,0.23951
0.54364,0.75179,0.14128,-0.13338,0.23899
0.54464,0.75248,0.14126,-0.13342,0.23847
0.54564,0.75318,0.14123,-0.13346,0.23796
0.54664,0.75387,0.1412,-0.1335,0.23744
0.54764,0.75457,0.14117,-0.13353,0.23692
0.54864,0.75526,0.14115,-0.13357,0.2364
0.54964,0.75595,0.14111,-0.13361,0.23588
0.55064,0.75664,0.14107,-0.13364,0.23535
0.55164,0.75734,0.14105,-0.13368,0.23483
0.55264,0.75803,0.14102,-0.13371,0.2343
0.55364,0.75872,0.14098,-0.13375,0.23378
0.55464,0.75941,0.14095,-0.13378,0.23326
0.55564,0.7601,0.14091,-0.13381,0.23273
0.55664,0.76079,0.14088,-0.13383,0.23221
0.55764,0.76148,0.14085,-0.13386,0.23169
0.55864,0.76217,0.14081,-0.13389,0.23117
0.55964,0.76286,0.14076,-0.13391,0.23066
0.56064,0.76355,0.14073,-0.13394,0.23014
0.56164,0.76425,0.1407,-0.13396,0.22963
0.56264,0.76494,0.14066,-0.13398,0.22914
0.56364,0.76563,0.14062,-0.134,0.22863
0.56464,0.76632,0.14058,-0.13401,0.22812
0.56564,0.76701,0.14054,-0.13403,0.22762
0.56664,0.76769,0.1405,-0.13404,0.22712
0.56764,0.76838,0.14046,-0.13406,0.22661
0.56864,0.76906,0.14041,-0.13407,0.22611
0.56964,0.76974,0.14036,-0.13408,0.22561
0.57064,0.77042,0.14032,-0.1341,0.22511
0.57164,0.7711,0.14027,-0.13411,0.22461
0.57264,0.77178,0.14022,-0.13412,0.22411
0.57364,0.77246,0.14016,-0.13414,0.22361
0.57464,0.77314,0.14011,-0.13415,0.22311
0.57564,0.77381,0.14004,-0.13416,0.22261
0.57664,0.77449,0.13998,-0.13417,0.22211
0.57764,0.77517,0.13992,-0.13418,0.22161
0.57864,0.77585,0.13985,-0.13419,0.22111
0.57964,0.77653,0.13978,-0.13421,0.22061
0.58065,0.7772,0.13972,-0.13422,0.22012
0.58165,0.77788,0.13964,-0.13422,0.21963
0.58265,0.77857,0.13956,-0.13423,0.21914
0.58365,0.77925,0.13948,-0.13424,0.21865
0.58465,0.77993,0.1394,-0.13424,0.21817
0.58565,0.78061,0.13934,-0.13424,0.21769
0.58665,0.78128,0.13927,-0.13424,0.2172
0.58765,0.78196,0.1392,-0.13424,0.21671
0.58865,0.78263,0.13913,-0.13425,0.21622
0.58965,0.78331,0.13906,-0.13425,0.21572
0.59065,0.78398,0.13899,-0.13425,0.21523
0.59165,0.78465,0.13892,-0.13425,0.21474
0.59265,0.78533,0.13884,-0.13425,0.21425
0.59365,0.786,0.13876,-0.13425,0.21375
0.59465,0.78668,0.13868,-0.13425,0.21326
0.59565,0.78736,0.1386,-0.13425,0.21276
0.59665,0.78804,0.13852,-0.13425,0.21227
0.59765,0.78872,0.13843,-0.13424,0.21177
0.59865,0.7894,0.13834,-0.13424,0.21128
0.59965,0.79008,0.13826,-0.13424,0.21079
0.60065,0.79076,0.13817,-0.13423,0.2103
0.60165,0.79144,0.13808,-0.13423,0.20981
0.60265,0.79212,0.13799,-0.13422,0.20932
0.60365,0.79279,0.1379,-0.13421,0.20883
0.60465,0.79347,0.1378,-0.1342,0.20834
0.60565,0.79414,0.13771,-0.13419,0.20785
0.60665,0.79482,0.13762,-0.13418,0.20736
0.60765,0.7955,0.13753,-0.13416,0.20687
0.60865,0.79617,0.13744,-0.13415,0.20638
0.60965,0.79685,0.13734,-0.13414,0.20589
0.61065,0.79752,0.13725,-0.13413,0.20541
0.61165,0.79819,0.13716,-0.13411,0.20493
0.61265,0.79886,0.13707,-0.1341,0.20445
0.61365,0.79953,0.13698,-0.13408,0.20397
0.61465,0.8002,0.13689,-0.13406,0.20349
0.61565,0.80087,0.1368,-0.13405,0.20301
0.61665,0.80154,0.13671,-0.13403,0.20253
0.61765,0.80221,0.13662,-0.13401,0.20206
0.61865,0.80288,0.13652,-0.13399,0.20159
0.61965,0.80355,0.13643,-0.13396,0.20113
0.62066,0.80422,0.13634,-0.13394,0.20065
0.62166,0.80489,0.13625,-0.13391,0.20019
0.62266,0.80556,0.13615,-0.13389,0.19973
0.62366,0.80622,0.13605,-0.13386,0.19926
0.62466,0.80687,0.13595,-0.13383,0.1988
0.62566,0.80753,0.13585,-0.1338,0.19834
0.62666,0.80819,0.13575,-0.13377,0.19788
0.62766,0.80885,0.13564,-0.13374,0.19743
0.62866,0.8095,0.13554,-0.13371,0.19698
0.62966,0.81015,0.13543,-0.13368,0.19652
0.63066,0.8108,0.13533,-0.13364,0.19607
0.63166,0.81145,0.13523,-0.13362,0.19562
0.63266,0.8121,0.13512,-0.13358,0.19517
0.63366,0.81275,0.13501,-0.13355,0.19472
0.63466,0.81339,0.13491,-0.13352,0.19427
0.63566,0.81404,0.1348,-0.13349,0.19382
0.63666,0.81469,0.13469,-0.13345,0.19337
0.63766,0.81533,0.1346,-0.13341,0.19293
0.63866,0.81598,0.1345,-0.13337,0.19248
0.63966,0.81663,0.13439,-0.13333,0.19203
0.64066,0.81728,0.13428,-0.13329,0.19158
0.64166,0.81792,0.13418,-0.13325,0.19113
0.64266,0.81856,0.13407,-0.1332,0.19068
0.64366,0.81921,0.13396,-0.13316,0.19023
0.64466,0.81986,0.13385,-0.13311,0.18978
0.64566,0.8205,0.13373,-0.13307,0.18934
0.64666,0.82114,0.13362,-0.13303,0.18889
0.64766,0.82178,0.1335,-0.13299,0.18845
0.64866,0.82242,0.13338,-0.13294,0.188
0.64966,0.82306,0.13326,-0.1329,0.18755
0.65066,0.82369,0.13314,-0.13286,0.18711
0.65166,0.82433,0.13302,-0.13281,0.18666
0.65266,0.82496,0.13289,-0.13277,0.18621
0.65366,0.82559,0.13277,-0.13273,0.18577
0.65466,0.82622,0.13265,-0.13269,0.18533
0.65566,0.82685,0.13252,-0.13264,0.18489
0.65666,0.82747,0.1324,-0.13259,0.18444
0.65766,0.82809,0.13227,-0.13254,0.18399
0.65866,0.8287,0.13215,-0.13249,0.18355
0.65966,0.82931,0.13203,-0.13243,0.18311
0.66067,0.82992,0.13191,-0.13238,0.18267
0.66167,0.83052,0.13179,-0.13232,0.18223
0.66267,0.83112,0.13168,-0.13226,0.1818
0.66367,0.83172,0.13157,-0.13221,0.18136
0.66467,0.83232,0.13147,-0.13215,0.18093
0.66567,0.83291,0.13136,-0.1321,0.1805
0.66667,0.8335,0.13125,-0.13205,0.18007
0.66767,0.83409,0.13114,-0.13199,0.17963
0.66867,0.83468,0.13103,-0.13194,0.17919
0.66967,0.83527,0.13091,-0.13188,0.17875
0.67067,0.83585,0.1308,-0.13182,0.17831
0.67167,0.83642,0.13069,-0.13176,0.17786
0.67267,0.837,0.13058,-0.13171,0.17742
0.67367,0.83757,0.13047,-0.13165,0.17698
0.67467,0.83814,0.13035,-0.1316,0.17654
0.67567,0.83871,0.13024,-0.13154,0.1761
0.67667,0.83928,0.13012,-0.13149,0.17566
0.67767,0.83985,0.13001,-0.13143,0.17522
0.67867,0.84042,0.12989,-0.13137,0.17478
0.67967,0.84099,0.12978,-0.13132,0.17434
0.68067,0.84155,0.12967,-0.13126,0.1739
0.68167,0.84212,0.12955,-0.13121,0.17346
0.68267,0.84268,0.12943,-0.13115,0.17302
0.68367,0.84324,0.12931,-0.13109,0.17258
0.68467,0.8438,0.12918,-0.13104,0.17214
0.68567,0.84436,0.12906,-0.13098,0.1717
0.68667,0.84492,0.12894,-0.13092,0.17127
0.68767,0.84548,0.12882,-0.13086,0.17083
0.68867,0.84604,0.12869,-0.1308,0.17039
0.68967,0.8466,0.12857,-0.13074,0.16994
0.69067,0.84716,0.12845,-0.13067,0.1695
0.69167,0.84771,0.12833,-0.13061,0.16906
0.69267,0.84826,0.1282,-0.13055,0.16861
0.69367,0.84881,0.12809,-0.13048,0.16817
0.69467,0.84936,0.12796,-0.13042,0.16772
0.69567,0.84991,0.12783,-0.13036,0.16728
0.69667,0.85047,0.1277,-0.13029,0.16684
0.69767,0.85102,0.12758,-0.13023,0.1664
0.69867,0.85157,0.12745,-0.13016,0.16596
0.69967,0.85212,0.12732,-0.1301,0.16553
0.70068,0.85267,0.12719,-0.13004,0.16508
0.70168,0.85322,0.12706,-0.12997,0.16464
0.70268,0.85377,0.12692,-0.12991,0.1642
0.70368,0.85431,0.12679,-0.12984,0.16376
0.70468,0.85486,0.12665,-0.12978,0.16332
0.70568,0.8554,0.12652,-0.12971,0.16289
0.70668,0.85594,0.12638,-0.12965,0.16245
0.70768,0.85648,0.12624,-0.12958,0.16201
0.70868,0.85702,0.1261,-0.12952,0.16157
0.70968,0.85755,0.12596,-0.12945,0.16113
0.71068,0.85809,0.12582,-0.12939,0.16068
0.71168,0.85862,0.12568,-0.12933,0.16024
0.71268,0.85916,0.12553,-0.12926,0.1598
0.71368,0.85969,0.12539,-0.1292,0.15935
0.71468,0.86023,0.12524,-0.12913,0.15891
0.71568,0.86077,0.12509,-0.12907,0.15847
0.71668,0.8613,0.12494,-0.129,0.15802
0.71768,0.86184,0.12479,-0.12893,0.15758
0.71868,0.86237,0.12464,-0.12886,0.15713
0.71968,0.8629,0.12449,-0.12879,0.15668
0.72068,0.86343,0.12434,-0.12872,0.15624
0.72168,0.86397,0.12418,-0.12865,0.15579
0.72268,0.8645,0.12402,-0.12858,0.15535
0.72368,0.86503,0.12386,-0.1285,0.1549
0.72468,0.86555,0.12371,-0.12843,0.15446
0.72568,0.86607,0.12356,-0.12835,0.15401
0.72668,0.8666,0.1234,-0.12827,0.15356
0.72768,0.86712,0.12323,-0.12819,0.15312
0.72868,0.86764,0.12305,-0.12811,0.15267
0.72968,0.86816,0.12288,-0.12803,0.15223
0.73068,0.86868,0.1227,-0.12795,0.15178
0.73168,0.8692,0.12252,-0.12787,0.15133
0.73268,0.86972,0.12235,-0.12778,0.15089
0.73368,0.87024,0.12217,-0.1277,0.15044
0.73468,0.87076,0.12199,-0.12761,0.15
0.73568,0.87127,0.12181,-0.12753,0.14955
0.73668,0.8718,0.12163,-0.12745,0.1491
0.73768,0.87232,0.12145,-0.12736,0.14866
0.73868,0.87284,0.12127,-0.12728,0.14821
0.73968,0.87336,0.1211,-0.1272,0.14777
0.74069,0.87388,0.12092,-0.12711,0.14732
0.74169,0.8744,0.12074,-0.12703,0.14689
0.74269,0.87492,0.12056,-0.12695,0.14644
0.74369,0.87543,0.12038,-0.12687,0.146
0.74469,0.87595,0.12019,-0.12679,0.14557
0.74569,0.87646,0.12001,-0.1267,0.14513
0.74669,0.87696,0.11982,-0.12662,0.14469
0.74769,0.87747,0.11962,-0.12654,0.14427
0.74869,0.87797,0.11943,-0.12646,0.14384
0.74969,0.87848,0.11923,-0.12638,0.14341
0.75069,0.87898,0.11903,-0.1263,0.14298
0.75169,0.87948,0.11883,-0.12622,0.14256
0.75269,0.87999,0.11863,-0.12614,0.14214
0.75369,0.88049,0.11843,-0.12606,0.14171
0.75469,0.881,0.11822,-0.12598,0.14128
0.75569,0.8815,0.11802,-0.1259,0.14086
0.75669,0.88201,0.1178,-0.12582,0.14044
0.75769,0.88251,0.1176,-0.12574,0.14002
0.75869,0.88302,0.11739,-0.12566,0.1396
0.75969,0.88352,0.11718,-0.12557,0.13918
0.76069,0.88402,0.11697,-0.12549,0.13876
0.76169,0.88453,0.11676,-0.1254,0.13834
0.76269,0.88503,0.11655,-0.12532,0.13792
0.76369,0.88553,0.11634,-0.12524,0.1375
0.76469,0.88604,0.11613,-0.12516,0.13708
0.76569,0.88655,0.11591,-0.12507,0.13666
0.76669,0.88705,0.1157,-0.12499,0.13624
0.76769,0.88755,0.11548,-0.1249,0.13582
0.76869,0.88805,0.11527,-0.12482,0.13541
0.76969,0.88855,0.11506,-0.12473,0.13499
0.77069,0.88906,0.11484,-0.12465,0.13458
0.77169,0.88956,0.11463,-0.12456,0.13417
0.77269,0.89006,0.11443,-0.12447,0.13377
0.77369,0.89056,0.11421,-0.12438,0.13336
0.77469,0.89105,0.114,-0.12429,0.13294
0.77569,0.89155,0.11378,-0.12421,0.13253
0.77669,0.89205,0.11357,-0.12412,0.13212
0.77769,0.89254,0.11335,-0.12403,0.13171
0.77869,0.89304,0.11313,-0.12394,0.1313
0.77969,0.89353,0.11291,-0.12384,0.13089
0.7807,0.89403,0.1127,-0.12375,0.13048
0.7817,0.89452,0.11248,-0.12365,0.13007
0.7827,0.89502,0.11226,-0.12355,0.12967
0.7837,0.89551,0.11204,-0.12345,0.12927
0.7847,0.89601,0.11182,-0.12335,0.12887
0.7857,0.8965,0.1116,-0.12325,0.12847
0.7867,0.897,0.11138,-0.12315,0.12807
0.7877,0.89749,0.11116,-0.12305,0.12766
0.7887,0.89799,0.11094,-0.12294,0.12726
0.7897,0.89849,0.11072,-0.12283,0.12687
0.7907,0.89898,0.1105,-0.12272,0.12647
0.7917,0.89948,0.11028,-0.1226,0.12608
0.7927,0.89997,0.11006,-0.12249,0.12569
0.7937,0.90047,0.10984,-0.12238,0.12531
0.7947,0.90097,0.10961,-0.12227,0.12492
0.7957,0.90146,0.10938,-0.12215,0.12453
0.7967,0.90196,0.10916,-0.12204,0.12414
0.7977,0.90246,0.10893,-0.12192,0.12376
0.7987,0.90296,0.1087,-0.1218,0.12337
0.7997,0.90346,0.10847,-0.12169,0.12299
0.8007,0.90395,0.10824,-0.12157,0.12261
0.8017,0.90445,0.108,-0.12144,0.12222
0.8027,0.90495,0.10777,-0.12132,0.12184
0.8037,0.90544,0.10754,-0.1212,0.12145
0.8047,0.90594,0.10731,-0.12108,0.12107
0.8057,0.90643,0.10708,-0.12096,0.12068
0.8067,0.90692,0.10685,-0.12083,0.12029
0.8077,0.90741,0.10663,-0.12071,0.1199
0.8087,0.9079,0.1064,-0.12059,0.11951
0.8097,0.9084,0.10617,-0.12046,0.11912
0.8107,0.90889,0.10594,-0.12034,0.11872
0.8117,0.90938,0.1057,-0.12022,0.11833
0.8127,0.90987,0.10547,-0.1201,0.11795
0.8137,0.91036,0.10524,-0.11998,0.11756
0.8147,0.91086,0.10501,-0.11986,0.11717
0.8157,0.90843,0.10433,-0.11941,0.1163
0.8167,0.91185,0.10454,-0.11962,0.11638
0.8177,0.91235,0.1043,-0.11951,0.116
0.8187,0.91284,0.10406,-0.11939,0.11561
0.8197,0.91334,0.10382,-0.11927,0.11523
0.82071,0.91384,0.10357,-0.11915,0.11484
0.82171,0.91433,0.10332,-0.11903,0.11445
0.82271,0.91483,0.10308,-0.11891,0.11407
0.82371,0.91532,0.10283,-0.11878,0.11368
0.82471,0.91582,0.10258,-0.11866,0.1133
0.82571,0.91631,0.10233,-0.11853,0.11292
0.82671,0.9168,0.10208,-0.1184,0.11254
0.82771,0.91729,0.10183,-0.11828,0.11215
0.82871,0.91778,0.10158,-0.11815,0.11177
0.82971,0.91826,0.10133,-0.11802,0.11139
0.83071,0.91875,0.10108,-0.11789,0.11101
0.83171,0.91923,0.10083,-0.11776,0.11062
0.83271,0.91972,0.10059,-0.11763,0.11024
0.83371,0.9202,0.10034,-0.1175,0.10986
0.83471,0.92069,0.10008,-0.11736,0.10947
0.83571,0.92116,0.099832,-0.11723,0.10909
0.83671,0.92164,0.099585,-0.1171,0.10871
0.83771,0.92212,0.099334,-0.11696,0.10833
0.83871,0.92259,0.099085,-0.11682,0.10795
0.83971,0.92306,0.098835,-0.11669,0.10758
0.84071,0.92354,0.098587,-0.11655,0.1072
0.84171,0.92401,0.098337,-0.11642,0.10682
0.84271,0.92448,0.098091,-0.11628,0.10645
0.84371,0.92494,0.097847,-0.11615,0.10607
0.84471,0.9254,0.097602,-0.11601,0.1057
0.84571,0.92586,0.097365,-0.11588,0.10533
0.84671,0.92632,0.097122,-0.11575,0.10495
0.84771,0.92677,0.096882,-0.11562,0.10458
0.84871,0.92722,0.096643,-0.11549,0.10421
0.84971,0.92767,0.096405,-0.11535,0.10384
0.85071,0.92812,0.096168,-0.11522,0.10347
0.85171,0.92856,0.095934,-0.11508,0.10309
0.85271,0.929,0.0957,-0.11495,0.10272
0.85371,0.92944,0.095468,-0.11482,0.10236
0.85471,0.92988,0.095231,-0.11468,0.10199
0.85571,0.93032,0.094997,-0.11455,0.10162
0.85671,0.93075,0.09476,-0.11442,0.10126
0.85771,0.93119,0.094522,-0.11429,0.10089
0.85871,0.93162,0.094287,-0.11415,0.10052
0.85971,0.93205,0.094049,-0.11402,0.10016
0.86072,0.93248,0.093812,-0.11389,0.099789
0.86172,0.93291,0.09357,-0.11376,0.099422
0.86272,0.93334,0.09333,-0.11362,0.099052
0.86372,0.93377,0.093088,-0.11349,0.09868
0.86472,0.9342,0.092845,-0.11336,0.09831
0.86572,0.93463,0.092602,-0.11323,0.097941
0.86672,0.93505,0.092359,-0.1131,0.097571
0.86772,0.93548,0.092115,-0.11297,0.0972
0.86872,0.93591,0.091867,-0.11284,0.096832
0.86972,0.93634,0.091618,-0.11271,0.096463
0.87072,0.93677,0.09137,-0.11258,0.096094
0.87172,0.93719,0.091128,-0.11245,0.095727
0.87272,0.93762,0.090883,-0.11232,0.095362
0.87372,0.93805,0.090639,-0.11219,0.094997
0.87472,0.93847,0.090399,-0.11206,0.094636
0.87572,0.93889,0.090158,-0.11193,0.094273
0.87672,0.93931,0.089918,-0.11179,0.093912
0.87772,0.93973,0.08968,-0.11166,0.093551
0.87872,0.94015,0.089438,-0.11153,0.09319
0.87972,0.94057,0.089195,-0.1114,0.092833
0.88072,0.94099,0.088954,-0.11128,0.092475
0.88172,0.9414,0.088711,-0.11115,0.092119
0.88272,0.94181,0.088466,-0.11102,0.091766
0.88372,0.94222,0.088223,-0.11089,0.09141
0.88472,0.94263,0.087977,-0.11076,0.091057
0.88572,0.94304,0.08773,-0.11063,0.090707
0.88672,0.94345,0.087483,-0.1105,0.090359
0.88772,0.94386,0.087234,-0.11036,0.090013
0.88872,0.94427,0.086986,-0.11023,0.089669
0.88972,0.94468,0.08674,-0.1101,0.089326
0.89072,0.94509,0.086495,-0.10996,0.088983
0.89172,0.94549,0.08625,-0.10982,0.088645
0.89272,0.9459,0.086002,-0.10969,0.088313
0.89372,0.94631,0.08575,-0.10955,0.087984
0.89472,0.94671,0.085501,-0.10941,0.087653
0.89572,0.94712,0.085253,-0.10927,0.087326
0.89672,0.94752,0.085001,-0.10914,0.086996
0.89772,0.94793,0.084749,-0.109,0.086667
0.89872,0.94833,0.084498,-0.10886,0.086338
0.89972,0.94874,0.084249,-0.10872,0.086011
0.90073,0.94914,0.084001,-0.10858,0.085682
0.90173,0.94954,0.083759,-0.10844,0.085354
0.90273,0.94994,0.083513,-0.1083,0.085022
0.90373,0.95034,0.08327,-0.10817,0.084692
0.90473,0.95074,0.083027,-0.10803,0.084365
0.90573,0.95114,0.082782,-0.10789,0.084038
0.90673,0.95153,0.082534,-0.10775,0.083715
0.90773,0.95193,0.08229,-0.1076,0.083388
0.90873,0.95232,0.082043,-0.10746,0.083066
0.90973,0.95272,0.081798,-0.10732,0.082746
0.91073,0.95311,0.081554,-0.10718,0.082426
0.91173,0.9535,0.08131,-0.10704,0.082103
0.91273,0.95389,0.081066,-0.1069,0.081784
0.91373,0.95429,0.08082,-0.10676,0.081467
0.91473,0.95468,0.080573,-0.10661,0.081152
0.91573,0.95507,0.080329,-0.10647,0.080835
0.91673,0.95546,0.080082,-0.10633,0.08052
0.91773,0.95585,0.079833,-0.1062,0.080207
0.91873,0.95623,0.079588,-0.10606,0.079895
0.91973,0.95662,0.079344,-0.10592,0.079585
0.92073,0.95701,0.0791,-0.10578,0.079278
0.92173,0.95739,0.078856,-0.10564,0.078972
0.92273,0.95778,0.078617,-0.1055,0.078666
0.92373,0.95816,0.078375,-0.10536,0.07836
0.92473,0.95855,0.078133,-0.10522,0.078056
0.92573,0.95893,0.077889,-0.10509,0.077755
0.92673,0.95932,0.077646,-0.10495,0.077453
0.92773,0.9597,0.0774,-0.10481,0.077155
0.92873,0.96008,0.077159,-0.10467,0.076849
0.92973,0.96046,0.076914,-0.10454,0.076549
0.93073,0.96084,0.076672,-0.1044,0.076248
0.93173,0.96122,0.076429,-0.10426,0.075947
0.93273,0.9616,0.076184,-0.10413,0.075646
0.93373,0.96198,0.075935,-0.104,0.075347
0.93473,0.96235,0.075685,-0.10386,0.075049
0.93573,0.96273,0.075441,-0.10373,0.074753
0.93673,0.96311,0.075199,-0.1036,0.07446
0.93773,0.96348,0.074958,-0.10347,0.074168
0.93873,0.96386,0.074709,-0.10334,0.073872
0.93973,0.96423,0.074463,-0.10321,0.073575
0.94074,0.9646,0.074218,-0.10307,0.073278
0.94174,0.96497,0.073973,-0.10294,0.072982
0.94274,0.96534,0.073731,-0.10281,0.072684
0.94374,0.9657,0.07349,-0.10268,0.07239
0.94474,0.96606,0.073252,-0.10254,0.072097
0.94574,0.96643,0.07301,-0.10241,0.071809
0.94674,0.96679,0.072768,-0.10228,0.071514
0.94774,0.96715,0.072528,-0.10215,0.071225
0.94874,0.96751,0.072286,-0.10202,0.070939
0.94974,0.96787,0.072042,-0.10189,0.070651
0.95074,0.96823,0.071795,-0.10176,0.070364
0.95174,0.96859,0.071547,-0.10164,0.070081
0.95274,0.96894,0.0713,-0.10151,0.069797
0.95374,0.9693,0.07105,-0.10138,0.069515
0.95474,0.96966,0.070802,-0.10125,0.069234
0.95574,0.97002,0.070555,-0.10113,0.068956
0.95674,0.97038,0.070307,-0.101,0.068679
0.95774,0.97073,0.07006,-0.10087,0.068402
0.95874,0.97108,0.069817,-0.10075,0.068128
0.95974,0.97144,0.069573,-0.10062,0.067853
0.96074,0.97178,0.069333,-0.1005,0.067579
0.96174,0.97213,0.069093,-0.10037,0.067306
0.96274,0.97247,0.068854,-0.10024,0.067036
0.96374,0.97282,0.068614,-0.10011,0.066771
0.96474,0.97316,0.068374,-0.099982,0.066509
0.96574,0.97351,0.068134,-0.09985,0.066243
0.96674,0.97385,0.067897,-0.099719,0.06598
0.96774,0.97419,0.067663,-0.099587,0.065715
0.96874,0.97453,0.06743,-0.099457,0.065453
0.96974,0.97487,0.067196,-0.099327,0.065193
0.97074,0.97521,0.066963,-0.099198,0.064935
0.97174,0.97554,0.06673,-0.099069,0.064677
0.97274,0.97587,0.066497,-0.098941,0.064419
0.97374,0.97621,0.066265,-0.098814,0.06416
0.97474,0.97654,0.066035,-0.098687,0.063905
0.97574,0.97686,0.065803,-0.09856,0.063651
0.97674,0.97719,0.065572,-0.098432,0.063399
0.97774,0.97752,0.065339,-0.098305,0.063149
0.97874,0.97784,0.065106,-0.098178,0.062898
0.97974,0.97817,0.064873,-0.098052,0.062647
0.98075,0.9785,0.064638,-0.097928,0.062395
0.98175,0.97882,0.064403,-0.097804,0.062145
0.98275,0.97914,0.064168,-0.09768,0.061894
0.98375,0.97947,0.063934,-0.097557,0.061648
0.98475,0.97979,0.0637,-0.097435,0.0614
0.98575,0.98011,0.063466,-0.097313,0.061154
0.98675,0.98043,0.063232,-0.09719,0.06091
0.98775,0.98075,0.062997,-0.097068,0.060668
0.98875,0.98107,0.062762,-0.096945,0.060426
0.98975,0.98139,0.062529,-0.096821,0.060186
0.99075,0.9817,0.062295,-0.096697,0.059947
0.99175,0.98202,0.062062,-0.096573,0.059712
0.99275,0.98233,0.061829,-0.096447,0.059476
0.99375,0.98264,0.061595,-0.096322,0.059241
0.99475,0.98296,0.061361,-0.096196,0.059008
0.99575,0.98327,0.061129,-0.096072,0.058774
0.99675,0.98358,0.060896,-0.095948,0.058542
0.99775,0.98389,0.060661,-0.095824,0.058311
0.99875,0.9842,0.060427,-0.095699,0.058081
0.99975,0.98451,0.060191,-0.095574,0.057853
1.0008,0.98482,0.059954,-0.095449,0.057624
1.0018,0.98512,0.059718,-0.095325,0.0574
1.0028,0.98543,0.059484,-0.0952,0.057176
1.0038,0.98574,0.059253,-0.095075,0.056951
1.0048,0.98604,0.059024,-0.09495,0.056728
1.0058,0.98634,0.058793,-0.094826,0.056504
1.0068,0.98664,0.058562,-0.094701,0.056282
1.0078,0.98694,0.058331,-0.094577,0.056061
1.0088,0.98723,0.058102,-0.094452,0.055841
1.0098,0.98753,0.057872,-0.094327,0.055623
1.0108,0.98783,0.057645,-0.094201,0.055405
1.0118,0.98812,0.057416,-0.094075,0.055191
1.0128,0.98841,0.057187,-0.093949,0.054976
1.0138,0.98871,0.056959,-0.093822,0.054762
1.0148,0.989,0.056731,-0.093695,0.054547
1.0158,0.98929,0.056504,-0.093568,0.054336
1.0168,0.98958,0.056277,-0.093441,0.054122
1.0178,0.98987,0.056055,-0.093314,0.05391
1.0188,0.99016,0.055831,-0.093187,0.053701
1.0198,0.99045,0.055606,-0.093061,0.053492
1.0208,0.99073,0.055382,-0.092933,0.053284
1.0218,0.99102,0.055158,-0.092806,0.053077
1.0228,0.9913,0.054935,-0.092679,0.05287
1.0238,0.99159,0.054717,-0.092554,0.052665
1.0248,0.99187,0.054496,-0.092428,0.05246
1.0258,0.99215,0.054274,-0.092303,0.052254
1.0268,0.99243,0.054054,-0.092178,0.052049
1.0278,0.99271,0.053833,-0.092053,0.051844
1.0288,0.99299,0.053611,-0.091927,0.05164
1.0298,0.99328,0.053387,-0.091801,0.051437
1.0308,0.99356,0.053167,-0.091675,0.051233
1.0318,0.99384,0.052947,-0.091548,0.051032
1.0328,0.99412,0.052729,-0.091422,0.050829
1.0338,0.9944,0.052511,-0.091295,0.050628
1.0348,0.99467,0.052294,-0.091168,0.050428
1.0358,0.99495,0.052079,-0.091041,0.05023
1.0368,0.99523,0.051866,-0.090914,0.050032
1.0378,0.99551,0.051652,-0.090788,0.049835
1.0388,0.99578,0.051438,-0.090661,0.049638
1.0398,0.99605,0.051225,-0.090535,0.049441
1.0408,0.99633,0.051011,-0.090409,0.049246
1.0418,0.9966,0.050798,-0.090283,0.04905
1.0428,0.99687,0.050588,-0.090158,0.048853
1.0438,0.99714,0.050376,-0.090032,0.048659
1.0448,0.9974,0.050163,-0.089906,0.048466
1.0458,0.99767,0.04995,-0.08978,0.048274
1.0468,0.99794,0.049737,-0.089655,0.048084
1.0478,0.99821,0.049526,-0.08953,0.047896
1.0488,0.99847,0.049315,-0.089406,0.047708
1.0498,0.99874,0.049107,-0.089281,0.047518
1.0508,0.99901,0.048896,-0.089156,0.047331
1.0518,0.99928,0.048686,-0.08903,0.047146
1.0528,0.99955,0.048479,-0.088905,0.04696
1.0538,0.99982,0.04827,-0.088779,0.046774
1.0548,1.0001,0.048063,-0.088655,0.04659
1.0558,1.0004,0.047858,-0.08853,0.046406
1.0568,1.0006,0.047653,-0.088406,0.046222
1.0578,1.0009,0.047447,-0.088281,0.046039
1.0588,1.0012,0.047243,-0.088157,0.045858
1.0598,1.0014,0.047041,-0.088032,0.045677
1.0608,1.0017,0.046838,-0.087907,0.045497
1.0618,1.002,0.046634,-0.087781,0.045317
1.0628,1.0022,0.046434,-0.087656,0.045136
1.0638,1.0025,0.046231,-0.08753,0.044955
1.0648,1.0028,0.046028,-0.087405,0.044778
1.0658,1.003,0.045827,-0.087281,0.044599
1.0668,1.0033,0.04563,-0.087158,0.044425
1.0678,1.0036,0.045432,-0.087036,0.044249
1.0688,1.0038,0.045237,-0.086914,0.044074
1.0698,1.0041,0.04504,-0.086791,0.043898
1.0708,1.0043,0.044846,-0.086669,0.043723
1.0718,1.0046,0.044652,-0.086547,0.043549
1.0728,1.0048,0.044439,-0.086428,0.043367
1.0738,1.0051,0.044249,-0.086309,0.043197
1.0748,1.0053,0.04406,-0.086191,0.043027
1.0758,1.0056,0.043872,-0.086072,0.042859
1.0768,1.0058,0.043684,-0.085954,0.042689
1.0778,1.0061,0.043498,-0.085836,0.04252
1.0788,1.0063,0.043313,-0.085717,0.042351
1.0798,1.0065,0.043127,-0.085599,0.042183
1.0808,1.0068,0.042941,-0.085482,0.042017
1.0818,1.007,0.042757,-0.085364,0.04185
1.0828,1.0072,0.042575,-0.085247,0.041683
1.0838,1.0075,0.042391,-0.085131,0.041519
1.0848,1.0077,0.042211,-0.085015,0.041353
1.0858,1.008,0.042031,-0.084898,0.041188
1.0868,1.0082,0.041848,-0.084782,0.041027
1.0878,1.0084,0.041667,-0.084666,0.040864
1.0888,1.0086,0.041488,-0.08455,0.040703
1.0898,1.0089,0.041308,-0.084434,0.040544
1.0908,1.0091,0.041131,-0.084319,0.040386
1.0918,1.0093,0.040956,-0.084204,0.040228
1.0928,1.0095,0.040779,-0.084089,0.040071
1.0938,1.0098,0.040604,-0.083975,0.039914
1.0948,1.01,0.040431,-0.083861,0.039759
1.0958,1.0102,0.040257,-0.083746,0.039606
1.0968,1.0104,0.040086,-0.083631,0.039454
1.0978,1.0106,0.039915,-0.083517,0.0393
1.0988,1.0108,0.039745,-0.083402,0.039148
1.0998,1.0111,0.039576,-0.083288,0.038995
1.1008,1.0113,0.039408,-0.083173,0.038843
1.1018,1.0115,0.039241,-0.083059,0.038693
1.1028,1.0117,0.039075,-0.082945,0.038542
1.1038,1.0119,0.038911,-0.082831,0.038393
1.1048,1.0121,0.038745,-0.082718,0.038243
1.1058,1.0123,0.038579,-0.082606,0.038093
1.1068,1.0125,0.038415,-0.082493,0.037943
1.1078,1.0127,0.03825,-0.082382,0.037795
1.1088,1.0129,0.038086,-0.08227,0.037648
1.1098,1.0131,0.037922,-0.08216,0.0375
1.1108,1.0133,0.037759,-0.08205,0.037355
1.1118,1.0135,0.037597,-0.081942,0.037209
1.1128,1.0137,0.037434,-0.081834,0.037062
1.1138,1.0139,0.037273,-0.081727,0.036915
1.1148,1.0141,0.037111,-0.081621,0.036769
1.1158,1.0143,0.036951,-0.081515,0.036623
1.1168,1.0145,0.036791,-0.081408,0.036481
1.1178,1.0147,0.036633,-0.081302,0.036339
1.1188,1.0149,0.036477,-0.081197,0.036197
1.1198,1.0151,0.036321,-0.081092,0.036056
1.1208,1.0152,0.036168,-0.080987,0.035917
1.1218,1.0154,0.036013,-0.080882,0.035776
1.1228,1.0156,0.035859,-0.080777,0.035638
1.1238,1.0158,0.035706,-0.080671,0.0355
1.1248,1.016,0.035555,-0.080566,0.035363
1.1258,1.0162,0.035406,-0.080461,0.035228
1.1268,1.0164,0.035257,-0.080355,0.035093
1.1278,1.0166,0.035108,-0.080249,0.034959
1.1288,1.0167,0.034959,-0.080144,0.034826
1.1298,1.0169,0.034811,-0.080038,0.034694
1.1308,1.0171,0.034664,-0.079932,0.034562
1.1318,1.0173,0.034516,-0.079826,0.034431
1.1328,1.0175,0.03437,-0.07972,0.034301
1.1338,1.0177,0.034223,-0.079613,0.034173
1.1348,1.0178,0.034078,-0.079508,0.034044
1.1358,1.018,0.033933,-0.079402,0.033916
1.1368,1.0182,0.033788,-0.079297,0.033789
1.1378,1.0184,0.033646,-0.079192,0.033663
1.1388,1.0186,0.033502,-0.079087,0.033538
1.1398,1.0187,0.033359,-0.078981,0.033414
1.1408,1.0189,0.033216,-0.078876,0.03329
1.1418,1.0191,0.033075,-0.078771,0.033166
1.1428,1.0193,0.032933,-0.078666,0.033043
1.1438,1.0194,0.032791,-0.078561,0.032921
1.1448,1.0196,0.03265,-0.078456,0.0328
1.1458,1.0198,0.032507,-0.078352,0.032678
1.1468,1.02,0.032367,-0.078248,0.032557
1.1478,1.0202,0.032227,-0.078145,0.032436
1.1488,1.0203,0.032087,-0.078041,0.032317
1.1498,1.0205,0.031948,-0.077937,0.032198
1.1508,1.0207,0.031809,-0.077834,0.032081
1.1518,1.0209,0.031671,-0.07773,0.031963
1.1528,1.021,0.031533,-0.077627,0.031847
1.1538,1.0212,0.031398,-0.077524,0.03173
1.1548,1.0214,0.031262,-0.077421,0.031615
1.1558,1.0215,0.031128,-0.077318,0.031501
1.1568,1.0217,0.030994,-0.077215,0.031386
1.1578,1.0219,0.03086,-0.077113,0.031273
1.1588,1.022,0.030727,-0.077011,0.03116
1.1598,1.0222,0.030596,-0.076909,0.031048
1.1608,1.0224,0.030466,-0.076807,0.030937
1.1618,1.0225,0.030337,-0.076705,0.030827
1.1628,1.0227,0.030206,-0.076603,0.030718
1.1638,1.0229,0.030078,-0.076502,0.030608
1.1648,1.023,0.029951,-0.0764,0.030501
1.1658,1.0232,0.029826,-0.076299,0.030393
1.1668,1.0234,0.029702,-0.0762,0.030285
1.1678,1.0235,0.029578,-0.076101,0.030177
1.1688,1.0237,0.029456,-0.076004,0.030068
1.1698,1.0238,0.029334,-0.075906,0.02996
1.1708,1.024,0.029214,-0.07581,0.029852
1.1718,1.0241,0.029094,-0.075714,0.029744
1.1728,1.0243,0.028974,-0.075618,0.029636
1.1738,1.0244,0.028855,-0.075524,0.029528
1.1748,1.0246,0.028738,-0.07543,0.029421
1.1758,1.0247,0.02862,-0.075335,0.029315
1.1768,1.0249,0.028503,-0.075241,0.029209
1.1778,1.025,0.028385,-0.075147,0.029104
1.1788,1.0252,0.028269,-0.075053,0.028999
1.1798,1.0253,0.028153,-0.074959,0.028895
1.1808,1.0255,0.028038,-0.074865,0.028791
1.1818,1.0256,0.027922,-0.07477,0.028689
1.1828,1.0258,0.027804,-0.074675,0.028588
1.1838,1.0259,0.02769,-0.07458,0.028486
1.1848,1.026,0.027577,-0.074486,0.028384
1.1858,1.0262,0.027463,-0.074392,0.028282
1.1868,1.0263,0.027349,-0.074298,0.02818
1.1878,1.0265,0.027235,-0.074204,0.02808
1.1888,1.0266,0.027122,-0.074111,0.027978
1.1898,1.0267,0.027011,-0.074018,0.027877
1.1908,1.0269,0.026899,-0.073924,0.027776
1.1918,1.027,0.026785,-0.073831,0.027676
1.1928,1.0272,0.026674,-0.073739,0.027575
1.1938,1.0273,0.026563,-0.073646,0.027474
1.1948,1.0274,0.026452,-0.073554,0.027374
1.1958,1.0276,0.026341,-0.073461,0.027274
1.1968,1.0277,0.026228,-0.07337,0.027175
1.1978,1.0278,0.026119,-0.073279,0.027074
1.1988,1.028,0.026011,-0.073189,0.026974
1.1998,1.0281,0.025906,-0.0731,0.026873
1.2008,1.0282,0.025799,-0.073011,0.026774
1.2018,1.0284,0.025692,-0.072922,0.026676
1.2028,1.0285,0.025586,-0.072834,0.026578
1.2038,1.0286,0.025479,-0.072745,0.026481
1.2048,1.0287,0.025371,-0.072657,0.026384
1.2058,1.0289,0.025263,-0.072568,0.026288
1.2068,1.029,0.025156,-0.07248,0.026191
1.2078,1.0291,0.025049,-0.072393,0.026096
1.2088,1.0293,0.024942,-0.072305,0.026
1.2098,1.0294,0.024837,-0.072218,0.025905
1.2108,1.0295,0.02473,-0.072131,0.025811
1.2118,1.0296,0.024624,-0.072045,0.025716
1.2128,1.0298,0.024518,-0.071958,0.025622
1.2138,1.0299,0.024412,-0.071872,0.025528
1.2148,1.03,0.024307,-0.071787,0.025432
1.2158,1.0301,0.024202,-0.071701,0.02534
1.2168,1.0303,0.024097,-0.071615,0.025246
1.2178,1.0304,0.023993,-0.07153,0.025152
1.2188,1.0305,0.023888,-0.071445,0.025058
1.2198,1.0306,0.023786,-0.07136,0.024963
1.2208,1.0307,0.023682,-0.071275,0.02487
1.2218,1.0309,0.023579,-0.071192,0.024777
1.2228,1.031,0.023477,-0.071108,0.024683
1.2238,1.0311,0.023376,-0.071025,0.02459
1.2248,1.0312,0.023275,-0.070941,0.024497
1.2258,1.0313,0.023174,-0.070857,0.024406
1.2268,1.0314,0.023075,-0.070773,0.024313
1.2278,1.0315,0.022976,-0.07069,0.024221
1.2288,1.0316,0.022877,-0.070607,0.024129
1.2298,1.0318,0.02278,-0.070524,0.024038
1.2308,1.0319,0.022682,-0.070441,0.023948
1.2318,1.032,0.022585,-0.070359,0.023856
1.2328,1.0321,0.022489,-0.070276,0.023765
1.2338,1.0322,0.022393,-0.070193,0.023674
1.2348,1.0323,0.022297,-0.070111,0.023582
1.2358,1.0324,0.022203,-0.070029,0.02349
1.2368,1.0325,0.022108,-0.069946,0.023399
1.2378,1.0326,0.022014,-0.069864,0.023308
1.2388,1.0327,0.021921,-0.069782,0.023217
1.2398,1.0328,0.021827,-0.0697,0.023127
1.2408,1.0329,0.021734,-0.069619,0.023038
1.2418,1.033,0.021641,-0.069537,0.022949
1.2428,1.0331,0.021549,-0.069456,0.02286
1.2438,1.0332,0.021458,-0.069374,0.022771
1.2448,1.0333,0.021366,-0.069294,0.022683
1.2458,1.0334,0.021273,-0.069213,0.022596
1.2468,1.0335,0.021182,-0.069133,0.022508
1.2478,1.0336,0.021091,-0.069054,0.02242
1.2488,1.0337,0.021,-0.068975,0.022331
1.2498,1.0338,0.02091,-0.068897,0.022243
1.2508,1.0339,0.020819,-0.068818,0.022156
1.2518,1.034,0.020728,-0.06874,0.022069
1.2528,1.0341,0.020638,-0.068662,0.021983
1.2538,1.0342,0.020546,-0.068584,0.021897
1.2548,1.0343,0.020456,-0.068507,0.02181
1.2558,1.0344,0.020367,-0.06843,0.021723
1.2568,1.0345,0.020278,-0.068354,0.021637
1.2578,1.0346,0.020189,-0.068278,0.02155
1.2588,1.0347,0.020099,-0.068202,0.021464
1.2598,1.0348,0.020011,-0.068126,0.021379
1.2608,1.0349,0.019923,-0.068051,0.021294
1.2618,1.035,0.019833,-0.067976,0.02121
1.2628,1.0351,0.019746,-0.067901,0.021127
1.2638,1.0351,0.019658,-0.067825,0.021042
1.2648,1.0352,0.019571,-0.06775,0.020959
1.2658,1.0353,0.019485,-0.067675,0.020876
1.2668,1.0354,0.019398,-0.067599,0.020794
1.2678,1.0355,0.019313,-0.067524,0.020711
1.2688,1.0356,0.019227,-0.067448,0.020628
1.2698,1.0357,0.019141,-0.067373,0.020546
1.2708,1.0358,0.019055,-0.067297,0.020464
1.2718,1.0359,0.018971,-0.067221,0.020382
1.2728,1.0359,0.018886,-0.067146,0.0203
1.2738,1.036,0.018801,-0.06707,0.020218
1.2748,1.0361,0.018717,-0.066995,0.020137
1.2758,1.0362,0.018633,-0.066919,0.020057
1.2768,1.0363,0.01855,-0.066844,0.019977
1.2778,1.0364,0.018467,-0.066768,0.019897
1.2788,1.0365,0.018383,-0.066693,0.019818
1.2798,1.0366,0.0183,-0.066618,0.019738
1.2808,1.0366,0.018218,-0.066543,0.01966
1.2818,1.0367,0.018136,-0.066468,0.019581
1.2828,1.0368,0.018054,-0.066393,0.019504
1.2838,1.0369,0.017973,-0.066318,0.019426
1.2848,1.037,0.017891,-0.066244,0.019349
1.2858,1.0371,0.017811,-0.06617,0.019273
1.2868,1.0371,0.01773,-0.066097,0.019197
1.2878,1.0372,0.017649,-0.066023,0.019121
1.2888,1.0373,0.017569,-0.06595,0.019046
1.2898,1.0374,0.017489,-0.065876,0.018971
1.2908,1.0375,0.017409,-0.065802,0.018896
1.2918,1.0376,0.01733,-0.06573,0.018822
1.2928,1.0377,0.017251,-0.065657,0.018748
1.2938,1.0377,0.017172,-0.065584,0.018674
1.2948,1.0378,0.017093,-0.065512,0.018601
1.2958,1.0379,0.017014,-0.06544,0.018527
1.2968,1.038,0.016936,-0.065369,0.018454
1.2978,1.0381,0.016859,-0.065297,0.018381
1.2988,1.0381,0.016782,-0.065225,0.018309
1.2998,1.0382,0.016706,-0.065153,0.018237
1.3008,1.0383,0.016631,-0.065081,0.018164
1.3018,1.0384,0.016556,-0.06501,0.018093
1.3028,1.0385,0.016481,-0.064938,0.018023
1.3038,1.0385,0.016408,-0.064867,0.017953
1.3048,1.0386,0.016334,-0.064795,0.017882
1.3058,1.0387,0.016261,-0.064724,0.017811
1.3068,1.0388,0.016188,-0.064653,0.017741
1.3078,1.0389,0.016115,-0.064582,0.017672
1.3088,1.0389,0.016043,-0.064512,0.017603
1.3098,1.039,0.01597,-0.064441,0.017534
1.3108,1.0391,0.015898,-0.06437,0.017468
1.3118,1.0392,0.015827,-0.064299,0.0174
1.3128,1.0392,0.015757,-0.064229,0.017331
1.3138,1.0393,0.015687,-0.064158,0.017262
1.3148,1.0394,0.015618,-0.064087,0.017195
1.3158,1.0395,0.015548,-0.064016,0.017128
1.3168,1.0395,0.01548,-0.063945,0.017061
1.3178,1.0396,0.015411,-0.063874,0.016995
1.3188,1.0397,0.015343,-0.063804,0.016929
1.3198,1.0398,0.015276,-0.063734,0.016863
1.3208,1.0398,0.015208,-0.063664,0.016797
1.3218,1.0399,0.015142,-0.063594,0.016731
1.3228,1.04,0.015075,-0.063525,0.016665
1.3238,1.0401,0.015009,-0.063455,0.016599
1.3248,1.0401,0.014944,-0.063386,0.01653
1.3258,1.0402,0.014878,-0.063317,0.016464
1.3268,1.0403,0.014813,-0.063248,0.016398
1.3278,1.0403,0.014748,-0.06318,0.016332
1.3288,1.0404,0.014685,-0.063112,0.016267
1.3298,1.0405,0.014622,-0.063044,0.016201
1.3308,1.0406,0.014559,-0.062977,0.016136
1.3318,1.0406,0.014496,-0.062909,0.016071
1.3328,1.0407,0.014434,-0.062842,0.016006
1.3338,1.0408,0.014372,-0.062775,0.015941
1.3348,1.0408,0.014311,-0.062709,0.015876
1.3358,1.0409,0.01425,-0.062642,0.015812
1.3368,1.041,0.014191,-0.062576,0.015746
1.3378,1.041,0.014131,-0.06251,0.015682
1.3388,1.0411,0.014071,-0.062444,0.015618
1.3398,1.0412,0.014012,-0.062378,0.015555
1.3408,1.0412,0.013953,-0.062312,0.015491
1.3418,1.0413,0.013895,-0.062247,0.015428
1.3428,1.0414,0.013838,-0.062181,0.015365
1.3438,1.0414,0.01378,-0.062115,0.015303
1.3448,1.0415,0.013724,-0.06205,0.015241
1.3458,1.0415,0.013667,-0.061984,0.015179
1.3468,1.0416,0.013611,-0.061918,0.015118
1.3478,1.0417,0.013556,-0.061852,0.015056
1.3488,1.0417,0.013501,-0.061787,0.014993
1.3498,1.0418,0.013446,-0.061721,0.014932
1.3508,1.0419,0.013391,-0.061656,0.014871
1.3518,1.0419,0.013336,-0.061591,0.014811
1.3528,1.042,0.013282,-0.061527,0.01475
1.3538,1.042,0.013228,-0.061462,0.01469
1.3548,1.0421,0.013175,-0.061398,0.01463
1.3558,1.0422,0.01312,-0.061334,0.014571
1.3568,1.0422,0.013067,-0.06127,0.014512
1.3578,1.0423,0.013014,-0.061206,0.014453
1.3588,1.0424,0.012961,-0.061142,0.014394
1.3598,1.0424,0.012908,-0.061079,0.014336
1.3608,1.0425,0.012856,-0.061015,0.014276
1.3618,1.0425,0.012804,-0.060952,0.014218
1.3628,1.0426,0.012752,-0.060889,0.014161
1.3638,1.0426,0.0127,-0.060826,0.014103
1.3648,1.0427,0.012649,-0.060764,0.014046
1.3658,1.0428,0.012598,-0.060701,0.013988
1.3668,1.0428,0.012547,-0.060638,0.013932
1.3678,1.0429,0.012496,-0.060575,0.013876
1.3688,1.0429,0.012445,-0.060512,0.01382
1.3698,1.043,0.012394,-0.060449,0.013764
1.3708,1.043,0.012343,-0.060386,0.013708
1.3718,1.0431,0.012293,-0.060323,0.013651
1.3728,1.0432,0.012243,-0.06026,0.013596
1.3738,1.0432,0.012193,-0.060197,0.01354
1.3748,1.0433,0.012143,-0.060134,0.013485
1.3758,1.0433,0.012093,-0.060072,0.01343
1.3768,1.0434,0.012043,-0.060009,0.013375
1.3778,1.0434,0.011993,-0.059946,0.013318
1.3788,1.0435,0.011944,-0.059883,0.013264
1.3798,1.0436,0.011895,-0.059821,0.013209
1.3808,1.0436,0.011846,-0.059758,0.013154
1.3818,1.0437,0.011797,-0.059696,0.0131
1.3828,1.0437,0.011749,-0.059634,0.013046
1.3838,1.0438,0.0117,-0.059572,0.012991
1.3848,1.0438,0.011652,-0.05951,0.012937
1.3858,1.0439,0.011605,-0.059448,0.012883
1.3868,1.0439,0.011557,-0.059386,0.01283
1.3878,1.044,0.01151,-0.059325,0.012776
1.3888,1.044,0.011463,-0.059263,0.012722
1.3898,1.0441,0.011416,-0.059201,0.01267
1.3908,1.0441,0.011369,-0.05914,0.012617
1.3918,1.0442,0.011324,-0.059078,0.012565
1.3928,1.0442,0.011278,-0.059016,0.012513
1.3938,1.0443,0.011233,-0.058955,0.012461
1.3948,1.0443,0.011188,-0.058894,0.012409
1.3958,1.0444,0.011143,-0.058832,0.012357
1.3968,1.0444,0.011099,-0.058772,0.012306
1.3978,1.0445,0.011055,-0.058711,0.012255
1.3988,1.0445,0.011012,-0.05865,0.012205
1.3998,1.0446,0.010969,-0.058589,0.012155
1.4009,1.0446,0.010926,-0.058528,0.012105
1.4019,1.0447,0.010883,-0.058467,0.012056
1.4029,1.0447,0.010839,-0.058406,0.012006
1.4039,1.0448,0.010797,-0.058345,0.011958
1.4049,1.0413,0.010718,-0.05811,0.011866
1.4059,1.0449,0.010713,-0.058224,0.011861
1.4069,1.0449,0.010671,-0.058163,0.011812
1.4079,1.045,0.010629,-0.058103,0.011764
1.4089,1.045,0.010588,-0.058043,0.011715
1.4099,1.045,0.010546,-0.057982,0.011667
1.4109,1.0451,0.010506,-0.057922,0.011618
1.4119,1.0451,0.010465,-0.057862,0.01157
1.4129,1.0452,0.010424,-0.057802,0.011522
1.4139,1.0452,0.010384,-0.057741,0.011474
1.4149,1.0453,0.010343,-0.057681,0.011426
1.4159,1.0453,0.010303,-0.057621,0.011379
1.4169,1.0454,0.010262,-0.057561,0.011331
1.4179,1.0454,0.010222,-0.057501,0.011284
1.4189,1.0455,0.010183,-0.057441,0.011236
1.4199,1.0455,0.010144,-0.057381,0.011189
1.4209,1.0455,0.010104,-0.057321,0.011142
1.4219,1.0456,0.010065,-0.057262,0.011095
1.4229,1.0456,0.010026,-0.057202,0.011048
1.4239,1.0457,0.0099867,-0.057143,0.011001
1.4249,1.0457,0.0099482,-0.057084,0.010954
1.4259,1.0458,0.0099097,-0.057024,0.010908
1.4269,1.0458,0.0098714,-0.056965,0.010862
1.4279,1.0459,0.0098332,-0.056906,0.010816
1.4289,1.0459,0.0097951,-0.056847,0.01077
1.4299,1.0459,0.0097573,-0.056787,0.010725
1.4309,1.046,0.00972,-0.056728,0.01068
1.4319,1.046,0.0096832,-0.056669,0.010636
1.4329,1.0461,0.0096463,-0.056611,0.010591
1.4339,1.0461,0.0096096,-0.056552,0.010548
1.4349,1.0462,0.0095733,-0.056493,0.010504
1.4359,1.0462,0.009537,-0.056435,0.010461
1.4369,1.0462,0.0095011,-0.056376,0.010418
1.4379,1.0463,0.009465,-0.056318,0.010375
1.4389,1.0463,0.0094294,-0.056259,0.010333
1.4399,1.0464,0.0093941,-0.056201,0.010291
1.4409,1.0464,0.0093588,-0.056143,0.010249
1.4419,1.0464,0.0093234,-0.056084,0.010207
1.4429,1.0465,0.0092885,-0.056026,0.010165
1.4439,1.0465,0.0092538,-0.055968,0.010124
1.4449,1.0466,0.0092191,-0.05591,0.010083
1.4459,1.0466,0.0091845,-0.055852,0.010042
1.4469,1.0466,0.0091497,-0.055794,0.010001
1.4479,1.0467,0.0091153,-0.055736,0.0099608
1.4489,1.0467,0.009081,-0.055678,0.0099206
1.4499,1.0468,0.0090468,-0.055621,0.0098806
1.4509,1.0468,0.0090127,-0.055563,0.0098415
1.4519,1.0468,0.0089792,-0.055505,0.009802
1.4529,1.0469,0.0089456,-0.055447,0.0097626
1.4539,1.0469,0.0089122,-0.055389,0.0097237
1.4549,1.047,0.0088789,-0.055332,0.0096848
1.4559,1.047,0.0088459,-0.055274,0.009646
1.4569,1.047,0.0088129,-0.055217,0.0096074
1.4579,1.0471,0.00878,-0.05516,0.009569
1.4589,1.0471,0.0087474,-0.055103,0.0095311
1.4599,1.0471,0.0087151,-0.055046,0.0094931
1.4609,1.0472,0.0086829,-0.054989,0.0094553
1.4619,1.0472,0.0086508,-0.054933,0.0094176
1.4629,1.0473,0.0086189,-0.054876,0.0093799
1.4639,1.0473,0.0085869,-0.05482,0.0093426
1.4649,1.0473,0.0085554,-0.054764,0.0093053
1.4659,1.0474,0.0085241,-0.054708,0.0092682
1.4669,1.0474,0.008493,-0.054651,0.009231
1.4679,1.0474,0.0084619,-0.054596,0.0091942
1.4689,1.0475,0.0084307,-0.05454,0.0091576
1.4699,1.0475,0.0083999,-0.054484,0.0091213
1.4709,1.0475,0.0083693,-0.054428,0.0090852
1.4719,1.0476,0.0083389,-0.054372,0.0090491
1.4729,1.0476,0.0083085,-0.054316,0.0090134
1.4739,1.0476,0.0082783,-0.05426,0.0089778
1.4749,1.0477,0.008248,-0.054204,0.0089423
1.4759,1.0477,0.008218,-0.054148,0.0089071
1.4769,1.0478,0.0081883,-0.054093,0.0088721
1.4779,1.0478,0.0081587,-0.054038,0.0088373
1.4789,1.0478,0.0081293,-0.053983,0.0088026
1.4799,1.0479,0.0080998,-0.053928,0.0087684
1.4809,1.0479,0.0080708,-0.053872,0.0087342
1.4819,1.0479,0.008042,-0.053817,0.0087003
1.4829,1.048,0.0080133,-0.053762,0.0086665
1.4839,1.048,0.0079847,-0.053707,0.0086327
1.4849,1.048,0.0079562,-0.053652,0.0085993
1.4859,1.0481,0.0079279,-0.053597,0.0085658
1.4869,1.0481,0.0078997,-0.053542,0.0085326
1.4879,1.0481,0.0078717,-0.053487,0.0084994
1.4889,1.0482,0.0078438,-0.053432,0.0084663
1.4899,1.0482,0.0078159,-0.053378,0.0084334
1.4909,1.0482,0.0077882,-0.053323,0.0084005
1.4919,1.0483,0.0077606,-0.053268,0.008368
1.4929,1.0483,0.0077334,-0.053213,0.0083357
1.4939,1.0483,0.0077063,-0.053159,0.0083036
1.4949,1.0483,0.0076793,-0.053104,0.0082715
1.4959,1.0484,0.0076524,-0.05305,0.0082396
1.4969,1.0484,0.0076256,-0.052995,0.0082077
1.4979,1.0484,0.0075988,-0.052941,0.0081759
1.4989,1.0485,0.0075721,-0.052886,0.0081442
1.4999,1.0485,0.0075455,-0.052832,0.0081126
1.5009,1.0485,0.007519,-0.052778,0.0080811
1.5019,1.0486,0.0074926,-0.052723,0.0080497
1.5029,1.0486,0.0074664,-0.052669,0.0080186
1.5039,1.0486,0.0074403,-0.052615,0.0079874
1.5049,1.0486,0.0074143,-0.052561,0.0079565
1.5059,1.0487,0.0073885,-0.052507,0.0079257
1.5069,1.0487,0.0073627,-0.052453,0.007895
1.5079,1.0487,0.0073372,-0.052399,0.0078644
1.5089,1.0488,0.0073118,-0.052345,0.0078338
1.5099,1.0488,0.0072865,-0.052291,0.0078035
1.5109,1.0488,0.0072614,-0.052237,0.0077734
1.5119,1.0489,0.0072365,-0.052184,0.0077434
1.5129,1.0489,0.0072117,-0.05213,0.0077136
1.5139,1.0489,0.0071871,-0.052077,0.0076839
1.5149,1.0489,0.0071625,-0.052024,0.0076546
1.5159,1.049,0.0071383,-0.051971,0.0076255
1.5169,1.049,0.0071142,-0.051918,0.0075965
1.5179,1.049,0.0070903,-0.051865,0.0075677
1.5189,1.0491,0.0070663,-0.051812,0.0075392
1.5199,1.0491,0.0070426,-0.051759,0.0075108
1.5209,1.0491,0.0070188,-0.051706,0.0074824
1.5219,1.0491,0.0069951,-0.051653,0.0074542
1.5229,1.0492,0.0069715,-0.0516,0.007426
1.5239,1.0492,0.0069481,-0.051548,0.0073979
1.5249,1.0492,0.0069247,-0.051495,0.0073698
1.5259,1.0492,0.0069013,-0.051442,0.0073419
1.5269,1.0493,0.006878,-0.05139,0.0073142
1.5279,1.0493,0.0068549,-0.051337,0.0072866
1.5289,1.0493,0.0068318,-0.051285,0.0072591
1.5299,1.0494,0.0068089,-0.051232,0.0072318
1.5309,1.0494,0.006786,-0.05118,0.0072048
1.5319,1.0494,0.0067633,-0.051127,0.0071781
1.5329,1.0494,0.0067408,-0.051074,0.0071516
1.5339,1.0495,0.0067183,-0.051021,0.0071254
1.5349,1.0495,0.0066959,-0.050968,0.0070994
1.5359,1.0495,0.0066737,-0.050916,0.0070736
1.5369,1.0495,0.0066515,-0.050863,0.0070479
1.5379,1.0496,0.0066295,-0.05081,0.0070223
1.5389,1.0496,0.0066075,-0.050757,0.0069969
1.5399,1.0496,0.0065855,-0.050704,0.0069717
1.5409,1.0496,0.0065638,-0.050651,0.0069467
1.5419,1.0497,0.0065421,-0.050599,0.0069218
1.5429,1.0497,0.0065205,-0.050546,0.006897
1.5439,1.0497,0.006499,-0.050493,0.0068722
1.5449,1.0498,0.0064777,-0.050441,0.0068476
1.5459,1.0498,0.0064564,-0.050388,0.0068232
1.5469,1.0498,0.0064353,-0.050336,0.0067989
1.5479,1.0498,0.0064141,-0.050283,0.0067746
1.5489,1.0499,0.0063931,-0.050231,0.0067505
1.5499,1.0499,0.0063721,-0.050179,0.0067265
1.5509,1.0499,0.0063513,-0.050127,0.0067026
1.5519,1.0499,0.0063304,-0.050074,0.0066787
1.5529,1.05,0.0063096,-0.050022,0.0066549
1.5539,1.05,0.0062889,-0.04997,0.0066311
1.5549,1.05,0.0062683,-0.049919,0.0066074
1.5559,1.05,0.0062477,-0.049867,0.0065838
1.5569,1.0501,0.0062273,-0.049815,0.0065603
1.5579,1.0501,0.0062069,-0.049764,0.0065368
1.5589,1.0501,0.0061866,-0.049712,0.0065135
1.5599,1.0501,0.0061663,-0.049661,0.0064901
1.5609,1.0502,0.006146,-0.049609,0.0064668
1.5619,1.0502,0.0061259,-0.049558,0.0064436
1.5629,1.0502,0.0061058,-0.049507,0.0064205
1.5639,1.0502,0.0060858,-0.049455,0.0063975
1.5649,1.0503,0.0060658,-0.049404,0.0063745
1.5659,1.0503,0.0060459,-0.049353,0.0063516
1.5669,1.0503,0.0060261,-0.049302,0.0063287
1.5679,1.0503,0.0060063,-0.049251,0.0063059
1.5689,1.0503,0.0059866,-0.0492,0.0062832
1.5699,1.0504,0.0059669,-0.04915,0.0062605
1.5709,1.0504,0.0059474,-0.049099,0.0062381
1.5719,1.0504,0.005928,-0.049048,0.0062158
1.5729,1.0504,0.0059086,-0.048997,0.0061936
1.5739,1.0505,0.0058894,-0.048946,0.0061716
1.5749,1.0505,0.0058703,-0.048895,0.0061497
1.5759,1.0505,0.0058513,-0.048844,0.0061281
1.5769,1.0505,0.0058324,-0.048794,0.0061067
1.5779,1.0506,0.0058136,-0.048743,0.0060853
1.5789,1.0506,0.0057949,-0.048692,0.0060639
1.5799,1.0506,0.0057762,-0.048641,0.0060427
1.5809,1.0506,0.0057576,-0.048591,0.0060216
1.5819,1.0507,0.0057391,-0.04854,0.0060005
1.5829,1.0507,0.0057207,-0.04849,0.0059796
1.5839,1.0507,0.0057024,-0.048439,0.0059588
1.5849,1.0507,0.0056842,-0.048388,0.0059381
1.5859,1.0507,0.005666,-0.048338,0.0059176
1.5869,1.0508,0.0056479,-0.048287,0.0058971
1.5879,1.0508,0.0056299,-0.048236,0.0058769
1.5889,1.0508,0.0056121,-0.048186,0.0058567
1.5899,1.0508,0.0055942,-0.048135,0.0058367
1.5909,1.0509,0.0055765,-0.048084,0.0058168
1.5919,1.0509,0.0055588,-0.048033,0.0057969
1.5929,1.0509,0.0055413,-0.047983,0.0057772
1.5939,1.0509,0.0055237,-0.047932,0.0057575
1.5949,1.0509,0.0055063,-0.047881,0.0057379
1.5959,1.051,0.0054888,-0.047831,0.0057185
1.5969,1.051,0.0054715,-0.04778,0.0056991
1.5979,1.051,0.0054543,-0.04773,0.0056797
1.5989,1.051,0.0054371,-0.047679,0.0056604
1.5999,1.0511,0.0054199,-0.047629,0.0056411
1.6009,1.0511,0.0054028,-0.047578,0.005622
1.6019,1.0511,0.0053858,-0.047528,0.0056029
1.6029,1.0511,0.0053688,-0.047478,0.0055838
1.6039,1.0511,0.0053519,-0.047427,0.0055648
1.6049,1.0512,0.0053351,-0.047377,0.0055459
1.6059,1.0512,0.0053182,-0.047327,0.0055271
1.6069,1.0512,0.0053015,-0.047276,0.0055083
1.6079,1.0512,0.0052848,-0.047226,0.0054896
1.6089,1.0512,0.0052681,-0.047176,0.005471
1.6099,1.0513,0.0052515,-0.047126,0.0054524
1.6109,1.0513,0.0052349,-0.047076,0.0054338
1.6119,1.0513,0.0052184,-0.047026,0.0054154
1.6129,1.0513,0.005202,-0.046976,0.005397
1.6139,1.0513,0.0051856,-0.046926,0.0053787
1.6149,1.0514,0.0051693,-0.046876,0.0053604
1.6159,1.0514,0.005153,-0.046826,0.0053422
1.6169,1.0514,0.0051367,-0.046776,0.0053241
1.6179,1.0514,0.0051206,-0.046726,0.0053061
1.6189,1.0514,0.0051045,-0.046676,0.0052881
1.6199,1.0515,0.0050885,-0.046627,0.0052702
1.6209,1.0515,0.0050725,-0.046577,0.0052524
1.6219,1.0515,0.0050567,-0.046527,0.0052349
1.6229,1.0515,0.0050409,-0.046477,0.0052173
1.6239,1.0516,0.0050251,-0.046428,0.0051997
1.6249,1.0516,0.0050094,-0.046378,0.0051823
1.6259,1.0516,0.0049938,-0.046329,0.0051649
1.6269,1.0516,0.0049783,-0.046279,0.0051477
1.6279,1.0516,0.0049628,-0.04623,0.0051305
1.6289,1.0517,0.0049473,-0.046181,0.0051133
1.6299,1.0517,0.004932,-0.046131,0.0050963
1.6309,1.0517,0.0049167,-0.046082,0.0050793
1.6319,1.0517,0.0049015,-0.046033,0.0050623
1.6329,1.0517,0.0048863,-0.045984,0.0050455
1.6339,1.0517,0.0048712,-0.045935,0.0050287
1.6349,1.0518,0.0048562,-0.045886,0.0050121
1.6359,1.0518,0.0048412,-0.045837,0.0049955
1.6369,1.0518,0.0048262,-0.045788,0.0049789
1.6379,1.0518,0.0048112,-0.045739,0.0049624
1.6389,1.0518,0.0047964,-0.04569,0.0049459
1.6399,1.0519,0.0047815,-0.045642,0.0049295
1.6409,1.0519,0.0047668,-0.045593,0.0049132
1.6419,1.0519,0.0047521,-0.045545,0.0048969
1.6429,1.0519,0.0047375,-0.045496,0.0048807
1.6439,1.0519,0.0047229,-0.045448,0.0048645
1.6449,1.052,0.0047083,-0.045399,0.0048484
1.6459,1.052,0.0046939,-0.045351,0.0048324
1.6469,1.052,0.0046794,-0.045302,0.0048164
1.6479,1.052,0.004665,-0.045254,0.0048004
1.6489,1.0485,0.0046346,-0.045062,0.0047676
1.6499,1.0521,0.0046364,-0.045157,0.0047688
1.6509,1.0521,0.0046222,-0.045108,0.0047531
1.6519,1.0521,0.004608,-0.04506,0.0047374
1.6529,1.0521,0.0045939,-0.045012,0.0047217
1.6539,1.0521,0.0045798,-0.044963,0.0047062
1.6549,1.0521,0.0045657,-0.044915,0.0046908
1.6559,1.0522,0.0045518,-0.044866,0.0046754
1.6569,1.0522,0.0045378,-0.044818,0.0046601
1.6579,1.0522,0.004524,-0.04477,0.0046448
1.6589,1.0522,0.0045102,-0.044721,0.0046297
1.6599,1.0522,0.0044965,-0.044673,0.0046146
1.6609,1.0523,0.0044828,-0.044625,0.0045996
1.6619,1.0523,0.0044692,-0.044577,0.0045846
1.6629,1.0523,0.0044556,-0.044529,0.0045697
1.6639,1.0523,0.004442,-0.044481,0.0045548
1.6649,1.0523,0.0044286,-0.044433,0.0045401
1.6659,1.0523,0.0044151,-0.044385,0.0045253
1.6669,1.0524,0.0044017,-0.044337,0.0045107
1.6679,1.0489,0.0043733,-0.044148,0.0044802
1.6689,1.0524,0.0043751,-0.044241,0.0044815
1.6699,1.0524,0.0043619,-0.044194,0.004467
1.6709,1.0524,0.0043487,-0.044146,0.0044526
1.6719,1.0524,0.0043356,-0.044098,0.0044382
1.6729,1.0525,0.0043225,-0.04405,0.0044239
1.6739,1.0525,0.0043094,-0.044003,0.0044097
1.6749,1.0525,0.0042964,-0.043955,0.0043955
1.6759,1.0525,0.0042834,-0.043907,0.0043814
1.6769,1.0525,0.0042705,-0.04386,0.0043673
1.6779,1.0525,0.0042577,-0.043812,0.0043532
1.6789,1.0526,0.0042449,-0.043764,0.0043393
1.6799,1.0526,0.0042321,-0.043717,0.0043253
1.6809,1.0526,0.0042194,-0.043669,0.0043115
1.6819,1.0526,0.0042067,-0.043622,0.0042976
1.6829,1.0526,0.004194,-0.043574,0.0042838
1.6839,1.0526,0.0041814,-0.043526,0.0042701
1.6849,1.0527,0.0041688,-0.043479,0.0042564
1.6859,1.0527,0.0041563,-0.043431,0.0042428
1.6869,1.0527,0.0041438,-0.043383,0.0042292
1.6879,1.0527,0.0041314,-0.043336,0.0042157
1.6889,1.0527,0.004119,-0.043288,0.0042022
1.6899,1.0527,0.0041066,-0.043241,0.0041888
1.6909,1.0528,0.0040943,-0.043193,0.0041754
1.6919,1.0528,0.0040821,-0.043146,0.004162
1.6929,1.0528,0.0040698,-0.043098,0.0041487
1.6939,1.0528,0.0040576,-0.043051,0.0041355
1.6949,1.0528,0.0040455,-0.043004,0.0041223
1.6959,1.0528,0.0040333,-0.042957,0.0041092
1.6969,1.0528,0.0040212,-0.042909,0.0040961
1.6979,1.0529,0.0040092,-0.042862,0.004083
1.6989,1.0529,0.0039972,-0.042815,0.00407
1.6999,1.0529,0.0039852,-0.042768,0.004057
1.7009,1.0529,0.0039732,-0.042722,0.004044
1.7019,1.0529,0.0039613,-0.042675,0.0040311
1.7029,1.0529,0.0039495,-0.042628,0.0040182
1.7039,1.053,0.0039376,-0.042581,0.0040054
1.7049,1.053,0.0039259,-0.042535,0.0039927
1.7059,1.053,0.0039141,-0.042488,0.0039799
1.7069,1.053,0.0039024,-0.042442,0.0039672
1.7079,1.053,0.0038908,-0.042395,0.0039546
1.7089,1.053,0.0038792,-0.042349,0.0039421
1.7099,1.053,0.0038677,-0.042302,0.0039296
1.7109,1.0531,0.0038562,-0.042256,0.0039171
1.7119,1.0531,0.0038447,-0.04221,0.0039047
1.7129,1.0531,0.0038332,-0.042164,0.0038924
1.7139,1.0531,0.0038218,-0.042118,0.00388
1.7149,1.0531,0.0038104,-0.042072,0.0038678
1.7159,1.0531,0.0037991,-0.042026,0.0038555
1.7169,1.0532,0.0037878,-0.041979,0.0038433
1.7179,1.0532,0.0037765,-0.041933,0.0038311
1.7189,1.0532,0.0037652,-0.041887,0.003819
1.7199,1.0532,0.003754,-0.041841,0.0038069
1.7209,1.0532,0.0037429,-0.041795,0.0037949
1.7219,1.0532,0.0037317,-0.04175,0.003783
1.7229,1.0532,0.0037207,-0.041704,0.003771
1.7239,1.0533,0.0037096,-0.041658,0.0037592
1.7249,1.0533,0.0036987,-0.041612,0.0037474
1.7259,1.0533,0.0036877,-0.041566,0.0037356
1.7269,1.0533,0.0036768,-0.04152,0.0037238
1.7279,1.0533,0.0036659,-0.041474,0.0037121
1.7289,1.0533,0.0036551,-0.041428,0.0037005
1.7299,1.0498,0.0036318,-0.04125,0.003676
1.7309,1.0534,0.0036335,-0.041337,0.0036773
1.7319,1.0534,0.0036228,-0.041291,0.0036658
1.7329,1.0534,0.0036121,-0.041245,0.0036543
1.7339,1.0534,0.0036014,-0.0412,0.0036428
1.7349,1.0534,0.0035908,-0.041154,0.0036314
1.7359,1.0534,0.0035802,-0.041108,0.00362
1.7369,1.0534,0.0035696,-0.041063,0.0036087
1.7379,1.0535,0.0035591,-0.041017,0.0035974
1.7389,1.0535,0.0035486,-0.040972,0.0035862
1.7399,1.0535,0.0035382,-0.040926,0.003575
1.7409,1.0535,0.0035278,-0.040881,0.0035638
1.7419,1.0535,0.0035174,-0.040836,0.0035527
1.7429,1.0535,0.003507,-0.04079,0.0035416
1.7439,1.0535,0.0034967,-0.040745,0.0035306
1.7449,1.0535,0.0034864,-0.0407,0.0035196
1.7459,1.0536,0.0034761,-0.040655,0.0035087
1.7469,1.0536,0.0034659,-0.040609,0.0034977
1.7479,1.0536,0.0034557,-0.040564,0.0034868
1.7489,1.0536,0.0034455,-0.040519,0.003476
1.7499,1.0536,0.0034353,-0.040474,0.0034652
1.7509,1.0536,0.0034252,-0.040429,0.0034544
1.7519,1.0536,0.0034151,-0.040384,0.0034436
1.7529,1.0536,0.003405,-0.04034,0.0034328
1.7539,1.0537,0.0033949,-0.040295,0.0034221
1.7549,1.0537,0.0033849,-0.04025,0.0034114
1.7559,1.0537,0.0033749,-0.040205,0.0034007
1.7569,1.0537,0.003365,-0.04016,0.0033901
1.7579,1.0537,0.003355,-0.040116,0.0033795
1.7589,1.0537,0.0033451,-0.040071,0.0033689
1.7599,1.0537,0.0033353,-0.040026,0.0033584
1.7609,1.0538,0.0033254,-0.039982,0.0033479
1.7619,1.0538,0.0033156,-0.039937,0.0033374
1.7629,1.0538,0.0033059,-0.039892,0.003327
1.7639,1.0538,0.0032962,-0.039848,0.0033166
1.7649,1.0538,0.0032865,-0.039803,0.0033063
1.7659,1.0538,0.0032769,-0.039759,0.003296
1.7669,1.0538,0.0032673,-0.039714,0.0032858
1.7679,1.0538,0.0032577,-0.03967,0.0032756
1.7689,1.0539,0.0032482,-0.039625,0.0032654
1.7699,1.0539,0.0032387,-0.039581,0.0032553
1.7709,1.0539,0.0032293,-0.039536,0.0032452
1.7719,1.0539,0.0032199,-0.039492,0.0032352
1.7729,1.0539,0.0032105,-0.039448,0.0032252
1.7739,1.0539,0.0032012,-0.039404,0.0032153
1.7749,1.0539,0.0031919,-0.03936,0.0032054
1.7759,1.0539,0.0031826,-0.039315,0.0031955
1.7769,1.0539,0.0031734,-0.039271,0.0031857
1.7779,1.054,0.0031642,-0.039227,0.0031759
1.7789,1.054,0.0031551,-0.039183,0.0031662
1.7799,1.054,0.003146,-0.039139,0.0031565
1.7809,1.054,0.0031369,-0.039095,0.0031468
1.7819,1.054,0.0031279,-0.039051,0.0031371
1.7829,1.054,0.0031188,-0.039007,0.0031275
1.7839,1.054,0.0031098,-0.038963,0.0031179
1.7849,1.054,0.0031008,-0.03892,0.0031084
1.7859,1.0541,0.0030919,-0.038876,0.0030988
1.7869,1.0541,0.0030829,-0.038832,0.0030893
1.7879,1.0541,0.003074,-0.038788,0.0030797
1.7889,1.0541,0.0030651,-0.038745,0.0030702
1.7899,1.0541,0.0030562,-0.038701,0.0030608
1.7909,1.0541,0.0030474,-0.038657,0.0030513
1.7919,1.0541,0.0030385,-0.038614,0.0030419
1.7929,1.0541,0.0030297,-0.03857,0.0030325
1.7939,1.0541,0.0030209,-0.038527,0.0030232
1.7949,1.0542,0.0030121,-0.038483,0.0030138
1.7959,1.0542,0.0030034,-0.03844,0.0030045
1.7969,1.0542,0.0029946,-0.038396,0.0029952
1.7979,1.0542,0.0029859,-0.038353,0.002986
1.7989,1.0542,0.0029773,-0.03831,0.0029768
1.7999,1.0542,0.0029686,-0.038266,0.0029676
1.801,1.0542,0.00296,-0.038223,0.0029584
1.802,1.0542,0.0029515,-0.03818,0.0029494
1.803,1.0542,0.0029429,-0.038137,0.0029403
1.804,1.0542,0.0029344,-0.038094,0.0029313
1.805,1.0543,0.0029259,-0.03805,0.0029223
1.806,1.0543,0.0029175,-0.038007,0.0029134
1.807,1.0543,0.0029091,-0.037964,0.0029045
1.808,1.0543,0.0029008,-0.037921,0.0028956
1.809,1.0543,0.0028924,-0.037878,0.0028867
1.81,1.0543,0.0028841,-0.037836,0.0028779
1.811,1.0543,0.0028758,-0.037793,0.0028691
1.812,1.0543,0.0028675,-0.03775,0.0028604
1.813,1.0543,0.0028593,-0.037707,0.0028516
1.814,1.0544,0.0028511,-0.037664,0.0028429
1.815,1.0544,0.0028429,-0.037621,0.0028343
1.816,1.0544,0.0028348,-0.037579,0.0028256
1.817,1.0544,0.0028266,-0.037536,0.002817
1.818,1.0544,0.0028185,-0.037493,0.0028084
1.819,1.0544,0.0028104,-0.037451,0.0027998
1.82,1.0544,0.0028024,-0.037408,0.0027913
1.821,1.0544,0.0027943,-0.037365,0.0027828
1.822,1.0544,0.0027863,-0.037323,0.0027743
1.823,1.0544,0.0027783,-0.03728,0.0027659
1.824,1.0544,0.0027704,-0.037238,0.0027575
1.825,1.0545,0.0027625,-0.037195,0.0027491
1.826,1.0545,0.0027546,-0.037153,0.0027408
1.827,1.0545,0.0027467,-0.03711,0.0027324
1.828,1.0545,0.0027388,-0.037068,0.0027242
1.829,1.0545,0.002731,-0.037026,0.0027159
1.83,1.0545,0.0027232,-0.036984,0.0027077
1.831,1.0545,0.0027154,-0.036942,0.0026994
1.832,1.0545,0.0027076,-0.036899,0.0026912
1.833,1.0545,0.0026998,-0.036857,0.002683
1.834,1.0545,0.002692,-0.036815,0.0026748
1.835,1.0546,0.0026844,-0.036773,0.0026668
1.836,1.0546,0.0026767,-0.036731,0.0026587
1.837,1.0546,0.0026691,-0.036689,0.0026507
1.838,1.0546,0.0026615,-0.036647,0.0026428
1.839,1.0546,0.002654,-0.036606,0.0026348
1.84,1.0546,0.0026465,-0.036564,0.002627
1.841,1.0546,0.002639,-0.036522,0.0026191
1.842,1.0546,0.0026316,-0.03648,0.0026112
1.843,1.0546,0.0026241,-0.036438,0.0026034
1.844,1.0546,0.0026166,-0.036397,0.0025955
1.845,1.0546,0.0026092,-0.036355,0.0025877
1.846,1.0547,0.0026018,-0.036313,0.0025799
1.847,1.0547,0.0025944,-0.036271,0.0025721
1.848,1.0547,0.002587,-0.03623,0.0025644
1.849,1.0547,0.0025797,-0.036188,0.0025566
1.85,1.0547,0.0025723,-0.036147,0.0025489
1.851,1.0547,0.002565,-0.036105,0.0025412
1.852,1.0547,0.0025577,-0.036064,0.0025335
1.853,1.0547,0.0025503,-0.036022,0.0025258
1.854,1.0547,0.0025431,-0.035981,0.0025181
1.855,1.0547,0.0025358,-0.03594,0.0025105
1.856,1.0547,0.0025285,-0.035898,0.0025029
1.857,1.0547,0.0025213,-0.035857,0.0024953
1.858,1.0548,0.0025141,-0.035816,0.0024877
1.859,1.0548,0.0025069,-0.035775,0.0024802
1.86,1.0548,0.0024998,-0.035734,0.0024726
1.861,1.0548,0.0024926,-0.035693,0.0024651
1.862,1.0548,0.0024855,-0.035652,0.0024577
1.863,1.0548,0.0024784,-0.035611,0.0024502
1.864,1.0548,0.0024713,-0.03557,0.0024428
1.865,1.0548,0.0024642,-0.035529,0.0024354
1.866,1.0548,0.0024572,-0.035488,0.002428
1.867,1.0548,0.0024502,-0.035447,0.0024207
1.868,1.0548,0.0024433,-0.035406,0.0024134
1.869,1.0548,0.0024364,-0.035366,0.0024063
1.87,1.0549,0.0024296,-0.035325,0.0023992
1.871,1.0549,0.0024228,-0.035284,0.0023921
1.872,1.0549,0.002416,-0.035244,0.002385
1.873,1.0549,0.0024093,-0.035203,0.0023779
1.874,1.0549,0.0024025,-0.035163,0.0023709
1.875,1.0549,0.0023958,-0.035122,0.0023638
1.876,1.0549,0.0023891,-0.035082,0.0023568
1.877,1.0549,0.0023824,-0.035041,0.0023498
1.878,1.0549,0.0023757,-0.035001,0.0023428
1.879,1.0549,0.002369,-0.03496,0.0023359
1.88,1.0549,0.0023624,-0.03492,0.0023289
1.881,1.0549,0.0023557,-0.034879,0.002322
1.882,1.0549,0.0023491,-0.034839,0.0023151
1.883,1.0549,0.0023425,-0.034798,0.0023082
1.884,1.055,0.002336,-0.034758,0.0023013
1.885,1.055,0.0023294,-0.034718,0.0022945
1.886,1.055,0.0023229,-0.034677,0.0022877
1.887,1.055,0.0023164,-0.034637,0.0022809
1.888,1.055,0.0023099,-0.034597,0.0022741
1.889,1.055,0.0023035,-0.034557,0.0022674
1.89,1.055,0.002297,-0.034516,0.0022607
1.891,1.055,0.0022906,-0.034476,0.002254
1.892,1.055,0.0022842,-0.034436,0.0022473
1.893,1.055,0.0022778,-0.034396,0.0022407
1.894,1.055,0.0022714,-0.034356,0.002234
1.895,1.055,0.0022651,-0.034316,0.0022274
1.896,1.055,0.0022588,-0.034276,0.0022208
1.897,1.055,0.0022524,-0.034236,0.0022143
1.898,1.0551,0.0022461,-0.034196,0.0022077
1.899,1.0551,0.0022399,-0.034156,0.0022012
1.9,1.0551,0.0022336,-0.034116,0.0021947
1.901,1.0551,0.0022274,-0.034077,0.0021882
1.902,1.0551,0.0022212,-0.034037,0.0021818
1.903,1.0551,0.002215,-0.033997,0.0021754
1.904,1.0551,0.0022089,-0.033958,0.002169
1.905,1.0551,0.0022028,-0.033918,0.0021627
1.906,1.0551,0.0021967,-0.033878,0.0021563
1.907,1.0551,0.0021906,-0.033839,0.00215
1.908,1.0551,0.0021845,-0.033799,0.0021437
1.909,1.0551,0.0021784,-0.03376,0.0021374
1.91,1.0551,0.0021724,-0.03372,0.0021311
1.911,1.0551,0.0021663,-0.033681,0.0021248
1.912,1.0551,0.0021603,-0.033642,0.0021186
1.913,1.0551,0.0021544,-0.033602,0.0021124
1.914,1.0552,0.0021484,-0.033563,0.0021062
1.915,1.0552,0.0021424,-0.033524,0.0021
1.916,1.0552,0.0021365,-0.033485,0.0020938
1.917,1.0552,0.0021305,-0.033445,0.0020877
1.918,1.0552,0.0021246,-0.033406,0.0020815
1.919,1.0552,0.0021187,-0.033367,0.0020754
1.92,1.0552,0.0021128,-0.033328,0.0020693
1.921,1.0552,0.0021069,-0.033289,0.0020632
1.922,1.0552,0.0021011,-0.03325,0.0020571
1.923,1.0552,0.0020952,-0.033211,0.002051
1.924,1.0552,0.0020894,-0.033172,0.002045
1.925,1.0552,0.0020836,-0.033133,0.0020389
1.926,1.0552,0.0020778,-0.033094,0.0020329
1.927,1.0552,0.002072,-0.033055,0.0020269
1.928,1.0552,0.0020662,-0.033016,0.0020209
1.929,1.0552,0.0020604,-0.032977,0.0020149
1.93,1.0552,0.0020547,-0.032938,0.0020089
1.931,1.0553,0.002049,-0.0329,0.002003
1.932,1.0553,0.0020432,-0.032861,0.0019971
1.933,1.0553,0.0020376,-0.032822,0.0019912
1.934,1.0553,0.0020319,-0.032783,0.0019853
1.935,1.0553,0.0020263,-0.032745,0.0019795
1.936,1.0553,0.0020208,-0.032706,0.0019738
1.937,1.0553,0.0020152,-0.032668,0.001968
1.938,1.0553,0.0020097,-0.032629,0.0019623
1.939,1.0553,0.0020042,-0.032591,0.0019566
1.94,1.0553,0.0019987,-0.032552,0.001951
1.941,1.0553,0.0019932,-0.032514,0.0019453
1.942,1.0553,0.0019878,-0.032476,0.0019397
1.943,1.0553,0.0019823,-0.032437,0.0019341
1.944,1.0553,0.0019769,-0.032399,0.0019285
1.945,1.0553,0.0019715,-0.032361,0.0019229
1.946,1.0553,0.0019661,-0.032322,0.0019173
1.947,1.0553,0.0019608,-0.032284,0.0019118
1.948,1.0553,0.0019554,-0.032246,0.0019062
1.949,1.0553,0.00195,-0.032208,0.0019007
1.95,1.0554,0.0019447,-0.03217,0.0018952
1.951,1.0554,0.0019393,-0.032131,0.0018897
1.952,1.0554,0.001934,-0.032093,0.0018842
1.953,1.0554,0.0019287,-0.032055,0.0018787
1.954,1.0554,0.0019234,-0.032017,0.0018732
1.955,1.0554,0.0019181,-0.031979,0.0018677
1.956,1.0554,0.0019128,-0.031941,0.0018622
1.957,1.0554,0.0019075,-0.031903,0.0018568
1.958,1.0554,0.0019022,-0.031865,0.0018513
1.959,1.0554,0.001897,-0.031827,0.0018459
1.96,1.0554,0.0018917,-0.031789,0.0018404
1.961,1.0554,0.0018864,-0.031751,0.0018349
1.962,1.0554,0.0018812,-0.031713,0.0018295
1.963,1.0554,0.001876,-0.031675,0.0018241
1.964,1.0554,0.0018707,-0.031637,0.0018187
1.965,1.0554,0.0018655,-0.031599,0.0018133
1.966,1.0554,0.0018604,-0.031562,0.001808
1.967,1.0554,0.0018553,-0.031524,0.0018027
1.968,1.0554,0.0018502,-0.031487,0.0017975
1.969,1.0554,0.0018452,-0.031449,0.0017923
1.97,1.0554,0.0018402,-0.031412,0.0017872
1.971,1.0554,0.0018352,-0.031375,0.0017821
1.972,1.0555,0.0018303,-0.031337,0.001777
1.973,1.0555,0.0018254,-0.0313,0.001772
1.974,1.0555,0.0018205,-0.031263,0.001767
1.975,1.0555,0.0018156,-0.031226,0.001762
1.976,1.0555,0.0018107,-0.031189,0.001757
1.977,1.0555,0.0018059,-0.031152,0.001752
1.978,1.0555,0.001801,-0.031115,0.0017471
1.979,1.0555,0.0017962,-0.031078,0.0017421
1.98,1.0555,0.0017913,-0.031041,0.0017372
1.981,1.0555,0.0017865,-0.031004,0.0017322
1.982,1.0555,0.0017816,-0.030967,0.0017272
1.983,1.0555,0.0017768,-0.03093,0.0017223
1.984,1.0555,0.001772,-0.030893,0.0017173
1.985,1.0555,0.0017671,-0.030856,0.0017124
1.986,1.0555,0.0017623,-0.030819,0.0017074
1.987,1.0555,0.0017575,-0.030782,0.0017025
1.988,1.0555,0.0017527,-0.030745,0.0016975
1.989,1.0555,0.0017478,-0.030708,0.0016926
1.99,1.0555,0.001743,-0.030671,0.0016876
1.991,1.0555,0.0017382,-0.030634,0.0016827
1.992,1.0555,0.0017334,-0.030597,0.0016777
1.993,1.0555,0.0017286,-0.03056,0.0016728
1.994,1.0555,0.0017238,-0.030523,0.0016678
1.995,1.0555,0.001719,-0.030486,0.0016629
1.996,1.0555,0.0017142,-0.030448,0.0016579
1.997,1.0555,0.0017094,-0.030411,0.001653
1.998,1.0556,0.0017046,-0.030374,0.001648
1.999,1.0556,0.0016998,-0.030337,0.001643
2,0,0,0,0


==> figs/data/cylinder_edac_20_2.02_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.053,0.0016656,0.032132,0.0015406
-1.99,1.0565,0.0017174,0.032623,0.0015912
-1.98,1.0564,0.001764,0.033006,0.0016368
-1.97,1.0564,0.0018112,0.033391,0.0016827
-1.96,1.0564,0.001861,0.033782,0.0017317
-1.95,1.0563,0.0019118,0.034176,0.0017816
-1.94,1.0563,0.0019637,0.034571,0.0018325
-1.93,1.0563,0.0020178,0.034971,0.0018856
-1.92,1.0562,0.0020734,0.035375,0.0019404
-1.91,1.0562,0.0021305,0.035782,0.0019965
-1.9,1.0561,0.0021894,0.036191,0.0020546
-1.89,1.056,0.0022502,0.036606,0.0021145
-1.88,1.056,0.0023128,0.037024,0.0021763
-1.87,1.0559,0.0023775,0.037445,0.0022403
-1.86,1.0559,0.0024442,0.037868,0.0023066
-1.85,1.0558,0.002513,0.038296,0.0023749
-1.84,1.0557,0.0025836,0.038728,0.002445
-1.83,1.0556,0.0026568,0.039164,0.0025179
-1.82,1.0555,0.0027328,0.039604,0.0025936
-1.81,1.0554,0.0028106,0.040047,0.0026712
-1.7999,1.0554,0.0028907,0.040493,0.0027511
-1.7899,1.0553,0.0029732,0.040942,0.0028336
-1.7799,1.0552,0.003059,0.041394,0.0029195
-1.7699,1.055,0.0031477,0.041851,0.0030086
-1.7599,1.0549,0.0032387,0.042311,0.0030999
-1.7499,1.0548,0.0033321,0.042772,0.0031938
-1.7399,1.0547,0.0034292,0.04324,0.0032917
-1.7299,1.0546,0.0035294,0.043712,0.0033928
-1.7199,1.0544,0.0036326,0.044186,0.0034966
-1.7099,1.0543,0.0037391,0.044665,0.0036037
-1.6999,1.0542,0.0038505,0.045148,0.0037163
-1.6899,1.054,0.0039654,0.045635,0.0038326
-1.6799,1.0539,0.0040831,0.046126,0.003952
-1.6699,1.0537,0.0042039,0.046619,0.0040745
-1.6599,1.0535,0.0043287,0.047115,0.0042013
-1.6499,1.0534,0.0044587,0.047615,0.0043342
-1.6399,1.0532,0.0045937,0.048117,0.0044728
-1.6299,1.053,0.0047322,0.048622,0.0046151
-1.6199,1.0528,0.0048751,0.049132,0.0047621
-1.6099,1.0526,0.0050229,0.049648,0.0049142
-1.5999,1.0524,0.0051759,0.050165,0.0050716
-1.5899,1.0522,0.0053352,0.050687,0.0052362
-1.5799,1.052,0.0055,0.051209,0.005407
-1.5699,1.0518,0.0056703,0.051738,0.0055831
-1.5599,1.0516,0.0058464,0.05227,0.0057654
-1.5499,1.0513,0.0060292,0.052805,0.0059555
-1.5399,1.0511,0.0062175,0.053344,0.0061514
-1.5299,1.0508,0.006413,0.053885,0.0063551
-1.5199,1.0506,0.0066155,0.054432,0.0065667
-1.5099,1.0503,0.0068263,0.054983,0.0067879
-1.4999,1.0501,0.0070444,0.055535,0.0070176
-1.4899,1.0498,0.0072706,0.05609,0.0072565
-1.4799,1.0495,0.0075052,0.056647,0.007504
-1.4699,1.0492,0.007749,0.057209,0.0077617
-1.4599,1.0489,0.0080031,0.057773,0.0080324
-1.4499,1.0486,0.0082687,0.058339,0.0083179
-1.4399,1.0483,0.0085447,0.058909,0.0086151
-1.4299,1.048,0.0088322,0.059484,0.0089239
-1.4199,1.0476,0.0091335,0.060063,0.0092457
-1.4099,1.0473,0.0094525,0.060646,0.0095824
-1.3998,1.0469,0.0097861,0.061239,0.0099336
-1.3898,1.0465,0.010135,0.061844,0.010297
-1.3798,1.0461,0.0105,0.06245,0.010683
-1.3698,1.0457,0.01088,0.063056,0.011092
-1.3598,1.0452,0.011274,0.06366,0.011533
-1.3498,1.0448,0.011702,0.064269,0.012
-1.3398,1.0443,0.012148,0.064885,0.01249
-1.3298,1.0438,0.012608,0.065509,0.013002
-1.3198,1.0433,0.01309,0.066138,0.013543
-1.3098,1.0427,0.013603,0.066771,0.014123
-1.2998,1.0422,0.014137,0.067404,0.014735
-1.2898,1.0415,0.014691,0.068051,0.01537
-1.2798,1.0409,0.015276,0.068715,0.016027
-1.2698,1.0402,0.015898,0.069394,0.01671
-1.2598,1.0395,0.016548,0.070087,0.017422
-1.2498,1.0388,0.017218,0.070785,0.018168
-1.2398,1.038,0.017924,0.071505,0.018934
-1.2298,1.0372,0.018679,0.072238,0.019729
-1.2198,1.0364,0.019484,0.072979,0.020551
-1.2098,1.0354,0.020358,0.073731,0.02141
-1.1998,1.0344,0.021307,0.074514,0.022314
-1.1898,1.0333,0.022284,0.075323,0.023258
-1.1798,1.0321,0.023273,0.076149,0.024233
-1.1698,1.0309,0.024331,0.077018,0.02525
-1.1598,1.0295,0.025475,0.077903,0.026333
-1.1498,1.028,0.026678,0.078807,0.027478
-1.1398,1.0265,0.027907,0.079743,0.028647
-1.1298,1.025,0.029189,0.080695,0.029887
-1.1198,1.0234,0.030556,0.081651,0.031214
-1.1098,1.0217,0.031988,0.082609,0.032612
-1.0998,1.0199,0.03346,0.083606,0.034045
-1.0898,1.0181,0.034911,0.084608,0.035541
-1.0798,1.0163,0.036408,0.085631,0.037077
-1.0698,1.0144,0.037962,0.086671,0.038685
-1.0598,1.0124,0.039528,0.087721,0.04032
-1.0498,1.0102,0.041066,0.08877,0.042014
-1.0398,1.0079,0.042636,0.089837,0.043779
-1.0298,1.0055,0.044244,0.090951,0.045552
-1.0198,1.0029,0.045946,0.092086,0.047381
-1.0098,1.0001,0.047759,0.093233,0.049298
-0.99975,0.9972,0.049684,0.094384,0.051317
-0.98975,0.99418,0.051695,0.095554,0.05338
-0.97974,0.99103,0.053781,0.096801,0.055501
-0.96974,0.98777,0.055889,0.09809,0.057713
-0.95974,0.98442,0.058041,0.09936,0.060039
-0.94974,0.98108,0.060174,0.10064,0.06245
-0.93973,0.9777,0.062301,0.10191,0.064982
-0.92973,0.9742,0.064515,0.1032,0.067614
-0.91973,0.97047,0.066807,0.1045,0.070358
-0.90973,0.96662,0.069119,0.10579,0.073251
-0.89972,0.96266,0.071459,0.10711,0.076276
-0.88972,0.95852,0.073813,0.10848,0.079407
-0.87972,0.95425,0.076206,0.10981,0.082695
-0.86972,0.94975,0.078754,0.11111,0.086122
-0.85971,0.94511,0.081363,0.11241,0.089697
-0.84971,0.94036,0.083986,0.11371,0.093409
-0.83971,0.93546,0.086666,0.11499,0.097182
-0.82971,0.93047,0.089379,0.11621,0.1011
-0.8197,0.92537,0.091974,0.11741,0.10511
-0.8097,0.92015,0.094436,0.11859,0.10918
-0.7997,0.91493,0.096793,0.11969,0.11329
-0.7897,0.9096,0.099142,0.12074,0.11742
-0.77969,0.9042,0.10135,0.12181,0.12153
-0.76969,0.89871,0.10341,0.12277,0.12575
-0.75969,0.89321,0.10531,0.12368,0.13002
-0.74969,0.8877,0.10715,0.12453,0.13427
-0.73968,0.88217,0.10895,0.12531,0.13851
-0.72968,0.8767,0.11068,0.12604,0.14269
-0.71968,0.87126,0.11243,0.12673,0.1469
-0.70968,0.86581,0.11416,0.12729,0.15124
-0.69967,0.86028,0.11585,0.12783,0.15563
-0.68967,0.85464,0.1175,0.1283,0.16001
-0.67967,0.84879,0.11898,0.12871,0.16439
-0.66967,0.84281,0.1203,0.12905,0.16874
-0.65966,0.8368,0.12149,0.12937,0.17306
-0.64966,0.8307,0.1227,0.12967,0.17736
-0.63966,0.82434,0.12397,0.12996,0.1817
-0.62966,0.8179,0.12525,0.13026,0.18609
-0.61965,0.81148,0.12639,0.13048,0.19061
-0.60965,0.80498,0.12749,0.13061,0.19517
-0.59965,0.79827,0.12852,0.13064,0.19975
-0.58965,0.79149,0.12948,0.13059,0.20445
-0.57964,0.78464,0.13038,0.13052,0.20923
-0.56964,0.77771,0.13119,0.1304,0.21417
-0.55964,0.7708,0.13182,0.13022,0.21926
-0.54964,0.7639,0.1323,0.12996,0.22447
-0.53963,0.75699,0.13271,0.12956,0.22984
-0.52963,0.7501,0.13294,0.12914,0.23538
-0.51963,0.74312,0.1331,0.12861,0.24113
-0.50963,0.73598,0.1332,0.12798,0.24704
-0.49962,0.72872,0.13323,0.12725,0.25314
-0.48962,0.72138,0.13318,0.12639,0.25932
-0.47962,0.71401,0.13297,0.12544,0.26567
-0.46962,0.70653,0.13254,0.12445,0.27213
-0.45961,0.6989,0.1319,0.12336,0.27864
-0.44961,0.69118,0.13103,0.12222,0.28519
-0.43961,0.68327,0.12996,0.12091,0.29181
-0.42961,0.67536,0.12889,0.11956,0.29848
-0.4196,0.66757,0.1278,0.11816,0.30522
-0.4096,0.6598,0.12667,0.11666,0.31196
-0.3996,0.65206,0.1254,0.11509,0.31861
-0.3896,0.64444,0.12403,0.11341,0.32514
-0.37959,0.63697,0.1226,0.11161,0.33155
-0.36959,0.6297,0.12106,0.10969,0.33795
-0.35959,0.6226,0.11945,0.10769,0.34425
-0.34959,0.61558,0.11773,0.10562,0.35042
-0.33958,0.6088,0.11581,0.10341,0.35645
-0.32958,0.6022,0.11373,0.1011,0.36238
-0.31958,0.59559,0.11163,0.098733,0.36819
-0.30958,0.58904,0.10954,0.096315,0.37391
-0.29957,0.58286,0.10745,0.093853,0.37959
-0.28957,0.57684,0.10535,0.091325,0.38521
-0.27957,0.571,0.10326,0.088751,0.39075
-0.26957,0.56528,0.10117,0.086146,0.39621
-0.25956,0.5596,0.099097,0.08345,0.40158
-0.24956,0.55407,0.096987,0.080678,0.40696
-0.23956,0.54879,0.094824,0.077787,0.41235
-0.22956,0.54371,0.092689,0.074767,0.4177
-0.21955,0.53884,0.090649,0.071707,0.42295
-0.20955,0.53428,0.088685,0.068544,0.42815
-0.19955,0.53005,0.086717,0.065302,0.43324
-0.18955,0.526,0.084751,0.062014,0.43827
-0.17954,0.52217,0.082862,0.058635,0.4432
-0.16954,0.51863,0.08106,0.055138,0.448
-0.15954,0.51535,0.079315,0.05152,0.45264
-0.14954,0.5123,0.077653,0.04789,0.45724
-0.13953,0.50947,0.07595,0.044245,0.46168
-0.12953,0.50684,0.07422,0.040604,0.46591
-0.11953,0.50437,0.072397,0.036949,0.46995
-0.10953,0.50197,0.070642,0.033246,0.47368
-0.099525,0.49983,0.069036,0.029546,0.47717
-0.089522,0.49789,0.06754,0.025909,0.48037
-0.07952,0.49606,0.066068,0.022306,0.48316
-0.069517,0.49436,0.064742,0.018676,0.48569
-0.059515,0.49289,0.063606,0.015073,0.48796
-0.049512,0.49165,0.062663,0.011423,0.48984
-0.03951,0.49065,0.061863,0.0077885,0.49133
-0.029507,0.48984,0.0612,0.0041469,0.49249
-0.019505,0.48914,0.060736,0.00053131,0.49328
-0.0095024,0.48861,0.060435,-0.0030338,0.49373
0.00050013,0.48826,0.060366,-0.0066468,0.49378
0.010503,0.48815,0.06046,-0.010256,0.49362
0.020505,0.48831,0.060744,-0.013893,0.49311
0.030508,0.48866,0.061253,-0.017536,0.49222
0.04051,0.4892,0.061981,-0.02114,0.49106
0.050513,0.4899,0.062869,-0.024711,0.48967
0.060515,0.49088,0.063844,-0.028193,0.48801
0.070518,0.49216,0.065016,-0.031662,0.48606
0.08052,0.49364,0.066352,-0.035073,0.48383
0.090523,0.49542,0.067791,-0.038365,0.48138
0.10053,0.4975,0.069262,-0.041636,0.47867
0.11053,0.49978,0.070896,-0.044941,0.47571
0.12053,0.5023,0.072736,-0.048156,0.47254
0.13053,0.50505,0.074753,-0.051325,0.46912
0.14054,0.50803,0.076856,-0.054506,0.46548
0.15054,0.51119,0.078969,-0.057675,0.46173
0.16054,0.51456,0.081126,-0.060833,0.45776
0.17054,0.5182,0.08327,-0.063911,0.45349
0.18055,0.52205,0.085358,-0.067017,0.4489
0.19055,0.52603,0.087559,-0.070121,0.44402
0.20055,0.53017,0.089842,-0.073174,0.43897
0.21055,0.53446,0.092172,-0.076132,0.43386
0.22056,0.53897,0.094582,-0.079105,0.42859
0.23056,0.54378,0.096937,-0.0821,0.42308
0.24056,0.54878,0.099317,-0.084982,0.41749
0.25056,0.55397,0.10167,-0.08778,0.41179
0.26057,0.55933,0.10399,-0.090534,0.40597
0.27057,0.56499,0.10636,-0.093185,0.40003
0.28057,0.57075,0.10867,-0.095724,0.39406
0.29057,0.57663,0.11104,-0.098078,0.38803
0.30058,0.58275,0.11355,-0.10033,0.38181
0.31058,0.58906,0.11597,-0.10257,0.37558
0.32058,0.59558,0.11833,-0.10474,0.36937
0.33058,0.60233,0.12059,-0.1068,0.36318
0.34059,0.6093,0.12268,-0.10877,0.3569
0.35059,0.61634,0.1246,-0.1107,0.35066
0.36059,0.62325,0.12644,-0.1126,0.3444
0.37059,0.63015,0.12813,-0.11441,0.33817
0.3806,0.63711,0.12965,-0.1161,0.33196
0.3906,0.64407,0.1311,-0.11771,0.32582
0.4006,0.65107,0.13245,-0.1193,0.31967
0.4106,0.65812,0.13371,-0.12083,0.31361
0.42061,0.66522,0.13491,-0.1223,0.3076
0.43061,0.67222,0.13607,-0.12367,0.30164
0.44061,0.67918,0.13713,-0.12494,0.29579
0.45061,0.68617,0.13812,-0.12621,0.28998
0.46062,0.69323,0.13901,-0.12736,0.28424
0.47062,0.70036,0.13981,-0.12843,0.27854
0.48062,0.70753,0.1404,-0.12937,0.27295
0.49062,0.71459,0.1409,-0.13023,0.26741
0.50063,0.72167,0.14131,-0.131,0.26188
0.51063,0.72875,0.1416,-0.13172,0.25644
0.52063,0.73577,0.14168,-0.13234,0.25108
0.53063,0.74278,0.14155,-0.13289,0.24574
0.54064,0.74972,0.14135,-0.13328,0.24053
0.55064,0.75664,0.14107,-0.13364,0.23535
0.56064,0.76355,0.14073,-0.13394,0.23014
0.57064,0.77042,0.14032,-0.1341,0.22511
0.58065,0.7772,0.13972,-0.13422,0.22012
0.59065,0.78398,0.13899,-0.13425,0.21523
0.60065,0.79076,0.13817,-0.13423,0.2103
0.61065,0.79752,0.13725,-0.13413,0.20541
0.62066,0.80422,0.13634,-0.13394,0.20065
0.63066,0.8108,0.13533,-0.13364,0.19607
0.64066,0.81728,0.13428,-0.13329,0.19158
0.65066,0.82369,0.13314,-0.13286,0.18711
0.66067,0.82992,0.13191,-0.13238,0.18267
0.67067,0.83585,0.1308,-0.13182,0.17831
0.68067,0.84155,0.12967,-0.13126,0.1739
0.69067,0.84716,0.12845,-0.13067,0.1695
0.70068,0.85267,0.12719,-0.13004,0.16508
0.71068,0.85809,0.12582,-0.12939,0.16068
0.72068,0.86343,0.12434,-0.12872,0.15624
0.73068,0.86868,0.1227,-0.12795,0.15178
0.74069,0.87388,0.12092,-0.12711,0.14732
0.75069,0.87898,0.11903,-0.1263,0.14298
0.76069,0.88402,0.11697,-0.12549,0.13876
0.77069,0.88906,0.11484,-0.12465,0.13458
0.7807,0.89403,0.1127,-0.12375,0.13048
0.7907,0.89898,0.1105,-0.12272,0.12647
0.8007,0.90395,0.10824,-0.12157,0.12261
0.8107,0.90889,0.10594,-0.12034,0.11872
0.82071,0.91384,0.10357,-0.11915,0.11484
0.83071,0.91875,0.10108,-0.11789,0.11101
0.84071,0.92354,0.098587,-0.11655,0.1072
0.85071,0.92812,0.096168,-0.11522,0.10347
0.86072,0.93248,0.093812,-0.11389,0.099789
0.87072,0.93677,0.09137,-0.11258,0.096094
0.88072,0.94099,0.088954,-0.11128,0.092475
0.89072,0.94509,0.086495,-0.10996,0.088983
0.90073,0.94914,0.084001,-0.10858,0.085682
0.91073,0.95311,0.081554,-0.10718,0.082426
0.92073,0.95701,0.0791,-0.10578,0.079278
0.93073,0.96084,0.076672,-0.1044,0.076248
0.94074,0.9646,0.074218,-0.10307,0.073278
0.95074,0.96823,0.071795,-0.10176,0.070364
0.96074,0.97178,0.069333,-0.1005,0.067579
0.97074,0.97521,0.066963,-0.099198,0.064935
0.98075,0.9785,0.064638,-0.097928,0.062395
0.99075,0.9817,0.062295,-0.096697,0.059947
1.0008,0.98482,0.059954,-0.095449,0.057624
1.0108,0.98783,0.057645,-0.094201,0.055405
1.0208,0.99073,0.055382,-0.092933,0.053284
1.0308,0.99356,0.053167,-0.091675,0.051233
1.0408,0.99633,0.051011,-0.090409,0.049246
1.0508,0.99901,0.048896,-0.089156,0.047331
1.0608,1.0017,0.046838,-0.087907,0.045497
1.0708,1.0043,0.044846,-0.086669,0.043723
1.0808,1.0068,0.042941,-0.085482,0.042017
1.0908,1.0091,0.041131,-0.084319,0.040386
1.1008,1.0113,0.039408,-0.083173,0.038843
1.1108,1.0133,0.037759,-0.08205,0.037355
1.1208,1.0152,0.036168,-0.080987,0.035917
1.1308,1.0171,0.034664,-0.079932,0.034562
1.1408,1.0189,0.033216,-0.078876,0.03329
1.1508,1.0207,0.031809,-0.077834,0.032081
1.1608,1.0224,0.030466,-0.076807,0.030937
1.1708,1.024,0.029214,-0.07581,0.029852
1.1808,1.0255,0.028038,-0.074865,0.028791
1.1908,1.0269,0.026899,-0.073924,0.027776
1.2008,1.0282,0.025799,-0.073011,0.026774
1.2108,1.0295,0.02473,-0.072131,0.025811
1.2208,1.0307,0.023682,-0.071275,0.02487
1.2308,1.0319,0.022682,-0.070441,0.023948
1.2408,1.0329,0.021734,-0.069619,0.023038
1.2508,1.0339,0.020819,-0.068818,0.022156
1.2608,1.0349,0.019923,-0.068051,0.021294
1.2708,1.0358,0.019055,-0.067297,0.020464
1.2808,1.0366,0.018218,-0.066543,0.01966
1.2908,1.0375,0.017409,-0.065802,0.018896
1.3008,1.0383,0.016631,-0.065081,0.018164
1.3108,1.0391,0.015898,-0.06437,0.017468
1.3208,1.0398,0.015208,-0.063664,0.016797
1.3308,1.0406,0.014559,-0.062977,0.016136
1.3408,1.0412,0.013953,-0.062312,0.015491
1.3508,1.0419,0.013391,-0.061656,0.014871
1.3608,1.0425,0.012856,-0.061015,0.014276
1.3708,1.043,0.012343,-0.060386,0.013708
1.3808,1.0436,0.011846,-0.059758,0.013154
1.3908,1.0441,0.011369,-0.05914,0.012617
1.4009,1.0446,0.010926,-0.058528,0.012105
1.4109,1.0451,0.010506,-0.057922,0.011618
1.4209,1.0455,0.010104,-0.057321,0.011142
1.4309,1.046,0.00972,-0.056728,0.01068
1.4409,1.0464,0.0093588,-0.056143,0.010249
1.4509,1.0468,0.0090127,-0.055563,0.0098415
1.4609,1.0472,0.0086829,-0.054989,0.0094553
1.4709,1.0475,0.0083693,-0.054428,0.0090852
1.4809,1.0479,0.0080708,-0.053872,0.0087342
1.4909,1.0482,0.0077882,-0.053323,0.0084005
1.5009,1.0485,0.007519,-0.052778,0.0080811
1.5109,1.0488,0.0072614,-0.052237,0.0077734
1.5209,1.0491,0.0070188,-0.051706,0.0074824
1.5309,1.0494,0.006786,-0.05118,0.0072048
1.5409,1.0496,0.0065638,-0.050651,0.0069467
1.5509,1.0499,0.0063513,-0.050127,0.0067026
1.5609,1.0502,0.006146,-0.049609,0.0064668
1.5709,1.0504,0.0059474,-0.049099,0.0062381
1.5809,1.0506,0.0057576,-0.048591,0.0060216
1.5909,1.0509,0.0055765,-0.048084,0.0058168
1.6009,1.0511,0.0054028,-0.047578,0.005622
1.6109,1.0513,0.0052349,-0.047076,0.0054338
1.6209,1.0515,0.0050725,-0.046577,0.0052524
1.6309,1.0517,0.0049167,-0.046082,0.0050793
1.6409,1.0519,0.0047668,-0.045593,0.0049132
1.6509,1.0521,0.0046222,-0.045108,0.0047531
1.6609,1.0523,0.0044828,-0.044625,0.0045996
1.6709,1.0524,0.0043487,-0.044146,0.0044526
1.6809,1.0526,0.0042194,-0.043669,0.0043115
1.6909,1.0528,0.0040943,-0.043193,0.0041754
1.7009,1.0529,0.0039732,-0.042722,0.004044
1.7109,1.0531,0.0038562,-0.042256,0.0039171
1.7209,1.0532,0.0037429,-0.041795,0.0037949
1.7309,1.0534,0.0036335,-0.041337,0.0036773
1.7409,1.0535,0.0035278,-0.040881,0.0035638
1.7509,1.0536,0.0034252,-0.040429,0.0034544
1.7609,1.0538,0.0033254,-0.039982,0.0033479
1.7709,1.0539,0.0032293,-0.039536,0.0032452
1.7809,1.054,0.0031369,-0.039095,0.0031468
1.7909,1.0541,0.0030474,-0.038657,0.0030513
1.801,1.0542,0.00296,-0.038223,0.0029584
1.811,1.0543,0.0028758,-0.037793,0.0028691
1.821,1.0544,0.0027943,-0.037365,0.0027828
1.831,1.0545,0.0027154,-0.036942,0.0026994
1.841,1.0546,0.002639,-0.036522,0.0026191
1.851,1.0547,0.002565,-0.036105,0.0025412
1.861,1.0548,0.0024926,-0.035693,0.0024651
1.871,1.0549,0.0024228,-0.035284,0.0023921
1.881,1.0549,0.0023557,-0.034879,0.002322
1.891,1.055,0.0022906,-0.034476,0.002254
1.901,1.0551,0.0022274,-0.034077,0.0021882
1.911,1.0551,0.0021663,-0.033681,0.0021248
1.921,1.0552,0.0021069,-0.033289,0.0020632
1.931,1.0553,0.002049,-0.0329,0.002003
1.941,1.0553,0.0019932,-0.032514,0.0019453
1.951,1.0554,0.0019393,-0.032131,0.0018897
1.961,1.0554,0.0018864,-0.031751,0.0018349
1.971,1.0554,0.0018352,-0.031375,0.0017821
1.981,1.0555,0.0017865,-0.031004,0.0017322
1.991,1.0555,0.0017382,-0.030634,0.0016827


==> figs/data/cylinder_edac_20_2.02_prod_mean.csv <==
y,P
-2,0.042446
-1.9973,0.04255
-1.9947,0.042655
-1.992,0.042758
-1.9893,0.04286
-1.9867,0.042963
-1.984,0.043066
-1.9813,0.043169
-1.9787,0.043273
-1.976,0.043379
-1.9733,0.043488
-1.9706,0.043593
-1.968,0.043695
-1.9653,0.043803
-1.9626,0.043911
-1.96,0.044017
-1.9573,0.044122
-1.9546,0.044229
-1.952,0.044333
-1.9493,0.044448
-1.9466,0.044558
-1.944,0.04467
-1.9413,0.044782
-1.9386,0.044892
-1.936,0.045005
-1.9333,0.045118
-1.9306,0.045233
-1.928,0.045347
-1.9253,0.045462
-1.9226,0.045574
-1.9199,0.045687
-1.9173,0.045801
-1.9146,0.045915
-1.9119,0.046027
-1.9093,0.046139
-1.9066,0.046247
-1.9039,0.046355
-1.9013,0.046462
-1.8986,0.046569
-1.8959,0.046679
-1.8933,0.04679
-1.8906,0.0469
-1.8879,0.047008
-1.8853,0.047115
-1.8826,0.047222
-1.8799,0.047332
-1.8773,0.047443
-1.8746,0.047549
-1.8719,0.047655
-1.8692,0.047763
-1.8666,0.047872
-1.8639,0.047986
-1.8612,0.048099
-1.8586,0.048213
-1.8559,0.048328
-1.8532,0.048439
-1.8506,0.048552
-1.8479,0.048661
-1.8452,0.04877
-1.8426,0.048876
-1.8399,0.048987
-1.8372,0.049098
-1.8346,0.049205
-1.8319,0.049311
-1.8292,0.049422
-1.8266,0.049536
-1.8239,0.04965
-1.8212,0.049764
-1.8185,0.049881
-1.8159,0.05
-1.8132,0.050124
-1.8105,0.050257
-1.8079,0.050389
-1.8052,0.050523
-1.8025,0.050639
-1.7999,0.050761
-1.7972,0.050879
-1.7945,0.051005
-1.7919,0.051127
-1.7892,0.051253
-1.7865,0.051376
-1.7839,0.051501
-1.7812,0.051621
-1.7785,0.051749
-1.7759,0.051869
-1.7732,0.051985
-1.7705,0.052106
-1.7678,0.052224
-1.7652,0.052346
-1.7625,0.052466
-1.7598,0.052586
-1.7572,0.052703
-1.7545,0.05282
-1.7518,0.052936
-1.7492,0.053055
-1.7465,0.053174
-1.7438,0.053295
-1.7412,0.053417
-1.7385,0.053534
-1.7358,0.053648
-1.7332,0.053754
-1.7305,0.053854
-1.7278,0.053957
-1.7252,0.053949
-1.7225,0.054161
-1.7198,0.054264
-1.7171,0.054371
-1.7145,0.054472
-1.7118,0.054568
-1.7091,0.054651
-1.7065,0.054741
-1.7038,0.05483
-1.7011,0.05494
-1.6985,0.055055
-1.6958,0.055176
-1.6931,0.055302
-1.6905,0.05543
-1.6878,0.055563
-1.6851,0.055694
-1.6825,0.055826
-1.6798,0.055954
-1.6771,0.05608
-1.6744,0.056203
-1.6718,0.056329
-1.6691,0.056456
-1.6664,0.05658
-1.6638,0.056628
-1.6611,0.05671
-1.6584,0.05683
-1.6558,0.056942
-1.6531,0.057054
-1.6504,0.057184
-1.6478,0.057297
-1.6451,0.057422
-1.6424,0.057541
-1.6398,0.057668
-1.6371,0.057787
-1.6344,0.057917
-1.6318,0.058043
-1.6291,0.058175
-1.6264,0.058308
-1.6237,0.058442
-1.6211,0.058589
-1.6184,0.058734
-1.6157,0.058884
-1.6131,0.059031
-1.6104,0.059178
-1.6077,0.059317
-1.6051,0.05945
-1.6024,0.059575
-1.5997,0.059718
-1.5971,0.05985
-1.5944,0.059997
-1.5917,0.06013
-1.5891,0.060262
-1.5864,0.060393
-1.5837,0.060532
-1.5811,0.060675
-1.5784,0.060817
-1.5757,0.060949
-1.573,0.061084
-1.5704,0.061209
-1.5677,0.061331
-1.565,0.061453
-1.5624,0.061557
-1.5597,0.061665
-1.557,0.061776
-1.5544,0.061867
-1.5517,0.061977
-1.549,0.06208
-1.5464,0.062176
-1.5437,0.062309
-1.541,0.062416
-1.5384,0.062471
-1.5357,0.062568
-1.533,0.062676
-1.5304,0.062792
-1.5277,0.062885
-1.525,0.062981
-1.5223,0.063063
-1.5197,0.063183
-1.517,0.063299
-1.5143,0.06342
-1.5117,0.063625
-1.509,0.063751
-1.5063,0.063873
-1.5037,0.063953
-1.501,0.064065
-1.4983,0.064174
-1.4957,0.064271
-1.493,0.064394
-1.4903,0.064506
-1.4877,0.064625
-1.485,0.064757
-1.4823,0.064891
-1.4797,0.065035
-1.477,0.065189
-1.4743,0.06533
-1.4716,0.065477
-1.469,0.065633
-1.4663,0.065798
-1.4636,0.065986
-1.461,0.06618
-1.4583,0.066373
-1.4556,0.066564
-1.453,0.066751
-1.4503,0.066927
-1.4476,0.067104
-1.445,0.067285
-1.4423,0.067456
-1.4396,0.067632
-1.437,0.067807
-1.4343,0.067976
-1.4316,0.068136
-1.429,0.068279
-1.4263,0.068423
-1.4236,0.06854
-1.4209,0.068631
-1.4183,0.068703
-1.4156,0.068818
-1.4129,0.068955
-1.4103,0.069095
-1.4076,0.069277
-1.4049,0.069484
-1.4023,0.069744
-1.3996,0.070026
-1.3969,0.070308
-1.3943,0.070632
-1.3916,0.07096
-1.3889,0.071289
-1.3863,0.071612
-1.3836,0.071937
-1.3809,0.072269
-1.3783,0.072574
-1.3756,0.072857
-1.3729,0.073134
-1.3702,0.073382
-1.3676,0.07321
-1.3649,0.073262
-1.3622,0.073311
-1.3596,0.073344
-1.3569,0.073316
-1.3542,0.073286
-1.3516,0.07328
-1.3489,0.073285
-1.3462,0.073326
-1.3436,0.073406
-1.3409,0.073499
-1.3382,0.073605
-1.3356,0.07371
-1.3329,0.073841
-1.3302,0.074036
-1.3276,0.074323
-1.3249,0.07462
-1.3222,0.074944
-1.3195,0.075315
-1.3169,0.075683
-1.3142,0.076075
-1.3115,0.076477
-1.3089,0.076914
-1.3062,0.07733
-1.3035,0.077781
-1.3009,0.078248
-1.2982,0.078685
-1.2955,0.07919
-1.2929,0.079642
-1.2902,0.080057
-1.2875,0.08035
-1.2849,0.080622
-1.2822,0.080776
-1.2795,0.080857
-1.2769,0.08094
-1.2742,0.080979
-1.2715,0.081031
-1.2688,0.081115
-1.2662,0.081318
-1.2635,0.081604
-1.2608,0.081914
-1.2582,0.082347
-1.2555,0.082835
-1.2528,0.083373
-1.2502,0.083849
-1.2475,0.084384
-1.2448,0.085046
-1.2422,0.08563
-1.2395,0.086383
-1.2368,0.087134
-1.2342,0.087945
-1.2315,0.088689
-1.2288,0.089535
-1.2262,0.09038
-1.2235,0.091166
-1.2208,0.091973
-1.2181,0.092669
-1.2155,0.093409
-1.2128,0.094106
-1.2101,0.094722
-1.2075,0.095237
-1.2048,0.095501
-1.2021,0.096259
-1.1995,0.097
-1.1968,0.097693
-1.1941,0.098456
-1.1915,0.099293
-1.1888,0.10017
-1.1861,0.10108
-1.1835,0.10203
-1.1808,0.10306
-1.1781,0.1041
-1.1755,0.10517
-1.1728,0.10625
-1.1701,0.10729
-1.1674,0.10836
-1.1648,0.10941
-1.1621,0.11036
-1.1594,0.11123
-1.1568,0.1121
-1.1541,0.11279
-1.1514,0.11356
-1.1488,0.11439
-1.1461,0.11508
-1.1434,0.11572
-1.1408,0.11632
-1.1381,0.11692
-1.1354,0.11734
-1.1328,0.11788
-1.1301,0.11836
-1.1274,0.11885
-1.1247,0.1193
-1.1221,0.11979
-1.1194,0.12023
-1.1167,0.12074
-1.1141,0.1213
-1.1114,0.12181
-1.1087,0.12239
-1.1061,0.12293
-1.1034,0.12352
-1.1007,0.12405
-1.0981,0.12458
-1.0954,0.1251
-1.0927,0.12572
-1.0901,0.1266
-1.0874,0.1277
-1.0847,0.12868
-1.0821,0.12912
-1.0794,0.12952
-1.0767,0.12977
-1.074,0.1299
-1.0714,0.13007
-1.0687,0.13027
-1.066,0.13057
-1.0634,0.13108
-1.0607,0.13152
-1.058,0.13164
-1.0554,0.13175
-1.0527,0.13206
-1.05,0.13252
-1.0474,0.134
-1.0447,0.13486
-1.042,0.13585
-1.0394,0.13703
-1.0367,0.13827
-1.034,0.13955
-1.0314,0.14088
-1.0287,0.14219
-1.026,0.1434
-1.0233,0.14454
-1.0207,0.14576
-1.018,0.14715
-1.0153,0.14856
-1.0127,0.14991
-1.01,0.15123
-1.0073,0.15248
-1.0047,0.15388
-1.002,0.1553
-0.99933,0.15668
-0.99666,0.1581
-0.994,0.15929
-0.99133,0.16039
-0.98866,0.16133
-0.98599,0.16209
-0.98332,0.16287
-0.98065,0.16342
-0.97799,0.16421
-0.97532,0.16483
-0.97265,0.16553
-0.96998,0.16619
-0.96731,0.16668
-0.96464,0.16704
-0.96197,0.16742
-0.95931,0.16801
-0.95664,0.16885
-0.95397,0.16994
-0.9513,0.17075
-0.94863,0.17161
-0.94596,0.1726
-0.9433,0.17335
-0.94063,0.17412
-0.93796,0.17495
-0.93529,0.17585
-0.93262,0.17667
-0.92995,0.17736
-0.92728,0.17729
-0.92462,0.17813
-0.92195,0.17883
-0.91928,0.18001
-0.91661,0.18124
-0.91394,0.18255
-0.91127,0.1838
-0.90861,0.18512
-0.90594,0.18616
-0.90327,0.18709
-0.9006,0.18794
-0.89793,0.18899
-0.89526,0.18993
-0.8926,0.19078
-0.88993,0.19158
-0.88726,0.19229
-0.88459,0.1931
-0.88192,0.19393
-0.87925,0.19444
-0.87658,0.1949
-0.87392,0.1956
-0.87125,0.19596
-0.86858,0.19612
-0.86591,0.19618
-0.86324,0.19636
-0.86057,0.19651
-0.85791,0.19654
-0.85524,0.19641
-0.85257,0.1962
-0.8499,0.19583
-0.84723,0.19555
-0.84456,0.19483
-0.84189,0.19449
-0.83923,0.19423
-0.83656,0.19386
-0.83389,0.19308
-0.83122,0.19211
-0.82855,0.19049
-0.82588,0.18931
-0.82322,0.18881
-0.82055,0.18874
-0.81788,0.18878
-0.81521,0.1888
-0.81254,0.18898
-0.80987,0.18881
-0.8072,0.18849
-0.80454,0.18817
-0.80187,0.18801
-0.7992,0.18776
-0.79653,0.18763
-0.79386,0.18737
-0.79119,0.18714
-0.78853,0.18687
-0.78586,0.18635
-0.78319,0.18576
-0.78052,0.18522
-0.77785,0.18427
-0.77518,0.18302
-0.77252,0.18214
-0.76985,0.18088
-0.76718,0.17907
-0.76451,0.17745
-0.76184,0.17579
-0.75917,0.17423
-0.7565,0.17252
-0.75384,0.17055
-0.75117,0.16886
-0.7485,0.16708
-0.74583,0.16525
-0.74316,0.16376
-0.74049,0.16323
-0.73783,0.16308
-0.73516,0.16301
-0.73249,0.16309
-0.72982,0.16332
-0.72715,0.16334
-0.72448,0.1636
-0.72181,0.16395
-0.71915,0.1645
-0.71648,0.16507
-0.71381,0.16551
-0.71114,0.16551
-0.70847,0.16499
-0.7058,0.1644
-0.70314,0.16395
-0.70047,0.16365
-0.6978,0.16319
-0.69513,0.16246
-0.69246,0.16135
-0.68979,0.16006
-0.68712,0.15874
-0.68446,0.15744
-0.68179,0.15657
-0.67912,0.15561
-0.67645,0.15525
-0.67378,0.15485
-0.67111,0.15438
-0.66845,0.15378
-0.66578,0.15323
-0.66311,0.15288
-0.66044,0.15265
-0.65777,0.15259
-0.6551,0.15268
-0.65243,0.15288
-0.64977,0.15273
-0.6471,0.15255
-0.64443,0.15251
-0.64176,0.15231
-0.63909,0.15267
-0.63642,0.15328
-0.63376,0.15382
-0.63109,0.15443
-0.62842,0.15498
-0.62575,0.15526
-0.62308,0.15545
-0.62041,0.15523
-0.61775,0.15485
-0.61508,0.15453
-0.61241,0.1539
-0.60974,0.15302
-0.60707,0.15269
-0.6044,0.15194
-0.60173,0.15122
-0.59907,0.15031
-0.5964,0.1493
-0.59373,0.14808
-0.59106,0.14691
-0.58839,0.14631
-0.58572,0.1458
-0.58306,0.14512
-0.58039,0.14474
-0.57772,0.1444
-0.57505,0.14418
-0.57238,0.14397
-0.56971,0.14337
-0.56704,0.14255
-0.56438,0.14206
-0.56171,0.14145
-0.55904,0.14088
-0.55637,0.14031
-0.5537,0.13968
-0.55103,0.13899
-0.54837,0.13808
-0.5457,0.13707
-0.54303,0.13603
-0.54036,0.13489
-0.53769,0.13363
-0.53502,0.13228
-0.53235,0.13087
-0.52969,0.12931
-0.52702,0.12803
-0.52435,0.12675
-0.52168,0.1255
-0.51901,0.12425
-0.51634,0.12321
-0.51368,0.12249
-0.51101,0.12184
-0.50834,0.1212
-0.50567,0.12046
-0.503,0.12028
-0.50033,0.12053
-0.49767,0.12057
-0.495,0.12067
-0.49233,0.1207
-0.48966,0.1204
-0.48699,0.12014
-0.48432,0.11947
-0.48165,0.119
-0.47899,0.11925
-0.47632,0.11961
-0.47365,0.11978
-0.47098,0.11985
-0.46831,0.11982
-0.46564,0.11997
-0.46298,0.12001
-0.46031,0.12015
-0.45764,0.12032
-0.45497,0.1202
-0.4523,0.1195
-0.44963,0.1191
-0.44696,0.11901
-0.4443,0.11867
-0.44163,0.11841
-0.43896,0.11795
-0.43629,0.11751
-0.43362,0.11707
-0.43095,0.11664
-0.42829,0.1162
-0.42562,0.1156
-0.42295,0.11499
-0.42028,0.11443
-0.41761,0.11396
-0.41494,0.11341
-0.41227,0.11285
-0.40961,0.11205
-0.40694,0.11122
-0.40427,0.11046
-0.4016,0.10979
-0.39893,0.10917
-0.39626,0.10862
-0.3936,0.1081
-0.39093,0.10745
-0.38826,0.10679
-0.38559,0.10618
-0.38292,0.10574
-0.38025,0.10536
-0.37759,0.10486
-0.37492,0.10426
-0.37225,0.10342
-0.36958,0.10289
-0.36691,0.10219
-0.36424,0.10148
-0.36157,0.10096
-0.35891,0.10055
-0.35624,0.10005
-0.35357,0.099535
-0.3509,0.098908
-0.34823,0.098178
-0.34556,0.097303
-0.3429,0.096578
-0.34023,0.09611
-0.33756,0.09537
-0.33489,0.094583
-0.33222,0.09379
-0.32955,0.092789
-0.32688,0.091789
-0.32422,0.090676
-0.32155,0.089678
-0.31888,0.088761
-0.31621,0.08801
-0.31354,0.087214
-0.31087,0.086161
-0.30821,0.085795
-0.30554,0.085359
-0.30287,0.085099
-0.3002,0.084823
-0.29753,0.084337
-0.29486,0.083721
-0.29219,0.083087
-0.28953,0.082451
-0.28686,0.081834
-0.28419,0.081394
-0.28152,0.080782
-0.27885,0.080118
-0.27618,0.079596
-0.27352,0.079169
-0.27085,0.078893
-0.26818,0.078601
-0.26551,0.0781
-0.26284,0.077578
-0.26017,0.077116
-0.25751,0.076659
-0.25484,0.076286
-0.25217,0.07592
-0.2495,0.075766
-0.24683,0.075449
-0.24416,0.075253
-0.24149,0.075042
-0.23883,0.074797
-0.23616,0.0747
-0.23349,0.074568
-0.23082,0.074511
-0.22815,0.074575
-0.22548,0.074702
-0.22282,0.074628
-0.22015,0.074775
-0.21748,0.074729
-0.21481,0.074708
-0.21214,0.074515
-0.20947,0.074449
-0.2068,0.07415
-0.20414,0.073967
-0.20147,0.073462
-0.1988,0.073023
-0.19613,0.072657
-0.19346,0.072433
-0.19079,0.07237
-0.18813,0.072304
-0.18546,0.072248
-0.18279,0.072241
-0.18012,0.072074
-0.17745,0.072143
-0.17478,0.072253
-0.17211,0.072746
-0.16945,0.07329
-0.16678,0.07346
-0.16411,0.073596
-0.16144,0.073579
-0.15877,0.073536
-0.1561,0.073415
-0.15344,0.073276
-0.15077,0.073006
-0.1481,0.072961
-0.14543,0.073132
-0.14276,0.073259
-0.14009,0.073408
-0.13742,0.073364
-0.13476,0.073088
-0.13209,0.072816
-0.12942,0.072422
-0.12675,0.072139
-0.12408,0.072105
-0.12141,0.072016
-0.11875,0.071896
-0.11608,0.071663
-0.11341,0.071301
-0.11074,0.070818
-0.10807,0.070469
-0.1054,0.070111
-0.10274,0.069625
-0.10007,0.0692
-0.097398,0.068846
-0.09473,0.068506
-0.092061,0.06838
-0.089393,0.068319
-0.086724,0.068388
-0.084056,0.068649
-0.081388,0.068872
-0.078719,0.069143
-0.076051,0.069347
-0.073382,0.069632
-0.070714,0.069816
-0.068045,0.069952
-0.065377,0.070134
-0.062708,0.070234
-0.06004,0.070349
-0.057372,0.070558
-0.054703,0.07074
-0.052035,0.070943
-0.049366,0.071222
-0.046698,0.071352
-0.044029,0.071374
-0.041361,0.071463
-0.038692,0.071508
-0.036024,0.071541
-0.033356,0.071597
-0.030687,0.071619
-0.028019,0.071673
-0.02535,0.071706
-0.022682,0.071786
-0.020013,0.072005
-0.017345,0.072146
-0.014676,0.07233
-0.012008,0.072476
-0.0093396,0.072545
-0.0066711,0.072497
-0.0040027,0.072504
-0.0013342,0.072607
0.0013342,0.072602
0.0040027,0.072571
0.0066711,0.072519
0.0093396,0.072461
0.012008,0.072381
0.014676,0.072153
0.017345,0.071956
0.020013,0.071844
0.022682,0.071643
0.02535,0.071552
0.028019,0.071384
0.030687,0.071427
0.033356,0.07146
0.036024,0.071454
0.038692,0.071387
0.041361,0.071275
0.044029,0.071105
0.046698,0.070961
0.049366,0.070881
0.052035,0.070827
0.054703,0.070814
0.057372,0.070734
0.06004,0.070592
0.062708,0.070488
0.065377,0.070373
0.068045,0.070272
0.070714,0.070157
0.073382,0.070006
0.076051,0.069912
0.078719,0.069981
0.081388,0.070221
0.084056,0.070461
0.086724,0.070762
0.089393,0.071042
0.092061,0.07152
0.09473,0.072079
0.097398,0.072037
0.10007,0.072061
0.10274,0.072033
0.1054,0.071914
0.10807,0.071796
0.11074,0.071773
0.11341,0.071554
0.11608,0.07139
0.11875,0.071361
0.12141,0.071096
0.12408,0.070683
0.12675,0.070236
0.12942,0.069798
0.13209,0.069515
0.13476,0.069456
0.13742,0.069486
0.14009,0.069789
0.14276,0.070618
0.14543,0.071387
0.1481,0.072343
0.15077,0.073261
0.15344,0.073971
0.1561,0.074678
0.15877,0.074657
0.16144,0.074976
0.16411,0.075041
0.16678,0.075076
0.16945,0.075283
0.17211,0.075156
0.17478,0.075059
0.17745,0.075053
0.18012,0.074857
0.18279,0.074829
0.18546,0.074826
0.18813,0.07475
0.19079,0.074804
0.19346,0.074804
0.19613,0.074876
0.1988,0.074999
0.20147,0.074998
0.20414,0.074952
0.2068,0.075144
0.20947,0.075395
0.21214,0.075994
0.21481,0.076319
0.21748,0.076736
0.22015,0.076989
0.22282,0.077597
0.22548,0.078145
0.22815,0.07883
0.23082,0.079563
0.23349,0.080362
0.23616,0.081132
0.23883,0.081925
0.24149,0.082493
0.24416,0.083164
0.24683,0.083902
0.2495,0.084372
0.25217,0.084908
0.25484,0.08549
0.25751,0.086128
0.26017,0.086526
0.26284,0.087007
0.26551,0.087608
0.26818,0.088178
0.27085,0.088731
0.27352,0.089233
0.27618,0.089867
0.27885,0.090803
0.28152,0.091262
0.28419,0.091656
0.28686,0.092016
0.28953,0.09224
0.29219,0.092427
0.29486,0.09259
0.29753,0.092643
0.3002,0.092664
0.30287,0.09264
0.30554,0.092542
0.30821,0.092862
0.31087,0.093245
0.31354,0.093721
0.31621,0.094081
0.31888,0.09455
0.32155,0.095608
0.32422,0.095872
0.32688,0.096125
0.32955,0.096409
0.33222,0.096358
0.33489,0.096612
0.33756,0.097225
0.34023,0.097863
0.3429,0.098281
0.34556,0.098924
0.34823,0.099525
0.3509,0.10033
0.35357,0.10071
0.35624,0.10136
0.35891,0.10227
0.36157,0.1029
0.36424,0.10323
0.36691,0.10361
0.36958,0.10414
0.37225,0.10464
0.37492,0.10516
0.37759,0.10558
0.38025,0.10593
0.38292,0.10614
0.38559,0.10647
0.38826,0.10664
0.39093,0.10678
0.3936,0.10691
0.39626,0.10693
0.39893,0.10672
0.4016,0.10685
0.40427,0.10717
0.40694,0.10755
0.40961,0.10794
0.41227,0.10839
0.41494,0.10893
0.41761,0.10938
0.42028,0.11016
0.42295,0.11096
0.42562,0.11171
0.42829,0.11226
0.43095,0.11269
0.43362,0.11317
0.43629,0.11373
0.43896,0.11399
0.44163,0.11412
0.4443,0.11423
0.44696,0.11452
0.44963,0.11485
0.4523,0.11518
0.45497,0.11572
0.45764,0.11622
0.46031,0.11682
0.46298,0.11765
0.46564,0.11874
0.46831,0.12024
0.47098,0.12151
0.47365,0.12275
0.47632,0.12396
0.47899,0.125
0.48165,0.12582
0.48432,0.12661
0.48699,0.12764
0.48966,0.12869
0.49233,0.12996
0.495,0.13123
0.49767,0.13234
0.50033,0.13333
0.503,0.13424
0.50567,0.13551
0.50834,0.13655
0.51101,0.13747
0.51368,0.1386
0.51634,0.1398
0.51901,0.14113
0.52168,0.14257
0.52435,0.14372
0.52702,0.14479
0.52969,0.14547
0.53235,0.14661
0.53502,0.14768
0.53769,0.14896
0.54036,0.14999
0.54303,0.15106
0.5457,0.15186
0.54837,0.15246
0.55103,0.15313
0.5537,0.15416
0.55637,0.15515
0.55904,0.15631
0.56171,0.1575
0.56438,0.15934
0.56704,0.1604
0.56971,0.16144
0.57238,0.16245
0.57505,0.16321
0.57772,0.16397
0.58039,0.16473
0.58306,0.16515
0.58572,0.16594
0.58839,0.16632
0.59106,0.16645
0.59373,0.16602
0.5964,0.16543
0.59907,0.16494
0.60173,0.16438
0.6044,0.16328
0.60707,0.16307
0.60974,0.16332
0.61241,0.16363
0.61508,0.1643
0.61775,0.16508
0.62041,0.16612
0.62308,0.16693
0.62575,0.16772
0.62842,0.16809
0.63109,0.16784
0.63376,0.16768
0.63642,0.16747
0.63909,0.16768
0.64176,0.16747
0.64443,0.16741
0.6471,0.1675
0.64977,0.16758
0.65243,0.16771
0.6551,0.16763
0.65777,0.16744
0.66044,0.16743
0.66311,0.16701
0.66578,0.16633
0.66845,0.16565
0.67111,0.16406
0.67378,0.16311
0.67645,0.16337
0.67912,0.1639
0.68179,0.16498
0.68446,0.16562
0.68712,0.16604
0.68979,0.16591
0.69246,0.16556
0.69513,0.16596
0.6978,0.16664
0.70047,0.16723
0.70314,0.16795
0.7058,0.16856
0.70847,0.16933
0.71114,0.17007
0.71381,0.17067
0.71648,0.17126
0.71915,0.17227
0.72181,0.17294
0.72448,0.17345
0.72715,0.17377
0.72982,0.17464
0.73249,0.17547
0.73516,0.17617
0.73783,0.17704
0.74049,0.17784
0.74316,0.17827
0.74583,0.17856
0.7485,0.17867
0.75117,0.17894
0.75384,0.17904
0.7565,0.17909
0.75917,0.17871
0.76184,0.17833
0.76451,0.17802
0.76718,0.17807
0.76985,0.17851
0.77252,0.17892
0.77518,0.17935
0.77785,0.17979
0.78052,0.18038
0.78319,0.1812
0.78586,0.18229
0.78853,0.18341
0.79119,0.18443
0.79386,0.18502
0.79653,0.18536
0.7992,0.18555
0.80187,0.18575
0.80454,0.18633
0.8072,0.18703
0.80987,0.1877
0.81254,0.18838
0.81521,0.1891
0.81788,0.18956
0.82055,0.1901
0.82322,0.19084
0.82588,0.19157
0.82855,0.19232
0.83122,0.19322
0.83389,0.19411
0.83656,0.19479
0.83923,0.19523
0.84189,0.1954
0.84456,0.1952
0.84723,0.19474
0.8499,0.19398
0.85257,0.1933
0.85524,0.19273
0.85791,0.19216
0.86057,0.19153
0.86324,0.19079
0.86591,0.19011
0.86858,0.18951
0.87125,0.18911
0.87392,0.18924
0.87658,0.189
0.87925,0.1888
0.88192,0.18867
0.88459,0.1886
0.88726,0.1885
0.88993,0.18883
0.8926,0.1886
0.89526,0.18804
0.89793,0.18706
0.9006,0.18572
0.90327,0.1843
0.90594,0.18299
0.90861,0.18187
0.91127,0.18114
0.91394,0.18073
0.91661,0.18048
0.91928,0.18024
0.92195,0.17986
0.92462,0.17961
0.92728,0.17935
0.92995,0.17943
0.93262,0.17909
0.93529,0.17864
0.93796,0.17774
0.94063,0.17721
0.9433,0.17682
0.94596,0.17674
0.94863,0.17688
0.9513,0.17698
0.95397,0.17712
0.95664,0.1772
0.95931,0.1773
0.96197,0.17727
0.96464,0.17725
0.96731,0.17685
0.96998,0.17637
0.97265,0.17555
0.97532,0.17477
0.97799,0.174
0.98065,0.17309
0.98332,0.17233
0.98599,0.17154
0.98866,0.17077
0.99133,0.16981
0.994,0.16883
0.99666,0.16807
0.99933,0.16733
1.002,0.16678
1.0047,0.16619
1.0073,0.16567
1.01,0.16507
1.0127,0.16471
1.0153,0.16418
1.018,0.16382
1.0207,0.16348
1.0233,0.16338
1.026,0.16325
1.0287,0.16331
1.0314,0.16341
1.034,0.16338
1.0367,0.16289
1.0394,0.16268
1.042,0.16248
1.0447,0.16238
1.0474,0.1622
1.05,0.16168
1.0527,0.16107
1.0554,0.16036
1.058,0.15962
1.0607,0.15879
1.0634,0.15765
1.066,0.15623
1.0687,0.15539
1.0714,0.15421
1.074,0.15211
1.0767,0.15074
1.0794,0.14935
1.0821,0.14807
1.0847,0.14667
1.0874,0.14527
1.0901,0.14406
1.0927,0.1428
1.0954,0.14153
1.0981,0.14049
1.1007,0.13947
1.1034,0.13852
1.1061,0.13762
1.1087,0.13677
1.1114,0.13599
1.1141,0.13522
1.1167,0.13444
1.1194,0.1336
1.1221,0.13263
1.1247,0.13176
1.1274,0.13087
1.1301,0.13013
1.1328,0.12938
1.1354,0.1287
1.1381,0.12801
1.1408,0.12736
1.1434,0.12674
1.1461,0.12611
1.1488,0.12551
1.1514,0.12479
1.1541,0.12398
1.1568,0.12311
1.1594,0.1222
1.1621,0.121
1.1648,0.12039
1.1674,0.11932
1.1701,0.11831
1.1728,0.11739
1.1755,0.1166
1.1781,0.1157
1.1808,0.11474
1.1835,0.11377
1.1861,0.11269
1.1888,0.11164
1.1915,0.11061
1.1941,0.10955
1.1968,0.10849
1.1995,0.10691
1.2021,0.10582
1.2048,0.10475
1.2075,0.10376
1.2101,0.10285
1.2128,0.10206
1.2155,0.10133
1.2181,0.10069
1.2208,0.10014
1.2235,0.099709
1.2262,0.099268
1.2288,0.099041
1.2315,0.098867
1.2342,0.098458
1.2368,0.097941
1.2395,0.097474
1.2422,0.096991
1.2448,0.096498
1.2475,0.095985
1.2502,0.095415
1.2528,0.094849
1.2555,0.094307
1.2582,0.093945
1.2608,0.09367
1.2635,0.093433
1.2662,0.09347
1.2688,0.093057
1.2715,0.092742
1.2742,0.092286
1.2769,0.091886
1.2795,0.09147
1.2822,0.091067
1.2849,0.090701
1.2875,0.090248
1.2902,0.089811
1.2929,0.089212
1.2955,0.088633
1.2982,0.088157
1.3009,0.087828
1.3035,0.08738
1.3062,0.086961
1.3089,0.086492
1.3115,0.085943
1.3142,0.085364
1.3169,0.084812
1.3195,0.084246
1.3222,0.083659
1.3249,0.083012
1.3276,0.082437
1.3302,0.08176
1.3329,0.081066
1.3356,0.080364
1.3382,0.079747
1.3409,0.079115
1.3436,0.078547
1.3462,0.078003
1.3489,0.077508
1.3516,0.077103
1.3542,0.076668
1.3569,0.076172
1.3596,0.075718
1.3622,0.075287
1.3649,0.074884
1.3676,0.074502
1.3702,0.074196
1.3729,0.073936
1.3756,0.073712
1.3783,0.073576
1.3809,0.073521
1.3836,0.073348
1.3863,0.073157
1.3889,0.072956
1.3916,0.072709
1.3943,0.072477
1.3969,0.072274
1.3996,0.072075
1.4023,0.07182
1.4049,0.071575
1.4076,0.071334
1.4103,0.071085
1.4129,0.070847
1.4156,0.070631
1.4183,0.070372
1.4209,0.070113
1.4236,0.069813
1.4263,0.069536
1.429,0.069265
1.4316,0.069013
1.4343,0.068761
1.437,0.068462
1.4396,0.068155
1.4423,0.067864
1.445,0.067562
1.4476,0.067245
1.4503,0.06691
1.453,0.066552
1.4556,0.066288
1.4583,0.066057
1.461,0.065872
1.4636,0.06568
1.4663,0.065506
1.469,0.065289
1.4716,0.065138
1.4743,0.065009
1.477,0.064832
1.4797,0.064648
1.4823,0.064425
1.485,0.064175
1.4877,0.063936
1.4903,0.063702
1.493,0.063467
1.4957,0.063253
1.4983,0.063063
1.501,0.062896
1.5037,0.062729
1.5063,0.062577
1.509,0.062441
1.5117,0.062311
1.5143,0.062181
1.517,0.062055
1.5197,0.061929
1.5223,0.061818
1.525,0.061687
1.5277,0.061557
1.5304,0.061431
1.533,0.061296
1.5357,0.061158
1.5384,0.061012
1.541,0.060852
1.5437,0.060697
1.5464,0.060553
1.549,0.060392
1.5517,0.060233
1.5544,0.060071
1.557,0.059917
1.5597,0.059751
1.5624,0.059599
1.565,0.059427
1.5677,0.059244
1.5704,0.059073
1.573,0.058919
1.5757,0.058756
1.5784,0.058619
1.5811,0.058463
1.5837,0.058311
1.5864,0.058173
1.5891,0.058035
1.5917,0.057901
1.5944,0.057791
1.5971,0.057665
1.5997,0.057541
1.6024,0.057417
1.6051,0.05729
1.6077,0.057173
1.6104,0.057059
1.6131,0.056946
1.6157,0.056827
1.6184,0.056664
1.6211,0.05657
1.6237,0.056479
1.6264,0.056372
1.6291,0.056278
1.6318,0.056185
1.6344,0.056099
1.6371,0.056023
1.6398,0.055932
1.6424,0.055836
1.6451,0.055728
1.6478,0.055632
1.6504,0.055538
1.6531,0.055444
1.6558,0.05534
1.6584,0.055233
1.6611,0.055122
1.6638,0.055012
1.6664,0.054888
1.6691,0.054758
1.6718,0.054627
1.6744,0.0545
1.6771,0.054365
1.6798,0.054245
1.6825,0.054129
1.6851,0.054005
1.6878,0.053884
1.6905,0.053762
1.6931,0.053643
1.6958,0.053521
1.6985,0.053393
1.7011,0.053265
1.7038,0.053133
1.7065,0.053008
1.7091,0.052879
1.7118,0.052752
1.7145,0.052631
1.7171,0.052513
1.7198,0.052394
1.7225,0.052276
1.7252,0.052162
1.7278,0.052048
1.7305,0.051939
1.7332,0.051831
1.7358,0.051726
1.7385,0.051623
1.7412,0.051518
1.7438,0.051417
1.7465,0.051316
1.7492,0.051221
1.7518,0.051122
1.7545,0.051019
1.7572,0.050916
1.7598,0.050809
1.7625,0.050698
1.7652,0.05059
1.7678,0.05048
1.7705,0.050366
1.7732,0.050254
1.7759,0.050135
1.7785,0.050015
1.7812,0.049894
1.7839,0.049774
1.7865,0.049653
1.7892,0.049538
1.7919,0.049425
1.7945,0.049319
1.7972,0.049216
1.7999,0.049114
1.8025,0.049007
1.8052,0.048896
1.8079,0.048782
1.8105,0.048663
1.8132,0.048554
1.8159,0.048441
1.8185,0.048325
1.8212,0.048211
1.8239,0.048094
1.8266,0.047976
1.8292,0.047859
1.8319,0.047741
1.8346,0.047624
1.8372,0.047511
1.8399,0.047396
1.8426,0.047281
1.8452,0.047168
1.8479,0.047053
1.8506,0.046939
1.8532,0.046823
1.8559,0.046712
1.8586,0.046603
1.8612,0.046495
1.8639,0.046384
1.8666,0.046273
1.8692,0.046159
1.8719,0.046046
1.8746,0.045934
1.8773,0.04582
1.8799,0.045708
1.8826,0.045596
1.8853,0.045486
1.8879,0.045377
1.8906,0.045269
1.8933,0.04516
1.8959,0.045052
1.8986,0.044946
1.9013,0.044841
1.9039,0.044735
1.9066,0.044629
1.9093,0.044519
1.9119,0.044409
1.9146,0.0443
1.9173,0.04419
1.9199,0.044081
1.9226,0.043975
1.9253,0.04387
1.928,0.043765
1.9306,0.043662
1.9333,0.043558
1.936,0.043454
1.9386,0.043357
1.9413,0.043253
1.944,0.043148
1.9466,0.043042
1.9493,0.042935
1.952,0.042827
1.9546,0.042719
1.9573,0.042614
1.96,0.042507
1.9626,0.042399
1.9653,0.042291
1.968,0.042101
1.9706,0.042081
1.9733,0.04198
1.976,0.04188
1.9787,0.041783
1.9813,0.041685
1.984,0.041587
1.9867,0.041489
1.9893,0.041392
1.992,0.041293
1.9947,0.041194
1.9973,0.041094
2,0.040994


==> figs/data/cylinder_edac_20_centre_mean.csv <==
x,U,UpUp
0.5,-2.2284e-05,4.2726e-05
0.50229,-0.00025445,0.00013471
0.50459,-0.00048657,0.00022616
0.50688,-0.0010364,0.00065801
0.50917,-0.0019143,0.0014385
0.51146,-0.002792,0.0022161
0.51376,-0.0042499,0.0037685
0.51605,-0.0057175,0.005327
0.51834,-0.0073646,0.0070997
0.52063,-0.0092092,0.0091061
0.52293,-0.011054,0.011105
0.52522,-0.013133,0.013356
0.52751,-0.01522,0.015605
0.5298,-0.017346,0.017872
0.5321,-0.019529,0.020167
0.53439,-0.021712,0.022452
0.53668,-0.023921,0.024708
0.53897,-0.026135,0.026949
0.54127,-0.028348,0.029165
0.54356,-0.030557,0.031329
0.54585,-0.032766,0.033483
0.54815,-0.034956,0.035552
0.55044,-0.037138,0.037582
0.55273,-0.039317,0.03959
0.55502,-0.041461,0.041494
0.55732,-0.043605,0.043387
0.55961,-0.045728,0.045211
0.5619,-0.047827,0.046959
0.56419,-0.049926,0.048697
0.56649,-0.051987,0.050321
0.56878,-0.054042,0.051917
0.57107,-0.056088,0.053475
0.57336,-0.058101,0.054926
0.57566,-0.060115,0.056368
0.57795,-0.062109,0.057741
0.58024,-0.064086,0.059056
0.58253,-0.066064,0.060364
0.58483,-0.06801,0.06157
0.58712,-0.069951,0.062755
0.58941,-0.071886,0.063906
0.5917,-0.073792,0.064941
0.594,-0.075699,0.065968
0.59629,-0.077587,0.066995
0.59858,-0.079458,0.068019
0.60088,-0.08133,0.069036
0.60317,-0.08318,0.069975
0.60546,-0.085025,0.070887
0.60775,-0.086868,0.07179
0.61005,-0.08869,0.072646
0.61234,-0.090513,0.073495
0.61463,-0.092326,0.074337
0.61692,-0.094119,0.075171
0.61922,-0.095912,0.075999
0.62151,-0.097682,0.076753
0.6238,-0.099437,0.077455
0.62609,-0.10119,0.078148
0.62839,-0.10291,0.078847
0.63068,-0.10462,0.079541
0.63297,-0.10633,0.080228
0.63526,-0.108,0.080884
0.63756,-0.10968,0.081533
0.63985,-0.11134,0.082174
0.64214,-0.11298,0.082801
0.64444,-0.11462,0.083422
0.64673,-0.11625,0.084029
0.64902,-0.11786,0.08462
0.65131,-0.11948,0.085204
0.65361,-0.12107,0.085779
0.6559,-0.12264,0.086348
0.65819,-0.12422,0.08691
0.66048,-0.12577,0.087461
0.66278,-0.12732,0.088003
0.66507,-0.12886,0.088538
0.66736,-0.1304,0.089069
0.66965,-0.13193,0.089594
0.67195,-0.13346,0.090114
0.67424,-0.13498,0.090623
0.67653,-0.1365,0.091126
0.67882,-0.13803,0.091623
0.68112,-0.13953,0.092118
0.68341,-0.14103,0.092607
0.6857,-0.14253,0.093091
0.68799,-0.144,0.093576
0.69029,-0.14548,0.094056
0.69258,-0.14694,0.094532
0.69487,-0.14839,0.095014
0.69717,-0.14983,0.095489
0.69946,-0.15127,0.095964
0.70175,-0.15269,0.096446
0.70404,-0.15411,0.096922
0.70634,-0.15552,0.09738
0.70863,-0.15692,0.097806
0.71092,-0.15832,0.098226
0.71321,-0.15971,0.098635
0.71551,-0.16109,0.099028
0.7178,-0.16247,0.099416
0.72009,-0.16384,0.099796
0.72238,-0.1652,0.10017
0.72468,-0.16657,0.10053
0.72697,-0.16793,0.10089
0.72926,-0.16928,0.10124
0.73155,-0.17063,0.10158
0.73385,-0.17198,0.10191
0.73614,-0.17332,0.10224
0.73843,-0.17466,0.10256
0.74073,-0.17559,0.10263
0.74302,-0.17733,0.10319
0.74531,-0.17866,0.1035
0.7476,-0.17957,0.10356
0.7499,-0.18129,0.10412
0.75219,-0.18261,0.10442
0.75448,-0.18392,0.10473
0.75677,-0.18521,0.10504
0.75907,-0.1865,0.10535
0.76136,-0.18779,0.10565
0.76365,-0.18904,0.10597
0.76594,-0.19029,0.10629
0.76824,-0.19154,0.1066
0.77053,-0.19274,0.10692
0.77282,-0.19394,0.10723
0.77511,-0.19514,0.10754
0.77741,-0.19631,0.10785
0.7797,-0.19747,0.10816
0.78199,-0.19863,0.10846
0.78429,-0.19977,0.10876
0.78658,-0.20091,0.10904
0.78887,-0.20205,0.10932
0.79116,-0.20318,0.1096
0.79346,-0.20431,0.10988
0.79575,-0.20543,0.11015
0.79804,-0.20655,0.11043
0.80033,-0.20765,0.1107
0.80263,-0.20875,0.11097
0.80492,-0.20985,0.11123
0.80721,-0.21092,0.11146
0.8095,-0.21199,0.11169
0.8118,-0.21306,0.11192
0.81409,-0.2141,0.11219
0.81638,-0.21515,0.11246
0.81867,-0.21619,0.11273
0.82097,-0.21722,0.11298
0.82326,-0.21824,0.11323
0.82555,-0.21925,0.11348
0.82784,-0.22026,0.11372
0.83014,-0.22124,0.11396
0.83243,-0.22223,0.1142
0.83472,-0.22321,0.11443
0.83702,-0.22417,0.11467
0.83931,-0.22514,0.11489
0.8416,-0.2261,0.11512
0.84389,-0.22703,0.11536
0.84619,-0.22795,0.1156
0.84848,-0.22888,0.11584
0.85077,-0.22977,0.11606
0.85306,-0.23062,0.11628
0.85536,-0.23148,0.11649
0.85765,-0.23232,0.1167
0.85994,-0.2331,0.1169
0.86223,-0.23389,0.1171
0.86453,-0.23467,0.1173
0.86682,-0.23539,0.11745
0.86911,-0.23611,0.1176
0.8714,-0.23683,0.11774
0.8737,-0.23751,0.11788
0.87599,-0.23816,0.11802
0.87828,-0.23881,0.11816
0.88058,-0.23945,0.11829
0.88287,-0.24004,0.11843
0.88516,-0.24063,0.11856
0.88745,-0.24122,0.11869
0.88975,-0.24177,0.11882
0.89204,-0.24232,0.11894
0.89433,-0.24286,0.11907
0.89662,-0.24338,0.11918
0.89892,-0.24387,0.11926
0.90121,-0.24437,0.11934
0.9035,-0.24486,0.11942
0.90579,-0.24529,0.1195
0.90809,-0.24572,0.11958
0.91038,-0.24615,0.11966
0.91267,-0.24654,0.11973
0.91496,-0.24689,0.11979
0.91726,-0.24723,0.11985
0.91955,-0.24757,0.11991
0.92184,-0.24783,0.11996
0.92414,-0.24808,0.12
0.92643,-0.24834,0.12005
0.92872,-0.24855,0.1201
0.93101,-0.24872,0.12015
0.93331,-0.24889,0.12019
0.9356,-0.24905,0.12024
0.93789,-0.24912,0.12026
0.94018,-0.2492,0.12029
0.94248,-0.24927,0.12031
0.94477,-0.2493,0.12034
0.94706,-0.24927,0.12039
0.94935,-0.24925,0.12043
0.95165,-0.24922,0.12048
0.95394,-0.2491,0.12054
0.95623,-0.24897,0.1206
0.95852,-0.24884,0.12066
0.96082,-0.24866,0.12073
0.96311,-0.24843,0.12083
0.9654,-0.24819,0.12092
0.96769,-0.24796,0.12101
0.96999,-0.24764,0.12111
0.97228,-0.24732,0.12121
0.97457,-0.24699,0.12132
0.97687,-0.24665,0.12142
0.97916,-0.24623,0.12153
0.98145,-0.24582,0.12164
0.98374,-0.24541,0.12175
0.98604,-0.24494,0.12186
0.98833,-0.24445,0.12198
0.99062,-0.24396,0.1221
0.99291,-0.24346,0.12221
0.99521,-0.24292,0.12237
0.9975,-0.24237,0.12252
0.99979,-0.24182,0.12267
1.0021,-0.24115,0.12279
1.0044,-0.24026,0.12281
1.0067,-0.23938,0.12283
1.009,-0.2385,0.12285
1.0113,-0.23762,0.12287
1.0135,-0.23675,0.12288
1.0158,-0.23589,0.12289
1.0181,-0.23503,0.12289
1.0204,-0.23417,0.12283
1.0227,-0.23334,0.12271
1.025,-0.23252,0.12257
1.0273,-0.23172,0.12243
1.0296,-0.23091,0.12228
1.0319,-0.23011,0.12212
1.0342,-0.22927,0.12198
1.0365,-0.22826,0.12194
1.0388,-0.22723,0.12189
1.0411,-0.22616,0.12182
1.0434,-0.22505,0.12178
1.0456,-0.22393,0.12173
1.0479,-0.2228,0.1217
1.0502,-0.22168,0.12166
1.0525,-0.22056,0.12161
1.0548,-0.21944,0.12154
1.0571,-0.21829,0.12147
1.0594,-0.21714,0.1214
1.0617,-0.21598,0.12133
1.064,-0.21479,0.1213
1.0663,-0.21356,0.12129
1.0686,-0.21224,0.1213
1.0709,-0.2109,0.12134
1.0732,-0.20955,0.12137
1.0754,-0.2082,0.12139
1.0777,-0.20681,0.12142
1.08,-0.20538,0.12147
1.0823,-0.20391,0.12156
1.0846,-0.20242,0.12167
1.0869,-0.20092,0.12179
1.0892,-0.19942,0.12191
1.0915,-0.19792,0.12202
1.0938,-0.19642,0.12211
1.0961,-0.19492,0.12218
1.0984,-0.19338,0.12226
1.1007,-0.1918,0.1223
1.103,-0.19022,0.12234
1.1053,-0.18861,0.12239
1.1075,-0.18698,0.12244
1.1098,-0.18535,0.12249
1.1121,-0.18371,0.12253
1.1144,-0.18205,0.12257
1.1167,-0.18037,0.12259
1.119,-0.17866,0.12262
1.1213,-0.17693,0.12263
1.1236,-0.17519,0.12265
1.1259,-0.17346,0.12267
1.1282,-0.17171,0.12269
1.1305,-0.16993,0.12275
1.1328,-0.1681,0.12276
1.1351,-0.16625,0.12276
1.1373,-0.1644,0.12274
1.1396,-0.16256,0.1227
1.1419,-0.16073,0.12265
1.1442,-0.15889,0.12259
1.1465,-0.15706,0.1225
1.1488,-0.15521,0.12242
1.1511,-0.15335,0.12232
1.1534,-0.15149,0.12224
1.1557,-0.14962,0.12217
1.158,-0.14773,0.1221
1.1603,-0.14583,0.12201
1.1626,-0.14393,0.12191
1.1649,-0.142,0.12179
1.1672,-0.14006,0.12165
1.1694,-0.13812,0.12151
1.1717,-0.13617,0.12137
1.174,-0.1342,0.12122
1.1763,-0.13224,0.12107
1.1786,-0.13024,0.12092
1.1809,-0.12819,0.12078
1.1832,-0.12611,0.12063
1.1855,-0.124,0.1205
1.1878,-0.12188,0.12037
1.1901,-0.11975,0.12025
1.1924,-0.11762,0.12014
1.1947,-0.11548,0.12003
1.197,-0.11334,0.11992
1.1992,-0.11121,0.11979
1.2015,-0.10908,0.11967
1.2038,-0.10692,0.11957
1.2061,-0.10475,0.11945
1.2084,-0.1026,0.11933
1.2107,-0.10044,0.11923
1.213,-0.098277,0.11914
1.2153,-0.096107,0.11904
1.2176,-0.093918,0.11895
1.2199,-0.091718,0.11885
1.2222,-0.089514,0.11877
1.2245,-0.087297,0.1187
1.2268,-0.085062,0.11864
1.2291,-0.082816,0.11857
1.2313,-0.080478,0.11829
1.2336,-0.078214,0.11823
1.2359,-0.075952,0.11815
1.2382,-0.073686,0.11807
1.2405,-0.071425,0.11798
1.2428,-0.069159,0.11789
1.2451,-0.066893,0.11779
1.2474,-0.064673,0.11791
1.2497,-0.062393,0.11781
1.252,-0.060099,0.11772
1.2543,-0.057788,0.11762
1.2566,-0.055472,0.11752
1.2589,-0.053167,0.11742
1.2612,-0.050851,0.11712
1.2634,-0.048557,0.11702
1.2657,-0.046265,0.11692
1.268,-0.043963,0.11701
1.2703,-0.041652,0.1169
1.2726,-0.039337,0.11677
1.2749,-0.03702,0.11663
1.2772,-0.0347,0.11647
1.2795,-0.032369,0.11632
1.2818,-0.030026,0.11618
1.2841,-0.027666,0.11605
1.2864,-0.025304,0.11591
1.2887,-0.022946,0.11577
1.291,-0.020594,0.11564
1.2932,-0.018247,0.11549
1.2955,-0.015907,0.11535
1.2978,-0.013578,0.1152
1.3001,-0.011263,0.11504
1.3024,-0.0089351,0.11489
1.3047,-0.0066062,0.11475
1.307,-0.004282,0.11459
1.3093,-0.0019635,0.11442
1.3116,0.0003485,0.11424
1.3139,0.0026591,0.11407
1.3162,0.0048575,0.1137
1.3185,0.0071626,0.11351
1.3208,0.0094793,0.11332
1.3231,0.011811,0.11311
1.3253,0.014265,0.11307
1.3276,0.016596,0.11284
1.3299,0.018932,0.11268
1.3322,0.021258,0.11245
1.3345,0.023586,0.11223
1.3368,0.025914,0.11201
1.3391,0.028238,0.11178
1.3414,0.030565,0.11154
1.3437,0.032894,0.1113
1.346,0.035242,0.11105
1.3483,0.037606,0.11082
1.3506,0.039977,0.11058
1.3529,0.042353,0.11033
1.3551,0.044731,0.11006
1.3574,0.047119,0.10981
1.3597,0.049513,0.10954
1.362,0.051903,0.10927
1.3643,0.054287,0.109
1.3666,0.056666,0.10875
1.3689,0.059038,0.10849
1.3712,0.0614,0.10823
1.3735,0.063751,0.10796
1.3758,0.066095,0.1077
1.3781,0.068435,0.10743
1.3804,0.070762,0.10715
1.3827,0.073077,0.10688
1.385,0.075379,0.10659
1.3872,0.077684,0.1063
1.3895,0.07999,0.10601
1.3918,0.082308,0.10571
1.3941,0.08464,0.10541
1.3964,0.08698,0.1051
1.3987,0.08931,0.10479
1.401,0.091635,0.10447
1.4033,0.093949,0.10414
1.4056,0.096252,0.10382
1.4079,0.098542,0.1035
1.4102,0.10082,0.10317
1.4125,0.10308,0.10285
1.4148,0.10533,0.10253
1.417,0.10757,0.10222
1.4193,0.10981,0.10192
1.4216,0.11203,0.10162
1.4239,0.11426,0.10132
1.4262,0.11648,0.10102
1.4285,0.11869,0.10071
1.4308,0.12091,0.10042
1.4331,0.12312,0.10014
1.4354,0.12533,0.099863
1.4377,0.12753,0.099582
1.44,0.12973,0.099304
1.4423,0.13191,0.09903
1.4446,0.13409,0.098749
1.4469,0.13626,0.098465
1.4491,0.13843,0.098176
1.4514,0.1406,0.097882
1.4537,0.14276,0.097589
1.456,0.14492,0.097289
1.4583,0.14706,0.096993
1.4606,0.1492,0.096705
1.4629,0.15135,0.096428
1.4652,0.15348,0.096168
1.4675,0.1556,0.095909
1.4698,0.15772,0.095642
1.4721,0.15983,0.095376
1.4744,0.16193,0.095109
1.4767,0.16404,0.09485
1.4789,0.16614,0.09459
1.4812,0.16824,0.094321
1.4835,0.17033,0.094056
1.4858,0.17241,0.093784
1.4881,0.17449,0.093496
1.4904,0.17658,0.093211
1.4927,0.17866,0.092926
1.495,0.18073,0.092644
1.4973,0.1828,0.092365
1.4996,0.18488,0.092081
1.5019,0.18695,0.091797
1.5042,0.18903,0.091505
1.5065,0.19111,0.091198
1.5088,0.19318,0.090901
1.511,0.19482,0.090432
1.5133,0.19727,0.090316
1.5156,0.19928,0.090043
1.5179,0.20128,0.089764
1.5202,0.20327,0.089485
1.5225,0.20526,0.089204
1.5248,0.20725,0.088929
1.5271,0.20924,0.088652
1.5294,0.21122,0.088372
1.5317,0.21319,0.088105
1.534,0.21514,0.087849
1.5363,0.21708,0.0876
1.5386,0.21901,0.087362
1.5409,0.22092,0.087136
1.5431,0.22284,0.086912
1.5454,0.22473,0.086693
1.5477,0.22661,0.08648
1.55,0.22848,0.086273
1.5523,0.23035,0.086071
1.5546,0.23223,0.08588
1.5569,0.23408,0.085704
1.5592,0.23592,0.085535
1.5615,0.23775,0.085374
1.5638,0.23957,0.085211
1.5661,0.24138,0.085052
1.5684,0.24319,0.084899
1.5707,0.24498,0.084754
1.5729,0.24677,0.08461
1.5752,0.24852,0.084469
1.5775,0.25027,0.084328
1.5798,0.25202,0.084183
1.5821,0.25377,0.084031
1.5844,0.25551,0.083886
1.5867,0.25726,0.083745
1.589,0.25899,0.083621
1.5913,0.26019,0.083325
1.5936,0.26191,0.083205
1.5959,0.26417,0.083255
1.5982,0.26587,0.083138
1.6005,0.26756,0.083028
1.6028,0.26922,0.082918
1.605,0.27088,0.082811
1.6073,0.27254,0.082696
1.6096,0.27421,0.08258
1.6119,0.27588,0.082457
1.6142,0.27755,0.082328
1.6165,0.27922,0.082199
1.6188,0.28089,0.082078
1.6211,0.28255,0.081953
1.6234,0.2842,0.081831
1.6257,0.28583,0.081707
1.628,0.28745,0.081597
1.6303,0.28906,0.081489
1.6326,0.29066,0.081377
1.6348,0.29226,0.081269
1.6371,0.29385,0.081164
1.6394,0.29544,0.081058
1.6417,0.29704,0.080955
1.644,0.29863,0.08085
1.6463,0.3002,0.080744
1.6486,0.30178,0.080631
1.6509,0.30336,0.080518
1.6532,0.30494,0.080405
1.6555,0.30651,0.080286
1.6578,0.30808,0.080166
1.6601,0.30964,0.080043
1.6624,0.31119,0.079916
1.6647,0.3121,0.079615
1.6669,0.31364,0.079491
1.6692,0.31517,0.079369
1.6715,0.3167,0.07925
1.6738,0.31888,0.079305
1.6761,0.32039,0.07919
1.6784,0.3219,0.079072
1.6807,0.3234,0.078954
1.683,0.32489,0.078835
1.6853,0.32638,0.078705
1.6876,0.32786,0.078574
1.6899,0.32934,0.078439
1.6922,0.33081,0.078307
1.6945,0.33227,0.078184
1.6967,0.33373,0.078054
1.699,0.33519,0.077924
1.7013,0.33664,0.077788
1.7036,0.33809,0.07765
1.7059,0.33954,0.077504
1.7082,0.34099,0.077356
1.7105,0.34243,0.077208
1.7128,0.34387,0.077066
1.7151,0.34529,0.076935
1.7174,0.3467,0.076808
1.7197,0.34811,0.076679
1.722,0.34951,0.076547
1.7243,0.35091,0.076412
1.7266,0.35232,0.076275
1.7288,0.35371,0.076134
1.7311,0.3551,0.075995
1.7334,0.35649,0.075856
1.7357,0.35786,0.075716
1.738,0.35922,0.075574
1.7403,0.36057,0.075433
1.7426,0.3619,0.075296
1.7449,0.36323,0.075159
1.7472,0.36455,0.07502
1.7495,0.36587,0.074876
1.7518,0.36719,0.074738
1.7541,0.36851,0.074589
1.7564,0.36983,0.074441
1.7586,0.37114,0.074289
1.7609,0.37245,0.074131
1.7632,0.37376,0.073968
1.7655,0.37506,0.073802
1.7678,0.37634,0.073623
1.7701,0.37762,0.073441
1.7724,0.37889,0.073266
1.7747,0.37943,0.072932
1.777,0.38068,0.07276
1.7793,0.38192,0.072583
1.7816,0.38316,0.072413
1.7839,0.38438,0.072245
1.7862,0.3856,0.072071
1.7885,0.38681,0.071904
1.7907,0.38802,0.071729
1.793,0.38996,0.071722
1.7953,0.39115,0.071547
1.7976,0.39235,0.071373
1.7999,0.39355,0.071188
1.8022,0.39474,0.071004
1.8045,0.39595,0.070813
1.8068,0.39714,0.070626
1.8091,0.39832,0.070436
1.8114,0.3995,0.070246
1.8137,0.40067,0.070056
1.816,0.40184,0.069872
1.8183,0.40301,0.069694
1.8206,0.40417,0.069522
1.8228,0.40533,0.069349
1.8251,0.40649,0.069181
1.8274,0.40765,0.069018
1.8297,0.4088,0.068857
1.832,0.40993,0.068698
1.8343,0.41104,0.068549
1.8366,0.41214,0.068407
1.8389,0.41324,0.068272
1.8412,0.41434,0.068147
1.8435,0.41544,0.068022
1.8458,0.41654,0.06789
1.8481,0.41764,0.067755
1.8504,0.41873,0.067621
1.8526,0.41981,0.067487
1.8549,0.42089,0.067357
1.8572,0.42196,0.067223
1.8595,0.42302,0.067087
1.8618,0.42408,0.066956
1.8641,0.42514,0.066816
1.8664,0.42618,0.066679
1.8687,0.42722,0.066546
1.871,0.42825,0.066421
1.8733,0.42928,0.066298
1.8756,0.4303,0.066177
1.8779,0.4313,0.066064
1.8802,0.43231,0.065953
1.8825,0.43331,0.065846
1.8847,0.4343,0.065741
1.887,0.4353,0.065637
1.8893,0.4363,0.065536
1.8916,0.43729,0.065432
1.8939,0.43829,0.065335
1.8962,0.43928,0.065233
1.8985,0.44026,0.065132
1.9008,0.44124,0.065025
1.9031,0.44221,0.064918
1.9054,0.44318,0.064815
1.9077,0.44413,0.064716
1.91,0.44509,0.064622
1.9123,0.44605,0.064527
1.9145,0.447,0.064433
1.9168,0.44795,0.064337
1.9191,0.4489,0.064238
1.9214,0.44897,0.063993
1.9237,0.4508,0.064034
1.926,0.45175,0.063927
1.9283,0.4527,0.063824
1.9306,0.45364,0.063725
1.9329,0.45458,0.063623
1.9352,0.45551,0.063521
1.9375,0.45644,0.063417
1.9398,0.45736,0.063315
1.9421,0.45826,0.063215
1.9444,0.45917,0.063109
1.9466,0.46009,0.062999
1.9489,0.461,0.062895
1.9512,0.46191,0.062797
1.9535,0.46282,0.062701
1.9558,0.46372,0.06261
1.9581,0.46463,0.062518
1.9604,0.46553,0.06243
1.9627,0.46644,0.062338
1.965,0.46736,0.062243
1.9673,0.46827,0.06214
1.9696,0.46919,0.062056
1.9719,0.4701,0.061969
1.9742,0.47102,0.06188
1.9764,0.47192,0.061794
1.9787,0.47283,0.06171
1.981,0.47373,0.061626
1.9833,0.47463,0.061543
1.9856,0.47552,0.06146
1.9879,0.4764,0.061375
1.9902,0.47727,0.061289
1.9925,0.47815,0.061213
1.9948,0.479,0.061141
1.9971,0.47985,0.061079
1.9994,0.48069,0.061008
2.0017,0.48153,0.060938
2.004,0.48238,0.060866
2.0063,0.48322,0.060799
2.0085,0.48406,0.06073
2.0108,0.4849,0.060658
2.0131,0.48575,0.060581
2.0154,0.48659,0.0605
2.0177,0.48744,0.060421
2.02,0.48828,0.060341
2.0223,0.48912,0.06027
2.0246,0.48995,0.060188
2.0269,0.49078,0.060108
2.0292,0.4916,0.060031
2.0315,0.49242,0.059958
2.0338,0.49324,0.059887
2.0361,0.49406,0.059816
2.0383,0.49488,0.059746
2.0406,0.49571,0.059678
2.0429,0.49653,0.05961
2.0452,0.49735,0.059548
2.0475,0.49717,0.059361
2.0498,0.49897,0.059432
2.0521,0.49977,0.05937
2.0544,0.50057,0.059308
2.0567,0.50136,0.059243
2.059,0.50215,0.059177
2.0613,0.50293,0.059109
2.0636,0.50372,0.059036
2.0659,0.50451,0.058962
2.0682,0.5053,0.058888
2.0704,0.50609,0.058814
2.0727,0.50688,0.058744
2.075,0.50766,0.058679
2.0773,0.50844,0.058612
2.0796,0.50922,0.058545
2.0819,0.50999,0.058476
2.0842,0.51076,0.058407
2.0865,0.51152,0.058337
2.0888,0.51227,0.058265
2.0911,0.513,0.05819
2.0934,0.51373,0.058115
2.0957,0.51444,0.058042
2.098,0.51516,0.057973
2.1003,0.51586,0.05791
2.1025,0.51657,0.057847
2.1048,0.51727,0.057785
2.1071,0.51796,0.057719
2.1094,0.51865,0.057656
2.1117,0.51935,0.057593
2.114,0.52004,0.057528
2.1163,0.52072,0.057468
2.1186,0.52141,0.057414
2.1209,0.52209,0.057359
2.1232,0.52278,0.057307
2.1255,0.52345,0.057252
2.1278,0.52411,0.057198
2.1301,0.52477,0.057145
2.1323,0.52542,0.057092
2.1346,0.52607,0.057042
2.1369,0.52673,0.056995
2.1392,0.52738,0.056955
2.1415,0.52802,0.056921
2.1438,0.52865,0.056883
2.1461,0.52927,0.056841
2.1484,0.5299,0.056796
2.1507,0.53052,0.056752
2.153,0.53115,0.056708
2.1553,0.53177,0.056663
2.1576,0.53239,0.056625
2.1599,0.533,0.056593
2.1622,0.53362,0.056565
2.1644,0.53423,0.056535
2.1667,0.53483,0.056516
2.169,0.53543,0.056491
2.1713,0.53602,0.056469
2.1736,0.5366,0.056459
2.1759,0.53719,0.056446
2.1782,0.53778,0.056436
2.1805,0.53837,0.056425
2.1828,0.53895,0.056414
2.1851,0.53954,0.056404
2.1874,0.54012,0.056391
2.1897,0.5407,0.056372
2.192,0.54129,0.056347
2.1942,0.54187,0.056313
2.1965,0.54246,0.056273
2.1988,0.54304,0.056232
2.2011,0.54361,0.056193
2.2034,0.54418,0.05616
2.2057,0.54475,0.056127
2.208,0.54422,0.05598
2.2103,0.5448,0.055956
2.2126,0.54537,0.05594
2.2149,0.54595,0.055928
2.2172,0.54652,0.055918
2.2195,0.5471,0.055902
2.2218,0.54767,0.055884
2.2241,0.54936,0.055979
2.2263,0.54992,0.055953
2.2286,0.55048,0.055929
2.2309,0.55105,0.0559
2.2332,0.55162,0.055867
2.2355,0.55219,0.055835
2.2378,0.55275,0.055799
2.2401,0.55331,0.05577
2.2424,0.55387,0.055744
2.2447,0.55443,0.055722
2.247,0.55498,0.055692
2.2493,0.55552,0.05566
2.2516,0.55607,0.055633
2.2539,0.55662,0.055612
2.2561,0.55716,0.055597
2.2584,0.5577,0.055584
2.2607,0.55824,0.055572
2.263,0.55877,0.055566
2.2653,0.5593,0.055563
2.2676,0.55982,0.055558
2.2699,0.56035,0.055552
2.2722,0.56087,0.055551
2.2745,0.5614,0.055549
2.2768,0.56192,0.055547
2.2791,0.56244,0.055539
2.2814,0.56296,0.055529
2.2837,0.56347,0.055516
2.286,0.56398,0.055502
2.2882,0.56449,0.055486
2.2905,0.565,0.055469
2.2928,0.5655,0.055453
2.2951,0.56599,0.05543
2.2974,0.56649,0.055406
2.2997,0.56698,0.055385
2.302,0.56747,0.055366
2.3043,0.56797,0.055348
2.3066,0.56846,0.055334
2.3089,0.56896,0.055324
2.3112,0.56945,0.055313
2.3135,0.56995,0.055307
2.3158,0.57045,0.055297
2.318,0.57094,0.055282
2.3203,0.57142,0.055262
2.3226,0.5719,0.055238
2.3249,0.57237,0.055218
2.3272,0.57284,0.055197
2.3295,0.57331,0.055176
2.3318,0.57378,0.055157
2.3341,0.57425,0.055137
2.3364,0.57472,0.055114
2.3387,0.57519,0.055089
2.341,0.57566,0.055058
2.3433,0.57613,0.055023
2.3456,0.57659,0.05499
2.3479,0.57705,0.054962
2.3501,0.57751,0.054938
2.3524,0.57797,0.054918
2.3547,0.57842,0.0549
2.357,0.57887,0.054884
2.3593,0.57931,0.054871
2.3616,0.57975,0.054858
2.3639,0.58019,0.054843
2.3662,0.58063,0.054823
2.3685,0.58107,0.054799
2.3708,0.58152,0.054774
2.3731,0.58196,0.054752
2.3754,0.58241,0.054733
2.3777,0.58285,0.054719
2.3799,0.5833,0.05471
2.3822,0.58374,0.054701
2.3845,0.58418,0.054694
2.3868,0.58463,0.054685
2.3891,0.58509,0.054679
2.3914,0.58554,0.054666
2.3937,0.586,0.054654
2.396,0.58645,0.054641
2.3983,0.58691,0.054621
2.4006,0.58736,0.054603
2.4029,0.58782,0.054588
2.4052,0.58826,0.054579
2.4075,0.5887,0.054572
2.4098,0.58914,0.054571
2.412,0.58958,0.054562
2.4143,0.59001,0.054551
2.4166,0.59045,0.054541
2.4189,0.59087,0.054536
2.4212,0.59129,0.054541
2.4235,0.5917,0.054544
2.4258,0.59209,0.054541
2.4281,0.59249,0.054539
2.4304,0.59287,0.054538
2.4327,0.59326,0.054535
2.435,0.59365,0.05453
2.4373,0.59403,0.05453
2.4396,0.59441,0.054523
2.4419,0.59477,0.054516
2.4441,0.59513,0.054508
2.4464,0.59548,0.054498
2.4487,0.59583,0.054484
2.451,0.59618,0.054468
2.4533,0.59653,0.054455
2.4556,0.59687,0.05444
2.4579,0.59721,0.054432
2.4602,0.59756,0.054424
2.4625,0.5979,0.054425
2.4648,0.59823,0.054426
2.4671,0.59856,0.054428
2.4694,0.59889,0.05443
2.4717,0.59922,0.054424
2.4739,0.59954,0.054419
2.4762,0.59986,0.054415
2.4785,0.60017,0.054414
2.4808,0.60048,0.054411
2.4831,0.60079,0.054412
2.4854,0.60109,0.054415
2.4877,0.60138,0.054415
2.49,0.60168,0.054416
2.4923,0.60198,0.05442
2.4946,0.60228,0.054426
2.4969,0.60259,0.054428
2.4992,0.60289,0.054428
2.5015,0.6032,0.05443
2.5038,0.6035,0.054428
2.506,0.6038,0.054422
2.5083,0.60408,0.054416
2.5106,0.60437,0.054411
2.5129,0.60465,0.054406
2.5152,0.60494,0.054399
2.5175,0.60522,0.054391
2.5198,0.60549,0.054385
2.5221,0.60577,0.054376
2.5244,0.60604,0.054375
2.5267,0.60631,0.054382
2.529,0.60657,0.054393
2.5313,0.60685,0.054399
2.5336,0.60712,0.054403
2.5358,0.60739,0.054404
2.5381,0.60766,0.054411
2.5404,0.60793,0.054419
2.5427,0.60819,0.054428
2.545,0.60845,0.05444
2.5473,0.60872,0.05445
2.5496,0.60898,0.054458
2.5519,0.60925,0.054464
2.5542,0.60951,0.05447
2.5565,0.60978,0.05448
2.5588,0.61005,0.054485
2.5611,0.61033,0.054486
2.5634,0.61061,0.054478
2.5657,0.61089,0.054467
2.5679,0.61116,0.054457
2.5702,0.61143,0.054448
2.5725,0.61168,0.05444
2.5748,0.61193,0.054431
2.5771,0.61217,0.054426
2.5794,0.61117,0.054302
2.5817,0.61267,0.054436
2.584,0.61291,0.054449
2.5863,0.61316,0.054463
2.5886,0.61342,0.054469
2.5909,0.61368,0.054471
2.5932,0.61394,0.054467
2.5955,0.61421,0.05446
2.5977,0.61448,0.054442
2.6,0.61474,0.054426
2.6023,0.61501,0.054411
2.6046,0.61527,0.054403
2.6069,0.61552,0.054392
2.6092,0.61577,0.054387
2.6115,0.61602,0.054385
2.6138,0.61626,0.054382
2.6161,0.61651,0.054378
2.6184,0.61676,0.05437
2.6207,0.61701,0.054356
2.623,0.61728,0.054339
2.6253,0.61755,0.05432
2.6276,0.61781,0.0543
2.6298,0.61808,0.054284
2.6321,0.61833,0.054268
2.6344,0.61858,0.054256
2.6367,0.61883,0.054245
2.639,0.61907,0.054233
2.6413,0.61931,0.054222
2.6436,0.61956,0.054211
2.6459,0.6198,0.054201
2.6482,0.62005,0.054182
2.6505,0.62029,0.054156
2.6528,0.62054,0.05413
2.6551,0.61955,0.05397
2.6574,0.62104,0.054075
2.6596,0.62128,0.05405
2.6619,0.62152,0.054031
2.6642,0.62177,0.054021
2.6665,0.62202,0.054015
2.6688,0.62226,0.054005
2.6711,0.62251,0.053997
2.6734,0.62275,0.053984
2.6757,0.62299,0.053968
2.678,0.62323,0.053952
2.6803,0.62347,0.053932
2.6826,0.6237,0.053909
2.6849,0.62393,0.05389
2.6872,0.62415,0.053874
2.6895,0.62437,0.053859
2.6917,0.62459,0.053846
2.694,0.62481,0.053835
2.6963,0.62502,0.053826
2.6986,0.62524,0.053816
2.7009,0.62547,0.053798
2.7032,0.6257,0.053777
2.7055,0.62593,0.053754
2.7078,0.62617,0.053725
2.7101,0.62642,0.053693
2.7124,0.62667,0.053661
2.7147,0.62692,0.053627
2.717,0.62591,0.053464
2.7193,0.62616,0.053431
2.7216,0.6264,0.053401
2.7238,0.62663,0.053375
2.7261,0.62685,0.053348
2.7284,0.62707,0.053317
2.7307,0.62728,0.053285
2.733,0.62749,0.053249
2.7353,0.62769,0.053214
2.7376,0.6279,0.053174
2.7399,0.62811,0.053139
2.7422,0.62833,0.053102
2.7445,0.62856,0.053071
2.7468,0.63006,0.053166
2.7491,0.63029,0.053143
2.7514,0.63052,0.053121
2.7536,0.63074,0.0531
2.7559,0.63097,0.053084
2.7582,0.63119,0.053054
2.7605,0.63141,0.053023
2.7628,0.63164,0.052994
2.7651,0.63186,0.052966
2.7674,0.63209,0.052936
2.7697,0.63232,0.052908
2.772,0.63256,0.052882
2.7743,0.63279,0.052858
2.7766,0.63303,0.052833
2.7789,0.63326,0.052816
2.7812,0.63349,0.052796
2.7835,0.63372,0.052778
2.7857,0.63394,0.052762
2.788,0.63416,0.05275
2.7903,0.63439,0.052744
2.7926,0.63461,0.052742
2.7949,0.63484,0.052735
2.7972,0.63505,0.052726
2.7995,0.63527,0.052713
2.8018,0.63548,0.052697
2.8041,0.63568,0.052675
2.8064,0.63588,0.052652
2.8087,0.63609,0.052631
2.811,0.63629,0.05261
2.8133,0.63651,0.052595
2.8155,0.63673,0.052582
2.8178,0.63695,0.052575
2.8201,0.63717,0.052565
2.8224,0.6374,0.052555
2.8247,0.63762,0.05254
2.827,0.63784,0.052523
2.8293,0.63806,0.05251
2.8316,0.63827,0.052498
2.8339,0.63849,0.052488
2.8362,0.63741,0.05236
2.8385,0.63762,0.052351
2.8408,0.63784,0.052341
2.8431,0.63806,0.052338
2.8454,0.63829,0.052334
2.8476,0.63851,0.052327
2.8499,0.63872,0.052319
2.8522,0.63893,0.052315
2.8545,0.63914,0.05231
2.8568,0.63934,0.052304
2.8591,0.63953,0.052297
2.8614,0.63973,0.052296
2.8637,0.63991,0.052299
2.866,0.6401,0.052303
2.8683,0.6403,0.052308
2.8706,0.6405,0.052307
2.8729,0.6407,0.052306
2.8752,0.64219,0.052424
2.8774,0.64239,0.052416
2.8797,0.6426,0.052407
2.882,0.6428,0.052402
2.8843,0.643,0.052401
2.8866,0.64319,0.052398
2.8889,0.64338,0.052391
2.8912,0.64356,0.052389
2.8935,0.64374,0.052391
2.8958,0.64391,0.052395
2.8981,0.64409,0.0524
2.9004,0.64427,0.052403
2.9027,0.64445,0.052405
2.905,0.64464,0.052408
2.9073,0.64483,0.052414
2.9095,0.64502,0.052421
2.9118,0.64521,0.052426
2.9141,0.6454,0.052431
2.9164,0.64559,0.052434
2.9187,0.64578,0.052439
2.921,0.64596,0.052444
2.9233,0.64613,0.052448
2.9256,0.64631,0.052454
2.9279,0.64648,0.052466
2.9302,0.64665,0.052477
2.9325,0.64682,0.052485
2.9348,0.64699,0.052493
2.9371,0.64716,0.0525
2.9393,0.64733,0.052501
2.9416,0.6475,0.0525
2.9439,0.64767,0.052503
2.9462,0.64784,0.052505
2.9485,0.648,0.052509
2.9508,0.64816,0.052514
2.9531,0.64831,0.052517
2.9554,0.64847,0.052514
2.9577,0.64864,0.052513
2.96,0.6488,0.052521
2.9623,0.64896,0.052536
2.9646,0.64913,0.052551
2.9669,0.64929,0.052564
2.9692,0.64945,0.052575
2.9714,0.64961,0.052586
2.9737,0.64978,0.052596
2.976,0.64994,0.052602
2.9783,0.6501,0.052608
2.9806,0.64895,0.052501
2.9829,0.6491,0.052505
2.9852,0.64926,0.052512
2.9875,0.6494,0.052515
2.9898,0.64956,0.052523
2.9921,0.64971,0.052532
2.9944,0.64986,0.052541
2.9967,0.65001,0.052547
2.999,0.65148,0.052667
3.0013,0.65164,0.052673
3.0035,0.65179,0.052675
3.0058,0.65195,0.052676
3.0081,0.6521,0.052678
3.0104,0.65224,0.05268
3.0127,0.65239,0.052683
3.015,0.65253,0.052686
3.0173,0.65268,0.052687
3.0196,0.65282,0.052691
3.0219,0.65298,0.052698
3.0242,0.65314,0.052705
3.0265,0.65329,0.052714
3.0288,0.65345,0.052723
3.0311,0.65359,0.052736
3.0333,0.65373,0.052751
3.0356,0.65386,0.052765
3.0379,0.654,0.052779
3.0402,0.65414,0.052797
3.0425,0.65428,0.052818
3.0448,0.65443,0.052837
3.0471,0.65459,0.052855
3.0494,0.65474,0.052871
3.0517,0.65489,0.052884
3.054,0.65505,0.052893
3.0563,0.6552,0.052901
3.0586,0.65534,0.052906
3.0609,0.65549,0.052908
3.0632,0.65564,0.052908
3.0654,0.65578,0.052911
3.0677,0.65592,0.052918
3.07,0.65605,0.052924
3.0723,0.65619,0.052932
3.0746,0.65632,0.052938
3.0769,0.65645,0.052945
3.0792,0.65658,0.052953
3.0815,0.6567,0.05296
3.0838,0.65551,0.052851
3.0861,0.65562,0.052857
3.0884,0.65574,0.052867
3.0907,0.65717,0.052993
3.093,0.6573,0.053001
3.0952,0.65745,0.053008
3.0975,0.6576,0.05301
3.0998,0.65774,0.053008
3.1021,0.65788,0.053001
3.1044,0.65802,0.052995
3.1067,0.65815,0.052991
3.109,0.65829,0.052982
3.1113,0.65843,0.052978
3.1136,0.65856,0.05297
3.1159,0.6587,0.052964
3.1182,0.65883,0.052955
3.1205,0.65895,0.052947
3.1228,0.65908,0.05294
3.1251,0.65919,0.05294
3.1273,0.65931,0.052943
3.1296,0.65942,0.05295
3.1319,0.65953,0.05296
3.1342,0.65965,0.05297
3.1365,0.65977,0.052976
3.1388,0.6599,0.052983
3.1411,0.66004,0.052986
3.1434,0.66017,0.052991
3.1457,0.6603,0.052998
3.148,0.66043,0.053005
3.1503,0.66056,0.05301
3.1526,0.66069,0.053019
3.1549,0.66082,0.053026
3.1571,0.66095,0.053034
3.1594,0.66107,0.053041
3.1617,0.6612,0.053049
3.164,0.66132,0.053056
3.1663,0.66144,0.053062
3.1686,0.66156,0.053066
3.1709,0.66167,0.053073
3.1732,0.66178,0.053078
3.1755,0.66189,0.053082
3.1778,0.66199,0.053085
3.1801,0.6621,0.05309
3.1824,0.66222,0.053094
3.1847,0.66233,0.053097
3.187,0.66245,0.053098
3.1892,0.66257,0.053097
3.1915,0.66269,0.053094
3.1938,0.66281,0.053088
3.1961,0.66294,0.053083
3.1984,0.66306,0.053084
3.2007,0.66318,0.053085
3.203,0.66329,0.053087
3.2053,0.66341,0.053088
3.2076,0.66352,0.053088
3.2099,0.66363,0.053089
3.2122,0.66375,0.053092
3.2145,0.66385,0.0531
3.2168,0.66395,0.05311
3.219,0.66405,0.053123
3.2213,0.66415,0.053136
3.2236,0.66425,0.053151
3.2259,0.66435,0.053163
3.2282,0.66444,0.053174
3.2305,0.66454,0.053185
3.2328,0.66464,0.053197
3.2351,0.66475,0.053205
3.2374,0.66485,0.053213
3.2397,0.66496,0.053213
3.242,0.66507,0.053209
3.2443,0.66519,0.053207
3.2466,0.66529,0.053207
3.2489,0.6654,0.053206
3.2511,0.6655,0.053206
3.2534,0.66559,0.053211
3.2557,0.66569,0.053217
3.258,0.66579,0.053225
3.2603,0.66589,0.053233
3.2626,0.66598,0.05324
3.2649,0.66607,0.05325
3.2672,0.66617,0.053256
3.2695,0.66627,0.05326
3.2718,0.66637,0.053273
3.2741,0.66647,0.053282
3.2764,0.66657,0.05329
3.2787,0.66668,0.053299
3.281,0.66678,0.053308
3.2832,0.66689,0.05332
3.2855,0.667,0.053335
3.2878,0.66711,0.053348
3.2901,0.66721,0.053362
3.2924,0.66731,0.053373
3.2947,0.66741,0.053386
3.297,0.66752,0.053402
3.2993,0.66763,0.053421
3.3016,0.66773,0.053438
3.3039,0.66784,0.053453
3.3062,0.66795,0.053466
3.3085,0.66806,0.053478
3.3108,0.66817,0.053484
3.313,0.66827,0.053488
3.3153,0.66838,0.053488
3.3176,0.66849,0.053481
3.3199,0.6686,0.053477
3.3222,0.66871,0.053481
3.3245,0.66882,0.053481
3.3268,0.66892,0.053484
3.3291,0.66903,0.053488
3.3314,0.66913,0.053496
3.3337,0.66923,0.053502
3.336,0.66933,0.053514
3.3383,0.66943,0.053525
3.3406,0.66953,0.053538
3.3429,0.66964,0.053549
3.3451,0.66974,0.053561
3.3474,0.66985,0.053568
3.3497,0.66996,0.053573
3.352,0.67007,0.053577
3.3543,0.67018,0.05358
3.3566,0.67028,0.053591
3.3589,0.67038,0.053603
3.3612,0.67048,0.053614
3.3635,0.66926,0.053499
3.3658,0.66936,0.053509
3.3681,0.66946,0.053521
3.3704,0.66956,0.053529
3.3727,0.66966,0.053536
3.3749,0.66976,0.053542
3.3772,0.66986,0.053548
3.3795,0.66996,0.053557
3.3818,0.67006,0.053571
3.3841,0.67016,0.053587
3.3864,0.67026,0.053608
3.3887,0.67035,0.053631
3.391,0.67045,0.053656
3.3933,0.67054,0.053682
3.3956,0.67063,0.053708
3.3979,0.67073,0.05373
3.4002,0.67082,0.053752
3.4025,0.67092,0.053775
3.4048,0.67102,0.053799
3.407,0.67112,0.053821
3.4093,0.67123,0.053845
3.4116,0.67133,0.053862
3.4139,0.67145,0.053879
3.4162,0.67156,0.053898
3.4185,0.67299,0.05404
3.4208,0.6731,0.054056
3.4231,0.67321,0.054072
3.4254,0.67331,0.054086
3.4277,0.67342,0.054099
3.43,0.67354,0.054108
3.4323,0.67365,0.054112
3.4346,0.67377,0.054115
3.4368,0.67389,0.054122
3.4391,0.67401,0.054132
3.4414,0.67412,0.054143
3.4437,0.67423,0.054153
3.446,0.67434,0.05416
3.4483,0.67445,0.054164
3.4506,0.67456,0.054165
3.4529,0.67467,0.054166
3.4552,0.67478,0.054168
3.4575,0.67489,0.054169
3.4598,0.675,0.054171
3.4621,0.67511,0.054174
3.4644,0.67523,0.054177
3.4667,0.67535,0.054177
3.4689,0.67547,0.05418
3.4712,0.67559,0.054182
3.4735,0.67571,0.054187
3.4758,0.67583,0.054187
3.4781,0.67596,0.054193
3.4804,0.67608,0.054199
3.4827,0.6762,0.054206
3.485,0.67632,0.054211
3.4873,0.67644,0.054208
3.4896,0.67655,0.054205
3.4919,0.67667,0.054201
3.4942,0.67678,0.0542
3.4965,0.6769,0.054195
3.4987,0.67701,0.054195
3.501,0.67711,0.05419
3.5033,0.6772,0.054189
3.5056,0.67729,0.054186
3.5079,0.67739,0.054185
3.5102,0.67749,0.054181
3.5125,0.67759,0.054177
3.5148,0.67768,0.054168
3.5171,0.67778,0.054157
3.5194,0.67788,0.05414
3.5217,0.67798,0.054127
3.524,0.67808,0.054115
3.5263,0.67818,0.054102
3.5286,0.67829,0.054086
3.5308,0.6784,0.054068
3.5331,0.67851,0.054049
3.5354,0.67728,0.053902
3.5377,0.6774,0.053878
3.54,0.67751,0.053852
3.5423,0.67762,0.053827
3.5446,0.67773,0.053806
3.5469,0.67785,0.053791
3.5492,0.67796,0.053777
3.5515,0.67807,0.053762
3.5538,0.67952,0.053871
3.5561,0.67963,0.053853
3.5584,0.67974,0.053837
3.5607,0.67986,0.053818
3.5629,0.67997,0.053802
3.5652,0.68007,0.053788
3.5675,0.68018,0.053775
3.5698,0.68028,0.053763
3.5721,0.68039,0.053754
3.5744,0.6805,0.053747
3.5767,0.68061,0.053743
3.579,0.68072,0.053737
3.5813,0.68083,0.053728
3.5836,0.68094,0.053716
3.5859,0.68106,0.053707
3.5882,0.68118,0.053697
3.5905,0.68131,0.053685
3.5927,0.68144,0.053671
3.595,0.68157,0.053655
3.5973,0.6817,0.053637
3.5996,0.68183,0.053623
3.6019,0.68196,0.053611
3.6042,0.68209,0.053597
3.6065,0.68222,0.053583
3.6088,0.68234,0.053569
3.6111,0.68246,0.053557
3.6134,0.68258,0.053544
3.6157,0.68269,0.05353
3.618,0.6828,0.053518
3.6203,0.68292,0.05351
3.6226,0.68304,0.053505
3.6248,0.68316,0.053502
3.6271,0.68328,0.053496
3.6294,0.68341,0.053491
3.6317,0.68353,0.053484
3.634,0.68365,0.053479
3.6363,0.68241,0.053351
3.6386,0.68388,0.053471
3.6409,0.68399,0.053469
3.6432,0.6841,0.053466
3.6455,0.68421,0.053463
3.6478,0.68432,0.05346
3.6501,0.68443,0.053455
3.6524,0.68454,0.053451
3.6546,0.68465,0.05345
3.6569,0.68476,0.053446
3.6592,0.68488,0.053443
3.6615,0.68498,0.053436
3.6638,0.68509,0.053431
3.6661,0.68521,0.053423
3.6684,0.68532,0.053415
3.6707,0.68543,0.053405
3.673,0.68555,0.053396
3.6753,0.68566,0.053387
3.6776,0.68441,0.053254
3.6799,0.68588,0.053367
3.6822,0.68599,0.053354
3.6845,0.6861,0.053342
3.6867,0.68621,0.053328
3.689,0.68633,0.053314
3.6913,0.68643,0.053298
3.6936,0.68653,0.053281
3.6959,0.68662,0.053265
3.6982,0.6867,0.053251
3.7005,0.68677,0.05324
3.7028,0.68685,0.053231
3.7051,0.68692,0.053216
3.7074,0.68699,0.053204
3.7097,0.68708,0.053194
3.712,0.68717,0.053185
3.7143,0.68726,0.053179
3.7165,0.68736,0.05317
3.7188,0.68745,0.053156
3.7211,0.68755,0.053144
3.7234,0.68765,0.053133
3.7257,0.68774,0.05312
3.728,0.68783,0.053108
3.7303,0.68793,0.053098
3.7326,0.68802,0.053088
3.7349,0.68811,0.053076
3.7372,0.6882,0.053066
3.7395,0.68828,0.053056
3.7418,0.68837,0.053046
3.7441,0.68845,0.053032
3.7464,0.68853,0.053019
3.7486,0.68862,0.053004
3.7509,0.6887,0.052987
3.7532,0.68879,0.05297
3.7555,0.68887,0.052956
3.7578,0.68895,0.052941
3.7601,0.68903,0.052929
3.7624,0.68911,0.052918
3.7647,0.68919,0.052907
3.767,0.68927,0.052898
3.7693,0.68935,0.052887
3.7716,0.68943,0.052874
3.7739,0.6895,0.05286
3.7762,0.68958,0.052846
3.7784,0.68965,0.052833
3.7807,0.68971,0.052823
3.783,0.68977,0.052814
3.7853,0.68983,0.052806
3.7876,0.6899,0.052801
3.7899,0.68996,0.052794
3.7922,0.69003,0.052789
3.7945,0.69009,0.052788
3.7968,0.69016,0.052789
3.7991,0.69022,0.05279
3.8014,0.69028,0.052793
3.8037,0.69035,0.052795
3.806,0.69042,0.052797
3.8083,0.69049,0.052796
3.8105,0.69055,0.052797
3.8128,0.69062,0.052798
3.8151,0.69068,0.052798
3.8174,0.69074,0.0528
3.8197,0.69079,0.052801
3.822,0.69084,0.052802
3.8243,0.69089,0.052799
3.8266,0.69094,0.052793
3.8289,0.69099,0.052787
3.8312,0.69104,0.052786
3.8335,0.69108,0.052784
3.8358,0.69113,0.052783
3.8381,0.69118,0.052784
3.8404,0.69124,0.052788
3.8426,0.6913,0.052788
3.8449,0.69137,0.052788
3.8472,0.69144,0.052786
3.8495,0.69151,0.052784
3.8518,0.69157,0.052784
3.8541,0.69164,0.052785
3.8564,0.6917,0.052782
3.8587,0.69176,0.052777
3.861,0.69182,0.052773
3.8633,0.69188,0.052767
3.8656,0.69193,0.052761
3.8679,0.69198,0.05276
3.8702,0.69204,0.052759
3.8724,0.6921,0.05276
3.8747,0.69216,0.052766
3.877,0.69223,0.052775
3.8793,0.69229,0.052787
3.8816,0.69236,0.052797
3.8839,0.69243,0.052805
3.8862,0.6925,0.052811
3.8885,0.69256,0.052817
3.8908,0.69262,0.052819
3.8931,0.69268,0.05282
3.8954,0.69273,0.052819
3.8977,0.69279,0.052816
3.9,0.69284,0.05281
3.9023,0.69289,0.052803
3.9045,0.69293,0.052796
3.9068,0.69298,0.052786
3.9091,0.69302,0.052776
3.9114,0.69307,0.052765
3.9137,0.69311,0.052755
3.916,0.69315,0.052749
3.9183,0.6932,0.052749
3.9206,0.69325,0.052749
3.9229,0.69329,0.052751
3.9252,0.69334,0.052752
3.9275,0.69339,0.052757
3.9298,0.69345,0.05276
3.9321,0.6935,0.05276
3.9343,0.69356,0.052758
3.9366,0.69362,0.052755
3.9389,0.69367,0.05275
3.9412,0.69233,0.052615
3.9435,0.69377,0.05274
3.9458,0.69382,0.052736
3.9481,0.69387,0.052732
3.9504,0.69392,0.052731
3.9527,0.69398,0.052731
3.955,0.69403,0.052729
3.9573,0.69408,0.052731
3.9596,0.69414,0.052731
3.9619,0.6942,0.052735
3.9642,0.69425,0.05274
3.9664,0.6943,0.052749
3.9687,0.69435,0.052756
3.971,0.6944,0.052762
3.9733,0.69444,0.052763
3.9756,0.69448,0.052762
3.9779,0.69452,0.05276
3.9802,0.69456,0.052756
3.9825,0.6946,0.052755
3.9848,0.69464,0.052756
3.9871,0.69468,0.052762
3.9894,0.69473,0.052768
3.9917,0.69477,0.052774
3.994,0.69481,0.052782
3.9962,0.69485,0.052793
3.9985,0.6949,0.052805
4.0008,0.69494,0.052816
4.0031,0.69499,0.052824
4.0054,0.69503,0.052833
4.0077,0.69508,0.05284
4.01,0.69513,0.052848
4.0123,0.69518,0.052854
4.0146,0.69523,0.052859
4.0169,0.69528,0.052862
4.0192,0.69533,0.052867
4.0215,0.69537,0.052871
4.0238,0.69542,0.052877
4.0261,0.69546,0.052882
4.0283,0.69551,0.052888
4.0306,0.69555,0.052893
4.0329,0.6956,0.052896
4.0352,0.69564,0.052899
4.0375,0.69568,0.0529
4.0398,0.69573,0.052895
4.0421,0.69578,0.052888
4.0444,0.69583,0.05288
4.0467,0.69589,0.052875
4.049,0.69596,0.052863
4.0513,0.69602,0.052854
4.0536,0.69609,0.052844
4.0559,0.69617,0.052831
4.0581,0.69625,0.052815
4.0604,0.69632,0.052801
4.0627,0.69638,0.052794
4.065,0.69644,0.052787
4.0673,0.6965,0.052777
4.0696,0.69655,0.052767
4.0719,0.69659,0.052754
4.0742,0.69663,0.05274
4.0765,0.69668,0.052726
4.0788,0.69673,0.052706
4.0811,0.69678,0.052688
4.0834,0.69683,0.052674
4.0857,0.69688,0.052662
4.088,0.69694,0.052651
4.0902,0.697,0.052643
4.0925,0.69706,0.052636
4.0948,0.69712,0.052634
4.0971,0.69718,0.052636
4.0994,0.69723,0.05264
4.1017,0.69729,0.05264
4.104,0.69734,0.05264
4.1063,0.69595,0.052515
4.1086,0.696,0.052508
4.1109,0.69605,0.052505
4.1132,0.69752,0.052631
4.1155,0.69757,0.052638
4.1178,0.69762,0.052646
4.1201,0.69767,0.052654
4.1223,0.69773,0.052657
4.1246,0.69778,0.052656
4.1269,0.69783,0.052654
4.1292,0.69788,0.052652
4.1315,0.69794,0.052649
4.1338,0.69799,0.052643
4.1361,0.69661,0.052513
4.1384,0.6981,0.052632
4.1407,0.69817,0.052628
4.143,0.69823,0.052627
4.1453,0.6983,0.052626
4.1476,0.69837,0.052627
4.1499,0.69843,0.052632
4.1521,0.6985,0.052645
4.1544,0.69856,0.052663
4.1567,0.69863,0.052683
4.159,0.69869,0.052703
4.1613,0.69875,0.052722
4.1636,0.69881,0.052734
4.1659,0.69886,0.052746
4.1682,0.69891,0.052755
4.1705,0.69896,0.052763
4.1728,0.69901,0.05277
4.1751,0.69906,0.052775
4.1774,0.69911,0.052778
4.1797,0.69917,0.052777
4.182,0.69923,0.052776
4.1842,0.69929,0.052775
4.1865,0.69935,0.052775
4.1888,0.69941,0.052777
4.1911,0.69947,0.05278
4.1934,0.69953,0.052783
4.1957,0.69959,0.052788
4.198,0.69965,0.052792
4.2003,0.69971,0.052794
4.2026,0.69978,0.052795
4.2049,0.69984,0.052796
4.2072,0.6999,0.052796
4.2095,0.69997,0.052793
4.2118,0.70004,0.052789
4.214,0.70011,0.052785
4.2163,0.70018,0.052781
4.2186,0.70025,0.052776
4.2209,0.70032,0.05277
4.2232,0.70039,0.052764
4.2255,0.70046,0.052755
4.2278,0.70053,0.05275
4.2301,0.70061,0.052745
4.2324,0.70068,0.052739
4.2347,0.70075,0.052732
4.237,0.70082,0.052726
4.2393,0.70089,0.05272
4.2416,0.70096,0.052712
4.2439,0.70102,0.052703
4.2461,0.70108,0.052691
4.2484,0.70115,0.052678
4.2507,0.70122,0.052664
4.253,0.70129,0.052651
4.2553,0.70136,0.052632
4.2576,0.70144,0.052617
4.2599,0.7015,0.052607
4.2622,0.70156,0.052597
4.2645,0.70162,0.052587
4.2668,0.70168,0.052578
4.2691,0.70175,0.052571
4.2714,0.70181,0.052567
4.2737,0.70187,0.052564
4.2759,0.70193,0.052561
4.2782,0.70199,0.052561
4.2805,0.70206,0.052563
4.2828,0.70212,0.052564
4.2851,0.70218,0.052556
4.2874,0.70225,0.05255
4.2897,0.70231,0.052544
4.292,0.70238,0.052538
4.2943,0.70245,0.052533
4.2966,0.70252,0.052529
4.2989,0.70259,0.05252
4.3012,0.70267,0.05251
4.3035,0.70274,0.052502
4.3058,0.70281,0.052493
4.308,0.70288,0.052491
4.3103,0.70294,0.05249
4.3126,0.703,0.052488
4.3149,0.70305,0.052485
4.3172,0.7031,0.052477
4.3195,0.70315,0.052468
4.3218,0.70321,0.052454
4.3241,0.70326,0.052438
4.3264,0.70332,0.052425
4.3287,0.70339,0.052415
4.331,0.70345,0.052405
4.3333,0.70352,0.052397
4.3356,0.70359,0.052388
4.3378,0.70366,0.052384
4.3401,0.70373,0.05238
4.3424,0.70381,0.052371
4.3447,0.70388,0.052359
4.347,0.70395,0.052344
4.3493,0.70402,0.052326
4.3516,0.70409,0.052308
4.3539,0.70416,0.052291
4.3562,0.70424,0.052274
4.3585,0.70431,0.052259
4.3608,0.70438,0.052241
4.3631,0.70446,0.05222
4.3654,0.70454,0.052197
4.3677,0.70462,0.052174
4.3699,0.7047,0.05215
4.3722,0.70478,0.052126
4.3745,0.70487,0.052105
4.3768,0.70495,0.052081
4.3791,0.70504,0.052054
4.3814,0.70512,0.052023
4.3837,0.70519,0.051989
4.386,0.70527,0.051953
4.3883,0.70535,0.051915
4.3906,0.70543,0.051877
4.3929,0.70552,0.051838
4.3952,0.7056,0.051801
4.3975,0.70569,0.051764
4.3997,0.70578,0.051727
4.402,0.70586,0.051691
4.4043,0.70595,0.051656
4.4066,0.70603,0.051625
4.4089,0.70611,0.051596
4.4112,0.7062,0.051567
4.4135,0.70628,0.051538
4.4158,0.70637,0.051505
4.4181,0.70645,0.051471
4.4204,0.70654,0.051434
4.4227,0.70663,0.051395
4.425,0.70671,0.051354
4.4273,0.70679,0.051316
4.4296,0.70688,0.051281
4.4318,0.70696,0.051247
4.4341,0.70704,0.051213
4.4364,0.70712,0.051179
4.4387,0.70719,0.051146
4.441,0.70727,0.051114
4.4433,0.70735,0.051082
4.4456,0.70743,0.051051
4.4479,0.70751,0.051022
4.4502,0.70759,0.050994
4.4525,0.70768,0.050968
4.4548,0.70776,0.050944
4.4571,0.70785,0.05092
4.4594,0.70793,0.050898
4.4617,0.70802,0.050875
4.4639,0.7081,0.050851
4.4662,0.70817,0.050827
4.4685,0.70824,0.0508
4.4708,0.70831,0.050774
4.4731,0.70838,0.050749
4.4754,0.70844,0.050723
4.4777,0.70851,0.050697
4.48,0.70857,0.050675
4.4823,0.70863,0.050656
4.4846,0.70869,0.050638
4.4869,0.70875,0.05062
4.4892,0.70882,0.050603
4.4915,0.70888,0.050586
4.4937,0.70894,0.050573
4.496,0.70901,0.050562
4.4983,0.70907,0.05055
4.5006,0.70913,0.050539
4.5029,0.70919,0.050527
4.5052,0.70926,0.050514
4.5075,0.70932,0.050499
4.5098,0.70938,0.050482
4.5121,0.70943,0.050466
4.5144,0.70949,0.050452
4.5167,0.70954,0.050438
4.519,0.70959,0.050426
4.5213,0.70963,0.050416
4.5236,0.70967,0.050408
4.5258,0.70972,0.0504
4.5281,0.70976,0.050393
4.5304,0.7098,0.050386
4.5327,0.70985,0.050379
4.535,0.70989,0.050372
4.5373,0.70993,0.050367
4.5396,0.70998,0.050363
4.5419,0.71002,0.050358
4.5442,0.71007,0.050353
4.5465,0.71011,0.050349
4.5488,0.71015,0.050342
4.5511,0.71019,0.050332
4.5534,0.71022,0.05032
4.5556,0.71026,0.050306
4.5579,0.7103,0.050285
4.5602,0.71033,0.050265
4.5625,0.71036,0.050247
4.5648,0.7104,0.05023
4.5671,0.71043,0.050214
4.5694,0.71046,0.050201
4.5717,0.71049,0.050189
4.574,0.71052,0.050178
4.5763,0.71054,0.050167
4.5786,0.71058,0.050156
4.5809,0.71061,0.050147
4.5832,0.71064,0.050141
4.5855,0.71066,0.050132
4.5877,0.71069,0.05012
4.59,0.71071,0.050105
4.5923,0.71073,0.050089
4.5946,0.71075,0.050074
4.5969,0.71077,0.05006
4.5992,0.71078,0.050049
4.6015,0.7108,0.050039
4.6038,0.71081,0.050028
4.6061,0.71081,0.050019
4.6084,0.71082,0.05001
4.6107,0.71083,0.050001
4.613,0.71084,0.049991
4.6153,0.71085,0.049978
4.6175,0.71086,0.049967
4.6198,0.71088,0.049955
4.6221,0.71089,0.049944
4.6244,0.7109,0.049934
4.6267,0.71092,0.049927
4.629,0.71093,0.049921
4.6313,0.71094,0.049913
4.6336,0.71095,0.049905
4.6359,0.71096,0.049896
4.6382,0.71097,0.049889
4.6405,0.71098,0.049882
4.6428,0.71099,0.049873
4.6451,0.711,0.049863
4.6474,0.71102,0.04985
4.6496,0.71104,0.049835
4.6519,0.71106,0.049817
4.6542,0.71108,0.0498
4.6565,0.7111,0.049782
4.6588,0.71112,0.04977
4.6611,0.71113,0.049762
4.6634,0.71115,0.049757
4.6657,0.71116,0.049755
4.668,0.71118,0.049753
4.6703,0.7112,0.049751
4.6726,0.71122,0.049748
4.6749,0.71124,0.049744
4.6772,0.70976,0.049646
4.6794,0.70978,0.049644
4.6817,0.7098,0.049645
4.684,0.70981,0.049647
4.6863,0.70983,0.049651
4.6886,0.70984,0.049656
4.6909,0.70985,0.049662
4.6932,0.70986,0.049666
4.6955,0.70988,0.049673
4.6978,0.70989,0.049682
4.7001,0.7099,0.04969
4.7024,0.7114,0.049797
4.7047,0.71141,0.049807
4.707,0.71143,0.049815
4.7093,0.71144,0.049825
4.7115,0.71146,0.049833
4.7138,0.71147,0.049843
4.7161,0.71,0.049753
4.7184,0.71001,0.049759
4.7207,0.71003,0.049763
4.723,0.71004,0.049765
4.7253,0.71005,0.049765
4.7276,0.71007,0.049762
4.7299,0.71008,0.049756
4.7322,0.7101,0.049751
4.7345,0.71012,0.049746
4.7368,0.71013,0.04974
4.7391,0.71015,0.049737
4.7414,0.71017,0.049733
4.7436,0.71019,0.049729
4.7459,0.71021,0.049726
4.7482,0.71023,0.049724
4.7505,0.71026,0.049721
4.7528,0.71028,0.049719
4.7551,0.71031,0.049717
4.7574,0.71033,0.049715
4.7597,0.71036,0.049714
4.762,0.71039,0.049712
4.7643,0.71041,0.049707
4.7666,0.71193,0.0498
4.7689,0.71045,0.049695
4.7712,0.70899,0.049587
4.7734,0.71051,0.049673
4.7757,0.71055,0.049668
4.778,0.71059,0.049664
4.7803,0.71063,0.04966
4.7826,0.71066,0.049655
4.7849,0.7107,0.049651
4.7872,0.71072,0.049648
4.7895,0.71075,0.049646
4.7918,0.71078,0.049645
4.7941,0.71081,0.049647
4.7964,0.71086,0.049649
4.7987,0.7109,0.049651
4.801,0.71244,0.049751
4.8033,0.71248,0.04975
4.8055,0.71252,0.04975
4.8078,0.71257,0.049751
4.8101,0.71261,0.049752
4.8124,0.71265,0.049756
4.8147,0.7127,0.049766
4.817,0.71274,0.049779
4.8193,0.71278,0.049789
4.8216,0.71281,0.049798
4.8239,0.71285,0.049804
4.8262,0.7129,0.049809
4.8285,0.71295,0.04981
4.8308,0.713,0.049809
4.8331,0.71306,0.049803
4.8353,0.71311,0.049798
4.8376,0.71317,0.049794
4.8399,0.71323,0.049793
4.8422,0.71328,0.049796
4.8445,0.71334,0.049796
4.8468,0.71339,0.049799
4.8491,0.71344,0.049804
4.8514,0.7135,0.049805
4.8537,0.71355,0.049805
4.856,0.7136,0.049804
4.8583,0.71365,0.049802
4.8606,0.7137,0.049799
4.8629,0.71375,0.049797
4.8652,0.71381,0.049793
4.8674,0.71386,0.049788
4.8697,0.71392,0.049786
4.872,0.71397,0.049782
4.8743,0.71403,0.049774
4.8766,0.71409,0.049769
4.8789,0.71415,0.049762
4.8812,0.71421,0.049754
4.8835,0.71428,0.049744
4.8858,0.71434,0.049732
4.8881,0.71441,0.04972
4.8904,0.71447,0.049706
4.8927,0.71454,0.049697
4.895,0.7146,0.049689
4.8972,0.71466,0.049682
4.8995,0.71472,0.049674
4.9018,0.71477,0.049665
4.9041,0.71483,0.049653
4.9064,0.71488,0.049641
4.9087,0.71494,0.049629
4.911,0.71499,0.049619
4.9133,0.71505,0.049608
4.9156,0.71511,0.049598
4.9179,0.71516,0.049594
4.9202,0.71522,0.049593
4.9225,0.71527,0.049596
4.9248,0.71533,0.0496
4.9271,0.71539,0.049605
4.9293,0.71545,0.049609
4.9316,0.7155,0.049611
4.9339,0.71556,0.049613
4.9362,0.71561,0.049613
4.9385,0.71567,0.049612
4.9408,0.71573,0.04961
4.9431,0.71578,0.04961
4.9454,0.71584,0.04961
4.9477,0.71589,0.049607
4.95,0.71595,0.049603
4.9523,0.716,0.049599
4.9546,0.71605,0.049593
4.9569,0.7161,0.049589
4.9591,0.71615,0.049587
4.9614,0.71621,0.049584
4.9637,0.71626,0.04958
4.966,0.71632,0.049578
4.9683,0.71637,0.049577
4.9706,0.71643,0.049577
4.9729,0.71648,0.04958
4.9752,0.71653,0.049584
4.9775,0.71658,0.04959
4.9798,0.71663,0.049595
4.9821,0.71669,0.049598
4.9844,0.71674,0.049601
4.9867,0.7168,0.049607
4.989,0.71686,0.049613
4.9912,0.71542,0.049512
4.9935,0.71548,0.04952
4.9958,0.71554,0.049528
4.9981,0.71559,0.049534
5.0004,0.71565,0.049541
5.0027,0.71571,0.049547
5.005,0.71724,0.04966
5.0073,0.71729,0.049667
5.0096,0.71734,0.049669
5.0119,0.71738,0.049671
5.0142,0.71742,0.049673
5.0165,0.71597,0.049568
5.0188,0.71601,0.049574
5.0211,0.71605,0.049581
5.0233,0.71609,0.04959
5.0256,0.71613,0.049599
5.0279,0.71617,0.049608
5.0302,0.71622,0.049617
5.0325,0.71626,0.049627
5.0348,0.71778,0.049746
5.0371,0.71782,0.049752
5.0394,0.71786,0.049758
5.0417,0.71642,0.049654
5.044,0.71646,0.049665
5.0463,0.7165,0.049677
5.0486,0.71655,0.049692
5.0509,0.71659,0.049708
5.0531,0.71663,0.049725
5.0554,0.71667,0.049741
5.0577,0.71671,0.049756
5.06,0.71675,0.049769
5.0623,0.71827,0.049889
5.0646,0.71831,0.049898
5.0669,0.71835,0.049907
5.0692,0.71838,0.049911
5.0715,0.71842,0.049914
5.0738,0.71845,0.049918
5.0761,0.71848,0.049922
5.0784,0.71852,0.049923
5.0807,0.71855,0.049922
5.083,0.71859,0.049921
5.0852,0.71863,0.049915
5.0875,0.71868,0.049907
5.0898,0.71872,0.049897
5.0921,0.71877,0.049889
5.0944,0.71883,0.04988
5.0967,0.71888,0.049874
5.099,0.71893,0.049867
5.1013,0.71897,0.049861
5.1036,0.71903,0.049856
5.1059,0.71907,0.049852
5.1082,0.71912,0.049849
5.1105,0.71917,0.049847
5.1128,0.71922,0.049845
5.115,0.71926,0.049843
5.1173,0.71931,0.04984
5.1196,0.71935,0.049837
5.1219,0.71939,0.049833
5.1242,0.71943,0.049824
5.1265,0.71947,0.049816
5.1288,0.71951,0.049808
5.1311,0.71955,0.049798
5.1334,0.71959,0.049788
5.1357,0.71963,0.049776
5.138,0.71968,0.049762
5.1403,0.71973,0.049747
5.1426,0.71977,0.049733
5.1449,0.71982,0.049715
5.1471,0.71986,0.049701
5.1494,0.71991,0.049686
5.1517,0.71995,0.049671
5.154,0.71999,0.049654
5.1563,0.72002,0.049637
5.1586,0.72006,0.04962
5.1609,0.7201,0.049603
5.1632,0.72014,0.049587
5.1655,0.72018,0.049569
5.1678,0.72021,0.049551
5.1701,0.72025,0.049533
5.1724,0.72029,0.049514
5.1747,0.72033,0.049495
5.1769,0.72037,0.049476
5.1792,0.72041,0.049458
5.1815,0.72045,0.04944
5.1838,0.7205,0.049422
5.1861,0.72054,0.049406
5.1884,0.72058,0.049392
5.1907,0.72062,0.049379
5.193,0.72066,0.049368
5.1953,0.72069,0.049355
5.1976,0.72072,0.049344
5.1999,0.72076,0.049333
5.2022,0.72079,0.049321
5.2045,0.72083,0.049311
5.2068,0.72087,0.049303
5.209,0.72091,0.049298
5.2113,0.72095,0.049292
5.2136,0.72099,0.049285
5.2159,0.72103,0.049278
5.2182,0.72107,0.049268
5.2205,0.72111,0.04926
5.2228,0.72116,0.049251
5.2251,0.7212,0.049246
5.2274,0.72124,0.049239
5.2297,0.72128,0.049233
5.232,0.72132,0.049227
5.2343,0.72136,0.049219
5.2366,0.7214,0.049213
5.2388,0.72144,0.049214
5.2411,0.72147,0.049212
5.2434,0.7215,0.049208
5.2457,0.72153,0.049207
5.248,0.72156,0.049207
5.2503,0.7216,0.049205
5.2526,0.72163,0.049204
5.2549,0.72166,0.049199
5.2572,0.72168,0.049194
5.2595,0.72171,0.049189
5.2618,0.72174,0.049184
5.2641,0.72177,0.049176
5.2664,0.7218,0.049169
5.2687,0.72183,0.049161
5.2709,0.72186,0.049154
5.2732,0.72189,0.049145
5.2755,0.72192,0.049138
5.2778,0.72195,0.049128
5.2801,0.72198,0.049118
5.2824,0.72201,0.049107
5.2847,0.72203,0.049097
5.287,0.72206,0.049085
5.2893,0.72208,0.049073
5.2916,0.72211,0.049062
5.2939,0.72214,0.049051
5.2962,0.72216,0.049041
5.2985,0.72219,0.04903
5.3008,0.72221,0.049021
5.303,0.72225,0.049012
5.3053,0.72228,0.049004
5.3076,0.72231,0.048993
5.3099,0.72235,0.048975
5.3122,0.72238,0.048956
5.3145,0.72241,0.048938
5.3168,0.72245,0.048922
5.3191,0.72248,0.048906
5.3214,0.72251,0.048892
5.3237,0.72255,0.048877
5.326,0.72258,0.048865
5.3283,0.72262,0.048851
5.3306,0.72265,0.04884
5.3328,0.72269,0.048825
5.3351,0.72272,0.048809
5.3374,0.72276,0.048797
5.3397,0.7228,0.048786
5.342,0.72283,0.048777
5.3443,0.72287,0.04877
5.3466,0.72142,0.048665
5.3489,0.72295,0.048756
5.3512,0.72299,0.048749
5.3535,0.72304,0.048742
5.3558,0.72309,0.048736
5.3581,0.72313,0.048733
5.3604,0.72318,0.048734
5.3627,0.72323,0.048736
5.3649,0.72328,0.048739
5.3672,0.72333,0.048744
5.3695,0.72338,0.04875
5.3718,0.72344,0.048754
5.3741,0.72349,0.048758
5.3764,0.72354,0.048761
5.3787,0.72359,0.048764
5.381,0.72364,0.048764
5.3833,0.72369,0.048763
5.3856,0.72374,0.048759
5.3879,0.72378,0.048756
5.3902,0.72383,0.048753
5.3925,0.72387,0.048752
5.3947,0.72392,0.048754
5.397,0.72397,0.048756
5.3993,0.72402,0.048757
5.4016,0.72407,0.048759
5.4039,0.72411,0.048761
5.4062,0.72415,0.048763
5.4085,0.7242,0.048762
5.4108,0.72424,0.048761
5.4131,0.72429,0.048758
5.4154,0.72433,0.048755
5.4177,0.72437,0.048752
5.42,0.72442,0.048748
5.4223,0.72447,0.048743
5.4246,0.72303,0.048637
5.4268,0.72308,0.048631
5.4291,0.72313,0.048624
5.4314,0.72319,0.048617
5.4337,0.72324,0.048612
5.436,0.72329,0.048606
5.4383,0.72335,0.048602
5.4406,0.72341,0.048596
5.4429,0.72346,0.048593
5.4452,0.72351,0.048591
5.4475,0.72356,0.048588
5.4498,0.72361,0.048587
5.4521,0.72367,0.048585
5.4544,0.72373,0.048583
5.4566,0.72379,0.048581
5.4589,0.72384,0.048581
5.4612,0.7254,0.048679
5.4635,0.72546,0.048678
5.4658,0.72552,0.048675
5.4681,0.72558,0.048671
5.4704,0.72564,0.048669
5.4727,0.7257,0.048667
5.475,0.72576,0.048664
5.4773,0.72582,0.048661
5.4796,0.72588,0.048656
5.4819,0.72595,0.048651
5.4842,0.72602,0.048645
5.4865,0.72608,0.048639
5.4887,0.72615,0.048633
5.491,0.72621,0.048626
5.4933,0.72628,0.048622
5.4956,0.72634,0.048618
5.4979,0.72641,0.048613
5.5002,0.72647,0.048609
5.5025,0.72654,0.048607
5.5048,0.7266,0.048606
5.5071,0.72666,0.048605
5.5094,0.72671,0.048606
5.5117,0.72677,0.048606
5.514,0.72683,0.048605
5.5163,0.72689,0.048606
5.5185,0.72696,0.048604
5.5208,0.72701,0.048602
5.5231,0.72707,0.0486
5.5254,0.72713,0.048599
5.5277,0.72718,0.048598
5.53,0.72724,0.048597
5.5323,0.7273,0.048598
5.5346,0.72737,0.048597
5.5369,0.72744,0.048597
5.5392,0.7275,0.048598
5.5415,0.72756,0.048599
5.5438,0.72762,0.048601
5.5461,0.72768,0.048602
5.5484,0.72774,0.048602
5.5506,0.72631,0.048501
5.5529,0.72637,0.048502
5.5552,0.72642,0.048503
5.5575,0.72797,0.048606
5.5598,0.72802,0.048609
5.5621,0.72808,0.048612
5.5644,0.72813,0.048614
5.5667,0.72819,0.048616
5.569,0.72824,0.048618
5.5713,0.7283,0.048619
5.5736,0.72836,0.048619
5.5759,0.72842,0.04862
5.5782,0.72848,0.04862
5.5805,0.72854,0.048622
5.5827,0.72861,0.048622
5.585,0.72867,0.048624
5.5873,0.72873,0.048625
5.5896,0.7288,0.048626
5.5919,0.72886,0.048627
5.5942,0.72893,0.048628
5.5965,0.729,0.048628
5.5988,0.72906,0.048629
5.6011,0.72913,0.048629
5.6034,0.7292,0.048629
5.6057,0.72926,0.048626
5.608,0.72933,0.048621
5.6103,0.72939,0.048617
5.6125,0.72946,0.048613
5.6148,0.72953,0.048608
5.6171,0.72959,0.048604
5.6194,0.72966,0.048601
5.6217,0.72973,0.048597
5.624,0.7298,0.048594
5.6263,0.72986,0.048589
5.6286,0.72993,0.048587
5.6309,0.73001,0.048584
5.6332,0.73008,0.048581
5.6355,0.73014,0.048577
5.6378,0.7302,0.048573
5.6401,0.73026,0.048569
5.6424,0.73032,0.048564
5.6446,0.73038,0.048559
5.6469,0.73044,0.048558
5.6492,0.7305,0.048557
5.6515,0.73057,0.048557
5.6538,0.73063,0.048554
5.6561,0.7307,0.048548
5.6584,0.73077,0.048542
5.6607,0.73084,0.048536
5.663,0.7309,0.048529
5.6653,0.73097,0.04852
5.6676,0.73103,0.048511
5.6699,0.7311,0.048503
5.6722,0.73116,0.048498
5.6744,0.73123,0.048493
5.6767,0.7313,0.04849
5.679,0.73137,0.048485
5.6813,0.73143,0.048482
5.6836,0.7315,0.048479
5.6859,0.73157,0.048478
5.6882,0.73164,0.048478
5.6905,0.7317,0.048476
5.6928,0.73176,0.048472
5.6951,0.73182,0.048469
5.6974,0.73188,0.048468
5.6997,0.73194,0.048468
5.702,0.732,0.048468
5.7043,0.73206,0.048467
5.7065,0.73212,0.048466
5.7088,0.73218,0.048465
5.7111,0.73225,0.048467
5.7134,0.73231,0.048468
5.7157,0.73238,0.048467
5.718,0.73245,0.048467
5.7203,0.73252,0.048467
5.7226,0.73259,0.048467
5.7249,0.73266,0.048467
5.7272,0.73273,0.048467
5.7295,0.7328,0.048466
5.7318,0.73286,0.048465
5.7341,0.73293,0.048466
5.7363,0.733,0.048465
5.7386,0.73307,0.048463
5.7409,0.73313,0.048462
5.7432,0.73319,0.048458
5.7455,0.73326,0.048451
5.7478,0.73332,0.048443
5.7501,0.73338,0.048437
5.7524,0.73344,0.048432
5.7547,0.73349,0.048429
5.757,0.73354,0.048428
5.7593,0.73359,0.048428
5.7616,0.73365,0.048431
5.7639,0.7337,0.048433
5.7662,0.73376,0.048433
5.7684,0.73382,0.048435
5.7707,0.73388,0.048436
5.773,0.73395,0.048438
5.7753,0.73401,0.048438
5.7776,0.73407,0.048434
5.7799,0.73413,0.048426
5.7822,0.73419,0.048421
5.7845,0.73424,0.048415
5.7868,0.7343,0.048409
5.7891,0.73436,0.048403
5.7914,0.73442,0.048397
5.7937,0.73448,0.04839
5.796,0.73453,0.048382
5.7982,0.73458,0.048373
5.8005,0.73463,0.048363
5.8028,0.73467,0.048354
5.8051,0.73472,0.048346
5.8074,0.73476,0.048338
5.8097,0.73481,0.048329
5.812,0.73485,0.048321
5.8143,0.7349,0.048312
5.8166,0.73495,0.048302
5.8189,0.735,0.048293
5.8212,0.73505,0.048283
5.8235,0.73509,0.048275
5.8258,0.73514,0.048267
5.8281,0.73367,0.048169
5.8303,0.7337,0.048161
5.8326,0.73373,0.048153
5.8349,0.73376,0.048147
5.8372,0.73379,0.048142
5.8395,0.73382,0.048141
5.8418,0.73386,0.048143
5.8441,0.73388,0.048147
5.8464,0.73391,0.048149
5.8487,0.73393,0.048151
5.851,0.73395,0.048151
5.8533,0.73396,0.048151
5.8556,0.73548,0.048242
5.8579,0.7355,0.048242
5.8602,0.73552,0.048242
5.8624,0.73555,0.04824
5.8647,0.73557,0.048239
5.867,0.7356,0.048238
5.8693,0.73562,0.048237
5.8716,0.73564,0.048237
5.8739,0.73566,0.048236
5.8762,0.73568,0.048235
5.8785,0.7357,0.048233
5.8808,0.73571,0.04823
5.8831,0.73573,0.048227
5.8854,0.73574,0.048223
5.8877,0.73576,0.04822
5.89,0.73578,0.048216
5.8922,0.73579,0.048213
5.8945,0.73581,0.048208
5.8968,0.73583,0.048206
5.8991,0.73584,0.0482
5.9014,0.73586,0.048193
5.9037,0.73587,0.048185
5.906,0.73588,0.048178
5.9083,0.7359,0.048168
5.9106,0.73591,0.048157
5.9129,0.73593,0.048145
5.9152,0.73594,0.048134
5.9175,0.73595,0.048124
5.9198,0.73596,0.048114
5.9221,0.73597,0.048102
5.9243,0.73598,0.048087
5.9266,0.73598,0.048071
5.9289,0.73599,0.048054
5.9312,0.73599,0.048036
5.9335,0.73599,0.048017
5.9358,0.736,0.047999
5.9381,0.736,0.047981
5.9404,0.73601,0.047963
5.9427,0.73601,0.047945
5.945,0.73601,0.047926
5.9473,0.73602,0.047908
5.9496,0.73602,0.047889
5.9519,0.73602,0.04787
5.9541,0.73603,0.047849
5.9564,0.73603,0.047828
5.9587,0.73603,0.047809
5.961,0.73602,0.047791
5.9633,0.73602,0.047772
5.9656,0.73601,0.047755
5.9679,0.736,0.047735
5.9702,0.73599,0.047714
5.9725,0.73599,0.047692
5.9748,0.73599,0.047672
5.9771,0.73599,0.047651
5.9794,0.73599,0.047631
5.9817,0.736,0.047612
5.984,0.73601,0.047592
5.9862,0.73601,0.047571
5.9885,0.73602,0.047553
5.9908,0.73602,0.047535
5.9931,0.73603,0.047518
5.9954,0.73604,0.047503
5.9977,0.73604,0.047489
6,0.73604,0.047477


==> figs/data/cylinder_edac_4_1.06_P_mean.csv <==
y,P
-2,0.99596
-1.9984,0.99596
-1.9968,0.99595
-1.9952,0.99594
-1.9936,0.99594
-1.992,0.99593
-1.9904,0.99593
-1.9888,0.99592
-1.9872,0.99591
-1.9856,0.99591
-1.984,0.9959
-1.9824,0.9959
-1.9808,0.99589
-1.9792,0.99589
-1.9776,0.99588
-1.976,0.99587
-1.9744,0.99587
-1.9728,0.99586
-1.9712,0.99586
-1.9696,0.99585
-1.968,0.99584
-1.9664,0.99584
-1.9648,0.99583
-1.9632,0.99583
-1.9616,0.99582
-1.96,0.99581
-1.9584,0.99581
-1.9568,0.9958
-1.9552,0.9958
-1.9536,0.99579
-1.952,0.99578
-1.9504,0.99578
-1.9488,0.99577
-1.9472,0.99577
-1.9456,0.99576
-1.944,0.99575
-1.9424,0.99575
-1.9408,0.99574
-1.9392,0.99574
-1.9376,0.99573
-1.936,0.99572
-1.9344,0.99572
-1.9328,0.99571
-1.9312,0.99571
-1.9296,0.9957
-1.928,0.99569
-1.9264,0.99569
-1.9248,0.99568
-1.9232,0.99567
-1.9216,0.99567
-1.92,0.99566
-1.9184,0.99566
-1.9168,0.99565
-1.9152,0.99564
-1.9136,0.99564
-1.912,0.99563
-1.9104,0.99562
-1.9088,0.99562
-1.9072,0.99561
-1.9056,0.99561
-1.904,0.9956
-1.9024,0.99559
-1.9008,0.99559
-1.8992,0.99558
-1.8976,0.99557
-1.896,0.99557
-1.8944,0.99556
-1.8928,0.99555
-1.8912,0.99555
-1.8896,0.99554
-1.888,0.99554
-1.8864,0.99553
-1.8848,0.99552
-1.8832,0.99552
-1.8816,0.99551
-1.88,0.9955
-1.8784,0.9955
-1.8768,0.99549
-1.8752,0.99548
-1.8735,0.99548
-1.8719,0.99547
-1.8703,0.99546
-1.8687,0.99546
-1.8671,0.99545
-1.8655,0.99544
-1.8639,0.99544
-1.8623,0.99543
-1.8607,0.99542
-1.8591,0.99542
-1.8575,0.99541
-1.8559,0.9954
-1.8543,0.9954
-1.8527,0.99539
-1.8511,0.99538
-1.8495,0.99538
-1.8479,0.99537
-1.8463,0.99536
-1.8447,0.99536
-1.8431,0.99535
-1.8415,0.99534
-1.8399,0.99534
-1.8383,0.99533
-1.8367,0.99532
-1.8351,0.99532
-1.8335,0.99531
-1.8319,0.9953
-1.8303,0.9953
-1.8287,0.99529
-1.8271,0.99528
-1.8255,0.99527
-1.8239,0.99527
-1.8223,0.99526
-1.8207,0.99525
-1.8191,0.99525
-1.8175,0.99524
-1.8159,0.99523
-1.8143,0.99523
-1.8127,0.99522
-1.8111,0.99521
-1.8095,0.99521
-1.8079,0.9952
-1.8063,0.99519
-1.8047,0.99518
-1.8031,0.99518
-1.8015,0.99517
-1.7999,0.99516
-1.7983,0.99516
-1.7967,0.99515
-1.7951,0.99514
-1.7935,0.99513
-1.7919,0.99513
-1.7903,0.99512
-1.7887,0.99511
-1.7871,0.99511
-1.7855,0.9951
-1.7839,0.99509
-1.7823,0.99508
-1.7807,0.99508
-1.7791,0.99507
-1.7775,0.99506
-1.7759,0.99505
-1.7743,0.99505
-1.7727,0.99504
-1.7711,0.99503
-1.7695,0.99503
-1.7679,0.99502
-1.7663,0.99501
-1.7647,0.995
-1.7631,0.995
-1.7615,0.99499
-1.7599,0.99498
-1.7583,0.99497
-1.7567,0.99497
-1.7551,0.99496
-1.7535,0.99495
-1.7519,0.99494
-1.7503,0.99494
-1.7487,0.99493
-1.7471,0.99492
-1.7455,0.99491
-1.7439,0.99491
-1.7423,0.9949
-1.7407,0.99489
-1.7391,0.99488
-1.7375,0.99488
-1.7359,0.99487
-1.7343,0.99486
-1.7327,0.99485
-1.7311,0.99484
-1.7295,0.99484
-1.7279,0.99483
-1.7263,0.99482
-1.7247,0.99481
-1.7231,0.99481
-1.7215,0.9948
-1.7199,0.99479
-1.7183,0.99478
-1.7167,0.99478
-1.7151,0.99477
-1.7135,0.99476
-1.7119,0.99475
-1.7103,0.99474
-1.7087,0.99474
-1.7071,0.99473
-1.7055,0.99472
-1.7039,0.99471
-1.7023,0.9947
-1.7007,0.9947
-1.6991,0.99469
-1.6975,0.99468
-1.6959,0.99467
-1.6943,0.99466
-1.6927,0.99466
-1.6911,0.99465
-1.6895,0.99464
-1.6879,0.99463
-1.6863,0.99462
-1.6847,0.99462
-1.6831,0.99461
-1.6815,0.9946
-1.6799,0.99459
-1.6783,0.99458
-1.6767,0.99458
-1.6751,0.99457
-1.6735,0.99456
-1.6719,0.99455
-1.6703,0.99454
-1.6687,0.99453
-1.6671,0.99453
-1.6655,0.99452
-1.6639,0.99451
-1.6623,0.9945
-1.6607,0.99449
-1.6591,0.99448
-1.6575,0.99448
-1.6559,0.99447
-1.6543,0.99446
-1.6527,0.99445
-1.6511,0.99444
-1.6495,0.99443
-1.6479,0.99443
-1.6463,0.99442
-1.6447,0.99441
-1.6431,0.9944
-1.6415,0.99439
-1.6399,0.99438
-1.6383,0.99438
-1.6367,0.99437
-1.6351,0.99436
-1.6335,0.99435
-1.6319,0.99434
-1.6303,0.99433
-1.6287,0.99432
-1.6271,0.99432
-1.6255,0.99431
-1.6238,0.9943
-1.6222,0.99429
-1.6206,0.99428
-1.619,0.99427
-1.6174,0.99426
-1.6158,0.99425
-1.6142,0.99425
-1.6126,0.99424
-1.611,0.99423
-1.6094,0.99422
-1.6078,0.99421
-1.6062,0.9942
-1.6046,0.99419
-1.603,0.99418
-1.6014,0.99417
-1.5998,0.99417
-1.5982,0.99416
-1.5966,0.99415
-1.595,0.99414
-1.5934,0.99413
-1.5918,0.99412
-1.5902,0.99411
-1.5886,0.9941
-1.587,0.99409
-1.5854,0.99408
-1.5838,0.99407
-1.5822,0.99407
-1.5806,0.99406
-1.579,0.99405
-1.5774,0.99404
-1.5758,0.99403
-1.5742,0.99402
-1.5726,0.99401
-1.571,0.994
-1.5694,0.99399
-1.5678,0.99398
-1.5662,0.99397
-1.5646,0.99396
-1.563,0.99395
-1.5614,0.99394
-1.5598,0.99394
-1.5582,0.99393
-1.5566,0.99392
-1.555,0.99391
-1.5534,0.9939
-1.5518,0.99389
-1.5502,0.99388
-1.5486,0.99387
-1.547,0.99386
-1.5454,0.99385
-1.5438,0.99384
-1.5422,0.99383
-1.5406,0.99382
-1.539,0.99381
-1.5374,0.9938
-1.5358,0.99379
-1.5342,0.99378
-1.5326,0.99377
-1.531,0.99376
-1.5294,0.99375
-1.5278,0.99374
-1.5262,0.99373
-1.5246,0.99372
-1.523,0.99371
-1.5214,0.9937
-1.5198,0.99369
-1.5182,0.99368
-1.5166,0.99367
-1.515,0.99367
-1.5134,0.99366
-1.5118,0.99365
-1.5102,0.99364
-1.5086,0.99363
-1.507,0.99362
-1.5054,0.99361
-1.5038,0.99359
-1.5022,0.99358
-1.5006,0.99357
-1.499,0.99356
-1.4974,0.99355
-1.4958,0.99354
-1.4942,0.99353
-1.4926,0.99352
-1.491,0.99351
-1.4894,0.9935
-1.4878,0.99349
-1.4862,0.99348
-1.4846,0.99347
-1.483,0.99346
-1.4814,0.99345
-1.4798,0.99344
-1.4782,0.99343
-1.4766,0.99342
-1.475,0.99341
-1.4734,0.9934
-1.4718,0.99339
-1.4702,0.99338
-1.4686,0.99337
-1.467,0.99336
-1.4654,0.99335
-1.4638,0.99334
-1.4622,0.99333
-1.4606,0.99332
-1.459,0.9933
-1.4574,0.99329
-1.4558,0.99328
-1.4542,0.99327
-1.4526,0.99326
-1.451,0.99325
-1.4494,0.99324
-1.4478,0.99323
-1.4462,0.99322
-1.4446,0.99321
-1.443,0.9932
-1.4414,0.99319
-1.4398,0.99318
-1.4382,0.99316
-1.4366,0.99315
-1.435,0.99314
-1.4334,0.99313
-1.4318,0.99312
-1.4302,0.99311
-1.4286,0.9931
-1.427,0.99309
-1.4254,0.99308
-1.4238,0.99307
-1.4222,0.99305
-1.4206,0.99304
-1.419,0.99303
-1.4174,0.99302
-1.4158,0.99301
-1.4142,0.993
-1.4126,0.99299
-1.411,0.99298
-1.4094,0.99296
-1.4078,0.99295
-1.4062,0.99294
-1.4046,0.99293
-1.403,0.99292
-1.4014,0.99291
-1.3998,0.9929
-1.3982,0.99288
-1.3966,0.99287
-1.395,0.99286
-1.3934,0.99285
-1.3918,0.99284
-1.3902,0.99283
-1.3886,0.99281
-1.387,0.9928
-1.3854,0.99279
-1.3838,0.99278
-1.3822,0.99277
-1.3806,0.99276
-1.379,0.99274
-1.3774,0.99273
-1.3758,0.99272
-1.3741,0.99271
-1.3725,0.9927
-1.3709,0.99268
-1.3693,0.99267
-1.3677,0.99266
-1.3661,0.99265
-1.3645,0.99264
-1.3629,0.99262
-1.3613,0.99261
-1.3597,0.9926
-1.3581,0.99259
-1.3565,0.99258
-1.3549,0.99256
-1.3533,0.99255
-1.3517,0.99254
-1.3501,0.99253
-1.3485,0.99251
-1.3469,0.9925
-1.3453,0.99249
-1.3437,0.99248
-1.3421,0.99246
-1.3405,0.99245
-1.3389,0.99244
-1.3373,0.99243
-1.3357,0.99241
-1.3341,0.9924
-1.3325,0.99239
-1.3309,0.99238
-1.3293,0.99236
-1.3277,0.99235
-1.3261,0.99234
-1.3245,0.99233
-1.3229,0.99231
-1.3213,0.9923
-1.3197,0.99229
-1.3181,0.99227
-1.3165,0.99226
-1.3149,0.99225
-1.3133,0.99224
-1.3117,0.99222
-1.3101,0.99221
-1.3085,0.9922
-1.3069,0.99218
-1.3053,0.99217
-1.3037,0.99216
-1.3021,0.99214
-1.3005,0.99213
-1.2989,0.99212
-1.2973,0.9921
-1.2957,0.99209
-1.2941,0.99208
-1.2925,0.99206
-1.2909,0.99205
-1.2893,0.99204
-1.2877,0.99202
-1.2861,0.99201
-1.2845,0.992
-1.2829,0.99198
-1.2813,0.99197
-1.2797,0.99196
-1.2781,0.99194
-1.2765,0.99193
-1.2749,0.99192
-1.2733,0.9919
-1.2717,0.99189
-1.2701,0.99188
-1.2685,0.99186
-1.2669,0.99185
-1.2653,0.99183
-1.2637,0.99182
-1.2621,0.99181
-1.2605,0.99179
-1.2589,0.99178
-1.2573,0.99176
-1.2557,0.99175
-1.2541,0.99174
-1.2525,0.99172
-1.2509,0.99171
-1.2493,0.99169
-1.2477,0.99168
-1.2461,0.99166
-1.2445,0.99165
-1.2429,0.99164
-1.2413,0.99162
-1.2397,0.99161
-1.2381,0.99159
-1.2365,0.99158
-1.2349,0.99156
-1.2333,0.99155
-1.2317,0.99154
-1.2301,0.99152
-1.2285,0.99151
-1.2269,0.99149
-1.2253,0.99148
-1.2237,0.99146
-1.2221,0.99145
-1.2205,0.99143
-1.2189,0.99142
-1.2173,0.9914
-1.2157,0.99139
-1.2141,0.99137
-1.2125,0.99136
-1.2109,0.99134
-1.2093,0.99133
-1.2077,0.99131
-1.2061,0.9913
-1.2045,0.99128
-1.2029,0.99127
-1.2013,0.99125
-1.1997,0.99124
-1.1981,0.99122
-1.1965,0.99121
-1.1949,0.99119
-1.1933,0.99117
-1.1917,0.99116
-1.1901,0.99114
-1.1885,0.99113
-1.1869,0.99111
-1.1853,0.9911
-1.1837,0.99108
-1.1821,0.99107
-1.1805,0.99105
-1.1789,0.99103
-1.1773,0.99102
-1.1757,0.991
-1.1741,0.99099
-1.1725,0.99097
-1.1709,0.99095
-1.1693,0.99094
-1.1677,0.99092
-1.1661,0.99091
-1.1645,0.99089
-1.1629,0.99087
-1.1613,0.99086
-1.1597,0.99084
-1.1581,0.99083
-1.1565,0.99081
-1.1549,0.99079
-1.1533,0.99078
-1.1517,0.99076
-1.1501,0.99074
-1.1485,0.99073
-1.1469,0.99071
-1.1453,0.99069
-1.1437,0.99068
-1.1421,0.99066
-1.1405,0.99064
-1.1389,0.99063
-1.1373,0.99061
-1.1357,0.99059
-1.1341,0.99057
-1.1325,0.99056
-1.1309,0.99054
-1.1293,0.99052
-1.1277,0.99051
-1.1261,0.99049
-1.1244,0.99047
-1.1228,0.99045
-1.1212,0.99044
-1.1196,0.99042
-1.118,0.9904
-1.1164,0.99038
-1.1148,0.99037
-1.1132,0.99035
-1.1116,0.99033
-1.11,0.99031
-1.1084,0.9903
-1.1068,0.99028
-1.1052,0.99026
-1.1036,0.99024
-1.102,0.99022
-1.1004,0.99021
-1.0988,0.99019
-1.0972,0.99017
-1.0956,0.99015
-1.094,0.99013
-1.0924,0.99012
-1.0908,0.9901
-1.0892,0.99008
-1.0876,0.99006
-1.086,0.99004
-1.0844,0.99002
-1.0828,0.99
-1.0812,0.98999
-1.0796,0.98997
-1.078,0.98995
-1.0764,0.98993
-1.0748,0.98991
-1.0732,0.98989
-1.0716,0.98987
-1.07,0.98985
-1.0684,0.98983
-1.0668,0.98982
-1.0652,0.9898
-1.0636,0.98978
-1.062,0.98976
-1.0604,0.98974
-1.0588,0.98972
-1.0572,0.9897
-1.0556,0.98968
-1.054,0.98966
-1.0524,0.98964
-1.0508,0.98962
-1.0492,0.9896
-1.0476,0.98958
-1.046,0.98956
-1.0444,0.98954
-1.0428,0.98952
-1.0412,0.9895
-1.0396,0.98948
-1.038,0.98946
-1.0364,0.98944
-1.0348,0.98942
-1.0332,0.9894
-1.0316,0.98938
-1.03,0.98936
-1.0284,0.98934
-1.0268,0.98932
-1.0252,0.9893
-1.0236,0.98927
-1.022,0.98925
-1.0204,0.98923
-1.0188,0.98921
-1.0172,0.98919
-1.0156,0.98917
-1.014,0.98915
-1.0124,0.98913
-1.0108,0.98911
-1.0092,0.98908
-1.0076,0.98906
-1.006,0.98904
-1.0044,0.98902
-1.0028,0.989
-1.0012,0.98897
-0.9996,0.98895
-0.998,0.98893
-0.9964,0.98891
-0.9948,0.98889
-0.9932,0.98886
-0.9916,0.98884
-0.99,0.98882
-0.9884,0.9888
-0.98679,0.98877
-0.98519,0.98875
-0.98359,0.98873
-0.98199,0.98871
-0.98039,0.98868
-0.97879,0.98866
-0.97719,0.98864
-0.97559,0.98861
-0.97399,0.98859
-0.97239,0.98857
-0.97079,0.98855
-0.96919,0.98852
-0.96759,0.9885
-0.96599,0.98847
-0.96439,0.98845
-0.96279,0.98843
-0.96118,0.9884
-0.95958,0.98838
-0.95798,0.98836
-0.95638,0.98833
-0.95478,0.98831
-0.95318,0.98828
-0.95158,0.98826
-0.94998,0.98823
-0.94838,0.98821
-0.94678,0.98819
-0.94518,0.98816
-0.94358,0.98814
-0.94198,0.98811
-0.94038,0.98808
-0.93878,0.98806
-0.93717,0.98803
-0.93557,0.98801
-0.93397,0.98798
-0.93237,0.98796
-0.93077,0.98793
-0.92917,0.9879
-0.92757,0.98788
-0.92597,0.98785
-0.92437,0.98782
-0.92277,0.9878
-0.92117,0.98777
-0.91957,0.98774
-0.91797,0.98772
-0.91637,0.98769
-0.91477,0.98766
-0.91317,0.98764
-0.91156,0.98761
-0.90996,0.98758
-0.90836,0.98755
-0.90676,0.98753
-0.90516,0.9875
-0.90356,0.98747
-0.90196,0.98744
-0.90036,0.98741
-0.89876,0.98739
-0.89716,0.98736
-0.89556,0.98733
-0.89396,0.9873
-0.89236,0.98727
-0.89076,0.98724
-0.88916,0.98721
-0.88756,0.98718
-0.88595,0.98715
-0.88435,0.98712
-0.88275,0.98709
-0.88115,0.98706
-0.87955,0.98703
-0.87795,0.987
-0.87635,0.98697
-0.87475,0.98693
-0.87315,0.9869
-0.87155,0.98687
-0.86995,0.98684
-0.86835,0.98681
-0.86675,0.98678
-0.86515,0.98674
-0.86355,0.98671
-0.86194,0.98668
-0.86034,0.98665
-0.85874,0.98661
-0.85714,0.98658
-0.85554,0.98655
-0.85394,0.98651
-0.85234,0.98648
-0.85074,0.98645
-0.84914,0.98641
-0.84754,0.98638
-0.84594,0.98634
-0.84434,0.98631
-0.84274,0.98627
-0.84114,0.98623
-0.83954,0.9862
-0.83794,0.98616
-0.83633,0.98613
-0.83473,0.98609
-0.83313,0.98605
-0.83153,0.98601
-0.82993,0.98598
-0.82833,0.98594
-0.82673,0.9859
-0.82513,0.98586
-0.82353,0.98582
-0.82193,0.98578
-0.82033,0.98575
-0.81873,0.98571
-0.81713,0.98567
-0.81553,0.98563
-0.81393,0.98559
-0.81232,0.98555
-0.81072,0.98551
-0.80912,0.98546
-0.80752,0.98542
-0.80592,0.98538
-0.80432,0.98534
-0.80272,0.9853
-0.80112,0.98526
-0.79952,0.98521
-0.79792,0.98517
-0.79632,0.98513
-0.79472,0.98508
-0.79312,0.98504
-0.79152,0.98499
-0.78992,0.98495
-0.78832,0.9849
-0.78671,0.98486
-0.78511,0.98481
-0.78351,0.98476
-0.78191,0.98472
-0.78031,0.98467
-0.77871,0.98462
-0.77711,0.98457
-0.77551,0.98452
-0.77391,0.98447
-0.77231,0.98442
-0.77071,0.98437
-0.76911,0.98432
-0.76751,0.98427
-0.76591,0.98422
-0.76431,0.98416
-0.76271,0.98411
-0.7611,0.98406
-0.7595,0.984
-0.7579,0.98395
-0.7563,0.98389
-0.7547,0.98384
-0.7531,0.98378
-0.7515,0.98373
-0.7499,0.98367
-0.7483,0.98361
-0.7467,0.98356
-0.7451,0.9835
-0.7435,0.98344
-0.7419,0.98338
-0.7403,0.98333
-0.7387,0.98327
-0.73709,0.9832
-0.73549,0.98314
-0.73389,0.98308
-0.73229,0.98302
-0.73069,0.98296
-0.72909,0.98289
-0.72749,0.98283
-0.72589,0.98276
-0.72429,0.9827
-0.72269,0.98263
-0.72109,0.98257
-0.71949,0.9825
-0.71789,0.98243
-0.71629,0.98236
-0.71469,0.9823
-0.71309,0.98223
-0.71148,0.98216
-0.70988,0.98209
-0.70828,0.98201
-0.70668,0.98194
-0.70508,0.98187
-0.70348,0.9818
-0.70188,0.98173
-0.70028,0.98165
-0.69868,0.98158
-0.69708,0.9815
-0.69548,0.98142
-0.69388,0.98135
-0.69228,0.98127
-0.69068,0.98119
-0.68908,0.98111
-0.68747,0.98103
-0.68587,0.98095
-0.68427,0.98087
-0.68267,0.98079
-0.68107,0.98071
-0.67947,0.98063
-0.67787,0.98055
-0.67627,0.98046
-0.67467,0.98038
-0.67307,0.9803
-0.67147,0.98021
-0.66987,0.98013
-0.66827,0.98005
-0.66667,0.97996
-0.66507,0.97987
-0.66347,0.97979
-0.66186,0.9797
-0.66026,0.97961
-0.65866,0.97952
-0.65706,0.97944
-0.65546,0.97935
-0.65386,0.97926
-0.65226,0.97917
-0.65066,0.97908
-0.64906,0.97899
-0.64746,0.97889
-0.64586,0.9788
-0.64426,0.97871
-0.64266,0.97862
-0.64106,0.97853
-0.63946,0.97844
-0.63786,0.97835
-0.63625,0.97825
-0.63465,0.97816
-0.63305,0.97807
-0.63145,0.97797
-0.62985,0.97788
-0.62825,0.97779
-0.62665,0.97769
-0.62505,0.9776
-0.62345,0.9775
-0.62185,0.97741
-0.62025,0.97731
-0.61865,0.97722
-0.61705,0.97712
-0.61545,0.97702
-0.61385,0.97693
-0.61224,0.97683
-0.61064,0.97673
-0.60904,0.97664
-0.60744,0.97654
-0.60584,0.97644
-0.60424,0.97635
-0.60264,0.97625
-0.60104,0.97615
-0.59944,0.97606
-0.59784,0.97596
-0.59624,0.97586
-0.59464,0.97577
-0.59304,0.97567
-0.59144,0.97557
-0.58984,0.97548
-0.58824,0.97538
-0.58663,0.97528
-0.58503,0.97519
-0.58343,0.97509
-0.58183,0.97499
-0.58023,0.9749
-0.57863,0.9748
-0.57703,0.9747
-0.57543,0.9746
-0.57383,0.97451
-0.57223,0.97441
-0.57063,0.97431
-0.56903,0.97421
-0.56743,0.97411
-0.56583,0.97402
-0.56423,0.97392
-0.56263,0.97382
-0.56102,0.97372
-0.55942,0.97363
-0.55782,0.97353
-0.55622,0.97343
-0.55462,0.97334
-0.55302,0.97324
-0.55142,0.97314
-0.54982,0.97305
-0.54822,0.97295
-0.54662,0.97285
-0.54502,0.97276
-0.54342,0.97266
-0.54182,0.97256
-0.54022,0.97247
-0.53862,0.97237
-0.53701,0.97228
-0.53541,0.97218
-0.53381,0.97209
-0.53221,0.972
-0.53061,0.9719
-0.52901,0.97181
-0.52741,0.97172
-0.52581,0.97163
-0.52421,0.97154
-0.52261,0.97144
-0.52101,0.97135
-0.51941,0.97126
-0.51781,0.97117
-0.51621,0.97108
-0.51461,0.97099
-0.51301,0.9709
-0.5114,0.97081
-0.5098,0.97073
-0.5082,0.97064
-0.5066,0.97055
-0.505,0.97046
-0.5034,0.97037
-0.5018,0.97028
-0.5002,0.9702
-0.4986,0.97011
-0.497,0.97002
-0.4954,0.96994
-0.4938,0.96985
-0.4922,0.96976
-0.4906,0.96968
-0.489,0.96959
-0.48739,0.96951
-0.48579,0.96942
-0.48419,0.96933
-0.48259,0.96925
-0.48099,0.96917
-0.47939,0.96908
-0.47779,0.969
-0.47619,0.96892
-0.47459,0.96884
-0.47299,0.96875
-0.47139,0.96867
-0.46979,0.96859
-0.46819,0.96852
-0.46659,0.96844
-0.46499,0.96836
-0.46339,0.96828
-0.46178,0.9682
-0.46018,0.96812
-0.45858,0.96804
-0.45698,0.96796
-0.45538,0.96788
-0.45378,0.9678
-0.45218,0.96773
-0.45058,0.96765
-0.44898,0.96757
-0.44738,0.96749
-0.44578,0.96741
-0.44418,0.96733
-0.44258,0.96726
-0.44098,0.96718
-0.43938,0.9671
-0.43778,0.96702
-0.43617,0.96694
-0.43457,0.96687
-0.43297,0.96679
-0.43137,0.96671
-0.42977,0.96663
-0.42817,0.96656
-0.42657,0.96648
-0.42497,0.9664
-0.42337,0.96633
-0.42177,0.96625
-0.42017,0.96618
-0.41857,0.9661
-0.41697,0.96602
-0.41537,0.96595
-0.41377,0.96587
-0.41216,0.9658
-0.41056,0.96572
-0.40896,0.96565
-0.40736,0.96557
-0.40576,0.9655
-0.40416,0.96542
-0.40256,0.96534
-0.40096,0.96527
-0.39936,0.96519
-0.39776,0.96512
-0.39616,0.96504
-0.39456,0.96497
-0.39296,0.96489
-0.39136,0.96482
-0.38976,0.96474
-0.38816,0.96467
-0.38655,0.96459
-0.38495,0.96452
-0.38335,0.96444
-0.38175,0.96437
-0.38015,0.9643
-0.37855,0.96422
-0.37695,0.96415
-0.37535,0.96408
-0.37375,0.96401
-0.37215,0.96394
-0.37055,0.96386
-0.36895,0.96379
-0.36735,0.96372
-0.36575,0.96365
-0.36415,0.96358
-0.36255,0.9635
-0.36094,0.96343
-0.35934,0.96336
-0.35774,0.96329
-0.35614,0.96322
-0.35454,0.96315
-0.35294,0.96308
-0.35134,0.963
-0.34974,0.96293
-0.34814,0.96286
-0.34654,0.96279
-0.34494,0.96272
-0.34334,0.96265
-0.34174,0.96258
-0.34014,0.96251
-0.33854,0.96244
-0.33693,0.96238
-0.33533,0.96231
-0.33373,0.96224
-0.33213,0.96217
-0.33053,0.9621
-0.32893,0.96203
-0.32733,0.96196
-0.32573,0.96189
-0.32413,0.96182
-0.32253,0.96175
-0.32093,0.96168
-0.31933,0.96161
-0.31773,0.96155
-0.31613,0.96148
-0.31453,0.96141
-0.31293,0.96134
-0.31132,0.96128
-0.30972,0.96121
-0.30812,0.96114
-0.30652,0.96108
-0.30492,0.96101
-0.30332,0.96095
-0.30172,0.96088
-0.30012,0.96081
-0.29852,0.96075
-0.29692,0.96069
-0.29532,0.96062
-0.29372,0.96056
-0.29212,0.96049
-0.29052,0.96043
-0.28892,0.96036
-0.28731,0.9603
-0.28571,0.96023
-0.28411,0.96017
-0.28251,0.96011
-0.28091,0.96004
-0.27931,0.95998
-0.27771,0.95992
-0.27611,0.95986
-0.27451,0.9598
-0.27291,0.95974
-0.27131,0.95968
-0.26971,0.95962
-0.26811,0.95956
-0.26651,0.9595
-0.26491,0.95944
-0.26331,0.95938
-0.2617,0.95932
-0.2601,0.95926
-0.2585,0.9592
-0.2569,0.95914
-0.2553,0.95908
-0.2537,0.95902
-0.2521,0.95896
-0.2505,0.9589
-0.2489,0.95885
-0.2473,0.95879
-0.2457,0.95873
-0.2441,0.95868
-0.2425,0.95862
-0.2409,0.95857
-0.2393,0.95851
-0.2377,0.95846
-0.23609,0.9584
-0.23449,0.95835
-0.23289,0.9583
-0.23129,0.95824
-0.22969,0.95819
-0.22809,0.95814
-0.22649,0.95809
-0.22489,0.95803
-0.22329,0.95798
-0.22169,0.95793
-0.22009,0.95788
-0.21849,0.95783
-0.21689,0.95778
-0.21529,0.95773
-0.21369,0.95768
-0.21208,0.95763
-0.21048,0.95758
-0.20888,0.95753
-0.20728,0.95748
-0.20568,0.95744
-0.20408,0.95739
-0.20248,0.95734
-0.20088,0.95729
-0.19928,0.95725
-0.19768,0.9572
-0.19608,0.95716
-0.19448,0.95711
-0.19288,0.95707
-0.19128,0.95702
-0.18968,0.95698
-0.18808,0.95693
-0.18647,0.95689
-0.18487,0.95685
-0.18327,0.95681
-0.18167,0.95676
-0.18007,0.95672
-0.17847,0.95668
-0.17687,0.95664
-0.17527,0.9566
-0.17367,0.95656
-0.17207,0.95652
-0.17047,0.95648
-0.16887,0.95644
-0.16727,0.9564
-0.16567,0.95636
-0.16407,0.95633
-0.16246,0.95629
-0.16086,0.95625
-0.15926,0.95621
-0.15766,0.95618
-0.15606,0.95614
-0.15446,0.95611
-0.15286,0.95607
-0.15126,0.95604
-0.14966,0.95601
-0.14806,0.95598
-0.14646,0.95594
-0.14486,0.95591
-0.14326,0.95588
-0.14166,0.95585
-0.14006,0.95581
-0.13846,0.95578
-0.13685,0.95575
-0.13525,0.95572
-0.13365,0.95569
-0.13205,0.95567
-0.13045,0.95564
-0.12885,0.95561
-0.12725,0.95558
-0.12565,0.95556
-0.12405,0.95553
-0.12245,0.95551
-0.12085,0.95548
-0.11925,0.95545
-0.11765,0.95543
-0.11605,0.9554
-0.11445,0.95538
-0.11285,0.95536
-0.11124,0.95534
-0.10964,0.95531
-0.10804,0.95529
-0.10644,0.95527
-0.10484,0.95525
-0.10324,0.95523
-0.10164,0.95521
-0.10004,0.95519
-0.098439,0.95517
-0.096839,0.95515
-0.095238,0.95514
-0.093637,0.95512
-0.092037,0.9551
-0.090436,0.95508
-0.088836,0.95507
-0.087235,0.95505
-0.085634,0.95504
-0.084034,0.95502
-0.082433,0.95501
-0.080832,0.95499
-0.079232,0.95497
-0.077631,0.95496
-0.07603,0.95494
-0.07443,0.95493
-0.072829,0.95492
-0.071228,0.9549
-0.069628,0.95489
-0.068027,0.95487
-0.066427,0.95486
-0.064826,0.95485
-0.063225,0.95484
-0.061625,0.95483
-0.060024,0.95482
-0.058423,0.95481
-0.056823,0.95481
-0.055222,0.9548
-0.053621,0.95479
-0.052021,0.95479
-0.05042,0.95478
-0.04882,0.95477
-0.047219,0.95477
-0.045618,0.95476
-0.044018,0.95476
-0.042417,0.95475
-0.040816,0.95475
-0.039216,0.95474
-0.037615,0.95473
-0.036014,0.95473
-0.034414,0.95472
-0.032813,0.95472
-0.031212,0.95472
-0.029612,0.95471
-0.028011,0.95471
-0.026411,0.95471
-0.02481,0.9547
-0.023209,0.9547
-0.021609,0.9547
-0.020008,0.9547
-0.018407,0.95469
-0.016807,0.95469
-0.015206,0.95469
-0.013605,0.95469
-0.012005,0.95469
-0.010404,0.95469
-0.0088035,0.95469
-0.0072029,0.95469
-0.0056022,0.95469
-0.0040016,0.95469
-0.002401,0.95469
-0.00080032,0.95469
0.00080032,0.95469
0.002401,0.95469
0.0040016,0.95469
0.0056022,0.95469
0.0072029,0.95469
0.0088035,0.9547
0.010404,0.9547
0.012005,0.9547
0.013605,0.9547
0.015206,0.9547
0.016807,0.95471
0.018407,0.95471
0.020008,0.95471
0.021609,0.95472
0.023209,0.95472
0.02481,0.95473
0.026411,0.95473
0.028011,0.95473
0.029612,0.95474
0.031212,0.95474
0.032813,0.95475
0.034414,0.95475
0.036014,0.95476
0.037615,0.95476
0.039216,0.95477
0.040816,0.95477
0.042417,0.95478
0.044018,0.95479
0.045618,0.95479
0.047219,0.9548
0.04882,0.9548
0.05042,0.95481
0.052021,0.95482
0.053621,0.95482
0.055222,0.95483
0.056823,0.95484
0.058423,0.95485
0.060024,0.95486
0.061625,0.95487
0.063225,0.95488
0.064826,0.95489
0.066427,0.9549
0.068027,0.95491
0.069628,0.95492
0.071228,0.95494
0.072829,0.95495
0.07443,0.95496
0.07603,0.95498
0.077631,0.95499
0.079232,0.955
0.080832,0.95502
0.082433,0.95503
0.084034,0.95505
0.085634,0.95506
0.087235,0.95508
0.088836,0.95509
0.090436,0.95511
0.092037,0.95512
0.093637,0.95514
0.095238,0.95516
0.096839,0.95518
0.098439,0.95519
0.10004,0.95521
0.10164,0.95523
0.10324,0.95525
0.10484,0.95527
0.10644,0.95529
0.10804,0.95531
0.10964,0.95533
0.11124,0.95535
0.11285,0.95537
0.11445,0.95539
0.11605,0.95542
0.11765,0.95544
0.11925,0.95546
0.12085,0.95549
0.12245,0.95551
0.12405,0.95554
0.12565,0.95556
0.12725,0.95559
0.12885,0.95562
0.13045,0.95564
0.13205,0.95567
0.13365,0.9557
0.13525,0.95573
0.13685,0.95576
0.13846,0.95579
0.14006,0.95582
0.14166,0.95586
0.14326,0.95589
0.14486,0.95592
0.14646,0.95595
0.14806,0.95598
0.14966,0.95602
0.15126,0.95605
0.15286,0.95608
0.15446,0.95612
0.15606,0.95615
0.15766,0.95619
0.15926,0.95622
0.16086,0.95626
0.16246,0.9563
0.16407,0.95634
0.16567,0.95637
0.16727,0.95641
0.16887,0.95645
0.17047,0.95649
0.17207,0.95653
0.17367,0.95657
0.17527,0.9566
0.17687,0.95664
0.17847,0.95668
0.18007,0.95673
0.18167,0.95677
0.18327,0.95681
0.18487,0.95685
0.18647,0.9569
0.18808,0.95694
0.18968,0.95698
0.19128,0.95703
0.19288,0.95707
0.19448,0.95711
0.19608,0.95715
0.19768,0.9572
0.19928,0.95724
0.20088,0.95729
0.20248,0.95733
0.20408,0.95738
0.20568,0.95742
0.20728,0.95747
0.20888,0.95751
0.21048,0.95756
0.21208,0.95761
0.21369,0.95766
0.21529,0.95771
0.21689,0.95776
0.21849,0.95781
0.22009,0.95786
0.22169,0.95791
0.22329,0.95796
0.22489,0.95801
0.22649,0.95805
0.22809,0.9581
0.22969,0.95815
0.23129,0.95821
0.23289,0.95826
0.23449,0.95831
0.23609,0.95836
0.2377,0.95841
0.2393,0.95847
0.2409,0.95852
0.2425,0.95857
0.2441,0.95863
0.2457,0.95868
0.2473,0.95873
0.2489,0.95878
0.2505,0.95883
0.2521,0.95889
0.2537,0.95894
0.2553,0.95899
0.2569,0.95905
0.2585,0.9591
0.2601,0.95916
0.2617,0.95922
0.26331,0.95927
0.26491,0.95933
0.26651,0.95939
0.26811,0.95945
0.26971,0.95951
0.27131,0.95956
0.27291,0.95962
0.27451,0.95968
0.27611,0.95974
0.27771,0.9598
0.27931,0.95986
0.28091,0.95992
0.28251,0.95998
0.28411,0.96004
0.28571,0.9601
0.28731,0.96016
0.28892,0.96022
0.29052,0.96028
0.29212,0.96034
0.29372,0.9604
0.29532,0.96046
0.29692,0.96052
0.29852,0.96058
0.30012,0.96064
0.30172,0.9607
0.30332,0.96077
0.30492,0.96083
0.30652,0.96089
0.30812,0.96095
0.30972,0.96102
0.31132,0.96108
0.31293,0.96115
0.31453,0.96121
0.31613,0.96128
0.31773,0.96134
0.31933,0.96141
0.32093,0.96147
0.32253,0.96153
0.32413,0.96159
0.32573,0.96166
0.32733,0.96172
0.32893,0.96179
0.33053,0.96185
0.33213,0.96192
0.33373,0.96198
0.33533,0.96205
0.33693,0.96211
0.33854,0.96218
0.34014,0.96225
0.34174,0.96231
0.34334,0.96238
0.34494,0.96245
0.34654,0.96251
0.34814,0.96258
0.34974,0.96265
0.35134,0.96272
0.35294,0.96279
0.35454,0.96286
0.35614,0.96292
0.35774,0.96299
0.35934,0.96306
0.36094,0.96313
0.36255,0.9632
0.36415,0.96328
0.36575,0.96335
0.36735,0.96342
0.36895,0.96349
0.37055,0.96356
0.37215,0.96363
0.37375,0.9637
0.37535,0.96377
0.37695,0.96385
0.37855,0.96392
0.38015,0.96399
0.38175,0.96406
0.38335,0.96414
0.38495,0.96421
0.38655,0.96429
0.38816,0.96436
0.38976,0.96444
0.39136,0.96451
0.39296,0.96459
0.39456,0.96466
0.39616,0.96474
0.39776,0.96482
0.39936,0.96489
0.40096,0.96497
0.40256,0.96505
0.40416,0.96513
0.40576,0.96521
0.40736,0.96529
0.40896,0.96537
0.41056,0.96545
0.41216,0.96553
0.41377,0.96561
0.41537,0.96569
0.41697,0.96577
0.41857,0.96585
0.42017,0.96593
0.42177,0.96601
0.42337,0.96609
0.42497,0.96617
0.42657,0.96625
0.42817,0.96633
0.42977,0.96641
0.43137,0.96649
0.43297,0.96657
0.43457,0.96665
0.43617,0.96673
0.43778,0.96682
0.43938,0.9669
0.44098,0.96698
0.44258,0.96706
0.44418,0.96715
0.44578,0.96723
0.44738,0.96731
0.44898,0.9674
0.45058,0.96748
0.45218,0.96757
0.45378,0.96765
0.45538,0.96774
0.45698,0.96782
0.45858,0.96791
0.46018,0.96799
0.46178,0.96807
0.46339,0.96816
0.46499,0.96825
0.46659,0.96833
0.46819,0.96842
0.46979,0.96851
0.47139,0.96859
0.47299,0.96868
0.47459,0.96877
0.47619,0.96886
0.47779,0.96894
0.47939,0.96903
0.48099,0.96912
0.48259,0.96921
0.48419,0.9693
0.48579,0.96939
0.48739,0.96947
0.489,0.96956
0.4906,0.96965
0.4922,0.96974
0.4938,0.96983
0.4954,0.96992
0.497,0.97001
0.4986,0.9701
0.5002,0.97019
0.5018,0.97027
0.5034,0.97036
0.505,0.97045
0.5066,0.97054
0.5082,0.97063
0.5098,0.97072
0.5114,0.97081
0.51301,0.9709
0.51461,0.97099
0.51621,0.97108
0.51781,0.97117
0.51941,0.97126
0.52101,0.97135
0.52261,0.97144
0.52421,0.97153
0.52581,0.97163
0.52741,0.97172
0.52901,0.97181
0.53061,0.9719
0.53221,0.97199
0.53381,0.97208
0.53541,0.97218
0.53701,0.97227
0.53862,0.97236
0.54022,0.97245
0.54182,0.97254
0.54342,0.97264
0.54502,0.97273
0.54662,0.97282
0.54822,0.97292
0.54982,0.97301
0.55142,0.9731
0.55302,0.9732
0.55462,0.97329
0.55622,0.97338
0.55782,0.97348
0.55942,0.97357
0.56102,0.97366
0.56263,0.97376
0.56423,0.97385
0.56583,0.97394
0.56743,0.97403
0.56903,0.97413
0.57063,0.97422
0.57223,0.97431
0.57383,0.9744
0.57543,0.9745
0.57703,0.97459
0.57863,0.97468
0.58023,0.97478
0.58183,0.97487
0.58343,0.97496
0.58503,0.97506
0.58663,0.97515
0.58824,0.97525
0.58984,0.97534
0.59144,0.97543
0.59304,0.97553
0.59464,0.97562
0.59624,0.97572
0.59784,0.97581
0.59944,0.97591
0.60104,0.976
0.60264,0.9761
0.60424,0.97619
0.60584,0.97629
0.60744,0.97638
0.60904,0.97648
0.61064,0.97657
0.61224,0.97667
0.61385,0.97676
0.61545,0.97686
0.61705,0.97695
0.61865,0.97705
0.62025,0.97714
0.62185,0.97724
0.62345,0.97733
0.62505,0.97743
0.62665,0.97752
0.62825,0.97762
0.62985,0.97771
0.63145,0.9778
0.63305,0.9779
0.63465,0.97799
0.63625,0.97808
0.63786,0.97817
0.63946,0.97826
0.64106,0.97835
0.64266,0.97844
0.64426,0.97853
0.64586,0.97862
0.64746,0.97871
0.64906,0.9788
0.65066,0.97889
0.65226,0.97898
0.65386,0.97907
0.65546,0.97916
0.65706,0.97924
0.65866,0.97933
0.66026,0.97942
0.66186,0.9795
0.66347,0.97959
0.66507,0.97967
0.66667,0.97976
0.66827,0.97984
0.66987,0.97993
0.67147,0.98001
0.67307,0.98009
0.67467,0.98018
0.67627,0.98026
0.67787,0.98034
0.67947,0.98042
0.68107,0.9805
0.68267,0.98057
0.68427,0.98065
0.68587,0.98073
0.68747,0.98081
0.68908,0.98088
0.69068,0.98096
0.69228,0.98103
0.69388,0.98111
0.69548,0.98118
0.69708,0.98126
0.69868,0.98133
0.70028,0.9814
0.70188,0.98148
0.70348,0.98155
0.70508,0.98162
0.70668,0.98169
0.70828,0.98176
0.70988,0.98183
0.71148,0.9819
0.71309,0.98197
0.71469,0.98204
0.71629,0.98211
0.71789,0.98217
0.71949,0.98224
0.72109,0.98231
0.72269,0.98237
0.72429,0.98244
0.72589,0.9825
0.72749,0.98256
0.72909,0.98263
0.73069,0.98269
0.73229,0.98275
0.73389,0.98281
0.73549,0.98287
0.73709,0.98294
0.7387,0.983
0.7403,0.98306
0.7419,0.98312
0.7435,0.98317
0.7451,0.98323
0.7467,0.98329
0.7483,0.98335
0.7499,0.9834
0.7515,0.98346
0.7531,0.98352
0.7547,0.98357
0.7563,0.98363
0.7579,0.98368
0.7595,0.98374
0.7611,0.98379
0.76271,0.98384
0.76431,0.9839
0.76591,0.98395
0.76751,0.984
0.76911,0.98405
0.77071,0.9841
0.77231,0.98415
0.77391,0.9842
0.77551,0.98425
0.77711,0.9843
0.77871,0.98435
0.78031,0.9844
0.78191,0.98445
0.78351,0.98449
0.78511,0.98454
0.78671,0.98459
0.78832,0.98463
0.78992,0.98468
0.79152,0.98473
0.79312,0.98477
0.79472,0.98482
0.79632,0.98486
0.79792,0.9849
0.79952,0.98495
0.80112,0.98499
0.80272,0.98503
0.80432,0.98507
0.80592,0.98512
0.80752,0.98516
0.80912,0.9852
0.81072,0.98524
0.81232,0.98528
0.81393,0.98532
0.81553,0.98536
0.81713,0.9854
0.81873,0.98544
0.82033,0.98548
0.82193,0.98552
0.82353,0.98556
0.82513,0.9856
0.82673,0.98564
0.82833,0.98568
0.82993,0.98572
0.83153,0.98575
0.83313,0.98579
0.83473,0.98583
0.83633,0.98586
0.83794,0.9859
0.83954,0.98594
0.84114,0.98597
0.84274,0.98601
0.84434,0.98604
0.84594,0.98608
0.84754,0.98611
0.84914,0.98615
0.85074,0.98618
0.85234,0.98621
0.85394,0.98625
0.85554,0.98628
0.85714,0.98631
0.85874,0.98635
0.86034,0.98638
0.86194,0.98641
0.86355,0.98644
0.86515,0.98648
0.86675,0.98651
0.86835,0.98654
0.86995,0.98657
0.87155,0.9866
0.87315,0.98663
0.87475,0.98667
0.87635,0.9867
0.87795,0.98673
0.87955,0.98676
0.88115,0.98679
0.88275,0.98682
0.88435,0.98685
0.88595,0.98688
0.88756,0.98691
0.88916,0.98694
0.89076,0.98697
0.89236,0.987
0.89396,0.98702
0.89556,0.98705
0.89716,0.98708
0.89876,0.98711
0.90036,0.98714
0.90196,0.98717
0.90356,0.98719
0.90516,0.98722
0.90676,0.98725
0.90836,0.98728
0.90996,0.98731
0.91156,0.98733
0.91317,0.98736
0.91477,0.98739
0.91637,0.98742
0.91797,0.98744
0.91957,0.98747
0.92117,0.9875
0.92277,0.98752
0.92437,0.98755
0.92597,0.98758
0.92757,0.9876
0.92917,0.98763
0.93077,0.98766
0.93237,0.98768
0.93397,0.98771
0.93557,0.98773
0.93717,0.98776
0.93878,0.98779
0.94038,0.98781
0.94198,0.98784
0.94358,0.98786
0.94518,0.98789
0.94678,0.98791
0.94838,0.98794
0.94998,0.98796
0.95158,0.98799
0.95318,0.98801
0.95478,0.98804
0.95638,0.98806
0.95798,0.98809
0.95958,0.98811
0.96118,0.98813
0.96279,0.98816
0.96439,0.98818
0.96599,0.98821
0.96759,0.98823
0.96919,0.98825
0.97079,0.98828
0.97239,0.9883
0.97399,0.98833
0.97559,0.98835
0.97719,0.98837
0.97879,0.9884
0.98039,0.98842
0.98199,0.98844
0.98359,0.98847
0.98519,0.98849
0.98679,0.98851
0.9884,0.98853
0.99,0.98856
0.9916,0.98858
0.9932,0.9886
0.9948,0.98863
0.9964,0.98865
0.998,0.98867
0.9996,0.98869
1.0012,0.98871
1.0028,0.98874
1.0044,0.98876
1.006,0.98878
1.0076,0.9888
1.0092,0.98882
1.0108,0.98885
1.0124,0.98887
1.014,0.98889
1.0156,0.98891
1.0172,0.98893
1.0188,0.98895
1.0204,0.98897
1.022,0.989
1.0236,0.98902
1.0252,0.98904
1.0268,0.98906
1.0284,0.98908
1.03,0.9891
1.0316,0.98912
1.0332,0.98914
1.0348,0.98916
1.0364,0.98918
1.038,0.9892
1.0396,0.98923
1.0412,0.98925
1.0428,0.98927
1.0444,0.98929
1.046,0.98931
1.0476,0.98933
1.0492,0.98935
1.0508,0.98937
1.0524,0.98939
1.054,0.98941
1.0556,0.98943
1.0572,0.98945
1.0588,0.98947
1.0604,0.98949
1.062,0.98951
1.0636,0.98953
1.0652,0.98954
1.0668,0.98956
1.0684,0.98958
1.07,0.9896
1.0716,0.98962
1.0732,0.98964
1.0748,0.98966
1.0764,0.98968
1.078,0.9897
1.0796,0.98972
1.0812,0.98974
1.0828,0.98976
1.0844,0.98978
1.086,0.98979
1.0876,0.98981
1.0892,0.98983
1.0908,0.98985
1.0924,0.98987
1.094,0.98989
1.0956,0.98991
1.0972,0.98993
1.0988,0.98994
1.1004,0.98996
1.102,0.98998
1.1036,0.99
1.1052,0.99002
1.1068,0.99003
1.1084,0.99005
1.11,0.99007
1.1116,0.99009
1.1132,0.99011
1.1148,0.99012
1.1164,0.99014
1.118,0.99016
1.1196,0.99018
1.1212,0.9902
1.1228,0.99021
1.1244,0.99023
1.1261,0.99025
1.1277,0.99027
1.1293,0.99028
1.1309,0.9903
1.1325,0.99032
1.1341,0.99034
1.1357,0.99035
1.1373,0.99037
1.1389,0.99039
1.1405,0.9904
1.1421,0.99042
1.1437,0.99044
1.1453,0.99046
1.1469,0.99047
1.1485,0.99049
1.1501,0.99051
1.1517,0.99052
1.1533,0.99054
1.1549,0.99056
1.1565,0.99057
1.1581,0.99059
1.1597,0.99061
1.1613,0.99062
1.1629,0.99064
1.1645,0.99066
1.1661,0.99067
1.1677,0.99069
1.1693,0.9907
1.1709,0.99072
1.1725,0.99074
1.1741,0.99075
1.1757,0.99077
1.1773,0.99079
1.1789,0.9908
1.1805,0.99082
1.1821,0.99083
1.1837,0.99085
1.1853,0.99087
1.1869,0.99088
1.1885,0.9909
1.1901,0.99091
1.1917,0.99093
1.1933,0.99095
1.1949,0.99096
1.1965,0.99098
1.1981,0.99099
1.1997,0.99101
1.2013,0.99102
1.2029,0.99104
1.2045,0.99105
1.2061,0.99107
1.2077,0.99109
1.2093,0.9911
1.2109,0.99112
1.2125,0.99113
1.2141,0.99115
1.2157,0.99116
1.2173,0.99118
1.2189,0.99119
1.2205,0.99121
1.2221,0.99122
1.2237,0.99124
1.2253,0.99125
1.2269,0.99127
1.2285,0.99128
1.2301,0.9913
1.2317,0.99131
1.2333,0.99133
1.2349,0.99134
1.2365,0.99136
1.2381,0.99137
1.2397,0.99139
1.2413,0.9914
1.2429,0.99142
1.2445,0.99143
1.2461,0.99144
1.2477,0.99146
1.2493,0.99147
1.2509,0.99149
1.2525,0.9915
1.2541,0.99152
1.2557,0.99153
1.2573,0.99155
1.2589,0.99156
1.2605,0.99157
1.2621,0.99159
1.2637,0.9916
1.2653,0.99162
1.2669,0.99163
1.2685,0.99164
1.2701,0.99166
1.2717,0.99167
1.2733,0.99169
1.2749,0.9917
1.2765,0.99171
1.2781,0.99173
1.2797,0.99174
1.2813,0.99176
1.2829,0.99177
1.2845,0.99178
1.2861,0.9918
1.2877,0.99181
1.2893,0.99182
1.2909,0.99184
1.2925,0.99185
1.2941,0.99187
1.2957,0.99188
1.2973,0.99189
1.2989,0.99191
1.3005,0.99192
1.3021,0.99193
1.3037,0.99195
1.3053,0.99196
1.3069,0.99197
1.3085,0.99199
1.3101,0.992
1.3117,0.99201
1.3133,0.99203
1.3149,0.99204
1.3165,0.99205
1.3181,0.99206
1.3197,0.99208
1.3213,0.99209
1.3229,0.9921
1.3245,0.99212
1.3261,0.99213
1.3277,0.99214
1.3293,0.99216
1.3309,0.99217
1.3325,0.99218
1.3341,0.9922
1.3357,0.99221
1.3373,0.99222
1.3389,0.99223
1.3405,0.99225
1.3421,0.99226
1.3437,0.99227
1.3453,0.99228
1.3469,0.9923
1.3485,0.99231
1.3501,0.99232
1.3517,0.99233
1.3533,0.99235
1.3549,0.99236
1.3565,0.99237
1.3581,0.99238
1.3597,0.9924
1.3613,0.99241
1.3629,0.99242
1.3645,0.99243
1.3661,0.99245
1.3677,0.99246
1.3693,0.99247
1.3709,0.99248
1.3725,0.9925
1.3741,0.99251
1.3758,0.99252
1.3774,0.99253
1.379,0.99254
1.3806,0.99256
1.3822,0.99257
1.3838,0.99258
1.3854,0.99259
1.387,0.9926
1.3886,0.99262
1.3902,0.99263
1.3918,0.99264
1.3934,0.99265
1.395,0.99266
1.3966,0.99267
1.3982,0.99269
1.3998,0.9927
1.4014,0.99271
1.403,0.99272
1.4046,0.99273
1.4062,0.99275
1.4078,0.99276
1.4094,0.99277
1.411,0.99278
1.4126,0.99279
1.4142,0.9928
1.4158,0.99282
1.4174,0.99283
1.419,0.99284
1.4206,0.99285
1.4222,0.99286
1.4238,0.99287
1.4254,0.99288
1.427,0.9929
1.4286,0.99291
1.4302,0.99292
1.4318,0.99293
1.4334,0.99294
1.435,0.99295
1.4366,0.99296
1.4382,0.99297
1.4398,0.99299
1.4414,0.993
1.443,0.99301
1.4446,0.99302
1.4462,0.99303
1.4478,0.99304
1.4494,0.99305
1.451,0.99306
1.4526,0.99307
1.4542,0.99309
1.4558,0.9931
1.4574,0.99311
1.459,0.99312
1.4606,0.99313
1.4622,0.99314
1.4638,0.99315
1.4654,0.99316
1.467,0.99317
1.4686,0.99318
1.4702,0.99319
1.4718,0.9932
1.4734,0.99321
1.475,0.99323
1.4766,0.99324
1.4782,0.99325
1.4798,0.99326
1.4814,0.99327
1.483,0.99328
1.4846,0.99329
1.4862,0.9933
1.4878,0.99331
1.4894,0.99332
1.491,0.99333
1.4926,0.99334
1.4942,0.99335
1.4958,0.99336
1.4974,0.99337
1.499,0.99338
1.5006,0.99339
1.5022,0.9934
1.5038,0.99341
1.5054,0.99342
1.507,0.99344
1.5086,0.99345
1.5102,0.99346
1.5118,0.99347
1.5134,0.99348
1.515,0.99349
1.5166,0.9935
1.5182,0.99351
1.5198,0.99352
1.5214,0.99353
1.523,0.99354
1.5246,0.99355
1.5262,0.99356
1.5278,0.99357
1.5294,0.99358
1.531,0.99359
1.5326,0.9936
1.5342,0.99361
1.5358,0.99362
1.5374,0.99363
1.539,0.99364
1.5406,0.99365
1.5422,0.99366
1.5438,0.99367
1.5454,0.99368
1.547,0.99369
1.5486,0.9937
1.5502,0.9937
1.5518,0.99371
1.5534,0.99372
1.555,0.99373
1.5566,0.99374
1.5582,0.99375
1.5598,0.99376
1.5614,0.99377
1.563,0.99378
1.5646,0.99379
1.5662,0.9938
1.5678,0.99381
1.5694,0.99382
1.571,0.99383
1.5726,0.99384
1.5742,0.99385
1.5758,0.99386
1.5774,0.99387
1.579,0.99388
1.5806,0.99389
1.5822,0.9939
1.5838,0.99391
1.5854,0.99391
1.587,0.99392
1.5886,0.99393
1.5902,0.99394
1.5918,0.99395
1.5934,0.99396
1.595,0.99397
1.5966,0.99398
1.5982,0.99399
1.5998,0.994
1.6014,0.99401
1.603,0.99402
1.6046,0.99403
1.6062,0.99403
1.6078,0.99404
1.6094,0.99405
1.611,0.99406
1.6126,0.99407
1.6142,0.99408
1.6158,0.99409
1.6174,0.9941
1.619,0.99411
1.6206,0.99412
1.6222,0.99412
1.6238,0.99413
1.6255,0.99414
1.6271,0.99415
1.6287,0.99416
1.6303,0.99417
1.6319,0.99418
1.6335,0.99419
1.6351,0.9942
1.6367,0.9942
1.6383,0.99421
1.6399,0.99422
1.6415,0.99423
1.6431,0.99424
1.6447,0.99425
1.6463,0.99426
1.6479,0.99426
1.6495,0.99427
1.6511,0.99428
1.6527,0.99429
1.6543,0.9943
1.6559,0.99431
1.6575,0.99432
1.6591,0.99433
1.6607,0.99433
1.6623,0.99434
1.6639,0.99435
1.6655,0.99436
1.6671,0.99437
1.6687,0.99438
1.6703,0.99438
1.6719,0.99439
1.6735,0.9944
1.6751,0.99441
1.6767,0.99442
1.6783,0.99443
1.6799,0.99443
1.6815,0.99444
1.6831,0.99445
1.6847,0.99446
1.6863,0.99447
1.6879,0.99448
1.6895,0.99448
1.6911,0.99449
1.6927,0.9945
1.6943,0.99451
1.6959,0.99452
1.6975,0.99453
1.6991,0.99453
1.7007,0.99454
1.7023,0.99455
1.7039,0.99456
1.7055,0.99457
1.7071,0.99457
1.7087,0.99458
1.7103,0.99459
1.7119,0.9946
1.7135,0.99461
1.7151,0.99461
1.7167,0.99462
1.7183,0.99463
1.7199,0.99464
1.7215,0.99465
1.7231,0.99465
1.7247,0.99466
1.7263,0.99467
1.7279,0.99468
1.7295,0.99469
1.7311,0.99469
1.7327,0.9947
1.7343,0.99471
1.7359,0.99472
1.7375,0.99473
1.7391,0.99473
1.7407,0.99474
1.7423,0.99475
1.7439,0.99476
1.7455,0.99476
1.7471,0.99477
1.7487,0.99478
1.7503,0.99479
1.7519,0.9948
1.7535,0.9948
1.7551,0.99481
1.7567,0.99482
1.7583,0.99483
1.7599,0.99483
1.7615,0.99484
1.7631,0.99485
1.7647,0.99486
1.7663,0.99486
1.7679,0.99487
1.7695,0.99488
1.7711,0.99489
1.7727,0.99489
1.7743,0.9949
1.7759,0.99491
1.7775,0.99492
1.7791,0.99492
1.7807,0.99493
1.7823,0.99494
1.7839,0.99495
1.7855,0.99495
1.7871,0.99496
1.7887,0.99497
1.7903,0.99498
1.7919,0.99498
1.7935,0.99499
1.7951,0.995
1.7967,0.995
1.7983,0.99501
1.7999,0.99502
1.8015,0.99503
1.8031,0.99503
1.8047,0.99504
1.8063,0.99505
1.8079,0.99506
1.8095,0.99506
1.8111,0.99507
1.8127,0.99508
1.8143,0.99508
1.8159,0.99509
1.8175,0.9951
1.8191,0.99511
1.8207,0.99511
1.8223,0.99512
1.8239,0.99513
1.8255,0.99513
1.8271,0.99514
1.8287,0.99515
1.8303,0.99516
1.8319,0.99516
1.8335,0.99517
1.8351,0.99518
1.8367,0.99518
1.8383,0.99519
1.8399,0.9952
1.8415,0.9952
1.8431,0.99521
1.8447,0.99522
1.8463,0.99523
1.8479,0.99523
1.8495,0.99524
1.8511,0.99525
1.8527,0.99525
1.8543,0.99526
1.8559,0.99527
1.8575,0.99527
1.8591,0.99528
1.8607,0.99529
1.8623,0.99529
1.8639,0.9953
1.8655,0.99531
1.8671,0.99531
1.8687,0.99532
1.8703,0.99533
1.8719,0.99534
1.8735,0.99534
1.8752,0.99535
1.8768,0.99536
1.8784,0.99536
1.88,0.99537
1.8816,0.99538
1.8832,0.99538
1.8848,0.99539
1.8864,0.99539
1.888,0.9954
1.8896,0.99541
1.8912,0.99541
1.8928,0.99542
1.8944,0.99543
1.896,0.99543
1.8976,0.99544
1.8992,0.99545
1.9008,0.99545
1.9024,0.99546
1.904,0.99547
1.9056,0.99547
1.9072,0.99548
1.9088,0.99549
1.9104,0.99549
1.912,0.9955
1.9136,0.99551
1.9152,0.99551
1.9168,0.99552
1.9184,0.99553
1.92,0.99553
1.9216,0.99554
1.9232,0.99554
1.9248,0.99555
1.9264,0.99556
1.928,0.99556
1.9296,0.99557
1.9312,0.99558
1.9328,0.99558
1.9344,0.99559
1.936,0.9956
1.9376,0.9956
1.9392,0.99561
1.9408,0.99561
1.9424,0.99562
1.944,0.99563
1.9456,0.99563
1.9472,0.99564
1.9488,0.99564
1.9504,0.99565
1.952,0.99566
1.9536,0.99566
1.9552,0.99567
1.9568,0.99568
1.9584,0.99568
1.96,0.99569
1.9616,0.99569
1.9632,0.9957
1.9648,0.99571
1.9664,0.99571
1.968,0.99572
1.9696,0.99572
1.9712,0.99573
1.9728,0.99574
1.9744,0.99574
1.976,0.99575
1.9776,0.99575
1.9792,0.99576
1.9808,0.99577
1.9824,0.99577
1.984,0.99578
1.9856,0.99578
1.9872,0.99579
1.9888,0.9958
1.9904,0.9958
1.992,0.99581
1.9936,0.99581
1.9952,0.99582
1.9968,0.99583
1.9984,0.99583
2,0.99584


==> figs/data/cylinder_edac_4_1.06_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.1031,0.00067253,0.010046,0.00064516
-1.999,1.1032,0.00067416,0.010082,0.00064672
-1.998,1.1033,0.00067578,0.010119,0.00064826
-1.997,1.1033,0.0006774,0.010155,0.00064981
-1.996,1.1034,0.000679,0.010191,0.00065135
-1.995,1.1034,0.0006806,0.010227,0.0006529
-1.994,1.1035,0.00068219,0.010263,0.00065444
-1.993,1.1035,0.00068379,0.010299,0.00065598
-1.992,1.1036,0.00068537,0.010336,0.00065752
-1.991,1.1037,0.00068695,0.010372,0.00065906
-1.99,1.1037,0.00068852,0.010408,0.0006606
-1.989,1.1038,0.00069011,0.010444,0.00066213
-1.988,1.1038,0.00069166,0.010481,0.00066367
-1.987,1.1039,0.0006932,0.010517,0.0006652
-1.986,1.1039,0.00069475,0.010553,0.00066674
-1.985,1.104,0.00069632,0.010589,0.00066827
-1.984,1.1041,0.00069788,0.010626,0.00066981
-1.983,1.1041,0.00069941,0.010662,0.00067135
-1.982,1.1042,0.00070097,0.010698,0.00067288
-1.981,1.1042,0.0007025,0.010735,0.00067442
-1.98,1.1043,0.00070403,0.010771,0.00067596
-1.979,1.1043,0.00070555,0.010808,0.0006775
-1.978,1.1044,0.00070707,0.010844,0.00067903
-1.977,1.1045,0.00070859,0.010881,0.00068057
-1.976,1.1045,0.00071009,0.010918,0.0006821
-1.975,1.1046,0.0007116,0.010954,0.00068363
-1.974,1.1046,0.00071309,0.010991,0.00068517
-1.973,1.1047,0.00071461,0.011028,0.00068671
-1.972,1.1048,0.0007161,0.011064,0.00068825
-1.971,1.1048,0.0007176,0.011101,0.00068979
-1.97,1.1049,0.00071911,0.011138,0.00069134
-1.969,1.1049,0.00072066,0.011175,0.00069291
-1.968,1.105,0.00072221,0.011212,0.00069449
-1.967,1.105,0.00072381,0.01125,0.00069607
-1.966,1.1051,0.00072543,0.011287,0.00069768
-1.965,1.1052,0.00072708,0.011325,0.0006993
-1.964,1.1052,0.00072874,0.011363,0.00070093
-1.963,1.1053,0.00073045,0.011401,0.00070258
-1.962,1.1053,0.00073211,0.01144,0.00070423
-1.961,1.1054,0.0007338,0.011478,0.00070588
-1.96,1.1055,0.00073547,0.011516,0.00070752
-1.959,1.1055,0.00073715,0.011554,0.00070917
-1.958,1.1056,0.00073882,0.011593,0.00071082
-1.957,1.1056,0.00074049,0.011631,0.00071247
-1.956,1.1057,0.00074215,0.01167,0.00071412
-1.955,1.1057,0.00074383,0.011708,0.00071576
-1.954,1.1058,0.00074551,0.011747,0.00071741
-1.953,1.1059,0.00074715,0.011785,0.00071906
-1.952,1.1059,0.00074882,0.011824,0.00072071
-1.951,1.106,0.00075048,0.011862,0.00072236
-1.95,1.106,0.00075214,0.011901,0.00072402
-1.949,1.1061,0.00075378,0.011939,0.00072567
-1.948,1.1062,0.00075544,0.011978,0.00072733
-1.947,1.1062,0.00075711,0.012017,0.00072899
-1.946,1.1063,0.00075877,0.012055,0.00073066
-1.945,1.1063,0.00076045,0.012094,0.00073233
-1.944,1.1064,0.0007621,0.012133,0.00073401
-1.943,1.1065,0.00076377,0.012172,0.00073569
-1.942,1.1065,0.00076543,0.012211,0.00073737
-1.941,1.1066,0.0007671,0.01225,0.00073906
-1.94,1.1066,0.00076876,0.012289,0.00074076
-1.939,1.1067,0.00077044,0.012328,0.00074246
-1.938,1.1068,0.00077215,0.012367,0.00074416
-1.937,1.1068,0.00077386,0.012407,0.00074587
-1.936,1.1069,0.00077559,0.012446,0.00074758
-1.935,1.1032,0.00077488,0.012441,0.00074687
-1.934,1.107,0.00077908,0.012526,0.00075105
-1.933,1.1071,0.00078084,0.012565,0.00075279
-1.932,1.1071,0.00078261,0.012605,0.00075454
-1.931,1.1072,0.0007844,0.012645,0.0007563
-1.93,1.1072,0.00078617,0.012685,0.00075806
-1.929,1.1073,0.00078795,0.012725,0.00075982
-1.928,1.1074,0.00078975,0.012766,0.00076159
-1.927,1.1074,0.00079155,0.012806,0.00076337
-1.926,1.1075,0.00079336,0.012846,0.00076516
-1.925,1.1075,0.00079517,0.012887,0.00076694
-1.924,1.1076,0.00079697,0.012927,0.00076872
-1.923,1.1077,0.00079877,0.012968,0.00077051
-1.922,1.1077,0.00080059,0.013008,0.00077231
-1.921,1.1078,0.00080241,0.013049,0.00077411
-1.92,1.1078,0.00080422,0.01309,0.0007759
-1.919,1.1079,0.00080603,0.01313,0.0007777
-1.918,1.108,0.00080785,0.013171,0.0007795
-1.917,1.108,0.00080966,0.013212,0.00078131
-1.916,1.1081,0.00081147,0.013252,0.00078313
-1.915,1.1082,0.00081328,0.013293,0.00078494
-1.914,1.1082,0.00081508,0.013334,0.00078677
-1.913,1.1083,0.00081691,0.013375,0.0007886
-1.912,1.1083,0.00081873,0.013416,0.00079044
-1.911,1.1084,0.00082056,0.013458,0.00079228
-1.91,1.1085,0.00082239,0.013499,0.00079412
-1.909,1.1085,0.00082421,0.01354,0.00079596
-1.908,1.1086,0.00082606,0.013581,0.00079781
-1.907,1.1086,0.0008279,0.013623,0.00079966
-1.906,1.1087,0.00082974,0.013664,0.00080151
-1.905,1.1088,0.0008316,0.013706,0.00080336
-1.904,1.1088,0.00083343,0.013747,0.00080522
-1.903,1.1089,0.00083533,0.013789,0.0008071
-1.902,1.109,0.00083722,0.013831,0.000809
-1.901,1.109,0.00083911,0.013873,0.00081092
-1.9,1.1091,0.00084103,0.013915,0.00081283
-1.899,1.1091,0.00084295,0.013958,0.00081475
-1.898,1.1092,0.00084487,0.014,0.00081667
-1.897,1.1093,0.00084679,0.014042,0.00081861
-1.896,1.1093,0.00084872,0.014085,0.00082055
-1.895,1.1094,0.00085064,0.014127,0.00082248
-1.894,1.1095,0.00085257,0.014169,0.00082442
-1.893,1.1095,0.00085451,0.014212,0.00082636
-1.892,1.1096,0.00085645,0.014255,0.00082831
-1.891,1.1096,0.00085839,0.014297,0.00083027
-1.89,1.1097,0.00086035,0.01434,0.00083222
-1.889,1.1098,0.0008623,0.014383,0.00083419
-1.888,1.1098,0.00086426,0.014426,0.00083617
-1.887,1.1099,0.00086623,0.014469,0.00083815
-1.886,1.11,0.0008682,0.014512,0.00084014
-1.885,1.11,0.00087017,0.014555,0.00084212
-1.884,1.1101,0.00087216,0.014599,0.00084411
-1.883,1.1101,0.00087412,0.014642,0.0008461
-1.882,1.1102,0.00087611,0.014685,0.00084809
-1.881,1.1103,0.00087808,0.014728,0.00085008
-1.88,1.1103,0.00088007,0.014772,0.00085209
-1.879,1.1104,0.00088206,0.014815,0.0008541
-1.878,1.1105,0.00088404,0.014859,0.00085611
-1.877,1.1105,0.00088604,0.014902,0.00085813
-1.876,1.1106,0.00088806,0.014946,0.00086016
-1.875,1.1106,0.00089006,0.01499,0.00086218
-1.874,1.1107,0.00089207,0.015034,0.0008642
-1.873,1.1108,0.00089408,0.015078,0.00086623
-1.872,1.1108,0.00089611,0.015122,0.00086826
-1.871,1.1109,0.00089813,0.015166,0.00087031
-1.87,1.111,0.00090019,0.015211,0.00087237
-1.869,1.111,0.00090226,0.015255,0.00087443
-1.868,1.1111,0.0009043,0.0153,0.0008765
-1.867,1.1112,0.0009064,0.015345,0.00087859
-1.866,1.1112,0.00090848,0.01539,0.00088068
-1.865,1.1113,0.00091058,0.015435,0.00088278
-1.864,1.1113,0.00091268,0.01548,0.00088489
-1.863,1.1114,0.0009148,0.015525,0.00088701
-1.862,1.1115,0.00091691,0.015571,0.00088912
-1.861,1.1115,0.00091904,0.015616,0.00089125
-1.86,1.1116,0.00092117,0.015662,0.00089337
-1.859,1.1117,0.00092331,0.015707,0.0008955
-1.858,1.1117,0.00092546,0.015753,0.00089762
-1.857,1.1118,0.00092759,0.015798,0.00089974
-1.856,1.1119,0.00092975,0.015843,0.00090186
-1.855,1.1119,0.00093189,0.015889,0.00090399
-1.854,1.112,0.00093406,0.015935,0.00090612
-1.853,1.1121,0.00093622,0.015981,0.00090826
-1.852,1.1121,0.00093836,0.016027,0.0009104
-1.851,1.1122,0.00094053,0.016073,0.00091254
-1.85,1.1123,0.0009427,0.016119,0.00091469
-1.849,1.1123,0.00094488,0.016165,0.00091684
-1.848,1.1124,0.00094707,0.016211,0.000919
-1.847,1.1124,0.00094925,0.016257,0.00092116
-1.846,1.1125,0.00095143,0.016304,0.00092332
-1.845,1.1126,0.00095364,0.01635,0.00092549
-1.844,1.1126,0.00095583,0.016396,0.00092767
-1.843,1.1127,0.00095803,0.016443,0.00092986
-1.842,1.1128,0.00096021,0.016489,0.00093207
-1.841,1.1128,0.00096243,0.016535,0.00093428
-1.84,1.1129,0.00096462,0.016582,0.0009365
-1.839,1.113,0.00096682,0.016629,0.00093872
-1.838,1.113,0.00096904,0.016676,0.00094097
-1.837,1.1131,0.00097126,0.016723,0.00094322
-1.836,1.1132,0.00097349,0.01677,0.00094547
-1.835,1.1132,0.00097571,0.016817,0.00094773
-1.834,1.1133,0.00097797,0.016865,0.00095
-1.833,1.1134,0.00098022,0.016912,0.00095228
-1.832,1.1134,0.0009825,0.01696,0.00095458
-1.831,1.1135,0.00098478,0.017008,0.00095689
-1.83,1.1136,0.00098708,0.017056,0.00095921
-1.829,1.1136,0.00098939,0.017105,0.00096154
-1.828,1.1137,0.0009917,0.017153,0.00096387
-1.827,1.1138,0.00099402,0.017201,0.00096621
-1.826,1.1138,0.00099633,0.017249,0.00096855
-1.825,1.1139,0.00099866,0.017298,0.00097089
-1.824,1.114,0.001001,0.017346,0.00097326
-1.823,1.114,0.0010033,0.017395,0.00097563
-1.822,1.1141,0.0010056,0.017444,0.00097799
-1.821,1.1142,0.001008,0.017492,0.00098035
-1.82,1.1142,0.0010103,0.017541,0.00098272
-1.819,1.1143,0.0010127,0.01759,0.0009851
-1.818,1.1144,0.0010151,0.017639,0.00098748
-1.817,1.1144,0.0010175,0.017687,0.00098986
-1.816,1.1145,0.0010198,0.017736,0.00099223
-1.815,1.1146,0.0010222,0.017785,0.00099461
-1.814,1.1146,0.0010246,0.017834,0.000997
-1.813,1.1147,0.0010271,0.017883,0.00099939
-1.812,1.1148,0.0010295,0.017932,0.0010018
-1.811,1.1148,0.0010319,0.017981,0.0010042
-1.81,1.1149,0.0010343,0.01803,0.0010066
-1.809,1.115,0.0010367,0.01808,0.001009
-1.808,1.115,0.0010391,0.018129,0.0010114
-1.807,1.1151,0.0010415,0.018178,0.0010138
-1.806,1.1152,0.001044,0.018227,0.0010162
-1.805,1.1152,0.0010464,0.018277,0.0010186
-1.804,1.1153,0.0010489,0.018327,0.0010211
-1.803,1.1154,0.0010513,0.018376,0.0010235
-1.802,1.1154,0.0010538,0.018426,0.0010259
-1.801,1.1155,0.0010562,0.018476,0.0010283
-1.7999,1.1156,0.0010587,0.018526,0.0010308
-1.7989,1.1157,0.0010611,0.018577,0.0010332
-1.7979,1.1157,0.0010636,0.018627,0.0010357
-1.7969,1.1158,0.001066,0.018677,0.0010381
-1.7959,1.1159,0.0010685,0.018728,0.0010406
-1.7949,1.1159,0.001071,0.018779,0.0010431
-1.7939,1.116,0.0010735,0.018829,0.0010456
-1.7929,1.1161,0.0010761,0.018881,0.0010482
-1.7919,1.1161,0.0010786,0.018932,0.0010507
-1.7909,1.1162,0.0010811,0.018983,0.0010532
-1.7899,1.1163,0.0010837,0.019034,0.0010558
-1.7889,1.1163,0.0010862,0.019086,0.0010583
-1.7879,1.1164,0.0010888,0.019137,0.0010609
-1.7869,1.1165,0.0010913,0.019189,0.0010634
-1.7859,1.1165,0.0010939,0.01924,0.001066
-1.7849,1.1166,0.0010964,0.019292,0.0010685
-1.7839,1.1167,0.001099,0.019343,0.0010711
-1.7829,1.1168,0.0011016,0.019395,0.0010737
-1.7819,1.1168,0.0011042,0.019447,0.0010763
-1.7809,1.1169,0.0011068,0.019499,0.0010789
-1.7799,1.117,0.0011093,0.019551,0.0010815
-1.7789,1.117,0.001112,0.019603,0.0010841
-1.7779,1.1171,0.0011146,0.019655,0.0010867
-1.7769,1.1172,0.0011172,0.019707,0.0010893
-1.7759,1.1172,0.0011198,0.019759,0.001092
-1.7749,1.1173,0.0011225,0.019811,0.0010946
-1.7739,1.1174,0.0011251,0.019864,0.0010973
-1.7729,1.1174,0.0011278,0.019916,0.0010999
-1.7719,1.1175,0.0011304,0.019969,0.0011026
-1.7709,1.1176,0.0011331,0.020022,0.0011053
-1.7699,1.1177,0.0011358,0.020075,0.001108
-1.7689,1.1177,0.0011385,0.020128,0.0011107
-1.7679,1.1178,0.0011413,0.020182,0.0011134
-1.7669,1.1179,0.001144,0.020235,0.0011162
-1.7659,1.1179,0.0011468,0.020289,0.0011189
-1.7649,1.118,0.0011495,0.020343,0.0011217
-1.7639,1.1181,0.0011523,0.020397,0.0011244
-1.7629,1.1182,0.001155,0.020451,0.0011272
-1.7619,1.1182,0.0011578,0.020505,0.00113
-1.7609,1.1183,0.0011606,0.020559,0.0011327
-1.7599,1.1184,0.0011634,0.020613,0.0011355
-1.7589,1.1184,0.0011662,0.020667,0.0011383
-1.7579,1.1185,0.0011689,0.020721,0.0011411
-1.7569,1.1186,0.0011717,0.020775,0.0011438
-1.7559,1.1186,0.0011745,0.02083,0.0011466
-1.7549,1.1187,0.0011773,0.020884,0.0011495
-1.7539,1.1188,0.0011801,0.020939,0.0011523
-1.7529,1.1189,0.001183,0.020994,0.0011551
-1.7519,1.1189,0.0011858,0.021049,0.001158
-1.7509,1.119,0.0011887,0.021104,0.0011609
-1.7499,1.1191,0.0011915,0.021159,0.0011637
-1.7489,1.1191,0.0011943,0.021215,0.0011666
-1.7479,1.1192,0.0011972,0.02127,0.0011695
-1.7469,1.1193,0.0012001,0.021326,0.0011724
-1.7459,1.1194,0.0012029,0.021381,0.0011752
-1.7449,1.1194,0.0012058,0.021436,0.0011781
-1.7439,1.1195,0.0012087,0.021492,0.001181
-1.7429,1.1196,0.0012116,0.021547,0.0011839
-1.7419,1.1196,0.0012145,0.021603,0.0011868
-1.7409,1.1197,0.0012174,0.021659,0.0011897
-1.7399,1.1198,0.0012203,0.021714,0.0011927
-1.7389,1.1199,0.0012232,0.02177,0.0011956
-1.7379,1.1199,0.0012261,0.021826,0.0011985
-1.7369,1.12,0.001229,0.021882,0.0012014
-1.7359,1.1201,0.0012319,0.021938,0.0012044
-1.7349,1.1202,0.0012349,0.021994,0.0012073
-1.7339,1.1202,0.0012378,0.02205,0.0012103
-1.7329,1.1203,0.0012407,0.022107,0.0012132
-1.7319,1.1204,0.0012437,0.022163,0.0012162
-1.7309,1.1204,0.0012467,0.02222,0.0012192
-1.7299,1.1205,0.0012496,0.022277,0.0012221
-1.7289,1.1206,0.0012526,0.022333,0.0012251
-1.7279,1.1207,0.0012556,0.02239,0.0012281
-1.7269,1.1207,0.0012586,0.022447,0.0012311
-1.7259,1.1208,0.0012616,0.022504,0.0012341
-1.7249,1.1209,0.0012646,0.022561,0.0012371
-1.7239,1.121,0.0012676,0.022618,0.0012401
-1.7229,1.121,0.0012706,0.022676,0.0012431
-1.7219,1.1211,0.0012736,0.022734,0.0012461
-1.7209,1.1212,0.0012766,0.022791,0.0012492
-1.7199,1.1212,0.0012797,0.022849,0.0012522
-1.7189,1.1213,0.0012828,0.022907,0.0012553
-1.7179,1.1214,0.0012858,0.022965,0.0012583
-1.7169,1.1215,0.0012889,0.023023,0.0012614
-1.7159,1.1215,0.001292,0.023081,0.0012645
-1.7149,1.1216,0.0012952,0.02314,0.0012676
-1.7139,1.1217,0.0012983,0.023198,0.0012707
-1.7129,1.1218,0.0013014,0.023257,0.0012739
-1.7119,1.1218,0.0013045,0.023315,0.001277
-1.7109,1.1219,0.0013077,0.023374,0.0012802
-1.7099,1.122,0.0013109,0.023433,0.0012833
-1.7089,1.1221,0.001314,0.023492,0.0012866
-1.7079,1.1221,0.0013172,0.023551,0.0012898
-1.7069,1.1222,0.0013204,0.023611,0.001293
-1.7059,1.1223,0.0013236,0.02367,0.0012963
-1.7049,1.1224,0.0013268,0.02373,0.0012995
-1.7039,1.1224,0.00133,0.023789,0.0013028
-1.7029,1.1225,0.0013332,0.023849,0.0013061
-1.7019,1.1226,0.0013364,0.023909,0.0013093
-1.7009,1.1227,0.0013397,0.023969,0.0013126
-1.6999,1.1227,0.0013429,0.024029,0.0013159
-1.6989,1.1228,0.0013461,0.024089,0.0013192
-1.6979,1.1229,0.0013494,0.024149,0.0013225
-1.6969,1.1229,0.0013526,0.02421,0.0013258
-1.6959,1.123,0.0013559,0.02427,0.0013291
-1.6949,1.1231,0.0013592,0.024331,0.0013325
-1.6939,1.1232,0.0013625,0.024392,0.0013358
-1.6929,1.1232,0.0013658,0.024453,0.0013392
-1.6919,1.1233,0.0013692,0.024515,0.0013426
-1.6909,1.1234,0.0013725,0.024576,0.0013459
-1.6899,1.1235,0.0013759,0.024637,0.0013493
-1.6889,1.1236,0.0013792,0.024699,0.0013527
-1.6879,1.1236,0.0013826,0.02476,0.0013561
-1.6869,1.1237,0.0013859,0.024822,0.0013595
-1.6859,1.1238,0.0013893,0.024883,0.0013629
-1.6849,1.1239,0.0013927,0.024945,0.0013662
-1.6839,1.1239,0.0013961,0.025006,0.0013696
-1.6829,1.124,0.0013995,0.025068,0.001373
-1.6819,1.1241,0.0014029,0.02513,0.0013764
-1.6809,1.1242,0.0014063,0.025192,0.0013799
-1.6799,1.1242,0.0014097,0.025254,0.0013833
-1.6789,1.1243,0.0014131,0.025316,0.0013867
-1.6779,1.1244,0.0014165,0.025378,0.0013901
-1.6769,1.1245,0.0014199,0.025441,0.0013936
-1.6759,1.1245,0.0014234,0.025503,0.001397
-1.6749,1.1246,0.0014268,0.025566,0.0014005
-1.6739,1.1247,0.0014303,0.025628,0.0014039
-1.6729,1.1248,0.0014337,0.025691,0.0014073
-1.6719,1.1248,0.0014371,0.025754,0.0014108
-1.6709,1.1249,0.0014406,0.025817,0.0014143
-1.6699,1.125,0.0014441,0.02588,0.0014178
-1.6689,1.1251,0.0014476,0.025944,0.0014213
-1.6679,1.1252,0.0014511,0.026007,0.0014248
-1.6669,1.1252,0.0014547,0.026071,0.0014283
-1.6659,1.1253,0.0014582,0.026135,0.0014319
-1.6649,1.1254,0.0014618,0.026199,0.0014354
-1.6639,1.1255,0.0014653,0.026263,0.001439
-1.6629,1.1255,0.0014689,0.026327,0.0014426
-1.6619,1.1256,0.0014725,0.026392,0.0014462
-1.6609,1.1257,0.0014761,0.026456,0.0014498
-1.6599,1.1258,0.0014797,0.026521,0.0014534
-1.6589,1.1259,0.0014833,0.026586,0.0014571
-1.6579,1.1259,0.001487,0.026651,0.0014607
-1.6569,1.126,0.0014906,0.026716,0.0014644
-1.6559,1.1261,0.0014943,0.026781,0.0014681
-1.6549,1.1262,0.001498,0.026846,0.0014719
-1.6539,1.1262,0.0015017,0.026911,0.0014756
-1.6529,1.1263,0.0015054,0.026977,0.0014794
-1.6519,1.1264,0.0015091,0.027042,0.0014831
-1.6509,1.1227,0.0015082,0.027014,0.0014821
-1.6499,1.1266,0.0015166,0.027174,0.0014907
-1.6489,1.1266,0.0015203,0.02724,0.0014945
-1.6479,1.1267,0.0015241,0.027306,0.0014983
-1.6469,1.1268,0.0015279,0.027372,0.0015022
-1.6459,1.1269,0.0015317,0.027439,0.001506
-1.6449,1.1269,0.0015354,0.027506,0.0015099
-1.6439,1.127,0.0015392,0.027572,0.0015137
-1.6429,1.1271,0.0015431,0.027639,0.0015176
-1.6419,1.1272,0.0015469,0.027706,0.0015215
-1.6409,1.1273,0.0015507,0.027773,0.0015254
-1.6399,1.1273,0.0015545,0.02784,0.0015293
-1.6389,1.1274,0.0015584,0.027907,0.0015332
-1.6379,1.1275,0.0015622,0.027975,0.0015371
-1.6369,1.1276,0.0015661,0.028042,0.001541
-1.6359,1.1277,0.00157,0.02811,0.0015449
-1.6349,1.1277,0.0015738,0.028177,0.0015488
-1.6339,1.1278,0.0015777,0.028245,0.0015527
-1.6329,1.1279,0.0015816,0.028313,0.0015567
-1.6319,1.128,0.0015855,0.028381,0.0015606
-1.6309,1.1281,0.0015894,0.028449,0.0015646
-1.6299,1.1281,0.0015934,0.028518,0.0015685
-1.6289,1.1282,0.0015974,0.028586,0.0015725
-1.6279,1.1283,0.0016014,0.028655,0.0015766
-1.6269,1.1284,0.0016054,0.028724,0.0015806
-1.6259,1.1285,0.0016094,0.028793,0.0015846
-1.6249,1.1285,0.0016135,0.028861,0.0015886
-1.6239,1.1286,0.0016175,0.02893,0.0015927
-1.6229,1.1287,0.0016216,0.029,0.0015968
-1.6219,1.1288,0.0016256,0.029069,0.0016009
-1.6209,1.1289,0.0016297,0.029138,0.001605
-1.6199,1.1289,0.0016338,0.029208,0.0016091
-1.6189,1.129,0.0016379,0.029277,0.0016132
-1.6179,1.1291,0.001642,0.029347,0.0016173
-1.6169,1.1292,0.0016461,0.029417,0.0016214
-1.6159,1.1293,0.0016502,0.029486,0.0016255
-1.6149,1.1293,0.0016543,0.029556,0.0016296
-1.6139,1.1294,0.0016584,0.029626,0.0016338
-1.6129,1.1295,0.0016626,0.029696,0.0016379
-1.6119,1.1296,0.0016668,0.029766,0.0016421
-1.6109,1.1297,0.0016709,0.029836,0.0016463
-1.6099,1.1298,0.0016751,0.029907,0.0016505
-1.6089,1.1298,0.0016793,0.029977,0.0016547
-1.6079,1.1299,0.0016835,0.030048,0.0016589
-1.6069,1.13,0.0016877,0.030118,0.0016631
-1.6059,1.1301,0.001692,0.030189,0.0016673
-1.6049,1.1302,0.0016962,0.03026,0.0016716
-1.6039,1.1302,0.0017005,0.030332,0.0016758
-1.6029,1.1303,0.0017048,0.030403,0.0016801
-1.6019,1.1304,0.0017091,0.030475,0.0016844
-1.6009,1.1305,0.0017134,0.030546,0.0016887
-1.5999,1.1306,0.0017177,0.030618,0.001693
-1.5989,1.1307,0.001722,0.03069,0.0016973
-1.5979,1.1307,0.0017263,0.030762,0.0017017
-1.5969,1.1308,0.0017306,0.030834,0.001706
-1.5959,1.1309,0.001735,0.030907,0.0017103
-1.5949,1.131,0.0017394,0.030979,0.0017147
-1.5939,1.1311,0.0017437,0.031052,0.0017191
-1.5929,1.1312,0.0017481,0.031125,0.0017236
-1.5919,1.1312,0.0017526,0.031198,0.001728
-1.5909,1.1313,0.001757,0.031272,0.0017324
-1.5899,1.1314,0.0017614,0.031345,0.0017369
-1.5889,1.1315,0.0017659,0.031419,0.0017414
-1.5879,1.1316,0.0017703,0.031493,0.0017459
-1.5869,1.1317,0.0017748,0.031566,0.0017504
-1.5859,1.1317,0.0017793,0.03164,0.0017549
-1.5849,1.1318,0.0017839,0.031715,0.0017595
-1.5839,1.1319,0.0017884,0.031789,0.0017641
-1.5829,1.132,0.0017929,0.031863,0.0017687
-1.5819,1.1321,0.0017975,0.031938,0.0017733
-1.5809,1.1322,0.001802,0.032013,0.0017779
-1.5799,1.1322,0.0018066,0.032088,0.0017825
-1.5789,1.1323,0.0018112,0.032163,0.0017872
-1.5779,1.1324,0.0018158,0.032238,0.0017918
-1.5769,1.1325,0.0018204,0.032313,0.0017964
-1.5759,1.1326,0.0018249,0.032388,0.0018011
-1.5749,1.1327,0.0018296,0.032464,0.0018057
-1.5739,1.1327,0.0018342,0.032539,0.0018104
-1.5729,1.1328,0.0018388,0.032615,0.001815
-1.5719,1.1329,0.0018435,0.032691,0.0018197
-1.5709,1.133,0.0018482,0.032767,0.0018244
-1.5699,1.1331,0.0018528,0.032843,0.001829
-1.5689,1.1332,0.0018575,0.032919,0.0018337
-1.5679,1.1332,0.0018623,0.032995,0.0018385
-1.5669,1.1333,0.001867,0.033071,0.0018432
-1.5659,1.1334,0.0018717,0.033148,0.0018479
-1.5649,1.1335,0.0018765,0.033224,0.0018527
-1.5639,1.1336,0.0018813,0.033301,0.0018575
-1.5629,1.1337,0.001886,0.033378,0.0018622
-1.5619,1.1338,0.0018908,0.033455,0.001867
-1.5609,1.1338,0.0018956,0.033533,0.0018719
-1.5599,1.1339,0.0019005,0.03361,0.0018767
-1.5589,1.134,0.0019053,0.033688,0.0018816
-1.5579,1.1341,0.0019102,0.033766,0.0018865
-1.5569,1.1342,0.0019151,0.033844,0.0018914
-1.5559,1.1343,0.00192,0.033922,0.0018964
-1.5549,1.1344,0.001925,0.034001,0.0019013
-1.5539,1.1344,0.0019299,0.034079,0.0019063
-1.5529,1.1345,0.0019349,0.034158,0.0019113
-1.5519,1.1346,0.0019399,0.034237,0.0019164
-1.5509,1.1347,0.0019449,0.034316,0.0019214
-1.5499,1.1348,0.0019499,0.034395,0.0019264
-1.5489,1.1349,0.001955,0.034474,0.0019315
-1.5479,1.135,0.00196,0.034553,0.0019366
-1.5469,1.1351,0.0019651,0.034632,0.0019417
-1.5459,1.1351,0.0019702,0.034712,0.0019468
-1.5449,1.1352,0.0019753,0.034792,0.0019519
-1.5439,1.1353,0.0019804,0.034872,0.0019571
-1.5429,1.1354,0.0019855,0.034952,0.0019623
-1.5419,1.1355,0.0019906,0.035032,0.0019674
-1.5409,1.1356,0.0019957,0.035112,0.0019726
-1.5399,1.1357,0.0020009,0.035192,0.0019778
-1.5389,1.1357,0.002006,0.035273,0.001983
-1.5379,1.1358,0.0020112,0.035354,0.0019882
-1.5369,1.1359,0.0020163,0.035434,0.0019934
-1.5359,1.136,0.0020215,0.035515,0.0019986
-1.5349,1.1361,0.0020267,0.035596,0.0020039
-1.5339,1.1362,0.0020318,0.035677,0.0020091
-1.5329,1.1363,0.002037,0.035758,0.0020143
-1.5319,1.1364,0.0020422,0.03584,0.0020196
-1.5309,1.1364,0.0020474,0.035921,0.0020248
-1.5299,1.1365,0.0020526,0.036003,0.0020301
-1.5289,1.1366,0.0020578,0.036084,0.0020353
-1.5279,1.1367,0.002063,0.036166,0.0020406
-1.5269,1.1368,0.0020682,0.036247,0.0020459
-1.5259,1.1369,0.0020734,0.036329,0.0020512
-1.5249,1.137,0.0020787,0.036412,0.0020566
-1.5239,1.1371,0.002084,0.036494,0.0020619
-1.5229,1.1372,0.0020893,0.036577,0.0020673
-1.5219,1.1372,0.0020947,0.036659,0.0020727
-1.5209,1.1373,0.0021,0.036742,0.0020782
-1.5199,1.1374,0.0021054,0.036826,0.0020836
-1.5189,1.1375,0.0021108,0.036909,0.0020891
-1.5179,1.1376,0.0021162,0.036992,0.0020946
-1.5169,1.1377,0.0021216,0.037076,0.0021001
-1.5159,1.1378,0.0021271,0.03716,0.0021057
-1.5149,1.1379,0.0021326,0.037244,0.0021112
-1.5139,1.1379,0.0021382,0.037329,0.0021168
-1.5129,1.138,0.0021437,0.037413,0.0021224
-1.5119,1.1381,0.0021493,0.037498,0.0021281
-1.5109,1.1382,0.0021549,0.037583,0.0021338
-1.5099,1.1383,0.0021605,0.037668,0.0021394
-1.5089,1.1384,0.0021661,0.037753,0.0021451
-1.5079,1.1385,0.0021718,0.037838,0.0021507
-1.5069,1.1386,0.0021774,0.037924,0.0021564
-1.5059,1.1387,0.0021831,0.038009,0.0021621
-1.5049,1.1388,0.0021887,0.038094,0.0021678
-1.5039,1.1388,0.0021944,0.03818,0.0021735
-1.5029,1.1389,0.0022001,0.038266,0.0021793
-1.5019,1.139,0.0022059,0.038352,0.002185
-1.5009,1.1391,0.0022116,0.038438,0.0021908
-1.4999,1.1392,0.0022174,0.038524,0.0021966
-1.4989,1.1393,0.0022231,0.038611,0.0022024
-1.4979,1.1394,0.002229,0.038698,0.0022082
-1.4969,1.1395,0.0022348,0.038785,0.0022141
-1.4959,1.1396,0.0022407,0.038872,0.0022199
-1.4949,1.1397,0.0022465,0.038959,0.0022258
-1.4939,1.1398,0.0022524,0.039047,0.0022317
-1.4929,1.1398,0.0022583,0.039134,0.0022376
-1.4919,1.1399,0.0022642,0.039222,0.0022435
-1.4909,1.14,0.0022701,0.03931,0.0022494
-1.4899,1.1401,0.002276,0.039398,0.0022554
-1.4889,1.1402,0.0022819,0.039486,0.0022613
-1.4879,1.1403,0.0022878,0.039574,0.0022673
-1.4869,1.1404,0.0022938,0.039662,0.0022733
-1.4859,1.1405,0.0022998,0.039751,0.0022793
-1.4849,1.1406,0.0023059,0.039839,0.0022854
-1.4839,1.1407,0.0023119,0.039928,0.0022914
-1.4829,1.1408,0.0023179,0.040017,0.0022975
-1.4819,1.1409,0.002324,0.040107,0.0023036
-1.4809,1.1409,0.00233,0.040196,0.0023097
-1.4799,1.141,0.0023361,0.040285,0.0023158
-1.4789,1.1411,0.0023421,0.040375,0.0023219
-1.4779,1.1412,0.0023481,0.040465,0.0023281
-1.4769,1.1413,0.0023542,0.040555,0.0023342
-1.4759,1.1414,0.0023604,0.040645,0.0023404
-1.4749,1.1415,0.0023665,0.040735,0.0023466
-1.4739,1.1416,0.0023726,0.040826,0.0023529
-1.4729,1.1417,0.0023788,0.040916,0.0023591
-1.4719,1.1418,0.002385,0.041007,0.0023654
-1.4709,1.1419,0.0023913,0.041098,0.0023718
-1.4699,1.142,0.0023975,0.04119,0.0023781
-1.4689,1.1421,0.0024038,0.041281,0.0023845
-1.4679,1.1422,0.0024102,0.041373,0.002391
-1.4669,1.1422,0.0024166,0.041466,0.0023974
-1.4659,1.1423,0.0024229,0.041558,0.0024039
-1.4649,1.1424,0.0024293,0.041651,0.0024104
-1.4639,1.1425,0.0024357,0.041743,0.0024169
-1.4629,1.1426,0.0024422,0.041836,0.0024235
-1.4619,1.1427,0.0024487,0.04193,0.00243
-1.4609,1.1428,0.0024552,0.042023,0.0024366
-1.4599,1.1429,0.0024617,0.042117,0.0024431
-1.4589,1.143,0.0024682,0.04221,0.0024497
-1.4579,1.1431,0.0024748,0.042304,0.0024563
-1.4569,1.1432,0.0024813,0.042398,0.002463
-1.4559,1.1433,0.0024879,0.042493,0.0024696
-1.4549,1.1434,0.0024945,0.042587,0.0024763
-1.4539,1.1435,0.0025011,0.042681,0.002483
-1.4529,1.1436,0.0025077,0.042776,0.0024897
-1.4519,1.1437,0.0025144,0.042871,0.0024964
-1.4509,1.1438,0.002521,0.042966,0.0025031
-1.4499,1.1439,0.0025277,0.043061,0.0025099
-1.4489,1.1439,0.0025344,0.043156,0.0025166
-1.4479,1.144,0.0025411,0.043251,0.0025234
-1.4469,1.1441,0.0025478,0.043347,0.0025303
-1.4459,1.1442,0.0025546,0.043443,0.0025372
-1.4449,1.1443,0.0025614,0.043539,0.0025441
-1.4439,1.1444,0.0025682,0.043636,0.002551
-1.4429,1.1445,0.002575,0.043732,0.002558
-1.4419,1.1446,0.0025819,0.043829,0.0025649
-1.4409,1.1447,0.0025887,0.043925,0.0025719
-1.4399,1.1448,0.0025956,0.044022,0.0025789
-1.4389,1.1449,0.0026025,0.044119,0.002586
-1.4379,1.145,0.0026094,0.044216,0.0025931
-1.4369,1.1451,0.0026163,0.044314,0.0026002
-1.4359,1.1452,0.0026233,0.044411,0.0026073
-1.4349,1.1453,0.0026303,0.044509,0.0026144
-1.4339,1.1454,0.0026373,0.044607,0.0026216
-1.4329,1.1455,0.0026443,0.044705,0.0026288
-1.4319,1.1456,0.0026513,0.044803,0.002636
-1.4309,1.1457,0.0026584,0.044901,0.0026432
-1.4299,1.1458,0.0026655,0.045,0.0026505
-1.4289,1.1459,0.0026726,0.045098,0.0026578
-1.4279,1.146,0.0026797,0.045197,0.002665
-1.4269,1.1461,0.0026868,0.045296,0.0026723
-1.4259,1.1462,0.002694,0.045395,0.0026796
-1.4249,1.1462,0.0027011,0.045495,0.0026869
-1.4239,1.1463,0.0027083,0.045595,0.0026943
-1.4229,1.1464,0.0027155,0.045694,0.0027017
-1.4219,1.1465,0.0027227,0.045795,0.0027091
-1.4209,1.1466,0.00273,0.045895,0.0027165
-1.4199,1.1467,0.0027373,0.045996,0.0027239
-1.4189,1.1468,0.0027445,0.046096,0.0027313
-1.4179,1.1469,0.0027518,0.046197,0.0027387
-1.4169,1.147,0.0027591,0.046298,0.0027462
-1.4159,1.1471,0.0027664,0.046399,0.0027536
-1.4149,1.1472,0.0027738,0.0465,0.0027611
-1.4139,1.1473,0.0027812,0.046602,0.0027686
-1.4129,1.1474,0.0027886,0.046704,0.0027762
-1.4119,1.1475,0.002796,0.046806,0.0027837
-1.4109,1.1476,0.0028034,0.046908,0.0027913
-1.4099,1.1477,0.0028109,0.04701,0.002799
-1.4089,1.1478,0.0028185,0.047113,0.0028067
-1.4079,1.1479,0.0028261,0.047216,0.0028144
-1.4069,1.148,0.0028337,0.047319,0.0028222
-1.4059,1.1481,0.0028414,0.047422,0.00283
-1.4049,1.1482,0.0028491,0.047526,0.0028378
-1.4039,1.1483,0.0028568,0.04763,0.0028457
-1.4029,1.1484,0.0028647,0.047733,0.0028536
-1.4019,1.1485,0.0028725,0.047837,0.0028616
-1.4009,1.1486,0.0028803,0.047941,0.0028696
-1.3998,1.1487,0.0028881,0.048046,0.0028776
-1.3988,1.1488,0.002896,0.04815,0.0028856
-1.3978,1.1489,0.0029039,0.048255,0.0028936
-1.3968,1.149,0.0029118,0.04836,0.0029016
-1.3958,1.1491,0.0029198,0.048465,0.0029097
-1.3948,1.1492,0.0029277,0.04857,0.0029178
-1.3938,1.1493,0.0029357,0.048676,0.0029259
-1.3928,1.1494,0.0029437,0.048781,0.0029339
-1.3918,1.1495,0.0029517,0.048887,0.002942
-1.3908,1.1496,0.0029597,0.048993,0.0029502
-1.3898,1.1497,0.0029678,0.049099,0.0029583
-1.3888,1.1498,0.0029758,0.049206,0.0029665
-1.3878,1.1499,0.0029839,0.049312,0.0029747
-1.3868,1.15,0.002992,0.049419,0.0029829
-1.3858,1.1501,0.0030001,0.049526,0.0029912
-1.3848,1.1502,0.0030083,0.049633,0.0029995
-1.3838,1.1503,0.0030164,0.049741,0.0030078
-1.3828,1.1504,0.0030246,0.049848,0.0030162
-1.3818,1.1505,0.0030329,0.049956,0.0030245
-1.3808,1.1506,0.0030411,0.050064,0.0030329
-1.3798,1.1507,0.0030494,0.050171,0.0030414
-1.3788,1.1508,0.0030577,0.050279,0.0030498
-1.3778,1.1509,0.003066,0.050388,0.0030583
-1.3768,1.151,0.0030743,0.050496,0.0030668
-1.3758,1.1511,0.0030828,0.050605,0.0030754
-1.3748,1.1512,0.0030912,0.050714,0.003084
-1.3738,1.1513,0.0030997,0.050823,0.0030926
-1.3728,1.1514,0.0031081,0.050933,0.0031011
-1.3718,1.1515,0.0031166,0.051043,0.0031097
-1.3708,1.1516,0.0031252,0.051153,0.0031183
-1.3698,1.1517,0.0031337,0.051263,0.0031269
-1.3688,1.1518,0.0031424,0.051374,0.0031356
-1.3678,1.1519,0.003151,0.051484,0.0031443
-1.3668,1.152,0.0031597,0.051596,0.003153
-1.3658,1.1521,0.0031684,0.051707,0.0031617
-1.3648,1.1523,0.0031772,0.051818,0.0031705
-1.3638,1.1524,0.003186,0.05193,0.0031793
-1.3628,1.1525,0.0031948,0.052042,0.0031881
-1.3618,1.1526,0.0032036,0.052154,0.003197
-1.3608,1.1527,0.0032124,0.052266,0.0032058
-1.3598,1.1528,0.0032213,0.052379,0.0032147
-1.3588,1.1529,0.0032302,0.052491,0.0032236
-1.3578,1.153,0.0032391,0.052604,0.0032326
-1.3568,1.1531,0.0032481,0.052718,0.0032416
-1.3558,1.1532,0.0032571,0.052831,0.0032506
-1.3548,1.1533,0.0032662,0.052944,0.0032597
-1.3538,1.1534,0.0032753,0.053058,0.0032688
-1.3528,1.1535,0.0032844,0.053172,0.003278
-1.3518,1.1536,0.0032935,0.053286,0.0032872
-1.3508,1.1537,0.0033027,0.053401,0.0032964
-1.3498,1.1538,0.0033118,0.053515,0.0033056
-1.3488,1.1539,0.0033211,0.05363,0.003315
-1.3478,1.154,0.0033303,0.053745,0.0033243
-1.3468,1.1541,0.0033395,0.05386,0.0033337
-1.3458,1.1542,0.0033488,0.053975,0.0033432
-1.3448,1.1543,0.0033581,0.054091,0.0033526
-1.3438,1.1545,0.0033675,0.054208,0.003362
-1.3428,1.1546,0.0033768,0.054324,0.0033715
-1.3418,1.1547,0.0033862,0.054441,0.0033811
-1.3408,1.1548,0.0033955,0.054558,0.0033906
-1.3398,1.1549,0.0034049,0.054675,0.0034002
-1.3388,1.155,0.0034144,0.054792,0.0034099
-1.3378,1.1551,0.0034239,0.05491,0.0034195
-1.3368,1.1552,0.0034335,0.055027,0.0034292
-1.3358,1.1553,0.003443,0.055145,0.003439
-1.3348,1.1554,0.0034526,0.055263,0.0034487
-1.3338,1.1555,0.0034623,0.055381,0.0034586
-1.3328,1.1556,0.0034719,0.0555,0.0034684
-1.3318,1.1557,0.0034817,0.055619,0.0034783
-1.3308,1.1558,0.0034914,0.055738,0.0034883
-1.3298,1.1559,0.0035012,0.055857,0.0034983
-1.3288,1.156,0.0035111,0.055977,0.0035083
-1.3278,1.1562,0.003521,0.056096,0.0035184
-1.3268,1.1563,0.0035309,0.056217,0.0035285
-1.3258,1.1564,0.0035409,0.056337,0.0035387
-1.3248,1.1565,0.0035509,0.056457,0.0035489
-1.3238,1.1566,0.0035609,0.056578,0.0035591
-1.3228,1.1567,0.0035709,0.056699,0.0035693
-1.3218,1.1568,0.003581,0.05682,0.0035796
-1.3208,1.1569,0.0035911,0.056942,0.0035899
-1.3198,1.157,0.0036013,0.057063,0.0036002
-1.3188,1.1571,0.0036115,0.057185,0.0036106
-1.3178,1.1572,0.0036217,0.057307,0.003621
-1.3168,1.1573,0.0036319,0.057429,0.0036314
-1.3158,1.1574,0.0036421,0.057552,0.0036418
-1.3148,1.1576,0.0036524,0.057675,0.0036522
-1.3138,1.1577,0.0036626,0.057799,0.0036627
-1.3128,1.1578,0.0036729,0.057922,0.0036731
-1.3118,1.1579,0.0036832,0.058046,0.0036837
-1.3108,1.158,0.0036936,0.05817,0.0036943
-1.3098,1.1581,0.003704,0.058294,0.0037049
-1.3088,1.1582,0.0037144,0.058418,0.0037155
-1.3078,1.1583,0.0037248,0.058543,0.0037262
-1.3068,1.1584,0.0037353,0.058668,0.003737
-1.3058,1.1585,0.0037458,0.058793,0.0037478
-1.3048,1.1586,0.0037564,0.058918,0.0037587
-1.3038,1.1588,0.0037669,0.059044,0.0037696
-1.3028,1.1589,0.0037776,0.05917,0.0037805
-1.3018,1.159,0.0037882,0.059296,0.0037915
-1.3008,1.1591,0.0037989,0.059422,0.0038025
-1.2998,1.1592,0.0038096,0.059548,0.0038136
-1.2988,1.1593,0.0038203,0.059675,0.0038246
-1.2978,1.1594,0.0038312,0.059802,0.0038357
-1.2968,1.1595,0.0038421,0.059929,0.0038469
-1.2958,1.1596,0.003853,0.060056,0.003858
-1.2948,1.1597,0.0038639,0.060184,0.0038692
-1.2938,1.1598,0.0038749,0.060311,0.0038805
-1.2928,1.16,0.0038859,0.060439,0.0038918
-1.2918,1.1601,0.0038969,0.060568,0.0039031
-1.2908,1.1602,0.003908,0.060696,0.0039145
-1.2898,1.1603,0.0039191,0.060825,0.0039258
-1.2888,1.1604,0.0039303,0.060954,0.0039373
-1.2878,1.1605,0.0039415,0.061083,0.0039487
-1.2868,1.1606,0.0039527,0.061213,0.0039603
-1.2858,1.1607,0.0039641,0.061343,0.0039719
-1.2848,1.1608,0.0039754,0.061473,0.0039835
-1.2838,1.161,0.0039867,0.061604,0.0039951
-1.2828,1.1611,0.0039981,0.061735,0.0040068
-1.2818,1.1612,0.0040096,0.061865,0.0040185
-1.2808,1.1613,0.0040211,0.061997,0.0040303
-1.2798,1.1614,0.0040326,0.062128,0.0040421
-1.2788,1.1615,0.0040442,0.06226,0.0040539
-1.2778,1.1616,0.0040558,0.062391,0.0040656
-1.2768,1.1617,0.0040674,0.062523,0.0040774
-1.2758,1.1619,0.0040791,0.062655,0.0040893
-1.2748,1.162,0.0040907,0.062787,0.0041011
-1.2738,1.1621,0.0041024,0.062919,0.004113
-1.2728,1.1622,0.0041141,0.063051,0.0041248
-1.2718,1.1623,0.0041259,0.063184,0.0041367
-1.2708,1.1624,0.0041377,0.063317,0.0041487
-1.2698,1.1625,0.0041496,0.06345,0.0041606
-1.2688,1.1626,0.0041615,0.063583,0.0041727
-1.2678,1.1628,0.0041735,0.063717,0.0041848
-1.2668,1.1629,0.0041855,0.063851,0.0041971
-1.2658,1.163,0.0041976,0.063985,0.0042093
-1.2648,1.1631,0.0042097,0.06412,0.0042216
-1.2638,1.1632,0.0042219,0.064255,0.0042339
-1.2628,1.1633,0.0042341,0.06439,0.0042463
-1.2618,1.1634,0.0042464,0.064526,0.0042588
-1.2608,1.1636,0.0042587,0.064661,0.0042712
-1.2598,1.1637,0.0042711,0.064797,0.0042838
-1.2588,1.1638,0.0042835,0.064933,0.0042964
-1.2578,1.1639,0.004296,0.06507,0.0043091
-1.2568,1.164,0.0043085,0.065206,0.0043218
-1.2558,1.1641,0.0043211,0.065343,0.0043345
-1.2548,1.1642,0.0043337,0.065481,0.0043473
-1.2538,1.1644,0.0043463,0.065618,0.0043601
-1.2528,1.1645,0.0043589,0.065757,0.0043728
-1.2518,1.1646,0.0043715,0.065895,0.0043856
-1.2508,1.1647,0.0043842,0.066035,0.0043985
-1.2498,1.1648,0.0043969,0.066174,0.0044116
-1.2488,1.1649,0.0044098,0.066314,0.0044247
-1.2478,1.165,0.0044227,0.066454,0.0044379
-1.2468,1.1652,0.0044357,0.066595,0.0044512
-1.2458,1.1653,0.0044487,0.066736,0.0044647
-1.2448,1.1654,0.0044618,0.066877,0.0044782
-1.2438,1.1655,0.0044749,0.067019,0.0044917
-1.2428,1.1656,0.0044881,0.06716,0.0045053
-1.2418,1.1657,0.0045012,0.067302,0.0045189
-1.2408,1.1659,0.0045145,0.067444,0.0045325
-1.2398,1.166,0.0045278,0.067587,0.0045463
-1.2388,1.1661,0.0045412,0.067729,0.0045601
-1.2378,1.1662,0.0045545,0.067872,0.0045739
-1.2368,1.1663,0.004568,0.068015,0.0045877
-1.2358,1.1664,0.0045814,0.068159,0.0046016
-1.2348,1.1666,0.0045949,0.068303,0.0046154
-1.2338,1.1667,0.0046085,0.068447,0.0046294
-1.2328,1.1668,0.004622,0.068591,0.0046433
-1.2318,1.1669,0.0046357,0.068735,0.0046573
-1.2308,1.167,0.0046493,0.06888,0.0046713
-1.2298,1.1671,0.004663,0.069025,0.0046853
-1.2288,1.1673,0.0046768,0.06917,0.0046994
-1.2278,1.1674,0.0046906,0.069315,0.0047136
-1.2268,1.1675,0.0047044,0.069461,0.0047278
-1.2258,1.1676,0.0047183,0.069606,0.004742
-1.2248,1.1677,0.0047322,0.069752,0.0047563
-1.2238,1.1679,0.0047462,0.069899,0.0047706
-1.2228,1.168,0.0047603,0.070045,0.0047849
-1.2218,1.1681,0.0047743,0.070192,0.0047992
-1.2208,1.1682,0.0047883,0.07034,0.0048135
-1.2198,1.1683,0.0048024,0.070488,0.0048277
-1.2188,1.1685,0.0048164,0.070636,0.0048419
-1.2178,1.1686,0.0048304,0.070784,0.0048562
-1.2168,1.1687,0.0048445,0.070933,0.0048705
-1.2158,1.1688,0.0048587,0.071082,0.004885
-1.2148,1.1689,0.004873,0.071232,0.0048995
-1.2138,1.1691,0.0048873,0.071382,0.0049141
-1.2128,1.1692,0.0049017,0.071532,0.0049288
-1.2118,1.1693,0.0049161,0.071682,0.0049436
-1.2108,1.1694,0.0049306,0.071833,0.0049584
-1.2098,1.1695,0.0049451,0.071984,0.0049733
-1.2088,1.1697,0.0049598,0.072135,0.0049883
-1.2078,1.1698,0.0049745,0.072287,0.0050035
-1.2068,1.1699,0.0049893,0.072439,0.0050187
-1.2058,1.17,0.0050042,0.072591,0.005034
-1.2048,1.1701,0.0050191,0.072744,0.0050495
-1.2038,1.1703,0.0050342,0.072897,0.0050649
-1.2028,1.1704,0.0050492,0.07305,0.0050804
-1.2018,1.1705,0.0050644,0.073203,0.0050961
-1.2008,1.1706,0.0050796,0.073357,0.0051118
-1.1998,1.1707,0.0050949,0.073512,0.0051277
-1.1988,1.1709,0.0051103,0.073666,0.0051435
-1.1978,1.171,0.0051258,0.073821,0.0051595
-1.1968,1.1711,0.0051413,0.073977,0.0051754
-1.1958,1.1712,0.0051568,0.074132,0.0051914
-1.1948,1.1713,0.0051724,0.074289,0.0052076
-1.1938,1.1715,0.0051881,0.074445,0.0052237
-1.1928,1.1716,0.0052038,0.074601,0.00524
-1.1918,1.1717,0.0052196,0.074758,0.0052563
-1.1908,1.1718,0.0052354,0.074915,0.0052726
-1.1898,1.1719,0.0052512,0.075073,0.005289
-1.1888,1.1721,0.0052671,0.075231,0.0053054
-1.1878,1.1722,0.0052829,0.075389,0.0053217
-1.1868,1.1723,0.0052987,0.075548,0.0053381
-1.1858,1.1724,0.0053148,0.075708,0.0053546
-1.1848,1.1726,0.0053308,0.075868,0.0053712
-1.1838,1.1727,0.005347,0.076028,0.0053879
-1.1828,1.1728,0.0053632,0.076188,0.0054046
-1.1818,1.1729,0.0053795,0.076348,0.0054213
-1.1808,1.1731,0.0053958,0.076509,0.0054381
-1.1798,1.1732,0.0054121,0.076669,0.0054548
-1.1788,1.1733,0.0054284,0.07683,0.0054716
-1.1778,1.1734,0.0054449,0.076991,0.0054884
-1.1768,1.1736,0.0054613,0.077152,0.0055052
-1.1758,1.1737,0.0054778,0.077314,0.005522
-1.1748,1.1738,0.0054944,0.077475,0.0055389
-1.1738,1.1739,0.005511,0.077637,0.0055559
-1.1728,1.174,0.0055278,0.077799,0.005573
-1.1718,1.1742,0.0055446,0.077962,0.0055902
-1.1708,1.1743,0.0055616,0.078125,0.0056075
-1.1698,1.1744,0.0055786,0.078289,0.0056249
-1.1688,1.1745,0.0055957,0.078452,0.0056424
-1.1678,1.1747,0.0056128,0.078616,0.0056598
-1.1668,1.1748,0.00563,0.07878,0.0056774
-1.1658,1.1749,0.0056472,0.078945,0.005695
-1.1648,1.175,0.0056645,0.079109,0.0057128
-1.1638,1.1752,0.005682,0.079275,0.0057307
-1.1628,1.1753,0.0056995,0.07944,0.0057487
-1.1618,1.1754,0.005717,0.079607,0.0057667
-1.1608,1.1755,0.0057347,0.079773,0.0057849
-1.1598,1.1757,0.0057525,0.07994,0.0058032
-1.1588,1.1758,0.0057703,0.080108,0.0058216
-1.1578,1.1759,0.0057882,0.080275,0.00584
-1.1568,1.176,0.0058062,0.080443,0.0058584
-1.1558,1.1762,0.0058242,0.080611,0.0058769
-1.1548,1.1763,0.0058423,0.08078,0.0058956
-1.1538,1.1764,0.0058605,0.080948,0.0059143
-1.1528,1.1765,0.0058788,0.081117,0.0059331
-1.1518,1.1767,0.005897,0.081286,0.0059519
-1.1508,1.1768,0.0059154,0.081456,0.0059707
-1.1498,1.1769,0.0059338,0.081626,0.0059896
-1.1488,1.1771,0.0059522,0.081796,0.0060085
-1.1478,1.1772,0.0059708,0.081967,0.0060275
-1.1468,1.1773,0.0059894,0.082138,0.0060466
-1.1458,1.1774,0.006008,0.082309,0.0060657
-1.1448,1.1776,0.0060267,0.082481,0.006085
-1.1438,1.1777,0.0060455,0.082653,0.0061043
-1.1428,1.1778,0.0060644,0.082826,0.0061237
-1.1418,1.178,0.0060833,0.082999,0.0061431
-1.1408,1.1781,0.0061022,0.083172,0.0061626
-1.1398,1.1782,0.0061212,0.083345,0.0061821
-1.1388,1.1783,0.0061401,0.083518,0.0062016
-1.1378,1.1785,0.0061591,0.083692,0.0062211
-1.1368,1.1786,0.0061782,0.083866,0.0062407
-1.1358,1.1748,0.0061797,0.083756,0.0062397
-1.1348,1.1789,0.0062167,0.084215,0.0062801
-1.1338,1.179,0.006236,0.084391,0.0063
-1.1328,1.1791,0.0062554,0.084568,0.0063201
-1.1318,1.1792,0.0062749,0.084745,0.0063402
-1.1308,1.1794,0.0062944,0.084922,0.0063604
-1.1298,1.1795,0.006314,0.0851,0.0063807
-1.1288,1.1796,0.0063336,0.085278,0.006401
-1.1278,1.1798,0.0063533,0.085457,0.0064214
-1.1268,1.1799,0.0063731,0.085636,0.0064418
-1.1258,1.18,0.006393,0.085815,0.0064624
-1.1248,1.1802,0.006413,0.085994,0.0064831
-1.1238,1.1803,0.0064331,0.086174,0.0065039
-1.1228,1.1804,0.0064533,0.086354,0.0065248
-1.1218,1.1806,0.0064736,0.086534,0.0065459
-1.1208,1.1807,0.006494,0.086715,0.0065671
-1.1198,1.1808,0.0065145,0.086895,0.0065884
-1.1188,1.181,0.0065351,0.087076,0.0066098
-1.1178,1.1811,0.0065559,0.087258,0.0066313
-1.1168,1.1812,0.0065768,0.087439,0.006653
-1.1158,1.1813,0.0065977,0.08762,0.0066748
-1.1148,1.1815,0.0066188,0.087802,0.0066967
-1.1138,1.1816,0.00664,0.087985,0.0067187
-1.1128,1.1817,0.0066613,0.088167,0.0067409
-1.1118,1.1819,0.0066827,0.088351,0.0067633
-1.1108,1.182,0.0067043,0.088534,0.0067858
-1.1098,1.1821,0.006726,0.088719,0.0068085
-1.1088,1.1823,0.0067478,0.088903,0.0068312
-1.1078,1.1824,0.0067696,0.089088,0.0068539
-1.1068,1.1825,0.0067915,0.089273,0.0068768
-1.1058,1.1827,0.0068134,0.089459,0.0068996
-1.1048,1.1828,0.0068353,0.089645,0.0069225
-1.1038,1.1829,0.0068574,0.089832,0.0069456
-1.1028,1.1831,0.0068794,0.09002,0.0069686
-1.1018,1.1832,0.0069014,0.090208,0.0069916
-1.1008,1.1833,0.0069235,0.090396,0.0070147
-1.0998,1.1835,0.0069457,0.090585,0.0070379
-1.0988,1.1836,0.006968,0.090775,0.0070613
-1.0978,1.1837,0.0069904,0.090965,0.0070848
-1.0968,1.1839,0.0070129,0.091156,0.0071084
-1.0958,1.184,0.0070355,0.091347,0.0071322
-1.0948,1.1841,0.0070582,0.091539,0.007156
-1.0938,1.1843,0.0070809,0.091732,0.0071798
-1.0928,1.1844,0.0071036,0.091924,0.0072036
-1.0918,1.1845,0.0071265,0.092117,0.0072274
-1.0908,1.1847,0.0071494,0.092311,0.0072513
-1.0898,1.1848,0.0071723,0.092504,0.0072752
-1.0888,1.185,0.0071954,0.092698,0.0072992
-1.0878,1.1851,0.0072185,0.092893,0.0073233
-1.0868,1.1852,0.0072418,0.093087,0.0073474
-1.0858,1.1854,0.0072652,0.093282,0.0073717
-1.0848,1.1855,0.0072886,0.093478,0.0073958
-1.0838,1.1856,0.0073122,0.093674,0.0074203
-1.0828,1.1858,0.0073359,0.09387,0.0074449
-1.0818,1.1859,0.0073597,0.094066,0.0074696
-1.0808,1.186,0.0073835,0.094262,0.0074942
-1.0798,1.1862,0.0074075,0.094459,0.007519
-1.0788,1.1863,0.0074315,0.094655,0.0075438
-1.0778,1.1865,0.0074556,0.094852,0.0075687
-1.0768,1.1866,0.0074797,0.09505,0.0075937
-1.0758,1.1867,0.007504,0.095248,0.0076188
-1.0748,1.1869,0.0075285,0.095446,0.0076442
-1.0738,1.187,0.0075529,0.095645,0.0076693
-1.0728,1.1871,0.0075776,0.095844,0.0076947
-1.0718,1.1873,0.0076024,0.096044,0.0077203
-1.0708,1.1874,0.0076274,0.096245,0.0077461
-1.0698,1.1876,0.0076525,0.096445,0.007772
-1.0688,1.1877,0.0076778,0.096646,0.0077982
-1.0678,1.1878,0.0077032,0.096847,0.0078244
-1.0668,1.188,0.0077287,0.097049,0.0078508
-1.0658,1.1881,0.0077544,0.097251,0.0078774
-1.0648,1.1883,0.0077803,0.097453,0.0079042
-1.0638,1.1884,0.0078062,0.097656,0.0079308
-1.0628,1.1885,0.0078324,0.09786,0.0079579
-1.0618,1.1887,0.0078587,0.098063,0.0079851
-1.0608,1.1888,0.0078852,0.098268,0.0080125
-1.0598,1.1889,0.0079116,0.098472,0.0080399
-1.0588,1.1891,0.0079385,0.098677,0.0080676
-1.0578,1.1892,0.0079654,0.098883,0.0080954
-1.0568,1.1894,0.0079923,0.099089,0.0081233
-1.0558,1.1895,0.0080196,0.099295,0.0081515
-1.0548,1.1897,0.008047,0.099502,0.0081799
-1.0538,1.1898,0.0080744,0.09971,0.0082084
-1.0528,1.1899,0.008102,0.099919,0.0082372
-1.0518,1.1901,0.0081297,0.10013,0.0082663
-1.0508,1.1902,0.0081577,0.10034,0.0082956
-1.0498,1.1904,0.0081858,0.10055,0.0083251
-1.0488,1.1905,0.008214,0.10076,0.0083548
-1.0478,1.1906,0.0082423,0.10097,0.0083846
-1.0468,1.1908,0.0082706,0.10118,0.0084146
-1.0458,1.1909,0.0082992,0.10139,0.0084449
-1.0448,1.1911,0.008328,0.10161,0.0084753
-1.0438,1.1912,0.0083567,0.10182,0.0085056
-1.0428,1.1913,0.0083857,0.10203,0.008536
-1.0418,1.1915,0.0084148,0.10225,0.0085667
-1.0408,1.1916,0.008444,0.10246,0.0085973
-1.0398,1.1918,0.0084733,0.10267,0.0086283
-1.0388,1.1919,0.0085028,0.10289,0.0086593
-1.0378,1.1921,0.0085324,0.10311,0.0086902
-1.0368,1.1922,0.0085621,0.10332,0.0087213
-1.0358,1.1923,0.0085919,0.10354,0.0087523
-1.0348,1.1925,0.0086217,0.10375,0.0087834
-1.0338,1.1926,0.0086515,0.10397,0.0088145
-1.0328,1.1928,0.0086815,0.10419,0.0088458
-1.0318,1.1929,0.0087115,0.10441,0.0088771
-1.0308,1.1931,0.0087416,0.10463,0.0089084
-1.0298,1.1932,0.008772,0.10485,0.0089399
-1.0288,1.1933,0.0088023,0.10507,0.0089714
-1.0278,1.1935,0.0088328,0.10529,0.0090029
-1.0268,1.1936,0.0088634,0.10551,0.0090347
-1.0258,1.1938,0.0088942,0.10573,0.0090666
-1.0248,1.1939,0.0089251,0.10595,0.0090989
-1.0238,1.1941,0.0089562,0.10617,0.009131
-1.0228,1.1942,0.0089874,0.10639,0.0091634
-1.0218,1.1944,0.0090187,0.10662,0.0091958
-1.0208,1.1945,0.0090503,0.10684,0.0092284
-1.0198,1.1947,0.0090818,0.10706,0.0092611
-1.0188,1.1948,0.0091136,0.10729,0.0092939
-1.0178,1.1949,0.0091454,0.10751,0.0093268
-1.0168,1.1951,0.0091773,0.10773,0.0093598
-1.0158,1.1952,0.0092094,0.10796,0.009393
-1.0148,1.1954,0.0092416,0.10818,0.0094262
-1.0138,1.1955,0.0092739,0.10841,0.0094596
-1.0128,1.1957,0.0093063,0.10864,0.0094931
-1.0118,1.1958,0.0093389,0.10886,0.0095268
-1.0108,1.196,0.0093717,0.10909,0.0095607
-1.0098,1.1961,0.0094047,0.10932,0.0095947
-1.0088,1.1963,0.0094377,0.10955,0.0096288
-1.0078,1.1964,0.009471,0.10977,0.009663
-1.0068,1.1966,0.0095042,0.11,0.0096975
-1.0058,1.1967,0.0095379,0.11023,0.0097325
-1.0048,1.1969,0.0095719,0.11046,0.0097678
-1.0038,1.197,0.009606,0.1107,0.0098033
-1.0028,1.1971,0.0096404,0.11093,0.0098392
-1.0018,1.1973,0.009675,0.11116,0.0098754
-1.0008,1.1974,0.0097097,0.1114,0.0099122
-0.99975,1.1976,0.0097448,0.11163,0.0099491
-0.99875,1.1977,0.0097802,0.11186,0.0099862
-0.99775,1.1979,0.0098156,0.1121,0.010023
-0.99675,1.198,0.0098512,0.11234,0.010061
-0.99575,1.1982,0.0098868,0.11257,0.010099
-0.99475,1.1983,0.0099229,0.11281,0.010137
-0.99375,1.1985,0.0099589,0.11305,0.010175
-0.99275,1.1986,0.0099954,0.11328,0.010214
-0.99175,1.1988,0.010032,0.11352,0.010253
-0.99075,1.1989,0.010069,0.11376,0.010293
-0.98975,1.1991,0.010106,0.114,0.010332
-0.98875,1.1992,0.010144,0.11424,0.010372
-0.98775,1.1994,0.010181,0.11448,0.010413
-0.98675,1.1995,0.010219,0.11472,0.010453
-0.98575,1.1997,0.010258,0.11496,0.010494
-0.98475,1.1998,0.010296,0.11521,0.010536
-0.98375,1.2,0.010335,0.11545,0.010577
-0.98275,1.2001,0.010374,0.11569,0.010619
-0.98175,1.2003,0.010413,0.11594,0.010661
-0.98075,1.2004,0.010453,0.11618,0.010703
-0.97974,1.2006,0.010492,0.11643,0.010746
-0.97874,1.2007,0.010532,0.11667,0.010788
-0.97774,1.2009,0.010572,0.11692,0.010831
-0.97674,1.201,0.010612,0.11716,0.010874
-0.97574,1.2012,0.010652,0.11741,0.010917
-0.97474,1.2013,0.010693,0.11766,0.010961
-0.97374,1.2015,0.010734,0.11791,0.011004
-0.97274,1.2016,0.010774,0.11815,0.011048
-0.97174,1.2018,0.010815,0.1184,0.011092
-0.97074,1.2019,0.010857,0.11865,0.011137
-0.96974,1.2021,0.010899,0.1189,0.011181
-0.96874,1.2022,0.010941,0.11915,0.011226
-0.96774,1.2024,0.010982,0.1194,0.011271
-0.96674,1.2025,0.011024,0.11966,0.011316
-0.96574,1.2027,0.011067,0.11991,0.011362
-0.96474,1.2028,0.011109,0.12016,0.011407
-0.96374,1.203,0.011152,0.12041,0.011453
-0.96274,1.2031,0.011194,0.12067,0.011498
-0.96174,1.2033,0.011237,0.12092,0.011545
-0.96074,1.2034,0.011281,0.12118,0.011591
-0.95974,1.2036,0.011323,0.12143,0.011637
-0.95874,1.2038,0.011366,0.12169,0.011684
-0.95774,1.2039,0.01141,0.12194,0.011731
-0.95674,1.2041,0.011455,0.1222,0.011778
-0.95574,1.2042,0.011499,0.12246,0.011825
-0.95474,1.2044,0.011543,0.12271,0.011872
-0.95374,1.2045,0.011588,0.12297,0.01192
-0.95274,1.2047,0.011633,0.12323,0.011968
-0.95174,1.2048,0.011679,0.12349,0.012016
-0.95074,1.205,0.011724,0.12375,0.012064
-0.94974,1.2051,0.01177,0.12402,0.012114
-0.94874,1.2053,0.011818,0.12428,0.012164
-0.94774,1.2054,0.011866,0.12455,0.012214
-0.94674,1.2056,0.011915,0.12481,0.012266
-0.94574,1.2058,0.011963,0.12508,0.012318
-0.94474,1.2059,0.012011,0.12535,0.01237
-0.94374,1.2061,0.01206,0.12561,0.012422
-0.94274,1.2062,0.01211,0.12588,0.012475
-0.94174,1.2064,0.01216,0.12615,0.012528
-0.94074,1.2065,0.012211,0.12642,0.012581
-0.93973,1.2067,0.012261,0.12669,0.012635
-0.93873,1.2069,0.012312,0.12696,0.012689
-0.93773,1.207,0.012364,0.12724,0.012743
-0.93673,1.2072,0.012416,0.12751,0.012798
-0.93573,1.2073,0.012468,0.12778,0.012853
-0.93473,1.2075,0.012521,0.12806,0.012908
-0.93373,1.2076,0.012573,0.12833,0.012964
-0.93273,1.2078,0.012627,0.12861,0.01302
-0.93173,1.2079,0.012681,0.12888,0.013076
-0.93073,1.2081,0.012735,0.12916,0.013133
-0.92973,1.2083,0.012789,0.12944,0.01319
-0.92873,1.2084,0.012843,0.12971,0.013247
-0.92773,1.2086,0.012897,0.12999,0.013304
-0.92673,1.2087,0.012953,0.13027,0.013362
-0.92573,1.2089,0.013008,0.13055,0.013419
-0.92473,1.209,0.013063,0.13083,0.013478
-0.92373,1.2092,0.013118,0.13111,0.013537
-0.92273,1.2094,0.013174,0.13139,0.013596
-0.92173,1.2095,0.013231,0.13167,0.013655
-0.92073,1.2097,0.013287,0.13195,0.013715
-0.91973,1.2098,0.013344,0.13223,0.013775
-0.91873,1.21,0.013401,0.13251,0.013835
-0.91773,1.2102,0.013458,0.1328,0.013895
-0.91673,1.2103,0.013515,0.13308,0.013956
-0.91573,1.2105,0.013573,0.13337,0.014017
-0.91473,1.2106,0.013631,0.13365,0.014078
-0.91373,1.2108,0.01369,0.13394,0.01414
-0.91273,1.211,0.013749,0.13422,0.014203
-0.91173,1.2111,0.01381,0.13451,0.014266
-0.91073,1.2113,0.013871,0.1348,0.014331
-0.90973,1.2114,0.013932,0.13509,0.014395
-0.90873,1.2116,0.013994,0.13537,0.01446
-0.90773,1.2118,0.014057,0.13566,0.014526
-0.90673,1.2119,0.01412,0.13595,0.014592
-0.90573,1.2121,0.014183,0.13624,0.014658
-0.90473,1.2122,0.014247,0.13654,0.014724
-0.90373,1.2124,0.014311,0.13683,0.014791
-0.90273,1.2125,0.014377,0.13712,0.014859
-0.90173,1.2127,0.014445,0.13741,0.014927
-0.90073,1.2129,0.014512,0.13771,0.014996
-0.89972,1.213,0.014582,0.138,0.015065
-0.89872,1.2132,0.014651,0.1383,0.015135
-0.89772,1.2133,0.014722,0.1386,0.015205
-0.89672,1.2135,0.014793,0.1389,0.015277
-0.89572,1.2136,0.014864,0.1392,0.015349
-0.89472,1.2138,0.014937,0.13951,0.015422
-0.89372,1.214,0.01501,0.13981,0.015496
-0.89272,1.2141,0.015085,0.14012,0.01557
-0.89172,1.2143,0.01516,0.14042,0.015645
-0.89072,1.2144,0.015236,0.14073,0.015719
-0.88972,1.2146,0.015311,0.14104,0.015794
-0.88872,1.2147,0.015388,0.14135,0.01587
-0.88772,1.2149,0.015465,0.14166,0.015945
-0.88672,1.215,0.015542,0.14197,0.01602
-0.88572,1.2152,0.015621,0.14228,0.016097
-0.88472,1.2153,0.015699,0.14259,0.016174
-0.88372,1.2155,0.01578,0.14291,0.01625
-0.88272,1.2156,0.01586,0.14322,0.016328
-0.88172,1.2158,0.015941,0.14354,0.016405
-0.88072,1.216,0.016022,0.14386,0.016482
-0.87972,1.2161,0.016104,0.14418,0.01656
-0.87872,1.2163,0.016187,0.1445,0.016638
-0.87772,1.2164,0.01627,0.14482,0.016717
-0.87672,1.2165,0.016355,0.14514,0.016795
-0.87572,1.2167,0.016441,0.14546,0.016876
-0.87472,1.2168,0.016528,0.14579,0.016957
-0.87372,1.217,0.016614,0.14611,0.017039
-0.87272,1.2171,0.016702,0.14644,0.017121
-0.87172,1.2173,0.01679,0.14676,0.017204
-0.87072,1.2174,0.016878,0.14709,0.017287
-0.86972,1.2176,0.016969,0.14742,0.017371
-0.86872,1.2177,0.017059,0.14774,0.017455
-0.86772,1.2178,0.01715,0.14807,0.017539
-0.86672,1.218,0.017242,0.1484,0.017624
-0.86572,1.2181,0.017336,0.14874,0.017707
-0.86472,1.2183,0.017429,0.14907,0.017793
-0.86372,1.2184,0.017523,0.1494,0.017879
-0.86272,1.2185,0.017617,0.14973,0.017965
-0.86172,1.2187,0.017712,0.15007,0.018052
-0.86072,1.2188,0.017807,0.1504,0.018139
-0.85971,1.219,0.017904,0.15074,0.018227
-0.85871,1.2191,0.018002,0.15108,0.018316
-0.85771,1.2192,0.0181,0.15142,0.018405
-0.85671,1.2194,0.0182,0.15176,0.018494
-0.85571,1.2195,0.018301,0.1521,0.018583
-0.85471,1.2196,0.018403,0.15244,0.018674
-0.85371,1.2197,0.018506,0.15279,0.018765
-0.85271,1.2199,0.01861,0.15313,0.018858
-0.85171,1.22,0.018714,0.15348,0.01895
-0.85071,1.2201,0.018819,0.15383,0.019043
-0.84971,1.2203,0.018926,0.15418,0.019137
-0.84871,1.2204,0.019033,0.15452,0.019233
-0.84771,1.2205,0.019141,0.15487,0.01933
-0.84671,1.2206,0.019252,0.15523,0.019428
-0.84571,1.2208,0.019368,0.15558,0.019527
-0.84471,1.2209,0.019485,0.15593,0.019625
-0.84371,1.221,0.019606,0.15629,0.019726
-0.84271,1.2211,0.019727,0.15664,0.019829
-0.84171,1.2212,0.019849,0.157,0.019931
-0.84071,1.2213,0.01997,0.15736,0.020035
-0.83971,1.2215,0.020091,0.15772,0.020139
-0.83871,1.2216,0.020212,0.15808,0.020244
-0.83771,1.2217,0.020336,0.15845,0.020349
-0.83671,1.2218,0.020458,0.15881,0.020456
-0.83571,1.2219,0.020582,0.15917,0.020564
-0.83471,1.222,0.020708,0.15954,0.020669
-0.83371,1.2221,0.020836,0.1599,0.020778
-0.83271,1.2222,0.020965,0.16027,0.020887
-0.83171,1.2223,0.021095,0.16064,0.020998
-0.83071,1.2224,0.021228,0.16101,0.021109
-0.82971,1.2226,0.021362,0.16139,0.021222
-0.82871,1.2227,0.021498,0.16176,0.021335
-0.82771,1.2228,0.021635,0.16213,0.02145
-0.82671,1.2229,0.021774,0.16251,0.021565
-0.82571,1.223,0.021916,0.16289,0.021681
-0.82471,1.2231,0.022058,0.16327,0.021797
-0.82371,1.2232,0.022202,0.16365,0.021912
-0.82271,1.2233,0.022348,0.16403,0.022029
-0.82171,1.2234,0.022495,0.16441,0.022147
-0.82071,1.2234,0.022644,0.16479,0.022267
-0.8197,1.2235,0.022794,0.16518,0.022388
-0.8187,1.2236,0.022948,0.16556,0.022509
-0.8177,1.2237,0.023104,0.16595,0.02263
-0.8167,1.2238,0.023263,0.16634,0.022753
-0.8157,1.2239,0.023423,0.16674,0.022875
-0.8147,1.224,0.023585,0.16713,0.022999
-0.8137,1.224,0.023751,0.16753,0.023124
-0.8127,1.2241,0.023919,0.16793,0.023252
-0.8117,1.2242,0.02409,0.16833,0.023381
-0.8107,1.2243,0.024262,0.16873,0.023509
-0.8097,1.2243,0.024438,0.16914,0.023638
-0.8087,1.2244,0.024615,0.16955,0.023769
-0.8077,1.2245,0.024792,0.16995,0.023901
-0.8067,1.2245,0.024973,0.17036,0.024035
-0.8057,1.2246,0.025155,0.17077,0.02417
-0.8047,1.2246,0.025338,0.17118,0.024307
-0.8037,1.2247,0.025525,0.1716,0.024444
-0.8027,1.2247,0.025714,0.17201,0.024579
-0.8017,1.2248,0.025906,0.17243,0.024719
-0.8007,1.2248,0.026101,0.17285,0.024858
-0.7997,1.2249,0.026298,0.17327,0.024999
-0.7987,1.2249,0.026497,0.1737,0.025141
-0.7977,1.2249,0.026699,0.17412,0.025284
-0.7967,1.2249,0.026901,0.17455,0.02543
-0.7957,1.225,0.027105,0.17498,0.025575
-0.7947,1.225,0.027311,0.17541,0.025722
-0.7937,1.225,0.027519,0.17585,0.02587
-0.7927,1.225,0.027728,0.17628,0.026018
-0.7917,1.225,0.02794,0.17672,0.026169
-0.7907,1.2251,0.028155,0.17715,0.026322
-0.7897,1.2251,0.028371,0.17759,0.026476
-0.7887,1.2251,0.028592,0.17803,0.026635
-0.7877,1.2251,0.028814,0.17848,0.026793
-0.7867,1.2251,0.029039,0.17892,0.026953
-0.7857,1.225,0.029264,0.17936,0.027113
-0.7847,1.225,0.02949,0.17981,0.027275
-0.7837,1.225,0.029718,0.18026,0.027439
-0.7827,1.225,0.029952,0.1807,0.027605
-0.7817,1.225,0.030187,0.18115,0.027771
-0.7807,1.225,0.030421,0.1816,0.027939
-0.77969,1.2249,0.030662,0.18205,0.028109
-0.77869,1.2249,0.030903,0.18251,0.02828
-0.77769,1.2249,0.031146,0.18296,0.028454
-0.77669,1.2248,0.031394,0.18342,0.028628
-0.77569,1.2248,0.031646,0.18388,0.028808
-0.77469,1.2248,0.031902,0.18435,0.028989
-0.77369,1.2247,0.032163,0.18481,0.029174
-0.77269,1.2246,0.032425,0.18528,0.029359
-0.77169,1.2246,0.032691,0.18575,0.029545
-0.77069,1.2245,0.032961,0.18622,0.029736
-0.76969,1.2245,0.033235,0.18669,0.029926
-0.76869,1.2244,0.033511,0.18716,0.030118
-0.76769,1.2243,0.033786,0.18764,0.03031
-0.76669,1.2242,0.034066,0.18811,0.030505
-0.76569,1.2241,0.034347,0.18859,0.030703
-0.76469,1.2241,0.034633,0.18907,0.0309
-0.76369,1.224,0.034914,0.18955,0.0311
-0.76269,1.2239,0.035205,0.19004,0.031303
-0.76169,1.2238,0.0355,0.19052,0.031509
-0.76069,1.2237,0.035798,0.191,0.031716
-0.75969,1.2235,0.036093,0.19149,0.031927
-0.75869,1.2234,0.036399,0.19198,0.032141
-0.75769,1.2233,0.036707,0.19247,0.032356
-0.75669,1.2231,0.037018,0.19296,0.032573
-0.75569,1.223,0.037326,0.19345,0.032791
-0.75469,1.2229,0.037646,0.19394,0.03301
-0.75369,1.2227,0.037973,0.19443,0.033234
-0.75269,1.2225,0.038298,0.19493,0.033462
-0.75169,1.2223,0.038636,0.19542,0.033692
-0.75069,1.2222,0.038978,0.19592,0.033924
-0.74969,1.222,0.039321,0.19642,0.034158
-0.74869,1.2217,0.039665,0.19692,0.034393
-0.74769,1.2215,0.040018,0.19743,0.03463
-0.74669,1.2213,0.040377,0.19793,0.034869
-0.74569,1.2211,0.040738,0.19844,0.035108
-0.74469,1.2208,0.041101,0.19894,0.03535
-0.74369,1.2206,0.041476,0.19945,0.035594
-0.74269,1.2203,0.041855,0.19996,0.03584
-0.74169,1.2201,0.042237,0.20047,0.036086
-0.74069,1.2198,0.042613,0.20099,0.036335
-0.73968,1.2195,0.042984,0.20151,0.036593
-0.73868,1.2192,0.043391,0.20203,0.036846
-0.73768,1.2189,0.043805,0.20256,0.037102
-0.73668,1.2185,0.044228,0.20309,0.037361
-0.73568,1.2182,0.044662,0.20363,0.03762
-0.73468,1.2178,0.045107,0.20417,0.037883
-0.73368,1.2174,0.045557,0.20471,0.038146
-0.73268,1.217,0.046019,0.20526,0.038414
-0.73168,1.2166,0.046493,0.20581,0.038682
-0.73068,1.2161,0.04698,0.20637,0.038955
-0.72968,1.2157,0.047465,0.20694,0.039229
-0.72868,1.2152,0.047961,0.2075,0.039505
-0.72768,1.2147,0.048468,0.20807,0.039785
-0.72668,1.2142,0.048983,0.20863,0.040066
-0.72568,1.2137,0.0495,0.2092,0.040348
-0.72468,1.2132,0.050029,0.20977,0.04063
-0.72368,1.2127,0.050554,0.21034,0.040914
-0.72268,1.2121,0.051091,0.21091,0.0412
-0.72168,1.2116,0.05163,0.21148,0.041486
-0.72068,1.211,0.052169,0.21206,0.041777
-0.71968,1.2104,0.052731,0.21264,0.042068
-0.71868,1.2098,0.053281,0.21322,0.042362
-0.71768,1.2092,0.053845,0.2138,0.042658
-0.71668,1.2086,0.054423,0.21438,0.04296
-0.71568,1.208,0.055005,0.21497,0.043264
-0.71468,1.2073,0.055602,0.21555,0.043569
-0.71368,1.2066,0.05621,0.21614,0.043879
-0.71268,1.206,0.056824,0.21673,0.044196
-0.71168,1.2053,0.057455,0.21732,0.04451
-0.71068,1.2046,0.058088,0.2179,0.044832
-0.70968,1.2038,0.058742,0.21849,0.045158
-0.70868,1.2031,0.059402,0.21908,0.045485
-0.70768,1.2023,0.06007,0.21967,0.045816
-0.70668,1.2016,0.060739,0.22026,0.04615
-0.70568,1.2008,0.061416,0.22085,0.046486
-0.70468,1.2,0.062104,0.22145,0.046827
-0.70368,1.1992,0.062796,0.22204,0.04717
-0.70268,1.1983,0.063498,0.22263,0.047518
-0.70168,1.1975,0.064219,0.22322,0.047872
-0.70068,1.1966,0.064948,0.22381,0.048228
-0.69967,1.1957,0.065689,0.22441,0.04859
-0.69867,1.1948,0.066448,0.225,0.048957
-0.69767,1.1938,0.067217,0.22559,0.049333
-0.69667,1.1928,0.068006,0.22619,0.049714
-0.69567,1.1918,0.068801,0.22678,0.050096
-0.69467,1.1908,0.069614,0.22738,0.050484
-0.69367,1.1897,0.070436,0.22798,0.050875
-0.69267,1.1886,0.071267,0.22857,0.051274
-0.69167,1.1875,0.072113,0.22917,0.051673
-0.69067,1.1864,0.072968,0.22977,0.052075
-0.68967,1.1853,0.073833,0.23037,0.052482
-0.68867,1.1841,0.074713,0.23097,0.052889
-0.68767,1.1829,0.075604,0.23158,0.053301
-0.68667,1.1817,0.076504,0.23218,0.053719
-0.68567,1.1805,0.077411,0.23278,0.054135
-0.68467,1.1792,0.078345,0.23338,0.054556
-0.68367,1.1779,0.079313,0.23399,0.054979
-0.68267,1.1766,0.080274,0.23459,0.055404
-0.68167,1.1753,0.081224,0.23519,0.05583
-0.68067,1.174,0.082193,0.23579,0.056262
-0.67967,1.1726,0.083178,0.2364,0.056694
-0.67867,1.1713,0.08416,0.237,0.057124
-0.67767,1.1699,0.08515,0.2376,0.057558
-0.67667,1.1685,0.086145,0.2382,0.057992
-0.67567,1.1671,0.087146,0.23881,0.058429
-0.67467,1.1656,0.088159,0.23941,0.058868
-0.67367,1.1642,0.089178,0.24002,0.059309
-0.67267,1.1627,0.090211,0.24063,0.059751
-0.67167,1.1612,0.091246,0.24123,0.060197
-0.67067,1.1597,0.092291,0.24184,0.060646
-0.66967,1.1581,0.093336,0.24245,0.061099
-0.66867,1.1566,0.094404,0.24305,0.061552
-0.66767,1.155,0.095484,0.24366,0.062012
-0.66667,1.1534,0.096562,0.24426,0.062472
-0.66567,1.1518,0.097654,0.24487,0.062936
-0.66467,1.1501,0.098768,0.24547,0.063405
-0.66367,1.1484,0.099891,0.24607,0.063878
-0.66267,1.1467,0.10104,0.24667,0.06436
-0.66167,1.145,0.1022,0.24727,0.064844
-0.66067,1.1432,0.10337,0.24786,0.065335
-0.65966,1.1414,0.10456,0.24845,0.065833
-0.65866,1.1396,0.10577,0.24903,0.066334
-0.65766,1.1378,0.10699,0.24962,0.066839
-0.65666,1.1359,0.10823,0.2502,0.067352
-0.65566,1.134,0.10949,0.25078,0.06787
-0.65466,1.1321,0.11075,0.25135,0.068394
-0.65366,1.1301,0.11202,0.25192,0.06892
-0.65266,1.1282,0.11328,0.25249,0.06945
-0.65166,1.1262,0.11455,0.25305,0.069982
-0.65066,1.1242,0.11582,0.25362,0.070522
-0.64966,1.1222,0.11711,0.25417,0.071062
-0.64866,1.1201,0.11838,0.25473,0.071602
-0.64766,1.1181,0.11968,0.25528,0.072146
-0.64666,1.116,0.12098,0.25583,0.072694
-0.64566,1.1138,0.12232,0.25637,0.073246
-0.64466,1.1117,0.12366,0.25691,0.073802
-0.64366,1.1095,0.12504,0.25744,0.074362
-0.64266,1.1073,0.12643,0.25797,0.074931
-0.64166,1.105,0.12782,0.25849,0.075502
-0.64066,1.1028,0.12923,0.259,0.076078
-0.63966,1.1005,0.13065,0.25952,0.076656
-0.63866,1.0982,0.13209,0.26003,0.077232
-0.63766,1.0958,0.13352,0.26054,0.077813
-0.63666,1.0935,0.13497,0.26104,0.078394
-0.63566,1.0911,0.13644,0.26154,0.078982
-0.63466,1.0887,0.13792,0.26203,0.079572
-0.63366,1.0862,0.13942,0.26252,0.080163
-0.63266,1.0837,0.14093,0.263,0.080761
-0.63166,1.0812,0.14246,0.26348,0.08136
-0.63066,1.0787,0.144,0.26395,0.081965
-0.62966,1.0761,0.14556,0.26442,0.082566
-0.62866,1.0735,0.14712,0.26489,0.083169
-0.62766,1.0709,0.14869,0.26535,0.083778
-0.62666,1.0683,0.15026,0.26581,0.084386
-0.62566,1.0656,0.15182,0.26626,0.085011
-0.62466,1.0629,0.1534,0.26671,0.085632
-0.62366,1.0602,0.15498,0.26715,0.086257
-0.62266,1.0575,0.15657,0.26758,0.086883
-0.62166,1.0547,0.15816,0.26801,0.087519
-0.62066,1.0519,0.15976,0.26844,0.088153
-0.61965,1.0492,0.16134,0.26886,0.088787
-0.61865,1.0463,0.16291,0.26929,0.089426
-0.61765,1.0435,0.1645,0.2697,0.090068
-0.61665,1.0406,0.16609,0.27012,0.090711
-0.61565,1.0378,0.16767,0.27052,0.091357
-0.61465,1.0349,0.16924,0.27092,0.092
-0.61365,1.032,0.17081,0.27132,0.092645
-0.61265,1.0291,0.17239,0.27171,0.093303
-0.61165,1.0261,0.17395,0.2721,0.093958
-0.61065,1.0232,0.17553,0.27248,0.09462
-0.60965,1.0202,0.1771,0.27285,0.095281
-0.60865,1.0172,0.17867,0.27321,0.095948
-0.60765,1.0142,0.18024,0.27356,0.096624
-0.60665,1.0111,0.18181,0.27391,0.097303
-0.60565,1.0081,0.18338,0.27426,0.097986
-0.60465,1.005,0.18493,0.2746,0.098669
-0.60365,1.0019,0.18648,0.27494,0.099359
-0.60265,0.99881,0.18805,0.27526,0.10005
-0.60165,0.99569,0.18961,0.27558,0.10075
-0.60065,0.99256,0.19117,0.27588,0.10145
-0.59965,0.98941,0.19272,0.27619,0.10215
-0.59865,0.98624,0.19427,0.27648,0.10286
-0.59765,0.98305,0.19582,0.27675,0.10357
-0.59665,0.97986,0.19735,0.27702,0.10429
-0.59565,0.97665,0.19887,0.27729,0.10501
-0.59465,0.97342,0.20039,0.27755,0.10573
-0.59365,0.97017,0.20192,0.27779,0.10646
-0.59265,0.96691,0.20341,0.27803,0.10719
-0.59165,0.96363,0.20491,0.27826,0.10792
-0.59065,0.96034,0.2064,0.27849,0.10866
-0.58965,0.95705,0.20786,0.2787,0.1094
-0.58865,0.95374,0.20934,0.27891,0.11014
-0.58765,0.95042,0.21078,0.27912,0.11088
-0.58665,0.94709,0.21225,0.27931,0.11163
-0.58565,0.94374,0.21367,0.2795,0.11238
-0.58465,0.94037,0.21511,0.27968,0.11312
-0.58365,0.93699,0.21651,0.27985,0.11387
-0.58265,0.9336,0.21793,0.28002,0.11463
-0.58165,0.93019,0.21932,0.28018,0.11539
-0.58065,0.92678,0.22071,0.28033,0.11616
-0.57964,0.92336,0.22208,0.28048,0.11692
-0.57864,0.91991,0.22347,0.28062,0.11769
-0.57764,0.91645,0.22487,0.28074,0.11846
-0.57664,0.91297,0.22626,0.28085,0.11924
-0.57564,0.90948,0.22763,0.28096,0.12001
-0.57464,0.90597,0.229,0.28106,0.12079
-0.57364,0.90245,0.23035,0.28114,0.12156
-0.57264,0.89892,0.23169,0.28121,0.12234
-0.57164,0.89539,0.23304,0.28126,0.12313
-0.57064,0.89184,0.23436,0.28131,0.12392
-0.56964,0.88829,0.2357,0.28134,0.12472
-0.56864,0.88473,0.237,0.28137,0.12551
-0.56764,0.88117,0.23828,0.28139,0.1263
-0.56664,0.87762,0.23956,0.28141,0.12709
-0.56564,0.87406,0.24082,0.28142,0.12788
-0.56464,0.87049,0.24205,0.28142,0.12868
-0.56364,0.86692,0.24324,0.28141,0.12945
-0.56264,0.86334,0.24447,0.2814,0.13024
-0.56164,0.85975,0.24569,0.28138,0.13103
-0.56064,0.85617,0.24693,0.28135,0.13183
-0.55964,0.85258,0.24812,0.28132,0.13263
-0.55864,0.84897,0.24931,0.28127,0.13342
-0.55764,0.84536,0.2505,0.28122,0.13422
-0.55664,0.84174,0.25168,0.28116,0.13502
-0.55564,0.83813,0.25287,0.28109,0.13582
-0.55464,0.8345,0.25402,0.28101,0.13662
-0.55364,0.83087,0.25516,0.28093,0.13742
-0.55264,0.82723,0.25628,0.28084,0.13823
-0.55164,0.82358,0.25738,0.28074,0.13904
-0.55064,0.81992,0.25846,0.28064,0.13984
-0.54964,0.81626,0.25952,0.28053,0.14064
-0.54864,0.8126,0.26056,0.28042,0.14144
-0.54764,0.80893,0.26159,0.2803,0.14225
-0.54664,0.80525,0.2626,0.28017,0.14306
-0.54564,0.80156,0.2636,0.28003,0.14385
-0.54464,0.79787,0.26456,0.27989,0.14465
-0.54364,0.79417,0.26553,0.27973,0.14545
-0.54264,0.79047,0.2665,0.27958,0.14625
-0.54164,0.78677,0.26743,0.27941,0.14705
-0.54064,0.78306,0.26833,0.27925,0.14785
-0.53963,0.77936,0.26922,0.27907,0.14866
-0.53863,0.77567,0.2701,0.27889,0.14946
-0.53763,0.77197,0.27097,0.27871,0.15025
-0.53663,0.76827,0.27183,0.27851,0.15106
-0.53563,0.76455,0.27267,0.2783,0.15185
-0.53463,0.76084,0.27349,0.27807,0.15265
-0.53363,0.75712,0.2743,0.27784,0.15344
-0.53263,0.7534,0.27511,0.27758,0.15424
-0.53163,0.74967,0.2759,0.27731,0.15503
-0.53063,0.74593,0.27665,0.27702,0.15582
-0.52963,0.74219,0.27741,0.27673,0.1566
-0.52863,0.73845,0.27817,0.27643,0.15739
-0.52763,0.73471,0.2789,0.27611,0.15818
-0.52663,0.73097,0.27962,0.27579,0.15897
-0.52563,0.72723,0.28031,0.27546,0.15976
-0.52463,0.72349,0.281,0.27511,0.16056
-0.52363,0.71976,0.28168,0.27476,0.16136
-0.52263,0.71604,0.28234,0.2744,0.16215
-0.52163,0.71233,0.28297,0.27404,0.16294
-0.52063,0.70862,0.28359,0.27367,0.16371
-0.51963,0.70492,0.28418,0.27329,0.1645
-0.51863,0.70122,0.28476,0.27291,0.16528
-0.51763,0.69753,0.28532,0.27253,0.16607
-0.51663,0.69386,0.28586,0.27213,0.16686
-0.51563,0.69018,0.28637,0.27173,0.16765
-0.51463,0.68652,0.28687,0.27133,0.16844
-0.51363,0.68288,0.28735,0.27093,0.16923
-0.51263,0.67924,0.2878,0.27052,0.17002
-0.51163,0.6756,0.28825,0.2701,0.17081
-0.51063,0.67195,0.28869,0.26968,0.17159
-0.50963,0.66831,0.28912,0.26924,0.17238
-0.50863,0.66468,0.28953,0.26881,0.17316
-0.50763,0.66104,0.28993,0.26836,0.17394
-0.50663,0.65742,0.2903,0.26791,0.17471
-0.50563,0.6538,0.29066,0.26746,0.17549
-0.50463,0.65018,0.29099,0.267,0.17626
-0.50363,0.64657,0.29131,0.26653,0.17703
-0.50263,0.64296,0.29162,0.26606,0.1778
-0.50163,0.63937,0.2919,0.26559,0.17857
-0.50063,0.63577,0.29217,0.26512,0.17934
-0.49962,0.63219,0.29241,0.26464,0.18011
-0.49862,0.62862,0.29265,0.26416,0.18088
-0.49762,0.62506,0.29287,0.26368,0.18164
-0.49662,0.6215,0.29307,0.26319,0.1824
-0.49562,0.61796,0.29325,0.2627,0.18317
-0.49462,0.61442,0.29343,0.2622,0.18393
-0.49362,0.6109,0.29361,0.26169,0.18469
-0.49262,0.60738,0.29375,0.26117,0.18545
-0.49162,0.60388,0.29393,0.26063,0.18619
-0.49062,0.60039,0.2941,0.26008,0.18692
-0.48962,0.59691,0.29426,0.25952,0.18766
-0.48862,0.59344,0.29441,0.25896,0.18839
-0.48762,0.58998,0.29454,0.2584,0.18912
-0.48662,0.58655,0.29465,0.25783,0.18983
-0.48562,0.58311,0.2948,0.25725,0.19054
-0.48462,0.57969,0.29492,0.25666,0.19124
-0.48362,0.57629,0.29502,0.25606,0.19195
-0.48262,0.5729,0.29514,0.25546,0.19265
-0.48162,0.56952,0.29522,0.25486,0.19336
-0.48062,0.56616,0.29529,0.25425,0.19407
-0.47962,0.5628,0.29536,0.25363,0.19478
-0.47862,0.55946,0.29543,0.25302,0.19548
-0.47762,0.55614,0.29548,0.2524,0.19617
-0.47662,0.55282,0.29552,0.25179,0.19685
-0.47562,0.54952,0.29555,0.25116,0.19753
-0.47462,0.54622,0.29556,0.25054,0.19819
-0.47362,0.54293,0.29556,0.24991,0.19886
-0.47262,0.53965,0.29555,0.24928,0.19953
-0.47162,0.53637,0.29551,0.24865,0.20019
-0.47062,0.53309,0.29546,0.24801,0.20085
-0.46962,0.52982,0.2954,0.24737,0.20151
-0.46862,0.52655,0.29532,0.24673,0.20217
-0.46762,0.52329,0.29523,0.24609,0.20282
-0.46662,0.52004,0.29514,0.24545,0.20347
-0.46562,0.5168,0.29503,0.24481,0.20411
-0.46462,0.51358,0.29491,0.24417,0.20476
-0.46362,0.51036,0.29479,0.24353,0.20538
-0.46262,0.50716,0.29465,0.24289,0.20603
-0.46162,0.50397,0.29452,0.24223,0.20666
-0.46062,0.50079,0.29439,0.24157,0.20731
-0.45961,0.49762,0.29423,0.24091,0.20795
-0.45861,0.49445,0.29408,0.24025,0.20859
-0.45761,0.49131,0.29393,0.23957,0.20921
-0.45661,0.48817,0.29375,0.23889,0.20984
-0.45561,0.48505,0.29358,0.23821,0.21046
-0.45461,0.48194,0.29341,0.23752,0.21107
-0.45361,0.47884,0.29324,0.23683,0.21168
-0.45261,0.47576,0.29306,0.23614,0.21227
-0.45161,0.47269,0.29288,0.23544,0.21285
-0.45061,0.46964,0.29271,0.23475,0.21343
-0.44961,0.4666,0.29254,0.23404,0.21401
-0.44861,0.46357,0.29236,0.23332,0.21458
-0.44761,0.46055,0.29218,0.2326,0.21515
-0.44661,0.45754,0.292,0.23187,0.21572
-0.44561,0.45454,0.29179,0.23114,0.21628
-0.44461,0.45155,0.29159,0.2304,0.21686
-0.44361,0.44858,0.29138,0.22966,0.21744
-0.44261,0.44562,0.29117,0.22892,0.21802
-0.44161,0.44268,0.29096,0.22819,0.2186
-0.44061,0.43975,0.29074,0.22745,0.21918
-0.43961,0.43684,0.29052,0.2267,0.21975
-0.43861,0.43394,0.2903,0.22596,0.22032
-0.43761,0.43106,0.29007,0.22521,0.2209
-0.43661,0.4282,0.28983,0.22447,0.22147
-0.43561,0.42534,0.2896,0.22373,0.22205
-0.43461,0.42251,0.28935,0.22299,0.22263
-0.43361,0.41969,0.28911,0.22225,0.22319
-0.43261,0.41688,0.28886,0.2215,0.22377
-0.43161,0.41409,0.28861,0.22077,0.22434
-0.43061,0.41132,0.28836,0.22004,0.22491
-0.42961,0.40857,0.2881,0.21932,0.22546
-0.42861,0.40582,0.28784,0.21859,0.22602
-0.42761,0.40308,0.28758,0.21785,0.22658
-0.42661,0.40036,0.28732,0.21712,0.22713
-0.42561,0.39764,0.28706,0.21638,0.22768
-0.42461,0.39493,0.28677,0.21565,0.22822
-0.42361,0.39222,0.28649,0.21491,0.22876
-0.42261,0.38952,0.2862,0.21417,0.22931
-0.42161,0.38684,0.28591,0.21343,0.22985
-0.42061,0.38417,0.28562,0.2127,0.2304
-0.4196,0.38152,0.28533,0.21195,0.23094
-0.4186,0.37888,0.28503,0.2112,0.23148
-0.4176,0.37626,0.28472,0.21045,0.23202
-0.4166,0.37365,0.28441,0.2097,0.23255
-0.4156,0.37105,0.28409,0.20894,0.23309
-0.4146,0.36846,0.28377,0.20819,0.23362
-0.4136,0.36589,0.28345,0.20744,0.23413
-0.4126,0.36333,0.28314,0.20668,0.23464
-0.4116,0.36078,0.28281,0.20593,0.23515
-0.4106,0.35824,0.2825,0.20516,0.23566
-0.4096,0.35572,0.28217,0.2044,0.23616
-0.4086,0.3532,0.28184,0.20363,0.23666
-0.4076,0.35069,0.28152,0.20286,0.23716
-0.4066,0.34819,0.28119,0.20209,0.23765
-0.4056,0.34569,0.28084,0.20132,0.23813
-0.4046,0.34321,0.28049,0.20055,0.23861
-0.4036,0.34073,0.28014,0.19977,0.23907
-0.4026,0.33827,0.27978,0.199,0.23955
-0.4016,0.33581,0.27944,0.19822,0.24002
-0.4006,0.33336,0.27911,0.19744,0.24049
-0.3996,0.33092,0.27878,0.19666,0.24095
-0.3986,0.32849,0.27846,0.19587,0.24141
-0.3976,0.32609,0.27817,0.19508,0.24187
-0.3966,0.32369,0.27787,0.1943,0.24233
-0.3956,0.3213,0.27756,0.19351,0.24279
-0.3946,0.31892,0.27726,0.19272,0.24326
-0.3936,0.31653,0.27696,0.19192,0.24371
-0.3926,0.31416,0.27664,0.19113,0.24415
-0.3916,0.31179,0.27634,0.19034,0.24459
-0.3906,0.30944,0.27604,0.18955,0.24504
-0.3896,0.30709,0.27574,0.18876,0.24547
-0.3886,0.30475,0.27543,0.18798,0.24591
-0.3876,0.30242,0.27513,0.18721,0.24633
-0.3866,0.3001,0.27484,0.18644,0.24676
-0.3856,0.29779,0.27456,0.18568,0.24717
-0.3846,0.29549,0.27426,0.18491,0.24758
-0.3836,0.2932,0.27398,0.18415,0.24798
-0.3826,0.29092,0.2737,0.18339,0.24838
-0.3816,0.28865,0.27342,0.18262,0.24876
-0.3806,0.28639,0.27312,0.18186,0.24916
-0.37959,0.28412,0.27284,0.1811,0.24955
-0.37859,0.28187,0.27255,0.18033,0.24993
-0.37759,0.27962,0.27223,0.17957,0.25029
-0.37659,0.27737,0.27192,0.1788,0.25066
-0.37559,0.27513,0.27163,0.17803,0.25105
-0.37459,0.27289,0.27135,0.17727,0.25142
-0.37359,0.27065,0.27107,0.1765,0.25179
-0.37259,0.26842,0.27078,0.17574,0.25214
-0.37159,0.2662,0.27049,0.17497,0.25247
-0.37059,0.26399,0.27019,0.17421,0.25281
-0.36959,0.26178,0.26991,0.17344,0.25315
-0.36859,0.25958,0.26963,0.17267,0.25349
-0.36759,0.25738,0.26937,0.1719,0.25383
-0.36659,0.25518,0.26908,0.17113,0.25416
-0.36559,0.25302,0.26881,0.17035,0.25451
-0.36459,0.25086,0.26852,0.16957,0.25485
-0.36359,0.24871,0.26823,0.16878,0.25518
-0.36259,0.24655,0.26794,0.16798,0.2555
-0.36159,0.2444,0.26766,0.16719,0.25584
-0.36059,0.24226,0.26736,0.1664,0.25615
-0.35959,0.24012,0.26705,0.16561,0.25646
-0.35859,0.23799,0.26676,0.16482,0.25678
-0.35759,0.23586,0.26646,0.16403,0.25707
-0.35659,0.23373,0.26614,0.16325,0.25737
-0.35559,0.23161,0.26584,0.16247,0.25765
-0.35459,0.22949,0.26555,0.1617,0.25793
-0.35359,0.22737,0.26529,0.16094,0.2582
-0.35259,0.22526,0.26506,0.16019,0.25846
-0.35159,0.22316,0.26483,0.15944,0.25874
-0.35059,0.22107,0.26459,0.15868,0.25903
-0.34959,0.21899,0.26435,0.15791,0.25928
-0.34859,0.21691,0.2641,0.15715,0.25956
-0.34759,0.21484,0.26386,0.15639,0.25983
-0.34659,0.21276,0.26362,0.15563,0.26011
-0.34559,0.21069,0.26339,0.15487,0.26038
-0.34459,0.20862,0.26316,0.15411,0.26065
-0.34359,0.20655,0.26293,0.15335,0.26091
-0.34259,0.20448,0.2627,0.15259,0.26116
-0.34159,0.20242,0.26247,0.15184,0.26141
-0.34059,0.20035,0.26222,0.1511,0.26165
-0.33958,0.19829,0.26199,0.15035,0.26189
-0.33858,0.19623,0.26176,0.14961,0.26213
-0.33758,0.19417,0.26153,0.14887,0.26237
-0.33658,0.19213,0.26131,0.14813,0.26262
-0.33558,0.19008,0.26109,0.14738,0.26285
-0.33458,0.18804,0.26086,0.14663,0.26309
-0.33358,0.18601,0.26063,0.14588,0.2633
-0.33258,0.18398,0.2604,0.14513,0.26353
-0.33158,0.18196,0.26017,0.14438,0.26375
-0.33058,0.17993,0.25995,0.14363,0.26396
-0.32958,0.17791,0.25972,0.14288,0.26417
-0.32858,0.17589,0.25951,0.14214,0.26438
-0.32758,0.17387,0.2593,0.1414,0.26459
-0.32658,0.17186,0.2591,0.14066,0.26481
-0.32558,0.16985,0.25889,0.13992,0.26502
-0.32458,0.16784,0.25868,0.13917,0.26523
-0.32358,0.16582,0.25848,0.13842,0.26546
-0.32258,0.1638,0.25827,0.13768,0.26566
-0.32158,0.16178,0.25806,0.13693,0.26587
-0.32058,0.15976,0.25785,0.13619,0.26607
-0.31958,0.15773,0.25763,0.13544,0.26628
-0.31858,0.15571,0.25741,0.13469,0.26648
-0.31758,0.1537,0.2572,0.13394,0.26668
-0.31658,0.15169,0.257,0.13319,0.26689
-0.31558,0.14969,0.25682,0.13244,0.26712
-0.31458,0.1477,0.25663,0.13171,0.26737
-0.31358,0.14571,0.25644,0.13098,0.2676
-0.31258,0.14373,0.25625,0.13024,0.26785
-0.31158,0.14175,0.25607,0.12951,0.26807
-0.31058,0.13977,0.25588,0.12878,0.26831
-0.30958,0.1378,0.25568,0.12807,0.26854
-0.30858,0.13584,0.25549,0.12736,0.26878
-0.30758,0.13388,0.2553,0.12665,0.26902
-0.30658,0.13192,0.25511,0.12595,0.26926
-0.30558,0.12998,0.25492,0.12526,0.2695
-0.30458,0.12803,0.25471,0.12458,0.26974
-0.30358,0.12609,0.25451,0.12389,0.26999
-0.30258,0.12414,0.2543,0.12322,0.27024
-0.30158,0.1222,0.2541,0.12254,0.27049
-0.30058,0.12026,0.2539,0.12188,0.27074
-0.29957,0.11832,0.2537,0.12123,0.271
-0.29857,0.11638,0.25351,0.12056,0.27125
-0.29757,0.11443,0.25332,0.1199,0.27151
-0.29657,0.11248,0.25314,0.11923,0.27177
-0.29557,0.11055,0.25296,0.11855,0.27202
-0.29457,0.10861,0.25277,0.11789,0.27227
-0.29357,0.10669,0.25257,0.11723,0.27252
-0.29257,0.10478,0.25237,0.11658,0.27278
-0.29157,0.10288,0.25216,0.11592,0.27303
-0.29057,0.10098,0.25196,0.11526,0.2733
-0.28957,0.099082,0.25176,0.11461,0.27355
-0.28857,0.097194,0.25155,0.11396,0.2738
-0.28757,0.095306,0.25135,0.1133,0.27405
-0.28657,0.093425,0.25113,0.11265,0.27429
-0.28557,0.091548,0.25093,0.11201,0.27454
-0.28457,0.08967,0.25072,0.11138,0.27478
-0.28357,0.087794,0.25051,0.11075,0.27502
-0.28257,0.085915,0.2503,0.11012,0.27527
-0.28157,0.084038,0.25009,0.10949,0.27551
-0.28057,0.082161,0.24988,0.10887,0.27576
-0.27957,0.080284,0.24966,0.10824,0.276
-0.27857,0.078415,0.24942,0.10761,0.27625
-0.27757,0.076561,0.24918,0.10699,0.2765
-0.27657,0.07471,0.24894,0.10638,0.27675
-0.27557,0.07286,0.2487,0.10577,0.27699
-0.27457,0.071014,0.24845,0.10516,0.27722
-0.27357,0.069172,0.2482,0.10456,0.27746
-0.27257,0.067332,0.24795,0.10397,0.27771
-0.27157,0.065493,0.24771,0.10337,0.27796
-0.27057,0.063657,0.24747,0.10278,0.27821
-0.26957,0.061819,0.24721,0.10219,0.27845
-0.26857,0.059976,0.24695,0.10161,0.27869
-0.26757,0.058126,0.24665,0.10102,0.27892
-0.26657,0.056273,0.24636,0.10043,0.27916
-0.26557,0.054424,0.24606,0.099848,0.27939
-0.26457,0.052569,0.24575,0.099266,0.27963
-0.26357,0.050711,0.24543,0.098687,0.27986
-0.26257,0.048856,0.24512,0.098108,0.28009
-0.26157,0.047,0.24481,0.097533,0.28034
-0.26057,0.04515,0.2445,0.096966,0.28057
-0.25956,0.043298,0.24418,0.096402,0.2808
-0.25856,0.041452,0.24386,0.095843,0.28104
-0.25756,0.039612,0.24352,0.095286,0.28127
-0.25656,0.037779,0.24318,0.094734,0.2815
-0.25556,0.035948,0.24283,0.094177,0.28174
-0.25456,0.034125,0.24248,0.093622,0.28198
-0.25356,0.032312,0.24213,0.093066,0.28223
-0.25256,0.030504,0.24177,0.092514,0.28247
-0.25156,0.028696,0.24141,0.091966,0.28271
-0.25056,0.026895,0.24105,0.091418,0.28295
-0.24956,0.025109,0.24068,0.090872,0.28317
-0.24856,0.023332,0.24031,0.090328,0.28342
-0.24756,0.021556,0.23995,0.089787,0.28366
-0.24656,0.019782,0.23958,0.089244,0.2839
-0.24556,0.01801,0.2392,0.0887,0.28413
-0.24456,0.016237,0.23881,0.088152,0.28436
-0.24356,0.014468,0.23842,0.087605,0.28459
-0.24256,0.012702,0.23803,0.087058,0.28482
-0.24156,0.010945,0.23763,0.086523,0.28504
-0.24056,0.0091957,0.23723,0.085991,0.28526
-0.23956,0.007446,0.23681,0.08546,0.28547
-0.23856,0.005697,0.23639,0.084928,0.28569
-0.23756,0.0039524,0.23594,0.0844,0.2859
-0.23656,0.002211,0.2355,0.083875,0.28612
-0.23556,0.00046744,0.23505,0.083344,0.28634
-0.23456,-0.0012711,0.23462,0.082816,0.28657
-0.23356,-0.0030104,0.23417,0.082299,0.2868
-0.23256,-0.0047535,0.23371,0.081782,0.28702
-0.23156,-0.006485,0.23325,0.081263,0.28724
-0.23056,-0.0082106,0.23277,0.080751,0.28746
-0.22956,-0.0099422,0.23228,0.080241,0.28767
-0.22856,-0.011667,0.23177,0.079732,0.28789
-0.22756,-0.013381,0.23126,0.079228,0.2881
-0.22656,-0.015091,0.23074,0.078726,0.28832
-0.22556,-0.016797,0.23022,0.078225,0.28852
-0.22456,-0.018498,0.22969,0.077716,0.28874
-0.22356,-0.020194,0.22915,0.077207,0.28896
-0.22256,-0.021887,0.22861,0.076697,0.28917
-0.22156,-0.023574,0.22808,0.07618,0.28939
-0.22056,-0.025259,0.22755,0.075666,0.2896
-0.21955,-0.026952,0.227,0.075159,0.28982
-0.21855,-0.028648,0.22645,0.074655,0.29003
-0.21755,-0.030331,0.2259,0.074153,0.29024
-0.21655,-0.032023,0.22533,0.073652,0.29045
-0.21555,-0.033716,0.22473,0.073162,0.29065
-0.21455,-0.03542,0.22414,0.07267,0.29087
-0.21355,-0.03712,0.22353,0.072183,0.29108
-0.21255,-0.038817,0.22293,0.071702,0.29128
-0.21155,-0.0405,0.22231,0.071235,0.29148
-0.21055,-0.042178,0.22168,0.070767,0.29168
-0.20955,-0.043847,0.22107,0.07031,0.29188
-0.20855,-0.0455,0.22045,0.069858,0.29204
-0.20755,-0.047152,0.21984,0.069386,0.29222
-0.20655,-0.048804,0.21922,0.068905,0.2924
-0.20555,-0.050467,0.21862,0.068424,0.29258
-0.20455,-0.052121,0.218,0.067939,0.29275
-0.20355,-0.053759,0.21735,0.067451,0.29293
-0.20255,-0.055397,0.21669,0.066968,0.2931
-0.20155,-0.057017,0.21604,0.066494,0.29327
-0.20055,-0.058652,0.2154,0.06605,0.29346
-0.19955,-0.060287,0.21476,0.065625,0.29365
-0.19855,-0.061906,0.21412,0.065203,0.29384
-0.19755,-0.063519,0.21349,0.064789,0.29402
-0.19655,-0.065121,0.21287,0.064379,0.29421
-0.19555,-0.066708,0.21225,0.063966,0.2944
-0.19455,-0.068296,0.21159,0.063543,0.29459
-0.19355,-0.069882,0.21093,0.063113,0.29477
-0.19255,-0.071469,0.21025,0.062679,0.29493
-0.19155,-0.07306,0.20956,0.062255,0.29511
-0.19055,-0.074636,0.20886,0.061845,0.29527
-0.18955,-0.07621,0.20816,0.061429,0.29544
-0.18855,-0.07779,0.20747,0.061006,0.29559
-0.18755,-0.079364,0.20676,0.060581,0.29576
-0.18655,-0.080928,0.20605,0.060159,0.29594
-0.18555,-0.082491,0.20533,0.059731,0.29611
-0.18455,-0.08405,0.20462,0.059303,0.29629
-0.18355,-0.085606,0.2039,0.058881,0.29647
-0.18255,-0.08715,0.20318,0.058486,0.29664
-0.18155,-0.088688,0.20245,0.058093,0.29681
-0.18055,-0.090234,0.20173,0.057699,0.29699
-0.17954,-0.091786,0.20101,0.057295,0.29718
-0.17854,-0.09335,0.2003,0.056883,0.29736
-0.17754,-0.09491,0.19959,0.05647,0.29754
-0.17654,-0.09647,0.19888,0.056059,0.29772
-0.17554,-0.098025,0.19817,0.055647,0.29789
-0.17454,-0.099572,0.19745,0.055236,0.29804
-0.17354,-0.10112,0.19672,0.054823,0.29821
-0.17254,-0.10267,0.19598,0.054412,0.29837
-0.17154,-0.1042,0.19524,0.054004,0.29854
-0.17054,-0.10574,0.19449,0.053602,0.2987
-0.16954,-0.10727,0.19372,0.0532,0.29887
-0.16854,-0.10878,0.19296,0.052798,0.29903
-0.16754,-0.11031,0.1922,0.052392,0.29919
-0.16654,-0.11184,0.19142,0.05199,0.29933
-0.16554,-0.11337,0.19066,0.051583,0.29948
-0.16454,-0.11489,0.18989,0.051175,0.29962
-0.16354,-0.1164,0.18912,0.050767,0.29975
-0.16254,-0.1179,0.18835,0.050359,0.29988
-0.16154,-0.1194,0.18758,0.04995,0.30001
-0.16054,-0.12089,0.18682,0.049543,0.30014
-0.15954,-0.12236,0.18607,0.049137,0.30027
-0.15854,-0.12381,0.18532,0.048733,0.3004
-0.15754,-0.12526,0.18459,0.048331,0.30054
-0.15654,-0.1267,0.18386,0.047925,0.30067
-0.15554,-0.12817,0.18312,0.047526,0.30081
-0.15454,-0.12967,0.1824,0.047134,0.30095
-0.15354,-0.13113,0.18166,0.046766,0.30107
-0.15254,-0.13256,0.18092,0.046401,0.30119
-0.15154,-0.134,0.18018,0.046037,0.30131
-0.15054,-0.13543,0.17943,0.04567,0.30144
-0.14954,-0.13686,0.17869,0.045308,0.30157
-0.14854,-0.13827,0.17794,0.044944,0.3017
-0.14754,-0.13969,0.17718,0.044575,0.30185
-0.14654,-0.14111,0.17644,0.044207,0.302
-0.14554,-0.14251,0.17568,0.043835,0.30215
-0.14454,-0.14391,0.17493,0.043449,0.3023
-0.14354,-0.14529,0.17417,0.043036,0.30242
-0.14254,-0.14662,0.17343,0.042596,0.30252
-0.14154,-0.14795,0.1727,0.042179,0.30259
-0.14054,-0.14929,0.17193,0.041799,0.30263
-0.13953,-0.15064,0.17114,0.041407,0.30268
-0.13853,-0.15197,0.17035,0.041022,0.30273
-0.13753,-0.15328,0.16958,0.040655,0.30278
-0.13653,-0.1546,0.1688,0.040293,0.30285
-0.13553,-0.15591,0.16802,0.039931,0.30291
-0.13453,-0.15722,0.16725,0.03957,0.30299
-0.13353,-0.15852,0.1665,0.039215,0.30308
-0.13253,-0.15982,0.16576,0.038865,0.30317
-0.13153,-0.1611,0.16502,0.038511,0.30325
-0.13053,-0.16238,0.16429,0.038146,0.30334
-0.12953,-0.16365,0.16356,0.03778,0.30343
-0.12853,-0.16492,0.16282,0.037427,0.3035
-0.12753,-0.16618,0.16208,0.03707,0.30359
-0.12653,-0.16742,0.16132,0.036705,0.30366
-0.12553,-0.16865,0.16055,0.036338,0.30372
-0.12453,-0.16987,0.15979,0.03597,0.30379
-0.12353,-0.17109,0.15903,0.035596,0.30386
-0.12253,-0.17229,0.15828,0.03522,0.30392
-0.12153,-0.17349,0.15756,0.034829,0.30398
-0.12053,-0.17467,0.15686,0.034434,0.30404
-0.11953,-0.17585,0.15614,0.034059,0.30411
-0.11853,-0.17703,0.1554,0.033683,0.30418
-0.11753,-0.17819,0.15468,0.033305,0.30425
-0.11653,-0.17934,0.15397,0.032926,0.30429
-0.11553,-0.18047,0.15326,0.032563,0.30436
-0.11453,-0.18158,0.15256,0.032197,0.30443
-0.11353,-0.18268,0.15187,0.031824,0.3045
-0.11253,-0.18377,0.15118,0.031448,0.30456
-0.11153,-0.18486,0.1505,0.031079,0.30463
-0.11053,-0.18593,0.14984,0.030713,0.30468
-0.10953,-0.18699,0.14917,0.030346,0.30474
-0.10853,-0.18803,0.14849,0.029973,0.30479
-0.10753,-0.18905,0.14781,0.029598,0.30484
-0.10653,-0.19008,0.14713,0.029219,0.30489
-0.10553,-0.1911,0.14645,0.028845,0.30495
-0.10453,-0.19211,0.14577,0.028475,0.305
-0.10353,-0.19313,0.1451,0.028104,0.30506
-0.10253,-0.19416,0.14444,0.027735,0.3051
-0.10153,-0.19519,0.14378,0.027363,0.30515
-0.10053,-0.1962,0.14313,0.026989,0.30519
-0.099525,-0.19719,0.14249,0.026613,0.30522
-0.098525,-0.19818,0.14186,0.026241,0.30524
-0.097524,-0.19917,0.14123,0.025875,0.30526
-0.096524,-0.20015,0.14059,0.025513,0.30529
-0.095524,-0.20114,0.13995,0.025149,0.30532
-0.094524,-0.20213,0.13931,0.02479,0.30535
-0.093523,-0.20312,0.13868,0.024432,0.30539
-0.092523,-0.2041,0.13804,0.024078,0.30544
-0.091523,-0.20507,0.13741,0.023736,0.30549
-0.090523,-0.20604,0.13679,0.023401,0.30554
-0.089522,-0.20699,0.13618,0.023073,0.30558
-0.088522,-0.20792,0.13558,0.022743,0.30561
-0.087522,-0.20886,0.13497,0.022412,0.30564
-0.086522,-0.20979,0.13436,0.022082,0.30566
-0.085521,-0.2107,0.13375,0.021749,0.3057
-0.084521,-0.2116,0.13314,0.021398,0.30575
-0.083521,-0.21249,0.13253,0.021042,0.30579
-0.082521,-0.21337,0.13193,0.020685,0.30584
-0.08152,-0.21426,0.13127,0.020333,0.30587
-0.08052,-0.21515,0.13065,0.019982,0.30591
-0.07952,-0.21603,0.13002,0.019631,0.30594
-0.07852,-0.2169,0.1294,0.019285,0.30598
-0.077519,-0.21777,0.12881,0.018945,0.30601
-0.076519,-0.21863,0.12821,0.018606,0.30601
-0.075519,-0.21945,0.12764,0.018278,0.30601
-0.074519,-0.22026,0.12707,0.01794,0.306
-0.073518,-0.22107,0.1265,0.017602,0.30599
-0.072518,-0.22187,0.12594,0.017259,0.30599
-0.071518,-0.22267,0.12538,0.01691,0.30598
-0.070518,-0.22346,0.12482,0.016559,0.30598
-0.069517,-0.22423,0.12427,0.016204,0.30599
-0.068517,-0.22497,0.12373,0.015861,0.306
-0.067517,-0.22569,0.12321,0.015505,0.306
-0.066517,-0.2264,0.12269,0.015143,0.306
-0.065516,-0.22712,0.12218,0.014779,0.30601
-0.064516,-0.22784,0.12166,0.01441,0.30601
-0.063516,-0.22853,0.12119,0.014037,0.30601
-0.062516,-0.22921,0.12072,0.013671,0.30601
-0.061515,-0.22988,0.12027,0.0133,0.30599
-0.060515,-0.23053,0.11984,0.012923,0.30597
-0.059515,-0.23116,0.11944,0.012547,0.30598
-0.058515,-0.23176,0.11905,0.012179,0.30598
-0.057514,-0.23236,0.11866,0.011809,0.30597
-0.056514,-0.23295,0.11827,0.011443,0.30596
-0.055514,-0.23352,0.11788,0.011083,0.30595
-0.054514,-0.23406,0.11751,0.010724,0.30592
-0.053513,-0.23458,0.11713,0.010367,0.30591
-0.052513,-0.23512,0.11677,0.010007,0.30592
-0.051513,-0.23567,0.11641,0.0096429,0.30593
-0.050513,-0.23622,0.11604,0.0092769,0.30593
-0.049512,-0.23675,0.11569,0.0089251,0.30593
-0.048512,-0.23729,0.11535,0.008577,0.30593
-0.047512,-0.23779,0.11501,0.0082259,0.30594
-0.046512,-0.23828,0.11468,0.0078705,0.30596
-0.045511,-0.23876,0.11435,0.0075164,0.30598
-0.044511,-0.23926,0.11402,0.0071646,0.30599
-0.043511,-0.23977,0.11369,0.0068107,0.30599
-0.042511,-0.24027,0.11338,0.0064549,0.306
-0.04151,-0.24072,0.11307,0.0061096,0.30599
-0.04051,-0.24116,0.11277,0.0057691,0.30599
-0.03951,-0.24161,0.11246,0.0054242,0.30598
-0.03851,-0.24207,0.11216,0.0050733,0.30599
-0.037509,-0.24252,0.11187,0.0047241,0.30599
-0.036509,-0.24298,0.11158,0.0043771,0.306
-0.035509,-0.24344,0.1113,0.0040309,0.306
-0.034509,-0.24389,0.11102,0.0036852,0.30601
-0.033508,-0.24434,0.11075,0.0033347,0.30602
-0.032508,-0.24479,0.11048,0.0029856,0.30604
-0.031508,-0.24524,0.11022,0.0026409,0.30605
-0.030508,-0.24567,0.10996,0.0022957,0.30605
-0.029507,-0.2461,0.1097,0.0019525,0.30605
-0.028507,-0.24648,0.10949,0.0016147,0.30603
-0.027507,-0.24684,0.10929,0.0012824,0.30601
-0.026507,-0.24719,0.10908,0.00093756,0.30601
-0.025506,-0.24754,0.10888,0.00058713,0.30601
-0.024506,-0.24788,0.10868,0.00023527,0.30599
-0.023506,-0.24822,0.1085,-0.00011552,0.30595
-0.022506,-0.24856,0.10832,-0.00046372,0.30594
-0.021505,-0.2489,0.10814,-0.00081151,0.30593
-0.020505,-0.24922,0.10797,-0.0011661,0.30592
-0.019505,-0.24952,0.10783,-0.0015096,0.30591
-0.018505,-0.24979,0.10771,-0.0018432,0.3059
-0.017504,-0.25004,0.1076,-0.002174,0.3059
-0.016504,-0.25026,0.10751,-0.0025068,0.30588
-0.015504,-0.25046,0.10742,-0.0028252,0.30588
-0.014504,-0.25066,0.10734,-0.0031489,0.30586
-0.013503,-0.25085,0.10726,-0.0034791,0.30584
-0.012503,-0.25102,0.10719,-0.0038193,0.30583
-0.011503,-0.25119,0.10712,-0.0041538,0.30583
-0.010503,-0.25136,0.10705,-0.0044967,0.30584
-0.0095024,-0.2506,0.10663,-0.0048095,0.30484
-0.0085021,-0.2517,0.10692,-0.0051948,0.30586
-0.0075019,-0.25186,0.10687,-0.0055366,0.30588
-0.0065016,-0.25199,0.10681,-0.0058729,0.30588
-0.0055014,-0.2521,0.10678,-0.0062061,0.30588
-0.0045011,-0.25221,0.10677,-0.0065321,0.30587
-0.0035009,-0.2523,0.10678,-0.0068418,0.30584
-0.0025006,-0.25239,0.1068,-0.0071486,0.30578
-0.0015004,-0.25247,0.10682,-0.007457,0.30572
-0.00050013,-0.25253,0.10683,-0.0077737,0.30567
0.00050013,-0.25255,0.10685,-0.0080942,0.30561
0.0015004,-0.25255,0.10686,-0.008428,0.30556
0.0025006,-0.25253,0.10688,-0.0087894,0.30551
0.0035009,-0.25251,0.10689,-0.0091654,0.30549
0.0045011,-0.25249,0.10691,-0.0095358,0.30547
0.0055014,-0.25247,0.10692,-0.0098949,0.30545
0.0065016,-0.25241,0.10692,-0.010226,0.30544
0.0075019,-0.25232,0.10693,-0.010553,0.3054
0.0085021,-0.25223,0.10694,-0.010893,0.30537
0.0095024,-0.25213,0.10699,-0.011232,0.30533
0.010503,-0.25204,0.10703,-0.011566,0.30529
0.011503,-0.25196,0.10707,-0.011902,0.30525
0.012503,-0.25186,0.10713,-0.012243,0.30523
0.013503,-0.25175,0.10722,-0.01257,0.30521
0.014504,-0.2516,0.10733,-0.012872,0.3052
0.015504,-0.25143,0.10745,-0.013175,0.30517
0.016504,-0.25126,0.10756,-0.013499,0.30514
0.017504,-0.25108,0.10768,-0.013819,0.30512
0.018505,-0.2509,0.1078,-0.014138,0.3051
0.019505,-0.25072,0.10792,-0.014447,0.30509
0.020505,-0.25052,0.10805,-0.014761,0.3051
0.021505,-0.25028,0.10818,-0.015075,0.3051
0.022506,-0.25004,0.10833,-0.015402,0.3051
0.023506,-0.2498,0.1085,-0.015731,0.30507
0.024506,-0.24956,0.10867,-0.016058,0.30503
0.025506,-0.24932,0.10885,-0.016381,0.30499
0.026507,-0.24909,0.10903,-0.016707,0.30497
0.027507,-0.24882,0.10922,-0.017035,0.30495
0.028507,-0.24855,0.10943,-0.017354,0.3049
0.029507,-0.24827,0.10963,-0.017665,0.30485
0.030508,-0.24798,0.10985,-0.017971,0.30481
0.031508,-0.2477,0.11008,-0.018271,0.30476
0.032508,-0.24741,0.11028,-0.018562,0.30471
0.033508,-0.24713,0.1105,-0.018858,0.30467
0.034509,-0.24681,0.11073,-0.019154,0.30462
0.035509,-0.24648,0.11097,-0.019459,0.30458
0.036509,-0.24614,0.11124,-0.019765,0.30456
0.037509,-0.24577,0.11153,-0.020064,0.30451
0.03851,-0.2454,0.11183,-0.020361,0.30447
0.03951,-0.24504,0.11213,-0.020663,0.30443
0.04051,-0.24465,0.11244,-0.020976,0.30439
0.04151,-0.24426,0.11276,-0.021294,0.30435
0.042511,-0.24385,0.11308,-0.021609,0.30431
0.043511,-0.24343,0.11343,-0.021919,0.30426
0.044511,-0.243,0.11377,-0.02224,0.30422
0.045511,-0.24258,0.11412,-0.022558,0.30419
0.046512,-0.24216,0.11446,-0.022873,0.30416
0.047512,-0.24172,0.11482,-0.02319,0.30414
0.048512,-0.24125,0.11519,-0.023516,0.30412
0.049512,-0.24077,0.11555,-0.023847,0.30411
0.050513,-0.24025,0.11593,-0.024184,0.30409
0.051513,-0.23972,0.11631,-0.024536,0.30406
0.052513,-0.23918,0.1167,-0.024889,0.30403
0.053513,-0.23863,0.11709,-0.02524,0.304
0.054514,-0.23806,0.1175,-0.025581,0.30397
0.055514,-0.23749,0.11792,-0.025922,0.30394
0.056514,-0.23691,0.11834,-0.026256,0.30391
0.057514,-0.23631,0.11877,-0.026602,0.30388
0.058515,-0.23571,0.1192,-0.026949,0.30385
0.059515,-0.23511,0.11963,-0.02729,0.30382
0.060515,-0.23452,0.12006,-0.027625,0.30378
0.061515,-0.23391,0.12051,-0.027961,0.30374
0.062516,-0.23329,0.12097,-0.028304,0.30371
0.063516,-0.23265,0.12144,-0.028645,0.30366
0.064516,-0.23202,0.12191,-0.029003,0.30361
0.065516,-0.23138,0.12239,-0.029357,0.30356
0.066517,-0.23072,0.12289,-0.029711,0.30351
0.067517,-0.23006,0.12338,-0.03007,0.30346
0.068517,-0.22939,0.12389,-0.030434,0.3034
0.069517,-0.22871,0.12441,-0.03079,0.30336
0.070518,-0.22802,0.12493,-0.03114,0.30331
0.071518,-0.22733,0.12546,-0.031491,0.30325
0.072518,-0.22662,0.12599,-0.031848,0.30319
0.073518,-0.22592,0.12653,-0.032201,0.30313
0.074519,-0.2252,0.12709,-0.032565,0.30306
0.075519,-0.22448,0.12765,-0.032937,0.30299
0.076519,-0.22374,0.12823,-0.033305,0.30291
0.077519,-0.22298,0.1288,-0.033685,0.30284
0.07852,-0.22224,0.12936,-0.034054,0.30278
0.07952,-0.22148,0.12993,-0.034427,0.30271
0.08052,-0.22071,0.13051,-0.034808,0.30265
0.08152,-0.21994,0.13111,-0.035192,0.30259
0.082521,-0.21916,0.13169,-0.035567,0.30252
0.083521,-0.21837,0.13227,-0.035947,0.30245
0.084521,-0.21757,0.13286,-0.036329,0.30238
0.085521,-0.21676,0.13345,-0.036714,0.3023
0.086522,-0.21595,0.13405,-0.037089,0.30223
0.087522,-0.21513,0.13464,-0.037472,0.30216
0.088522,-0.21432,0.13524,-0.037854,0.30209
0.089522,-0.21351,0.13584,-0.038237,0.30201
0.090523,-0.21269,0.13646,-0.038615,0.30192
0.091523,-0.21186,0.13709,-0.038984,0.30184
0.092523,-0.21103,0.13771,-0.039353,0.30175
0.093523,-0.21018,0.13837,-0.039726,0.30166
0.094524,-0.20932,0.13902,-0.040099,0.30157
0.095524,-0.20845,0.13967,-0.040478,0.3015
0.096524,-0.20755,0.14034,-0.040861,0.30141
0.097524,-0.20664,0.141,-0.041241,0.30132
0.098525,-0.20572,0.14168,-0.041628,0.30122
0.099525,-0.20481,0.14238,-0.042009,0.30113
0.10053,-0.20389,0.14306,-0.042376,0.30103
0.10153,-0.20296,0.14374,-0.042751,0.30094
0.10253,-0.20202,0.14444,-0.04313,0.30083
0.10353,-0.20108,0.14514,-0.043507,0.30074
0.10453,-0.20013,0.14584,-0.043892,0.30064
0.10553,-0.19917,0.14655,-0.044273,0.30053
0.10653,-0.19822,0.14724,-0.044656,0.30042
0.10753,-0.19725,0.14795,-0.045037,0.3003
0.10853,-0.19626,0.14866,-0.045416,0.30018
0.10953,-0.19527,0.14937,-0.045803,0.30006
0.11053,-0.19425,0.15009,-0.046193,0.29994
0.11153,-0.19323,0.15079,-0.046577,0.29982
0.11253,-0.19221,0.1515,-0.046955,0.29969
0.11353,-0.1912,0.1522,-0.04735,0.29958
0.11453,-0.19018,0.15292,-0.04773,0.29946
0.11553,-0.18916,0.15364,-0.048116,0.29934
0.11653,-0.18811,0.15437,-0.0485,0.29923
0.11753,-0.18705,0.15511,-0.048896,0.29913
0.11853,-0.18598,0.15586,-0.049297,0.29902
0.11953,-0.1849,0.15661,-0.049702,0.29892
0.12053,-0.18382,0.15738,-0.050111,0.2988
0.12153,-0.18271,0.15816,-0.050494,0.29866
0.12253,-0.18161,0.15893,-0.050877,0.2985
0.12353,-0.18049,0.15971,-0.051271,0.29835
0.12453,-0.17936,0.1605,-0.051674,0.29821
0.12553,-0.17822,0.16129,-0.052064,0.29807
0.12653,-0.17708,0.16209,-0.052464,0.29794
0.12753,-0.17591,0.16289,-0.052869,0.29779
0.12853,-0.17474,0.16368,-0.053276,0.29764
0.12953,-0.17355,0.16446,-0.053685,0.29747
0.13053,-0.17235,0.16523,-0.054092,0.2973
0.13153,-0.17113,0.166,-0.054499,0.29714
0.13253,-0.16991,0.16679,-0.054892,0.29698
0.13353,-0.16868,0.16757,-0.055277,0.29684
0.13453,-0.16744,0.16836,-0.055644,0.29668
0.13553,-0.1662,0.16915,-0.056002,0.29652
0.13653,-0.16496,0.16995,-0.056351,0.29636
0.13753,-0.16372,0.17074,-0.056704,0.29619
0.13853,-0.16248,0.17154,-0.057074,0.29601
0.13953,-0.16122,0.17234,-0.05744,0.29583
0.14054,-0.15996,0.17312,-0.057811,0.29564
0.14154,-0.15869,0.1739,-0.058184,0.29547
0.14254,-0.1574,0.17469,-0.058562,0.2953
0.14354,-0.15611,0.17546,-0.05895,0.29513
0.14454,-0.15481,0.17624,-0.059334,0.29495
0.14554,-0.15349,0.17703,-0.05971,0.29479
0.14654,-0.15217,0.17782,-0.060086,0.29464
0.14754,-0.15085,0.17861,-0.060474,0.29448
0.14854,-0.14952,0.1794,-0.060869,0.29433
0.14954,-0.14819,0.1802,-0.061255,0.29417
0.15054,-0.14685,0.18099,-0.06164,0.294
0.15154,-0.1455,0.18179,-0.062017,0.29382
0.15254,-0.14416,0.1826,-0.062396,0.29366
0.15354,-0.1428,0.18341,-0.062779,0.29348
0.15454,-0.14142,0.18422,-0.063164,0.29329
0.15554,-0.14004,0.18503,-0.063552,0.29313
0.15654,-0.13865,0.18581,-0.063941,0.29294
0.15754,-0.13725,0.18659,-0.064331,0.29276
0.15854,-0.13583,0.18737,-0.064732,0.29258
0.15954,-0.13439,0.18811,-0.065139,0.29237
0.16054,-0.13295,0.18886,-0.065543,0.29217
0.16154,-0.1315,0.18961,-0.065948,0.29198
0.16254,-0.13004,0.19035,-0.06636,0.29177
0.16354,-0.12858,0.19109,-0.066769,0.29156
0.16454,-0.12711,0.19183,-0.067178,0.29135
0.16554,-0.12562,0.19257,-0.0676,0.29113
0.16654,-0.12413,0.1933,-0.068019,0.29091
0.16754,-0.12264,0.19406,-0.068438,0.29069
0.16854,-0.12114,0.19481,-0.068852,0.29046
0.16954,-0.11966,0.19557,-0.069255,0.29025
0.17054,-0.11817,0.19633,-0.069655,0.29003
0.17154,-0.11666,0.19709,-0.070048,0.28983
0.17254,-0.11514,0.19784,-0.070426,0.28963
0.17354,-0.11362,0.19858,-0.070816,0.28942
0.17454,-0.11209,0.1993,-0.071209,0.28921
0.17554,-0.11055,0.20002,-0.071599,0.289
0.17654,-0.10902,0.20072,-0.071981,0.28878
0.17754,-0.10747,0.20141,-0.072376,0.28857
0.17854,-0.10593,0.20209,-0.07279,0.28835
0.17954,-0.10438,0.20279,-0.073199,0.28813
0.18055,-0.10281,0.20348,-0.073603,0.28792
0.18155,-0.10121,0.20417,-0.074006,0.2877
0.18255,-0.099614,0.20486,-0.074408,0.2875
0.18355,-0.098006,0.20555,-0.074806,0.28729
0.18455,-0.096401,0.20625,-0.075222,0.28707
0.18555,-0.094801,0.20695,-0.07564,0.28686
0.18655,-0.093198,0.20763,-0.076049,0.28664
0.18755,-0.091597,0.20831,-0.076455,0.2864
0.18855,-0.09,0.20899,-0.076861,0.28617
0.18955,-0.088409,0.20966,-0.077263,0.28595
0.19055,-0.086814,0.21032,-0.077662,0.28572
0.19155,-0.085222,0.21098,-0.078066,0.28548
0.19255,-0.083626,0.21163,-0.078469,0.28525
0.19355,-0.082027,0.21228,-0.078869,0.28502
0.19455,-0.080427,0.21291,-0.079257,0.2848
0.19555,-0.078818,0.21353,-0.079644,0.28459
0.19655,-0.0772,0.21415,-0.080033,0.28437
0.19755,-0.075585,0.21477,-0.080427,0.28416
0.19855,-0.073971,0.21539,-0.080824,0.28393
0.19955,-0.072351,0.21602,-0.081238,0.28369
0.20055,-0.070722,0.21666,-0.081663,0.28346
0.20155,-0.069089,0.21731,-0.082097,0.28323
0.20255,-0.067458,0.21796,-0.082537,0.28299
0.20355,-0.065822,0.2186,-0.082977,0.28276
0.20455,-0.064188,0.21923,-0.083414,0.28253
0.20555,-0.062555,0.21987,-0.083851,0.28231
0.20655,-0.060922,0.2205,-0.084286,0.28208
0.20755,-0.059284,0.22113,-0.084719,0.28185
0.20855,-0.057633,0.22175,-0.085148,0.28162
0.20955,-0.055973,0.22237,-0.085578,0.28138
0.21055,-0.054304,0.22297,-0.086008,0.28114
0.21155,-0.052629,0.22357,-0.086438,0.28091
0.21255,-0.050955,0.22418,-0.086873,0.28068
0.21355,-0.049283,0.2248,-0.087308,0.28044
0.21455,-0.047604,0.22538,-0.087747,0.28021
0.21555,-0.045911,0.22596,-0.088175,0.27998
0.21655,-0.044215,0.22653,-0.088602,0.27976
0.21755,-0.042519,0.22709,-0.089028,0.27953
0.21855,-0.040825,0.22764,-0.089455,0.27931
0.21955,-0.039123,0.22819,-0.089891,0.27908
0.22056,-0.037421,0.22874,-0.090332,0.27886
0.22156,-0.035714,0.2293,-0.090776,0.27863
0.22256,-0.034,0.22986,-0.091221,0.2784
0.22356,-0.032279,0.23042,-0.091664,0.27817
0.22456,-0.030563,0.23099,-0.092103,0.27792
0.22556,-0.028847,0.23157,-0.09254,0.27768
0.22656,-0.027128,0.23214,-0.09298,0.27743
0.22756,-0.025401,0.2327,-0.093419,0.27719
0.22856,-0.023665,0.23324,-0.093848,0.27696
0.22956,-0.021923,0.23377,-0.094287,0.27672
0.23056,-0.020183,0.23428,-0.094733,0.27648
0.23156,-0.018445,0.23479,-0.095182,0.27624
0.23256,-0.016707,0.23528,-0.095634,0.27601
0.23356,-0.014972,0.23577,-0.096085,0.27579
0.23456,-0.013242,0.23624,-0.096539,0.27556
0.23556,-0.011514,0.23669,-0.096993,0.27532
0.23656,-0.009793,0.23715,-0.097449,0.27505
0.23756,-0.0080699,0.23759,-0.097909,0.27482
0.23856,-0.0063456,0.23803,-0.098381,0.27456
0.23956,-0.0046105,0.23846,-0.098859,0.2743
0.24056,-0.00287,0.23888,-0.099338,0.27405
0.24156,-0.0011284,0.23929,-0.099817,0.27379
0.24256,0.00061395,0.23969,-0.1003,0.27352
0.24356,0.002365,0.2401,-0.10075,0.27326
0.24456,0.0041139,0.2405,-0.10121,0.27301
0.24556,0.0058676,0.24089,-0.10167,0.27277
0.24656,0.0076204,0.24127,-0.10213,0.27252
0.24756,0.0093737,0.24164,-0.10259,0.27228
0.24856,0.011133,0.242,-0.10306,0.27203
0.24956,0.012893,0.24235,-0.10354,0.27178
0.25056,0.014652,0.24271,-0.10401,0.27154
0.25156,0.016417,0.24304,-0.10449,0.27129
0.25256,0.01818,0.24337,-0.10496,0.27104
0.25356,0.019942,0.24369,-0.10544,0.2708
0.25456,0.021702,0.244,-0.10593,0.27055
0.25556,0.023462,0.2443,-0.10642,0.27031
0.25656,0.025225,0.24458,-0.10691,0.27009
0.25756,0.026999,0.24488,-0.10739,0.26984
0.25856,0.028777,0.24517,-0.10788,0.26957
0.25956,0.030558,0.24546,-0.10837,0.26931
0.26057,0.032343,0.24574,-0.10887,0.26905
0.26157,0.03413,0.24601,-0.10936,0.26877
0.26257,0.035919,0.24629,-0.10986,0.26851
0.26357,0.037713,0.24655,-0.11036,0.26825
0.26457,0.039508,0.2468,-0.11086,0.26796
0.26557,0.041309,0.24706,-0.11136,0.2677
0.26657,0.043114,0.24731,-0.11187,0.26745
0.26757,0.044917,0.24754,-0.11238,0.26716
0.26857,0.046701,0.24776,-0.1129,0.26691
0.26957,0.048483,0.24799,-0.11342,0.26666
0.27057,0.050274,0.2482,-0.11395,0.2664
0.27157,0.052072,0.24841,-0.11449,0.26615
0.27257,0.05387,0.24864,-0.11502,0.26591
0.27357,0.055675,0.24888,-0.11557,0.26566
0.27457,0.057488,0.24912,-0.11611,0.26542
0.27557,0.059301,0.24934,-0.11667,0.26518
0.27657,0.061116,0.24956,-0.11722,0.26494
0.27757,0.062929,0.24977,-0.11777,0.2647
0.27857,0.064741,0.24999,-0.11832,0.26445
0.27957,0.066554,0.25019,-0.11888,0.26422
0.28057,0.068366,0.25039,-0.11943,0.264
0.28157,0.070185,0.25056,-0.11999,0.26375
0.28257,0.072,0.25072,-0.12055,0.26347
0.28357,0.073821,0.25088,-0.12111,0.26321
0.28457,0.075646,0.25104,-0.12167,0.26294
0.28557,0.077474,0.25121,-0.12223,0.2627
0.28657,0.079303,0.25136,-0.12279,0.26244
0.28757,0.081139,0.25152,-0.12335,0.26219
0.28857,0.082977,0.25167,-0.12392,0.26194
0.28957,0.084815,0.25181,-0.12449,0.26169
0.29057,0.086659,0.25195,-0.12506,0.26146
0.29157,0.088519,0.25208,-0.12563,0.26123
0.29257,0.090388,0.25224,-0.1262,0.261
0.29357,0.092262,0.25238,-0.12676,0.26077
0.29457,0.094143,0.25254,-0.12734,0.26054
0.29557,0.096012,0.25265,-0.12793,0.26027
0.29657,0.097876,0.25277,-0.12852,0.25999
0.29757,0.09974,0.2529,-0.12911,0.25972
0.29857,0.10161,0.25301,-0.12971,0.25945
0.29957,0.10349,0.25313,-0.13031,0.25918
0.30058,0.10536,0.25325,-0.13091,0.25891
0.30158,0.10725,0.25336,-0.13151,0.25864
0.30258,0.10914,0.25347,-0.13211,0.25839
0.30358,0.11102,0.25357,-0.13271,0.25814
0.30458,0.11292,0.25368,-0.13332,0.25789
0.30558,0.11483,0.25378,-0.13393,0.25765
0.30658,0.11673,0.25386,-0.13453,0.25741
0.30758,0.11865,0.25395,-0.13516,0.25715
0.30858,0.12058,0.25404,-0.13578,0.25689
0.30958,0.12252,0.25413,-0.13641,0.25663
0.31058,0.12446,0.25421,-0.13705,0.25636
0.31158,0.12642,0.2543,-0.13769,0.25612
0.31258,0.12839,0.25439,-0.13833,0.25587
0.31358,0.13035,0.25449,-0.13897,0.25563
0.31458,0.13232,0.25458,-0.13962,0.2554
0.31558,0.1343,0.25467,-0.14026,0.25516
0.31658,0.13627,0.25476,-0.14092,0.25493
0.31758,0.13825,0.25486,-0.14157,0.25472
0.31858,0.14024,0.25495,-0.14224,0.25447
0.31958,0.14223,0.25506,-0.14291,0.25423
0.32058,0.14424,0.25516,-0.14359,0.25401
0.32158,0.14626,0.25526,-0.14427,0.25378
0.32258,0.14828,0.25536,-0.14495,0.25354
0.32358,0.15031,0.25545,-0.14563,0.2533
0.32458,0.15234,0.25553,-0.14632,0.25307
0.32558,0.15437,0.25564,-0.14701,0.25283
0.32658,0.15641,0.25574,-0.14772,0.25259
0.32758,0.15844,0.25585,-0.14843,0.25237
0.32858,0.16048,0.25597,-0.14914,0.25213
0.32958,0.16252,0.2561,-0.14984,0.25191
0.33058,0.16455,0.25623,-0.15055,0.25168
0.33158,0.1666,0.25637,-0.15126,0.25144
0.33258,0.16865,0.25653,-0.15197,0.25121
0.33358,0.17069,0.25669,-0.15267,0.25099
0.33458,0.17275,0.25685,-0.15337,0.25076
0.33558,0.17481,0.25701,-0.15407,0.25052
0.33658,0.17688,0.25716,-0.15477,0.25028
0.33758,0.17896,0.25731,-0.15547,0.25003
0.33858,0.18105,0.25746,-0.15617,0.24978
0.33958,0.18314,0.25762,-0.15687,0.24953
0.34059,0.18523,0.25777,-0.15756,0.24928
0.34159,0.18734,0.25792,-0.15825,0.24903
0.34259,0.18946,0.25806,-0.15895,0.24878
0.34359,0.19158,0.25823,-0.15965,0.24854
0.34459,0.19371,0.25838,-0.16035,0.24831
0.34559,0.19585,0.25855,-0.16105,0.24808
0.34659,0.198,0.25872,-0.16176,0.24783
0.34759,0.20015,0.25891,-0.16247,0.2476
0.34859,0.20232,0.2591,-0.16318,0.24736
0.34959,0.20449,0.25931,-0.16389,0.24712
0.35059,0.20668,0.25954,-0.16461,0.24688
0.35159,0.20888,0.25977,-0.16534,0.24665
0.35259,0.2111,0.26002,-0.16607,0.24643
0.35359,0.21333,0.26028,-0.16681,0.2462
0.35459,0.21555,0.26055,-0.16756,0.24595
0.35559,0.21779,0.26082,-0.1683,0.24571
0.35659,0.22004,0.26109,-0.16905,0.24548
0.35759,0.2223,0.26138,-0.1698,0.24524
0.35859,0.22456,0.26168,-0.17055,0.245
0.35959,0.22683,0.26198,-0.1713,0.24474
0.36059,0.22911,0.2623,-0.17206,0.2445
0.36159,0.23141,0.26261,-0.17282,0.24425
0.36259,0.23371,0.26292,-0.17358,0.244
0.36359,0.23603,0.26324,-0.17434,0.24376
0.36459,0.23836,0.26356,-0.1751,0.24352
0.36559,0.2407,0.2639,-0.17587,0.24328
0.36659,0.24304,0.26424,-0.17665,0.24304
0.36759,0.24539,0.26458,-0.17743,0.2428
0.36859,0.24775,0.26493,-0.1782,0.24256
0.36959,0.25013,0.26527,-0.17898,0.24233
0.37059,0.25251,0.26563,-0.17977,0.24209
0.37159,0.2549,0.26598,-0.18055,0.24184
0.37259,0.2573,0.26632,-0.18133,0.24159
0.37359,0.25972,0.26665,-0.18211,0.24134
0.37459,0.26214,0.26698,-0.1829,0.24108
0.37559,0.26458,0.2673,-0.18368,0.24082
0.37659,0.26703,0.26762,-0.18448,0.24056
0.37759,0.26949,0.26794,-0.18528,0.24029
0.37859,0.27196,0.26827,-0.18609,0.24001
0.37959,0.27444,0.26861,-0.18689,0.23974
0.3806,0.27693,0.26895,-0.1877,0.23947
0.3816,0.27943,0.26929,-0.18849,0.23919
0.3826,0.28195,0.26963,-0.18929,0.23891
0.3836,0.28448,0.26999,-0.19008,0.23862
0.3846,0.28703,0.27035,-0.19088,0.23833
0.3856,0.28957,0.27074,-0.19167,0.23803
0.3866,0.29213,0.27111,-0.19247,0.23773
0.3876,0.29471,0.27147,-0.19327,0.23742
0.3886,0.29731,0.27185,-0.19408,0.2371
0.3896,0.29992,0.27222,-0.19489,0.23678
0.3906,0.30255,0.27261,-0.1957,0.23648
0.3916,0.30517,0.27299,-0.19652,0.23616
0.3926,0.3078,0.27337,-0.19734,0.23584
0.3936,0.31044,0.27374,-0.19815,0.2355
0.3946,0.31308,0.27411,-0.19896,0.23515
0.3956,0.31573,0.27447,-0.19978,0.23481
0.3966,0.3184,0.27485,-0.20059,0.23445
0.3976,0.32106,0.27522,-0.20141,0.23409
0.3986,0.32374,0.27559,-0.20221,0.23374
0.3996,0.32642,0.27594,-0.20302,0.23339
0.4006,0.3291,0.27632,-0.20383,0.23303
0.4016,0.33179,0.27668,-0.20463,0.23268
0.4026,0.33449,0.27704,-0.20544,0.23231
0.4036,0.33719,0.2774,-0.20625,0.23193
0.4046,0.33991,0.27776,-0.20705,0.23153
0.4056,0.34263,0.27812,-0.20785,0.23113
0.4066,0.34536,0.27847,-0.20866,0.23073
0.4076,0.3481,0.2788,-0.20949,0.23031
0.4086,0.35084,0.27913,-0.21031,0.2299
0.4096,0.3536,0.27947,-0.21113,0.22948
0.4106,0.35637,0.2798,-0.21196,0.22905
0.4116,0.35916,0.28011,-0.21278,0.22862
0.4126,0.36195,0.28044,-0.2136,0.22819
0.4136,0.36475,0.28075,-0.21443,0.22778
0.4146,0.36755,0.28108,-0.21524,0.22733
0.4156,0.37036,0.28138,-0.21606,0.2269
0.4166,0.37319,0.28167,-0.21687,0.22645
0.4176,0.37602,0.28196,-0.21769,0.22601
0.4186,0.37886,0.28225,-0.2185,0.22556
0.4196,0.38035,0.2816,-0.21842,0.22429
0.42061,0.38459,0.28284,-0.22013,0.22466
0.42161,0.38747,0.28312,-0.22094,0.22421
0.42261,0.39035,0.28341,-0.22176,0.22374
0.42361,0.39324,0.28369,-0.22256,0.22327
0.42461,0.39613,0.28398,-0.22336,0.2228
0.42561,0.39904,0.28427,-0.22416,0.22231
0.42661,0.40195,0.28455,-0.22496,0.22182
0.42761,0.40487,0.28482,-0.22574,0.22134
0.42861,0.40781,0.2851,-0.22652,0.22085
0.42961,0.41075,0.28537,-0.22729,0.22036
0.43061,0.41371,0.28563,-0.22804,0.21985
0.43161,0.41668,0.28591,-0.22879,0.21935
0.43261,0.41966,0.28619,-0.22954,0.21885
0.43361,0.42266,0.28647,-0.23029,0.21834
0.43461,0.42569,0.28675,-0.23104,0.21785
0.43561,0.42872,0.28703,-0.2318,0.21734
0.43661,0.43176,0.2873,-0.23256,0.21682
0.43761,0.43481,0.28757,-0.23331,0.21629
0.43861,0.43786,0.28782,-0.23406,0.21576
0.43961,0.44091,0.28806,-0.2348,0.21521
0.44061,0.44396,0.2883,-0.23554,0.21467
0.44161,0.44701,0.28853,-0.23627,0.21412
0.44261,0.45008,0.28874,-0.237,0.21356
0.44361,0.45315,0.28893,-0.23772,0.21302
0.44461,0.45623,0.28913,-0.23844,0.21246
0.44561,0.45933,0.28932,-0.23915,0.21188
0.44661,0.46243,0.28949,-0.23986,0.21131
0.44761,0.46555,0.28967,-0.24057,0.21069
0.44861,0.46869,0.28984,-0.24127,0.21011
0.44961,0.47184,0.28998,-0.24197,0.20951
0.45061,0.47499,0.29014,-0.24268,0.2089
0.45161,0.47816,0.29028,-0.24338,0.2083
0.45261,0.48133,0.29041,-0.24407,0.2077
0.45361,0.48452,0.29054,-0.24477,0.20708
0.45461,0.4877,0.29064,-0.24547,0.20645
0.45561,0.4909,0.29073,-0.24616,0.20581
0.45661,0.4941,0.29082,-0.24686,0.20515
0.45761,0.49732,0.2909,-0.24755,0.20449
0.45861,0.50055,0.29096,-0.24824,0.20382
0.45961,0.50379,0.29103,-0.24893,0.20316
0.46062,0.50706,0.29109,-0.24961,0.20248
0.46162,0.51035,0.29115,-0.2503,0.20179
0.46262,0.51365,0.29122,-0.25097,0.2011
0.46362,0.51696,0.29128,-0.25164,0.20041
0.46462,0.52028,0.29135,-0.25229,0.19971
0.46562,0.52361,0.29142,-0.25293,0.19901
0.46662,0.52694,0.2915,-0.25357,0.1983
0.46762,0.53029,0.29158,-0.2542,0.1976
0.46862,0.53364,0.29165,-0.25482,0.19689
0.46962,0.537,0.29171,-0.25543,0.19618
0.47062,0.54038,0.29177,-0.25603,0.19547
0.47162,0.54375,0.29182,-0.25662,0.19476
0.47262,0.54713,0.29184,-0.25721,0.19404
0.47362,0.55052,0.29185,-0.2578,0.19333
0.47462,0.5539,0.29185,-0.25838,0.19261
0.47562,0.55729,0.29184,-0.25896,0.19189
0.47662,0.56071,0.2918,-0.25954,0.19117
0.47762,0.56414,0.29176,-0.26012,0.19045
0.47862,0.56758,0.2917,-0.2607,0.18974
0.47962,0.57102,0.29163,-0.26127,0.18903
0.48062,0.57448,0.29153,-0.26184,0.1883
0.48162,0.57794,0.29141,-0.26241,0.18758
0.48262,0.58141,0.29127,-0.26298,0.18685
0.48362,0.5849,0.29111,-0.26355,0.18612
0.48462,0.58839,0.29092,-0.26412,0.1854
0.48562,0.59188,0.29071,-0.26469,0.18467
0.48662,0.59539,0.29047,-0.26526,0.18392
0.48762,0.59889,0.29022,-0.26583,0.18317
0.48862,0.6024,0.28996,-0.26639,0.18242
0.48962,0.60592,0.28968,-0.26695,0.18166
0.49062,0.60944,0.28938,-0.26751,0.1809
0.49162,0.61296,0.28909,-0.26806,0.18015
0.49262,0.61649,0.28879,-0.26859,0.17939
0.49362,0.62002,0.28847,-0.26912,0.17862
0.49462,0.62356,0.28813,-0.26963,0.17785
0.49562,0.62709,0.28777,-0.27013,0.17708
0.49662,0.63064,0.28741,-0.27061,0.17632
0.49762,0.63419,0.28708,-0.27108,0.17556
0.49862,0.63775,0.28672,-0.27154,0.1748
0.49962,0.64134,0.28633,-0.27199,0.17404
0.50063,0.64494,0.28594,-0.27243,0.17327
0.50163,0.64854,0.28553,-0.27286,0.1725
0.50263,0.65216,0.28511,-0.27329,0.17173
0.50363,0.65579,0.28465,-0.2737,0.17097
0.50463,0.65943,0.28419,-0.2741,0.1702
0.50563,0.66309,0.28371,-0.27448,0.16945
0.50663,0.66676,0.28325,-0.27485,0.16869
0.50763,0.67044,0.28276,-0.27521,0.16794
0.50863,0.67414,0.28226,-0.27556,0.16717
0.50963,0.67786,0.28174,-0.27591,0.16642
0.51063,0.68158,0.28123,-0.27625,0.16566
0.51163,0.68531,0.28068,-0.27658,0.16489
0.51263,0.68904,0.28012,-0.27691,0.16413
0.51363,0.69277,0.27955,-0.27723,0.16338
0.51463,0.6965,0.27896,-0.27754,0.16262
0.51563,0.70022,0.27835,-0.27785,0.16186
0.51663,0.70394,0.27773,-0.27815,0.16111
0.51763,0.70765,0.27708,-0.27845,0.16035
0.51863,0.71137,0.27642,-0.27874,0.15959
0.51963,0.7151,0.27573,-0.27902,0.15882
0.52063,0.71882,0.27506,-0.2793,0.15808
0.52163,0.72254,0.27435,-0.27957,0.15731
0.52263,0.72629,0.2736,-0.27985,0.15654
0.52363,0.73004,0.27283,-0.28012,0.15577
0.52463,0.73379,0.27205,-0.28038,0.155
0.52563,0.73755,0.27123,-0.28063,0.15422
0.52663,0.74132,0.27039,-0.28088,0.15343
0.52763,0.74508,0.26957,-0.28111,0.15266
0.52863,0.74884,0.26871,-0.28133,0.15188
0.52963,0.75261,0.26785,-0.28155,0.15111
0.53063,0.75637,0.26698,-0.28175,0.15034
0.53163,0.76013,0.2661,-0.28195,0.14957
0.53263,0.76389,0.26519,-0.28214,0.14879
0.53363,0.76763,0.26427,-0.28231,0.148
0.53463,0.77136,0.26334,-0.28248,0.14723
0.53563,0.7751,0.26241,-0.28263,0.14646
0.53663,0.77884,0.26145,-0.28278,0.14569
0.53763,0.78258,0.26049,-0.28291,0.1449
0.53863,0.78632,0.25951,-0.28305,0.14412
0.53963,0.79006,0.25852,-0.28317,0.14334
0.54064,0.7938,0.25751,-0.28329,0.14256
0.54164,0.79753,0.25649,-0.28341,0.14178
0.54264,0.80125,0.25545,-0.28351,0.141
0.54364,0.80498,0.2544,-0.28362,0.14023
0.54464,0.8087,0.25332,-0.28371,0.13944
0.54564,0.81242,0.25224,-0.2838,0.13867
0.54664,0.81614,0.25114,-0.28389,0.13789
0.54764,0.81986,0.25002,-0.28397,0.13712
0.54864,0.82357,0.24889,-0.28405,0.13635
0.54964,0.82728,0.24776,-0.28412,0.13559
0.55064,0.83097,0.2466,-0.28418,0.13481
0.55164,0.83467,0.24544,-0.28424,0.13404
0.55264,0.83835,0.24428,-0.28429,0.13327
0.55364,0.84203,0.24309,-0.28434,0.1325
0.55464,0.8457,0.24189,-0.28438,0.13173
0.55564,0.84937,0.24067,-0.28442,0.13096
0.55664,0.85303,0.23943,-0.28444,0.13019
0.55764,0.85667,0.23818,-0.28446,0.12943
0.55864,0.8603,0.23692,-0.28447,0.12867
0.55964,0.86392,0.23563,-0.28447,0.12791
0.56064,0.86754,0.23433,-0.28446,0.12715
0.56164,0.87115,0.23302,-0.28444,0.1264
0.56264,0.87475,0.23171,-0.28442,0.12565
0.56364,0.87833,0.23036,-0.28438,0.1249
0.56464,0.88191,0.22902,-0.28433,0.12416
0.56564,0.88547,0.22768,-0.28427,0.12342
0.56664,0.889,0.22636,-0.28419,0.12268
0.56764,0.89252,0.22501,-0.2841,0.12194
0.56864,0.89602,0.22364,-0.284,0.12123
0.56964,0.8995,0.22233,-0.28388,0.1205
0.57064,0.90296,0.221,-0.28375,0.11978
0.57164,0.90642,0.21967,-0.28361,0.11904
0.57264,0.90987,0.21833,-0.28347,0.11832
0.57364,0.91331,0.21698,-0.28332,0.11759
0.57464,0.91674,0.21562,-0.28316,0.11687
0.57564,0.92017,0.21424,-0.283,0.11615
0.57664,0.9236,0.21284,-0.28283,0.11543
0.57764,0.92701,0.21144,-0.28266,0.11471
0.57864,0.93041,0.21003,-0.28248,0.11399
0.57964,0.9338,0.20861,-0.2823,0.11328
0.58065,0.93718,0.20719,-0.28211,0.11256
0.58165,0.94055,0.20575,-0.28192,0.11183
0.58265,0.94392,0.20432,-0.28173,0.11112
0.58365,0.94727,0.20285,-0.28152,0.11041
0.58465,0.95063,0.20136,-0.28132,0.10969
0.58565,0.95398,0.19986,-0.28111,0.10897
0.58665,0.95732,0.19836,-0.28089,0.10826
0.58765,0.96065,0.19683,-0.28067,0.10756
0.58865,0.96397,0.1953,-0.28045,0.10686
0.58965,0.96728,0.19377,-0.28022,0.10615
0.59065,0.97057,0.19224,-0.27998,0.10544
0.59165,0.97384,0.19071,-0.27974,0.10475
0.59265,0.9771,0.18918,-0.27948,0.10404
0.59365,0.98033,0.18766,-0.27921,0.10334
0.59465,0.98354,0.18614,-0.27894,0.10264
0.59565,0.98673,0.18462,-0.27865,0.10195
0.59665,0.9899,0.18311,-0.27836,0.10126
0.59765,0.99305,0.1816,-0.27806,0.10057
0.59865,0.99618,0.18009,-0.27775,0.099892
0.59965,0.99929,0.17858,-0.27743,0.099201
0.60065,1.0024,0.17707,-0.27711,0.09853
0.60165,1.0054,0.17556,-0.27677,0.097862
0.60265,1.0085,0.17404,-0.27643,0.097182
0.60365,1.0116,0.17252,-0.27608,0.096508
0.60465,1.0146,0.17102,-0.27572,0.095845
0.60565,1.0176,0.16953,-0.27536,0.095178
0.60665,1.0205,0.16806,-0.27498,0.094526
0.60765,1.0234,0.1666,-0.27459,0.093878
0.60865,1.0263,0.16515,-0.2742,0.09323
0.60965,1.0292,0.16369,-0.27381,0.092592
0.61065,1.0321,0.16224,-0.27341,0.091939
0.61165,1.0349,0.1608,-0.273,0.091299
0.61265,1.0377,0.15935,-0.27259,0.090664
0.61365,1.0406,0.15791,-0.27217,0.090031
0.61465,1.0434,0.15646,-0.27174,0.089399
0.61565,1.0461,0.15502,-0.27132,0.088766
0.61665,1.0489,0.15358,-0.27089,0.088135
0.61765,1.0517,0.15213,-0.27045,0.087508
0.61865,1.0544,0.15068,-0.27002,0.086886
0.61965,1.0571,0.14922,-0.26959,0.086261
0.62066,1.0598,0.14776,-0.26915,0.085634
0.62166,1.0625,0.1463,-0.2687,0.085014
0.62266,1.0652,0.14485,-0.26826,0.084399
0.62366,1.0678,0.1434,-0.26781,0.083785
0.62466,1.0704,0.14195,-0.26735,0.083177
0.62566,1.073,0.1405,-0.26688,0.08257
0.62666,1.0756,0.13906,-0.26641,0.081971
0.62766,1.0782,0.13763,-0.26594,0.081373
0.62866,1.0807,0.1362,-0.26546,0.08078
0.62966,1.0832,0.13478,-0.26497,0.080192
0.63066,1.0857,0.13336,-0.26447,0.079608
0.63166,1.0882,0.13194,-0.26397,0.079028
0.63266,1.0906,0.13054,-0.26347,0.078449
0.63366,1.093,0.12914,-0.26296,0.077876
0.63466,1.0954,0.12775,-0.26245,0.077303
0.63566,1.0978,0.12637,-0.26194,0.076733
0.63666,1.1001,0.125,-0.26142,0.076168
0.63766,1.1024,0.12365,-0.26089,0.075608
0.63866,1.1047,0.12233,-0.26036,0.075053
0.63966,1.1069,0.12102,-0.25982,0.074504
0.64066,1.1091,0.11971,-0.25928,0.073959
0.64166,1.1113,0.11843,-0.25874,0.07342
0.64266,1.1134,0.11717,-0.25819,0.072884
0.64366,1.1155,0.11592,-0.25763,0.072352
0.64466,1.1176,0.1147,-0.25708,0.071826
0.64566,1.1196,0.11351,-0.25651,0.071302
0.64666,1.1216,0.11231,-0.25594,0.070785
0.64766,1.1236,0.11114,-0.25537,0.070271
0.64866,1.1256,0.10998,-0.25479,0.069758
0.64966,1.1275,0.10883,-0.25421,0.069251
0.65066,1.1294,0.1077,-0.25363,0.068745
0.65166,1.1313,0.10658,-0.25305,0.068244
0.65266,1.1332,0.10545,-0.25246,0.067744
0.65366,1.135,0.10435,-0.25187,0.067242
0.65466,1.1369,0.10325,-0.25128,0.066745
0.65566,1.1387,0.10215,-0.25069,0.066248
0.65666,1.1405,0.10105,-0.2501,0.065753
0.65766,1.1423,0.099958,-0.24951,0.065262
0.65866,1.1441,0.098872,-0.24892,0.06477
0.65966,1.1458,0.097781,-0.24833,0.064281
0.66067,1.1476,0.096698,-0.24774,0.063795
0.66167,1.1493,0.095612,-0.24714,0.06331
0.66267,1.151,0.094533,-0.24655,0.062827
0.66367,1.1527,0.093473,-0.24595,0.062348
0.66467,1.1544,0.092415,-0.24536,0.06187
0.66567,1.1561,0.091354,-0.24476,0.061394
0.66667,1.1577,0.090298,-0.24416,0.060923
0.66767,1.1594,0.089248,-0.24356,0.060457
0.66867,1.161,0.08822,-0.24296,0.059992
0.66967,1.1626,0.087187,-0.24235,0.059532
0.67067,1.1641,0.086172,-0.24175,0.059075
0.67167,1.1657,0.085168,-0.24114,0.058624
0.67267,1.1672,0.08417,-0.24053,0.058182
0.67367,1.1687,0.083204,-0.23993,0.057744
0.67467,1.1701,0.082238,-0.23932,0.057307
0.67567,1.1716,0.081295,-0.23872,0.056879
0.67667,1.173,0.08038,-0.23811,0.05646
0.67767,1.1743,0.079475,-0.2375,0.056047
0.67867,1.1757,0.078584,-0.23689,0.055637
0.67967,1.177,0.077691,-0.23628,0.055232
0.68067,1.1782,0.076829,-0.23567,0.054829
0.68167,1.1795,0.075981,-0.23506,0.054429
0.68267,1.1807,0.075143,-0.23444,0.054037
0.68367,1.1819,0.074311,-0.23383,0.053649
0.68467,1.1831,0.073497,-0.23321,0.053265
0.68567,1.1843,0.072686,-0.2326,0.052886
0.68667,1.1854,0.071889,-0.23198,0.052508
0.68767,1.1865,0.071084,-0.23137,0.052128
0.68867,1.1876,0.070293,-0.23075,0.051752
0.68967,1.1887,0.069516,-0.23014,0.051377
0.69067,1.1898,0.06874,-0.22952,0.051009
0.69167,1.1908,0.067963,-0.22891,0.05064
0.69267,1.1919,0.067214,-0.22829,0.050272
0.69367,1.1929,0.066461,-0.22768,0.049907
0.69467,1.1939,0.065716,-0.22706,0.049546
0.69567,1.1949,0.064991,-0.22645,0.049184
0.69667,1.1959,0.064258,-0.22584,0.048825
0.69767,1.1968,0.063524,-0.22523,0.048466
0.69867,1.1978,0.062814,-0.22462,0.048107
0.69967,1.1987,0.06211,-0.22402,0.047756
0.70068,1.1996,0.061415,-0.22341,0.047407
0.70168,1.2005,0.060741,-0.22281,0.047056
0.70268,1.2014,0.060055,-0.2222,0.046711
0.70368,1.2022,0.059385,-0.2216,0.046366
0.70468,1.2031,0.05874,-0.221,0.046022
0.70568,1.2039,0.058085,-0.22041,0.045685
0.70668,1.2047,0.057438,-0.21981,0.04535
0.70768,1.2055,0.056815,-0.21921,0.045016
0.70868,1.2063,0.056182,-0.21861,0.044691
0.70968,1.207,0.055565,-0.21802,0.044369
0.71068,1.2078,0.054972,-0.21743,0.044049
0.71168,1.2085,0.054372,-0.21684,0.043735
0.71268,1.2092,0.053792,-0.21625,0.043426
0.71368,1.2099,0.053212,-0.21566,0.043118
0.71468,1.2105,0.052658,-0.21507,0.042813
0.71568,1.2112,0.052102,-0.21449,0.042512
0.71668,1.2118,0.051549,-0.21391,0.042212
0.71768,1.2124,0.051013,-0.21332,0.041915
0.71868,1.213,0.050474,-0.21274,0.041622
0.71968,1.2136,0.049945,-0.21217,0.041333
0.72068,1.2142,0.049416,-0.21159,0.041046
0.72168,1.2147,0.048896,-0.21102,0.040764
0.72268,1.2153,0.048386,-0.21045,0.040487
0.72368,1.2158,0.047887,-0.20988,0.040214
0.72468,1.2163,0.047395,-0.20931,0.039944
0.72568,1.2168,0.046897,-0.20874,0.039675
0.72668,1.2173,0.046409,-0.20817,0.039412
0.72768,1.2177,0.045929,-0.20761,0.039149
0.72868,1.2182,0.045452,-0.20705,0.038885
0.72968,1.2186,0.044983,-0.20649,0.038626
0.73068,1.2191,0.044516,-0.20593,0.038368
0.73168,1.2195,0.04405,-0.20538,0.03811
0.73268,1.2199,0.043588,-0.20483,0.037854
0.73368,1.2204,0.043134,-0.20428,0.037599
0.73468,1.2208,0.042685,-0.20373,0.037348
0.73568,1.2212,0.042239,-0.20318,0.037096
0.73668,1.2216,0.0418,-0.20263,0.036846
0.73768,1.2219,0.041363,-0.20208,0.036597
0.73868,1.2223,0.040932,-0.20154,0.036349
0.73968,1.2227,0.0405,-0.201,0.036103
0.74069,1.223,0.040079,-0.20046,0.035859
0.74169,1.2234,0.039666,-0.19992,0.035617
0.74269,1.2237,0.039254,-0.19939,0.035376
0.74369,1.224,0.038853,-0.19886,0.035139
0.74469,1.2244,0.038462,-0.19833,0.034904
0.74569,1.2246,0.038078,-0.19781,0.034671
0.74669,1.2249,0.037708,-0.19729,0.034443
0.74769,1.2252,0.037342,-0.19678,0.034217
0.74869,1.2255,0.03698,-0.19626,0.033992
0.74969,1.2257,0.036621,-0.19575,0.033766
0.75069,1.226,0.036264,-0.19524,0.033543
0.75169,1.2262,0.035914,-0.19474,0.03332
0.75269,1.2264,0.035571,-0.19423,0.033101
0.75369,1.2266,0.035238,-0.19373,0.032884
0.75469,1.2269,0.0349,-0.19322,0.032667
0.75569,1.2271,0.03457,-0.19272,0.032452
0.75669,1.2273,0.034244,-0.19222,0.03224
0.75769,1.2274,0.033924,-0.19173,0.03203
0.75869,1.2276,0.033611,-0.19123,0.031823
0.75969,1.2278,0.033302,-0.19074,0.031617
0.76069,1.228,0.032995,-0.19024,0.031411
0.76169,1.2281,0.032692,-0.18975,0.031206
0.76269,1.2283,0.032392,-0.18927,0.031003
0.76369,1.2284,0.032098,-0.18878,0.030803
0.76469,1.2286,0.031811,-0.1883,0.030605
0.76569,1.2287,0.031526,-0.18781,0.030409
0.76669,1.2288,0.031244,-0.18734,0.030216
0.76769,1.2289,0.030969,-0.18686,0.030025
0.76869,1.229,0.030694,-0.18638,0.029832
0.76969,1.2291,0.030425,-0.18591,0.029642
0.77069,1.2292,0.030163,-0.18544,0.029453
0.77169,1.2293,0.029905,-0.18497,0.029265
0.77269,1.2294,0.029649,-0.1845,0.029077
0.77369,1.2295,0.029396,-0.18404,0.02889
0.77469,1.2296,0.029146,-0.18358,0.028704
0.77569,1.2297,0.0289,-0.18312,0.02852
0.77669,1.2297,0.028658,-0.18266,0.028336
0.77769,1.2298,0.028416,-0.1822,0.028153
0.77869,1.2298,0.028177,-0.18175,0.027971
0.77969,1.2299,0.027942,-0.1813,0.02779
0.7807,1.2299,0.02771,-0.18085,0.02761
0.7817,1.23,0.027485,-0.18041,0.02743
0.7827,1.23,0.027267,-0.17998,0.027258
0.7837,1.23,0.027041,-0.17954,0.027087
0.7847,1.23,0.026822,-0.17911,0.026918
0.7857,1.23,0.026608,-0.17867,0.02675
0.7867,1.23,0.026395,-0.17824,0.026586
0.7877,1.23,0.026185,-0.17781,0.026421
0.7887,1.23,0.025978,-0.17739,0.026257
0.7897,1.23,0.025772,-0.17696,0.026094
0.7907,1.23,0.025566,-0.17654,0.025931
0.7917,1.23,0.025364,-0.17611,0.02577
0.7927,1.23,0.025163,-0.17569,0.025607
0.7937,1.23,0.024961,-0.17527,0.025446
0.7947,1.2299,0.024763,-0.17485,0.025287
0.7957,1.2299,0.024578,-0.17443,0.025131
0.7967,1.2299,0.024391,-0.17402,0.024975
0.7977,1.2298,0.024204,-0.1736,0.024821
0.7987,1.2298,0.024026,-0.17319,0.024668
0.7997,1.2298,0.023853,-0.17278,0.024517
0.8007,1.2297,0.023682,-0.17237,0.024368
0.8017,1.2297,0.023513,-0.17197,0.024219
0.8027,1.2296,0.023346,-0.17156,0.024071
0.8037,1.2296,0.023182,-0.17116,0.023924
0.8047,1.2295,0.023019,-0.17076,0.023778
0.8057,1.2294,0.022858,-0.17036,0.023633
0.8067,1.2294,0.022698,-0.16996,0.023489
0.8077,1.2293,0.022544,-0.16956,0.023346
0.8087,1.2292,0.022389,-0.16916,0.023203
0.8097,1.2292,0.022234,-0.16876,0.023062
0.8107,1.2291,0.022081,-0.16837,0.022921
0.8117,1.229,0.021932,-0.16798,0.022782
0.8127,1.2289,0.021784,-0.16759,0.022643
0.8137,1.2289,0.021638,-0.1672,0.022505
0.8147,1.2247,0.021417,-0.16626,0.022293
0.8157,1.2287,0.021348,-0.16642,0.022233
0.8167,1.2286,0.021207,-0.16603,0.022099
0.8177,1.2285,0.021068,-0.16565,0.021965
0.8187,1.2284,0.020931,-0.16527,0.021833
0.8197,1.2283,0.020794,-0.16489,0.021701
0.82071,1.2282,0.02066,-0.16451,0.021571
0.82171,1.2281,0.02053,-0.16413,0.021442
0.82271,1.228,0.020402,-0.16376,0.021315
0.82371,1.2279,0.020281,-0.16338,0.021189
0.82471,1.2278,0.02016,-0.16301,0.021065
0.82571,1.2277,0.02004,-0.16264,0.020943
0.82671,1.2276,0.019926,-0.16228,0.020823
0.82771,1.2274,0.019812,-0.16191,0.020703
0.82871,1.2273,0.019694,-0.16155,0.020583
0.82971,1.2272,0.019579,-0.16118,0.020466
0.83071,1.2271,0.019465,-0.16082,0.020349
0.83171,1.2269,0.019353,-0.16046,0.020233
0.83271,1.2268,0.019241,-0.1601,0.020118
0.83371,1.2267,0.01913,-0.15975,0.020004
0.83471,1.2265,0.019021,-0.15939,0.019891
0.83571,1.2264,0.018913,-0.15904,0.019779
0.83671,1.2263,0.018807,-0.15868,0.019669
0.83771,1.2261,0.018702,-0.15833,0.019559
0.83871,1.226,0.018596,-0.15798,0.01945
0.83971,1.2259,0.018494,-0.15763,0.019341
0.84071,1.2257,0.01839,-0.15728,0.019233
0.84171,1.2256,0.01829,-0.15693,0.019126
0.84271,1.2255,0.018188,-0.15658,0.01902
0.84371,1.2253,0.018088,-0.15624,0.018915
0.84471,1.2252,0.017989,-0.15589,0.018812
0.84571,1.225,0.01789,-0.15555,0.018708
0.84671,1.2249,0.017793,-0.15521,0.018605
0.84771,1.2248,0.017697,-0.15486,0.018504
0.84871,1.2246,0.017601,-0.15452,0.018402
0.84971,1.2245,0.017505,-0.15419,0.018301
0.85071,1.2243,0.017412,-0.15385,0.018201
0.85171,1.2242,0.017318,-0.15351,0.018101
0.85271,1.2241,0.017225,-0.15318,0.018002
0.85371,1.2239,0.017133,-0.15284,0.017904
0.85471,1.2238,0.017041,-0.15251,0.017807
0.85571,1.2236,0.01695,-0.15218,0.017711
0.85671,1.2235,0.01686,-0.15185,0.017616
0.85771,1.2233,0.016771,-0.15152,0.017521
0.85871,1.2232,0.016682,-0.15119,0.017428
0.85971,1.223,0.016595,-0.15087,0.017336
0.86072,1.2229,0.016508,-0.15054,0.017245
0.86172,1.2227,0.016422,-0.15021,0.017156
0.86272,1.2226,0.016337,-0.14989,0.017068
0.86372,1.2224,0.016252,-0.14957,0.01698
0.86472,1.2223,0.016168,-0.14924,0.016893
0.86572,1.2221,0.016084,-0.14892,0.016807
0.86672,1.222,0.016001,-0.1486,0.016722
0.86772,1.2218,0.015918,-0.14828,0.016637
0.86872,1.2216,0.015837,-0.14796,0.016553
0.86972,1.2215,0.015755,-0.14764,0.01647
0.87072,1.2213,0.015675,-0.14733,0.016387
0.87172,1.2212,0.015595,-0.14701,0.016306
0.87272,1.221,0.015516,-0.1467,0.016225
0.87372,1.2209,0.015437,-0.14638,0.016144
0.87472,1.2207,0.01536,-0.14607,0.016064
0.87572,1.2205,0.015282,-0.14576,0.015986
0.87672,1.2204,0.015207,-0.14544,0.015909
0.87772,1.2202,0.015132,-0.14513,0.015832
0.87872,1.2201,0.015058,-0.14482,0.015756
0.87972,1.2199,0.014985,-0.14451,0.01568
0.88072,1.2197,0.014912,-0.1442,0.015605
0.88172,1.2196,0.01484,-0.1439,0.01553
0.88272,1.2194,0.014769,-0.14359,0.015457
0.88372,1.2193,0.014698,-0.14328,0.015384
0.88472,1.2191,0.014628,-0.14297,0.015311
0.88572,1.2189,0.014559,-0.14267,0.015239
0.88672,1.2188,0.014489,-0.14236,0.015167
0.88772,1.2186,0.01442,-0.14206,0.015096
0.88872,1.2185,0.014351,-0.14175,0.015026
0.88972,1.2183,0.014283,-0.14145,0.014957
0.89072,1.2181,0.014215,-0.14115,0.014888
0.89172,1.218,0.014148,-0.14085,0.014819
0.89272,1.2178,0.014082,-0.14054,0.014751
0.89372,1.2177,0.014016,-0.14024,0.014683
0.89472,1.2175,0.013952,-0.13994,0.014616
0.89572,1.2173,0.013886,-0.13964,0.014549
0.89672,1.2172,0.013823,-0.13934,0.014483
0.89772,1.217,0.013761,-0.13905,0.014417
0.89872,1.2169,0.013699,-0.13875,0.014351
0.89972,1.2167,0.013636,-0.13845,0.014286
0.90073,1.2165,0.013574,-0.13816,0.014222
0.90173,1.2164,0.013513,-0.13787,0.014158
0.90273,1.2162,0.013452,-0.13757,0.014094
0.90373,1.2161,0.013388,-0.13728,0.014031
0.90473,1.2159,0.013329,-0.13699,0.013968
0.90573,1.2157,0.013269,-0.1367,0.013905
0.90673,1.2156,0.01321,-0.13641,0.013843
0.90773,1.2154,0.01315,-0.13612,0.013781
0.90873,1.2153,0.013092,-0.13583,0.01372
0.90973,1.2151,0.013035,-0.13554,0.013658
0.91073,1.215,0.012977,-0.13525,0.013598
0.91173,1.2148,0.01292,-0.13496,0.013537
0.91273,1.2146,0.012864,-0.13467,0.013477
0.91373,1.2145,0.012808,-0.13439,0.013418
0.91473,1.2143,0.012753,-0.1341,0.013358
0.91573,1.2142,0.012698,-0.13382,0.013299
0.91673,1.214,0.012643,-0.13354,0.013241
0.91773,1.2138,0.012587,-0.13325,0.013182
0.91873,1.2137,0.012533,-0.13297,0.013124
0.91973,1.2135,0.01248,-0.13269,0.013067
0.92073,1.2134,0.012426,-0.13241,0.01301
0.92173,1.2132,0.012374,-0.13213,0.012954
0.92273,1.209,0.012277,-0.13143,0.012852
0.92373,1.2129,0.012271,-0.13157,0.012841
0.92473,1.2127,0.012218,-0.1313,0.012785
0.92573,1.2126,0.012168,-0.13102,0.012729
0.92673,1.2124,0.012117,-0.13074,0.012674
0.92773,1.2122,0.012067,-0.13047,0.01262
0.92873,1.2121,0.012016,-0.13019,0.012565
0.92973,1.2119,0.011966,-0.12992,0.01251
0.93073,1.2118,0.011917,-0.12964,0.012456
0.93173,1.2116,0.011867,-0.12937,0.012402
0.93273,1.2114,0.011818,-0.12909,0.012349
0.93373,1.2113,0.011768,-0.12882,0.012296
0.93473,1.2111,0.011719,-0.12855,0.012243
0.93573,1.211,0.011671,-0.12828,0.012191
0.93673,1.2108,0.011623,-0.12801,0.012139
0.93773,1.2107,0.011575,-0.12774,0.012087
0.93873,1.2105,0.011528,-0.12748,0.012036
0.93973,1.2103,0.011481,-0.12721,0.011985
0.94074,1.2102,0.011435,-0.12694,0.011935
0.94174,1.21,0.011388,-0.12668,0.011885
0.94274,1.2099,0.011343,-0.12641,0.011835
0.94374,1.2097,0.011297,-0.12615,0.011785
0.94474,1.2096,0.011252,-0.12589,0.011736
0.94574,1.2094,0.011207,-0.12562,0.011687
0.94674,1.2093,0.011163,-0.12536,0.011639
0.94774,1.2091,0.011119,-0.1251,0.01159
0.94874,1.2089,0.011075,-0.12484,0.011542
0.94974,1.2088,0.011031,-0.12458,0.011495
0.95074,1.2086,0.010988,-0.12432,0.011448
0.95174,1.2085,0.010945,-0.12406,0.011401
0.95274,1.2083,0.010903,-0.1238,0.011354
0.95374,1.2082,0.01086,-0.12354,0.011307
0.95474,1.208,0.010817,-0.12328,0.011261
0.95574,1.2078,0.010775,-0.12303,0.011215
0.95674,1.2077,0.010733,-0.12277,0.011169
0.95774,1.2075,0.010692,-0.12252,0.011124
0.95874,1.2074,0.01065,-0.12226,0.011078
0.95974,1.2072,0.010609,-0.122,0.011033
0.96074,1.2071,0.010567,-0.12175,0.010989
0.96174,1.2069,0.010527,-0.1215,0.010944
0.96274,1.2067,0.010486,-0.12124,0.0109
0.96374,1.2066,0.010445,-0.12099,0.010855
0.96474,1.2064,0.010405,-0.12074,0.010811
0.96574,1.2063,0.010364,-0.12048,0.010768
0.96674,1.2061,0.010324,-0.12023,0.010724
0.96774,1.206,0.010284,-0.11998,0.010681
0.96874,1.2058,0.010244,-0.11973,0.010638
0.96974,1.2057,0.010205,-0.11948,0.010595
0.97074,1.2055,0.010166,-0.11923,0.010553
0.97174,1.2053,0.010127,-0.11898,0.010512
0.97274,1.2052,0.010088,-0.11874,0.010471
0.97374,1.205,0.01005,-0.11849,0.01043
0.97474,1.2049,0.010012,-0.11824,0.010389
0.97574,1.2047,0.0099742,-0.118,0.010348
0.97674,1.2046,0.009937,-0.11775,0.010308
0.97774,1.2044,0.0098999,-0.11751,0.010268
0.97874,1.2043,0.0098629,-0.11727,0.010228
0.97974,1.2041,0.009826,-0.11702,0.010189
0.98075,1.204,0.0097889,-0.11678,0.010149
0.98175,1.2038,0.0097523,-0.11654,0.01011
0.98275,1.2036,0.0097157,-0.1163,0.01007
0.98375,1.2035,0.0096793,-0.11606,0.010031
0.98475,1.2033,0.0096431,-0.11581,0.0099922
0.98575,1.2032,0.009607,-0.11557,0.0099536
0.98675,1.203,0.0095712,-0.11533,0.009915
0.98775,1.2029,0.0095348,-0.11509,0.0098767
0.98875,1.2027,0.0094988,-0.11486,0.0098386
0.98975,1.2026,0.0094635,-0.11462,0.0098006
0.99075,1.2024,0.0094279,-0.11438,0.0097629
0.99175,1.2023,0.0093927,-0.11414,0.0097248
0.99275,1.2021,0.0093573,-0.1139,0.009687
0.99375,1.202,0.0093216,-0.11367,0.0096496
0.99475,1.2018,0.0092871,-0.11343,0.0096121
0.99575,1.2017,0.0092526,-0.11319,0.0095748
0.99675,1.2015,0.0092184,-0.11296,0.0095377
0.99775,1.2014,0.0091844,-0.11272,0.0095007
0.99875,1.2012,0.0091505,-0.11249,0.0094638
0.99975,1.2011,0.0091169,-0.11225,0.0094272
1.0008,1.2009,0.0090832,-0.11202,0.0093907
1.0018,1.2008,0.00905,-0.11179,0.0093544
1.0028,1.2006,0.0090173,-0.11155,0.0093187
1.0038,1.2005,0.008985,-0.11132,0.0092836
1.0048,1.2003,0.0089529,-0.11109,0.009249
1.0058,1.2002,0.0089211,-0.11086,0.0092145
1.0068,1.2,0.0088894,-0.11063,0.0091801
1.0078,1.1999,0.0088581,-0.1104,0.009146
1.0088,1.1997,0.0088265,-0.11018,0.0091118
1.0098,1.1996,0.0087953,-0.10995,0.0090778
1.0108,1.1994,0.0087642,-0.10972,0.0090438
1.0118,1.1993,0.0087332,-0.1095,0.00901
1.0128,1.1991,0.0087024,-0.10927,0.0089763
1.0138,1.199,0.0086717,-0.10905,0.0089426
1.0148,1.1988,0.0086412,-0.10882,0.0089091
1.0158,1.1987,0.0086109,-0.1086,0.0088759
1.0168,1.1985,0.0085807,-0.10838,0.0088427
1.0178,1.1984,0.0085506,-0.10815,0.0088097
1.0188,1.1982,0.0085206,-0.10793,0.0087767
1.0198,1.1981,0.0084909,-0.10771,0.0087442
1.0208,1.1979,0.0084613,-0.10749,0.0087118
1.0218,1.1978,0.0084317,-0.10727,0.0086795
1.0228,1.1976,0.0084023,-0.10705,0.0086474
1.0238,1.1975,0.008373,-0.10683,0.0086155
1.0248,1.1973,0.0083439,-0.10661,0.0085837
1.0258,1.1972,0.0083149,-0.10639,0.008552
1.0268,1.197,0.008286,-0.10617,0.0085206
1.0278,1.1969,0.0082573,-0.10595,0.0084893
1.0288,1.1968,0.0082287,-0.10574,0.0084578
1.0298,1.1966,0.0082003,-0.10552,0.0084268
1.0308,1.1965,0.0081719,-0.1053,0.0083959
1.0318,1.1963,0.0081437,-0.10508,0.0083652
1.0328,1.1962,0.0081156,-0.10487,0.0083346
1.0338,1.196,0.0080876,-0.10465,0.008304
1.0348,1.1959,0.0080596,-0.10443,0.0082735
1.0358,1.1957,0.0080317,-0.10422,0.0082431
1.0368,1.1956,0.008004,-0.104,0.0082128
1.0378,1.1954,0.0079763,-0.10379,0.0081826
1.0388,1.1953,0.0079488,-0.10357,0.0081525
1.0398,1.1952,0.0079214,-0.10336,0.0081224
1.0408,1.195,0.0078941,-0.10314,0.0080926
1.0418,1.1949,0.0078669,-0.10293,0.008063
1.0428,1.1947,0.0078397,-0.10272,0.0080334
1.0438,1.1946,0.0078128,-0.1025,0.0080042
1.0448,1.1944,0.0077863,-0.10229,0.0079755
1.0458,1.1903,0.0077317,-0.10176,0.0079185
1.0468,1.1941,0.0077336,-0.10187,0.0079187
1.0478,1.194,0.0077075,-0.10166,0.0078906
1.0488,1.1938,0.0076816,-0.10146,0.0078625
1.0498,1.1937,0.0076557,-0.10125,0.0078344
1.0508,1.1936,0.0076301,-0.10104,0.0078066
1.0518,1.1934,0.0076046,-0.10083,0.0077791
1.0528,1.1933,0.0075791,-0.10063,0.0077517
1.0538,1.1931,0.0075538,-0.10042,0.0077237
1.0548,1.193,0.0075285,-0.10021,0.0076967
1.0558,1.1928,0.0075033,-0.10001,0.0076696
1.0568,1.1927,0.0074783,-0.099802,0.0076426
1.0578,1.1926,0.0074532,-0.099598,0.0076157
1.0588,1.1924,0.0074283,-0.099394,0.0075889
1.0598,1.1923,0.0074034,-0.09919,0.007562
1.0608,1.1921,0.0073786,-0.098986,0.0075353
1.0618,1.192,0.0073539,-0.098783,0.0075087
1.0628,1.1919,0.0073293,-0.09858,0.0074821
1.0638,1.1917,0.0073048,-0.098378,0.0074557
1.0648,1.1916,0.0072804,-0.098176,0.0074294
1.0658,1.1914,0.0072561,-0.097974,0.0074032
1.0668,1.1913,0.0072319,-0.097773,0.0073771
1.0678,1.1912,0.0072078,-0.097572,0.0073512
1.0688,1.191,0.0071838,-0.097371,0.0073253
1.0698,1.1909,0.0071599,-0.09717,0.0072995
1.0708,1.1907,0.0071361,-0.09697,0.0072738
1.0718,1.1906,0.0071124,-0.096771,0.0072485
1.0728,1.1904,0.0070889,-0.096573,0.0072233
1.0738,1.1903,0.0070655,-0.096374,0.0071982
1.0748,1.1902,0.0070421,-0.096177,0.0071732
1.0758,1.19,0.0070189,-0.095979,0.0071483
1.0768,1.1899,0.0069957,-0.095782,0.0071235
1.0778,1.1897,0.0069728,-0.095585,0.0070986
1.0788,1.1896,0.0069499,-0.095389,0.0070741
1.0798,1.1895,0.0069272,-0.095193,0.0070497
1.0808,1.1893,0.0069045,-0.094998,0.0070253
1.0818,1.1892,0.006882,-0.094803,0.0070011
1.0828,1.189,0.0068595,-0.094608,0.006977
1.0838,1.1889,0.0068371,-0.094414,0.006953
1.0848,1.1888,0.0068148,-0.09422,0.0069293
1.0858,1.1886,0.0067927,-0.094027,0.0069058
1.0868,1.1885,0.0067708,-0.093833,0.0068824
1.0878,1.1884,0.006749,-0.09364,0.0068592
1.0888,1.1882,0.0067273,-0.093447,0.0068362
1.0898,1.1881,0.0067058,-0.093255,0.0068133
1.0908,1.1879,0.0066845,-0.093063,0.0067909
1.0918,1.1878,0.0066633,-0.092872,0.0067686
1.0928,1.1877,0.0066422,-0.092681,0.0067464
1.0938,1.1875,0.0066212,-0.092491,0.0067243
1.0948,1.1874,0.0066003,-0.092301,0.0067024
1.0958,1.1872,0.0065794,-0.092111,0.0066804
1.0968,1.1832,0.0065348,-0.09163,0.0066345
1.0978,1.187,0.0065378,-0.091735,0.0066366
1.0988,1.1868,0.0065172,-0.091547,0.0066149
1.0998,1.1867,0.0064966,-0.09136,0.0065934
1.1008,1.1866,0.0064762,-0.091173,0.006572
1.1018,1.1864,0.0064558,-0.090986,0.0065506
1.1028,1.1863,0.0064354,-0.0908,0.006529
1.1038,1.1861,0.0064151,-0.090614,0.0065077
1.1048,1.186,0.0063949,-0.090429,0.0064865
1.1058,1.1859,0.0063747,-0.090244,0.0064654
1.1068,1.1857,0.0063547,-0.090059,0.0064443
1.1078,1.1856,0.0063347,-0.089875,0.0064233
1.1088,1.1855,0.0063148,-0.089691,0.0064023
1.1098,1.1853,0.0062949,-0.089507,0.0063814
1.1108,1.1852,0.0062752,-0.089324,0.0063606
1.1118,1.1851,0.0062555,-0.089141,0.0063398
1.1128,1.1849,0.0062359,-0.088958,0.006319
1.1138,1.1848,0.0062163,-0.088775,0.0062983
1.1148,1.1847,0.0061967,-0.088593,0.0062775
1.1158,1.1845,0.0061773,-0.08841,0.0062569
1.1168,1.1844,0.0061578,-0.088228,0.0062362
1.1178,1.1843,0.0061383,-0.088046,0.0062156
1.1188,1.1841,0.006119,-0.087865,0.006195
1.1198,1.184,0.0060997,-0.087684,0.0061745
1.1208,1.1839,0.0060804,-0.087503,0.0061542
1.1218,1.1837,0.0060613,-0.087322,0.006134
1.1228,1.1836,0.0060422,-0.087142,0.0061139
1.1238,1.1835,0.0060231,-0.086963,0.0060939
1.1248,1.1833,0.0060041,-0.086783,0.0060739
1.1258,1.1832,0.0059851,-0.086605,0.0060539
1.1268,1.1831,0.0059662,-0.086426,0.0060341
1.1278,1.1829,0.0059474,-0.086248,0.0060143
1.1288,1.1828,0.0059286,-0.08607,0.0059947
1.1298,1.1827,0.00591,-0.085892,0.0059751
1.1308,1.1825,0.0058914,-0.085715,0.0059555
1.1318,1.1824,0.0058728,-0.085539,0.0059359
1.1328,1.1823,0.0058542,-0.085362,0.0059163
1.1338,1.1821,0.0058357,-0.085186,0.0058967
1.1348,1.182,0.0058173,-0.085011,0.0058773
1.1358,1.1819,0.0057989,-0.084837,0.005858
1.1368,1.1817,0.0057807,-0.084664,0.0058389
1.1378,1.1816,0.0057626,-0.084491,0.0058201
1.1388,1.1815,0.0057445,-0.084318,0.0058013
1.1398,1.1813,0.0057266,-0.084146,0.0057825
1.1408,1.1812,0.0057087,-0.083974,0.0057639
1.1418,1.1811,0.0056908,-0.083802,0.0057453
1.1428,1.181,0.0056731,-0.083631,0.005727
1.1438,1.1808,0.0056555,-0.083461,0.0057088
1.1448,1.1807,0.005638,-0.083291,0.0056906
1.1458,1.1806,0.0056204,-0.083121,0.0056725
1.1468,1.1804,0.005603,-0.082951,0.0056545
1.1478,1.1803,0.0055858,-0.082782,0.0056367
1.1488,1.1802,0.0055686,-0.082613,0.0056191
1.1498,1.18,0.0055515,-0.082445,0.0056015
1.1508,1.1799,0.0055344,-0.082277,0.005584
1.1518,1.1798,0.0055174,-0.082109,0.0055665
1.1528,1.1796,0.0055005,-0.081941,0.0055491
1.1538,1.1795,0.0054835,-0.081774,0.0055317
1.1548,1.1794,0.0054666,-0.081607,0.0055143
1.1558,1.1793,0.0054498,-0.08144,0.0054969
1.1568,1.1791,0.005433,-0.081274,0.0054795
1.1578,1.179,0.0054162,-0.081108,0.0054622
1.1588,1.1789,0.0053996,-0.080942,0.005445
1.1598,1.1787,0.005383,-0.080776,0.0054279
1.1608,1.1786,0.0053664,-0.080612,0.0054108
1.1618,1.1785,0.0053499,-0.080447,0.0053938
1.1628,1.1784,0.0053336,-0.080283,0.0053769
1.1638,1.1782,0.0053173,-0.080119,0.00536
1.1648,1.1781,0.005301,-0.079955,0.0053431
1.1658,1.178,0.0052847,-0.079791,0.0053263
1.1668,1.1778,0.0052685,-0.079628,0.0053095
1.1678,1.1777,0.0052524,-0.079465,0.0052928
1.1688,1.1776,0.0052363,-0.079303,0.0052762
1.1698,1.1775,0.0052203,-0.079141,0.0052596
1.1708,1.1773,0.0052044,-0.078979,0.0052431
1.1718,1.1772,0.0051884,-0.078817,0.0052266
1.1728,1.1771,0.0051726,-0.078656,0.0052102
1.1738,1.1769,0.0051568,-0.078495,0.0051939
1.1748,1.1768,0.005141,-0.078334,0.0051776
1.1758,1.1767,0.0051253,-0.078174,0.0051613
1.1768,1.1766,0.0051097,-0.078014,0.0051452
1.1778,1.1764,0.0050941,-0.077854,0.0051291
1.1788,1.1763,0.0050786,-0.077694,0.0051131
1.1798,1.1762,0.0050632,-0.077535,0.0050971
1.1808,1.1761,0.0050478,-0.077375,0.0050812
1.1818,1.1759,0.0050324,-0.077217,0.0050653
1.1828,1.1758,0.0050171,-0.077058,0.0050494
1.1838,1.1757,0.0050019,-0.0769,0.0050335
1.1848,1.1756,0.0049866,-0.076741,0.0050177
1.1858,1.1754,0.0049714,-0.076583,0.0050018
1.1868,1.1753,0.0049563,-0.076425,0.0049861
1.1878,1.1752,0.0049412,-0.076268,0.0049703
1.1888,1.1751,0.0049262,-0.07611,0.0049546
1.1898,1.1749,0.0049113,-0.075953,0.0049388
1.1908,1.1748,0.0048963,-0.075796,0.0049231
1.1918,1.1747,0.0048814,-0.075639,0.0049075
1.1928,1.1746,0.0048666,-0.075482,0.0048918
1.1938,1.1744,0.0048518,-0.075326,0.0048763
1.1948,1.1743,0.0048371,-0.07517,0.0048608
1.1958,1.1742,0.0048225,-0.075015,0.0048455
1.1968,1.1741,0.0048079,-0.07486,0.0048302
1.1978,1.1739,0.0047935,-0.074705,0.004815
1.1988,1.1738,0.0047791,-0.074551,0.0047999
1.1998,1.1737,0.0047649,-0.074398,0.0047851
1.2008,1.1736,0.0047508,-0.074244,0.0047704
1.2018,1.1734,0.0047368,-0.074092,0.0047558
1.2028,1.1733,0.0047228,-0.073939,0.0047412
1.2038,1.1732,0.0047088,-0.073787,0.0047267
1.2048,1.1731,0.004695,-0.073636,0.0047123
1.2058,1.173,0.0046811,-0.073484,0.004698
1.2068,1.1728,0.0046673,-0.073333,0.0046837
1.2078,1.1727,0.0046536,-0.073183,0.0046695
1.2088,1.1726,0.0046399,-0.073033,0.0046553
1.2098,1.1725,0.0046263,-0.072883,0.0046412
1.2108,1.1723,0.0046127,-0.072733,0.0046272
1.2118,1.1722,0.0045991,-0.072584,0.0046132
1.2128,1.1721,0.0045856,-0.072435,0.0045993
1.2138,1.172,0.0045721,-0.072287,0.0045855
1.2148,1.1719,0.0045587,-0.072139,0.0045717
1.2158,1.1717,0.0045454,-0.071991,0.004558
1.2168,1.1716,0.0045322,-0.071844,0.0045445
1.2178,1.1715,0.0045191,-0.071696,0.0045311
1.2188,1.1714,0.0045059,-0.071549,0.0045178
1.2198,1.1712,0.0044929,-0.071403,0.0045045
1.2208,1.1711,0.0044798,-0.071257,0.0044912
1.2218,1.171,0.0044668,-0.07111,0.0044779
1.2228,1.1709,0.0044538,-0.070965,0.0044647
1.2238,1.1708,0.0044409,-0.070819,0.0044515
1.2248,1.1706,0.0044279,-0.070674,0.0044383
1.2258,1.1705,0.004415,-0.070529,0.0044252
1.2268,1.1704,0.0044021,-0.070384,0.004412
1.2278,1.1703,0.0043892,-0.070239,0.0043989
1.2288,1.1702,0.0043764,-0.070094,0.0043857
1.2298,1.17,0.0043635,-0.06995,0.0043726
1.2308,1.1699,0.0043507,-0.069805,0.0043595
1.2318,1.1698,0.0043379,-0.069661,0.0043464
1.2328,1.1697,0.0043252,-0.069518,0.0043333
1.2338,1.1695,0.0043125,-0.069374,0.0043202
1.2348,1.1694,0.0042999,-0.069231,0.0043074
1.2358,1.1693,0.0042874,-0.069089,0.0042945
1.2368,1.1692,0.004275,-0.068946,0.0042817
1.2378,1.1691,0.0042626,-0.068804,0.0042689
1.2388,1.169,0.0042503,-0.068662,0.0042562
1.2398,1.1688,0.004238,-0.06852,0.0042434
1.2408,1.1687,0.0042258,-0.068378,0.0042308
1.2418,1.1686,0.0042136,-0.068237,0.0042182
1.2428,1.1685,0.0042015,-0.068096,0.0042056
1.2438,1.1684,0.0041894,-0.067955,0.004193
1.2448,1.1682,0.0041773,-0.067815,0.0041805
1.2458,1.1681,0.0041653,-0.067675,0.004168
1.2468,1.168,0.0041533,-0.067535,0.0041557
1.2478,1.1679,0.0041414,-0.067396,0.0041433
1.2488,1.1678,0.0041294,-0.067256,0.004131
1.2498,1.1677,0.0041176,-0.067118,0.0041187
1.2508,1.1675,0.0041057,-0.066979,0.0041065
1.2518,1.1674,0.0040939,-0.066841,0.0040943
1.2528,1.1634,0.0040674,-0.066491,0.0040676
1.2538,1.1672,0.0040704,-0.066565,0.0040702
1.2548,1.1671,0.0040587,-0.066428,0.0040582
1.2558,1.167,0.0040471,-0.06629,0.0040462
1.2568,1.1668,0.0040354,-0.066154,0.0040343
1.2578,1.1667,0.0040239,-0.066017,0.0040224
1.2588,1.1666,0.0040123,-0.06588,0.0040105
1.2598,1.1665,0.0040008,-0.065744,0.0039986
1.2608,1.1664,0.0039893,-0.065608,0.0039869
1.2618,1.1663,0.0039779,-0.065472,0.0039752
1.2628,1.1661,0.0039665,-0.065337,0.0039635
1.2638,1.166,0.0039552,-0.065202,0.0039519
1.2648,1.1659,0.0039439,-0.065067,0.0039403
1.2658,1.1658,0.0039326,-0.064932,0.0039287
1.2668,1.1657,0.0039214,-0.064797,0.0039172
1.2678,1.1656,0.0039102,-0.064663,0.0039056
1.2688,1.1654,0.003899,-0.064529,0.0038942
1.2698,1.1653,0.0038879,-0.064395,0.0038828
1.2708,1.1652,0.0038768,-0.064262,0.0038714
1.2718,1.1651,0.0038658,-0.064128,0.0038601
1.2728,1.165,0.0038548,-0.063996,0.0038488
1.2738,1.1649,0.0038438,-0.063863,0.0038376
1.2748,1.1648,0.0038329,-0.06373,0.0038263
1.2758,1.1646,0.003822,-0.063598,0.0038151
1.2768,1.1645,0.0038111,-0.063466,0.0038039
1.2778,1.1644,0.0038002,-0.063334,0.0037928
1.2788,1.1643,0.0037894,-0.063203,0.0037817
1.2798,1.1642,0.0037786,-0.063072,0.0037707
1.2808,1.1641,0.0037679,-0.062941,0.0037596
1.2818,1.164,0.0037571,-0.06281,0.0037486
1.2828,1.1638,0.0037464,-0.062679,0.0037377
1.2838,1.1637,0.0037357,-0.062549,0.0037268
1.2848,1.1636,0.0037251,-0.062419,0.0037159
1.2858,1.1635,0.0037145,-0.062289,0.003705
1.2868,1.1634,0.0037039,-0.06216,0.0036942
1.2878,1.1633,0.0036934,-0.06203,0.0036834
1.2888,1.1632,0.0036829,-0.061902,0.0036727
1.2898,1.163,0.0036725,-0.061773,0.0036621
1.2908,1.1629,0.0036621,-0.061645,0.0036515
1.2918,1.1628,0.0036518,-0.061517,0.003641
1.2928,1.1627,0.0036416,-0.061389,0.0036304
1.2938,1.1626,0.0036313,-0.061261,0.00362
1.2948,1.1625,0.0036211,-0.061134,0.0036095
1.2958,1.1624,0.003611,-0.061007,0.0035991
1.2968,1.1623,0.0036008,-0.06088,0.0035887
1.2978,1.1621,0.0035907,-0.060754,0.0035784
1.2988,1.162,0.0035806,-0.060627,0.003568
1.2998,1.1619,0.0035705,-0.060501,0.0035577
1.3008,1.1618,0.0035605,-0.060375,0.0035475
1.3018,1.1617,0.0035505,-0.060249,0.0035372
1.3028,1.1616,0.0035406,-0.060124,0.0035271
1.3038,1.1615,0.0035306,-0.059999,0.0035169
1.3048,1.1614,0.0035207,-0.059874,0.0035069
1.3058,1.1613,0.0035108,-0.05975,0.0034968
1.3068,1.1611,0.003501,-0.059625,0.0034868
1.3078,1.161,0.0034912,-0.059501,0.0034769
1.3088,1.1609,0.0034815,-0.059377,0.0034669
1.3098,1.1608,0.0034718,-0.059254,0.003457
1.3108,1.1607,0.0034621,-0.059131,0.0034472
1.3118,1.1606,0.0034524,-0.059007,0.0034373
1.3128,1.1605,0.0034428,-0.058885,0.0034275
1.3138,1.1604,0.0034332,-0.058762,0.0034177
1.3148,1.1603,0.0034236,-0.05864,0.003408
1.3158,1.1601,0.0034141,-0.058517,0.0033983
1.3168,1.16,0.0034046,-0.058396,0.0033886
1.3178,1.1599,0.0033951,-0.058274,0.0033789
1.3188,1.1598,0.0033857,-0.058153,0.0033693
1.3198,1.1597,0.0033763,-0.058031,0.0033598
1.3208,1.1596,0.0033669,-0.05791,0.0033502
1.3218,1.1595,0.0033575,-0.05779,0.0033407
1.3228,1.1594,0.0033482,-0.057669,0.0033312
1.3238,1.1593,0.0033389,-0.057548,0.0033217
1.3248,1.1592,0.0033296,-0.057428,0.0033123
1.3258,1.159,0.0033203,-0.057308,0.0033029
1.3268,1.1589,0.0033111,-0.057188,0.0032935
1.3278,1.1588,0.0033019,-0.057069,0.0032842
1.3288,1.1587,0.0032928,-0.05695,0.003275
1.3298,1.1586,0.0032836,-0.056832,0.0032657
1.3308,1.1585,0.0032745,-0.056713,0.0032565
1.3318,1.1584,0.0032654,-0.056595,0.0032473
1.3328,1.1583,0.0032563,-0.056477,0.0032381
1.3338,1.1582,0.0032473,-0.056359,0.003229
1.3348,1.1581,0.0032383,-0.056241,0.0032198
1.3358,1.1579,0.0032293,-0.056123,0.0032108
1.3368,1.1578,0.0032204,-0.056006,0.0032017
1.3378,1.1577,0.0032114,-0.055889,0.0031927
1.3388,1.1576,0.0032025,-0.055772,0.0031837
1.3398,1.1575,0.0031937,-0.055655,0.0031747
1.3408,1.1574,0.0031849,-0.055539,0.0031658
1.3418,1.1573,0.0031761,-0.055423,0.003157
1.3428,1.1572,0.0031674,-0.055307,0.0031482
1.3438,1.1571,0.0031587,-0.055192,0.0031394
1.3448,1.157,0.00315,-0.055077,0.0031306
1.3458,1.1569,0.0031414,-0.054962,0.0031219
1.3468,1.1568,0.0031328,-0.054847,0.0031132
1.3478,1.1567,0.0031242,-0.054733,0.0031045
1.3488,1.1565,0.0031156,-0.054618,0.0030958
1.3498,1.1564,0.0031071,-0.054504,0.0030872
1.3508,1.1563,0.0030986,-0.05439,0.0030785
1.3518,1.1562,0.0030901,-0.054276,0.0030699
1.3528,1.1561,0.0030816,-0.054162,0.0030613
1.3538,1.156,0.0030732,-0.054049,0.0030527
1.3548,1.1559,0.0030648,-0.053935,0.0030442
1.3558,1.1558,0.0030564,-0.053822,0.0030357
1.3568,1.1557,0.003048,-0.053709,0.0030272
1.3578,1.1556,0.0030396,-0.053596,0.0030186
1.3588,1.1555,0.0030313,-0.053483,0.0030101
1.3598,1.1554,0.003023,-0.053371,0.0030017
1.3608,1.1553,0.0030147,-0.053259,0.0029932
1.3618,1.1552,0.0030064,-0.053147,0.0029848
1.3628,1.1551,0.0029982,-0.053035,0.0029764
1.3638,1.155,0.00299,-0.052924,0.002968
1.3648,1.1549,0.0029817,-0.052812,0.0029596
1.3658,1.1547,0.0029736,-0.052701,0.0029512
1.3668,1.1546,0.0029654,-0.05259,0.0029429
1.3678,1.1545,0.0029573,-0.05248,0.0029346
1.3688,1.1544,0.0029492,-0.052369,0.0029263
1.3698,1.1543,0.0029412,-0.052259,0.0029181
1.3708,1.1542,0.0029331,-0.052149,0.0029099
1.3718,1.1541,0.0029251,-0.05204,0.0029017
1.3728,1.154,0.0029172,-0.05193,0.0028936
1.3738,1.1539,0.0029092,-0.051821,0.0028854
1.3748,1.1538,0.0029012,-0.051711,0.0028773
1.3758,1.1537,0.0028933,-0.051602,0.0028692
1.3768,1.1536,0.0028854,-0.051493,0.0028611
1.3778,1.1535,0.0028775,-0.051384,0.0028531
1.3788,1.1534,0.0028697,-0.051275,0.0028451
1.3798,1.1533,0.0028618,-0.051167,0.002837
1.3808,1.1532,0.002854,-0.051059,0.0028291
1.3818,1.1531,0.0028462,-0.050951,0.0028211
1.3828,1.153,0.0028385,-0.050843,0.0028132
1.3838,1.1529,0.0028308,-0.050735,0.0028054
1.3848,1.1528,0.0028231,-0.050628,0.0027975
1.3858,1.1527,0.0028155,-0.050521,0.0027898
1.3868,1.1526,0.0028079,-0.050414,0.002782
1.3878,1.1525,0.0028003,-0.050307,0.0027744
1.3888,1.1524,0.0027928,-0.050201,0.0027667
1.3898,1.1523,0.0027853,-0.050094,0.0027591
1.3908,1.1522,0.0027779,-0.049989,0.0027515
1.3918,1.1521,0.0027704,-0.049883,0.002744
1.3928,1.1519,0.002763,-0.049778,0.0027365
1.3938,1.1518,0.0027556,-0.049672,0.0027289
1.3948,1.1517,0.0027482,-0.049567,0.0027214
1.3958,1.1516,0.0027409,-0.049462,0.002714
1.3968,1.1515,0.0027336,-0.049357,0.0027066
1.3978,1.1514,0.0027262,-0.049253,0.0026992
1.3988,1.1513,0.0027189,-0.049149,0.0026919
1.3998,1.1512,0.0027116,-0.049045,0.0026845
1.4009,1.1511,0.0027043,-0.048942,0.0026772
1.4019,1.151,0.0026971,-0.048839,0.0026699
1.4029,1.1509,0.0026898,-0.048735,0.0026626
1.4039,1.1508,0.0026826,-0.048632,0.0026554
1.4049,1.1507,0.0026754,-0.04853,0.0026481
1.4059,1.1506,0.0026682,-0.048427,0.0026409
1.4069,1.1505,0.002661,-0.048324,0.0026337
1.4079,1.1504,0.0026538,-0.048222,0.0026265
1.4089,1.1503,0.0026467,-0.04812,0.0026193
1.4099,1.1502,0.0026396,-0.048018,0.0026122
1.4109,1.1501,0.0026325,-0.047917,0.0026051
1.4119,1.15,0.0026255,-0.047815,0.002598
1.4129,1.1499,0.0026184,-0.047714,0.0025909
1.4139,1.1498,0.0026114,-0.047613,0.0025839
1.4149,1.1497,0.0026045,-0.047512,0.0025769
1.4159,1.1496,0.0025975,-0.047411,0.0025699
1.4169,1.1495,0.0025906,-0.047311,0.0025629
1.4179,1.1494,0.0025837,-0.04721,0.002556
1.4189,1.1493,0.0025768,-0.04711,0.002549
1.4199,1.1492,0.0025699,-0.04701,0.0025421
1.4209,1.1491,0.0025631,-0.046909,0.0025352
1.4219,1.149,0.0025562,-0.046809,0.0025283
1.4229,1.1489,0.0025494,-0.04671,0.0025214
1.4239,1.1488,0.0025426,-0.04661,0.0025145
1.4249,1.1487,0.0025358,-0.04651,0.0025077
1.4259,1.1486,0.0025291,-0.046411,0.0025008
1.4269,1.1485,0.0025223,-0.046312,0.002494
1.4279,1.1484,0.0025156,-0.046213,0.0024873
1.4289,1.1483,0.0025089,-0.046114,0.0024805
1.4299,1.1482,0.0025022,-0.046015,0.0024738
1.4309,1.1481,0.0024955,-0.045916,0.0024671
1.4319,1.148,0.0024889,-0.045818,0.0024604
1.4329,1.1479,0.0024822,-0.04572,0.0024537
1.4339,1.1478,0.0024756,-0.045622,0.002447
1.4349,1.1477,0.002469,-0.045524,0.0024404
1.4359,1.1476,0.0024624,-0.045426,0.0024338
1.4369,1.1475,0.0024558,-0.045328,0.0024272
1.4379,1.1474,0.0024493,-0.045231,0.0024207
1.4389,1.1473,0.0024428,-0.045134,0.0024141
1.4399,1.1472,0.0024363,-0.045038,0.0024076
1.4409,1.1471,0.0024299,-0.044941,0.0024012
1.4419,1.147,0.0024234,-0.044845,0.0023947
1.4429,1.1469,0.002417,-0.044749,0.0023883
1.4439,1.1468,0.0024106,-0.044653,0.0023819
1.4449,1.1467,0.0024042,-0.044558,0.0023755
1.4459,1.1466,0.0023979,-0.044462,0.0023691
1.4469,1.1465,0.0023916,-0.044367,0.0023627
1.4479,1.1464,0.0023853,-0.044272,0.0023564
1.4489,1.1463,0.002379,-0.044177,0.0023501
1.4499,1.1463,0.0023728,-0.044082,0.0023439
1.4509,1.1462,0.0023666,-0.043988,0.0023376
1.4519,1.1461,0.0023604,-0.043894,0.0023314
1.4529,1.146,0.0023542,-0.043799,0.0023252
1.4539,1.1459,0.002348,-0.043706,0.002319
1.4549,1.1458,0.0023419,-0.043612,0.0023128
1.4559,1.1457,0.0023357,-0.043518,0.0023066
1.4569,1.1456,0.0023296,-0.043425,0.0023004
1.4579,1.1455,0.0023235,-0.043331,0.0022942
1.4589,1.1416,0.0023093,-0.043101,0.00228
1.4599,1.1453,0.0023114,-0.043145,0.002282
1.4609,1.1452,0.0023054,-0.043053,0.0022759
1.4619,1.1451,0.0022994,-0.04296,0.0022698
1.4629,1.145,0.0022934,-0.042867,0.0022637
1.4639,1.1449,0.0022873,-0.042775,0.0022576
1.4649,1.1448,0.0022814,-0.042683,0.0022515
1.4659,1.1447,0.0022754,-0.042591,0.0022455
1.4669,1.1446,0.0022695,-0.042499,0.0022395
1.4679,1.1445,0.0022635,-0.042407,0.0022335
1.4689,1.1444,0.0022576,-0.042316,0.0022275
1.4699,1.1443,0.0022517,-0.042224,0.0022215
1.4709,1.1442,0.0022458,-0.042133,0.0022155
1.4719,1.1441,0.0022399,-0.042041,0.0022095
1.4729,1.1441,0.002234,-0.04195,0.0022036
1.4739,1.144,0.0022282,-0.041859,0.0021976
1.4749,1.1439,0.0022223,-0.041768,0.0021918
1.4759,1.1438,0.0022165,-0.041677,0.0021859
1.4769,1.1437,0.0022107,-0.041587,0.0021801
1.4779,1.1436,0.0022049,-0.041497,0.0021743
1.4789,1.1435,0.0021992,-0.041407,0.0021686
1.4799,1.1434,0.0021935,-0.041317,0.0021628
1.4809,1.1433,0.0021877,-0.041227,0.0021571
1.4819,1.1432,0.002182,-0.041138,0.0021514
1.4829,1.1431,0.0021763,-0.041049,0.0021457
1.4839,1.143,0.0021707,-0.040959,0.00214
1.4849,1.1429,0.0021651,-0.040871,0.0021344
1.4859,1.1428,0.0021594,-0.040782,0.0021288
1.4869,1.1427,0.0021538,-0.040693,0.0021232
1.4879,1.1426,0.0021483,-0.040605,0.0021177
1.4889,1.1425,0.0021428,-0.040518,0.0021122
1.4899,1.1424,0.0021372,-0.04043,0.0021067
1.4909,1.1424,0.0021317,-0.040343,0.0021012
1.4919,1.1423,0.0021262,-0.040255,0.0020958
1.4929,1.1422,0.0021208,-0.040168,0.0020903
1.4939,1.1421,0.0021153,-0.040081,0.0020849
1.4949,1.142,0.0021099,-0.039995,0.0020795
1.4959,1.1419,0.0021044,-0.039908,0.0020741
1.4969,1.1418,0.002099,-0.039822,0.0020687
1.4979,1.1417,0.0020936,-0.039735,0.0020634
1.4989,1.1416,0.0020882,-0.039649,0.002058
1.4999,1.1415,0.0020829,-0.039563,0.0020527
1.5009,1.1414,0.0020775,-0.039478,0.0020474
1.5019,1.1413,0.0020722,-0.039392,0.002042
1.5029,1.1412,0.0020668,-0.039306,0.0020367
1.5039,1.1411,0.0020615,-0.039221,0.0020314
1.5049,1.1411,0.0020562,-0.039136,0.002026
1.5059,1.141,0.0020509,-0.039051,0.0020207
1.5069,1.1409,0.0020456,-0.038966,0.0020155
1.5079,1.1408,0.0020403,-0.038881,0.0020102
1.5089,1.1407,0.0020351,-0.038796,0.0020049
1.5099,1.1406,0.0020298,-0.038711,0.0019997
1.5109,1.1405,0.0020246,-0.038627,0.0019944
1.5119,1.1404,0.0020194,-0.038542,0.0019892
1.5129,1.1403,0.0020142,-0.038458,0.001984
1.5139,1.1402,0.002009,-0.038373,0.0019788
1.5149,1.1401,0.0020038,-0.038289,0.0019736
1.5159,1.1401,0.0019987,-0.038205,0.0019683
1.5169,1.14,0.0019935,-0.038121,0.0019632
1.5179,1.1399,0.0019884,-0.038037,0.001958
1.5189,1.1398,0.0019832,-0.037953,0.0019528
1.5199,1.1397,0.0019781,-0.037869,0.0019476
1.5209,1.1396,0.001973,-0.037785,0.0019424
1.5219,1.1395,0.0019679,-0.037701,0.0019372
1.5229,1.1394,0.0019628,-0.037618,0.001932
1.5239,1.1393,0.0019577,-0.037534,0.0019269
1.5249,1.1392,0.0019526,-0.037451,0.0019218
1.5259,1.1391,0.0019476,-0.037368,0.0019166
1.5269,1.1391,0.0019425,-0.037285,0.0019116
1.5279,1.139,0.0019375,-0.037202,0.0019065
1.5289,1.1389,0.0019325,-0.037119,0.0019015
1.5299,1.1388,0.0019275,-0.037037,0.0018965
1.5309,1.1387,0.0019225,-0.036954,0.0018914
1.5319,1.1386,0.0019175,-0.036872,0.0018864
1.5329,1.1385,0.0019126,-0.03679,0.0018814
1.5339,1.1384,0.0019077,-0.036709,0.0018765
1.5349,1.1383,0.0019029,-0.036627,0.0018716
1.5359,1.1382,0.001898,-0.036546,0.0018667
1.5369,1.1382,0.0018932,-0.036465,0.0018619
1.5379,1.1381,0.0018884,-0.036385,0.001857
1.5389,1.138,0.0018836,-0.036305,0.0018523
1.5399,1.1379,0.0018789,-0.036225,0.0018475
1.5409,1.1378,0.0018741,-0.036145,0.0018428
1.5419,1.1377,0.0018694,-0.036065,0.001838
1.5429,1.1376,0.0018647,-0.035985,0.0018333
1.5439,1.1375,0.00186,-0.035906,0.0018286
1.5449,1.1374,0.0018553,-0.035827,0.0018239
1.5459,1.1374,0.0018507,-0.035747,0.0018192
1.5469,1.1373,0.001846,-0.035669,0.0018146
1.5479,1.1372,0.0018414,-0.03559,0.0018099
1.5489,1.1371,0.0018368,-0.035511,0.0018053
1.5499,1.137,0.0018322,-0.035432,0.0018007
1.5509,1.1369,0.0018276,-0.035354,0.0017961
1.5519,1.1368,0.001823,-0.035276,0.0017915
1.5529,1.1367,0.0018185,-0.035198,0.0017869
1.5539,1.1367,0.0018139,-0.03512,0.0017824
1.5549,1.1366,0.0018093,-0.035042,0.0017778
1.5559,1.1365,0.0018048,-0.034964,0.0017733
1.5569,1.1364,0.0018003,-0.034887,0.0017687
1.5579,1.1363,0.0017957,-0.034809,0.0017642
1.5589,1.1362,0.0017912,-0.034731,0.0017596
1.5599,1.1361,0.0017866,-0.034654,0.0017551
1.5609,1.136,0.0017821,-0.034577,0.0017506
1.5619,1.136,0.0017776,-0.034499,0.0017461
1.5629,1.1359,0.0017731,-0.034422,0.0017415
1.5639,1.1358,0.0017685,-0.034345,0.001737
1.5649,1.1357,0.001764,-0.034268,0.0017325
1.5659,1.1356,0.0017595,-0.034191,0.001728
1.5669,1.1355,0.001755,-0.034115,0.0017235
1.5679,1.1354,0.0017505,-0.034038,0.001719
1.5689,1.1353,0.0017461,-0.033961,0.0017146
1.5699,1.1353,0.0017416,-0.033885,0.0017101
1.5709,1.1352,0.0017372,-0.033808,0.0017057
1.5719,1.1351,0.0017328,-0.033732,0.0017012
1.5729,1.135,0.0017284,-0.033656,0.0016968
1.5739,1.1349,0.0017241,-0.03358,0.0016924
1.5749,1.1348,0.0017197,-0.033504,0.001688
1.5759,1.1347,0.0017154,-0.033428,0.0016836
1.5769,1.1347,0.0017111,-0.033353,0.0016793
1.5779,1.1346,0.0017067,-0.033277,0.0016749
1.5789,1.1345,0.0017024,-0.033202,0.0016706
1.5799,1.1344,0.0016982,-0.033126,0.0016663
1.5809,1.1343,0.0016939,-0.033051,0.001662
1.5819,1.1342,0.0016896,-0.032977,0.0016577
1.5829,1.1341,0.0016854,-0.032902,0.0016535
1.5839,1.1341,0.0016811,-0.032827,0.0016492
1.5849,1.134,0.0016769,-0.032753,0.001645
1.5859,1.1339,0.0016727,-0.032679,0.0016408
1.5869,1.1338,0.0016686,-0.032606,0.0016366
1.5879,1.1337,0.0016645,-0.032533,0.0016325
1.5889,1.1336,0.0016603,-0.03246,0.0016285
1.5899,1.1335,0.0016562,-0.032387,0.0016244
1.5909,1.1335,0.0016521,-0.032315,0.0016204
1.5919,1.1334,0.001648,-0.032242,0.0016163
1.5929,1.1333,0.001644,-0.03217,0.0016123
1.5939,1.1332,0.0016399,-0.032098,0.0016083
1.5949,1.1331,0.0016358,-0.032026,0.0016043
1.5959,1.133,0.0016318,-0.031954,0.0016003
1.5969,1.133,0.0016277,-0.031882,0.0015963
1.5979,1.1329,0.0016237,-0.031811,0.0015924
1.5989,1.1328,0.0016196,-0.031739,0.0015884
1.5999,1.1327,0.0016156,-0.031668,0.0015844
1.6009,1.1326,0.0016116,-0.031596,0.0015804
1.6019,1.1325,0.0016075,-0.031525,0.0015765
1.6029,1.1324,0.0016035,-0.031454,0.0015725
1.6039,1.1324,0.0015995,-0.031382,0.0015685
1.6049,1.1323,0.0015955,-0.031311,0.0015646
1.6059,1.1322,0.0015915,-0.03124,0.0015606
1.6069,1.1321,0.0015875,-0.031169,0.0015566
1.6079,1.132,0.0015836,-0.031098,0.0015527
1.6089,1.1319,0.0015796,-0.031028,0.0015487
1.6099,1.1319,0.0015757,-0.030957,0.0015448
1.6109,1.1318,0.0015717,-0.030886,0.0015408
1.6119,1.1317,0.0015678,-0.030815,0.0015369
1.6129,1.1316,0.0015639,-0.030745,0.0015329
1.6139,1.1315,0.0015599,-0.030674,0.001529
1.6149,1.1315,0.001556,-0.030604,0.001525
1.6159,1.1314,0.0015521,-0.030534,0.0015211
1.6169,1.1313,0.0015483,-0.030464,0.0015172
1.6179,1.1312,0.0015444,-0.030394,0.0015133
1.6189,1.1311,0.0015406,-0.030324,0.0015095
1.6199,1.131,0.0015367,-0.030254,0.0015056
1.6209,1.131,0.0015329,-0.030184,0.0015017
1.6219,1.1309,0.0015291,-0.030115,0.0014978
1.6229,1.1308,0.0015253,-0.030046,0.001494
1.6239,1.1307,0.0015215,-0.029976,0.0014902
1.6249,1.1306,0.0015177,-0.029907,0.0014864
1.6259,1.1305,0.001514,-0.029838,0.0014826
1.6269,1.1305,0.0015102,-0.02977,0.0014788
1.6279,1.1304,0.0015065,-0.029701,0.0014751
1.6289,1.1303,0.0015027,-0.029632,0.0014713
1.6299,1.1302,0.001499,-0.029564,0.0014676
1.6309,1.1301,0.0014953,-0.029496,0.0014639
1.6319,1.1301,0.0014916,-0.029428,0.0014602
1.6329,1.13,0.001488,-0.02936,0.0014565
1.6339,1.1299,0.0014843,-0.029292,0.0014528
1.6349,1.1298,0.0014807,-0.029224,0.0014492
1.6359,1.1297,0.0014771,-0.029156,0.0014455
1.6369,1.1297,0.0014735,-0.029088,0.0014419
1.6379,1.1296,0.0014699,-0.029021,0.0014383
1.6389,1.1295,0.0014663,-0.028954,0.0014348
1.6399,1.1294,0.0014628,-0.028888,0.0014313
1.6409,1.1293,0.0014593,-0.028821,0.0014278
1.6419,1.1292,0.0014558,-0.028755,0.0014243
1.6429,1.1292,0.0014522,-0.028688,0.0014208
1.6439,1.1291,0.0014487,-0.028622,0.0014173
1.6449,1.129,0.0014453,-0.028556,0.0014138
1.6459,1.1289,0.0014418,-0.02849,0.0014104
1.6469,1.1288,0.0014383,-0.028424,0.0014069
1.6479,1.1288,0.0014348,-0.028358,0.0014034
1.6489,1.1287,0.0014313,-0.028292,0.0013999
1.6499,1.1286,0.0014278,-0.028226,0.0013965
1.6509,1.1285,0.0014243,-0.02816,0.001393
1.6519,1.1284,0.0014208,-0.028095,0.0013895
1.6529,1.1284,0.0014173,-0.028029,0.0013861
1.6539,1.1283,0.0014139,-0.027964,0.0013826
1.6549,1.1282,0.0014104,-0.027899,0.0013792
1.6559,1.1281,0.0014069,-0.027833,0.0013757
1.6569,1.128,0.0014035,-0.027768,0.0013723
1.6579,1.128,0.0014,-0.027703,0.0013688
1.6589,1.1279,0.0013966,-0.027638,0.0013654
1.6599,1.1278,0.0013932,-0.027574,0.001362
1.6609,1.1277,0.0013898,-0.027509,0.0013586
1.6619,1.1276,0.0013864,-0.027445,0.0013552
1.6629,1.1276,0.001383,-0.02738,0.0013518
1.6639,1.1275,0.0013796,-0.027316,0.0013484
1.6649,1.1274,0.0013762,-0.027252,0.001345
1.6659,1.1273,0.0013729,-0.027188,0.0013417
1.6669,1.1273,0.0013695,-0.027124,0.0013383
1.6679,1.1272,0.0013661,-0.02706,0.0013349
1.6689,1.1271,0.0013628,-0.026996,0.0013315
1.6699,1.127,0.0013594,-0.026932,0.0013282
1.6709,1.1269,0.001356,-0.026869,0.0013249
1.6719,1.1269,0.0013527,-0.026805,0.0013215
1.6729,1.1268,0.0013494,-0.026742,0.0013182
1.6739,1.1267,0.001346,-0.026679,0.0013149
1.6749,1.1266,0.0013427,-0.026616,0.0013116
1.6759,1.1265,0.0013394,-0.026554,0.0013083
1.6769,1.1265,0.0013361,-0.026491,0.0013051
1.6779,1.1264,0.0013328,-0.026429,0.0013018
1.6789,1.1263,0.0013295,-0.026366,0.0012986
1.6799,1.1262,0.0013263,-0.026304,0.0012954
1.6809,1.1262,0.001323,-0.026242,0.0012922
1.6819,1.1261,0.0013198,-0.026181,0.0012891
1.6829,1.126,0.0013166,-0.026119,0.0012859
1.6839,1.1259,0.0013135,-0.026058,0.0012828
1.6849,1.1258,0.0013103,-0.025996,0.0012797
1.6859,1.1258,0.0013072,-0.025935,0.0012766
1.6869,1.1257,0.0013041,-0.025874,0.0012735
1.6879,1.1256,0.001301,-0.025812,0.0012704
1.6889,1.1255,0.0012979,-0.025751,0.0012673
1.6899,1.1255,0.0012948,-0.02569,0.0012642
1.6909,1.1254,0.0012917,-0.025629,0.0012611
1.6919,1.1253,0.0012886,-0.025568,0.001258
1.6929,1.1252,0.0012856,-0.025507,0.0012549
1.6939,1.1252,0.0012825,-0.025447,0.0012519
1.6949,1.1251,0.0012795,-0.025386,0.0012488
1.6959,1.125,0.0012764,-0.025325,0.0012458
1.6969,1.1249,0.0012734,-0.025265,0.0012427
1.6979,1.1248,0.0012704,-0.025204,0.0012397
1.6989,1.1248,0.0012673,-0.025144,0.0012366
1.6999,1.1247,0.0012643,-0.025083,0.0012336
1.7009,1.1246,0.0012613,-0.025023,0.0012306
1.7019,1.1245,0.0012584,-0.024963,0.0012276
1.7029,1.1245,0.0012554,-0.024903,0.0012246
1.7039,1.1244,0.0012524,-0.024843,0.0012216
1.7049,1.1243,0.0012495,-0.024783,0.0012186
1.7059,1.1242,0.0012465,-0.024723,0.0012156
1.7069,1.1242,0.0012436,-0.024663,0.0012127
1.7079,1.1241,0.0012406,-0.024604,0.0012097
1.7089,1.124,0.0012377,-0.024544,0.0012067
1.7099,1.1239,0.0012347,-0.024485,0.0012038
1.7109,1.1239,0.0012318,-0.024426,0.0012008
1.7119,1.1238,0.0012289,-0.024367,0.0011979
1.7129,1.1237,0.001226,-0.024308,0.001195
1.7139,1.1236,0.0012231,-0.024249,0.001192
1.7149,1.1236,0.0012202,-0.024191,0.0011891
1.7159,1.1235,0.0012173,-0.024132,0.0011862
1.7169,1.1234,0.0012143,-0.024074,0.0011833
1.7179,1.1233,0.0012114,-0.024015,0.0011804
1.7189,1.1233,0.0012085,-0.023957,0.0011775
1.7199,1.1232,0.0012056,-0.023899,0.0011746
1.7209,1.1231,0.0012027,-0.023841,0.0011717
1.7219,1.123,0.0011998,-0.023783,0.0011688
1.7229,1.123,0.0011969,-0.023725,0.001166
1.7239,1.1229,0.0011941,-0.023668,0.0011631
1.7249,1.1228,0.0011912,-0.02361,0.0011602
1.7259,1.1227,0.0011883,-0.023553,0.0011574
1.7269,1.1227,0.0011855,-0.023496,0.0011546
1.7279,1.1226,0.0011827,-0.023439,0.0011518
1.7289,1.1225,0.0011799,-0.023382,0.001149
1.7299,1.1224,0.0011771,-0.023325,0.0011463
1.7309,1.1224,0.0011743,-0.023269,0.0011435
1.7319,1.1223,0.0011715,-0.023212,0.0011407
1.7329,1.1222,0.0011687,-0.023155,0.001138
1.7339,1.1221,0.0011659,-0.023099,0.0011352
1.7349,1.1221,0.0011632,-0.023043,0.0011324
1.7359,1.122,0.0011604,-0.022986,0.0011297
1.7369,1.1219,0.0011576,-0.02293,0.0011269
1.7379,1.1218,0.0011549,-0.022874,0.0011242
1.7389,1.1218,0.0011521,-0.022818,0.0011215
1.7399,1.1217,0.0011494,-0.022762,0.0011187
1.7409,1.1216,0.0011466,-0.022706,0.001116
1.7419,1.1215,0.0011439,-0.02265,0.0011133
1.7429,1.1215,0.0011412,-0.022595,0.0011106
1.7439,1.1214,0.0011384,-0.022539,0.0011079
1.7449,1.1213,0.0011357,-0.022483,0.0011052
1.7459,1.1213,0.001133,-0.022428,0.0011025
1.7469,1.1212,0.0011303,-0.022373,0.0010998
1.7479,1.1211,0.0011276,-0.022317,0.0010971
1.7489,1.121,0.0011249,-0.022262,0.0010944
1.7499,1.121,0.0011222,-0.022207,0.0010918
1.7509,1.1209,0.0011195,-0.022152,0.0010891
1.7519,1.1208,0.0011169,-0.022097,0.0010864
1.7529,1.1207,0.0011142,-0.022042,0.0010838
1.7539,1.1207,0.0011115,-0.021987,0.0010812
1.7549,1.1206,0.0011089,-0.021933,0.0010785
1.7559,1.1205,0.0011063,-0.021878,0.0010759
1.7569,1.1205,0.0011037,-0.021824,0.0010733
1.7579,1.1204,0.001101,-0.021769,0.0010707
1.7589,1.1203,0.0010984,-0.021715,0.0010681
1.7599,1.1202,0.0010958,-0.021661,0.0010655
1.7609,1.1202,0.0010933,-0.021606,0.0010629
1.7619,1.1201,0.0010907,-0.021552,0.0010603
1.7629,1.12,0.0010881,-0.021498,0.0010577
1.7639,1.12,0.0010856,-0.021444,0.0010552
1.7649,1.1199,0.001083,-0.021391,0.0010526
1.7659,1.1198,0.0010805,-0.021337,0.0010501
1.7669,1.1197,0.0010779,-0.021283,0.0010475
1.7679,1.1197,0.0010754,-0.02123,0.001045
1.7689,1.1196,0.0010729,-0.021177,0.0010425
1.7699,1.1195,0.0010704,-0.021123,0.00104
1.7709,1.1194,0.0010679,-0.02107,0.0010375
1.7719,1.1194,0.0010654,-0.021017,0.001035
1.7729,1.1193,0.0010629,-0.020965,0.0010325
1.7739,1.1192,0.0010604,-0.020912,0.00103
1.7749,1.1192,0.0010579,-0.020859,0.0010276
1.7759,1.1191,0.0010555,-0.020807,0.0010251
1.7769,1.119,0.001053,-0.020754,0.0010227
1.7779,1.119,0.0010506,-0.020702,0.0010203
1.7789,1.1189,0.0010481,-0.02065,0.0010178
1.7799,1.1188,0.0010457,-0.020597,0.0010154
1.7809,1.1187,0.0010433,-0.020545,0.001013
1.7819,1.1187,0.0010409,-0.020493,0.0010106
1.7829,1.1186,0.0010384,-0.020441,0.0010082
1.7839,1.1185,0.001036,-0.020389,0.0010057
1.7849,1.1185,0.0010336,-0.020338,0.0010033
1.7859,1.1184,0.0010312,-0.020286,0.0010009
1.7869,1.1183,0.0010288,-0.020234,0.00099855
1.7879,1.1182,0.0010264,-0.020183,0.00099616
1.7889,1.1182,0.001024,-0.020131,0.00099378
1.7899,1.1181,0.0010216,-0.02008,0.0009914
1.7909,1.118,0.0010192,-0.020028,0.00098904
1.7919,1.118,0.0010168,-0.019977,0.00098667
1.7929,1.1179,0.0010144,-0.019926,0.00098432
1.7939,1.1178,0.001012,-0.019875,0.00098197
1.7949,1.1178,0.0010097,-0.019824,0.00097963
1.7959,1.1177,0.0010073,-0.019773,0.00097731
1.7969,1.1176,0.001005,-0.019722,0.00097499
1.7979,1.1175,0.0010026,-0.019672,0.00097268
1.7989,1.1175,0.0010003,-0.019621,0.00097037
1.7999,1.1174,0.00099795,-0.019571,0.00096807
1.801,1.1173,0.0009956,-0.019521,0.00096578
1.802,1.1173,0.00099328,-0.01947,0.00096348
1.803,1.1172,0.00099094,-0.01942,0.00096118
1.804,1.1171,0.00098861,-0.01937,0.00095888
1.805,1.1171,0.00098628,-0.019319,0.00095659
1.806,1.117,0.00098396,-0.019269,0.00095431
1.807,1.1169,0.00098165,-0.019219,0.00095204
1.808,1.1168,0.00097935,-0.01917,0.00094977
1.809,1.1168,0.00097705,-0.01912,0.00094751
1.81,1.1167,0.00097476,-0.01907,0.00094525
1.811,1.1166,0.00097246,-0.01902,0.000943
1.812,1.1166,0.00097018,-0.018971,0.00094075
1.813,1.1165,0.0009679,-0.018921,0.0009385
1.814,1.1164,0.00096564,-0.018872,0.00093627
1.815,1.1164,0.0009634,-0.018823,0.00093405
1.816,1.1163,0.00096118,-0.018774,0.00093184
1.817,1.1162,0.00095895,-0.018725,0.00092963
1.818,1.1162,0.00095675,-0.018676,0.00092744
1.819,1.1161,0.00095452,-0.018627,0.00092524
1.82,1.116,0.00095232,-0.018578,0.00092306
1.821,1.116,0.00095011,-0.018529,0.00092087
1.822,1.1159,0.00094793,-0.018481,0.0009187
1.823,1.1158,0.00094574,-0.018432,0.00091653
1.824,1.1157,0.00094356,-0.018384,0.00091437
1.825,1.1157,0.00094139,-0.018335,0.00091221
1.826,1.1156,0.00093924,-0.018287,0.00091006
1.827,1.1155,0.00093707,-0.018239,0.00090792
1.828,1.1155,0.00093492,-0.018191,0.00090578
1.829,1.1154,0.00093276,-0.018143,0.00090365
1.83,1.1153,0.0009306,-0.018095,0.00090151
1.831,1.1153,0.00092846,-0.018047,0.00089939
1.832,1.1152,0.00092634,-0.017999,0.00089728
1.833,1.1151,0.00092424,-0.017952,0.00089519
1.834,1.1151,0.00092214,-0.017904,0.00089309
1.835,1.115,0.00092005,-0.017857,0.000891
1.836,1.1149,0.00091796,-0.017809,0.00088892
1.837,1.1149,0.00091585,-0.017762,0.00088684
1.838,1.1148,0.00091377,-0.017715,0.00088476
1.839,1.1147,0.00091166,-0.017668,0.00088269
1.84,1.1147,0.00090958,-0.017621,0.00088062
1.841,1.1146,0.00090751,-0.017574,0.00087856
1.842,1.1145,0.00090543,-0.017527,0.0008765
1.843,1.1145,0.00090336,-0.01748,0.00087445
1.844,1.1144,0.00090129,-0.017433,0.00087241
1.845,1.1143,0.00089923,-0.017386,0.00087037
1.846,1.1143,0.00089716,-0.01734,0.00086834
1.847,1.1142,0.0008951,-0.017293,0.00086631
1.848,1.1141,0.00089304,-0.017247,0.00086428
1.849,1.1141,0.00089099,-0.0172,0.00086226
1.85,1.114,0.00088892,-0.017154,0.00086023
1.851,1.1139,0.00088688,-0.017108,0.00085821
1.852,1.1139,0.00088482,-0.017062,0.00085619
1.853,1.1138,0.00088278,-0.017015,0.00085418
1.854,1.1137,0.00088072,-0.016969,0.00085217
1.855,1.1137,0.00087868,-0.016923,0.00085016
1.856,1.1136,0.00087664,-0.016878,0.00084815
1.857,1.1135,0.00087461,-0.016832,0.00084615
1.858,1.1135,0.00087257,-0.016786,0.00084416
1.859,1.1134,0.00087056,-0.016741,0.00084217
1.86,1.1133,0.00086854,-0.016695,0.00084019
1.861,1.1133,0.00086654,-0.01665,0.00083822
1.862,1.1132,0.00086453,-0.016605,0.00083625
1.863,1.1131,0.00086252,-0.01656,0.00083427
1.864,1.1131,0.00086051,-0.016515,0.00083231
1.865,1.113,0.00085854,-0.01647,0.00083035
1.866,1.1129,0.00085657,-0.016425,0.00082839
1.867,1.1129,0.00085463,-0.01638,0.00082644
1.868,1.1128,0.00085269,-0.016335,0.0008245
1.869,1.1128,0.00085077,-0.016291,0.00082257
1.87,1.1127,0.00084888,-0.016246,0.00082065
1.871,1.1126,0.00084698,-0.016202,0.00081874
1.872,1.1126,0.0008451,-0.016158,0.00081683
1.873,1.1125,0.00084323,-0.016113,0.00081493
1.874,1.1124,0.00084136,-0.016069,0.00081304
1.875,1.1124,0.00083951,-0.016025,0.00081116
1.876,1.1123,0.00083765,-0.015981,0.00080928
1.877,1.1122,0.0008358,-0.015937,0.00080741
1.878,1.1122,0.00083393,-0.015893,0.00080554
1.879,1.1121,0.00083209,-0.015849,0.00080368
1.88,1.112,0.00083024,-0.015805,0.00080182
1.881,1.112,0.00082837,-0.015762,0.00079996
1.882,1.1119,0.00082651,-0.015718,0.00079811
1.883,1.1118,0.00082466,-0.015674,0.00079627
1.884,1.1118,0.00082281,-0.015631,0.00079443
1.885,1.1117,0.00082095,-0.015587,0.00079259
1.886,1.1117,0.0008191,-0.015544,0.00079075
1.887,1.1116,0.00081724,-0.015501,0.00078891
1.888,1.1115,0.0008154,-0.015458,0.00078709
1.889,1.1115,0.00081355,-0.015414,0.00078526
1.89,1.1114,0.00081171,-0.015371,0.00078344
1.891,1.1113,0.00080987,-0.015328,0.00078164
1.892,1.1113,0.00080803,-0.015285,0.00077984
1.893,1.1112,0.0008062,-0.015243,0.00077803
1.894,1.1111,0.00080436,-0.0152,0.00077623
1.895,1.1111,0.00080253,-0.015157,0.00077444
1.896,1.111,0.0008007,-0.015115,0.00077264
1.897,1.111,0.00079888,-0.015072,0.00077085
1.898,1.1109,0.00079706,-0.015029,0.00076906
1.899,1.1108,0.00079524,-0.014987,0.00076728
1.9,1.1108,0.00079344,-0.014945,0.0007655
1.901,1.1107,0.00079165,-0.014902,0.00076373
1.902,1.1106,0.00078988,-0.01486,0.00076196
1.903,1.1106,0.00078812,-0.014818,0.0007602
1.904,1.1105,0.00078636,-0.014776,0.00075845
1.905,1.1104,0.00078461,-0.014734,0.0007567
1.906,1.1104,0.00078287,-0.014692,0.00075496
1.907,1.1103,0.00078114,-0.01465,0.00075322
1.908,1.1103,0.00077942,-0.014609,0.0007515
1.909,1.1102,0.00077767,-0.014567,0.00074977
1.91,1.1101,0.00077596,-0.014525,0.00074805
1.911,1.1101,0.00077424,-0.014484,0.00074634
1.912,1.11,0.00077252,-0.014443,0.00074463
1.913,1.1099,0.00077082,-0.014401,0.00074294
1.914,1.1062,0.00076644,-0.014315,0.00073871
1.915,1.1098,0.0007674,-0.014319,0.00073956
1.916,1.1098,0.00076571,-0.014278,0.00073788
1.917,1.1097,0.00076403,-0.014237,0.0007362
1.918,1.1096,0.00076234,-0.014196,0.00073452
1.919,1.1096,0.00076064,-0.014155,0.00073285
1.92,1.1095,0.00075895,-0.014115,0.00073117
1.921,1.1094,0.00075727,-0.014074,0.00072949
1.922,1.1094,0.00075558,-0.014033,0.00072782
1.923,1.1093,0.00075388,-0.013992,0.00072615
1.924,1.1093,0.0007522,-0.013951,0.00072448
1.925,1.1092,0.00075051,-0.013911,0.00072282
1.926,1.1091,0.00074884,-0.01387,0.00072116
1.927,1.1091,0.00074717,-0.01383,0.00071951
1.928,1.109,0.0007455,-0.013789,0.00071786
1.929,1.1089,0.00074384,-0.013749,0.00071622
1.93,1.1089,0.00074216,-0.013709,0.00071458
1.931,1.1088,0.0007405,-0.013669,0.00071293
1.932,1.1088,0.00073885,-0.013629,0.0007113
1.933,1.1087,0.00073721,-0.013589,0.00070966
1.934,1.1086,0.0007356,-0.013549,0.00070804
1.935,1.1049,0.00073143,-0.013466,0.000704
1.936,1.1085,0.00073234,-0.013469,0.0007048
1.937,1.1085,0.00073073,-0.013429,0.00070318
1.938,1.1084,0.00072911,-0.01339,0.00070157
1.939,1.1083,0.00072751,-0.01335,0.00069995
1.94,1.1083,0.00072592,-0.013311,0.00069836
1.941,1.1082,0.00072433,-0.013271,0.00069677
1.942,1.1082,0.00072276,-0.013232,0.00069519
1.943,1.1081,0.00072118,-0.013193,0.00069363
1.944,1.108,0.00071961,-0.013154,0.00069206
1.945,1.108,0.00071803,-0.013115,0.00069049
1.946,1.1079,0.00071646,-0.013076,0.00068893
1.947,1.1078,0.00071487,-0.013037,0.00068737
1.948,1.1078,0.00071328,-0.012998,0.00068581
1.949,1.1077,0.00071169,-0.012959,0.00068425
1.95,1.1077,0.00071011,-0.01292,0.00068269
1.951,1.1076,0.00070852,-0.012882,0.00068113
1.952,1.1075,0.00070694,-0.012843,0.00067957
1.953,1.1075,0.00070535,-0.012804,0.00067801
1.954,1.1074,0.00070378,-0.012765,0.00067647
1.955,1.1074,0.00070219,-0.012726,0.00067492
1.956,1.1073,0.00070062,-0.012688,0.00067338
1.957,1.1072,0.00069906,-0.012649,0.00067184
1.958,1.1072,0.00069749,-0.012611,0.0006703
1.959,1.1071,0.00069594,-0.012572,0.00066877
1.96,1.1071,0.00069437,-0.012534,0.00066723
1.961,1.107,0.00069279,-0.012495,0.00066569
1.962,1.1069,0.00069122,-0.012457,0.00066415
1.963,1.1069,0.00068966,-0.012419,0.00066261
1.964,1.1068,0.00068814,-0.012381,0.0006611
1.965,1.1068,0.00068661,-0.012343,0.00065959
1.966,1.1067,0.00068508,-0.012305,0.00065809
1.967,1.1066,0.0006836,-0.012267,0.00065659
1.968,1.1066,0.00068212,-0.012229,0.0006551
1.969,1.1065,0.00068064,-0.012191,0.00065361
1.97,1.1065,0.00067916,-0.012154,0.00065212
1.971,1.1027,0.00067538,-0.012079,0.00064846
1.972,1.1063,0.00067631,-0.01208,0.00064927
1.973,1.1063,0.00067491,-0.012043,0.00064785
1.974,1.1062,0.00067349,-0.012006,0.00064644
1.975,1.1062,0.00067207,-0.011969,0.00064503
1.976,1.1061,0.00067066,-0.011933,0.00064362
1.977,1.1061,0.00066923,-0.011896,0.00064221
1.978,1.106,0.00066781,-0.011859,0.0006408
1.979,1.1059,0.00066639,-0.011823,0.00063938
1.98,1.1059,0.00066495,-0.011786,0.00063796
1.981,1.1058,0.00066351,-0.011749,0.00063654
1.982,1.1058,0.00066205,-0.011713,0.00063511
1.983,1.1057,0.00066061,-0.011676,0.00063368
1.984,1.1056,0.00065915,-0.011639,0.00063226
1.985,1.1056,0.00065769,-0.011603,0.00063083
1.986,1.1055,0.00065622,-0.011566,0.00062939
1.987,1.1055,0.00065475,-0.011529,0.00062796
1.988,1.1054,0.00065327,-0.011493,0.00062652
1.989,1.1053,0.00065179,-0.011456,0.00062508
1.99,1.1053,0.00065031,-0.011419,0.00062364
1.991,1.1052,0.00064882,-0.011383,0.0006222
1.992,1.1052,0.00064732,-0.011346,0.00062075
1.993,1.1051,0.00064581,-0.011309,0.0006193
1.994,1.1051,0.00064431,-0.011273,0.00061785
1.995,1.105,0.0006428,-0.011236,0.00061639
1.996,1.1049,0.00064127,-0.011199,0.00061493
1.997,1.1049,0.00063976,-0.011163,0.00061347
1.998,1.1048,0.00063823,-0.011126,0.000612
1.999,1.1048,0.00063668,-0.011089,0.00061053
2,0,0,0,0


==> figs/data/cylinder_edac_4_1.06_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.1031,0.00067253,0.010046,0.00064516
-1.99,1.1037,0.00068852,0.010408,0.0006606
-1.98,1.1043,0.00070403,0.010771,0.00067596
-1.97,1.1049,0.00071911,0.011138,0.00069134
-1.96,1.1055,0.00073547,0.011516,0.00070752
-1.95,1.106,0.00075214,0.011901,0.00072402
-1.94,1.1066,0.00076876,0.012289,0.00074076
-1.93,1.1072,0.00078617,0.012685,0.00075806
-1.92,1.1078,0.00080422,0.01309,0.0007759
-1.91,1.1085,0.00082239,0.013499,0.00079412
-1.9,1.1091,0.00084103,0.013915,0.00081283
-1.89,1.1097,0.00086035,0.01434,0.00083222
-1.88,1.1103,0.00088007,0.014772,0.00085209
-1.87,1.111,0.00090019,0.015211,0.00087237
-1.86,1.1116,0.00092117,0.015662,0.00089337
-1.85,1.1123,0.0009427,0.016119,0.00091469
-1.84,1.1129,0.00096462,0.016582,0.0009365
-1.83,1.1136,0.00098708,0.017056,0.00095921
-1.82,1.1142,0.0010103,0.017541,0.00098272
-1.81,1.1149,0.0010343,0.01803,0.0010066
-1.7999,1.1156,0.0010587,0.018526,0.0010308
-1.7899,1.1163,0.0010837,0.019034,0.0010558
-1.7799,1.117,0.0011093,0.019551,0.0010815
-1.7699,1.1177,0.0011358,0.020075,0.001108
-1.7599,1.1184,0.0011634,0.020613,0.0011355
-1.7499,1.1191,0.0011915,0.021159,0.0011637
-1.7399,1.1198,0.0012203,0.021714,0.0011927
-1.7299,1.1205,0.0012496,0.022277,0.0012221
-1.7199,1.1212,0.0012797,0.022849,0.0012522
-1.7099,1.122,0.0013109,0.023433,0.0012833
-1.6999,1.1227,0.0013429,0.024029,0.0013159
-1.6899,1.1235,0.0013759,0.024637,0.0013493
-1.6799,1.1242,0.0014097,0.025254,0.0013833
-1.6699,1.125,0.0014441,0.02588,0.0014178
-1.6599,1.1258,0.0014797,0.026521,0.0014534
-1.6499,1.1266,0.0015166,0.027174,0.0014907
-1.6399,1.1273,0.0015545,0.02784,0.0015293
-1.6299,1.1281,0.0015934,0.028518,0.0015685
-1.6199,1.1289,0.0016338,0.029208,0.0016091
-1.6099,1.1298,0.0016751,0.029907,0.0016505
-1.5999,1.1306,0.0017177,0.030618,0.001693
-1.5899,1.1314,0.0017614,0.031345,0.0017369
-1.5799,1.1322,0.0018066,0.032088,0.0017825
-1.5699,1.1331,0.0018528,0.032843,0.001829
-1.5599,1.1339,0.0019005,0.03361,0.0018767
-1.5499,1.1348,0.0019499,0.034395,0.0019264
-1.5399,1.1357,0.0020009,0.035192,0.0019778
-1.5299,1.1365,0.0020526,0.036003,0.0020301
-1.5199,1.1374,0.0021054,0.036826,0.0020836
-1.5099,1.1383,0.0021605,0.037668,0.0021394
-1.4999,1.1392,0.0022174,0.038524,0.0021966
-1.4899,1.1401,0.002276,0.039398,0.0022554
-1.4799,1.141,0.0023361,0.040285,0.0023158
-1.4699,1.142,0.0023975,0.04119,0.0023781
-1.4599,1.1429,0.0024617,0.042117,0.0024431
-1.4499,1.1439,0.0025277,0.043061,0.0025099
-1.4399,1.1448,0.0025956,0.044022,0.0025789
-1.4299,1.1458,0.0026655,0.045,0.0026505
-1.4199,1.1467,0.0027373,0.045996,0.0027239
-1.4099,1.1477,0.0028109,0.04701,0.002799
-1.3998,1.1487,0.0028881,0.048046,0.0028776
-1.3898,1.1497,0.0029678,0.049099,0.0029583
-1.3798,1.1507,0.0030494,0.050171,0.0030414
-1.3698,1.1517,0.0031337,0.051263,0.0031269
-1.3598,1.1528,0.0032213,0.052379,0.0032147
-1.3498,1.1538,0.0033118,0.053515,0.0033056
-1.3398,1.1549,0.0034049,0.054675,0.0034002
-1.3298,1.1559,0.0035012,0.055857,0.0034983
-1.3198,1.157,0.0036013,0.057063,0.0036002
-1.3098,1.1581,0.003704,0.058294,0.0037049
-1.2998,1.1592,0.0038096,0.059548,0.0038136
-1.2898,1.1603,0.0039191,0.060825,0.0039258
-1.2798,1.1614,0.0040326,0.062128,0.0040421
-1.2698,1.1625,0.0041496,0.06345,0.0041606
-1.2598,1.1637,0.0042711,0.064797,0.0042838
-1.2498,1.1648,0.0043969,0.066174,0.0044116
-1.2398,1.166,0.0045278,0.067587,0.0045463
-1.2298,1.1671,0.004663,0.069025,0.0046853
-1.2198,1.1683,0.0048024,0.070488,0.0048277
-1.2098,1.1695,0.0049451,0.071984,0.0049733
-1.1998,1.1707,0.0050949,0.073512,0.0051277
-1.1898,1.1719,0.0052512,0.075073,0.005289
-1.1798,1.1732,0.0054121,0.076669,0.0054548
-1.1698,1.1744,0.0055786,0.078289,0.0056249
-1.1598,1.1757,0.0057525,0.07994,0.0058032
-1.1498,1.1769,0.0059338,0.081626,0.0059896
-1.1398,1.1782,0.0061212,0.083345,0.0061821
-1.1298,1.1795,0.006314,0.0851,0.0063807
-1.1198,1.1808,0.0065145,0.086895,0.0065884
-1.1098,1.1821,0.006726,0.088719,0.0068085
-1.0998,1.1835,0.0069457,0.090585,0.0070379
-1.0898,1.1848,0.0071723,0.092504,0.0072752
-1.0798,1.1862,0.0074075,0.094459,0.007519
-1.0698,1.1876,0.0076525,0.096445,0.007772
-1.0598,1.1889,0.0079116,0.098472,0.0080399
-1.0498,1.1904,0.0081858,0.10055,0.0083251
-1.0398,1.1918,0.0084733,0.10267,0.0086283
-1.0298,1.1932,0.008772,0.10485,0.0089399
-1.0198,1.1947,0.0090818,0.10706,0.0092611
-1.0098,1.1961,0.0094047,0.10932,0.0095947
-0.99975,1.1976,0.0097448,0.11163,0.0099491
-0.98975,1.1991,0.010106,0.114,0.010332
-0.97974,1.2006,0.010492,0.11643,0.010746
-0.96974,1.2021,0.010899,0.1189,0.011181
-0.95974,1.2036,0.011323,0.12143,0.011637
-0.94974,1.2051,0.01177,0.12402,0.012114
-0.93973,1.2067,0.012261,0.12669,0.012635
-0.92973,1.2083,0.012789,0.12944,0.01319
-0.91973,1.2098,0.013344,0.13223,0.013775
-0.90973,1.2114,0.013932,0.13509,0.014395
-0.89972,1.213,0.014582,0.138,0.015065
-0.88972,1.2146,0.015311,0.14104,0.015794
-0.87972,1.2161,0.016104,0.14418,0.01656
-0.86972,1.2176,0.016969,0.14742,0.017371
-0.85971,1.219,0.017904,0.15074,0.018227
-0.84971,1.2203,0.018926,0.15418,0.019137
-0.83971,1.2215,0.020091,0.15772,0.020139
-0.82971,1.2226,0.021362,0.16139,0.021222
-0.8197,1.2235,0.022794,0.16518,0.022388
-0.8097,1.2243,0.024438,0.16914,0.023638
-0.7997,1.2249,0.026298,0.17327,0.024999
-0.7897,1.2251,0.028371,0.17759,0.026476
-0.77969,1.2249,0.030662,0.18205,0.028109
-0.76969,1.2245,0.033235,0.18669,0.029926
-0.75969,1.2235,0.036093,0.19149,0.031927
-0.74969,1.222,0.039321,0.19642,0.034158
-0.73968,1.2195,0.042984,0.20151,0.036593
-0.72968,1.2157,0.047465,0.20694,0.039229
-0.71968,1.2104,0.052731,0.21264,0.042068
-0.70968,1.2038,0.058742,0.21849,0.045158
-0.69967,1.1957,0.065689,0.22441,0.04859
-0.68967,1.1853,0.073833,0.23037,0.052482
-0.67967,1.1726,0.083178,0.2364,0.056694
-0.66967,1.1581,0.093336,0.24245,0.061099
-0.65966,1.1414,0.10456,0.24845,0.065833
-0.64966,1.1222,0.11711,0.25417,0.071062
-0.63966,1.1005,0.13065,0.25952,0.076656
-0.62966,1.0761,0.14556,0.26442,0.082566
-0.61965,1.0492,0.16134,0.26886,0.088787
-0.60965,1.0202,0.1771,0.27285,0.095281
-0.59965,0.98941,0.19272,0.27619,0.10215
-0.58965,0.95705,0.20786,0.2787,0.1094
-0.57964,0.92336,0.22208,0.28048,0.11692
-0.56964,0.88829,0.2357,0.28134,0.12472
-0.55964,0.85258,0.24812,0.28132,0.13263
-0.54964,0.81626,0.25952,0.28053,0.14064
-0.53963,0.77936,0.26922,0.27907,0.14866
-0.52963,0.74219,0.27741,0.27673,0.1566
-0.51963,0.70492,0.28418,0.27329,0.1645
-0.50963,0.66831,0.28912,0.26924,0.17238
-0.49962,0.63219,0.29241,0.26464,0.18011
-0.48962,0.59691,0.29426,0.25952,0.18766
-0.47962,0.5628,0.29536,0.25363,0.19478
-0.46962,0.52982,0.2954,0.24737,0.20151
-0.45961,0.49762,0.29423,0.24091,0.20795
-0.44961,0.4666,0.29254,0.23404,0.21401
-0.43961,0.43684,0.29052,0.2267,0.21975
-0.42961,0.40857,0.2881,0.21932,0.22546
-0.4196,0.38152,0.28533,0.21195,0.23094
-0.4096,0.35572,0.28217,0.2044,0.23616
-0.3996,0.33092,0.27878,0.19666,0.24095
-0.3896,0.30709,0.27574,0.18876,0.24547
-0.37959,0.28412,0.27284,0.1811,0.24955
-0.36959,0.26178,0.26991,0.17344,0.25315
-0.35959,0.24012,0.26705,0.16561,0.25646
-0.34959,0.21899,0.26435,0.15791,0.25928
-0.33958,0.19829,0.26199,0.15035,0.26189
-0.32958,0.17791,0.25972,0.14288,0.26417
-0.31958,0.15773,0.25763,0.13544,0.26628
-0.30958,0.1378,0.25568,0.12807,0.26854
-0.29957,0.11832,0.2537,0.12123,0.271
-0.28957,0.099082,0.25176,0.11461,0.27355
-0.27957,0.080284,0.24966,0.10824,0.276
-0.26957,0.061819,0.24721,0.10219,0.27845
-0.25956,0.043298,0.24418,0.096402,0.2808
-0.24956,0.025109,0.24068,0.090872,0.28317
-0.23956,0.007446,0.23681,0.08546,0.28547
-0.22956,-0.0099422,0.23228,0.080241,0.28767
-0.21955,-0.026952,0.227,0.075159,0.28982
-0.20955,-0.043847,0.22107,0.07031,0.29188
-0.19955,-0.060287,0.21476,0.065625,0.29365
-0.18955,-0.07621,0.20816,0.061429,0.29544
-0.17954,-0.091786,0.20101,0.057295,0.29718
-0.16954,-0.10727,0.19372,0.0532,0.29887
-0.15954,-0.12236,0.18607,0.049137,0.30027
-0.14954,-0.13686,0.17869,0.045308,0.30157
-0.13953,-0.15064,0.17114,0.041407,0.30268
-0.12953,-0.16365,0.16356,0.03778,0.30343
-0.11953,-0.17585,0.15614,0.034059,0.30411
-0.10953,-0.18699,0.14917,0.030346,0.30474
-0.099525,-0.19719,0.14249,0.026613,0.30522
-0.089522,-0.20699,0.13618,0.023073,0.30558
-0.07952,-0.21603,0.13002,0.019631,0.30594
-0.069517,-0.22423,0.12427,0.016204,0.30599
-0.059515,-0.23116,0.11944,0.012547,0.30598
-0.049512,-0.23675,0.11569,0.0089251,0.30593
-0.03951,-0.24161,0.11246,0.0054242,0.30598
-0.029507,-0.2461,0.1097,0.0019525,0.30605
-0.019505,-0.24952,0.10783,-0.0015096,0.30591
-0.0095024,-0.2506,0.10663,-0.0048095,0.30484
0.00050013,-0.25255,0.10685,-0.0080942,0.30561
0.010503,-0.25204,0.10703,-0.011566,0.30529
0.020505,-0.25052,0.10805,-0.014761,0.3051
0.030508,-0.24798,0.10985,-0.017971,0.30481
0.04051,-0.24465,0.11244,-0.020976,0.30439
0.050513,-0.24025,0.11593,-0.024184,0.30409
0.060515,-0.23452,0.12006,-0.027625,0.30378
0.070518,-0.22802,0.12493,-0.03114,0.30331
0.08052,-0.22071,0.13051,-0.034808,0.30265
0.090523,-0.21269,0.13646,-0.038615,0.30192
0.10053,-0.20389,0.14306,-0.042376,0.30103
0.11053,-0.19425,0.15009,-0.046193,0.29994
0.12053,-0.18382,0.15738,-0.050111,0.2988
0.13053,-0.17235,0.16523,-0.054092,0.2973
0.14054,-0.15996,0.17312,-0.057811,0.29564
0.15054,-0.14685,0.18099,-0.06164,0.294
0.16054,-0.13295,0.18886,-0.065543,0.29217
0.17054,-0.11817,0.19633,-0.069655,0.29003
0.18055,-0.10281,0.20348,-0.073603,0.28792
0.19055,-0.086814,0.21032,-0.077662,0.28572
0.20055,-0.070722,0.21666,-0.081663,0.28346
0.21055,-0.054304,0.22297,-0.086008,0.28114
0.22056,-0.037421,0.22874,-0.090332,0.27886
0.23056,-0.020183,0.23428,-0.094733,0.27648
0.24056,-0.00287,0.23888,-0.099338,0.27405
0.25056,0.014652,0.24271,-0.10401,0.27154
0.26057,0.032343,0.24574,-0.10887,0.26905
0.27057,0.050274,0.2482,-0.11395,0.2664
0.28057,0.068366,0.25039,-0.11943,0.264
0.29057,0.086659,0.25195,-0.12506,0.26146
0.30058,0.10536,0.25325,-0.13091,0.25891
0.31058,0.12446,0.25421,-0.13705,0.25636
0.32058,0.14424,0.25516,-0.14359,0.25401
0.33058,0.16455,0.25623,-0.15055,0.25168
0.34059,0.18523,0.25777,-0.15756,0.24928
0.35059,0.20668,0.25954,-0.16461,0.24688
0.36059,0.22911,0.2623,-0.17206,0.2445
0.37059,0.25251,0.26563,-0.17977,0.24209
0.3806,0.27693,0.26895,-0.1877,0.23947
0.3906,0.30255,0.27261,-0.1957,0.23648
0.4006,0.3291,0.27632,-0.20383,0.23303
0.4106,0.35637,0.2798,-0.21196,0.22905
0.42061,0.38459,0.28284,-0.22013,0.22466
0.43061,0.41371,0.28563,-0.22804,0.21985
0.44061,0.44396,0.2883,-0.23554,0.21467
0.45061,0.47499,0.29014,-0.24268,0.2089
0.46062,0.50706,0.29109,-0.24961,0.20248
0.47062,0.54038,0.29177,-0.25603,0.19547
0.48062,0.57448,0.29153,-0.26184,0.1883
0.49062,0.60944,0.28938,-0.26751,0.1809
0.50063,0.64494,0.28594,-0.27243,0.17327
0.51063,0.68158,0.28123,-0.27625,0.16566
0.52063,0.71882,0.27506,-0.2793,0.15808
0.53063,0.75637,0.26698,-0.28175,0.15034
0.54064,0.7938,0.25751,-0.28329,0.14256
0.55064,0.83097,0.2466,-0.28418,0.13481
0.56064,0.86754,0.23433,-0.28446,0.12715
0.57064,0.90296,0.221,-0.28375,0.11978
0.58065,0.93718,0.20719,-0.28211,0.11256
0.59065,0.97057,0.19224,-0.27998,0.10544
0.60065,1.0024,0.17707,-0.27711,0.09853
0.61065,1.0321,0.16224,-0.27341,0.091939
0.62066,1.0598,0.14776,-0.26915,0.085634
0.63066,1.0857,0.13336,-0.26447,0.079608
0.64066,1.1091,0.11971,-0.25928,0.073959
0.65066,1.1294,0.1077,-0.25363,0.068745
0.66067,1.1476,0.096698,-0.24774,0.063795
0.67067,1.1641,0.086172,-0.24175,0.059075
0.68067,1.1782,0.076829,-0.23567,0.054829
0.69067,1.1898,0.06874,-0.22952,0.051009
0.70068,1.1996,0.061415,-0.22341,0.047407
0.71068,1.2078,0.054972,-0.21743,0.044049
0.72068,1.2142,0.049416,-0.21159,0.041046
0.73068,1.2191,0.044516,-0.20593,0.038368
0.74069,1.223,0.040079,-0.20046,0.035859
0.75069,1.226,0.036264,-0.19524,0.033543
0.76069,1.228,0.032995,-0.19024,0.031411
0.77069,1.2292,0.030163,-0.18544,0.029453
0.7807,1.2299,0.02771,-0.18085,0.02761
0.7907,1.23,0.025566,-0.17654,0.025931
0.8007,1.2297,0.023682,-0.17237,0.024368
0.8107,1.2291,0.022081,-0.16837,0.022921
0.82071,1.2282,0.02066,-0.16451,0.021571
0.83071,1.2271,0.019465,-0.16082,0.020349
0.84071,1.2257,0.01839,-0.15728,0.019233
0.85071,1.2243,0.017412,-0.15385,0.018201
0.86072,1.2229,0.016508,-0.15054,0.017245
0.87072,1.2213,0.015675,-0.14733,0.016387
0.88072,1.2197,0.014912,-0.1442,0.015605
0.89072,1.2181,0.014215,-0.14115,0.014888
0.90073,1.2165,0.013574,-0.13816,0.014222
0.91073,1.215,0.012977,-0.13525,0.013598
0.92073,1.2134,0.012426,-0.13241,0.01301
0.93073,1.2118,0.011917,-0.12964,0.012456
0.94074,1.2102,0.011435,-0.12694,0.011935
0.95074,1.2086,0.010988,-0.12432,0.011448
0.96074,1.2071,0.010567,-0.12175,0.010989
0.97074,1.2055,0.010166,-0.11923,0.010553
0.98075,1.204,0.0097889,-0.11678,0.010149
0.99075,1.2024,0.0094279,-0.11438,0.0097629
1.0008,1.2009,0.0090832,-0.11202,0.0093907
1.0108,1.1994,0.0087642,-0.10972,0.0090438
1.0208,1.1979,0.0084613,-0.10749,0.0087118
1.0308,1.1965,0.0081719,-0.1053,0.0083959
1.0408,1.195,0.0078941,-0.10314,0.0080926
1.0508,1.1936,0.0076301,-0.10104,0.0078066
1.0608,1.1921,0.0073786,-0.098986,0.0075353
1.0708,1.1907,0.0071361,-0.09697,0.0072738
1.0808,1.1893,0.0069045,-0.094998,0.0070253
1.0908,1.1879,0.0066845,-0.093063,0.0067909
1.1008,1.1866,0.0064762,-0.091173,0.006572
1.1108,1.1852,0.0062752,-0.089324,0.0063606
1.1208,1.1839,0.0060804,-0.087503,0.0061542
1.1308,1.1825,0.0058914,-0.085715,0.0059555
1.1408,1.1812,0.0057087,-0.083974,0.0057639
1.1508,1.1799,0.0055344,-0.082277,0.005584
1.1608,1.1786,0.0053664,-0.080612,0.0054108
1.1708,1.1773,0.0052044,-0.078979,0.0052431
1.1808,1.1761,0.0050478,-0.077375,0.0050812
1.1908,1.1748,0.0048963,-0.075796,0.0049231
1.2008,1.1736,0.0047508,-0.074244,0.0047704
1.2108,1.1723,0.0046127,-0.072733,0.0046272
1.2208,1.1711,0.0044798,-0.071257,0.0044912
1.2308,1.1699,0.0043507,-0.069805,0.0043595
1.2408,1.1687,0.0042258,-0.068378,0.0042308
1.2508,1.1675,0.0041057,-0.066979,0.0041065
1.2608,1.1664,0.0039893,-0.065608,0.0039869
1.2708,1.1652,0.0038768,-0.064262,0.0038714
1.2808,1.1641,0.0037679,-0.062941,0.0037596
1.2908,1.1629,0.0036621,-0.061645,0.0036515
1.3008,1.1618,0.0035605,-0.060375,0.0035475
1.3108,1.1607,0.0034621,-0.059131,0.0034472
1.3208,1.1596,0.0033669,-0.05791,0.0033502
1.3308,1.1585,0.0032745,-0.056713,0.0032565
1.3408,1.1574,0.0031849,-0.055539,0.0031658
1.3508,1.1563,0.0030986,-0.05439,0.0030785
1.3608,1.1553,0.0030147,-0.053259,0.0029932
1.3708,1.1542,0.0029331,-0.052149,0.0029099
1.3808,1.1532,0.002854,-0.051059,0.0028291
1.3908,1.1522,0.0027779,-0.049989,0.0027515
1.4009,1.1511,0.0027043,-0.048942,0.0026772
1.4109,1.1501,0.0026325,-0.047917,0.0026051
1.4209,1.1491,0.0025631,-0.046909,0.0025352
1.4309,1.1481,0.0024955,-0.045916,0.0024671
1.4409,1.1471,0.0024299,-0.044941,0.0024012
1.4509,1.1462,0.0023666,-0.043988,0.0023376
1.4609,1.1452,0.0023054,-0.043053,0.0022759
1.4709,1.1442,0.0022458,-0.042133,0.0022155
1.4809,1.1433,0.0021877,-0.041227,0.0021571
1.4909,1.1424,0.0021317,-0.040343,0.0021012
1.5009,1.1414,0.0020775,-0.039478,0.0020474
1.5109,1.1405,0.0020246,-0.038627,0.0019944
1.5209,1.1396,0.001973,-0.037785,0.0019424
1.5309,1.1387,0.0019225,-0.036954,0.0018914
1.5409,1.1378,0.0018741,-0.036145,0.0018428
1.5509,1.1369,0.0018276,-0.035354,0.0017961
1.5609,1.136,0.0017821,-0.034577,0.0017506
1.5709,1.1352,0.0017372,-0.033808,0.0017057
1.5809,1.1343,0.0016939,-0.033051,0.001662
1.5909,1.1335,0.0016521,-0.032315,0.0016204
1.6009,1.1326,0.0016116,-0.031596,0.0015804
1.6109,1.1318,0.0015717,-0.030886,0.0015408
1.6209,1.131,0.0015329,-0.030184,0.0015017
1.6309,1.1301,0.0014953,-0.029496,0.0014639
1.6409,1.1293,0.0014593,-0.028821,0.0014278
1.6509,1.1285,0.0014243,-0.02816,0.001393
1.6609,1.1277,0.0013898,-0.027509,0.0013586
1.6709,1.1269,0.001356,-0.026869,0.0013249
1.6809,1.1262,0.001323,-0.026242,0.0012922
1.6909,1.1254,0.0012917,-0.025629,0.0012611
1.7009,1.1246,0.0012613,-0.025023,0.0012306
1.7109,1.1239,0.0012318,-0.024426,0.0012008
1.7209,1.1231,0.0012027,-0.023841,0.0011717
1.7309,1.1224,0.0011743,-0.023269,0.0011435
1.7409,1.1216,0.0011466,-0.022706,0.001116
1.7509,1.1209,0.0011195,-0.022152,0.0010891
1.7609,1.1202,0.0010933,-0.021606,0.0010629
1.7709,1.1194,0.0010679,-0.02107,0.0010375
1.7809,1.1187,0.0010433,-0.020545,0.001013
1.7909,1.118,0.0010192,-0.020028,0.00098904
1.801,1.1173,0.0009956,-0.019521,0.00096578
1.811,1.1166,0.00097246,-0.01902,0.000943
1.821,1.116,0.00095011,-0.018529,0.00092087
1.831,1.1153,0.00092846,-0.018047,0.00089939
1.841,1.1146,0.00090751,-0.017574,0.00087856
1.851,1.1139,0.00088688,-0.017108,0.00085821
1.861,1.1133,0.00086654,-0.01665,0.00083822
1.871,1.1126,0.00084698,-0.016202,0.00081874
1.881,1.112,0.00082837,-0.015762,0.00079996
1.891,1.1113,0.00080987,-0.015328,0.00078164
1.901,1.1107,0.00079165,-0.014902,0.00076373
1.911,1.1101,0.00077424,-0.014484,0.00074634
1.921,1.1094,0.00075727,-0.014074,0.00072949
1.931,1.1088,0.0007405,-0.013669,0.00071293
1.941,1.1082,0.00072433,-0.013271,0.00069677
1.951,1.1076,0.00070852,-0.012882,0.00068113
1.961,1.107,0.00069279,-0.012495,0.00066569
1.971,1.1027,0.00067538,-0.012079,0.00064846
1.981,1.1058,0.00066351,-0.011749,0.00063654
1.991,1.1052,0.00064882,-0.011383,0.0006222


==> figs/data/cylinder_edac_4_1.06_prod_mean.csv <==
y,P
-2,0.042359
-1.9973,0.042564
-1.9947,0.042768
-1.992,0.042972
-1.9893,0.043177
-1.9867,0.043382
-1.984,0.043588
-1.9813,0.043794
-1.9787,0.044
-1.976,0.044207
-1.9733,0.044414
-1.9706,0.044623
-1.968,0.044832
-1.9653,0.045045
-1.9626,0.045261
-1.96,0.045478
-1.9573,0.045695
-1.9546,0.045913
-1.952,0.046132
-1.9493,0.046351
-1.9466,0.046571
-1.944,0.046791
-1.9413,0.047012
-1.9386,0.047234
-1.936,0.047458
-1.9333,0.047684
-1.9306,0.047912
-1.928,0.048141
-1.9253,0.048371
-1.9226,0.048602
-1.9199,0.048834
-1.9173,0.049066
-1.9146,0.049299
-1.9119,0.049533
-1.9093,0.049769
-1.9066,0.050005
-1.9039,0.050242
-1.9013,0.050482
-1.8986,0.050723
-1.8959,0.050965
-1.8933,0.051207
-1.8906,0.051451
-1.8879,0.051696
-1.8853,0.051942
-1.8826,0.052188
-1.8799,0.052435
-1.8773,0.052684
-1.8746,0.052935
-1.8719,0.053186
-1.8692,0.05344
-1.8666,0.053697
-1.8639,0.053955
-1.8612,0.054214
-1.8586,0.054475
-1.8559,0.054736
-1.8532,0.055
-1.8506,0.055264
-1.8479,0.055531
-1.8452,0.055798
-1.8426,0.056066
-1.8399,0.056334
-1.8372,0.056605
-1.8346,0.056878
-1.8319,0.057154
-1.8292,0.057433
-1.8266,0.057712
-1.8239,0.057993
-1.8212,0.058275
-1.8185,0.058558
-1.8159,0.058841
-1.8132,0.059125
-1.8105,0.05941
-1.8079,0.059695
-1.8052,0.059982
-1.8025,0.06027
-1.7999,0.06056
-1.7972,0.060851
-1.7945,0.061144
-1.7919,0.061441
-1.7892,0.061739
-1.7865,0.062038
-1.7839,0.062338
-1.7812,0.06264
-1.7785,0.062943
-1.7759,0.063248
-1.7732,0.063556
-1.7705,0.063866
-1.7678,0.064178
-1.7652,0.064494
-1.7625,0.06481
-1.7598,0.065127
-1.7572,0.065446
-1.7545,0.065766
-1.7518,0.066087
-1.7492,0.06641
-1.7465,0.066733
-1.7438,0.067057
-1.7412,0.067382
-1.7385,0.067708
-1.7358,0.068035
-1.7332,0.068364
-1.7305,0.068696
-1.7278,0.06903
-1.7252,0.069366
-1.7225,0.069705
-1.7198,0.070046
-1.7171,0.07039
-1.7145,0.070736
-1.7118,0.071083
-1.7091,0.071433
-1.7065,0.071787
-1.7038,0.072142
-1.7011,0.072499
-1.6985,0.072858
-1.6958,0.073219
-1.6931,0.073583
-1.6905,0.073948
-1.6878,0.074315
-1.6851,0.074682
-1.6825,0.075051
-1.6798,0.075422
-1.6771,0.075794
-1.6744,0.076166
-1.6718,0.076533
-1.6691,0.07691
-1.6664,0.077293
-1.6638,0.077679
-1.6611,0.078066
-1.6584,0.078455
-1.6558,0.078846
-1.6531,0.07924
-1.6504,0.079634
-1.6478,0.08003
-1.6451,0.08043
-1.6424,0.080831
-1.6398,0.081234
-1.6371,0.081476
-1.6344,0.082042
-1.6318,0.082448
-1.6291,0.082859
-1.6264,0.083272
-1.6237,0.083687
-1.6211,0.083938
-1.6184,0.084523
-1.6157,0.084944
-1.6131,0.085366
-1.6104,0.085791
-1.6077,0.086219
-1.6051,0.086649
-1.6024,0.087083
-1.5997,0.087519
-1.5971,0.08796
-1.5944,0.088403
-1.5917,0.088675
-1.5891,0.089299
-1.5864,0.089751
-1.5837,0.090205
-1.5811,0.090662
-1.5784,0.091123
-1.5757,0.091586
-1.573,0.09205
-1.5704,0.092517
-1.5677,0.092986
-1.565,0.093457
-1.5624,0.093932
-1.5597,0.094409
-1.557,0.094895
-1.5544,0.09538
-1.5517,0.095864
-1.549,0.096351
-1.5464,0.096843
-1.5437,0.097335
-1.541,0.097833
-1.5384,0.098331
-1.5357,0.098833
-1.533,0.099336
-1.5304,0.099842
-1.5277,0.10035
-1.525,0.10086
-1.5223,0.10137
-1.5197,0.10189
-1.517,0.10241
-1.5143,0.10293
-1.5117,0.10345
-1.509,0.10397
-1.5063,0.10451
-1.5037,0.10505
-1.501,0.10559
-1.4983,0.10613
-1.4957,0.10668
-1.493,0.10724
-1.4903,0.1078
-1.4877,0.10836
-1.485,0.10892
-1.4823,0.10949
-1.4797,0.11005
-1.477,0.11062
-1.4743,0.11119
-1.4716,0.11177
-1.469,0.11234
-1.4663,0.11292
-1.4636,0.1135
-1.461,0.11407
-1.4583,0.11465
-1.4556,0.11524
-1.453,0.11582
-1.4503,0.11641
-1.4476,0.117
-1.445,0.11759
-1.4423,0.11818
-1.4396,0.11878
-1.437,0.11939
-1.4343,0.11999
-1.4316,0.1206
-1.429,0.12121
-1.4263,0.12183
-1.4236,0.12245
-1.4209,0.12308
-1.4183,0.12372
-1.4156,0.12436
-1.4129,0.12501
-1.4103,0.12567
-1.4076,0.12633
-1.4049,0.127
-1.4023,0.12768
-1.3996,0.12835
-1.3969,0.12902
-1.3943,0.12971
-1.3916,0.13038
-1.3889,0.13106
-1.3863,0.13175
-1.3836,0.13243
-1.3809,0.13311
-1.3783,0.1338
-1.3756,0.13448
-1.3729,0.13519
-1.3702,0.13589
-1.3676,0.13659
-1.3649,0.1373
-1.3622,0.13801
-1.3596,0.13873
-1.3569,0.13945
-1.3542,0.14017
-1.3516,0.1409
-1.3489,0.14163
-1.3462,0.14238
-1.3436,0.14312
-1.3409,0.14387
-1.3382,0.14462
-1.3356,0.14537
-1.3329,0.14613
-1.3302,0.1469
-1.3276,0.14766
-1.3249,0.14844
-1.3222,0.14923
-1.3195,0.15003
-1.3169,0.15084
-1.3142,0.15165
-1.3115,0.15248
-1.3089,0.15332
-1.3062,0.15416
-1.3035,0.15501
-1.3009,0.15586
-1.2982,0.15673
-1.2955,0.1576
-1.2929,0.15847
-1.2902,0.15936
-1.2875,0.16026
-1.2849,0.16117
-1.2822,0.16208
-1.2795,0.163
-1.2769,0.16393
-1.2742,0.16487
-1.2715,0.1658
-1.2688,0.16673
-1.2662,0.16771
-1.2635,0.16865
-1.2608,0.16959
-1.2582,0.17053
-1.2555,0.17149
-1.2528,0.17247
-1.2502,0.17345
-1.2475,0.17445
-1.2448,0.17545
-1.2422,0.17645
-1.2395,0.17746
-1.2368,0.17848
-1.2342,0.1795
-1.2315,0.18052
-1.2288,0.18154
-1.2262,0.18256
-1.2235,0.18358
-1.2208,0.18459
-1.2181,0.18563
-1.2155,0.18667
-1.2128,0.18771
-1.2101,0.18876
-1.2075,0.18981
-1.2048,0.19086
-1.2021,0.19192
-1.1995,0.19297
-1.1968,0.19402
-1.1941,0.19509
-1.1915,0.19619
-1.1888,0.19728
-1.1861,0.19835
-1.1835,0.19942
-1.1808,0.20049
-1.1781,0.20155
-1.1755,0.20262
-1.1728,0.20369
-1.1701,0.20478
-1.1674,0.20586
-1.1648,0.20696
-1.1621,0.20808
-1.1594,0.20925
-1.1568,0.21045
-1.1541,0.21163
-1.1514,0.21285
-1.1488,0.21407
-1.1461,0.2153
-1.1434,0.21652
-1.1408,0.21779
-1.1381,0.21905
-1.1354,0.22032
-1.1328,0.22157
-1.1301,0.22286
-1.1274,0.22417
-1.1247,0.22545
-1.1221,0.22674
-1.1194,0.22807
-1.1167,0.22942
-1.1141,0.2308
-1.1114,0.23222
-1.1087,0.23364
-1.1061,0.23503
-1.1034,0.2364
-1.1007,0.23775
-1.0981,0.23906
-1.0954,0.24035
-1.0927,0.24167
-1.0901,0.24298
-1.0874,0.24429
-1.0847,0.2456
-1.0821,0.24694
-1.0794,0.24831
-1.0767,0.2497
-1.074,0.25112
-1.0714,0.25258
-1.0687,0.25408
-1.066,0.25559
-1.0634,0.25705
-1.0607,0.25842
-1.058,0.25971
-1.0554,0.26108
-1.0527,0.26263
-1.05,0.2642
-1.0474,0.26574
-1.0447,0.26729
-1.042,0.26882
-1.0394,0.27043
-1.0367,0.27211
-1.034,0.27379
-1.0314,0.27556
-1.0287,0.27733
-1.026,0.27911
-1.0233,0.28092
-1.0207,0.28275
-1.018,0.28453
-1.0153,0.28633
-1.0127,0.28811
-1.01,0.28991
-1.0073,0.29169
-1.0047,0.29344
-1.002,0.29521
-0.99933,0.29701
-0.99666,0.29879
-0.994,0.30063
-0.99133,0.30255
-0.98866,0.3045
-0.98599,0.30644
-0.98332,0.3083
-0.98065,0.31023
-0.97799,0.31215
-0.97532,0.31408
-0.97265,0.31603
-0.96998,0.31789
-0.96731,0.3199
-0.96464,0.32204
-0.96197,0.32424
-0.95931,0.32637
-0.95664,0.3285
-0.95397,0.33065
-0.9513,0.33279
-0.94863,0.33499
-0.94596,0.33727
-0.9433,0.3395
-0.94063,0.34167
-0.93796,0.34384
-0.93529,0.34598
-0.93262,0.34813
-0.92995,0.35032
-0.92728,0.35246
-0.92462,0.35464
-0.92195,0.35686
-0.91928,0.35911
-0.91661,0.36149
-0.91394,0.36388
-0.91127,0.36622
-0.90861,0.36865
-0.90594,0.37112
-0.90327,0.3738
-0.9006,0.37655
-0.89793,0.37952
-0.89526,0.38265
-0.8926,0.38585
-0.88993,0.38916
-0.88726,0.39253
-0.88459,0.39608
-0.88192,0.39971
-0.87925,0.4035
-0.87658,0.40739
-0.87392,0.4114
-0.87125,0.41556
-0.86858,0.4199
-0.86591,0.42433
-0.86324,0.42895
-0.86057,0.43363
-0.85791,0.43838
-0.85524,0.44323
-0.85257,0.44813
-0.8499,0.45316
-0.84723,0.4583
-0.84456,0.46379
-0.84189,0.46953
-0.83923,0.47532
-0.83656,0.48117
-0.83389,0.48702
-0.83122,0.49301
-0.82855,0.4992
-0.82588,0.50564
-0.82322,0.51222
-0.82055,0.5189
-0.81788,0.52566
-0.81521,0.53239
-0.81254,0.5392
-0.80987,0.546
-0.8072,0.55292
-0.80454,0.55957
-0.80187,0.5662
-0.7992,0.5728
-0.79653,0.57949
-0.79386,0.58624
-0.79119,0.59293
-0.78853,0.59953
-0.78586,0.60613
-0.78319,0.61291
-0.78052,0.61983
-0.77785,0.62706
-0.77518,0.63487
-0.77252,0.64337
-0.76985,0.65267
-0.76718,0.66273
-0.76451,0.67388
-0.76184,0.68549
-0.75917,0.69723
-0.7565,0.71024
-0.75384,0.72387
-0.75117,0.73818
-0.7485,0.75295
-0.74583,0.76775
-0.74316,0.78252
-0.74049,0.79726
-0.73783,0.81196
-0.73516,0.8267
-0.73249,0.84166
-0.72982,0.85656
-0.72715,0.87151
-0.72448,0.88572
-0.72181,0.90038
-0.71915,0.91535
-0.71648,0.93046
-0.71381,0.94524
-0.71114,0.95988
-0.70847,0.97479
-0.7058,0.98966
-0.70314,1.0049
-0.70047,1.0198
-0.6978,1.0344
-0.69513,1.0492
-0.69246,1.0641
-0.68979,1.0788
-0.68712,1.0929
-0.68446,1.1061
-0.68179,1.1196
-0.67912,1.1331
-0.67645,1.1464
-0.67378,1.1591
-0.67111,1.1711
-0.66845,1.1823
-0.66578,1.1941
-0.66311,1.2053
-0.66044,1.2159
-0.65777,1.2258
-0.6551,1.2346
-0.65243,1.2433
-0.64977,1.2524
-0.6471,1.2612
-0.64443,1.269
-0.64176,1.276
-0.63909,1.2824
-0.63642,1.2882
-0.63376,1.2935
-0.63109,1.297
-0.62842,1.2989
-0.62575,1.2993
-0.62308,1.2987
-0.62041,1.2968
-0.61775,1.294
-0.61508,1.2908
-0.61241,1.2874
-0.60974,1.2832
-0.60707,1.2782
-0.6044,1.2726
-0.60173,1.2663
-0.59907,1.259
-0.5964,1.2509
-0.59373,1.2429
-0.59106,1.2335
-0.58839,1.2236
-0.58572,1.2125
-0.58306,1.2003
-0.58039,1.1873
-0.57772,1.174
-0.57505,1.1596
-0.57238,1.1437
-0.56971,1.1265
-0.56704,1.1096
-0.56438,1.092
-0.56171,1.0748
-0.55904,1.0573
-0.55637,1.0394
-0.5537,1.0217
-0.55103,1.0038
-0.54837,0.98599
-0.5457,0.9681
-0.54303,0.94972
-0.54036,0.93161
-0.53769,0.91309
-0.53502,0.89656
-0.53235,0.87878
-0.52969,0.85956
-0.52702,0.84069
-0.52435,0.82135
-0.52168,0.80289
-0.51901,0.7823
-0.51634,0.76267
-0.51368,0.74496
-0.51101,0.72839
-0.50834,0.71192
-0.50567,0.69563
-0.503,0.67901
-0.50033,0.66272
-0.49767,0.64721
-0.495,0.63255
-0.49233,0.6169
-0.48966,0.60053
-0.48699,0.58369
-0.48432,0.56376
-0.48165,0.54464
-0.47899,0.52519
-0.47632,0.50645
-0.47365,0.48872
-0.47098,0.4722
-0.46831,0.45614
-0.46564,0.44096
-0.46298,0.42609
-0.46031,0.41217
-0.45764,0.39826
-0.45497,0.38454
-0.4523,0.37036
-0.44963,0.35591
-0.44696,0.34245
-0.4443,0.32941
-0.44163,0.31744
-0.43896,0.30578
-0.43629,0.29494
-0.43362,0.28494
-0.43095,0.27509
-0.42829,0.26494
-0.42562,0.25503
-0.42295,0.24534
-0.42028,0.23638
-0.41761,0.22822
-0.41494,0.22093
-0.41227,0.21392
-0.40961,0.20675
-0.40694,0.20004
-0.40427,0.19346
-0.4016,0.18693
-0.39893,0.17993
-0.39626,0.17413
-0.3936,0.16822
-0.39093,0.16256
-0.38826,0.15721
-0.38559,0.15221
-0.38292,0.14766
-0.38025,0.1436
-0.37759,0.13964
-0.37492,0.13598
-0.37225,0.13187
-0.36958,0.12824
-0.36691,0.12574
-0.36424,0.1215
-0.36157,0.11859
-0.35891,0.11565
-0.35624,0.11233
-0.35357,0.10874
-0.3509,0.10554
-0.34823,0.10249
-0.34556,0.099827
-0.3429,0.097282
-0.34023,0.094773
-0.33756,0.092401
-0.33489,0.089995
-0.33222,0.08724
-0.32955,0.084061
-0.32688,0.081462
-0.32422,0.079146
-0.32155,0.077809
-0.31888,0.07663
-0.31621,0.075189
-0.31354,0.073816
-0.31087,0.07275
-0.30821,0.071782
-0.30554,0.070536
-0.30287,0.068666
-0.3002,0.066649
-0.29753,0.064896
-0.29486,0.06276
-0.29219,0.060663
-0.28953,0.058756
-0.28686,0.056674
-0.28419,0.05465
-0.28152,0.052913
-0.27885,0.051382
-0.27618,0.050264
-0.27352,0.049402
-0.27085,0.048705
-0.26818,0.047918
-0.26551,0.046748
-0.26284,0.045824
-0.26017,0.044879
-0.25751,0.043825
-0.25484,0.043065
-0.25217,0.042224
-0.2495,0.041381
-0.24683,0.040645
-0.24416,0.039934
-0.24149,0.039412
-0.23883,0.038675
-0.23616,0.037992
-0.23349,0.037307
-0.23082,0.036794
-0.22815,0.036169
-0.22548,0.035551
-0.22282,0.035051
-0.22015,0.034717
-0.21748,0.034295
-0.21481,0.033667
-0.21214,0.033071
-0.20947,0.032053
-0.2068,0.03128
-0.20414,0.031377
-0.20147,0.031756
-0.1988,0.031882
-0.19613,0.031502
-0.19346,0.030496
-0.19079,0.029629
-0.18813,0.029211
-0.18546,0.02916
-0.18279,0.028913
-0.18012,0.028701
-0.17745,0.027881
-0.17478,0.027151
-0.17211,0.026449
-0.16945,0.026307
-0.16678,0.026304
-0.16411,0.026012
-0.16144,0.025786
-0.15877,0.025796
-0.1561,0.026143
-0.15344,0.026393
-0.15077,0.026726
-0.1481,0.027481
-0.14543,0.028373
-0.14276,0.029281
-0.14009,0.03014
-0.13742,0.030997
-0.13476,0.031518
-0.13209,0.032108
-0.12942,0.03279
-0.12675,0.03294
-0.12408,0.033402
-0.12141,0.033596
-0.11875,0.034015
-0.11608,0.034831
-0.11341,0.035589
-0.11074,0.036233
-0.10807,0.036868
-0.1054,0.037503
-0.10274,0.038242
-0.10007,0.038942
-0.097398,0.039708
-0.09473,0.040312
-0.092061,0.040668
-0.089393,0.04094
-0.086724,0.041288
-0.084056,0.041864
-0.081388,0.042399
-0.078719,0.042785
-0.076051,0.04356
-0.073382,0.044096
-0.070714,0.044561
-0.068045,0.04488
-0.065377,0.045148
-0.062708,0.045617
-0.06004,0.04627
-0.057372,0.047878
-0.054703,0.048295
-0.052035,0.048536
-0.049366,0.04852
-0.046698,0.048435
-0.044029,0.048495
-0.041361,0.04856
-0.038692,0.048734
-0.036024,0.048774
-0.033356,0.048638
-0.030687,0.048455
-0.028019,0.048343
-0.02535,0.048238
-0.022682,0.048214
-0.020013,0.047987
-0.017345,0.047504
-0.014676,0.046929
-0.012008,0.046909
-0.0093396,0.046839
-0.0066711,0.047143
-0.0040027,0.046577
-0.0013342,0.0461
0.0013342,0.045736
0.0040027,0.045676
0.0066711,0.045213
0.0093396,0.045109
0.012008,0.045105
0.014676,0.044883
0.017345,0.044308
0.020013,0.043718
0.022682,0.043825
0.02535,0.043516
0.028019,0.042687
0.030687,0.042223
0.033356,0.041561
0.036024,0.040652
0.038692,0.039682
0.041361,0.03912
0.044029,0.038477
0.046698,0.037753
0.049366,0.037817
0.052035,0.037159
0.054703,0.037028
0.057372,0.036766
0.06004,0.036606
0.062708,0.036767
0.065377,0.036748
0.068045,0.036965
0.070714,0.037192
0.073382,0.037211
0.076051,0.037194
0.078719,0.037007
0.081388,0.03671
0.084056,0.036295
0.086724,0.036029
0.089393,0.035761
0.092061,0.035321
0.09473,0.03457
0.097398,0.033719
0.10007,0.033058
0.10274,0.032329
0.1054,0.031357
0.10807,0.030411
0.11074,0.029367
0.11341,0.028648
0.11608,0.027708
0.11875,0.026587
0.12141,0.025391
0.12408,0.024721
0.12675,0.024
0.12942,0.023465
0.13209,0.022877
0.13476,0.022432
0.13742,0.02209
0.14009,0.022011
0.14276,0.021628
0.14543,0.021188
0.1481,0.020568
0.15077,0.019824
0.15344,0.019293
0.1561,0.018978
0.15877,0.018343
0.16144,0.016999
0.16411,0.016007
0.16678,0.015145
0.16945,0.015011
0.17211,0.015544
0.17478,0.016232
0.17745,0.017136
0.18012,0.017697
0.18279,0.018195
0.18546,0.018532
0.18813,0.018569
0.19079,0.018762
0.19346,0.01854
0.19613,0.018503
0.1988,0.018346
0.20147,0.018107
0.20414,0.017906
0.2068,0.017818
0.20947,0.017781
0.21214,0.017979
0.21481,0.018447
0.21748,0.018934
0.22015,0.019473
0.22282,0.019956
0.22548,0.020307
0.22815,0.02077
0.23082,0.021248
0.23349,0.022134
0.23616,0.023023
0.23883,0.024071
0.24149,0.024927
0.24416,0.026249
0.24683,0.027263
0.2495,0.028202
0.25217,0.029043
0.25484,0.029787
0.25751,0.030039
0.26017,0.030928
0.26284,0.03215
0.26551,0.033697
0.26818,0.035411
0.27085,0.036732
0.27352,0.038195
0.27618,0.039279
0.27885,0.040409
0.28152,0.041425
0.28419,0.042944
0.28686,0.044521
0.28953,0.045917
0.29219,0.047247
0.29486,0.048489
0.29753,0.049647
0.3002,0.050686
0.30287,0.052047
0.30554,0.053476
0.30821,0.055119
0.31087,0.056908
0.31354,0.058904
0.31621,0.060943
0.31888,0.063202
0.32155,0.064929
0.32422,0.066496
0.32688,0.068338
0.32955,0.070179
0.33222,0.07237
0.33489,0.074882
0.33756,0.077586
0.34023,0.080434
0.3429,0.0836
0.34556,0.087011
0.34823,0.090467
0.3509,0.094135
0.35357,0.098052
0.35624,0.10209
0.35891,0.10624
0.36157,0.11032
0.36424,0.11492
0.36691,0.11968
0.36958,0.12438
0.37225,0.12818
0.37492,0.13313
0.37759,0.13786
0.38025,0.1415
0.38292,0.14614
0.38559,0.15056
0.38826,0.15765
0.39093,0.16331
0.3936,0.17251
0.39626,0.17928
0.39893,0.18563
0.4016,0.19366
0.40427,0.2021
0.40694,0.21046
0.40961,0.21922
0.41227,0.22778
0.41494,0.23598
0.41761,0.24403
0.42028,0.25271
0.42295,0.26267
0.42562,0.27293
0.42829,0.28384
0.43095,0.29572
0.43362,0.30846
0.43629,0.32064
0.43896,0.3323
0.44163,0.34376
0.4443,0.35676
0.44696,0.37016
0.44963,0.38419
0.4523,0.39775
0.45497,0.41289
0.45764,0.42758
0.46031,0.44165
0.46298,0.45591
0.46564,0.46955
0.46831,0.4828
0.47098,0.49712
0.47365,0.51187
0.47632,0.52771
0.47899,0.54435
0.48165,0.56088
0.48432,0.57821
0.48699,0.59681
0.48966,0.61592
0.49233,0.63523
0.495,0.65421
0.49767,0.67331
0.50033,0.69212
0.503,0.71291
0.50567,0.73291
0.50834,0.75216
0.51101,0.77188
0.51368,0.79186
0.51634,0.81203
0.51901,0.8326
0.52168,0.85286
0.52435,0.87358
0.52702,0.89507
0.52969,0.91509
0.53235,0.93532
0.53502,0.95516
0.53769,0.97438
0.54036,0.99202
0.54303,1.0087
0.5457,1.0276
0.54837,1.0464
0.55103,1.0649
0.5537,1.0821
0.55637,1.0999
0.55904,1.1173
0.56171,1.1342
0.56438,1.1506
0.56704,1.1656
0.56971,1.1793
0.57238,1.1914
0.57505,1.2026
0.57772,1.2131
0.58039,1.2228
0.58306,1.2323
0.58572,1.2428
0.58839,1.2527
0.59106,1.2618
0.59373,1.2703
0.5964,1.2779
0.59907,1.2845
0.60173,1.2907
0.6044,1.2971
0.60707,1.3019
0.60974,1.3046
0.61241,1.3075
0.61508,1.309
0.61775,1.31
0.62041,1.3097
0.62308,1.3104
0.62575,1.3103
0.62842,1.31
0.63109,1.309
0.63376,1.3096
0.63642,1.308
0.63909,1.3048
0.64176,1.3002
0.64443,1.2943
0.6471,1.2868
0.64977,1.2787
0.65243,1.2699
0.6551,1.2598
0.65777,1.2494
0.66044,1.2388
0.66311,1.2282
0.66578,1.2172
0.66845,1.2062
0.67111,1.1947
0.67378,1.1826
0.67645,1.1701
0.67912,1.157
0.68179,1.1435
0.68446,1.13
0.68712,1.1154
0.68979,1.101
0.69246,1.086
0.69513,1.0712
0.6978,1.0557
0.70047,1.0408
0.70314,1.0254
0.7058,1.0108
0.70847,0.9964
0.71114,0.98211
0.71381,0.96743
0.71648,0.95258
0.71915,0.93744
0.72181,0.92212
0.72448,0.90679
0.72715,0.89166
0.72982,0.8764
0.73249,0.86107
0.73516,0.84589
0.73783,0.83074
0.74049,0.8158
0.74316,0.80089
0.74583,0.78544
0.7485,0.76976
0.75117,0.75467
0.75384,0.74018
0.7565,0.72623
0.75917,0.7126
0.76184,0.69908
0.76451,0.68603
0.76718,0.67348
0.76985,0.66158
0.77252,0.65026
0.77518,0.63938
0.77785,0.62927
0.78052,0.61955
0.78319,0.6111
0.78586,0.60236
0.78853,0.59385
0.79119,0.58526
0.79386,0.57647
0.79653,0.56766
0.7992,0.55919
0.80187,0.55088
0.80454,0.54238
0.8072,0.53411
0.80987,0.52556
0.81254,0.51798
0.81521,0.5111
0.81788,0.50443
0.82055,0.49779
0.82322,0.49088
0.82588,0.48322
0.82855,0.47599
0.83122,0.47072
0.83389,0.46572
0.83656,0.46097
0.83923,0.45628
0.84189,0.45202
0.84456,0.44794
0.84723,0.44414
0.8499,0.44043
0.85257,0.43685
0.85524,0.43334
0.85791,0.42995
0.86057,0.42622
0.86324,0.42247
0.86591,0.41924
0.86858,0.41598
0.87125,0.41277
0.87392,0.40963
0.87658,0.40647
0.87925,0.4033
0.88192,0.40016
0.88459,0.39705
0.88726,0.39396
0.88993,0.39092
0.8926,0.3879
0.89526,0.38498
0.89793,0.38212
0.9006,0.37924
0.90327,0.37653
0.90594,0.3739
0.90861,0.37131
0.91127,0.36875
0.91394,0.36626
0.91661,0.36376
0.91928,0.36139
0.92195,0.35915
0.92462,0.356
0.92728,0.35441
0.92995,0.35224
0.93262,0.35007
0.93529,0.34795
0.93796,0.34579
0.94063,0.34368
0.9433,0.34138
0.94596,0.33907
0.94863,0.33669
0.9513,0.33435
0.95397,0.33194
0.95664,0.32944
0.95931,0.32696
0.96197,0.32451
0.96464,0.3221
0.96731,0.31976
0.96998,0.31751
0.97265,0.31557
0.97532,0.3137
0.97799,0.31181
0.98065,0.30991
0.98332,0.308
0.98599,0.306
0.98866,0.30405
0.99133,0.30228
0.994,0.30035
0.99666,0.2984
0.99933,0.29645
1.002,0.29445
1.0047,0.29255
1.0073,0.29052
1.01,0.28852
1.0127,0.2866
1.0153,0.28479
1.018,0.28296
1.0207,0.28118
1.0233,0.27943
1.026,0.2777
1.0287,0.27599
1.0314,0.27428
1.034,0.27262
1.0367,0.271
1.0394,0.26937
1.042,0.26779
1.0447,0.26617
1.0474,0.26458
1.05,0.26301
1.0527,0.26146
1.0554,0.2599
1.058,0.25841
1.0607,0.2569
1.0634,0.2554
1.066,0.25395
1.0687,0.25249
1.0714,0.25104
1.074,0.24954
1.0767,0.24805
1.0794,0.24664
1.0821,0.24526
1.0847,0.24391
1.0874,0.24256
1.0901,0.24121
1.0927,0.23987
1.0954,0.23854
1.0981,0.2372
1.1007,0.23589
1.1034,0.23455
1.1061,0.23321
1.1087,0.2319
1.1114,0.2306
1.1141,0.22931
1.1167,0.22802
1.1194,0.22674
1.1221,0.22545
1.1247,0.22411
1.1274,0.22278
1.1301,0.22144
1.1328,0.22013
1.1354,0.21886
1.1381,0.21765
1.1408,0.21646
1.1434,0.21529
1.1461,0.21413
1.1488,0.21296
1.1514,0.21177
1.1541,0.21058
1.1568,0.2094
1.1594,0.2082
1.1621,0.20701
1.1648,0.20581
1.1674,0.20464
1.1701,0.20347
1.1728,0.20231
1.1755,0.20116
1.1781,0.20004
1.1808,0.19893
1.1835,0.19782
1.1861,0.1967
1.1888,0.19557
1.1915,0.19447
1.1941,0.19337
1.1968,0.19228
1.1995,0.19124
1.2021,0.19022
1.2048,0.18919
1.2075,0.18817
1.2101,0.18715
1.2128,0.18611
1.2155,0.18507
1.2181,0.18409
1.2208,0.18307
1.2235,0.18207
1.2262,0.18107
1.2288,0.18009
1.2315,0.17911
1.2342,0.17813
1.2368,0.17716
1.2395,0.17621
1.2422,0.17527
1.2448,0.17432
1.2475,0.17338
1.2502,0.17245
1.2528,0.17153
1.2555,0.17061
1.2582,0.16968
1.2608,0.16877
1.2635,0.16786
1.2662,0.16696
1.2688,0.16606
1.2715,0.16516
1.2742,0.16427
1.2769,0.16337
1.2795,0.16249
1.2822,0.1616
1.2849,0.16072
1.2875,0.15985
1.2902,0.15899
1.2929,0.15813
1.2955,0.15728
1.2982,0.15643
1.3009,0.15559
1.3035,0.15475
1.3062,0.15392
1.3089,0.15309
1.3115,0.15227
1.3142,0.15146
1.3169,0.15066
1.3195,0.14986
1.3222,0.14907
1.3249,0.14828
1.3276,0.14749
1.3302,0.14672
1.3329,0.14595
1.3356,0.14518
1.3382,0.14442
1.3409,0.14366
1.3436,0.14291
1.3462,0.14216
1.3489,0.14142
1.3516,0.14067
1.3542,0.13993
1.3569,0.13919
1.3596,0.13844
1.3622,0.13771
1.3649,0.13698
1.3676,0.13625
1.3702,0.13553
1.3729,0.13482
1.3756,0.1341
1.3783,0.13339
1.3809,0.13267
1.3836,0.13197
1.3863,0.13127
1.3889,0.13061
1.3916,0.12995
1.3943,0.12929
1.3969,0.12862
1.3996,0.12796
1.4023,0.1273
1.4049,0.12665
1.4076,0.12599
1.4103,0.12535
1.4129,0.12471
1.4156,0.12407
1.4183,0.12343
1.4209,0.12279
1.4236,0.12216
1.4263,0.12153
1.429,0.12089
1.4316,0.12026
1.4343,0.11964
1.437,0.11903
1.4396,0.11841
1.4423,0.1178
1.445,0.11719
1.4476,0.11659
1.4503,0.116
1.453,0.1154
1.4556,0.11482
1.4583,0.11423
1.461,0.11365
1.4636,0.11307
1.4663,0.1125
1.469,0.11193
1.4716,0.11136
1.4743,0.11079
1.477,0.11023
1.4797,0.10967
1.4823,0.10911
1.485,0.10856
1.4877,0.10801
1.4903,0.10747
1.493,0.10693
1.4957,0.10639
1.4983,0.10585
1.501,0.10532
1.5037,0.10479
1.5063,0.10427
1.509,0.10375
1.5117,0.10322
1.5143,0.10271
1.517,0.10219
1.5197,0.10167
1.5223,0.10116
1.525,0.10065
1.5277,0.10014
1.5304,0.099633
1.533,0.099129
1.5357,0.09863
1.5384,0.098135
1.541,0.097645
1.5437,0.097157
1.5464,0.096672
1.549,0.09619
1.5517,0.095711
1.5544,0.095235
1.557,0.094761
1.5597,0.09429
1.5624,0.09382
1.565,0.093351
1.5677,0.092884
1.5704,0.092418
1.573,0.091954
1.5757,0.091493
1.5784,0.091034
1.5811,0.090577
1.5837,0.090125
1.5864,0.089676
1.5891,0.089232
1.5917,0.088792
1.5944,0.088355
1.5971,0.087918
1.5997,0.087484
1.6024,0.087052
1.6051,0.086621
1.6077,0.086193
1.6104,0.085766
1.6131,0.085341
1.6157,0.084919
1.6184,0.084499
1.6211,0.084082
1.6237,0.083667
1.6264,0.083256
1.6291,0.082846
1.6318,0.08244
1.6344,0.082036
1.6371,0.081634
1.6398,0.081235
1.6424,0.08084
1.6451,0.080446
1.6478,0.080054
1.6504,0.079663
1.6531,0.079273
1.6558,0.078885
1.6584,0.0785
1.6611,0.078116
1.6638,0.077734
1.6664,0.077353
1.6691,0.076974
1.6718,0.076597
1.6744,0.076222
1.6771,0.075848
1.6798,0.075478
1.6825,0.07511
1.6851,0.074746
1.6878,0.074383
1.6905,0.074022
1.6931,0.073662
1.6958,0.073304
1.6985,0.072948
1.7011,0.072593
1.7038,0.07224
1.7065,0.07189
1.7091,0.071541
1.7118,0.071194
1.7145,0.070849
1.7171,0.070506
1.7198,0.070165
1.7225,0.069825
1.7252,0.069487
1.7278,0.069153
1.7305,0.06882
1.7332,0.068489
1.7358,0.068159
1.7385,0.067831
1.7412,0.067503
1.7438,0.067178
1.7465,0.066854
1.7492,0.066531
1.7518,0.06621
1.7545,0.065891
1.7572,0.065574
1.7598,0.065258
1.7625,0.064943
1.7652,0.06463
1.7678,0.064319
1.7705,0.06401
1.7732,0.063704
1.7759,0.063399
1.7785,0.063096
1.7812,0.062793
1.7839,0.062492
1.7865,0.062192
1.7892,0.061894
1.7919,0.061597
1.7945,0.061302
1.7972,0.061009
1.7999,0.060717
1.8025,0.060427
1.8052,0.060137
1.8079,0.059849
1.8105,0.059563
1.8132,0.059277
1.8159,0.058994
1.8185,0.058713
1.8212,0.058433
1.8239,0.058155
1.8266,0.057878
1.8292,0.057602
1.8319,0.057328
1.8346,0.057057
1.8372,0.056787
1.8399,0.056518
1.8426,0.05625
1.8452,0.055983
1.8479,0.055718
1.8506,0.055454
1.8532,0.055191
1.8559,0.054929
1.8586,0.054669
1.8612,0.054409
1.8639,0.054152
1.8666,0.053897
1.8692,0.053644
1.8719,0.053393
1.8746,0.053142
1.8773,0.052892
1.8799,0.052642
1.8826,0.052394
1.8853,0.052146
1.8879,0.051899
1.8906,0.051654
1.8933,0.05141
1.8959,0.051167
1.8986,0.050925
1.9013,0.050684
1.9039,0.050446
1.9066,0.050209
1.9093,0.049974
1.9119,0.04974
1.9146,0.049508
1.9173,0.049277
1.9199,0.049046
1.9226,0.048817
1.9253,0.048587
1.928,0.04836
1.9306,0.048133
1.9333,0.047908
1.936,0.047684
1.9386,0.047461
1.9413,0.04724
1.944,0.04702
1.9466,0.046801
1.9493,0.046582
1.952,0.046364
1.9546,0.046146
1.9573,0.04593
1.96,0.045714
1.9626,0.045499
1.9653,0.045286
1.968,0.045074
1.9706,0.044865
1.9733,0.044658
1.976,0.044453
1.9787,0.044247
1.9813,0.044042
1.984,0.043837
1.9867,0.043633
1.9893,0.043429
1.992,0.043225
1.9947,0.04302
1.9973,0.042816
2,0.042612


==> figs/data/cylinder_edac_4_1.54_P_mean.csv <==
y,P
-2,0.99722
-1.9984,0.99722
-1.9968,0.99722
-1.9952,0.99721
-1.9936,0.99721
-1.992,0.99721
-1.9904,0.9972
-1.9888,0.9972
-1.9872,0.9972
-1.9856,0.9972
-1.984,0.99719
-1.9824,0.99719
-1.9808,0.99719
-1.9792,0.99719
-1.9776,0.99718
-1.976,0.99718
-1.9744,0.99718
-1.9728,0.99717
-1.9712,0.99717
-1.9696,0.99717
-1.968,0.99717
-1.9664,0.99716
-1.9648,0.99716
-1.9632,0.99716
-1.9616,0.99716
-1.96,0.99715
-1.9584,0.99715
-1.9568,0.99715
-1.9552,0.99714
-1.9536,0.99714
-1.952,0.99714
-1.9504,0.99714
-1.9488,0.99713
-1.9472,0.99713
-1.9456,0.99713
-1.944,0.99713
-1.9424,0.99712
-1.9408,0.99712
-1.9392,0.99712
-1.9376,0.99711
-1.936,0.99711
-1.9344,0.99711
-1.9328,0.99711
-1.9312,0.9971
-1.9296,0.9971
-1.928,0.9971
-1.9264,0.9971
-1.9248,0.99709
-1.9232,0.99709
-1.9216,0.99709
-1.92,0.99708
-1.9184,0.99708
-1.9168,0.99708
-1.9152,0.99708
-1.9136,0.99707
-1.912,0.99707
-1.9104,0.99707
-1.9088,0.99707
-1.9072,0.99706
-1.9056,0.99706
-1.904,0.99706
-1.9024,0.99705
-1.9008,0.99705
-1.8992,0.99705
-1.8976,0.99705
-1.896,0.99704
-1.8944,0.99704
-1.8928,0.99704
-1.8912,0.99703
-1.8896,0.99703
-1.888,0.99703
-1.8864,0.99703
-1.8848,0.99702
-1.8832,0.99702
-1.8816,0.99702
-1.88,0.99702
-1.8784,0.99701
-1.8768,0.99701
-1.8752,0.99701
-1.8735,0.997
-1.8719,0.997
-1.8703,0.997
-1.8687,0.997
-1.8671,0.99699
-1.8655,0.99699
-1.8639,0.99699
-1.8623,0.99698
-1.8607,0.99698
-1.8591,0.99698
-1.8575,0.99698
-1.8559,0.99697
-1.8543,0.99697
-1.8527,0.99697
-1.8511,0.99696
-1.8495,0.99696
-1.8479,0.99696
-1.8463,0.99696
-1.8447,0.99695
-1.8431,0.99695
-1.8415,0.99695
-1.8399,0.99694
-1.8383,0.99694
-1.8367,0.99694
-1.8351,0.99694
-1.8335,0.99693
-1.8319,0.99693
-1.8303,0.99693
-1.8287,0.99692
-1.8271,0.99692
-1.8255,0.99692
-1.8239,0.99692
-1.8223,0.99691
-1.8207,0.99691
-1.8191,0.99691
-1.8175,0.9969
-1.8159,0.9969
-1.8143,0.9969
-1.8127,0.9969
-1.8111,0.99689
-1.8095,0.99689
-1.8079,0.99689
-1.8063,0.99688
-1.8047,0.99688
-1.8031,0.99688
-1.8015,0.99688
-1.7999,0.99687
-1.7983,0.99687
-1.7967,0.99687
-1.7951,0.99686
-1.7935,0.99686
-1.7919,0.99686
-1.7903,0.99686
-1.7887,0.99685
-1.7871,0.99685
-1.7855,0.99685
-1.7839,0.99684
-1.7823,0.99684
-1.7807,0.99684
-1.7791,0.99683
-1.7775,0.99683
-1.7759,0.99683
-1.7743,0.99683
-1.7727,0.99682
-1.7711,0.99682
-1.7695,0.99682
-1.7679,0.99681
-1.7663,0.99681
-1.7647,0.99681
-1.7631,0.99681
-1.7615,0.9968
-1.7599,0.9968
-1.7583,0.9968
-1.7567,0.99679
-1.7551,0.99679
-1.7535,0.99679
-1.7519,0.99679
-1.7503,0.99678
-1.7487,0.99678
-1.7471,0.99678
-1.7455,0.99677
-1.7439,0.99677
-1.7423,0.99677
-1.7407,0.99676
-1.7391,0.99676
-1.7375,0.99676
-1.7359,0.99676
-1.7343,0.99675
-1.7327,0.99675
-1.7311,0.99675
-1.7295,0.99674
-1.7279,0.99674
-1.7263,0.99674
-1.7247,0.99673
-1.7231,0.99673
-1.7215,0.99673
-1.7199,0.99673
-1.7183,0.99672
-1.7167,0.99672
-1.7151,0.99672
-1.7135,0.99671
-1.7119,0.99671
-1.7103,0.99671
-1.7087,0.99671
-1.7071,0.9967
-1.7055,0.9967
-1.7039,0.9967
-1.7023,0.99669
-1.7007,0.99669
-1.6991,0.99669
-1.6975,0.99668
-1.6959,0.99668
-1.6943,0.99668
-1.6927,0.99668
-1.6911,0.99667
-1.6895,0.99667
-1.6879,0.99667
-1.6863,0.99666
-1.6847,0.99666
-1.6831,0.99666
-1.6815,0.99665
-1.6799,0.99665
-1.6783,0.99665
-1.6767,0.99665
-1.6751,0.99664
-1.6735,0.99664
-1.6719,0.99664
-1.6703,0.99663
-1.6687,0.99663
-1.6671,0.99663
-1.6655,0.99662
-1.6639,0.99662
-1.6623,0.99662
-1.6607,0.99661
-1.6591,0.99661
-1.6575,0.99661
-1.6559,0.99661
-1.6543,0.9966
-1.6527,0.9966
-1.6511,0.9966
-1.6495,0.99659
-1.6479,0.99659
-1.6463,0.99659
-1.6447,0.99658
-1.6431,0.99658
-1.6415,0.99658
-1.6399,0.99658
-1.6383,0.99657
-1.6367,0.99657
-1.6351,0.99657
-1.6335,0.99656
-1.6319,0.99656
-1.6303,0.99656
-1.6287,0.99655
-1.6271,0.99655
-1.6255,0.99655
-1.6238,0.99654
-1.6222,0.99654
-1.6206,0.99654
-1.619,0.99654
-1.6174,0.99653
-1.6158,0.99653
-1.6142,0.99653
-1.6126,0.99652
-1.611,0.99652
-1.6094,0.99652
-1.6078,0.99651
-1.6062,0.99651
-1.6046,0.99651
-1.603,0.9965
-1.6014,0.9965
-1.5998,0.9965
-1.5982,0.99649
-1.5966,0.99649
-1.595,0.99649
-1.5934,0.99649
-1.5918,0.99648
-1.5902,0.99648
-1.5886,0.99648
-1.587,0.99647
-1.5854,0.99647
-1.5838,0.99647
-1.5822,0.99646
-1.5806,0.99646
-1.579,0.99646
-1.5774,0.99645
-1.5758,0.99645
-1.5742,0.99645
-1.5726,0.99644
-1.571,0.99644
-1.5694,0.99644
-1.5678,0.99644
-1.5662,0.99643
-1.5646,0.99643
-1.563,0.99643
-1.5614,0.99642
-1.5598,0.99642
-1.5582,0.99642
-1.5566,0.99641
-1.555,0.99641
-1.5534,0.99641
-1.5518,0.9964
-1.5502,0.9964
-1.5486,0.9964
-1.547,0.99639
-1.5454,0.99639
-1.5438,0.99639
-1.5422,0.99638
-1.5406,0.99638
-1.539,0.99638
-1.5374,0.99638
-1.5358,0.99637
-1.5342,0.99637
-1.5326,0.99637
-1.531,0.99636
-1.5294,0.99636
-1.5278,0.99636
-1.5262,0.99635
-1.5246,0.99635
-1.523,0.99635
-1.5214,0.99634
-1.5198,0.99634
-1.5182,0.99634
-1.5166,0.99633
-1.515,0.99633
-1.5134,0.99633
-1.5118,0.99632
-1.5102,0.99632
-1.5086,0.99632
-1.507,0.99631
-1.5054,0.99631
-1.5038,0.99631
-1.5022,0.9963
-1.5006,0.9963
-1.499,0.9963
-1.4974,0.9963
-1.4958,0.99629
-1.4942,0.99629
-1.4926,0.99629
-1.491,0.99628
-1.4894,0.99628
-1.4878,0.99628
-1.4862,0.99627
-1.4846,0.99627
-1.483,0.99627
-1.4814,0.99626
-1.4798,0.99626
-1.4782,0.99626
-1.4766,0.99625
-1.475,0.99625
-1.4734,0.99625
-1.4718,0.99624
-1.4702,0.99624
-1.4686,0.99624
-1.467,0.99623
-1.4654,0.99623
-1.4638,0.99623
-1.4622,0.99622
-1.4606,0.99622
-1.459,0.99622
-1.4574,0.99621
-1.4558,0.99621
-1.4542,0.99621
-1.4526,0.9962
-1.451,0.9962
-1.4494,0.9962
-1.4478,0.99619
-1.4462,0.99619
-1.4446,0.99619
-1.443,0.99618
-1.4414,0.99618
-1.4398,0.99618
-1.4382,0.99617
-1.4366,0.99617
-1.435,0.99617
-1.4334,0.99616
-1.4318,0.99616
-1.4302,0.99616
-1.4286,0.99615
-1.427,0.99615
-1.4254,0.99615
-1.4238,0.99614
-1.4222,0.99614
-1.4206,0.99614
-1.419,0.99613
-1.4174,0.99613
-1.4158,0.99613
-1.4142,0.99612
-1.4126,0.99612
-1.411,0.99612
-1.4094,0.99611
-1.4078,0.99611
-1.4062,0.99611
-1.4046,0.9961
-1.403,0.9961
-1.4014,0.9961
-1.3998,0.99609
-1.3982,0.99609
-1.3966,0.99609
-1.395,0.99608
-1.3934,0.99608
-1.3918,0.99608
-1.3902,0.99607
-1.3886,0.99607
-1.387,0.99607
-1.3854,0.99606
-1.3838,0.99606
-1.3822,0.99605
-1.3806,0.99605
-1.379,0.99605
-1.3774,0.99604
-1.3758,0.99604
-1.3741,0.99604
-1.3725,0.99603
-1.3709,0.99603
-1.3693,0.99603
-1.3677,0.99602
-1.3661,0.99602
-1.3645,0.99602
-1.3629,0.99601
-1.3613,0.99601
-1.3597,0.99601
-1.3581,0.996
-1.3565,0.996
-1.3549,0.996
-1.3533,0.99599
-1.3517,0.99599
-1.3501,0.99598
-1.3485,0.99598
-1.3469,0.99598
-1.3453,0.99597
-1.3437,0.99597
-1.3421,0.99597
-1.3405,0.99596
-1.3389,0.99596
-1.3373,0.99596
-1.3357,0.99595
-1.3341,0.99595
-1.3325,0.99595
-1.3309,0.99594
-1.3293,0.99594
-1.3277,0.99593
-1.3261,0.99593
-1.3245,0.99593
-1.3229,0.99592
-1.3213,0.99592
-1.3197,0.99592
-1.3181,0.99591
-1.3165,0.99591
-1.3149,0.99591
-1.3133,0.9959
-1.3117,0.9959
-1.3101,0.99589
-1.3085,0.99589
-1.3069,0.99589
-1.3053,0.99588
-1.3037,0.99588
-1.3021,0.99588
-1.3005,0.99587
-1.2989,0.99587
-1.2973,0.99586
-1.2957,0.99586
-1.2941,0.99586
-1.2925,0.99585
-1.2909,0.99585
-1.2893,0.99584
-1.2877,0.99584
-1.2861,0.99584
-1.2845,0.99583
-1.2829,0.99583
-1.2813,0.99583
-1.2797,0.99582
-1.2781,0.99582
-1.2765,0.99581
-1.2749,0.99581
-1.2733,0.99581
-1.2717,0.9958
-1.2701,0.9958
-1.2685,0.99579
-1.2669,0.99579
-1.2653,0.99579
-1.2637,0.99578
-1.2621,0.99578
-1.2605,0.99578
-1.2589,0.99577
-1.2573,0.99577
-1.2557,0.99576
-1.2541,0.99576
-1.2525,0.99575
-1.2509,0.99575
-1.2493,0.99575
-1.2477,0.99574
-1.2461,0.99574
-1.2445,0.99573
-1.2429,0.99573
-1.2413,0.99573
-1.2397,0.99572
-1.2381,0.99572
-1.2365,0.99571
-1.2349,0.99571
-1.2333,0.9957
-1.2317,0.9957
-1.2301,0.9957
-1.2285,0.99569
-1.2269,0.99569
-1.2253,0.99568
-1.2237,0.99568
-1.2221,0.99567
-1.2205,0.99567
-1.2189,0.99567
-1.2173,0.99566
-1.2157,0.99566
-1.2141,0.99565
-1.2125,0.99565
-1.2109,0.99564
-1.2093,0.99564
-1.2077,0.99563
-1.2061,0.99563
-1.2045,0.99563
-1.2029,0.99562
-1.2013,0.99562
-1.1997,0.99561
-1.1981,0.99561
-1.1965,0.9956
-1.1949,0.9956
-1.1933,0.99559
-1.1917,0.99559
-1.1901,0.99558
-1.1885,0.99558
-1.1869,0.99557
-1.1853,0.99557
-1.1837,0.99556
-1.1821,0.99556
-1.1805,0.99555
-1.1789,0.99555
-1.1773,0.99554
-1.1757,0.99554
-1.1741,0.99553
-1.1725,0.99553
-1.1709,0.99552
-1.1693,0.99552
-1.1677,0.99551
-1.1661,0.99551
-1.1645,0.9955
-1.1629,0.9955
-1.1613,0.99549
-1.1597,0.99549
-1.1581,0.99548
-1.1565,0.99548
-1.1549,0.99547
-1.1533,0.99547
-1.1517,0.99546
-1.1501,0.99546
-1.1485,0.99545
-1.1469,0.99544
-1.1453,0.99544
-1.1437,0.99543
-1.1421,0.99543
-1.1405,0.99542
-1.1389,0.99542
-1.1373,0.99541
-1.1357,0.9954
-1.1341,0.9954
-1.1325,0.99539
-1.1309,0.99539
-1.1293,0.99538
-1.1277,0.99537
-1.1261,0.99537
-1.1244,0.99536
-1.1228,0.99536
-1.1212,0.99535
-1.1196,0.99534
-1.118,0.99534
-1.1164,0.99533
-1.1148,0.99532
-1.1132,0.99532
-1.1116,0.99531
-1.11,0.9953
-1.1084,0.9953
-1.1068,0.99529
-1.1052,0.99528
-1.1036,0.99528
-1.102,0.99527
-1.1004,0.99526
-1.0988,0.99526
-1.0972,0.99525
-1.0956,0.99524
-1.094,0.99524
-1.0924,0.99523
-1.0908,0.99522
-1.0892,0.99522
-1.0876,0.99521
-1.086,0.9952
-1.0844,0.99519
-1.0828,0.99519
-1.0812,0.99518
-1.0796,0.99517
-1.078,0.99517
-1.0764,0.99516
-1.0748,0.99515
-1.0732,0.99514
-1.0716,0.99513
-1.07,0.99513
-1.0684,0.99512
-1.0668,0.99511
-1.0652,0.9951
-1.0636,0.99509
-1.062,0.99509
-1.0604,0.99508
-1.0588,0.99507
-1.0572,0.99506
-1.0556,0.99505
-1.054,0.99504
-1.0524,0.99504
-1.0508,0.99503
-1.0492,0.99502
-1.0476,0.99501
-1.046,0.995
-1.0444,0.99499
-1.0428,0.99498
-1.0412,0.99497
-1.0396,0.99497
-1.038,0.99496
-1.0364,0.99495
-1.0348,0.99494
-1.0332,0.99493
-1.0316,0.99492
-1.03,0.99491
-1.0284,0.9949
-1.0268,0.99489
-1.0252,0.99488
-1.0236,0.99487
-1.022,0.99486
-1.0204,0.99485
-1.0188,0.99484
-1.0172,0.99483
-1.0156,0.99482
-1.014,0.99481
-1.0124,0.9948
-1.0108,0.99479
-1.0092,0.99478
-1.0076,0.99477
-1.006,0.99475
-1.0044,0.99474
-1.0028,0.99473
-1.0012,0.99472
-0.9996,0.99471
-0.998,0.9947
-0.9964,0.99469
-0.9948,0.99467
-0.9932,0.99466
-0.9916,0.99465
-0.99,0.99464
-0.9884,0.99463
-0.98679,0.99461
-0.98519,0.9946
-0.98359,0.99459
-0.98199,0.99458
-0.98039,0.99456
-0.97879,0.99455
-0.97719,0.99454
-0.97559,0.99452
-0.97399,0.99451
-0.97239,0.9945
-0.97079,0.99448
-0.96919,0.99447
-0.96759,0.99446
-0.96599,0.99444
-0.96439,0.99443
-0.96279,0.99442
-0.96118,0.9944
-0.95958,0.99439
-0.95798,0.99437
-0.95638,0.99436
-0.95478,0.99434
-0.95318,0.99433
-0.95158,0.99431
-0.94998,0.9943
-0.94838,0.99428
-0.94678,0.99427
-0.94518,0.99425
-0.94358,0.99424
-0.94198,0.99422
-0.94038,0.9942
-0.93878,0.99419
-0.93717,0.99417
-0.93557,0.99416
-0.93397,0.99414
-0.93237,0.99412
-0.93077,0.99411
-0.92917,0.99409
-0.92757,0.99407
-0.92597,0.99406
-0.92437,0.99404
-0.92277,0.99402
-0.92117,0.994
-0.91957,0.99399
-0.91797,0.99397
-0.91637,0.99395
-0.91477,0.99393
-0.91317,0.99392
-0.91156,0.9939
-0.90996,0.99388
-0.90836,0.99386
-0.90676,0.99384
-0.90516,0.99382
-0.90356,0.99381
-0.90196,0.99379
-0.90036,0.99377
-0.89876,0.99375
-0.89716,0.99373
-0.89556,0.99371
-0.89396,0.99369
-0.89236,0.99367
-0.89076,0.99365
-0.88916,0.99363
-0.88756,0.99361
-0.88595,0.99359
-0.88435,0.99357
-0.88275,0.99355
-0.88115,0.99353
-0.87955,0.99351
-0.87795,0.99349
-0.87635,0.99347
-0.87475,0.99345
-0.87315,0.99343
-0.87155,0.99341
-0.86995,0.99339
-0.86835,0.99337
-0.86675,0.99334
-0.86515,0.99332
-0.86355,0.9933
-0.86194,0.99328
-0.86034,0.99326
-0.85874,0.99323
-0.85714,0.99321
-0.85554,0.99319
-0.85394,0.99316
-0.85234,0.99314
-0.85074,0.99312
-0.84914,0.99309
-0.84754,0.99307
-0.84594,0.99305
-0.84434,0.99302
-0.84274,0.993
-0.84114,0.99297
-0.83954,0.99295
-0.83794,0.99292
-0.83633,0.9929
-0.83473,0.99287
-0.83313,0.99285
-0.83153,0.99282
-0.82993,0.9928
-0.82833,0.99277
-0.82673,0.99274
-0.82513,0.99271
-0.82353,0.99269
-0.82193,0.99266
-0.82033,0.99263
-0.81873,0.9926
-0.81713,0.99257
-0.81553,0.99254
-0.81393,0.99251
-0.81232,0.99249
-0.81072,0.99246
-0.80912,0.99243
-0.80752,0.9924
-0.80592,0.99237
-0.80432,0.99233
-0.80272,0.9923
-0.80112,0.99227
-0.79952,0.99224
-0.79792,0.99221
-0.79632,0.99218
-0.79472,0.99215
-0.79312,0.99212
-0.79152,0.99209
-0.78992,0.99206
-0.78832,0.99202
-0.78671,0.99199
-0.78511,0.99196
-0.78351,0.99193
-0.78191,0.9919
-0.78031,0.99186
-0.77871,0.99183
-0.77711,0.9918
-0.77551,0.99177
-0.77391,0.99173
-0.77231,0.9917
-0.77071,0.99167
-0.76911,0.99164
-0.76751,0.9916
-0.76591,0.99157
-0.76431,0.99154
-0.76271,0.9915
-0.7611,0.99147
-0.7595,0.99144
-0.7579,0.9914
-0.7563,0.99137
-0.7547,0.99134
-0.7531,0.9913
-0.7515,0.99127
-0.7499,0.99123
-0.7483,0.9912
-0.7467,0.99116
-0.7451,0.99113
-0.7435,0.99109
-0.7419,0.99105
-0.7403,0.99102
-0.7387,0.99098
-0.73709,0.99094
-0.73549,0.99091
-0.73389,0.99087
-0.73229,0.99083
-0.73069,0.99079
-0.72909,0.99075
-0.72749,0.99072
-0.72589,0.99068
-0.72429,0.99064
-0.72269,0.9906
-0.72109,0.99056
-0.71949,0.99052
-0.71789,0.99048
-0.71629,0.99044
-0.71469,0.9904
-0.71309,0.99036
-0.71148,0.99032
-0.70988,0.99028
-0.70828,0.99024
-0.70668,0.99019
-0.70508,0.99015
-0.70348,0.99011
-0.70188,0.99007
-0.70028,0.99002
-0.69868,0.98998
-0.69708,0.98994
-0.69548,0.98989
-0.69388,0.98985
-0.69228,0.9898
-0.69068,0.98976
-0.68908,0.98971
-0.68747,0.98967
-0.68587,0.98962
-0.68427,0.98957
-0.68267,0.98953
-0.68107,0.98948
-0.67947,0.98943
-0.67787,0.98939
-0.67627,0.98934
-0.67467,0.98929
-0.67307,0.98924
-0.67147,0.9892
-0.66987,0.98915
-0.66827,0.9891
-0.66667,0.98905
-0.66507,0.989
-0.66347,0.98895
-0.66186,0.9889
-0.66026,0.98885
-0.65866,0.9888
-0.65706,0.98875
-0.65546,0.9887
-0.65386,0.98865
-0.65226,0.9886
-0.65066,0.98855
-0.64906,0.98849
-0.64746,0.98844
-0.64586,0.98839
-0.64426,0.98834
-0.64266,0.98828
-0.64106,0.98823
-0.63946,0.98817
-0.63786,0.98812
-0.63625,0.98807
-0.63465,0.98801
-0.63305,0.98796
-0.63145,0.98791
-0.62985,0.98785
-0.62825,0.9878
-0.62665,0.98774
-0.62505,0.98769
-0.62345,0.98764
-0.62185,0.98758
-0.62025,0.98753
-0.61865,0.98748
-0.61705,0.98742
-0.61545,0.98737
-0.61385,0.98731
-0.61224,0.98726
-0.61064,0.9872
-0.60904,0.98715
-0.60744,0.98709
-0.60584,0.98704
-0.60424,0.98699
-0.60264,0.98693
-0.60104,0.98688
-0.59944,0.98682
-0.59784,0.98677
-0.59624,0.98672
-0.59464,0.98666
-0.59304,0.98661
-0.59144,0.98655
-0.58984,0.9865
-0.58824,0.98645
-0.58663,0.98639
-0.58503,0.98634
-0.58343,0.98628
-0.58183,0.98623
-0.58023,0.98617
-0.57863,0.98612
-0.57703,0.98606
-0.57543,0.98601
-0.57383,0.98595
-0.57223,0.98589
-0.57063,0.98584
-0.56903,0.98578
-0.56743,0.98573
-0.56583,0.98567
-0.56423,0.98562
-0.56263,0.98556
-0.56102,0.9855
-0.55942,0.98545
-0.55782,0.98539
-0.55622,0.98534
-0.55462,0.98528
-0.55302,0.98522
-0.55142,0.98517
-0.54982,0.98511
-0.54822,0.98506
-0.54662,0.985
-0.54502,0.98494
-0.54342,0.98489
-0.54182,0.98483
-0.54022,0.98477
-0.53862,0.98472
-0.53701,0.98466
-0.53541,0.9846
-0.53381,0.98455
-0.53221,0.98449
-0.53061,0.98443
-0.52901,0.98437
-0.52741,0.98432
-0.52581,0.98426
-0.52421,0.9842
-0.52261,0.98414
-0.52101,0.98409
-0.51941,0.98403
-0.51781,0.98397
-0.51621,0.98392
-0.51461,0.98386
-0.51301,0.9838
-0.5114,0.98375
-0.5098,0.98369
-0.5082,0.98363
-0.5066,0.98358
-0.505,0.98352
-0.5034,0.98346
-0.5018,0.9834
-0.5002,0.98335
-0.4986,0.98329
-0.497,0.98323
-0.4954,0.98317
-0.4938,0.98312
-0.4922,0.98306
-0.4906,0.983
-0.489,0.98294
-0.48739,0.98289
-0.48579,0.98283
-0.48419,0.98277
-0.48259,0.98271
-0.48099,0.98265
-0.47939,0.98259
-0.47779,0.98254
-0.47619,0.98248
-0.47459,0.98242
-0.47299,0.98236
-0.47139,0.9823
-0.46979,0.98224
-0.46819,0.98218
-0.46659,0.98212
-0.46499,0.98206
-0.46339,0.98201
-0.46178,0.98195
-0.46018,0.98189
-0.45858,0.98183
-0.45698,0.98177
-0.45538,0.98171
-0.45378,0.98166
-0.45218,0.9816
-0.45058,0.98154
-0.44898,0.98148
-0.44738,0.98143
-0.44578,0.98137
-0.44418,0.98131
-0.44258,0.98125
-0.44098,0.98119
-0.43938,0.98114
-0.43778,0.98108
-0.43617,0.98102
-0.43457,0.98096
-0.43297,0.9809
-0.43137,0.98084
-0.42977,0.98078
-0.42817,0.98072
-0.42657,0.98066
-0.42497,0.98061
-0.42337,0.98055
-0.42177,0.98049
-0.42017,0.98043
-0.41857,0.98037
-0.41697,0.98031
-0.41537,0.98025
-0.41377,0.98019
-0.41216,0.98013
-0.41056,0.98007
-0.40896,0.98001
-0.40736,0.97995
-0.40576,0.97989
-0.40416,0.97983
-0.40256,0.97977
-0.40096,0.97971
-0.39936,0.97965
-0.39776,0.97959
-0.39616,0.97953
-0.39456,0.97948
-0.39296,0.97942
-0.39136,0.97936
-0.38976,0.97929
-0.38816,0.97923
-0.38655,0.97917
-0.38495,0.97911
-0.38335,0.97905
-0.38175,0.97899
-0.38015,0.97893
-0.37855,0.97887
-0.37695,0.97881
-0.37535,0.97874
-0.37375,0.97868
-0.37215,0.97862
-0.37055,0.97856
-0.36895,0.9785
-0.36735,0.97843
-0.36575,0.97837
-0.36415,0.97831
-0.36255,0.97825
-0.36094,0.97819
-0.35934,0.97813
-0.35774,0.97806
-0.35614,0.978
-0.35454,0.97794
-0.35294,0.97788
-0.35134,0.97782
-0.34974,0.97776
-0.34814,0.9777
-0.34654,0.97763
-0.34494,0.97757
-0.34334,0.97751
-0.34174,0.97745
-0.34014,0.97739
-0.33854,0.97732
-0.33693,0.97726
-0.33533,0.9772
-0.33373,0.97714
-0.33213,0.97708
-0.33053,0.97701
-0.32893,0.97695
-0.32733,0.97689
-0.32573,0.97683
-0.32413,0.97677
-0.32253,0.97671
-0.32093,0.97665
-0.31933,0.97658
-0.31773,0.97652
-0.31613,0.97646
-0.31453,0.9764
-0.31293,0.97634
-0.31132,0.97627
-0.30972,0.97621
-0.30812,0.97615
-0.30652,0.97609
-0.30492,0.97602
-0.30332,0.97596
-0.30172,0.9759
-0.30012,0.97584
-0.29852,0.97577
-0.29692,0.97571
-0.29532,0.97565
-0.29372,0.97559
-0.29212,0.97552
-0.29052,0.97546
-0.28892,0.9754
-0.28731,0.97534
-0.28571,0.97528
-0.28411,0.97521
-0.28251,0.97515
-0.28091,0.97509
-0.27931,0.97503
-0.27771,0.97496
-0.27611,0.9749
-0.27451,0.97484
-0.27291,0.97478
-0.27131,0.97472
-0.26971,0.97466
-0.26811,0.9746
-0.26651,0.97453
-0.26491,0.97447
-0.26331,0.97441
-0.2617,0.97435
-0.2601,0.97429
-0.2585,0.97423
-0.2569,0.97417
-0.2553,0.97411
-0.2537,0.97404
-0.2521,0.97398
-0.2505,0.97392
-0.2489,0.97386
-0.2473,0.9738
-0.2457,0.97374
-0.2441,0.97369
-0.2425,0.97363
-0.2409,0.97357
-0.2393,0.97351
-0.2377,0.97345
-0.23609,0.97339
-0.23449,0.97333
-0.23289,0.97328
-0.23129,0.97322
-0.22969,0.97316
-0.22809,0.9731
-0.22649,0.97305
-0.22489,0.97299
-0.22329,0.97293
-0.22169,0.97288
-0.22009,0.97282
-0.21849,0.97277
-0.21689,0.97271
-0.21529,0.97265
-0.21369,0.9726
-0.21208,0.97254
-0.21048,0.97249
-0.20888,0.97243
-0.20728,0.97238
-0.20568,0.97232
-0.20408,0.97227
-0.20248,0.97222
-0.20088,0.97216
-0.19928,0.97211
-0.19768,0.97205
-0.19608,0.972
-0.19448,0.97195
-0.19288,0.97189
-0.19128,0.97184
-0.18968,0.97179
-0.18808,0.97173
-0.18647,0.97168
-0.18487,0.97163
-0.18327,0.97158
-0.18167,0.97153
-0.18007,0.97147
-0.17847,0.97142
-0.17687,0.97137
-0.17527,0.97132
-0.17367,0.97127
-0.17207,0.97123
-0.17047,0.97118
-0.16887,0.97113
-0.16727,0.97108
-0.16567,0.97103
-0.16407,0.97099
-0.16246,0.97094
-0.16086,0.9709
-0.15926,0.97085
-0.15766,0.97081
-0.15606,0.97077
-0.15446,0.97072
-0.15286,0.97068
-0.15126,0.97063
-0.14966,0.97059
-0.14806,0.97055
-0.14646,0.97051
-0.14486,0.97047
-0.14326,0.97042
-0.14166,0.97038
-0.14006,0.97034
-0.13846,0.9703
-0.13685,0.97026
-0.13525,0.97022
-0.13365,0.97018
-0.13205,0.97014
-0.13045,0.97011
-0.12885,0.97007
-0.12725,0.97003
-0.12565,0.97
-0.12405,0.96996
-0.12245,0.96993
-0.12085,0.96989
-0.11925,0.96986
-0.11765,0.96982
-0.11605,0.96979
-0.11445,0.96976
-0.11285,0.96973
-0.11124,0.96969
-0.10964,0.96966
-0.10804,0.96963
-0.10644,0.9696
-0.10484,0.96957
-0.10324,0.96954
-0.10164,0.96951
-0.10004,0.96948
-0.098439,0.96945
-0.096839,0.96943
-0.095238,0.9694
-0.093637,0.96937
-0.092037,0.96935
-0.090436,0.96932
-0.088836,0.96929
-0.087235,0.96927
-0.085634,0.96925
-0.084034,0.96922
-0.082433,0.9692
-0.080832,0.96918
-0.079232,0.96916
-0.077631,0.96913
-0.07603,0.96911
-0.07443,0.96909
-0.072829,0.96907
-0.071228,0.96906
-0.069628,0.96904
-0.068027,0.96902
-0.066427,0.969
-0.064826,0.96898
-0.063225,0.96897
-0.061625,0.96895
-0.060024,0.96894
-0.058423,0.96892
-0.056823,0.96891
-0.055222,0.96889
-0.053621,0.96888
-0.052021,0.96887
-0.05042,0.96885
-0.04882,0.96884
-0.047219,0.96883
-0.045618,0.96882
-0.044018,0.9688
-0.042417,0.96879
-0.040816,0.96878
-0.039216,0.96877
-0.037615,0.96876
-0.036014,0.96875
-0.034414,0.96874
-0.032813,0.96874
-0.031212,0.96873
-0.029612,0.96872
-0.028011,0.96872
-0.026411,0.96871
-0.02481,0.9687
-0.023209,0.9687
-0.021609,0.96869
-0.020008,0.96869
-0.018407,0.96869
-0.016807,0.96868
-0.015206,0.96868
-0.013605,0.96868
-0.012005,0.96868
-0.010404,0.96868
-0.0088035,0.96868
-0.0072029,0.96868
-0.0056022,0.96868
-0.0040016,0.96868
-0.002401,0.96868
-0.00080032,0.96868
0.00080032,0.96868
0.002401,0.96869
0.0040016,0.96869
0.0056022,0.9687
0.0072029,0.9687
0.0088035,0.96871
0.010404,0.96871
0.012005,0.96872
0.013605,0.96872
0.015206,0.96873
0.016807,0.96874
0.018407,0.96875
0.020008,0.96876
0.021609,0.96877
0.023209,0.96878
0.02481,0.9688
0.026411,0.96881
0.028011,0.96882
0.029612,0.96883
0.031212,0.96885
0.032813,0.96886
0.034414,0.96887
0.036014,0.96889
0.037615,0.96891
0.039216,0.96892
0.040816,0.96894
0.042417,0.96896
0.044018,0.96897
0.045618,0.96899
0.047219,0.96901
0.04882,0.96903
0.05042,0.96905
0.052021,0.96907
0.053621,0.96909
0.055222,0.96912
0.056823,0.96914
0.058423,0.96916
0.060024,0.96919
0.061625,0.96921
0.063225,0.96923
0.064826,0.96926
0.066427,0.96929
0.068027,0.96931
0.069628,0.96934
0.071228,0.96937
0.072829,0.96939
0.07443,0.96942
0.07603,0.96945
0.077631,0.96948
0.079232,0.96951
0.080832,0.96954
0.082433,0.96957
0.084034,0.9696
0.085634,0.96963
0.087235,0.96967
0.088836,0.9697
0.090436,0.96973
0.092037,0.96977
0.093637,0.9698
0.095238,0.96983
0.096839,0.96987
0.098439,0.9699
0.10004,0.96994
0.10164,0.96998
0.10324,0.97001
0.10484,0.97005
0.10644,0.97009
0.10804,0.97012
0.10964,0.97016
0.11124,0.9702
0.11285,0.97024
0.11445,0.97028
0.11605,0.97032
0.11765,0.97036
0.11925,0.9704
0.12085,0.97044
0.12245,0.97049
0.12405,0.97053
0.12565,0.97057
0.12725,0.97062
0.12885,0.97066
0.13045,0.97071
0.13205,0.97075
0.13365,0.9708
0.13525,0.97084
0.13685,0.97089
0.13846,0.97093
0.14006,0.97098
0.14166,0.97103
0.14326,0.97108
0.14486,0.97112
0.14646,0.97117
0.14806,0.97122
0.14966,0.97127
0.15126,0.97132
0.15286,0.97137
0.15446,0.97142
0.15606,0.97147
0.15766,0.97153
0.15926,0.97158
0.16086,0.97163
0.16246,0.97168
0.16407,0.97173
0.16567,0.97179
0.16727,0.97184
0.16887,0.97189
0.17047,0.97195
0.17207,0.972
0.17367,0.97205
0.17527,0.97211
0.17687,0.97216
0.17847,0.97222
0.18007,0.97227
0.18167,0.97233
0.18327,0.97238
0.18487,0.97244
0.18647,0.97249
0.18808,0.97255
0.18968,0.97261
0.19128,0.97267
0.19288,0.97272
0.19448,0.97278
0.19608,0.97284
0.19768,0.9729
0.19928,0.97296
0.20088,0.97302
0.20248,0.97308
0.20408,0.97314
0.20568,0.9732
0.20728,0.97326
0.20888,0.97332
0.21048,0.97338
0.21208,0.97344
0.21369,0.9735
0.21529,0.97356
0.21689,0.97362
0.21849,0.97368
0.22009,0.97374
0.22169,0.9738
0.22329,0.97386
0.22489,0.97392
0.22649,0.97398
0.22809,0.97404
0.22969,0.9741
0.23129,0.97416
0.23289,0.97422
0.23449,0.97428
0.23609,0.97435
0.2377,0.97441
0.2393,0.97447
0.2409,0.97453
0.2425,0.97459
0.2441,0.97465
0.2457,0.97471
0.2473,0.97477
0.2489,0.97483
0.2505,0.9749
0.2521,0.97496
0.2537,0.97502
0.2553,0.97508
0.2569,0.97514
0.2585,0.9752
0.2601,0.97526
0.2617,0.97533
0.26331,0.97539
0.26491,0.97545
0.26651,0.97551
0.26811,0.97557
0.26971,0.97563
0.27131,0.97569
0.27291,0.97575
0.27451,0.97581
0.27611,0.97588
0.27771,0.97594
0.27931,0.976
0.28091,0.97606
0.28251,0.97612
0.28411,0.97619
0.28571,0.97625
0.28731,0.97631
0.28892,0.97637
0.29052,0.97643
0.29212,0.9765
0.29372,0.97656
0.29532,0.97662
0.29692,0.97668
0.29852,0.97674
0.30012,0.97681
0.30172,0.97687
0.30332,0.97693
0.30492,0.97699
0.30652,0.97705
0.30812,0.97711
0.30972,0.97717
0.31132,0.97723
0.31293,0.97729
0.31453,0.97735
0.31613,0.97741
0.31773,0.97747
0.31933,0.97753
0.32093,0.97759
0.32253,0.97765
0.32413,0.97771
0.32573,0.97777
0.32733,0.97783
0.32893,0.97789
0.33053,0.97795
0.33213,0.97801
0.33373,0.97807
0.33533,0.97813
0.33693,0.97819
0.33854,0.97825
0.34014,0.97831
0.34174,0.97837
0.34334,0.97843
0.34494,0.97849
0.34654,0.97855
0.34814,0.97861
0.34974,0.97867
0.35134,0.97873
0.35294,0.97879
0.35454,0.97885
0.35614,0.97891
0.35774,0.97897
0.35934,0.97903
0.36094,0.97909
0.36255,0.97915
0.36415,0.97921
0.36575,0.97927
0.36735,0.97933
0.36895,0.97939
0.37055,0.97945
0.37215,0.97951
0.37375,0.97957
0.37535,0.97963
0.37695,0.97969
0.37855,0.97975
0.38015,0.97981
0.38175,0.97987
0.38335,0.97993
0.38495,0.97999
0.38655,0.98004
0.38816,0.9801
0.38976,0.98016
0.39136,0.98022
0.39296,0.98028
0.39456,0.98034
0.39616,0.98039
0.39776,0.98045
0.39936,0.98051
0.40096,0.98057
0.40256,0.98062
0.40416,0.98068
0.40576,0.98074
0.40736,0.9808
0.40896,0.98085
0.41056,0.98091
0.41216,0.98097
0.41377,0.98102
0.41537,0.98108
0.41697,0.98113
0.41857,0.98119
0.42017,0.98125
0.42177,0.9813
0.42337,0.98136
0.42497,0.98142
0.42657,0.98147
0.42817,0.98153
0.42977,0.98158
0.43137,0.98164
0.43297,0.98169
0.43457,0.98175
0.43617,0.9818
0.43778,0.98186
0.43938,0.98191
0.44098,0.98197
0.44258,0.98202
0.44418,0.98208
0.44578,0.98213
0.44738,0.98218
0.44898,0.98224
0.45058,0.98229
0.45218,0.98235
0.45378,0.9824
0.45538,0.98245
0.45698,0.98251
0.45858,0.98256
0.46018,0.98262
0.46178,0.98267
0.46339,0.98273
0.46499,0.98278
0.46659,0.98283
0.46819,0.98289
0.46979,0.98294
0.47139,0.98299
0.47299,0.98305
0.47459,0.9831
0.47619,0.98315
0.47779,0.9832
0.47939,0.98326
0.48099,0.98331
0.48259,0.98336
0.48419,0.98341
0.48579,0.98347
0.48739,0.98352
0.489,0.98357
0.4906,0.98362
0.4922,0.98367
0.4938,0.98372
0.4954,0.98378
0.497,0.98383
0.4986,0.98388
0.5002,0.98393
0.5018,0.98398
0.5034,0.98404
0.505,0.98409
0.5066,0.98414
0.5082,0.98419
0.5098,0.98424
0.5114,0.9843
0.51301,0.98435
0.51461,0.9844
0.51621,0.98445
0.51781,0.98451
0.51941,0.98456
0.52101,0.98461
0.52261,0.98466
0.52421,0.98472
0.52581,0.98477
0.52741,0.98482
0.52901,0.98488
0.53061,0.98493
0.53221,0.98498
0.53381,0.98504
0.53541,0.98509
0.53701,0.98514
0.53862,0.9852
0.54022,0.98525
0.54182,0.9853
0.54342,0.98536
0.54502,0.98541
0.54662,0.98546
0.54822,0.98551
0.54982,0.98557
0.55142,0.98562
0.55302,0.98567
0.55462,0.98573
0.55622,0.98578
0.55782,0.98583
0.55942,0.98589
0.56102,0.98594
0.56263,0.98599
0.56423,0.98605
0.56583,0.9861
0.56743,0.98615
0.56903,0.98621
0.57063,0.98626
0.57223,0.98631
0.57383,0.98636
0.57543,0.98642
0.57703,0.98647
0.57863,0.98652
0.58023,0.98657
0.58183,0.98662
0.58343,0.98668
0.58503,0.98673
0.58663,0.98678
0.58824,0.98683
0.58984,0.98688
0.59144,0.98693
0.59304,0.98698
0.59464,0.98703
0.59624,0.98708
0.59784,0.98713
0.59944,0.98718
0.60104,0.98723
0.60264,0.98728
0.60424,0.98732
0.60584,0.98737
0.60744,0.98742
0.60904,0.98747
0.61064,0.98752
0.61224,0.98756
0.61385,0.98761
0.61545,0.98766
0.61705,0.98771
0.61865,0.98776
0.62025,0.9878
0.62185,0.98785
0.62345,0.9879
0.62505,0.98795
0.62665,0.98799
0.62825,0.98804
0.62985,0.98809
0.63145,0.98813
0.63305,0.98818
0.63465,0.98823
0.63625,0.98828
0.63786,0.98832
0.63946,0.98837
0.64106,0.98842
0.64266,0.98846
0.64426,0.98851
0.64586,0.98855
0.64746,0.9886
0.64906,0.98864
0.65066,0.98869
0.65226,0.98873
0.65386,0.98877
0.65546,0.98882
0.65706,0.98886
0.65866,0.9889
0.66026,0.98895
0.66186,0.98899
0.66347,0.98904
0.66507,0.98908
0.66667,0.98912
0.66827,0.98917
0.66987,0.98921
0.67147,0.98925
0.67307,0.9893
0.67467,0.98934
0.67627,0.98939
0.67787,0.98943
0.67947,0.98947
0.68107,0.98952
0.68267,0.98956
0.68427,0.9896
0.68587,0.98965
0.68747,0.98969
0.68908,0.98973
0.69068,0.98977
0.69228,0.98982
0.69388,0.98986
0.69548,0.9899
0.69708,0.98994
0.69868,0.98999
0.70028,0.99003
0.70188,0.99007
0.70348,0.99011
0.70508,0.99015
0.70668,0.99019
0.70828,0.99023
0.70988,0.99028
0.71148,0.99032
0.71309,0.99036
0.71469,0.9904
0.71629,0.99044
0.71789,0.99048
0.71949,0.99052
0.72109,0.99056
0.72269,0.9906
0.72429,0.99064
0.72589,0.99068
0.72749,0.99072
0.72909,0.99076
0.73069,0.9908
0.73229,0.99084
0.73389,0.99088
0.73549,0.99092
0.73709,0.99096
0.7387,0.99099
0.7403,0.99103
0.7419,0.99107
0.7435,0.99111
0.7451,0.99115
0.7467,0.99119
0.7483,0.99122
0.7499,0.99126
0.7515,0.9913
0.7531,0.99134
0.7547,0.99137
0.7563,0.99141
0.7579,0.99145
0.7595,0.99148
0.7611,0.99152
0.76271,0.99156
0.76431,0.99159
0.76591,0.99163
0.76751,0.99166
0.76911,0.9917
0.77071,0.99173
0.77231,0.99177
0.77391,0.9918
0.77551,0.99183
0.77711,0.99187
0.77871,0.9919
0.78031,0.99193
0.78191,0.99197
0.78351,0.992
0.78511,0.99203
0.78671,0.99206
0.78832,0.99209
0.78992,0.99213
0.79152,0.99216
0.79312,0.99219
0.79472,0.99222
0.79632,0.99225
0.79792,0.99228
0.79952,0.99231
0.80112,0.99234
0.80272,0.99237
0.80432,0.9924
0.80592,0.99243
0.80752,0.99246
0.80912,0.99249
0.81072,0.99252
0.81232,0.99254
0.81393,0.99257
0.81553,0.9926
0.81713,0.99263
0.81873,0.99265
0.82033,0.99268
0.82193,0.99271
0.82353,0.99273
0.82513,0.99276
0.82673,0.99278
0.82833,0.99281
0.82993,0.99283
0.83153,0.99286
0.83313,0.99288
0.83473,0.99291
0.83633,0.99293
0.83794,0.99296
0.83954,0.99298
0.84114,0.99301
0.84274,0.99303
0.84434,0.99305
0.84594,0.99308
0.84754,0.9931
0.84914,0.99312
0.85074,0.99315
0.85234,0.99317
0.85394,0.99319
0.85554,0.99322
0.85714,0.99324
0.85874,0.99326
0.86034,0.99328
0.86194,0.9933
0.86355,0.99333
0.86515,0.99335
0.86675,0.99337
0.86835,0.99339
0.86995,0.99341
0.87155,0.99343
0.87315,0.99345
0.87475,0.99348
0.87635,0.9935
0.87795,0.99352
0.87955,0.99354
0.88115,0.99356
0.88275,0.99358
0.88435,0.9936
0.88595,0.99361
0.88756,0.99363
0.88916,0.99365
0.89076,0.99367
0.89236,0.99369
0.89396,0.99371
0.89556,0.99373
0.89716,0.99374
0.89876,0.99376
0.90036,0.99378
0.90196,0.9938
0.90356,0.99381
0.90516,0.99383
0.90676,0.99385
0.90836,0.99386
0.90996,0.99388
0.91156,0.9939
0.91317,0.99391
0.91477,0.99393
0.91637,0.99394
0.91797,0.99396
0.91957,0.99398
0.92117,0.99399
0.92277,0.99401
0.92437,0.99402
0.92597,0.99404
0.92757,0.99405
0.92917,0.99407
0.93077,0.99408
0.93237,0.9941
0.93397,0.99411
0.93557,0.99413
0.93717,0.99414
0.93878,0.99416
0.94038,0.99417
0.94198,0.99419
0.94358,0.9942
0.94518,0.99421
0.94678,0.99423
0.94838,0.99424
0.94998,0.99425
0.95158,0.99427
0.95318,0.99428
0.95478,0.99429
0.95638,0.99431
0.95798,0.99432
0.95958,0.99433
0.96118,0.99434
0.96279,0.99435
0.96439,0.99437
0.96599,0.99438
0.96759,0.99439
0.96919,0.9944
0.97079,0.99441
0.97239,0.99443
0.97399,0.99444
0.97559,0.99445
0.97719,0.99446
0.97879,0.99447
0.98039,0.99448
0.98199,0.99449
0.98359,0.9945
0.98519,0.99451
0.98679,0.99453
0.9884,0.99454
0.99,0.99455
0.9916,0.99456
0.9932,0.99457
0.9948,0.99458
0.9964,0.99459
0.998,0.9946
0.9996,0.99461
1.0012,0.99462
1.0028,0.99463
1.0044,0.99464
1.006,0.99465
1.0076,0.99466
1.0092,0.99467
1.0108,0.99468
1.0124,0.99469
1.014,0.9947
1.0156,0.99471
1.0172,0.99472
1.0188,0.99473
1.0204,0.99473
1.022,0.99474
1.0236,0.99475
1.0252,0.99476
1.0268,0.99477
1.0284,0.99478
1.03,0.99479
1.0316,0.9948
1.0332,0.99481
1.0348,0.99481
1.0364,0.99482
1.038,0.99483
1.0396,0.99484
1.0412,0.99485
1.0428,0.99486
1.0444,0.99486
1.046,0.99487
1.0476,0.99488
1.0492,0.99489
1.0508,0.99489
1.0524,0.9949
1.054,0.99491
1.0556,0.99492
1.0572,0.99492
1.0588,0.99493
1.0604,0.99494
1.062,0.99495
1.0636,0.99495
1.0652,0.99496
1.0668,0.99497
1.0684,0.99497
1.07,0.99498
1.0716,0.99499
1.0732,0.99499
1.0748,0.995
1.0764,0.99501
1.078,0.99501
1.0796,0.99502
1.0812,0.99503
1.0828,0.99503
1.0844,0.99504
1.086,0.99505
1.0876,0.99505
1.0892,0.99506
1.0908,0.99507
1.0924,0.99507
1.094,0.99508
1.0956,0.99508
1.0972,0.99509
1.0988,0.9951
1.1004,0.9951
1.102,0.99511
1.1036,0.99512
1.1052,0.99512
1.1068,0.99513
1.1084,0.99513
1.11,0.99514
1.1116,0.99515
1.1132,0.99515
1.1148,0.99516
1.1164,0.99516
1.118,0.99517
1.1196,0.99517
1.1212,0.99518
1.1228,0.99519
1.1244,0.99519
1.1261,0.9952
1.1277,0.9952
1.1293,0.99521
1.1309,0.99521
1.1325,0.99522
1.1341,0.99522
1.1357,0.99523
1.1373,0.99523
1.1389,0.99524
1.1405,0.99525
1.1421,0.99525
1.1437,0.99526
1.1453,0.99526
1.1469,0.99527
1.1485,0.99527
1.1501,0.99528
1.1517,0.99528
1.1533,0.99529
1.1549,0.99529
1.1565,0.9953
1.1581,0.9953
1.1597,0.99531
1.1613,0.99531
1.1629,0.99532
1.1645,0.99532
1.1661,0.99533
1.1677,0.99533
1.1693,0.99534
1.1709,0.99534
1.1725,0.99535
1.1741,0.99535
1.1757,0.99536
1.1773,0.99536
1.1789,0.99537
1.1805,0.99537
1.1821,0.99538
1.1837,0.99538
1.1853,0.99539
1.1869,0.99539
1.1885,0.9954
1.1901,0.9954
1.1917,0.99541
1.1933,0.99541
1.1949,0.99542
1.1965,0.99542
1.1981,0.99543
1.1997,0.99543
1.2013,0.99543
1.2029,0.99544
1.2045,0.99544
1.2061,0.99545
1.2077,0.99545
1.2093,0.99546
1.2109,0.99546
1.2125,0.99547
1.2141,0.99547
1.2157,0.99548
1.2173,0.99548
1.2189,0.99548
1.2205,0.99549
1.2221,0.99549
1.2237,0.9955
1.2253,0.9955
1.2269,0.99551
1.2285,0.99551
1.2301,0.99552
1.2317,0.99552
1.2333,0.99553
1.2349,0.99553
1.2365,0.99553
1.2381,0.99554
1.2397,0.99554
1.2413,0.99555
1.2429,0.99555
1.2445,0.99556
1.2461,0.99556
1.2477,0.99556
1.2493,0.99557
1.2509,0.99557
1.2525,0.99558
1.2541,0.99558
1.2557,0.99559
1.2573,0.99559
1.2589,0.99559
1.2605,0.9956
1.2621,0.9956
1.2637,0.99561
1.2653,0.99561
1.2669,0.99562
1.2685,0.99562
1.2701,0.99562
1.2717,0.99563
1.2733,0.99563
1.2749,0.99564
1.2765,0.99564
1.2781,0.99564
1.2797,0.99565
1.2813,0.99565
1.2829,0.99566
1.2845,0.99566
1.2861,0.99567
1.2877,0.99567
1.2893,0.99567
1.2909,0.99568
1.2925,0.99568
1.2941,0.99569
1.2957,0.99569
1.2973,0.99569
1.2989,0.9957
1.3005,0.9957
1.3021,0.99571
1.3037,0.99571
1.3053,0.99571
1.3069,0.99572
1.3085,0.99572
1.3101,0.99573
1.3117,0.99573
1.3133,0.99573
1.3149,0.99574
1.3165,0.99574
1.3181,0.99575
1.3197,0.99575
1.3213,0.99575
1.3229,0.99576
1.3245,0.99576
1.3261,0.99576
1.3277,0.99577
1.3293,0.99577
1.3309,0.99578
1.3325,0.99578
1.3341,0.99578
1.3357,0.99579
1.3373,0.99579
1.3389,0.9958
1.3405,0.9958
1.3421,0.9958
1.3437,0.99581
1.3453,0.99581
1.3469,0.99581
1.3485,0.99582
1.3501,0.99582
1.3517,0.99583
1.3533,0.99583
1.3549,0.99583
1.3565,0.99584
1.3581,0.99584
1.3597,0.99584
1.3613,0.99585
1.3629,0.99585
1.3645,0.99586
1.3661,0.99586
1.3677,0.99586
1.3693,0.99587
1.3709,0.99587
1.3725,0.99587
1.3741,0.99588
1.3758,0.99588
1.3774,0.99588
1.379,0.99589
1.3806,0.99589
1.3822,0.9959
1.3838,0.9959
1.3854,0.9959
1.387,0.99591
1.3886,0.99591
1.3902,0.99591
1.3918,0.99592
1.3934,0.99592
1.395,0.99592
1.3966,0.99593
1.3982,0.99593
1.3998,0.99594
1.4014,0.99594
1.403,0.99594
1.4046,0.99595
1.4062,0.99595
1.4078,0.99595
1.4094,0.99596
1.411,0.99596
1.4126,0.99596
1.4142,0.99597
1.4158,0.99597
1.4174,0.99597
1.419,0.99598
1.4206,0.99598
1.4222,0.99599
1.4238,0.99599
1.4254,0.99599
1.427,0.996
1.4286,0.996
1.4302,0.996
1.4318,0.99601
1.4334,0.99601
1.435,0.99601
1.4366,0.99602
1.4382,0.99602
1.4398,0.99602
1.4414,0.99603
1.443,0.99603
1.4446,0.99604
1.4462,0.99604
1.4478,0.99604
1.4494,0.99605
1.451,0.99605
1.4526,0.99605
1.4542,0.99606
1.4558,0.99606
1.4574,0.99606
1.459,0.99607
1.4606,0.99607
1.4622,0.99607
1.4638,0.99608
1.4654,0.99608
1.467,0.99608
1.4686,0.99609
1.4702,0.99609
1.4718,0.99609
1.4734,0.9961
1.475,0.9961
1.4766,0.9961
1.4782,0.99611
1.4798,0.99611
1.4814,0.99611
1.483,0.99612
1.4846,0.99612
1.4862,0.99613
1.4878,0.99613
1.4894,0.99613
1.491,0.99614
1.4926,0.99614
1.4942,0.99614
1.4958,0.99615
1.4974,0.99615
1.499,0.99615
1.5006,0.99616
1.5022,0.99616
1.5038,0.99616
1.5054,0.99617
1.507,0.99617
1.5086,0.99617
1.5102,0.99618
1.5118,0.99618
1.5134,0.99618
1.515,0.99619
1.5166,0.99619
1.5182,0.99619
1.5198,0.9962
1.5214,0.9962
1.523,0.9962
1.5246,0.99621
1.5262,0.99621
1.5278,0.99621
1.5294,0.99622
1.531,0.99622
1.5326,0.99622
1.5342,0.99623
1.5358,0.99623
1.5374,0.99623
1.539,0.99624
1.5406,0.99624
1.5422,0.99624
1.5438,0.99625
1.5454,0.99625
1.547,0.99625
1.5486,0.99626
1.5502,0.99626
1.5518,0.99626
1.5534,0.99627
1.555,0.99627
1.5566,0.99627
1.5582,0.99628
1.5598,0.99628
1.5614,0.99628
1.563,0.99629
1.5646,0.99629
1.5662,0.99629
1.5678,0.9963
1.5694,0.9963
1.571,0.9963
1.5726,0.99631
1.5742,0.99631
1.5758,0.99631
1.5774,0.99632
1.579,0.99632
1.5806,0.99632
1.5822,0.99633
1.5838,0.99633
1.5854,0.99633
1.587,0.99634
1.5886,0.99634
1.5902,0.99634
1.5918,0.99635
1.5934,0.99635
1.595,0.99635
1.5966,0.99636
1.5982,0.99636
1.5998,0.99636
1.6014,0.99637
1.603,0.99637
1.6046,0.99637
1.6062,0.99638
1.6078,0.99638
1.6094,0.99638
1.611,0.99639
1.6126,0.99639
1.6142,0.99639
1.6158,0.9964
1.6174,0.9964
1.619,0.9964
1.6206,0.99641
1.6222,0.99641
1.6238,0.99641
1.6255,0.99641
1.6271,0.99642
1.6287,0.99642
1.6303,0.99642
1.6319,0.99643
1.6335,0.99643
1.6351,0.99643
1.6367,0.99644
1.6383,0.99644
1.6399,0.99644
1.6415,0.99645
1.6431,0.99645
1.6447,0.99645
1.6463,0.99646
1.6479,0.99646
1.6495,0.99646
1.6511,0.99647
1.6527,0.99647
1.6543,0.99647
1.6559,0.99648
1.6575,0.99648
1.6591,0.99648
1.6607,0.99649
1.6623,0.99649
1.6639,0.99649
1.6655,0.9965
1.6671,0.9965
1.6687,0.9965
1.6703,0.9965
1.6719,0.99651
1.6735,0.99651
1.6751,0.99651
1.6767,0.99652
1.6783,0.99652
1.6799,0.99652
1.6815,0.99653
1.6831,0.99653
1.6847,0.99653
1.6863,0.99654
1.6879,0.99654
1.6895,0.99654
1.6911,0.99655
1.6927,0.99655
1.6943,0.99655
1.6959,0.99656
1.6975,0.99656
1.6991,0.99656
1.7007,0.99657
1.7023,0.99657
1.7039,0.99657
1.7055,0.99657
1.7071,0.99658
1.7087,0.99658
1.7103,0.99658
1.7119,0.99659
1.7135,0.99659
1.7151,0.99659
1.7167,0.9966
1.7183,0.9966
1.7199,0.9966
1.7215,0.99661
1.7231,0.99661
1.7247,0.99661
1.7263,0.99662
1.7279,0.99662
1.7295,0.99662
1.7311,0.99662
1.7327,0.99663
1.7343,0.99663
1.7359,0.99663
1.7375,0.99664
1.7391,0.99664
1.7407,0.99664
1.7423,0.99665
1.7439,0.99665
1.7455,0.99665
1.7471,0.99666
1.7487,0.99666
1.7503,0.99666
1.7519,0.99667
1.7535,0.99667
1.7551,0.99667
1.7567,0.99667
1.7583,0.99668
1.7599,0.99668
1.7615,0.99668
1.7631,0.99669
1.7647,0.99669
1.7663,0.99669
1.7679,0.9967
1.7695,0.9967
1.7711,0.9967
1.7727,0.99671
1.7743,0.99671
1.7759,0.99671
1.7775,0.99671
1.7791,0.99672
1.7807,0.99672
1.7823,0.99672
1.7839,0.99673
1.7855,0.99673
1.7871,0.99673
1.7887,0.99674
1.7903,0.99674
1.7919,0.99674
1.7935,0.99674
1.7951,0.99675
1.7967,0.99675
1.7983,0.99675
1.7999,0.99676
1.8015,0.99676
1.8031,0.99676
1.8047,0.99677
1.8063,0.99677
1.8079,0.99677
1.8095,0.99678
1.8111,0.99678
1.8127,0.99678
1.8143,0.99678
1.8159,0.99679
1.8175,0.99679
1.8191,0.99679
1.8207,0.9968
1.8223,0.9968
1.8239,0.9968
1.8255,0.99681
1.8271,0.99681
1.8287,0.99681
1.8303,0.99681
1.8319,0.99682
1.8335,0.99682
1.8351,0.99682
1.8367,0.99683
1.8383,0.99683
1.8399,0.99683
1.8415,0.99684
1.8431,0.99684
1.8447,0.99684
1.8463,0.99684
1.8479,0.99685
1.8495,0.99685
1.8511,0.99685
1.8527,0.99686
1.8543,0.99686
1.8559,0.99686
1.8575,0.99687
1.8591,0.99687
1.8607,0.99687
1.8623,0.99687
1.8639,0.99688
1.8655,0.99688
1.8671,0.99688
1.8687,0.99689
1.8703,0.99689
1.8719,0.99689
1.8735,0.99689
1.8752,0.9969
1.8768,0.9969
1.8784,0.9969
1.88,0.99691
1.8816,0.99691
1.8832,0.99691
1.8848,0.99692
1.8864,0.99692
1.888,0.99692
1.8896,0.99692
1.8912,0.99693
1.8928,0.99693
1.8944,0.99693
1.896,0.99694
1.8976,0.99694
1.8992,0.99694
1.9008,0.99694
1.9024,0.99695
1.904,0.99695
1.9056,0.99695
1.9072,0.99696
1.9088,0.99696
1.9104,0.99696
1.912,0.99697
1.9136,0.99697
1.9152,0.99697
1.9168,0.99697
1.9184,0.99698
1.92,0.99698
1.9216,0.99698
1.9232,0.99699
1.9248,0.99699
1.9264,0.99699
1.928,0.99699
1.9296,0.997
1.9312,0.997
1.9328,0.997
1.9344,0.99701
1.936,0.99701
1.9376,0.99701
1.9392,0.99701
1.9408,0.99702
1.9424,0.99702
1.944,0.99702
1.9456,0.99703
1.9472,0.99703
1.9488,0.99703
1.9504,0.99703
1.952,0.99704
1.9536,0.99704
1.9552,0.99704
1.9568,0.99705
1.9584,0.99705
1.96,0.99705
1.9616,0.99705
1.9632,0.99706
1.9648,0.99706
1.9664,0.99706
1.968,0.99707
1.9696,0.99707
1.9712,0.99707
1.9728,0.99707
1.9744,0.99708
1.976,0.99708
1.9776,0.99708
1.9792,0.99709
1.9808,0.99709
1.9824,0.99709
1.984,0.99709
1.9856,0.9971
1.9872,0.9971
1.9888,0.9971
1.9904,0.9971
1.992,0.99711
1.9936,0.99711
1.9952,0.99711
1.9968,0.99712
1.9984,0.99712
2,0.99712


==> figs/data/cylinder_edac_4_1.54_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.0819,0.001219,0.029341,0.00098257
-1.999,1.0819,0.0012221,0.029389,0.00098531
-1.998,1.082,0.0012253,0.029438,0.00098805
-1.997,1.082,0.0012284,0.029487,0.00099077
-1.996,1.082,0.0012316,0.029535,0.0009935
-1.995,1.082,0.0012347,0.029584,0.00099621
-1.994,1.0821,0.0012379,0.029633,0.00099892
-1.993,1.0821,0.001241,0.029682,0.0010016
-1.992,1.0821,0.0012442,0.02973,0.0010043
-1.991,1.0821,0.0012473,0.029779,0.001007
-1.99,1.0822,0.0012505,0.029828,0.0010097
-1.989,1.0822,0.0012536,0.029876,0.0010124
-1.988,1.0822,0.0012568,0.029925,0.0010151
-1.987,1.0822,0.0012599,0.029974,0.0010178
-1.986,1.0822,0.0012631,0.030023,0.0010204
-1.985,1.0823,0.0012662,0.030071,0.0010231
-1.984,1.0823,0.0012694,0.03012,0.0010258
-1.983,1.0823,0.0012725,0.030169,0.0010284
-1.982,1.0823,0.0012756,0.030217,0.0010311
-1.981,1.0824,0.0012788,0.030266,0.0010337
-1.98,1.0824,0.0012819,0.030315,0.0010364
-1.979,1.0824,0.0012851,0.030364,0.0010391
-1.978,1.0824,0.0012882,0.030413,0.0010417
-1.977,1.0825,0.0012914,0.030462,0.0010443
-1.976,1.0825,0.0012945,0.03051,0.001047
-1.975,1.0825,0.0012977,0.030559,0.0010496
-1.974,1.0825,0.0013009,0.030608,0.0010523
-1.973,1.0826,0.001304,0.030657,0.0010549
-1.972,1.0826,0.0013072,0.030706,0.0010576
-1.971,1.0826,0.0013104,0.030755,0.0010602
-1.97,1.0826,0.0013136,0.030804,0.0010629
-1.969,1.0827,0.0013168,0.030854,0.0010657
-1.968,1.0827,0.0013202,0.030904,0.0010685
-1.967,1.0827,0.0013235,0.030954,0.0010714
-1.966,1.0827,0.0013268,0.031004,0.0010743
-1.965,1.0828,0.0013302,0.031055,0.0010772
-1.964,1.0828,0.0013336,0.031105,0.0010801
-1.963,1.0828,0.001337,0.031156,0.001083
-1.962,1.0828,0.0013404,0.031206,0.0010859
-1.961,1.0829,0.0013438,0.031256,0.0010888
-1.96,1.0829,0.0013472,0.031307,0.0010917
-1.959,1.0829,0.0013506,0.031358,0.0010946
-1.958,1.0829,0.001354,0.031408,0.0010975
-1.957,1.083,0.0013574,0.031459,0.0011004
-1.956,1.083,0.0013608,0.031509,0.0011033
-1.955,1.083,0.0013642,0.03156,0.0011063
-1.954,1.083,0.0013677,0.031611,0.0011092
-1.953,1.0794,0.0013668,0.03155,0.0011087
-1.952,1.0831,0.0013746,0.031713,0.0011151
-1.951,1.0831,0.001378,0.031763,0.001118
-1.95,1.0831,0.0013815,0.031814,0.0011209
-1.949,1.0831,0.0013849,0.031865,0.0011238
-1.948,1.0832,0.0013884,0.031916,0.0011268
-1.947,1.0832,0.0013918,0.031967,0.0011297
-1.946,1.0832,0.0013953,0.032018,0.0011326
-1.945,1.0832,0.0013988,0.032069,0.0011356
-1.944,1.0833,0.0014023,0.03212,0.0011385
-1.943,1.0833,0.0014058,0.032171,0.0011414
-1.942,1.0833,0.0014092,0.032223,0.0011444
-1.941,1.0833,0.0014127,0.032274,0.0011473
-1.94,1.0834,0.0014163,0.032325,0.0011503
-1.939,1.0834,0.0014198,0.032377,0.0011533
-1.938,1.0834,0.0014234,0.032429,0.0011564
-1.937,1.0834,0.001427,0.032481,0.0011595
-1.936,1.0835,0.0014306,0.032533,0.0011626
-1.935,1.0835,0.0014343,0.032585,0.0011657
-1.934,1.0835,0.0014379,0.032637,0.0011688
-1.933,1.0835,0.0014416,0.03269,0.001172
-1.932,1.0836,0.0014453,0.032742,0.0011752
-1.931,1.0836,0.001449,0.032795,0.0011784
-1.93,1.0836,0.0014527,0.032847,0.0011816
-1.929,1.0836,0.0014565,0.0329,0.0011847
-1.928,1.0837,0.0014602,0.032953,0.0011879
-1.927,1.0837,0.0014639,0.033005,0.0011911
-1.926,1.0837,0.0014676,0.033058,0.0011943
-1.925,1.0837,0.0014714,0.033111,0.0011975
-1.924,1.0838,0.0014751,0.033164,0.0012007
-1.923,1.0838,0.0014789,0.033216,0.0012039
-1.922,1.0838,0.0014826,0.033269,0.001207
-1.921,1.0838,0.0014864,0.033322,0.0012102
-1.92,1.0839,0.0014901,0.033375,0.0012134
-1.919,1.0839,0.0014939,0.033428,0.0012166
-1.918,1.0839,0.0014976,0.033481,0.0012198
-1.917,1.0839,0.0015014,0.033534,0.001223
-1.916,1.0839,0.0015052,0.033587,0.0012262
-1.915,1.084,0.001509,0.03364,0.0012294
-1.914,1.084,0.0015128,0.033694,0.0012326
-1.913,1.084,0.0015167,0.033747,0.0012358
-1.912,1.084,0.0015205,0.0338,0.0012391
-1.911,1.0841,0.0015243,0.033854,0.0012423
-1.91,1.0841,0.0015282,0.033907,0.0012455
-1.909,1.0841,0.001532,0.033961,0.0012488
-1.908,1.0841,0.0015359,0.034015,0.0012521
-1.907,1.0842,0.0015398,0.034069,0.0012555
-1.906,1.0842,0.0015438,0.034123,0.0012588
-1.905,1.0842,0.0015477,0.034177,0.0012622
-1.904,1.0842,0.0015517,0.034231,0.0012656
-1.903,1.0843,0.0015557,0.034286,0.0012691
-1.902,1.0843,0.0015598,0.03434,0.0012725
-1.901,1.0843,0.0015638,0.034395,0.001276
-1.9,1.0843,0.0015678,0.03445,0.0012795
-1.899,1.0844,0.0015719,0.034504,0.001283
-1.898,1.0844,0.001576,0.034559,0.0012865
-1.897,1.0844,0.0015801,0.034614,0.00129
-1.896,1.0844,0.0015841,0.034669,0.0012935
-1.895,1.0845,0.0015882,0.034723,0.001297
-1.894,1.0845,0.0015923,0.034778,0.0013005
-1.893,1.0845,0.0015964,0.034833,0.0013041
-1.892,1.0845,0.0016005,0.034888,0.0013076
-1.891,1.0846,0.0016047,0.034943,0.0013111
-1.89,1.0846,0.0016088,0.034999,0.0013146
-1.889,1.0846,0.0016129,0.035054,0.0013181
-1.888,1.0846,0.001617,0.035109,0.0013216
-1.887,1.0846,0.0016211,0.035164,0.0013251
-1.886,1.0847,0.0016253,0.03522,0.0013287
-1.885,1.0847,0.0016294,0.035275,0.0013322
-1.884,1.0847,0.0016336,0.035331,0.0013357
-1.883,1.0847,0.0016377,0.035387,0.0013393
-1.882,1.0848,0.0016419,0.035442,0.0013428
-1.881,1.0848,0.0016461,0.035498,0.0013463
-1.88,1.0848,0.0016503,0.035554,0.0013499
-1.879,1.0848,0.0016544,0.035609,0.0013534
-1.878,1.0849,0.0016587,0.035666,0.001357
-1.877,1.0849,0.0016629,0.035722,0.0013606
-1.876,1.0849,0.0016671,0.035778,0.0013642
-1.875,1.0849,0.0016714,0.035834,0.0013679
-1.874,1.085,0.0016757,0.035891,0.0013715
-1.873,1.085,0.0016801,0.035947,0.0013752
-1.872,1.085,0.0016844,0.036004,0.001379
-1.871,1.085,0.0016888,0.036061,0.0013827
-1.87,1.0851,0.0016933,0.036118,0.0013865
-1.869,1.0851,0.0016977,0.036176,0.0013904
-1.868,1.0851,0.0017022,0.036233,0.0013942
-1.867,1.0851,0.0017066,0.03629,0.0013981
-1.866,1.0852,0.0017111,0.036348,0.001402
-1.865,1.0852,0.0017157,0.036405,0.0014059
-1.864,1.0852,0.0017202,0.036463,0.0014098
-1.863,1.0852,0.0017247,0.03652,0.0014137
-1.862,1.0852,0.0017292,0.036578,0.0014176
-1.861,1.0853,0.0017338,0.036636,0.0014215
-1.86,1.0853,0.0017383,0.036693,0.0014255
-1.859,1.0853,0.0017429,0.036751,0.0014294
-1.858,1.0853,0.0017474,0.036809,0.0014333
-1.857,1.0854,0.001752,0.036867,0.0014372
-1.856,1.0854,0.0017566,0.036925,0.0014411
-1.855,1.0854,0.0017611,0.036982,0.0014451
-1.854,1.0854,0.0017657,0.03704,0.001449
-1.853,1.0855,0.0017703,0.037098,0.001453
-1.852,1.0855,0.0017749,0.037156,0.0014569
-1.851,1.0855,0.0017795,0.037214,0.0014609
-1.85,1.0855,0.0017842,0.037272,0.0014649
-1.849,1.0856,0.0017888,0.037331,0.0014688
-1.848,1.0856,0.0017934,0.037389,0.0014728
-1.847,1.0856,0.0017981,0.037447,0.0014768
-1.846,1.0856,0.0018027,0.037505,0.0014808
-1.845,1.0856,0.0018074,0.037564,0.0014848
-1.844,1.0857,0.0018121,0.037622,0.0014888
-1.843,1.0857,0.0018168,0.037681,0.0014928
-1.842,1.0857,0.0018215,0.037739,0.0014968
-1.841,1.0857,0.0018262,0.037798,0.0015009
-1.84,1.0858,0.0018309,0.037857,0.0015049
-1.839,1.0858,0.0018357,0.037916,0.001509
-1.838,1.0858,0.0018405,0.037976,0.0015131
-1.837,1.0858,0.0018453,0.038035,0.0015172
-1.836,1.0859,0.0018502,0.038094,0.0015214
-1.835,1.0859,0.001855,0.038154,0.0015255
-1.834,1.0859,0.0018599,0.038214,0.0015297
-1.833,1.0859,0.0018648,0.038274,0.001534
-1.832,1.086,0.0018697,0.038334,0.0015382
-1.831,1.086,0.0018747,0.038394,0.0015425
-1.83,1.086,0.0018797,0.038454,0.0015467
-1.829,1.086,0.0018846,0.038514,0.001551
-1.828,1.0861,0.0018897,0.038575,0.0015554
-1.827,1.0861,0.0018947,0.038635,0.0015597
-1.826,1.0861,0.0018997,0.038696,0.001564
-1.825,1.0861,0.0019047,0.038756,0.0015684
-1.824,1.0861,0.0019098,0.038817,0.0015727
-1.823,1.0862,0.0019148,0.038877,0.0015771
-1.822,1.0862,0.0019199,0.038938,0.0015814
-1.821,1.0862,0.001925,0.038999,0.0015858
-1.82,1.0862,0.0019301,0.03906,0.0015902
-1.819,1.0863,0.0019352,0.03912,0.0015945
-1.818,1.0863,0.0019403,0.039181,0.001599
-1.817,1.0863,0.0019454,0.039242,0.0016034
-1.816,1.0863,0.0019506,0.039303,0.0016078
-1.815,1.0864,0.0019558,0.039364,0.0016123
-1.814,1.0864,0.001961,0.039425,0.0016168
-1.813,1.0864,0.0019662,0.039487,0.0016213
-1.812,1.0864,0.0019714,0.039548,0.0016258
-1.811,1.0864,0.0019766,0.039609,0.0016303
-1.81,1.0865,0.0019819,0.039671,0.0016348
-1.809,1.0865,0.0019871,0.039732,0.0016393
-1.808,1.0865,0.0019924,0.039794,0.0016439
-1.807,1.0865,0.0019976,0.039855,0.0016484
-1.806,1.0866,0.0020029,0.039917,0.0016529
-1.805,1.0866,0.0020082,0.039979,0.0016575
-1.804,1.0866,0.0020135,0.040041,0.001662
-1.803,1.0866,0.0020189,0.040103,0.0016666
-1.802,1.0867,0.0020242,0.040165,0.0016712
-1.801,1.0867,0.0020296,0.040227,0.0016759
-1.7999,1.0867,0.002035,0.040289,0.0016805
-1.7989,1.0867,0.0020404,0.040352,0.0016852
-1.7979,1.0868,0.0020458,0.040414,0.0016898
-1.7969,1.0868,0.0020513,0.040477,0.0016945
-1.7959,1.0868,0.0020567,0.04054,0.0016992
-1.7949,1.0868,0.0020622,0.040603,0.0017039
-1.7939,1.0868,0.0020677,0.040666,0.0017087
-1.7929,1.0869,0.0020732,0.040729,0.0017134
-1.7919,1.0869,0.0020787,0.040792,0.0017181
-1.7909,1.0869,0.0020843,0.040855,0.0017229
-1.7899,1.0869,0.0020899,0.040919,0.0017277
-1.7889,1.087,0.0020954,0.040982,0.0017325
-1.7879,1.087,0.002101,0.041045,0.0017373
-1.7869,1.087,0.0021066,0.041109,0.0017422
-1.7859,1.087,0.0021122,0.041172,0.001747
-1.7849,1.0871,0.0021179,0.041236,0.0017518
-1.7839,1.0871,0.0021235,0.0413,0.0017567
-1.7829,1.0871,0.0021292,0.041363,0.0017616
-1.7819,1.0871,0.0021349,0.041427,0.0017665
-1.7809,1.0871,0.0021406,0.041491,0.0017714
-1.7799,1.0872,0.0021463,0.041555,0.0017763
-1.7789,1.0872,0.002152,0.04162,0.0017812
-1.7779,1.0872,0.0021578,0.041684,0.0017862
-1.7769,1.0872,0.0021636,0.041748,0.0017912
-1.7759,1.0873,0.0021694,0.041812,0.0017962
-1.7749,1.0873,0.0021753,0.041877,0.0018013
-1.7739,1.0873,0.0021811,0.041941,0.0018063
-1.7729,1.0873,0.002187,0.042006,0.0018114
-1.7719,1.0874,0.0021929,0.042071,0.0018165
-1.7709,1.0874,0.0021988,0.042135,0.0018216
-1.7699,1.0874,0.0022047,0.0422,0.0018267
-1.7689,1.0874,0.0022107,0.042265,0.0018318
-1.7679,1.0874,0.0022166,0.04233,0.001837
-1.7669,1.0875,0.0022226,0.042395,0.0018421
-1.7659,1.0875,0.0022286,0.04246,0.0018473
-1.7649,1.0875,0.0022346,0.042525,0.0018525
-1.7639,1.0875,0.0022407,0.042591,0.0018578
-1.7629,1.0876,0.0022467,0.042657,0.001863
-1.7619,1.0876,0.0022528,0.042722,0.0018683
-1.7609,1.0876,0.0022589,0.042788,0.0018736
-1.7599,1.0876,0.002265,0.042854,0.0018789
-1.7589,1.0876,0.0022712,0.04292,0.0018842
-1.7579,1.0877,0.0022773,0.042986,0.0018895
-1.7569,1.0877,0.0022835,0.043052,0.0018949
-1.7559,1.0877,0.0022897,0.043118,0.0019002
-1.7549,1.0877,0.0022959,0.043185,0.0019056
-1.7539,1.0878,0.0023021,0.043251,0.001911
-1.7529,1.0878,0.0023083,0.043317,0.0019164
-1.7519,1.0878,0.0023146,0.043384,0.0019218
-1.7509,1.0878,0.0023209,0.043451,0.0019272
-1.7499,1.0879,0.0023272,0.043518,0.0019327
-1.7489,1.0879,0.0023335,0.043585,0.0019381
-1.7479,1.0879,0.0023398,0.043652,0.0019436
-1.7469,1.0879,0.0023461,0.043719,0.0019491
-1.7459,1.0879,0.0023525,0.043786,0.0019546
-1.7449,1.088,0.0023588,0.043853,0.0019601
-1.7439,1.088,0.0023652,0.04392,0.0019656
-1.7429,1.088,0.0023716,0.043988,0.0019711
-1.7419,1.088,0.002378,0.044055,0.0019767
-1.7409,1.0881,0.0023844,0.044123,0.0019822
-1.7399,1.0881,0.0023909,0.04419,0.0019878
-1.7389,1.0881,0.0023973,0.044258,0.0019934
-1.7379,1.0881,0.0024038,0.044326,0.001999
-1.7369,1.0881,0.0024103,0.044393,0.0020046
-1.7359,1.0882,0.0024169,0.044461,0.0020103
-1.7349,1.0882,0.0024235,0.044529,0.002016
-1.7339,1.0882,0.0024301,0.044597,0.0020217
-1.7329,1.0882,0.0024367,0.044666,0.0020274
-1.7319,1.0883,0.0024433,0.044734,0.0020332
-1.7309,1.0883,0.00245,0.044802,0.0020389
-1.7299,1.0883,0.0024567,0.04487,0.0020447
-1.7289,1.0883,0.0024634,0.044939,0.0020506
-1.7279,1.0883,0.0024701,0.045007,0.0020564
-1.7269,1.0884,0.0024768,0.045076,0.0020623
-1.7259,1.0884,0.0024836,0.045145,0.0020681
-1.7249,1.0884,0.0024904,0.045214,0.0020741
-1.7239,1.0884,0.0024973,0.045283,0.00208
-1.7229,1.0885,0.0025041,0.045352,0.0020859
-1.7219,1.0885,0.002511,0.045421,0.0020919
-1.7209,1.0885,0.0025179,0.04549,0.0020979
-1.7199,1.0885,0.0025248,0.045559,0.0021039
-1.7189,1.0885,0.0025317,0.045629,0.0021099
-1.7179,1.0886,0.0025387,0.045698,0.002116
-1.7169,1.0886,0.0025456,0.045768,0.002122
-1.7159,1.0886,0.0025526,0.045838,0.0021281
-1.7149,1.0886,0.0025597,0.045908,0.0021342
-1.7139,1.0887,0.0025667,0.045978,0.0021404
-1.7129,1.0887,0.0025738,0.046048,0.0021465
-1.7119,1.0887,0.0025809,0.046118,0.0021527
-1.7109,1.0887,0.002588,0.046189,0.0021589
-1.7099,1.0887,0.0025951,0.046259,0.0021651
-1.7089,1.0888,0.0026023,0.046329,0.0021714
-1.7079,1.0888,0.0026095,0.0464,0.0021776
-1.7069,1.0888,0.0026167,0.046471,0.0021839
-1.7059,1.0888,0.0026239,0.046542,0.0021902
-1.7049,1.0888,0.0026311,0.046613,0.0021965
-1.7039,1.0889,0.0026384,0.046684,0.0022028
-1.7029,1.0889,0.0026457,0.046755,0.0022091
-1.7019,1.0889,0.002653,0.046826,0.0022155
-1.7009,1.0889,0.0026603,0.046897,0.0022219
-1.6999,1.089,0.0026676,0.046969,0.0022283
-1.6989,1.089,0.002675,0.04704,0.0022347
-1.6979,1.089,0.0026824,0.047112,0.0022411
-1.6969,1.089,0.0026898,0.047183,0.0022475
-1.6959,1.089,0.0026972,0.047255,0.0022539
-1.6949,1.0891,0.0027046,0.047327,0.0022604
-1.6939,1.0891,0.002712,0.047399,0.0022669
-1.6929,1.0891,0.0027195,0.047471,0.0022733
-1.6919,1.0891,0.002727,0.047543,0.0022798
-1.6909,1.0891,0.0027346,0.047615,0.0022864
-1.6899,1.0892,0.0027421,0.047687,0.002293
-1.6889,1.0892,0.0027497,0.04776,0.0022996
-1.6879,1.0892,0.0027573,0.047832,0.0023062
-1.6869,1.0892,0.002765,0.047905,0.0023129
-1.6859,1.0893,0.0027727,0.047978,0.0023196
-1.6849,1.0893,0.0027804,0.048051,0.0023263
-1.6839,1.0893,0.0027881,0.048123,0.002333
-1.6829,1.0893,0.0027959,0.048196,0.0023397
-1.6819,1.0893,0.0028036,0.048269,0.0023465
-1.6809,1.0894,0.0028114,0.048343,0.0023533
-1.6799,1.0894,0.0028192,0.048416,0.0023601
-1.6789,1.0894,0.0028271,0.04849,0.0023669
-1.6779,1.0894,0.002835,0.048563,0.0023738
-1.6769,1.0894,0.0028428,0.048637,0.0023807
-1.6759,1.0895,0.0028507,0.04871,0.0023875
-1.6749,1.0895,0.0028587,0.048784,0.0023944
-1.6739,1.0895,0.0028666,0.048858,0.0024013
-1.6729,1.0895,0.0028746,0.048932,0.0024083
-1.6719,1.0896,0.0028826,0.049006,0.0024152
-1.6709,1.0896,0.0028906,0.04908,0.0024222
-1.6699,1.0896,0.0028986,0.049154,0.0024292
-1.6689,1.0896,0.0029067,0.049228,0.0024362
-1.6679,1.0896,0.0029148,0.049302,0.0024433
-1.6669,1.0897,0.0029229,0.049377,0.0024504
-1.6659,1.0897,0.0029311,0.049452,0.0024575
-1.6649,1.0897,0.0029393,0.049526,0.0024647
-1.6639,1.0897,0.0029476,0.049601,0.0024719
-1.6629,1.0897,0.0029558,0.049676,0.0024791
-1.6619,1.0898,0.0029641,0.049751,0.0024864
-1.6609,1.0898,0.0029725,0.049827,0.0024937
-1.6599,1.0898,0.0029808,0.049902,0.002501
-1.6589,1.0898,0.0029892,0.049977,0.0025083
-1.6579,1.0898,0.0029976,0.050053,0.0025157
-1.6569,1.0899,0.0030061,0.050129,0.002523
-1.6559,1.0899,0.0030145,0.050205,0.0025305
-1.6549,1.0899,0.003023,0.050281,0.0025379
-1.6539,1.0899,0.0030315,0.050357,0.0025453
-1.6529,1.0899,0.0030401,0.050433,0.0025528
-1.6519,1.09,0.0030486,0.050509,0.0025603
-1.6509,1.09,0.0030572,0.050586,0.0025678
-1.6499,1.09,0.0030658,0.050662,0.0025753
-1.6489,1.09,0.0030745,0.050738,0.0025829
-1.6479,1.0901,0.0030832,0.050815,0.0025905
-1.6469,1.0901,0.0030919,0.050892,0.0025981
-1.6459,1.0901,0.0031006,0.050969,0.0026058
-1.6449,1.0901,0.0031094,0.051046,0.0026135
-1.6439,1.0901,0.0031183,0.051123,0.0026212
-1.6429,1.0902,0.0031271,0.0512,0.002629
-1.6419,1.0902,0.0031359,0.051278,0.0026367
-1.6409,1.0902,0.0031448,0.051355,0.0026445
-1.6399,1.0902,0.0031537,0.051433,0.0026522
-1.6389,1.0902,0.0031626,0.05151,0.0026601
-1.6379,1.0903,0.0031715,0.051588,0.0026679
-1.6369,1.0903,0.0031805,0.051666,0.0026757
-1.6359,1.0903,0.0031895,0.051743,0.0026836
-1.6349,1.0903,0.0031985,0.051821,0.0026915
-1.6339,1.0903,0.0032076,0.051899,0.0026994
-1.6329,1.0904,0.0032166,0.051977,0.0027073
-1.6319,1.0904,0.0032257,0.052056,0.0027152
-1.6309,1.0904,0.0032348,0.052134,0.0027232
-1.6299,1.0904,0.003244,0.052212,0.0027312
-1.6289,1.0904,0.0032532,0.052291,0.0027393
-1.6279,1.0905,0.0032624,0.052369,0.0027473
-1.6269,1.0905,0.0032716,0.052448,0.0027554
-1.6259,1.0905,0.0032809,0.052527,0.0027635
-1.6249,1.0905,0.0032902,0.052606,0.0027717
-1.6239,1.0905,0.0032996,0.052685,0.0027799
-1.6229,1.0906,0.003309,0.052764,0.0027881
-1.6219,1.0906,0.0033184,0.052844,0.0027964
-1.6209,1.0906,0.0033279,0.052923,0.0028047
-1.6199,1.0906,0.0033374,0.053003,0.0028131
-1.6189,1.0906,0.0033469,0.053083,0.0028214
-1.6179,1.0907,0.0033565,0.053163,0.0028298
-1.6169,1.0907,0.0033661,0.053243,0.0028382
-1.6159,1.0907,0.0033757,0.053323,0.0028467
-1.6149,1.0907,0.0033853,0.053403,0.0028551
-1.6139,1.0907,0.003395,0.053483,0.0028636
-1.6129,1.0907,0.0034047,0.053564,0.0028722
-1.6119,1.0908,0.0034145,0.053645,0.0028808
-1.6109,1.0908,0.0034243,0.053725,0.0028894
-1.6099,1.0908,0.0034341,0.053806,0.0028981
-1.6089,1.0908,0.003444,0.053887,0.0029068
-1.6079,1.0908,0.003454,0.053968,0.0029156
-1.6069,1.0909,0.0034639,0.054049,0.0029244
-1.6059,1.0909,0.0034739,0.054131,0.0029332
-1.6049,1.0909,0.003484,0.054212,0.002942
-1.6039,1.0909,0.003494,0.054293,0.0029508
-1.6029,1.0909,0.003504,0.054375,0.0029596
-1.6019,1.091,0.0035141,0.054457,0.0029685
-1.6009,1.091,0.0035241,0.054538,0.0029773
-1.5999,1.091,0.0035342,0.05462,0.0029861
-1.5989,1.091,0.0035443,0.054702,0.002995
-1.5979,1.091,0.0035545,0.054784,0.0030039
-1.5969,1.0911,0.0035646,0.054865,0.0030128
-1.5959,1.0911,0.0035749,0.054947,0.0030217
-1.5949,1.0911,0.0035851,0.05503,0.0030307
-1.5939,1.0911,0.0035954,0.055112,0.0030397
-1.5929,1.0911,0.0036057,0.055194,0.0030487
-1.5919,1.0911,0.003616,0.055277,0.0030578
-1.5909,1.0912,0.0036264,0.05536,0.0030669
-1.5899,1.0912,0.0036368,0.055443,0.0030761
-1.5889,1.0912,0.0036473,0.055526,0.0030853
-1.5879,1.0912,0.0036578,0.055609,0.0030945
-1.5869,1.0912,0.0036683,0.055692,0.0031038
-1.5859,1.0913,0.0036789,0.055776,0.0031131
-1.5849,1.0913,0.0036896,0.055859,0.0031225
-1.5839,1.0913,0.0037004,0.055943,0.003132
-1.5829,1.0913,0.0037111,0.056027,0.0031415
-1.5819,1.0913,0.0037219,0.056111,0.003151
-1.5809,1.0914,0.0037327,0.056195,0.0031605
-1.5799,1.0914,0.0037436,0.056279,0.00317
-1.5789,1.0914,0.0037544,0.056364,0.0031796
-1.5779,1.0914,0.0037653,0.056448,0.0031892
-1.5769,1.0914,0.0037762,0.056533,0.0031988
-1.5759,1.0914,0.0037872,0.056617,0.0032085
-1.5749,1.0915,0.0037983,0.056702,0.0032183
-1.5739,1.0915,0.0038094,0.056787,0.0032281
-1.5729,1.0915,0.0038206,0.056872,0.003238
-1.5719,1.0915,0.0038317,0.056957,0.0032478
-1.5709,1.0915,0.003843,0.057042,0.0032577
-1.5699,1.0916,0.0038542,0.057127,0.0032677
-1.5689,1.0916,0.0038654,0.057212,0.0032776
-1.5679,1.0916,0.0038767,0.057298,0.0032876
-1.5669,1.0916,0.003888,0.057383,0.0032975
-1.5659,1.0916,0.0038994,0.057469,0.0033076
-1.5649,1.0916,0.0039108,0.057555,0.0033177
-1.5639,1.0917,0.0039222,0.057641,0.0033278
-1.5629,1.0917,0.0039337,0.057726,0.0033379
-1.5619,1.0917,0.0039451,0.057812,0.003348
-1.5609,1.0917,0.0039566,0.057898,0.0033581
-1.5599,1.0917,0.0039681,0.057984,0.0033682
-1.5589,1.0917,0.0039797,0.058071,0.0033784
-1.5579,1.0918,0.0039912,0.058157,0.0033885
-1.5569,1.0918,0.0040028,0.058243,0.0033987
-1.5559,1.0918,0.0040144,0.05833,0.0034089
-1.5549,1.0918,0.0040261,0.058416,0.0034192
-1.5539,1.0918,0.0040378,0.058503,0.0034295
-1.5529,1.0919,0.0040496,0.05859,0.0034399
-1.5519,1.0919,0.0040614,0.058677,0.0034503
-1.5509,1.0919,0.0040733,0.058764,0.0034608
-1.5499,1.0919,0.0040853,0.058852,0.0034714
-1.5489,1.0919,0.0040973,0.05894,0.003482
-1.5479,1.0919,0.0041093,0.059028,0.0034927
-1.5469,1.092,0.0041214,0.059116,0.0035034
-1.5459,1.092,0.0041335,0.059204,0.0035142
-1.5449,1.092,0.0041457,0.059292,0.003525
-1.5439,1.092,0.0041579,0.059381,0.0035359
-1.5429,1.092,0.0041703,0.059469,0.0035468
-1.5419,1.092,0.0041826,0.059558,0.0035578
-1.5409,1.0921,0.004195,0.059647,0.0035688
-1.5399,1.0921,0.0042074,0.059736,0.0035799
-1.5389,1.0921,0.0042199,0.059825,0.003591
-1.5379,1.0921,0.0042324,0.059914,0.0036021
-1.5369,1.0921,0.0042449,0.060003,0.0036132
-1.5359,1.0921,0.0042575,0.060092,0.0036244
-1.5349,1.0922,0.0042701,0.060181,0.0036356
-1.5339,1.0922,0.0042827,0.060271,0.0036469
-1.5329,1.0922,0.0042955,0.06036,0.0036583
-1.5319,1.0922,0.0043084,0.06045,0.0036697
-1.5309,1.0922,0.0043213,0.06054,0.0036812
-1.5299,1.0922,0.0043342,0.06063,0.0036927
-1.5289,1.0923,0.0043472,0.06072,0.0037042
-1.5279,1.0923,0.0043601,0.06081,0.0037158
-1.5269,1.0923,0.0043732,0.0609,0.0037274
-1.5259,1.0923,0.0043863,0.060991,0.003739
-1.5249,1.0923,0.0043994,0.061081,0.0037507
-1.5239,1.0923,0.0044125,0.061171,0.0037624
-1.5229,1.0924,0.0044256,0.061262,0.003774
-1.5219,1.0924,0.0044389,0.061353,0.0037858
-1.5209,1.0924,0.0044521,0.061443,0.0037975
-1.5199,1.0924,0.0044654,0.061534,0.0038093
-1.5189,1.0924,0.0044786,0.061625,0.003821
-1.5179,1.0924,0.0044919,0.061716,0.0038329
-1.5169,1.0924,0.0045053,0.061808,0.0038447
-1.5159,1.0925,0.0045187,0.061899,0.0038567
-1.5149,1.0925,0.0045322,0.061991,0.0038686
-1.5139,1.0925,0.0045457,0.062083,0.0038807
-1.5129,1.0925,0.0045593,0.062176,0.0038927
-1.5119,1.0925,0.0045729,0.062268,0.0039048
-1.5109,1.0925,0.0045865,0.062361,0.0039169
-1.5099,1.0926,0.0046002,0.062453,0.0039291
-1.5089,1.0926,0.0046139,0.062546,0.0039413
-1.5079,1.0926,0.0046277,0.062638,0.0039535
-1.5069,1.0926,0.0046415,0.062731,0.0039658
-1.5059,1.0926,0.0046554,0.062824,0.0039781
-1.5049,1.0926,0.0046693,0.062917,0.0039905
-1.5039,1.0927,0.0046832,0.06301,0.0040029
-1.5029,1.0927,0.0046972,0.063103,0.0040153
-1.5019,1.0927,0.0047112,0.063197,0.0040278
-1.5009,1.0927,0.0047253,0.06329,0.0040403
-1.4999,1.0927,0.0047393,0.063384,0.0040527
-1.4989,1.0927,0.0047535,0.063478,0.0040653
-1.4979,1.0927,0.0047676,0.063572,0.0040779
-1.4969,1.0928,0.0047819,0.063666,0.0040906
-1.4959,1.0928,0.0047963,0.06376,0.0041034
-1.4949,1.0928,0.0048107,0.063854,0.0041162
-1.4939,1.0928,0.0048251,0.063948,0.004129
-1.4929,1.0928,0.0048396,0.064042,0.0041419
-1.4919,1.0928,0.0048542,0.064136,0.0041549
-1.4909,1.0928,0.0048688,0.064231,0.004168
-1.4899,1.0929,0.0048836,0.064326,0.0041813
-1.4889,1.0929,0.0048985,0.064421,0.0041946
-1.4879,1.0929,0.0049134,0.064516,0.0042079
-1.4869,1.0929,0.0049284,0.064611,0.0042213
-1.4859,1.0929,0.0049434,0.064706,0.0042348
-1.4849,1.0929,0.0049584,0.064802,0.0042483
-1.4839,1.0929,0.0049735,0.064898,0.0042619
-1.4829,1.093,0.0049887,0.064994,0.0042754
-1.4819,1.093,0.0050039,0.06509,0.004289
-1.4809,1.093,0.0050191,0.065186,0.0043026
-1.4799,1.093,0.0050343,0.065283,0.0043162
-1.4789,1.093,0.0050495,0.06538,0.0043299
-1.4779,1.093,0.0050648,0.065476,0.0043435
-1.4769,1.093,0.0050802,0.065574,0.0043573
-1.4759,1.0931,0.0050956,0.065671,0.0043711
-1.4749,1.0931,0.005111,0.065768,0.0043849
-1.4739,1.0931,0.0051266,0.065865,0.0043988
-1.4729,1.0931,0.0051422,0.065963,0.0044127
-1.4719,1.0931,0.0051578,0.066061,0.0044267
-1.4709,1.0931,0.0051735,0.066159,0.0044407
-1.4699,1.0931,0.0051892,0.066257,0.0044548
-1.4689,1.0932,0.005205,0.066355,0.0044689
-1.4679,1.0932,0.0052208,0.066453,0.0044831
-1.4669,1.0932,0.0052367,0.066551,0.0044973
-1.4659,1.0932,0.0052527,0.066649,0.0045116
-1.4649,1.0932,0.0052687,0.066748,0.0045259
-1.4639,1.0932,0.0052848,0.066847,0.0045404
-1.4629,1.0932,0.005301,0.066946,0.0045548
-1.4619,1.0932,0.0053172,0.067044,0.0045694
-1.4609,1.0933,0.0053334,0.067143,0.0045839
-1.4599,1.0933,0.0053497,0.067243,0.0045985
-1.4589,1.0933,0.0053661,0.067342,0.0046131
-1.4579,1.0933,0.0053824,0.067442,0.0046277
-1.4569,1.0933,0.0053989,0.067541,0.0046424
-1.4559,1.0933,0.0054154,0.067641,0.0046571
-1.4549,1.0933,0.0054319,0.067741,0.0046719
-1.4539,1.0934,0.0054485,0.067841,0.0046867
-1.4529,1.0934,0.0054651,0.067941,0.0047016
-1.4519,1.0934,0.0054819,0.068041,0.0047165
-1.4509,1.0934,0.0054987,0.068141,0.0047315
-1.4499,1.0934,0.0055155,0.068241,0.0047467
-1.4489,1.0934,0.0055325,0.068342,0.0047619
-1.4479,1.0934,0.0055496,0.068442,0.0047772
-1.4469,1.0934,0.0055667,0.068543,0.0047925
-1.4459,1.0935,0.0055839,0.068644,0.0048079
-1.4449,1.0935,0.0056011,0.068745,0.0048234
-1.4439,1.0935,0.0056183,0.068846,0.0048388
-1.4429,1.0935,0.0056356,0.068947,0.0048543
-1.4419,1.0935,0.0056529,0.069048,0.0048698
-1.4409,1.0935,0.0056703,0.06915,0.0048853
-1.4399,1.0935,0.0056877,0.069252,0.0049009
-1.4389,1.0935,0.0057052,0.069353,0.0049166
-1.4379,1.0935,0.0057227,0.069455,0.0049322
-1.4369,1.0936,0.0057402,0.069557,0.004948
-1.4359,1.0936,0.0057579,0.06966,0.0049637
-1.4349,1.0936,0.0057756,0.069762,0.0049796
-1.4339,1.0936,0.0057934,0.069865,0.0049956
-1.4329,1.0936,0.0058113,0.069968,0.0050117
-1.4319,1.0936,0.0058293,0.070072,0.0050278
-1.4309,1.0936,0.0058473,0.070175,0.0050441
-1.4299,1.0936,0.0058654,0.070279,0.0050603
-1.4289,1.0937,0.0058836,0.070382,0.0050766
-1.4279,1.0937,0.0059018,0.070486,0.005093
-1.4269,1.0937,0.0059202,0.07059,0.0051095
-1.4259,1.0937,0.0059386,0.070694,0.0051261
-1.4249,1.0937,0.005957,0.070798,0.0051427
-1.4239,1.0937,0.0059756,0.070903,0.0051594
-1.4229,1.0937,0.0059942,0.071007,0.0051761
-1.4219,1.0937,0.0060129,0.071112,0.005193
-1.4209,1.0937,0.0060317,0.071216,0.00521
-1.4199,1.0938,0.0060506,0.071321,0.005227
-1.4189,1.0938,0.0060695,0.071426,0.0052441
-1.4179,1.0938,0.0060885,0.071531,0.0052612
-1.4169,1.0938,0.0061076,0.071637,0.0052784
-1.4159,1.0938,0.0061267,0.071742,0.0052957
-1.4149,1.0938,0.0061459,0.071847,0.0053129
-1.4139,1.0938,0.0061651,0.071953,0.0053303
-1.4129,1.0938,0.0061844,0.072058,0.0053477
-1.4119,1.0938,0.0062038,0.072164,0.0053652
-1.4109,1.0938,0.0062232,0.07227,0.0053827
-1.4099,1.0939,0.0062426,0.072376,0.0054002
-1.4089,1.0939,0.0062621,0.072482,0.0054179
-1.4079,1.0939,0.0062817,0.072588,0.0054356
-1.4069,1.0939,0.0063014,0.072694,0.0054533
-1.4059,1.0939,0.0063211,0.0728,0.0054712
-1.4049,1.0939,0.0063409,0.072907,0.0054891
-1.4039,1.0939,0.0063607,0.073013,0.0055071
-1.4029,1.0939,0.0063807,0.07312,0.0055252
-1.4019,1.0939,0.0064008,0.073227,0.0055435
-1.4009,1.0939,0.0064209,0.073334,0.0055618
-1.3998,1.094,0.0064411,0.073442,0.0055801
-1.3988,1.094,0.0064614,0.073549,0.0055985
-1.3978,1.094,0.0064817,0.073657,0.005617
-1.3968,1.094,0.0065021,0.073764,0.0056355
-1.3958,1.094,0.0065225,0.073872,0.0056541
-1.3948,1.094,0.006543,0.07398,0.0056728
-1.3938,1.094,0.0065636,0.074088,0.0056915
-1.3928,1.094,0.0065842,0.074196,0.0057103
-1.3918,1.094,0.006605,0.074304,0.0057292
-1.3908,1.094,0.0066258,0.074413,0.0057482
-1.3898,1.094,0.0066468,0.074521,0.0057674
-1.3888,1.0941,0.0066679,0.07463,0.0057866
-1.3878,1.0941,0.006689,0.074739,0.005806
-1.3868,1.0941,0.0067103,0.074848,0.0058254
-1.3858,1.0941,0.0067317,0.074957,0.0058449
-1.3848,1.0941,0.0067531,0.075066,0.0058645
-1.3838,1.0941,0.0067747,0.075175,0.0058842
-1.3828,1.0941,0.0067963,0.075285,0.005904
-1.3818,1.0941,0.0068181,0.075395,0.0059238
-1.3808,1.0941,0.0068399,0.075505,0.0059438
-1.3798,1.0941,0.0068618,0.075616,0.0059638
-1.3788,1.0941,0.0068839,0.075726,0.0059839
-1.3778,1.0941,0.006906,0.075837,0.0060041
-1.3768,1.0941,0.0069282,0.075948,0.0060244
-1.3758,1.0942,0.0069504,0.076059,0.0060448
-1.3748,1.0942,0.0069727,0.076171,0.0060651
-1.3738,1.0942,0.0069951,0.076282,0.0060856
-1.3728,1.0942,0.0070175,0.076393,0.0061061
-1.3718,1.0942,0.00704,0.076505,0.0061266
-1.3708,1.0942,0.0070626,0.076617,0.0061473
-1.3698,1.0942,0.0070852,0.076729,0.0061679
-1.3688,1.0942,0.0071079,0.076841,0.0061886
-1.3678,1.0942,0.0071307,0.076953,0.0062093
-1.3668,1.0942,0.0071535,0.077065,0.0062301
-1.3658,1.0942,0.0071764,0.077177,0.0062509
-1.3648,1.0942,0.0071993,0.07729,0.0062718
-1.3638,1.0942,0.0072223,0.077402,0.0062928
-1.3628,1.0942,0.0072454,0.077515,0.0063137
-1.3618,1.0943,0.0072685,0.077628,0.0063348
-1.3608,1.0943,0.0072918,0.077741,0.0063559
-1.3598,1.0943,0.007315,0.077854,0.006377
-1.3588,1.0943,0.0073384,0.077967,0.0063982
-1.3578,1.0943,0.0073618,0.07808,0.0064195
-1.3568,1.0943,0.0073854,0.078194,0.006441
-1.3558,1.0943,0.0074091,0.078307,0.0064626
-1.3548,1.0943,0.007433,0.078421,0.0064845
-1.3538,1.0943,0.007457,0.078535,0.0065064
-1.3528,1.0943,0.0074812,0.07865,0.0065285
-1.3518,1.0943,0.0075054,0.078765,0.0065508
-1.3508,1.0943,0.0075298,0.07888,0.0065731
-1.3498,1.0943,0.0075543,0.078996,0.0065956
-1.3488,1.0943,0.0075789,0.079112,0.0066182
-1.3478,1.0943,0.0076036,0.079228,0.0066408
-1.3468,1.0943,0.0076283,0.079344,0.0066635
-1.3458,1.0943,0.0076531,0.07946,0.0066862
-1.3448,1.0944,0.007678,0.079576,0.0067091
-1.3438,1.0944,0.0077029,0.079693,0.0067319
-1.3428,1.0944,0.007728,0.079809,0.0067548
-1.3418,1.0944,0.0077531,0.079926,0.0067778
-1.3408,1.0944,0.0077784,0.080043,0.006801
-1.3398,1.0944,0.0078037,0.080161,0.0068243
-1.3388,1.0944,0.0078293,0.080278,0.0068478
-1.3378,1.0944,0.0078551,0.080396,0.0068715
-1.3368,1.0944,0.007881,0.080513,0.0068954
-1.3358,1.0944,0.007907,0.080631,0.0069194
-1.3348,1.0944,0.007933,0.080749,0.0069434
-1.3338,1.0944,0.0079591,0.080867,0.0069675
-1.3328,1.0944,0.0079853,0.080985,0.0069916
-1.3318,1.0944,0.0080116,0.081103,0.0070159
-1.3308,1.0944,0.0080379,0.081222,0.0070402
-1.3298,1.0944,0.0080644,0.08134,0.0070646
-1.3288,1.0944,0.008091,0.081459,0.007089
-1.3278,1.0944,0.0081177,0.081577,0.0071136
-1.3268,1.0944,0.0081444,0.081696,0.0071382
-1.3258,1.0944,0.0081712,0.081815,0.0071629
-1.3248,1.0944,0.0081981,0.081934,0.0071876
-1.3238,1.0944,0.0082251,0.082053,0.0072124
-1.3228,1.0944,0.0082522,0.082172,0.0072373
-1.3218,1.0944,0.0082793,0.082291,0.0072622
-1.3208,1.0944,0.0083065,0.082411,0.0072872
-1.3198,1.0944,0.0083338,0.08253,0.0073123
-1.3188,1.0944,0.0083612,0.08265,0.0073374
-1.3178,1.0944,0.0083886,0.082769,0.0073626
-1.3168,1.0944,0.0084162,0.082889,0.0073879
-1.3158,1.0944,0.0084438,0.083009,0.0074133
-1.3148,1.0944,0.0084715,0.083129,0.0074388
-1.3138,1.0945,0.0084994,0.08325,0.0074644
-1.3128,1.0945,0.0085273,0.08337,0.0074901
-1.3118,1.0945,0.0085553,0.083491,0.0075159
-1.3108,1.0945,0.0085836,0.083613,0.0075419
-1.3098,1.0945,0.0086119,0.083734,0.007568
-1.3088,1.0945,0.0086404,0.083856,0.0075943
-1.3078,1.0945,0.008669,0.083978,0.0076207
-1.3068,1.0945,0.0086978,0.084101,0.0076473
-1.3058,1.0945,0.0087267,0.084223,0.0076741
-1.3048,1.0945,0.0087558,0.084346,0.007701
-1.3038,1.0945,0.0087852,0.084469,0.0077282
-1.3028,1.0945,0.0088148,0.084592,0.0077555
-1.3018,1.0945,0.0088445,0.084715,0.0077831
-1.3008,1.0945,0.0088744,0.084839,0.0078107
-1.2998,1.0945,0.0089044,0.084962,0.0078385
-1.2988,1.0945,0.0089345,0.085086,0.0078664
-1.2978,1.0945,0.0089647,0.08521,0.0078944
-1.2968,1.0945,0.0089951,0.085335,0.0079224
-1.2958,1.0945,0.0090255,0.085459,0.0079506
-1.2948,1.0945,0.0090559,0.085583,0.0079788
-1.2938,1.0945,0.0090865,0.085708,0.0080071
-1.2928,1.0945,0.0091172,0.085833,0.0080356
-1.2918,1.0945,0.0091479,0.085958,0.008064
-1.2908,1.0945,0.0091787,0.086083,0.0080926
-1.2898,1.0945,0.0092097,0.086208,0.0081214
-1.2888,1.0945,0.0092407,0.086333,0.0081502
-1.2878,1.0945,0.0092719,0.086458,0.0081791
-1.2868,1.0945,0.0093032,0.086584,0.0082081
-1.2858,1.0945,0.0093345,0.086709,0.0082373
-1.2848,1.0945,0.0093661,0.086835,0.0082666
-1.2838,1.0945,0.0093977,0.086961,0.008296
-1.2828,1.0945,0.0094293,0.087087,0.0083254
-1.2818,1.0945,0.0094611,0.087213,0.008355
-1.2808,1.0945,0.0094931,0.087339,0.0083847
-1.2798,1.0945,0.0095252,0.087465,0.0084145
-1.2788,1.0945,0.0095574,0.087592,0.0084445
-1.2778,1.0945,0.0095897,0.087718,0.0084747
-1.2768,1.0945,0.0096222,0.087845,0.008505
-1.2758,1.0945,0.0096548,0.087972,0.0085354
-1.2748,1.0945,0.0096875,0.0881,0.0085659
-1.2738,1.0945,0.0097203,0.088227,0.0085966
-1.2728,1.0945,0.0097533,0.088354,0.0086275
-1.2718,1.0945,0.0097864,0.088482,0.0086585
-1.2708,1.0945,0.0098196,0.08861,0.0086896
-1.2698,1.0945,0.0098529,0.088738,0.0087208
-1.2688,1.0945,0.0098863,0.088867,0.0087521
-1.2678,1.0945,0.0099202,0.088995,0.0087834
-1.2668,1.0945,0.0099541,0.089124,0.0088152
-1.2658,1.0944,0.0099883,0.089254,0.0088473
-1.2648,1.0944,0.010023,0.089383,0.0088795
-1.2638,1.0944,0.010057,0.089512,0.0089118
-1.2628,1.0944,0.010092,0.089642,0.0089444
-1.2618,1.0944,0.010127,0.089772,0.0089772
-1.2608,1.0944,0.010163,0.089902,0.00901
-1.2598,1.0944,0.010198,0.090032,0.0090431
-1.2588,1.0944,0.010233,0.090163,0.0090762
-1.2578,1.0944,0.010269,0.090294,0.0091095
-1.2568,1.0944,0.010305,0.090425,0.0091429
-1.2558,1.0944,0.01034,0.090557,0.0091764
-1.2548,1.0944,0.010377,0.090689,0.0092101
-1.2538,1.0944,0.010413,0.09082,0.0092439
-1.2528,1.0944,0.010449,0.090952,0.0092778
-1.2518,1.0944,0.010485,0.091085,0.0093118
-1.2508,1.0944,0.010522,0.091217,0.0093459
-1.2498,1.0944,0.010558,0.091349,0.0093802
-1.2488,1.0944,0.010595,0.091482,0.0094146
-1.2478,1.0944,0.010632,0.091615,0.0094491
-1.2468,1.0944,0.010669,0.091748,0.0094837
-1.2458,1.0944,0.010706,0.091881,0.0095184
-1.2448,1.0944,0.010743,0.092014,0.0095534
-1.2438,1.0944,0.010781,0.092148,0.0095885
-1.2428,1.0944,0.010819,0.092281,0.0096238
-1.2418,1.0943,0.010856,0.092415,0.0096592
-1.2408,1.0943,0.010895,0.092549,0.0096948
-1.2398,1.0943,0.010933,0.092683,0.0097304
-1.2388,1.0943,0.010971,0.092818,0.0097663
-1.2378,1.0943,0.01101,0.092952,0.0098023
-1.2368,1.0943,0.011049,0.093087,0.0098386
-1.2358,1.0943,0.011088,0.093222,0.009875
-1.2348,1.0943,0.011127,0.093357,0.0099116
-1.2338,1.0943,0.011166,0.093492,0.0099483
-1.2328,1.0943,0.011205,0.093628,0.0099852
-1.2318,1.0943,0.011245,0.093763,0.010022
-1.2308,1.0943,0.011285,0.093899,0.010059
-1.2298,1.0943,0.011325,0.094035,0.010097
-1.2288,1.0943,0.011365,0.094172,0.010134
-1.2278,1.0943,0.011405,0.094308,0.010172
-1.2268,1.0942,0.011446,0.094445,0.01021
-1.2258,1.0942,0.011487,0.094582,0.010248
-1.2248,1.0942,0.011528,0.094718,0.010286
-1.2238,1.0942,0.01157,0.094855,0.010325
-1.2228,1.0942,0.011611,0.094993,0.010364
-1.2218,1.0942,0.011653,0.09513,0.010403
-1.2208,1.0942,0.011695,0.095268,0.010443
-1.2198,1.0942,0.011737,0.095406,0.010482
-1.2188,1.0942,0.011779,0.095544,0.010521
-1.2178,1.0942,0.011822,0.095682,0.010561
-1.2168,1.0942,0.011864,0.09582,0.010602
-1.2158,1.0942,0.011907,0.095959,0.010642
-1.2148,1.0941,0.01195,0.096097,0.010682
-1.2138,1.0941,0.011994,0.096236,0.010723
-1.2128,1.0941,0.012037,0.096375,0.010764
-1.2118,1.0941,0.012081,0.096514,0.010805
-1.2108,1.0941,0.012125,0.096654,0.010847
-1.2098,1.0941,0.012169,0.096793,0.010888
-1.2088,1.0941,0.012213,0.096933,0.01093
-1.2078,1.0941,0.012258,0.097073,0.010972
-1.2068,1.0941,0.012302,0.097213,0.011014
-1.2058,1.0941,0.012347,0.097354,0.011056
-1.2048,1.094,0.012392,0.097494,0.011098
-1.2038,1.094,0.012438,0.097635,0.011141
-1.2028,1.094,0.012483,0.097776,0.011184
-1.2018,1.094,0.012529,0.097917,0.011226
-1.2008,1.094,0.012575,0.098058,0.011269
-1.1998,1.094,0.012621,0.0982,0.011313
-1.1988,1.094,0.012667,0.098342,0.011356
-1.1978,1.094,0.012714,0.098484,0.0114
-1.1968,1.0939,0.012761,0.098626,0.011444
-1.1958,1.0939,0.012807,0.098769,0.011488
-1.1948,1.0939,0.012855,0.098912,0.011532
-1.1938,1.0939,0.012902,0.099055,0.011577
-1.1928,1.0939,0.01295,0.099199,0.011621
-1.1918,1.0939,0.012998,0.099342,0.011666
-1.1908,1.0939,0.013046,0.099486,0.011711
-1.1898,1.0938,0.013094,0.099631,0.011756
-1.1888,1.0938,0.013143,0.099775,0.011802
-1.1878,1.0938,0.013192,0.09992,0.011847
-1.1868,1.0938,0.013241,0.10007,0.011893
-1.1858,1.0938,0.013291,0.10021,0.011939
-1.1848,1.0938,0.013341,0.10036,0.011986
-1.1838,1.0938,0.013391,0.1005,0.012032
-1.1828,1.0937,0.013441,0.10065,0.012079
-1.1818,1.0937,0.013492,0.1008,0.012126
-1.1808,1.0937,0.013542,0.10094,0.012173
-1.1798,1.0937,0.013593,0.10109,0.01222
-1.1788,1.0937,0.013645,0.10124,0.012268
-1.1778,1.0937,0.013696,0.10138,0.012315
-1.1768,1.0936,0.013748,0.10153,0.012363
-1.1758,1.0936,0.0138,0.10168,0.012411
-1.1748,1.0936,0.013853,0.10183,0.01246
-1.1738,1.0936,0.013905,0.10198,0.012508
-1.1728,1.0936,0.013958,0.10212,0.012557
-1.1718,1.0935,0.014011,0.10227,0.012606
-1.1708,1.0935,0.014065,0.10242,0.012656
-1.1698,1.0935,0.014119,0.10257,0.012706
-1.1688,1.0935,0.014173,0.10272,0.012756
-1.1678,1.0935,0.014227,0.10287,0.012806
-1.1668,1.0935,0.014281,0.10302,0.012856
-1.1658,1.0934,0.014336,0.10317,0.012906
-1.1648,1.0934,0.014391,0.10332,0.012957
-1.1638,1.0934,0.014446,0.10347,0.013008
-1.1628,1.0934,0.014502,0.10362,0.013059
-1.1618,1.0934,0.014557,0.10377,0.01311
-1.1608,1.0933,0.014613,0.10392,0.013162
-1.1598,1.0933,0.01467,0.10408,0.013214
-1.1588,1.0933,0.014726,0.10423,0.013266
-1.1578,1.0933,0.014783,0.10438,0.013318
-1.1568,1.0933,0.01484,0.10453,0.013371
-1.1558,1.0932,0.014898,0.10468,0.013424
-1.1548,1.0932,0.014956,0.10483,0.013478
-1.1538,1.0932,0.015014,0.10499,0.013531
-1.1528,1.0932,0.015072,0.10514,0.013585
-1.1518,1.0931,0.015131,0.10529,0.013639
-1.1508,1.0931,0.015191,0.10545,0.013694
-1.1498,1.0931,0.01525,0.1056,0.013749
-1.1488,1.0931,0.01531,0.10576,0.013804
-1.1478,1.0931,0.01537,0.10591,0.013859
-1.1468,1.093,0.015431,0.10607,0.013915
-1.1458,1.093,0.015491,0.10622,0.01397
-1.1448,1.093,0.015552,0.10638,0.014026
-1.1438,1.093,0.015612,0.10654,0.014082
-1.1428,1.0929,0.015674,0.10669,0.014138
-1.1418,1.0929,0.015735,0.10685,0.014194
-1.1408,1.0929,0.015797,0.10701,0.014251
-1.1398,1.0929,0.015859,0.10716,0.014309
-1.1388,1.0929,0.015922,0.10732,0.014366
-1.1378,1.0928,0.015984,0.10748,0.014424
-1.1368,1.0928,0.016047,0.10764,0.014481
-1.1358,1.0928,0.01611,0.1078,0.01454
-1.1348,1.0928,0.016173,0.10795,0.014598
-1.1338,1.0927,0.016237,0.10811,0.014657
-1.1328,1.0927,0.016301,0.10827,0.014716
-1.1318,1.0927,0.016366,0.10843,0.014776
-1.1308,1.0927,0.016431,0.10859,0.014835
-1.1298,1.0926,0.016495,0.10875,0.014895
-1.1288,1.0926,0.016561,0.10891,0.014955
-1.1278,1.0926,0.016626,0.10907,0.015015
-1.1268,1.0926,0.016692,0.10923,0.015076
-1.1258,1.0925,0.016759,0.10939,0.015137
-1.1248,1.0925,0.016826,0.10955,0.015199
-1.1238,1.0925,0.016893,0.10971,0.01526
-1.1228,1.0924,0.016961,0.10987,0.015322
-1.1218,1.0924,0.017029,0.11003,0.015385
-1.1208,1.0924,0.017098,0.11019,0.015448
-1.1198,1.0923,0.017168,0.11036,0.015511
-1.1188,1.0923,0.017237,0.11052,0.015574
-1.1178,1.0923,0.017308,0.11068,0.015638
-1.1168,1.0922,0.017379,0.11084,0.015702
-1.1158,1.0922,0.017451,0.11101,0.015767
-1.1148,1.0922,0.017524,0.11117,0.015833
-1.1138,1.0921,0.017597,0.11134,0.015899
-1.1128,1.0921,0.017671,0.1115,0.015965
-1.1118,1.0921,0.017744,0.11167,0.016031
-1.1108,1.092,0.017818,0.11183,0.016098
-1.1098,1.092,0.017893,0.112,0.016166
-1.1088,1.092,0.017968,0.11216,0.016233
-1.1078,1.0919,0.018043,0.11233,0.016302
-1.1068,1.0919,0.018118,0.1125,0.016371
-1.1058,1.0919,0.018194,0.11267,0.01644
-1.1048,1.0918,0.018271,0.11283,0.016509
-1.1038,1.0918,0.018348,0.113,0.016579
-1.1028,1.0917,0.018423,0.11317,0.016648
-1.1018,1.0917,0.018501,0.11334,0.016719
-1.1008,1.0917,0.018579,0.1135,0.01679
-1.0998,1.0916,0.018657,0.11367,0.016862
-1.0988,1.0916,0.018735,0.11384,0.016933
-1.0978,1.0915,0.018814,0.11401,0.017005
-1.0968,1.0915,0.018893,0.11418,0.017077
-1.0958,1.0914,0.018972,0.11435,0.017149
-1.0948,1.0914,0.01905,0.11452,0.017221
-1.0938,1.0914,0.01913,0.11469,0.017293
-1.0928,1.0913,0.019209,0.11486,0.017366
-1.0918,1.0913,0.019289,0.11503,0.017439
-1.0908,1.0912,0.019369,0.1152,0.017511
-1.0898,1.0912,0.01945,0.11537,0.017584
-1.0888,1.0912,0.01953,0.11554,0.017657
-1.0878,1.0911,0.019611,0.11571,0.01773
-1.0868,1.0911,0.019693,0.11588,0.017804
-1.0858,1.091,0.019775,0.11606,0.017877
-1.0848,1.091,0.019857,0.11623,0.017951
-1.0838,1.0909,0.019939,0.1164,0.018025
-1.0828,1.0909,0.020021,0.11658,0.018099
-1.0818,1.0908,0.020105,0.11675,0.018173
-1.0808,1.0908,0.020188,0.11692,0.018248
-1.0798,1.0907,0.020272,0.1171,0.018324
-1.0788,1.0907,0.020358,0.11728,0.018401
-1.0778,1.0906,0.020446,0.11745,0.018479
-1.0768,1.0906,0.020533,0.11763,0.018556
-1.0758,1.0905,0.020621,0.11781,0.018634
-1.0748,1.0905,0.02071,0.11799,0.018712
-1.0738,1.0904,0.020799,0.11817,0.01879
-1.0728,1.0904,0.020888,0.11834,0.018869
-1.0718,1.0903,0.020978,0.11852,0.018947
-1.0708,1.0902,0.021069,0.1187,0.019026
-1.0698,1.0902,0.021161,0.11888,0.019105
-1.0688,1.0901,0.021253,0.11906,0.019184
-1.0678,1.0901,0.021346,0.11924,0.019264
-1.0668,1.09,0.021439,0.11942,0.019345
-1.0658,1.0899,0.021533,0.1196,0.019426
-1.0648,1.0899,0.021628,0.11978,0.019507
-1.0638,1.0898,0.021724,0.11997,0.01959
-1.0628,1.0898,0.02182,0.12015,0.019672
-1.0618,1.0897,0.021916,0.12033,0.019754
-1.0608,1.0896,0.022014,0.12051,0.019838
-1.0598,1.0896,0.022112,0.1207,0.019921
-1.0588,1.0895,0.02221,0.12088,0.020005
-1.0578,1.0894,0.022309,0.12106,0.020089
-1.0568,1.0894,0.022409,0.12125,0.020173
-1.0558,1.0893,0.022511,0.12143,0.020258
-1.0548,1.0892,0.022611,0.12162,0.020342
-1.0538,1.0892,0.022712,0.1218,0.020427
-1.0528,1.0891,0.022813,0.12199,0.020511
-1.0518,1.089,0.022915,0.12217,0.020596
-1.0508,1.089,0.023017,0.12236,0.020682
-1.0498,1.0889,0.02312,0.12255,0.020767
-1.0488,1.0888,0.023226,0.12273,0.020854
-1.0478,1.0887,0.023332,0.12292,0.020942
-1.0468,1.0887,0.023437,0.12311,0.021031
-1.0458,1.0886,0.023545,0.1233,0.02112
-1.0448,1.0885,0.023657,0.12349,0.021209
-1.0438,1.0884,0.023769,0.12368,0.021299
-1.0428,1.0884,0.023881,0.12387,0.021389
-1.0418,1.0883,0.023992,0.12407,0.021477
-1.0408,1.0882,0.024106,0.12426,0.021568
-1.0398,1.0881,0.024221,0.12445,0.021659
-1.0388,1.0881,0.024335,0.12464,0.02175
-1.0378,1.088,0.02445,0.12484,0.021842
-1.0368,1.0879,0.024565,0.12503,0.021934
-1.0358,1.0878,0.024681,0.12522,0.022026
-1.0348,1.0877,0.024796,0.12542,0.022118
-1.0338,1.0877,0.024912,0.12561,0.022211
-1.0328,1.0876,0.025029,0.12581,0.022305
-1.0318,1.0875,0.025147,0.126,0.022399
-1.0308,1.0874,0.025265,0.1262,0.022493
-1.0298,1.0873,0.025384,0.1264,0.02259
-1.0288,1.0872,0.025503,0.1266,0.022685
-1.0278,1.0872,0.025624,0.1268,0.022781
-1.0268,1.0871,0.025744,0.127,0.022878
-1.0258,1.087,0.025865,0.1272,0.022975
-1.0248,1.0869,0.025987,0.1274,0.023073
-1.0238,1.0868,0.026109,0.1276,0.023171
-1.0228,1.0867,0.026233,0.1278,0.02327
-1.0218,1.0867,0.026356,0.128,0.023369
-1.0208,1.0866,0.026482,0.1282,0.023468
-1.0198,1.0865,0.026607,0.12841,0.023569
-1.0188,1.0864,0.026734,0.12861,0.023669
-1.0178,1.0863,0.026861,0.12881,0.023769
-1.0168,1.0862,0.026989,0.12902,0.02387
-1.0158,1.0861,0.027118,0.12922,0.023972
-1.0148,1.086,0.027247,0.12943,0.024074
-1.0138,1.0859,0.027378,0.12963,0.024177
-1.0128,1.0858,0.027509,0.12984,0.02428
-1.0118,1.0857,0.02764,0.13004,0.024384
-1.0108,1.0856,0.027772,0.13025,0.024488
-1.0098,1.0856,0.027905,0.13045,0.024592
-1.0088,1.0855,0.028038,0.13066,0.024697
-1.0078,1.0854,0.028173,0.13087,0.024801
-1.0068,1.0853,0.028311,0.13107,0.024909
-1.0058,1.0852,0.028449,0.13128,0.025016
-1.0048,1.0851,0.028587,0.13149,0.025124
-1.0038,1.085,0.028726,0.1317,0.025233
-1.0028,1.0849,0.028866,0.13191,0.025342
-1.0018,1.0847,0.029008,0.13212,0.025452
-1.0008,1.0846,0.02915,0.13233,0.025563
-0.99975,1.0845,0.029302,0.13254,0.025674
-0.99875,1.0844,0.029456,0.13275,0.025786
-0.99775,1.0843,0.029606,0.13296,0.025897
-0.99675,1.0842,0.029755,0.13318,0.026009
-0.99575,1.0841,0.029905,0.13339,0.026122
-0.99475,1.084,0.030056,0.13361,0.026236
-0.99375,1.0838,0.030209,0.13382,0.026349
-0.99275,1.0837,0.030361,0.13404,0.026464
-0.99175,1.0836,0.030515,0.13426,0.026579
-0.99075,1.0835,0.03067,0.13447,0.026694
-0.98975,1.0834,0.030825,0.13469,0.02681
-0.98875,1.0832,0.030982,0.13491,0.026926
-0.98775,1.0831,0.031141,0.13513,0.027044
-0.98675,1.083,0.031299,0.13535,0.027162
-0.98575,1.0829,0.031457,0.13557,0.027281
-0.98475,1.0827,0.031617,0.13579,0.027401
-0.98375,1.0826,0.031777,0.13601,0.02752
-0.98275,1.0825,0.031937,0.13624,0.027639
-0.98175,1.0823,0.032098,0.13646,0.027758
-0.98075,1.0822,0.032259,0.13669,0.027877
-0.97974,1.0821,0.032419,0.13691,0.027996
-0.97874,1.082,0.03258,0.13713,0.028115
-0.97774,1.0818,0.032742,0.13736,0.028235
-0.97674,1.0817,0.032906,0.13758,0.028356
-0.97574,1.0816,0.033069,0.13781,0.028478
-0.97474,1.0814,0.033232,0.13804,0.0286
-0.97374,1.0813,0.033396,0.13826,0.028722
-0.97274,1.0812,0.033564,0.13849,0.028844
-0.97174,1.081,0.033732,0.13872,0.028968
-0.97074,1.0809,0.033902,0.13895,0.029092
-0.96974,1.0807,0.034073,0.13918,0.029216
-0.96874,1.0806,0.034245,0.13941,0.02934
-0.96774,1.0804,0.03442,0.13964,0.029467
-0.96674,1.0803,0.034597,0.13987,0.029593
-0.96574,1.0801,0.034776,0.1401,0.029721
-0.96474,1.08,0.034957,0.14033,0.02985
-0.96374,1.0798,0.035139,0.14057,0.02998
-0.96274,1.0797,0.035323,0.1408,0.030112
-0.96174,1.0795,0.035509,0.14103,0.030243
-0.96074,1.0793,0.035696,0.14127,0.030375
-0.95974,1.0792,0.035884,0.1415,0.030507
-0.95874,1.079,0.036075,0.14174,0.030641
-0.95774,1.0789,0.036267,0.14198,0.030775
-0.95674,1.0787,0.03646,0.14221,0.030908
-0.95574,1.0785,0.036657,0.14245,0.031043
-0.95474,1.0783,0.036853,0.14269,0.031176
-0.95374,1.0782,0.037052,0.14293,0.03131
-0.95274,1.078,0.037253,0.14317,0.031446
-0.95174,1.0778,0.037456,0.14341,0.03158
-0.95074,1.0777,0.03766,0.14365,0.031716
-0.94974,1.0775,0.037865,0.14389,0.031852
-0.94874,1.0773,0.038073,0.14413,0.031988
-0.94774,1.0771,0.038283,0.14438,0.032124
-0.94674,1.0769,0.038492,0.14462,0.032263
-0.94574,1.0768,0.0387,0.14486,0.032402
-0.94474,1.0766,0.038912,0.14511,0.032542
-0.94374,1.0764,0.039122,0.14535,0.032682
-0.94274,1.0762,0.039334,0.1456,0.032823
-0.94174,1.076,0.039546,0.14584,0.032965
-0.94074,1.0759,0.039758,0.14609,0.033107
-0.93973,1.0757,0.039974,0.14633,0.03325
-0.93873,1.0755,0.040195,0.14658,0.033391
-0.93773,1.0753,0.040411,0.14683,0.033536
-0.93673,1.0751,0.04063,0.14708,0.03368
-0.93573,1.0749,0.040851,0.14733,0.033824
-0.93473,1.0747,0.041072,0.14758,0.033969
-0.93373,1.0745,0.041293,0.14783,0.034115
-0.93273,1.0743,0.041514,0.14808,0.034263
-0.93173,1.0742,0.041736,0.14833,0.034411
-0.93073,1.074,0.041958,0.14859,0.034559
-0.92973,1.0738,0.042182,0.14884,0.034708
-0.92873,1.0736,0.042404,0.1491,0.034859
-0.92773,1.0734,0.042627,0.14935,0.035011
-0.92673,1.0732,0.042851,0.14961,0.035165
-0.92573,1.073,0.043073,0.14987,0.035321
-0.92473,1.0728,0.043299,0.15012,0.035478
-0.92373,1.0726,0.043529,0.15038,0.035636
-0.92273,1.0723,0.043759,0.15064,0.035796
-0.92173,1.0721,0.04399,0.1509,0.035959
-0.92073,1.0719,0.044221,0.15115,0.036121
-0.91973,1.0717,0.044453,0.15141,0.036285
-0.91873,1.0715,0.044684,0.15167,0.03645
-0.91773,1.0713,0.044915,0.15193,0.036616
-0.91673,1.0711,0.045146,0.15219,0.036783
-0.91573,1.0709,0.045376,0.15245,0.036952
-0.91473,1.0707,0.045607,0.15271,0.037121
-0.91373,1.0704,0.045841,0.15297,0.03729
-0.91273,1.0702,0.046074,0.15323,0.037459
-0.91173,1.07,0.046307,0.15348,0.037629
-0.91073,1.0698,0.046541,0.15374,0.037799
-0.90973,1.0696,0.046776,0.154,0.037973
-0.90873,1.0694,0.047012,0.15426,0.038148
-0.90773,1.0691,0.047252,0.15452,0.038324
-0.90673,1.0689,0.047494,0.15478,0.038499
-0.90573,1.0687,0.047738,0.15504,0.038673
-0.90473,1.0684,0.047985,0.15531,0.038848
-0.90373,1.0682,0.048229,0.15557,0.039021
-0.90273,1.068,0.048476,0.15584,0.039195
-0.90173,1.0677,0.048724,0.1561,0.03937
-0.90073,1.0675,0.048971,0.15637,0.039547
-0.89972,1.0673,0.049217,0.15663,0.039722
-0.89872,1.067,0.049468,0.1569,0.039899
-0.89772,1.0668,0.04972,0.15717,0.040077
-0.89672,1.0666,0.049971,0.15744,0.04026
-0.89572,1.0663,0.05022,0.15771,0.040438
-0.89472,1.0661,0.050472,0.15799,0.040618
-0.89372,1.0658,0.050724,0.15826,0.040799
-0.89272,1.0656,0.050977,0.15853,0.040982
-0.89172,1.0654,0.051229,0.15881,0.041165
-0.89072,1.0651,0.051485,0.15908,0.041349
-0.88972,1.0649,0.051742,0.15936,0.041534
-0.88872,1.0646,0.051995,0.15963,0.041719
-0.88772,1.0608,0.052113,0.15934,0.041788
-0.88672,1.0605,0.052372,0.15962,0.041972
-0.88572,1.0639,0.05277,0.16047,0.042272
-0.88472,1.0636,0.053032,0.16075,0.042459
-0.88372,1.0633,0.053294,0.16103,0.042644
-0.88272,1.0631,0.053559,0.16131,0.042828
-0.88172,1.0628,0.053827,0.16159,0.043015
-0.88072,1.0625,0.054095,0.16187,0.043203
-0.87972,1.0623,0.054364,0.16215,0.04339
-0.87872,1.062,0.054631,0.16243,0.04358
-0.87772,1.0617,0.054901,0.16271,0.04377
-0.87672,1.0615,0.055169,0.16299,0.04396
-0.87572,1.0612,0.05544,0.16327,0.04415
-0.87472,1.0609,0.055713,0.16356,0.044342
-0.87372,1.0606,0.055991,0.16384,0.044537
-0.87272,1.0604,0.056267,0.16412,0.044731
-0.87172,1.0601,0.056544,0.1644,0.044924
-0.87072,1.0598,0.056821,0.16468,0.045119
-0.86972,1.0595,0.057099,0.16497,0.045314
-0.86872,1.0592,0.057382,0.16525,0.045514
-0.86772,1.0589,0.057669,0.16553,0.045717
-0.86672,1.0586,0.057959,0.16581,0.045923
-0.86572,1.0584,0.058253,0.16609,0.046129
-0.86472,1.058,0.058545,0.16637,0.046339
-0.86372,1.0577,0.058842,0.16665,0.046551
-0.86272,1.0574,0.059143,0.16693,0.046763
-0.86172,1.0571,0.059445,0.16721,0.046979
-0.86072,1.0568,0.059747,0.1675,0.047196
-0.85971,1.0565,0.060046,0.16778,0.047415
-0.85871,1.0562,0.060348,0.16807,0.047632
-0.85771,1.0559,0.060652,0.16835,0.047852
-0.85671,1.0555,0.060957,0.16864,0.048073
-0.85571,1.0552,0.061263,0.16893,0.048297
-0.85471,1.0549,0.06157,0.16921,0.048521
-0.85371,1.0545,0.061877,0.1695,0.048746
-0.85271,1.0542,0.062184,0.16978,0.048972
-0.85171,1.0539,0.062493,0.17007,0.049199
-0.85071,1.0535,0.0628,0.17036,0.049429
-0.84971,1.0532,0.063112,0.17064,0.049661
-0.84871,1.0528,0.063423,0.17093,0.049896
-0.84771,1.0525,0.06374,0.17122,0.050136
-0.84671,1.0521,0.064054,0.17151,0.050374
-0.84571,1.0518,0.064375,0.1718,0.050615
-0.84471,1.0514,0.064697,0.17209,0.050858
-0.84371,1.0511,0.065011,0.17238,0.051101
-0.84271,1.0507,0.06533,0.17267,0.051341
-0.84171,1.0504,0.065652,0.17296,0.051589
-0.84071,1.05,0.06597,0.17326,0.051835
-0.83971,1.0496,0.066293,0.17355,0.052084
-0.83871,1.0493,0.06662,0.17384,0.052336
-0.83771,1.0489,0.066944,0.17414,0.052589
-0.83671,1.0485,0.06727,0.17443,0.052839
-0.83571,1.0481,0.067597,0.17472,0.053094
-0.83471,1.0478,0.067922,0.17502,0.053349
-0.83371,1.0474,0.06825,0.17531,0.053606
-0.83271,1.047,0.06858,0.17561,0.053865
-0.83171,1.0466,0.068907,0.1759,0.054125
-0.83071,1.0462,0.069238,0.1762,0.054387
-0.82971,1.0458,0.069568,0.1765,0.054643
-0.82871,1.0454,0.069899,0.1768,0.054901
-0.82771,1.045,0.070233,0.1771,0.055164
-0.82671,1.0446,0.070568,0.1774,0.055429
-0.82571,1.0442,0.070904,0.1777,0.055694
-0.82471,1.0438,0.071247,0.178,0.055967
-0.82371,1.0434,0.071588,0.1783,0.056234
-0.82271,1.043,0.07193,0.17861,0.05651
-0.82171,1.0426,0.072277,0.17892,0.05678
-0.82071,1.0422,0.072631,0.17922,0.057052
-0.8197,1.0417,0.072983,0.17953,0.057325
-0.8187,1.0413,0.073344,0.17984,0.057604
-0.8177,1.0409,0.073709,0.18015,0.057878
-0.8167,1.0404,0.074074,0.18047,0.058155
-0.8157,1.0399,0.074446,0.18078,0.058433
-0.8147,1.0395,0.074819,0.18109,0.058718
-0.8137,1.039,0.075193,0.1814,0.058998
-0.8127,1.0385,0.075561,0.18172,0.059282
-0.8117,1.0381,0.075939,0.18203,0.059568
-0.8107,1.0376,0.076317,0.18234,0.059858
-0.8097,1.0371,0.076693,0.18266,0.060153
-0.8087,1.0366,0.077071,0.18297,0.060451
-0.8077,1.0361,0.077443,0.18328,0.060752
-0.8067,1.0356,0.077818,0.18359,0.06105
-0.8057,1.0352,0.078199,0.1839,0.061351
-0.8047,1.0347,0.078576,0.18421,0.061651
-0.8037,1.0342,0.078962,0.18452,0.061953
-0.8027,1.0337,0.079339,0.18484,0.062258
-0.8017,1.0331,0.079723,0.18515,0.062562
-0.8007,1.0326,0.080112,0.18547,0.062865
-0.7997,1.0321,0.0805,0.18578,0.063174
-0.7987,1.0316,0.080896,0.18609,0.063485
-0.7977,1.0311,0.081293,0.18641,0.063795
-0.7967,1.0305,0.081683,0.18672,0.064103
-0.7957,1.03,0.08207,0.18704,0.064411
-0.7947,1.0295,0.082466,0.18735,0.064724
-0.7937,1.0289,0.082858,0.18767,0.065039
-0.7927,1.0284,0.083251,0.18798,0.065351
-0.7917,1.0278,0.083647,0.1883,0.065663
-0.7907,1.0273,0.084043,0.18862,0.065976
-0.7897,1.0267,0.084442,0.18894,0.06629
-0.7887,1.0262,0.084839,0.18925,0.066607
-0.7877,1.0256,0.085238,0.18957,0.066923
-0.7867,1.025,0.085638,0.18989,0.067238
-0.7857,1.0245,0.086042,0.19021,0.067557
-0.7847,1.0239,0.086448,0.19053,0.067877
-0.7837,1.0233,0.086858,0.19086,0.068198
-0.7827,1.0227,0.087271,0.19118,0.06852
-0.7817,1.0221,0.087678,0.19151,0.068844
-0.7807,1.0215,0.088089,0.19183,0.069168
-0.77969,1.0209,0.088503,0.19216,0.069494
-0.77869,1.0203,0.088922,0.19249,0.069823
-0.77769,1.0197,0.089343,0.19281,0.070154
-0.77669,1.0191,0.089764,0.19314,0.07048
-0.77569,1.0184,0.090187,0.19347,0.070809
-0.77469,1.0178,0.090611,0.19379,0.071138
-0.77369,1.0172,0.091036,0.19411,0.071469
-0.77269,1.0165,0.091465,0.19444,0.071801
-0.77169,1.0159,0.091896,0.19476,0.072135
-0.77069,1.0152,0.092327,0.19508,0.072469
-0.76969,1.0146,0.09276,0.1954,0.072805
-0.76869,1.0139,0.093195,0.19572,0.073145
-0.76769,1.0132,0.09363,0.19604,0.073487
-0.76669,1.0126,0.094069,0.19637,0.07383
-0.76569,1.0119,0.094517,0.19669,0.074175
-0.76469,1.0112,0.094963,0.19701,0.074515
-0.76369,1.0105,0.095413,0.19734,0.07486
-0.76269,1.0098,0.095863,0.19766,0.075205
-0.76169,1.0091,0.096315,0.19799,0.075553
-0.76069,1.0084,0.096766,0.19831,0.0759
-0.75969,1.0077,0.097225,0.19864,0.076248
-0.75869,1.007,0.097686,0.19897,0.076598
-0.75769,1.0063,0.098146,0.1993,0.076953
-0.75669,1.0056,0.098606,0.19962,0.077303
-0.75569,1.0048,0.09907,0.19995,0.077657
-0.75469,1.0041,0.099535,0.20029,0.078012
-0.75369,1.0034,0.099997,0.20062,0.078366
-0.75269,1.0026,0.10047,0.20095,0.078722
-0.75169,1.0019,0.10093,0.20129,0.079079
-0.75069,1.0011,0.10141,0.20162,0.079436
-0.74969,1.0004,0.10188,0.20196,0.079794
-0.74869,0.99962,0.10235,0.2023,0.080154
-0.74769,0.99885,0.10283,0.20264,0.080517
-0.74669,0.99808,0.10331,0.20298,0.080882
-0.74569,0.99731,0.10379,0.20333,0.081248
-0.74469,0.99652,0.10427,0.20367,0.081617
-0.74369,0.99573,0.10475,0.20401,0.081987
-0.74269,0.99493,0.10524,0.20436,0.082359
-0.74169,0.99413,0.10573,0.2047,0.082731
-0.74069,0.99332,0.10622,0.20505,0.083107
-0.73968,0.9925,0.10672,0.20539,0.083489
-0.73868,0.99168,0.10721,0.20574,0.083868
-0.73768,0.99085,0.1077,0.20608,0.08425
-0.73668,0.99002,0.1082,0.20643,0.084634
-0.73568,0.98918,0.1087,0.20677,0.08502
-0.73468,0.98834,0.1092,0.20712,0.085407
-0.73368,0.98748,0.1097,0.20746,0.085797
-0.73268,0.98663,0.1102,0.2078,0.086194
-0.73168,0.98577,0.1107,0.20814,0.086591
-0.73068,0.98491,0.1112,0.20847,0.086991
-0.72968,0.98404,0.1117,0.20881,0.087393
-0.72868,0.98317,0.11221,0.20915,0.087798
-0.72768,0.9823,0.11271,0.20949,0.088201
-0.72668,0.98142,0.11321,0.20983,0.088605
-0.72568,0.98054,0.11372,0.21017,0.089011
-0.72468,0.97966,0.11422,0.21051,0.08942
-0.72368,0.97877,0.11473,0.21084,0.089832
-0.72268,0.97788,0.11523,0.21118,0.090247
-0.72168,0.97699,0.11574,0.21152,0.090663
-0.72068,0.9761,0.11625,0.21186,0.091083
-0.71968,0.9752,0.11675,0.21219,0.091504
-0.71868,0.9743,0.11727,0.21253,0.091931
-0.71768,0.97338,0.11778,0.21286,0.092359
-0.71668,0.97247,0.11829,0.2132,0.092791
-0.71568,0.97155,0.11881,0.21353,0.093226
-0.71468,0.97062,0.11932,0.21386,0.093665
-0.71368,0.9697,0.11984,0.2142,0.094108
-0.71268,0.96877,0.12036,0.21453,0.094553
-0.71168,0.96783,0.12089,0.21486,0.094997
-0.71068,0.96689,0.12141,0.2152,0.095442
-0.70968,0.96594,0.12193,0.21553,0.09589
-0.70868,0.96499,0.12246,0.21587,0.096346
-0.70768,0.96403,0.12299,0.2162,0.096805
-0.70668,0.96307,0.12352,0.21654,0.097258
-0.70568,0.96211,0.12406,0.21688,0.097713
-0.70468,0.96113,0.12459,0.21722,0.09817
-0.70368,0.96015,0.12513,0.21757,0.098627
-0.70268,0.95917,0.12567,0.21791,0.099087
-0.70168,0.95818,0.1262,0.21826,0.099548
-0.70068,0.95719,0.12674,0.2186,0.10001
-0.69967,0.9562,0.12726,0.21894,0.10048
-0.69867,0.9552,0.12779,0.21929,0.10095
-0.69767,0.95421,0.12832,0.21963,0.10143
-0.69667,0.95321,0.12885,0.21997,0.1019
-0.69567,0.9522,0.12937,0.22031,0.10238
-0.69467,0.95119,0.1299,0.22065,0.10286
-0.69367,0.95017,0.13043,0.22099,0.10335
-0.69267,0.94916,0.13095,0.22133,0.10384
-0.69167,0.94814,0.13148,0.22167,0.10433
-0.69067,0.94711,0.13201,0.22201,0.10484
-0.68967,0.94609,0.13254,0.22234,0.10534
-0.68867,0.94506,0.13306,0.22268,0.10584
-0.68767,0.94402,0.13359,0.22301,0.10635
-0.68667,0.94299,0.13412,0.22335,0.10686
-0.68567,0.94195,0.13464,0.22368,0.10738
-0.68467,0.94092,0.13517,0.22401,0.10789
-0.68367,0.93988,0.13569,0.22434,0.10841
-0.68267,0.93884,0.13621,0.22466,0.10895
-0.68167,0.93779,0.13674,0.22498,0.10948
-0.68067,0.93674,0.13725,0.2253,0.11001
-0.67967,0.93568,0.13776,0.22561,0.11055
-0.67867,0.93462,0.13828,0.22592,0.11109
-0.67767,0.93356,0.1388,0.22624,0.11164
-0.67667,0.93249,0.13931,0.22655,0.11218
-0.67567,0.93142,0.13983,0.22686,0.11273
-0.67467,0.93035,0.14034,0.22717,0.11328
-0.67367,0.92927,0.14086,0.22748,0.11384
-0.67267,0.92819,0.14136,0.22779,0.11439
-0.67167,0.92711,0.14187,0.2281,0.11496
-0.67067,0.92603,0.14238,0.22841,0.11552
-0.66967,0.92494,0.14288,0.22872,0.11609
-0.66867,0.92385,0.14339,0.22902,0.11666
-0.66767,0.92276,0.1439,0.22933,0.11722
-0.66667,0.92166,0.14441,0.22963,0.1178
-0.66567,0.92055,0.14493,0.22994,0.11836
-0.66467,0.91944,0.14544,0.23024,0.11893
-0.66367,0.91833,0.14596,0.23055,0.1195
-0.66267,0.91721,0.14647,0.23085,0.12008
-0.66167,0.91608,0.14699,0.23115,0.12066
-0.66067,0.91495,0.14751,0.23146,0.12125
-0.65966,0.9138,0.14802,0.23175,0.12183
-0.65866,0.91266,0.14853,0.23205,0.12242
-0.65766,0.9115,0.14905,0.23234,0.12302
-0.65666,0.91034,0.14956,0.23264,0.12362
-0.65566,0.90918,0.15007,0.23293,0.12422
-0.65466,0.90802,0.15058,0.23323,0.12483
-0.65366,0.90684,0.15109,0.23352,0.12544
-0.65266,0.90567,0.1516,0.23381,0.12604
-0.65166,0.90449,0.1521,0.2341,0.12665
-0.65066,0.9033,0.15261,0.23438,0.12726
-0.64966,0.90211,0.15311,0.23467,0.12787
-0.64866,0.90092,0.15362,0.23495,0.12848
-0.64766,0.89972,0.15412,0.23524,0.1291
-0.64666,0.89852,0.15462,0.23552,0.12972
-0.64566,0.89731,0.15513,0.23581,0.13034
-0.64466,0.89608,0.15563,0.23609,0.13097
-0.64366,0.89485,0.15612,0.23638,0.1316
-0.64266,0.89361,0.15662,0.23666,0.13223
-0.64166,0.89236,0.15712,0.23694,0.13286
-0.64066,0.89111,0.15762,0.23721,0.13349
-0.63966,0.88986,0.15811,0.23749,0.13412
-0.63866,0.8886,0.15861,0.23777,0.13476
-0.63766,0.88734,0.1591,0.23804,0.1354
-0.63666,0.88607,0.15959,0.23831,0.13604
-0.63566,0.8848,0.16009,0.23858,0.13669
-0.63466,0.88353,0.16057,0.23885,0.13731
-0.63366,0.88225,0.16104,0.23912,0.13796
-0.63266,0.88096,0.16153,0.23938,0.13861
-0.63166,0.87967,0.16201,0.23965,0.13926
-0.63066,0.87838,0.16248,0.23991,0.1399
-0.62966,0.87708,0.16296,0.24017,0.14055
-0.62866,0.87579,0.16343,0.24043,0.1412
-0.62766,0.87449,0.1639,0.24069,0.14186
-0.62666,0.87019,0.16389,0.24002,0.14212
-0.62566,0.87188,0.16482,0.2412,0.14317
-0.62466,0.87058,0.16528,0.24146,0.14382
-0.62366,0.86926,0.16574,0.24171,0.14448
-0.62266,0.86795,0.16619,0.24196,0.14514
-0.62166,0.86662,0.16665,0.24221,0.14581
-0.62066,0.86529,0.16711,0.24246,0.14648
-0.61965,0.86395,0.16759,0.24271,0.14715
-0.61865,0.86261,0.16807,0.24296,0.14782
-0.61765,0.86126,0.16854,0.24321,0.14849
-0.61665,0.85991,0.16901,0.24345,0.14916
-0.61565,0.85856,0.16948,0.2437,0.14984
-0.61465,0.85721,0.16994,0.24394,0.15051
-0.61365,0.85586,0.17039,0.24419,0.15118
-0.61265,0.85451,0.17085,0.24443,0.15185
-0.61165,0.85316,0.17129,0.24468,0.15252
-0.61065,0.8518,0.17174,0.24492,0.15321
-0.60965,0.85044,0.17218,0.24516,0.15388
-0.60865,0.84908,0.17262,0.2454,0.15456
-0.60765,0.84772,0.17307,0.24563,0.15524
-0.60665,0.84635,0.17351,0.24587,0.15592
-0.60565,0.84499,0.17394,0.2461,0.15659
-0.60465,0.84363,0.17436,0.24633,0.15727
-0.60365,0.84226,0.17478,0.24657,0.15796
-0.60265,0.8409,0.17521,0.2468,0.15865
-0.60165,0.83953,0.17563,0.24703,0.15934
-0.60065,0.83816,0.17605,0.24726,0.16003
-0.59965,0.83679,0.17647,0.24749,0.16073
-0.59865,0.83542,0.17688,0.24771,0.16143
-0.59765,0.83404,0.17729,0.24794,0.16212
-0.59665,0.83266,0.1777,0.24817,0.16282
-0.59565,0.83128,0.17811,0.2484,0.16353
-0.59465,0.8299,0.17852,0.24863,0.16423
-0.59365,0.82852,0.17892,0.24886,0.16493
-0.59265,0.82714,0.17932,0.24908,0.16564
-0.59165,0.82575,0.17972,0.2493,0.16635
-0.59065,0.82435,0.18011,0.24953,0.16706
-0.58965,0.82297,0.1805,0.24975,0.16776
-0.58865,0.82157,0.18089,0.24996,0.16846
-0.58765,0.82018,0.18128,0.25018,0.16917
-0.58665,0.81878,0.18168,0.25039,0.16988
-0.58565,0.81737,0.18207,0.2506,0.17059
-0.58465,0.81596,0.18247,0.2508,0.1713
-0.58365,0.81452,0.18288,0.25099,0.17202
-0.58265,0.81307,0.18331,0.25117,0.17274
-0.58165,0.81162,0.18373,0.25134,0.17347
-0.58065,0.81016,0.18415,0.25152,0.17419
-0.57964,0.80872,0.18456,0.2517,0.17493
-0.57864,0.80727,0.18496,0.25188,0.17565
-0.57764,0.80583,0.18537,0.25205,0.17639
-0.57664,0.80439,0.18577,0.25223,0.17713
-0.57564,0.80295,0.18616,0.25241,0.17788
-0.57464,0.8015,0.18655,0.25258,0.17861
-0.57364,0.80006,0.18694,0.25275,0.17936
-0.57264,0.79861,0.18732,0.25292,0.18009
-0.57164,0.79717,0.18771,0.25309,0.18084
-0.57064,0.79572,0.18809,0.25326,0.1816
-0.56964,0.79427,0.18848,0.25343,0.18235
-0.56864,0.79281,0.18887,0.2536,0.18311
-0.56764,0.79136,0.18925,0.25376,0.18387
-0.56664,0.7899,0.18963,0.25393,0.18463
-0.56564,0.78844,0.19002,0.25408,0.18539
-0.56464,0.78697,0.19041,0.25424,0.18615
-0.56364,0.7855,0.19079,0.2544,0.18691
-0.56264,0.78403,0.19116,0.25454,0.18767
-0.56164,0.78256,0.19153,0.25469,0.18844
-0.56064,0.78109,0.1919,0.25484,0.18921
-0.55964,0.77962,0.19226,0.25498,0.18999
-0.55864,0.77816,0.19262,0.25512,0.19077
-0.55764,0.77669,0.19297,0.25526,0.19155
-0.55664,0.77522,0.19333,0.2554,0.19234
-0.55564,0.77376,0.19368,0.25553,0.19313
-0.55464,0.7723,0.19402,0.25565,0.19392
-0.55364,0.77084,0.19437,0.25577,0.19471
-0.55264,0.76937,0.19472,0.2559,0.1955
-0.55164,0.76791,0.19506,0.25602,0.19629
-0.55064,0.76645,0.19541,0.25613,0.19708
-0.54964,0.765,0.19575,0.25625,0.19788
-0.54864,0.76354,0.19608,0.25636,0.19868
-0.54764,0.76209,0.19641,0.25647,0.19949
-0.54664,0.76064,0.19674,0.25657,0.2003
-0.54564,0.75918,0.19706,0.25668,0.2011
-0.54464,0.75773,0.19738,0.25678,0.20191
-0.54364,0.75627,0.1977,0.25688,0.20271
-0.54264,0.75481,0.19802,0.25697,0.20352
-0.54164,0.75334,0.19835,0.25707,0.20432
-0.54064,0.75188,0.19867,0.25716,0.20512
-0.53963,0.75041,0.19899,0.25726,0.20593
-0.53863,0.74893,0.19931,0.25735,0.20673
-0.53763,0.74745,0.19963,0.25745,0.20753
-0.53663,0.74597,0.19995,0.25754,0.20834
-0.53563,0.74448,0.20027,0.25762,0.20915
-0.53463,0.74297,0.20062,0.25771,0.20996
-0.53363,0.74146,0.20097,0.25779,0.21078
-0.53263,0.73995,0.20131,0.25786,0.2116
-0.53163,0.73844,0.20165,0.25794,0.21242
-0.53063,0.73693,0.202,0.25801,0.21325
-0.52963,0.73541,0.20234,0.25807,0.21407
-0.52863,0.7339,0.20268,0.25814,0.2149
-0.52763,0.73239,0.20302,0.2582,0.21572
-0.52663,0.73088,0.20335,0.25826,0.21655
-0.52563,0.72937,0.20367,0.25831,0.21738
-0.52463,0.72787,0.20401,0.25837,0.21821
-0.52363,0.72636,0.20433,0.25842,0.21905
-0.52263,0.72486,0.20465,0.25847,0.21989
-0.52163,0.72336,0.20497,0.25852,0.22072
-0.52063,0.72187,0.20529,0.25857,0.22156
-0.51963,0.72037,0.20561,0.25861,0.22239
-0.51863,0.71888,0.20592,0.25866,0.22323
-0.51763,0.71739,0.20623,0.25871,0.22407
-0.51663,0.7159,0.20653,0.25875,0.22491
-0.51563,0.71441,0.20683,0.2588,0.22577
-0.51463,0.71292,0.20713,0.25884,0.22661
-0.51363,0.71144,0.20743,0.25888,0.22745
-0.51263,0.70995,0.20772,0.25893,0.22829
-0.51163,0.70846,0.20802,0.25897,0.22914
-0.51063,0.70697,0.20832,0.259,0.23
-0.50963,0.70547,0.20861,0.25903,0.23084
-0.50863,0.70397,0.2089,0.25906,0.23168
-0.50763,0.70247,0.20919,0.25909,0.23252
-0.50663,0.70097,0.20947,0.25911,0.23337
-0.50563,0.69946,0.20977,0.25912,0.23421
-0.50463,0.69794,0.21006,0.25913,0.23506
-0.50363,0.69643,0.21034,0.25915,0.2359
-0.50263,0.69492,0.21065,0.25916,0.23675
-0.50163,0.69341,0.21095,0.25916,0.2376
-0.50063,0.69189,0.21125,0.25916,0.23846
-0.49962,0.69038,0.21155,0.25917,0.23932
-0.49862,0.68887,0.21184,0.25917,0.24018
-0.49762,0.68735,0.21214,0.25916,0.24104
-0.49662,0.68583,0.21244,0.25915,0.24191
-0.49562,0.68431,0.21273,0.25914,0.24278
-0.49462,0.68279,0.21301,0.25913,0.24365
-0.49362,0.68127,0.21331,0.25912,0.24451
-0.49262,0.67976,0.2136,0.2591,0.24537
-0.49162,0.67824,0.21389,0.25908,0.24623
-0.49062,0.67672,0.21419,0.25906,0.2471
-0.48962,0.6752,0.21448,0.25904,0.24797
-0.48862,0.67368,0.21477,0.25901,0.24884
-0.48762,0.67218,0.21505,0.25898,0.24971
-0.48662,0.67067,0.21531,0.25895,0.25058
-0.48562,0.66916,0.21558,0.25892,0.25146
-0.48462,0.66766,0.21583,0.25888,0.25234
-0.48362,0.66614,0.21609,0.25884,0.2532
-0.48262,0.66463,0.21634,0.25879,0.25408
-0.48162,0.66312,0.21659,0.25875,0.25495
-0.48062,0.66161,0.21683,0.2587,0.25581
-0.47962,0.6601,0.21706,0.25866,0.25668
-0.47862,0.65859,0.2173,0.25861,0.25755
-0.47762,0.65708,0.21755,0.25856,0.25841
-0.47662,0.65556,0.21778,0.2585,0.25928
-0.47562,0.65404,0.21801,0.25844,0.26014
-0.47462,0.65252,0.21824,0.25838,0.26101
-0.47362,0.651,0.21847,0.25831,0.26188
-0.47262,0.64948,0.2187,0.25825,0.26276
-0.47162,0.64797,0.21893,0.25818,0.26363
-0.47062,0.64646,0.21915,0.25812,0.2645
-0.46962,0.64494,0.21937,0.25805,0.26537
-0.46862,0.64343,0.21959,0.25798,0.26624
-0.46762,0.64192,0.21981,0.2579,0.26712
-0.46662,0.64041,0.22001,0.25782,0.26799
-0.46562,0.63891,0.22021,0.25774,0.26885
-0.46462,0.6374,0.22041,0.25766,0.26972
-0.46362,0.63588,0.22062,0.25757,0.27058
-0.46262,0.63437,0.22081,0.25748,0.27144
-0.46162,0.63285,0.221,0.25739,0.27231
-0.46062,0.63133,0.2212,0.2573,0.27317
-0.45961,0.62982,0.22138,0.25721,0.27403
-0.45861,0.6283,0.22157,0.25712,0.27489
-0.45761,0.62678,0.22174,0.25703,0.27575
-0.45661,0.62527,0.22192,0.25693,0.2766
-0.45561,0.62375,0.2221,0.25683,0.27746
-0.45461,0.62224,0.22227,0.25673,0.27833
-0.45361,0.62074,0.22243,0.25662,0.27918
-0.45261,0.61924,0.22259,0.25651,0.28004
-0.45161,0.61773,0.22274,0.2564,0.2809
-0.45061,0.61623,0.22289,0.25628,0.28176
-0.44961,0.61472,0.22305,0.25616,0.28263
-0.44861,0.61321,0.22321,0.25604,0.2835
-0.44761,0.61169,0.22336,0.25591,0.28436
-0.44661,0.61017,0.2235,0.25578,0.28522
-0.44561,0.60865,0.22366,0.25565,0.28609
-0.44461,0.60711,0.22382,0.25551,0.28695
-0.44361,0.60558,0.22398,0.25537,0.28781
-0.44261,0.60403,0.22413,0.25523,0.28868
-0.44161,0.60249,0.22429,0.25509,0.28954
-0.44061,0.60093,0.22445,0.25495,0.29041
-0.43961,0.59937,0.22461,0.2548,0.29128
-0.43861,0.59782,0.22476,0.25464,0.29215
-0.43761,0.59626,0.22492,0.25449,0.29304
-0.43661,0.5947,0.22506,0.25433,0.29391
-0.43561,0.59314,0.22523,0.25416,0.2948
-0.43461,0.59158,0.22539,0.25399,0.29568
-0.43361,0.59002,0.22555,0.25382,0.29657
-0.43261,0.58846,0.22571,0.25365,0.29746
-0.43161,0.5869,0.22586,0.25347,0.29835
-0.43061,0.58535,0.22601,0.25329,0.29924
-0.42961,0.58379,0.22615,0.25312,0.30014
-0.42861,0.58224,0.22629,0.25293,0.30104
-0.42761,0.58068,0.22642,0.25275,0.30193
-0.42661,0.57913,0.22655,0.25256,0.30283
-0.42561,0.57758,0.22667,0.25238,0.30373
-0.42461,0.57603,0.22679,0.2522,0.30462
-0.42361,0.57448,0.22691,0.25202,0.30551
-0.42261,0.57292,0.22704,0.25183,0.3064
-0.42161,0.57137,0.22715,0.25164,0.30729
-0.42061,0.56982,0.22728,0.25145,0.30818
-0.4196,0.56827,0.22739,0.25126,0.30907
-0.4186,0.56672,0.22749,0.25107,0.30996
-0.4176,0.56517,0.22759,0.25087,0.31085
-0.4166,0.56362,0.22769,0.25067,0.31173
-0.4156,0.56207,0.22778,0.25047,0.31263
-0.4146,0.56052,0.22787,0.25027,0.31353
-0.4136,0.55898,0.22796,0.25006,0.31444
-0.4126,0.55743,0.22804,0.24985,0.31534
-0.4116,0.55589,0.22813,0.24964,0.31624
-0.4106,0.55434,0.22822,0.24943,0.31715
-0.4096,0.5528,0.22831,0.24922,0.31807
-0.4086,0.55125,0.2284,0.249,0.31898
-0.4076,0.54971,0.22848,0.24878,0.3199
-0.4066,0.54818,0.22856,0.24856,0.32081
-0.4056,0.54664,0.22864,0.24833,0.32173
-0.4046,0.54511,0.22871,0.24811,0.32265
-0.4036,0.54357,0.22878,0.24788,0.32357
-0.4026,0.54203,0.22885,0.24765,0.32449
-0.4016,0.54048,0.22893,0.24742,0.3254
-0.4006,0.53894,0.229,0.24719,0.32632
-0.3996,0.5374,0.22907,0.24696,0.32723
-0.3986,0.53586,0.22913,0.24672,0.32816
-0.3976,0.53431,0.22919,0.24647,0.32908
-0.3966,0.53277,0.22925,0.24623,0.32999
-0.3956,0.53123,0.2293,0.24598,0.33092
-0.3946,0.52969,0.22935,0.24573,0.33184
-0.3936,0.52814,0.2294,0.24548,0.33277
-0.3926,0.52659,0.22944,0.24522,0.3337
-0.3916,0.52505,0.22949,0.24496,0.33463
-0.3906,0.52349,0.22954,0.2447,0.33557
-0.3896,0.52193,0.22958,0.24443,0.3365
-0.3886,0.52037,0.22962,0.24415,0.33744
-0.3876,0.5188,0.22966,0.24388,0.33837
-0.3866,0.51724,0.22969,0.24361,0.33931
-0.3856,0.51567,0.22972,0.24334,0.34024
-0.3846,0.51411,0.22974,0.24306,0.34118
-0.3836,0.51255,0.22976,0.24278,0.34211
-0.3826,0.51099,0.22977,0.2425,0.34304
-0.3816,0.50942,0.22979,0.24223,0.34398
-0.3806,0.50785,0.2298,0.24195,0.34491
-0.37959,0.50628,0.22981,0.24167,0.34585
-0.37859,0.50471,0.22982,0.2414,0.34678
-0.37759,0.50314,0.22982,0.24112,0.34771
-0.37659,0.50158,0.22982,0.24084,0.34864
-0.37559,0.5,0.22982,0.24055,0.34958
-0.37459,0.49843,0.22983,0.24027,0.35052
-0.37359,0.49685,0.22982,0.23998,0.35145
-0.37259,0.49529,0.22982,0.23969,0.35239
-0.37159,0.49372,0.22982,0.23939,0.35333
-0.37059,0.49214,0.22982,0.2391,0.35426
-0.36959,0.49057,0.22981,0.23881,0.3552
-0.36859,0.48901,0.2298,0.23852,0.35615
-0.36759,0.48744,0.22979,0.23822,0.35709
-0.36659,0.48588,0.22977,0.23792,0.35804
-0.36559,0.48432,0.22974,0.23762,0.35898
-0.36459,0.48275,0.22972,0.23732,0.35991
-0.36359,0.48118,0.22969,0.23702,0.36084
-0.36259,0.47961,0.22966,0.23672,0.36176
-0.36159,0.47629,0.22889,0.23544,0.36163
-0.36059,0.47647,0.22959,0.23612,0.36362
-0.35959,0.47491,0.22956,0.23582,0.36455
-0.35859,0.47335,0.22951,0.23551,0.36548
-0.35759,0.47178,0.22947,0.2352,0.3664
-0.35659,0.47022,0.22942,0.2349,0.36734
-0.35559,0.46866,0.22938,0.23459,0.36828
-0.35459,0.4671,0.22934,0.23428,0.36922
-0.35359,0.46555,0.22929,0.23396,0.37016
-0.35259,0.46399,0.22926,0.23365,0.3711
-0.35159,0.46244,0.22922,0.23333,0.37204
-0.35059,0.46089,0.22918,0.23301,0.37298
-0.34959,0.45934,0.22913,0.23269,0.37392
-0.34859,0.45779,0.22908,0.23237,0.37486
-0.34759,0.45624,0.22902,0.23205,0.3758
-0.34659,0.4547,0.22894,0.23173,0.37672
-0.34559,0.45315,0.22888,0.23141,0.37765
-0.34459,0.45161,0.22881,0.23108,0.37857
-0.34359,0.45006,0.22874,0.23076,0.3795
-0.34259,0.44852,0.22866,0.23044,0.38042
-0.34159,0.44697,0.22859,0.23011,0.38134
-0.34059,0.44543,0.22851,0.22978,0.38226
-0.33958,0.44388,0.22841,0.22945,0.38318
-0.33858,0.44234,0.22831,0.22912,0.3841
-0.33758,0.4408,0.22821,0.22879,0.38502
-0.33658,0.43926,0.22809,0.22845,0.38593
-0.33558,0.43773,0.22798,0.22812,0.38685
-0.33458,0.43619,0.22786,0.22778,0.38776
-0.33358,0.43465,0.22773,0.22744,0.38867
-0.33258,0.43312,0.22759,0.2271,0.38958
-0.33158,0.43159,0.22745,0.22676,0.39049
-0.33058,0.43007,0.2273,0.22641,0.3914
-0.32958,0.42854,0.22716,0.22606,0.39232
-0.32858,0.42702,0.22702,0.22571,0.39322
-0.32758,0.42551,0.22686,0.22536,0.39413
-0.32658,0.424,0.22671,0.225,0.39505
-0.32558,0.42249,0.22655,0.22465,0.39596
-0.32458,0.42099,0.22638,0.2243,0.39686
-0.32358,0.41949,0.22619,0.22394,0.39777
-0.32258,0.41799,0.22602,0.22358,0.39868
-0.32158,0.41649,0.22584,0.22323,0.39959
-0.32058,0.41499,0.22567,0.22286,0.4005
-0.31958,0.4135,0.22548,0.2225,0.40141
-0.31858,0.412,0.22529,0.22214,0.40233
-0.31758,0.41051,0.22509,0.22177,0.40324
-0.31658,0.40903,0.22489,0.22141,0.40416
-0.31558,0.40755,0.22466,0.22103,0.40509
-0.31458,0.40606,0.22444,0.22065,0.406
-0.31358,0.40459,0.22421,0.22028,0.40692
-0.31258,0.40311,0.22399,0.2199,0.40783
-0.31158,0.40164,0.22375,0.21952,0.40874
-0.31058,0.40018,0.22351,0.21915,0.40965
-0.30958,0.39872,0.22326,0.21876,0.41057
-0.30858,0.39727,0.22301,0.21837,0.41151
-0.30758,0.39582,0.22277,0.21799,0.41242
-0.30658,0.39438,0.2225,0.21759,0.41333
-0.30558,0.39293,0.22223,0.2172,0.41426
-0.30458,0.39149,0.22197,0.21681,0.41517
-0.30358,0.39006,0.22169,0.21641,0.41609
-0.30258,0.38863,0.22141,0.21601,0.41701
-0.30158,0.38721,0.22115,0.21562,0.41794
-0.30058,0.38579,0.22087,0.21522,0.41886
-0.29957,0.38438,0.22058,0.2148,0.41979
-0.29857,0.38298,0.22029,0.21438,0.42072
-0.29757,0.38158,0.21999,0.21396,0.42166
-0.29657,0.38019,0.21969,0.21353,0.4226
-0.29557,0.37879,0.21939,0.2131,0.42352
-0.29457,0.3774,0.21909,0.21266,0.42445
-0.29357,0.376,0.2188,0.21222,0.4254
-0.29257,0.37461,0.21847,0.21178,0.42633
-0.29157,0.37322,0.21816,0.21134,0.42726
-0.29057,0.37183,0.21786,0.2109,0.42819
-0.28957,0.37044,0.21755,0.21045,0.42911
-0.28857,0.36905,0.21723,0.21,0.43003
-0.28757,0.36767,0.21691,0.20954,0.43095
-0.28657,0.36629,0.21659,0.20909,0.43188
-0.28557,0.36492,0.21626,0.20863,0.4328
-0.28457,0.36354,0.21592,0.20817,0.43372
-0.28357,0.36217,0.21559,0.20771,0.43465
-0.28257,0.36079,0.21525,0.20726,0.43557
-0.28157,0.35942,0.21491,0.20679,0.43649
-0.28057,0.35806,0.21457,0.20633,0.43742
-0.27957,0.35669,0.21423,0.20587,0.43835
-0.27857,0.35533,0.21388,0.2054,0.43927
-0.27757,0.35398,0.21353,0.20494,0.44018
-0.27657,0.35262,0.21318,0.20447,0.4411
-0.27557,0.35127,0.21282,0.20401,0.44201
-0.27457,0.34992,0.21246,0.20354,0.44292
-0.27357,0.34857,0.21208,0.20308,0.44383
-0.27257,0.34722,0.21171,0.20262,0.44476
-0.27157,0.34589,0.21133,0.20215,0.44566
-0.27057,0.34456,0.21093,0.20168,0.44657
-0.26957,0.34324,0.21053,0.2012,0.44747
-0.26857,0.34192,0.21013,0.20073,0.44837
-0.26757,0.3406,0.20973,0.20025,0.44927
-0.26657,0.33928,0.20932,0.19977,0.45018
-0.26557,0.33797,0.20892,0.19929,0.45108
-0.26457,0.33666,0.2085,0.1988,0.45197
-0.26357,0.33535,0.20808,0.19832,0.45286
-0.26257,0.33405,0.20767,0.19782,0.45376
-0.26157,0.33275,0.20725,0.19733,0.45465
-0.26057,0.33146,0.20683,0.19683,0.45554
-0.25956,0.33017,0.2064,0.19633,0.45643
-0.25856,0.32889,0.20596,0.19583,0.45731
-0.25756,0.32762,0.20552,0.19533,0.4582
-0.25656,0.32635,0.20509,0.19482,0.45908
-0.25556,0.32508,0.20465,0.19431,0.45996
-0.25456,0.32382,0.20421,0.1938,0.46084
-0.25356,0.32255,0.20376,0.19329,0.46172
-0.25256,0.3213,0.20332,0.19277,0.4626
-0.25156,0.32004,0.20287,0.19226,0.46347
-0.25056,0.31879,0.20242,0.19174,0.46435
-0.24956,0.31755,0.20196,0.19122,0.46523
-0.24856,0.3163,0.2015,0.1907,0.4661
-0.24756,0.31505,0.20104,0.19018,0.46697
-0.24656,0.3138,0.20057,0.18965,0.46784
-0.24556,0.31256,0.20011,0.18912,0.46871
-0.24456,0.31131,0.19964,0.18859,0.46957
-0.24356,0.31007,0.19917,0.18805,0.47044
-0.24256,0.30883,0.1987,0.18752,0.47131
-0.24156,0.30759,0.19823,0.18699,0.47217
-0.24056,0.30636,0.19775,0.18645,0.47303
-0.23956,0.30512,0.19729,0.18591,0.47389
-0.23856,0.30388,0.19681,0.18537,0.47475
-0.23756,0.30265,0.19633,0.18483,0.4756
-0.23656,0.30142,0.19587,0.18429,0.47645
-0.23556,0.30019,0.19539,0.18374,0.4773
-0.23456,0.29898,0.19492,0.18319,0.47814
-0.23356,0.29776,0.19444,0.18264,0.47899
-0.23256,0.29546,0.19328,0.18139,0.47828
-0.23156,0.29534,0.19347,0.18154,0.48068
-0.23056,0.29414,0.19298,0.18098,0.48152
-0.22956,0.29293,0.19249,0.18042,0.48237
-0.22856,0.29173,0.192,0.17987,0.48321
-0.22756,0.29054,0.19151,0.1793,0.48405
-0.22656,0.28934,0.19102,0.17874,0.48488
-0.22556,0.28815,0.19054,0.17818,0.48572
-0.22456,0.28697,0.19005,0.17761,0.48655
-0.22356,0.28578,0.18956,0.17704,0.48738
-0.22256,0.28461,0.18908,0.17647,0.48822
-0.22156,0.28343,0.1886,0.17589,0.48907
-0.22056,0.28227,0.18811,0.17532,0.4899
-0.21955,0.2811,0.18762,0.17474,0.49074
-0.21855,0.27994,0.18713,0.17416,0.49158
-0.21755,0.27879,0.18663,0.17357,0.49242
-0.21655,0.27763,0.18614,0.17299,0.49324
-0.21555,0.27648,0.18564,0.1724,0.49408
-0.21455,0.27534,0.18514,0.17182,0.4949
-0.21355,0.27419,0.18465,0.17123,0.49573
-0.21255,0.27305,0.18415,0.17065,0.49656
-0.21155,0.27191,0.18365,0.17006,0.49737
-0.21055,0.27078,0.18314,0.16946,0.49819
-0.20955,0.26965,0.18262,0.16887,0.499
-0.20855,0.26853,0.18211,0.16828,0.49981
-0.20755,0.26741,0.18159,0.16768,0.50062
-0.20655,0.26629,0.18107,0.16708,0.50142
-0.20555,0.26518,0.18055,0.16649,0.50221
-0.20455,0.26408,0.18003,0.16589,0.50301
-0.20355,0.26297,0.17951,0.16528,0.5038
-0.20255,0.26186,0.17899,0.16468,0.50458
-0.20155,0.26076,0.17847,0.16407,0.50536
-0.20055,0.25966,0.17795,0.16346,0.50612
-0.19955,0.25856,0.17743,0.16285,0.5069
-0.19855,0.25746,0.17691,0.16223,0.50767
-0.19755,0.25637,0.17638,0.16162,0.50843
-0.19655,0.25528,0.17586,0.161,0.50919
-0.19555,0.25419,0.17533,0.16039,0.50994
-0.19455,0.25312,0.17481,0.15978,0.51069
-0.19355,0.25204,0.17429,0.15916,0.51144
-0.19255,0.25097,0.17377,0.15854,0.51218
-0.19155,0.2499,0.17325,0.15792,0.51292
-0.19055,0.24883,0.17274,0.15729,0.51367
-0.18955,0.24776,0.17222,0.15666,0.51441
-0.18855,0.24576,0.17109,0.15544,0.51346
-0.18755,0.24564,0.17118,0.15539,0.51591
-0.18655,0.24459,0.17065,0.15476,0.51665
-0.18555,0.24353,0.17012,0.15412,0.51738
-0.18455,0.24249,0.1696,0.15348,0.51811
-0.18355,0.24144,0.16907,0.15285,0.51884
-0.18255,0.2404,0.16855,0.15221,0.51956
-0.18155,0.23937,0.16803,0.15157,0.52029
-0.18055,0.23833,0.16751,0.15092,0.52101
-0.17954,0.2373,0.16698,0.15027,0.52173
-0.17854,0.23628,0.16645,0.14962,0.52245
-0.17754,0.23526,0.16591,0.14896,0.52317
-0.17654,0.23424,0.16538,0.14831,0.52388
-0.17554,0.23323,0.16485,0.14765,0.52459
-0.17454,0.23222,0.16432,0.14698,0.5253
-0.17354,0.23122,0.16379,0.14632,0.526
-0.17254,0.23022,0.16326,0.14565,0.5267
-0.17154,0.22922,0.16273,0.14498,0.5274
-0.17054,0.22823,0.16221,0.14431,0.5281
-0.16954,0.22724,0.16168,0.14363,0.52879
-0.16854,0.22625,0.16115,0.14296,0.52948
-0.16754,0.22527,0.16063,0.14229,0.53017
-0.16654,0.22429,0.16011,0.14161,0.53084
-0.16554,0.22332,0.15958,0.14094,0.53152
-0.16454,0.22234,0.15906,0.14026,0.5322
-0.16354,0.22137,0.15854,0.13959,0.53287
-0.16254,0.2204,0.15801,0.13891,0.53352
-0.16154,0.21944,0.15748,0.13824,0.53416
-0.16054,0.21848,0.15695,0.13756,0.53481
-0.15954,0.21752,0.15642,0.13688,0.53545
-0.15854,0.21657,0.15589,0.1362,0.53609
-0.15754,0.21562,0.15537,0.13552,0.53672
-0.15654,0.21466,0.15484,0.13483,0.53735
-0.15554,0.21371,0.15431,0.13415,0.53798
-0.15454,0.21277,0.15378,0.13346,0.53859
-0.15354,0.21183,0.15325,0.13278,0.53922
-0.15254,0.21089,0.15272,0.1321,0.53983
-0.15154,0.20996,0.15219,0.13141,0.54046
-0.15054,0.20903,0.15168,0.13073,0.54107
-0.14954,0.20811,0.15116,0.13005,0.54169
-0.14854,0.20635,0.15013,0.12892,0.54048
-0.14754,0.20627,0.15011,0.12868,0.5429
-0.14654,0.20536,0.1496,0.128,0.54351
-0.14554,0.20444,0.14908,0.12731,0.54411
-0.14454,0.20353,0.14856,0.12662,0.54473
-0.14354,0.20262,0.14804,0.12593,0.54533
-0.14254,0.20172,0.14752,0.12523,0.54594
-0.14154,0.20082,0.147,0.12454,0.54654
-0.14054,0.19992,0.14648,0.12384,0.54713
-0.13953,0.19902,0.14596,0.12314,0.54773
-0.13853,0.19813,0.14546,0.12245,0.54831
-0.13753,0.19724,0.14496,0.12175,0.54889
-0.13653,0.19635,0.14446,0.12105,0.54947
-0.13553,0.19547,0.14396,0.12035,0.55005
-0.13453,0.19459,0.14347,0.11965,0.55063
-0.13353,0.19372,0.14297,0.11894,0.5512
-0.13253,0.19286,0.14248,0.11824,0.55177
-0.13153,0.192,0.14199,0.11753,0.55233
-0.13053,0.19114,0.1415,0.11681,0.55289
-0.12953,0.19029,0.14101,0.1161,0.55344
-0.12853,0.18945,0.14052,0.11538,0.55399
-0.12753,0.18861,0.14003,0.11466,0.55453
-0.12653,0.18778,0.13954,0.11393,0.55509
-0.12553,0.18696,0.13906,0.1132,0.55562
-0.12453,0.18615,0.13858,0.11247,0.55614
-0.12353,0.18535,0.13809,0.11174,0.55666
-0.12253,0.18454,0.13762,0.111,0.55718
-0.12153,0.18375,0.13714,0.11027,0.55769
-0.12053,0.18295,0.13667,0.10953,0.55819
-0.11953,0.18217,0.1362,0.10879,0.55869
-0.11853,0.18139,0.13573,0.10805,0.55918
-0.11753,0.18061,0.13527,0.10731,0.55966
-0.11653,0.17984,0.13481,0.10657,0.56015
-0.11553,0.17908,0.13435,0.10583,0.56063
-0.11453,0.17831,0.1339,0.10508,0.5611
-0.11353,0.17756,0.13345,0.10434,0.56155
-0.11253,0.17681,0.133,0.10359,0.56201
-0.11153,0.17607,0.13255,0.10284,0.56246
-0.11053,0.17533,0.13211,0.1021,0.56291
-0.10953,0.17459,0.13167,0.10134,0.56335
-0.10853,0.17386,0.13124,0.10059,0.56379
-0.10753,0.17314,0.13082,0.099832,0.56423
-0.10653,0.17242,0.1304,0.099073,0.56465
-0.10553,0.1717,0.12998,0.098313,0.56508
-0.10453,0.17098,0.12957,0.097549,0.56551
-0.10353,0.17028,0.12916,0.096783,0.56592
-0.10253,0.16958,0.12876,0.096017,0.56634
-0.10153,0.16888,0.12836,0.095252,0.56676
-0.10053,0.1682,0.12796,0.094488,0.56717
-0.099525,0.16752,0.12757,0.093722,0.56758
-0.098525,0.16685,0.12717,0.092949,0.56799
-0.097524,0.16618,0.12678,0.092172,0.56839
-0.096524,0.16552,0.12639,0.091394,0.5688
-0.095524,0.16486,0.126,0.090615,0.56919
-0.094524,0.16421,0.12562,0.089834,0.56959
-0.093523,0.16357,0.12524,0.089053,0.56998
-0.092523,0.16293,0.12486,0.088277,0.57036
-0.091523,0.16229,0.12449,0.087504,0.57074
-0.090523,0.16167,0.12412,0.086732,0.57111
-0.089522,0.16104,0.12375,0.085958,0.57148
-0.088522,0.16042,0.12337,0.085187,0.57184
-0.087522,0.15981,0.12301,0.084418,0.57221
-0.086522,0.15921,0.12264,0.08365,0.57257
-0.085521,0.15861,0.12228,0.08288,0.57294
-0.084521,0.15803,0.12191,0.082109,0.57332
-0.083521,0.15745,0.12155,0.081337,0.57368
-0.082521,0.15687,0.1212,0.080564,0.57404
-0.08152,0.15631,0.12085,0.079787,0.57439
-0.08052,0.15575,0.1205,0.079008,0.57474
-0.07952,0.1552,0.12015,0.078226,0.57509
-0.07852,0.15466,0.11981,0.077444,0.57543
-0.077519,0.15412,0.11947,0.076662,0.57577
-0.076519,0.15359,0.11913,0.075879,0.5761
-0.075519,0.15306,0.1188,0.075092,0.57644
-0.074519,0.15253,0.11847,0.074304,0.57677
-0.073518,0.15201,0.11814,0.073514,0.5771
-0.072518,0.15149,0.11782,0.072723,0.57742
-0.071518,0.15098,0.1175,0.071929,0.57774
-0.070518,0.15047,0.11718,0.071134,0.57805
-0.069517,0.14997,0.11687,0.070338,0.57836
-0.068517,0.14948,0.11657,0.069541,0.57866
-0.067517,0.14899,0.11626,0.068741,0.57897
-0.066517,0.14851,0.11597,0.067943,0.57925
-0.065516,0.14803,0.11567,0.067142,0.57953
-0.064516,0.14757,0.11538,0.06634,0.5798
-0.063516,0.14711,0.11509,0.06554,0.58007
-0.062516,0.14666,0.11481,0.064734,0.58033
-0.061515,0.14622,0.11453,0.063924,0.58058
-0.060515,0.14578,0.11425,0.063111,0.58084
-0.059515,0.14535,0.11398,0.0623,0.58108
-0.058515,0.14493,0.11371,0.061491,0.58132
-0.057514,0.14451,0.11345,0.060682,0.58155
-0.056514,0.1441,0.11319,0.059871,0.58179
-0.055514,0.1437,0.11294,0.05906,0.58201
-0.054514,0.14331,0.11268,0.058248,0.58223
-0.053513,0.14292,0.11244,0.057435,0.58245
-0.052513,0.14254,0.1122,0.056622,0.58266
-0.051513,0.14216,0.11195,0.055809,0.58289
-0.050513,0.1418,0.11172,0.054997,0.5831
-0.049512,0.14144,0.1115,0.054187,0.58331
-0.048512,0.14109,0.11128,0.053379,0.5835
-0.047512,0.14075,0.11107,0.052569,0.5837
-0.046512,0.14042,0.11086,0.051757,0.58389
-0.045511,0.14009,0.11065,0.050943,0.58408
-0.044511,0.13978,0.11045,0.050127,0.58426
-0.043511,0.13946,0.11025,0.049309,0.58445
-0.042511,0.13916,0.11005,0.04849,0.58463
-0.04151,0.13886,0.10986,0.047671,0.58481
-0.04051,0.13856,0.10967,0.046852,0.585
-0.03951,0.13827,0.10948,0.046034,0.58517
-0.03851,0.13799,0.10929,0.045215,0.58535
-0.037509,0.13771,0.10911,0.044394,0.58552
-0.036509,0.13744,0.10894,0.043574,0.58568
-0.035509,0.13718,0.10875,0.042753,0.58585
-0.034509,0.13692,0.10859,0.041931,0.586
-0.033508,0.13667,0.10843,0.041106,0.58614
-0.032508,0.13643,0.10827,0.040281,0.58628
-0.031508,0.13619,0.10812,0.039457,0.58641
-0.030508,0.13595,0.10797,0.038635,0.58654
-0.029507,0.13572,0.10783,0.037814,0.58666
-0.028507,0.1355,0.10767,0.036987,0.58677
-0.027507,0.13528,0.10754,0.036159,0.58688
-0.026507,0.13507,0.10741,0.035326,0.58697
-0.025506,0.13487,0.10728,0.034492,0.58706
-0.024506,0.13467,0.10716,0.033655,0.58714
-0.023506,0.13449,0.10704,0.032818,0.58722
-0.022506,0.13431,0.10693,0.031984,0.58729
-0.021505,0.13414,0.10681,0.031148,0.58735
-0.020505,0.13398,0.10669,0.03031,0.58742
-0.019505,0.13382,0.10659,0.029472,0.58748
-0.018505,0.13367,0.10648,0.028633,0.58753
-0.017504,0.13352,0.10638,0.027796,0.58758
-0.016504,0.13338,0.10628,0.026959,0.58762
-0.015504,0.13324,0.10619,0.026122,0.58766
-0.014504,0.13312,0.1061,0.025286,0.58769
-0.013503,0.133,0.10602,0.024451,0.58771
-0.012503,0.13289,0.10594,0.023614,0.58773
-0.011503,0.13279,0.10586,0.022775,0.58775
-0.010503,0.13269,0.10579,0.021934,0.58776
-0.0095024,0.1326,0.10572,0.021091,0.58777
-0.0085021,0.13251,0.10565,0.020248,0.58778
-0.0075019,0.13243,0.10558,0.019404,0.58778
-0.0065016,0.13236,0.10553,0.018558,0.58778
-0.0055014,0.13228,0.10547,0.017714,0.58777
-0.0045011,0.13222,0.10542,0.016866,0.58776
-0.0035009,0.13215,0.10538,0.016017,0.58775
-0.0025006,0.13209,0.10534,0.015168,0.58773
-0.0015004,0.13204,0.1053,0.014317,0.58771
-0.00050013,0.13198,0.10528,0.013465,0.58768
0.00050013,0.13194,0.10525,0.012612,0.58764
0.0015004,0.1319,0.10522,0.011759,0.58759
0.0025006,0.13186,0.1052,0.010905,0.58753
0.0035009,0.13182,0.10518,0.010048,0.58748
0.0045011,0.13179,0.10517,0.00919,0.58742
0.0055014,0.13176,0.10516,0.008331,0.58737
0.0065016,0.13175,0.10516,0.0074726,0.58732
0.0075019,0.13174,0.10517,0.0066151,0.58725
0.0085021,0.13173,0.10517,0.0057546,0.58718
0.0095024,0.13174,0.10519,0.0048916,0.58711
0.010503,0.13116,0.1049,0.0041088,0.58502
0.011503,0.13176,0.10523,0.0031614,0.58694
0.012503,0.13178,0.10526,0.0022942,0.58684
0.013503,0.13182,0.10529,0.0014288,0.58672
0.014504,0.13188,0.10533,0.00056451,0.5866
0.015504,0.13195,0.10538,-0.00029863,0.58648
0.016504,0.13203,0.10542,-0.0011613,0.58635
0.017504,0.13153,0.10516,-0.001924,0.5842
0.018505,0.1322,0.10553,-0.0028864,0.58606
0.019505,0.1323,0.1056,-0.0037495,0.58591
0.020505,0.13241,0.10567,-0.004615,0.58576
0.021505,0.13252,0.10574,-0.0054775,0.58559
0.022506,0.13264,0.10582,-0.0063403,0.58542
0.023506,0.13277,0.10591,-0.0072029,0.58524
0.024506,0.1329,0.10599,-0.0080667,0.58506
0.025506,0.13303,0.10608,-0.0089289,0.58488
0.026507,0.13317,0.10617,-0.009789,0.58469
0.027507,0.13331,0.10627,-0.010647,0.5845
0.028507,0.13345,0.10636,-0.011504,0.5843
0.029507,0.1336,0.10646,-0.01236,0.5841
0.030508,0.13376,0.10657,-0.013215,0.58389
0.031508,0.13392,0.10668,-0.014071,0.58369
0.032508,0.13409,0.1068,-0.014926,0.58348
0.033508,0.13426,0.10693,-0.015779,0.58326
0.034509,0.13443,0.10705,-0.016629,0.58305
0.035509,0.13461,0.10719,-0.017478,0.58284
0.036509,0.1348,0.10732,-0.018326,0.58261
0.037509,0.135,0.10747,-0.019169,0.58237
0.03851,0.1352,0.10762,-0.020012,0.58214
0.03951,0.13541,0.10778,-0.020853,0.5819
0.04051,0.13563,0.10793,-0.021691,0.58166
0.04151,0.13584,0.10809,-0.022526,0.58142
0.042511,0.13607,0.10826,-0.023362,0.58118
0.043511,0.1363,0.10844,-0.0242,0.58093
0.044511,0.13654,0.1086,-0.02504,0.58068
0.045511,0.13678,0.10878,-0.025885,0.58042
0.046512,0.13704,0.10896,-0.026731,0.58016
0.047512,0.13729,0.10914,-0.027577,0.57989
0.048512,0.13756,0.10932,-0.028426,0.57963
0.049512,0.13784,0.10951,-0.029277,0.57936
0.050513,0.13813,0.10971,-0.030126,0.57908
0.051513,0.13843,0.10991,-0.030979,0.5788
0.052513,0.13874,0.11012,-0.031834,0.57853
0.053513,0.13906,0.11033,-0.032689,0.57824
0.054514,0.13939,0.11054,-0.033549,0.57795
0.055514,0.13974,0.11076,-0.034406,0.57765
0.056514,0.1401,0.11099,-0.03526,0.57734
0.057514,0.14046,0.11121,-0.036113,0.57702
0.058515,0.14083,0.11143,-0.036966,0.5767
0.059515,0.1412,0.11167,-0.03782,0.57638
0.060515,0.14158,0.1119,-0.038675,0.57605
0.061515,0.14196,0.11215,-0.039528,0.57571
0.062516,0.14235,0.11239,-0.040382,0.57536
0.063516,0.14274,0.11264,-0.041237,0.57501
0.064516,0.14314,0.1129,-0.042089,0.57466
0.065516,0.14354,0.11316,-0.04294,0.5743
0.066517,0.14395,0.11343,-0.043791,0.57393
0.067517,0.14437,0.1137,-0.04464,0.57355
0.068517,0.14479,0.11397,-0.045488,0.57318
0.069517,0.14522,0.11425,-0.046335,0.57281
0.070518,0.14564,0.11453,-0.047183,0.57242
0.071518,0.14608,0.11482,-0.04803,0.57203
0.072518,0.14652,0.11511,-0.048875,0.57164
0.073518,0.14696,0.11541,-0.049717,0.57125
0.074519,0.1474,0.11571,-0.050557,0.57085
0.075519,0.14785,0.11601,-0.051396,0.57045
0.076519,0.1483,0.11632,-0.052233,0.57006
0.077519,0.14876,0.11662,-0.053068,0.56965
0.07852,0.14922,0.11693,-0.053899,0.56924
0.07952,0.1497,0.11724,-0.05473,0.56882
0.08052,0.15019,0.11756,-0.05556,0.5684
0.08152,0.1507,0.11789,-0.056392,0.56799
0.082521,0.15121,0.1182,-0.057224,0.56757
0.083521,0.15174,0.11853,-0.058055,0.56714
0.084521,0.15227,0.11887,-0.058885,0.56672
0.085521,0.1528,0.11921,-0.059715,0.5663
0.086522,0.15335,0.11956,-0.060546,0.56586
0.087522,0.15389,0.1199,-0.061375,0.56543
0.088522,0.15444,0.12026,-0.062204,0.56499
0.089522,0.15499,0.12061,-0.063035,0.56454
0.090523,0.15555,0.12098,-0.063868,0.5641
0.091523,0.15612,0.12135,-0.0647,0.56364
0.092523,0.15669,0.12173,-0.065532,0.56318
0.093523,0.15726,0.1221,-0.066361,0.56273
0.094524,0.15785,0.12248,-0.06719,0.56226
0.095524,0.15843,0.12287,-0.068019,0.56181
0.096524,0.15902,0.12325,-0.068846,0.56132
0.097524,0.15961,0.12364,-0.06967,0.56084
0.098525,0.16021,0.12403,-0.070493,0.56035
0.099525,0.16081,0.12441,-0.071313,0.55986
0.10053,0.16141,0.1248,-0.072136,0.55936
0.10153,0.16202,0.1252,-0.072957,0.55885
0.10253,0.16264,0.12559,-0.073777,0.55834
0.10353,0.16326,0.12599,-0.074596,0.55783
0.10453,0.16387,0.12639,-0.075415,0.5573
0.10553,0.16449,0.12678,-0.076233,0.55678
0.10653,0.16512,0.12718,-0.077047,0.55624
0.10753,0.16575,0.12758,-0.07786,0.55571
0.10853,0.16638,0.12798,-0.078672,0.55517
0.10953,0.16702,0.12839,-0.079482,0.55463
0.11053,0.16766,0.1288,-0.080292,0.55408
0.11153,0.16831,0.12921,-0.081104,0.55353
0.11253,0.16897,0.12962,-0.081914,0.55297
0.11353,0.16964,0.13004,-0.082723,0.5524
0.11453,0.17032,0.13046,-0.083532,0.55184
0.11553,0.17101,0.13089,-0.084341,0.55127
0.11653,0.1717,0.13132,-0.085147,0.55071
0.11753,0.1724,0.13174,-0.085951,0.55013
0.11853,0.1731,0.13218,-0.086753,0.54955
0.11953,0.17381,0.13261,-0.087555,0.54897
0.12053,0.17452,0.13305,-0.088356,0.54839
0.12153,0.17524,0.13349,-0.089154,0.5478
0.12253,0.17598,0.13394,-0.089957,0.54721
0.12353,0.17673,0.13439,-0.090764,0.54662
0.12453,0.17748,0.13485,-0.091567,0.54602
0.12553,0.17823,0.13531,-0.092371,0.54543
0.12653,0.17899,0.13577,-0.093174,0.54483
0.12753,0.17974,0.13622,-0.093977,0.54423
0.12853,0.18051,0.13669,-0.094778,0.54362
0.12953,0.18127,0.13715,-0.095578,0.54301
0.13053,0.18205,0.13762,-0.096377,0.5424
0.13153,0.18282,0.13809,-0.097174,0.54179
0.13253,0.1836,0.13855,-0.097968,0.54117
0.13353,0.18438,0.13902,-0.09876,0.54054
0.13453,0.18516,0.13949,-0.099548,0.53991
0.13553,0.18595,0.13996,-0.10033,0.53928
0.13653,0.18674,0.14043,-0.10112,0.53865
0.13753,0.18754,0.1409,-0.10191,0.53802
0.13853,0.18834,0.14137,-0.10269,0.53738
0.13953,0.18915,0.14184,-0.10347,0.53674
0.14054,0.18996,0.14231,-0.10425,0.53608
0.14154,0.19077,0.14278,-0.10503,0.53543
0.14254,0.19159,0.14325,-0.1058,0.53476
0.14354,0.19241,0.14373,-0.10658,0.5341
0.14454,0.19325,0.14421,-0.10735,0.53344
0.14554,0.19408,0.1447,-0.10813,0.53277
0.14654,0.19492,0.14518,-0.1089,0.53209
0.14754,0.19577,0.14566,-0.10967,0.5314
0.14854,0.19662,0.14615,-0.11043,0.53073
0.14954,0.19748,0.14664,-0.11119,0.53004
0.15054,0.19835,0.14714,-0.11196,0.52937
0.15154,0.19922,0.14764,-0.11272,0.52869
0.15254,0.2001,0.14814,-0.11347,0.52799
0.15354,0.20099,0.14864,-0.11422,0.5273
0.15454,0.20189,0.14914,-0.11497,0.52658
0.15554,0.20279,0.14965,-0.11572,0.52587
0.15654,0.2037,0.15016,-0.11648,0.52517
0.15754,0.20462,0.15068,-0.11723,0.52446
0.15854,0.20554,0.1512,-0.11798,0.52372
0.15954,0.20646,0.15172,-0.11873,0.52301
0.16054,0.20739,0.15223,-0.11947,0.52229
0.16154,0.20832,0.15274,-0.12021,0.52156
0.16254,0.20926,0.15325,-0.12095,0.52083
0.16354,0.21019,0.15377,-0.12169,0.52008
0.16454,0.21113,0.15429,-0.12242,0.51935
0.16554,0.21208,0.15481,-0.12316,0.5186
0.16654,0.21303,0.15534,-0.1239,0.51785
0.16754,0.21398,0.15585,-0.12463,0.5171
0.16854,0.21493,0.15636,-0.12536,0.51635
0.16954,0.21589,0.15688,-0.1261,0.51559
0.17054,0.21684,0.1574,-0.12683,0.51483
0.17154,0.2178,0.15794,-0.12756,0.51406
0.17254,0.21877,0.15846,-0.12829,0.51329
0.17354,0.21974,0.15899,-0.12902,0.51251
0.17454,0.22071,0.1595,-0.12974,0.51174
0.17554,0.22169,0.16002,-0.13046,0.51096
0.17654,0.22268,0.16055,-0.13118,0.51018
0.17754,0.22366,0.16108,-0.1319,0.50939
0.17854,0.22466,0.16159,-0.13262,0.50861
0.17954,0.22566,0.16211,-0.13334,0.50782
0.18055,0.22667,0.16264,-0.13405,0.50704
0.18155,0.22768,0.16316,-0.13476,0.50625
0.18255,0.2287,0.16368,-0.13547,0.50545
0.18355,0.22973,0.16421,-0.13617,0.50466
0.18455,0.23076,0.16473,-0.13688,0.50386
0.18555,0.23179,0.16525,-0.13758,0.50307
0.18655,0.23283,0.16577,-0.13828,0.50227
0.18755,0.23387,0.16629,-0.13898,0.50147
0.18855,0.23492,0.16681,-0.13968,0.50067
0.18955,0.23598,0.16733,-0.14038,0.49987
0.19055,0.23704,0.16785,-0.14109,0.49906
0.19155,0.23811,0.16837,-0.14179,0.49826
0.19255,0.23919,0.16889,-0.14248,0.49744
0.19355,0.24028,0.1694,-0.14318,0.49663
0.19455,0.24138,0.16992,-0.14387,0.49582
0.19555,0.24248,0.17043,-0.14457,0.495
0.19655,0.24359,0.17094,-0.14526,0.49418
0.19755,0.2447,0.17145,-0.14595,0.49337
0.19855,0.24582,0.17197,-0.14664,0.49256
0.19955,0.24695,0.17248,-0.14733,0.49173
0.20055,0.24808,0.17299,-0.14803,0.4909
0.20155,0.24921,0.17351,-0.14872,0.49006
0.20255,0.25034,0.17401,-0.14941,0.48922
0.20355,0.25148,0.17452,-0.1501,0.48838
0.20455,0.25261,0.17503,-0.15078,0.48753
0.20555,0.25375,0.17553,-0.15146,0.48668
0.20655,0.2549,0.17603,-0.15214,0.48583
0.20755,0.25604,0.17653,-0.15282,0.48498
0.20855,0.25719,0.17702,-0.15349,0.48412
0.20955,0.25834,0.17752,-0.15417,0.48327
0.21055,0.25949,0.17801,-0.15484,0.48241
0.21155,0.26064,0.1785,-0.15552,0.48155
0.21255,0.26179,0.17899,-0.15619,0.48069
0.21355,0.26294,0.17948,-0.15686,0.47984
0.21455,0.2641,0.17996,-0.15753,0.47897
0.21555,0.26525,0.18045,-0.1582,0.4781
0.21655,0.26641,0.18092,-0.15887,0.47723
0.21755,0.26757,0.18141,-0.15953,0.47636
0.21855,0.26874,0.18189,-0.1602,0.47549
0.21955,0.26992,0.18237,-0.16086,0.47462
0.22056,0.2711,0.18285,-0.16151,0.47375
0.22156,0.27228,0.18332,-0.16217,0.47286
0.22256,0.27347,0.1838,-0.16283,0.47199
0.22356,0.27466,0.18428,-0.16348,0.47111
0.22456,0.27586,0.18475,-0.16413,0.47023
0.22556,0.27707,0.18522,-0.16477,0.46934
0.22656,0.27828,0.18568,-0.16541,0.46846
0.22756,0.2795,0.18614,-0.16605,0.46758
0.22856,0.28073,0.18661,-0.16669,0.46669
0.22956,0.28197,0.18708,-0.16733,0.46581
0.23056,0.2832,0.18753,-0.16797,0.46493
0.23156,0.28444,0.18799,-0.1686,0.46404
0.23256,0.28569,0.18844,-0.16924,0.46316
0.23356,0.28695,0.18889,-0.16987,0.46228
0.23456,0.28821,0.18934,-0.17051,0.4614
0.23556,0.28948,0.18978,-0.17114,0.46052
0.23656,0.29075,0.19021,-0.17177,0.45964
0.23756,0.29204,0.19066,-0.17239,0.45876
0.23856,0.29332,0.1911,-0.17302,0.45787
0.23956,0.2946,0.19154,-0.17363,0.457
0.24056,0.29589,0.19198,-0.17424,0.45612
0.24156,0.29719,0.19241,-0.17485,0.45523
0.24256,0.29848,0.19284,-0.17546,0.45434
0.24356,0.29978,0.19327,-0.17606,0.45346
0.24456,0.30109,0.19369,-0.17666,0.45257
0.24556,0.30239,0.1941,-0.17726,0.45167
0.24656,0.3037,0.19452,-0.17785,0.45078
0.24756,0.30502,0.19493,-0.17844,0.44989
0.24856,0.30633,0.19534,-0.17903,0.449
0.24956,0.30765,0.19575,-0.17962,0.44811
0.25056,0.30897,0.19616,-0.1802,0.44721
0.25156,0.3103,0.19656,-0.18079,0.44631
0.25256,0.31163,0.19696,-0.18137,0.44542
0.25356,0.31297,0.19736,-0.18195,0.44453
0.25456,0.31432,0.19775,-0.18254,0.44363
0.25556,0.31567,0.19814,-0.18312,0.44273
0.25656,0.31702,0.19853,-0.18369,0.44183
0.25756,0.31837,0.19892,-0.18427,0.44092
0.25856,0.31974,0.19931,-0.18484,0.44
0.25956,0.3211,0.1997,-0.18542,0.4391
0.26057,0.32248,0.20008,-0.18599,0.43819
0.26157,0.32385,0.20047,-0.18656,0.43728
0.26257,0.32524,0.20085,-0.18713,0.43637
0.26357,0.32662,0.20123,-0.1877,0.43545
0.26457,0.32801,0.20161,-0.18827,0.43454
0.26557,0.32941,0.20198,-0.18885,0.43363
0.26657,0.33081,0.20234,-0.18942,0.43271
0.26757,0.33222,0.2027,-0.18999,0.43179
0.26857,0.33363,0.20306,-0.19056,0.43087
0.26957,0.33505,0.2034,-0.19112,0.42995
0.27057,0.33647,0.20375,-0.19169,0.42903
0.27157,0.3379,0.2041,-0.19225,0.42811
0.27257,0.33933,0.20444,-0.19281,0.42718
0.27357,0.34076,0.20478,-0.19337,0.42626
0.27457,0.34219,0.20512,-0.19393,0.42532
0.27557,0.34363,0.20545,-0.19449,0.42439
0.27657,0.34508,0.20579,-0.19504,0.42347
0.27757,0.34652,0.20613,-0.19559,0.42254
0.27857,0.34797,0.20645,-0.19614,0.42162
0.27957,0.34942,0.20678,-0.19668,0.4207
0.28057,0.35087,0.20711,-0.19722,0.41978
0.28157,0.35233,0.20742,-0.19775,0.41886
0.28257,0.35379,0.20774,-0.19828,0.41793
0.28357,0.35525,0.20806,-0.19881,0.41702
0.28457,0.35671,0.20837,-0.19933,0.41609
0.28557,0.35818,0.2087,-0.19985,0.41517
0.28657,0.35965,0.20901,-0.20036,0.41425
0.28757,0.36112,0.20931,-0.20087,0.41333
0.28857,0.3626,0.2096,-0.20138,0.4124
0.28957,0.36408,0.2099,-0.2019,0.41145
0.29057,0.36556,0.2102,-0.2024,0.41053
0.29157,0.36704,0.2105,-0.20291,0.40962
0.29257,0.36852,0.21079,-0.20341,0.4087
0.29357,0.37,0.2111,-0.20391,0.40777
0.29457,0.37149,0.21139,-0.20441,0.40683
0.29557,0.37297,0.21168,-0.20491,0.40591
0.29657,0.37446,0.21197,-0.20541,0.40498
0.29757,0.37595,0.21225,-0.20591,0.40406
0.29857,0.37743,0.21253,-0.20641,0.40314
0.29957,0.37892,0.2128,-0.20691,0.40221
0.30058,0.38041,0.21307,-0.20741,0.40129
0.30158,0.3819,0.21334,-0.2079,0.40036
0.30258,0.3834,0.21361,-0.20839,0.39943
0.30358,0.38489,0.21388,-0.20888,0.39851
0.30458,0.3864,0.21413,-0.20937,0.39759
0.30558,0.3879,0.21439,-0.20986,0.39667
0.30658,0.38941,0.21464,-0.21034,0.39576
0.30758,0.39091,0.21489,-0.21083,0.39483
0.30858,0.39242,0.21515,-0.21131,0.39391
0.30958,0.39394,0.21539,-0.21178,0.39299
0.31058,0.39545,0.21564,-0.21225,0.39208
0.31158,0.39697,0.21589,-0.21272,0.39117
0.31258,0.3985,0.21611,-0.21319,0.39025
0.31358,0.40003,0.21634,-0.21365,0.38932
0.31458,0.40156,0.21656,-0.2141,0.3884
0.31558,0.4031,0.21679,-0.21456,0.38747
0.31658,0.40464,0.21701,-0.21502,0.38656
0.31758,0.40618,0.21723,-0.21547,0.38563
0.31858,0.40773,0.21744,-0.21592,0.38471
0.31958,0.40928,0.21765,-0.21637,0.38379
0.32058,0.41084,0.21785,-0.21681,0.38286
0.32158,0.41239,0.21804,-0.21726,0.38194
0.32258,0.41395,0.21824,-0.2177,0.381
0.32358,0.4155,0.21843,-0.21813,0.38007
0.32458,0.41706,0.21862,-0.21857,0.37913
0.32558,0.41861,0.21882,-0.219,0.37819
0.32658,0.42016,0.21901,-0.21943,0.37726
0.32758,0.42172,0.21919,-0.21985,0.37632
0.32858,0.42327,0.21936,-0.22028,0.37539
0.32958,0.42482,0.21954,-0.2207,0.37445
0.33058,0.42638,0.21971,-0.22112,0.37352
0.33158,0.42792,0.21988,-0.22153,0.37258
0.33258,0.42947,0.22005,-0.22194,0.37165
0.33358,0.43102,0.22021,-0.22235,0.37071
0.33458,0.43257,0.22037,-0.22276,0.36978
0.33558,0.43411,0.22054,-0.22317,0.36883
0.33658,0.43565,0.2207,-0.22357,0.36789
0.33758,0.4372,0.22086,-0.22397,0.36695
0.33858,0.43874,0.22101,-0.22437,0.366
0.33958,0.44028,0.22116,-0.22476,0.36506
0.34059,0.44183,0.22131,-0.22516,0.36411
0.34159,0.44337,0.22145,-0.22555,0.36317
0.34259,0.44491,0.22158,-0.22594,0.36223
0.34359,0.44645,0.22172,-0.22633,0.36128
0.34459,0.44799,0.22185,-0.22672,0.36033
0.34559,0.44953,0.22198,-0.22711,0.35939
0.34659,0.45107,0.22212,-0.22749,0.35844
0.34759,0.45262,0.22223,-0.22786,0.35751
0.34859,0.45415,0.22236,-0.22824,0.35658
0.34959,0.45569,0.22248,-0.22861,0.35564
0.35059,0.45723,0.22259,-0.22897,0.35469
0.35159,0.45877,0.22272,-0.22934,0.35375
0.35259,0.4603,0.22282,-0.2297,0.35281
0.35359,0.46184,0.22294,-0.23006,0.35187
0.35459,0.46338,0.22305,-0.23042,0.35093
0.35559,0.46492,0.22315,-0.23078,0.34998
0.35659,0.46646,0.22325,-0.23114,0.34905
0.35759,0.468,0.22334,-0.2315,0.34811
0.35859,0.46955,0.22344,-0.23186,0.34716
0.35959,0.4711,0.22352,-0.23221,0.34622
0.36059,0.47264,0.22361,-0.23256,0.34527
0.36159,0.47419,0.22368,-0.23291,0.34433
0.36259,0.47575,0.22375,-0.23326,0.34338
0.36359,0.4773,0.22381,-0.23361,0.34244
0.36459,0.47884,0.22388,-0.23395,0.3415
0.36559,0.4804,0.22394,-0.23429,0.34056
0.36659,0.48195,0.224,-0.23463,0.33962
0.36759,0.4835,0.22406,-0.23496,0.33867
0.36859,0.48505,0.22411,-0.23529,0.33773
0.36959,0.48661,0.22416,-0.23562,0.33679
0.37059,0.48816,0.2242,-0.23595,0.33584
0.37159,0.48972,0.22427,-0.23628,0.3349
0.37259,0.49127,0.22432,-0.2366,0.33396
0.37359,0.49283,0.22436,-0.23691,0.33303
0.37459,0.49438,0.22441,-0.23723,0.3321
0.37559,0.49594,0.22445,-0.23754,0.33117
0.37659,0.49749,0.22451,-0.23786,0.33024
0.37759,0.49905,0.22454,-0.23817,0.3293
0.37859,0.5006,0.22457,-0.23848,0.32838
0.37959,0.50216,0.2246,-0.23879,0.32745
0.3806,0.50372,0.22462,-0.23909,0.32651
0.3816,0.50527,0.22464,-0.2394,0.32558
0.3826,0.50683,0.22468,-0.23969,0.32465
0.3836,0.50839,0.2247,-0.23999,0.32371
0.3846,0.50995,0.22471,-0.24029,0.32278
0.3856,0.51151,0.22473,-0.24058,0.32184
0.3866,0.51308,0.22475,-0.24088,0.32091
0.3876,0.51464,0.22476,-0.24117,0.31997
0.3886,0.51621,0.22476,-0.24146,0.31904
0.3896,0.51778,0.22477,-0.24175,0.31811
0.3906,0.51934,0.22477,-0.24204,0.31717
0.3916,0.52091,0.22477,-0.24232,0.31625
0.3926,0.52248,0.22476,-0.24259,0.31532
0.3936,0.52405,0.22475,-0.24287,0.31439
0.3946,0.52563,0.22474,-0.24315,0.31347
0.3956,0.5272,0.22473,-0.24342,0.31256
0.3966,0.52878,0.22472,-0.24369,0.31164
0.3976,0.53036,0.22471,-0.24396,0.31073
0.3986,0.53194,0.22469,-0.24423,0.3098
0.3996,0.53352,0.22467,-0.2445,0.30888
0.4006,0.5351,0.22465,-0.24477,0.30796
0.4016,0.53668,0.22463,-0.24504,0.30704
0.4026,0.53826,0.22461,-0.2453,0.30614
0.4036,0.53984,0.22458,-0.24556,0.30523
0.4046,0.54143,0.22456,-0.24583,0.30432
0.4056,0.54301,0.22453,-0.24609,0.30341
0.4066,0.54459,0.2245,-0.24634,0.3025
0.4076,0.54617,0.22446,-0.24659,0.3016
0.4086,0.54776,0.22443,-0.24684,0.30069
0.4096,0.54934,0.22439,-0.24709,0.2998
0.4106,0.55094,0.22435,-0.24734,0.2989
0.4116,0.55253,0.22431,-0.24758,0.29801
0.4126,0.55413,0.22425,-0.24783,0.29712
0.4136,0.55574,0.22418,-0.24807,0.29622
0.4146,0.55735,0.22411,-0.24832,0.29533
0.4156,0.55896,0.22403,-0.24856,0.29443
0.4166,0.56058,0.22394,-0.2488,0.29354
0.4176,0.56219,0.22385,-0.24903,0.29266
0.4186,0.56381,0.22376,-0.24926,0.29178
0.4196,0.56543,0.22367,-0.24949,0.29089
0.42061,0.56705,0.22358,-0.24972,0.29003
0.42161,0.56867,0.22348,-0.24994,0.28915
0.42261,0.57029,0.22338,-0.25016,0.28827
0.42361,0.57192,0.22327,-0.25038,0.28739
0.42461,0.57354,0.22315,-0.25059,0.28651
0.42561,0.57517,0.22304,-0.2508,0.28565
0.42661,0.57679,0.22293,-0.25101,0.28477
0.42761,0.57842,0.22281,-0.25122,0.28389
0.42861,0.58005,0.22269,-0.25142,0.28302
0.42961,0.58167,0.22256,-0.25161,0.28214
0.43061,0.5833,0.22243,-0.25181,0.28126
0.43161,0.58492,0.22228,-0.252,0.28037
0.43261,0.58655,0.22214,-0.25218,0.2795
0.43361,0.58818,0.222,-0.25237,0.27863
0.43461,0.58981,0.22185,-0.25255,0.27776
0.43561,0.59145,0.22169,-0.25273,0.2769
0.43661,0.59308,0.22153,-0.2529,0.27603
0.43761,0.59471,0.22137,-0.25307,0.27518
0.43861,0.59634,0.22121,-0.25324,0.27433
0.43961,0.59797,0.22104,-0.2534,0.27348
0.44061,0.5996,0.22087,-0.25356,0.27263
0.44161,0.60123,0.22069,-0.25372,0.27179
0.44261,0.60287,0.22052,-0.25387,0.27095
0.44361,0.6045,0.22034,-0.25402,0.27011
0.44461,0.60613,0.22016,-0.25416,0.26927
0.44561,0.60777,0.21998,-0.2543,0.26843
0.44661,0.6094,0.21979,-0.25444,0.2676
0.44761,0.61103,0.2196,-0.25458,0.26677
0.44861,0.61267,0.21941,-0.25471,0.26595
0.44961,0.6143,0.21922,-0.25484,0.26513
0.45061,0.61594,0.21902,-0.25496,0.26431
0.45161,0.61757,0.21881,-0.25509,0.26349
0.45261,0.61921,0.2186,-0.25521,0.26268
0.45361,0.62085,0.21838,-0.25532,0.26186
0.45461,0.62249,0.21815,-0.25544,0.26104
0.45561,0.62413,0.21793,-0.25555,0.26022
0.45661,0.62576,0.2177,-0.25565,0.25941
0.45761,0.62739,0.21747,-0.25576,0.2586
0.45861,0.62902,0.21722,-0.25586,0.25778
0.45961,0.63065,0.21698,-0.25596,0.25697
0.46062,0.63229,0.21674,-0.25606,0.25616
0.46162,0.63392,0.21648,-0.25617,0.25535
0.46262,0.63555,0.21623,-0.25627,0.25454
0.46362,0.63718,0.21597,-0.25637,0.25373
0.46462,0.63881,0.21571,-0.25646,0.25291
0.46562,0.64043,0.21545,-0.25656,0.2521
0.46662,0.64206,0.21518,-0.25665,0.25128
0.46762,0.64368,0.21491,-0.25675,0.25048
0.46862,0.6453,0.21464,-0.25684,0.24967
0.46962,0.64692,0.21436,-0.25692,0.24886
0.47062,0.64853,0.21409,-0.25701,0.24805
0.47162,0.65013,0.21383,-0.25709,0.24725
0.47262,0.65174,0.21356,-0.25718,0.24645
0.47362,0.65334,0.21329,-0.25726,0.24563
0.47462,0.65494,0.213,-0.25734,0.24483
0.47562,0.65653,0.21272,-0.25741,0.24401
0.47662,0.65813,0.21243,-0.25749,0.24319
0.47762,0.65973,0.21214,-0.25756,0.24237
0.47862,0.66133,0.21184,-0.25763,0.24155
0.47962,0.66293,0.21155,-0.2577,0.24074
0.48062,0.66452,0.21125,-0.25777,0.23992
0.48162,0.66612,0.21096,-0.25783,0.23911
0.48262,0.66772,0.21066,-0.25789,0.23829
0.48362,0.66931,0.21035,-0.25795,0.23749
0.48462,0.6709,0.21004,-0.258,0.23668
0.48562,0.67249,0.20974,-0.25805,0.23587
0.48662,0.67407,0.20943,-0.2581,0.23507
0.48762,0.67566,0.20911,-0.25814,0.23426
0.48862,0.67725,0.20879,-0.25818,0.23345
0.48962,0.67883,0.20847,-0.25823,0.23264
0.49062,0.68041,0.20815,-0.25826,0.23182
0.49162,0.682,0.20782,-0.2583,0.23101
0.49262,0.68359,0.20749,-0.25833,0.23021
0.49362,0.68518,0.20716,-0.25836,0.2294
0.49462,0.68678,0.20683,-0.25838,0.2286
0.49562,0.68837,0.2065,-0.2584,0.2278
0.49662,0.68997,0.20617,-0.25842,0.227
0.49762,0.69156,0.20583,-0.25843,0.2262
0.49862,0.69315,0.20549,-0.25845,0.22541
0.49962,0.69474,0.20516,-0.25845,0.22462
0.50063,0.69633,0.20481,-0.25846,0.22384
0.50163,0.69791,0.20447,-0.25846,0.22305
0.50263,0.6995,0.20412,-0.25846,0.22227
0.50363,0.70108,0.20377,-0.25846,0.22148
0.50463,0.70267,0.20343,-0.25846,0.22071
0.50563,0.70425,0.20308,-0.25845,0.21993
0.50663,0.70582,0.20274,-0.25844,0.21916
0.50763,0.7074,0.20239,-0.25843,0.21839
0.50863,0.70897,0.20204,-0.25843,0.21762
0.50963,0.71054,0.20169,-0.25841,0.21685
0.51063,0.71212,0.20134,-0.25841,0.21608
0.51163,0.71369,0.20099,-0.2584,0.21531
0.51263,0.71525,0.20063,-0.25838,0.21454
0.51363,0.71681,0.20028,-0.25837,0.21377
0.51463,0.71837,0.19993,-0.25836,0.213
0.51563,0.71993,0.19957,-0.25834,0.21223
0.51663,0.72148,0.19922,-0.25832,0.21147
0.51763,0.72304,0.19886,-0.2583,0.21071
0.51863,0.72458,0.19851,-0.25827,0.20994
0.51963,0.72613,0.19816,-0.25824,0.20918
0.52063,0.72768,0.19781,-0.2582,0.20841
0.52163,0.72923,0.19746,-0.25816,0.20765
0.52263,0.73078,0.19712,-0.25812,0.20688
0.52363,0.73233,0.19677,-0.25808,0.20612
0.52463,0.73388,0.19641,-0.25803,0.20536
0.52563,0.73543,0.19605,-0.25798,0.20461
0.52663,0.73698,0.1957,-0.25792,0.20385
0.52763,0.73854,0.19534,-0.25786,0.2031
0.52863,0.74009,0.19499,-0.2578,0.20235
0.52963,0.74164,0.19463,-0.25773,0.2016
0.53063,0.74319,0.19427,-0.25766,0.20085
0.53163,0.74474,0.19391,-0.25758,0.20011
0.53263,0.74629,0.19354,-0.25751,0.19935
0.53363,0.74784,0.19317,-0.25743,0.1986
0.53463,0.74939,0.19281,-0.25734,0.19786
0.53563,0.75093,0.19242,-0.25726,0.19709
0.53663,0.75248,0.19205,-0.25718,0.19633
0.53763,0.75403,0.19168,-0.25709,0.19558
0.53863,0.75557,0.19131,-0.257,0.19482
0.53963,0.75711,0.19095,-0.25691,0.19407
0.54064,0.75865,0.19059,-0.25681,0.19331
0.54164,0.76019,0.19022,-0.25672,0.19255
0.54264,0.76173,0.18985,-0.25662,0.1918
0.54364,0.76326,0.18947,-0.25652,0.19104
0.54464,0.76478,0.1891,-0.25641,0.19029
0.54564,0.76631,0.18873,-0.25631,0.18954
0.54664,0.76783,0.18835,-0.2562,0.1888
0.54764,0.76935,0.18798,-0.25609,0.18805
0.54864,0.77087,0.1876,-0.25598,0.18731
0.54964,0.77239,0.18722,-0.25587,0.18657
0.55064,0.7739,0.18684,-0.25576,0.18582
0.55164,0.77542,0.18646,-0.25564,0.18507
0.55264,0.77693,0.18609,-0.25552,0.18434
0.55364,0.77844,0.18571,-0.2554,0.1836
0.55464,0.77995,0.18533,-0.25528,0.18286
0.55564,0.78145,0.18495,-0.25516,0.18213
0.55664,0.78295,0.18457,-0.25503,0.1814
0.55764,0.78444,0.18419,-0.2549,0.18066
0.55864,0.78593,0.18381,-0.25478,0.17993
0.55964,0.78742,0.18343,-0.25465,0.17919
0.56064,0.78891,0.18304,-0.25452,0.17846
0.56164,0.7904,0.18265,-0.25439,0.17774
0.56264,0.79188,0.18227,-0.25426,0.17702
0.56364,0.79336,0.18188,-0.25413,0.1763
0.56464,0.79483,0.1815,-0.25399,0.17557
0.56564,0.79631,0.18111,-0.25385,0.17485
0.56664,0.79778,0.18071,-0.25371,0.17413
0.56764,0.79924,0.18031,-0.25357,0.1734
0.56864,0.80071,0.17992,-0.25343,0.17268
0.56964,0.80217,0.17952,-0.25329,0.17196
0.57064,0.80363,0.17912,-0.25314,0.17125
0.57164,0.80509,0.17872,-0.253,0.17054
0.57264,0.80654,0.17832,-0.25285,0.16983
0.57364,0.80799,0.17792,-0.2527,0.16912
0.57464,0.80944,0.17752,-0.25255,0.16842
0.57564,0.81088,0.17711,-0.25239,0.16772
0.57664,0.81233,0.1767,-0.25223,0.16702
0.57764,0.81377,0.17628,-0.25206,0.16633
0.57864,0.81521,0.17587,-0.25189,0.16564
0.57964,0.81664,0.17544,-0.25172,0.16495
0.58065,0.81807,0.17502,-0.25154,0.16426
0.58165,0.81949,0.17461,-0.25136,0.16357
0.58265,0.82091,0.17419,-0.25117,0.16289
0.58365,0.82233,0.17377,-0.25098,0.16221
0.58465,0.82373,0.17335,-0.25079,0.16153
0.58565,0.82514,0.17294,-0.2506,0.16085
0.58665,0.82653,0.17253,-0.2504,0.16017
0.58765,0.82792,0.17211,-0.2502,0.15949
0.58865,0.8293,0.17169,-0.25,0.15882
0.58965,0.83069,0.17127,-0.24979,0.15815
0.59065,0.83207,0.17084,-0.24959,0.15749
0.59165,0.83345,0.17042,-0.24938,0.15682
0.59265,0.83483,0.17,-0.24917,0.15616
0.59365,0.83621,0.16957,-0.24895,0.1555
0.59465,0.83758,0.16914,-0.24874,0.15484
0.59565,0.83895,0.16871,-0.24852,0.15418
0.59665,0.84032,0.16828,-0.2483,0.15353
0.59765,0.84169,0.16786,-0.24808,0.15289
0.59865,0.84305,0.16744,-0.24786,0.15225
0.59965,0.8444,0.16702,-0.24763,0.15161
0.60065,0.84576,0.16659,-0.24741,0.15098
0.60165,0.84711,0.16615,-0.24718,0.15034
0.60265,0.84846,0.16572,-0.24696,0.14971
0.60365,0.8498,0.16529,-0.24673,0.14907
0.60465,0.85115,0.16486,-0.24651,0.14844
0.60565,0.85249,0.16442,-0.24628,0.1478
0.60665,0.85382,0.16398,-0.24605,0.14717
0.60765,0.85516,0.16354,-0.24583,0.14655
0.60865,0.85649,0.16309,-0.2456,0.14592
0.60965,0.85782,0.16265,-0.24537,0.14529
0.61065,0.85915,0.16221,-0.24515,0.14466
0.61165,0.86048,0.16175,-0.24492,0.14404
0.61265,0.8618,0.16131,-0.24468,0.14343
0.61365,0.86311,0.16086,-0.24445,0.14282
0.61465,0.86443,0.16042,-0.24421,0.14221
0.61565,0.86574,0.15998,-0.24398,0.1416
0.61665,0.86705,0.15954,-0.24374,0.14099
0.61765,0.86835,0.1591,-0.24349,0.14039
0.61865,0.86964,0.15867,-0.24325,0.13978
0.61965,0.87093,0.15823,-0.24301,0.13918
0.62066,0.87221,0.1578,-0.24276,0.13858
0.62166,0.87349,0.15737,-0.24252,0.13798
0.62266,0.87475,0.15694,-0.24227,0.13739
0.62366,0.87602,0.15651,-0.24203,0.13679
0.62466,0.87728,0.15607,-0.24178,0.13619
0.62566,0.87854,0.15565,-0.24153,0.13561
0.62666,0.87979,0.15523,-0.24128,0.13503
0.62766,0.88104,0.15481,-0.24102,0.13445
0.62866,0.88229,0.15438,-0.24076,0.13387
0.62966,0.88353,0.15395,-0.2405,0.13329
0.63066,0.88477,0.15353,-0.24024,0.13272
0.63166,0.88323,0.15249,-0.23931,0.13161
0.63266,0.88725,0.15266,-0.23972,0.13157
0.63366,0.88849,0.15222,-0.23945,0.131
0.63466,0.88972,0.15179,-0.23919,0.13044
0.63566,0.89096,0.15135,-0.23892,0.12987
0.63666,0.89219,0.15091,-0.23866,0.1293
0.63766,0.89341,0.15046,-0.23839,0.12873
0.63866,0.89463,0.15002,-0.23813,0.12817
0.63966,0.89585,0.14957,-0.23786,0.12761
0.64066,0.89706,0.14913,-0.23759,0.12705
0.64166,0.89827,0.14868,-0.23732,0.12649
0.64266,0.89948,0.14823,-0.23705,0.12593
0.64366,0.90068,0.14779,-0.23678,0.12538
0.64466,0.90187,0.14734,-0.2365,0.12481
0.64566,0.90306,0.1469,-0.23622,0.12426
0.64666,0.90424,0.14645,-0.23594,0.12371
0.64766,0.90542,0.14601,-0.23566,0.12316
0.64866,0.90658,0.14557,-0.23537,0.12262
0.64966,0.90773,0.14512,-0.23509,0.12207
0.65066,0.90887,0.14469,-0.2348,0.12154
0.65166,0.91001,0.14425,-0.23451,0.121
0.65266,0.91114,0.14381,-0.23422,0.12046
0.65366,0.91227,0.14336,-0.23393,0.11993
0.65466,0.91339,0.14292,-0.23363,0.1194
0.65566,0.91451,0.14248,-0.23334,0.11886
0.65666,0.91562,0.14204,-0.23305,0.11833
0.65766,0.91674,0.14159,-0.23275,0.11779
0.65866,0.91784,0.14115,-0.23246,0.11726
0.65966,0.91895,0.14069,-0.23216,0.11673
0.66067,0.92006,0.14024,-0.23186,0.1162
0.66167,0.92116,0.13978,-0.23157,0.11567
0.66267,0.92225,0.13932,-0.23127,0.11515
0.66367,0.92335,0.13886,-0.23097,0.11462
0.66467,0.92444,0.13839,-0.23067,0.1141
0.66567,0.92553,0.13793,-0.23038,0.11358
0.66667,0.92661,0.13746,-0.23008,0.11306
0.66767,0.9277,0.13699,-0.22978,0.11254
0.66867,0.92878,0.13651,-0.22948,0.11202
0.66967,0.92986,0.13604,-0.22917,0.11151
0.67067,0.93093,0.13557,-0.22887,0.111
0.67167,0.93201,0.13509,-0.22856,0.11049
0.67267,0.93308,0.13462,-0.22825,0.10999
0.67367,0.93415,0.13414,-0.22795,0.10949
0.67467,0.93521,0.13366,-0.22764,0.10898
0.67567,0.93627,0.13317,-0.22733,0.10849
0.67667,0.93733,0.13267,-0.22702,0.108
0.67767,0.93838,0.13218,-0.22671,0.1075
0.67867,0.93943,0.13169,-0.2264,0.10701
0.67967,0.94048,0.1312,-0.22608,0.10651
0.68067,0.94152,0.13071,-0.22577,0.10602
0.68167,0.94257,0.13022,-0.22545,0.10552
0.68267,0.94361,0.12972,-0.22514,0.10503
0.68367,0.94465,0.12923,-0.22482,0.10455
0.68467,0.94569,0.12873,-0.2245,0.10407
0.68567,0.94673,0.12823,-0.22418,0.10358
0.68667,0.94776,0.12773,-0.22386,0.10309
0.68767,0.94879,0.12722,-0.22354,0.1026
0.68867,0.94982,0.1267,-0.22322,0.10211
0.68967,0.95085,0.1262,-0.2229,0.10163
0.69067,0.95187,0.12568,-0.22258,0.10113
0.69167,0.95289,0.12516,-0.22226,0.10065
0.69267,0.95391,0.12464,-0.22194,0.10016
0.69367,0.95492,0.12412,-0.22163,0.099672
0.69467,0.95593,0.1236,-0.22131,0.099185
0.69567,0.95694,0.12306,-0.221,0.098698
0.69667,0.95794,0.12254,-0.22069,0.098216
0.69767,0.95894,0.12201,-0.22037,0.097733
0.69867,0.95994,0.12149,-0.22005,0.097255
0.69967,0.96093,0.12097,-0.21973,0.096779
0.70068,0.96192,0.12044,-0.21942,0.096305
0.70168,0.9629,0.11992,-0.2191,0.095835
0.70268,0.96389,0.11939,-0.21878,0.095362
0.70368,0.96487,0.11886,-0.21846,0.094894
0.70468,0.96586,0.11834,-0.21814,0.094443
0.70568,0.96684,0.11781,-0.21782,0.09398
0.70668,0.96781,0.11728,-0.21749,0.093515
0.70768,0.96879,0.11674,-0.21717,0.093057
0.70868,0.96976,0.11622,-0.21684,0.092601
0.70968,0.97073,0.11568,-0.21652,0.092144
0.71068,0.97169,0.11515,-0.21619,0.091691
0.71168,0.97266,0.11462,-0.21586,0.09124
0.71268,0.97361,0.11409,-0.21553,0.090792
0.71368,0.97457,0.11357,-0.2152,0.090344
0.71468,0.97552,0.11304,-0.21487,0.089895
0.71568,0.97647,0.11251,-0.21454,0.089444
0.71668,0.97741,0.11197,-0.21421,0.088999
0.71768,0.97835,0.11145,-0.21389,0.088553
0.71868,0.97928,0.11093,-0.21355,0.08811
0.71968,0.98021,0.1104,-0.21323,0.087671
0.72068,0.98113,0.10988,-0.2129,0.087233
0.72168,0.98205,0.10936,-0.21257,0.086803
0.72268,0.98296,0.10884,-0.21224,0.086373
0.72368,0.98387,0.10833,-0.2119,0.085945
0.72468,0.98478,0.10782,-0.21157,0.085517
0.72568,0.98568,0.10731,-0.21124,0.085093
0.72668,0.98658,0.1068,-0.21091,0.084667
0.72768,0.98747,0.10629,-0.21058,0.084241
0.72868,0.98836,0.10579,-0.21025,0.083815
0.72968,0.98923,0.10527,-0.20991,0.083402
0.73068,0.99011,0.10477,-0.20958,0.082982
0.73168,0.99098,0.10428,-0.20925,0.082563
0.73268,0.99185,0.10377,-0.20892,0.082153
0.73368,0.99271,0.10327,-0.20858,0.08174
0.73468,0.99356,0.10277,-0.20825,0.081328
0.73568,0.99441,0.10228,-0.20791,0.080922
0.73668,0.99526,0.10177,-0.20757,0.080517
0.73768,0.99611,0.10128,-0.20724,0.080116
0.73868,0.99695,0.10076,-0.2069,0.079713
0.73968,0.99779,0.10026,-0.20656,0.079314
0.74069,0.99862,0.099756,-0.20621,0.078917
0.74169,0.99945,0.099258,-0.20587,0.078522
0.74269,1.0003,0.098752,-0.20553,0.078126
0.74369,1.0011,0.098259,-0.2052,0.077731
0.74469,1.0019,0.097775,-0.20486,0.077342
0.74569,1.0027,0.097296,-0.20452,0.076954
0.74669,1.0035,0.096823,-0.20418,0.07657
0.74769,1.0043,0.096348,-0.20384,0.076187
0.74869,1.005,0.09588,-0.2035,0.075805
0.74969,1.0058,0.095408,-0.20316,0.075425
0.75069,1.0066,0.094941,-0.20283,0.075044
0.75169,1.0073,0.094476,-0.20249,0.074662
0.75269,1.0081,0.094017,-0.20215,0.074283
0.75369,1.0089,0.093569,-0.20181,0.073904
0.75469,1.0096,0.093119,-0.20147,0.073527
0.75569,1.0103,0.092671,-0.20113,0.073153
0.75669,1.0111,0.092226,-0.20079,0.072782
0.75769,1.0118,0.091778,-0.20045,0.072413
0.75869,1.0125,0.091335,-0.20011,0.072046
0.75969,1.0133,0.090882,-0.19977,0.071681
0.76069,1.014,0.090437,-0.19942,0.071315
0.76169,1.0147,0.089988,-0.19908,0.070955
0.76269,1.0154,0.089539,-0.19874,0.070595
0.76369,1.0161,0.089093,-0.1984,0.07024
0.76469,1.0168,0.08864,-0.19806,0.069889
0.76569,1.0175,0.088191,-0.19772,0.069534
0.76669,1.0182,0.087739,-0.19738,0.06918
0.76769,1.0189,0.087291,-0.19704,0.068829
0.76869,1.0196,0.086843,-0.1967,0.068481
0.76969,1.0203,0.086395,-0.19636,0.06813
0.77069,1.0209,0.08595,-0.19602,0.067783
0.77169,1.0216,0.085505,-0.19569,0.067436
0.77269,1.0223,0.085073,-0.19535,0.0671
0.77369,1.0229,0.084639,-0.19502,0.066764
0.77469,1.0236,0.084199,-0.19469,0.066433
0.77569,1.0243,0.083768,-0.19435,0.066105
0.77669,1.0249,0.083331,-0.19402,0.06578
0.77769,1.0255,0.082899,-0.19369,0.065466
0.77869,1.0262,0.08247,-0.19336,0.065148
0.77969,1.0268,0.082038,-0.19302,0.064835
0.7807,1.0274,0.081614,-0.19269,0.064523
0.7817,1.028,0.081193,-0.19236,0.064216
0.7827,1.0286,0.08078,-0.19202,0.063908
0.7837,1.0292,0.080363,-0.19169,0.063602
0.7847,1.0298,0.079951,-0.19136,0.063302
0.7857,1.0304,0.079549,-0.19103,0.063
0.7867,1.031,0.079148,-0.1907,0.06269
0.7877,1.0316,0.078743,-0.19037,0.062388
0.7887,1.0321,0.078347,-0.19004,0.062089
0.7897,1.0327,0.07794,-0.18971,0.06179
0.7907,1.0333,0.077546,-0.18937,0.061492
0.7917,1.0338,0.077151,-0.18904,0.061194
0.7927,1.0344,0.076763,-0.18871,0.060898
0.7937,1.0349,0.076374,-0.18838,0.060604
0.7947,1.0355,0.075988,-0.18804,0.060311
0.7957,1.036,0.075603,-0.18771,0.060017
0.7967,1.0366,0.075219,-0.18738,0.059725
0.7977,1.0371,0.074848,-0.18705,0.059436
0.7987,1.0377,0.074464,-0.18672,0.059147
0.7997,1.0382,0.07408,-0.18639,0.058863
0.8007,1.0387,0.073697,-0.18606,0.058577
0.8017,1.0393,0.073315,-0.18574,0.058292
0.8027,1.0398,0.072931,-0.18541,0.058008
0.8037,1.0403,0.072557,-0.18509,0.057725
0.8047,1.0408,0.072175,-0.18476,0.057443
0.8057,1.0413,0.071799,-0.18444,0.057164
0.8067,1.0419,0.071425,-0.18411,0.056885
0.8077,1.0424,0.071055,-0.18379,0.056607
0.8087,1.0429,0.070689,-0.18347,0.056332
0.8097,1.0434,0.070325,-0.18315,0.056059
0.8107,1.0439,0.069961,-0.18283,0.055785
0.8117,1.0444,0.069598,-0.18251,0.055518
0.8127,1.0449,0.069237,-0.18219,0.05525
0.8137,1.0453,0.068875,-0.18188,0.054984
0.8147,1.0458,0.068516,-0.18156,0.054721
0.8157,1.0463,0.068161,-0.18124,0.054458
0.8167,1.0468,0.067809,-0.18093,0.054192
0.8177,1.0472,0.067457,-0.18062,0.053931
0.8187,1.0477,0.067105,-0.1803,0.05367
0.8197,1.0482,0.066754,-0.17999,0.053411
0.82071,1.0487,0.066403,-0.17968,0.053155
0.82171,1.0491,0.066056,-0.17937,0.052902
0.82271,1.0496,0.06571,-0.17905,0.052654
0.82371,1.05,0.065369,-0.17875,0.052405
0.82471,1.0504,0.065027,-0.17844,0.052157
0.82571,1.0509,0.064686,-0.17813,0.051908
0.82671,1.0513,0.064351,-0.17782,0.051662
0.82771,1.0517,0.064013,-0.17751,0.051417
0.82871,1.0522,0.063676,-0.1772,0.051173
0.82971,1.0526,0.063341,-0.17689,0.05093
0.83071,1.053,0.063008,-0.17659,0.050689
0.83171,1.0534,0.062679,-0.17628,0.050449
0.83271,1.0539,0.062349,-0.17597,0.050211
0.83371,1.0543,0.062024,-0.17567,0.04998
0.83471,1.0547,0.061699,-0.17536,0.049749
0.83571,1.0551,0.061377,-0.17505,0.049517
0.83671,1.0555,0.06106,-0.17475,0.049285
0.83771,1.0559,0.060742,-0.17445,0.049057
0.83871,1.0563,0.060429,-0.17414,0.048829
0.83971,1.0567,0.060121,-0.17384,0.048605
0.84071,1.0571,0.059813,-0.17354,0.048377
0.84171,1.0575,0.059504,-0.17325,0.04815
0.84271,1.0578,0.059197,-0.17295,0.047924
0.84371,1.0582,0.058891,-0.17265,0.047698
0.84471,1.0586,0.058589,-0.17235,0.047473
0.84571,1.059,0.058286,-0.17206,0.047252
0.84671,1.0593,0.057983,-0.17176,0.047029
0.84771,1.0597,0.057679,-0.17147,0.046807
0.84871,1.0601,0.057377,-0.17118,0.046585
0.84971,1.0604,0.057075,-0.17088,0.046366
0.85071,1.0608,0.056777,-0.17059,0.046148
0.85171,1.0612,0.056476,-0.1703,0.045931
0.85271,1.0615,0.056179,-0.17001,0.045713
0.85371,1.0619,0.055887,-0.16972,0.045493
0.85471,1.0622,0.055592,-0.16944,0.045276
0.85571,1.0626,0.055296,-0.16915,0.045058
0.85671,1.0629,0.055001,-0.16886,0.044842
0.85771,1.0633,0.054704,-0.16857,0.044627
0.85871,1.0636,0.054407,-0.16828,0.044413
0.85971,1.064,0.054112,-0.16799,0.044202
0.86072,1.0643,0.053814,-0.16771,0.043993
0.86172,1.0646,0.053518,-0.16742,0.043786
0.86272,1.065,0.053225,-0.16713,0.043578
0.86372,1.0653,0.052925,-0.16684,0.04337
0.86472,1.0657,0.052634,-0.16656,0.043163
0.86572,1.066,0.052341,-0.16627,0.042958
0.86672,1.0663,0.052043,-0.16598,0.042751
0.86772,1.0666,0.051756,-0.1657,0.042545
0.86872,1.067,0.051474,-0.16542,0.042342
0.86972,1.0673,0.051196,-0.16514,0.04214
0.87072,1.0676,0.05092,-0.16485,0.04194
0.87172,1.0679,0.05065,-0.16458,0.041741
0.87272,1.0682,0.050377,-0.1643,0.041542
0.87372,1.0685,0.050107,-0.16402,0.041345
0.87472,1.0688,0.049838,-0.16375,0.041147
0.87572,1.0691,0.049571,-0.16348,0.040951
0.87672,1.0693,0.049305,-0.1632,0.040755
0.87772,1.0696,0.04904,-0.16293,0.04056
0.87872,1.0699,0.048773,-0.16266,0.040368
0.87972,1.0702,0.048509,-0.16239,0.040177
0.88072,1.0705,0.048247,-0.16211,0.039987
0.88172,1.0708,0.047987,-0.16184,0.039797
0.88272,1.071,0.047727,-0.16157,0.039608
0.88372,1.0713,0.047469,-0.16131,0.03942
0.88472,1.0716,0.047212,-0.16104,0.039233
0.88572,1.0718,0.046959,-0.16077,0.039047
0.88672,1.0721,0.046707,-0.1605,0.038863
0.88772,1.0724,0.046456,-0.16024,0.038679
0.88872,1.0726,0.046207,-0.15997,0.038496
0.88972,1.0729,0.045959,-0.15971,0.038314
0.89072,1.0731,0.045713,-0.15944,0.038133
0.89172,1.0734,0.04547,-0.15918,0.037951
0.89272,1.0736,0.045228,-0.15892,0.037769
0.89372,1.0739,0.044987,-0.15865,0.037587
0.89472,1.0741,0.044748,-0.15839,0.037404
0.89572,1.0744,0.04451,-0.15813,0.037223
0.89672,1.0746,0.044271,-0.15787,0.03704
0.89772,1.0749,0.044034,-0.15761,0.03686
0.89872,1.0751,0.043793,-0.15736,0.036681
0.89972,1.0753,0.043552,-0.1571,0.036506
0.90073,1.0755,0.043321,-0.15684,0.03633
0.90173,1.0758,0.043093,-0.15658,0.036158
0.90273,1.076,0.042869,-0.15633,0.035983
0.90373,1.0762,0.042644,-0.15607,0.035808
0.90473,1.0764,0.042422,-0.15582,0.035634
0.90573,1.0766,0.042201,-0.15557,0.035462
0.90673,1.0768,0.041988,-0.15531,0.03529
0.90773,1.077,0.041774,-0.15506,0.035122
0.90873,1.0772,0.04156,-0.15482,0.034954
0.90973,1.0774,0.041345,-0.15457,0.034787
0.91073,1.0776,0.041132,-0.15432,0.034621
0.91173,1.0778,0.040921,-0.15407,0.034456
0.91273,1.078,0.040713,-0.15383,0.034292
0.91373,1.0782,0.040504,-0.15358,0.034128
0.91473,1.0784,0.040299,-0.15333,0.033966
0.91573,1.0786,0.040092,-0.15308,0.033804
0.91673,1.0788,0.039884,-0.15284,0.033641
0.91773,1.079,0.039679,-0.15259,0.033481
0.91873,1.0792,0.039478,-0.15235,0.033324
0.91973,1.0794,0.039278,-0.1521,0.033165
0.92073,1.0795,0.039078,-0.15186,0.033007
0.92173,1.0797,0.038877,-0.15162,0.03285
0.92273,1.0799,0.038679,-0.15138,0.032694
0.92373,1.0801,0.038481,-0.15114,0.032539
0.92473,1.0802,0.038285,-0.1509,0.032385
0.92573,1.0804,0.038089,-0.15066,0.032234
0.92673,1.0806,0.037893,-0.15041,0.032083
0.92773,1.0807,0.037698,-0.15018,0.031933
0.92873,1.0809,0.037502,-0.14994,0.031785
0.92973,1.0811,0.037308,-0.1497,0.031636
0.93073,1.0812,0.037112,-0.14946,0.031488
0.93173,1.0814,0.036919,-0.14922,0.031342
0.93273,1.0816,0.036726,-0.14899,0.031197
0.93373,1.0817,0.036537,-0.14875,0.031053
0.93473,1.0819,0.03635,-0.14852,0.030909
0.93573,1.082,0.036162,-0.14828,0.030769
0.93673,1.0822,0.035975,-0.14805,0.030629
0.93773,1.0823,0.035788,-0.14781,0.03049
0.93873,1.0825,0.035604,-0.14758,0.030351
0.93973,1.0826,0.035422,-0.14735,0.030212
0.94074,1.0828,0.035237,-0.14712,0.030074
0.94174,1.0829,0.035054,-0.14689,0.029937
0.94274,1.0831,0.034873,-0.14666,0.0298
0.94374,1.0832,0.034692,-0.14643,0.029664
0.94474,1.0833,0.034513,-0.1462,0.029529
0.94574,1.0835,0.034335,-0.14597,0.029394
0.94674,1.0836,0.034158,-0.14574,0.02926
0.94774,1.0838,0.033984,-0.14552,0.029127
0.94874,1.0839,0.033812,-0.14529,0.028993
0.94974,1.084,0.03364,-0.14506,0.028861
0.95074,1.0842,0.033469,-0.14484,0.028728
0.95174,1.0843,0.0333,-0.14461,0.028597
0.95274,1.0844,0.033131,-0.14439,0.028467
0.95374,1.0846,0.032963,-0.14416,0.028337
0.95474,1.0847,0.032798,-0.14394,0.028209
0.95574,1.0848,0.032634,-0.14371,0.028082
0.95674,1.085,0.032473,-0.14349,0.027956
0.95774,1.0851,0.032312,-0.14327,0.027831
0.95874,1.0852,0.032152,-0.14305,0.027707
0.95974,1.0853,0.031994,-0.14283,0.027583
0.96074,1.0854,0.031833,-0.1426,0.02746
0.96174,1.0856,0.031674,-0.14238,0.027338
0.96274,1.0857,0.031516,-0.14216,0.027216
0.96374,1.0858,0.031359,-0.14194,0.027095
0.96474,1.0859,0.031202,-0.14172,0.026974
0.96574,1.086,0.031046,-0.1415,0.026854
0.96674,1.0861,0.030891,-0.14128,0.026735
0.96774,1.0863,0.030737,-0.14106,0.026617
0.96874,1.0864,0.030586,-0.14085,0.0265
0.96974,1.0865,0.030434,-0.14063,0.026383
0.97074,1.0866,0.030283,-0.14041,0.026267
0.97174,1.0867,0.030132,-0.14019,0.026153
0.97274,1.0868,0.029983,-0.13997,0.026038
0.97374,1.0869,0.029835,-0.13975,0.025924
0.97474,1.087,0.029687,-0.13954,0.02581
0.97574,1.0871,0.029541,-0.13932,0.025697
0.97674,1.0872,0.029395,-0.1391,0.025585
0.97774,1.0874,0.029249,-0.13889,0.025472
0.97874,1.0875,0.029103,-0.13867,0.02536
0.97974,1.0876,0.028959,-0.13845,0.025247
0.98075,1.0877,0.028816,-0.13824,0.025136
0.98175,1.0878,0.028672,-0.13803,0.025025
0.98275,1.0879,0.028529,-0.13781,0.024913
0.98375,1.088,0.028387,-0.1376,0.024802
0.98475,1.0881,0.028247,-0.13739,0.024692
0.98575,1.0882,0.028109,-0.13718,0.024582
0.98675,1.0883,0.027972,-0.13697,0.024473
0.98775,1.0884,0.027837,-0.13676,0.024366
0.98875,1.0885,0.027703,-0.13655,0.02426
0.98975,1.0886,0.027569,-0.13634,0.024156
0.99075,1.0887,0.027436,-0.13613,0.024051
0.99175,1.0888,0.027305,-0.13592,0.023946
0.99275,1.0889,0.027174,-0.13572,0.023842
0.99375,1.089,0.027044,-0.13551,0.023738
0.99475,1.0891,0.026913,-0.1353,0.023634
0.99575,1.0892,0.026785,-0.1351,0.023531
0.99675,1.0892,0.026658,-0.13489,0.02343
0.99775,1.0893,0.02653,-0.13469,0.023329
0.99875,1.0894,0.026404,-0.13448,0.02323
0.99975,1.0895,0.026278,-0.13428,0.023131
1.0008,1.0896,0.026153,-0.13407,0.023033
1.0018,1.0897,0.026027,-0.13387,0.022936
1.0028,1.0898,0.025902,-0.13366,0.022839
1.0038,1.0898,0.025779,-0.13346,0.022742
1.0048,1.0899,0.025656,-0.13325,0.022646
1.0058,1.09,0.025533,-0.13305,0.02255
1.0068,1.0901,0.025408,-0.13285,0.022455
1.0078,1.0902,0.025287,-0.13264,0.022361
1.0088,1.0903,0.025165,-0.13244,0.022266
1.0098,1.0903,0.025041,-0.13224,0.022172
1.0108,1.0904,0.02492,-0.13204,0.022077
1.0118,1.0905,0.024797,-0.13183,0.021983
1.0128,1.0906,0.024676,-0.13163,0.021889
1.0138,1.0907,0.024553,-0.13143,0.021796
1.0148,1.0907,0.024432,-0.13123,0.021703
1.0158,1.0908,0.024311,-0.13103,0.021611
1.0168,1.0909,0.024192,-0.13083,0.021519
1.0178,1.091,0.024075,-0.13064,0.021427
1.0188,1.0911,0.023956,-0.13044,0.021335
1.0198,1.0911,0.023838,-0.13024,0.021244
1.0208,1.0912,0.02372,-0.13005,0.021153
1.0218,1.0913,0.023602,-0.12985,0.021062
1.0228,1.0914,0.023486,-0.12966,0.020972
1.0238,1.0914,0.02337,-0.12947,0.020881
1.0248,1.0915,0.023254,-0.12927,0.020791
1.0258,1.0916,0.023139,-0.12908,0.0207
1.0268,1.0917,0.023024,-0.12889,0.020611
1.0278,1.0917,0.022909,-0.1287,0.020523
1.0288,1.0918,0.022798,-0.12851,0.020435
1.0298,1.0919,0.022684,-0.12832,0.020347
1.0308,1.0919,0.022572,-0.12813,0.020258
1.0318,1.092,0.02246,-0.12794,0.02017
1.0328,1.0921,0.02235,-0.12775,0.020082
1.0338,1.0921,0.022242,-0.12757,0.019995
1.0348,1.0922,0.022134,-0.12738,0.019908
1.0358,1.0923,0.022028,-0.1272,0.019822
1.0368,1.0923,0.021924,-0.12701,0.019738
1.0378,1.0924,0.02182,-0.12683,0.019653
1.0388,1.0924,0.02172,-0.12664,0.01957
1.0398,1.0925,0.02162,-0.12646,0.019489
1.0408,1.0926,0.021519,-0.12627,0.019406
1.0418,1.0926,0.02142,-0.12609,0.019324
1.0428,1.0927,0.021321,-0.1259,0.019241
1.0438,1.0928,0.021222,-0.12572,0.019159
1.0448,1.0928,0.021124,-0.12554,0.019077
1.0458,1.0929,0.021029,-0.12536,0.018996
1.0468,1.0929,0.020933,-0.12517,0.018915
1.0478,1.093,0.020838,-0.12499,0.018835
1.0488,1.0931,0.020743,-0.12481,0.018754
1.0498,1.0931,0.020651,-0.12463,0.018675
1.0508,1.0932,0.020556,-0.12444,0.018595
1.0518,1.0932,0.020464,-0.12426,0.018517
1.0528,1.0933,0.020372,-0.12408,0.018438
1.0538,1.0933,0.020279,-0.1239,0.018359
1.0548,1.0934,0.020187,-0.12372,0.018281
1.0558,1.0934,0.020096,-0.12354,0.018203
1.0568,1.0935,0.020005,-0.12336,0.018126
1.0578,1.0936,0.019917,-0.12318,0.01805
1.0588,1.0936,0.019828,-0.123,0.017973
1.0598,1.0937,0.019743,-0.12282,0.017897
1.0608,1.0937,0.019655,-0.12264,0.017821
1.0618,1.0938,0.019566,-0.12247,0.017743
1.0628,1.0938,0.019479,-0.12229,0.017666
1.0638,1.0939,0.019394,-0.12211,0.01759
1.0648,1.0939,0.019309,-0.12193,0.017515
1.0658,1.094,0.019226,-0.12176,0.01744
1.0668,1.094,0.019145,-0.12158,0.017366
1.0678,1.0941,0.019065,-0.12141,0.017293
1.0688,1.0941,0.018986,-0.12123,0.01722
1.0698,1.0941,0.018908,-0.12106,0.017149
1.0708,1.0942,0.018833,-0.12089,0.017078
1.0718,1.0942,0.018754,-0.12071,0.017006
1.0728,1.0943,0.018676,-0.12054,0.016935
1.0738,1.0943,0.018599,-0.12037,0.016865
1.0748,1.0944,0.018522,-0.12019,0.016794
1.0758,1.0944,0.018445,-0.12002,0.016725
1.0768,1.0944,0.01837,-0.11985,0.016656
1.0778,1.0945,0.018294,-0.11967,0.016588
1.0788,1.0945,0.018219,-0.1195,0.01652
1.0798,1.0946,0.018144,-0.11933,0.016453
1.0808,1.0946,0.018071,-0.11916,0.016386
1.0818,1.0946,0.017996,-0.11899,0.016319
1.0828,1.0947,0.017922,-0.11882,0.016252
1.0838,1.0947,0.017849,-0.11864,0.016186
1.0848,1.0948,0.017776,-0.11847,0.01612
1.0858,1.0948,0.017703,-0.1183,0.016054
1.0868,1.0948,0.01763,-0.11813,0.015988
1.0878,1.0949,0.017558,-0.11796,0.015923
1.0888,1.0949,0.017486,-0.11779,0.015858
1.0898,1.0949,0.017415,-0.11763,0.015794
1.0908,1.095,0.017345,-0.11746,0.01573
1.0918,1.095,0.017275,-0.11729,0.015667
1.0928,1.095,0.017205,-0.11712,0.015603
1.0938,1.0951,0.017136,-0.11695,0.01554
1.0948,1.0951,0.017067,-0.11678,0.015478
1.0958,1.0951,0.017,-0.11662,0.015416
1.0968,1.0952,0.016932,-0.11645,0.015354
1.0978,1.0952,0.016865,-0.11628,0.015293
1.0988,1.0952,0.016799,-0.11612,0.015232
1.0998,1.0953,0.016732,-0.11595,0.015171
1.1008,1.0953,0.016667,-0.11578,0.01511
1.1018,1.0953,0.016601,-0.11562,0.015051
1.1028,1.0954,0.016536,-0.11545,0.014991
1.1038,1.0954,0.016472,-0.11529,0.014931
1.1048,1.0954,0.016408,-0.11512,0.014871
1.1058,1.0954,0.016345,-0.11496,0.014811
1.1068,1.0955,0.016281,-0.11479,0.014752
1.1078,1.0955,0.016217,-0.11463,0.014693
1.1088,1.0955,0.016155,-0.11446,0.014635
1.1098,1.0956,0.016094,-0.1143,0.014576
1.1108,1.0956,0.016034,-0.11414,0.014518
1.1118,1.0956,0.015973,-0.11398,0.01446
1.1128,1.0956,0.015913,-0.11381,0.014403
1.1138,1.0957,0.015853,-0.11365,0.014346
1.1148,1.0957,0.015793,-0.11349,0.014289
1.1158,1.0957,0.015734,-0.11333,0.014233
1.1168,1.0957,0.015674,-0.11317,0.014176
1.1178,1.0958,0.015615,-0.11301,0.01412
1.1188,1.0958,0.015556,-0.11285,0.014064
1.1198,1.0958,0.015498,-0.11269,0.014008
1.1208,1.0958,0.015439,-0.11253,0.013953
1.1218,1.0959,0.015381,-0.11237,0.013897
1.1228,1.0959,0.015323,-0.11221,0.013842
1.1238,1.0959,0.015266,-0.11205,0.013787
1.1248,1.0959,0.015208,-0.11189,0.013732
1.1258,1.0959,0.015151,-0.11174,0.013678
1.1268,1.096,0.015093,-0.11158,0.013623
1.1278,1.096,0.015036,-0.11142,0.013569
1.1288,1.096,0.01498,-0.11126,0.013516
1.1298,1.096,0.014923,-0.1111,0.013463
1.1308,1.0961,0.014867,-0.11095,0.01341
1.1318,1.0961,0.014811,-0.11079,0.013358
1.1328,1.0961,0.014755,-0.11063,0.013306
1.1338,1.0961,0.0147,-0.11048,0.013253
1.1348,1.0961,0.014644,-0.11032,0.013202
1.1358,1.0962,0.014589,-0.11016,0.01315
1.1368,1.0962,0.014534,-0.11001,0.0131
1.1378,1.0962,0.014479,-0.10985,0.013049
1.1388,1.0962,0.014425,-0.10969,0.012999
1.1398,1.0962,0.01437,-0.10954,0.012947
1.1408,1.0963,0.014316,-0.10938,0.012897
1.1418,1.0963,0.014263,-0.10923,0.012846
1.1428,1.0963,0.014209,-0.10907,0.012796
1.1438,1.0963,0.014157,-0.10892,0.012745
1.1448,1.0963,0.014104,-0.10876,0.012696
1.1458,1.0964,0.014051,-0.10861,0.012646
1.1468,1.0964,0.013999,-0.10845,0.012597
1.1478,1.0964,0.013946,-0.1083,0.012548
1.1488,1.0964,0.013894,-0.10815,0.012499
1.1498,1.0964,0.013843,-0.10799,0.012451
1.1508,1.0965,0.013791,-0.10784,0.012402
1.1518,1.0965,0.013741,-0.10769,0.012355
1.1528,1.0965,0.01369,-0.10754,0.012307
1.1538,1.0965,0.01364,-0.10738,0.01226
1.1548,1.0965,0.013589,-0.10723,0.012213
1.1558,1.0965,0.013539,-0.10708,0.012166
1.1568,1.0966,0.013488,-0.10693,0.012119
1.1578,1.0966,0.013438,-0.10678,0.012072
1.1588,1.0966,0.013388,-0.10662,0.012026
1.1598,1.0966,0.013338,-0.10647,0.01198
1.1608,1.0966,0.013289,-0.10632,0.011935
1.1618,1.0966,0.01324,-0.10617,0.011889
1.1628,1.0966,0.013192,-0.10602,0.011844
1.1638,1.0967,0.013144,-0.10587,0.011799
1.1648,1.0967,0.013096,-0.10572,0.011755
1.1658,1.0967,0.013048,-0.10557,0.01171
1.1668,1.0967,0.013,-0.10542,0.011666
1.1678,1.0967,0.012952,-0.10527,0.011622
1.1688,1.0967,0.012905,-0.10512,0.011579
1.1698,1.0967,0.012858,-0.10497,0.011535
1.1708,1.0967,0.012811,-0.10482,0.011492
1.1718,1.0968,0.012764,-0.10467,0.011449
1.1728,1.0968,0.012718,-0.10452,0.011406
1.1738,1.0968,0.012672,-0.10437,0.011363
1.1748,1.0968,0.012626,-0.10422,0.01132
1.1758,1.0968,0.012581,-0.10407,0.011278
1.1768,1.0968,0.012535,-0.10393,0.011236
1.1778,1.0968,0.01249,-0.10378,0.011194
1.1788,1.0968,0.012444,-0.10363,0.011153
1.1798,1.0968,0.0124,-0.10348,0.011111
1.1808,1.0969,0.012355,-0.10334,0.01107
1.1818,1.0969,0.01231,-0.10319,0.011028
1.1828,1.0969,0.012265,-0.10304,0.010986
1.1838,1.0969,0.012221,-0.1029,0.010945
1.1848,1.0969,0.012177,-0.10275,0.010903
1.1858,1.0969,0.012133,-0.10261,0.010862
1.1868,1.0969,0.012089,-0.10246,0.010822
1.1878,1.0969,0.012045,-0.10231,0.010781
1.1888,1.0969,0.012001,-0.10217,0.010741
1.1898,1.0969,0.011958,-0.10202,0.010701
1.1908,1.097,0.011915,-0.10188,0.010661
1.1918,1.097,0.011872,-0.10173,0.010622
1.1928,1.097,0.011829,-0.10159,0.010583
1.1938,1.097,0.011786,-0.10144,0.010545
1.1948,1.097,0.011743,-0.1013,0.010506
1.1958,1.097,0.011701,-0.10115,0.010468
1.1968,1.097,0.011659,-0.10101,0.01043
1.1978,1.097,0.011617,-0.10087,0.010393
1.1988,1.097,0.011575,-0.10072,0.010355
1.1998,1.097,0.011534,-0.10058,0.010318
1.2008,1.097,0.011492,-0.10044,0.010281
1.2018,1.0971,0.011452,-0.10029,0.010244
1.2028,1.0971,0.011411,-0.10015,0.010208
1.2038,1.0971,0.01137,-0.10001,0.010171
1.2048,1.0971,0.011329,-0.099865,0.010135
1.2058,1.0971,0.011288,-0.099723,0.010099
1.2068,1.0971,0.011248,-0.099581,0.010062
1.2078,1.0971,0.011208,-0.099439,0.010026
1.2088,1.0971,0.011168,-0.099297,0.0099902
1.2098,1.0971,0.011128,-0.099155,0.0099544
1.2108,1.0971,0.011088,-0.099014,0.0099188
1.2118,1.0971,0.011048,-0.098872,0.0098831
1.2128,1.0971,0.011009,-0.098731,0.0098477
1.2138,1.0971,0.010969,-0.09859,0.0098124
1.2148,1.0972,0.01093,-0.098449,0.0097771
1.2158,1.0972,0.010891,-0.098309,0.0097418
1.2168,1.0972,0.010852,-0.098168,0.0097065
1.2178,1.0972,0.010813,-0.098028,0.0096714
1.2188,1.0972,0.010774,-0.097888,0.0096364
1.2198,1.0972,0.010736,-0.097748,0.0096018
1.2208,1.0972,0.010698,-0.097608,0.0095672
1.2218,1.0972,0.01066,-0.097469,0.0095328
1.2228,1.0972,0.010622,-0.097329,0.0094982
1.2238,1.0972,0.010584,-0.097191,0.0094639
1.2248,1.0972,0.010547,-0.097052,0.0094293
1.2258,1.0972,0.010509,-0.096914,0.0093949
1.2268,1.0972,0.010472,-0.096776,0.0093606
1.2278,1.0972,0.010435,-0.096638,0.0093263
1.2288,1.0972,0.010398,-0.0965,0.0092924
1.2298,1.0972,0.010362,-0.096363,0.0092586
1.2308,1.0973,0.010325,-0.096225,0.009225
1.2318,1.0973,0.010289,-0.096088,0.0091915
1.2328,1.0973,0.010253,-0.095951,0.009158
1.2338,1.0973,0.010217,-0.095814,0.0091249
1.2348,1.0973,0.010181,-0.095677,0.0090921
1.2358,1.0973,0.010145,-0.095541,0.0090595
1.2368,1.0973,0.01011,-0.095405,0.009027
1.2378,1.0973,0.010075,-0.095269,0.0089946
1.2388,1.0973,0.01004,-0.095134,0.0089623
1.2398,1.0973,0.010005,-0.094998,0.0089302
1.2408,1.0973,0.0099706,-0.094863,0.0088982
1.2418,1.0973,0.0099363,-0.094728,0.0088661
1.2428,1.0973,0.0099022,-0.094594,0.0088339
1.2438,1.0973,0.0098682,-0.09446,0.0088019
1.2448,1.0973,0.0098343,-0.094326,0.0087701
1.2458,1.0973,0.0098006,-0.094192,0.0087383
1.2468,1.0973,0.009767,-0.094058,0.0087069
1.2478,1.0973,0.0097335,-0.093924,0.0086755
1.2488,1.0973,0.0097001,-0.093791,0.0086442
1.2498,1.0973,0.0096668,-0.093657,0.008613
1.2508,1.0973,0.0096336,-0.093524,0.0085818
1.2518,1.0973,0.0096004,-0.093391,0.0085508
1.2528,1.0973,0.0095674,-0.093258,0.0085198
1.2538,1.0973,0.0095345,-0.093125,0.008489
1.2548,1.0973,0.0095016,-0.092993,0.0084581
1.2558,1.0973,0.0094689,-0.09286,0.008427
1.2568,1.0973,0.0094361,-0.092728,0.0083963
1.2578,1.0973,0.0094036,-0.092596,0.0083655
1.2588,1.0973,0.0093712,-0.092464,0.008335
1.2598,1.0973,0.0093389,-0.092332,0.0083046
1.2608,1.0973,0.0093066,-0.092201,0.0082742
1.2618,1.0973,0.0092745,-0.092069,0.008244
1.2628,1.0973,0.0092425,-0.091938,0.0082139
1.2638,1.0973,0.0092107,-0.091807,0.008184
1.2648,1.0973,0.0091791,-0.091676,0.0081544
1.2658,1.0973,0.0091476,-0.091545,0.0081248
1.2668,1.0973,0.0091163,-0.091415,0.0080952
1.2678,1.0973,0.0090851,-0.091285,0.0080658
1.2688,1.0973,0.009054,-0.091155,0.0080366
1.2698,1.0973,0.0090231,-0.091026,0.0080075
1.2708,1.0973,0.0089924,-0.090897,0.0079785
1.2718,1.0973,0.0089618,-0.090768,0.0079495
1.2728,1.0973,0.0089314,-0.090639,0.0079208
1.2738,1.0973,0.0089012,-0.090511,0.0078922
1.2748,1.0973,0.008871,-0.090382,0.0078637
1.2758,1.0973,0.0088411,-0.090254,0.0078353
1.2768,1.0973,0.0088114,-0.090127,0.007807
1.2778,1.0973,0.0087817,-0.089999,0.0077786
1.2788,1.0973,0.0087521,-0.089872,0.0077503
1.2798,1.0973,0.0087226,-0.089745,0.0077219
1.2808,1.0973,0.0086932,-0.089618,0.0076937
1.2818,1.0973,0.008664,-0.089491,0.0076656
1.2828,1.0973,0.0086351,-0.089365,0.0076375
1.2838,1.0973,0.008606,-0.089239,0.0076094
1.2848,1.0973,0.008577,-0.089112,0.0075813
1.2858,1.0973,0.0085481,-0.088986,0.0075535
1.2868,1.0973,0.0085193,-0.08886,0.0075258
1.2878,1.0973,0.0084905,-0.088734,0.0074981
1.2888,1.0973,0.0084623,-0.088608,0.0074705
1.2898,1.0973,0.0084337,-0.088482,0.0074429
1.2908,1.0973,0.0084053,-0.088357,0.0074154
1.2918,1.0972,0.008377,-0.088231,0.0073878
1.2928,1.0972,0.0083488,-0.088106,0.0073604
1.2938,1.0972,0.0083212,-0.087981,0.0073332
1.2948,1.0972,0.0082932,-0.087856,0.0073061
1.2958,1.0972,0.0082653,-0.087731,0.007279
1.2968,1.0972,0.0082375,-0.087607,0.0072519
1.2978,1.0972,0.0082097,-0.087483,0.0072249
1.2988,1.0972,0.0081821,-0.087358,0.007198
1.2998,1.0972,0.0081551,-0.087234,0.0071712
1.3008,1.0972,0.0081277,-0.087111,0.0071445
1.3018,1.0972,0.0081004,-0.086987,0.0071179
1.3028,1.0972,0.0080732,-0.086863,0.0070914
1.3038,1.0972,0.0080461,-0.08674,0.007065
1.3048,1.0972,0.008019,-0.086617,0.0070387
1.3058,1.0972,0.0079925,-0.086494,0.0070125
1.3068,1.0972,0.0079658,-0.086371,0.0069865
1.3078,1.0972,0.0079392,-0.086248,0.0069606
1.3088,1.0972,0.0079127,-0.086126,0.0069351
1.3098,1.0971,0.0078864,-0.086004,0.0069098
1.3108,1.0971,0.0078604,-0.085882,0.0068847
1.3118,1.0971,0.0078345,-0.08576,0.0068597
1.3128,1.0971,0.0078086,-0.085638,0.0068349
1.3138,1.0971,0.0077829,-0.085517,0.0068102
1.3148,1.0971,0.0077572,-0.085395,0.0067856
1.3158,1.0971,0.0077317,-0.085274,0.0067612
1.3168,1.0971,0.0077062,-0.085153,0.0067368
1.3178,1.0971,0.0076809,-0.085033,0.0067126
1.3188,1.0971,0.0076556,-0.084912,0.0066884
1.3198,1.0971,0.0076304,-0.084792,0.0066644
1.3208,1.0971,0.0076053,-0.084672,0.0066404
1.3218,1.0971,0.0075803,-0.084552,0.0066165
1.3228,1.0971,0.0075554,-0.084432,0.0065926
1.3238,1.0971,0.0075306,-0.084313,0.0065688
1.3248,1.097,0.0075059,-0.084193,0.0065452
1.3258,1.097,0.0074812,-0.084074,0.0065217
1.3268,1.097,0.0074566,-0.083955,0.0064982
1.3278,1.097,0.0074322,-0.083836,0.0064749
1.3288,1.097,0.0074078,-0.083717,0.0064516
1.3298,1.097,0.0073834,-0.083598,0.0064283
1.3308,1.097,0.0073592,-0.08348,0.0064051
1.3318,1.097,0.007335,-0.083361,0.0063819
1.3328,1.097,0.0073109,-0.083242,0.0063589
1.3338,1.097,0.0072869,-0.083124,0.006336
1.3348,1.097,0.007263,-0.083006,0.0063133
1.3358,1.097,0.0072392,-0.082888,0.0062906
1.3368,1.097,0.0072156,-0.08277,0.006268
1.3378,1.0969,0.0071921,-0.082652,0.0062456
1.3388,1.0969,0.0071686,-0.082534,0.0062233
1.3398,1.0969,0.0071452,-0.082417,0.006201
1.3408,1.0969,0.007122,-0.082299,0.0061789
1.3418,1.0969,0.0070987,-0.082182,0.0061568
1.3428,1.0969,0.0070756,-0.082065,0.0061348
1.3438,1.0969,0.0070526,-0.081948,0.0061129
1.3448,1.0969,0.0070296,-0.081832,0.0060911
1.3458,1.0969,0.0070068,-0.081715,0.0060694
1.3468,1.0969,0.006984,-0.081599,0.0060478
1.3478,1.0969,0.0069614,-0.081483,0.0060264
1.3488,1.0968,0.0069389,-0.081367,0.006005
1.3498,1.0968,0.0069164,-0.081251,0.0059838
1.3508,1.0968,0.0068941,-0.081135,0.0059627
1.3518,1.0968,0.0068719,-0.08102,0.0059417
1.3528,1.0968,0.0068497,-0.080904,0.0059208
1.3538,1.0968,0.0068277,-0.080789,0.0059001
1.3548,1.0968,0.0068058,-0.080674,0.0058795
1.3558,1.0968,0.006784,-0.080559,0.0058591
1.3568,1.0968,0.0067623,-0.080445,0.0058388
1.3578,1.0968,0.0067407,-0.08033,0.0058186
1.3588,1.0967,0.0067192,-0.080216,0.0057985
1.3598,1.0967,0.0066978,-0.080102,0.0057785
1.3608,1.0967,0.0066764,-0.079987,0.0057587
1.3618,1.0967,0.0066552,-0.079873,0.005739
1.3628,1.0967,0.006634,-0.079759,0.0057194
1.3638,1.0967,0.0066129,-0.079645,0.0056999
1.3648,1.0967,0.0065919,-0.079532,0.0056805
1.3658,1.0967,0.0065709,-0.079418,0.0056612
1.3668,1.0967,0.0065501,-0.079305,0.0056419
1.3678,1.0967,0.0065293,-0.079191,0.0056228
1.3688,1.0966,0.0065085,-0.079078,0.0056037
1.3698,1.0966,0.0064878,-0.078965,0.0055846
1.3708,1.0966,0.0064672,-0.078852,0.0055657
1.3718,1.0966,0.0064466,-0.078739,0.0055469
1.3728,1.0966,0.0064261,-0.078626,0.0055282
1.3738,1.0966,0.0064057,-0.078513,0.0055095
1.3748,1.0966,0.0063853,-0.078401,0.0054908
1.3758,1.0966,0.006365,-0.078288,0.0054723
1.3768,1.0966,0.0063447,-0.078176,0.0054538
1.3778,1.0965,0.0063245,-0.078064,0.0054354
1.3788,1.0965,0.0063044,-0.077952,0.0054172
1.3798,1.0965,0.0062844,-0.07784,0.0053991
1.3808,1.0965,0.0062645,-0.077728,0.0053811
1.3818,1.0965,0.0062447,-0.077617,0.0053632
1.3828,1.0965,0.0062249,-0.077506,0.0053453
1.3838,1.0965,0.0062053,-0.077395,0.0053277
1.3848,1.0965,0.0061857,-0.077284,0.0053101
1.3858,1.0965,0.0061662,-0.077173,0.0052925
1.3868,1.0964,0.0061467,-0.077063,0.0052751
1.3878,1.0964,0.0061273,-0.076952,0.0052578
1.3888,1.0964,0.006108,-0.076842,0.0052406
1.3898,1.0964,0.0060888,-0.076732,0.0052235
1.3908,1.0964,0.0060696,-0.076623,0.0052064
1.3918,1.0964,0.0060505,-0.076513,0.0051893
1.3928,1.0964,0.0060314,-0.076404,0.0051723
1.3938,1.0964,0.0060124,-0.076294,0.0051553
1.3948,1.0964,0.0059935,-0.076185,0.0051384
1.3958,1.0963,0.0059746,-0.076076,0.0051215
1.3968,1.0963,0.0059557,-0.075967,0.0051046
1.3978,1.0963,0.0059369,-0.075858,0.0050877
1.3988,1.0963,0.0059181,-0.075749,0.0050709
1.3998,1.0963,0.0058994,-0.075641,0.0050541
1.4009,1.0963,0.0058807,-0.075532,0.0050373
1.4019,1.0963,0.0058621,-0.075423,0.0050207
1.4029,1.0963,0.0058436,-0.075315,0.0050041
1.4039,1.0963,0.0058251,-0.075207,0.0049875
1.4049,1.0962,0.0058066,-0.075098,0.004971
1.4059,1.0962,0.0057883,-0.074991,0.0049545
1.4069,1.0962,0.0057701,-0.074883,0.0049381
1.4079,1.0962,0.005752,-0.074775,0.0049219
1.4089,1.0962,0.005734,-0.074668,0.0049058
1.4099,1.0962,0.0057161,-0.074561,0.0048897
1.4109,1.0962,0.0056983,-0.074453,0.0048738
1.4119,1.0962,0.0056806,-0.074346,0.004858
1.4129,1.0961,0.0056629,-0.07424,0.0048422
1.4139,1.0961,0.0056454,-0.074133,0.0048265
1.4149,1.0961,0.0056279,-0.074026,0.0048109
1.4159,1.0961,0.0056105,-0.07392,0.0047954
1.4169,1.0961,0.0055932,-0.073814,0.0047799
1.4179,1.0961,0.005576,-0.073708,0.0047644
1.4189,1.0961,0.0055587,-0.073602,0.004749
1.4199,1.096,0.0055415,-0.073496,0.0047336
1.4209,1.096,0.0055244,-0.07339,0.0047183
1.4219,1.096,0.0055074,-0.073284,0.0047031
1.4229,1.096,0.0054904,-0.073178,0.0046879
1.4239,1.096,0.0054736,-0.073073,0.0046728
1.4249,1.096,0.0054568,-0.072967,0.0046578
1.4259,1.096,0.00544,-0.072862,0.0046429
1.4269,1.0959,0.0054233,-0.072757,0.0046279
1.4279,1.0959,0.0054067,-0.072652,0.004613
1.4289,1.0959,0.0053901,-0.072547,0.0045982
1.4299,1.0959,0.0053736,-0.072443,0.0045834
1.4309,1.0959,0.0053571,-0.072338,0.0045686
1.4319,1.0959,0.0053407,-0.072234,0.0045539
1.4329,1.0959,0.0053243,-0.07213,0.0045392
1.4339,1.0958,0.0053079,-0.072026,0.0045246
1.4349,1.0958,0.0052916,-0.071922,0.0045099
1.4359,1.0958,0.0052753,-0.071818,0.0044953
1.4369,1.0958,0.0052592,-0.071715,0.0044809
1.4379,1.0958,0.005243,-0.071611,0.0044665
1.4389,1.0958,0.0052269,-0.071508,0.0044522
1.4399,1.0958,0.0052109,-0.071405,0.004438
1.4409,1.0957,0.0051949,-0.071302,0.0044238
1.4419,1.0957,0.005179,-0.0712,0.0044097
1.4429,1.0957,0.0051631,-0.071097,0.0043956
1.4439,1.0957,0.0051473,-0.070994,0.0043816
1.4449,1.0957,0.0051316,-0.070892,0.0043676
1.4459,1.0957,0.0051159,-0.07079,0.0043538
1.4469,1.0957,0.0051003,-0.070687,0.00434
1.4479,1.0956,0.0050847,-0.070585,0.0043263
1.4489,1.0956,0.0050692,-0.070483,0.0043126
1.4499,1.0956,0.0050537,-0.070382,0.004299
1.4509,1.0956,0.0050383,-0.07028,0.0042854
1.4519,1.0956,0.0050229,-0.070179,0.0042718
1.4529,1.0956,0.0050076,-0.070077,0.0042584
1.4539,1.0956,0.0049924,-0.069976,0.0042449
1.4549,1.0955,0.0049772,-0.069875,0.0042314
1.4559,1.0955,0.004962,-0.069774,0.004218
1.4569,1.0955,0.0049468,-0.069673,0.0042047
1.4579,1.0955,0.0049317,-0.069572,0.0041913
1.4589,1.0955,0.0049167,-0.069471,0.004178
1.4599,1.0955,0.0049017,-0.069371,0.0041648
1.4609,1.0955,0.0048868,-0.06927,0.0041516
1.4619,1.0954,0.0048718,-0.06917,0.0041384
1.4629,1.0954,0.004857,-0.069069,0.0041252
1.4639,1.0954,0.0048422,-0.068969,0.0041121
1.4649,1.0954,0.0048274,-0.068869,0.004099
1.4659,1.0954,0.0048126,-0.06877,0.004086
1.4669,1.0954,0.004798,-0.06867,0.004073
1.4679,1.0953,0.0047834,-0.068571,0.0040601
1.4689,1.0953,0.0047689,-0.068471,0.0040473
1.4699,1.0953,0.0047544,-0.068372,0.0040345
1.4709,1.0953,0.0047399,-0.068273,0.0040218
1.4719,1.0953,0.0047256,-0.068175,0.0040091
1.4729,1.0953,0.0047112,-0.068076,0.0039964
1.4739,1.0953,0.0046969,-0.067978,0.0039838
1.4749,1.0952,0.0046827,-0.067879,0.0039712
1.4759,1.0952,0.0046685,-0.067781,0.0039587
1.4769,1.0952,0.0046543,-0.067683,0.0039462
1.4779,1.0952,0.0046402,-0.067585,0.0039338
1.4789,1.0952,0.0046262,-0.067487,0.0039214
1.4799,1.0952,0.0046122,-0.06739,0.0039091
1.4809,1.0951,0.0045983,-0.067292,0.0038969
1.4819,1.0951,0.0045845,-0.067194,0.0038847
1.4829,1.0951,0.0045707,-0.067097,0.0038727
1.4839,1.0951,0.0045571,-0.067,0.0038607
1.4849,1.0951,0.0045435,-0.066904,0.0038488
1.4859,1.095,0.00453,-0.066807,0.003837
1.4869,1.095,0.0045165,-0.066711,0.0038253
1.4879,1.095,0.0045031,-0.066615,0.0038136
1.4889,1.095,0.0044897,-0.066519,0.003802
1.4899,1.095,0.0044764,-0.066423,0.0037903
1.4909,1.095,0.0044631,-0.066327,0.0037787
1.4919,1.0949,0.0044498,-0.066231,0.0037671
1.4929,1.0949,0.0044366,-0.066135,0.0037555
1.4939,1.0949,0.0044233,-0.06604,0.003744
1.4949,1.0949,0.0044102,-0.065944,0.0037324
1.4959,1.0949,0.004397,-0.065849,0.0037209
1.4969,1.0949,0.0043839,-0.065754,0.0037095
1.4979,1.0948,0.0043709,-0.065659,0.003698
1.4989,1.0948,0.0043578,-0.065564,0.0036866
1.4999,1.0948,0.0043449,-0.065469,0.0036753
1.5009,1.0948,0.0043319,-0.065374,0.0036639
1.5019,1.0948,0.004319,-0.065279,0.0036526
1.5029,1.0948,0.0043062,-0.065184,0.0036414
1.5039,1.0947,0.0042934,-0.06509,0.0036301
1.5049,1.0947,0.0042806,-0.064995,0.0036189
1.5059,1.0947,0.0042678,-0.064901,0.0036077
1.5069,1.0947,0.0042551,-0.064807,0.0035966
1.5079,1.0947,0.0042425,-0.064713,0.0035855
1.5089,1.0946,0.0042298,-0.064619,0.0035743
1.5099,1.0946,0.0042172,-0.064525,0.0035632
1.5109,1.0946,0.0042046,-0.064432,0.0035522
1.5119,1.0946,0.004192,-0.064338,0.0035411
1.5129,1.0946,0.0041795,-0.064244,0.0035301
1.5139,1.0946,0.004167,-0.064151,0.0035191
1.5149,1.0945,0.0041546,-0.064058,0.0035082
1.5159,1.0945,0.0041423,-0.063964,0.0034974
1.5169,1.0945,0.00413,-0.063871,0.0034866
1.5179,1.0945,0.0041178,-0.063779,0.0034759
1.5189,1.0945,0.0041057,-0.063686,0.0034653
1.5199,1.0945,0.0040936,-0.063593,0.0034547
1.5209,1.0944,0.0040816,-0.063501,0.0034442
1.5219,1.0944,0.0040696,-0.063409,0.0034338
1.5229,1.0944,0.0040577,-0.063317,0.0034234
1.5239,1.0944,0.0040458,-0.063225,0.003413
1.5249,1.0944,0.004034,-0.063133,0.0034026
1.5259,1.0943,0.0040222,-0.063041,0.0033924
1.5269,1.0943,0.0040104,-0.062949,0.0033821
1.5279,1.0943,0.0039987,-0.062858,0.0033718
1.5289,1.0943,0.0039869,-0.062767,0.0033615
1.5299,1.0943,0.0039752,-0.062675,0.0033513
1.5309,1.0942,0.0039636,-0.062584,0.0033412
1.5319,1.0942,0.003952,-0.062493,0.003331
1.5329,1.0942,0.0039404,-0.062402,0.0033209
1.5339,1.0942,0.0039288,-0.062312,0.0033108
1.5349,1.0942,0.0039173,-0.062221,0.0033007
1.5359,1.0942,0.0039058,-0.062131,0.0032907
1.5369,1.0941,0.0038944,-0.062041,0.0032807
1.5379,1.0941,0.003883,-0.061951,0.0032708
1.5389,1.0941,0.0038716,-0.061861,0.0032608
1.5399,1.0941,0.0038603,-0.061771,0.003251
1.5409,1.0941,0.003849,-0.061681,0.0032411
1.5419,1.094,0.0038378,-0.061592,0.0032313
1.5429,1.094,0.0038266,-0.061502,0.0032216
1.5439,1.094,0.0038154,-0.061413,0.0032118
1.5449,1.094,0.0038043,-0.061324,0.0032021
1.5459,1.094,0.0037931,-0.061234,0.0031924
1.5469,1.0939,0.003782,-0.061145,0.0031828
1.5479,1.0939,0.003771,-0.061056,0.0031732
1.5489,1.0939,0.0037599,-0.060967,0.0031636
1.5499,1.0939,0.003749,-0.060879,0.003154
1.5509,1.0939,0.003738,-0.06079,0.0031444
1.5519,1.0938,0.003727,-0.060701,0.0031349
1.5529,1.0938,0.0037162,-0.060613,0.0031255
1.5539,1.0938,0.0037054,-0.060524,0.0031161
1.5549,1.0938,0.0036946,-0.060436,0.0031067
1.5559,1.0938,0.0036838,-0.060348,0.0030974
1.5569,1.0938,0.0036732,-0.060259,0.0030882
1.5579,1.0937,0.0036625,-0.060171,0.0030789
1.5589,1.0937,0.0036519,-0.060084,0.0030697
1.5599,1.0937,0.0036413,-0.059996,0.0030606
1.5609,1.0937,0.0036308,-0.059908,0.0030514
1.5619,1.0937,0.0036203,-0.059821,0.0030423
1.5629,1.0936,0.0036098,-0.059733,0.0030333
1.5639,1.0936,0.0035995,-0.059646,0.0030243
1.5649,1.0936,0.0035891,-0.059559,0.0030154
1.5659,1.0936,0.0035788,-0.059473,0.0030065
1.5669,1.0935,0.0035685,-0.059386,0.0029975
1.5679,1.0935,0.0035582,-0.059299,0.0029887
1.5689,1.0935,0.003548,-0.059213,0.0029798
1.5699,1.0935,0.0035377,-0.059127,0.002971
1.5709,1.0935,0.0035276,-0.05904,0.0029621
1.5719,1.0934,0.0035174,-0.058954,0.0029533
1.5729,1.0934,0.0035073,-0.058868,0.0029445
1.5739,1.0934,0.0034971,-0.058782,0.0029357
1.5749,1.0934,0.003487,-0.058696,0.002927
1.5759,1.0934,0.003477,-0.05861,0.0029182
1.5769,1.0933,0.0034669,-0.058525,0.0029095
1.5779,1.0933,0.0034569,-0.058439,0.0029007
1.5789,1.0933,0.0034469,-0.058354,0.0028921
1.5799,1.0933,0.003437,-0.058268,0.0028834
1.5809,1.0933,0.003427,-0.058183,0.0028748
1.5819,1.0932,0.0034171,-0.058098,0.0028662
1.5829,1.0932,0.0034073,-0.058013,0.0028576
1.5839,1.0932,0.0033975,-0.057928,0.0028491
1.5849,1.0932,0.0033877,-0.057844,0.0028406
1.5859,1.0932,0.003378,-0.057759,0.0028321
1.5869,1.0931,0.0033683,-0.057675,0.0028237
1.5879,1.0931,0.0033587,-0.057591,0.0028154
1.5889,1.0931,0.0033491,-0.057506,0.002807
1.5899,1.0931,0.0033395,-0.057422,0.0027987
1.5909,1.0931,0.0033299,-0.057338,0.0027904
1.5919,1.093,0.0033203,-0.057254,0.0027821
1.5929,1.093,0.0033108,-0.057171,0.0027738
1.5939,1.093,0.0033013,-0.057087,0.0027656
1.5949,1.093,0.0032919,-0.057003,0.0027574
1.5959,1.093,0.0032825,-0.05692,0.0027492
1.5969,1.0929,0.0032731,-0.056837,0.0027411
1.5979,1.0929,0.0032638,-0.056753,0.002733
1.5989,1.0929,0.0032545,-0.05667,0.0027249
1.5999,1.0929,0.0032452,-0.056587,0.0027169
1.6009,1.0929,0.0032359,-0.056504,0.0027088
1.6019,1.0928,0.0032267,-0.056421,0.0027009
1.6029,1.0928,0.0032175,-0.056339,0.0026929
1.6039,1.0928,0.0032083,-0.056256,0.002685
1.6049,1.0928,0.0031992,-0.056174,0.0026771
1.6059,1.0928,0.00319,-0.056091,0.0026692
1.6069,1.0927,0.003181,-0.056009,0.0026613
1.6079,1.0927,0.0031719,-0.055927,0.0026535
1.6089,1.0927,0.0031629,-0.055845,0.0026458
1.6099,1.0927,0.003154,-0.055763,0.002638
1.6109,1.0926,0.003145,-0.055681,0.0026303
1.6119,1.0926,0.0031361,-0.0556,0.0026225
1.6129,1.0926,0.0031272,-0.055518,0.0026148
1.6139,1.0926,0.0031183,-0.055436,0.0026071
1.6149,1.0926,0.0031094,-0.055355,0.0025995
1.6159,1.0925,0.0031006,-0.055274,0.0025918
1.6169,1.0925,0.0030918,-0.055192,0.0025842
1.6179,1.0925,0.003083,-0.055111,0.0025766
1.6189,1.0925,0.0030743,-0.05503,0.002569
1.6199,1.0925,0.0030655,-0.054949,0.0025614
1.6209,1.0924,0.0030569,-0.054868,0.0025539
1.6219,1.0924,0.0030482,-0.054787,0.0025464
1.6229,1.0924,0.0030396,-0.054706,0.002539
1.6239,1.0924,0.003031,-0.054626,0.0025316
1.6249,1.0923,0.0030225,-0.054545,0.0025242
1.6259,1.0923,0.0030139,-0.054465,0.0025168
1.6269,1.0923,0.0030054,-0.054384,0.0025094
1.6279,1.0923,0.0029969,-0.054304,0.0025021
1.6289,1.0923,0.0029884,-0.054224,0.0024948
1.6299,1.0922,0.00298,-0.054144,0.0024875
1.6309,1.0922,0.0029716,-0.054064,0.0024803
1.6319,1.0922,0.0029633,-0.053985,0.0024731
1.6329,1.0922,0.002955,-0.053906,0.002466
1.6339,1.0921,0.0029468,-0.053827,0.0024589
1.6349,1.0921,0.0029386,-0.053748,0.0024518
1.6359,1.0921,0.0029304,-0.053669,0.0024448
1.6369,1.0921,0.0029222,-0.05359,0.0024378
1.6379,1.0921,0.0029141,-0.053511,0.0024308
1.6389,1.092,0.002906,-0.053432,0.0024239
1.6399,1.092,0.0028978,-0.053354,0.0024169
1.6409,1.092,0.0028898,-0.053276,0.00241
1.6419,1.092,0.0028817,-0.053197,0.0024031
1.6429,1.0919,0.0028737,-0.053119,0.0023963
1.6439,1.0919,0.0028658,-0.053041,0.0023895
1.6449,1.0919,0.0028578,-0.052963,0.0023826
1.6459,1.0919,0.0028499,-0.052886,0.0023759
1.6469,1.0919,0.002842,-0.052808,0.0023691
1.6479,1.0918,0.0028341,-0.05273,0.0023623
1.6489,1.0918,0.0028262,-0.052653,0.0023555
1.6499,1.0918,0.0028183,-0.052575,0.0023488
1.6509,1.0918,0.0028105,-0.052498,0.0023421
1.6519,1.0917,0.0028027,-0.052421,0.0023354
1.6529,1.0917,0.0027949,-0.052343,0.0023287
1.6539,1.0917,0.0027871,-0.052266,0.002322
1.6549,1.0917,0.0027793,-0.052189,0.0023153
1.6559,1.0917,0.0027716,-0.052112,0.0023086
1.6569,1.0916,0.0027639,-0.052035,0.002302
1.6579,1.0916,0.0027562,-0.051958,0.0022953
1.6589,1.0916,0.0027485,-0.051881,0.0022887
1.6599,1.0916,0.0027408,-0.051805,0.0022821
1.6609,1.0915,0.0027332,-0.051728,0.0022755
1.6619,1.0915,0.0027256,-0.051652,0.002269
1.6629,1.0915,0.002718,-0.051575,0.0022624
1.6639,1.0915,0.0027104,-0.051499,0.0022559
1.6649,1.0915,0.0027028,-0.051423,0.0022493
1.6659,1.0914,0.0026953,-0.051347,0.0022428
1.6669,1.0914,0.0026878,-0.051271,0.0022363
1.6679,1.0914,0.0026802,-0.051195,0.0022298
1.6689,1.0914,0.0026727,-0.051119,0.0022233
1.6699,1.0913,0.0026652,-0.051044,0.0022168
1.6709,1.0913,0.0026578,-0.050968,0.0022103
1.6719,1.0913,0.0026504,-0.050892,0.0022039
1.6729,1.0913,0.002643,-0.050817,0.0021975
1.6739,1.0913,0.0026356,-0.050742,0.0021912
1.6749,1.0912,0.0026283,-0.050667,0.0021849
1.6759,1.0912,0.0026211,-0.050592,0.0021786
1.6769,1.0912,0.0026138,-0.050517,0.0021724
1.6779,1.0912,0.0026066,-0.050443,0.0021661
1.6789,1.0911,0.0025994,-0.050368,0.0021599
1.6799,1.0911,0.0025922,-0.050293,0.0021537
1.6809,1.0911,0.002585,-0.050219,0.0021476
1.6819,1.0911,0.0025779,-0.050145,0.0021414
1.6829,1.091,0.0025708,-0.05007,0.0021353
1.6839,1.091,0.0025637,-0.049996,0.0021293
1.6849,1.091,0.0025567,-0.049922,0.0021232
1.6859,1.091,0.0025497,-0.049848,0.0021173
1.6869,1.091,0.0025427,-0.049775,0.0021113
1.6879,1.0909,0.0025358,-0.049701,0.0021055
1.6889,1.0909,0.0025289,-0.049627,0.0020996
1.6899,1.0909,0.002522,-0.049554,0.0020938
1.6909,1.0909,0.0025152,-0.049481,0.0020879
1.6919,1.0908,0.0025084,-0.049407,0.0020821
1.6929,1.0908,0.0025015,-0.049334,0.0020763
1.6939,1.0908,0.0024947,-0.049261,0.0020705
1.6949,1.0908,0.0024879,-0.049188,0.0020647
1.6959,1.0907,0.0024811,-0.049115,0.0020589
1.6969,1.0907,0.0024744,-0.049042,0.0020531
1.6979,1.0907,0.0024676,-0.048969,0.0020474
1.6989,1.0907,0.0024609,-0.048897,0.0020416
1.6999,1.0906,0.0024542,-0.048824,0.0020359
1.7009,1.0906,0.0024475,-0.048751,0.0020302
1.7019,1.0906,0.0024408,-0.048679,0.0020245
1.7029,1.0906,0.0024341,-0.048607,0.0020187
1.7039,1.0906,0.0024275,-0.048535,0.0020131
1.7049,1.0905,0.0024208,-0.048463,0.0020074
1.7059,1.0905,0.0024142,-0.048391,0.0020017
1.7069,1.0905,0.0024077,-0.048319,0.0019961
1.7079,1.0905,0.0024011,-0.048247,0.0019905
1.7089,1.0904,0.0023945,-0.048175,0.0019848
1.7099,1.0904,0.002388,-0.048104,0.0019792
1.7109,1.0904,0.0023815,-0.048032,0.0019737
1.7119,1.0904,0.002375,-0.047961,0.0019681
1.7129,1.0903,0.0023685,-0.04789,0.0019626
1.7139,1.0903,0.0023621,-0.047819,0.0019571
1.7149,1.0903,0.0023557,-0.047748,0.0019516
1.7159,1.0903,0.0023493,-0.047677,0.0019461
1.7169,1.0903,0.0023429,-0.047606,0.0019407
1.7179,1.0902,0.0023366,-0.047535,0.0019352
1.7189,1.0902,0.0023302,-0.047464,0.0019298
1.7199,1.0902,0.0023239,-0.047394,0.0019243
1.7209,1.0902,0.0023176,-0.047323,0.0019189
1.7219,1.0901,0.0023113,-0.047253,0.0019135
1.7229,1.0901,0.002305,-0.047182,0.001908
1.7239,1.0901,0.0022987,-0.047112,0.0019026
1.7249,1.0901,0.0022924,-0.047041,0.0018972
1.7259,1.09,0.0022862,-0.046971,0.0018919
1.7269,1.09,0.00228,-0.046901,0.0018866
1.7279,1.09,0.0022738,-0.046831,0.0018812
1.7289,1.09,0.0022676,-0.046761,0.0018759
1.7299,1.0899,0.0022614,-0.046692,0.0018706
1.7309,1.0899,0.0022553,-0.046622,0.0018654
1.7319,1.0899,0.0022492,-0.046552,0.0018601
1.7329,1.0899,0.0022431,-0.046483,0.0018549
1.7339,1.0899,0.0022371,-0.046414,0.0018498
1.7349,1.0898,0.002231,-0.046345,0.0018447
1.7359,1.0898,0.0022251,-0.046276,0.0018396
1.7369,1.0898,0.0022191,-0.046207,0.0018345
1.7379,1.0898,0.0022132,-0.046138,0.0018295
1.7389,1.0897,0.0022072,-0.04607,0.0018244
1.7399,1.0897,0.0022013,-0.046001,0.0018194
1.7409,1.0897,0.0021954,-0.045933,0.0018144
1.7419,1.0897,0.0021895,-0.045864,0.0018094
1.7429,1.0896,0.0021837,-0.045796,0.0018045
1.7439,1.0896,0.0021778,-0.045728,0.0017995
1.7449,1.0896,0.002172,-0.045659,0.0017945
1.7459,1.0896,0.0021662,-0.045591,0.0017896
1.7469,1.0895,0.0021604,-0.045523,0.0017846
1.7479,1.0895,0.0021546,-0.045455,0.0017797
1.7489,1.0895,0.0021488,-0.045387,0.0017748
1.7499,1.0895,0.0021431,-0.045319,0.0017699
1.7509,1.0894,0.0021373,-0.045251,0.001765
1.7519,1.0894,0.0021316,-0.045183,0.0017602
1.7529,1.0894,0.0021259,-0.045116,0.0017553
1.7539,1.0894,0.0021202,-0.045048,0.0017505
1.7549,1.0893,0.0021145,-0.044981,0.0017456
1.7559,1.0893,0.0021089,-0.044913,0.0017408
1.7569,1.0893,0.0021032,-0.044846,0.001736
1.7579,1.0893,0.0020976,-0.044779,0.0017312
1.7589,1.0892,0.002092,-0.044712,0.0017264
1.7599,1.0892,0.0020864,-0.044645,0.0017217
1.7609,1.0892,0.0020808,-0.044578,0.0017169
1.7619,1.0892,0.0020753,-0.044511,0.0017122
1.7629,1.0892,0.0020697,-0.044445,0.0017074
1.7639,1.0891,0.0020642,-0.044378,0.0017027
1.7649,1.0891,0.0020587,-0.044311,0.001698
1.7659,1.0891,0.0020532,-0.044245,0.0016933
1.7669,1.0891,0.0020477,-0.044178,0.0016886
1.7679,1.089,0.0020422,-0.044112,0.0016839
1.7689,1.089,0.0020367,-0.044046,0.0016793
1.7699,1.089,0.0020313,-0.04398,0.0016746
1.7709,1.089,0.0020258,-0.043913,0.00167
1.7719,1.0889,0.0020204,-0.043847,0.0016653
1.7729,1.0889,0.0020149,-0.043781,0.0016606
1.7739,1.0889,0.0020095,-0.043715,0.001656
1.7749,1.0889,0.0020041,-0.04365,0.0016514
1.7759,1.0888,0.0019988,-0.043584,0.0016468
1.7769,1.0888,0.0019934,-0.043518,0.0016423
1.7779,1.0888,0.0019881,-0.043453,0.0016378
1.7789,1.0888,0.0019828,-0.043388,0.0016332
1.7799,1.0887,0.0019776,-0.043322,0.0016288
1.7809,1.0887,0.0019723,-0.043257,0.0016243
1.7819,1.0887,0.0019671,-0.043192,0.0016198
1.7829,1.0887,0.0019619,-0.043127,0.0016154
1.7839,1.0886,0.0019566,-0.043062,0.001611
1.7849,1.0886,0.0019515,-0.042998,0.0016065
1.7859,1.0886,0.0019463,-0.042933,0.0016021
1.7869,1.0886,0.0019411,-0.042868,0.0015978
1.7879,1.0885,0.001936,-0.042804,0.0015934
1.7889,1.0885,0.0019309,-0.04274,0.0015891
1.7899,1.0885,0.0019258,-0.042675,0.0015847
1.7909,1.0885,0.0019207,-0.042611,0.0015804
1.7919,1.0884,0.0019157,-0.042547,0.0015761
1.7929,1.0884,0.0019106,-0.042483,0.0015718
1.7939,1.0884,0.0019056,-0.042419,0.0015675
1.7949,1.0884,0.0019006,-0.042355,0.0015632
1.7959,1.0883,0.0018956,-0.042291,0.001559
1.7969,1.0883,0.0018906,-0.042227,0.0015547
1.7979,1.0883,0.0018856,-0.042163,0.0015504
1.7989,1.0883,0.0018806,-0.042099,0.0015462
1.7999,1.0882,0.0018757,-0.042036,0.001542
1.801,1.0882,0.0018708,-0.041972,0.0015378
1.802,1.0882,0.0018658,-0.041909,0.0015336
1.803,1.0882,0.001861,-0.041846,0.0015294
1.804,1.0882,0.0018561,-0.041783,0.0015253
1.805,1.0881,0.0018512,-0.04172,0.0015211
1.806,1.0881,0.0018463,-0.041657,0.001517
1.807,1.0881,0.0018415,-0.041594,0.0015129
1.808,1.0881,0.0018366,-0.041531,0.0015087
1.809,1.088,0.0018318,-0.041468,0.0015046
1.81,1.088,0.001827,-0.041405,0.0015005
1.811,1.088,0.0018221,-0.041343,0.0014964
1.812,1.088,0.0018173,-0.04128,0.0014923
1.813,1.0879,0.0018126,-0.041218,0.0014883
1.814,1.0879,0.0018078,-0.041155,0.0014842
1.815,1.0879,0.001803,-0.041093,0.0014802
1.816,1.0879,0.0017983,-0.041031,0.0014761
1.817,1.0878,0.0017936,-0.040969,0.0014721
1.818,1.0878,0.0017888,-0.040906,0.001468
1.819,1.0878,0.0017841,-0.040844,0.001464
1.82,1.0878,0.0017794,-0.040783,0.00146
1.821,1.0877,0.0017748,-0.040721,0.0014561
1.822,1.0877,0.0017702,-0.040659,0.0014521
1.823,1.0877,0.0017655,-0.040598,0.0014482
1.824,1.0877,0.001761,-0.040536,0.0014443
1.825,1.0876,0.0017564,-0.040475,0.0014404
1.826,1.0876,0.0017518,-0.040413,0.0014365
1.827,1.0876,0.0017473,-0.040352,0.0014327
1.828,1.0876,0.0017427,-0.040291,0.0014288
1.829,1.0875,0.0017382,-0.04023,0.001425
1.83,1.0875,0.0017337,-0.040169,0.0014211
1.831,1.0875,0.0017291,-0.040108,0.0014173
1.832,1.0875,0.0017246,-0.040047,0.0014134
1.833,1.0874,0.0017201,-0.039986,0.0014096
1.834,1.0874,0.0017157,-0.039926,0.0014058
1.835,1.0874,0.0017112,-0.039865,0.001402
1.836,1.0874,0.0017068,-0.039805,0.0013983
1.837,1.0873,0.0017024,-0.039744,0.0013945
1.838,1.0873,0.001698,-0.039684,0.0013908
1.839,1.0873,0.0016936,-0.039624,0.0013871
1.84,1.0873,0.0016892,-0.039564,0.0013834
1.841,1.0872,0.0016848,-0.039504,0.0013797
1.842,1.0872,0.0016805,-0.039444,0.0013761
1.843,1.0872,0.0016761,-0.039384,0.0013724
1.844,1.0872,0.0016718,-0.039324,0.0013687
1.845,1.0871,0.0016675,-0.039264,0.001365
1.846,1.0871,0.0016631,-0.039204,0.0013614
1.847,1.0871,0.0016588,-0.039144,0.0013577
1.848,1.0871,0.0016545,-0.039085,0.0013541
1.849,1.087,0.0016502,-0.039025,0.0013504
1.85,1.087,0.001646,-0.038966,0.0013468
1.851,1.087,0.0016417,-0.038907,0.0013432
1.852,1.087,0.0016375,-0.038847,0.0013396
1.853,1.0869,0.0016332,-0.038788,0.001336
1.854,1.0869,0.001629,-0.038729,0.0013324
1.855,1.0869,0.0016248,-0.03867,0.0013289
1.856,1.0869,0.0016206,-0.038611,0.0013253
1.857,1.0868,0.0016164,-0.038552,0.0013218
1.858,1.0868,0.0016122,-0.038493,0.0013182
1.859,1.0868,0.0016081,-0.038435,0.0013147
1.86,1.0868,0.0016039,-0.038376,0.0013112
1.861,1.0867,0.0015998,-0.038317,0.0013077
1.862,1.0867,0.0015957,-0.038259,0.0013042
1.863,1.0867,0.0015916,-0.038201,0.0013007
1.864,1.0867,0.0015875,-0.038143,0.0012972
1.865,1.0866,0.0015834,-0.038085,0.0012938
1.866,1.0866,0.0015794,-0.038027,0.0012904
1.867,1.0866,0.0015753,-0.037969,0.0012869
1.868,1.0866,0.0015713,-0.037911,0.0012835
1.869,1.0865,0.0015673,-0.037853,0.0012801
1.87,1.0865,0.0015632,-0.037796,0.0012767
1.871,1.0865,0.0015592,-0.037738,0.0012734
1.872,1.0865,0.0015553,-0.037681,0.00127
1.873,1.0864,0.0015513,-0.037623,0.0012666
1.874,1.0864,0.0015474,-0.037566,0.0012633
1.875,1.0864,0.0015434,-0.037509,0.00126
1.876,1.0864,0.0015395,-0.037452,0.0012567
1.877,1.0863,0.0015356,-0.037394,0.0012534
1.878,1.0863,0.0015317,-0.037337,0.0012501
1.879,1.0863,0.0015278,-0.03728,0.0012468
1.88,1.0863,0.0015239,-0.037223,0.0012435
1.881,1.0862,0.00152,-0.037167,0.0012402
1.882,1.0862,0.0015161,-0.03711,0.0012369
1.883,1.0862,0.0015122,-0.037053,0.0012337
1.884,1.0862,0.0015083,-0.036997,0.0012304
1.885,1.0861,0.0015045,-0.03694,0.0012272
1.886,1.0861,0.0015006,-0.036884,0.001224
1.887,1.0861,0.0014968,-0.036827,0.0012208
1.888,1.086,0.001493,-0.036771,0.0012176
1.889,1.086,0.0014892,-0.036715,0.0012144
1.89,1.086,0.0014854,-0.036658,0.0012112
1.891,1.086,0.0014816,-0.036602,0.001208
1.892,1.0859,0.0014778,-0.036546,0.0012048
1.893,1.0859,0.0014741,-0.03649,0.0012016
1.894,1.0859,0.0014703,-0.036434,0.0011985
1.895,1.0859,0.0014666,-0.036378,0.0011953
1.896,1.0858,0.0014628,-0.036323,0.0011922
1.897,1.0858,0.0014591,-0.036267,0.0011891
1.898,1.0858,0.0014554,-0.036211,0.001186
1.899,1.0858,0.0014518,-0.036156,0.0011829
1.9,1.0857,0.0014481,-0.0361,0.0011798
1.901,1.0857,0.0014444,-0.036045,0.0011767
1.902,1.0857,0.0014408,-0.03599,0.0011736
1.903,1.0857,0.0014372,-0.035935,0.0011705
1.904,1.0856,0.0014335,-0.03588,0.0011675
1.905,1.0856,0.00143,-0.035825,0.0011645
1.906,1.0856,0.0014264,-0.03577,0.0011614
1.907,1.0856,0.0014228,-0.035715,0.0011584
1.908,1.0855,0.0014192,-0.03566,0.0011554
1.909,1.0855,0.0014156,-0.035606,0.0011524
1.91,1.0855,0.0014121,-0.035551,0.0011494
1.911,1.0855,0.0014085,-0.035496,0.0011464
1.912,1.0854,0.001405,-0.035442,0.0011435
1.913,1.0854,0.0014014,-0.035387,0.0011405
1.914,1.0854,0.0013979,-0.035333,0.0011375
1.915,1.0854,0.0013944,-0.035279,0.0011345
1.916,1.0853,0.0013909,-0.035225,0.0011316
1.917,1.0853,0.0013874,-0.03517,0.0011286
1.918,1.0853,0.0013839,-0.035116,0.0011257
1.919,1.0853,0.0013804,-0.035062,0.0011227
1.92,1.0852,0.0013769,-0.035008,0.0011198
1.921,1.0852,0.0013734,-0.034954,0.0011168
1.922,1.0852,0.00137,-0.0349,0.0011139
1.923,1.0852,0.0013665,-0.034846,0.001111
1.924,1.0851,0.0013631,-0.034793,0.0011081
1.925,1.0851,0.0013596,-0.034739,0.0011052
1.926,1.0851,0.0013562,-0.034685,0.0011023
1.927,1.0851,0.0013528,-0.034632,0.0010994
1.928,1.085,0.0013494,-0.034578,0.0010966
1.929,1.085,0.001346,-0.034525,0.0010937
1.93,1.085,0.0013426,-0.034471,0.0010909
1.931,1.085,0.0013392,-0.034418,0.001088
1.932,1.0849,0.0013358,-0.034365,0.0010852
1.933,1.0849,0.0013325,-0.034312,0.0010824
1.934,1.0849,0.0013291,-0.034259,0.0010795
1.935,1.0849,0.0013258,-0.034206,0.0010767
1.936,1.0848,0.0013225,-0.034154,0.001074
1.937,1.0848,0.0013192,-0.034101,0.0010712
1.938,1.0848,0.0013159,-0.034048,0.0010684
1.939,1.0848,0.0013126,-0.033996,0.0010656
1.94,1.0847,0.0013093,-0.033943,0.0010629
1.941,1.0847,0.0013061,-0.033891,0.0010601
1.942,1.0847,0.0013028,-0.033838,0.0010574
1.943,1.0847,0.0012996,-0.033786,0.0010547
1.944,1.0846,0.0012963,-0.033734,0.001052
1.945,1.0846,0.0012931,-0.033682,0.0010493
1.946,1.0846,0.0012899,-0.033629,0.0010466
1.947,1.0846,0.0012867,-0.033577,0.0010439
1.948,1.0845,0.0012835,-0.033525,0.0010412
1.949,1.0845,0.0012804,-0.033473,0.0010385
1.95,1.0845,0.0012772,-0.033421,0.0010359
1.951,1.0845,0.001274,-0.033369,0.0010332
1.952,1.0844,0.0012708,-0.033317,0.0010305
1.953,1.0844,0.0012676,-0.033265,0.0010278
1.954,1.0844,0.0012644,-0.033214,0.0010251
1.955,1.0844,0.0012613,-0.033162,0.0010224
1.956,1.0843,0.0012581,-0.03311,0.0010197
1.957,1.0843,0.0012549,-0.033058,0.001017
1.958,1.0843,0.0012518,-0.033006,0.0010144
1.959,1.0843,0.0012486,-0.032955,0.0010117
1.96,1.0842,0.0012455,-0.032903,0.001009
1.961,1.0842,0.0012424,-0.032852,0.0010064
1.962,1.0842,0.0012392,-0.032801,0.0010038
1.963,1.0841,0.0012361,-0.032749,0.0010012
1.964,1.0841,0.001233,-0.032698,0.00099854
1.965,1.0841,0.00123,-0.032647,0.00099593
1.966,1.0841,0.0012269,-0.032596,0.00099333
1.967,1.084,0.0012238,-0.032545,0.00099076
1.968,1.084,0.0012208,-0.032494,0.0009882
1.969,1.084,0.0012178,-0.032444,0.00098566
1.97,1.084,0.0012148,-0.032394,0.00098314
1.971,1.0839,0.0012118,-0.032343,0.00098068
1.972,1.0839,0.0012089,-0.032293,0.00097824
1.973,1.0839,0.0012059,-0.032243,0.00097581
1.974,1.0839,0.001203,-0.032193,0.0009734
1.975,1.0838,0.0012001,-0.032144,0.00097099
1.976,1.0838,0.0011972,-0.032094,0.00096858
1.977,1.0838,0.0011943,-0.032044,0.00096617
1.978,1.0838,0.0011914,-0.031994,0.00096375
1.979,1.0837,0.0011885,-0.031945,0.00096133
1.98,1.0837,0.0011856,-0.031895,0.00095891
1.981,1.0837,0.0011827,-0.031845,0.00095649
1.982,1.0837,0.0011798,-0.031796,0.00095406
1.983,1.0836,0.0011769,-0.031746,0.00095163
1.984,1.0836,0.001174,-0.031696,0.00094919
1.985,1.0836,0.0011711,-0.031646,0.00094676
1.986,1.0836,0.0011682,-0.031597,0.00094432
1.987,1.0835,0.0011653,-0.031547,0.00094187
1.988,1.0835,0.0011624,-0.031497,0.00093942
1.989,1.0835,0.0011595,-0.031448,0.00093696
1.99,1.0835,0.0011566,-0.031398,0.0009345
1.991,1.0834,0.0011537,-0.031349,0.00093203
1.992,1.0834,0.0011508,-0.031299,0.00092956
1.993,1.0834,0.0011479,-0.031249,0.00092708
1.994,1.0834,0.001145,-0.0312,0.0009246
1.995,1.0833,0.0011421,-0.03115,0.00092211
1.996,1.0833,0.0011392,-0.031101,0.00091962
1.997,1.0833,0.0011363,-0.031051,0.00091713
1.998,1.0833,0.0011334,-0.031001,0.00091462
1.999,1.0832,0.0011305,-0.030952,0.00091212
2,0,0,0,0


==> figs/data/cylinder_edac_4_1.54_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.0819,0.001219,0.029341,0.00098257
-1.99,1.0822,0.0012505,0.029828,0.0010097
-1.98,1.0824,0.0012819,0.030315,0.0010364
-1.97,1.0826,0.0013136,0.030804,0.0010629
-1.96,1.0829,0.0013472,0.031307,0.0010917
-1.95,1.0831,0.0013815,0.031814,0.0011209
-1.94,1.0834,0.0014163,0.032325,0.0011503
-1.93,1.0836,0.0014527,0.032847,0.0011816
-1.92,1.0839,0.0014901,0.033375,0.0012134
-1.91,1.0841,0.0015282,0.033907,0.0012455
-1.9,1.0843,0.0015678,0.03445,0.0012795
-1.89,1.0846,0.0016088,0.034999,0.0013146
-1.88,1.0848,0.0016503,0.035554,0.0013499
-1.87,1.0851,0.0016933,0.036118,0.0013865
-1.86,1.0853,0.0017383,0.036693,0.0014255
-1.85,1.0855,0.0017842,0.037272,0.0014649
-1.84,1.0858,0.0018309,0.037857,0.0015049
-1.83,1.086,0.0018797,0.038454,0.0015467
-1.82,1.0862,0.0019301,0.03906,0.0015902
-1.81,1.0865,0.0019819,0.039671,0.0016348
-1.7999,1.0867,0.002035,0.040289,0.0016805
-1.7899,1.0869,0.0020899,0.040919,0.0017277
-1.7799,1.0872,0.0021463,0.041555,0.0017763
-1.7699,1.0874,0.0022047,0.0422,0.0018267
-1.7599,1.0876,0.002265,0.042854,0.0018789
-1.7499,1.0879,0.0023272,0.043518,0.0019327
-1.7399,1.0881,0.0023909,0.04419,0.0019878
-1.7299,1.0883,0.0024567,0.04487,0.0020447
-1.7199,1.0885,0.0025248,0.045559,0.0021039
-1.7099,1.0887,0.0025951,0.046259,0.0021651
-1.6999,1.089,0.0026676,0.046969,0.0022283
-1.6899,1.0892,0.0027421,0.047687,0.002293
-1.6799,1.0894,0.0028192,0.048416,0.0023601
-1.6699,1.0896,0.0028986,0.049154,0.0024292
-1.6599,1.0898,0.0029808,0.049902,0.002501
-1.6499,1.09,0.0030658,0.050662,0.0025753
-1.6399,1.0902,0.0031537,0.051433,0.0026522
-1.6299,1.0904,0.003244,0.052212,0.0027312
-1.6199,1.0906,0.0033374,0.053003,0.0028131
-1.6099,1.0908,0.0034341,0.053806,0.0028981
-1.5999,1.091,0.0035342,0.05462,0.0029861
-1.5899,1.0912,0.0036368,0.055443,0.0030761
-1.5799,1.0914,0.0037436,0.056279,0.00317
-1.5699,1.0916,0.0038542,0.057127,0.0032677
-1.5599,1.0917,0.0039681,0.057984,0.0033682
-1.5499,1.0919,0.0040853,0.058852,0.0034714
-1.5399,1.0921,0.0042074,0.059736,0.0035799
-1.5299,1.0922,0.0043342,0.06063,0.0036927
-1.5199,1.0924,0.0044654,0.061534,0.0038093
-1.5099,1.0926,0.0046002,0.062453,0.0039291
-1.4999,1.0927,0.0047393,0.063384,0.0040527
-1.4899,1.0929,0.0048836,0.064326,0.0041813
-1.4799,1.093,0.0050343,0.065283,0.0043162
-1.4699,1.0931,0.0051892,0.066257,0.0044548
-1.4599,1.0933,0.0053497,0.067243,0.0045985
-1.4499,1.0934,0.0055155,0.068241,0.0047467
-1.4399,1.0935,0.0056877,0.069252,0.0049009
-1.4299,1.0936,0.0058654,0.070279,0.0050603
-1.4199,1.0938,0.0060506,0.071321,0.005227
-1.4099,1.0939,0.0062426,0.072376,0.0054002
-1.3998,1.094,0.0064411,0.073442,0.0055801
-1.3898,1.094,0.0066468,0.074521,0.0057674
-1.3798,1.0941,0.0068618,0.075616,0.0059638
-1.3698,1.0942,0.0070852,0.076729,0.0061679
-1.3598,1.0943,0.007315,0.077854,0.006377
-1.3498,1.0943,0.0075543,0.078996,0.0065956
-1.3398,1.0944,0.0078037,0.080161,0.0068243
-1.3298,1.0944,0.0080644,0.08134,0.0070646
-1.3198,1.0944,0.0083338,0.08253,0.0073123
-1.3098,1.0945,0.0086119,0.083734,0.007568
-1.2998,1.0945,0.0089044,0.084962,0.0078385
-1.2898,1.0945,0.0092097,0.086208,0.0081214
-1.2798,1.0945,0.0095252,0.087465,0.0084145
-1.2698,1.0945,0.0098529,0.088738,0.0087208
-1.2598,1.0944,0.010198,0.090032,0.0090431
-1.2498,1.0944,0.010558,0.091349,0.0093802
-1.2398,1.0943,0.010933,0.092683,0.0097304
-1.2298,1.0943,0.011325,0.094035,0.010097
-1.2198,1.0942,0.011737,0.095406,0.010482
-1.2098,1.0941,0.012169,0.096793,0.010888
-1.1998,1.094,0.012621,0.0982,0.011313
-1.1898,1.0938,0.013094,0.099631,0.011756
-1.1798,1.0937,0.013593,0.10109,0.01222
-1.1698,1.0935,0.014119,0.10257,0.012706
-1.1598,1.0933,0.01467,0.10408,0.013214
-1.1498,1.0931,0.01525,0.1056,0.013749
-1.1398,1.0929,0.015859,0.10716,0.014309
-1.1298,1.0926,0.016495,0.10875,0.014895
-1.1198,1.0923,0.017168,0.11036,0.015511
-1.1098,1.092,0.017893,0.112,0.016166
-1.0998,1.0916,0.018657,0.11367,0.016862
-1.0898,1.0912,0.01945,0.11537,0.017584
-1.0798,1.0907,0.020272,0.1171,0.018324
-1.0698,1.0902,0.021161,0.11888,0.019105
-1.0598,1.0896,0.022112,0.1207,0.019921
-1.0498,1.0889,0.02312,0.12255,0.020767
-1.0398,1.0881,0.024221,0.12445,0.021659
-1.0298,1.0873,0.025384,0.1264,0.02259
-1.0198,1.0865,0.026607,0.12841,0.023569
-1.0098,1.0856,0.027905,0.13045,0.024592
-0.99975,1.0845,0.029302,0.13254,0.025674
-0.98975,1.0834,0.030825,0.13469,0.02681
-0.97974,1.0821,0.032419,0.13691,0.027996
-0.96974,1.0807,0.034073,0.13918,0.029216
-0.95974,1.0792,0.035884,0.1415,0.030507
-0.94974,1.0775,0.037865,0.14389,0.031852
-0.93973,1.0757,0.039974,0.14633,0.03325
-0.92973,1.0738,0.042182,0.14884,0.034708
-0.91973,1.0717,0.044453,0.15141,0.036285
-0.90973,1.0696,0.046776,0.154,0.037973
-0.89972,1.0673,0.049217,0.15663,0.039722
-0.88972,1.0649,0.051742,0.15936,0.041534
-0.87972,1.0623,0.054364,0.16215,0.04339
-0.86972,1.0595,0.057099,0.16497,0.045314
-0.85971,1.0565,0.060046,0.16778,0.047415
-0.84971,1.0532,0.063112,0.17064,0.049661
-0.83971,1.0496,0.066293,0.17355,0.052084
-0.82971,1.0458,0.069568,0.1765,0.054643
-0.8197,1.0417,0.072983,0.17953,0.057325
-0.8097,1.0371,0.076693,0.18266,0.060153
-0.7997,1.0321,0.0805,0.18578,0.063174
-0.7897,1.0267,0.084442,0.18894,0.06629
-0.77969,1.0209,0.088503,0.19216,0.069494
-0.76969,1.0146,0.09276,0.1954,0.072805
-0.75969,1.0077,0.097225,0.19864,0.076248
-0.74969,1.0004,0.10188,0.20196,0.079794
-0.73968,0.9925,0.10672,0.20539,0.083489
-0.72968,0.98404,0.1117,0.20881,0.087393
-0.71968,0.9752,0.11675,0.21219,0.091504
-0.70968,0.96594,0.12193,0.21553,0.09589
-0.69967,0.9562,0.12726,0.21894,0.10048
-0.68967,0.94609,0.13254,0.22234,0.10534
-0.67967,0.93568,0.13776,0.22561,0.11055
-0.66967,0.92494,0.14288,0.22872,0.11609
-0.65966,0.9138,0.14802,0.23175,0.12183
-0.64966,0.90211,0.15311,0.23467,0.12787
-0.63966,0.88986,0.15811,0.23749,0.13412
-0.62966,0.87708,0.16296,0.24017,0.14055
-0.61965,0.86395,0.16759,0.24271,0.14715
-0.60965,0.85044,0.17218,0.24516,0.15388
-0.59965,0.83679,0.17647,0.24749,0.16073
-0.58965,0.82297,0.1805,0.24975,0.16776
-0.57964,0.80872,0.18456,0.2517,0.17493
-0.56964,0.79427,0.18848,0.25343,0.18235
-0.55964,0.77962,0.19226,0.25498,0.18999
-0.54964,0.765,0.19575,0.25625,0.19788
-0.53963,0.75041,0.19899,0.25726,0.20593
-0.52963,0.73541,0.20234,0.25807,0.21407
-0.51963,0.72037,0.20561,0.25861,0.22239
-0.50963,0.70547,0.20861,0.25903,0.23084
-0.49962,0.69038,0.21155,0.25917,0.23932
-0.48962,0.6752,0.21448,0.25904,0.24797
-0.47962,0.6601,0.21706,0.25866,0.25668
-0.46962,0.64494,0.21937,0.25805,0.26537
-0.45961,0.62982,0.22138,0.25721,0.27403
-0.44961,0.61472,0.22305,0.25616,0.28263
-0.43961,0.59937,0.22461,0.2548,0.29128
-0.42961,0.58379,0.22615,0.25312,0.30014
-0.4196,0.56827,0.22739,0.25126,0.30907
-0.4096,0.5528,0.22831,0.24922,0.31807
-0.3996,0.5374,0.22907,0.24696,0.32723
-0.3896,0.52193,0.22958,0.24443,0.3365
-0.37959,0.50628,0.22981,0.24167,0.34585
-0.36959,0.49057,0.22981,0.23881,0.3552
-0.35959,0.47491,0.22956,0.23582,0.36455
-0.34959,0.45934,0.22913,0.23269,0.37392
-0.33958,0.44388,0.22841,0.22945,0.38318
-0.32958,0.42854,0.22716,0.22606,0.39232
-0.31958,0.4135,0.22548,0.2225,0.40141
-0.30958,0.39872,0.22326,0.21876,0.41057
-0.29957,0.38438,0.22058,0.2148,0.41979
-0.28957,0.37044,0.21755,0.21045,0.42911
-0.27957,0.35669,0.21423,0.20587,0.43835
-0.26957,0.34324,0.21053,0.2012,0.44747
-0.25956,0.33017,0.2064,0.19633,0.45643
-0.24956,0.31755,0.20196,0.19122,0.46523
-0.23956,0.30512,0.19729,0.18591,0.47389
-0.22956,0.29293,0.19249,0.18042,0.48237
-0.21955,0.2811,0.18762,0.17474,0.49074
-0.20955,0.26965,0.18262,0.16887,0.499
-0.19955,0.25856,0.17743,0.16285,0.5069
-0.18955,0.24776,0.17222,0.15666,0.51441
-0.17954,0.2373,0.16698,0.15027,0.52173
-0.16954,0.22724,0.16168,0.14363,0.52879
-0.15954,0.21752,0.15642,0.13688,0.53545
-0.14954,0.20811,0.15116,0.13005,0.54169
-0.13953,0.19902,0.14596,0.12314,0.54773
-0.12953,0.19029,0.14101,0.1161,0.55344
-0.11953,0.18217,0.1362,0.10879,0.55869
-0.10953,0.17459,0.13167,0.10134,0.56335
-0.099525,0.16752,0.12757,0.093722,0.56758
-0.089522,0.16104,0.12375,0.085958,0.57148
-0.07952,0.1552,0.12015,0.078226,0.57509
-0.069517,0.14997,0.11687,0.070338,0.57836
-0.059515,0.14535,0.11398,0.0623,0.58108
-0.049512,0.14144,0.1115,0.054187,0.58331
-0.03951,0.13827,0.10948,0.046034,0.58517
-0.029507,0.13572,0.10783,0.037814,0.58666
-0.019505,0.13382,0.10659,0.029472,0.58748
-0.0095024,0.1326,0.10572,0.021091,0.58777
0.00050013,0.13194,0.10525,0.012612,0.58764
0.010503,0.13116,0.1049,0.0041088,0.58502
0.020505,0.13241,0.10567,-0.004615,0.58576
0.030508,0.13376,0.10657,-0.013215,0.58389
0.04051,0.13563,0.10793,-0.021691,0.58166
0.050513,0.13813,0.10971,-0.030126,0.57908
0.060515,0.14158,0.1119,-0.038675,0.57605
0.070518,0.14564,0.11453,-0.047183,0.57242
0.08052,0.15019,0.11756,-0.05556,0.5684
0.090523,0.15555,0.12098,-0.063868,0.5641
0.10053,0.16141,0.1248,-0.072136,0.55936
0.11053,0.16766,0.1288,-0.080292,0.55408
0.12053,0.17452,0.13305,-0.088356,0.54839
0.13053,0.18205,0.13762,-0.096377,0.5424
0.14054,0.18996,0.14231,-0.10425,0.53608
0.15054,0.19835,0.14714,-0.11196,0.52937
0.16054,0.20739,0.15223,-0.11947,0.52229
0.17054,0.21684,0.1574,-0.12683,0.51483
0.18055,0.22667,0.16264,-0.13405,0.50704
0.19055,0.23704,0.16785,-0.14109,0.49906
0.20055,0.24808,0.17299,-0.14803,0.4909
0.21055,0.25949,0.17801,-0.15484,0.48241
0.22056,0.2711,0.18285,-0.16151,0.47375
0.23056,0.2832,0.18753,-0.16797,0.46493
0.24056,0.29589,0.19198,-0.17424,0.45612
0.25056,0.30897,0.19616,-0.1802,0.44721
0.26057,0.32248,0.20008,-0.18599,0.43819
0.27057,0.33647,0.20375,-0.19169,0.42903
0.28057,0.35087,0.20711,-0.19722,0.41978
0.29057,0.36556,0.2102,-0.2024,0.41053
0.30058,0.38041,0.21307,-0.20741,0.40129
0.31058,0.39545,0.21564,-0.21225,0.39208
0.32058,0.41084,0.21785,-0.21681,0.38286
0.33058,0.42638,0.21971,-0.22112,0.37352
0.34059,0.44183,0.22131,-0.22516,0.36411
0.35059,0.45723,0.22259,-0.22897,0.35469
0.36059,0.47264,0.22361,-0.23256,0.34527
0.37059,0.48816,0.2242,-0.23595,0.33584
0.3806,0.50372,0.22462,-0.23909,0.32651
0.3906,0.51934,0.22477,-0.24204,0.31717
0.4006,0.5351,0.22465,-0.24477,0.30796
0.4106,0.55094,0.22435,-0.24734,0.2989
0.42061,0.56705,0.22358,-0.24972,0.29003
0.43061,0.5833,0.22243,-0.25181,0.28126
0.44061,0.5996,0.22087,-0.25356,0.27263
0.45061,0.61594,0.21902,-0.25496,0.26431
0.46062,0.63229,0.21674,-0.25606,0.25616
0.47062,0.64853,0.21409,-0.25701,0.24805
0.48062,0.66452,0.21125,-0.25777,0.23992
0.49062,0.68041,0.20815,-0.25826,0.23182
0.50063,0.69633,0.20481,-0.25846,0.22384
0.51063,0.71212,0.20134,-0.25841,0.21608
0.52063,0.72768,0.19781,-0.2582,0.20841
0.53063,0.74319,0.19427,-0.25766,0.20085
0.54064,0.75865,0.19059,-0.25681,0.19331
0.55064,0.7739,0.18684,-0.25576,0.18582
0.56064,0.78891,0.18304,-0.25452,0.17846
0.57064,0.80363,0.17912,-0.25314,0.17125
0.58065,0.81807,0.17502,-0.25154,0.16426
0.59065,0.83207,0.17084,-0.24959,0.15749
0.60065,0.84576,0.16659,-0.24741,0.15098
0.61065,0.85915,0.16221,-0.24515,0.14466
0.62066,0.87221,0.1578,-0.24276,0.13858
0.63066,0.88477,0.15353,-0.24024,0.13272
0.64066,0.89706,0.14913,-0.23759,0.12705
0.65066,0.90887,0.14469,-0.2348,0.12154
0.66067,0.92006,0.14024,-0.23186,0.1162
0.67067,0.93093,0.13557,-0.22887,0.111
0.68067,0.94152,0.13071,-0.22577,0.10602
0.69067,0.95187,0.12568,-0.22258,0.10113
0.70068,0.96192,0.12044,-0.21942,0.096305
0.71068,0.97169,0.11515,-0.21619,0.091691
0.72068,0.98113,0.10988,-0.2129,0.087233
0.73068,0.99011,0.10477,-0.20958,0.082982
0.74069,0.99862,0.099756,-0.20621,0.078917
0.75069,1.0066,0.094941,-0.20283,0.075044
0.76069,1.014,0.090437,-0.19942,0.071315
0.77069,1.0209,0.08595,-0.19602,0.067783
0.7807,1.0274,0.081614,-0.19269,0.064523
0.7907,1.0333,0.077546,-0.18937,0.061492
0.8007,1.0387,0.073697,-0.18606,0.058577
0.8107,1.0439,0.069961,-0.18283,0.055785
0.82071,1.0487,0.066403,-0.17968,0.053155
0.83071,1.053,0.063008,-0.17659,0.050689
0.84071,1.0571,0.059813,-0.17354,0.048377
0.85071,1.0608,0.056777,-0.17059,0.046148
0.86072,1.0643,0.053814,-0.16771,0.043993
0.87072,1.0676,0.05092,-0.16485,0.04194
0.88072,1.0705,0.048247,-0.16211,0.039987
0.89072,1.0731,0.045713,-0.15944,0.038133
0.90073,1.0755,0.043321,-0.15684,0.03633
0.91073,1.0776,0.041132,-0.15432,0.034621
0.92073,1.0795,0.039078,-0.15186,0.033007
0.93073,1.0812,0.037112,-0.14946,0.031488
0.94074,1.0828,0.035237,-0.14712,0.030074
0.95074,1.0842,0.033469,-0.14484,0.028728
0.96074,1.0854,0.031833,-0.1426,0.02746
0.97074,1.0866,0.030283,-0.14041,0.026267
0.98075,1.0877,0.028816,-0.13824,0.025136
0.99075,1.0887,0.027436,-0.13613,0.024051
1.0008,1.0896,0.026153,-0.13407,0.023033
1.0108,1.0904,0.02492,-0.13204,0.022077
1.0208,1.0912,0.02372,-0.13005,0.021153
1.0308,1.0919,0.022572,-0.12813,0.020258
1.0408,1.0926,0.021519,-0.12627,0.019406
1.0508,1.0932,0.020556,-0.12444,0.018595
1.0608,1.0937,0.019655,-0.12264,0.017821
1.0708,1.0942,0.018833,-0.12089,0.017078
1.0808,1.0946,0.018071,-0.11916,0.016386
1.0908,1.095,0.017345,-0.11746,0.01573
1.1008,1.0953,0.016667,-0.11578,0.01511
1.1108,1.0956,0.016034,-0.11414,0.014518
1.1208,1.0958,0.015439,-0.11253,0.013953
1.1308,1.0961,0.014867,-0.11095,0.01341
1.1408,1.0963,0.014316,-0.10938,0.012897
1.1508,1.0965,0.013791,-0.10784,0.012402
1.1608,1.0966,0.013289,-0.10632,0.011935
1.1708,1.0967,0.012811,-0.10482,0.011492
1.1808,1.0969,0.012355,-0.10334,0.01107
1.1908,1.097,0.011915,-0.10188,0.010661
1.2008,1.097,0.011492,-0.10044,0.010281
1.2108,1.0971,0.011088,-0.099014,0.0099188
1.2208,1.0972,0.010698,-0.097608,0.0095672
1.2308,1.0973,0.010325,-0.096225,0.009225
1.2408,1.0973,0.0099706,-0.094863,0.0088982
1.2508,1.0973,0.0096336,-0.093524,0.0085818
1.2608,1.0973,0.0093066,-0.092201,0.0082742
1.2708,1.0973,0.0089924,-0.090897,0.0079785
1.2808,1.0973,0.0086932,-0.089618,0.0076937
1.2908,1.0973,0.0084053,-0.088357,0.0074154
1.3008,1.0972,0.0081277,-0.087111,0.0071445
1.3108,1.0971,0.0078604,-0.085882,0.0068847
1.3208,1.0971,0.0076053,-0.084672,0.0066404
1.3308,1.097,0.0073592,-0.08348,0.0064051
1.3408,1.0969,0.007122,-0.082299,0.0061789
1.3508,1.0968,0.0068941,-0.081135,0.0059627
1.3608,1.0967,0.0066764,-0.079987,0.0057587
1.3708,1.0966,0.0064672,-0.078852,0.0055657
1.3808,1.0965,0.0062645,-0.077728,0.0053811
1.3908,1.0964,0.0060696,-0.076623,0.0052064
1.4009,1.0963,0.0058807,-0.075532,0.0050373
1.4109,1.0962,0.0056983,-0.074453,0.0048738
1.4209,1.096,0.0055244,-0.07339,0.0047183
1.4309,1.0959,0.0053571,-0.072338,0.0045686
1.4409,1.0957,0.0051949,-0.071302,0.0044238
1.4509,1.0956,0.0050383,-0.07028,0.0042854
1.4609,1.0955,0.0048868,-0.06927,0.0041516
1.4709,1.0953,0.0047399,-0.068273,0.0040218
1.4809,1.0951,0.0045983,-0.067292,0.0038969
1.4909,1.095,0.0044631,-0.066327,0.0037787
1.5009,1.0948,0.0043319,-0.065374,0.0036639
1.5109,1.0946,0.0042046,-0.064432,0.0035522
1.5209,1.0944,0.0040816,-0.063501,0.0034442
1.5309,1.0942,0.0039636,-0.062584,0.0033412
1.5409,1.0941,0.003849,-0.061681,0.0032411
1.5509,1.0939,0.003738,-0.06079,0.0031444
1.5609,1.0937,0.0036308,-0.059908,0.0030514
1.5709,1.0935,0.0035276,-0.05904,0.0029621
1.5809,1.0933,0.003427,-0.058183,0.0028748
1.5909,1.0931,0.0033299,-0.057338,0.0027904
1.6009,1.0929,0.0032359,-0.056504,0.0027088
1.6109,1.0926,0.003145,-0.055681,0.0026303
1.6209,1.0924,0.0030569,-0.054868,0.0025539
1.6309,1.0922,0.0029716,-0.054064,0.0024803
1.6409,1.092,0.0028898,-0.053276,0.00241
1.6509,1.0918,0.0028105,-0.052498,0.0023421
1.6609,1.0915,0.0027332,-0.051728,0.0022755
1.6709,1.0913,0.0026578,-0.050968,0.0022103
1.6809,1.0911,0.002585,-0.050219,0.0021476
1.6909,1.0909,0.0025152,-0.049481,0.0020879
1.7009,1.0906,0.0024475,-0.048751,0.0020302
1.7109,1.0904,0.0023815,-0.048032,0.0019737
1.7209,1.0902,0.0023176,-0.047323,0.0019189
1.7309,1.0899,0.0022553,-0.046622,0.0018654
1.7409,1.0897,0.0021954,-0.045933,0.0018144
1.7509,1.0894,0.0021373,-0.045251,0.001765
1.7609,1.0892,0.0020808,-0.044578,0.0017169
1.7709,1.089,0.0020258,-0.043913,0.00167
1.7809,1.0887,0.0019723,-0.043257,0.0016243
1.7909,1.0885,0.0019207,-0.042611,0.0015804
1.801,1.0882,0.0018708,-0.041972,0.0015378
1.811,1.088,0.0018221,-0.041343,0.0014964
1.821,1.0877,0.0017748,-0.040721,0.0014561
1.831,1.0875,0.0017291,-0.040108,0.0014173
1.841,1.0872,0.0016848,-0.039504,0.0013797
1.851,1.087,0.0016417,-0.038907,0.0013432
1.861,1.0867,0.0015998,-0.038317,0.0013077
1.871,1.0865,0.0015592,-0.037738,0.0012734
1.881,1.0862,0.00152,-0.037167,0.0012402
1.891,1.086,0.0014816,-0.036602,0.001208
1.901,1.0857,0.0014444,-0.036045,0.0011767
1.911,1.0855,0.0014085,-0.035496,0.0011464
1.921,1.0852,0.0013734,-0.034954,0.0011168
1.931,1.085,0.0013392,-0.034418,0.001088
1.941,1.0847,0.0013061,-0.033891,0.0010601
1.951,1.0845,0.001274,-0.033369,0.0010332
1.961,1.0842,0.0012424,-0.032852,0.0010064
1.971,1.0839,0.0012118,-0.032343,0.00098068
1.981,1.0837,0.0011827,-0.031845,0.00095649
1.991,1.0834,0.0011537,-0.031349,0.00093203


==> figs/data/cylinder_edac_4_1.54_prod_mean.csv <==
y,P
-2,0.054974
-1.9973,0.055179
-1.9947,0.055383
-1.992,0.055588
-1.9893,0.055792
-1.9867,0.055996
-1.984,0.0562
-1.9813,0.056404
-1.9787,0.056608
-1.976,0.056812
-1.9733,0.057018
-1.9706,0.057225
-1.968,0.057435
-1.9653,0.057648
-1.9626,0.057861
-1.96,0.058074
-1.9573,0.058287
-1.9546,0.058502
-1.952,0.058717
-1.9493,0.058932
-1.9466,0.059148
-1.944,0.059365
-1.9413,0.059582
-1.9386,0.059801
-1.936,0.060021
-1.9333,0.060242
-1.9306,0.060464
-1.928,0.060686
-1.9253,0.060909
-1.9226,0.061133
-1.9199,0.061357
-1.9173,0.061583
-1.9146,0.061809
-1.9119,0.062037
-1.9093,0.062265
-1.9066,0.062494
-1.9039,0.062725
-1.9013,0.062958
-1.8986,0.063191
-1.8959,0.063425
-1.8933,0.063659
-1.8906,0.063895
-1.8879,0.064132
-1.8853,0.064371
-1.8826,0.06461
-1.8799,0.06485
-1.8773,0.065092
-1.8746,0.065335
-1.8719,0.065581
-1.8692,0.065829
-1.8666,0.066075
-1.8639,0.06632
-1.8612,0.066566
-1.8586,0.066812
-1.8559,0.067059
-1.8532,0.067307
-1.8506,0.067555
-1.8479,0.067805
-1.8452,0.068055
-1.8426,0.068306
-1.8399,0.068557
-1.8372,0.068811
-1.8346,0.069065
-1.8319,0.069322
-1.8292,0.069581
-1.8266,0.069841
-1.8239,0.070103
-1.8212,0.070364
-1.8185,0.070626
-1.8159,0.070889
-1.8132,0.071152
-1.8105,0.071418
-1.8079,0.071684
-1.8052,0.071952
-1.8025,0.07222
-1.7999,0.072491
-1.7972,0.072763
-1.7945,0.073036
-1.7919,0.073309
-1.7892,0.073583
-1.7865,0.073857
-1.7839,0.074132
-1.7812,0.074408
-1.7785,0.074686
-1.7759,0.074966
-1.7732,0.075248
-1.7705,0.075531
-1.7678,0.075816
-1.7652,0.076102
-1.7625,0.076391
-1.7598,0.076682
-1.7572,0.076973
-1.7545,0.077266
-1.7518,0.077559
-1.7492,0.077853
-1.7465,0.078148
-1.7438,0.078443
-1.7412,0.07874
-1.7385,0.079037
-1.7358,0.079334
-1.7332,0.079628
-1.7305,0.079923
-1.7278,0.080217
-1.7252,0.080514
-1.7225,0.08081
-1.7198,0.081108
-1.7171,0.081407
-1.7145,0.081707
-1.7118,0.082009
-1.7091,0.082312
-1.7065,0.082617
-1.7038,0.082924
-1.7011,0.083234
-1.6985,0.083544
-1.6958,0.083856
-1.6931,0.084169
-1.6905,0.084486
-1.6878,0.084806
-1.6851,0.085126
-1.6825,0.085448
-1.6798,0.085773
-1.6771,0.086098
-1.6744,0.086424
-1.6718,0.086751
-1.6691,0.087079
-1.6664,0.087408
-1.6638,0.087739
-1.6611,0.088068
-1.6584,0.088399
-1.6558,0.088733
-1.6531,0.089067
-1.6504,0.089404
-1.6478,0.089741
-1.6451,0.09008
-1.6424,0.090423
-1.6398,0.090764
-1.6371,0.091111
-1.6344,0.091456
-1.6318,0.091803
-1.6291,0.092153
-1.6264,0.092503
-1.6237,0.092855
-1.6211,0.093207
-1.6184,0.093561
-1.6157,0.093916
-1.6131,0.094271
-1.6104,0.094626
-1.6077,0.09498
-1.6051,0.095334
-1.6024,0.09569
-1.5997,0.096046
-1.5971,0.096402
-1.5944,0.096761
-1.5917,0.09712
-1.5891,0.097481
-1.5864,0.097845
-1.5837,0.098212
-1.5811,0.09858
-1.5784,0.098952
-1.5757,0.099326
-1.573,0.099701
-1.5704,0.10008
-1.5677,0.10046
-1.565,0.10085
-1.5624,0.10124
-1.5597,0.10163
-1.557,0.10203
-1.5544,0.10243
-1.5517,0.10284
-1.549,0.10324
-1.5464,0.10364
-1.5437,0.10404
-1.541,0.10444
-1.5384,0.10484
-1.5357,0.10525
-1.533,0.10566
-1.5304,0.10607
-1.5277,0.10647
-1.525,0.10688
-1.5223,0.10729
-1.5197,0.1077
-1.517,0.1081
-1.5143,0.10851
-1.5117,0.10892
-1.509,0.10933
-1.5063,0.10974
-1.5037,0.11015
-1.501,0.11057
-1.4983,0.11099
-1.4957,0.11142
-1.493,0.11185
-1.4903,0.11228
-1.4877,0.11271
-1.485,0.11315
-1.4823,0.11358
-1.4797,0.11401
-1.477,0.11445
-1.4743,0.11489
-1.4716,0.11532
-1.469,0.11576
-1.4663,0.1162
-1.4636,0.11665
-1.461,0.1171
-1.4583,0.11755
-1.4556,0.11801
-1.453,0.11846
-1.4503,0.11892
-1.4476,0.11937
-1.445,0.11984
-1.4423,0.1203
-1.4396,0.12078
-1.437,0.12125
-1.4343,0.12173
-1.4316,0.12221
-1.429,0.1227
-1.4263,0.12319
-1.4236,0.12367
-1.4209,0.12416
-1.4183,0.12466
-1.4156,0.12516
-1.4129,0.12567
-1.4103,0.12619
-1.4076,0.12671
-1.4049,0.12723
-1.4023,0.12775
-1.3996,0.12827
-1.3969,0.12878
-1.3943,0.1293
-1.3916,0.12981
-1.3889,0.13032
-1.3863,0.13082
-1.3836,0.13131
-1.3809,0.1318
-1.3783,0.13227
-1.3756,0.13275
-1.3729,0.13322
-1.3702,0.13368
-1.3676,0.13415
-1.3649,0.13462
-1.3622,0.1351
-1.3596,0.13558
-1.3569,0.13606
-1.3542,0.13653
-1.3516,0.13706
-1.3489,0.13732
-1.3462,0.13812
-1.3436,0.13866
-1.3409,0.13921
-1.3382,0.13977
-1.3356,0.14035
-1.3329,0.14092
-1.3302,0.14149
-1.3276,0.14205
-1.3249,0.14261
-1.3222,0.14319
-1.3195,0.14377
-1.3169,0.14436
-1.3142,0.14495
-1.3115,0.14554
-1.3089,0.14615
-1.3062,0.14678
-1.3035,0.14739
-1.3009,0.14796
-1.2982,0.14852
-1.2955,0.14907
-1.2929,0.14966
-1.2902,0.15021
-1.2875,0.15077
-1.2849,0.15136
-1.2822,0.15196
-1.2795,0.15258
-1.2769,0.15321
-1.2742,0.15385
-1.2715,0.1545
-1.2688,0.15514
-1.2662,0.15578
-1.2635,0.15644
-1.2608,0.15711
-1.2582,0.15778
-1.2555,0.15841
-1.2528,0.15906
-1.2502,0.15971
-1.2475,0.16038
-1.2448,0.16109
-1.2422,0.16184
-1.2395,0.16261
-1.2368,0.16338
-1.2342,0.16417
-1.2315,0.16495
-1.2288,0.16575
-1.2262,0.16654
-1.2235,0.16727
-1.2208,0.16799
-1.2181,0.1687
-1.2155,0.1694
-1.2128,0.17007
-1.2101,0.17077
-1.2075,0.17146
-1.2048,0.17213
-1.2021,0.17281
-1.1995,0.17349
-1.1968,0.17413
-1.1941,0.17488
-1.1915,0.17568
-1.1888,0.17649
-1.1861,0.1773
-1.1835,0.17812
-1.1808,0.17895
-1.1781,0.17981
-1.1755,0.18071
-1.1728,0.18161
-1.1701,0.18252
-1.1674,0.18344
-1.1648,0.18436
-1.1621,0.18526
-1.1594,0.18616
-1.1568,0.18706
-1.1541,0.18801
-1.1514,0.18898
-1.1488,0.18997
-1.1461,0.19094
-1.1434,0.19195
-1.1408,0.19297
-1.1381,0.19398
-1.1354,0.19502
-1.1328,0.19607
-1.1301,0.19719
-1.1274,0.19843
-1.1247,0.19953
-1.1221,0.20053
-1.1194,0.20154
-1.1167,0.20253
-1.1141,0.20353
-1.1114,0.20461
-1.1087,0.20554
-1.1061,0.20643
-1.1034,0.20712
-1.1007,0.2082
-1.0981,0.20921
-1.0954,0.21032
-1.0927,0.21145
-1.0901,0.21257
-1.0874,0.21365
-1.0847,0.2148
-1.0821,0.21592
-1.0794,0.21693
-1.0767,0.21786
-1.074,0.21887
-1.0714,0.22
-1.0687,0.2213
-1.066,0.2227
-1.0634,0.22416
-1.0607,0.22577
-1.058,0.22755
-1.0554,0.22945
-1.0527,0.23135
-1.05,0.23331
-1.0474,0.23528
-1.0447,0.23755
-1.042,0.23949
-1.0394,0.24156
-1.0367,0.24369
-1.034,0.2459
-1.0314,0.24776
-1.0287,0.24938
-1.026,0.25107
-1.0233,0.25268
-1.0207,0.25423
-1.018,0.25584
-1.0153,0.25735
-1.0127,0.25893
-1.01,0.26067
-1.0073,0.26245
-1.0047,0.26436
-1.002,0.26626
-0.99933,0.2677
-0.99666,0.26947
-0.994,0.27173
-0.99133,0.27397
-0.98866,0.27619
-0.98599,0.27843
-0.98332,0.28017
-0.98065,0.28306
-0.97799,0.28543
-0.97532,0.28796
-0.97265,0.29046
-0.96998,0.29279
-0.96731,0.29534
-0.96464,0.29796
-0.96197,0.30055
-0.95931,0.3033
-0.95664,0.30606
-0.95397,0.30887
-0.9513,0.31162
-0.94863,0.31421
-0.94596,0.31655
-0.9433,0.3183
-0.94063,0.32016
-0.93796,0.3227
-0.93529,0.32529
-0.93262,0.32778
-0.92995,0.33036
-0.92728,0.33275
-0.92462,0.33497
-0.92195,0.33687
-0.91928,0.3388
-0.91661,0.34073
-0.91394,0.34265
-0.91127,0.34447
-0.90861,0.34633
-0.90594,0.34817
-0.90327,0.34993
-0.9006,0.3518
-0.89793,0.35344
-0.89526,0.35522
-0.8926,0.35692
-0.88993,0.3585
-0.88726,0.36021
-0.88459,0.3621
-0.88192,0.36408
-0.87925,0.36606
-0.87658,0.36836
-0.87392,0.37062
-0.87125,0.37306
-0.86858,0.37559
-0.86591,0.3782
-0.86324,0.38088
-0.86057,0.38357
-0.85791,0.38695
-0.85524,0.39077
-0.85257,0.39457
-0.8499,0.39839
-0.84723,0.40199
-0.84456,0.40542
-0.84189,0.40894
-0.83923,0.41207
-0.83656,0.41529
-0.83389,0.41862
-0.83122,0.42173
-0.82855,0.42515
-0.82588,0.42847
-0.82322,0.43207
-0.82055,0.43539
-0.81788,0.4386
-0.81521,0.4416
-0.81254,0.44437
-0.80987,0.44713
-0.8072,0.44976
-0.80454,0.45244
-0.80187,0.45531
-0.7992,0.4577
-0.79653,0.45998
-0.79386,0.46148
-0.79119,0.46477
-0.78853,0.46795
-0.78586,0.47167
-0.78319,0.4757
-0.78052,0.47987
-0.77785,0.48444
-0.77518,0.48883
-0.77252,0.49362
-0.76985,0.49857
-0.76718,0.50353
-0.76451,0.50816
-0.76184,0.5146
-0.75917,0.52066
-0.7565,0.52651
-0.75384,0.53214
-0.75117,0.53753
-0.7485,0.54247
-0.74583,0.54719
-0.74316,0.55157
-0.74049,0.55584
-0.73783,0.56019
-0.73516,0.56438
-0.73249,0.56823
-0.72982,0.57191
-0.72715,0.57536
-0.72448,0.57881
-0.72181,0.582
-0.71915,0.5848
-0.71648,0.58728
-0.71381,0.58879
-0.71114,0.59065
-0.70847,0.59267
-0.7058,0.59449
-0.70314,0.59622
-0.70047,0.59808
-0.6978,0.60002
-0.69513,0.60185
-0.69246,0.60353
-0.68979,0.60496
-0.68712,0.60619
-0.68446,0.60717
-0.68179,0.60821
-0.67912,0.60913
-0.67645,0.61004
-0.67378,0.61098
-0.67111,0.61174
-0.66845,0.6123
-0.66578,0.61309
-0.66311,0.61426
-0.66044,0.61483
-0.65777,0.61661
-0.6551,0.61635
-0.65243,0.61628
-0.64977,0.6167
-0.6471,0.61743
-0.64443,0.61812
-0.64176,0.61937
-0.63909,0.62039
-0.63642,0.62116
-0.63376,0.62317
-0.63109,0.62385
-0.62842,0.62453
-0.62575,0.62506
-0.62308,0.62569
-0.62041,0.62651
-0.61775,0.62679
-0.61508,0.6268
-0.61241,0.62621
-0.60974,0.62541
-0.60707,0.6244
-0.6044,0.62315
-0.60173,0.62211
-0.59907,0.62094
-0.5964,0.61958
-0.59373,0.6185
-0.59106,0.6172
-0.58839,0.61597
-0.58572,0.61516
-0.58306,0.61414
-0.58039,0.61328
-0.57772,0.61252
-0.57505,0.61217
-0.57238,0.61197
-0.56971,0.6117
-0.56704,0.61118
-0.56438,0.61083
-0.56171,0.60957
-0.55904,0.60782
-0.55637,0.6057
-0.5537,0.60341
-0.55103,0.60097
-0.54837,0.59847
-0.5457,0.59575
-0.54303,0.59287
-0.54036,0.59036
-0.53769,0.58721
-0.53502,0.58353
-0.53235,0.57969
-0.52969,0.57568
-0.52702,0.57135
-0.52435,0.56718
-0.52168,0.56291
-0.51901,0.55867
-0.51634,0.55465
-0.51368,0.55052
-0.51101,0.5467
-0.50834,0.5431
-0.50567,0.54058
-0.503,0.53824
-0.50033,0.5354
-0.49767,0.53259
-0.495,0.52969
-0.49233,0.52683
-0.48966,0.52288
-0.48699,0.51908
-0.48432,0.51557
-0.48165,0.51403
-0.47899,0.51132
-0.47632,0.50789
-0.47365,0.50535
-0.47098,0.50292
-0.46831,0.50083
-0.46564,0.49886
-0.46298,0.49682
-0.46031,0.49525
-0.45764,0.49361
-0.45497,0.49194
-0.4523,0.48991
-0.44963,0.48788
-0.44696,0.48554
-0.4443,0.48319
-0.44163,0.48104
-0.43896,0.47913
-0.43629,0.47717
-0.43362,0.4755
-0.43095,0.47379
-0.42829,0.47198
-0.42562,0.47027
-0.42295,0.46845
-0.42028,0.46629
-0.41761,0.46455
-0.41494,0.46329
-0.41227,0.46189
-0.40961,0.46086
-0.40694,0.46006
-0.40427,0.45935
-0.4016,0.45876
-0.39893,0.45787
-0.39626,0.45751
-0.3936,0.45719
-0.39093,0.45712
-0.38826,0.45711
-0.38559,0.45668
-0.38292,0.45643
-0.38025,0.45601
-0.37759,0.45576
-0.37492,0.45545
-0.37225,0.45533
-0.36958,0.4551
-0.36691,0.45454
-0.36424,0.45418
-0.36157,0.45351
-0.35891,0.45283
-0.35624,0.45158
-0.35357,0.44954
-0.3509,0.44765
-0.34823,0.44563
-0.34556,0.44418
-0.3429,0.44285
-0.34023,0.44147
-0.33756,0.44054
-0.33489,0.43946
-0.33222,0.43856
-0.32955,0.43739
-0.32688,0.43621
-0.32422,0.43516
-0.32155,0.43404
-0.31888,0.43317
-0.31621,0.43209
-0.31354,0.43101
-0.31087,0.42979
-0.30821,0.42883
-0.30554,0.42706
-0.30287,0.42518
-0.3002,0.42354
-0.29753,0.42215
-0.29486,0.4206
-0.29219,0.41898
-0.28953,0.41722
-0.28686,0.41551
-0.28419,0.41393
-0.28152,0.41248
-0.27885,0.41091
-0.27618,0.40897
-0.27352,0.40736
-0.27085,0.40581
-0.26818,0.40461
-0.26551,0.40384
-0.26284,0.40326
-0.26017,0.40299
-0.25751,0.40316
-0.25484,0.4034
-0.25217,0.40326
-0.2495,0.403
-0.24683,0.40294
-0.24416,0.4027
-0.24149,0.40268
-0.23883,0.40252
-0.23616,0.40198
-0.23349,0.40164
-0.23082,0.40135
-0.22815,0.40134
-0.22548,0.4015
-0.22282,0.40154
-0.22015,0.40137
-0.21748,0.4012
-0.21481,0.40076
-0.21214,0.39993
-0.20947,0.39887
-0.2068,0.39779
-0.20414,0.39689
-0.20147,0.39594
-0.1988,0.3947
-0.19613,0.39339
-0.19346,0.3925
-0.19079,0.39171
-0.18813,0.39123
-0.18546,0.39058
-0.18279,0.3901
-0.18012,0.38989
-0.17745,0.39004
-0.17478,0.39047
-0.17211,0.3907
-0.16945,0.39115
-0.16678,0.39176
-0.16411,0.39247
-0.16144,0.39309
-0.15877,0.39333
-0.1561,0.39332
-0.15344,0.39347
-0.15077,0.39356
-0.1481,0.39415
-0.14543,0.39481
-0.14276,0.39597
-0.14009,0.39651
-0.13742,0.39638
-0.13476,0.39627
-0.13209,0.39614
-0.12942,0.39622
-0.12675,0.39637
-0.12408,0.39652
-0.12141,0.39626
-0.11875,0.3958
-0.11608,0.39522
-0.11341,0.39458
-0.11074,0.39426
-0.10807,0.39373
-0.1054,0.39302
-0.10274,0.39253
-0.10007,0.39173
-0.097398,0.3912
-0.09473,0.39075
-0.092061,0.39052
-0.089393,0.39037
-0.086724,0.39022
-0.084056,0.39015
-0.081388,0.39023
-0.078719,0.39015
-0.076051,0.39038
-0.073382,0.39059
-0.070714,0.39092
-0.068045,0.39127
-0.065377,0.39167
-0.062708,0.39195
-0.06004,0.39226
-0.057372,0.39267
-0.054703,0.39316
-0.052035,0.39349
-0.049366,0.39342
-0.046698,0.39324
-0.044029,0.39273
-0.041361,0.39271
-0.038692,0.39297
-0.036024,0.39332
-0.033356,0.39363
-0.030687,0.39423
-0.028019,0.39459
-0.02535,0.39517
-0.022682,0.39588
-0.020013,0.39642
-0.017345,0.39684
-0.014676,0.39745
-0.012008,0.398
-0.0093396,0.3987
-0.0066711,0.39936
-0.0040027,0.39965
-0.0013342,0.39876
0.0013342,0.39786
0.0040027,0.3968
0.0066711,0.39593
0.0093396,0.39502
0.012008,0.39417
0.014676,0.39237
0.017345,0.3907
0.020013,0.38903
0.022682,0.38739
0.02535,0.38619
0.028019,0.38516
0.030687,0.38441
0.033356,0.38375
0.036024,0.3833
0.038692,0.38298
0.041361,0.38312
0.044029,0.3835
0.046698,0.3843
0.049366,0.38522
0.052035,0.38639
0.054703,0.38777
0.057372,0.3895
0.06004,0.39039
0.062708,0.3908
0.065377,0.39121
0.068045,0.39152
0.070714,0.39185
0.073382,0.39174
0.076051,0.39152
0.078719,0.39103
0.081388,0.39162
0.084056,0.39091
0.086724,0.39046
0.089393,0.38947
0.092061,0.38854
0.09473,0.38763
0.097398,0.38623
0.10007,0.3849
0.10274,0.38377
0.1054,0.38238
0.10807,0.38129
0.11074,0.38032
0.11341,0.3796
0.11608,0.37859
0.11875,0.37782
0.12141,0.37724
0.12408,0.37719
0.12675,0.37702
0.12942,0.37703
0.13209,0.37708
0.13476,0.37732
0.13742,0.37788
0.14009,0.37841
0.14276,0.379
0.14543,0.37974
0.1481,0.38054
0.15077,0.3816
0.15344,0.38291
0.1561,0.38379
0.15877,0.38494
0.16144,0.38612
0.16411,0.38687
0.16678,0.3878
0.16945,0.38782
0.17211,0.38809
0.17478,0.38842
0.17745,0.3886
0.18012,0.38854
0.18279,0.38796
0.18546,0.38731
0.18813,0.38661
0.19079,0.38643
0.19346,0.38608
0.19613,0.38507
0.1988,0.38421
0.20147,0.38342
0.20414,0.38245
0.2068,0.38171
0.20947,0.38104
0.21214,0.38064
0.21481,0.38045
0.21748,0.38082
0.22015,0.38106
0.22282,0.38134
0.22548,0.38195
0.22815,0.38263
0.23082,0.38364
0.23349,0.38439
0.23616,0.38519
0.23883,0.38617
0.24149,0.38715
0.24416,0.38807
0.24683,0.38953
0.2495,0.39086
0.25217,0.39209
0.25484,0.39339
0.25751,0.39446
0.26017,0.39552
0.26284,0.39646
0.26551,0.39734
0.26818,0.3985
0.27085,0.39971
0.27352,0.40074
0.27618,0.40181
0.27885,0.40309
0.28152,0.40396
0.28419,0.40509
0.28686,0.40619
0.28953,0.40684
0.29219,0.40829
0.29486,0.41013
0.29753,0.41085
0.3002,0.41167
0.30287,0.41298
0.30554,0.41443
0.30821,0.41535
0.31087,0.41581
0.31354,0.41594
0.31621,0.41616
0.31888,0.41656
0.32155,0.41725
0.32422,0.41805
0.32688,0.4191
0.32955,0.41979
0.33222,0.42054
0.33489,0.42101
0.33756,0.42134
0.34023,0.42136
0.3429,0.4212
0.34556,0.42143
0.34823,0.42222
0.3509,0.42285
0.35357,0.42372
0.35624,0.4248
0.35891,0.42612
0.36157,0.42705
0.36424,0.42804
0.36691,0.42955
0.36958,0.43091
0.37225,0.43216
0.37492,0.43336
0.37759,0.43415
0.38025,0.43485
0.38292,0.43587
0.38559,0.43637
0.38826,0.43779
0.39093,0.4396
0.3936,0.44143
0.39626,0.44381
0.39893,0.4466
0.4016,0.44882
0.40427,0.45155
0.40694,0.45415
0.40961,0.45657
0.41227,0.45905
0.41494,0.46259
0.41761,0.46538
0.42028,0.46805
0.42295,0.47009
0.42562,0.47211
0.42829,0.47376
0.43095,0.47538
0.43362,0.47692
0.43629,0.4783
0.43896,0.47982
0.44163,0.48275
0.4443,0.48396
0.44696,0.48505
0.44963,0.48623
0.4523,0.48781
0.45497,0.48982
0.45764,0.49211
0.46031,0.49466
0.46298,0.49709
0.46564,0.49922
0.46831,0.50128
0.47098,0.5031
0.47365,0.50492
0.47632,0.50685
0.47899,0.50887
0.48165,0.51164
0.48432,0.51357
0.48699,0.51496
0.48966,0.5164
0.49233,0.51762
0.495,0.51901
0.49767,0.52047
0.50033,0.52215
0.503,0.52413
0.50567,0.52614
0.50834,0.52809
0.51101,0.53042
0.51368,0.53294
0.51634,0.53567
0.51901,0.53862
0.52168,0.54165
0.52435,0.54472
0.52702,0.54761
0.52969,0.55095
0.53235,0.55417
0.53502,0.55706
0.53769,0.56015
0.54036,0.56259
0.54303,0.56532
0.5457,0.56836
0.54837,0.57123
0.55103,0.57396
0.5537,0.57627
0.55637,0.57904
0.55904,0.58193
0.56171,0.58459
0.56438,0.58714
0.56704,0.58917
0.56971,0.59089
0.57238,0.5924
0.57505,0.59384
0.57772,0.59576
0.58039,0.59761
0.58306,0.59852
0.58572,0.59914
0.58839,0.59923
0.59106,0.5994
0.59373,0.59957
0.5964,0.60054
0.59907,0.60168
0.60173,0.60323
0.6044,0.60458
0.60707,0.60582
0.60974,0.60677
0.61241,0.6079
0.61508,0.6084
0.61775,0.6084
0.62041,0.60773
0.62308,0.60778
0.62575,0.6074
0.62842,0.60719
0.63109,0.60723
0.63376,0.60791
0.63642,0.60779
0.63909,0.6077
0.64176,0.60762
0.64443,0.60732
0.6471,0.60677
0.64977,0.60584
0.65243,0.60492
0.6551,0.60395
0.65777,0.60289
0.66044,0.60189
0.66311,0.60098
0.66578,0.59993
0.66845,0.59921
0.67111,0.59828
0.67378,0.59781
0.67645,0.59871
0.67912,0.5986
0.68179,0.59826
0.68446,0.59771
0.68712,0.59728
0.68979,0.59643
0.69246,0.59543
0.69513,0.59483
0.6978,0.59367
0.70047,0.59278
0.70314,0.59204
0.7058,0.59216
0.70847,0.59087
0.71114,0.5895
0.71381,0.58824
0.71648,0.58692
0.71915,0.58546
0.72181,0.58345
0.72448,0.58106
0.72715,0.5777
0.72982,0.57461
0.73249,0.57163
0.73516,0.56865
0.73783,0.56611
0.74049,0.56376
0.74316,0.56078
0.74583,0.55719
0.7485,0.55349
0.75117,0.54972
0.75384,0.54642
0.7565,0.5433
0.75917,0.54041
0.76184,0.53749
0.76451,0.53416
0.76718,0.53045
0.76985,0.52658
0.77252,0.5226
0.77518,0.51853
0.77785,0.51476
0.78052,0.51089
0.78319,0.5067
0.78586,0.50234
0.78853,0.49769
0.79119,0.493
0.79386,0.48822
0.79653,0.4837
0.7992,0.47931
0.80187,0.47508
0.80454,0.47094
0.8072,0.46664
0.80987,0.46252
0.81254,0.4586
0.81521,0.45486
0.81788,0.45036
0.82055,0.44651
0.82322,0.44269
0.82588,0.43908
0.82855,0.43513
0.83122,0.43149
0.83389,0.42789
0.83656,0.42432
0.83923,0.42086
0.84189,0.41775
0.84456,0.41505
0.84723,0.41203
0.8499,0.40905
0.85257,0.4054
0.85524,0.4015
0.85791,0.39789
0.86057,0.39456
0.86324,0.39161
0.86591,0.3885
0.86858,0.38548
0.87125,0.3821
0.87392,0.37867
0.87658,0.37524
0.87925,0.37189
0.88192,0.36854
0.88459,0.3652
0.88726,0.36189
0.88993,0.35856
0.8926,0.35491
0.89526,0.35098
0.89793,0.34766
0.9006,0.34403
0.90327,0.34054
0.90594,0.33664
0.90861,0.33329
0.91127,0.32994
0.91394,0.32673
0.91661,0.32336
0.91928,0.32001
0.92195,0.31714
0.92462,0.31446
0.92728,0.31198
0.92995,0.30974
0.93262,0.30767
0.93529,0.30574
0.93796,0.30392
0.94063,0.30221
0.9433,0.30042
0.94596,0.29866
0.94863,0.29681
0.9513,0.29488
0.95397,0.29286
0.95664,0.29095
0.95931,0.28909
0.96197,0.28713
0.96464,0.28524
0.96731,0.2833
0.96998,0.28123
0.97265,0.27915
0.97532,0.27706
0.97799,0.27493
0.98065,0.27282
0.98332,0.27081
0.98599,0.269
0.98866,0.2678
0.99133,0.26642
0.994,0.26463
0.99666,0.26265
0.99933,0.26077
1.002,0.2589
1.0047,0.25693
1.0073,0.25507
1.01,0.25322
1.0127,0.25145
1.0153,0.24973
1.018,0.24798
1.0207,0.2462
1.0233,0.24434
1.026,0.24243
1.0287,0.24043
1.0314,0.23835
1.034,0.23663
1.0367,0.235
1.0394,0.23348
1.042,0.23193
1.0447,0.23046
1.0474,0.22896
1.05,0.22742
1.0527,0.22588
1.0554,0.22427
1.058,0.22266
1.0607,0.22101
1.0634,0.2194
1.066,0.21797
1.0687,0.21694
1.0714,0.21582
1.074,0.21448
1.0767,0.21321
1.0794,0.21201
1.0821,0.21083
1.0847,0.20962
1.0874,0.20843
1.0901,0.20736
1.0927,0.20635
1.0954,0.20543
1.0981,0.20469
1.1007,0.20399
1.1034,0.20328
1.1061,0.20258
1.1087,0.20187
1.1114,0.20114
1.1141,0.2004
1.1167,0.19964
1.1194,0.19886
1.1221,0.19809
1.1247,0.19736
1.1274,0.19655
1.1301,0.19589
1.1328,0.19519
1.1354,0.19449
1.1381,0.19373
1.1408,0.19293
1.1434,0.19213
1.1461,0.19123
1.1488,0.19031
1.1514,0.18937
1.1541,0.1884
1.1568,0.18738
1.1594,0.18632
1.1621,0.18531
1.1648,0.18432
1.1674,0.18337
1.1701,0.18245
1.1728,0.18159
1.1755,0.18076
1.1781,0.17995
1.1808,0.17919
1.1835,0.17846
1.1861,0.17776
1.1888,0.17706
1.1915,0.17642
1.1941,0.17579
1.1968,0.17512
1.1995,0.17445
1.2021,0.17371
1.2048,0.17294
1.2075,0.17216
1.2101,0.17139
1.2128,0.17063
1.2155,0.16987
1.2181,0.16914
1.2208,0.1684
1.2235,0.16768
1.2262,0.16696
1.2288,0.16625
1.2315,0.16544
1.2342,0.16473
1.2368,0.16407
1.2395,0.16342
1.2422,0.16279
1.2448,0.16217
1.2475,0.16156
1.2502,0.16092
1.2528,0.16028
1.2555,0.15962
1.2582,0.15893
1.2608,0.15824
1.2635,0.15752
1.2662,0.1568
1.2688,0.15612
1.2715,0.1555
1.2742,0.15489
1.2769,0.15425
1.2795,0.15365
1.2822,0.15305
1.2849,0.15244
1.2875,0.15182
1.2902,0.1512
1.2929,0.1506
1.2955,0.15
1.2982,0.14938
1.3009,0.14875
1.3035,0.14812
1.3062,0.1475
1.3089,0.14689
1.3115,0.14633
1.3142,0.14579
1.3169,0.14525
1.3195,0.14475
1.3222,0.14425
1.3249,0.14377
1.3276,0.14328
1.3302,0.14278
1.3329,0.14227
1.3356,0.14176
1.3382,0.14124
1.3409,0.14072
1.3436,0.14021
1.3462,0.1397
1.3489,0.1392
1.3516,0.13868
1.3542,0.13818
1.3569,0.13766
1.3596,0.13713
1.3622,0.1366
1.3649,0.13607
1.3676,0.13553
1.3702,0.135
1.3729,0.13448
1.3756,0.13396
1.3783,0.13343
1.3809,0.13292
1.3836,0.13242
1.3863,0.13193
1.3889,0.13144
1.3916,0.13096
1.3943,0.13048
1.3969,0.13
1.3996,0.12953
1.4023,0.12905
1.4049,0.12858
1.4076,0.1281
1.4103,0.12768
1.4129,0.12728
1.4156,0.1268
1.4183,0.12629
1.4209,0.12579
1.4236,0.12529
1.4263,0.1248
1.429,0.12431
1.4316,0.12382
1.4343,0.12333
1.437,0.12285
1.4396,0.12236
1.4423,0.12188
1.445,0.12143
1.4476,0.12096
1.4503,0.1205
1.453,0.12005
1.4556,0.1196
1.4583,0.11915
1.461,0.11871
1.4636,0.11827
1.4663,0.11784
1.469,0.11741
1.4716,0.11697
1.4743,0.11652
1.477,0.11607
1.4797,0.11562
1.4823,0.11517
1.485,0.11472
1.4877,0.11428
1.4903,0.11385
1.493,0.11343
1.4957,0.11301
1.4983,0.1126
1.501,0.11219
1.5037,0.11177
1.5063,0.11136
1.509,0.11094
1.5117,0.11052
1.5143,0.11011
1.517,0.10968
1.5197,0.10925
1.5223,0.10883
1.525,0.10841
1.5277,0.10799
1.5304,0.10757
1.533,0.10716
1.5357,0.10676
1.5384,0.10635
1.541,0.10594
1.5437,0.10554
1.5464,0.10514
1.549,0.10475
1.5517,0.10435
1.5544,0.10395
1.557,0.10356
1.5597,0.10317
1.5624,0.10278
1.565,0.10239
1.5677,0.102
1.5704,0.10163
1.573,0.10124
1.5757,0.10087
1.5784,0.10049
1.5811,0.10011
1.5837,0.099731
1.5864,0.099352
1.5891,0.098977
1.5917,0.098604
1.5944,0.098232
1.5971,0.097863
1.5997,0.097495
1.6024,0.097127
1.6051,0.096765
1.6077,0.096402
1.6104,0.096045
1.6131,0.095691
1.6157,0.095337
1.6184,0.094987
1.6211,0.094637
1.6237,0.094284
1.6264,0.093932
1.6291,0.093569
1.6318,0.093201
1.6344,0.092854
1.6371,0.092508
1.6398,0.092164
1.6424,0.091819
1.6451,0.091477
1.6478,0.091137
1.6504,0.090798
1.6531,0.09046
1.6558,0.090124
1.6584,0.089788
1.6611,0.089454
1.6638,0.089121
1.6664,0.08879
1.6691,0.08846
1.6718,0.088132
1.6744,0.087803
1.6771,0.08748
1.6798,0.087157
1.6825,0.086833
1.6851,0.086509
1.6878,0.086184
1.6905,0.08586
1.6931,0.085537
1.6958,0.085216
1.6985,0.084896
1.7011,0.084578
1.7038,0.084261
1.7065,0.083946
1.7091,0.083631
1.7118,0.083318
1.7145,0.083007
1.7171,0.082698
1.7198,0.08239
1.7225,0.082084
1.7252,0.081779
1.7278,0.081475
1.7305,0.081171
1.7332,0.08087
1.7358,0.080571
1.7385,0.080274
1.7412,0.07998
1.7438,0.079685
1.7465,0.079392
1.7492,0.079098
1.7518,0.078806
1.7545,0.078515
1.7572,0.078226
1.7598,0.077938
1.7625,0.07765
1.7652,0.077364
1.7678,0.077079
1.7705,0.076795
1.7732,0.076511
1.7759,0.076229
1.7785,0.075949
1.7812,0.075669
1.7839,0.075391
1.7865,0.075113
1.7892,0.074836
1.7919,0.074558
1.7945,0.074282
1.7972,0.074008
1.7999,0.073735
1.8025,0.073456
1.8052,0.073183
1.8079,0.072911
1.8105,0.07264
1.8132,0.07237
1.8159,0.072103
1.8185,0.071836
1.8212,0.071572
1.8239,0.071309
1.8266,0.071047
1.8292,0.070786
1.8319,0.070526
1.8346,0.070266
1.8372,0.070007
1.8399,0.069749
1.8426,0.069492
1.8452,0.069235
1.8479,0.068979
1.8506,0.068723
1.8532,0.068469
1.8559,0.068215
1.8586,0.067963
1.8612,0.067712
1.8639,0.067462
1.8666,0.067215
1.8692,0.066969
1.8719,0.066722
1.8746,0.066478
1.8773,0.066235
1.8799,0.065993
1.8826,0.065751
1.8853,0.065379
1.8879,0.065271
1.8906,0.065032
1.8933,0.064794
1.8959,0.064556
1.8986,0.06432
1.9013,0.064085
1.9039,0.063851
1.9066,0.063618
1.9093,0.063386
1.9119,0.063155
1.9146,0.062925
1.9173,0.062696
1.9199,0.062467
1.9226,0.062239
1.9253,0.062012
1.928,0.061785
1.9306,0.061559
1.9333,0.061335
1.936,0.061113
1.9386,0.060892
1.9413,0.060671
1.944,0.060451
1.9466,0.060231
1.9493,0.060012
1.952,0.059674
1.9546,0.059576
1.9573,0.059357
1.96,0.05914
1.9626,0.058924
1.9653,0.058708
1.968,0.058494
1.9706,0.058283
1.9733,0.058073
1.976,0.057864
1.9787,0.057656
1.9813,0.057448
1.984,0.057239
1.9867,0.057031
1.9893,0.056823
1.992,0.056616
1.9947,0.056409
1.9973,0.056201
2,0.055881


==> figs/data/cylinder_edac_4_2.02_P_mean.csv <==
y,P
-2,0.99849
-1.9984,0.99849
-1.9968,0.99849
-1.9952,0.99849
-1.9936,0.99849
-1.992,0.99849
-1.9904,0.99849
-1.9888,0.99849
-1.9872,0.99849
-1.9856,0.99849
-1.984,0.99849
-1.9824,0.99849
-1.9808,0.99849
-1.9792,0.99849
-1.9776,0.99849
-1.976,0.99849
-1.9744,0.99849
-1.9728,0.99849
-1.9712,0.99849
-1.9696,0.99849
-1.968,0.99849
-1.9664,0.99849
-1.9648,0.99848
-1.9632,0.99848
-1.9616,0.99848
-1.96,0.99848
-1.9584,0.99848
-1.9568,0.99848
-1.9552,0.99848
-1.9536,0.99848
-1.952,0.99848
-1.9504,0.99848
-1.9488,0.99848
-1.9472,0.99848
-1.9456,0.99848
-1.944,0.99848
-1.9424,0.99848
-1.9408,0.99848
-1.9392,0.99848
-1.9376,0.99848
-1.936,0.99848
-1.9344,0.99848
-1.9328,0.99848
-1.9312,0.99848
-1.9296,0.99848
-1.928,0.99848
-1.9264,0.99848
-1.9248,0.99848
-1.9232,0.99848
-1.9216,0.99847
-1.92,0.99847
-1.9184,0.99847
-1.9168,0.99847
-1.9152,0.99847
-1.9136,0.99847
-1.912,0.99847
-1.9104,0.99847
-1.9088,0.99847
-1.9072,0.99847
-1.9056,0.99847
-1.904,0.99847
-1.9024,0.99847
-1.9008,0.99847
-1.8992,0.99847
-1.8976,0.99847
-1.896,0.99847
-1.8944,0.99847
-1.8928,0.99847
-1.8912,0.99847
-1.8896,0.99847
-1.888,0.99847
-1.8864,0.99847
-1.8848,0.99847
-1.8832,0.99847
-1.8816,0.99847
-1.88,0.99847
-1.8784,0.99847
-1.8768,0.99847
-1.8752,0.99847
-1.8735,0.99847
-1.8719,0.99846
-1.8703,0.99846
-1.8687,0.99846
-1.8671,0.99846
-1.8655,0.99846
-1.8639,0.99846
-1.8623,0.99846
-1.8607,0.99846
-1.8591,0.99846
-1.8575,0.99846
-1.8559,0.99846
-1.8543,0.99846
-1.8527,0.99846
-1.8511,0.99846
-1.8495,0.99846
-1.8479,0.99846
-1.8463,0.99846
-1.8447,0.99846
-1.8431,0.99846
-1.8415,0.99846
-1.8399,0.99846
-1.8383,0.99846
-1.8367,0.99846
-1.8351,0.99846
-1.8335,0.99846
-1.8319,0.99846
-1.8303,0.99846
-1.8287,0.99846
-1.8271,0.99846
-1.8255,0.99846
-1.8239,0.99846
-1.8223,0.99846
-1.8207,0.99846
-1.8191,0.99846
-1.8175,0.99846
-1.8159,0.99846
-1.8143,0.99846
-1.8127,0.99846
-1.8111,0.99845
-1.8095,0.99845
-1.8079,0.99845
-1.8063,0.99845
-1.8047,0.99845
-1.8031,0.99845
-1.8015,0.99845
-1.7999,0.99845
-1.7983,0.99845
-1.7967,0.99845
-1.7951,0.99845
-1.7935,0.99845
-1.7919,0.99845
-1.7903,0.99845
-1.7887,0.99845
-1.7871,0.99845
-1.7855,0.99845
-1.7839,0.99845
-1.7823,0.99845
-1.7807,0.99845
-1.7791,0.99845
-1.7775,0.99845
-1.7759,0.99845
-1.7743,0.99845
-1.7727,0.99845
-1.7711,0.99845
-1.7695,0.99845
-1.7679,0.99845
-1.7663,0.99845
-1.7647,0.99845
-1.7631,0.99845
-1.7615,0.99845
-1.7599,0.99845
-1.7583,0.99845
-1.7567,0.99845
-1.7551,0.99845
-1.7535,0.99845
-1.7519,0.99845
-1.7503,0.99845
-1.7487,0.99845
-1.7471,0.99845
-1.7455,0.99845
-1.7439,0.99845
-1.7423,0.99845
-1.7407,0.99845
-1.7391,0.99845
-1.7375,0.99845
-1.7359,0.99845
-1.7343,0.99845
-1.7327,0.99845
-1.7311,0.99844
-1.7295,0.99844
-1.7279,0.99844
-1.7263,0.99844
-1.7247,0.99844
-1.7231,0.99844
-1.7215,0.99844
-1.7199,0.99844
-1.7183,0.99844
-1.7167,0.99844
-1.7151,0.99844
-1.7135,0.99844
-1.7119,0.99844
-1.7103,0.99844
-1.7087,0.99844
-1.7071,0.99844
-1.7055,0.99844
-1.7039,0.99844
-1.7023,0.99844
-1.7007,0.99844
-1.6991,0.99844
-1.6975,0.99844
-1.6959,0.99844
-1.6943,0.99844
-1.6927,0.99844
-1.6911,0.99844
-1.6895,0.99844
-1.6879,0.99844
-1.6863,0.99844
-1.6847,0.99844
-1.6831,0.99844
-1.6815,0.99844
-1.6799,0.99844
-1.6783,0.99844
-1.6767,0.99844
-1.6751,0.99844
-1.6735,0.99844
-1.6719,0.99844
-1.6703,0.99844
-1.6687,0.99844
-1.6671,0.99844
-1.6655,0.99844
-1.6639,0.99844
-1.6623,0.99844
-1.6607,0.99844
-1.6591,0.99844
-1.6575,0.99844
-1.6559,0.99844
-1.6543,0.99844
-1.6527,0.99844
-1.6511,0.99844
-1.6495,0.99844
-1.6479,0.99844
-1.6463,0.99844
-1.6447,0.99844
-1.6431,0.99844
-1.6415,0.99844
-1.6399,0.99844
-1.6383,0.99844
-1.6367,0.99844
-1.6351,0.99844
-1.6335,0.99844
-1.6319,0.99844
-1.6303,0.99844
-1.6287,0.99844
-1.6271,0.99844
-1.6255,0.99844
-1.6238,0.99843
-1.6222,0.99843
-1.6206,0.99843
-1.619,0.99843
-1.6174,0.99843
-1.6158,0.99843
-1.6142,0.99843
-1.6126,0.99843
-1.611,0.99843
-1.6094,0.99843
-1.6078,0.99843
-1.6062,0.99843
-1.6046,0.99843
-1.603,0.99843
-1.6014,0.99843
-1.5998,0.99843
-1.5982,0.99843
-1.5966,0.99843
-1.595,0.99843
-1.5934,0.99843
-1.5918,0.99843
-1.5902,0.99843
-1.5886,0.99843
-1.587,0.99843
-1.5854,0.99843
-1.5838,0.99843
-1.5822,0.99843
-1.5806,0.99843
-1.579,0.99843
-1.5774,0.99843
-1.5758,0.99843
-1.5742,0.99843
-1.5726,0.99843
-1.571,0.99843
-1.5694,0.99843
-1.5678,0.99843
-1.5662,0.99843
-1.5646,0.99843
-1.563,0.99843
-1.5614,0.99843
-1.5598,0.99843
-1.5582,0.99843
-1.5566,0.99843
-1.555,0.99843
-1.5534,0.99843
-1.5518,0.99843
-1.5502,0.99843
-1.5486,0.99843
-1.547,0.99843
-1.5454,0.99843
-1.5438,0.99843
-1.5422,0.99843
-1.5406,0.99843
-1.539,0.99842
-1.5374,0.99842
-1.5358,0.99842
-1.5342,0.99842
-1.5326,0.99842
-1.531,0.99842
-1.5294,0.99842
-1.5278,0.99842
-1.5262,0.99842
-1.5246,0.99842
-1.523,0.99842
-1.5214,0.99842
-1.5198,0.99842
-1.5182,0.99842
-1.5166,0.99842
-1.515,0.99842
-1.5134,0.99842
-1.5118,0.99842
-1.5102,0.99842
-1.5086,0.99842
-1.507,0.99842
-1.5054,0.99842
-1.5038,0.99842
-1.5022,0.99842
-1.5006,0.99842
-1.499,0.99842
-1.4974,0.99842
-1.4958,0.99842
-1.4942,0.99842
-1.4926,0.99842
-1.491,0.99841
-1.4894,0.99841
-1.4878,0.99841
-1.4862,0.99841
-1.4846,0.99841
-1.483,0.99841
-1.4814,0.99841
-1.4798,0.99841
-1.4782,0.99841
-1.4766,0.99841
-1.475,0.99841
-1.4734,0.99841
-1.4718,0.99841
-1.4702,0.99841
-1.4686,0.99841
-1.467,0.99841
-1.4654,0.99841
-1.4638,0.99841
-1.4622,0.99841
-1.4606,0.9984
-1.459,0.9984
-1.4574,0.9984
-1.4558,0.9984
-1.4542,0.9984
-1.4526,0.9984
-1.451,0.9984
-1.4494,0.9984
-1.4478,0.9984
-1.4462,0.9984
-1.4446,0.9984
-1.443,0.9984
-1.4414,0.9984
-1.4398,0.9984
-1.4382,0.99839
-1.4366,0.99839
-1.435,0.99839
-1.4334,0.99839
-1.4318,0.99839
-1.4302,0.99839
-1.4286,0.99839
-1.427,0.99839
-1.4254,0.99839
-1.4238,0.99839
-1.4222,0.99839
-1.4206,0.99838
-1.419,0.99838
-1.4174,0.99838
-1.4158,0.99838
-1.4142,0.99838
-1.4126,0.99838
-1.411,0.99838
-1.4094,0.99838
-1.4078,0.99838
-1.4062,0.99838
-1.4046,0.99837
-1.403,0.99837
-1.4014,0.99837
-1.3998,0.99837
-1.3982,0.99837
-1.3966,0.99837
-1.395,0.99837
-1.3934,0.99837
-1.3918,0.99836
-1.3902,0.99836
-1.3886,0.99836
-1.387,0.99836
-1.3854,0.99836
-1.3838,0.99836
-1.3822,0.99836
-1.3806,0.99835
-1.379,0.99835
-1.3774,0.99835
-1.3758,0.99835
-1.3741,0.99835
-1.3725,0.99835
-1.3709,0.99835
-1.3693,0.99834
-1.3677,0.99834
-1.3661,0.99834
-1.3645,0.99834
-1.3629,0.99834
-1.3613,0.99834
-1.3597,0.99833
-1.3581,0.99833
-1.3565,0.99833
-1.3549,0.99833
-1.3533,0.99833
-1.3517,0.99833
-1.3501,0.99832
-1.3485,0.99832
-1.3469,0.99832
-1.3453,0.99832
-1.3437,0.99832
-1.3421,0.99831
-1.3405,0.99831
-1.3389,0.99831
-1.3373,0.99831
-1.3357,0.99831
-1.3341,0.9983
-1.3325,0.9983
-1.3309,0.9983
-1.3293,0.9983
-1.3277,0.99829
-1.3261,0.99829
-1.3245,0.99829
-1.3229,0.99829
-1.3213,0.99828
-1.3197,0.99828
-1.3181,0.99828
-1.3165,0.99828
-1.3149,0.99827
-1.3133,0.99827
-1.3117,0.99827
-1.3101,0.99827
-1.3085,0.99826
-1.3069,0.99826
-1.3053,0.99826
-1.3037,0.99825
-1.3021,0.99825
-1.3005,0.99825
-1.2989,0.99825
-1.2973,0.99824
-1.2957,0.99824
-1.2941,0.99824
-1.2925,0.99823
-1.2909,0.99823
-1.2893,0.99823
-1.2877,0.99822
-1.2861,0.99822
-1.2845,0.99822
-1.2829,0.99821
-1.2813,0.99821
-1.2797,0.9982
-1.2781,0.9982
-1.2765,0.9982
-1.2749,0.99819
-1.2733,0.99819
-1.2717,0.99819
-1.2701,0.99818
-1.2685,0.99818
-1.2669,0.99817
-1.2653,0.99817
-1.2637,0.99817
-1.2621,0.99816
-1.2605,0.99816
-1.2589,0.99815
-1.2573,0.99815
-1.2557,0.99814
-1.2541,0.99814
-1.2525,0.99813
-1.2509,0.99813
-1.2493,0.99812
-1.2477,0.99812
-1.2461,0.99811
-1.2445,0.99811
-1.2429,0.9981
-1.2413,0.9981
-1.2397,0.99809
-1.2381,0.99809
-1.2365,0.99808
-1.2349,0.99808
-1.2333,0.99807
-1.2317,0.99807
-1.2301,0.99806
-1.2285,0.99806
-1.2269,0.99805
-1.2253,0.99804
-1.2237,0.99804
-1.2221,0.99803
-1.2205,0.99803
-1.2189,0.99802
-1.2173,0.99802
-1.2157,0.99801
-1.2141,0.998
-1.2125,0.998
-1.2109,0.99799
-1.2093,0.99798
-1.2077,0.99798
-1.2061,0.99797
-1.2045,0.99797
-1.2029,0.99796
-1.2013,0.99795
-1.1997,0.99795
-1.1981,0.99794
-1.1965,0.99793
-1.1949,0.99793
-1.1933,0.99792
-1.1917,0.99791
-1.1901,0.99791
-1.1885,0.9979
-1.1869,0.99789
-1.1853,0.99789
-1.1837,0.99788
-1.1821,0.99787
-1.1805,0.99787
-1.1789,0.99786
-1.1773,0.99785
-1.1757,0.99784
-1.1741,0.99784
-1.1725,0.99783
-1.1709,0.99782
-1.1693,0.99781
-1.1677,0.99781
-1.1661,0.9978
-1.1645,0.99779
-1.1629,0.99778
-1.1613,0.99777
-1.1597,0.99777
-1.1581,0.99776
-1.1565,0.99775
-1.1549,0.99774
-1.1533,0.99773
-1.1517,0.99773
-1.1501,0.99772
-1.1485,0.99771
-1.1469,0.9977
-1.1453,0.99769
-1.1437,0.99768
-1.1421,0.99768
-1.1405,0.99767
-1.1389,0.99766
-1.1373,0.99765
-1.1357,0.99764
-1.1341,0.99763
-1.1325,0.99762
-1.1309,0.99762
-1.1293,0.99761
-1.1277,0.9976
-1.1261,0.99759
-1.1244,0.99758
-1.1228,0.99757
-1.1212,0.99756
-1.1196,0.99755
-1.118,0.99754
-1.1164,0.99753
-1.1148,0.99752
-1.1132,0.99751
-1.1116,0.9975
-1.11,0.99749
-1.1084,0.99748
-1.1068,0.99747
-1.1052,0.99747
-1.1036,0.99746
-1.102,0.99745
-1.1004,0.99744
-1.0988,0.99743
-1.0972,0.99742
-1.0956,0.99741
-1.094,0.9974
-1.0924,0.99739
-1.0908,0.99738
-1.0892,0.99737
-1.0876,0.99736
-1.086,0.99735
-1.0844,0.99734
-1.0828,0.99733
-1.0812,0.99732
-1.0796,0.9973
-1.078,0.99729
-1.0764,0.99728
-1.0748,0.99727
-1.0732,0.99726
-1.0716,0.99725
-1.07,0.99724
-1.0684,0.99723
-1.0668,0.99721
-1.0652,0.9972
-1.0636,0.99719
-1.062,0.99718
-1.0604,0.99717
-1.0588,0.99716
-1.0572,0.99714
-1.0556,0.99713
-1.054,0.99712
-1.0524,0.99711
-1.0508,0.9971
-1.0492,0.99708
-1.0476,0.99707
-1.046,0.99706
-1.0444,0.99705
-1.0428,0.99703
-1.0412,0.99702
-1.0396,0.99701
-1.038,0.99699
-1.0364,0.99698
-1.0348,0.99697
-1.0332,0.99695
-1.0316,0.99694
-1.03,0.99693
-1.0284,0.99691
-1.0268,0.9969
-1.0252,0.99688
-1.0236,0.99687
-1.022,0.99686
-1.0204,0.99684
-1.0188,0.99683
-1.0172,0.99681
-1.0156,0.9968
-1.014,0.99678
-1.0124,0.99677
-1.0108,0.99675
-1.0092,0.99674
-1.0076,0.99672
-1.006,0.99671
-1.0044,0.99669
-1.0028,0.99668
-1.0012,0.99666
-0.9996,0.99664
-0.998,0.99663
-0.9964,0.99661
-0.9948,0.9966
-0.9932,0.99658
-0.9916,0.99656
-0.99,0.99655
-0.9884,0.99653
-0.98679,0.99651
-0.98519,0.9965
-0.98359,0.99648
-0.98199,0.99646
-0.98039,0.99645
-0.97879,0.99643
-0.97719,0.99641
-0.97559,0.9964
-0.97399,0.99638
-0.97239,0.99636
-0.97079,0.99634
-0.96919,0.99633
-0.96759,0.99631
-0.96599,0.99629
-0.96439,0.99627
-0.96279,0.99625
-0.96118,0.99624
-0.95958,0.99622
-0.95798,0.9962
-0.95638,0.99618
-0.95478,0.99617
-0.95318,0.99615
-0.95158,0.99613
-0.94998,0.99611
-0.94838,0.99609
-0.94678,0.99607
-0.94518,0.99606
-0.94358,0.99604
-0.94198,0.99602
-0.94038,0.996
-0.93878,0.99598
-0.93717,0.99596
-0.93557,0.99594
-0.93397,0.99592
-0.93237,0.9959
-0.93077,0.99588
-0.92917,0.99586
-0.92757,0.99584
-0.92597,0.99582
-0.92437,0.9958
-0.92277,0.99578
-0.92117,0.99576
-0.91957,0.99574
-0.91797,0.99572
-0.91637,0.9957
-0.91477,0.99568
-0.91317,0.99565
-0.91156,0.99563
-0.90996,0.99561
-0.90836,0.99559
-0.90676,0.99557
-0.90516,0.99555
-0.90356,0.99552
-0.90196,0.9955
-0.90036,0.99548
-0.89876,0.99546
-0.89716,0.99544
-0.89556,0.99541
-0.89396,0.99539
-0.89236,0.99537
-0.89076,0.99535
-0.88916,0.99532
-0.88756,0.9953
-0.88595,0.99528
-0.88435,0.99525
-0.88275,0.99523
-0.88115,0.99521
-0.87955,0.99518
-0.87795,0.99516
-0.87635,0.99514
-0.87475,0.99512
-0.87315,0.99509
-0.87155,0.99507
-0.86995,0.99505
-0.86835,0.99502
-0.86675,0.995
-0.86515,0.99498
-0.86355,0.99495
-0.86194,0.99493
-0.86034,0.99491
-0.85874,0.99488
-0.85714,0.99486
-0.85554,0.99484
-0.85394,0.99481
-0.85234,0.99479
-0.85074,0.99477
-0.84914,0.99474
-0.84754,0.99472
-0.84594,0.99469
-0.84434,0.99467
-0.84274,0.99465
-0.84114,0.99462
-0.83954,0.9946
-0.83794,0.99457
-0.83633,0.99455
-0.83473,0.99453
-0.83313,0.9945
-0.83153,0.99448
-0.82993,0.99445
-0.82833,0.99442
-0.82673,0.9944
-0.82513,0.99437
-0.82353,0.99435
-0.82193,0.99432
-0.82033,0.9943
-0.81873,0.99427
-0.81713,0.99424
-0.81553,0.99422
-0.81393,0.99419
-0.81232,0.99417
-0.81072,0.99414
-0.80912,0.99411
-0.80752,0.99409
-0.80592,0.99406
-0.80432,0.99403
-0.80272,0.994
-0.80112,0.99398
-0.79952,0.99395
-0.79792,0.99392
-0.79632,0.9939
-0.79472,0.99387
-0.79312,0.99384
-0.79152,0.99381
-0.78992,0.99379
-0.78832,0.99376
-0.78671,0.99373
-0.78511,0.9937
-0.78351,0.99367
-0.78191,0.99364
-0.78031,0.99362
-0.77871,0.99359
-0.77711,0.99356
-0.77551,0.99353
-0.77391,0.9935
-0.77231,0.99347
-0.77071,0.99344
-0.76911,0.99341
-0.76751,0.99338
-0.76591,0.99335
-0.76431,0.99333
-0.76271,0.9933
-0.7611,0.99327
-0.7595,0.99324
-0.7579,0.99321
-0.7563,0.99318
-0.7547,0.99315
-0.7531,0.99312
-0.7515,0.99309
-0.7499,0.99306
-0.7483,0.99303
-0.7467,0.993
-0.7451,0.99298
-0.7435,0.99295
-0.7419,0.99292
-0.7403,0.99289
-0.7387,0.99286
-0.73709,0.99283
-0.73549,0.9928
-0.73389,0.99277
-0.73229,0.99274
-0.73069,0.99271
-0.72909,0.99268
-0.72749,0.99266
-0.72589,0.99263
-0.72429,0.9926
-0.72269,0.99257
-0.72109,0.99254
-0.71949,0.99251
-0.71789,0.99248
-0.71629,0.99245
-0.71469,0.99242
-0.71309,0.99239
-0.71148,0.99236
-0.70988,0.99234
-0.70828,0.99231
-0.70668,0.99228
-0.70508,0.99225
-0.70348,0.99222
-0.70188,0.99219
-0.70028,0.99216
-0.69868,0.99213
-0.69708,0.9921
-0.69548,0.99207
-0.69388,0.99204
-0.69228,0.99201
-0.69068,0.99198
-0.68908,0.99195
-0.68747,0.99192
-0.68587,0.9919
-0.68427,0.99187
-0.68267,0.99184
-0.68107,0.99181
-0.67947,0.99178
-0.67787,0.99175
-0.67627,0.99172
-0.67467,0.99169
-0.67307,0.99166
-0.67147,0.99163
-0.66987,0.9916
-0.66827,0.99157
-0.66667,0.99154
-0.66507,0.99151
-0.66347,0.99148
-0.66186,0.99145
-0.66026,0.99142
-0.65866,0.99139
-0.65706,0.99136
-0.65546,0.99133
-0.65386,0.9913
-0.65226,0.99126
-0.65066,0.99123
-0.64906,0.9912
-0.64746,0.99117
-0.64586,0.99114
-0.64426,0.99111
-0.64266,0.99108
-0.64106,0.99105
-0.63946,0.99101
-0.63786,0.99098
-0.63625,0.99095
-0.63465,0.99092
-0.63305,0.99089
-0.63145,0.99085
-0.62985,0.99082
-0.62825,0.99079
-0.62665,0.99076
-0.62505,0.99073
-0.62345,0.99069
-0.62185,0.99066
-0.62025,0.99063
-0.61865,0.9906
-0.61705,0.99057
-0.61545,0.99054
-0.61385,0.9905
-0.61224,0.99047
-0.61064,0.99044
-0.60904,0.99041
-0.60744,0.99038
-0.60584,0.99035
-0.60424,0.99032
-0.60264,0.99029
-0.60104,0.99026
-0.59944,0.99022
-0.59784,0.99019
-0.59624,0.99016
-0.59464,0.99013
-0.59304,0.9901
-0.59144,0.99007
-0.58984,0.99004
-0.58824,0.99
-0.58663,0.98997
-0.58503,0.98994
-0.58343,0.98991
-0.58183,0.98988
-0.58023,0.98985
-0.57863,0.98981
-0.57703,0.98978
-0.57543,0.98975
-0.57383,0.98972
-0.57223,0.98969
-0.57063,0.98966
-0.56903,0.98963
-0.56743,0.9896
-0.56583,0.98957
-0.56423,0.98953
-0.56263,0.9895
-0.56102,0.98947
-0.55942,0.98944
-0.55782,0.98941
-0.55622,0.98938
-0.55462,0.98935
-0.55302,0.98932
-0.55142,0.98929
-0.54982,0.98926
-0.54822,0.98923
-0.54662,0.9892
-0.54502,0.98917
-0.54342,0.98914
-0.54182,0.98911
-0.54022,0.98907
-0.53862,0.98904
-0.53701,0.98901
-0.53541,0.98898
-0.53381,0.98895
-0.53221,0.98891
-0.53061,0.98888
-0.52901,0.98885
-0.52741,0.98882
-0.52581,0.98878
-0.52421,0.98875
-0.52261,0.98872
-0.52101,0.98868
-0.51941,0.98865
-0.51781,0.98861
-0.51621,0.98858
-0.51461,0.98855
-0.51301,0.98851
-0.5114,0.98848
-0.5098,0.98844
-0.5082,0.98841
-0.5066,0.98838
-0.505,0.98834
-0.5034,0.98831
-0.5018,0.98827
-0.5002,0.98824
-0.4986,0.98821
-0.497,0.98817
-0.4954,0.98814
-0.4938,0.98811
-0.4922,0.98807
-0.4906,0.98804
-0.489,0.988
-0.48739,0.98797
-0.48579,0.98794
-0.48419,0.98791
-0.48259,0.98787
-0.48099,0.98784
-0.47939,0.98781
-0.47779,0.98777
-0.47619,0.98774
-0.47459,0.98771
-0.47299,0.98768
-0.47139,0.98764
-0.46979,0.98761
-0.46819,0.98758
-0.46659,0.98754
-0.46499,0.98751
-0.46339,0.98748
-0.46178,0.98745
-0.46018,0.98741
-0.45858,0.98738
-0.45698,0.98735
-0.45538,0.98732
-0.45378,0.98729
-0.45218,0.98725
-0.45058,0.98722
-0.44898,0.98719
-0.44738,0.98716
-0.44578,0.98713
-0.44418,0.98709
-0.44258,0.98706
-0.44098,0.98703
-0.43938,0.987
-0.43778,0.98697
-0.43617,0.98694
-0.43457,0.98691
-0.43297,0.98687
-0.43137,0.98684
-0.42977,0.98681
-0.42817,0.98678
-0.42657,0.98675
-0.42497,0.98672
-0.42337,0.98669
-0.42177,0.98665
-0.42017,0.98662
-0.41857,0.98659
-0.41697,0.98656
-0.41537,0.98653
-0.41377,0.9865
-0.41216,0.98647
-0.41056,0.98643
-0.40896,0.9864
-0.40736,0.98637
-0.40576,0.98634
-0.40416,0.98631
-0.40256,0.98628
-0.40096,0.98625
-0.39936,0.98622
-0.39776,0.98619
-0.39616,0.98616
-0.39456,0.98613
-0.39296,0.9861
-0.39136,0.98607
-0.38976,0.98604
-0.38816,0.98601
-0.38655,0.98598
-0.38495,0.98595
-0.38335,0.98592
-0.38175,0.98589
-0.38015,0.98586
-0.37855,0.98583
-0.37695,0.9858
-0.37535,0.98577
-0.37375,0.98574
-0.37215,0.98571
-0.37055,0.98568
-0.36895,0.98565
-0.36735,0.98562
-0.36575,0.98559
-0.36415,0.98557
-0.36255,0.98554
-0.36094,0.98551
-0.35934,0.98548
-0.35774,0.98545
-0.35614,0.98542
-0.35454,0.98539
-0.35294,0.98536
-0.35134,0.98533
-0.34974,0.98531
-0.34814,0.98528
-0.34654,0.98525
-0.34494,0.98522
-0.34334,0.98519
-0.34174,0.98516
-0.34014,0.98513
-0.33854,0.9851
-0.33693,0.98507
-0.33533,0.98504
-0.33373,0.98501
-0.33213,0.98498
-0.33053,0.98495
-0.32893,0.98492
-0.32733,0.98489
-0.32573,0.98487
-0.32413,0.98484
-0.32253,0.98481
-0.32093,0.98478
-0.31933,0.98475
-0.31773,0.98472
-0.31613,0.98469
-0.31453,0.98466
-0.31293,0.98463
-0.31132,0.9846
-0.30972,0.98457
-0.30812,0.98454
-0.30652,0.98451
-0.30492,0.98448
-0.30332,0.98445
-0.30172,0.98442
-0.30012,0.98439
-0.29852,0.98436
-0.29692,0.98433
-0.29532,0.9843
-0.29372,0.98427
-0.29212,0.98424
-0.29052,0.98421
-0.28892,0.98418
-0.28731,0.98415
-0.28571,0.98412
-0.28411,0.98409
-0.28251,0.98406
-0.28091,0.98403
-0.27931,0.984
-0.27771,0.98397
-0.27611,0.98393
-0.27451,0.9839
-0.27291,0.98387
-0.27131,0.98384
-0.26971,0.98381
-0.26811,0.98378
-0.26651,0.98375
-0.26491,0.98372
-0.26331,0.98369
-0.2617,0.98366
-0.2601,0.98363
-0.2585,0.9836
-0.2569,0.98357
-0.2553,0.98354
-0.2537,0.98351
-0.2521,0.98348
-0.2505,0.98345
-0.2489,0.98342
-0.2473,0.98339
-0.2457,0.98336
-0.2441,0.98333
-0.2425,0.9833
-0.2409,0.98327
-0.2393,0.98324
-0.2377,0.98321
-0.23609,0.98318
-0.23449,0.98316
-0.23289,0.98313
-0.23129,0.9831
-0.22969,0.98307
-0.22809,0.98304
-0.22649,0.98301
-0.22489,0.98298
-0.22329,0.98296
-0.22169,0.98293
-0.22009,0.9829
-0.21849,0.98287
-0.21689,0.98284
-0.21529,0.98281
-0.21369,0.98279
-0.21208,0.98276
-0.21048,0.98273
-0.20888,0.98271
-0.20728,0.98268
-0.20568,0.98265
-0.20408,0.98263
-0.20248,0.9826
-0.20088,0.98257
-0.19928,0.98255
-0.19768,0.98252
-0.19608,0.9825
-0.19448,0.98248
-0.19288,0.98245
-0.19128,0.98243
-0.18968,0.9824
-0.18808,0.98238
-0.18647,0.98236
-0.18487,0.98234
-0.18327,0.98231
-0.18167,0.98229
-0.18007,0.98227
-0.17847,0.98225
-0.17687,0.98222
-0.17527,0.9822
-0.17367,0.98218
-0.17207,0.98216
-0.17047,0.98214
-0.16887,0.98211
-0.16727,0.98209
-0.16567,0.98207
-0.16407,0.98205
-0.16246,0.98203
-0.16086,0.98201
-0.15926,0.98199
-0.15766,0.98197
-0.15606,0.98195
-0.15446,0.98193
-0.15286,0.98191
-0.15126,0.98189
-0.14966,0.98188
-0.14806,0.98186
-0.14646,0.98184
-0.14486,0.98182
-0.14326,0.9818
-0.14166,0.98178
-0.14006,0.98176
-0.13846,0.98175
-0.13685,0.98173
-0.13525,0.98171
-0.13365,0.98169
-0.13205,0.98168
-0.13045,0.98166
-0.12885,0.98164
-0.12725,0.98163
-0.12565,0.98161
-0.12405,0.98159
-0.12245,0.98158
-0.12085,0.98156
-0.11925,0.98155
-0.11765,0.98153
-0.11605,0.98152
-0.11445,0.9815
-0.11285,0.98149
-0.11124,0.98147
-0.10964,0.98146
-0.10804,0.98145
-0.10644,0.98143
-0.10484,0.98142
-0.10324,0.98141
-0.10164,0.9814
-0.10004,0.98138
-0.098439,0.98137
-0.096839,0.98136
-0.095238,0.98135
-0.093637,0.98134
-0.092037,0.98133
-0.090436,0.98132
-0.088836,0.98131
-0.087235,0.9813
-0.085634,0.98129
-0.084034,0.98128
-0.082433,0.98127
-0.080832,0.98126
-0.079232,0.98125
-0.077631,0.98124
-0.07603,0.98123
-0.07443,0.98122
-0.072829,0.98122
-0.071228,0.98121
-0.069628,0.9812
-0.068027,0.9812
-0.066427,0.98119
-0.064826,0.98118
-0.063225,0.98118
-0.061625,0.98117
-0.060024,0.98116
-0.058423,0.98116
-0.056823,0.98115
-0.055222,0.98115
-0.053621,0.98115
-0.052021,0.98114
-0.05042,0.98114
-0.04882,0.98113
-0.047219,0.98113
-0.045618,0.98113
-0.044018,0.98112
-0.042417,0.98112
-0.040816,0.98112
-0.039216,0.98112
-0.037615,0.98111
-0.036014,0.98111
-0.034414,0.98111
-0.032813,0.98111
-0.031212,0.98111
-0.029612,0.98111
-0.028011,0.98111
-0.026411,0.98111
-0.02481,0.98111
-0.023209,0.98111
-0.021609,0.98111
-0.020008,0.98111
-0.018407,0.98111
-0.016807,0.98111
-0.015206,0.98111
-0.013605,0.98112
-0.012005,0.98112
-0.010404,0.98112
-0.0088035,0.98112
-0.0072029,0.98113
-0.0056022,0.98113
-0.0040016,0.98114
-0.002401,0.98114
-0.00080032,0.98115
0.00080032,0.98115
0.002401,0.98116
0.0040016,0.98116
0.0056022,0.98117
0.0072029,0.98117
0.0088035,0.98118
0.010404,0.98119
0.012005,0.98119
0.013605,0.9812
0.015206,0.98121
0.016807,0.98122
0.018407,0.98122
0.020008,0.98123
0.021609,0.98124
0.023209,0.98125
0.02481,0.98126
0.026411,0.98127
0.028011,0.98128
0.029612,0.98129
0.031212,0.9813
0.032813,0.98131
0.034414,0.98132
0.036014,0.98133
0.037615,0.98134
0.039216,0.98135
0.040816,0.98136
0.042417,0.98137
0.044018,0.98138
0.045618,0.9814
0.047219,0.98141
0.04882,0.98142
0.05042,0.98143
0.052021,0.98145
0.053621,0.98146
0.055222,0.98147
0.056823,0.98149
0.058423,0.9815
0.060024,0.98151
0.061625,0.98153
0.063225,0.98154
0.064826,0.98156
0.066427,0.98157
0.068027,0.98159
0.069628,0.9816
0.071228,0.98162
0.072829,0.98163
0.07443,0.98165
0.07603,0.98166
0.077631,0.98168
0.079232,0.9817
0.080832,0.98171
0.082433,0.98173
0.084034,0.98175
0.085634,0.98176
0.087235,0.98178
0.088836,0.9818
0.090436,0.98182
0.092037,0.98184
0.093637,0.98185
0.095238,0.98187
0.096839,0.98189
0.098439,0.98191
0.10004,0.98193
0.10164,0.98195
0.10324,0.98197
0.10484,0.98199
0.10644,0.98201
0.10804,0.98203
0.10964,0.98205
0.11124,0.98207
0.11285,0.9821
0.11445,0.98212
0.11605,0.98214
0.11765,0.98216
0.11925,0.98218
0.12085,0.98221
0.12245,0.98223
0.12405,0.98225
0.12565,0.98228
0.12725,0.9823
0.12885,0.98232
0.13045,0.98235
0.13205,0.98237
0.13365,0.9824
0.13525,0.98242
0.13685,0.98245
0.13846,0.98247
0.14006,0.98249
0.14166,0.98252
0.14326,0.98254
0.14486,0.98257
0.14646,0.9826
0.14806,0.98262
0.14966,0.98265
0.15126,0.98267
0.15286,0.9827
0.15446,0.98273
0.15606,0.98276
0.15766,0.98278
0.15926,0.98281
0.16086,0.98284
0.16246,0.98286
0.16407,0.98289
0.16567,0.98292
0.16727,0.98295
0.16887,0.98297
0.17047,0.983
0.17207,0.98303
0.17367,0.98306
0.17527,0.98308
0.17687,0.98311
0.17847,0.98314
0.18007,0.98317
0.18167,0.98319
0.18327,0.98322
0.18487,0.98325
0.18647,0.98328
0.18808,0.9833
0.18968,0.98333
0.19128,0.98336
0.19288,0.98339
0.19448,0.98341
0.19608,0.98344
0.19768,0.98347
0.19928,0.9835
0.20088,0.98353
0.20248,0.98355
0.20408,0.98358
0.20568,0.98361
0.20728,0.98364
0.20888,0.98367
0.21048,0.98369
0.21208,0.98372
0.21369,0.98375
0.21529,0.98378
0.21689,0.98381
0.21849,0.98384
0.22009,0.98387
0.22169,0.98389
0.22329,0.98392
0.22489,0.98395
0.22649,0.98398
0.22809,0.98401
0.22969,0.98404
0.23129,0.98407
0.23289,0.9841
0.23449,0.98413
0.23609,0.98416
0.2377,0.98419
0.2393,0.98422
0.2409,0.98425
0.2425,0.98428
0.2441,0.98431
0.2457,0.98434
0.2473,0.98437
0.2489,0.9844
0.2505,0.98443
0.2521,0.98446
0.2537,0.98449
0.2553,0.98452
0.2569,0.98455
0.2585,0.98458
0.2601,0.98461
0.2617,0.98464
0.26331,0.98467
0.26491,0.9847
0.26651,0.98474
0.26811,0.98477
0.26971,0.9848
0.27131,0.98483
0.27291,0.98486
0.27451,0.98489
0.27611,0.98492
0.27771,0.98495
0.27931,0.98498
0.28091,0.98502
0.28251,0.98505
0.28411,0.98508
0.28571,0.98511
0.28731,0.98514
0.28892,0.98517
0.29052,0.9852
0.29212,0.98523
0.29372,0.98526
0.29532,0.98529
0.29692,0.98533
0.29852,0.98536
0.30012,0.98539
0.30172,0.98542
0.30332,0.98545
0.30492,0.98548
0.30652,0.98551
0.30812,0.98555
0.30972,0.98558
0.31132,0.98561
0.31293,0.98564
0.31453,0.98568
0.31613,0.98571
0.31773,0.98574
0.31933,0.98577
0.32093,0.9858
0.32253,0.98583
0.32413,0.98587
0.32573,0.9859
0.32733,0.98593
0.32893,0.98596
0.33053,0.98599
0.33213,0.98602
0.33373,0.98605
0.33533,0.98608
0.33693,0.98611
0.33854,0.98615
0.34014,0.98618
0.34174,0.98621
0.34334,0.98624
0.34494,0.98627
0.34654,0.9863
0.34814,0.98633
0.34974,0.98636
0.35134,0.9864
0.35294,0.98643
0.35454,0.98646
0.35614,0.98649
0.35774,0.98652
0.35934,0.98655
0.36094,0.98659
0.36255,0.98662
0.36415,0.98665
0.36575,0.98669
0.36735,0.98672
0.36895,0.98675
0.37055,0.98679
0.37215,0.98682
0.37375,0.98685
0.37535,0.98689
0.37695,0.98692
0.37855,0.98695
0.38015,0.98699
0.38175,0.98702
0.38335,0.98705
0.38495,0.98708
0.38655,0.98712
0.38816,0.98715
0.38976,0.98718
0.39136,0.98722
0.39296,0.98725
0.39456,0.98728
0.39616,0.98732
0.39776,0.98735
0.39936,0.98738
0.40096,0.98742
0.40256,0.98745
0.40416,0.98748
0.40576,0.98752
0.40736,0.98755
0.40896,0.98758
0.41056,0.98761
0.41216,0.98765
0.41377,0.98768
0.41537,0.98771
0.41697,0.98775
0.41857,0.98778
0.42017,0.98781
0.42177,0.98784
0.42337,0.98788
0.42497,0.98791
0.42657,0.98794
0.42817,0.98797
0.42977,0.98801
0.43137,0.98804
0.43297,0.98807
0.43457,0.9881
0.43617,0.98814
0.43778,0.98817
0.43938,0.9882
0.44098,0.98823
0.44258,0.98826
0.44418,0.98829
0.44578,0.98833
0.44738,0.98836
0.44898,0.98839
0.45058,0.98842
0.45218,0.98845
0.45378,0.98848
0.45538,0.98851
0.45698,0.98854
0.45858,0.98857
0.46018,0.9886
0.46178,0.98863
0.46339,0.98866
0.46499,0.98869
0.46659,0.98872
0.46819,0.98875
0.46979,0.98878
0.47139,0.98881
0.47299,0.98884
0.47459,0.98887
0.47619,0.9889
0.47779,0.98893
0.47939,0.98896
0.48099,0.98899
0.48259,0.98902
0.48419,0.98905
0.48579,0.98908
0.48739,0.98911
0.489,0.98914
0.4906,0.98917
0.4922,0.9892
0.4938,0.98923
0.4954,0.98926
0.497,0.98929
0.4986,0.98932
0.5002,0.98935
0.5018,0.98938
0.5034,0.98941
0.505,0.98944
0.5066,0.98946
0.5082,0.98949
0.5098,0.98952
0.5114,0.98955
0.51301,0.98958
0.51461,0.98961
0.51621,0.98964
0.51781,0.98967
0.51941,0.9897
0.52101,0.98973
0.52261,0.98976
0.52421,0.98979
0.52581,0.98982
0.52741,0.98985
0.52901,0.98988
0.53061,0.98991
0.53221,0.98994
0.53381,0.98997
0.53541,0.99
0.53701,0.99003
0.53862,0.99006
0.54022,0.99009
0.54182,0.99012
0.54342,0.99015
0.54502,0.99018
0.54662,0.99021
0.54822,0.99024
0.54982,0.99027
0.55142,0.9903
0.55302,0.99033
0.55462,0.99036
0.55622,0.99039
0.55782,0.99042
0.55942,0.99045
0.56102,0.99048
0.56263,0.99051
0.56423,0.99054
0.56583,0.99057
0.56743,0.9906
0.56903,0.99063
0.57063,0.99066
0.57223,0.99069
0.57383,0.99072
0.57543,0.99076
0.57703,0.99079
0.57863,0.99082
0.58023,0.99085
0.58183,0.99088
0.58343,0.99091
0.58503,0.99094
0.58663,0.99097
0.58824,0.991
0.58984,0.99103
0.59144,0.99106
0.59304,0.99109
0.59464,0.99112
0.59624,0.99115
0.59784,0.99118
0.59944,0.99121
0.60104,0.99124
0.60264,0.99127
0.60424,0.9913
0.60584,0.99133
0.60744,0.99136
0.60904,0.99139
0.61064,0.99141
0.61224,0.99144
0.61385,0.99147
0.61545,0.9915
0.61705,0.99153
0.61865,0.99156
0.62025,0.99159
0.62185,0.99162
0.62345,0.99165
0.62505,0.99167
0.62665,0.9917
0.62825,0.99173
0.62985,0.99176
0.63145,0.99179
0.63305,0.99182
0.63465,0.99185
0.63625,0.99187
0.63786,0.9919
0.63946,0.99193
0.64106,0.99196
0.64266,0.99199
0.64426,0.99201
0.64586,0.99204
0.64746,0.99207
0.64906,0.9921
0.65066,0.99213
0.65226,0.99216
0.65386,0.99218
0.65546,0.99221
0.65706,0.99224
0.65866,0.99227
0.66026,0.9923
0.66186,0.99232
0.66347,0.99235
0.66507,0.99238
0.66667,0.9924
0.66827,0.99243
0.66987,0.99246
0.67147,0.99248
0.67307,0.99251
0.67467,0.99254
0.67627,0.99256
0.67787,0.99259
0.67947,0.99261
0.68107,0.99264
0.68267,0.99267
0.68427,0.99269
0.68587,0.99272
0.68747,0.99275
0.68908,0.99277
0.69068,0.9928
0.69228,0.99283
0.69388,0.99285
0.69548,0.99288
0.69708,0.9929
0.69868,0.99293
0.70028,0.99296
0.70188,0.99298
0.70348,0.99301
0.70508,0.99304
0.70668,0.99306
0.70828,0.99309
0.70988,0.99312
0.71148,0.99314
0.71309,0.99317
0.71469,0.99319
0.71629,0.99322
0.71789,0.99325
0.71949,0.99327
0.72109,0.9933
0.72269,0.99333
0.72429,0.99335
0.72589,0.99338
0.72749,0.9934
0.72909,0.99343
0.73069,0.99346
0.73229,0.99348
0.73389,0.99351
0.73549,0.99354
0.73709,0.99356
0.7387,0.99359
0.7403,0.99362
0.7419,0.99364
0.7435,0.99367
0.7451,0.9937
0.7467,0.99372
0.7483,0.99375
0.7499,0.99378
0.7515,0.99381
0.7531,0.99383
0.7547,0.99386
0.7563,0.99389
0.7579,0.99391
0.7595,0.99394
0.7611,0.99397
0.76271,0.99399
0.76431,0.99402
0.76591,0.99405
0.76751,0.99408
0.76911,0.9941
0.77071,0.99413
0.77231,0.99416
0.77391,0.99418
0.77551,0.99421
0.77711,0.99424
0.77871,0.99427
0.78031,0.99429
0.78191,0.99432
0.78351,0.99435
0.78511,0.99437
0.78671,0.9944
0.78832,0.99443
0.78992,0.99445
0.79152,0.99448
0.79312,0.9945
0.79472,0.99453
0.79632,0.99455
0.79792,0.99458
0.79952,0.99461
0.80112,0.99463
0.80272,0.99466
0.80432,0.99468
0.80592,0.99471
0.80752,0.99473
0.80912,0.99476
0.81072,0.99478
0.81232,0.99481
0.81393,0.99483
0.81553,0.99486
0.81713,0.99488
0.81873,0.99491
0.82033,0.99493
0.82193,0.99496
0.82353,0.99498
0.82513,0.99501
0.82673,0.99503
0.82833,0.99506
0.82993,0.99508
0.83153,0.99511
0.83313,0.99513
0.83473,0.99515
0.83633,0.99518
0.83794,0.9952
0.83954,0.99523
0.84114,0.99525
0.84274,0.99528
0.84434,0.9953
0.84594,0.99532
0.84754,0.99535
0.84914,0.99537
0.85074,0.99539
0.85234,0.99542
0.85394,0.99544
0.85554,0.99546
0.85714,0.99549
0.85874,0.99551
0.86034,0.99553
0.86194,0.99555
0.86355,0.99557
0.86515,0.9956
0.86675,0.99562
0.86835,0.99564
0.86995,0.99566
0.87155,0.99568
0.87315,0.9957
0.87475,0.99572
0.87635,0.99574
0.87795,0.99576
0.87955,0.99578
0.88115,0.9958
0.88275,0.99583
0.88435,0.99585
0.88595,0.99587
0.88756,0.99589
0.88916,0.99591
0.89076,0.99593
0.89236,0.99595
0.89396,0.99597
0.89556,0.99599
0.89716,0.996
0.89876,0.99602
0.90036,0.99604
0.90196,0.99606
0.90356,0.99608
0.90516,0.9961
0.90676,0.99612
0.90836,0.99614
0.90996,0.99616
0.91156,0.99617
0.91317,0.99619
0.91477,0.99621
0.91637,0.99623
0.91797,0.99625
0.91957,0.99627
0.92117,0.99629
0.92277,0.9963
0.92437,0.99632
0.92597,0.99634
0.92757,0.99636
0.92917,0.99638
0.93077,0.99639
0.93237,0.99641
0.93397,0.99643
0.93557,0.99645
0.93717,0.99647
0.93878,0.99648
0.94038,0.9965
0.94198,0.99652
0.94358,0.99653
0.94518,0.99655
0.94678,0.99657
0.94838,0.99658
0.94998,0.9966
0.95158,0.99662
0.95318,0.99663
0.95478,0.99665
0.95638,0.99667
0.95798,0.99668
0.95958,0.9967
0.96118,0.99672
0.96279,0.99673
0.96439,0.99675
0.96599,0.99676
0.96759,0.99678
0.96919,0.99679
0.97079,0.99681
0.97239,0.99682
0.97399,0.99684
0.97559,0.99685
0.97719,0.99686
0.97879,0.99688
0.98039,0.99689
0.98199,0.99691
0.98359,0.99692
0.98519,0.99693
0.98679,0.99695
0.9884,0.99696
0.99,0.99697
0.9916,0.99699
0.9932,0.997
0.9948,0.99701
0.9964,0.99703
0.998,0.99704
0.9996,0.99705
1.0012,0.99707
1.0028,0.99708
1.0044,0.99709
1.006,0.9971
1.0076,0.99712
1.0092,0.99713
1.0108,0.99714
1.0124,0.99715
1.014,0.99717
1.0156,0.99718
1.0172,0.99719
1.0188,0.9972
1.0204,0.99721
1.022,0.99723
1.0236,0.99724
1.0252,0.99725
1.0268,0.99726
1.0284,0.99727
1.03,0.99728
1.0316,0.99729
1.0332,0.99731
1.0348,0.99732
1.0364,0.99733
1.038,0.99734
1.0396,0.99735
1.0412,0.99736
1.0428,0.99737
1.0444,0.99738
1.046,0.99739
1.0476,0.9974
1.0492,0.99741
1.0508,0.99742
1.0524,0.99743
1.054,0.99744
1.0556,0.99745
1.0572,0.99746
1.0588,0.99747
1.0604,0.99748
1.062,0.99749
1.0636,0.9975
1.0652,0.99751
1.0668,0.99752
1.0684,0.99753
1.07,0.99753
1.0716,0.99754
1.0732,0.99755
1.0748,0.99756
1.0764,0.99757
1.078,0.99758
1.0796,0.99759
1.0812,0.9976
1.0828,0.9976
1.0844,0.99761
1.086,0.99762
1.0876,0.99763
1.0892,0.99764
1.0908,0.99765
1.0924,0.99765
1.094,0.99766
1.0956,0.99767
1.0972,0.99768
1.0988,0.99769
1.1004,0.9977
1.102,0.9977
1.1036,0.99771
1.1052,0.99772
1.1068,0.99773
1.1084,0.99773
1.11,0.99774
1.1116,0.99775
1.1132,0.99776
1.1148,0.99777
1.1164,0.99777
1.118,0.99778
1.1196,0.99779
1.1212,0.99779
1.1228,0.9978
1.1244,0.99781
1.1261,0.99782
1.1277,0.99782
1.1293,0.99783
1.1309,0.99784
1.1325,0.99785
1.1341,0.99785
1.1357,0.99786
1.1373,0.99787
1.1389,0.99787
1.1405,0.99788
1.1421,0.99789
1.1437,0.99789
1.1453,0.9979
1.1469,0.99791
1.1485,0.99791
1.1501,0.99792
1.1517,0.99793
1.1533,0.99793
1.1549,0.99794
1.1565,0.99795
1.1581,0.99795
1.1597,0.99796
1.1613,0.99796
1.1629,0.99797
1.1645,0.99798
1.1661,0.99798
1.1677,0.99799
1.1693,0.99799
1.1709,0.998
1.1725,0.998
1.1741,0.99801
1.1757,0.99801
1.1773,0.99802
1.1789,0.99803
1.1805,0.99803
1.1821,0.99804
1.1837,0.99804
1.1853,0.99805
1.1869,0.99805
1.1885,0.99806
1.1901,0.99806
1.1917,0.99807
1.1933,0.99807
1.1949,0.99808
1.1965,0.99808
1.1981,0.99808
1.1997,0.99809
1.2013,0.99809
1.2029,0.9981
1.2045,0.9981
1.2061,0.99811
1.2077,0.99811
1.2093,0.99811
1.2109,0.99812
1.2125,0.99812
1.2141,0.99813
1.2157,0.99813
1.2173,0.99813
1.2189,0.99814
1.2205,0.99814
1.2221,0.99814
1.2237,0.99815
1.2253,0.99815
1.2269,0.99816
1.2285,0.99816
1.2301,0.99816
1.2317,0.99817
1.2333,0.99817
1.2349,0.99817
1.2365,0.99818
1.2381,0.99818
1.2397,0.99818
1.2413,0.99818
1.2429,0.99819
1.2445,0.99819
1.2461,0.99819
1.2477,0.9982
1.2493,0.9982
1.2509,0.9982
1.2525,0.99821
1.2541,0.99821
1.2557,0.99821
1.2573,0.99821
1.2589,0.99822
1.2605,0.99822
1.2621,0.99822
1.2637,0.99822
1.2653,0.99823
1.2669,0.99823
1.2685,0.99823
1.2701,0.99823
1.2717,0.99824
1.2733,0.99824
1.2749,0.99824
1.2765,0.99824
1.2781,0.99825
1.2797,0.99825
1.2813,0.99825
1.2829,0.99825
1.2845,0.99825
1.2861,0.99826
1.2877,0.99826
1.2893,0.99826
1.2909,0.99826
1.2925,0.99826
1.2941,0.99827
1.2957,0.99827
1.2973,0.99827
1.2989,0.99827
1.3005,0.99827
1.3021,0.99828
1.3037,0.99828
1.3053,0.99828
1.3069,0.99828
1.3085,0.99828
1.3101,0.99828
1.3117,0.99829
1.3133,0.99829
1.3149,0.99829
1.3165,0.99829
1.3181,0.99829
1.3197,0.99829
1.3213,0.9983
1.3229,0.9983
1.3245,0.9983
1.3261,0.9983
1.3277,0.9983
1.3293,0.9983
1.3309,0.9983
1.3325,0.99831
1.3341,0.99831
1.3357,0.99831
1.3373,0.99831
1.3389,0.99831
1.3405,0.99831
1.3421,0.99831
1.3437,0.99831
1.3453,0.99832
1.3469,0.99832
1.3485,0.99832
1.3501,0.99832
1.3517,0.99832
1.3533,0.99832
1.3549,0.99832
1.3565,0.99832
1.3581,0.99832
1.3597,0.99833
1.3613,0.99833
1.3629,0.99833
1.3645,0.99833
1.3661,0.99833
1.3677,0.99833
1.3693,0.99833
1.3709,0.99833
1.3725,0.99833
1.3741,0.99833
1.3758,0.99833
1.3774,0.99833
1.379,0.99834
1.3806,0.99834
1.3822,0.99834
1.3838,0.99834
1.3854,0.99834
1.387,0.99834
1.3886,0.99834
1.3902,0.99834
1.3918,0.99834
1.3934,0.99834
1.395,0.99834
1.3966,0.99834
1.3982,0.99834
1.3998,0.99835
1.4014,0.99835
1.403,0.99835
1.4046,0.99835
1.4062,0.99835
1.4078,0.99835
1.4094,0.99835
1.411,0.99835
1.4126,0.99835
1.4142,0.99835
1.4158,0.99835
1.4174,0.99835
1.419,0.99835
1.4206,0.99835
1.4222,0.99835
1.4238,0.99835
1.4254,0.99835
1.427,0.99835
1.4286,0.99836
1.4302,0.99836
1.4318,0.99836
1.4334,0.99836
1.435,0.99836
1.4366,0.99836
1.4382,0.99836
1.4398,0.99836
1.4414,0.99836
1.443,0.99836
1.4446,0.99836
1.4462,0.99836
1.4478,0.99836
1.4494,0.99836
1.451,0.99836
1.4526,0.99836
1.4542,0.99836
1.4558,0.99836
1.4574,0.99836
1.459,0.99836
1.4606,0.99836
1.4622,0.99837
1.4638,0.99837
1.4654,0.99837
1.467,0.99837
1.4686,0.99837
1.4702,0.99837
1.4718,0.99837
1.4734,0.99837
1.475,0.99837
1.4766,0.99837
1.4782,0.99837
1.4798,0.99837
1.4814,0.99837
1.483,0.99837
1.4846,0.99837
1.4862,0.99837
1.4878,0.99837
1.4894,0.99837
1.491,0.99837
1.4926,0.99837
1.4942,0.99837
1.4958,0.99837
1.4974,0.99837
1.499,0.99837
1.5006,0.99837
1.5022,0.99837
1.5038,0.99837
1.5054,0.99837
1.507,0.99837
1.5086,0.99837
1.5102,0.99838
1.5118,0.99838
1.5134,0.99838
1.515,0.99838
1.5166,0.99838
1.5182,0.99838
1.5198,0.99838
1.5214,0.99838
1.523,0.99838
1.5246,0.99838
1.5262,0.99838
1.5278,0.99838
1.5294,0.99838
1.531,0.99838
1.5326,0.99838
1.5342,0.99838
1.5358,0.99838
1.5374,0.99838
1.539,0.99838
1.5406,0.99838
1.5422,0.99838
1.5438,0.99838
1.5454,0.99838
1.547,0.99838
1.5486,0.99838
1.5502,0.99838
1.5518,0.99838
1.5534,0.99838
1.555,0.99838
1.5566,0.99838
1.5582,0.99838
1.5598,0.99838
1.5614,0.99838
1.563,0.99838
1.5646,0.99838
1.5662,0.99838
1.5678,0.99838
1.5694,0.99838
1.571,0.99838
1.5726,0.99838
1.5742,0.99838
1.5758,0.99838
1.5774,0.99838
1.579,0.99838
1.5806,0.99838
1.5822,0.99838
1.5838,0.99838
1.5854,0.99838
1.587,0.99838
1.5886,0.99838
1.5902,0.99838
1.5918,0.99838
1.5934,0.99838
1.595,0.99838
1.5966,0.99838
1.5982,0.99838
1.5998,0.99838
1.6014,0.99839
1.603,0.99839
1.6046,0.99839
1.6062,0.99839
1.6078,0.99839
1.6094,0.99839
1.611,0.99839
1.6126,0.99839
1.6142,0.99839
1.6158,0.99839
1.6174,0.99839
1.619,0.99839
1.6206,0.99839
1.6222,0.99839
1.6238,0.99839
1.6255,0.99839
1.6271,0.99839
1.6287,0.99839
1.6303,0.99839
1.6319,0.99839
1.6335,0.99839
1.6351,0.99839
1.6367,0.99839
1.6383,0.99839
1.6399,0.99839
1.6415,0.99839
1.6431,0.99839
1.6447,0.99839
1.6463,0.99839
1.6479,0.99839
1.6495,0.99839
1.6511,0.99839
1.6527,0.99839
1.6543,0.99839
1.6559,0.99839
1.6575,0.99839
1.6591,0.99839
1.6607,0.99839
1.6623,0.99839
1.6639,0.99839
1.6655,0.99839
1.6671,0.99839
1.6687,0.99839
1.6703,0.99839
1.6719,0.99839
1.6735,0.99839
1.6751,0.99839
1.6767,0.99839
1.6783,0.99839
1.6799,0.99839
1.6815,0.99839
1.6831,0.99839
1.6847,0.99839
1.6863,0.99839
1.6879,0.99839
1.6895,0.99839
1.6911,0.99839
1.6927,0.99839
1.6943,0.99839
1.6959,0.99839
1.6975,0.99839
1.6991,0.99839
1.7007,0.99839
1.7023,0.99839
1.7039,0.99839
1.7055,0.99839
1.7071,0.99839
1.7087,0.99839
1.7103,0.99839
1.7119,0.99839
1.7135,0.99839
1.7151,0.99839
1.7167,0.99839
1.7183,0.99839
1.7199,0.99839
1.7215,0.99839
1.7231,0.99839
1.7247,0.99839
1.7263,0.99839
1.7279,0.99839
1.7295,0.99839
1.7311,0.99839
1.7327,0.99839
1.7343,0.99839
1.7359,0.9984
1.7375,0.9984
1.7391,0.9984
1.7407,0.9984
1.7423,0.9984
1.7439,0.9984
1.7455,0.9984
1.7471,0.9984
1.7487,0.9984
1.7503,0.9984
1.7519,0.9984
1.7535,0.9984
1.7551,0.9984
1.7567,0.9984
1.7583,0.9984
1.7599,0.9984
1.7615,0.9984
1.7631,0.9984
1.7647,0.9984
1.7663,0.9984
1.7679,0.9984
1.7695,0.9984
1.7711,0.9984
1.7727,0.9984
1.7743,0.9984
1.7759,0.9984
1.7775,0.9984
1.7791,0.9984
1.7807,0.9984
1.7823,0.9984
1.7839,0.9984
1.7855,0.9984
1.7871,0.9984
1.7887,0.9984
1.7903,0.9984
1.7919,0.9984
1.7935,0.9984
1.7951,0.9984
1.7967,0.9984
1.7983,0.9984
1.7999,0.9984
1.8015,0.9984
1.8031,0.9984
1.8047,0.9984
1.8063,0.9984
1.8079,0.9984
1.8095,0.9984
1.8111,0.9984
1.8127,0.9984
1.8143,0.9984
1.8159,0.9984
1.8175,0.9984
1.8191,0.9984
1.8207,0.99841
1.8223,0.99841
1.8239,0.99841
1.8255,0.99841
1.8271,0.99841
1.8287,0.99841
1.8303,0.99841
1.8319,0.99841
1.8335,0.99841
1.8351,0.99841
1.8367,0.99841
1.8383,0.99841
1.8399,0.99841
1.8415,0.99841
1.8431,0.99841
1.8447,0.99841
1.8463,0.99841
1.8479,0.99841
1.8495,0.99841
1.8511,0.99841
1.8527,0.99841
1.8543,0.99841
1.8559,0.99841
1.8575,0.99841
1.8591,0.99841
1.8607,0.99841
1.8623,0.99841
1.8639,0.99841
1.8655,0.99841
1.8671,0.99841
1.8687,0.99841
1.8703,0.99841
1.8719,0.99841
1.8735,0.99841
1.8752,0.99841
1.8768,0.99841
1.8784,0.99841
1.88,0.99841
1.8816,0.99842
1.8832,0.99842
1.8848,0.99842
1.8864,0.99842
1.888,0.99842
1.8896,0.99842
1.8912,0.99842
1.8928,0.99842
1.8944,0.99842
1.896,0.99842
1.8976,0.99842
1.8992,0.99842
1.9008,0.99842
1.9024,0.99842
1.904,0.99842
1.9056,0.99842
1.9072,0.99842
1.9088,0.99842
1.9104,0.99842
1.912,0.99842
1.9136,0.99842
1.9152,0.99842
1.9168,0.99842
1.9184,0.99842
1.92,0.99842
1.9216,0.99842
1.9232,0.99842
1.9248,0.99842
1.9264,0.99842
1.928,0.99842
1.9296,0.99843
1.9312,0.99843
1.9328,0.99843
1.9344,0.99843
1.936,0.99843
1.9376,0.99843
1.9392,0.99843
1.9408,0.99843
1.9424,0.99843
1.944,0.99843
1.9456,0.99843
1.9472,0.99843
1.9488,0.99843
1.9504,0.99843
1.952,0.99843
1.9536,0.99843
1.9552,0.99843
1.9568,0.99843
1.9584,0.99843
1.96,0.99843
1.9616,0.99843
1.9632,0.99843
1.9648,0.99843
1.9664,0.99843
1.968,0.99843
1.9696,0.99843
1.9712,0.99844
1.9728,0.99844
1.9744,0.99844
1.976,0.99844
1.9776,0.99844
1.9792,0.99844
1.9808,0.99844
1.9824,0.99844
1.984,0.99844
1.9856,0.99844
1.9872,0.99844
1.9888,0.99844
1.9904,0.99844
1.992,0.99844
1.9936,0.99844
1.9952,0.99844
1.9968,0.99844
1.9984,0.99844
2,0.99844


==> figs/data/cylinder_edac_4_2.02_mean.csv <==
y,U,UpUp,V,VpVp
-2,1.0566,0.0017074,0.034092,0.0015859
-1.999,1.0601,0.0017184,0.034234,0.0015969
-1.998,1.0601,0.0017232,0.034275,0.0016016
-1.997,1.0601,0.0017279,0.034316,0.0016064
-1.996,1.0601,0.0017327,0.034356,0.0016111
-1.995,1.0601,0.0017374,0.034397,0.0016158
-1.994,1.0601,0.0017421,0.034437,0.0016206
-1.993,1.0601,0.0017469,0.034478,0.0016253
-1.992,1.0601,0.0017516,0.034519,0.00163
-1.991,1.0601,0.0017564,0.034559,0.0016348
-1.99,1.0601,0.0017611,0.0346,0.0016395
-1.989,1.0601,0.0017659,0.03464,0.0016442
-1.988,1.0601,0.0017707,0.034681,0.001649
-1.987,1.0601,0.0017754,0.034721,0.0016537
-1.986,1.0601,0.0017802,0.034762,0.0016584
-1.985,1.0601,0.001785,0.034803,0.0016632
-1.984,1.0601,0.0017897,0.034843,0.0016679
-1.983,1.0601,0.0017945,0.034884,0.0016727
-1.982,1.0601,0.0017993,0.034925,0.0016774
-1.981,1.0601,0.0018041,0.034965,0.0016822
-1.98,1.0601,0.0018088,0.035006,0.0016869
-1.979,1.0601,0.0018136,0.035047,0.0016917
-1.978,1.0601,0.0018184,0.035087,0.0016964
-1.977,1.0601,0.0018232,0.035128,0.0017012
-1.976,1.0601,0.001828,0.035169,0.0017059
-1.975,1.0601,0.0018328,0.035209,0.0017107
-1.974,1.0601,0.0018376,0.03525,0.0017155
-1.973,1.0601,0.0018424,0.035291,0.0017202
-1.972,1.0601,0.0018473,0.035332,0.0017251
-1.971,1.0601,0.0018522,0.035372,0.0017299
-1.97,1.0601,0.0018571,0.035414,0.0017348
-1.969,1.0601,0.0018622,0.035455,0.0017398
-1.968,1.0601,0.0018672,0.035496,0.0017449
-1.967,1.0601,0.0018723,0.035538,0.0017499
-1.966,1.0601,0.0018774,0.035579,0.001755
-1.965,1.0601,0.0018825,0.035621,0.0017602
-1.964,1.06,0.0018877,0.035662,0.0017653
-1.963,1.06,0.0018928,0.035704,0.0017705
-1.962,1.06,0.001898,0.035745,0.0017756
-1.961,1.06,0.0019032,0.035787,0.0017808
-1.96,1.06,0.0019083,0.035829,0.001786
-1.959,1.06,0.0019135,0.03587,0.0017911
-1.958,1.06,0.0019187,0.035912,0.0017963
-1.957,1.06,0.0019239,0.035954,0.0018015
-1.956,1.06,0.0019291,0.035996,0.0018067
-1.955,1.06,0.0019343,0.036037,0.0018119
-1.954,1.06,0.0019396,0.036079,0.0018172
-1.953,1.06,0.0019448,0.036121,0.0018224
-1.952,1.06,0.00195,0.036163,0.0018276
-1.951,1.06,0.0019553,0.036204,0.0018328
-1.95,1.06,0.0019605,0.036246,0.001838
-1.949,1.06,0.0019658,0.036288,0.0018433
-1.948,1.06,0.001971,0.03633,0.0018485
-1.947,1.06,0.0019763,0.036372,0.0018538
-1.946,1.06,0.0019816,0.036414,0.0018591
-1.945,1.06,0.0019869,0.036456,0.0018643
-1.944,1.06,0.0019922,0.036498,0.0018696
-1.943,1.06,0.0019976,0.036539,0.001875
-1.942,1.06,0.0020029,0.036581,0.0018803
-1.941,1.06,0.0020083,0.036623,0.0018857
-1.94,1.06,0.0020137,0.036666,0.0018911
-1.939,1.06,0.0020192,0.036708,0.0018965
-1.938,1.06,0.0020247,0.03675,0.001902
-1.937,1.06,0.0020302,0.036793,0.0019076
-1.936,1.06,0.0020357,0.036835,0.0019131
-1.935,1.06,0.0020412,0.036878,0.0019186
-1.934,1.06,0.0020468,0.03692,0.0019241
-1.933,1.06,0.0020523,0.036963,0.0019297
-1.932,1.06,0.0020579,0.037005,0.0019353
-1.931,1.06,0.0020636,0.037048,0.001941
-1.93,1.06,0.0020692,0.037091,0.0019466
-1.929,1.06,0.0020749,0.037133,0.0019523
-1.928,1.06,0.0020806,0.037176,0.001958
-1.927,1.06,0.0020862,0.037219,0.0019637
-1.926,1.06,0.0020919,0.037262,0.0019694
-1.925,1.06,0.0020976,0.037305,0.0019751
-1.924,1.06,0.0021034,0.037348,0.0019809
-1.923,1.06,0.0021091,0.037391,0.0019866
-1.922,1.06,0.0021148,0.037434,0.0019924
-1.921,1.06,0.0021206,0.037477,0.0019982
-1.92,1.06,0.0021264,0.03752,0.002004
-1.919,1.06,0.0021322,0.037563,0.0020098
-1.918,1.06,0.002138,0.037606,0.0020156
-1.917,1.0599,0.0021438,0.037649,0.0020214
-1.916,1.0599,0.0021496,0.037692,0.0020273
-1.915,1.0599,0.0021555,0.037735,0.0020332
-1.914,1.0599,0.0021613,0.037778,0.0020391
-1.913,1.0599,0.0021672,0.037822,0.002045
-1.912,1.0599,0.0021731,0.037865,0.0020509
-1.911,1.0599,0.0021791,0.037908,0.0020568
-1.91,1.0599,0.002185,0.037952,0.0020628
-1.909,1.0599,0.002191,0.037995,0.0020688
-1.908,1.0599,0.002197,0.038038,0.0020749
-1.907,1.0599,0.002203,0.038082,0.0020809
-1.906,1.0599,0.002209,0.038125,0.002087
-1.905,1.0599,0.0022151,0.038169,0.0020931
-1.904,1.0599,0.0022212,0.038212,0.0020992
-1.903,1.0599,0.0022272,0.038256,0.0021053
-1.902,1.0599,0.0022333,0.0383,0.0021114
-1.901,1.0599,0.0022394,0.038343,0.0021176
-1.9,1.0599,0.0022455,0.038387,0.0021237
-1.899,1.0599,0.0022517,0.038431,0.0021299
-1.898,1.0599,0.0022579,0.038475,0.0021361
-1.897,1.0599,0.0022641,0.038519,0.0021424
-1.896,1.0599,0.0022703,0.038563,0.0021487
-1.895,1.0599,0.0022766,0.038607,0.002155
-1.894,1.0599,0.0022828,0.038651,0.0021613
-1.893,1.0599,0.0022891,0.038695,0.0021676
-1.892,1.0599,0.0022954,0.038739,0.0021739
-1.891,1.0599,0.0023017,0.038784,0.0021803
-1.89,1.0599,0.002308,0.038828,0.0021867
-1.889,1.0599,0.0023143,0.038872,0.0021931
-1.888,1.0599,0.0023207,0.038917,0.0021995
-1.887,1.0598,0.0023271,0.038961,0.0022059
-1.886,1.0598,0.0023335,0.039005,0.0022124
-1.885,1.0598,0.0023399,0.03905,0.0022189
-1.884,1.0598,0.0023464,0.039094,0.0022254
-1.883,1.0598,0.0023528,0.039139,0.0022319
-1.882,1.0598,0.0023593,0.039183,0.0022384
-1.881,1.0598,0.0023657,0.039228,0.002245
-1.88,1.0598,0.0023722,0.039273,0.0022516
-1.879,1.0598,0.0023788,0.039317,0.0022582
-1.878,1.0598,0.0023854,0.039362,0.0022648
-1.877,1.0598,0.002392,0.039407,0.0022715
-1.876,1.0598,0.0023986,0.039451,0.0022782
-1.875,1.0598,0.0024053,0.039496,0.0022849
-1.874,1.0598,0.002412,0.039541,0.0022917
-1.873,1.0598,0.0024187,0.039586,0.0022984
-1.872,1.0598,0.0024254,0.03963,0.0023052
-1.871,1.0598,0.0024321,0.039675,0.002312
-1.87,1.0598,0.0024388,0.03972,0.0023188
-1.869,1.0598,0.0024456,0.039765,0.0023257
-1.868,1.0598,0.0024524,0.03981,0.0023325
-1.867,1.0598,0.0024592,0.039855,0.0023394
-1.866,1.0598,0.002466,0.0399,0.0023463
-1.865,1.0598,0.0024729,0.039945,0.0023533
-1.864,1.0597,0.0024798,0.03999,0.0023604
-1.863,1.0597,0.0024868,0.040035,0.0023675
-1.862,1.0597,0.0024938,0.04008,0.0023746
-1.861,1.0597,0.0025008,0.040126,0.0023817
-1.86,1.0597,0.0025078,0.040171,0.0023889
-1.859,1.0597,0.0025149,0.040216,0.0023961
-1.858,1.0597,0.0025219,0.040261,0.0024032
-1.857,1.0597,0.002529,0.040307,0.0024104
-1.856,1.0597,0.0025361,0.040352,0.0024176
-1.855,1.0597,0.0025431,0.040398,0.0024248
-1.854,1.0597,0.0025503,0.040443,0.0024321
-1.853,1.0597,0.0025574,0.040489,0.0024393
-1.852,1.0597,0.0025645,0.040534,0.0024466
-1.851,1.0597,0.0025717,0.04058,0.0024538
-1.85,1.0597,0.0025789,0.040626,0.0024611
-1.849,1.0597,0.0025861,0.040672,0.0024684
-1.848,1.0597,0.0025933,0.040718,0.0024758
-1.847,1.0597,0.0026005,0.040763,0.0024831
-1.846,1.0597,0.0026077,0.040809,0.0024905
-1.845,1.0596,0.002615,0.040855,0.0024979
-1.844,1.0596,0.0026223,0.040901,0.0025053
-1.843,1.0596,0.0026296,0.040948,0.0025127
-1.842,1.0596,0.0026369,0.040994,0.0025201
-1.841,1.0596,0.0026443,0.04104,0.0025276
-1.84,1.0596,0.0026516,0.041086,0.0025351
-1.839,1.0596,0.0026591,0.041133,0.0025427
-1.838,1.0596,0.0026665,0.041179,0.0025502
-1.837,1.0596,0.002674,0.041226,0.0025578
-1.836,1.0596,0.0026815,0.041272,0.0025655
-1.835,1.0596,0.002689,0.041319,0.0025731
-1.834,1.0596,0.0026965,0.041365,0.0025808
-1.833,1.0596,0.0027041,0.041412,0.0025885
-1.832,1.0596,0.0027117,0.041459,0.0025962
-1.831,1.0596,0.0027193,0.041505,0.002604
-1.83,1.0596,0.002727,0.041552,0.0026119
-1.829,1.0596,0.0027347,0.041598,0.0026198
-1.828,1.0595,0.0027425,0.041645,0.0026277
-1.827,1.0595,0.0027503,0.041692,0.0026357
-1.826,1.0595,0.0027581,0.041738,0.0026436
-1.825,1.0595,0.0027659,0.041785,0.0026516
-1.824,1.0595,0.0027738,0.041832,0.0026597
-1.823,1.0595,0.0027817,0.041879,0.0026678
-1.822,1.0595,0.0027896,0.041926,0.0026759
-1.821,1.0595,0.0027975,0.041973,0.0026841
-1.82,1.0595,0.0028055,0.04202,0.0026922
-1.819,1.0595,0.0028134,0.042067,0.0027004
-1.818,1.0595,0.0028214,0.042114,0.0027086
-1.817,1.0595,0.0028294,0.042161,0.0027168
-1.816,1.0595,0.0028375,0.042208,0.002725
-1.815,1.0595,0.0028455,0.042256,0.0027332
-1.814,1.0595,0.0028535,0.042303,0.0027414
-1.813,1.0595,0.0028616,0.04235,0.0027497
-1.812,1.0594,0.0028697,0.042397,0.0027579
-1.811,1.0594,0.0028778,0.042445,0.0027662
-1.81,1.0594,0.0028859,0.042492,0.0027746
-1.809,1.0594,0.0028941,0.04254,0.0027829
-1.808,1.0594,0.0029023,0.042588,0.0027913
-1.807,1.0594,0.0029104,0.042635,0.0027997
-1.806,1.0594,0.0029187,0.042683,0.0028081
-1.805,1.0594,0.0029269,0.042731,0.0028166
-1.804,1.0594,0.0029352,0.042778,0.002825
-1.803,1.0594,0.0029435,0.042826,0.0028335
-1.802,1.0594,0.0029518,0.042874,0.0028421
-1.801,1.0594,0.0029602,0.042921,0.0028507
-1.7999,1.0594,0.0029686,0.042969,0.0028592
-1.7989,1.0594,0.0029769,0.043017,0.0028678
-1.7979,1.0593,0.0029854,0.043065,0.0028765
-1.7969,1.0593,0.0029938,0.043113,0.0028852
-1.7959,1.0593,0.0030023,0.043161,0.0028939
-1.7949,1.0593,0.0030108,0.043209,0.0029026
-1.7939,1.0593,0.0030194,0.043257,0.0029114
-1.7929,1.0593,0.0030279,0.043305,0.0029201
-1.7919,1.0593,0.0030365,0.043353,0.0029289
-1.7909,1.0593,0.0030451,0.043401,0.0029378
-1.7899,1.0593,0.0030538,0.043449,0.0029466
-1.7889,1.0593,0.0030625,0.043497,0.0029556
-1.7879,1.0593,0.0030712,0.043545,0.0029645
-1.7869,1.0593,0.0030799,0.043594,0.0029735
-1.7859,1.0593,0.0030887,0.043642,0.0029826
-1.7849,1.0592,0.0030976,0.04369,0.0029917
-1.7839,1.0592,0.0031065,0.043739,0.0030009
-1.7829,1.0592,0.0031155,0.043787,0.0030101
-1.7819,1.0592,0.0031245,0.043835,0.0030194
-1.7809,1.0592,0.0031335,0.043884,0.0030287
-1.7799,1.0592,0.0031425,0.043932,0.003038
-1.7789,1.0592,0.0031516,0.043981,0.0030473
-1.7779,1.0592,0.0031607,0.04403,0.0030567
-1.7769,1.0592,0.0031698,0.044078,0.0030662
-1.7759,1.0592,0.003179,0.044127,0.0030757
-1.7749,1.0592,0.0031882,0.044176,0.0030852
-1.7739,1.0592,0.0031974,0.044225,0.0030947
-1.7729,1.0591,0.0032067,0.044274,0.0031042
-1.7719,1.0591,0.0032159,0.044323,0.0031138
-1.7709,1.0591,0.0032252,0.044372,0.0031234
-1.7699,1.0591,0.0032345,0.044421,0.003133
-1.7689,1.0556,0.003234,0.044307,0.0031337
-1.7679,1.0591,0.0032532,0.044519,0.0031523
-1.7669,1.0591,0.0032626,0.044568,0.0031619
-1.7659,1.0591,0.003272,0.044618,0.0031716
-1.7649,1.0591,0.0032814,0.044667,0.0031814
-1.7639,1.0591,0.0032908,0.044716,0.0031911
-1.7629,1.0591,0.0033003,0.044765,0.0032008
-1.7619,1.0591,0.0033097,0.044815,0.0032106
-1.7609,1.059,0.0033192,0.044864,0.0032204
-1.7599,1.059,0.0033287,0.044913,0.0032302
-1.7589,1.059,0.0033383,0.044963,0.00324
-1.7579,1.059,0.0033478,0.045012,0.0032498
-1.7569,1.059,0.0033574,0.045062,0.0032597
-1.7559,1.059,0.003367,0.045111,0.0032696
-1.7549,1.059,0.0033767,0.045161,0.0032796
-1.7539,1.059,0.0033864,0.04521,0.0032896
-1.7529,1.059,0.0033961,0.04526,0.0032997
-1.7519,1.059,0.0034059,0.045309,0.0033098
-1.7509,1.059,0.0034157,0.045359,0.0033199
-1.7499,1.0589,0.0034255,0.045408,0.0033301
-1.7489,1.0589,0.0034354,0.045458,0.0033404
-1.7479,1.0589,0.0034454,0.045508,0.0033507
-1.7469,1.0589,0.0034554,0.045558,0.0033611
-1.7459,1.0589,0.0034654,0.045608,0.0033715
-1.7449,1.0589,0.0034755,0.045658,0.003382
-1.7439,1.0589,0.0034856,0.045708,0.0033925
-1.7429,1.0589,0.0034958,0.045758,0.0034031
-1.7419,1.0589,0.003506,0.045808,0.0034136
-1.7409,1.0589,0.0035162,0.045859,0.0034242
-1.7399,1.0588,0.0035264,0.045909,0.0034349
-1.7389,1.0588,0.0035366,0.045959,0.0034455
-1.7379,1.0588,0.0035469,0.04601,0.0034562
-1.7369,1.0588,0.0035573,0.04606,0.003467
-1.7359,1.0588,0.0035676,0.046111,0.0034777
-1.7349,1.0588,0.003578,0.046162,0.0034885
-1.7339,1.0588,0.0035884,0.046212,0.0034994
-1.7329,1.0588,0.0035989,0.046263,0.0035102
-1.7319,1.0588,0.0036094,0.046313,0.0035212
-1.7309,1.0588,0.0036199,0.046364,0.0035321
-1.7299,1.0587,0.0036305,0.046415,0.0035431
-1.7289,1.0587,0.0036411,0.046466,0.0035541
-1.7279,1.0587,0.0036517,0.046516,0.0035652
-1.7269,1.0587,0.0036624,0.046567,0.0035763
-1.7259,1.0587,0.003673,0.046618,0.0035874
-1.7249,1.0587,0.0036837,0.046669,0.0035985
-1.7239,1.0587,0.0036944,0.046719,0.0036096
-1.7229,1.0587,0.0037051,0.04677,0.0036208
-1.7219,1.0587,0.0037159,0.046821,0.003632
-1.7209,1.0586,0.0037267,0.046872,0.0036432
-1.7199,1.0586,0.0037375,0.046923,0.0036544
-1.7189,1.0586,0.0037483,0.046974,0.0036657
-1.7179,1.0586,0.0037592,0.047025,0.003677
-1.7169,1.0586,0.0037701,0.047077,0.0036883
-1.7159,1.0586,0.0037811,0.047128,0.0036997
-1.7149,1.0586,0.003792,0.047179,0.0037111
-1.7139,1.0586,0.0038031,0.04723,0.0037225
-1.7129,1.0586,0.0038142,0.047282,0.0037341
-1.7119,1.0585,0.0038253,0.047333,0.0037457
-1.7109,1.0585,0.0038365,0.047385,0.0037573
-1.7099,1.0585,0.0038477,0.047436,0.003769
-1.7089,1.0585,0.0038591,0.047488,0.0037808
-1.7079,1.0585,0.0038705,0.04754,0.0037927
-1.7069,1.0585,0.0038819,0.047592,0.0038046
-1.7059,1.0585,0.0038934,0.047643,0.0038167
-1.7049,1.0585,0.003905,0.047695,0.0038288
-1.7039,1.0585,0.0039166,0.047747,0.0038409
-1.7029,1.0584,0.0039283,0.047799,0.0038532
-1.7019,1.0584,0.00394,0.047851,0.0038654
-1.7009,1.0584,0.0039517,0.047903,0.0038778
-1.6999,1.0584,0.0039635,0.047955,0.0038901
-1.6989,1.0584,0.0039753,0.048007,0.0039025
-1.6979,1.0584,0.0039872,0.048059,0.003915
-1.6969,1.0584,0.003999,0.048111,0.0039275
-1.6959,1.0584,0.0040109,0.048163,0.00394
-1.6949,1.0583,0.0040229,0.048215,0.0039526
-1.6939,1.0583,0.0040349,0.048267,0.0039652
-1.6929,1.0583,0.0040469,0.048319,0.0039778
-1.6919,1.0583,0.0040589,0.048372,0.0039905
-1.6909,1.0583,0.004071,0.048424,0.0040032
-1.6899,1.0583,0.0040832,0.048476,0.004016
-1.6889,1.0583,0.0040953,0.048529,0.0040288
-1.6879,1.0583,0.0041075,0.048581,0.0040416
-1.6869,1.0582,0.0041197,0.048633,0.0040545
-1.6859,1.0582,0.0041319,0.048686,0.0040673
-1.6849,1.0582,0.0041442,0.048738,0.0040802
-1.6839,1.0582,0.0041565,0.048791,0.0040932
-1.6829,1.0582,0.0041689,0.048843,0.0041062
-1.6819,1.0582,0.0041812,0.048896,0.0041192
-1.6809,1.0582,0.0041936,0.048949,0.0041323
-1.6799,1.0582,0.0042061,0.049002,0.0041454
-1.6789,1.0581,0.0042186,0.049054,0.0041586
-1.6779,1.0581,0.0042311,0.049107,0.0041717
-1.6769,1.0581,0.0042437,0.04916,0.004185
-1.6759,1.0581,0.0042562,0.049213,0.0041982
-1.6749,1.0581,0.0042689,0.049266,0.0042115
-1.6739,1.0581,0.0042815,0.049319,0.0042248
-1.6729,1.0581,0.0042942,0.049372,0.0042381
-1.6719,1.058,0.0043069,0.049425,0.0042515
-1.6709,1.058,0.0043196,0.049478,0.0042648
-1.6699,1.058,0.0043323,0.049531,0.0042782
-1.6689,1.058,0.0043451,0.049584,0.0042917
-1.6679,1.058,0.0043579,0.049637,0.0043051
-1.6669,1.058,0.0043708,0.049691,0.0043187
-1.6659,1.058,0.0043837,0.049744,0.0043323
-1.6649,1.0579,0.0043967,0.049797,0.0043459
-1.6639,1.0579,0.0044098,0.049851,0.0043597
-1.6629,1.0579,0.0044229,0.049904,0.0043736
-1.6619,1.0579,0.0044362,0.049958,0.0043875
-1.6609,1.0579,0.0044494,0.050012,0.0044014
-1.6599,1.0579,0.0044627,0.050066,0.0044155
-1.6589,1.0579,0.0044761,0.050119,0.0044295
-1.6579,1.0579,0.0044895,0.050173,0.0044437
-1.6569,1.0578,0.004503,0.050227,0.0044579
-1.6559,1.0578,0.0045165,0.050281,0.0044721
-1.6549,1.0578,0.0045301,0.050335,0.0044864
-1.6539,1.0578,0.0045437,0.050389,0.0045008
-1.6529,1.0578,0.0045574,0.050443,0.0045153
-1.6519,1.0578,0.0045711,0.050497,0.0045298
-1.6509,1.0577,0.004585,0.050551,0.0045445
-1.6499,1.0577,0.0045989,0.050606,0.0045593
-1.6489,1.0577,0.0046129,0.05066,0.0045741
-1.6479,1.0577,0.0046269,0.050714,0.0045891
-1.6469,1.0577,0.004641,0.050768,0.004604
-1.6459,1.0577,0.0046551,0.050822,0.0046191
-1.6449,1.0577,0.0046693,0.050876,0.0046342
-1.6439,1.0576,0.0046835,0.050931,0.0046493
-1.6429,1.0576,0.0046977,0.050985,0.0046645
-1.6419,1.0576,0.004712,0.051039,0.0046798
-1.6409,1.0576,0.0047262,0.051093,0.0046951
-1.6399,1.0576,0.0047406,0.051147,0.0047104
-1.6389,1.0576,0.0047549,0.051202,0.0047258
-1.6379,1.0575,0.0047694,0.051256,0.0047412
-1.6369,1.0575,0.0047838,0.05131,0.0047567
-1.6359,1.0575,0.0047983,0.051365,0.0047721
-1.6349,1.0575,0.0048128,0.051419,0.0047877
-1.6339,1.0575,0.0048273,0.051474,0.0048032
-1.6329,1.0575,0.0048419,0.051528,0.0048188
-1.6319,1.0575,0.0048565,0.051583,0.0048345
-1.6309,1.0574,0.0048712,0.051638,0.0048503
-1.6299,1.0574,0.004886,0.051692,0.004866
-1.6289,1.0574,0.0049008,0.051747,0.0048819
-1.6279,1.0574,0.0049156,0.051802,0.0048977
-1.6269,1.0574,0.0049305,0.051857,0.0049136
-1.6259,1.0574,0.0049454,0.051912,0.0049296
-1.6249,1.0573,0.0049604,0.051967,0.0049456
-1.6239,1.0573,0.0049754,0.052022,0.0049617
-1.6229,1.0573,0.0049904,0.052078,0.0049779
-1.6219,1.0573,0.0050055,0.052133,0.004994
-1.6209,1.0573,0.0050207,0.052188,0.0050102
-1.6199,1.0573,0.0050359,0.052244,0.0050265
-1.6189,1.0572,0.0050511,0.052299,0.0050428
-1.6179,1.0572,0.0050664,0.052355,0.0050592
-1.6169,1.0572,0.0050817,0.05241,0.0050756
-1.6159,1.0572,0.005097,0.052466,0.005092
-1.6149,1.0572,0.0051125,0.052522,0.0051085
-1.6139,1.0572,0.005128,0.052578,0.0051252
-1.6129,1.0571,0.0051436,0.052633,0.0051419
-1.6119,1.0571,0.0051592,0.052689,0.0051586
-1.6109,1.0571,0.0051749,0.052745,0.0051754
-1.6099,1.0571,0.0051907,0.052801,0.0051923
-1.6089,1.0571,0.0052065,0.052857,0.0052093
-1.6079,1.0571,0.0052223,0.052913,0.0052263
-1.6069,1.057,0.0052382,0.052969,0.0052434
-1.6059,1.057,0.0052542,0.053025,0.0052605
-1.6049,1.057,0.0052702,0.053081,0.0052776
-1.6039,1.057,0.0052862,0.053137,0.0052948
-1.6029,1.057,0.0053023,0.053193,0.0053121
-1.6019,1.057,0.0053185,0.053249,0.0053294
-1.6009,1.0569,0.0053347,0.053305,0.0053469
-1.5999,1.0569,0.0053511,0.053361,0.0053644
-1.5989,1.0569,0.0053675,0.053417,0.005382
-1.5979,1.0569,0.005384,0.053474,0.0053997
-1.5969,1.0569,0.0054005,0.05353,0.0054176
-1.5959,1.0569,0.0054173,0.053586,0.0054355
-1.5949,1.0568,0.0054341,0.053643,0.0054537
-1.5939,1.0568,0.0054509,0.053699,0.0054718
-1.5929,1.0568,0.0054679,0.053756,0.0054901
-1.5919,1.0568,0.0054849,0.053812,0.0055085
-1.5909,1.0568,0.005502,0.053868,0.0055269
-1.5899,1.0567,0.0055192,0.053925,0.0055455
-1.5889,1.0567,0.0055365,0.053981,0.0055642
-1.5879,1.0567,0.0055538,0.054038,0.0055828
-1.5869,1.0567,0.0055711,0.054094,0.0056016
-1.5859,1.0567,0.0055886,0.054151,0.0056204
-1.5849,1.0566,0.005606,0.054207,0.0056393
-1.5839,1.0566,0.0056235,0.054264,0.0056582
-1.5829,1.0566,0.005641,0.054321,0.0056771
-1.5819,1.0566,0.0056586,0.054377,0.0056961
-1.5809,1.0566,0.0056762,0.054434,0.0057152
-1.5799,1.0565,0.0056939,0.054491,0.0057344
-1.5789,1.0565,0.0057116,0.054548,0.0057535
-1.5779,1.0565,0.0057294,0.054605,0.0057728
-1.5769,1.0565,0.0057472,0.054662,0.0057921
-1.5759,1.0565,0.0057651,0.054719,0.0058115
-1.5749,1.0565,0.005783,0.054776,0.0058309
-1.5739,1.0564,0.005801,0.054833,0.0058504
-1.5729,1.0564,0.005819,0.054891,0.00587
-1.5719,1.0564,0.0058371,0.054948,0.0058896
-1.5709,1.0564,0.0058552,0.055005,0.0059093
-1.5699,1.0564,0.0058734,0.055063,0.0059291
-1.5689,1.0563,0.0058916,0.05512,0.0059488
-1.5679,1.0563,0.0059099,0.055177,0.0059687
-1.5669,1.0563,0.0059283,0.055235,0.0059886
-1.5659,1.0563,0.0059468,0.055292,0.0060086
-1.5649,1.0563,0.0059653,0.05535,0.0060286
-1.5639,1.0562,0.0059839,0.055408,0.0060488
-1.5629,1.0562,0.0060027,0.055465,0.0060691
-1.5619,1.0562,0.0060216,0.055523,0.0060895
-1.5609,1.0562,0.0060406,0.055581,0.0061101
-1.5599,1.0562,0.0060597,0.055639,0.0061308
-1.5589,1.0561,0.0060789,0.055697,0.0061516
-1.5579,1.0561,0.006098,0.055755,0.0061723
-1.5569,1.0561,0.0061174,0.055813,0.0061932
-1.5559,1.0561,0.0061368,0.055871,0.0062143
-1.5549,1.056,0.0061562,0.055929,0.0062353
-1.5539,1.056,0.0061758,0.055987,0.0062564
-1.5529,1.056,0.0061953,0.056046,0.0062775
-1.5519,1.056,0.0062149,0.056104,0.0062987
-1.5509,1.056,0.0062347,0.056162,0.00632
-1.5499,1.0559,0.0062544,0.056221,0.0063413
-1.5489,1.0559,0.0062742,0.056279,0.0063627
-1.5479,1.0559,0.006294,0.056338,0.0063841
-1.5469,1.0559,0.0063139,0.056397,0.0064056
-1.5459,1.0559,0.0063339,0.056455,0.0064272
-1.5449,1.0558,0.006354,0.056514,0.0064488
-1.5439,1.0558,0.0063742,0.056573,0.0064705
-1.5429,1.0558,0.0063944,0.056632,0.0064923
-1.5419,1.0558,0.0064148,0.05669,0.0065144
-1.5409,1.0557,0.0064354,0.056749,0.0065366
-1.5399,1.0557,0.0064561,0.056807,0.0065588
-1.5389,1.0557,0.0064768,0.056866,0.0065811
-1.5379,1.0557,0.0064976,0.056925,0.0066035
-1.5369,1.0557,0.0065184,0.056984,0.006626
-1.5359,1.0556,0.0065392,0.057043,0.0066485
-1.5349,1.0556,0.0065602,0.057102,0.0066712
-1.5339,1.0556,0.0065812,0.057161,0.0066939
-1.5329,1.0556,0.0066023,0.05722,0.0067167
-1.5319,1.0555,0.0066234,0.057279,0.0067396
-1.5309,1.0555,0.0066446,0.057338,0.0067626
-1.5299,1.0555,0.0066659,0.057397,0.0067857
-1.5289,1.0555,0.0066873,0.057456,0.0068089
-1.5279,1.0554,0.0067087,0.057516,0.0068321
-1.5269,1.0554,0.0067302,0.057575,0.0068553
-1.5259,1.0554,0.0067517,0.057634,0.0068787
-1.5249,1.0554,0.0067734,0.057694,0.0069023
-1.5239,1.0554,0.0067951,0.057753,0.006926
-1.5229,1.0553,0.006817,0.057813,0.0069498
-1.5219,1.0553,0.006839,0.057872,0.0069737
-1.5209,1.0553,0.006861,0.057932,0.0069977
-1.5199,1.0553,0.0068831,0.057992,0.0070218
-1.5189,1.0552,0.0069055,0.058052,0.0070461
-1.5179,1.0552,0.0069278,0.058112,0.0070704
-1.5169,1.0552,0.0069502,0.058172,0.0070948
-1.5159,1.0552,0.0069728,0.058232,0.0071193
-1.5149,1.0551,0.0069953,0.058293,0.0071439
-1.5139,1.0551,0.0070179,0.058353,0.0071686
-1.5129,1.0551,0.0070407,0.058413,0.0071931
-1.5119,1.0551,0.0070634,0.058474,0.0072179
-1.5109,1.055,0.0070864,0.058534,0.007243
-1.5099,1.055,0.0071094,0.058595,0.007268
-1.5089,1.055,0.0071326,0.058656,0.007293
-1.5079,1.055,0.0071557,0.058716,0.0073182
-1.5069,1.0549,0.0071789,0.058777,0.0073435
-1.5059,1.0549,0.0072023,0.058838,0.0073687
-1.5049,1.0549,0.0072257,0.058899,0.0073942
-1.5039,1.0549,0.0072491,0.058959,0.0074197
-1.5029,1.0548,0.0072727,0.05902,0.0074455
-1.5019,1.0548,0.0072963,0.059081,0.0074713
-1.5009,1.0548,0.0073202,0.059142,0.0074973
-1.4999,1.0548,0.0073442,0.059203,0.0075233
-1.4989,1.0547,0.0073682,0.059264,0.0075495
-1.4979,1.0547,0.0073924,0.059325,0.0075758
-1.4969,1.0547,0.0074167,0.059386,0.0076022
-1.4959,1.0547,0.0074412,0.059447,0.0076288
-1.4949,1.0546,0.0074657,0.059508,0.0076554
-1.4939,1.0546,0.0074903,0.059569,0.0076821
-1.4929,1.0546,0.007515,0.05963,0.0077089
-1.4919,1.0546,0.0075399,0.059691,0.0077358
-1.4909,1.0545,0.0075649,0.059752,0.0077629
-1.4899,1.0545,0.00759,0.059814,0.0077899
-1.4889,1.0545,0.0076152,0.059875,0.007817
-1.4879,1.0545,0.0076405,0.059937,0.0078442
-1.4869,1.0544,0.0076659,0.059998,0.0078713
-1.4859,1.0544,0.0076913,0.06006,0.0078986
-1.4849,1.0544,0.0077168,0.060122,0.007926
-1.4839,1.0543,0.0077424,0.060183,0.0079535
-1.4829,1.0543,0.0077681,0.060245,0.0079811
-1.4819,1.0543,0.0077939,0.060307,0.0080088
-1.4809,1.0543,0.0078198,0.060369,0.0080366
-1.4799,1.0542,0.007846,0.060431,0.0080646
-1.4789,1.0542,0.0078721,0.060493,0.0080926
-1.4779,1.0542,0.0078983,0.060556,0.0081207
-1.4769,1.0541,0.0079247,0.060618,0.0081489
-1.4759,1.0541,0.0079513,0.060681,0.0081772
-1.4749,1.0541,0.0079779,0.060743,0.0082057
-1.4739,1.0541,0.0080048,0.060806,0.0082343
-1.4729,1.054,0.0080317,0.060868,0.0082631
-1.4719,1.054,0.0080588,0.060931,0.008292
-1.4709,1.054,0.0080861,0.060994,0.008321
-1.4699,1.0539,0.0081134,0.061057,0.0083502
-1.4689,1.0539,0.0081409,0.06112,0.0083794
-1.4679,1.0539,0.0081684,0.061183,0.008409
-1.4669,1.0538,0.0081962,0.061246,0.0084385
-1.4659,1.0538,0.0082239,0.061309,0.0084681
-1.4649,1.0538,0.0082519,0.061373,0.0084978
-1.4639,1.0538,0.0082799,0.061437,0.0085275
-1.4629,1.0537,0.0083082,0.0615,0.0085575
-1.4619,1.0537,0.0083364,0.061564,0.0085876
-1.4609,1.0537,0.0083648,0.061628,0.0086178
-1.4599,1.0536,0.0083933,0.061692,0.0086482
-1.4589,1.0536,0.008422,0.061756,0.0086789
-1.4579,1.0536,0.0084509,0.061819,0.0087099
-1.4569,1.0535,0.0084799,0.061883,0.0087412
-1.4559,1.0535,0.0085089,0.061947,0.0087725
-1.4549,1.0535,0.0085381,0.062011,0.0088041
-1.4539,1.0534,0.0085675,0.062074,0.0088358
-1.4529,1.0534,0.008597,0.062138,0.0088677
-1.4519,1.0534,0.0086265,0.062202,0.0088998
-1.4509,1.0533,0.0086561,0.062266,0.0089322
-1.4499,1.0533,0.0086858,0.062329,0.0089649
-1.4489,1.0533,0.0087155,0.062392,0.0089978
-1.4479,1.0533,0.0087453,0.062456,0.0090308
-1.4469,1.0532,0.0087752,0.062519,0.009064
-1.4459,1.0532,0.0088051,0.062583,0.0090971
-1.4449,1.0532,0.0088351,0.062646,0.0091304
-1.4439,1.0531,0.0088653,0.06271,0.0091638
-1.4429,1.0531,0.0088954,0.062774,0.0091973
-1.4419,1.0531,0.0089256,0.062837,0.0092309
-1.4409,1.053,0.008956,0.062901,0.0092647
-1.4399,1.053,0.0089864,0.062965,0.0092986
-1.4389,1.053,0.0090171,0.063029,0.0093327
-1.4379,1.0529,0.0090477,0.063093,0.0093668
-1.4369,1.0529,0.0090785,0.063157,0.0094012
-1.4359,1.0529,0.0091093,0.063222,0.0094356
-1.4349,1.0528,0.0091404,0.063286,0.0094703
-1.4339,1.0528,0.0091715,0.063351,0.0095051
-1.4329,1.0528,0.0092028,0.063415,0.00954
-1.4319,1.0527,0.0092342,0.063479,0.0095752
-1.4309,1.0527,0.0092657,0.063544,0.0096106
-1.4299,1.0527,0.0092973,0.063608,0.0096462
-1.4289,1.0526,0.009329,0.063673,0.0096818
-1.4279,1.0526,0.0093607,0.063738,0.0097175
-1.4269,1.0526,0.0093926,0.063802,0.0097535
-1.4259,1.0525,0.0094245,0.063867,0.0097897
-1.4249,1.0525,0.0094566,0.063932,0.0098262
-1.4239,1.0525,0.0094889,0.063997,0.0098631
-1.4229,1.0524,0.0095212,0.064061,0.0099002
-1.4219,1.0524,0.0095537,0.064126,0.0099374
-1.4209,1.0524,0.0095863,0.064191,0.0099749
-1.4199,1.0523,0.009619,0.064256,0.010013
-1.4189,1.0523,0.0096519,0.064321,0.010051
-1.4179,1.0523,0.0096849,0.064386,0.010089
-1.4169,1.0522,0.0097182,0.064451,0.010127
-1.4159,1.0522,0.0097517,0.064516,0.010165
-1.4149,1.0522,0.0097852,0.064582,0.010204
-1.4139,1.0521,0.0098188,0.064647,0.010243
-1.4129,1.0521,0.0098524,0.064713,0.010281
-1.4119,1.0521,0.0098863,0.064778,0.01032
-1.4109,1.052,0.0099203,0.064844,0.010359
-1.4099,1.052,0.0099544,0.06491,0.010399
-1.4089,1.052,0.0099887,0.064976,0.010438
-1.4079,1.0519,0.010023,0.065041,0.010478
-1.4069,1.0519,0.010058,0.065107,0.010518
-1.4059,1.0519,0.010093,0.065173,0.010558
-1.4049,1.0518,0.010128,0.065239,0.010598
-1.4039,1.0518,0.010164,0.065306,0.010639
-1.4029,1.0517,0.0102,0.065372,0.01068
-1.4019,1.0517,0.010235,0.065438,0.010721
-1.4009,1.0517,0.010271,0.065504,0.010762
-1.3998,1.0516,0.010307,0.06557,0.010803
-1.3988,1.0516,0.010343,0.065637,0.010845
-1.3978,1.0516,0.01038,0.065703,0.010887
-1.3968,1.0515,0.010416,0.065769,0.010929
-1.3958,1.0515,0.010453,0.065835,0.010971
-1.3948,1.0515,0.01049,0.065901,0.011014
-1.3938,1.0514,0.010527,0.065967,0.011056
-1.3928,1.0514,0.010565,0.066033,0.0111
-1.3918,1.0513,0.010603,0.066099,0.011143
-1.3908,1.0513,0.010641,0.066166,0.011186
-1.3898,1.0513,0.010679,0.066232,0.011229
-1.3888,1.0512,0.010717,0.066298,0.011273
-1.3878,1.0512,0.010755,0.066365,0.011317
-1.3868,1.0511,0.010793,0.066432,0.01136
-1.3858,1.0511,0.010832,0.066498,0.011404
-1.3848,1.0511,0.01087,0.066565,0.011448
-1.3838,1.051,0.010909,0.066633,0.011492
-1.3828,1.051,0.010948,0.0667,0.011535
-1.3818,1.0509,0.010987,0.066768,0.011579
-1.3808,1.0509,0.011026,0.066835,0.011623
-1.3798,1.0509,0.011065,0.066903,0.011667
-1.3788,1.0508,0.011105,0.066971,0.011711
-1.3778,1.0508,0.011144,0.067039,0.011755
-1.3768,1.0507,0.011184,0.067106,0.0118
-1.3758,1.0507,0.011224,0.067174,0.011844
-1.3748,1.0507,0.011264,0.067242,0.011889
-1.3738,1.0506,0.011304,0.067311,0.011933
-1.3728,1.0506,0.011344,0.067379,0.011978
-1.3718,1.0505,0.011384,0.067447,0.012024
-1.3708,1.0505,0.011424,0.067515,0.012069
-1.3698,1.0504,0.011465,0.067584,0.012114
-1.3688,1.0504,0.011504,0.067652,0.01216
-1.3678,1.0504,0.011541,0.067721,0.012207
-1.3668,1.0503,0.011582,0.067789,0.012254
-1.3658,1.0503,0.011624,0.067858,0.012301
-1.3648,1.0502,0.011667,0.067926,0.012348
-1.3638,1.0502,0.011709,0.067995,0.012396
-1.3628,1.0501,0.011752,0.068064,0.012444
-1.3618,1.0501,0.011796,0.068133,0.012492
-1.3608,1.0501,0.011839,0.068201,0.01254
-1.3598,1.05,0.011883,0.06827,0.012589
-1.3588,1.05,0.011927,0.068339,0.012638
-1.3578,1.0499,0.011972,0.068408,0.012687
-1.3568,1.0499,0.012016,0.068478,0.012737
-1.3558,1.0498,0.012061,0.068547,0.012786
-1.3548,1.0498,0.012106,0.068617,0.012836
-1.3538,1.0497,0.012152,0.068687,0.012887
-1.3528,1.0497,0.012198,0.068756,0.012937
-1.3518,1.0496,0.012243,0.068826,0.012988
-1.3508,1.0496,0.012289,0.068896,0.013039
-1.3498,1.0496,0.012335,0.068966,0.013091
-1.3488,1.0495,0.012382,0.069036,0.013142
-1.3478,1.0495,0.012428,0.069106,0.013194
-1.3468,1.0494,0.012475,0.069177,0.013246
-1.3458,1.0494,0.012522,0.069247,0.013298
-1.3448,1.0493,0.012569,0.069318,0.01335
-1.3438,1.0493,0.012616,0.069389,0.013403
-1.3428,1.0492,0.012664,0.06946,0.013455
-1.3418,1.0492,0.012711,0.069531,0.013508
-1.3408,1.0491,0.012759,0.069603,0.013561
-1.3398,1.0491,0.012807,0.069674,0.013615
-1.3388,1.049,0.012855,0.069745,0.013668
-1.3378,1.049,0.012903,0.069817,0.013722
-1.3368,1.0489,0.012952,0.069888,0.013776
-1.3358,1.0489,0.013001,0.06996,0.013829
-1.3348,1.0488,0.01305,0.070032,0.013883
-1.3338,1.0488,0.0131,0.070103,0.013938
-1.3328,1.0487,0.013149,0.070175,0.013992
-1.3318,1.0487,0.013199,0.070247,0.014047
-1.3308,1.0486,0.013249,0.070319,0.014102
-1.3298,1.0486,0.0133,0.070392,0.014157
-1.3288,1.0485,0.013351,0.070464,0.014213
-1.3278,1.0485,0.013402,0.070536,0.014268
-1.3268,1.0484,0.013454,0.070609,0.014324
-1.3258,1.0484,0.013506,0.070682,0.01438
-1.3248,1.0483,0.013558,0.070755,0.014436
-1.3238,1.0483,0.013611,0.070828,0.014492
-1.3228,1.0482,0.013665,0.070902,0.014549
-1.3218,1.0482,0.013719,0.070976,0.014605
-1.3208,1.0481,0.013773,0.071049,0.014662
-1.3198,1.048,0.013828,0.071123,0.014719
-1.3188,1.048,0.013883,0.071198,0.014777
-1.3178,1.0479,0.013938,0.071272,0.014834
-1.3168,1.0479,0.013995,0.071347,0.014892
-1.3158,1.0478,0.014053,0.071422,0.014951
-1.3148,1.0478,0.014111,0.071497,0.01501
-1.3138,1.0477,0.01417,0.071572,0.015069
-1.3128,1.0476,0.014229,0.071647,0.015128
-1.3118,1.0476,0.014288,0.071723,0.015187
-1.3108,1.0475,0.014348,0.071798,0.015247
-1.3098,1.0475,0.014407,0.071874,0.015306
-1.3088,1.0474,0.014468,0.07195,0.015366
-1.3078,1.0473,0.014528,0.072026,0.015426
-1.3068,1.0473,0.014589,0.072103,0.015486
-1.3058,1.0472,0.014651,0.072179,0.015547
-1.3048,1.0471,0.014713,0.072256,0.015607
-1.3038,1.0471,0.014775,0.072333,0.015668
-1.3028,1.047,0.014838,0.072411,0.015729
-1.3018,1.047,0.014901,0.072488,0.01579
-1.3008,1.0469,0.014965,0.072566,0.015852
-1.2998,1.0468,0.015029,0.072644,0.015914
-1.2988,1.0468,0.015093,0.072722,0.015976
-1.2978,1.0467,0.015158,0.0728,0.016038
-1.2968,1.0466,0.015225,0.072879,0.016101
-1.2958,1.0466,0.015291,0.072957,0.016164
-1.2948,1.0465,0.015359,0.073037,0.016228
-1.2938,1.0464,0.015427,0.073116,0.016292
-1.2928,1.0464,0.015495,0.073196,0.016357
-1.2918,1.0463,0.015563,0.073276,0.016422
-1.2908,1.0462,0.015632,0.073356,0.016487
-1.2898,1.0461,0.015702,0.073436,0.016552
-1.2888,1.0461,0.015772,0.073516,0.016618
-1.2878,1.046,0.015842,0.073597,0.016684
-1.2868,1.0459,0.015914,0.073678,0.016751
-1.2858,1.0459,0.015986,0.07376,0.016817
-1.2848,1.0458,0.016059,0.073841,0.016885
-1.2838,1.0457,0.016134,0.073922,0.016953
-1.2828,1.0456,0.016208,0.074004,0.017021
-1.2818,1.0456,0.016283,0.074085,0.017089
-1.2808,1.0455,0.016359,0.074167,0.017159
-1.2798,1.0454,0.016435,0.07425,0.017228
-1.2788,1.0453,0.016513,0.074332,0.017298
-1.2778,1.0453,0.016592,0.074414,0.017369
-1.2768,1.0452,0.016671,0.074497,0.017441
-1.2758,1.0451,0.016751,0.074579,0.017514
-1.2748,1.045,0.016831,0.074662,0.017586
-1.2738,1.0449,0.016912,0.074744,0.017659
-1.2728,1.0449,0.016993,0.074827,0.017732
-1.2718,1.0448,0.017075,0.074911,0.017805
-1.2708,1.0412,0.017113,0.074709,0.017835
-1.2698,1.0446,0.017241,0.075077,0.017952
-1.2688,1.0445,0.017324,0.075161,0.018026
-1.2678,1.0444,0.017408,0.075245,0.018099
-1.2668,1.0443,0.017493,0.07533,0.018173
-1.2658,1.0443,0.017578,0.075415,0.018247
-1.2648,1.0442,0.017664,0.075501,0.01832
-1.2638,1.0441,0.01775,0.075588,0.018394
-1.2628,1.044,0.017837,0.075675,0.018466
-1.2618,1.0439,0.017925,0.075762,0.018539
-1.2608,1.0438,0.018013,0.07585,0.018613
-1.2598,1.0437,0.018102,0.075937,0.018688
-1.2588,1.0436,0.018191,0.076025,0.018762
-1.2578,1.0435,0.018281,0.076113,0.018836
-1.2568,1.0434,0.018372,0.076201,0.018911
-1.2558,1.0434,0.018463,0.076289,0.018987
-1.2548,1.0433,0.018555,0.076379,0.019062
-1.2538,1.0432,0.018647,0.076468,0.019137
-1.2528,1.0431,0.018739,0.076558,0.019212
-1.2518,1.043,0.018833,0.076648,0.019288
-1.2508,1.0429,0.018926,0.076738,0.019365
-1.2498,1.0428,0.01902,0.076829,0.019442
-1.2488,1.0427,0.019115,0.07692,0.019519
-1.2478,1.0426,0.01921,0.077011,0.019595
-1.2468,1.0425,0.019306,0.077102,0.019673
-1.2458,1.0424,0.019401,0.077192,0.019752
-1.2448,1.0423,0.019496,0.077283,0.019831
-1.2438,1.0422,0.019592,0.077374,0.019911
-1.2428,1.0421,0.019689,0.077464,0.019991
-1.2418,1.042,0.019786,0.077554,0.020071
-1.2408,1.0419,0.019883,0.077645,0.020151
-1.2398,1.0418,0.019981,0.077736,0.020232
-1.2388,1.0417,0.02008,0.077827,0.020314
-1.2378,1.0416,0.02018,0.077918,0.020396
-1.2368,1.0415,0.02028,0.07801,0.020478
-1.2358,1.0414,0.02038,0.078102,0.020561
-1.2348,1.0413,0.02048,0.078194,0.020644
-1.2338,1.0412,0.02058,0.078286,0.020726
-1.2328,1.0411,0.020682,0.078378,0.020809
-1.2318,1.041,0.020784,0.07847,0.020892
-1.2308,1.0409,0.020886,0.078563,0.020975
-1.2298,1.0407,0.020989,0.078655,0.021059
-1.2288,1.0406,0.021092,0.078748,0.021143
-1.2278,1.0405,0.021195,0.078841,0.021227
-1.2268,1.0404,0.021298,0.078935,0.021311
-1.2258,1.0403,0.021401,0.079029,0.021395
-1.2248,1.0402,0.021505,0.079123,0.021482
-1.2238,1.0401,0.021611,0.079217,0.021568
-1.2228,1.04,0.021716,0.079312,0.021653
-1.2218,1.0399,0.021822,0.079406,0.021741
-1.2208,1.0398,0.021929,0.079501,0.021828
-1.2198,1.0397,0.022037,0.079598,0.021915
-1.2188,1.0395,0.022144,0.079695,0.022002
-1.2178,1.0394,0.022254,0.079792,0.022089
-1.2168,1.0393,0.022362,0.079889,0.022177
-1.2158,1.0392,0.02247,0.079987,0.022265
-1.2148,1.0391,0.022579,0.080084,0.022355
-1.2138,1.039,0.022689,0.080182,0.022444
-1.2128,1.0389,0.022799,0.08028,0.022534
-1.2118,1.0387,0.022908,0.080378,0.022623
-1.2108,1.0386,0.023021,0.080477,0.022714
-1.2098,1.0385,0.023132,0.080576,0.022805
-1.2088,1.0384,0.023245,0.080674,0.022897
-1.2078,1.0383,0.023358,0.080772,0.022991
-1.2068,1.0381,0.023472,0.080871,0.023083
-1.2058,1.038,0.023588,0.080968,0.023177
-1.2048,1.0379,0.023705,0.081066,0.023272
-1.2038,1.0378,0.023821,0.081164,0.023368
-1.2028,1.0377,0.023936,0.081262,0.023465
-1.2018,1.0375,0.024052,0.081361,0.023562
-1.2008,1.0374,0.024167,0.08146,0.023658
-1.1998,1.0373,0.024283,0.081559,0.023756
-1.1988,1.0372,0.024402,0.081658,0.023853
-1.1978,1.037,0.02452,0.081757,0.023951
-1.1968,1.0369,0.024638,0.081856,0.024049
-1.1958,1.0368,0.024756,0.081954,0.024148
-1.1948,1.0367,0.024873,0.082053,0.024247
-1.1938,1.0365,0.024991,0.082151,0.024348
-1.1928,1.0364,0.025109,0.08225,0.024448
-1.1918,1.0363,0.025227,0.082348,0.024549
-1.1908,1.0362,0.025344,0.082447,0.024651
-1.1898,1.036,0.02546,0.082545,0.024751
-1.1888,1.0359,0.025577,0.082643,0.024853
-1.1878,1.0358,0.025695,0.082741,0.024956
-1.1868,1.0357,0.025811,0.08284,0.02506
-1.1858,1.0355,0.025929,0.082939,0.025163
-1.1848,1.0354,0.026046,0.083038,0.025266
-1.1838,1.0353,0.026163,0.083139,0.025368
-1.1828,1.0351,0.026281,0.08324,0.025472
-1.1818,1.035,0.0264,0.083342,0.025575
-1.1808,1.0349,0.026519,0.083445,0.025679
-1.1798,1.0347,0.026637,0.083548,0.025783
-1.1788,1.0346,0.026756,0.083652,0.025887
-1.1778,1.0345,0.026874,0.083756,0.025991
-1.1768,1.0343,0.026994,0.08386,0.026098
-1.1758,1.0342,0.027114,0.083964,0.026204
-1.1748,1.0341,0.027234,0.084068,0.026311
-1.1738,1.0339,0.027354,0.084173,0.026419
-1.1728,1.0338,0.027475,0.084278,0.026529
-1.1718,1.0337,0.027597,0.084382,0.026639
-1.1708,1.0335,0.027721,0.084486,0.026752
-1.1698,1.0334,0.027844,0.08459,0.026864
-1.1688,1.0333,0.027967,0.084694,0.026978
-1.1678,1.0331,0.02809,0.084798,0.027092
-1.1668,1.033,0.028213,0.084901,0.027207
-1.1658,1.0328,0.028336,0.085005,0.027322
-1.1648,1.0327,0.02846,0.085109,0.027437
-1.1638,1.0326,0.028585,0.085212,0.027553
-1.1628,1.0324,0.02871,0.085315,0.027669
-1.1618,1.0323,0.028836,0.08542,0.027786
-1.1608,1.0321,0.028962,0.085523,0.027903
-1.1598,1.032,0.02909,0.085627,0.028021
-1.1588,1.0318,0.029218,0.085731,0.02814
-1.1578,1.0317,0.029345,0.085836,0.028259
-1.1568,1.0315,0.029473,0.085941,0.028377
-1.1558,1.0314,0.029602,0.086047,0.028495
-1.1548,1.0312,0.029732,0.086153,0.028615
-1.1538,1.0311,0.029861,0.086258,0.028734
-1.1528,1.0309,0.029991,0.086363,0.028854
-1.1518,1.0308,0.030119,0.086469,0.028973
-1.1508,1.0306,0.030248,0.086576,0.029092
-1.1498,1.0305,0.030377,0.086683,0.029211
-1.1488,1.0303,0.030506,0.086789,0.02933
-1.1478,1.0302,0.030634,0.086896,0.029451
-1.1468,1.03,0.030763,0.087003,0.029571
-1.1458,1.0298,0.030892,0.087111,0.029692
-1.1448,1.0297,0.031021,0.087219,0.029811
-1.1438,1.0295,0.03115,0.087326,0.029932
-1.1428,1.0294,0.031279,0.087435,0.030051
-1.1418,1.0292,0.031408,0.087544,0.03017
-1.1408,1.0291,0.031537,0.087654,0.030289
-1.1398,1.0289,0.031665,0.087763,0.03041
-1.1388,1.0287,0.031795,0.087872,0.03053
-1.1378,1.0286,0.031924,0.087982,0.030653
-1.1368,1.0284,0.032055,0.088092,0.030776
-1.1358,1.0283,0.032186,0.088201,0.030899
-1.1348,1.0281,0.032318,0.088313,0.03102
-1.1338,1.028,0.032451,0.088424,0.031143
-1.1328,1.0278,0.032583,0.088536,0.031266
-1.1318,1.0276,0.032717,0.088647,0.03139
-1.1308,1.0275,0.032851,0.088758,0.031514
-1.1298,1.0273,0.032986,0.088869,0.031639
-1.1288,1.0272,0.033121,0.08898,0.031766
-1.1278,1.027,0.033257,0.08909,0.031893
-1.1268,1.0268,0.033393,0.089201,0.032021
-1.1258,1.0267,0.03353,0.089312,0.03215
-1.1248,1.0265,0.033667,0.089423,0.032279
-1.1238,1.0263,0.033805,0.089533,0.03241
-1.1228,1.0262,0.033943,0.089644,0.032541
-1.1218,1.026,0.034082,0.089754,0.032673
-1.1208,1.0258,0.034222,0.089864,0.032806
-1.1198,1.0257,0.034362,0.089973,0.032939
-1.1188,1.0255,0.034502,0.090083,0.033074
-1.1178,1.0253,0.034642,0.090193,0.033209
-1.1168,1.0252,0.034781,0.090303,0.033344
-1.1158,1.025,0.034921,0.090414,0.033479
-1.1148,1.0248,0.035063,0.090524,0.033615
-1.1138,1.0247,0.035202,0.090634,0.03375
-1.1128,1.0245,0.03534,0.090745,0.033885
-1.1118,1.0244,0.035479,0.090856,0.03402
-1.1108,1.0242,0.03562,0.090966,0.034156
-1.1098,1.024,0.03576,0.091076,0.034291
-1.1088,1.0239,0.0359,0.091186,0.034427
-1.1078,1.0237,0.036039,0.091298,0.034563
-1.1068,1.0235,0.036178,0.091409,0.034699
-1.1058,1.0234,0.036318,0.09152,0.034834
-1.1048,1.0232,0.036457,0.091632,0.034969
-1.1038,1.023,0.036597,0.091743,0.035106
-1.1028,1.0229,0.036736,0.091854,0.035242
-1.1018,1.0227,0.036875,0.091965,0.03538
-1.1008,1.0225,0.037012,0.092076,0.035518
-1.0998,1.0224,0.037151,0.092187,0.035655
-1.0988,1.0222,0.037291,0.092298,0.035794
-1.0978,1.022,0.03743,0.09241,0.035934
-1.0968,1.0219,0.03757,0.092521,0.036075
-1.0958,1.0217,0.03771,0.092631,0.036217
-1.0948,1.0215,0.037848,0.092743,0.036359
-1.0938,1.0214,0.037989,0.092854,0.036502
-1.0928,1.0212,0.038131,0.092965,0.036646
-1.0918,1.021,0.038277,0.093076,0.036789
-1.0908,1.0208,0.038424,0.093189,0.036932
-1.0898,1.0207,0.03857,0.0933,0.037079
-1.0888,1.0205,0.038721,0.093411,0.037225
-1.0878,1.0203,0.03887,0.093522,0.037371
-1.0868,1.0202,0.039019,0.093632,0.037518
-1.0858,1.02,0.039168,0.093743,0.037668
-1.0848,1.0198,0.039318,0.093853,0.037818
-1.0838,1.0196,0.039467,0.093963,0.037969
-1.0828,1.0195,0.039616,0.094074,0.038122
-1.0818,1.0193,0.039763,0.094185,0.038275
-1.0808,1.0191,0.03991,0.094297,0.038428
-1.0798,1.0189,0.040058,0.094409,0.038581
-1.0788,1.0188,0.040204,0.094521,0.038735
-1.0778,1.0186,0.040352,0.094633,0.03889
-1.0768,1.0184,0.0405,0.094745,0.039046
-1.0758,1.0182,0.040647,0.094856,0.039204
-1.0748,1.018,0.040795,0.094968,0.039361
-1.0738,1.0179,0.040943,0.09508,0.03952
-1.0728,1.0177,0.041093,0.095191,0.039681
-1.0718,1.0175,0.04124,0.095304,0.039839
-1.0708,1.0173,0.041391,0.095417,0.039997
-1.0698,1.0172,0.041541,0.09553,0.040156
-1.0688,1.017,0.041692,0.095644,0.040316
-1.0678,1.0168,0.041845,0.095756,0.040476
-1.0668,1.0166,0.041998,0.095869,0.040639
-1.0658,1.0164,0.04215,0.095981,0.040801
-1.0648,1.0162,0.042302,0.096094,0.040964
-1.0638,1.0161,0.042453,0.096207,0.041126
-1.0628,1.0159,0.042605,0.09632,0.041287
-1.0618,1.0157,0.042756,0.096433,0.041451
-1.0608,1.0155,0.042907,0.096546,0.041614
-1.0598,1.0153,0.043058,0.09666,0.041781
-1.0588,1.0152,0.043209,0.096775,0.041944
-1.0578,1.015,0.043361,0.096888,0.04211
-1.0568,1.0148,0.043515,0.097,0.04228
-1.0558,1.0146,0.043668,0.097112,0.042451
-1.0548,1.0144,0.043821,0.097223,0.042623
-1.0538,1.0142,0.043975,0.097333,0.042796
-1.0528,1.0141,0.044128,0.097444,0.042975
-1.0518,1.0139,0.044284,0.097554,0.043154
-1.0508,1.0137,0.044438,0.097664,0.043327
-1.0498,1.0135,0.044594,0.097774,0.043506
-1.0488,1.0133,0.044752,0.097885,0.043683
-1.0478,1.0131,0.044902,0.097996,0.043864
-1.0468,1.0129,0.045061,0.098108,0.044045
-1.0458,1.0128,0.045221,0.098219,0.044227
-1.0448,1.0126,0.045381,0.098331,0.044407
-1.0438,1.0124,0.045543,0.098443,0.04459
-1.0428,1.0122,0.045705,0.098555,0.044773
-1.0418,1.012,0.045865,0.098668,0.044954
-1.0408,1.0118,0.046028,0.098781,0.045135
-1.0398,1.0116,0.046192,0.098895,0.045317
-1.0388,1.0114,0.046356,0.099009,0.045498
-1.0378,1.0112,0.046521,0.099123,0.04568
-1.0368,1.011,0.046687,0.099237,0.045864
-1.0358,1.0108,0.046852,0.09935,0.046051
-1.0348,1.0106,0.04702,0.099464,0.046238
-1.0338,1.0104,0.04719,0.099578,0.046422
-1.0328,1.0102,0.04736,0.099692,0.046608
-1.0318,1.01,0.04753,0.099806,0.0468
-1.0308,1.0098,0.0477,0.09992,0.046991
-1.0298,1.0096,0.047872,0.10003,0.04718
-1.0288,1.0093,0.048044,0.10015,0.047372
-1.0278,1.0091,0.048219,0.10026,0.047561
-1.0268,1.0089,0.048393,0.10038,0.047757
-1.0258,1.0087,0.048569,0.10049,0.047952
-1.0248,1.0085,0.048744,0.10061,0.048149
-1.0238,1.0082,0.04892,0.10072,0.048345
-1.0228,1.008,0.049099,0.10084,0.048543
-1.0218,1.0078,0.049281,0.10095,0.048739
-1.0208,1.0076,0.049461,0.10107,0.048938
-1.0198,1.0073,0.049642,0.10119,0.049138
-1.0188,1.0071,0.049821,0.10131,0.04934
-1.0178,1.0069,0.050002,0.10143,0.04954
-1.0168,1.0066,0.050181,0.10155,0.049739
-1.0158,1.0064,0.05036,0.10167,0.049943
-1.0148,1.0062,0.05054,0.10179,0.050146
-1.0138,1.0059,0.05072,0.10191,0.050348
-1.0128,1.0057,0.0509,0.10204,0.05055
-1.0118,1.0055,0.051077,0.10216,0.050752
-1.0108,1.0052,0.051257,0.10228,0.050954
-1.0098,1.005,0.051435,0.10241,0.051158
-1.0088,1.0048,0.051616,0.10253,0.051362
-1.0078,1.0045,0.051797,0.10265,0.051566
-1.0068,1.0043,0.05198,0.10278,0.051772
-1.0058,1.0041,0.052163,0.1029,0.051978
-1.0048,1.0038,0.052345,0.10303,0.052186
-1.0038,1.0036,0.05253,0.10315,0.052394
-1.0028,1.0033,0.052718,0.10328,0.052602
-1.0018,1.0031,0.052906,0.1034,0.052809
-1.0008,1.0028,0.053096,0.10352,0.053018
-0.99975,1.0026,0.053282,0.10365,0.05323
-0.99875,1.0023,0.053475,0.10377,0.053439
-0.99775,1.0021,0.053668,0.1039,0.053647
-0.99675,1.0018,0.053864,0.10403,0.053855
-0.99575,1.0016,0.054057,0.10415,0.054064
-0.99475,1.0013,0.05425,0.10428,0.054276
-0.99375,1.0011,0.054446,0.1044,0.054489
-0.99275,1.0008,0.054644,0.10453,0.054701
-0.99175,1.0005,0.054843,0.10466,0.054916
-0.99075,1.0003,0.055042,0.10479,0.055129
-0.98975,1,0.055239,0.10491,0.05535
-0.98875,0.99975,0.055441,0.10504,0.055568
-0.98775,0.99949,0.055639,0.10517,0.055787
-0.98675,0.99922,0.055836,0.1053,0.056007
-0.98575,0.99896,0.056032,0.10543,0.05623
-0.98475,0.99869,0.05623,0.10556,0.056454
-0.98375,0.99842,0.05643,0.10569,0.056679
-0.98275,0.99816,0.056628,0.10582,0.056904
-0.98175,0.99788,0.056829,0.10595,0.05713
-0.98075,0.99761,0.057033,0.10608,0.057356
-0.97974,0.99733,0.057236,0.10621,0.057583
-0.97874,0.99705,0.057447,0.10634,0.05781
-0.97774,0.99676,0.057658,0.10647,0.058039
-0.97674,0.99648,0.057868,0.1066,0.058267
-0.97574,0.99619,0.05808,0.10673,0.058495
-0.97474,0.9959,0.058292,0.10687,0.058722
-0.97374,0.99561,0.058503,0.107,0.05895
-0.97274,0.99531,0.058716,0.10714,0.059176
-0.97174,0.99502,0.05893,0.10727,0.059402
-0.97074,0.99472,0.059143,0.10741,0.059627
-0.96974,0.99443,0.059353,0.10755,0.059851
-0.96874,0.99413,0.059565,0.10769,0.060074
-0.96774,0.99383,0.059779,0.10783,0.060299
-0.96674,0.99353,0.059989,0.10797,0.060526
-0.96574,0.99322,0.060202,0.10811,0.060751
-0.96474,0.99292,0.060415,0.10825,0.060978
-0.96374,0.99261,0.060627,0.10839,0.061204
-0.96274,0.9923,0.060842,0.10853,0.061431
-0.96174,0.99199,0.061058,0.10867,0.061657
-0.96074,0.99168,0.061277,0.10881,0.061884
-0.95974,0.99136,0.061495,0.10896,0.062111
-0.95874,0.99105,0.061711,0.1091,0.062339
-0.95774,0.99073,0.061928,0.10924,0.062569
-0.95674,0.99042,0.062146,0.10938,0.062799
-0.95574,0.9901,0.062366,0.10953,0.063029
-0.95474,0.98978,0.062589,0.10967,0.063258
-0.95374,0.98946,0.06281,0.10981,0.063497
-0.95274,0.98914,0.063033,0.10995,0.063731
-0.95174,0.98882,0.063259,0.1101,0.063964
-0.95074,0.9885,0.063484,0.11024,0.064199
-0.94974,0.98817,0.063713,0.11038,0.064438
-0.94874,0.98785,0.063941,0.11052,0.064675
-0.94774,0.98752,0.064168,0.11067,0.064911
-0.94674,0.9872,0.064397,0.11081,0.065148
-0.94574,0.98687,0.064629,0.11095,0.065388
-0.94474,0.98654,0.064864,0.11109,0.065629
-0.94374,0.9862,0.065097,0.11123,0.065871
-0.94274,0.98587,0.065334,0.11137,0.066113
-0.94174,0.98553,0.065571,0.11152,0.066356
-0.94074,0.98519,0.065809,0.11166,0.0666
-0.93973,0.98485,0.066047,0.1118,0.066846
-0.93873,0.98451,0.066286,0.11194,0.067092
-0.93773,0.98417,0.066525,0.11208,0.067337
-0.93673,0.98382,0.066764,0.11223,0.067583
-0.93573,0.98347,0.067007,0.11237,0.067828
-0.93473,0.98311,0.06725,0.11252,0.068076
-0.93373,0.98276,0.067495,0.11266,0.068329
-0.93273,0.9824,0.067742,0.11281,0.068581
-0.93173,0.98204,0.067986,0.11295,0.068834
-0.93073,0.98167,0.068229,0.1131,0.069087
-0.92973,0.9813,0.068472,0.11324,0.069342
-0.92873,0.98093,0.06872,0.11339,0.069599
-0.92773,0.98056,0.068972,0.11354,0.069861
-0.92673,0.98019,0.069219,0.11369,0.070121
-0.92573,0.97981,0.069465,0.11384,0.070379
-0.92473,0.97944,0.069713,0.11399,0.07064
-0.92373,0.97906,0.06996,0.11414,0.070903
-0.92273,0.97868,0.070208,0.11429,0.071166
-0.92173,0.97829,0.070456,0.11444,0.071432
-0.92073,0.97791,0.0707,0.11459,0.071695
-0.91973,0.97753,0.070945,0.11474,0.07196
-0.91873,0.97714,0.07119,0.11489,0.072229
-0.91773,0.97675,0.071433,0.11504,0.072497
-0.91673,0.97636,0.071676,0.11519,0.072768
-0.91573,0.97597,0.071916,0.11534,0.07304
-0.91473,0.97557,0.072156,0.11549,0.073315
-0.91373,0.97517,0.072398,0.11565,0.07359
-0.91273,0.97477,0.072638,0.1158,0.073863
-0.91173,0.97437,0.07288,0.11595,0.074138
-0.91073,0.97397,0.07312,0.1161,0.074415
-0.90973,0.97356,0.073361,0.11625,0.074691
-0.90873,0.97315,0.0736,0.1164,0.074967
-0.90773,0.97274,0.073842,0.11656,0.075248
-0.90673,0.97233,0.074081,0.11671,0.075529
-0.90573,0.97192,0.074324,0.11686,0.075812
-0.90473,0.9715,0.074567,0.11701,0.076095
-0.90373,0.97109,0.074809,0.11716,0.07638
-0.90273,0.97067,0.075051,0.11731,0.076665
-0.90173,0.97026,0.075293,0.11746,0.076951
-0.90073,0.96984,0.075534,0.11761,0.077238
-0.89972,0.96942,0.075775,0.11776,0.077526
-0.89872,0.969,0.076013,0.11791,0.077814
-0.89772,0.96859,0.076251,0.11806,0.078103
-0.89672,0.96817,0.076489,0.11821,0.078394
-0.89572,0.96775,0.076726,0.11836,0.078686
-0.89472,0.96732,0.076962,0.11851,0.078977
-0.89372,0.96691,0.077196,0.11867,0.079268
-0.89272,0.96648,0.077429,0.11882,0.079559
-0.89172,0.96606,0.077662,0.11897,0.079852
-0.89072,0.96564,0.077893,0.11912,0.080147
-0.88972,0.96521,0.078125,0.11927,0.080442
-0.88872,0.96479,0.078353,0.11942,0.080739
-0.88772,0.96436,0.078582,0.11957,0.081037
-0.88672,0.96394,0.078811,0.11972,0.081336
-0.88572,0.96351,0.079038,0.11987,0.081633
-0.88472,0.96308,0.079265,0.12002,0.081934
-0.88372,0.96265,0.079492,0.12017,0.082235
-0.88272,0.96223,0.079717,0.12032,0.082538
-0.88172,0.9618,0.079943,0.12047,0.082842
-0.88072,0.96137,0.080166,0.12062,0.083148
-0.87972,0.96095,0.080386,0.12077,0.083454
-0.87872,0.96052,0.080604,0.12091,0.083759
-0.87772,0.9601,0.080823,0.12106,0.084068
-0.87672,0.95968,0.081043,0.1212,0.084374
-0.87572,0.95926,0.081263,0.12135,0.084682
-0.87472,0.95884,0.081481,0.12149,0.084991
-0.87372,0.95842,0.081698,0.12164,0.085301
-0.87272,0.95799,0.081914,0.12178,0.085611
-0.87172,0.95757,0.082123,0.12193,0.085923
-0.87072,0.95715,0.082332,0.12208,0.086237
-0.86972,0.95673,0.082541,0.12222,0.086553
-0.86872,0.9563,0.082748,0.12237,0.08687
-0.86772,0.95588,0.082956,0.12251,0.087188
-0.86672,0.95545,0.083163,0.12266,0.087506
-0.86572,0.95502,0.083369,0.1228,0.087821
-0.86472,0.9546,0.083575,0.12294,0.088143
-0.86372,0.95417,0.083777,0.12309,0.088465
-0.86272,0.95375,0.08398,0.12323,0.088788
-0.86172,0.95332,0.084185,0.12338,0.089112
-0.86072,0.9529,0.084386,0.12352,0.089437
-0.85971,0.95247,0.084589,0.12367,0.089761
-0.85871,0.95204,0.084791,0.12382,0.090086
-0.85771,0.95162,0.084994,0.12396,0.090413
-0.85671,0.95119,0.085196,0.1241,0.090741
-0.85571,0.95076,0.085399,0.12425,0.091069
-0.85471,0.95033,0.085596,0.12439,0.0914
-0.85371,0.9499,0.085795,0.12453,0.091729
-0.85271,0.94947,0.085994,0.12467,0.09206
-0.85171,0.94904,0.086193,0.12481,0.092389
-0.85071,0.94861,0.086392,0.12495,0.092722
-0.84971,0.94818,0.086592,0.1251,0.093057
-0.84871,0.94775,0.086791,0.12523,0.093393
-0.84771,0.94732,0.086989,0.12537,0.09373
-0.84671,0.94689,0.087189,0.12551,0.094071
-0.84571,0.94645,0.087388,0.12565,0.094411
-0.84471,0.94602,0.087588,0.12578,0.094755
-0.84371,0.94558,0.087788,0.12592,0.095098
-0.84271,0.94515,0.087984,0.12605,0.095438
-0.84171,0.94471,0.088184,0.12619,0.095778
-0.84071,0.94427,0.088384,0.12632,0.096121
-0.83971,0.94383,0.08858,0.12645,0.096465
-0.83871,0.94339,0.088779,0.12658,0.09681
-0.83771,0.94296,0.088973,0.12671,0.097154
-0.83671,0.94252,0.089176,0.12684,0.097504
-0.83571,0.94208,0.08937,0.12697,0.097854
-0.83471,0.94164,0.089567,0.1271,0.098202
-0.83371,0.9412,0.089766,0.12723,0.098556
-0.83271,0.94076,0.08996,0.12736,0.098909
-0.83171,0.94032,0.090159,0.12749,0.099265
-0.83071,0.93987,0.090357,0.12762,0.09962
-0.82971,0.93942,0.090555,0.12775,0.099974
-0.82871,0.93898,0.090747,0.12788,0.10033
-0.82771,0.93853,0.090941,0.12802,0.10069
-0.82671,0.93808,0.091139,0.12815,0.10104
-0.82571,0.93762,0.091333,0.12829,0.10139
-0.82471,0.93716,0.09153,0.12843,0.10175
-0.82371,0.9367,0.091727,0.12857,0.10211
-0.82271,0.93624,0.091923,0.12871,0.10247
-0.82171,0.93578,0.092117,0.12885,0.10283
-0.82071,0.93531,0.092313,0.129,0.10318
-0.8197,0.93484,0.092511,0.12914,0.10354
-0.8187,0.93436,0.092708,0.12928,0.1039
-0.8177,0.93388,0.092908,0.12943,0.10426
-0.8167,0.9334,0.093105,0.12957,0.10463
-0.8157,0.93292,0.093301,0.12971,0.10499
-0.8147,0.93243,0.093501,0.12986,0.10535
-0.8137,0.93194,0.093702,0.13001,0.10572
-0.8127,0.93145,0.093902,0.13015,0.10609
-0.8117,0.93095,0.094101,0.13029,0.10646
-0.8107,0.93045,0.094302,0.13044,0.10683
-0.8097,0.92995,0.094504,0.13059,0.10721
-0.8087,0.92944,0.094705,0.13073,0.10758
-0.8077,0.92894,0.094904,0.13088,0.10795
-0.8067,0.92843,0.095107,0.13102,0.10833
-0.8057,0.92791,0.095311,0.13116,0.10871
-0.8047,0.9274,0.095512,0.1313,0.10909
-0.8037,0.92688,0.095715,0.13144,0.10947
-0.8027,0.92636,0.09592,0.13158,0.10985
-0.8017,0.92584,0.096127,0.13172,0.11023
-0.8007,0.92532,0.096333,0.13186,0.11062
-0.7997,0.92479,0.096538,0.132,0.111
-0.7987,0.92427,0.096744,0.13214,0.11139
-0.7977,0.92374,0.09695,0.13228,0.11178
-0.7967,0.92321,0.097157,0.13242,0.11216
-0.7957,0.92268,0.097363,0.13255,0.11255
-0.7947,0.92214,0.097571,0.13269,0.11294
-0.7937,0.92161,0.097779,0.13283,0.11333
-0.7927,0.92108,0.09799,0.13297,0.11373
-0.7917,0.92054,0.098199,0.1331,0.11412
-0.7907,0.92,0.098411,0.13324,0.11452
-0.7897,0.91946,0.098621,0.13338,0.11491
-0.7887,0.91892,0.098837,0.13352,0.11531
-0.7877,0.91838,0.099047,0.13366,0.11571
-0.7867,0.91784,0.099254,0.1338,0.11611
-0.7857,0.9173,0.099461,0.13394,0.11651
-0.7847,0.91676,0.09967,0.13408,0.11692
-0.7837,0.91622,0.099879,0.13422,0.11732
-0.7827,0.91567,0.10009,0.13435,0.11773
-0.7817,0.91512,0.1003,0.13449,0.11814
-0.7807,0.91458,0.10052,0.13463,0.11855
-0.77969,0.91403,0.10073,0.13476,0.11896
-0.77869,0.91347,0.10094,0.13489,0.11938
-0.77769,0.91292,0.10116,0.13503,0.11979
-0.77669,0.91236,0.10137,0.13516,0.12021
-0.77569,0.9118,0.10159,0.13529,0.12063
-0.77469,0.91124,0.10181,0.13542,0.12105
-0.77369,0.91068,0.10203,0.13555,0.12147
-0.77269,0.91011,0.10224,0.13568,0.12189
-0.77169,0.90954,0.10245,0.13581,0.12232
-0.77069,0.90897,0.10267,0.13594,0.12275
-0.76969,0.9084,0.10289,0.13607,0.12318
-0.76869,0.90782,0.10311,0.1362,0.12361
-0.76769,0.90725,0.10332,0.13633,0.12404
-0.76669,0.90667,0.10354,0.13645,0.12448
-0.76569,0.90609,0.10376,0.13658,0.12491
-0.76469,0.90551,0.10398,0.13671,0.12534
-0.76369,0.90493,0.1042,0.13683,0.12577
-0.76269,0.90434,0.10442,0.13696,0.1262
-0.76169,0.90375,0.10464,0.13709,0.12663
-0.76069,0.90316,0.10486,0.13722,0.12706
-0.75969,0.90257,0.10507,0.13735,0.12749
-0.75869,0.90198,0.10529,0.13748,0.12792
-0.75769,0.90139,0.10551,0.13761,0.12835
-0.75669,0.90079,0.10572,0.13774,0.12878
-0.75569,0.9002,0.10594,0.13787,0.12921
-0.75469,0.8996,0.10617,0.13799,0.12964
-0.75369,0.899,0.10638,0.13812,0.13006
-0.75269,0.8984,0.1066,0.13824,0.13049
-0.75169,0.89779,0.10682,0.13837,0.13093
-0.75069,0.89719,0.10704,0.13849,0.13136
-0.74969,0.89658,0.10726,0.13861,0.1318
-0.74869,0.89597,0.10748,0.13874,0.13223
-0.74769,0.89535,0.1077,0.13886,0.13266
-0.74669,0.89474,0.10792,0.13898,0.1331
-0.74569,0.89412,0.10814,0.1391,0.13353
-0.74469,0.8935,0.10836,0.13923,0.13397
-0.74369,0.89288,0.10859,0.13935,0.13441
-0.74269,0.89226,0.10881,0.13947,0.13484
-0.74169,0.89164,0.10903,0.13959,0.13528
-0.74069,0.89101,0.10925,0.13971,0.13571
-0.73968,0.89038,0.10947,0.13983,0.13615
-0.73868,0.88976,0.1097,0.13995,0.13659
-0.73768,0.88912,0.10992,0.14007,0.13702
-0.73668,0.88849,0.11015,0.14019,0.13746
-0.73568,0.88785,0.11037,0.1403,0.1379
-0.73468,0.88721,0.1106,0.14042,0.13834
-0.73368,0.88657,0.11082,0.14053,0.13879
-0.73268,0.88593,0.11105,0.14065,0.13923
-0.73168,0.88528,0.11128,0.14076,0.13968
-0.73068,0.88464,0.1115,0.14087,0.14012
-0.72968,0.88399,0.11173,0.14099,0.14056
-0.72868,0.88333,0.11196,0.1411,0.14101
-0.72768,0.88268,0.1122,0.14122,0.14145
-0.72668,0.88203,0.11243,0.14133,0.1419
-0.72568,0.88137,0.11266,0.14144,0.14234
-0.72468,0.88071,0.11289,0.14155,0.14279
-0.72368,0.88004,0.11311,0.14167,0.14324
-0.72268,0.87938,0.11334,0.14178,0.14369
-0.72168,0.87871,0.11357,0.14189,0.14414
-0.72068,0.87805,0.1138,0.142,0.14458
-0.71968,0.87738,0.11403,0.14211,0.14503
-0.71868,0.87671,0.11426,0.14221,0.14547
-0.71768,0.87604,0.11448,0.14232,0.14591
-0.71668,0.87537,0.11471,0.14242,0.14636
-0.71568,0.87469,0.11494,0.14252,0.14681
-0.71468,0.87402,0.11517,0.14262,0.14725
-0.71368,0.87334,0.11541,0.14272,0.1477
-0.71268,0.87266,0.11564,0.14281,0.14815
-0.71168,0.87198,0.11587,0.14291,0.1486
-0.71068,0.87129,0.1161,0.143,0.14905
-0.70968,0.87061,0.11633,0.1431,0.1495
-0.70868,0.86992,0.11656,0.14319,0.14995
-0.70768,0.86924,0.11679,0.14328,0.15041
-0.70668,0.86855,0.11701,0.14338,0.15086
-0.70568,0.86786,0.11724,0.14347,0.15131
-0.70468,0.86718,0.11746,0.14356,0.15176
-0.70368,0.86649,0.11768,0.14365,0.15221
-0.70268,0.8658,0.1179,0.14374,0.15266
-0.70168,0.86511,0.11813,0.14383,0.15312
-0.70068,0.86443,0.11835,0.14392,0.15357
-0.69967,0.86374,0.11858,0.144,0.15403
-0.69867,0.86305,0.1188,0.14409,0.15449
-0.69767,0.86237,0.11902,0.14417,0.15494
-0.69667,0.86168,0.11924,0.14426,0.15539
-0.69567,0.861,0.11946,0.14435,0.15585
-0.69467,0.86031,0.11968,0.14443,0.1563
-0.69367,0.85963,0.1199,0.14451,0.15676
-0.69267,0.85894,0.12013,0.1446,0.15721
-0.69167,0.85826,0.12035,0.14468,0.15766
-0.69067,0.85757,0.12058,0.14476,0.15812
-0.68967,0.85689,0.1208,0.14484,0.15858
-0.68867,0.8562,0.12103,0.14492,0.15903
-0.68767,0.85551,0.12126,0.14499,0.1595
-0.68667,0.85483,0.12148,0.14507,0.15996
-0.68567,0.85414,0.12171,0.14514,0.16043
-0.68467,0.85346,0.12193,0.14521,0.1609
-0.68367,0.85277,0.12216,0.14527,0.16137
-0.68267,0.85209,0.12238,0.14534,0.16184
-0.68167,0.85141,0.1226,0.14541,0.16232
-0.68067,0.85073,0.12282,0.14547,0.16279
-0.67967,0.85005,0.12305,0.14553,0.16327
-0.67867,0.84938,0.12327,0.1456,0.16375
-0.67767,0.8487,0.12349,0.14566,0.16422
-0.67667,0.84802,0.12372,0.14572,0.1647
-0.67567,0.84734,0.12393,0.14579,0.16517
-0.67467,0.84666,0.12415,0.14585,0.16565
-0.67367,0.84598,0.12437,0.14592,0.16612
-0.67267,0.8453,0.12458,0.14598,0.1666
-0.67167,0.84462,0.1248,0.14605,0.16708
-0.67067,0.84393,0.12501,0.14611,0.16756
-0.66967,0.84325,0.12522,0.14618,0.16804
-0.66867,0.84257,0.12543,0.14625,0.16852
-0.66767,0.84188,0.12564,0.14631,0.169
-0.66667,0.8412,0.12585,0.14638,0.16948
-0.66567,0.84051,0.12606,0.14644,0.16996
-0.66467,0.83983,0.12627,0.14651,0.17044
-0.66367,0.83914,0.12647,0.14658,0.17092
-0.66267,0.83845,0.12667,0.14664,0.1714
-0.66167,0.83776,0.12687,0.14671,0.17188
-0.66067,0.83707,0.12708,0.14678,0.17236
-0.65966,0.83637,0.12729,0.14685,0.17284
-0.65866,0.83567,0.12749,0.14691,0.17332
-0.65766,0.83497,0.12768,0.14698,0.1738
-0.65666,0.83427,0.12788,0.14704,0.17429
-0.65566,0.83357,0.12807,0.14711,0.17478
-0.65466,0.83287,0.12827,0.14717,0.17527
-0.65366,0.83217,0.12846,0.14724,0.17577
-0.65266,0.83147,0.12864,0.1473,0.17626
-0.65166,0.83077,0.12883,0.14736,0.17676
-0.65066,0.83007,0.12901,0.14743,0.17725
-0.64966,0.82937,0.1292,0.14749,0.17775
-0.64866,0.82866,0.12938,0.14755,0.17825
-0.64766,0.82796,0.12957,0.14761,0.17875
-0.64666,0.82726,0.12975,0.14768,0.17925
-0.64566,0.82655,0.12994,0.14774,0.17976
-0.64466,0.82584,0.13013,0.1478,0.18026
-0.64366,0.82514,0.13031,0.14786,0.18076
-0.64266,0.82443,0.1305,0.14793,0.18127
-0.64166,0.82372,0.13068,0.14799,0.18178
-0.64066,0.823,0.13087,0.14804,0.18229
-0.63966,0.82229,0.13105,0.1481,0.1828
-0.63866,0.82157,0.13124,0.14816,0.18331
-0.63766,0.82086,0.13142,0.14821,0.18383
-0.63666,0.82014,0.13161,0.14827,0.18434
-0.63566,0.81943,0.13179,0.14832,0.18485
-0.63466,0.81871,0.13197,0.14838,0.18537
-0.63366,0.81799,0.13215,0.14843,0.18589
-0.63266,0.81727,0.13233,0.14848,0.18641
-0.63166,0.81654,0.13251,0.14853,0.18693
-0.63066,0.81582,0.13269,0.14858,0.18745
-0.62966,0.81509,0.13287,0.14863,0.18797
-0.62866,0.81437,0.13304,0.14868,0.1885
-0.62766,0.81364,0.13322,0.14873,0.18902
-0.62666,0.81291,0.13339,0.14878,0.18955
-0.62566,0.81218,0.13357,0.14883,0.19006
-0.62466,0.81144,0.13374,0.14888,0.19058
-0.62366,0.81071,0.13392,0.14893,0.1911
-0.62266,0.80997,0.1341,0.14898,0.19162
-0.62166,0.80923,0.13428,0.14903,0.19213
-0.62066,0.80848,0.13445,0.14908,0.19266
-0.61965,0.80774,0.13462,0.14912,0.19319
-0.61865,0.80699,0.13479,0.14917,0.19372
-0.61765,0.80624,0.13496,0.14921,0.19425
-0.61665,0.80549,0.13512,0.14925,0.19478
-0.61565,0.80474,0.13528,0.14929,0.19531
-0.61465,0.80398,0.13545,0.14933,0.19585
-0.61365,0.80322,0.13561,0.14937,0.19638
-0.61265,0.80246,0.13577,0.1494,0.19691
-0.61165,0.80169,0.13592,0.14944,0.19744
-0.61065,0.80093,0.13608,0.14948,0.19797
-0.60965,0.80016,0.13622,0.14952,0.19849
-0.60865,0.79939,0.13637,0.14956,0.19902
-0.60765,0.79863,0.13652,0.1496,0.19954
-0.60665,0.79786,0.13666,0.14963,0.20007
-0.60565,0.79709,0.1368,0.14967,0.2006
-0.60465,0.79631,0.13693,0.14969,0.20113
-0.60365,0.79554,0.13707,0.14972,0.20165
-0.60265,0.79477,0.1372,0.14975,0.20218
-0.60165,0.79399,0.13733,0.14978,0.20271
-0.60065,0.79321,0.13746,0.14981,0.20324
-0.59965,0.79244,0.13759,0.14983,0.20377
-0.59865,0.79166,0.13772,0.14986,0.20431
-0.59765,0.79088,0.13784,0.14988,0.20484
-0.59665,0.7901,0.13797,0.14991,0.20538
-0.59565,0.78933,0.1381,0.14993,0.20592
-0.59465,0.78855,0.13822,0.14996,0.20645
-0.59365,0.78778,0.13834,0.14998,0.20699
-0.59265,0.787,0.13846,0.15001,0.20753
-0.59165,0.78622,0.13858,0.15004,0.20806
-0.59065,0.78544,0.1387,0.15006,0.2086
-0.58965,0.78466,0.13881,0.15009,0.20912
-0.58865,0.78388,0.13893,0.15012,0.20965
-0.58765,0.7831,0.13903,0.15014,0.21018
-0.58665,0.78232,0.13914,0.15017,0.21071
-0.58565,0.78153,0.13925,0.15019,0.21124
-0.58465,0.78075,0.13936,0.15021,0.21177
-0.58365,0.77997,0.13946,0.15024,0.2123
-0.58265,0.77919,0.13957,0.15026,0.21283
-0.58165,0.77841,0.13967,0.15029,0.21337
-0.58065,0.77763,0.13977,0.15031,0.2139
-0.57964,0.77685,0.13987,0.15032,0.21444
-0.57864,0.77607,0.13997,0.15034,0.21497
-0.57764,0.77528,0.14007,0.15036,0.21551
-0.57664,0.7745,0.14017,0.15037,0.21605
-0.57564,0.77371,0.14027,0.15038,0.21658
-0.57464,0.77293,0.14036,0.1504,0.21712
-0.57364,0.77215,0.14046,0.1504,0.21766
-0.57264,0.77137,0.14055,0.15041,0.21821
-0.57164,0.7706,0.14064,0.15041,0.21876
-0.57064,0.76983,0.14072,0.1504,0.21931
-0.56964,0.76905,0.1408,0.1504,0.21986
-0.56864,0.76828,0.14088,0.15039,0.22041
-0.56764,0.76752,0.14096,0.15038,0.22097
-0.56664,0.76675,0.14103,0.15037,0.22153
-0.56564,0.76598,0.1411,0.15036,0.22209
-0.56464,0.76522,0.14116,0.15035,0.22265
-0.56364,0.76445,0.14122,0.15033,0.22322
-0.56264,0.76368,0.14129,0.15032,0.22378
-0.56164,0.76291,0.14134,0.1503,0.22434
-0.56064,0.76214,0.14139,0.15028,0.2249
-0.55964,0.76137,0.14144,0.15026,0.22546
-0.55864,0.76061,0.14149,0.15023,0.22602
-0.55764,0.75984,0.14154,0.15021,0.22658
-0.55664,0.75907,0.14158,0.15018,0.22714
-0.55564,0.7583,0.14163,0.15016,0.22769
-0.55464,0.75753,0.14168,0.15013,0.22826
-0.55364,0.75676,0.14172,0.1501,0.22882
-0.55264,0.75598,0.14175,0.15007,0.22939
-0.55164,0.75521,0.14179,0.15004,0.22996
-0.55064,0.75443,0.14183,0.15001,0.23053
-0.54964,0.75364,0.14187,0.14998,0.23109
-0.54864,0.75286,0.14191,0.14995,0.23167
-0.54764,0.75207,0.14195,0.14992,0.23224
-0.54664,0.75127,0.14199,0.14988,0.23281
-0.54564,0.75048,0.14202,0.14985,0.23337
-0.54464,0.74967,0.14207,0.14981,0.23395
-0.54364,0.74887,0.14211,0.14978,0.23452
-0.54264,0.74808,0.14215,0.14974,0.23509
-0.54164,0.74727,0.14219,0.1497,0.23567
-0.54064,0.74647,0.14223,0.14967,0.23624
-0.53963,0.74567,0.14227,0.14964,0.23682
-0.53863,0.74486,0.1423,0.1496,0.2374
-0.53763,0.74405,0.14233,0.14957,0.23798
-0.53663,0.74324,0.14236,0.14954,0.23856
-0.53563,0.74243,0.1424,0.1495,0.23915
-0.53463,0.74162,0.14243,0.14946,0.23973
-0.53363,0.74081,0.14246,0.14943,0.24032
-0.53263,0.74,0.14249,0.14939,0.2409
-0.53163,0.73918,0.14251,0.14935,0.24148
-0.53063,0.73837,0.14254,0.14931,0.24206
-0.52963,0.73756,0.14256,0.14927,0.24265
-0.52863,0.73675,0.14259,0.14922,0.24324
-0.52763,0.73594,0.14261,0.14918,0.24383
-0.52663,0.73513,0.14264,0.14913,0.24442
-0.52563,0.73432,0.14266,0.14908,0.24502
-0.52463,0.73351,0.14268,0.14903,0.24562
-0.52363,0.73271,0.14271,0.14898,0.24622
-0.52263,0.7319,0.14272,0.14893,0.24683
-0.52163,0.7311,0.14275,0.14888,0.24743
-0.52063,0.73029,0.14277,0.14882,0.24803
-0.51963,0.72948,0.14279,0.14877,0.24863
-0.51863,0.72867,0.14282,0.14872,0.24923
-0.51763,0.72786,0.14284,0.14867,0.24985
-0.51663,0.72704,0.14287,0.14861,0.25045
-0.51563,0.72623,0.14289,0.14855,0.25106
-0.51463,0.72541,0.14292,0.14849,0.25166
-0.51363,0.72459,0.14294,0.14843,0.25227
-0.51263,0.72376,0.14296,0.14836,0.25287
-0.51163,0.72294,0.14299,0.1483,0.25348
-0.51063,0.72211,0.14301,0.14824,0.2541
-0.50963,0.72128,0.14303,0.14818,0.25472
-0.50863,0.72044,0.14306,0.14812,0.25533
-0.50763,0.71961,0.14307,0.14805,0.25594
-0.50663,0.71878,0.14309,0.14799,0.25655
-0.50563,0.71794,0.1431,0.14793,0.25716
-0.50463,0.71711,0.14312,0.14786,0.25775
-0.50363,0.71628,0.14312,0.14779,0.25834
-0.50263,0.71544,0.14312,0.14772,0.25894
-0.50163,0.71461,0.14313,0.14765,0.25955
-0.50063,0.71378,0.14312,0.14758,0.26015
-0.49962,0.71295,0.14312,0.1475,0.26075
-0.49862,0.71212,0.14311,0.14743,0.26136
-0.49762,0.71129,0.1431,0.14735,0.26196
-0.49662,0.71047,0.14309,0.14728,0.26255
-0.49562,0.70964,0.14308,0.1472,0.26314
-0.49462,0.70882,0.14306,0.14712,0.26374
-0.49362,0.70799,0.14305,0.14704,0.26434
-0.49262,0.70717,0.14304,0.14696,0.26493
-0.49162,0.70634,0.14303,0.14687,0.26553
-0.49062,0.70552,0.14301,0.14679,0.26613
-0.48962,0.70469,0.14299,0.1467,0.26673
-0.48862,0.70386,0.14297,0.14661,0.26732
-0.48762,0.70304,0.14294,0.14653,0.26792
-0.48662,0.70221,0.14291,0.14643,0.26852
-0.48562,0.70139,0.14289,0.14634,0.26912
-0.48462,0.70057,0.14285,0.14624,0.26973
-0.48362,0.69975,0.14281,0.14615,0.27033
-0.48262,0.69892,0.14276,0.14605,0.27094
-0.48162,0.69811,0.14272,0.14595,0.27154
-0.48062,0.69729,0.14267,0.14586,0.27215
-0.47962,0.69647,0.14263,0.14576,0.27276
-0.47862,0.69565,0.14259,0.14566,0.27336
-0.47762,0.69482,0.14255,0.14556,0.27397
-0.47662,0.694,0.14251,0.14546,0.27458
-0.47562,0.69318,0.14246,0.14536,0.27519
-0.47462,0.69235,0.14242,0.14526,0.2758
-0.47362,0.69153,0.14237,0.14517,0.2764
-0.47262,0.69071,0.14232,0.14507,0.277
-0.47162,0.68988,0.14227,0.14498,0.27759
-0.47062,0.68905,0.14221,0.14488,0.2782
-0.46962,0.68822,0.14215,0.14479,0.2788
-0.46862,0.6874,0.14208,0.14469,0.27939
-0.46762,0.68657,0.14202,0.14459,0.28
-0.46662,0.68575,0.14196,0.14449,0.2806
-0.46562,0.68493,0.1419,0.14438,0.2812
-0.46462,0.68411,0.14183,0.14428,0.2818
-0.46362,0.68328,0.14176,0.14417,0.28241
-0.46262,0.68246,0.14169,0.14406,0.283
-0.46162,0.68163,0.14163,0.14396,0.28359
-0.46062,0.68081,0.14156,0.14385,0.28418
-0.45961,0.67998,0.14149,0.14375,0.28476
-0.45861,0.67916,0.14143,0.14364,0.28535
-0.45761,0.67833,0.14136,0.14353,0.28594
-0.45661,0.67751,0.14128,0.14343,0.28652
-0.45561,0.67668,0.1412,0.14332,0.2871
-0.45461,0.67584,0.14111,0.1432,0.28768
-0.45361,0.675,0.14103,0.14309,0.28826
-0.45261,0.67417,0.14095,0.14298,0.28884
-0.45161,0.67334,0.14086,0.14286,0.28941
-0.45061,0.67251,0.14077,0.14274,0.28999
-0.44961,0.67169,0.14069,0.14261,0.29057
-0.44861,0.67086,0.1406,0.14248,0.29114
-0.44761,0.67003,0.14052,0.14236,0.29172
-0.44661,0.6692,0.14042,0.14223,0.29229
-0.44561,0.66837,0.14033,0.1421,0.29287
-0.44461,0.66753,0.14023,0.14197,0.29344
-0.44361,0.6667,0.14014,0.14183,0.29402
-0.44261,0.66586,0.14004,0.1417,0.29459
-0.44161,0.66503,0.13995,0.14156,0.29516
-0.44061,0.66419,0.13985,0.14142,0.29573
-0.43961,0.66336,0.13975,0.14129,0.2963
-0.43861,0.66252,0.13965,0.14115,0.29687
-0.43761,0.66167,0.13955,0.14102,0.29743
-0.43661,0.66083,0.13943,0.14088,0.29801
-0.43561,0.65998,0.13932,0.14074,0.29857
-0.43461,0.65914,0.13921,0.1406,0.29914
-0.43361,0.65829,0.1391,0.14046,0.29971
-0.43261,0.65744,0.13899,0.14031,0.30028
-0.43161,0.65659,0.13888,0.14016,0.30085
-0.43061,0.65574,0.13877,0.14002,0.30142
-0.42961,0.65489,0.13866,0.13987,0.302
-0.42861,0.65405,0.13854,0.13972,0.30258
-0.42761,0.6532,0.13842,0.13956,0.30316
-0.42661,0.65235,0.1383,0.13941,0.30374
-0.42561,0.6515,0.13817,0.13926,0.30433
-0.42461,0.65066,0.13805,0.1391,0.30492
-0.42361,0.64981,0.13793,0.13894,0.3055
-0.42261,0.64897,0.1378,0.13878,0.30609
-0.42161,0.64812,0.13767,0.13862,0.30667
-0.42061,0.64727,0.13755,0.13846,0.30726
-0.4196,0.64643,0.13741,0.13829,0.30785
-0.4186,0.64558,0.13727,0.13813,0.30844
-0.4176,0.64473,0.13714,0.13796,0.30902
-0.4166,0.64389,0.137,0.1378,0.30959
-0.4156,0.64304,0.13686,0.13764,0.31017
-0.4146,0.64219,0.13673,0.13748,0.31075
-0.4136,0.64134,0.13659,0.13732,0.31133
-0.4126,0.64049,0.13645,0.13715,0.31191
-0.4116,0.63964,0.13631,0.13699,0.31249
-0.4106,0.63879,0.13617,0.13682,0.31306
-0.4096,0.63794,0.13603,0.13666,0.31364
-0.4086,0.63709,0.13589,0.13649,0.31422
-0.4076,0.63624,0.13575,0.13633,0.31479
-0.4066,0.63539,0.13561,0.13616,0.31537
-0.4056,0.63454,0.13547,0.13599,0.31594
-0.4046,0.6337,0.13532,0.13581,0.31651
-0.4036,0.63285,0.13518,0.13564,0.31709
-0.4026,0.632,0.13503,0.13547,0.31766
-0.4016,0.63115,0.13488,0.13529,0.31824
-0.4006,0.63031,0.13474,0.13512,0.31881
-0.3996,0.62946,0.13459,0.13494,0.31939
-0.3986,0.62862,0.13445,0.13477,0.31996
-0.3976,0.62778,0.1343,0.13459,0.32054
-0.3966,0.62693,0.13415,0.13441,0.32112
-0.3956,0.62609,0.134,0.13423,0.32168
-0.3946,0.62525,0.13385,0.13406,0.32226
-0.3936,0.6244,0.13371,0.13388,0.32283
-0.3926,0.62356,0.13355,0.13371,0.3234
-0.3916,0.62271,0.1334,0.13353,0.32398
-0.3906,0.62186,0.13325,0.13335,0.32455
-0.3896,0.62102,0.13309,0.13317,0.32513
-0.3886,0.62017,0.13294,0.13299,0.3257
-0.3876,0.61933,0.13278,0.13281,0.32629
-0.3866,0.61849,0.13261,0.13263,0.32686
-0.3856,0.61764,0.13245,0.13244,0.32744
-0.3846,0.6168,0.13229,0.13226,0.32802
-0.3836,0.61596,0.13212,0.13207,0.3286
-0.3826,0.61511,0.13197,0.13187,0.32918
-0.3816,0.61426,0.13181,0.13168,0.32976
-0.3806,0.61341,0.13165,0.13148,0.33034
-0.37959,0.61256,0.1315,0.13128,0.33092
-0.37859,0.61172,0.13134,0.13108,0.3315
-0.37759,0.61087,0.13119,0.13088,0.33208
-0.37659,0.61002,0.13104,0.13067,0.33265
-0.37559,0.60917,0.13088,0.13047,0.33323
-0.37459,0.60833,0.13074,0.13026,0.3338
-0.37359,0.60748,0.13058,0.13005,0.33437
-0.37259,0.60664,0.13042,0.12985,0.33494
-0.37159,0.60579,0.13027,0.12964,0.33551
-0.37059,0.60495,0.13011,0.12944,0.33607
-0.36959,0.6041,0.12996,0.12923,0.33662
-0.36859,0.60326,0.1298,0.12903,0.33718
-0.36759,0.60242,0.12965,0.12883,0.33773
-0.36659,0.60157,0.12949,0.12863,0.33829
-0.36559,0.60074,0.12934,0.12843,0.33884
-0.36459,0.5999,0.12919,0.12823,0.33939
-0.36359,0.59906,0.12904,0.12803,0.33995
-0.36259,0.59823,0.12889,0.12782,0.3405
-0.36159,0.59739,0.12874,0.12761,0.34106
-0.36059,0.59655,0.12859,0.12741,0.34161
-0.35959,0.59571,0.12843,0.1272,0.34216
-0.35859,0.59487,0.12828,0.12698,0.34271
-0.35759,0.59404,0.12813,0.12677,0.34326
-0.35659,0.5932,0.12798,0.12656,0.34381
-0.35559,0.59237,0.12783,0.12634,0.34437
-0.35459,0.59153,0.12768,0.12612,0.34492
-0.35359,0.5907,0.12753,0.1259,0.34548
-0.35259,0.58986,0.12738,0.12568,0.34604
-0.35159,0.58903,0.12722,0.12545,0.34659
-0.35059,0.5882,0.12707,0.12523,0.34716
-0.34959,0.58737,0.12692,0.125,0.34772
-0.34859,0.58654,0.12676,0.12477,0.34828
-0.34759,0.58571,0.12661,0.12454,0.34884
-0.34659,0.58489,0.12646,0.1243,0.34941
-0.34559,0.58406,0.1263,0.12406,0.34996
-0.34459,0.58323,0.12614,0.12382,0.35052
-0.34359,0.58241,0.12599,0.12358,0.35109
-0.34259,0.5816,0.12583,0.12334,0.35164
-0.34159,0.58078,0.12567,0.12309,0.35221
-0.34059,0.57997,0.12551,0.12284,0.35277
-0.33958,0.57917,0.12534,0.1226,0.35335
-0.33858,0.57836,0.12518,0.12235,0.35392
-0.33758,0.57756,0.12502,0.12209,0.35449
-0.33658,0.57676,0.12486,0.12184,0.35507
-0.33558,0.57596,0.1247,0.12159,0.35564
-0.33458,0.57516,0.12454,0.12134,0.35622
-0.33358,0.57437,0.12438,0.12109,0.35681
-0.33258,0.57357,0.12422,0.12083,0.35738
-0.33158,0.57278,0.12406,0.12058,0.35796
-0.33058,0.57199,0.1239,0.12033,0.35855
-0.32958,0.5712,0.12374,0.12008,0.35913
-0.32858,0.57042,0.12359,0.11983,0.35972
-0.32758,0.56964,0.12342,0.11957,0.3603
-0.32658,0.56887,0.12326,0.11932,0.36089
-0.32558,0.56809,0.12309,0.11907,0.36147
-0.32458,0.56732,0.12293,0.11882,0.36205
-0.32358,0.56655,0.12276,0.11857,0.36263
-0.32258,0.56578,0.12259,0.11831,0.36321
-0.32158,0.565,0.12242,0.11806,0.36379
-0.32058,0.56422,0.12225,0.1178,0.36437
-0.31958,0.56345,0.12207,0.11753,0.36495
-0.31858,0.56267,0.1219,0.11727,0.36553
-0.31758,0.5619,0.12172,0.117,0.36611
-0.31658,0.56113,0.12154,0.11673,0.3667
-0.31558,0.56036,0.12135,0.11646,0.36728
-0.31458,0.55959,0.12117,0.1162,0.36787
-0.31358,0.55883,0.12098,0.11593,0.36845
-0.31258,0.55808,0.1208,0.11566,0.36904
-0.31158,0.55732,0.1206,0.11538,0.36963
-0.31058,0.55657,0.12041,0.11511,0.37022
-0.30958,0.55582,0.12021,0.11483,0.37081
-0.30858,0.55506,0.12001,0.11455,0.3714
-0.30758,0.55431,0.11979,0.11427,0.372
-0.30658,0.55356,0.11958,0.11399,0.37259
-0.30558,0.55282,0.11937,0.1137,0.37319
-0.30458,0.55208,0.11915,0.11342,0.37379
-0.30358,0.55135,0.11893,0.11314,0.37438
-0.30258,0.55062,0.11871,0.11286,0.37498
-0.30158,0.54989,0.11849,0.11257,0.37557
-0.30058,0.54917,0.11827,0.11228,0.37616
-0.29957,0.54844,0.11805,0.11199,0.37675
-0.29857,0.54772,0.11784,0.1117,0.37734
-0.29757,0.547,0.11761,0.1114,0.37794
-0.29657,0.54629,0.11738,0.11111,0.37854
-0.29557,0.54557,0.11715,0.11082,0.37913
-0.29457,0.54486,0.11692,0.11053,0.37973
-0.29357,0.54415,0.11669,0.11024,0.38033
-0.29257,0.54345,0.11646,0.10995,0.38093
-0.29157,0.54274,0.11623,0.10966,0.38152
-0.29057,0.54204,0.116,0.10936,0.38212
-0.28957,0.54134,0.11577,0.10907,0.38272
-0.28857,0.54064,0.11554,0.10878,0.38331
-0.28757,0.53994,0.11531,0.10849,0.38391
-0.28657,0.53924,0.11509,0.1082,0.38451
-0.28557,0.53855,0.11486,0.1079,0.3851
-0.28457,0.53785,0.11464,0.10761,0.3857
-0.28357,0.53716,0.11442,0.10731,0.38629
-0.28257,0.53646,0.1142,0.10702,0.38688
-0.28157,0.53578,0.11397,0.10672,0.38748
-0.28057,0.53509,0.11376,0.10643,0.38808
-0.27957,0.53441,0.11353,0.10613,0.38867
-0.27857,0.53373,0.1133,0.10582,0.38927
-0.27757,0.53304,0.11307,0.10552,0.38986
-0.27657,0.53236,0.11284,0.10522,0.39045
-0.27557,0.53168,0.11262,0.10492,0.39104
-0.27457,0.53101,0.1124,0.10461,0.39161
-0.27357,0.53033,0.11217,0.10431,0.3922
-0.27257,0.52966,0.11195,0.10401,0.39278
-0.27157,0.52899,0.11172,0.10371,0.39336
-0.27057,0.52832,0.11148,0.10341,0.39395
-0.26957,0.52765,0.11125,0.10311,0.39453
-0.26857,0.52699,0.11102,0.1028,0.39511
-0.26757,0.52633,0.11079,0.1025,0.39569
-0.26657,0.52567,0.11057,0.10219,0.39627
-0.26557,0.52502,0.11034,0.10189,0.39685
-0.26457,0.52437,0.11011,0.10158,0.39744
-0.26357,0.52372,0.10988,0.10127,0.39802
-0.26257,0.52307,0.10966,0.10096,0.3986
-0.26157,0.52241,0.10943,0.10066,0.39919
-0.26057,0.52176,0.10921,0.10035,0.39978
-0.25956,0.52111,0.10898,0.10005,0.40036
-0.25856,0.52047,0.10876,0.099735,0.40094
-0.25756,0.51982,0.10855,0.099426,0.40153
-0.25656,0.51917,0.10833,0.099115,0.40211
-0.25556,0.51852,0.10812,0.098804,0.4027
-0.25456,0.51788,0.10791,0.098488,0.40328
-0.25356,0.51723,0.1077,0.098173,0.40387
-0.25256,0.51658,0.10749,0.097858,0.40445
-0.25156,0.51594,0.10729,0.097543,0.40503
-0.25056,0.5153,0.10708,0.097226,0.40561
-0.24956,0.51466,0.10688,0.096906,0.40619
-0.24856,0.51402,0.10668,0.096585,0.40677
-0.24756,0.51339,0.10647,0.096262,0.40734
-0.24656,0.51275,0.10627,0.09594,0.40792
-0.24556,0.51212,0.10607,0.095621,0.40849
-0.24456,0.5115,0.10586,0.095303,0.40905
-0.24356,0.51088,0.10566,0.094985,0.40962
-0.24256,0.51025,0.10545,0.094667,0.41018
-0.24156,0.50964,0.10525,0.094348,0.41074
-0.24056,0.50902,0.10504,0.094029,0.4113
-0.23956,0.50841,0.10483,0.093709,0.41185
-0.23856,0.5078,0.10462,0.093389,0.4124
-0.23756,0.50719,0.1044,0.093071,0.41295
-0.23656,0.50658,0.10419,0.092754,0.4135
-0.23556,0.50598,0.10397,0.092435,0.41404
-0.23456,0.50538,0.10376,0.092117,0.41459
-0.23356,0.50478,0.10355,0.091801,0.41514
-0.23256,0.50418,0.10334,0.091484,0.41568
-0.23156,0.50359,0.10312,0.091166,0.41623
-0.23056,0.50299,0.10291,0.090849,0.41678
-0.22956,0.5024,0.1027,0.090532,0.41732
-0.22856,0.50182,0.10249,0.090211,0.41787
-0.22756,0.50123,0.10228,0.08989,0.4184
-0.22656,0.50065,0.10207,0.089565,0.41894
-0.22556,0.50007,0.10186,0.089239,0.41947
-0.22456,0.4995,0.10165,0.08891,0.42001
-0.22356,0.49892,0.10143,0.088584,0.42054
-0.22256,0.49835,0.10122,0.088257,0.42108
-0.22156,0.49779,0.10101,0.08793,0.42161
-0.22056,0.49722,0.10079,0.0876,0.42215
-0.21955,0.49666,0.10058,0.08727,0.42268
-0.21855,0.4961,0.10036,0.086939,0.42321
-0.21755,0.49554,0.10015,0.086607,0.42374
-0.21655,0.49498,0.099931,0.086276,0.42426
-0.21555,0.49443,0.099711,0.085944,0.42478
-0.21455,0.49387,0.099487,0.085612,0.4253
-0.21355,0.49332,0.099261,0.085278,0.42581
-0.21255,0.49277,0.099041,0.08494,0.42633
-0.21155,0.49223,0.098816,0.084601,0.42684
-0.21055,0.49168,0.098594,0.084261,0.42735
-0.20955,0.49114,0.098369,0.083924,0.42785
-0.20855,0.4906,0.098139,0.083588,0.42835
-0.20755,0.49006,0.097905,0.083252,0.42884
-0.20655,0.48953,0.097669,0.082916,0.42934
-0.20555,0.48899,0.097437,0.082576,0.42983
-0.20455,0.48846,0.097202,0.082236,0.43032
-0.20355,0.48793,0.096968,0.081898,0.43081
-0.20255,0.48741,0.096733,0.081559,0.4313
-0.20155,0.48688,0.096496,0.08122,0.43178
-0.20055,0.48635,0.096265,0.080884,0.43226
-0.19955,0.48583,0.096033,0.080546,0.43274
-0.19855,0.48531,0.095803,0.080205,0.43322
-0.19755,0.48478,0.09557,0.079862,0.4337
-0.19655,0.48427,0.095335,0.079519,0.43417
-0.19555,0.48375,0.095102,0.079175,0.43465
-0.19455,0.48324,0.094864,0.07883,0.43512
-0.19355,0.48273,0.094624,0.078484,0.43559
-0.19255,0.48224,0.094385,0.078139,0.43605
-0.19155,0.48174,0.094139,0.077791,0.43652
-0.19055,0.48125,0.093896,0.077442,0.43698
-0.18955,0.48076,0.093654,0.077091,0.43744
-0.18855,0.48027,0.093411,0.076739,0.43791
-0.18755,0.47979,0.093165,0.076385,0.43838
-0.18655,0.47931,0.092919,0.076032,0.43884
-0.18555,0.47884,0.092674,0.075677,0.4393
-0.18455,0.47837,0.092431,0.07532,0.43977
-0.18355,0.4779,0.092188,0.074964,0.44022
-0.18255,0.47743,0.091952,0.074607,0.44069
-0.18155,0.47697,0.091712,0.074251,0.44115
-0.18055,0.47651,0.091477,0.073893,0.4416
-0.17954,0.47605,0.091243,0.073534,0.44205
-0.17854,0.4756,0.09101,0.073174,0.4425
-0.17754,0.47515,0.090781,0.072813,0.44294
-0.17654,0.4747,0.090554,0.072451,0.44338
-0.17554,0.47425,0.090325,0.072089,0.44382
-0.17454,0.47382,0.090096,0.071726,0.44426
-0.17354,0.47339,0.089863,0.07136,0.44469
-0.17254,0.47296,0.089628,0.070993,0.44511
-0.17154,0.47254,0.089394,0.070627,0.44553
-0.17054,0.47213,0.08916,0.070258,0.44595
-0.16954,0.47172,0.088928,0.069888,0.44637
-0.16854,0.47132,0.088692,0.06952,0.44678
-0.16754,0.47092,0.088459,0.06915,0.4472
-0.16654,0.47052,0.088225,0.068782,0.44761
-0.16554,0.47012,0.087992,0.068414,0.44802
-0.16454,0.46973,0.087759,0.068046,0.44843
-0.16354,0.46934,0.087529,0.067679,0.44884
-0.16254,0.46895,0.087301,0.067311,0.44924
-0.16154,0.46856,0.08707,0.066943,0.44965
-0.16054,0.46817,0.086843,0.066576,0.45005
-0.15954,0.46778,0.086618,0.066211,0.45045
-0.15854,0.4674,0.086391,0.065845,0.45085
-0.15754,0.46701,0.086164,0.065476,0.45124
-0.15654,0.46662,0.08594,0.065109,0.45163
-0.15554,0.46624,0.085716,0.064739,0.45202
-0.15454,0.46585,0.085498,0.064369,0.4524
-0.15354,0.46546,0.085276,0.063997,0.45278
-0.15254,0.46508,0.085058,0.063625,0.45316
-0.15154,0.4647,0.08484,0.063253,0.45354
-0.15054,0.46432,0.084624,0.062883,0.45392
-0.14954,0.46395,0.084411,0.062513,0.45429
-0.14854,0.46358,0.084197,0.062146,0.45467
-0.14754,0.46323,0.083979,0.061781,0.45506
-0.14654,0.46287,0.083763,0.061415,0.45544
-0.14554,0.46252,0.083551,0.061051,0.45582
-0.14454,0.46217,0.083339,0.060686,0.4562
-0.14354,0.46183,0.083126,0.060319,0.45658
-0.14254,0.46149,0.082916,0.059949,0.45696
-0.14154,0.46115,0.082708,0.059577,0.45734
-0.14054,0.46082,0.082497,0.059203,0.45772
-0.13953,0.46049,0.082291,0.05883,0.45809
-0.13853,0.46016,0.082081,0.058458,0.45845
-0.13753,0.45984,0.081875,0.058085,0.45881
-0.13653,0.45952,0.081668,0.057711,0.45915
-0.13553,0.4592,0.081455,0.057333,0.45951
-0.13453,0.45888,0.081251,0.056954,0.45986
-0.13353,0.45856,0.081049,0.056577,0.46021
-0.13253,0.45825,0.080844,0.056196,0.46056
-0.13153,0.45794,0.08064,0.055813,0.4609
-0.13053,0.45763,0.080441,0.055429,0.46125
-0.12953,0.45732,0.080241,0.055043,0.46159
-0.12853,0.45701,0.080041,0.054657,0.46193
-0.12753,0.45669,0.079847,0.05427,0.46227
-0.12653,0.45639,0.079651,0.053882,0.4626
-0.12553,0.45608,0.079453,0.053496,0.46293
-0.12453,0.45577,0.079258,0.05311,0.46325
-0.12353,0.45547,0.079067,0.052725,0.46357
-0.12253,0.45517,0.078878,0.052343,0.46388
-0.12153,0.45487,0.078692,0.051961,0.46419
-0.12053,0.45457,0.078506,0.05158,0.46449
-0.11953,0.45427,0.078324,0.051199,0.46479
-0.11853,0.45397,0.078145,0.050816,0.46509
-0.11753,0.45368,0.077964,0.050434,0.46538
-0.11653,0.45338,0.077784,0.050051,0.46567
-0.11553,0.45309,0.077611,0.049668,0.46596
-0.11453,0.45281,0.07744,0.049282,0.46623
-0.11353,0.45253,0.077268,0.048896,0.46651
-0.11253,0.45225,0.077101,0.048513,0.46678
-0.11153,0.45198,0.076932,0.04813,0.46706
-0.11053,0.4517,0.076763,0.047749,0.46733
-0.10953,0.45143,0.076595,0.04737,0.4676
-0.10853,0.45116,0.076434,0.046993,0.46787
-0.10753,0.45089,0.076276,0.04662,0.46813
-0.10653,0.45062,0.076119,0.046248,0.46839
-0.10553,0.45036,0.075958,0.045872,0.46866
-0.10453,0.4501,0.075794,0.045493,0.46892
-0.10353,0.44985,0.075639,0.045114,0.46918
-0.10253,0.4496,0.075482,0.044735,0.46943
-0.10153,0.44935,0.07533,0.044355,0.46968
-0.10053,0.44911,0.075179,0.043975,0.46992
-0.099525,0.44887,0.075029,0.043596,0.47016
-0.098525,0.44864,0.074881,0.043218,0.4704
-0.097524,0.44841,0.074738,0.04284,0.47063
-0.096524,0.44817,0.074597,0.042462,0.47087
-0.095524,0.44795,0.074452,0.042086,0.4711
-0.094524,0.44773,0.074309,0.041709,0.47133
-0.093523,0.4475,0.074166,0.041331,0.47155
-0.092523,0.44728,0.074025,0.040954,0.47178
-0.091523,0.44706,0.073889,0.040579,0.472
-0.090523,0.44685,0.073749,0.040202,0.47222
-0.089522,0.44664,0.073613,0.039825,0.47244
-0.088522,0.44643,0.073476,0.039446,0.47266
-0.087522,0.44623,0.073339,0.039069,0.47287
-0.086522,0.44604,0.073204,0.038692,0.47308
-0.085521,0.44584,0.073066,0.038318,0.47329
-0.084521,0.44564,0.072931,0.037945,0.4735
-0.083521,0.44545,0.072796,0.037572,0.47371
-0.082521,0.44526,0.072659,0.0372,0.47391
-0.08152,0.44507,0.07253,0.036826,0.47412
-0.08052,0.44488,0.072403,0.036452,0.47432
-0.07952,0.4447,0.072282,0.036077,0.47453
-0.07852,0.44452,0.072157,0.035701,0.47473
-0.077519,0.44434,0.072036,0.035323,0.47493
-0.076519,0.44416,0.071918,0.034944,0.47513
-0.075519,0.44399,0.0718,0.034562,0.47533
-0.074519,0.44381,0.071685,0.034181,0.47552
-0.073518,0.44364,0.071571,0.033802,0.47571
-0.072518,0.44347,0.07146,0.033422,0.4759
-0.071518,0.4433,0.071352,0.033041,0.47609
-0.070518,0.44314,0.071244,0.032661,0.47627
-0.069517,0.44298,0.071139,0.032279,0.47645
-0.068517,0.44282,0.071035,0.031898,0.47662
-0.067517,0.44267,0.070935,0.031515,0.4768
-0.066517,0.44252,0.070833,0.031131,0.47697
-0.065516,0.44237,0.070735,0.030746,0.47714
-0.064516,0.44223,0.070637,0.030362,0.4773
-0.063516,0.44208,0.070544,0.029978,0.47746
-0.062516,0.44195,0.070457,0.029595,0.47762
-0.061515,0.44181,0.070364,0.029213,0.47777
-0.060515,0.44167,0.070272,0.028832,0.47792
-0.059515,0.44154,0.070185,0.02845,0.47807
-0.058515,0.44141,0.070099,0.028068,0.47822
-0.057514,0.44128,0.070014,0.027685,0.47836
-0.056514,0.44116,0.069926,0.0273,0.4785
-0.055514,0.44104,0.069844,0.026915,0.47864
-0.054514,0.44091,0.069769,0.026529,0.47878
-0.053513,0.44079,0.069691,0.026143,0.4789
-0.052513,0.44067,0.06961,0.025756,0.47903
-0.051513,0.44055,0.069534,0.025368,0.47916
-0.050513,0.44044,0.069463,0.024978,0.47928
-0.049512,0.44032,0.069392,0.02459,0.4794
-0.048512,0.44021,0.069323,0.024204,0.47952
-0.047512,0.4401,0.069252,0.023817,0.47963
-0.046512,0.43999,0.069185,0.02343,0.47974
-0.045511,0.43989,0.069121,0.023043,0.47986
-0.044511,0.43978,0.069057,0.022654,0.47996
-0.043511,0.43968,0.068992,0.022264,0.48005
-0.042511,0.43957,0.068927,0.021874,0.48015
-0.04151,0.43948,0.068866,0.021483,0.48024
-0.04051,0.43938,0.06881,0.021092,0.48033
-0.03951,0.43929,0.068753,0.020701,0.48042
-0.03851,0.4392,0.068696,0.020311,0.4805
-0.037509,0.43911,0.068637,0.019918,0.48058
-0.036509,0.43902,0.068582,0.019524,0.48066
-0.035509,0.43894,0.068528,0.019131,0.48073
-0.034509,0.43885,0.068473,0.018735,0.48081
-0.033508,0.43878,0.068425,0.018337,0.48088
-0.032508,0.4387,0.068383,0.017938,0.48094
-0.031508,0.43863,0.06834,0.017536,0.481
-0.030508,0.43857,0.068299,0.017133,0.48106
-0.029507,0.4385,0.068258,0.016729,0.48112
-0.028507,0.43844,0.068215,0.016324,0.48118
-0.027507,0.43839,0.068177,0.015919,0.48123
-0.026507,0.43833,0.068138,0.015514,0.48129
-0.025506,0.43828,0.068102,0.015107,0.48134
-0.024506,0.43823,0.068076,0.0147,0.48139
-0.023506,0.43819,0.068044,0.014293,0.48143
-0.022506,0.43815,0.068011,0.013886,0.48148
-0.021505,0.43811,0.067983,0.01348,0.48151
-0.020505,0.43807,0.067957,0.013075,0.48155
-0.019505,0.43804,0.067931,0.01267,0.48158
-0.018505,0.43801,0.067914,0.012264,0.48161
-0.017504,0.43798,0.067893,0.011856,0.48163
-0.016504,0.43795,0.067877,0.011448,0.48166
-0.015504,0.43793,0.067854,0.011042,0.48168
-0.014504,0.43791,0.067839,0.010635,0.48169
-0.013503,0.4379,0.067824,0.010227,0.48169
-0.012503,0.43788,0.06781,0.0098183,0.4817
-0.011503,0.43787,0.067794,0.0094112,0.48171
-0.010503,0.43786,0.06778,0.0090043,0.48171
-0.0095024,0.43785,0.067765,0.0085972,0.48172
-0.0085021,0.43784,0.067754,0.0081913,0.48171
-0.0075019,0.43783,0.067741,0.0077831,0.4817
-0.0065016,0.43782,0.067732,0.0073722,0.48168
-0.0055014,0.43781,0.067726,0.006959,0.48167
-0.0045011,0.43781,0.067718,0.0065439,0.48165
-0.0035009,0.43781,0.067715,0.0061288,0.48163
-0.0025006,0.43781,0.067708,0.0057158,0.48161
-0.0015004,0.43781,0.067706,0.0053017,0.48158
-0.00050013,0.43782,0.067706,0.004886,0.48156
0.00050013,0.43783,0.067706,0.0044705,0.48153
0.0015004,0.43784,0.067706,0.0040551,0.4815
0.0025006,0.43786,0.067708,0.0036402,0.48146
0.0035009,0.43787,0.067713,0.0032254,0.48142
0.0045011,0.43789,0.067718,0.0028095,0.48138
0.0055014,0.43792,0.067722,0.0023923,0.48133
0.0065016,0.43795,0.067726,0.0019729,0.48128
0.0075019,0.43798,0.067732,0.0015526,0.48123
0.0085021,0.43802,0.067739,0.0011317,0.48118
0.0095024,0.43806,0.067748,0.00071066,0.48113
0.010503,0.4381,0.067758,0.00028911,0.48107
0.011503,0.43814,0.06777,-0.00013243,0.48101
0.012503,0.43818,0.067785,-0.00055553,0.48094
0.013503,0.43823,0.067797,-0.00097962,0.48087
0.014504,0.43829,0.067809,-0.0014024,0.4808
0.015504,0.43835,0.067826,-0.0018267,0.48072
0.016504,0.4384,0.067843,-0.0022519,0.48063
0.017504,0.43847,0.06786,-0.0026766,0.48054
0.018505,0.43853,0.067877,-0.0031019,0.48044
0.019505,0.4386,0.067895,-0.0035263,0.48034
0.020505,0.43868,0.067917,-0.0039515,0.48024
0.021505,0.43875,0.067942,-0.0043777,0.48014
0.022506,0.43883,0.067974,-0.0048051,0.48003
0.023506,0.43891,0.068003,-0.0052313,0.47993
0.024506,0.43899,0.068034,-0.0056582,0.47982
0.025506,0.43908,0.068062,-0.0060852,0.47971
0.026507,0.43916,0.068096,-0.0065115,0.47959
0.027507,0.43925,0.068132,-0.0069393,0.47947
0.028507,0.43934,0.068175,-0.0073651,0.47936
0.029507,0.43943,0.068222,-0.0077906,0.47923
0.030508,0.43953,0.06827,-0.0082182,0.47911
0.031508,0.43962,0.068321,-0.0086466,0.47898
0.032508,0.43972,0.068375,-0.0090748,0.47885
0.033508,0.43981,0.068432,-0.0095034,0.47872
0.034509,0.4399,0.06849,-0.0099331,0.47858
0.035509,0.44,0.068552,-0.010363,0.47845
0.036509,0.44009,0.068614,-0.010792,0.47831
0.037509,0.44019,0.068678,-0.011224,0.47817
0.03851,0.44029,0.068745,-0.011659,0.47803
0.03951,0.44039,0.068812,-0.012095,0.47788
0.04051,0.4405,0.068883,-0.01253,0.47773
0.04151,0.4406,0.068953,-0.012965,0.47757
0.042511,0.44071,0.069026,-0.013398,0.47742
0.043511,0.44082,0.069101,-0.013833,0.47725
0.044511,0.44093,0.069178,-0.014269,0.47709
0.045511,0.44104,0.069255,-0.014704,0.47692
0.046512,0.44115,0.069337,-0.015138,0.47675
0.047512,0.44127,0.069423,-0.015576,0.47657
0.048512,0.44138,0.069508,-0.016015,0.47639
0.049512,0.4415,0.069597,-0.016456,0.4762
0.050513,0.44162,0.069691,-0.016896,0.47602
0.051513,0.44175,0.069786,-0.017334,0.47583
0.052513,0.44188,0.06988,-0.017773,0.47564
0.053513,0.44202,0.069972,-0.018212,0.47545
0.054514,0.44215,0.070069,-0.018651,0.47525
0.055514,0.4423,0.07017,-0.01909,0.47506
0.056514,0.44245,0.070269,-0.01953,0.47486
0.057514,0.44259,0.070365,-0.019969,0.47466
0.058515,0.44275,0.070464,-0.020409,0.47446
0.059515,0.4429,0.070562,-0.02085,0.47425
0.060515,0.44306,0.070668,-0.021291,0.47404
0.061515,0.44322,0.070762,-0.021733,0.47382
0.062516,0.44339,0.070864,-0.022176,0.47359
0.063516,0.44355,0.070965,-0.022621,0.47336
0.064516,0.44372,0.071069,-0.023067,0.47313
0.065516,0.4439,0.071167,-0.023509,0.47289
0.066517,0.44407,0.071267,-0.023954,0.47265
0.067517,0.44424,0.071367,-0.024399,0.47241
0.068517,0.44442,0.07147,-0.024845,0.47215
0.069517,0.44459,0.071569,-0.025293,0.47189
0.070518,0.44477,0.071673,-0.02574,0.47163
0.071518,0.44495,0.071779,-0.026185,0.47137
0.072518,0.44513,0.071885,-0.026629,0.4711
0.073518,0.44532,0.07199,-0.027073,0.47083
0.074519,0.44551,0.072099,-0.027516,0.47056
0.075519,0.4457,0.072209,-0.027959,0.47029
0.076519,0.4459,0.072319,-0.028403,0.47002
0.077519,0.44609,0.072436,-0.028846,0.46975
0.07852,0.44628,0.072557,-0.02929,0.46947
0.07952,0.44648,0.07268,-0.029733,0.46919
0.08052,0.44668,0.072804,-0.030175,0.46891
0.08152,0.44687,0.07293,-0.030616,0.46863
0.082521,0.44707,0.073058,-0.031059,0.46835
0.083521,0.44728,0.073192,-0.031503,0.46806
0.084521,0.44748,0.07333,-0.031946,0.46777
0.085521,0.44768,0.073462,-0.032389,0.46747
0.086522,0.44788,0.0736,-0.032831,0.46718
0.087522,0.44808,0.073738,-0.033272,0.46688
0.088522,0.44828,0.073879,-0.033714,0.46659
0.089522,0.44849,0.074019,-0.034156,0.46629
0.090523,0.4487,0.074162,-0.0346,0.46599
0.091523,0.44891,0.074307,-0.035043,0.46568
0.092523,0.44912,0.074453,-0.035484,0.46537
0.093523,0.44934,0.074599,-0.035924,0.46507
0.094524,0.44956,0.07475,-0.036363,0.46475
0.095524,0.44978,0.074901,-0.0368,0.46443
0.096524,0.45001,0.075053,-0.037238,0.46411
0.097524,0.45023,0.075202,-0.037678,0.46379
0.098525,0.45046,0.07535,-0.038119,0.46347
0.099525,0.45069,0.075501,-0.038561,0.46314
0.10053,0.45092,0.075653,-0.039003,0.46281
0.10153,0.45115,0.07581,-0.039446,0.46248
0.10253,0.45139,0.075962,-0.039889,0.46214
0.10353,0.45163,0.076115,-0.04033,0.46181
0.10453,0.45187,0.076269,-0.040771,0.46147
0.10553,0.45211,0.076423,-0.041213,0.46112
0.10653,0.45236,0.076578,-0.041657,0.46078
0.10753,0.45262,0.076737,-0.042102,0.46042
0.10853,0.45287,0.076897,-0.042549,0.46007
0.10953,0.45313,0.077055,-0.042995,0.4597
0.11053,0.45339,0.077214,-0.043443,0.45934
0.11153,0.45366,0.077375,-0.043893,0.45898
0.11253,0.45393,0.077538,-0.044342,0.45861
0.11353,0.45421,0.077698,-0.044789,0.45824
0.11453,0.45449,0.077858,-0.045238,0.45786
0.11553,0.45477,0.078018,-0.045686,0.45748
0.11653,0.45505,0.07818,-0.046134,0.45709
0.11753,0.45534,0.078343,-0.046582,0.45671
0.11853,0.45564,0.078506,-0.047034,0.45631
0.11953,0.45593,0.078673,-0.047486,0.45592
0.12053,0.45623,0.078842,-0.047939,0.45552
0.12153,0.45653,0.079008,-0.048395,0.45511
0.12253,0.45683,0.079178,-0.048854,0.4547
0.12353,0.45713,0.079348,-0.049314,0.4543
0.12453,0.45744,0.079522,-0.049774,0.45388
0.12553,0.45776,0.079699,-0.050231,0.45347
0.12653,0.45808,0.079883,-0.050685,0.45305
0.12753,0.4584,0.080075,-0.051135,0.45262
0.12853,0.45872,0.080264,-0.051582,0.45219
0.12953,0.45905,0.080462,-0.052025,0.45176
0.13053,0.45937,0.080655,-0.052465,0.45133
0.13153,0.4597,0.080851,-0.052905,0.4509
0.13253,0.46003,0.081051,-0.053341,0.45045
0.13353,0.46036,0.081256,-0.053774,0.45002
0.13453,0.46068,0.081463,-0.054203,0.44958
0.13553,0.46102,0.081669,-0.054631,0.44914
0.13653,0.46135,0.081875,-0.055058,0.4487
0.13753,0.46168,0.082077,-0.055483,0.44825
0.13853,0.46202,0.082295,-0.055905,0.4478
0.13953,0.46236,0.082497,-0.056325,0.44735
0.14054,0.4627,0.082691,-0.056745,0.4469
0.14154,0.46304,0.082888,-0.057163,0.44644
0.14254,0.46338,0.083079,-0.05758,0.44599
0.14354,0.46372,0.083267,-0.057998,0.44553
0.14454,0.46406,0.083458,-0.058415,0.44507
0.14554,0.46441,0.083659,-0.058832,0.4446
0.14654,0.46475,0.083853,-0.059249,0.44414
0.14754,0.46511,0.084047,-0.059664,0.44367
0.14854,0.46546,0.084245,-0.06008,0.44321
0.14954,0.46582,0.084435,-0.060498,0.44274
0.15054,0.46619,0.084631,-0.060917,0.44227
0.15154,0.46656,0.084829,-0.061337,0.44181
0.15254,0.46693,0.085032,-0.061759,0.44135
0.15354,0.46731,0.085232,-0.06218,0.44088
0.15454,0.46768,0.085439,-0.062601,0.44041
0.15554,0.46807,0.085639,-0.063018,0.43993
0.15654,0.46846,0.085836,-0.063431,0.43946
0.15754,0.46885,0.086027,-0.063843,0.43898
0.15854,0.46925,0.086226,-0.064258,0.43851
0.15954,0.46965,0.08642,-0.064673,0.43803
0.16054,0.47006,0.086614,-0.065089,0.43756
0.16154,0.47047,0.086812,-0.065501,0.43708
0.16254,0.47088,0.087005,-0.065913,0.4366
0.16354,0.47129,0.087205,-0.066323,0.43612
0.16454,0.47171,0.087406,-0.066733,0.43565
0.16554,0.47213,0.087603,-0.067145,0.43518
0.16654,0.47255,0.0878,-0.067558,0.43469
0.16754,0.47298,0.087997,-0.067969,0.43422
0.16854,0.47341,0.08819,-0.068378,0.43373
0.16954,0.47385,0.088385,-0.068787,0.43325
0.17054,0.47429,0.088575,-0.069194,0.43276
0.17154,0.47474,0.088765,-0.0696,0.43228
0.17254,0.47519,0.088961,-0.070004,0.4318
0.17354,0.47564,0.089155,-0.070407,0.43132
0.17454,0.47609,0.089348,-0.070812,0.43083
0.17554,0.47656,0.089535,-0.071213,0.43035
0.17654,0.47702,0.089723,-0.071614,0.42986
0.17754,0.47749,0.089914,-0.072015,0.42938
0.17854,0.47796,0.090102,-0.072414,0.42889
0.17954,0.47844,0.090291,-0.072812,0.42841
0.18055,0.47892,0.090481,-0.073207,0.42792
0.18155,0.47941,0.090672,-0.073601,0.42744
0.18255,0.4799,0.090863,-0.073991,0.42695
0.18355,0.48039,0.091057,-0.074377,0.42647
0.18455,0.48089,0.091253,-0.074761,0.42599
0.18555,0.4814,0.091445,-0.075144,0.4255
0.18655,0.48191,0.091637,-0.075525,0.42501
0.18755,0.48242,0.091828,-0.075904,0.42452
0.18855,0.48294,0.092018,-0.076281,0.42403
0.18955,0.48346,0.092209,-0.076658,0.42354
0.19055,0.48399,0.092397,-0.077035,0.42304
0.19155,0.48452,0.092582,-0.07741,0.42255
0.19255,0.48505,0.092765,-0.077784,0.42206
0.19355,0.48558,0.09295,-0.078158,0.42156
0.19455,0.48612,0.093136,-0.078531,0.42105
0.19555,0.48666,0.093321,-0.078905,0.42055
0.19655,0.4872,0.093502,-0.079277,0.42005
0.19755,0.48775,0.093681,-0.079645,0.41954
0.19855,0.4883,0.09386,-0.080011,0.41903
0.19955,0.48885,0.094038,-0.080375,0.41852
0.20055,0.48941,0.094218,-0.080737,0.41801
0.20155,0.48997,0.094395,-0.081097,0.4175
0.20255,0.49053,0.094574,-0.081453,0.41699
0.20355,0.4911,0.094755,-0.081809,0.41648
0.20455,0.49166,0.094941,-0.082163,0.41598
0.20555,0.49223,0.095128,-0.082514,0.41547
0.20655,0.4928,0.095315,-0.082864,0.41497
0.20755,0.49338,0.095503,-0.083216,0.41446
0.20855,0.49396,0.095691,-0.083566,0.41395
0.20955,0.49454,0.095872,-0.083913,0.41343
0.21055,0.49512,0.096057,-0.08426,0.41292
0.21155,0.49571,0.096243,-0.084607,0.41241
0.21255,0.4963,0.096426,-0.084954,0.41189
0.21355,0.49689,0.09661,-0.0853,0.41138
0.21455,0.49749,0.096796,-0.085647,0.41087
0.21555,0.49809,0.096983,-0.085994,0.41036
0.21655,0.4987,0.097168,-0.086342,0.40985
0.21755,0.49931,0.097352,-0.086691,0.40934
0.21855,0.49992,0.097542,-0.087042,0.40883
0.21955,0.50053,0.097729,-0.087391,0.40831
0.22056,0.50115,0.097915,-0.087741,0.4078
0.22156,0.50178,0.098104,-0.088091,0.40728
0.22256,0.50241,0.09829,-0.08844,0.40677
0.22356,0.50304,0.09848,-0.088792,0.40625
0.22456,0.50368,0.098669,-0.089145,0.40574
0.22556,0.50431,0.09886,-0.089499,0.40522
0.22656,0.50495,0.099051,-0.089853,0.40469
0.22756,0.5056,0.09924,-0.090206,0.40417
0.22856,0.50625,0.099431,-0.090558,0.40365
0.22956,0.5069,0.099622,-0.090907,0.40313
0.23056,0.50755,0.099813,-0.091255,0.4026
0.23156,0.50821,0.1,-0.0916,0.40207
0.23256,0.50888,0.1002,-0.091942,0.40155
0.23356,0.50955,0.10039,-0.092281,0.40102
0.23456,0.51021,0.10059,-0.09262,0.4005
0.23556,0.51087,0.10079,-0.092958,0.39997
0.23656,0.51154,0.10099,-0.093295,0.39945
0.23756,0.5122,0.10118,-0.09363,0.39892
0.23856,0.51286,0.10138,-0.093964,0.39839
0.23956,0.51352,0.10158,-0.094295,0.39787
0.24056,0.51419,0.10179,-0.094625,0.39735
0.24156,0.51485,0.10199,-0.094953,0.39682
0.24256,0.51552,0.10219,-0.09528,0.3963
0.24356,0.51619,0.1024,-0.095608,0.39577
0.24456,0.51687,0.10261,-0.095934,0.39525
0.24556,0.51754,0.10281,-0.096259,0.39473
0.24656,0.51822,0.10302,-0.096582,0.3942
0.24756,0.5189,0.10323,-0.096905,0.39368
0.24856,0.51958,0.10344,-0.097227,0.39315
0.24956,0.52026,0.10364,-0.097545,0.39262
0.25056,0.52094,0.10385,-0.097863,0.39209
0.25156,0.52162,0.10406,-0.09818,0.39156
0.25256,0.52231,0.10427,-0.098495,0.39103
0.25356,0.523,0.10448,-0.098809,0.39049
0.25456,0.52369,0.10469,-0.099122,0.38995
0.25556,0.52438,0.10491,-0.099435,0.3894
0.25656,0.52507,0.10512,-0.099749,0.38886
0.25756,0.52577,0.10534,-0.10006,0.38831
0.25856,0.52647,0.10556,-0.10038,0.38777
0.25956,0.52718,0.10577,-0.10069,0.38722
0.26057,0.52788,0.10599,-0.101,0.38667
0.26157,0.52859,0.10621,-0.10131,0.38611
0.26257,0.5293,0.10642,-0.10162,0.38555
0.26357,0.53,0.10664,-0.10193,0.38499
0.26457,0.53071,0.10686,-0.10224,0.38443
0.26557,0.53142,0.10708,-0.10254,0.38387
0.26657,0.53212,0.1073,-0.10285,0.3833
0.26757,0.53283,0.10752,-0.10315,0.38273
0.26857,0.53353,0.10774,-0.10346,0.38215
0.26957,0.53424,0.10796,-0.10377,0.38158
0.27057,0.53496,0.10817,-0.10407,0.38101
0.27157,0.53567,0.10839,-0.10438,0.38044
0.27257,0.53638,0.1086,-0.10468,0.37987
0.27357,0.53709,0.10882,-0.10499,0.37931
0.27457,0.5378,0.10903,-0.10529,0.37874
0.27557,0.53852,0.10925,-0.10559,0.37818
0.27657,0.53923,0.10947,-0.10589,0.37761
0.27757,0.53994,0.10969,-0.10619,0.37706
0.27857,0.54065,0.10991,-0.10648,0.3765
0.27957,0.54137,0.11012,-0.10678,0.37594
0.28057,0.54208,0.11033,-0.10707,0.37537
0.28157,0.54279,0.11053,-0.10736,0.37481
0.28257,0.5435,0.11074,-0.10765,0.37424
0.28357,0.54421,0.11094,-0.10794,0.37367
0.28457,0.54493,0.11115,-0.10822,0.3731
0.28557,0.54564,0.11135,-0.1085,0.37253
0.28657,0.54635,0.11154,-0.10878,0.37196
0.28757,0.54707,0.11173,-0.10906,0.37138
0.28857,0.54778,0.11192,-0.10933,0.37081
0.28957,0.5485,0.1121,-0.1096,0.37023
0.29057,0.54922,0.11229,-0.10987,0.36966
0.29157,0.54994,0.11248,-0.11014,0.36908
0.29257,0.55066,0.11267,-0.11041,0.3685
0.29357,0.55138,0.11286,-0.11067,0.36792
0.29457,0.5521,0.11304,-0.11094,0.36734
0.29557,0.55283,0.11323,-0.1112,0.36676
0.29657,0.55355,0.11341,-0.11147,0.36618
0.29757,0.55428,0.11359,-0.11173,0.3656
0.29857,0.55502,0.11377,-0.112,0.36501
0.29957,0.55575,0.11394,-0.11226,0.36443
0.30058,0.55649,0.11412,-0.11253,0.36383
0.30158,0.55722,0.11429,-0.1128,0.36324
0.30258,0.55796,0.11446,-0.11306,0.36265
0.30358,0.5587,0.11463,-0.11333,0.36205
0.30458,0.55945,0.1148,-0.11359,0.36146
0.30558,0.56019,0.11498,-0.11386,0.36087
0.30658,0.56094,0.11516,-0.11412,0.36027
0.30758,0.56168,0.11534,-0.11438,0.35967
0.30858,0.56242,0.11552,-0.11464,0.35908
0.30958,0.56317,0.11569,-0.1149,0.35848
0.31058,0.56391,0.11586,-0.11515,0.35787
0.31158,0.56465,0.11604,-0.11541,0.35728
0.31258,0.56539,0.11622,-0.11567,0.35669
0.31358,0.56614,0.11639,-0.11592,0.35609
0.31458,0.56688,0.11655,-0.11617,0.3555
0.31558,0.56763,0.11672,-0.11642,0.3549
0.31658,0.56837,0.11688,-0.11667,0.3543
0.31758,0.56912,0.11705,-0.11692,0.3537
0.31858,0.56987,0.11721,-0.11718,0.35309
0.31958,0.57063,0.11739,-0.11743,0.3525
0.32058,0.57139,0.11756,-0.11768,0.3519
0.32158,0.57215,0.11772,-0.11793,0.3513
0.32258,0.57291,0.11788,-0.11818,0.3507
0.32358,0.57368,0.11803,-0.11843,0.35009
0.32458,0.57445,0.11819,-0.11868,0.34949
0.32558,0.57522,0.11834,-0.11893,0.34889
0.32658,0.57599,0.11849,-0.11918,0.34828
0.32758,0.57677,0.11863,-0.11943,0.34767
0.32858,0.57754,0.11878,-0.11967,0.34707
0.32958,0.57831,0.11892,-0.11991,0.34646
0.33058,0.57909,0.11906,-0.12015,0.34586
0.33158,0.57986,0.1192,-0.12039,0.34526
0.33258,0.58064,0.11934,-0.12062,0.34466
0.33358,0.58142,0.11949,-0.12086,0.34405
0.33458,0.5822,0.11963,-0.12109,0.34345
0.33558,0.58297,0.11977,-0.12133,0.34283
0.33658,0.58375,0.11992,-0.12156,0.34222
0.33758,0.58452,0.12007,-0.12179,0.3416
0.33858,0.5853,0.12021,-0.12202,0.34099
0.33958,0.58609,0.12036,-0.12226,0.34037
0.34059,0.58688,0.1205,-0.1225,0.33975
0.34159,0.58767,0.12064,-0.12274,0.33912
0.34259,0.58846,0.12078,-0.12297,0.33849
0.34359,0.58742,0.12049,-0.12298,0.33671
0.34459,0.59005,0.12105,-0.12344,0.33723
0.34559,0.59084,0.12119,-0.12368,0.3366
0.34659,0.59164,0.12132,-0.12392,0.33597
0.34759,0.59243,0.12145,-0.12415,0.33533
0.34859,0.59322,0.12158,-0.12439,0.3347
0.34959,0.59402,0.12171,-0.12462,0.33407
0.35059,0.59482,0.12185,-0.12486,0.33344
0.35159,0.5956,0.12198,-0.12509,0.33281
0.35259,0.59639,0.12211,-0.12532,0.33217
0.35359,0.59717,0.12224,-0.12555,0.33154
0.35459,0.59794,0.12238,-0.12578,0.33091
0.35559,0.59872,0.12252,-0.12601,0.33029
0.35659,0.5995,0.12265,-0.12624,0.32966
0.35759,0.60028,0.12278,-0.12647,0.32904
0.35859,0.60106,0.12292,-0.1267,0.32841
0.35959,0.60184,0.12305,-0.12693,0.32778
0.36059,0.60262,0.12319,-0.12715,0.32715
0.36159,0.6034,0.12332,-0.12736,0.32653
0.36259,0.60418,0.12347,-0.12758,0.3259
0.36359,0.60498,0.1236,-0.12779,0.32528
0.36459,0.60577,0.12374,-0.128,0.32466
0.36559,0.60657,0.12387,-0.12821,0.32404
0.36659,0.60737,0.12401,-0.12842,0.32341
0.36759,0.60817,0.12414,-0.12862,0.32279
0.36859,0.60898,0.12428,-0.12883,0.32216
0.36959,0.60978,0.12441,-0.12904,0.32154
0.37059,0.61059,0.12454,-0.12924,0.32091
0.37159,0.6114,0.12467,-0.12945,0.32029
0.37259,0.61221,0.1248,-0.12965,0.31966
0.37359,0.61302,0.12493,-0.12985,0.31903
0.37459,0.61383,0.12506,-0.13005,0.3184
0.37559,0.61465,0.12519,-0.13025,0.31778
0.37659,0.61546,0.12532,-0.13045,0.31715
0.37759,0.61628,0.12544,-0.13064,0.31653
0.37859,0.6171,0.12557,-0.13084,0.3159
0.37959,0.61792,0.12569,-0.13103,0.31527
0.3806,0.61875,0.12581,-0.13123,0.31464
0.3816,0.61957,0.12594,-0.13142,0.31401
0.3826,0.6204,0.12607,-0.13162,0.31338
0.3836,0.62124,0.12619,-0.13181,0.31276
0.3846,0.62207,0.12632,-0.13201,0.31214
0.3856,0.6229,0.12645,-0.1322,0.31152
0.3866,0.62373,0.12657,-0.13239,0.3109
0.3876,0.62457,0.12669,-0.13258,0.31029
0.3886,0.62541,0.12681,-0.13277,0.30967
0.3896,0.62624,0.12694,-0.13297,0.30905
0.3906,0.62708,0.12706,-0.13316,0.30842
0.3916,0.62792,0.12719,-0.13335,0.30781
0.3926,0.62875,0.12731,-0.13353,0.3072
0.3936,0.62959,0.12744,-0.13372,0.30658
0.3946,0.63042,0.12756,-0.13391,0.30596
0.3956,0.63127,0.12769,-0.13409,0.30535
0.3966,0.63211,0.12782,-0.13427,0.30474
0.3976,0.63295,0.12795,-0.13445,0.30413
0.3986,0.63379,0.12809,-0.13463,0.30351
0.3996,0.63464,0.12822,-0.13481,0.30289
0.4006,0.6355,0.12834,-0.13499,0.30227
0.4016,0.63635,0.12847,-0.13517,0.30166
0.4026,0.63721,0.12859,-0.13535,0.30104
0.4036,0.63807,0.12871,-0.13553,0.30043
0.4046,0.63893,0.12883,-0.13571,0.29981
0.4056,0.63978,0.12895,-0.1359,0.29919
0.4066,0.64064,0.12907,-0.13608,0.29857
0.4076,0.6415,0.12918,-0.13626,0.29796
0.4086,0.64236,0.1293,-0.13643,0.29735
0.4096,0.64322,0.12941,-0.13661,0.29674
0.4106,0.64407,0.12952,-0.13678,0.29611
0.4116,0.64493,0.12963,-0.13695,0.2955
0.4126,0.64579,0.12974,-0.13712,0.29489
0.4136,0.64664,0.12985,-0.13728,0.2943
0.4146,0.6475,0.12996,-0.13744,0.29369
0.4156,0.64835,0.13007,-0.1376,0.29309
0.4166,0.6492,0.13017,-0.13776,0.29248
0.4176,0.65005,0.13028,-0.13792,0.29188
0.4186,0.65089,0.13038,-0.13808,0.29128
0.4196,0.65174,0.13049,-0.13823,0.29068
0.42061,0.65258,0.13059,-0.13839,0.29008
0.42161,0.65343,0.13069,-0.13854,0.28947
0.42261,0.65427,0.1308,-0.1387,0.28887
0.42361,0.65511,0.1309,-0.13885,0.28827
0.42461,0.65595,0.131,-0.139,0.28766
0.42561,0.65679,0.13109,-0.13915,0.28706
0.42661,0.65763,0.13119,-0.1393,0.28646
0.42761,0.65847,0.13129,-0.13945,0.28586
0.42861,0.65931,0.13139,-0.1396,0.28526
0.42961,0.66015,0.13148,-0.13974,0.28465
0.43061,0.66099,0.13157,-0.13989,0.28405
0.43161,0.66183,0.13167,-0.14003,0.28344
0.43261,0.66267,0.13176,-0.14017,0.28284
0.43361,0.6635,0.13185,-0.14031,0.28225
0.43461,0.66434,0.13194,-0.14045,0.28165
0.43561,0.66518,0.13202,-0.14058,0.28105
0.43661,0.66602,0.1321,-0.14072,0.28046
0.43761,0.66686,0.13217,-0.14086,0.27987
0.43861,0.6677,0.13225,-0.14099,0.27927
0.43961,0.66855,0.13232,-0.14113,0.27867
0.44061,0.66939,0.13239,-0.14127,0.27807
0.44161,0.67024,0.13245,-0.1414,0.27748
0.44261,0.67108,0.13252,-0.14154,0.27688
0.44361,0.67193,0.13258,-0.14167,0.27629
0.44461,0.67278,0.13264,-0.14181,0.2757
0.44561,0.67363,0.1327,-0.14194,0.27511
0.44661,0.67448,0.13276,-0.14208,0.27451
0.44761,0.67533,0.13281,-0.14222,0.27392
0.44861,0.67618,0.13286,-0.14235,0.27332
0.44961,0.67704,0.1329,-0.14249,0.27272
0.45061,0.67789,0.13295,-0.14262,0.27213
0.45161,0.67874,0.13299,-0.14275,0.27154
0.45261,0.67959,0.13304,-0.14288,0.27095
0.45361,0.68044,0.13308,-0.14301,0.27036
0.45461,0.68129,0.13313,-0.14313,0.26977
0.45561,0.68214,0.13317,-0.14326,0.26919
0.45661,0.68298,0.13321,-0.14338,0.2686
0.45761,0.68383,0.13324,-0.14351,0.26801
0.45861,0.68468,0.13328,-0.14364,0.26743
0.45961,0.68553,0.13331,-0.14376,0.26684
0.46062,0.68638,0.13334,-0.14389,0.26625
0.46162,0.68723,0.13337,-0.14401,0.26566
0.46262,0.68808,0.1334,-0.14414,0.26507
0.46362,0.68892,0.13342,-0.14426,0.26449
0.46462,0.68977,0.13344,-0.14438,0.2639
0.46562,0.69062,0.13346,-0.1445,0.26332
0.46662,0.69147,0.13348,-0.14463,0.26273
0.46762,0.69231,0.13349,-0.14475,0.26215
0.46862,0.69316,0.1335,-0.14487,0.26157
0.46962,0.69401,0.1335,-0.14498,0.261
0.47062,0.69486,0.1335,-0.14509,0.26042
0.47162,0.6957,0.13351,-0.14519,0.25985
0.47262,0.69655,0.1335,-0.14528,0.25928
0.47362,0.69739,0.13349,-0.14538,0.25871
0.47462,0.69822,0.13349,-0.14547,0.25814
0.47562,0.69906,0.13349,-0.14556,0.25757
0.47662,0.69989,0.13348,-0.14564,0.257
0.47762,0.70072,0.13348,-0.14572,0.25644
0.47862,0.70155,0.13347,-0.14581,0.25587
0.47962,0.70238,0.13346,-0.14589,0.2553
0.48062,0.70322,0.13345,-0.14596,0.25473
0.48162,0.70405,0.13344,-0.14604,0.25417
0.48262,0.70489,0.13342,-0.14612,0.25361
0.48362,0.70572,0.1334,-0.1462,0.25304
0.48462,0.70655,0.13339,-0.14628,0.25247
0.48562,0.70738,0.13337,-0.14636,0.2519
0.48662,0.70822,0.13335,-0.14644,0.25134
0.48762,0.70905,0.13334,-0.14652,0.25078
0.48862,0.70989,0.13332,-0.14659,0.25021
0.48962,0.71073,0.1333,-0.14667,0.24965
0.49062,0.71156,0.13328,-0.14675,0.24907
0.49162,0.71239,0.13326,-0.14683,0.2485
0.49262,0.71321,0.13325,-0.1469,0.24792
0.49362,0.71404,0.13323,-0.14698,0.24735
0.49462,0.71487,0.13321,-0.14706,0.24677
0.49562,0.71569,0.1332,-0.14714,0.24619
0.49662,0.71651,0.13318,-0.14723,0.24561
0.49762,0.71733,0.13316,-0.14731,0.24504
0.49862,0.71815,0.13313,-0.14739,0.24447
0.49962,0.71898,0.13311,-0.14747,0.24389
0.50063,0.7198,0.13309,-0.14755,0.24332
0.50163,0.72062,0.13306,-0.14763,0.24275
0.50263,0.72144,0.13303,-0.14771,0.24218
0.50363,0.72226,0.13299,-0.14779,0.24161
0.50463,0.72308,0.13296,-0.14787,0.24105
0.50563,0.7239,0.13292,-0.14795,0.24049
0.50663,0.72472,0.13289,-0.14803,0.23993
0.50763,0.72553,0.13285,-0.14811,0.23937
0.50863,0.72634,0.13281,-0.14819,0.2388
0.50963,0.72715,0.13278,-0.14826,0.23824
0.51063,0.72796,0.13274,-0.14833,0.23768
0.51163,0.72878,0.1327,-0.1484,0.23711
0.51263,0.72959,0.13266,-0.14847,0.23655
0.51363,0.7304,0.13261,-0.14854,0.23599
0.51463,0.73122,0.13257,-0.1486,0.23543
0.51563,0.73203,0.13253,-0.14867,0.23487
0.51663,0.73284,0.13249,-0.14873,0.23432
0.51763,0.73364,0.13245,-0.1488,0.23376
0.51863,0.73445,0.1324,-0.14886,0.2332
0.51963,0.73526,0.13236,-0.14893,0.23264
0.52063,0.73606,0.13232,-0.14899,0.23208
0.52163,0.73686,0.13228,-0.14905,0.23152
0.52263,0.73766,0.13224,-0.14912,0.23096
0.52363,0.73845,0.1322,-0.14918,0.23041
0.52463,0.73925,0.13215,-0.14924,0.22985
0.52563,0.74005,0.13211,-0.1493,0.22929
0.52663,0.74085,0.13207,-0.14937,0.22874
0.52763,0.74164,0.13202,-0.14943,0.22819
0.52863,0.74244,0.13197,-0.14949,0.22763
0.52963,0.74323,0.13192,-0.14955,0.22708
0.53063,0.74402,0.13187,-0.14961,0.22653
0.53163,0.74482,0.13181,-0.14966,0.22597
0.53263,0.74561,0.13175,-0.14972,0.22542
0.53363,0.7464,0.1317,-0.14978,0.22487
0.53463,0.74719,0.13164,-0.14983,0.22432
0.53563,0.74797,0.13157,-0.14988,0.22377
0.53663,0.74876,0.13151,-0.14994,0.22322
0.53763,0.74954,0.13145,-0.14999,0.22267
0.53863,0.75033,0.13139,-0.15005,0.22213
0.53963,0.75111,0.13133,-0.1501,0.22158
0.54064,0.7519,0.13127,-0.15015,0.22104
0.54164,0.75268,0.13121,-0.15019,0.22049
0.54264,0.75346,0.13115,-0.15024,0.21995
0.54364,0.75424,0.13108,-0.15028,0.2194
0.54464,0.75502,0.13102,-0.15033,0.21886
0.54564,0.7558,0.13095,-0.15037,0.21832
0.54664,0.75659,0.13088,-0.1504,0.21778
0.54764,0.75737,0.13081,-0.15043,0.21723
0.54864,0.75816,0.13074,-0.15047,0.21669
0.54964,0.75895,0.13067,-0.1505,0.21615
0.55064,0.75974,0.1306,-0.15053,0.2156
0.55164,0.76054,0.13053,-0.15056,0.21505
0.55264,0.76133,0.13046,-0.15059,0.2145
0.55364,0.76213,0.13038,-0.15062,0.21395
0.55464,0.76292,0.13031,-0.15065,0.2134
0.55564,0.76371,0.13024,-0.15068,0.21286
0.55664,0.7645,0.13017,-0.15071,0.21231
0.55764,0.76529,0.1301,-0.15073,0.21176
0.55864,0.76607,0.13003,-0.15076,0.21122
0.55964,0.76686,0.12995,-0.15078,0.21067
0.56064,0.76765,0.12988,-0.1508,0.21013
0.56164,0.76843,0.1298,-0.15083,0.20957
0.56264,0.76922,0.12972,-0.15085,0.20902
0.56364,0.77,0.12964,-0.15087,0.20846
0.56464,0.77078,0.12956,-0.1509,0.20791
0.56564,0.77156,0.12948,-0.15092,0.20735
0.56664,0.77235,0.12939,-0.15095,0.20679
0.56764,0.77313,0.1293,-0.15097,0.20624
0.56864,0.77391,0.12921,-0.15099,0.20568
0.56964,0.77468,0.12913,-0.15102,0.20513
0.57064,0.77546,0.12904,-0.15104,0.20457
0.57164,0.77624,0.12894,-0.15106,0.20402
0.57264,0.77702,0.12885,-0.15108,0.20346
0.57364,0.7778,0.12875,-0.1511,0.20292
0.57464,0.77857,0.12865,-0.15111,0.20236
0.57564,0.77935,0.12855,-0.15113,0.20181
0.57664,0.78013,0.12845,-0.15115,0.20126
0.57764,0.78091,0.12836,-0.15116,0.20071
0.57864,0.78168,0.12825,-0.15117,0.20016
0.57964,0.78245,0.12814,-0.15118,0.19962
0.58065,0.78323,0.12804,-0.15119,0.19908
0.58165,0.784,0.12793,-0.1512,0.19854
0.58265,0.78477,0.12783,-0.1512,0.198
0.58365,0.78554,0.12772,-0.15121,0.19746
0.58465,0.78632,0.12761,-0.15121,0.19692
0.58565,0.78709,0.12749,-0.15121,0.19638
0.58665,0.78785,0.12736,-0.15122,0.19584
0.58765,0.78861,0.12724,-0.15122,0.19531
0.58865,0.78938,0.12711,-0.15122,0.19478
0.58965,0.79014,0.12699,-0.15122,0.19426
0.59065,0.7909,0.12686,-0.15121,0.19373
0.59165,0.79166,0.12673,-0.15121,0.1932
0.59265,0.79242,0.12661,-0.1512,0.19268
0.59365,0.79318,0.12648,-0.15119,0.19217
0.59465,0.79394,0.12635,-0.15119,0.19165
0.59565,0.7947,0.12623,-0.15118,0.19113
0.59665,0.79546,0.1261,-0.15116,0.19062
0.59765,0.79621,0.12597,-0.15115,0.1901
0.59865,0.79697,0.12584,-0.15113,0.18958
0.59965,0.79773,0.12571,-0.15112,0.18906
0.60065,0.79849,0.12558,-0.1511,0.18854
0.60165,0.79924,0.12545,-0.15109,0.18802
0.60265,0.8,0.12532,-0.15107,0.1875
0.60365,0.80075,0.12519,-0.15106,0.18698
0.60465,0.80149,0.12506,-0.15104,0.18647
0.60565,0.80224,0.12492,-0.15102,0.18595
0.60665,0.80299,0.12479,-0.15101,0.18544
0.60765,0.80374,0.12466,-0.15099,0.18492
0.60865,0.80448,0.12453,-0.15097,0.18439
0.60965,0.80522,0.1244,-0.15095,0.18387
0.61065,0.80596,0.12427,-0.15093,0.18335
0.61165,0.8067,0.12414,-0.1509,0.18282
0.61265,0.80743,0.12401,-0.15088,0.1823
0.61365,0.80817,0.12387,-0.15085,0.18178
0.61465,0.8089,0.12373,-0.15082,0.18126
0.61565,0.80963,0.1236,-0.1508,0.18074
0.61665,0.81036,0.12347,-0.15077,0.18021
0.61765,0.81109,0.12335,-0.15075,0.17969
0.61865,0.81182,0.12322,-0.15072,0.17917
0.61965,0.81255,0.12309,-0.15069,0.17865
0.62066,0.81328,0.12296,-0.15067,0.17813
0.62166,0.814,0.12284,-0.15064,0.17761
0.62266,0.81473,0.12271,-0.15061,0.1771
0.62366,0.81545,0.12258,-0.15058,0.17659
0.62466,0.81617,0.12246,-0.15055,0.17608
0.62566,0.81689,0.12234,-0.15052,0.17557
0.62666,0.81761,0.12222,-0.1505,0.17507
0.62766,0.81834,0.12209,-0.15047,0.17457
0.62866,0.81906,0.12197,-0.15044,0.17408
0.62966,0.81978,0.12184,-0.1504,0.17359
0.63066,0.8205,0.12172,-0.15037,0.1731
0.63166,0.82122,0.12159,-0.15034,0.17261
0.63266,0.82194,0.12147,-0.1503,0.17212
0.63366,0.82265,0.12134,-0.15026,0.17163
0.63466,0.82337,0.12121,-0.15022,0.17115
0.63566,0.82408,0.12108,-0.15018,0.17067
0.63666,0.8248,0.12095,-0.15014,0.17019
0.63766,0.82551,0.12083,-0.1501,0.16971
0.63866,0.82622,0.1207,-0.15006,0.16923
0.63966,0.82694,0.12058,-0.15002,0.16875
0.64066,0.82765,0.12045,-0.14997,0.16828
0.64166,0.82837,0.12031,-0.14993,0.16781
0.64266,0.82908,0.12018,-0.14988,0.16734
0.64366,0.82979,0.12004,-0.14983,0.16687
0.64466,0.8305,0.11991,-0.14978,0.1664
0.64566,0.8312,0.11977,-0.14973,0.16593
0.64666,0.83191,0.11963,-0.14967,0.16546
0.64766,0.83261,0.11948,-0.14962,0.16498
0.64866,0.83332,0.11935,-0.14957,0.16452
0.64966,0.83402,0.11919,-0.14951,0.16405
0.65066,0.83473,0.11905,-0.14945,0.16358
0.65166,0.83543,0.1189,-0.14939,0.16311
0.65266,0.83614,0.11875,-0.14933,0.16264
0.65366,0.83684,0.1186,-0.14927,0.16218
0.65466,0.83755,0.11844,-0.1492,0.16172
0.65566,0.83825,0.11829,-0.14913,0.16126
0.65666,0.83895,0.11814,-0.14907,0.16079
0.65766,0.83965,0.11798,-0.149,0.16033
0.65866,0.84035,0.11781,-0.14893,0.15987
0.65966,0.84104,0.11765,-0.14886,0.15941
0.66067,0.84173,0.11748,-0.14879,0.15894
0.66167,0.84242,0.11732,-0.14873,0.15848
0.66267,0.84311,0.11715,-0.14866,0.15802
0.66367,0.84379,0.11698,-0.1486,0.15756
0.66467,0.84448,0.1168,-0.14853,0.1571
0.66567,0.84517,0.11662,-0.14846,0.15665
0.66667,0.84585,0.11645,-0.14839,0.15619
0.66767,0.84654,0.11627,-0.14832,0.15574
0.66867,0.84722,0.1161,-0.14825,0.15528
0.66967,0.8479,0.11592,-0.14817,0.15483
0.67067,0.84858,0.11575,-0.1481,0.15438
0.67167,0.84926,0.11557,-0.14803,0.15392
0.67267,0.84994,0.1154,-0.14795,0.15347
0.67367,0.85062,0.11523,-0.14787,0.15303
0.67467,0.85129,0.11506,-0.14779,0.15258
0.67567,0.85197,0.11489,-0.14771,0.15214
0.67667,0.85264,0.11472,-0.14763,0.15169
0.67767,0.85332,0.11455,-0.14755,0.15125
0.67867,0.854,0.11437,-0.14746,0.15081
0.67967,0.85467,0.11419,-0.14738,0.15036
0.68067,0.85535,0.114,-0.14729,0.14992
0.68167,0.85603,0.11383,-0.1472,0.14948
0.68267,0.85671,0.11365,-0.14711,0.14904
0.68367,0.85739,0.11347,-0.14702,0.1486
0.68467,0.85808,0.11329,-0.14693,0.14816
0.68567,0.85876,0.1131,-0.14683,0.14772
0.68667,0.85945,0.11292,-0.14674,0.14728
0.68767,0.86013,0.11273,-0.14664,0.14684
0.68867,0.86082,0.11254,-0.14654,0.14641
0.68967,0.86151,0.11236,-0.14644,0.14599
0.69067,0.86219,0.11217,-0.14634,0.14556
0.69167,0.86288,0.11198,-0.14623,0.14514
0.69267,0.86356,0.11178,-0.14613,0.14472
0.69367,0.86425,0.11158,-0.14602,0.1443
0.69467,0.86494,0.11138,-0.14591,0.14388
0.69567,0.86563,0.11118,-0.1458,0.14346
0.69667,0.86632,0.11097,-0.14569,0.14305
0.69767,0.86701,0.11076,-0.14557,0.14264
0.69867,0.8677,0.11055,-0.14546,0.14222
0.69967,0.86839,0.11035,-0.14535,0.14181
0.70068,0.86908,0.11013,-0.14524,0.14139
0.70168,0.86977,0.10992,-0.14512,0.14098
0.70268,0.87046,0.10971,-0.14501,0.14056
0.70368,0.87115,0.10949,-0.1449,0.14014
0.70468,0.87183,0.10927,-0.14479,0.13972
0.70568,0.87252,0.10905,-0.14468,0.1393
0.70668,0.87321,0.10883,-0.14457,0.13889
0.70768,0.8739,0.10861,-0.14445,0.13847
0.70868,0.87458,0.10838,-0.14434,0.13805
0.70968,0.87526,0.10816,-0.14423,0.13763
0.71068,0.87594,0.10794,-0.14412,0.13721
0.71168,0.87661,0.10772,-0.14402,0.13679
0.71268,0.87729,0.10749,-0.14391,0.13637
0.71368,0.87796,0.10726,-0.14379,0.13596
0.71468,0.87863,0.10704,-0.14368,0.13554
0.71568,0.8793,0.10681,-0.14357,0.13513
0.71668,0.87997,0.10658,-0.14346,0.13471
0.71768,0.88063,0.10636,-0.14335,0.1343
0.71868,0.8813,0.10613,-0.14323,0.13388
0.71968,0.88196,0.1059,-0.14311,0.13347
0.72068,0.88261,0.10566,-0.143,0.13306
0.72168,0.88327,0.10543,-0.14288,0.13266
0.72268,0.88393,0.10519,-0.14277,0.13225
0.72368,0.88458,0.10495,-0.14265,0.13184
0.72468,0.88523,0.10472,-0.14254,0.13143
0.72568,0.88588,0.10449,-0.14242,0.13102
0.72668,0.88653,0.10426,-0.1423,0.13062
0.72768,0.88717,0.10402,-0.14219,0.13021
0.72868,0.88782,0.10379,-0.14207,0.12981
0.72968,0.88846,0.10355,-0.14194,0.12941
0.73068,0.8891,0.10331,-0.14182,0.129
0.73168,0.88974,0.10307,-0.1417,0.1286
0.73268,0.89037,0.10283,-0.14158,0.12819
0.73368,0.891,0.10259,-0.14146,0.12779
0.73468,0.89163,0.10236,-0.14134,0.12738
0.73568,0.89225,0.10212,-0.14121,0.12698
0.73668,0.89288,0.10189,-0.14109,0.12658
0.73768,0.8935,0.10165,-0.14097,0.12617
0.73868,0.89412,0.10142,-0.14084,0.12576
0.73968,0.89474,0.10119,-0.14072,0.12536
0.74069,0.89536,0.10095,-0.14059,0.12495
0.74169,0.89598,0.10071,-0.14047,0.12455
0.74269,0.8966,0.10047,-0.14034,0.12415
0.74369,0.89721,0.10023,-0.14022,0.12374
0.74469,0.89783,0.099992,-0.1401,0.12334
0.74569,0.89844,0.099747,-0.13998,0.12294
0.74669,0.89906,0.099506,-0.13986,0.12253
0.74769,0.89967,0.099267,-0.13975,0.12213
0.74869,0.90028,0.099026,-0.13963,0.12172
0.74969,0.90089,0.098784,-0.13951,0.12131
0.75069,0.90149,0.098544,-0.1394,0.12091
0.75169,0.9021,0.098303,-0.13929,0.12051
0.75269,0.90271,0.098059,-0.13918,0.1201
0.75369,0.90331,0.097815,-0.13906,0.1197
0.75469,0.90392,0.097568,-0.13895,0.1193
0.75569,0.90453,0.09732,-0.13883,0.1189
0.75669,0.90513,0.097074,-0.13872,0.1185
0.75769,0.90574,0.096831,-0.1386,0.1181
0.75869,0.90634,0.096587,-0.13848,0.1177
0.75969,0.90694,0.096343,-0.13837,0.1173
0.76069,0.90753,0.096098,-0.13825,0.1169
0.76169,0.90813,0.095854,-0.13814,0.1165
0.76269,0.90873,0.095612,-0.13802,0.1161
0.76369,0.90932,0.095368,-0.1379,0.11571
0.76469,0.90992,0.095126,-0.13778,0.11531
0.76569,0.91051,0.094887,-0.13767,0.11491
0.76669,0.9111,0.094643,-0.13755,0.11451
0.76769,0.91169,0.0944,-0.13743,0.11411
0.76869,0.91228,0.094162,-0.13731,0.11371
0.76969,0.91287,0.093926,-0.13719,0.1133
0.77069,0.91345,0.093691,-0.13708,0.1129
0.77169,0.91403,0.093462,-0.13696,0.1125
0.77269,0.91461,0.093239,-0.13684,0.1121
0.77369,0.91518,0.093009,-0.13672,0.11169
0.77469,0.91575,0.092784,-0.1366,0.11129
0.77569,0.91632,0.092562,-0.13648,0.11088
0.77669,0.91689,0.092345,-0.13636,0.11048
0.77769,0.91745,0.092126,-0.13623,0.11008
0.77869,0.91801,0.09191,-0.13611,0.10968
0.77969,0.91857,0.091692,-0.13598,0.10928
0.7807,0.91913,0.091482,-0.13586,0.10889
0.7817,0.91968,0.091265,-0.13573,0.10849
0.7827,0.92024,0.091052,-0.1356,0.10809
0.7837,0.92079,0.090842,-0.13547,0.1077
0.7847,0.92135,0.090629,-0.13534,0.10731
0.7857,0.9219,0.090416,-0.13521,0.10692
0.7867,0.92245,0.090204,-0.13508,0.10653
0.7877,0.923,0.089993,-0.13494,0.10614
0.7887,0.92354,0.08978,-0.13481,0.10576
0.7897,0.92409,0.089568,-0.13468,0.10538
0.7907,0.92463,0.089356,-0.13454,0.105
0.7917,0.92518,0.089145,-0.13441,0.10462
0.7927,0.92572,0.088933,-0.13428,0.10424
0.7937,0.92625,0.088724,-0.13414,0.10387
0.7947,0.92679,0.088514,-0.13401,0.10349
0.7957,0.92732,0.088304,-0.13388,0.1031
0.7967,0.92785,0.088098,-0.13375,0.10272
0.7977,0.92838,0.087888,-0.13362,0.10234
0.7987,0.92891,0.08768,-0.1335,0.10196
0.7997,0.92944,0.08747,-0.13337,0.10158
0.8007,0.92996,0.087258,-0.13324,0.1012
0.8017,0.93049,0.08705,-0.13311,0.10081
0.8027,0.93101,0.086843,-0.13298,0.10044
0.8037,0.93153,0.086633,-0.13285,0.10006
0.8047,0.93205,0.086422,-0.13272,0.099679
0.8057,0.93257,0.086215,-0.13259,0.099301
0.8067,0.93309,0.086009,-0.13246,0.098923
0.8077,0.93361,0.085803,-0.13233,0.098548
0.8087,0.93412,0.085601,-0.1322,0.098174
0.8097,0.93463,0.085398,-0.13207,0.097801
0.8107,0.93514,0.085198,-0.13193,0.09743
0.8117,0.93565,0.084995,-0.1318,0.097058
0.8127,0.93616,0.084796,-0.13167,0.096688
0.8137,0.93666,0.084596,-0.13154,0.096318
0.8147,0.93716,0.084395,-0.13141,0.095948
0.8157,0.93467,0.083868,-0.13099,0.095187
0.8167,0.93816,0.083998,-0.13116,0.095209
0.8177,0.93866,0.0838,-0.13103,0.094841
0.8187,0.93915,0.083601,-0.1309,0.094474
0.8197,0.93964,0.083403,-0.13078,0.094109
0.82071,0.94014,0.083205,-0.13065,0.093745
0.82171,0.94063,0.083004,-0.13051,0.093386
0.82271,0.94113,0.082806,-0.13038,0.093025
0.82371,0.94162,0.082606,-0.13025,0.092668
0.82471,0.94211,0.082407,-0.13012,0.09231
0.82571,0.94261,0.082203,-0.12999,0.091955
0.82671,0.9431,0.082,-0.12986,0.091599
0.82771,0.94359,0.081797,-0.12973,0.091244
0.82871,0.94408,0.081592,-0.12959,0.090891
0.82971,0.94457,0.081388,-0.12946,0.090536
0.83071,0.94506,0.081182,-0.12933,0.09018
0.83171,0.94555,0.080972,-0.1292,0.089826
0.83271,0.94604,0.080763,-0.12906,0.089475
0.83371,0.94652,0.080553,-0.12893,0.089123
0.83471,0.94701,0.080343,-0.1288,0.08877
0.83571,0.94749,0.080131,-0.12866,0.088419
0.83671,0.94798,0.079919,-0.12853,0.08807
0.83771,0.94846,0.079705,-0.1284,0.087724
0.83871,0.94893,0.079493,-0.12827,0.087368
0.83971,0.94941,0.079279,-0.12814,0.087005
0.84071,0.94988,0.079066,-0.12801,0.086653
0.84171,0.95035,0.078853,-0.12788,0.086303
0.84271,0.95082,0.07864,-0.12775,0.085954
0.84371,0.9513,0.078427,-0.12762,0.085607
0.84471,0.95176,0.078213,-0.1275,0.085262
0.84571,0.95223,0.078002,-0.12737,0.084916
0.84671,0.95269,0.077789,-0.12725,0.084572
0.84771,0.95316,0.077575,-0.12713,0.084229
0.84871,0.95362,0.07736,-0.127,0.08389
0.84971,0.95408,0.077146,-0.12687,0.083549
0.85071,0.95453,0.076933,-0.12675,0.083214
0.85171,0.95498,0.07672,-0.12662,0.082883
0.85271,0.95543,0.076506,-0.12649,0.082551
0.85371,0.95588,0.076295,-0.12636,0.08222
0.85471,0.95633,0.076083,-0.12623,0.081891
0.85571,0.95677,0.07587,-0.1261,0.081563
0.85671,0.95721,0.075655,-0.12597,0.081237
0.85771,0.95765,0.07544,-0.12584,0.080913
0.85871,0.95809,0.075225,-0.12571,0.080585
0.85971,0.95853,0.075008,-0.12558,0.080262
0.86072,0.95897,0.074792,-0.12545,0.079939
0.86172,0.95941,0.074575,-0.12531,0.079614
0.86272,0.95985,0.074359,-0.12518,0.079295
0.86372,0.96028,0.074141,-0.12505,0.078978
0.86472,0.96072,0.073926,-0.12491,0.078664
0.86572,0.96115,0.073711,-0.12478,0.078349
0.86672,0.96158,0.073497,-0.12464,0.078038
0.86772,0.96201,0.07328,-0.1245,0.077726
0.86872,0.96244,0.073065,-0.12437,0.07742
0.86972,0.96287,0.072849,-0.12423,0.077115
0.87072,0.96329,0.072635,-0.12409,0.076812
0.87172,0.96372,0.072422,-0.12395,0.076511
0.87272,0.96414,0.072208,-0.12382,0.07621
0.87372,0.96456,0.071994,-0.12368,0.07591
0.87472,0.96498,0.071781,-0.12354,0.075608
0.87572,0.9654,0.071566,-0.12341,0.075312
0.87672,0.96581,0.071352,-0.12327,0.07501
0.87772,0.96623,0.071139,-0.12314,0.074707
0.87872,0.96664,0.070925,-0.12301,0.074406
0.87972,0.96705,0.070711,-0.12288,0.074104
0.88072,0.96746,0.070496,-0.12275,0.073802
0.88172,0.96787,0.070281,-0.12262,0.073504
0.88272,0.96828,0.070065,-0.12249,0.073207
0.88372,0.96868,0.069848,-0.12236,0.072911
0.88472,0.96908,0.069631,-0.12222,0.072617
0.88572,0.96948,0.069413,-0.12209,0.072328
0.88672,0.96989,0.069195,-0.12195,0.072038
0.88772,0.97029,0.068978,-0.12181,0.071751
0.88872,0.97069,0.068761,-0.12167,0.071466
0.88972,0.97109,0.068544,-0.12153,0.071177
0.89072,0.97149,0.068329,-0.1214,0.070886
0.89172,0.97189,0.068115,-0.12126,0.070601
0.89272,0.97228,0.067901,-0.12112,0.070319
0.89372,0.97267,0.06769,-0.12099,0.070041
0.89472,0.97307,0.067481,-0.12085,0.069764
0.89572,0.97345,0.06727,-0.12071,0.069484
0.89672,0.97384,0.06706,-0.12058,0.06921
0.89772,0.97423,0.066849,-0.12044,0.068933
0.89872,0.97462,0.066637,-0.1203,0.06866
0.89972,0.975,0.066426,-0.12016,0.068385
0.90073,0.97539,0.066214,-0.12003,0.068112
0.90173,0.97577,0.066005,-0.11989,0.067841
0.90273,0.97615,0.065795,-0.11975,0.06757
0.90373,0.97654,0.065586,-0.11961,0.0673
0.90473,0.97692,0.065379,-0.11947,0.067034
0.90573,0.9773,0.065172,-0.11933,0.066767
0.90673,0.97768,0.064964,-0.11919,0.066502
0.90773,0.97806,0.064758,-0.11905,0.066234
0.90873,0.97844,0.06455,-0.11892,0.065967
0.90973,0.97882,0.06434,-0.11878,0.065704
0.91073,0.9792,0.064131,-0.11864,0.065443
0.91173,0.97957,0.063921,-0.1185,0.065181
0.91273,0.97995,0.063711,-0.11836,0.064923
0.91373,0.98033,0.0635,-0.11822,0.064664
0.91473,0.98071,0.063288,-0.11807,0.064408
0.91573,0.98109,0.063076,-0.11793,0.064148
0.91673,0.98146,0.062864,-0.11779,0.063893
0.91773,0.98184,0.062651,-0.11765,0.063639
0.91873,0.98221,0.062437,-0.1175,0.063384
0.91973,0.98258,0.062223,-0.11736,0.06313
0.92073,0.98295,0.062008,-0.11722,0.062879
0.92173,0.98333,0.061794,-0.11708,0.062627
0.92273,0.9837,0.061581,-0.11693,0.062379
0.92373,0.98407,0.061367,-0.11679,0.062129
0.92473,0.98444,0.061152,-0.11665,0.061882
0.92573,0.98481,0.060939,-0.1165,0.061638
0.92673,0.98519,0.060724,-0.11636,0.061396
0.92773,0.98556,0.060508,-0.11622,0.061155
0.92873,0.98593,0.060291,-0.11607,0.060912
0.92973,0.98631,0.060073,-0.11593,0.060671
0.93073,0.98668,0.059853,-0.11579,0.060434
0.93173,0.98705,0.059632,-0.11564,0.060196
0.93273,0.98742,0.059411,-0.1155,0.05996
0.93373,0.98778,0.059192,-0.11536,0.059722
0.93473,0.98815,0.058974,-0.11521,0.059486
0.93573,0.98851,0.058758,-0.11507,0.059253
0.93673,0.98887,0.058542,-0.11492,0.05902
0.93773,0.98922,0.058327,-0.11478,0.058789
0.93873,0.98957,0.058117,-0.11463,0.058556
0.93973,0.98992,0.05791,-0.11449,0.058321
0.94074,0.99026,0.057702,-0.11434,0.058085
0.94174,0.99061,0.057493,-0.1142,0.057848
0.94274,0.99095,0.057287,-0.11405,0.057616
0.94374,0.99129,0.057081,-0.11391,0.057383
0.94474,0.99163,0.056878,-0.11376,0.057151
0.94574,0.99197,0.056671,-0.11362,0.056921
0.94674,0.9923,0.056466,-0.11347,0.056689
0.94774,0.99264,0.056258,-0.11333,0.056463
0.94874,0.99298,0.056053,-0.11318,0.056238
0.94974,0.99331,0.055847,-0.11304,0.056015
0.95074,0.99365,0.055639,-0.1129,0.055792
0.95174,0.99399,0.055431,-0.11275,0.05557
0.95274,0.99432,0.055223,-0.11261,0.05535
0.95374,0.99466,0.055017,-0.11247,0.05513
0.95474,0.995,0.05481,-0.11233,0.054911
0.95574,0.99533,0.054602,-0.11219,0.054693
0.95674,0.99567,0.054394,-0.11204,0.054477
0.95774,0.99601,0.054186,-0.1119,0.054262
0.95874,0.99634,0.053978,-0.11177,0.054047
0.95974,0.99667,0.05377,-0.11163,0.053833
0.96074,0.997,0.053566,-0.11149,0.053618
0.96174,0.99733,0.053363,-0.11135,0.053404
0.96274,0.99766,0.053159,-0.11121,0.053193
0.96374,0.99798,0.052954,-0.11107,0.052985
0.96474,0.99831,0.052749,-0.11094,0.052776
0.96574,0.99863,0.052544,-0.1108,0.052568
0.96674,0.99895,0.052343,-0.11066,0.052361
0.96774,0.99926,0.052143,-0.11053,0.052155
0.96874,0.99958,0.051943,-0.11039,0.051951
0.96974,0.99989,0.051746,-0.11026,0.051746
0.97074,1.0002,0.051552,-0.11012,0.051541
0.97174,1.0005,0.051357,-0.10999,0.051336
0.97274,1.0008,0.051167,-0.10985,0.051133
0.97374,1.0011,0.050976,-0.10972,0.050929
0.97474,1.0014,0.050787,-0.10959,0.050726
0.97574,1.0017,0.050601,-0.10945,0.050525
0.97674,1.002,0.050413,-0.10931,0.050326
0.97774,1.0023,0.05023,-0.10918,0.050127
0.97874,1.0026,0.050044,-0.10904,0.049931
0.97974,1.0029,0.049856,-0.10891,0.049733
0.98075,1.0032,0.049672,-0.10877,0.049537
0.98175,1.0035,0.049487,-0.10864,0.049342
0.98275,1.0037,0.049304,-0.1085,0.049147
0.98375,1.004,0.049121,-0.10837,0.048952
0.98475,1.0043,0.048937,-0.10824,0.048757
0.98575,1.0046,0.04875,-0.1081,0.048562
0.98675,1.0049,0.048568,-0.10797,0.048367
0.98775,1.0052,0.048383,-0.10784,0.048172
0.98875,1.0054,0.048201,-0.1077,0.047978
0.98975,1.0057,0.048019,-0.10757,0.047783
0.99075,1.006,0.047837,-0.10744,0.04759
0.99175,1.0063,0.047653,-0.10731,0.047395
0.99275,1.0065,0.047473,-0.10718,0.047202
0.99375,1.0068,0.047295,-0.10705,0.047009
0.99475,1.0071,0.04712,-0.10692,0.046817
0.99575,1.0074,0.046945,-0.10679,0.046627
0.99675,1.0076,0.046771,-0.10667,0.046436
0.99775,1.0079,0.046595,-0.10654,0.046247
0.99875,1.0081,0.046423,-0.10641,0.046061
0.99975,1.0084,0.046249,-0.10628,0.045875
1.0008,1.0087,0.046078,-0.10615,0.04569
1.0018,1.0089,0.045906,-0.10602,0.045507
1.0028,1.0092,0.045734,-0.1059,0.045325
1.0038,1.0094,0.04556,-0.10577,0.045144
1.0048,1.0097,0.045386,-0.10564,0.044964
1.0058,1.0099,0.045211,-0.10551,0.044784
1.0068,1.0102,0.045038,-0.10538,0.044606
1.0078,1.0104,0.044865,-0.10525,0.044429
1.0088,1.0107,0.044691,-0.10512,0.044255
1.0098,1.0109,0.044517,-0.105,0.044081
1.0108,1.0112,0.044341,-0.10487,0.043908
1.0118,1.0114,0.044167,-0.10474,0.043735
1.0128,1.0117,0.043994,-0.10461,0.043564
1.0138,1.0119,0.043823,-0.10448,0.043393
1.0148,1.0121,0.043656,-0.10435,0.043223
1.0158,1.0124,0.043488,-0.10422,0.043055
1.0168,1.0126,0.043317,-0.1041,0.042888
1.0178,1.0129,0.043145,-0.10397,0.042722
1.0188,1.0131,0.042974,-0.10384,0.042557
1.0198,1.0133,0.042804,-0.10371,0.042392
1.0208,1.0136,0.042633,-0.10358,0.042228
1.0218,1.0138,0.042463,-0.10346,0.042064
1.0228,1.014,0.042292,-0.10333,0.041902
1.0238,1.0143,0.042122,-0.1032,0.041741
1.0248,1.0145,0.041951,-0.10308,0.041581
1.0258,1.0147,0.041781,-0.10295,0.041421
1.0268,1.015,0.041611,-0.10282,0.041262
1.0278,1.0152,0.041443,-0.1027,0.041102
1.0288,1.0154,0.041273,-0.10257,0.040943
1.0298,1.0156,0.041108,-0.10245,0.040784
1.0308,1.0159,0.040939,-0.10232,0.040627
1.0318,1.0161,0.04077,-0.1022,0.040469
1.0328,1.0163,0.040599,-0.10208,0.04031
1.0338,1.0166,0.04043,-0.10195,0.040152
1.0348,1.0168,0.040258,-0.10183,0.039994
1.0358,1.017,0.040086,-0.10171,0.03984
1.0368,1.0172,0.039913,-0.10159,0.039686
1.0378,1.0175,0.03974,-0.10147,0.039532
1.0388,1.0177,0.039571,-0.10135,0.039378
1.0398,1.0179,0.039398,-0.10122,0.039225
1.0408,1.0181,0.039229,-0.1011,0.039072
1.0418,1.0183,0.039062,-0.10098,0.038918
1.0428,1.0186,0.038892,-0.10086,0.038765
1.0438,1.0188,0.038727,-0.10074,0.038613
1.0448,1.019,0.038562,-0.10062,0.038461
1.0458,1.0192,0.038398,-0.1005,0.038311
1.0468,1.0194,0.038232,-0.10038,0.038161
1.0478,1.0196,0.038068,-0.10026,0.038011
1.0488,1.0199,0.037904,-0.10014,0.037862
1.0498,1.0201,0.037742,-0.10002,0.037715
1.0508,1.0203,0.037578,-0.099897,0.037568
1.0518,1.0205,0.037414,-0.099775,0.037423
1.0528,1.0207,0.037252,-0.099655,0.037278
1.0538,1.0209,0.037089,-0.099535,0.037134
1.0548,1.0211,0.036924,-0.099414,0.036992
1.0558,1.0213,0.036763,-0.099294,0.036849
1.0568,1.0215,0.036601,-0.099175,0.036706
1.0578,1.0217,0.036439,-0.099055,0.036564
1.0588,1.0219,0.036279,-0.098936,0.036422
1.0598,1.0221,0.036119,-0.098818,0.03628
1.0608,1.0223,0.035961,-0.0987,0.036137
1.0618,1.0225,0.035801,-0.098583,0.035994
1.0628,1.0227,0.035641,-0.098467,0.035852
1.0638,1.0229,0.035482,-0.09835,0.035709
1.0648,1.0231,0.035321,-0.098235,0.035568
1.0658,1.0233,0.03516,-0.098121,0.035425
1.0668,1.0235,0.035002,-0.098009,0.035283
1.0678,1.0237,0.034844,-0.097896,0.035142
1.0688,1.0239,0.034689,-0.097782,0.035002
1.0698,1.0241,0.034532,-0.097669,0.03486
1.0708,1.0243,0.034376,-0.097556,0.034719
1.0718,1.0244,0.034222,-0.097443,0.034579
1.0728,1.0246,0.034061,-0.097332,0.034443
1.0738,1.0248,0.033907,-0.097221,0.034304
1.0748,1.025,0.033758,-0.09711,0.034162
1.0758,1.0252,0.033609,-0.096999,0.034021
1.0768,1.0254,0.03346,-0.096888,0.033882
1.0778,1.0255,0.033312,-0.096777,0.033744
1.0788,1.0257,0.033166,-0.096666,0.033607
1.0798,1.0259,0.03302,-0.096554,0.03347
1.0808,1.0261,0.032875,-0.096443,0.033334
1.0818,1.0262,0.032732,-0.09633,0.033199
1.0828,1.0264,0.03259,-0.096218,0.033065
1.0838,1.0266,0.03245,-0.096105,0.032932
1.0848,1.0268,0.032312,-0.095993,0.0328
1.0858,1.0269,0.032174,-0.09588,0.032669
1.0868,1.0271,0.032036,-0.095768,0.032537
1.0878,1.0273,0.031901,-0.095657,0.032407
1.0888,1.0274,0.031765,-0.095545,0.032277
1.0898,1.0276,0.031628,-0.095434,0.032148
1.0908,1.0278,0.031494,-0.095322,0.03202
1.0918,1.0279,0.03136,-0.095211,0.031894
1.0928,1.0281,0.031225,-0.0951,0.031768
1.0938,1.0283,0.031093,-0.094989,0.031643
1.0948,1.0284,0.030961,-0.094877,0.031519
1.0958,1.0286,0.030832,-0.094765,0.031397
1.0968,1.0288,0.030701,-0.094653,0.031275
1.0978,1.0289,0.03057,-0.094542,0.031153
1.0988,1.0291,0.030441,-0.094432,0.03103
1.0998,1.0292,0.030311,-0.094322,0.030908
1.1008,1.0294,0.030183,-0.094213,0.030785
1.1018,1.0295,0.030054,-0.094104,0.030663
1.1028,1.0297,0.029926,-0.093994,0.03054
1.1038,1.0299,0.029802,-0.093885,0.030419
1.1048,1.03,0.029675,-0.093776,0.030298
1.1058,1.0302,0.029549,-0.093667,0.030177
1.1068,1.0303,0.029423,-0.093558,0.030056
1.1078,1.0305,0.029298,-0.093449,0.029935
1.1088,1.0306,0.029171,-0.09334,0.029815
1.1098,1.0308,0.029048,-0.093232,0.029695
1.1108,1.0309,0.028927,-0.093124,0.029576
1.1118,1.0311,0.028804,-0.093016,0.029456
1.1128,1.0313,0.028681,-0.092908,0.029336
1.1138,1.0314,0.028559,-0.092801,0.029218
1.1148,1.0316,0.028436,-0.092693,0.029099
1.1158,1.0317,0.028314,-0.092585,0.028982
1.1168,1.0319,0.028192,-0.092479,0.028864
1.1178,1.032,0.028071,-0.092372,0.028747
1.1188,1.0321,0.027953,-0.092266,0.02863
1.1198,1.0323,0.027833,-0.09216,0.028514
1.1208,1.0324,0.027714,-0.092054,0.028399
1.1218,1.0326,0.027596,-0.091948,0.028284
1.1228,1.0327,0.027477,-0.091842,0.028169
1.1238,1.0329,0.027359,-0.091736,0.028055
1.1248,1.033,0.027241,-0.091629,0.027943
1.1258,1.0331,0.027126,-0.091523,0.027831
1.1268,1.0333,0.027013,-0.091418,0.027719
1.1278,1.0334,0.026898,-0.091312,0.027609
1.1288,1.0336,0.026784,-0.091207,0.027498
1.1298,1.0337,0.02667,-0.091102,0.027388
1.1308,1.0338,0.026556,-0.090997,0.027279
1.1318,1.034,0.026442,-0.090891,0.027171
1.1328,1.0341,0.026329,-0.090787,0.027062
1.1338,1.0342,0.026217,-0.090683,0.026952
1.1348,1.0344,0.026106,-0.09058,0.026843
1.1358,1.0345,0.025994,-0.090477,0.026735
1.1368,1.0346,0.025883,-0.090374,0.026628
1.1378,1.0348,0.025773,-0.090271,0.02652
1.1388,1.0349,0.025662,-0.090169,0.026413
1.1398,1.035,0.025551,-0.090067,0.026307
1.1408,1.0352,0.025441,-0.089965,0.026201
1.1418,1.0353,0.025334,-0.089863,0.026095
1.1428,1.0354,0.025225,-0.089762,0.025989
1.1438,1.0355,0.025117,-0.08966,0.025884
1.1448,1.0357,0.025008,-0.089559,0.025779
1.1458,1.0358,0.024899,-0.089457,0.025675
1.1468,1.0359,0.024793,-0.089356,0.02557
1.1478,1.036,0.024686,-0.089255,0.025465
1.1488,1.0362,0.024579,-0.089154,0.025361
1.1498,1.0363,0.024472,-0.089054,0.025257
1.1508,1.0364,0.024365,-0.088953,0.025154
1.1518,1.0365,0.024259,-0.088854,0.025051
1.1528,1.0366,0.024152,-0.088754,0.024947
1.1538,1.0368,0.024046,-0.088654,0.024844
1.1548,1.0369,0.023938,-0.088555,0.024742
1.1558,1.037,0.023833,-0.088456,0.02464
1.1568,1.0371,0.023728,-0.088358,0.024539
1.1578,1.0372,0.023623,-0.088259,0.024438
1.1588,1.0374,0.023519,-0.088161,0.024338
1.1598,1.0375,0.023415,-0.088064,0.024238
1.1608,1.0376,0.023311,-0.087967,0.024138
1.1618,1.0377,0.023207,-0.08787,0.024039
1.1628,1.0378,0.023104,-0.087774,0.023941
1.1638,1.038,0.023001,-0.087678,0.023842
1.1648,1.0381,0.022896,-0.087583,0.023744
1.1658,1.0382,0.022794,-0.087488,0.023648
1.1668,1.0383,0.022692,-0.087393,0.023551
1.1678,1.0384,0.022591,-0.087299,0.023457
1.1688,1.0385,0.022491,-0.087206,0.023361
1.1698,1.0386,0.022391,-0.087112,0.023266
1.1708,1.0387,0.02229,-0.087019,0.023171
1.1718,1.0389,0.022191,-0.086926,0.023077
1.1728,1.039,0.022093,-0.086833,0.022983
1.1738,1.0391,0.021995,-0.086741,0.022889
1.1748,1.0392,0.021896,-0.086648,0.022796
1.1758,1.0393,0.021799,-0.086556,0.022703
1.1768,1.0394,0.021703,-0.086463,0.02261
1.1778,1.0395,0.021607,-0.08637,0.022518
1.1788,1.0396,0.021513,-0.086277,0.022426
1.1798,1.0397,0.021419,-0.086184,0.022334
1.1808,1.0398,0.021325,-0.086092,0.022243
1.1818,1.0399,0.021233,-0.085999,0.022152
1.1828,1.04,0.02114,-0.085907,0.022061
1.1838,1.0401,0.021048,-0.085814,0.021971
1.1848,1.0402,0.020955,-0.085722,0.021882
1.1858,1.0403,0.020864,-0.08563,0.021792
1.1868,1.0404,0.020773,-0.085538,0.021703
1.1878,1.0405,0.020681,-0.085446,0.021615
1.1888,1.0406,0.020591,-0.085354,0.021526
1.1898,1.0407,0.0205,-0.085263,0.021438
1.1908,1.0408,0.02041,-0.085171,0.02135
1.1918,1.0409,0.020321,-0.08508,0.021262
1.1928,1.041,0.020232,-0.084988,0.021174
1.1938,1.0411,0.020144,-0.084896,0.021087
1.1948,1.0412,0.020055,-0.084805,0.021
1.1958,1.0413,0.019968,-0.084714,0.020914
1.1968,1.0414,0.019881,-0.084623,0.020829
1.1978,1.0415,0.019795,-0.084532,0.020744
1.1988,1.0415,0.019709,-0.084441,0.020661
1.1998,1.0416,0.019625,-0.084351,0.020577
1.2008,1.0417,0.019541,-0.084261,0.020494
1.2018,1.0418,0.019456,-0.084172,0.020412
1.2028,1.0419,0.019373,-0.084083,0.02033
1.2038,1.042,0.01929,-0.083995,0.020248
1.2048,1.0421,0.019208,-0.083908,0.020166
1.2058,1.0422,0.019126,-0.08382,0.020085
1.2068,1.0422,0.019045,-0.083733,0.020003
1.2078,1.0423,0.018965,-0.083646,0.019923
1.2088,1.0424,0.018885,-0.08356,0.019842
1.2098,1.0425,0.018805,-0.083473,0.019761
1.2108,1.0426,0.018726,-0.083387,0.019681
1.2118,1.0427,0.018647,-0.0833,0.019602
1.2128,1.0427,0.018568,-0.083214,0.019523
1.2138,1.0428,0.01849,-0.083127,0.019444
1.2148,1.0429,0.018413,-0.083041,0.019367
1.2158,1.043,0.018335,-0.082954,0.019289
1.2168,1.0431,0.018258,-0.082868,0.019212
1.2178,1.0432,0.018181,-0.082781,0.019135
1.2188,1.0432,0.018104,-0.082695,0.019058
1.2198,1.0433,0.018028,-0.082609,0.018982
1.2208,1.0434,0.017952,-0.082522,0.018907
1.2218,1.0435,0.017876,-0.082436,0.018832
1.2228,1.0435,0.017801,-0.082349,0.018757
1.2238,1.0436,0.017726,-0.082263,0.018683
1.2248,1.0437,0.017651,-0.082177,0.018609
1.2258,1.0438,0.017577,-0.08209,0.018535
1.2268,1.0439,0.017503,-0.082004,0.018463
1.2278,1.0439,0.017429,-0.081917,0.018391
1.2288,1.044,0.017354,-0.08183,0.018319
1.2298,1.0441,0.017281,-0.081744,0.018248
1.2308,1.0442,0.017207,-0.081657,0.018177
1.2318,1.0442,0.017135,-0.08157,0.018107
1.2328,1.0443,0.017062,-0.081483,0.018037
1.2338,1.0444,0.016989,-0.081396,0.017968
1.2348,1.0445,0.016918,-0.081309,0.017899
1.2358,1.0445,0.016845,-0.081222,0.01783
1.2368,1.0446,0.016774,-0.081136,0.017762
1.2378,1.0447,0.016703,-0.08105,0.017694
1.2388,1.0448,0.016633,-0.080963,0.017627
1.2398,1.0448,0.016562,-0.080877,0.01756
1.2408,1.0449,0.016492,-0.080791,0.017494
1.2418,1.045,0.016422,-0.080705,0.017429
1.2428,1.045,0.016353,-0.080619,0.017362
1.2438,1.0451,0.016284,-0.080533,0.017297
1.2448,1.0452,0.016216,-0.080447,0.017232
1.2458,1.0453,0.016148,-0.080361,0.017167
1.2468,1.0453,0.016079,-0.080275,0.017103
1.2478,1.0454,0.016012,-0.080189,0.01704
1.2488,1.0455,0.015944,-0.080103,0.016976
1.2498,1.0455,0.015877,-0.080018,0.016912
1.2508,1.0456,0.01581,-0.079932,0.016849
1.2518,1.0457,0.015743,-0.079848,0.016786
1.2528,1.0457,0.015676,-0.079763,0.016723
1.2538,1.0458,0.01561,-0.079679,0.01666
1.2548,1.0459,0.015545,-0.079594,0.016597
1.2558,1.046,0.01548,-0.079511,0.016535
1.2568,1.046,0.015416,-0.079427,0.016472
1.2578,1.0461,0.015351,-0.079344,0.01641
1.2588,1.0461,0.015287,-0.07926,0.016349
1.2598,1.0462,0.015224,-0.079177,0.016289
1.2608,1.0463,0.015162,-0.079094,0.016228
1.2618,1.0463,0.0151,-0.079011,0.016168
1.2628,1.0464,0.015039,-0.078928,0.016108
1.2638,1.0465,0.014978,-0.078846,0.016048
1.2648,1.0465,0.014918,-0.078764,0.015988
1.2658,1.0466,0.01486,-0.078683,0.015927
1.2668,1.0467,0.014801,-0.078602,0.015867
1.2678,1.0467,0.014742,-0.078521,0.015807
1.2688,1.0468,0.014683,-0.07844,0.015748
1.2698,1.0468,0.014623,-0.078359,0.01569
1.2708,1.0469,0.014565,-0.078278,0.015631
1.2718,1.047,0.014507,-0.078197,0.015573
1.2728,1.047,0.014448,-0.078116,0.015515
1.2738,1.0471,0.01439,-0.078035,0.015457
1.2748,1.0471,0.014332,-0.077955,0.015399
1.2758,1.0472,0.014274,-0.077875,0.015342
1.2768,1.0473,0.014216,-0.077795,0.015284
1.2778,1.0473,0.014159,-0.077715,0.015227
1.2788,1.0474,0.014102,-0.077635,0.01517
1.2798,1.0474,0.014045,-0.077555,0.015113
1.2808,1.0475,0.013988,-0.077475,0.015056
1.2818,1.0476,0.013931,-0.077396,0.015
1.2828,1.0476,0.013875,-0.077316,0.014943
1.2838,1.0477,0.013819,-0.077237,0.014887
1.2848,1.0477,0.013763,-0.077158,0.014831
1.2858,1.0478,0.013708,-0.077078,0.014775
1.2868,1.0478,0.013652,-0.076999,0.014719
1.2878,1.0479,0.013598,-0.07692,0.014664
1.2888,1.048,0.013543,-0.076841,0.014609
1.2898,1.048,0.013489,-0.076762,0.014554
1.2908,1.0481,0.013434,-0.076683,0.0145
1.2918,1.0481,0.013381,-0.076604,0.014446
1.2928,1.0482,0.013328,-0.076525,0.014392
1.2938,1.0482,0.013275,-0.076445,0.014339
1.2948,1.0483,0.013222,-0.076366,0.014286
1.2958,1.0484,0.01317,-0.076287,0.014233
1.2968,1.0484,0.013118,-0.076208,0.014181
1.2978,1.0485,0.013066,-0.076129,0.01413
1.2988,1.0485,0.013014,-0.076049,0.014078
1.2998,1.0486,0.012962,-0.07597,0.014027
1.3008,1.0486,0.012912,-0.075891,0.013978
1.3018,1.0487,0.012862,-0.075812,0.013928
1.3028,1.0487,0.012812,-0.075733,0.013878
1.3038,1.0488,0.012763,-0.075655,0.013828
1.3048,1.0489,0.012714,-0.075576,0.013779
1.3058,1.0489,0.012666,-0.075497,0.01373
1.3068,1.049,0.012618,-0.075419,0.013681
1.3078,1.049,0.01257,-0.075341,0.013632
1.3088,1.0491,0.012522,-0.075263,0.013583
1.3098,1.0491,0.012475,-0.075185,0.013535
1.3108,1.0492,0.012428,-0.075107,0.013487
1.3118,1.0492,0.012381,-0.07503,0.013438
1.3128,1.0493,0.012334,-0.074953,0.01339
1.3138,1.0493,0.012288,-0.074875,0.013341
1.3148,1.0494,0.012242,-0.074798,0.013294
1.3158,1.0494,0.012196,-0.074721,0.013246
1.3168,1.0495,0.01215,-0.074644,0.013199
1.3178,1.0495,0.012105,-0.074567,0.013152
1.3188,1.0496,0.01206,-0.074491,0.013105
1.3198,1.0497,0.012015,-0.074414,0.013059
1.3208,1.0497,0.01197,-0.074338,0.013012
1.3218,1.0498,0.011925,-0.074262,0.012966
1.3228,1.0498,0.011881,-0.074186,0.01292
1.3238,1.0499,0.011837,-0.07411,0.012873
1.3248,1.0499,0.011793,-0.074034,0.012827
1.3258,1.05,0.01175,-0.073958,0.012781
1.3268,1.05,0.011707,-0.073883,0.012736
1.3278,1.0501,0.011664,-0.073807,0.01269
1.3288,1.0501,0.011621,-0.073732,0.012644
1.3298,1.0501,0.011578,-0.073657,0.012599
1.3308,1.0502,0.011536,-0.073582,0.012553
1.3318,1.0502,0.011494,-0.073508,0.012508
1.3328,1.0503,0.011452,-0.073433,0.012463
1.3338,1.0503,0.011411,-0.073358,0.012418
1.3348,1.0504,0.011369,-0.073283,0.012373
1.3358,1.0504,0.011328,-0.073209,0.012329
1.3368,1.0505,0.011288,-0.073135,0.012284
1.3378,1.0505,0.011248,-0.07306,0.01224
1.3388,1.0506,0.011208,-0.072986,0.012196
1.3398,1.0506,0.011168,-0.072912,0.012151
1.3408,1.0507,0.011128,-0.072838,0.012107
1.3418,1.0507,0.011089,-0.072764,0.012064
1.3428,1.0508,0.01105,-0.072691,0.01202
1.3438,1.0508,0.011011,-0.072617,0.011976
1.3448,1.0509,0.010973,-0.072544,0.011932
1.3458,1.0509,0.010935,-0.072472,0.011889
1.3468,1.0509,0.010897,-0.072399,0.011845
1.3478,1.051,0.01086,-0.072327,0.011801
1.3488,1.051,0.010823,-0.072255,0.011758
1.3498,1.0511,0.010785,-0.072183,0.011715
1.3508,1.0511,0.010748,-0.072111,0.011671
1.3518,1.0512,0.010712,-0.07204,0.011628
1.3528,1.0512,0.010675,-0.071968,0.011585
1.3538,1.0512,0.010639,-0.071897,0.011542
1.3548,1.0513,0.010603,-0.071825,0.0115
1.3558,1.0513,0.010566,-0.071754,0.011457
1.3568,1.0514,0.010531,-0.071683,0.011415
1.3578,1.0514,0.010495,-0.071613,0.011372
1.3588,1.0514,0.01046,-0.071542,0.01133
1.3598,1.0515,0.010425,-0.071471,0.011288
1.3608,1.0515,0.01039,-0.071401,0.011247
1.3618,1.0516,0.010355,-0.071331,0.011205
1.3628,1.0516,0.01032,-0.071261,0.011164
1.3638,1.0516,0.010286,-0.071191,0.011122
1.3648,1.0517,0.010252,-0.071121,0.011081
1.3658,1.0517,0.010218,-0.071051,0.011039
1.3668,1.0518,0.010184,-0.070981,0.010998
1.3678,1.0518,0.01015,-0.070912,0.010957
1.3688,1.0518,0.010116,-0.070842,0.010916
1.3698,1.0519,0.010082,-0.070773,0.010875
1.3708,1.0519,0.010049,-0.070703,0.010834
1.3718,1.052,0.010015,-0.070633,0.010794
1.3728,1.052,0.0099815,-0.070564,0.010753
1.3738,1.052,0.0099476,-0.070494,0.010713
1.3748,1.0521,0.0099143,-0.070425,0.010673
1.3758,1.0521,0.009881,-0.070356,0.010633
1.3768,1.0521,0.0098478,-0.070286,0.010593
1.3778,1.0522,0.0098146,-0.070217,0.010553
1.3788,1.0522,0.0097816,-0.070147,0.010513
1.3798,1.0522,0.0097487,-0.070078,0.010473
1.3808,1.0523,0.0097159,-0.070008,0.010434
1.3818,1.0523,0.0096834,-0.069939,0.010395
1.3828,1.0524,0.009651,-0.06987,0.010356
1.3838,1.0524,0.0096186,-0.069801,0.010317
1.3848,1.0524,0.0095864,-0.069733,0.010278
1.3858,1.0525,0.0095542,-0.069664,0.010239
1.3868,1.0525,0.0095222,-0.069595,0.0102
1.3878,1.0525,0.00949,-0.069527,0.010162
1.3888,1.0526,0.0094583,-0.069458,0.010124
1.3898,1.0526,0.0094267,-0.06939,0.010086
1.3908,1.0526,0.0093954,-0.069322,0.010048
1.3918,1.0527,0.0093642,-0.069254,0.01001
1.3928,1.0527,0.0093332,-0.069186,0.0099728
1.3938,1.0527,0.0093021,-0.069118,0.0099355
1.3948,1.0528,0.0092712,-0.069051,0.0098985
1.3958,1.0528,0.0092404,-0.068983,0.0098618
1.3968,1.0528,0.0092097,-0.068915,0.0098251
1.3978,1.0529,0.0091793,-0.068848,0.0097887
1.3988,1.0529,0.0091491,-0.06878,0.0097526
1.3998,1.0529,0.0091189,-0.068713,0.0097167
1.4009,1.053,0.0090888,-0.068645,0.009681
1.4019,1.053,0.0090589,-0.068578,0.0096453
1.4029,1.053,0.0090289,-0.06851,0.0096097
1.4039,1.053,0.0089993,-0.068443,0.0095744
1.4049,1.0496,0.0089346,-0.068171,0.009503
1.4059,1.0531,0.0089403,-0.068309,0.0095041
1.4069,1.0531,0.0089108,-0.068241,0.0094691
1.4079,1.0532,0.0088816,-0.068174,0.0094343
1.4089,1.0532,0.0088523,-0.068107,0.0093995
1.4099,1.0532,0.0088232,-0.06804,0.0093648
1.4109,1.0533,0.0087942,-0.067973,0.0093301
1.4119,1.0533,0.0087652,-0.067906,0.0092955
1.4129,1.0533,0.0087362,-0.067839,0.009261
1.4139,1.0534,0.0087072,-0.067772,0.0092264
1.4149,1.0534,0.0086782,-0.067706,0.0091921
1.4159,1.0534,0.0086494,-0.067639,0.0091578
1.4169,1.0535,0.0086205,-0.067572,0.0091237
1.4179,1.0535,0.008592,-0.067505,0.0090898
1.4189,1.0535,0.0085635,-0.067438,0.009056
1.4199,1.0535,0.0085351,-0.067372,0.0090225
1.4209,1.0536,0.0085069,-0.067305,0.0089891
1.4219,1.0536,0.0084788,-0.067238,0.0089559
1.4229,1.0536,0.008451,-0.067171,0.0089228
1.4239,1.0537,0.0084232,-0.067104,0.0088897
1.4249,1.0537,0.0083956,-0.067037,0.0088569
1.4259,1.0537,0.0083681,-0.066971,0.0088243
1.4269,1.0538,0.0083407,-0.066904,0.0087919
1.4279,1.0538,0.0083134,-0.066837,0.0087595
1.4289,1.0538,0.0082863,-0.06677,0.0087273
1.4299,1.0538,0.0082593,-0.066704,0.0086951
1.4309,1.0539,0.0082322,-0.066637,0.0086632
1.4319,1.0539,0.0082055,-0.066571,0.0086315
1.4329,1.0539,0.0081789,-0.066504,0.0086001
1.4339,1.054,0.0081525,-0.066438,0.0085688
1.4349,1.054,0.0081263,-0.066372,0.0085377
1.4359,1.054,0.0081003,-0.066305,0.0085065
1.4369,1.0541,0.0080744,-0.066239,0.0084757
1.4379,1.0541,0.0080486,-0.066173,0.0084449
1.4389,1.0541,0.0080229,-0.066108,0.0084142
1.4399,1.0541,0.0079973,-0.066042,0.0083837
1.4409,1.0542,0.007972,-0.065976,0.0083534
1.4419,1.0542,0.0079466,-0.065911,0.0083231
1.4429,1.0542,0.0079213,-0.065845,0.0082929
1.4439,1.0543,0.0078961,-0.065779,0.0082628
1.4449,1.0543,0.0078709,-0.065714,0.0082329
1.4459,1.0543,0.0078458,-0.065648,0.008203
1.4469,1.0543,0.0078208,-0.065583,0.0081732
1.4479,1.0544,0.0077959,-0.065517,0.0081436
1.4489,1.0544,0.0077709,-0.065452,0.008114
1.4499,1.0544,0.007746,-0.065386,0.0080845
1.4509,1.0545,0.0077212,-0.065321,0.0080551
1.4519,1.0545,0.0076965,-0.065255,0.0080261
1.4529,1.0545,0.0076719,-0.065189,0.0079971
1.4539,1.0545,0.0076473,-0.065124,0.0079683
1.4549,1.0546,0.0076228,-0.065058,0.0079396
1.4559,1.0546,0.0075983,-0.064993,0.007911
1.4569,1.0546,0.0075738,-0.064927,0.0078827
1.4579,1.0547,0.0075493,-0.064861,0.0078547
1.4589,1.0547,0.007525,-0.064796,0.0078268
1.4599,1.0547,0.0075006,-0.06473,0.007799
1.4609,1.0547,0.0074763,-0.064665,0.0077713
1.4619,1.0548,0.0074521,-0.064599,0.0077437
1.4629,1.0548,0.007428,-0.064534,0.0077161
1.4639,1.0548,0.0074039,-0.064468,0.0076887
1.4649,1.0549,0.00738,-0.064403,0.0076616
1.4659,1.0549,0.0073562,-0.064337,0.0076345
1.4669,1.0549,0.0073325,-0.064272,0.0076074
1.4679,1.0549,0.0073089,-0.064206,0.0075805
1.4689,1.055,0.0072853,-0.064141,0.0075536
1.4699,1.055,0.0072619,-0.064076,0.0075269
1.4709,1.055,0.0072385,-0.064011,0.0075002
1.4719,1.055,0.0072152,-0.063946,0.0074735
1.4729,1.0551,0.007192,-0.063881,0.007447
1.4739,1.0551,0.0071688,-0.063816,0.0074205
1.4749,1.0551,0.0071457,-0.063751,0.0073942
1.4759,1.0552,0.0071227,-0.063686,0.0073682
1.4769,1.0552,0.0070998,-0.063622,0.0073423
1.4779,1.0552,0.007077,-0.063557,0.0073166
1.4789,1.0552,0.0070544,-0.063493,0.0072909
1.4799,1.0553,0.0070319,-0.063428,0.0072655
1.4809,1.0553,0.0070094,-0.063364,0.0072401
1.4819,1.0553,0.006987,-0.0633,0.0072149
1.4829,1.0553,0.0069647,-0.063235,0.0071898
1.4839,1.0554,0.0069425,-0.063171,0.0071647
1.4849,1.0554,0.0069203,-0.063107,0.0071399
1.4859,1.0554,0.0068983,-0.063043,0.0071152
1.4869,1.0554,0.0068762,-0.062979,0.0070906
1.4879,1.0555,0.0068542,-0.062914,0.0070662
1.4889,1.0555,0.0068323,-0.06285,0.0070418
1.4899,1.0555,0.0068103,-0.062786,0.0070174
1.4909,1.0556,0.0067885,-0.062722,0.0069932
1.4919,1.0556,0.0067667,-0.062658,0.006969
1.4929,1.0556,0.006745,-0.062594,0.0069449
1.4939,1.0556,0.0067234,-0.062529,0.006921
1.4949,1.0557,0.0067018,-0.062465,0.0068971
1.4959,1.0557,0.0066803,-0.062401,0.0068734
1.4969,1.0557,0.0066588,-0.062337,0.0068497
1.4979,1.0557,0.0066375,-0.062272,0.0068261
1.4989,1.0558,0.0066162,-0.062208,0.0068027
1.4999,1.0558,0.0065949,-0.062144,0.0067792
1.5009,1.0558,0.0065737,-0.06208,0.0067559
1.5019,1.0558,0.0065526,-0.062015,0.0067327
1.5029,1.0559,0.0065316,-0.061951,0.0067096
1.5039,1.0559,0.0065107,-0.061887,0.0066865
1.5049,1.0559,0.0064898,-0.061823,0.0066634
1.5059,1.0559,0.006469,-0.061759,0.0066404
1.5069,1.056,0.0064482,-0.061695,0.0066175
1.5079,1.056,0.0064275,-0.061632,0.0065946
1.5089,1.056,0.0064069,-0.061568,0.0065719
1.5099,1.056,0.0063865,-0.061504,0.0065493
1.5109,1.0561,0.0063661,-0.061441,0.0065268
1.5119,1.0561,0.0063458,-0.061377,0.0065045
1.5129,1.0561,0.0063256,-0.061314,0.0064824
1.5139,1.0561,0.0063056,-0.061251,0.0064604
1.5149,1.0561,0.0062857,-0.061187,0.0064385
1.5159,1.0562,0.006266,-0.061125,0.0064168
1.5169,1.0562,0.0062463,-0.061062,0.006395
1.5179,1.0562,0.0062268,-0.060999,0.0063734
1.5189,1.0562,0.0062073,-0.060937,0.0063518
1.5199,1.0563,0.0061879,-0.060875,0.0063304
1.5209,1.0563,0.0061686,-0.060812,0.006309
1.5219,1.0563,0.0061493,-0.06075,0.0062877
1.5229,1.0563,0.0061301,-0.060688,0.0062664
1.5239,1.0564,0.0061109,-0.060626,0.0062452
1.5249,1.0564,0.0060918,-0.060563,0.0062242
1.5259,1.0564,0.0060727,-0.060501,0.0062031
1.5269,1.0564,0.0060538,-0.060439,0.0061822
1.5279,1.0564,0.0060348,-0.060377,0.0061613
1.5289,1.0565,0.0060159,-0.060315,0.0061405
1.5299,1.0565,0.0059972,-0.060253,0.0061199
1.5309,1.0565,0.0059786,-0.060191,0.0060993
1.5319,1.0565,0.00596,-0.060129,0.0060789
1.5329,1.0566,0.0059415,-0.060067,0.0060584
1.5339,1.0566,0.0059231,-0.060005,0.0060381
1.5349,1.0566,0.0059047,-0.059943,0.0060179
1.5359,1.0566,0.0058864,-0.059881,0.0059977
1.5369,1.0566,0.0058682,-0.059819,0.0059776
1.5379,1.0567,0.0058501,-0.059758,0.0059576
1.5389,1.0567,0.005832,-0.059696,0.0059376
1.5399,1.0567,0.0058139,-0.059634,0.0059177
1.5409,1.0567,0.005796,-0.059572,0.0058979
1.5419,1.0567,0.0057782,-0.059511,0.0058782
1.5429,1.0568,0.0057604,-0.059449,0.0058584
1.5439,1.0568,0.0057426,-0.059388,0.0058388
1.5449,1.0568,0.0057249,-0.059326,0.0058193
1.5459,1.0568,0.0057074,-0.059265,0.0058
1.5469,1.0568,0.0056898,-0.059204,0.0057807
1.5479,1.0569,0.0056723,-0.059142,0.0057615
1.5489,1.0569,0.0056549,-0.059081,0.0057423
1.5499,1.0569,0.0056374,-0.05902,0.0057232
1.5509,1.0569,0.0056201,-0.058959,0.0057041
1.5519,1.057,0.0056027,-0.058898,0.005685
1.5529,1.057,0.0055854,-0.058837,0.005666
1.5539,1.057,0.0055682,-0.058776,0.005647
1.5549,1.057,0.005551,-0.058715,0.0056281
1.5559,1.057,0.0055339,-0.058654,0.0056093
1.5569,1.0571,0.0055169,-0.058594,0.0055906
1.5579,1.0571,0.0054998,-0.058533,0.0055719
1.5589,1.0571,0.0054829,-0.058472,0.0055533
1.5599,1.0571,0.0054659,-0.058412,0.0055347
1.5609,1.0571,0.0054491,-0.058351,0.0055162
1.5619,1.0572,0.0054323,-0.058291,0.0054978
1.5629,1.0572,0.0054155,-0.05823,0.0054794
1.5639,1.0572,0.0053988,-0.05817,0.0054611
1.5649,1.0572,0.0053821,-0.05811,0.0054427
1.5659,1.0572,0.0053654,-0.058049,0.0054244
1.5669,1.0573,0.0053488,-0.057989,0.0054062
1.5679,1.0573,0.0053323,-0.057929,0.0053881
1.5689,1.0573,0.0053158,-0.057869,0.0053701
1.5699,1.0573,0.0052993,-0.057809,0.0053521
1.5709,1.0573,0.0052829,-0.057749,0.0053342
1.5719,1.0573,0.0052667,-0.057688,0.0053164
1.5729,1.0574,0.0052504,-0.057628,0.0052987
1.5739,1.0574,0.0052343,-0.057569,0.0052811
1.5749,1.0574,0.0052182,-0.057509,0.0052635
1.5759,1.0574,0.0052022,-0.057449,0.0052459
1.5769,1.0574,0.0051863,-0.057389,0.0052284
1.5779,1.0575,0.0051705,-0.05733,0.0052111
1.5789,1.0575,0.0051546,-0.05727,0.0051938
1.5799,1.0575,0.0051388,-0.057211,0.0051765
1.5809,1.0575,0.0051231,-0.057151,0.0051593
1.5819,1.0575,0.0051074,-0.057092,0.0051423
1.5829,1.0576,0.0050918,-0.057032,0.0051252
1.5839,1.0576,0.0050763,-0.056973,0.0051082
1.5849,1.0576,0.0050608,-0.056914,0.0050913
1.5859,1.0576,0.0050453,-0.056855,0.0050744
1.5869,1.0576,0.0050299,-0.056795,0.0050577
1.5879,1.0576,0.0050146,-0.056736,0.0050409
1.5889,1.0577,0.0049992,-0.056677,0.0050242
1.5899,1.0577,0.004984,-0.056618,0.0050074
1.5909,1.0577,0.0049688,-0.056559,0.0049909
1.5919,1.0577,0.0049536,-0.0565,0.0049744
1.5929,1.0577,0.0049385,-0.056441,0.0049578
1.5939,1.0577,0.0049234,-0.056382,0.0049413
1.5949,1.0578,0.0049084,-0.056323,0.0049248
1.5959,1.0578,0.0048934,-0.056265,0.0049085
1.5969,1.0578,0.0048785,-0.056206,0.0048923
1.5979,1.0578,0.0048637,-0.056147,0.004876
1.5989,1.0578,0.0048488,-0.056089,0.0048597
1.5999,1.0578,0.004834,-0.05603,0.0048436
1.6009,1.0579,0.0048192,-0.055971,0.0048274
1.6019,1.0579,0.0048045,-0.055913,0.0048114
1.6029,1.0579,0.0047898,-0.055855,0.0047954
1.6039,1.0579,0.0047752,-0.055796,0.0047795
1.6049,1.0579,0.0047606,-0.055738,0.0047636
1.6059,1.0579,0.004746,-0.055679,0.0047477
1.6069,1.058,0.0047316,-0.055621,0.0047319
1.6079,1.058,0.0047171,-0.055563,0.0047162
1.6089,1.058,0.0047026,-0.055504,0.0047004
1.6099,1.058,0.0046882,-0.055446,0.0046847
1.6109,1.058,0.0046739,-0.055388,0.0046691
1.6119,1.058,0.0046596,-0.05533,0.0046536
1.6129,1.0581,0.0046454,-0.055272,0.0046381
1.6139,1.0581,0.0046312,-0.055214,0.0046226
1.6149,1.0581,0.004617,-0.055156,0.0046072
1.6159,1.0581,0.0046029,-0.055098,0.0045918
1.6169,1.0581,0.0045891,-0.05504,0.0045765
1.6179,1.0581,0.0045754,-0.054982,0.0045613
1.6189,1.0582,0.0045615,-0.054925,0.0045461
1.6199,1.0582,0.0045477,-0.054867,0.004531
1.6209,1.0582,0.004534,-0.054809,0.0045159
1.6219,1.0582,0.0045203,-0.054751,0.004501
1.6229,1.0582,0.0045067,-0.054694,0.0044861
1.6239,1.0582,0.0044931,-0.054636,0.0044713
1.6249,1.0583,0.0044796,-0.054578,0.0044565
1.6259,1.0583,0.0044661,-0.054521,0.0044418
1.6269,1.0583,0.0044526,-0.054464,0.0044272
1.6279,1.0583,0.0044392,-0.054406,0.0044126
1.6289,1.0583,0.0044259,-0.054349,0.0043981
1.6299,1.0583,0.0044126,-0.054292,0.0043836
1.6309,1.0583,0.0043993,-0.054235,0.0043692
1.6319,1.0584,0.0043861,-0.054177,0.0043549
1.6329,1.0584,0.004373,-0.05412,0.0043406
1.6339,1.0584,0.0043599,-0.054064,0.0043264
1.6349,1.0584,0.0043468,-0.054007,0.0043122
1.6359,1.0584,0.0043337,-0.05395,0.004298
1.6369,1.0584,0.0043207,-0.053893,0.0042839
1.6379,1.0584,0.0043077,-0.053836,0.0042699
1.6389,1.0585,0.0042948,-0.053779,0.0042559
1.6399,1.0585,0.0042819,-0.053723,0.004242
1.6409,1.0585,0.0042691,-0.053666,0.0042281
1.6419,1.0585,0.0042563,-0.05361,0.0042143
1.6429,1.0585,0.0042435,-0.053553,0.0042005
1.6439,1.0585,0.0042308,-0.053497,0.0041868
1.6449,1.0585,0.0042181,-0.05344,0.0041732
1.6459,1.0586,0.0042055,-0.053384,0.0041596
1.6469,1.0586,0.0041928,-0.053328,0.004146
1.6479,1.0586,0.0041803,-0.053271,0.0041325
1.6489,1.0551,0.0041524,-0.053051,0.004104
1.6499,1.0586,0.0041553,-0.053159,0.0041057
1.6509,1.0586,0.0041428,-0.053102,0.0040923
1.6519,1.0586,0.0041304,-0.053046,0.004079
1.6529,1.0587,0.004118,-0.05299,0.0040657
1.6539,1.0587,0.0041057,-0.052934,0.0040525
1.6549,1.0587,0.0040934,-0.052878,0.0040393
1.6559,1.0587,0.0040811,-0.052822,0.0040263
1.6569,1.0587,0.0040689,-0.052766,0.0040133
1.6579,1.0587,0.0040568,-0.05271,0.0040005
1.6589,1.0587,0.0040447,-0.052654,0.0039877
1.6599,1.0588,0.0040327,-0.052598,0.003975
1.6609,1.0588,0.0040207,-0.052542,0.0039624
1.6619,1.0588,0.0040087,-0.052487,0.0039498
1.6629,1.0588,0.0039968,-0.052431,0.0039373
1.6639,1.0588,0.0039849,-0.052375,0.0039249
1.6649,1.0588,0.0039731,-0.05232,0.0039124
1.6659,1.0588,0.0039612,-0.052264,0.0039001
1.6669,1.0589,0.0039494,-0.052209,0.0038877
1.6679,1.0553,0.0039232,-0.051992,0.0038612
1.6689,1.0589,0.003926,-0.052098,0.0038632
1.6699,1.0589,0.0039143,-0.052042,0.003851
1.6709,1.0589,0.0039027,-0.051987,0.0038388
1.6719,1.0589,0.0038911,-0.051932,0.0038267
1.6729,1.0589,0.0038796,-0.051877,0.0038146
1.6739,1.0589,0.0038681,-0.051821,0.0038026
1.6749,1.059,0.0038566,-0.051766,0.0037906
1.6759,1.059,0.0038451,-0.051711,0.0037786
1.6769,1.059,0.0038337,-0.051656,0.0037667
1.6779,1.059,0.0038224,-0.051601,0.0037548
1.6789,1.059,0.003811,-0.051546,0.003743
1.6799,1.059,0.0037998,-0.051491,0.0037312
1.6809,1.059,0.0037885,-0.051436,0.0037195
1.6819,1.059,0.0037773,-0.051381,0.0037078
1.6829,1.0591,0.0037662,-0.051326,0.0036961
1.6839,1.0591,0.003755,-0.051271,0.0036845
1.6849,1.0591,0.0037439,-0.051216,0.0036729
1.6859,1.0591,0.0037329,-0.051161,0.0036613
1.6869,1.0591,0.0037219,-0.051106,0.0036498
1.6879,1.0591,0.0037109,-0.051051,0.0036383
1.6889,1.0591,0.0037,-0.050996,0.0036268
1.6899,1.0591,0.003689,-0.050942,0.0036154
1.6909,1.0591,0.0036782,-0.050887,0.003604
1.6919,1.0592,0.0036673,-0.050832,0.0035927
1.6929,1.0592,0.0036565,-0.050778,0.0035814
1.6939,1.0592,0.0036458,-0.050723,0.0035701
1.6949,1.0592,0.003635,-0.050669,0.0035589
1.6959,1.0592,0.0036243,-0.050614,0.0035477
1.6969,1.0592,0.0036137,-0.05056,0.0035365
1.6979,1.0592,0.003603,-0.050506,0.0035254
1.6989,1.0592,0.0035924,-0.050452,0.0035142
1.6999,1.0593,0.0035819,-0.050398,0.0035032
1.7009,1.0593,0.0035713,-0.050344,0.0034921
1.7019,1.0593,0.0035608,-0.05029,0.0034811
1.7029,1.0593,0.0035503,-0.050236,0.0034701
1.7039,1.0593,0.0035398,-0.050182,0.0034592
1.7049,1.0593,0.0035294,-0.050128,0.0034483
1.7059,1.0593,0.0035191,-0.050075,0.0034375
1.7069,1.0593,0.0035088,-0.050021,0.0034268
1.7079,1.0593,0.0034985,-0.049967,0.0034161
1.7089,1.0594,0.0034883,-0.049914,0.0034055
1.7099,1.0594,0.0034782,-0.04986,0.003395
1.7109,1.0594,0.003468,-0.049807,0.0033845
1.7119,1.0594,0.0034579,-0.049753,0.0033741
1.7129,1.0594,0.0034479,-0.0497,0.0033637
1.7139,1.0594,0.0034378,-0.049647,0.0033533
1.7149,1.0594,0.0034278,-0.049593,0.003343
1.7159,1.0594,0.0034179,-0.04954,0.0033328
1.7169,1.0594,0.0034079,-0.049487,0.0033225
1.7179,1.0595,0.003398,-0.049433,0.0033123
1.7189,1.0595,0.0033881,-0.04938,0.0033021
1.7199,1.0595,0.0033783,-0.049327,0.0032919
1.7209,1.0595,0.0033685,-0.049274,0.0032819
1.7219,1.0595,0.0033587,-0.049221,0.0032718
1.7229,1.0595,0.003349,-0.049168,0.0032618
1.7239,1.0595,0.0033393,-0.049115,0.0032519
1.7249,1.0595,0.0033296,-0.049062,0.0032419
1.7259,1.0595,0.00332,-0.049009,0.003232
1.7269,1.0595,0.0033104,-0.048956,0.0032222
1.7279,1.0596,0.0033008,-0.048903,0.0032123
1.7289,1.0596,0.0032913,-0.04885,0.0032025
1.7299,1.056,0.0032698,-0.048646,0.0031811
1.7309,1.0596,0.0032723,-0.048744,0.003183
1.7319,1.0596,0.0032629,-0.048692,0.0031733
1.7329,1.0596,0.0032535,-0.048639,0.0031636
1.7339,1.0596,0.0032441,-0.048586,0.003154
1.7349,1.0596,0.0032347,-0.048534,0.0031443
1.7359,1.0596,0.0032254,-0.048481,0.0031348
1.7369,1.0596,0.0032161,-0.048429,0.0031252
1.7379,1.0597,0.0032068,-0.048376,0.0031156
1.7389,1.0597,0.0031976,-0.048324,0.0031062
1.7399,1.0597,0.0031884,-0.048272,0.0030967
1.7409,1.0597,0.0031792,-0.04822,0.0030873
1.7419,1.0597,0.0031701,-0.048167,0.0030779
1.7429,1.0597,0.003161,-0.048115,0.0030685
1.7439,1.0597,0.0031519,-0.048063,0.0030592
1.7449,1.0597,0.0031428,-0.048011,0.0030499
1.7459,1.0597,0.0031338,-0.047959,0.0030406
1.7469,1.0597,0.0031248,-0.047907,0.0030314
1.7479,1.0597,0.0031158,-0.047855,0.0030222
1.7489,1.0598,0.0031069,-0.047804,0.003013
1.7499,1.0598,0.0030979,-0.047752,0.0030038
1.7509,1.0598,0.003089,-0.0477,0.0029946
1.7519,1.0598,0.0030801,-0.047649,0.0029855
1.7529,1.0598,0.0030712,-0.047597,0.0029764
1.7539,1.0598,0.0030624,-0.047545,0.0029673
1.7549,1.0598,0.0030535,-0.047494,0.0029582
1.7559,1.0598,0.0030447,-0.047442,0.0029492
1.7569,1.0598,0.003036,-0.047391,0.0029402
1.7579,1.0598,0.0030272,-0.047339,0.0029312
1.7589,1.0598,0.0030185,-0.047288,0.0029222
1.7599,1.0599,0.0030098,-0.047237,0.0029133
1.7609,1.0599,0.0030011,-0.047185,0.0029044
1.7619,1.0599,0.0029925,-0.047134,0.0028956
1.7629,1.0599,0.0029839,-0.047083,0.0028867
1.7639,1.0599,0.0029753,-0.047031,0.002878
1.7649,1.0599,0.0029668,-0.04698,0.0028692
1.7659,1.0599,0.0029583,-0.046929,0.0028605
1.7669,1.0599,0.0029498,-0.046878,0.0028518
1.7679,1.0599,0.0029414,-0.046827,0.0028432
1.7689,1.0599,0.002933,-0.046776,0.0028346
1.7699,1.0599,0.0029246,-0.046725,0.002826
1.7709,1.0599,0.0029163,-0.046674,0.0028175
1.7719,1.06,0.002908,-0.046623,0.002809
1.7729,1.06,0.0028997,-0.046572,0.0028005
1.7739,1.06,0.0028915,-0.046521,0.0027921
1.7749,1.06,0.0028832,-0.046471,0.0027837
1.7759,1.06,0.0028751,-0.04642,0.0027753
1.7769,1.06,0.0028669,-0.046369,0.002767
1.7779,1.06,0.0028588,-0.046319,0.0027587
1.7789,1.06,0.0028507,-0.046268,0.0027505
1.7799,1.06,0.0028427,-0.046218,0.0027422
1.7809,1.06,0.0028346,-0.046168,0.002734
1.7819,1.06,0.0028266,-0.046117,0.0027259
1.7829,1.06,0.0028186,-0.046067,0.0027177
1.7839,1.06,0.0028107,-0.046016,0.0027096
1.7849,1.0601,0.0028027,-0.045966,0.0027015
1.7859,1.0601,0.0027948,-0.045916,0.0026934
1.7869,1.0601,0.0027869,-0.045866,0.0026853
1.7879,1.0601,0.002779,-0.045815,0.0026773
1.7889,1.0601,0.0027711,-0.045765,0.0026692
1.7899,1.0601,0.0027632,-0.045715,0.0026612
1.7909,1.0601,0.0027554,-0.045665,0.0026532
1.7919,1.0601,0.0027476,-0.045615,0.0026452
1.7929,1.0601,0.0027398,-0.045565,0.0026373
1.7939,1.0601,0.002732,-0.045515,0.0026293
1.7949,1.0601,0.0027242,-0.045465,0.0026214
1.7959,1.0601,0.0027165,-0.045415,0.0026135
1.7969,1.0601,0.0027087,-0.045366,0.0026056
1.7979,1.0601,0.002701,-0.045316,0.0025978
1.7989,1.0602,0.0026934,-0.045266,0.00259
1.7999,1.0602,0.0026857,-0.045216,0.0025822
1.801,1.0602,0.0026781,-0.045167,0.0025744
1.802,1.0602,0.0026705,-0.045117,0.0025667
1.803,1.0602,0.002663,-0.045068,0.002559
1.804,1.0602,0.0026555,-0.045018,0.0025514
1.805,1.0602,0.002648,-0.044969,0.0025438
1.806,1.0602,0.0026405,-0.044919,0.0025362
1.807,1.0602,0.0026331,-0.04487,0.0025287
1.808,1.0602,0.0026257,-0.044821,0.0025212
1.809,1.0602,0.0026184,-0.044772,0.0025137
1.81,1.0602,0.002611,-0.044722,0.0025062
1.811,1.0602,0.0026037,-0.044673,0.0024988
1.812,1.0602,0.0025964,-0.044624,0.0024914
1.813,1.0602,0.0025891,-0.044575,0.002484
1.814,1.0603,0.0025819,-0.044526,0.0024766
1.815,1.0603,0.0025747,-0.044477,0.0024693
1.816,1.0603,0.0025675,-0.044428,0.002462
1.817,1.0603,0.0025603,-0.044379,0.0024547
1.818,1.0603,0.0025531,-0.04433,0.0024475
1.819,1.0603,0.002546,-0.044281,0.0024402
1.82,1.0603,0.0025389,-0.044232,0.002433
1.821,1.0603,0.0025317,-0.044183,0.0024257
1.822,1.0603,0.0025247,-0.044135,0.0024186
1.823,1.0603,0.0025176,-0.044086,0.0024114
1.824,1.0603,0.0025106,-0.044037,0.0024043
1.825,1.0603,0.0025036,-0.043989,0.0023972
1.826,1.0603,0.0024966,-0.04394,0.0023901
1.827,1.0603,0.0024896,-0.043892,0.002383
1.828,1.0603,0.0024827,-0.043843,0.002376
1.829,1.0603,0.0024757,-0.043795,0.0023689
1.83,1.0604,0.0024688,-0.043747,0.0023619
1.831,1.0604,0.0024619,-0.043699,0.0023549
1.832,1.0604,0.002455,-0.043651,0.0023479
1.833,1.0604,0.0024481,-0.043603,0.0023409
1.834,1.0604,0.0024413,-0.043555,0.002334
1.835,1.0604,0.0024345,-0.043507,0.0023271
1.836,1.0604,0.0024277,-0.043459,0.0023202
1.837,1.0604,0.0024209,-0.043411,0.0023134
1.838,1.0604,0.0024143,-0.043363,0.0023067
1.839,1.0604,0.0024076,-0.043315,0.0022999
1.84,1.0604,0.002401,-0.043267,0.0022932
1.841,1.0604,0.0023944,-0.043219,0.0022865
1.842,1.0604,0.0023878,-0.043172,0.0022799
1.843,1.0604,0.0023812,-0.043124,0.0022732
1.844,1.0604,0.0023746,-0.043076,0.0022665
1.845,1.0604,0.002368,-0.043028,0.0022598
1.846,1.0604,0.0023615,-0.042981,0.0022532
1.847,1.0604,0.002355,-0.042933,0.0022466
1.848,1.0604,0.0023484,-0.042886,0.00224
1.849,1.0605,0.0023419,-0.042838,0.0022334
1.85,1.0605,0.0023354,-0.042791,0.0022268
1.851,1.0605,0.0023289,-0.042743,0.0022202
1.852,1.0605,0.0023224,-0.042696,0.0022137
1.853,1.0605,0.002316,-0.042649,0.0022071
1.854,1.0605,0.0023095,-0.042601,0.0022006
1.855,1.0605,0.0023031,-0.042554,0.0021941
1.856,1.0605,0.0022967,-0.042507,0.0021876
1.857,1.0605,0.0022903,-0.04246,0.0021811
1.858,1.0605,0.0022839,-0.042413,0.0021747
1.859,1.0605,0.0022775,-0.042366,0.0021682
1.86,1.0605,0.0022712,-0.042319,0.0021618
1.861,1.0605,0.0022648,-0.042272,0.0021554
1.862,1.0605,0.0022585,-0.042225,0.0021491
1.863,1.0605,0.0022522,-0.042178,0.0021427
1.864,1.0605,0.0022459,-0.042132,0.0021364
1.865,1.0605,0.0022396,-0.042085,0.00213
1.866,1.0605,0.0022334,-0.042038,0.0021237
1.867,1.0605,0.0022272,-0.041992,0.0021175
1.868,1.0605,0.002221,-0.041945,0.0021113
1.869,1.0605,0.002215,-0.041899,0.0021052
1.87,1.0605,0.0022089,-0.041853,0.0020992
1.871,1.0606,0.0022029,-0.041806,0.0020931
1.872,1.0606,0.0021969,-0.04176,0.0020871
1.873,1.0606,0.0021909,-0.041714,0.0020811
1.874,1.0606,0.0021849,-0.041668,0.0020751
1.875,1.0606,0.0021789,-0.041621,0.0020691
1.876,1.0606,0.002173,-0.041575,0.0020631
1.877,1.0606,0.002167,-0.041529,0.0020572
1.878,1.0606,0.0021611,-0.041483,0.0020512
1.879,1.0606,0.0021552,-0.041436,0.0020453
1.88,1.0606,0.0021493,-0.04139,0.0020394
1.881,1.0606,0.0021434,-0.041344,0.0020335
1.882,1.0606,0.0021375,-0.041298,0.0020276
1.883,1.0606,0.0021317,-0.041252,0.0020218
1.884,1.0606,0.0021258,-0.041206,0.0020159
1.885,1.0606,0.00212,-0.04116,0.0020101
1.886,1.0606,0.0021142,-0.041114,0.0020043
1.887,1.0606,0.0021085,-0.041068,0.0019985
1.888,1.0606,0.0021027,-0.041022,0.0019928
1.889,1.0606,0.002097,-0.040976,0.0019871
1.89,1.0606,0.0020912,-0.040931,0.0019814
1.891,1.0606,0.0020856,-0.040885,0.0019757
1.892,1.0606,0.0020799,-0.040839,0.00197
1.893,1.0606,0.0020742,-0.040793,0.0019643
1.894,1.0606,0.0020685,-0.040748,0.0019586
1.895,1.0606,0.0020629,-0.040702,0.001953
1.896,1.0606,0.0020573,-0.040656,0.0019474
1.897,1.0606,0.0020517,-0.040611,0.0019418
1.898,1.0607,0.0020461,-0.040565,0.0019362
1.899,1.0607,0.0020405,-0.04052,0.0019306
1.9,1.0607,0.002035,-0.040475,0.0019251
1.901,1.0607,0.0020295,-0.040429,0.0019196
1.902,1.0607,0.002024,-0.040384,0.0019141
1.903,1.0607,0.0020186,-0.040339,0.0019087
1.904,1.0607,0.0020131,-0.040294,0.0019032
1.905,1.0607,0.0020077,-0.040249,0.0018978
1.906,1.0607,0.0020023,-0.040204,0.0018924
1.907,1.0607,0.0019968,-0.040159,0.001887
1.908,1.0607,0.0019915,-0.040114,0.0018816
1.909,1.0607,0.0019861,-0.040069,0.0018763
1.91,1.0607,0.0019807,-0.040024,0.0018709
1.911,1.0607,0.0019754,-0.039979,0.0018656
1.912,1.0607,0.00197,-0.039934,0.0018602
1.913,1.0607,0.0019647,-0.03989,0.0018549
1.914,1.0607,0.0019594,-0.039845,0.0018497
1.915,1.0607,0.0019541,-0.0398,0.0018444
1.916,1.0607,0.0019488,-0.039756,0.0018391
1.917,1.0607,0.0019436,-0.039711,0.0018339
1.918,1.0607,0.0019383,-0.039667,0.0018286
1.919,1.0607,0.0019331,-0.039622,0.0018234
1.92,1.0607,0.0019278,-0.039578,0.0018181
1.921,1.0607,0.0019226,-0.039533,0.0018129
1.922,1.0607,0.0019174,-0.039489,0.0018077
1.923,1.0607,0.0019122,-0.039444,0.0018026
1.924,1.0607,0.001907,-0.0394,0.0017974
1.925,1.0607,0.0019019,-0.039355,0.0017922
1.926,1.0607,0.0018967,-0.039311,0.0017871
1.927,1.0607,0.0018916,-0.039267,0.001782
1.928,1.0607,0.0018864,-0.039222,0.0017769
1.929,1.0607,0.0018813,-0.039178,0.0017718
1.93,1.0607,0.0018763,-0.039134,0.0017667
1.931,1.0607,0.0018712,-0.03909,0.0017616
1.932,1.0607,0.0018661,-0.039046,0.0017565
1.933,1.0607,0.0018611,-0.039001,0.0017515
1.934,1.0607,0.0018561,-0.038957,0.0017465
1.935,1.0607,0.0018511,-0.038914,0.0017416
1.936,1.0607,0.0018462,-0.03887,0.0017367
1.937,1.0607,0.0018412,-0.038826,0.0017318
1.938,1.0608,0.0018363,-0.038782,0.0017269
1.939,1.0608,0.0018314,-0.038738,0.001722
1.94,1.0608,0.0018266,-0.038695,0.0017172
1.941,1.0608,0.0018217,-0.038651,0.0017124
1.942,1.0608,0.0018169,-0.038608,0.0017076
1.943,1.0608,0.001812,-0.038564,0.0017028
1.944,1.0608,0.0018072,-0.03852,0.001698
1.945,1.0608,0.0018024,-0.038477,0.0016932
1.946,1.0608,0.0017976,-0.038433,0.0016885
1.947,1.0608,0.0017928,-0.03839,0.0016838
1.948,1.0608,0.0017881,-0.038347,0.001679
1.949,1.0608,0.0017833,-0.038303,0.0016743
1.95,1.0608,0.0017786,-0.03826,0.0016696
1.951,1.0608,0.0017738,-0.038217,0.0016649
1.952,1.0608,0.0017691,-0.038173,0.0016602
1.953,1.0608,0.0017644,-0.03813,0.0016555
1.954,1.0608,0.0017596,-0.038087,0.0016508
1.955,1.0608,0.0017549,-0.038044,0.0016461
1.956,1.0608,0.0017502,-0.038001,0.0016414
1.957,1.0608,0.0017455,-0.037957,0.0016367
1.958,1.0608,0.0017408,-0.037914,0.001632
1.959,1.0608,0.0017361,-0.037871,0.0016274
1.96,1.0608,0.0017314,-0.037828,0.0016227
1.961,1.0608,0.0017267,-0.037785,0.001618
1.962,1.0608,0.0017221,-0.037742,0.0016133
1.963,1.0608,0.0017174,-0.037699,0.0016087
1.964,1.0608,0.0017128,-0.037655,0.0016041
1.965,1.0608,0.0017082,-0.037612,0.0015995
1.966,1.0608,0.0017036,-0.037569,0.0015949
1.967,1.0608,0.001699,-0.037527,0.0015904
1.968,1.0608,0.0016945,-0.037484,0.001586
1.969,1.0608,0.0016901,-0.037442,0.0015815
1.97,1.0608,0.0016856,-0.037399,0.0015771
1.971,1.0608,0.0016812,-0.037357,0.0015728
1.972,1.0608,0.0016768,-0.037315,0.0015685
1.973,1.0608,0.0016725,-0.037273,0.0015642
1.974,1.0608,0.0016681,-0.037231,0.0015599
1.975,1.0608,0.0016638,-0.037188,0.0015556
1.976,1.0608,0.0016594,-0.037146,0.0015513
1.977,1.0608,0.0016551,-0.037104,0.0015471
1.978,1.0608,0.0016508,-0.037062,0.0015428
1.979,1.0608,0.0016465,-0.03702,0.0015386
1.98,1.0608,0.0016421,-0.036978,0.0015343
1.981,1.0608,0.0016378,-0.036936,0.0015301
1.982,1.0608,0.0016335,-0.036895,0.0015258
1.983,1.0608,0.0016292,-0.036853,0.0015216
1.984,1.0608,0.0016249,-0.036811,0.0015173
1.985,1.0608,0.0016206,-0.036769,0.0015131
1.986,1.0608,0.0016163,-0.036727,0.0015088
1.987,1.0608,0.0016121,-0.036685,0.0015046
1.988,1.0608,0.0016078,-0.036643,0.0015003
1.989,1.0608,0.0016035,-0.036601,0.0014961
1.99,1.0608,0.0015992,-0.036559,0.0014918
1.991,1.0608,0.0015949,-0.036517,0.0014876
1.992,1.0608,0.0015906,-0.036475,0.0014833
1.993,1.0608,0.0015864,-0.036433,0.0014791
1.994,1.0608,0.0015821,-0.036391,0.0014748
1.995,1.0608,0.0015778,-0.036349,0.0014706
1.996,1.0608,0.0015735,-0.036307,0.0014663
1.997,1.0608,0.0015693,-0.036265,0.001462
1.998,1.0608,0.001565,-0.036223,0.0014578
1.999,1.0608,0.0015607,-0.036181,0.0014535
2,0,0,0,0


==> figs/data/cylinder_edac_4_2.02_mean_d.csv <==
y,U,UpUp,V,VpVp
-2,1.0566,0.0017074,0.034092,0.0015859
-1.99,1.0601,0.0017611,0.0346,0.0016395
-1.98,1.0601,0.0018088,0.035006,0.0016869
-1.97,1.0601,0.0018571,0.035414,0.0017348
-1.96,1.06,0.0019083,0.035829,0.001786
-1.95,1.06,0.0019605,0.036246,0.001838
-1.94,1.06,0.0020137,0.036666,0.0018911
-1.93,1.06,0.0020692,0.037091,0.0019466
-1.92,1.06,0.0021264,0.03752,0.002004
-1.91,1.0599,0.002185,0.037952,0.0020628
-1.9,1.0599,0.0022455,0.038387,0.0021237
-1.89,1.0599,0.002308,0.038828,0.0021867
-1.88,1.0598,0.0023722,0.039273,0.0022516
-1.87,1.0598,0.0024388,0.03972,0.0023188
-1.86,1.0597,0.0025078,0.040171,0.0023889
-1.85,1.0597,0.0025789,0.040626,0.0024611
-1.84,1.0596,0.0026516,0.041086,0.0025351
-1.83,1.0596,0.002727,0.041552,0.0026119
-1.82,1.0595,0.0028055,0.04202,0.0026922
-1.81,1.0594,0.0028859,0.042492,0.0027746
-1.7999,1.0594,0.0029686,0.042969,0.0028592
-1.7899,1.0593,0.0030538,0.043449,0.0029466
-1.7799,1.0592,0.0031425,0.043932,0.003038
-1.7699,1.0591,0.0032345,0.044421,0.003133
-1.7599,1.059,0.0033287,0.044913,0.0032302
-1.7499,1.0589,0.0034255,0.045408,0.0033301
-1.7399,1.0588,0.0035264,0.045909,0.0034349
-1.7299,1.0587,0.0036305,0.046415,0.0035431
-1.7199,1.0586,0.0037375,0.046923,0.0036544
-1.7099,1.0585,0.0038477,0.047436,0.003769
-1.6999,1.0584,0.0039635,0.047955,0.0038901
-1.6899,1.0583,0.0040832,0.048476,0.004016
-1.6799,1.0582,0.0042061,0.049002,0.0041454
-1.6699,1.058,0.0043323,0.049531,0.0042782
-1.6599,1.0579,0.0044627,0.050066,0.0044155
-1.6499,1.0577,0.0045989,0.050606,0.0045593
-1.6399,1.0576,0.0047406,0.051147,0.0047104
-1.6299,1.0574,0.004886,0.051692,0.004866
-1.6199,1.0573,0.0050359,0.052244,0.0050265
-1.6099,1.0571,0.0051907,0.052801,0.0051923
-1.5999,1.0569,0.0053511,0.053361,0.0053644
-1.5899,1.0567,0.0055192,0.053925,0.0055455
-1.5799,1.0565,0.0056939,0.054491,0.0057344
-1.5699,1.0564,0.0058734,0.055063,0.0059291
-1.5599,1.0562,0.0060597,0.055639,0.0061308
-1.5499,1.0559,0.0062544,0.056221,0.0063413
-1.5399,1.0557,0.0064561,0.056807,0.0065588
-1.5299,1.0555,0.0066659,0.057397,0.0067857
-1.5199,1.0553,0.0068831,0.057992,0.0070218
-1.5099,1.055,0.0071094,0.058595,0.007268
-1.4999,1.0548,0.0073442,0.059203,0.0075233
-1.4899,1.0545,0.00759,0.059814,0.0077899
-1.4799,1.0542,0.007846,0.060431,0.0080646
-1.4699,1.0539,0.0081134,0.061057,0.0083502
-1.4599,1.0536,0.0083933,0.061692,0.0086482
-1.4499,1.0533,0.0086858,0.062329,0.0089649
-1.4399,1.053,0.0089864,0.062965,0.0092986
-1.4299,1.0527,0.0092973,0.063608,0.0096462
-1.4199,1.0523,0.009619,0.064256,0.010013
-1.4099,1.052,0.0099544,0.06491,0.010399
-1.3998,1.0516,0.010307,0.06557,0.010803
-1.3898,1.0513,0.010679,0.066232,0.011229
-1.3798,1.0509,0.011065,0.066903,0.011667
-1.3698,1.0504,0.011465,0.067584,0.012114
-1.3598,1.05,0.011883,0.06827,0.012589
-1.3498,1.0496,0.012335,0.068966,0.013091
-1.3398,1.0491,0.012807,0.069674,0.013615
-1.3298,1.0486,0.0133,0.070392,0.014157
-1.3198,1.048,0.013828,0.071123,0.014719
-1.3098,1.0475,0.014407,0.071874,0.015306
-1.2998,1.0468,0.015029,0.072644,0.015914
-1.2898,1.0461,0.015702,0.073436,0.016552
-1.2798,1.0454,0.016435,0.07425,0.017228
-1.2698,1.0446,0.017241,0.075077,0.017952
-1.2598,1.0437,0.018102,0.075937,0.018688
-1.2498,1.0428,0.01902,0.076829,0.019442
-1.2398,1.0418,0.019981,0.077736,0.020232
-1.2298,1.0407,0.020989,0.078655,0.021059
-1.2198,1.0397,0.022037,0.079598,0.021915
-1.2098,1.0385,0.023132,0.080576,0.022805
-1.1998,1.0373,0.024283,0.081559,0.023756
-1.1898,1.036,0.02546,0.082545,0.024751
-1.1798,1.0347,0.026637,0.083548,0.025783
-1.1698,1.0334,0.027844,0.08459,0.026864
-1.1598,1.032,0.02909,0.085627,0.028021
-1.1498,1.0305,0.030377,0.086683,0.029211
-1.1398,1.0289,0.031665,0.087763,0.03041
-1.1298,1.0273,0.032986,0.088869,0.031639
-1.1198,1.0257,0.034362,0.089973,0.032939
-1.1098,1.024,0.03576,0.091076,0.034291
-1.0998,1.0224,0.037151,0.092187,0.035655
-1.0898,1.0207,0.03857,0.0933,0.037079
-1.0798,1.0189,0.040058,0.094409,0.038581
-1.0698,1.0172,0.041541,0.09553,0.040156
-1.0598,1.0153,0.043058,0.09666,0.041781
-1.0498,1.0135,0.044594,0.097774,0.043506
-1.0398,1.0116,0.046192,0.098895,0.045317
-1.0298,1.0096,0.047872,0.10003,0.04718
-1.0198,1.0073,0.049642,0.10119,0.049138
-1.0098,1.005,0.051435,0.10241,0.051158
-0.99975,1.0026,0.053282,0.10365,0.05323
-0.98975,1,0.055239,0.10491,0.05535
-0.97974,0.99733,0.057236,0.10621,0.057583
-0.96974,0.99443,0.059353,0.10755,0.059851
-0.95974,0.99136,0.061495,0.10896,0.062111
-0.94974,0.98817,0.063713,0.11038,0.064438
-0.93973,0.98485,0.066047,0.1118,0.066846
-0.92973,0.9813,0.068472,0.11324,0.069342
-0.91973,0.97753,0.070945,0.11474,0.07196
-0.90973,0.97356,0.073361,0.11625,0.074691
-0.89972,0.96942,0.075775,0.11776,0.077526
-0.88972,0.96521,0.078125,0.11927,0.080442
-0.87972,0.96095,0.080386,0.12077,0.083454
-0.86972,0.95673,0.082541,0.12222,0.086553
-0.85971,0.95247,0.084589,0.12367,0.089761
-0.84971,0.94818,0.086592,0.1251,0.093057
-0.83971,0.94383,0.08858,0.12645,0.096465
-0.82971,0.93942,0.090555,0.12775,0.099974
-0.8197,0.93484,0.092511,0.12914,0.10354
-0.8097,0.92995,0.094504,0.13059,0.10721
-0.7997,0.92479,0.096538,0.132,0.111
-0.7897,0.91946,0.098621,0.13338,0.11491
-0.77969,0.91403,0.10073,0.13476,0.11896
-0.76969,0.9084,0.10289,0.13607,0.12318
-0.75969,0.90257,0.10507,0.13735,0.12749
-0.74969,0.89658,0.10726,0.13861,0.1318
-0.73968,0.89038,0.10947,0.13983,0.13615
-0.72968,0.88399,0.11173,0.14099,0.14056
-0.71968,0.87738,0.11403,0.14211,0.14503
-0.70968,0.87061,0.11633,0.1431,0.1495
-0.69967,0.86374,0.11858,0.144,0.15403
-0.68967,0.85689,0.1208,0.14484,0.15858
-0.67967,0.85005,0.12305,0.14553,0.16327
-0.66967,0.84325,0.12522,0.14618,0.16804
-0.65966,0.83637,0.12729,0.14685,0.17284
-0.64966,0.82937,0.1292,0.14749,0.17775
-0.63966,0.82229,0.13105,0.1481,0.1828
-0.62966,0.81509,0.13287,0.14863,0.18797
-0.61965,0.80774,0.13462,0.14912,0.19319
-0.60965,0.80016,0.13622,0.14952,0.19849
-0.59965,0.79244,0.13759,0.14983,0.20377
-0.58965,0.78466,0.13881,0.15009,0.20912
-0.57964,0.77685,0.13987,0.15032,0.21444
-0.56964,0.76905,0.1408,0.1504,0.21986
-0.55964,0.76137,0.14144,0.15026,0.22546
-0.54964,0.75364,0.14187,0.14998,0.23109
-0.53963,0.74567,0.14227,0.14964,0.23682
-0.52963,0.73756,0.14256,0.14927,0.24265
-0.51963,0.72948,0.14279,0.14877,0.24863
-0.50963,0.72128,0.14303,0.14818,0.25472
-0.49962,0.71295,0.14312,0.1475,0.26075
-0.48962,0.70469,0.14299,0.1467,0.26673
-0.47962,0.69647,0.14263,0.14576,0.27276
-0.46962,0.68822,0.14215,0.14479,0.2788
-0.45961,0.67998,0.14149,0.14375,0.28476
-0.44961,0.67169,0.14069,0.14261,0.29057
-0.43961,0.66336,0.13975,0.14129,0.2963
-0.42961,0.65489,0.13866,0.13987,0.302
-0.4196,0.64643,0.13741,0.13829,0.30785
-0.4096,0.63794,0.13603,0.13666,0.31364
-0.3996,0.62946,0.13459,0.13494,0.31939
-0.3896,0.62102,0.13309,0.13317,0.32513
-0.37959,0.61256,0.1315,0.13128,0.33092
-0.36959,0.6041,0.12996,0.12923,0.33662
-0.35959,0.59571,0.12843,0.1272,0.34216
-0.34959,0.58737,0.12692,0.125,0.34772
-0.33958,0.57917,0.12534,0.1226,0.35335
-0.32958,0.5712,0.12374,0.12008,0.35913
-0.31958,0.56345,0.12207,0.11753,0.36495
-0.30958,0.55582,0.12021,0.11483,0.37081
-0.29957,0.54844,0.11805,0.11199,0.37675
-0.28957,0.54134,0.11577,0.10907,0.38272
-0.27957,0.53441,0.11353,0.10613,0.38867
-0.26957,0.52765,0.11125,0.10311,0.39453
-0.25956,0.52111,0.10898,0.10005,0.40036
-0.24956,0.51466,0.10688,0.096906,0.40619
-0.23956,0.50841,0.10483,0.093709,0.41185
-0.22956,0.5024,0.1027,0.090532,0.41732
-0.21955,0.49666,0.10058,0.08727,0.42268
-0.20955,0.49114,0.098369,0.083924,0.42785
-0.19955,0.48583,0.096033,0.080546,0.43274
-0.18955,0.48076,0.093654,0.077091,0.43744
-0.17954,0.47605,0.091243,0.073534,0.44205
-0.16954,0.47172,0.088928,0.069888,0.44637
-0.15954,0.46778,0.086618,0.066211,0.45045
-0.14954,0.46395,0.084411,0.062513,0.45429
-0.13953,0.46049,0.082291,0.05883,0.45809
-0.12953,0.45732,0.080241,0.055043,0.46159
-0.11953,0.45427,0.078324,0.051199,0.46479
-0.10953,0.45143,0.076595,0.04737,0.4676
-0.099525,0.44887,0.075029,0.043596,0.47016
-0.089522,0.44664,0.073613,0.039825,0.47244
-0.07952,0.4447,0.072282,0.036077,0.47453
-0.069517,0.44298,0.071139,0.032279,0.47645
-0.059515,0.44154,0.070185,0.02845,0.47807
-0.049512,0.44032,0.069392,0.02459,0.4794
-0.03951,0.43929,0.068753,0.020701,0.48042
-0.029507,0.4385,0.068258,0.016729,0.48112
-0.019505,0.43804,0.067931,0.01267,0.48158
-0.0095024,0.43785,0.067765,0.0085972,0.48172
0.00050013,0.43783,0.067706,0.0044705,0.48153
0.010503,0.4381,0.067758,0.00028911,0.48107
0.020505,0.43868,0.067917,-0.0039515,0.48024
0.030508,0.43953,0.06827,-0.0082182,0.47911
0.04051,0.4405,0.068883,-0.01253,0.47773
0.050513,0.44162,0.069691,-0.016896,0.47602
0.060515,0.44306,0.070668,-0.021291,0.47404
0.070518,0.44477,0.071673,-0.02574,0.47163
0.08052,0.44668,0.072804,-0.030175,0.46891
0.090523,0.4487,0.074162,-0.0346,0.46599
0.10053,0.45092,0.075653,-0.039003,0.46281
0.11053,0.45339,0.077214,-0.043443,0.45934
0.12053,0.45623,0.078842,-0.047939,0.45552
0.13053,0.45937,0.080655,-0.052465,0.45133
0.14054,0.4627,0.082691,-0.056745,0.4469
0.15054,0.46619,0.084631,-0.060917,0.44227
0.16054,0.47006,0.086614,-0.065089,0.43756
0.17054,0.47429,0.088575,-0.069194,0.43276
0.18055,0.47892,0.090481,-0.073207,0.42792
0.19055,0.48399,0.092397,-0.077035,0.42304
0.20055,0.48941,0.094218,-0.080737,0.41801
0.21055,0.49512,0.096057,-0.08426,0.41292
0.22056,0.50115,0.097915,-0.087741,0.4078
0.23056,0.50755,0.099813,-0.091255,0.4026
0.24056,0.51419,0.10179,-0.094625,0.39735
0.25056,0.52094,0.10385,-0.097863,0.39209
0.26057,0.52788,0.10599,-0.101,0.38667
0.27057,0.53496,0.10817,-0.10407,0.38101
0.28057,0.54208,0.11033,-0.10707,0.37537
0.29057,0.54922,0.11229,-0.10987,0.36966
0.30058,0.55649,0.11412,-0.11253,0.36383
0.31058,0.56391,0.11586,-0.11515,0.35787
0.32058,0.57139,0.11756,-0.11768,0.3519
0.33058,0.57909,0.11906,-0.12015,0.34586
0.34059,0.58688,0.1205,-0.1225,0.33975
0.35059,0.59482,0.12185,-0.12486,0.33344
0.36059,0.60262,0.12319,-0.12715,0.32715
0.37059,0.61059,0.12454,-0.12924,0.32091
0.3806,0.61875,0.12581,-0.13123,0.31464
0.3906,0.62708,0.12706,-0.13316,0.30842
0.4006,0.6355,0.12834,-0.13499,0.30227
0.4106,0.64407,0.12952,-0.13678,0.29611
0.42061,0.65258,0.13059,-0.13839,0.29008
0.43061,0.66099,0.13157,-0.13989,0.28405
0.44061,0.66939,0.13239,-0.14127,0.27807
0.45061,0.67789,0.13295,-0.14262,0.27213
0.46062,0.68638,0.13334,-0.14389,0.26625
0.47062,0.69486,0.1335,-0.14509,0.26042
0.48062,0.70322,0.13345,-0.14596,0.25473
0.49062,0.71156,0.13328,-0.14675,0.24907
0.50063,0.7198,0.13309,-0.14755,0.24332
0.51063,0.72796,0.13274,-0.14833,0.23768
0.52063,0.73606,0.13232,-0.14899,0.23208
0.53063,0.74402,0.13187,-0.14961,0.22653
0.54064,0.7519,0.13127,-0.15015,0.22104
0.55064,0.75974,0.1306,-0.15053,0.2156
0.56064,0.76765,0.12988,-0.1508,0.21013
0.57064,0.77546,0.12904,-0.15104,0.20457
0.58065,0.78323,0.12804,-0.15119,0.19908
0.59065,0.7909,0.12686,-0.15121,0.19373
0.60065,0.79849,0.12558,-0.1511,0.18854
0.61065,0.80596,0.12427,-0.15093,0.18335
0.62066,0.81328,0.12296,-0.15067,0.17813
0.63066,0.8205,0.12172,-0.15037,0.1731
0.64066,0.82765,0.12045,-0.14997,0.16828
0.65066,0.83473,0.11905,-0.14945,0.16358
0.66067,0.84173,0.11748,-0.14879,0.15894
0.67067,0.84858,0.11575,-0.1481,0.15438
0.68067,0.85535,0.114,-0.14729,0.14992
0.69067,0.86219,0.11217,-0.14634,0.14556
0.70068,0.86908,0.11013,-0.14524,0.14139
0.71068,0.87594,0.10794,-0.14412,0.13721
0.72068,0.88261,0.10566,-0.143,0.13306
0.73068,0.8891,0.10331,-0.14182,0.129
0.74069,0.89536,0.10095,-0.14059,0.12495
0.75069,0.90149,0.098544,-0.1394,0.12091
0.76069,0.90753,0.096098,-0.13825,0.1169
0.77069,0.91345,0.093691,-0.13708,0.1129
0.7807,0.91913,0.091482,-0.13586,0.10889
0.7907,0.92463,0.089356,-0.13454,0.105
0.8007,0.92996,0.087258,-0.13324,0.1012
0.8107,0.93514,0.085198,-0.13193,0.09743
0.82071,0.94014,0.083205,-0.13065,0.093745
0.83071,0.94506,0.081182,-0.12933,0.09018
0.84071,0.94988,0.079066,-0.12801,0.086653
0.85071,0.95453,0.076933,-0.12675,0.083214
0.86072,0.95897,0.074792,-0.12545,0.079939
0.87072,0.96329,0.072635,-0.12409,0.076812
0.88072,0.96746,0.070496,-0.12275,0.073802
0.89072,0.97149,0.068329,-0.1214,0.070886
0.90073,0.97539,0.066214,-0.12003,0.068112
0.91073,0.9792,0.064131,-0.11864,0.065443
0.92073,0.98295,0.062008,-0.11722,0.062879
0.93073,0.98668,0.059853,-0.11579,0.060434
0.94074,0.99026,0.057702,-0.11434,0.058085
0.95074,0.99365,0.055639,-0.1129,0.055792
0.96074,0.997,0.053566,-0.11149,0.053618
0.97074,1.0002,0.051552,-0.11012,0.051541
0.98075,1.0032,0.049672,-0.10877,0.049537
0.99075,1.006,0.047837,-0.10744,0.04759
1.0008,1.0087,0.046078,-0.10615,0.04569
1.0108,1.0112,0.044341,-0.10487,0.043908
1.0208,1.0136,0.042633,-0.10358,0.042228
1.0308,1.0159,0.040939,-0.10232,0.040627
1.0408,1.0181,0.039229,-0.1011,0.039072
1.0508,1.0203,0.037578,-0.099897,0.037568
1.0608,1.0223,0.035961,-0.0987,0.036137
1.0708,1.0243,0.034376,-0.097556,0.034719
1.0808,1.0261,0.032875,-0.096443,0.033334
1.0908,1.0278,0.031494,-0.095322,0.03202
1.1008,1.0294,0.030183,-0.094213,0.030785
1.1108,1.0309,0.028927,-0.093124,0.029576
1.1208,1.0324,0.027714,-0.092054,0.028399
1.1308,1.0338,0.026556,-0.090997,0.027279
1.1408,1.0352,0.025441,-0.089965,0.026201
1.1508,1.0364,0.024365,-0.088953,0.025154
1.1608,1.0376,0.023311,-0.087967,0.024138
1.1708,1.0387,0.02229,-0.087019,0.023171
1.1808,1.0398,0.021325,-0.086092,0.022243
1.1908,1.0408,0.02041,-0.085171,0.02135
1.2008,1.0417,0.019541,-0.084261,0.020494
1.2108,1.0426,0.018726,-0.083387,0.019681
1.2208,1.0434,0.017952,-0.082522,0.018907
1.2308,1.0442,0.017207,-0.081657,0.018177
1.2408,1.0449,0.016492,-0.080791,0.017494
1.2508,1.0456,0.01581,-0.079932,0.016849
1.2608,1.0463,0.015162,-0.079094,0.016228
1.2708,1.0469,0.014565,-0.078278,0.015631
1.2808,1.0475,0.013988,-0.077475,0.015056
1.2908,1.0481,0.013434,-0.076683,0.0145
1.3008,1.0486,0.012912,-0.075891,0.013978
1.3108,1.0492,0.012428,-0.075107,0.013487
1.3208,1.0497,0.01197,-0.074338,0.013012
1.3308,1.0502,0.011536,-0.073582,0.012553
1.3408,1.0507,0.011128,-0.072838,0.012107
1.3508,1.0511,0.010748,-0.072111,0.011671
1.3608,1.0515,0.01039,-0.071401,0.011247
1.3708,1.0519,0.010049,-0.070703,0.010834
1.3808,1.0523,0.0097159,-0.070008,0.010434
1.3908,1.0526,0.0093954,-0.069322,0.010048
1.4009,1.053,0.0090888,-0.068645,0.009681
1.4109,1.0533,0.0087942,-0.067973,0.0093301
1.4209,1.0536,0.0085069,-0.067305,0.0089891
1.4309,1.0539,0.0082322,-0.066637,0.0086632
1.4409,1.0542,0.007972,-0.065976,0.0083534
1.4509,1.0545,0.0077212,-0.065321,0.0080551
1.4609,1.0547,0.0074763,-0.064665,0.0077713
1.4709,1.055,0.0072385,-0.064011,0.0075002
1.4809,1.0553,0.0070094,-0.063364,0.0072401
1.4909,1.0556,0.0067885,-0.062722,0.0069932
1.5009,1.0558,0.0065737,-0.06208,0.0067559
1.5109,1.0561,0.0063661,-0.061441,0.0065268
1.5209,1.0563,0.0061686,-0.060812,0.006309
1.5309,1.0565,0.0059786,-0.060191,0.0060993
1.5409,1.0567,0.005796,-0.059572,0.0058979
1.5509,1.0569,0.0056201,-0.058959,0.0057041
1.5609,1.0571,0.0054491,-0.058351,0.0055162
1.5709,1.0573,0.0052829,-0.057749,0.0053342
1.5809,1.0575,0.0051231,-0.057151,0.0051593
1.5909,1.0577,0.0049688,-0.056559,0.0049909
1.6009,1.0579,0.0048192,-0.055971,0.0048274
1.6109,1.058,0.0046739,-0.055388,0.0046691
1.6209,1.0582,0.004534,-0.054809,0.0045159
1.6309,1.0583,0.0043993,-0.054235,0.0043692
1.6409,1.0585,0.0042691,-0.053666,0.0042281
1.6509,1.0586,0.0041428,-0.053102,0.0040923
1.6609,1.0588,0.0040207,-0.052542,0.0039624
1.6709,1.0589,0.0039027,-0.051987,0.0038388
1.6809,1.059,0.0037885,-0.051436,0.0037195
1.6909,1.0591,0.0036782,-0.050887,0.003604
1.7009,1.0593,0.0035713,-0.050344,0.0034921
1.7109,1.0594,0.003468,-0.049807,0.0033845
1.7209,1.0595,0.0033685,-0.049274,0.0032819
1.7309,1.0596,0.0032723,-0.048744,0.003183
1.7409,1.0597,0.0031792,-0.04822,0.0030873
1.7509,1.0598,0.003089,-0.0477,0.0029946
1.7609,1.0599,0.0030011,-0.047185,0.0029044
1.7709,1.0599,0.0029163,-0.046674,0.0028175
1.7809,1.06,0.0028346,-0.046168,0.002734
1.7909,1.0601,0.0027554,-0.045665,0.0026532
1.801,1.0602,0.0026781,-0.045167,0.0025744
1.811,1.0602,0.0026037,-0.044673,0.0024988
1.821,1.0603,0.0025317,-0.044183,0.0024257
1.831,1.0604,0.0024619,-0.043699,0.0023549
1.841,1.0604,0.0023944,-0.043219,0.0022865
1.851,1.0605,0.0023289,-0.042743,0.0022202
1.861,1.0605,0.0022648,-0.042272,0.0021554
1.871,1.0606,0.0022029,-0.041806,0.0020931
1.881,1.0606,0.0021434,-0.041344,0.0020335
1.891,1.0606,0.0020856,-0.040885,0.0019757
1.901,1.0607,0.0020295,-0.040429,0.0019196
1.911,1.0607,0.0019754,-0.039979,0.0018656
1.921,1.0607,0.0019226,-0.039533,0.0018129
1.931,1.0607,0.0018712,-0.03909,0.0017616
1.941,1.0608,0.0018217,-0.038651,0.0017124
1.951,1.0608,0.0017738,-0.038217,0.0016649
1.961,1.0608,0.0017267,-0.037785,0.001618
1.971,1.0608,0.0016812,-0.037357,0.0015728
1.981,1.0608,0.0016378,-0.036936,0.0015301
1.991,1.0608,0.0015949,-0.036517,0.0014876


==> figs/data/cylinder_edac_4_2.02_prod_mean.csv <==
y,P
-2,0.045522
-1.9973,0.045641
-1.9947,0.04576
-1.992,0.045879
-1.9893,0.045999
-1.9867,0.046118
-1.984,0.046236
-1.9813,0.046354
-1.9787,0.046472
-1.976,0.04659
-1.9733,0.046708
-1.9706,0.046828
-1.968,0.046952
-1.9653,0.047072
-1.9626,0.047193
-1.96,0.047316
-1.9573,0.04744
-1.9546,0.047562
-1.952,0.047685
-1.9493,0.047807
-1.9466,0.047929
-1.944,0.04805
-1.9413,0.04817
-1.9386,0.048291
-1.936,0.048411
-1.9333,0.04853
-1.9306,0.04865
-1.928,0.04877
-1.9253,0.04889
-1.9226,0.049011
-1.9199,0.04913
-1.9173,0.04925
-1.9146,0.049369
-1.9119,0.049489
-1.9093,0.04961
-1.9066,0.049732
-1.9039,0.049855
-1.9013,0.049979
-1.8986,0.050104
-1.8959,0.050229
-1.8933,0.050355
-1.8906,0.05048
-1.8879,0.050605
-1.8853,0.050729
-1.8826,0.050853
-1.8799,0.05098
-1.8773,0.05111
-1.8746,0.051234
-1.8719,0.051358
-1.8692,0.051482
-1.8666,0.051607
-1.8639,0.051732
-1.8612,0.051861
-1.8586,0.051989
-1.8559,0.052117
-1.8532,0.052248
-1.8506,0.052378
-1.8479,0.05251
-1.8452,0.052642
-1.8426,0.052774
-1.8399,0.052908
-1.8372,0.053042
-1.8346,0.053178
-1.8319,0.053314
-1.8292,0.05345
-1.8266,0.053584
-1.8239,0.053721
-1.8212,0.053857
-1.8185,0.053992
-1.8159,0.054124
-1.8132,0.054254
-1.8105,0.054381
-1.8079,0.054505
-1.8052,0.054626
-1.8025,0.054747
-1.7999,0.054875
-1.7972,0.055004
-1.7945,0.05513
-1.7919,0.055257
-1.7892,0.055383
-1.7865,0.05551
-1.7839,0.055641
-1.7812,0.055772
-1.7785,0.055908
-1.7759,0.056047
-1.7732,0.056188
-1.7705,0.056331
-1.7678,0.056474
-1.7652,0.056615
-1.7625,0.056759
-1.7598,0.056899
-1.7572,0.057042
-1.7545,0.057185
-1.7518,0.057329
-1.7492,0.057473
-1.7465,0.057617
-1.7438,0.05776
-1.7412,0.057898
-1.7385,0.058035
-1.7358,0.058172
-1.7332,0.058306
-1.7305,0.058438
-1.7278,0.058571
-1.7252,0.058585
-1.7225,0.058831
-1.7198,0.058963
-1.7171,0.059095
-1.7145,0.059232
-1.7118,0.059369
-1.7091,0.059504
-1.7065,0.059641
-1.7038,0.059779
-1.7011,0.059921
-1.6985,0.060054
-1.6958,0.060181
-1.6931,0.060319
-1.6905,0.060451
-1.6878,0.060583
-1.6851,0.060714
-1.6825,0.060846
-1.6798,0.06098
-1.6771,0.061128
-1.6744,0.061271
-1.6718,0.061405
-1.6691,0.061541
-1.6664,0.061673
-1.6638,0.061806
-1.6611,0.061947
-1.6584,0.062092
-1.6558,0.062239
-1.6531,0.062386
-1.6504,0.062533
-1.6478,0.062686
-1.6451,0.062843
-1.6424,0.063003
-1.6398,0.063164
-1.6371,0.063328
-1.6344,0.063492
-1.6318,0.063653
-1.6291,0.063815
-1.6264,0.063979
-1.6237,0.064148
-1.6211,0.064315
-1.6184,0.064483
-1.6157,0.064649
-1.6131,0.064807
-1.6104,0.064958
-1.6077,0.065107
-1.6051,0.065249
-1.6024,0.065394
-1.5997,0.065529
-1.5971,0.065658
-1.5944,0.065787
-1.5917,0.065916
-1.5891,0.066054
-1.5864,0.066191
-1.5837,0.06633
-1.5811,0.066463
-1.5784,0.066596
-1.5757,0.066733
-1.573,0.066873
-1.5704,0.06702
-1.5677,0.06717
-1.565,0.067322
-1.5624,0.067469
-1.5597,0.067631
-1.557,0.067799
-1.5544,0.067962
-1.5517,0.06812
-1.549,0.068278
-1.5464,0.068439
-1.5437,0.068579
-1.541,0.068731
-1.5384,0.068821
-1.5357,0.06892
-1.533,0.069046
-1.5304,0.069199
-1.5277,0.069362
-1.525,0.069524
-1.5223,0.069684
-1.5197,0.069845
-1.517,0.070005
-1.5143,0.070174
-1.5117,0.070377
-1.509,0.07056
-1.5063,0.070769
-1.5037,0.070972
-1.501,0.071187
-1.4983,0.071389
-1.4957,0.071623
-1.493,0.071872
-1.4903,0.072121
-1.4877,0.072385
-1.485,0.072642
-1.4823,0.072911
-1.4797,0.073182
-1.477,0.073455
-1.4743,0.073719
-1.4716,0.073982
-1.469,0.07425
-1.4663,0.074488
-1.4636,0.074705
-1.461,0.07492
-1.4583,0.075107
-1.4556,0.075281
-1.453,0.075454
-1.4503,0.075645
-1.4476,0.075836
-1.445,0.076008
-1.4423,0.076161
-1.4396,0.076291
-1.437,0.076416
-1.4343,0.076545
-1.4316,0.076673
-1.429,0.076795
-1.4263,0.076899
-1.4236,0.076986
-1.4209,0.077074
-1.4183,0.077159
-1.4156,0.077268
-1.4129,0.077398
-1.4103,0.077549
-1.4076,0.077724
-1.4049,0.077921
-1.4023,0.07813
-1.3996,0.078366
-1.3969,0.078632
-1.3943,0.078927
-1.3916,0.079244
-1.3889,0.079609
-1.3863,0.080003
-1.3836,0.080405
-1.3809,0.08082
-1.3783,0.081239
-1.3756,0.081661
-1.3729,0.082088
-1.3702,0.082515
-1.3676,0.082159
-1.3649,0.08242
-1.3622,0.082826
-1.3596,0.083245
-1.3569,0.083659
-1.3542,0.084052
-1.3516,0.084457
-1.3489,0.084864
-1.3462,0.085272
-1.3436,0.085655
-1.3409,0.086049
-1.3382,0.086445
-1.3356,0.08681
-1.3329,0.087136
-1.3302,0.087467
-1.3276,0.087847
-1.3249,0.088253
-1.3222,0.088665
-1.3195,0.08907
-1.3169,0.089592
-1.3142,0.090271
-1.3115,0.090968
-1.3089,0.091622
-1.3062,0.092234
-1.3035,0.092792
-1.3009,0.09347
-1.2982,0.094231
-1.2955,0.095061
-1.2929,0.095885
-1.2902,0.096789
-1.2875,0.097626
-1.2849,0.098481
-1.2822,0.099275
-1.2795,0.10002
-1.2769,0.10075
-1.2742,0.10161
-1.2715,0.10248
-1.2688,0.10339
-1.2662,0.10421
-1.2635,0.10506
-1.2608,0.10585
-1.2582,0.10665
-1.2555,0.1074
-1.2528,0.10816
-1.2502,0.10879
-1.2475,0.10939
-1.2448,0.11
-1.2422,0.11068
-1.2395,0.11131
-1.2368,0.11191
-1.2342,0.11245
-1.2315,0.11305
-1.2288,0.11358
-1.2262,0.11411
-1.2235,0.11466
-1.2208,0.11518
-1.2181,0.11561
-1.2155,0.11605
-1.2128,0.11658
-1.2101,0.11725
-1.2075,0.11792
-1.2048,0.11831
-1.2021,0.11889
-1.1995,0.11953
-1.1968,0.12028
-1.1941,0.12099
-1.1915,0.12178
-1.1888,0.12251
-1.1861,0.12337
-1.1835,0.12416
-1.1808,0.12494
-1.1781,0.12557
-1.1755,0.12608
-1.1728,0.12662
-1.1701,0.12709
-1.1674,0.12747
-1.1648,0.12769
-1.1621,0.12793
-1.1594,0.12818
-1.1568,0.12855
-1.1541,0.129
-1.1514,0.12953
-1.1488,0.13007
-1.1461,0.13069
-1.1434,0.13125
-1.1408,0.13191
-1.1381,0.13273
-1.1354,0.13365
-1.1328,0.13436
-1.1301,0.13503
-1.1274,0.13561
-1.1247,0.13601
-1.1221,0.13651
-1.1194,0.13717
-1.1167,0.13782
-1.1141,0.13855
-1.1114,0.13921
-1.1087,0.13985
-1.1061,0.14037
-1.1034,0.14078
-1.1007,0.14103
-1.0981,0.14128
-1.0954,0.14137
-1.0927,0.14152
-1.0901,0.14192
-1.0874,0.14252
-1.0847,0.14301
-1.0821,0.14279
-1.0794,0.14254
-1.0767,0.14235
-1.074,0.14206
-1.0714,0.14191
-1.0687,0.14165
-1.066,0.14164
-1.0634,0.1416
-1.0607,0.14157
-1.058,0.14159
-1.0554,0.14126
-1.0527,0.14102
-1.05,0.14159
-1.0474,0.14264
-1.0447,0.14314
-1.042,0.14374
-1.0394,0.14449
-1.0367,0.14521
-1.034,0.14599
-1.0314,0.14669
-1.0287,0.14742
-1.026,0.14824
-1.0233,0.14933
-1.0207,0.15058
-1.018,0.15201
-1.0153,0.15366
-1.0127,0.15549
-1.01,0.15735
-1.0073,0.15934
-1.0047,0.1614
-1.002,0.16338
-0.99933,0.16537
-0.99666,0.16723
-0.994,0.16862
-0.99133,0.16961
-0.98866,0.17051
-0.98599,0.1712
-0.98332,0.17197
-0.98065,0.17279
-0.97799,0.17378
-0.97532,0.175
-0.97265,0.17612
-0.96998,0.17712
-0.96731,0.17794
-0.96464,0.1788
-0.96197,0.17945
-0.95931,0.18058
-0.95664,0.18179
-0.95397,0.1835
-0.9513,0.18635
-0.94863,0.18924
-0.94596,0.19201
-0.9433,0.19435
-0.94063,0.19661
-0.93796,0.19855
-0.93529,0.19999
-0.93262,0.20164
-0.92995,0.20352
-0.92728,0.20475
-0.92462,0.20683
-0.92195,0.2089
-0.91928,0.21092
-0.91661,0.2128
-0.91394,0.21425
-0.91127,0.21505
-0.90861,0.21562
-0.90594,0.21594
-0.90327,0.21612
-0.9006,0.21605
-0.89793,0.21565
-0.89526,0.21516
-0.8926,0.21454
-0.88993,0.21396
-0.88726,0.21337
-0.88459,0.21271
-0.88192,0.21201
-0.87925,0.21144
-0.87658,0.21086
-0.87392,0.21054
-0.87125,0.2099
-0.86858,0.20984
-0.86591,0.20949
-0.86324,0.20851
-0.86057,0.20754
-0.85791,0.20671
-0.85524,0.20611
-0.85257,0.20575
-0.8499,0.20557
-0.84723,0.20549
-0.84456,0.20574
-0.84189,0.20597
-0.83923,0.20634
-0.83656,0.20695
-0.83389,0.20793
-0.83122,0.20907
-0.82855,0.21086
-0.82588,0.21268
-0.82322,0.21409
-0.82055,0.21554
-0.81788,0.21659
-0.81521,0.21767
-0.81254,0.21871
-0.80987,0.21973
-0.8072,0.22061
-0.80454,0.22141
-0.80187,0.22202
-0.7992,0.2225
-0.79653,0.22289
-0.79386,0.2231
-0.79119,0.2232
-0.78853,0.22329
-0.78586,0.22349
-0.78319,0.22424
-0.78052,0.22478
-0.77785,0.22517
-0.77518,0.2251
-0.77252,0.22409
-0.76985,0.22326
-0.76718,0.22256
-0.76451,0.22173
-0.76184,0.22131
-0.75917,0.22104
-0.7565,0.22111
-0.75384,0.22131
-0.75117,0.22154
-0.7485,0.22204
-0.74583,0.22251
-0.74316,0.22319
-0.74049,0.22404
-0.73783,0.22468
-0.73516,0.22513
-0.73249,0.22541
-0.72982,0.22538
-0.72715,0.22521
-0.72448,0.22485
-0.72181,0.22456
-0.71915,0.22419
-0.71648,0.22306
-0.71381,0.22125
-0.71114,0.21916
-0.70847,0.21703
-0.7058,0.21464
-0.70314,0.21252
-0.70047,0.21077
-0.6978,0.20906
-0.69513,0.20751
-0.69246,0.20604
-0.68979,0.20456
-0.68712,0.20317
-0.68446,0.20194
-0.68179,0.20096
-0.67912,0.20034
-0.67645,0.20039
-0.67378,0.20046
-0.67111,0.20005
-0.66845,0.19926
-0.66578,0.19881
-0.66311,0.19872
-0.66044,0.19826
-0.65777,0.19922
-0.6551,0.20058
-0.65243,0.20197
-0.64977,0.20302
-0.6471,0.20397
-0.64443,0.20489
-0.64176,0.20578
-0.63909,0.20688
-0.63642,0.20813
-0.63376,0.20913
-0.63109,0.21013
-0.62842,0.211
-0.62575,0.21162
-0.62308,0.21194
-0.62041,0.21203
-0.61775,0.21238
-0.61508,0.21209
-0.61241,0.21232
-0.60974,0.21125
-0.60707,0.21037
-0.6044,0.20928
-0.60173,0.20821
-0.59907,0.20715
-0.5964,0.2059
-0.59373,0.20437
-0.59106,0.20263
-0.58839,0.20094
-0.58572,0.19907
-0.58306,0.19708
-0.58039,0.19496
-0.57772,0.19302
-0.57505,0.19117
-0.57238,0.18928
-0.56971,0.18779
-0.56704,0.18666
-0.56438,0.18539
-0.56171,0.18396
-0.55904,0.18298
-0.55637,0.18207
-0.5537,0.18117
-0.55103,0.18046
-0.54837,0.17963
-0.5457,0.17892
-0.54303,0.17811
-0.54036,0.17718
-0.53769,0.17622
-0.53502,0.17548
-0.53235,0.17456
-0.52969,0.1738
-0.52702,0.17305
-0.52435,0.17225
-0.52168,0.17155
-0.51901,0.17084
-0.51634,0.17011
-0.51368,0.16934
-0.51101,0.16852
-0.50834,0.16756
-0.50567,0.16659
-0.503,0.16576
-0.50033,0.16484
-0.49767,0.16373
-0.495,0.16255
-0.49233,0.16157
-0.48966,0.16118
-0.48699,0.16071
-0.48432,0.16018
-0.48165,0.15949
-0.47899,0.15848
-0.47632,0.15844
-0.47365,0.15849
-0.47098,0.15856
-0.46831,0.15852
-0.46564,0.15855
-0.46298,0.15864
-0.46031,0.15861
-0.45764,0.15829
-0.45497,0.1577
-0.4523,0.15759
-0.44963,0.15701
-0.44696,0.15649
-0.4443,0.15597
-0.44163,0.15543
-0.43896,0.15501
-0.43629,0.15461
-0.43362,0.15419
-0.43095,0.15377
-0.42829,0.15348
-0.42562,0.15333
-0.42295,0.15339
-0.42028,0.15355
-0.41761,0.15369
-0.41494,0.15372
-0.41227,0.15365
-0.40961,0.1534
-0.40694,0.15303
-0.40427,0.15257
-0.4016,0.15199
-0.39893,0.15129
-0.39626,0.15052
-0.3936,0.14976
-0.39093,0.14925
-0.38826,0.14873
-0.38559,0.14797
-0.38292,0.14684
-0.38025,0.1458
-0.37759,0.14477
-0.37492,0.14374
-0.37225,0.14252
-0.36958,0.14179
-0.36691,0.14106
-0.36424,0.1405
-0.36157,0.13996
-0.35891,0.13931
-0.35624,0.13867
-0.35357,0.13817
-0.3509,0.13776
-0.34823,0.13741
-0.34556,0.13663
-0.3429,0.13559
-0.34023,0.13484
-0.33756,0.13441
-0.33489,0.13353
-0.33222,0.13259
-0.32955,0.13154
-0.32688,0.1307
-0.32422,0.12999
-0.32155,0.12945
-0.31888,0.12876
-0.31621,0.12829
-0.31354,0.12712
-0.31087,0.12551
-0.30821,0.12458
-0.30554,0.12363
-0.30287,0.12311
-0.3002,0.12285
-0.29753,0.12257
-0.29486,0.12256
-0.29219,0.12244
-0.28953,0.12244
-0.28686,0.12228
-0.28419,0.12211
-0.28152,0.12164
-0.27885,0.1212
-0.27618,0.12072
-0.27352,0.11993
-0.27085,0.11894
-0.26818,0.11809
-0.26551,0.11745
-0.26284,0.11699
-0.26017,0.11664
-0.25751,0.11635
-0.25484,0.11609
-0.25217,0.11585
-0.2495,0.11565
-0.24683,0.11539
-0.24416,0.11496
-0.24149,0.11431
-0.23883,0.11353
-0.23616,0.11295
-0.23349,0.1123
-0.23082,0.11175
-0.22815,0.11111
-0.22548,0.11056
-0.22282,0.10994
-0.22015,0.10935
-0.21748,0.10869
-0.21481,0.10815
-0.21214,0.10774
-0.20947,0.10717
-0.2068,0.10668
-0.20414,0.10625
-0.20147,0.10596
-0.1988,0.1058
-0.19613,0.10574
-0.19346,0.10574
-0.19079,0.10569
-0.18813,0.10565
-0.18546,0.10575
-0.18279,0.1061
-0.18012,0.10623
-0.17745,0.10612
-0.17478,0.10587
-0.17211,0.10568
-0.16945,0.10543
-0.16678,0.10504
-0.16411,0.10449
-0.16144,0.10391
-0.15877,0.10351
-0.1561,0.10318
-0.15344,0.10282
-0.15077,0.10254
-0.1481,0.10215
-0.14543,0.10162
-0.14276,0.10098
-0.14009,0.10025
-0.13742,0.099664
-0.13476,0.099244
-0.13209,0.098867
-0.12942,0.098519
-0.12675,0.098222
-0.12408,0.097805
-0.12141,0.097348
-0.11875,0.096919
-0.11608,0.096568
-0.11341,0.096288
-0.11074,0.096014
-0.10807,0.095863
-0.1054,0.095567
-0.10274,0.095425
-0.10007,0.095007
-0.097398,0.094563
-0.09473,0.094073
-0.092061,0.093629
-0.089393,0.093231
-0.086724,0.092875
-0.084056,0.092407
-0.081388,0.091843
-0.078719,0.09144
-0.076051,0.091111
-0.073382,0.090905
-0.070714,0.090675
-0.068045,0.090399
-0.065377,0.090234
-0.062708,0.090033
-0.06004,0.08987
-0.057372,0.089826
-0.054703,0.089825
-0.052035,0.089857
-0.049366,0.089984
-0.046698,0.089919
-0.044029,0.089953
-0.041361,0.089884
-0.038692,0.08988
-0.036024,0.089847
-0.033356,0.089829
-0.030687,0.08972
-0.028019,0.08959
-0.02535,0.089523
-0.022682,0.08947
-0.020013,0.089341
-0.017345,0.08922
-0.014676,0.089136
-0.012008,0.08901
-0.0093396,0.089007
-0.0066711,0.089042
-0.0040027,0.089388
-0.0013342,0.089912
0.0013342,0.090385
0.0040027,0.091013
0.0066711,0.091648
0.0093396,0.092232
0.012008,0.092979
0.014676,0.093638
0.017345,0.094617
0.020013,0.095621
0.022682,0.096159
0.02535,0.096659
0.028019,0.097002
0.030687,0.097226
0.033356,0.097493
0.036024,0.097596
0.038692,0.097496
0.041361,0.097346
0.044029,0.097196
0.046698,0.097046
0.049366,0.09691
0.052035,0.09682
0.054703,0.096794
0.057372,0.096669
0.06004,0.096629
0.062708,0.096663
0.065377,0.09668
0.068045,0.096779
0.070714,0.096969
0.073382,0.097246
0.076051,0.097772
0.078719,0.098272
0.081388,0.098739
0.084056,0.099187
0.086724,0.099465
0.089393,0.099736
0.092061,0.09977
0.09473,0.099688
0.097398,0.099754
0.10007,0.099804
0.10274,0.099893
0.1054,0.099855
0.10807,0.099757
0.11074,0.099611
0.11341,0.099409
0.11608,0.099066
0.11875,0.098734
0.12141,0.098389
0.12408,0.098174
0.12675,0.09796
0.12942,0.097697
0.13209,0.097614
0.13476,0.097493
0.13742,0.097283
0.14009,0.097144
0.14276,0.096645
0.14543,0.096075
0.1481,0.095512
0.15077,0.095168
0.15344,0.095033
0.1561,0.095211
0.15877,0.095375
0.16144,0.095285
0.16411,0.095247
0.16678,0.095188
0.16945,0.095278
0.17211,0.095348
0.17478,0.095238
0.17745,0.094961
0.18012,0.094955
0.18279,0.095069
0.18546,0.09542
0.18813,0.095761
0.19079,0.096059
0.19346,0.096754
0.19613,0.097501
0.1988,0.098609
0.20147,0.099674
0.20414,0.10063
0.2068,0.10141
0.20947,0.10185
0.21214,0.10241
0.21481,0.10268
0.21748,0.10299
0.22015,0.10326
0.22282,0.10332
0.22548,0.10344
0.22815,0.10333
0.23082,0.10344
0.23349,0.10359
0.23616,0.10366
0.23883,0.10374
0.24149,0.10384
0.24416,0.10401
0.24683,0.1042
0.2495,0.10418
0.25217,0.10426
0.25484,0.1044
0.25751,0.10463
0.26017,0.10497
0.26284,0.10545
0.26551,0.10617
0.26818,0.10681
0.27085,0.10749
0.27352,0.1082
0.27618,0.10897
0.27885,0.10929
0.28152,0.11015
0.28419,0.11117
0.28686,0.11212
0.28953,0.11312
0.29219,0.11395
0.29486,0.11482
0.29753,0.11562
0.3002,0.11647
0.30287,0.11724
0.30554,0.11811
0.30821,0.11858
0.31087,0.11889
0.31354,0.11925
0.31621,0.11963
0.31888,0.11999
0.32155,0.12057
0.32422,0.12073
0.32688,0.121
0.32955,0.12178
0.33222,0.12257
0.33489,0.12335
0.33756,0.12346
0.34023,0.12354
0.3429,0.12375
0.34556,0.12405
0.34823,0.12451
0.3509,0.12493
0.35357,0.12534
0.35624,0.12578
0.35891,0.1261
0.36157,0.12633
0.36424,0.12668
0.36691,0.12737
0.36958,0.12821
0.37225,0.12917
0.37492,0.13022
0.37759,0.13112
0.38025,0.13196
0.38292,0.13269
0.38559,0.13338
0.38826,0.13401
0.39093,0.13464
0.3936,0.13507
0.39626,0.1355
0.39893,0.13558
0.4016,0.13591
0.40427,0.13597
0.40694,0.13622
0.40961,0.13645
0.41227,0.13663
0.41494,0.13706
0.41761,0.1375
0.42028,0.13844
0.42295,0.13938
0.42562,0.14041
0.42829,0.14144
0.43095,0.14259
0.43362,0.14336
0.43629,0.14428
0.43896,0.14538
0.44163,0.14642
0.4443,0.14717
0.44696,0.1478
0.44963,0.14817
0.4523,0.14828
0.45497,0.14857
0.45764,0.14897
0.46031,0.14951
0.46298,0.1502
0.46564,0.15124
0.46831,0.15252
0.47098,0.15318
0.47365,0.15401
0.47632,0.1548
0.47899,0.15557
0.48165,0.15621
0.48432,0.15703
0.48699,0.15808
0.48966,0.15938
0.49233,0.16038
0.495,0.16106
0.49767,0.16181
0.50033,0.16236
0.503,0.16285
0.50567,0.16287
0.50834,0.16247
0.51101,0.16206
0.51368,0.16173
0.51634,0.16137
0.51901,0.16134
0.52168,0.16141
0.52435,0.1616
0.52702,0.16198
0.52969,0.16279
0.53235,0.16396
0.53502,0.16529
0.53769,0.16671
0.54036,0.16811
0.54303,0.16938
0.5457,0.17073
0.54837,0.17169
0.55103,0.17259
0.5537,0.17356
0.55637,0.17453
0.55904,0.17565
0.56171,0.17658
0.56438,0.17709
0.56704,0.17793
0.56971,0.17859
0.57238,0.17904
0.57505,0.17967
0.57772,0.18024
0.58039,0.181
0.58306,0.18174
0.58572,0.18144
0.58839,0.18141
0.59106,0.18222
0.59373,0.18355
0.5964,0.18489
0.59907,0.18567
0.60173,0.18644
0.6044,0.18762
0.60707,0.18812
0.60974,0.18854
0.61241,0.18882
0.61508,0.18894
0.61775,0.18938
0.62041,0.18975
0.62308,0.19013
0.62575,0.19084
0.62842,0.19173
0.63109,0.19259
0.63376,0.19345
0.63642,0.19427
0.63909,0.19499
0.64176,0.19602
0.64443,0.19736
0.6471,0.19941
0.64977,0.20159
0.65243,0.20385
0.6551,0.20628
0.65777,0.20861
0.66044,0.21073
0.66311,0.2126
0.66578,0.21449
0.66845,0.21682
0.67111,0.21899
0.67378,0.22056
0.67645,0.22176
0.67912,0.22272
0.68179,0.22258
0.68446,0.22369
0.68712,0.22488
0.68979,0.22643
0.69246,0.22792
0.69513,0.22869
0.6978,0.22932
0.70047,0.22981
0.70314,0.23015
0.7058,0.23047
0.70847,0.23061
0.71114,0.23062
0.71381,0.23023
0.71648,0.22974
0.71915,0.2289
0.72181,0.22821
0.72448,0.22729
0.72715,0.22605
0.72982,0.22504
0.73249,0.22425
0.73516,0.22346
0.73783,0.22253
0.74049,0.22166
0.74316,0.22124
0.74583,0.22079
0.7485,0.22023
0.75117,0.2198
0.75384,0.2195
0.7565,0.21917
0.75917,0.21863
0.76184,0.21814
0.76451,0.21778
0.76718,0.21749
0.76985,0.21742
0.77252,0.21749
0.77518,0.21779
0.77785,0.21764
0.78052,0.21762
0.78319,0.2174
0.78586,0.2171
0.78853,0.21711
0.79119,0.21691
0.79386,0.21659
0.79653,0.21614
0.7992,0.21567
0.80187,0.21447
0.80454,0.2135
0.8072,0.21278
0.80987,0.21197
0.81254,0.21143
0.81521,0.21108
0.81788,0.2106
0.82055,0.21026
0.82322,0.21008
0.82588,0.21002
0.82855,0.20989
0.83122,0.20975
0.83389,0.20985
0.83656,0.20999
0.83923,0.21029
0.84189,0.21042
0.84456,0.21039
0.84723,0.21036
0.8499,0.21037
0.85257,0.21027
0.85524,0.21014
0.85791,0.20987
0.86057,0.20946
0.86324,0.20891
0.86591,0.20837
0.86858,0.20768
0.87125,0.20696
0.87392,0.2064
0.87658,0.20564
0.87925,0.20503
0.88192,0.20437
0.88459,0.20367
0.88726,0.20333
0.88993,0.2033
0.8926,0.20319
0.89526,0.20297
0.89793,0.20227
0.9006,0.20157
0.90327,0.20111
0.90594,0.20067
0.90861,0.20051
0.91127,0.20043
0.91394,0.20031
0.91661,0.20027
0.91928,0.20024
0.92195,0.20008
0.92462,0.19982
0.92728,0.19941
0.92995,0.19896
0.93262,0.19863
0.93529,0.19851
0.93796,0.19754
0.94063,0.19754
0.9433,0.19756
0.94596,0.19756
0.94863,0.19745
0.9513,0.19706
0.95397,0.19645
0.95664,0.19573
0.95931,0.19511
0.96197,0.19437
0.96464,0.19346
0.96731,0.19221
0.96998,0.19056
0.97265,0.18881
0.97532,0.18689
0.97799,0.18482
0.98065,0.18287
0.98332,0.18085
0.98599,0.17888
0.98866,0.17699
0.99133,0.17541
0.994,0.1739
0.99666,0.1726
0.99933,0.17131
1.002,0.16989
1.0047,0.16863
1.0073,0.1674
1.01,0.16634
1.0127,0.16524
1.0153,0.16435
1.018,0.16367
1.0207,0.16302
1.0233,0.16249
1.026,0.16198
1.0287,0.16158
1.0314,0.16103
1.034,0.16047
1.0367,0.16008
1.0394,0.15945
1.042,0.15877
1.0447,0.15793
1.0474,0.15681
1.05,0.15551
1.0527,0.15408
1.0554,0.15284
1.058,0.15152
1.0607,0.15029
1.0634,0.14915
1.066,0.14802
1.0687,0.1468
1.0714,0.14566
1.074,0.14382
1.0767,0.14255
1.0794,0.14139
1.0821,0.14107
1.0847,0.14094
1.0874,0.14019
1.0901,0.13951
1.0927,0.13897
1.0954,0.13832
1.0981,0.13763
1.1007,0.13678
1.1034,0.13592
1.1061,0.13514
1.1087,0.13434
1.1114,0.13354
1.1141,0.13268
1.1167,0.13182
1.1194,0.13106
1.1221,0.13029
1.1247,0.12956
1.1274,0.12882
1.1301,0.12812
1.1328,0.12747
1.1354,0.12682
1.1381,0.12612
1.1408,0.1255
1.1434,0.12495
1.1461,0.12441
1.1488,0.12377
1.1514,0.1232
1.1541,0.12265
1.1568,0.12213
1.1594,0.12165
1.1621,0.12084
1.1648,0.12072
1.1674,0.12019
1.1701,0.11953
1.1728,0.11885
1.1755,0.11814
1.1781,0.11738
1.1808,0.11656
1.1835,0.11562
1.1861,0.11465
1.1888,0.1136
1.1915,0.11254
1.1941,0.11152
1.1968,0.11061
1.1995,0.10978
1.2021,0.10912
1.2048,0.10851
1.2075,0.10803
1.2101,0.10755
1.2128,0.10713
1.2155,0.10674
1.2181,0.10637
1.2208,0.10596
1.2235,0.10552
1.2262,0.10511
1.2288,0.10465
1.2315,0.10424
1.2342,0.10394
1.2368,0.10362
1.2395,0.10323
1.2422,0.10285
1.2448,0.10243
1.2475,0.10202
1.2502,0.10162
1.2528,0.10124
1.2555,0.10076
1.2582,0.10025
1.2608,0.099639
1.2635,0.099127
1.2662,0.099059
1.2688,0.098574
1.2715,0.098019
1.2742,0.09758
1.2769,0.097175
1.2795,0.096782
1.2822,0.096374
1.2849,0.095978
1.2875,0.095693
1.2902,0.095447
1.2929,0.095249
1.2955,0.095023
1.2982,0.094725
1.3009,0.094331
1.3035,0.094022
1.3062,0.093728
1.3089,0.093415
1.3115,0.093016
1.3142,0.092632
1.3169,0.092194
1.3195,0.091713
1.3222,0.09119
1.3249,0.090644
1.3276,0.090092
1.3302,0.089522
1.3329,0.088945
1.3356,0.088369
1.3382,0.087818
1.3409,0.087249
1.3436,0.086701
1.3462,0.086198
1.3489,0.085731
1.3516,0.085279
1.3542,0.084902
1.3569,0.084551
1.3596,0.084218
1.3622,0.083881
1.3649,0.083547
1.3676,0.08322
1.3702,0.082918
1.3729,0.082635
1.3756,0.082343
1.3783,0.082098
1.3809,0.081897
1.3836,0.08165
1.3863,0.081388
1.3889,0.081133
1.3916,0.080883
1.3943,0.080627
1.3969,0.08037
1.3996,0.080129
1.4023,0.079894
1.4049,0.079658
1.4076,0.079422
1.4103,0.079187
1.4129,0.078976
1.4156,0.078789
1.4183,0.078607
1.4209,0.078427
1.4236,0.078278
1.4263,0.078173
1.429,0.078058
1.4316,0.077935
1.4343,0.077803
1.437,0.077672
1.4396,0.077572
1.4423,0.077494
1.445,0.077416
1.4476,0.077311
1.4503,0.077224
1.453,0.077147
1.4556,0.077081
1.4583,0.076974
1.461,0.076852
1.4636,0.076756
1.4663,0.076653
1.469,0.076594
1.4716,0.076518
1.4743,0.076438
1.477,0.076349
1.4797,0.076248
1.4823,0.076143
1.485,0.076043
1.4877,0.075919
1.4903,0.075789
1.493,0.075631
1.4957,0.075458
1.4983,0.075264
1.501,0.075059
1.5037,0.074836
1.5063,0.074607
1.509,0.074379
1.5117,0.074151
1.5143,0.073934
1.517,0.073724
1.5197,0.073529
1.5223,0.073332
1.525,0.073136
1.5277,0.07294
1.5304,0.072744
1.533,0.072556
1.5357,0.072365
1.5384,0.072169
1.541,0.071962
1.5437,0.071767
1.5464,0.07159
1.549,0.071419
1.5517,0.071255
1.5544,0.071111
1.557,0.070952
1.5597,0.070804
1.5624,0.070637
1.565,0.070473
1.5677,0.070296
1.5704,0.07011
1.573,0.069928
1.5757,0.069764
1.5784,0.069585
1.5811,0.069412
1.5837,0.069236
1.5864,0.069053
1.5891,0.068886
1.5917,0.068724
1.5944,0.068544
1.5971,0.068375
1.5997,0.068214
1.6024,0.068041
1.6051,0.067883
1.6077,0.067709
1.6104,0.067538
1.6131,0.067373
1.6157,0.067207
1.6184,0.067012
1.6211,0.066862
1.6237,0.066708
1.6264,0.066545
1.6291,0.066384
1.6318,0.066229
1.6344,0.066072
1.6371,0.065922
1.6398,0.065779
1.6424,0.065642
1.6451,0.065503
1.6478,0.065369
1.6504,0.065235
1.6531,0.065102
1.6558,0.064964
1.6584,0.064824
1.6611,0.064681
1.6638,0.064538
1.6664,0.064397
1.6691,0.064255
1.6718,0.064115
1.6744,0.06397
1.6771,0.063826
1.6798,0.063682
1.6825,0.063533
1.6851,0.063384
1.6878,0.063233
1.6905,0.063081
1.6931,0.06293
1.6958,0.062777
1.6985,0.062623
1.7011,0.062467
1.7038,0.062309
1.7065,0.06215
1.7091,0.061989
1.7118,0.06183
1.7145,0.061675
1.7171,0.061522
1.7198,0.061373
1.7225,0.061223
1.7252,0.061075
1.7278,0.060929
1.7305,0.060782
1.7332,0.060634
1.7358,0.060487
1.7385,0.06034
1.7412,0.060193
1.7438,0.060049
1.7465,0.059906
1.7492,0.059765
1.7518,0.059624
1.7545,0.059483
1.7572,0.059342
1.7598,0.059198
1.7625,0.059052
1.7652,0.058905
1.7678,0.058756
1.7705,0.058609
1.7732,0.058458
1.7759,0.058311
1.7785,0.058163
1.7812,0.058018
1.7839,0.057872
1.7865,0.057728
1.7892,0.057582
1.7919,0.057436
1.7945,0.05729
1.7972,0.057145
1.7999,0.057001
1.8025,0.056856
1.8052,0.056712
1.8079,0.056572
1.8105,0.056429
1.8132,0.056289
1.8159,0.056149
1.8185,0.056011
1.8212,0.055873
1.8239,0.055737
1.8266,0.055599
1.8292,0.055463
1.8319,0.055328
1.8346,0.055193
1.8372,0.055057
1.8399,0.05492
1.8426,0.054783
1.8452,0.054644
1.8479,0.054506
1.8506,0.054366
1.8532,0.054225
1.8559,0.054089
1.8586,0.053956
1.8612,0.053821
1.8639,0.053682
1.8666,0.053546
1.8692,0.053411
1.8719,0.053275
1.8746,0.053138
1.8773,0.053003
1.8799,0.052867
1.8826,0.052731
1.8853,0.052596
1.8879,0.05246
1.8906,0.052325
1.8933,0.052191
1.8959,0.052058
1.8986,0.051926
1.9013,0.051794
1.9039,0.051664
1.9066,0.051534
1.9093,0.051405
1.9119,0.051276
1.9146,0.051148
1.9173,0.051021
1.9199,0.050893
1.9226,0.050765
1.9253,0.050636
1.928,0.050507
1.9306,0.050378
1.9333,0.050249
1.936,0.05012
1.9386,0.049993
1.9413,0.049864
1.944,0.049735
1.9466,0.049607
1.9493,0.049478
1.952,0.04935
1.9546,0.049221
1.9573,0.049093
1.96,0.048966
1.9626,0.048838
1.9653,0.048711
1.968,0.048488
1.9706,0.04846
1.9733,0.048335
1.976,0.04821
1.9787,0.048085
1.9813,0.047959
1.984,0.047833
1.9867,0.047708
1.9893,0.047582
1.992,0.047456
1.9947,0.047331
1.9973,0.047204
2,0.047078


==> figs/data/cylinder_edac_4_centre_mean.csv <==
x,U,UpUp
0.5,-1.9292e-05,3.2582e-05
0.50229,-0.0004189,0.0001123
0.50459,-0.00081895,0.00019137
0.50688,-0.0015989,0.0005629
0.50917,-0.0027698,0.0012332
0.51146,-0.0039414,0.0018991
0.51376,-0.0056549,0.0032549
0.51605,-0.0073755,0.0046128
0.51834,-0.0092361,0.0061747
0.52063,-0.011249,0.0079588
0.52293,-0.013262,0.0097325
0.52522,-0.015442,0.011758
0.52751,-0.017627,0.013779
0.5298,-0.019838,0.015824
0.5321,-0.022089,0.017906
0.53439,-0.02434,0.019975
0.53668,-0.026613,0.022031
0.53897,-0.028889,0.024075
0.54127,-0.031166,0.026097
0.54356,-0.03344,0.028086
0.54585,-0.035715,0.030062
0.54815,-0.037968,0.031975
0.55044,-0.040212,0.033857
0.55273,-0.042452,0.03572
0.55502,-0.044645,0.037499
0.55732,-0.046838,0.039267
0.55961,-0.049004,0.040978
0.5619,-0.05114,0.042629
0.56419,-0.053275,0.044268
0.56649,-0.055367,0.045815
0.56878,-0.05745,0.047337
0.57107,-0.059521,0.048824
0.57336,-0.061553,0.050223
0.57566,-0.063584,0.051611
0.57795,-0.065586,0.052928
0.58024,-0.067566,0.054187
0.58253,-0.069546,0.055437
0.58483,-0.071487,0.056592
0.58712,-0.073424,0.057728
0.58941,-0.075353,0.058834
0.5917,-0.077254,0.059852
0.594,-0.079156,0.060862
0.59629,-0.08104,0.061843
0.59858,-0.082908,0.062797
0.60088,-0.084776,0.063743
0.60317,-0.086611,0.064616
0.60546,-0.088437,0.065463
0.60775,-0.09026,0.066302
0.61005,-0.092038,0.067098
0.61234,-0.093816,0.067886
0.61463,-0.095581,0.068659
0.61692,-0.097315,0.069404
0.61922,-0.099049,0.070143
0.62151,-0.10076,0.070844
0.6238,-0.10247,0.071516
0.62609,-0.10417,0.072181
0.62839,-0.10586,0.072848
0.63068,-0.10755,0.07351
0.63297,-0.10923,0.074167
0.63526,-0.11091,0.074799
0.63756,-0.11259,0.075425
0.63985,-0.11426,0.076042
0.64214,-0.11592,0.076638
0.64444,-0.11758,0.077229
0.64673,-0.11923,0.077805
0.64902,-0.12086,0.078363
0.65131,-0.12249,0.078916
0.65361,-0.12411,0.07946
0.6559,-0.12572,0.079997
0.65819,-0.12734,0.080528
0.66048,-0.12894,0.08104
0.66278,-0.13054,0.081542
0.66507,-0.13213,0.082037
0.66736,-0.13372,0.082527
0.66965,-0.13531,0.083011
0.67195,-0.13689,0.083488
0.67424,-0.13846,0.08394
0.67653,-0.14003,0.084384
0.67882,-0.14161,0.084823
0.68112,-0.14318,0.085254
0.68341,-0.14474,0.085679
0.6857,-0.14631,0.086098
0.68799,-0.14788,0.086513
0.69029,-0.14945,0.086923
0.69258,-0.15102,0.087326
0.69487,-0.15259,0.087718
0.69717,-0.15415,0.088106
0.69946,-0.15571,0.088491
0.70175,-0.15726,0.08888
0.70404,-0.15881,0.089263
0.70634,-0.16034,0.089645
0.70863,-0.16186,0.090029
0.71092,-0.16338,0.090409
0.71321,-0.16489,0.090788
0.71551,-0.16638,0.091171
0.7178,-0.16787,0.091549
0.72009,-0.16935,0.091927
0.72238,-0.17081,0.092308
0.72468,-0.17226,0.092685
0.72697,-0.17371,0.093059
0.72926,-0.17512,0.093432
0.73155,-0.17654,0.0938
0.73385,-0.17795,0.094164
0.73614,-0.17934,0.094524
0.73843,-0.18074,0.09488
0.74073,-0.18163,0.095036
0.74302,-0.18353,0.095579
0.74531,-0.18492,0.095923
0.7476,-0.18579,0.096069
0.7499,-0.1877,0.096598
0.75219,-0.18909,0.09693
0.75448,-0.19048,0.097256
0.75677,-0.19186,0.097574
0.75907,-0.19323,0.097887
0.76136,-0.19461,0.098196
0.76365,-0.19596,0.098504
0.76594,-0.19732,0.098808
0.76824,-0.19867,0.099106
0.77053,-0.2,0.099414
0.77282,-0.20132,0.099717
0.77511,-0.20264,0.10002
0.77741,-0.20394,0.10032
0.7797,-0.20523,0.10062
0.78199,-0.20652,0.10092
0.78429,-0.20779,0.10121
0.78658,-0.20904,0.1015
0.78887,-0.21029,0.10178
0.79116,-0.21152,0.10208
0.79346,-0.21273,0.10239
0.79575,-0.21394,0.1027
0.79804,-0.21514,0.103
0.80033,-0.21632,0.10329
0.80263,-0.2175,0.10357
0.80492,-0.21868,0.10384
0.80721,-0.21984,0.10405
0.8095,-0.221,0.10426
0.8118,-0.22216,0.10446
0.81409,-0.22329,0.10467
0.81638,-0.22442,0.10488
0.81867,-0.22554,0.10509
0.82097,-0.22664,0.1053
0.82326,-0.22772,0.10551
0.82555,-0.2288,0.10572
0.82784,-0.22987,0.10591
0.83014,-0.23091,0.1061
0.83243,-0.23195,0.10629
0.83472,-0.23299,0.10647
0.83702,-0.23399,0.10666
0.83931,-0.23499,0.10685
0.8416,-0.23599,0.10703
0.84389,-0.23696,0.10722
0.84619,-0.23793,0.10741
0.84848,-0.2389,0.1076
0.85077,-0.23984,0.10776
0.85306,-0.24076,0.1079
0.85536,-0.24168,0.10805
0.85765,-0.24259,0.10818
0.85994,-0.24347,0.10831
0.86223,-0.24435,0.10844
0.86453,-0.24524,0.10856
0.86682,-0.24608,0.10867
0.86911,-0.24691,0.10877
0.8714,-0.24775,0.10888
0.8737,-0.24856,0.10898
0.87599,-0.24934,0.10909
0.87828,-0.25013,0.1092
0.88058,-0.2509,0.10931
0.88287,-0.2516,0.1094
0.88516,-0.25231,0.10949
0.88745,-0.25302,0.10958
0.88975,-0.25366,0.10967
0.89204,-0.25428,0.10978
0.89433,-0.2549,0.10987
0.89662,-0.25549,0.10995
0.89892,-0.25604,0.11
0.90121,-0.25658,0.11005
0.9035,-0.25713,0.1101
0.90579,-0.25763,0.11017
0.90809,-0.25813,0.11024
0.91038,-0.25863,0.11032
0.91267,-0.25911,0.11038
0.91496,-0.25957,0.11045
0.91726,-0.26002,0.11051
0.91955,-0.26048,0.11058
0.92184,-0.2609,0.11062
0.92414,-0.26133,0.11067
0.92643,-0.26175,0.11071
0.92872,-0.26215,0.11074
0.93101,-0.26252,0.11075
0.93331,-0.2629,0.11076
0.9356,-0.26327,0.11077
0.93789,-0.2636,0.11075
0.94018,-0.26392,0.11072
0.94248,-0.26424,0.1107
0.94477,-0.26455,0.11064
0.94706,-0.26483,0.11057
0.94935,-0.26511,0.11049
0.95165,-0.2654,0.11042
0.95394,-0.26563,0.11035
0.95623,-0.26587,0.11029
0.95852,-0.2661,0.11023
0.96082,-0.26631,0.11016
0.96311,-0.26647,0.1101
0.9654,-0.26662,0.11003
0.96769,-0.26678,0.10997
0.96999,-0.26685,0.10994
0.97228,-0.26691,0.10992
0.97457,-0.26698,0.1099
0.97687,-0.26701,0.10987
0.97916,-0.26697,0.1098
0.98145,-0.26693,0.10973
0.98374,-0.26689,0.10966
0.98604,-0.2668,0.10961
0.98833,-0.26668,0.10955
0.99062,-0.26655,0.1095
0.99291,-0.26642,0.10945
0.99521,-0.26625,0.10945
0.9975,-0.26607,0.10945
0.99979,-0.26589,0.10944
1.0021,-0.26562,0.10941
1.0044,-0.26519,0.10931
1.0067,-0.26476,0.10922
1.009,-0.26433,0.10912
1.0113,-0.2639,0.10903
1.0135,-0.26348,0.10894
1.0158,-0.26307,0.10885
1.0181,-0.26266,0.10874
1.0204,-0.26228,0.1086
1.0227,-0.2619,0.10842
1.025,-0.2615,0.10823
1.0273,-0.26107,0.10806
1.0296,-0.26061,0.10789
1.0319,-0.26016,0.1077
1.0342,-0.25967,0.10755
1.0365,-0.25909,0.10746
1.0388,-0.25854,0.10735
1.0411,-0.25798,0.10723
1.0434,-0.25738,0.10716
1.0456,-0.25676,0.10709
1.0479,-0.25613,0.10705
1.0502,-0.25548,0.10701
1.0525,-0.2548,0.10699
1.0548,-0.25412,0.10695
1.0571,-0.25343,0.10691
1.0594,-0.25271,0.10685
1.0617,-0.25194,0.10679
1.064,-0.25115,0.10674
1.0663,-0.25031,0.10672
1.0686,-0.2494,0.10673
1.0709,-0.24847,0.10675
1.0732,-0.24753,0.10677
1.0754,-0.24659,0.10678
1.0777,-0.24563,0.10681
1.08,-0.24465,0.10685
1.0823,-0.24363,0.10691
1.0846,-0.24259,0.10697
1.0869,-0.24151,0.10705
1.0892,-0.24042,0.10715
1.0915,-0.23931,0.10725
1.0938,-0.23821,0.10735
1.0961,-0.23712,0.10744
1.0984,-0.23602,0.10753
1.1007,-0.23488,0.10758
1.103,-0.23375,0.10763
1.1053,-0.2326,0.10769
1.1075,-0.23144,0.10778
1.1098,-0.23026,0.10788
1.1121,-0.22905,0.108
1.1144,-0.22782,0.10811
1.1167,-0.22654,0.10823
1.119,-0.22524,0.10835
1.1213,-0.22389,0.10849
1.1236,-0.22252,0.10864
1.1259,-0.22113,0.10877
1.1282,-0.21973,0.10891
1.1305,-0.21831,0.10904
1.1328,-0.21685,0.10914
1.1351,-0.21538,0.10921
1.1373,-0.21391,0.10927
1.1396,-0.21246,0.10931
1.1419,-0.21101,0.10934
1.1442,-0.20956,0.10935
1.1465,-0.20809,0.10933
1.1488,-0.2066,0.1093
1.1511,-0.2051,0.10925
1.1534,-0.20358,0.10918
1.1557,-0.20203,0.10913
1.158,-0.20047,0.10909
1.1603,-0.19889,0.10905
1.1626,-0.19732,0.109
1.1649,-0.19575,0.10895
1.1672,-0.19418,0.1089
1.1694,-0.19262,0.10885
1.1717,-0.19104,0.1088
1.174,-0.18944,0.10875
1.1763,-0.18784,0.10869
1.1786,-0.18621,0.10863
1.1809,-0.18455,0.10858
1.1832,-0.18288,0.10855
1.1855,-0.18119,0.10853
1.1878,-0.17949,0.1085
1.1901,-0.17778,0.10848
1.1924,-0.17605,0.10846
1.1947,-0.1743,0.10845
1.197,-0.17254,0.10844
1.1992,-0.17076,0.10842
1.2015,-0.16896,0.1084
1.2038,-0.16713,0.1084
1.2061,-0.16529,0.10839
1.2084,-0.16345,0.10836
1.2107,-0.16161,0.10832
1.213,-0.15977,0.10829
1.2153,-0.15792,0.10826
1.2176,-0.15604,0.10824
1.2199,-0.15415,0.10823
1.2222,-0.15224,0.10822
1.2245,-0.15031,0.10822
1.2268,-0.14836,0.10822
1.2291,-0.1464,0.10824
1.2313,-0.14414,0.10804
1.2336,-0.14216,0.10808
1.2359,-0.14019,0.10813
1.2382,-0.13822,0.10817
1.2405,-0.13625,0.1082
1.2428,-0.13428,0.10825
1.2451,-0.13229,0.1083
1.2474,-0.13056,0.10858
1.2497,-0.12856,0.10864
1.252,-0.12656,0.10872
1.2543,-0.12454,0.1088
1.2566,-0.12254,0.10889
1.2589,-0.12054,0.10897
1.2612,-0.1183,0.10884
1.2634,-0.11629,0.10894
1.2657,-0.11427,0.10904
1.268,-0.11246,0.10937
1.2703,-0.11043,0.10947
1.2726,-0.10838,0.10956
1.2749,-0.10632,0.10965
1.2772,-0.10426,0.10973
1.2795,-0.10218,0.10983
1.2818,-0.10008,0.10995
1.2841,-0.097963,0.11009
1.2864,-0.095848,0.11024
1.2887,-0.093728,0.1104
1.291,-0.091607,0.11057
1.2932,-0.089491,0.11074
1.2955,-0.087375,0.11092
1.2978,-0.085261,0.11109
1.3001,-0.083156,0.11125
1.3024,-0.081042,0.11142
1.3047,-0.07892,0.11158
1.307,-0.076803,0.11173
1.3093,-0.074686,0.11188
1.3116,-0.072575,0.11202
1.3139,-0.070469,0.11215
1.3162,-0.068265,0.11206
1.3185,-0.066161,0.11218
1.3208,-0.064046,0.11229
1.3231,-0.061928,0.1124
1.3253,-0.059884,0.11272
1.3276,-0.057765,0.1128
1.3299,-0.055645,0.11289
1.3322,-0.05351,0.113
1.3345,-0.051375,0.11307
1.3368,-0.049249,0.11314
1.3391,-0.047134,0.1132
1.3414,-0.04502,0.11324
1.3437,-0.04291,0.11327
1.346,-0.040795,0.11332
1.3483,-0.038676,0.11337
1.3506,-0.03656,0.11342
1.3529,-0.034445,0.11346
1.3551,-0.032336,0.11348
1.3574,-0.030218,0.11348
1.3597,-0.028106,0.11347
1.362,-0.026002,0.11346
1.3643,-0.023889,0.11343
1.3666,-0.021766,0.11341
1.3689,-0.01965,0.11338
1.3712,-0.017537,0.11333
1.3735,-0.015435,0.11328
1.3758,-0.013342,0.11323
1.3781,-0.011256,0.11317
1.3804,-0.0091804,0.1131
1.3827,-0.007117,0.11303
1.385,-0.0050642,0.11295
1.3872,-0.0030108,0.11286
1.3895,-0.00095272,0.11276
1.3918,0.0011167,0.11267
1.3941,0.0032112,0.11257
1.3964,0.005313,0.11247
1.3987,0.0074143,0.11237
1.401,0.0095152,0.11227
1.4033,0.011614,0.11216
1.4056,0.013703,0.11204
1.4079,0.015781,0.11192
1.4102,0.017849,0.11178
1.4125,0.019921,0.11166
1.4148,0.021996,0.11155
1.417,0.02406,0.11143
1.4193,0.02612,0.11132
1.4216,0.028178,0.11121
1.4239,0.030233,0.11109
1.4262,0.032285,0.11098
1.4285,0.034333,0.11087
1.4308,0.036392,0.11078
1.4331,0.038446,0.11069
1.4354,0.040501,0.11062
1.4377,0.042557,0.11054
1.44,0.044611,0.11046
1.4423,0.04666,0.11039
1.4446,0.048714,0.11031
1.4469,0.050769,0.11025
1.4491,0.052814,0.11018
1.4514,0.054854,0.11012
1.4537,0.056888,0.11006
1.456,0.058916,0.11001
1.4583,0.060937,0.10995
1.4606,0.062952,0.10991
1.4629,0.064977,0.10986
1.4652,0.067001,0.1098
1.4675,0.06902,0.10973
1.4698,0.071025,0.10966
1.4721,0.073028,0.10958
1.4744,0.075028,0.10949
1.4767,0.077032,0.10941
1.4789,0.07904,0.10931
1.4812,0.081044,0.10921
1.4835,0.083044,0.10911
1.4858,0.085041,0.10901
1.4881,0.08704,0.1089
1.4904,0.089041,0.10878
1.4927,0.091036,0.10866
1.495,0.093028,0.10854
1.4973,0.09502,0.1084
1.4996,0.097023,0.10827
1.5019,0.099036,0.10813
1.5042,0.10105,0.10798
1.5065,0.10304,0.10782
1.5088,0.10502,0.10766
1.511,0.10668,0.10731
1.5133,0.10894,0.10734
1.5156,0.1109,0.10717
1.5179,0.11286,0.107
1.5202,0.11483,0.10682
1.5225,0.1168,0.10664
1.5248,0.11877,0.10646
1.5271,0.12075,0.10628
1.5294,0.12272,0.10608
1.5317,0.1247,0.1059
1.534,0.12669,0.10573
1.5363,0.12868,0.10557
1.5386,0.13066,0.1054
1.5409,0.13264,0.10522
1.5431,0.13461,0.10503
1.5454,0.13656,0.10483
1.5477,0.1385,0.10463
1.55,0.14042,0.10441
1.5523,0.14235,0.1042
1.5546,0.14426,0.10398
1.5569,0.14616,0.10377
1.5592,0.14804,0.10356
1.5615,0.14992,0.10335
1.5638,0.1518,0.10314
1.5661,0.15368,0.10293
1.5684,0.15557,0.10271
1.5707,0.15746,0.1025
1.5729,0.15936,0.10228
1.5752,0.16125,0.10208
1.5775,0.16315,0.10187
1.5798,0.16505,0.10166
1.5821,0.16695,0.10143
1.5844,0.16884,0.10121
1.5867,0.17074,0.101
1.589,0.17262,0.10077
1.5913,0.17407,0.10037
1.5936,0.17593,0.10014
1.5959,0.17823,0.10007
1.5982,0.18008,0.099844
1.6005,0.18192,0.099618
1.6028,0.18375,0.099386
1.605,0.18558,0.099152
1.6073,0.18741,0.098914
1.6096,0.18924,0.098684
1.6119,0.19106,0.098451
1.6142,0.19288,0.098219
1.6165,0.1947,0.097981
1.6188,0.19651,0.097749
1.6211,0.19831,0.097505
1.6234,0.20011,0.097259
1.6257,0.20191,0.097011
1.628,0.20371,0.096773
1.6303,0.20551,0.096537
1.6326,0.2073,0.096293
1.6348,0.2091,0.096053
1.6371,0.21089,0.0958
1.6394,0.21267,0.095548
1.6417,0.21445,0.095299
1.644,0.21623,0.095048
1.6463,0.21799,0.094784
1.6486,0.21975,0.094524
1.6509,0.2215,0.094261
1.6532,0.22326,0.094015
1.6555,0.22502,0.093763
1.6578,0.22676,0.093516
1.6601,0.2285,0.093275
1.6624,0.23023,0.09303
1.6647,0.23141,0.09265
1.6669,0.23313,0.092417
1.6692,0.23486,0.092189
1.6715,0.23658,0.091958
1.6738,0.23886,0.091871
1.6761,0.24057,0.091639
1.6784,0.24226,0.091416
1.6807,0.24393,0.091197
1.683,0.24559,0.090988
1.6853,0.24723,0.090785
1.6876,0.24887,0.090582
1.6899,0.2505,0.090384
1.6922,0.25213,0.090186
1.6945,0.25377,0.089996
1.6967,0.2554,0.089809
1.699,0.25704,0.089618
1.7013,0.25866,0.089436
1.7036,0.26028,0.089245
1.7059,0.26189,0.089055
1.7082,0.2635,0.088868
1.7105,0.26511,0.088675
1.7128,0.26672,0.088477
1.7151,0.26833,0.088287
1.7174,0.26995,0.088092
1.7197,0.27156,0.087899
1.722,0.27317,0.0877
1.7243,0.27477,0.087504
1.7266,0.27637,0.087317
1.7288,0.27796,0.08712
1.7311,0.27954,0.086922
1.7334,0.28111,0.086733
1.7357,0.28268,0.086542
1.738,0.28423,0.086363
1.7403,0.28578,0.086186
1.7426,0.28732,0.086013
1.7449,0.28886,0.085849
1.7472,0.2904,0.085684
1.7495,0.29194,0.085524
1.7518,0.29347,0.085364
1.7541,0.29499,0.085205
1.7564,0.29652,0.085039
1.7586,0.29804,0.08487
1.7609,0.29955,0.084694
1.7632,0.30106,0.084521
1.7655,0.30257,0.084337
1.7678,0.30408,0.084155
1.7701,0.30559,0.083977
1.7724,0.30708,0.0838
1.7747,0.30788,0.083489
1.777,0.30935,0.083314
1.7793,0.31083,0.083139
1.7816,0.3123,0.082963
1.7839,0.31377,0.082771
1.7862,0.31524,0.082577
1.7885,0.31671,0.08238
1.7907,0.31818,0.082182
1.793,0.32036,0.082112
1.7953,0.32183,0.081906
1.7976,0.32329,0.081702
1.7999,0.32475,0.081506
1.8022,0.3262,0.08132
1.8045,0.32764,0.081147
1.8068,0.32907,0.080962
1.8091,0.33048,0.080784
1.8114,0.33188,0.080609
1.8137,0.33328,0.080433
1.816,0.33468,0.080262
1.8183,0.33607,0.080091
1.8206,0.33746,0.079918
1.8228,0.33885,0.079745
1.8251,0.34025,0.07957
1.8274,0.34164,0.079397
1.8297,0.34302,0.079222
1.832,0.3444,0.079046
1.8343,0.34576,0.078871
1.8366,0.34712,0.0787
1.8389,0.34848,0.078536
1.8412,0.34983,0.078375
1.8435,0.35117,0.078212
1.8458,0.35251,0.078041
1.8481,0.35384,0.077866
1.8504,0.35516,0.077694
1.8526,0.35648,0.077524
1.8549,0.3578,0.077358
1.8572,0.35911,0.077194
1.8595,0.36042,0.077027
1.8618,0.36173,0.07686
1.8641,0.36303,0.07669
1.8664,0.36431,0.076512
1.8687,0.36559,0.076343
1.871,0.36686,0.076172
1.8733,0.36813,0.076005
1.8756,0.3694,0.075835
1.8779,0.37066,0.075664
1.8802,0.37191,0.075488
1.8825,0.37315,0.07531
1.8847,0.37438,0.075127
1.887,0.3756,0.074945
1.8893,0.37682,0.074769
1.8916,0.37804,0.074595
1.8939,0.37925,0.074423
1.8962,0.38047,0.074251
1.8985,0.3817,0.074084
1.9008,0.38291,0.07392
1.9031,0.38411,0.073763
1.9054,0.38531,0.073614
1.9077,0.38649,0.07347
1.91,0.38767,0.073337
1.9123,0.38884,0.073206
1.9145,0.39001,0.073076
1.9168,0.39116,0.072954
1.9191,0.39231,0.072829
1.9214,0.39259,0.072586
1.9237,0.39457,0.072593
1.926,0.39568,0.072479
1.9283,0.39678,0.072359
1.9306,0.39788,0.072235
1.9329,0.39897,0.072102
1.9352,0.40006,0.071967
1.9375,0.40115,0.071834
1.9398,0.40225,0.0717
1.9421,0.40334,0.071568
1.9444,0.40443,0.071435
1.9466,0.40552,0.071306
1.9489,0.40659,0.071177
1.9512,0.40766,0.071048
1.9535,0.40872,0.070918
1.9558,0.40977,0.070796
1.9581,0.41082,0.070669
1.9604,0.41186,0.070544
1.9627,0.4129,0.070417
1.965,0.41394,0.070287
1.9673,0.41498,0.070139
1.9696,0.41602,0.070022
1.9719,0.41705,0.069908
1.9742,0.41808,0.069794
1.9764,0.41911,0.069677
1.9787,0.42012,0.069564
1.981,0.42114,0.069448
1.9833,0.42214,0.069332
1.9856,0.42315,0.069218
1.9879,0.42414,0.069103
1.9902,0.42513,0.068985
1.9925,0.42613,0.068865
1.9948,0.42712,0.068756
1.9971,0.42811,0.06866
1.9994,0.4291,0.068557
2.0017,0.43008,0.068454
2.004,0.43106,0.06835
2.0063,0.43204,0.068249
2.0085,0.43301,0.068151
2.0108,0.43398,0.068056
2.0131,0.43494,0.067967
2.0154,0.43589,0.067879
2.0177,0.43684,0.067798
2.02,0.43778,0.067721
2.0223,0.43872,0.067644
2.0246,0.43966,0.067563
2.0269,0.44059,0.06748
2.0292,0.44152,0.067392
2.0315,0.44245,0.067308
2.0338,0.44337,0.06722
2.0361,0.44429,0.067132
2.0383,0.44521,0.067044
2.0406,0.44613,0.06696
2.0429,0.44705,0.066871
2.0452,0.44797,0.066783
2.0475,0.44791,0.066566
2.0498,0.44978,0.066605
2.0521,0.45067,0.066518
2.0544,0.45156,0.066434
2.0567,0.45245,0.066346
2.059,0.45333,0.066258
2.0613,0.45421,0.066171
2.0636,0.45509,0.066082
2.0659,0.45597,0.065996
2.0682,0.45683,0.06591
2.0704,0.4577,0.06582
2.0727,0.45857,0.065735
2.075,0.45943,0.06565
2.0773,0.46029,0.065567
2.0796,0.46115,0.065484
2.0819,0.462,0.065403
2.0842,0.46286,0.065317
2.0865,0.4637,0.065231
2.0888,0.46454,0.065144
2.0911,0.46538,0.065058
2.0934,0.46621,0.064968
2.0957,0.46705,0.064879
2.098,0.46788,0.064788
2.1003,0.46871,0.064692
2.1025,0.46953,0.064595
2.1048,0.47036,0.064496
2.1071,0.47117,0.064401
2.1094,0.47197,0.064313
2.1117,0.47276,0.064231
2.114,0.47354,0.06416
2.1163,0.47432,0.0641
2.1186,0.47509,0.06405
2.1209,0.47586,0.064
2.1232,0.47663,0.063954
2.1255,0.4774,0.06391
2.1278,0.47817,0.063874
2.1301,0.47894,0.063838
2.1323,0.47971,0.063804
2.1346,0.48047,0.063774
2.1369,0.48123,0.063743
2.1392,0.48199,0.063708
2.1415,0.48274,0.063667
2.1438,0.48349,0.063622
2.1461,0.48423,0.06358
2.1484,0.48498,0.063534
2.1507,0.48573,0.063482
2.153,0.48647,0.063424
2.1553,0.48722,0.063354
2.1576,0.48797,0.06329
2.1599,0.48873,0.063223
2.1622,0.48948,0.063149
2.1644,0.49024,0.063072
2.1667,0.491,0.063
2.169,0.49176,0.062919
2.1713,0.49253,0.062833
2.1736,0.49329,0.06275
2.1759,0.49405,0.062666
2.1782,0.49481,0.062582
2.1805,0.49556,0.062498
2.1828,0.4963,0.062416
2.1851,0.49703,0.062336
2.1874,0.49776,0.062255
2.1897,0.49847,0.062174
2.192,0.49918,0.062091
2.1942,0.49988,0.062013
2.1965,0.50057,0.061933
2.1988,0.50126,0.061857
2.2011,0.50193,0.06178
2.2034,0.50261,0.0617
2.2057,0.50329,0.06162
2.208,0.5029,0.061428
2.2103,0.50359,0.061344
2.2126,0.50428,0.061262
2.2149,0.50498,0.061177
2.2172,0.50568,0.061085
2.2195,0.50637,0.060994
2.2218,0.50706,0.060903
2.2241,0.50882,0.060915
2.2263,0.50952,0.060821
2.2286,0.51021,0.060727
2.2309,0.51089,0.060632
2.2332,0.51158,0.060532
2.2355,0.51227,0.060432
2.2378,0.51295,0.060338
2.2401,0.51361,0.060242
2.2424,0.51427,0.060146
2.2447,0.51492,0.060048
2.247,0.51556,0.05995
2.2493,0.51621,0.059851
2.2516,0.51685,0.059758
2.2539,0.51749,0.059671
2.2561,0.51812,0.059587
2.2584,0.51876,0.059506
2.2607,0.51941,0.059423
2.263,0.52007,0.059343
2.2653,0.52073,0.059264
2.2676,0.52138,0.059188
2.2699,0.52204,0.05911
2.2722,0.5227,0.059038
2.2745,0.52336,0.058974
2.2768,0.52401,0.058907
2.2791,0.52465,0.05884
2.2814,0.52529,0.058778
2.2837,0.52591,0.058712
2.286,0.52653,0.058645
2.2882,0.52715,0.058577
2.2905,0.52777,0.058505
2.2928,0.52838,0.058432
2.2951,0.52898,0.058348
2.2974,0.52958,0.058268
2.2997,0.53018,0.058192
2.302,0.53079,0.058118
2.3043,0.5314,0.058042
2.3066,0.53201,0.057971
2.3089,0.53262,0.057902
2.3112,0.53323,0.057833
2.3135,0.53385,0.05776
2.3158,0.53448,0.057685
2.318,0.53509,0.057613
2.3203,0.53571,0.057541
2.3226,0.53632,0.057469
2.3249,0.53692,0.057404
2.3272,0.53751,0.057336
2.3295,0.53809,0.057265
2.3318,0.53866,0.057197
2.3341,0.53923,0.057135
2.3364,0.5398,0.057074
2.3387,0.54036,0.057014
2.341,0.54092,0.056962
2.3433,0.54147,0.056916
2.3456,0.54202,0.056877
2.3479,0.54256,0.056839
2.3501,0.54309,0.056801
2.3524,0.54362,0.056764
2.3547,0.54415,0.056726
2.357,0.54466,0.056687
2.3593,0.54517,0.056647
2.3616,0.54567,0.056612
2.3639,0.54617,0.05658
2.3662,0.54668,0.056553
2.3685,0.54718,0.056527
2.3708,0.54767,0.0565
2.3731,0.54817,0.056472
2.3754,0.54867,0.056442
2.3777,0.54917,0.056412
2.3799,0.54967,0.056381
2.3822,0.55016,0.056351
2.3845,0.55065,0.056321
2.3868,0.55114,0.05629
2.3891,0.55162,0.056261
2.3914,0.5521,0.056232
2.3937,0.55257,0.056205
2.396,0.55304,0.056182
2.3983,0.55351,0.056165
2.4006,0.55398,0.056146
2.4029,0.55445,0.056122
2.4052,0.55493,0.056088
2.4075,0.55542,0.056047
2.4098,0.55592,0.056006
2.412,0.55642,0.055962
2.4143,0.55692,0.05592
2.4166,0.55743,0.055875
2.4189,0.55794,0.055824
2.4212,0.55844,0.055773
2.4235,0.55894,0.055726
2.4258,0.55943,0.055677
2.4281,0.5599,0.055628
2.4304,0.56038,0.05558
2.4327,0.56085,0.055527
2.435,0.56133,0.055474
2.4373,0.56181,0.055417
2.4396,0.56229,0.05536
2.4419,0.56277,0.055304
2.4441,0.56324,0.055252
2.4464,0.56371,0.055198
2.4487,0.56419,0.055154
2.451,0.56466,0.05511
2.4533,0.56514,0.055065
2.4556,0.56561,0.055023
2.4579,0.56607,0.05498
2.4602,0.56654,0.054939
2.4625,0.56702,0.054897
2.4648,0.5675,0.054863
2.4671,0.568,0.054834
2.4694,0.56849,0.054806
2.4717,0.56897,0.054776
2.4739,0.56944,0.054737
2.4762,0.5699,0.054695
2.4785,0.57036,0.054656
2.4808,0.57082,0.054617
2.4831,0.57127,0.05458
2.4854,0.57172,0.054542
2.4877,0.57216,0.054497
2.49,0.57261,0.054454
2.4923,0.57305,0.05441
2.4946,0.5735,0.054367
2.4969,0.57393,0.054324
2.4992,0.57437,0.054285
2.5015,0.5748,0.054248
2.5038,0.57523,0.054215
2.506,0.57566,0.054182
2.5083,0.57608,0.054151
2.5106,0.57649,0.054124
2.5129,0.57692,0.054095
2.5152,0.57734,0.05407
2.5175,0.57776,0.054046
2.5198,0.57819,0.054022
2.5221,0.5786,0.054003
2.5244,0.57901,0.053982
2.5267,0.57942,0.053964
2.529,0.57983,0.053941
2.5313,0.58024,0.05392
2.5336,0.58064,0.053898
2.5358,0.58103,0.05387
2.5381,0.58141,0.053837
2.5404,0.5818,0.0538
2.5427,0.58218,0.053762
2.545,0.58256,0.05372
2.5473,0.58294,0.05368
2.5496,0.58332,0.053639
2.5519,0.58369,0.053604
2.5542,0.58406,0.053567
2.5565,0.58443,0.053533
2.5588,0.5848,0.053499
2.5611,0.58516,0.053467
2.5634,0.58552,0.053431
2.5657,0.58587,0.053391
2.5679,0.58623,0.053349
2.5702,0.58658,0.053308
2.5725,0.58692,0.053269
2.5748,0.58726,0.053234
2.5771,0.58761,0.053196
2.5794,0.58676,0.053067
2.5817,0.58831,0.053118
2.584,0.58865,0.053079
2.5863,0.589,0.053039
2.5886,0.58935,0.052998
2.5909,0.58969,0.052957
2.5932,0.59004,0.052921
2.5955,0.59039,0.052886
2.5977,0.59074,0.052854
2.6,0.59109,0.052822
2.6023,0.59144,0.052793
2.6046,0.59178,0.052766
2.6069,0.59212,0.052745
2.6092,0.59246,0.052725
2.6115,0.5928,0.05271
2.6138,0.59314,0.052696
2.6161,0.59348,0.05268
2.6184,0.59381,0.052668
2.6207,0.59414,0.052658
2.623,0.59446,0.052651
2.6253,0.59479,0.052643
2.6276,0.59512,0.052634
2.6298,0.59544,0.052622
2.6321,0.59576,0.052613
2.6344,0.59607,0.052605
2.6367,0.59638,0.052592
2.639,0.59669,0.052575
2.6413,0.59701,0.052558
2.6436,0.59732,0.05254
2.6459,0.59764,0.052522
2.6482,0.59796,0.052499
2.6505,0.59827,0.052476
2.6528,0.5986,0.052451
2.6551,0.5977,0.052336
2.6574,0.59927,0.052402
2.6596,0.59961,0.052377
2.6619,0.59995,0.052356
2.6642,0.60028,0.052336
2.6665,0.60061,0.052315
2.6688,0.60093,0.05229
2.6711,0.60125,0.052267
2.6734,0.60158,0.052241
2.6757,0.60192,0.052217
2.678,0.60226,0.052191
2.6803,0.6026,0.052169
2.6826,0.60294,0.052147
2.6849,0.60327,0.052129
2.6872,0.6036,0.052114
2.6895,0.60392,0.052102
2.6917,0.60424,0.052088
2.694,0.60455,0.052077
2.6963,0.60486,0.052065
2.6986,0.60515,0.052051
2.7009,0.60545,0.052034
2.7032,0.60575,0.052015
2.7055,0.60605,0.051997
2.7078,0.60635,0.051978
2.7101,0.60667,0.051958
2.7124,0.60698,0.051935
2.7147,0.60731,0.051909
2.717,0.60638,0.051792
2.7193,0.60671,0.051771
2.7216,0.60703,0.051752
2.7238,0.60734,0.051733
2.7261,0.60766,0.051714
2.7284,0.60796,0.051692
2.7307,0.60825,0.051673
2.733,0.60855,0.051654
2.7353,0.60884,0.051635
2.7376,0.60914,0.051615
2.7399,0.60943,0.051596
2.7422,0.60973,0.051575
2.7445,0.61003,0.051555
2.7468,0.61159,0.051625
2.7491,0.61189,0.051612
2.7514,0.61219,0.051597
2.7536,0.61249,0.051587
2.7559,0.61278,0.051571
2.7582,0.61307,0.051559
2.7605,0.61336,0.051547
2.7628,0.61365,0.051535
2.7651,0.61394,0.051522
2.7674,0.61424,0.051513
2.7697,0.61453,0.051501
2.772,0.61483,0.051489
2.7743,0.61513,0.051478
2.7766,0.61542,0.051472
2.7789,0.61571,0.051466
2.7812,0.61599,0.051455
2.7835,0.61627,0.051442
2.7857,0.61655,0.051429
2.788,0.61684,0.051415
2.7903,0.61713,0.051398
2.7926,0.61742,0.051377
2.7949,0.61771,0.051353
2.7972,0.61799,0.051331
2.7995,0.61826,0.051307
2.8018,0.61854,0.05128
2.8041,0.61881,0.05125
2.8064,0.61909,0.051215
2.8087,0.61937,0.051177
2.811,0.61965,0.051135
2.8133,0.61994,0.051093
2.8155,0.62024,0.051051
2.8178,0.62054,0.05101
2.8201,0.62084,0.050965
2.8224,0.62113,0.050924
2.8247,0.62142,0.050882
2.827,0.62171,0.050838
2.8293,0.62199,0.050793
2.8316,0.62227,0.050753
2.8339,0.62255,0.050709
2.8362,0.62154,0.050579
2.8385,0.62182,0.050537
2.8408,0.6221,0.05049
2.8431,0.62238,0.050446
2.8454,0.62267,0.0504
2.8476,0.62295,0.050355
2.8499,0.62322,0.05031
2.8522,0.62349,0.050264
2.8545,0.62377,0.050219
2.8568,0.62404,0.050171
2.8591,0.62432,0.050118
2.8614,0.6246,0.050068
2.8637,0.62488,0.050019
2.866,0.62516,0.049973
2.8683,0.62544,0.049928
2.8706,0.62572,0.049882
2.8729,0.62601,0.049837
2.8752,0.62758,0.049881
2.8774,0.62785,0.049833
2.8797,0.62813,0.049785
2.882,0.62841,0.049734
2.8843,0.62869,0.049684
2.8866,0.62898,0.049633
2.8889,0.62926,0.049581
2.8912,0.62955,0.049529
2.8935,0.62984,0.049481
2.8958,0.63013,0.049435
2.8981,0.63042,0.049394
2.9004,0.6307,0.049356
2.9027,0.63098,0.049319
2.905,0.63127,0.049287
2.9073,0.63155,0.049258
2.9095,0.63184,0.04923
2.9118,0.63212,0.049203
2.9141,0.6324,0.049177
2.9164,0.63268,0.049152
2.9187,0.63297,0.04913
2.921,0.63326,0.04911
2.9233,0.63355,0.04909
2.9256,0.63384,0.04907
2.9279,0.63412,0.049052
2.9302,0.6344,0.049028
2.9325,0.63468,0.049002
2.9348,0.63495,0.048979
2.9371,0.63524,0.048953
2.9393,0.63552,0.048927
2.9416,0.6358,0.048899
2.9439,0.63609,0.048873
2.9462,0.63637,0.048847
2.9485,0.63666,0.048822
2.9508,0.63694,0.048797
2.9531,0.63723,0.048772
2.9554,0.63751,0.048748
2.9577,0.6378,0.048724
2.96,0.63808,0.048707
2.9623,0.63837,0.048695
2.9646,0.63865,0.048681
2.9669,0.63894,0.048667
2.9692,0.63922,0.048652
2.9714,0.63951,0.048636
2.9737,0.63979,0.048618
2.976,0.64007,0.048598
2.9783,0.64035,0.048574
2.9806,0.63931,0.048461
2.9829,0.63959,0.04844
2.9852,0.63986,0.048422
2.9875,0.64012,0.048408
2.9898,0.64039,0.048398
2.9921,0.64066,0.048385
2.9944,0.64094,0.048372
2.9967,0.64121,0.048367
2.999,0.64281,0.048453
3.0013,0.64308,0.04845
3.0035,0.64335,0.048445
3.0058,0.64362,0.04844
3.0081,0.64389,0.048432
3.0104,0.64415,0.048418
3.0127,0.64442,0.048405
3.015,0.64468,0.04839
3.0173,0.64495,0.048376
3.0196,0.64521,0.048363
3.0219,0.64546,0.048357
3.0242,0.64572,0.048349
3.0265,0.64597,0.048343
3.0288,0.64623,0.04834
3.0311,0.64647,0.048342
3.0333,0.64671,0.048342
3.0356,0.64696,0.048342
3.0379,0.64721,0.04834
3.0402,0.64746,0.048337
3.0425,0.6477,0.048336
3.0448,0.64794,0.048336
3.0471,0.64818,0.048338
3.0494,0.64842,0.04834
3.0517,0.64866,0.048346
3.054,0.64889,0.048352
3.0563,0.64912,0.048357
3.0586,0.64936,0.048362
3.0609,0.64959,0.048365
3.0632,0.64983,0.048365
3.0654,0.65007,0.048362
3.0677,0.65031,0.048357
3.07,0.65055,0.048352
3.0723,0.6508,0.048344
3.0746,0.65105,0.048331
3.0769,0.65131,0.048318
3.0792,0.65156,0.048308
3.0815,0.65181,0.048299
3.0838,0.65072,0.048201
3.0861,0.65096,0.048195
3.0884,0.65119,0.048194
3.0907,0.65277,0.048285
3.093,0.653,0.048289
3.0952,0.65323,0.0483
3.0975,0.65346,0.048308
3.0998,0.65368,0.048313
3.1021,0.65391,0.048317
3.1044,0.65413,0.048321
3.1067,0.65435,0.048323
3.109,0.65458,0.048323
3.1113,0.65481,0.04832
3.1136,0.65504,0.048317
3.1159,0.65527,0.048312
3.1182,0.65549,0.04831
3.1205,0.65571,0.048306
3.1228,0.65592,0.048302
3.1251,0.65614,0.048301
3.1273,0.65636,0.048302
3.1296,0.65657,0.048302
3.1319,0.65679,0.048304
3.1342,0.657,0.048306
3.1365,0.65721,0.048305
3.1388,0.65742,0.048312
3.1411,0.65762,0.048321
3.1434,0.65781,0.04833
3.1457,0.65801,0.048338
3.148,0.65821,0.048342
3.1503,0.65841,0.048347
3.1526,0.6586,0.048351
3.1549,0.6588,0.048356
3.1571,0.65899,0.048359
3.1594,0.65918,0.048364
3.1617,0.65937,0.048364
3.164,0.65956,0.048365
3.1663,0.65975,0.048367
3.1686,0.65994,0.048367
3.1709,0.66012,0.048369
3.1732,0.6603,0.048372
3.1755,0.66048,0.04838
3.1778,0.66065,0.048389
3.1801,0.66083,0.048399
3.1824,0.66101,0.048408
3.1847,0.66119,0.04842
3.187,0.66138,0.048431
3.1892,0.66156,0.04844
3.1915,0.66175,0.048451
3.1938,0.66194,0.048461
3.1961,0.66213,0.048473
3.1984,0.66231,0.048487
3.2007,0.66249,0.048498
3.203,0.66266,0.048506
3.2053,0.66283,0.048516
3.2076,0.663,0.048526
3.2099,0.66316,0.048536
3.2122,0.66332,0.048546
3.2145,0.66348,0.048555
3.2168,0.66364,0.048562
3.219,0.6638,0.048571
3.2213,0.66396,0.048576
3.2236,0.66413,0.048585
3.2259,0.66429,0.048593
3.2282,0.66445,0.048601
3.2305,0.66461,0.048609
3.2328,0.66477,0.048617
3.2351,0.66493,0.048627
3.2374,0.66507,0.048635
3.2397,0.66521,0.048647
3.242,0.66534,0.048663
3.2443,0.66546,0.048675
3.2466,0.66559,0.048689
3.2489,0.66572,0.048702
3.2511,0.66585,0.048717
3.2534,0.66599,0.048731
3.2557,0.66612,0.048745
3.258,0.66625,0.048761
3.2603,0.66638,0.048775
3.2626,0.6665,0.048789
3.2649,0.66662,0.0488
3.2672,0.66674,0.04881
3.2695,0.66686,0.04882
3.2718,0.66697,0.048839
3.2741,0.66709,0.048853
3.2764,0.66721,0.04886
3.2787,0.66733,0.048864
3.281,0.66745,0.048867
3.2832,0.66757,0.048869
3.2855,0.66769,0.048872
3.2878,0.6678,0.048873
3.2901,0.66791,0.048873
3.2924,0.66803,0.048871
3.2947,0.66813,0.048867
3.297,0.66824,0.048866
3.2993,0.66836,0.048864
3.3016,0.66847,0.048861
3.3039,0.66859,0.048857
3.3062,0.66871,0.048854
3.3085,0.66882,0.048851
3.3108,0.66894,0.048847
3.313,0.66906,0.048842
3.3153,0.66918,0.048837
3.3176,0.66931,0.048827
3.3199,0.66944,0.04882
3.3222,0.66956,0.048816
3.3245,0.66969,0.048812
3.3268,0.66982,0.048807
3.3291,0.66995,0.048804
3.3314,0.67008,0.048801
3.3337,0.6702,0.048796
3.336,0.67032,0.048789
3.3383,0.67044,0.04878
3.3406,0.67056,0.048769
3.3429,0.67069,0.048758
3.3451,0.67081,0.048746
3.3474,0.67094,0.048736
3.3497,0.67106,0.048725
3.352,0.67119,0.048713
3.3543,0.67133,0.048702
3.3566,0.67146,0.048694
3.3589,0.6716,0.048682
3.3612,0.67174,0.04867
3.3635,0.67051,0.048559
3.3658,0.67066,0.048544
3.3681,0.67081,0.048523
3.3704,0.67096,0.0485
3.3727,0.67111,0.048478
3.3749,0.67125,0.048458
3.3772,0.67139,0.048441
3.3795,0.67152,0.048425
3.3818,0.67166,0.04841
3.3841,0.67181,0.048397
3.3864,0.67196,0.048381
3.3887,0.67211,0.048363
3.391,0.67226,0.04835
3.3933,0.67241,0.048335
3.3956,0.67255,0.04832
3.3979,0.67269,0.048309
3.4002,0.67283,0.048303
3.4025,0.67297,0.048295
3.4048,0.6731,0.048284
3.407,0.67324,0.048275
3.4093,0.67337,0.048266
3.4116,0.67351,0.04825
3.4139,0.67365,0.048233
3.4162,0.6738,0.048215
3.4185,0.67532,0.048294
3.4208,0.67547,0.048274
3.4231,0.67563,0.048255
3.4254,0.67578,0.048234
3.4277,0.67593,0.048216
3.43,0.67609,0.048196
3.4323,0.67624,0.048178
3.4346,0.67639,0.04816
3.4368,0.67654,0.048142
3.4391,0.67669,0.048128
3.4414,0.67684,0.048113
3.4437,0.67699,0.048097
3.446,0.67713,0.048084
3.4483,0.67728,0.048068
3.4506,0.67743,0.04805
3.4529,0.67758,0.048031
3.4552,0.67772,0.048013
3.4575,0.67786,0.047994
3.4598,0.67801,0.047978
3.4621,0.67815,0.047961
3.4644,0.67829,0.047945
3.4667,0.67843,0.047929
3.4689,0.67856,0.047921
3.4712,0.67869,0.047916
3.4735,0.67882,0.047918
3.4758,0.67895,0.047918
3.4781,0.67908,0.047924
3.4804,0.67921,0.047929
3.4827,0.67933,0.047934
3.485,0.67944,0.047935
3.4873,0.67956,0.047935
3.4896,0.67967,0.047935
3.4919,0.67978,0.047932
3.4942,0.6799,0.047937
3.4965,0.68001,0.047937
3.4987,0.68011,0.047942
3.501,0.68022,0.047941
3.5033,0.68034,0.047935
3.5056,0.68046,0.047924
3.5079,0.68058,0.047911
3.5102,0.6807,0.047899
3.5125,0.68082,0.047885
3.5148,0.68094,0.047868
3.5171,0.68106,0.047849
3.5194,0.68119,0.047831
3.5217,0.68131,0.047815
3.524,0.68143,0.047801
3.5263,0.68155,0.047785
3.5286,0.68167,0.047772
3.5308,0.68179,0.047756
3.5331,0.6819,0.047741
3.5354,0.68062,0.047634
3.5377,0.68073,0.047621
3.54,0.68083,0.047609
3.5423,0.68094,0.0476
3.5446,0.68106,0.047594
3.5469,0.68117,0.047587
3.5492,0.68129,0.047582
3.5515,0.68142,0.047576
3.5538,0.68292,0.047661
3.5561,0.68304,0.047653
3.5584,0.68316,0.047646
3.5607,0.68327,0.047639
3.5629,0.68337,0.047633
3.5652,0.68348,0.04763
3.5675,0.68358,0.047626
3.5698,0.68368,0.04762
3.5721,0.68378,0.047614
3.5744,0.68389,0.047609
3.5767,0.684,0.047602
3.579,0.6841,0.047597
3.5813,0.68421,0.047594
3.5836,0.68431,0.047591
3.5859,0.68441,0.047586
3.5882,0.68452,0.04758
3.5905,0.68462,0.047575
3.5927,0.68473,0.047571
3.595,0.68484,0.047564
3.5973,0.68495,0.047555
3.5996,0.68505,0.047548
3.6019,0.68516,0.047541
3.6042,0.68526,0.047535
3.6065,0.68537,0.047524
3.6088,0.68547,0.047515
3.6111,0.68557,0.047503
3.6134,0.68567,0.04749
3.6157,0.68577,0.047477
3.618,0.68587,0.047466
3.6203,0.68596,0.047457
3.6226,0.68606,0.047452
3.6248,0.68616,0.047444
3.6271,0.68627,0.047438
3.6294,0.68638,0.047436
3.6317,0.6865,0.04743
3.634,0.68661,0.047421
3.6363,0.68532,0.047325
3.6386,0.68683,0.047407
3.6409,0.68693,0.047399
3.6432,0.68704,0.047394
3.6455,0.68714,0.047388
3.6478,0.68725,0.047379
3.6501,0.68736,0.047369
3.6524,0.68746,0.047361
3.6546,0.68756,0.04735
3.6569,0.68767,0.047339
3.6592,0.68777,0.047326
3.6615,0.68788,0.047315
3.6638,0.68799,0.047302
3.6661,0.6881,0.047286
3.6684,0.68821,0.047266
3.6707,0.68832,0.047245
3.673,0.68843,0.047226
3.6753,0.68854,0.047205
3.6776,0.68724,0.047098
3.6799,0.68874,0.04717
3.6822,0.68884,0.047154
3.6845,0.68894,0.047144
3.6867,0.68904,0.047136
3.689,0.68913,0.04713
3.6913,0.68922,0.047126
3.6936,0.68932,0.047118
3.6959,0.68941,0.047108
3.6982,0.68952,0.047096
3.7005,0.68962,0.047086
3.7028,0.68973,0.047074
3.7051,0.68983,0.04706
3.7074,0.68993,0.047048
3.7097,0.69003,0.047036
3.712,0.69012,0.047024
3.7143,0.69021,0.047011
3.7165,0.69029,0.046997
3.7188,0.69036,0.046988
3.7211,0.69043,0.04698
3.7234,0.69051,0.046976
3.7257,0.69059,0.04697
3.728,0.69067,0.046965
3.7303,0.69075,0.04696
3.7326,0.69084,0.046956
3.7349,0.69093,0.046951
3.7372,0.69102,0.04695
3.7395,0.69111,0.046948
3.7418,0.69119,0.046947
3.7441,0.69127,0.046946
3.7464,0.69135,0.046944
3.7486,0.69143,0.046942
3.7509,0.69151,0.046934
3.7532,0.6916,0.046926
3.7555,0.69168,0.046918
3.7578,0.69177,0.046912
3.7601,0.69187,0.046906
3.7624,0.69196,0.046901
3.7647,0.69205,0.046896
3.767,0.69215,0.04689
3.7693,0.69224,0.046881
3.7716,0.69233,0.046872
3.7739,0.69242,0.046862
3.7762,0.69251,0.046852
3.7784,0.69258,0.046843
3.7807,0.69266,0.046838
3.783,0.69273,0.046834
3.7853,0.69281,0.046832
3.7876,0.69288,0.046831
3.7899,0.69296,0.046833
3.7922,0.69304,0.046837
3.7945,0.69312,0.046837
3.7968,0.6932,0.046835
3.7991,0.69329,0.046832
3.8014,0.69338,0.046829
3.8037,0.69347,0.04683
3.806,0.69356,0.046831
3.8083,0.69365,0.046832
3.8105,0.69373,0.046831
3.8128,0.69382,0.046831
3.8151,0.6939,0.046828
3.8174,0.69398,0.046826
3.8197,0.69406,0.046821
3.822,0.69414,0.046815
3.8243,0.69422,0.046807
3.8266,0.6943,0.046797
3.8289,0.69439,0.046786
3.8312,0.69448,0.046776
3.8335,0.69457,0.046765
3.8358,0.69467,0.046755
3.8381,0.69477,0.046749
3.8404,0.69488,0.046745
3.8426,0.69498,0.046747
3.8449,0.69509,0.04675
3.8472,0.69519,0.046756
3.8495,0.6953,0.046763
3.8518,0.6954,0.046772
3.8541,0.69551,0.046783
3.8564,0.69561,0.046794
3.8587,0.69572,0.046808
3.861,0.69582,0.04682
3.8633,0.69593,0.046829
3.8656,0.69604,0.046834
3.8679,0.69615,0.046838
3.8702,0.69626,0.046841
3.8724,0.69637,0.046844
3.8747,0.69649,0.046851
3.877,0.69661,0.04686
3.8793,0.69673,0.046857
3.8816,0.69685,0.046849
3.8839,0.69697,0.046841
3.8862,0.69709,0.046832
3.8885,0.69721,0.046823
3.8908,0.69733,0.04681
3.8931,0.69745,0.046797
3.8954,0.69757,0.046786
3.8977,0.69768,0.046778
3.9,0.69779,0.046771
3.9023,0.69789,0.046766
3.9045,0.69799,0.046761
3.9068,0.69808,0.046759
3.9091,0.69818,0.046755
3.9114,0.69828,0.046752
3.9137,0.69837,0.046748
3.916,0.69846,0.046747
3.9183,0.69856,0.046747
3.9206,0.69866,0.046748
3.9229,0.69876,0.04675
3.9252,0.69886,0.046752
3.9275,0.69896,0.046752
3.9298,0.69907,0.046751
3.9321,0.69919,0.046747
3.9343,0.6993,0.046739
3.9366,0.69941,0.046728
3.9389,0.69952,0.046714
3.9412,0.6982,0.046614
3.9435,0.69971,0.04669
3.9458,0.69981,0.046676
3.9481,0.69989,0.046662
3.9504,0.69998,0.046651
3.9527,0.70007,0.046643
3.955,0.70015,0.046637
3.9573,0.70025,0.046634
3.9596,0.70034,0.046633
3.9619,0.70044,0.046632
3.9642,0.70054,0.046631
3.9664,0.70063,0.04663
3.9687,0.70073,0.04663
3.971,0.70082,0.04663
3.9733,0.70091,0.046628
3.9756,0.701,0.046623
3.9779,0.70109,0.046613
3.9802,0.70117,0.046604
3.9825,0.70125,0.046599
3.9848,0.70133,0.046593
3.9871,0.70139,0.046585
3.9894,0.70147,0.046577
3.9917,0.70154,0.046568
3.994,0.70161,0.046559
3.9962,0.70168,0.046553
3.9985,0.70174,0.04655
4.0008,0.7018,0.04655
4.0031,0.70185,0.046554
4.0054,0.7019,0.04656
4.0077,0.70195,0.046567
4.01,0.702,0.046574
4.0123,0.70204,0.046581
4.0146,0.70209,0.046586
4.0169,0.70214,0.0466
4.0192,0.70219,0.046612
4.0215,0.70224,0.046626
4.0238,0.70229,0.046639
4.0261,0.70234,0.046649
4.0283,0.70239,0.046658
4.0306,0.70244,0.046667
4.0329,0.7025,0.046672
4.0352,0.70255,0.046674
4.0375,0.70261,0.046675
4.0398,0.70266,0.046674
4.0421,0.70271,0.04667
4.0444,0.70276,0.046665
4.0467,0.70281,0.04666
4.049,0.70285,0.04665
4.0513,0.70289,0.046642
4.0536,0.70293,0.04664
4.0559,0.70297,0.046641
4.0581,0.70301,0.04664
4.0604,0.70305,0.04664
4.0627,0.70309,0.046644
4.065,0.70313,0.046648
4.0673,0.70316,0.046654
4.0696,0.70319,0.046656
4.0719,0.70322,0.04665
4.0742,0.70325,0.04664
4.0765,0.70329,0.046627
4.0788,0.70331,0.046609
4.0811,0.70334,0.046594
4.0834,0.70336,0.04658
4.0857,0.70338,0.046569
4.088,0.7034,0.046561
4.0902,0.70343,0.046558
4.0925,0.70345,0.046552
4.0948,0.70348,0.046545
4.0971,0.70351,0.046534
4.0994,0.70355,0.046523
4.1017,0.70359,0.046511
4.104,0.70363,0.046498
4.1063,0.70222,0.0464
4.1086,0.70226,0.046384
4.1109,0.70229,0.046375
4.1132,0.70376,0.046449
4.1155,0.70379,0.046448
4.1178,0.70383,0.046443
4.1201,0.70386,0.046436
4.1223,0.7039,0.046426
4.1246,0.70393,0.046412
4.1269,0.70397,0.0464
4.1292,0.704,0.046388
4.1315,0.70404,0.046379
4.1338,0.70409,0.046372
4.1361,0.70269,0.046282
4.1384,0.70418,0.046355
4.1407,0.70424,0.046348
4.143,0.70429,0.046342
4.1453,0.70434,0.046333
4.1476,0.70439,0.046324
4.1499,0.70444,0.046314
4.1521,0.70449,0.046304
4.1544,0.70454,0.046295
4.1567,0.70459,0.046287
4.159,0.70464,0.046279
4.1613,0.70468,0.04627
4.1636,0.70473,0.046263
4.1659,0.70478,0.046253
4.1682,0.70483,0.046242
4.1705,0.70488,0.046233
4.1728,0.70494,0.04622
4.1751,0.705,0.046205
4.1774,0.70505,0.046192
4.1797,0.70511,0.046184
4.182,0.70516,0.046176
4.1842,0.70521,0.046169
4.1865,0.70525,0.04616
4.1888,0.7053,0.046151
4.1911,0.70535,0.046142
4.1934,0.7054,0.046134
4.1957,0.70545,0.046127
4.198,0.7055,0.046122
4.2003,0.70555,0.046114
4.2026,0.70561,0.046106
4.2049,0.70566,0.046099
4.2072,0.70571,0.04609
4.2095,0.70577,0.046082
4.2118,0.70584,0.046073
4.214,0.7059,0.046063
4.2163,0.70596,0.046052
4.2186,0.70603,0.046042
4.2209,0.70608,0.046034
4.2232,0.70614,0.046025
4.2255,0.7062,0.046015
4.2278,0.70627,0.046005
4.2301,0.70633,0.045993
4.2324,0.70639,0.045982
4.2347,0.70645,0.045972
4.237,0.70652,0.045961
4.2393,0.70658,0.04595
4.2416,0.70664,0.04594
4.2439,0.70671,0.045931
4.2461,0.70677,0.045922
4.2484,0.70683,0.045914
4.2507,0.7069,0.045904
4.253,0.70696,0.045896
4.2553,0.70703,0.045889
4.2576,0.7071,0.045881
4.2599,0.70716,0.045874
4.2622,0.70722,0.045868
4.2645,0.70727,0.045861
4.2668,0.70733,0.045857
4.2691,0.70738,0.045853
4.2714,0.70744,0.045848
4.2737,0.70749,0.045844
4.2759,0.70754,0.045837
4.2782,0.70759,0.045828
4.2805,0.70764,0.04582
4.2828,0.70769,0.045807
4.2851,0.70775,0.045795
4.2874,0.70782,0.045781
4.2897,0.70788,0.045769
4.292,0.70794,0.045758
4.2943,0.708,0.045747
4.2966,0.70806,0.045733
4.2989,0.70813,0.045716
4.3012,0.70819,0.045699
4.3035,0.70825,0.045684
4.3058,0.70831,0.045669
4.308,0.70836,0.045659
4.3103,0.70841,0.045649
4.3126,0.70846,0.045638
4.3149,0.70852,0.045629
4.3172,0.70857,0.045617
4.3195,0.70862,0.045602
4.3218,0.70868,0.045586
4.3241,0.70872,0.04557
4.3264,0.70877,0.045554
4.3287,0.70882,0.045539
4.331,0.70888,0.045523
4.3333,0.70894,0.045509
4.3356,0.709,0.045495
4.3378,0.70906,0.04548
4.3401,0.70913,0.045469
4.3424,0.70919,0.045458
4.3447,0.70925,0.045446
4.347,0.70931,0.045434
4.3493,0.70938,0.04542
4.3516,0.70944,0.045405
4.3539,0.7095,0.04539
4.3562,0.70956,0.045376
4.3585,0.70962,0.045364
4.3608,0.70967,0.045352
4.3631,0.70973,0.045339
4.3654,0.70978,0.045326
4.3677,0.70983,0.045313
4.3699,0.70989,0.0453
4.3722,0.70994,0.045287
4.3745,0.71,0.045278
4.3768,0.71005,0.045268
4.3791,0.71011,0.045257
4.3814,0.71018,0.045247
4.3837,0.71024,0.045236
4.386,0.7103,0.045225
4.3883,0.71036,0.045213
4.3906,0.71042,0.045204
4.3929,0.71048,0.045194
4.3952,0.71053,0.045187
4.3975,0.71058,0.04518
4.3997,0.71063,0.045175
4.402,0.71068,0.045172
4.4043,0.71074,0.045167
4.4066,0.71079,0.045158
4.4089,0.71085,0.045147
4.4112,0.7109,0.045136
4.4135,0.71096,0.045123
4.4158,0.71101,0.045112
4.4181,0.71106,0.045101
4.4204,0.71111,0.045093
4.4227,0.71116,0.045085
4.425,0.71121,0.045079
4.4273,0.71126,0.045074
4.4296,0.71131,0.04507
4.4318,0.71136,0.045066
4.4341,0.71141,0.04506
4.4364,0.71146,0.045054
4.4387,0.71151,0.045043
4.441,0.71156,0.045031
4.4433,0.71162,0.045018
4.4456,0.71167,0.045006
4.4479,0.71172,0.044995
4.4502,0.71176,0.044985
4.4525,0.71181,0.044975
4.4548,0.71186,0.044966
4.4571,0.71191,0.04496
4.4594,0.71196,0.044954
4.4617,0.712,0.044948
4.4639,0.71205,0.044946
4.4662,0.71209,0.044948
4.4685,0.71214,0.04495
4.4708,0.71218,0.044952
4.4731,0.71222,0.044952
4.4754,0.71225,0.044953
4.4777,0.71228,0.044953
4.48,0.71232,0.044955
4.4823,0.71236,0.044954
4.4846,0.7124,0.044953
4.4869,0.71244,0.044953
4.4892,0.71248,0.044952
4.4915,0.71253,0.044951
4.4937,0.71258,0.044952
4.496,0.71262,0.044954
4.4983,0.71267,0.04496
4.5006,0.71272,0.044967
4.5029,0.71277,0.044979
4.5052,0.71282,0.044992
4.5075,0.71287,0.045004
4.5098,0.71292,0.045015
4.5121,0.71296,0.045026
4.5144,0.713,0.045036
4.5167,0.71303,0.045047
4.519,0.71306,0.045057
4.5213,0.71309,0.045067
4.5236,0.71312,0.045073
4.5258,0.71314,0.045079
4.5281,0.71317,0.045085
4.5304,0.7132,0.04509
4.5327,0.71323,0.045096
4.535,0.71327,0.045101
4.5373,0.7133,0.045109
4.5396,0.71334,0.045119
4.5419,0.71338,0.045132
4.5442,0.71341,0.045144
4.5465,0.71344,0.045158
4.5488,0.71347,0.045174
4.5511,0.7135,0.045189
4.5534,0.71353,0.045201
4.5556,0.71356,0.045208
4.5579,0.7136,0.045208
4.5602,0.71363,0.045204
4.5625,0.71367,0.045202
4.5648,0.71371,0.045198
4.5671,0.71375,0.045196
4.5694,0.71379,0.045192
4.5717,0.71383,0.045189
4.574,0.71388,0.045187
4.5763,0.71391,0.045187
4.5786,0.71395,0.045183
4.5809,0.71398,0.045181
4.5832,0.71401,0.04518
4.5855,0.71405,0.045179
4.5877,0.71408,0.045176
4.59,0.71412,0.045171
4.5923,0.71415,0.045163
4.5946,0.71418,0.045154
4.5969,0.71421,0.045148
4.5992,0.71424,0.045145
4.6015,0.71427,0.045147
4.6038,0.7143,0.045149
4.6061,0.71433,0.045152
4.6084,0.71435,0.045154
4.6107,0.71437,0.045157
4.613,0.71439,0.045159
4.6153,0.71441,0.04516
4.6175,0.71443,0.045161
4.6198,0.71446,0.045161
4.6221,0.71448,0.045166
4.6244,0.7145,0.045171
4.6267,0.71452,0.045176
4.629,0.71454,0.045178
4.6313,0.71456,0.045179
4.6336,0.71458,0.045181
4.6359,0.71459,0.045184
4.6382,0.71461,0.045186
4.6405,0.71463,0.04519
4.6428,0.71465,0.045194
4.6451,0.71467,0.045198
4.6474,0.71469,0.045202
4.6496,0.71471,0.045207
4.6519,0.71474,0.045213
4.6542,0.71476,0.04522
4.6565,0.71478,0.045225
4.6588,0.71481,0.045231
4.6611,0.71483,0.045239
4.6634,0.71484,0.045247
4.6657,0.71486,0.045252
4.668,0.71489,0.045255
4.6703,0.71491,0.045258
4.6726,0.71494,0.045264
4.6749,0.71497,0.04527
4.6772,0.71353,0.0452
4.6794,0.71356,0.045208
4.6817,0.71359,0.045214
4.684,0.71362,0.045219
4.6863,0.71365,0.045228
4.6886,0.71369,0.045239
4.6909,0.71372,0.04525
4.6932,0.71376,0.045262
4.6955,0.7138,0.045276
4.6978,0.71384,0.045289
4.7001,0.71387,0.045299
4.7024,0.71537,0.045387
4.7047,0.71541,0.045396
4.707,0.71544,0.045403
4.7093,0.71548,0.04541
4.7115,0.71551,0.045419
4.7138,0.71554,0.04543
4.7161,0.71409,0.045365
4.7184,0.71412,0.045381
4.7207,0.71415,0.045394
4.723,0.71418,0.045406
4.7253,0.71421,0.045418
4.7276,0.71424,0.045425
4.7299,0.71427,0.045432
4.7322,0.71431,0.045441
4.7345,0.71434,0.045446
4.7368,0.71438,0.045453
4.7391,0.71442,0.045461
4.7414,0.71446,0.045464
4.7436,0.7145,0.045468
4.7459,0.71454,0.04547
4.7482,0.71459,0.045471
4.7505,0.71464,0.045471
4.7528,0.71468,0.045471
4.7551,0.71473,0.045468
4.7574,0.71477,0.045465
4.7597,0.71481,0.045462
4.762,0.71485,0.04546
4.7643,0.71489,0.045455
4.7666,0.7164,0.045527
4.7689,0.71498,0.04544
4.7712,0.71356,0.045354
4.7734,0.71508,0.045423
4.7757,0.71513,0.045418
4.778,0.71519,0.045415
4.7803,0.71524,0.045411
4.7826,0.71529,0.045408
4.7849,0.71535,0.045405
4.7872,0.7154,0.045402
4.7895,0.71546,0.045397
4.7918,0.71551,0.045391
4.7941,0.71557,0.045384
4.7964,0.71562,0.045372
4.7987,0.71568,0.045361
4.801,0.71721,0.045429
4.8033,0.71727,0.045422
4.8055,0.71733,0.045414
4.8078,0.71739,0.045408
4.8101,0.71745,0.045402
4.8124,0.71751,0.045401
4.8147,0.71758,0.045401
4.817,0.71765,0.045404
4.8193,0.71772,0.045404
4.8216,0.71779,0.045405
4.8239,0.71786,0.045407
4.8262,0.71792,0.045407
4.8285,0.71798,0.045403
4.8308,0.71804,0.045396
4.8331,0.7181,0.045383
4.8353,0.71816,0.045369
4.8376,0.71822,0.045351
4.8399,0.71828,0.045335
4.8422,0.71834,0.045319
4.8445,0.7184,0.045301
4.8468,0.71846,0.045283
4.8491,0.71852,0.04527
4.8514,0.71858,0.045256
4.8537,0.71865,0.045242
4.856,0.71872,0.045228
4.8583,0.71878,0.045211
4.8606,0.71885,0.045196
4.8629,0.71892,0.04518
4.8652,0.71899,0.045165
4.8674,0.71905,0.045151
4.8697,0.71912,0.045138
4.872,0.71919,0.045125
4.8743,0.71925,0.045113
4.8766,0.71931,0.0451
4.8789,0.71938,0.045087
4.8812,0.71944,0.045076
4.8835,0.71949,0.045067
4.8858,0.71954,0.045057
4.8881,0.71959,0.045046
4.8904,0.71963,0.045036
4.8927,0.71967,0.045024
4.895,0.71971,0.045013
4.8972,0.71975,0.045002
4.8995,0.71979,0.044989
4.9018,0.71983,0.044976
4.9041,0.71987,0.044962
4.9064,0.71991,0.044949
4.9087,0.71996,0.044936
4.911,0.72001,0.044919
4.9133,0.72005,0.044905
4.9156,0.7201,0.044892
4.9179,0.72015,0.044879
4.9202,0.72019,0.044863
4.9225,0.72023,0.044845
4.9248,0.72027,0.044832
4.9271,0.7203,0.044824
4.9293,0.72034,0.044817
4.9316,0.72037,0.044814
4.9339,0.7204,0.044811
4.9362,0.72044,0.044806
4.9385,0.72047,0.044801
4.9408,0.7205,0.044795
4.9431,0.72053,0.044789
4.9454,0.72055,0.044781
4.9477,0.72058,0.044772
4.95,0.7206,0.044762
4.9523,0.72063,0.044752
4.9546,0.72065,0.044741
4.9569,0.72067,0.044733
4.9591,0.72069,0.044724
4.9614,0.7207,0.044718
4.9637,0.72072,0.044713
4.966,0.72074,0.044704
4.9683,0.72076,0.044695
4.9706,0.72078,0.044685
4.9729,0.7208,0.044675
4.9752,0.72082,0.044668
4.9775,0.72084,0.04466
4.9798,0.72086,0.044652
4.9821,0.72088,0.044648
4.9844,0.7209,0.044643
4.9867,0.72092,0.044642
4.989,0.72095,0.044637
4.9912,0.71949,0.044558
4.9935,0.71951,0.044552
4.9958,0.71954,0.044545
4.9981,0.71956,0.044533
5.0004,0.71958,0.044522
5.0027,0.71961,0.044509
5.005,0.72112,0.044576
5.0073,0.72115,0.044568
5.0096,0.72117,0.044562
5.0119,0.72119,0.044558
5.0142,0.72122,0.044553
5.0165,0.71974,0.044473
5.0188,0.71977,0.04447
5.0211,0.71979,0.044471
5.0233,0.71981,0.044471
5.0256,0.71984,0.044466
5.0279,0.71986,0.044461
5.0302,0.71988,0.044458
5.0325,0.7199,0.044454
5.0348,0.72141,0.044528
5.0371,0.72143,0.044526
5.0394,0.72146,0.044527
5.0417,0.71999,0.04445
5.044,0.72002,0.044452
5.0463,0.72004,0.044457
5.0486,0.72007,0.044462
5.0509,0.7201,0.044468
5.0531,0.72013,0.044473
5.0554,0.72016,0.044481
5.0577,0.72019,0.044489
5.06,0.72021,0.044497
5.0623,0.72172,0.044586
5.0646,0.72174,0.044595
5.0669,0.72177,0.044607
5.0692,0.72178,0.044619
5.0715,0.7218,0.044631
5.0738,0.72182,0.044641
5.0761,0.72183,0.044651
5.0784,0.72185,0.044661
5.0807,0.72187,0.044668
5.083,0.72189,0.044672
5.0852,0.72191,0.044675
5.0875,0.72194,0.044674
5.0898,0.72197,0.044674
5.0921,0.722,0.044674
5.0944,0.72204,0.044675
5.0967,0.72207,0.044679
5.099,0.7221,0.044683
5.1013,0.72213,0.044687
5.1036,0.72216,0.044694
5.1059,0.72218,0.0447
5.1082,0.7222,0.044709
5.1105,0.72222,0.044717
5.1128,0.72223,0.044727
5.115,0.72224,0.044737
5.1173,0.72225,0.044748
5.1196,0.72226,0.044759
5.1219,0.72227,0.044769
5.1242,0.72228,0.044774
5.1265,0.7223,0.04478
5.1288,0.72231,0.044785
5.1311,0.72233,0.04479
5.1334,0.72235,0.044795
5.1357,0.72237,0.044799
5.138,0.7224,0.044804
5.1403,0.72242,0.04481
5.1426,0.72245,0.04482
5.1449,0.72247,0.044832
5.1471,0.72249,0.044844
5.1494,0.72251,0.044855
5.1517,0.72253,0.044867
5.154,0.72254,0.044877
5.1563,0.72256,0.044886
5.1586,0.72258,0.044893
5.1609,0.7226,0.044898
5.1632,0.72261,0.044902
5.1655,0.72262,0.044909
5.1678,0.72264,0.044917
5.1701,0.72265,0.044928
5.1724,0.72266,0.04494
5.1747,0.72267,0.044951
5.1769,0.72268,0.044962
5.1792,0.72269,0.044972
5.1815,0.72271,0.044983
5.1838,0.72272,0.044993
5.1861,0.72274,0.045003
5.1884,0.72275,0.045012
5.1907,0.72277,0.045021
5.193,0.72278,0.045032
5.1953,0.72279,0.045041
5.1976,0.7228,0.045053
5.1999,0.72281,0.045064
5.2022,0.72281,0.04508
5.2045,0.72282,0.045097
5.2068,0.72283,0.045118
5.209,0.72283,0.045139
5.2113,0.72283,0.045158
5.2136,0.72284,0.045176
5.2159,0.72285,0.045195
5.2182,0.72286,0.045213
5.2205,0.72287,0.045228
5.2228,0.72288,0.045243
5.2251,0.7229,0.045255
5.2274,0.72292,0.045268
5.2297,0.72294,0.045279
5.232,0.72295,0.045292
5.2343,0.72296,0.045305
5.2366,0.72297,0.045318
5.2388,0.72298,0.045331
5.2411,0.72298,0.045344
5.2434,0.72298,0.045359
5.2457,0.72299,0.045373
5.248,0.723,0.045384
5.2503,0.72302,0.045395
5.2526,0.72304,0.045405
5.2549,0.72305,0.045414
5.2572,0.72307,0.045421
5.2595,0.72309,0.045429
5.2618,0.7231,0.045436
5.2641,0.72312,0.045443
5.2664,0.72314,0.045451
5.2687,0.72316,0.045458
5.2709,0.72318,0.045466
5.2732,0.72321,0.045474
5.2755,0.72323,0.045482
5.2778,0.72326,0.045489
5.2801,0.72328,0.045496
5.2824,0.72331,0.045503
5.2847,0.72334,0.04551
5.287,0.72337,0.045518
5.2893,0.72339,0.045527
5.2916,0.72342,0.045539
5.2939,0.72345,0.045549
5.2962,0.72348,0.04556
5.2985,0.7235,0.045569
5.3008,0.72353,0.045579
5.303,0.72356,0.045588
5.3053,0.72359,0.045596
5.3076,0.72363,0.045603
5.3099,0.72366,0.045604
5.3122,0.72369,0.045605
5.3145,0.72372,0.045606
5.3168,0.72375,0.045606
5.3191,0.72378,0.045608
5.3214,0.7238,0.04561
5.3237,0.72383,0.045613
5.326,0.72386,0.045616
5.3283,0.7239,0.04562
5.3306,0.72395,0.045619
5.3328,0.72399,0.045617
5.3351,0.72403,0.045615
5.3374,0.72407,0.045616
5.3397,0.72412,0.045621
5.342,0.72416,0.045628
5.3443,0.7242,0.045637
5.3466,0.72275,0.045552
5.3489,0.72428,0.04566
5.3512,0.72433,0.045674
5.3535,0.72437,0.045685
5.3558,0.72441,0.045692
5.3581,0.72444,0.045696
5.3604,0.72448,0.045703
5.3627,0.72451,0.04571
5.3649,0.72455,0.045718
5.3672,0.72458,0.045729
5.3695,0.72462,0.045744
5.3718,0.72465,0.04576
5.3741,0.72469,0.045778
5.3764,0.72473,0.045795
5.3787,0.72478,0.04581
5.381,0.72482,0.045823
5.3833,0.72485,0.04583
5.3856,0.72489,0.045837
5.3879,0.72493,0.045842
5.3902,0.72497,0.045846
5.3925,0.72501,0.045846
5.3947,0.72505,0.045841
5.397,0.7251,0.045835
5.3993,0.72514,0.045828
5.4016,0.72518,0.045821
5.4039,0.72522,0.045816
5.4062,0.72526,0.04581
5.4085,0.7253,0.045804
5.4108,0.72535,0.045799
5.4131,0.72539,0.045794
5.4154,0.72543,0.045789
5.4177,0.72547,0.045785
5.42,0.72551,0.045781
5.4223,0.72554,0.045777
5.4246,0.72408,0.045679
5.4268,0.72411,0.045679
5.4291,0.72414,0.045677
5.4314,0.72418,0.045675
5.4337,0.72421,0.045674
5.436,0.72425,0.045672
5.4383,0.72428,0.045671
5.4406,0.72431,0.04567
5.4429,0.72434,0.045669
5.4452,0.72437,0.045667
5.4475,0.7244,0.045665
5.4498,0.72443,0.045663
5.4521,0.72446,0.045661
5.4544,0.7245,0.045659
5.4566,0.72453,0.045658
5.4589,0.72456,0.045657
5.4612,0.7261,0.045748
5.4635,0.72613,0.045743
5.4658,0.72617,0.045736
5.4681,0.7262,0.045726
5.4704,0.72623,0.045717
5.4727,0.72626,0.045709
5.475,0.72629,0.045701
5.4773,0.72632,0.045699
5.4796,0.72635,0.045692
5.4819,0.72638,0.045687
5.4842,0.7264,0.045684
5.4865,0.72643,0.045679
5.4887,0.72645,0.045671
5.491,0.72648,0.045667
5.4933,0.72651,0.045661
5.4956,0.72655,0.045657
5.4979,0.72658,0.045657
5.5002,0.72662,0.045661
5.5025,0.72665,0.045665
5.5048,0.72668,0.04567
5.5071,0.7267,0.045675
5.5094,0.72674,0.045678
5.5117,0.72677,0.045676
5.514,0.72681,0.045673
5.5163,0.72684,0.04567
5.5185,0.72687,0.045664
5.5208,0.7269,0.045658
5.5231,0.72693,0.045652
5.5254,0.72696,0.045647
5.5277,0.72699,0.045642
5.53,0.72703,0.045637
5.5323,0.72706,0.045632
5.5346,0.72709,0.045628
5.5369,0.72712,0.045625
5.5392,0.72714,0.045624
5.5415,0.72717,0.045625
5.5438,0.7272,0.04563
5.5461,0.72723,0.045635
5.5484,0.72726,0.045638
5.5506,0.72578,0.045547
5.5529,0.72581,0.045549
5.5552,0.72583,0.04555
5.5575,0.72735,0.045644
5.5598,0.72737,0.045644
5.5621,0.72739,0.045644
5.5644,0.72741,0.045645
5.5667,0.72743,0.045646
5.569,0.72744,0.045646
5.5713,0.72746,0.045646
5.5736,0.72747,0.045644
5.5759,0.72749,0.04564
5.5782,0.72751,0.045633
5.5805,0.72753,0.045624
5.5827,0.72756,0.045614
5.585,0.72758,0.045603
5.5873,0.72761,0.04559
5.5896,0.72764,0.045575
5.5919,0.72767,0.045561
5.5942,0.7277,0.045546
5.5965,0.72774,0.04553
5.5988,0.72777,0.045512
5.6011,0.72781,0.045496
5.6034,0.72784,0.045479
5.6057,0.72788,0.045462
5.608,0.72791,0.045446
5.6103,0.72794,0.045429
5.6125,0.72798,0.045411
5.6148,0.72802,0.045396
5.6171,0.72805,0.045382
5.6194,0.72809,0.045368
5.6217,0.72813,0.045352
5.624,0.72817,0.045337
5.6263,0.72822,0.045323
5.6286,0.72826,0.04531
5.6309,0.7283,0.045296
5.6332,0.72835,0.045282
5.6355,0.72838,0.045266
5.6378,0.72841,0.045247
5.6401,0.72844,0.045227
5.6424,0.72846,0.045208
5.6446,0.72849,0.04519
5.6469,0.72852,0.045173
5.6492,0.72855,0.045157
5.6515,0.72859,0.045142
5.6538,0.72864,0.045129
5.6561,0.72869,0.045116
5.6584,0.72874,0.045105
5.6607,0.7288,0.045093
5.663,0.72885,0.04508
5.6653,0.72889,0.045065
5.6676,0.72893,0.045052
5.6699,0.72897,0.045039
5.6722,0.72901,0.045027
5.6744,0.72905,0.045015
5.6767,0.72909,0.045004
5.679,0.72913,0.04499
5.6813,0.72917,0.044978
5.6836,0.72921,0.044967
5.6859,0.72925,0.044957
5.6882,0.72929,0.044947
5.6905,0.72933,0.044939
5.6928,0.72937,0.044933
5.6951,0.7294,0.044926
5.6974,0.72944,0.04492
5.6997,0.72947,0.044913
5.702,0.7295,0.044907
5.7043,0.72954,0.044898
5.7065,0.72958,0.044887
5.7088,0.72962,0.044876
5.7111,0.72966,0.044865
5.7134,0.72969,0.044856
5.7157,0.72972,0.044846
5.718,0.72975,0.044838
5.7203,0.72978,0.044829
5.7226,0.72981,0.044821
5.7249,0.72984,0.044811
5.7272,0.72987,0.044799
5.7295,0.7299,0.044786
5.7318,0.72993,0.044774
5.7341,0.72995,0.044761
5.7363,0.72998,0.044748
5.7386,0.73,0.044732
5.7409,0.73003,0.044716
5.7432,0.73006,0.0447
5.7455,0.73008,0.044685
5.7478,0.7301,0.044671
5.7501,0.73013,0.04466
5.7524,0.73015,0.04465
5.7547,0.73017,0.044639
5.757,0.73019,0.044629
5.7593,0.73021,0.044618
5.7616,0.73023,0.044606
5.7639,0.73024,0.044593
5.7662,0.73025,0.044577
5.7684,0.73028,0.044559
5.7707,0.7303,0.044542
5.773,0.73032,0.044527
5.7753,0.73034,0.044513
5.7776,0.73035,0.044501
5.7799,0.73037,0.044487
5.7822,0.73038,0.044475
5.7845,0.73039,0.044465
5.7868,0.7304,0.044454
5.7891,0.73041,0.044444
5.7914,0.73043,0.044432
5.7937,0.73044,0.044421
5.796,0.73046,0.044408
5.7982,0.73048,0.044394
5.8005,0.73049,0.044379
5.8028,0.73051,0.044364
5.8051,0.73053,0.044346
5.8074,0.73055,0.044326
5.8097,0.73058,0.044302
5.812,0.73061,0.044278
5.8143,0.73064,0.044253
5.8166,0.73067,0.044229
5.8189,0.7307,0.044204
5.8212,0.73073,0.044181
5.8235,0.73076,0.044158
5.8258,0.73078,0.044137
5.8281,0.72929,0.044028
5.8303,0.7293,0.044009
5.8326,0.72931,0.04399
5.8349,0.72931,0.043974
5.8372,0.72932,0.043958
5.8395,0.72933,0.043944
5.8418,0.72934,0.043931
5.8441,0.72935,0.043918
5.8464,0.72937,0.043903
5.8487,0.72938,0.043887
5.851,0.72939,0.043871
5.8533,0.7294,0.043854
5.8556,0.73092,0.043928
5.8579,0.73093,0.043913
5.8602,0.73094,0.043897
5.8624,0.73095,0.04388
5.8647,0.73097,0.043864
5.867,0.73098,0.043851
5.8693,0.731,0.043838
5.8716,0.73101,0.043827
5.8739,0.73101,0.043816
5.8762,0.73102,0.043806
5.8785,0.73102,0.043796
5.8808,0.73103,0.043784
5.8831,0.73104,0.043771
5.8854,0.73104,0.043756
5.8877,0.73105,0.043742
5.89,0.73105,0.043729
5.8922,0.73105,0.043717
5.8945,0.73104,0.043706
5.8968,0.73104,0.043689
5.8991,0.73104,0.04368
5.9014,0.73103,0.043671
5.9037,0.73102,0.04366
5.906,0.73102,0.04365
5.9083,0.73101,0.043637
5.9106,0.73102,0.043622
5.9129,0.73102,0.043607
5.9152,0.73103,0.043591
5.9175,0.73104,0.043575
5.9198,0.73105,0.04356
5.9221,0.73105,0.043545
5.9243,0.73105,0.04353
5.9266,0.73105,0.043517
5.9289,0.73104,0.043504
5.9312,0.73104,0.043491
5.9335,0.73103,0.043478
5.9358,0.73102,0.043467
5.9381,0.73101,0.043457
5.9404,0.731,0.043449
5.9427,0.73099,0.04344
5.945,0.73098,0.043431
5.9473,0.73097,0.043423
5.9496,0.73095,0.043414
5.9519,0.73093,0.043403
5.9541,0.73092,0.04339
5.9564,0.73089,0.043378
5.9587,0.73087,0.043365
5.961,0.73085,0.043354
5.9633,0.73083,0.043341
5.9656,0.7308,0.04333
5.9679,0.73078,0.04332
5.9702,0.73077,0.043312
5.9725,0.73075,0.043307
5.9748,0.73073,0.043303
5.9771,0.73072,0.043297
5.9794,0.73071,0.04329
5.9817,0.7307,0.043284
5.984,0.73069,0.043279
5.9862,0.73069,0.043274
5.9885,0.73068,0.043268
5.9908,0.73067,0.043263
5.9931,0.73065,0.043258
5.9954,0.73064,0.043255
5.9977,0.73061,0.043254
6,0.73059,0.043254


==> figs/data/edac_psd_Pnt1_z100.csv <==
St,PSD_u,PSD_v
0,186.3,0.10694
0.019881,0.040075,0.057062
0.039763,0.010486,0.008457
0.059644,0.042055,0.018123
0.079525,0.018505,0.021441
0.099406,0.014708,0.022385
0.11929,0.012912,0.0029571
0.13917,0.044297,0.010401
0.15905,0.011208,0.0069649
0.17893,0.0055063,0.0089459
0.19881,0.061281,0.016924
0.21869,0.027828,0.0015412
0.23858,0.03354,0.0054813
0.25846,0.0068001,0.0043909
0.27834,0.0060136,0.0058126
0.29822,0.0074774,0.0016666
0.3181,0.040771,0.016639
0.33798,0.018654,0.0022461
0.35786,0.011857,0.0037861
0.37774,0.033943,0.006554
0.39763,0.067353,0.026355
0.41751,0.22421,0.10156
0.43739,0.15978,0.10572
0.45727,0.017503,0.0017667
0.47715,0.0047261,0.0056064
0.49703,0.0046442,0.0011577
0.51691,0.0050662,0.0054652
0.53679,0.033438,0.0011084
0.55668,0.0015934,0.0019697
0.57656,0.028442,0.0013496
0.59644,0.0069344,0.00078061
0.61632,0.038169,0.0014274
0.6362,0.0072635,0.00057837
0.65608,0.0071957,0.00011942
0.67596,0.0048796,5.4906e-05
0.69585,0.0010256,0.0028917
0.71573,0.0010227,6.3755e-05
0.73561,0.01372,0.00054998
0.75549,0.0059147,0.0031753
0.77537,0.015314,0.00032312
0.79525,0.0064818,0.0018275
0.81513,0.012701,0.0028748
0.83501,0.0024289,0.00052499
0.8549,0.043514,0.0075609
0.87478,0.014453,0.0029357
0.89466,0.0021944,0.0051793
0.91454,0.013402,7.5901e-05
0.93442,0.015898,9.9654e-05
0.9543,0.00033691,0.00014586
0.97418,0.0033385,0.00063738
0.99406,0.023934,0.00054892
1.0139,0.00045844,0.00093721
1.0338,0.003336,0.0010095
1.0537,0.004854,0.00016075
1.0736,0.0047492,1.5725e-05
1.0935,0.001698,0.00052623
1.1134,0.0023198,5.2578e-07
1.1332,0.0054807,0.0013483
1.1531,0.0024738,0.0006974
1.173,0.00021264,0.00031846
1.1929,0.01021,0.0010654
1.2128,0.0018497,0.00060997
1.2326,0.001543,0.00071612
1.2525,0.0018979,0.00062897
1.2724,0.0023794,0.00028261
1.2923,0.00072053,0.0011329
1.3122,0.0051874,0.0013871
1.332,0.0018252,0.0021212
1.3519,0.0024565,0.00016221
1.3718,0.00060181,0.0012826
1.3917,0.0041859,0.00067155
1.4116,0.0038061,0.00057964
1.4315,0.0021318,0.00032492
1.4513,0.0051901,0.0031297
1.4712,0.0039851,0.0015107
1.4911,0.00038562,0.00033827
1.511,0.00086149,0.00050164
1.5309,0.005234,5.1492e-05
1.5507,7.2666e-05,0.00085851
1.5706,0.00711,0.0014027
1.5905,0.00059583,0.0010443
1.6104,0.0046241,0.0021298
1.6303,0.0026,0.0013631
1.6501,0.0032248,0.00082395
1.67,0.0030598,0.00021492
1.6899,0.00048138,0.00080373
1.7098,0.0035369,0.001581
1.7297,0.0031874,0.0030145
1.7496,0.00056859,0.0011224
1.7694,0.0055984,0.0022038
1.7893,0.0034458,0.0036786
1.8092,0.0015032,0.0010355
1.8291,0.00037397,0.0011111
1.849,0.0078056,0.0014637
1.8688,0.00069937,0.0021229
1.8887,0.0029371,0.0081883
1.9086,0.00084909,0.0048497
1.9285,0.0042454,0.003416
1.9484,0.0016537,0.0032981
1.9682,0.0020645,0.0034031
1.9881,0.013657,0.0032287
2.008,0.0004637,0.00032675
2.0279,0.00040247,0.00020282
2.0478,0.0017102,0.0044711
2.0677,0.005419,0.0024843
2.0875,0.00027948,0.00047943
2.1074,0.00076489,0.0029036
2.1273,0.0066987,0.0039533
2.1472,0.0015794,8.8204e-05
2.1671,0.00092183,0.00022562
2.1869,0.0018198,0.00045428
2.2068,0.0060497,0.0050688
2.2267,0.0057278,0.0055262
2.2466,0.0004244,0.0024192
2.2665,0.0076574,0.0029552
2.2863,0.00069462,0.00048582
2.3062,0.0067225,9.3216e-05
2.3261,0.00089825,0.0036213
2.346,0.0023598,0.00064403
2.3659,0.0021174,0.0014768
2.3858,0.009694,0.0082386
2.4056,0.0017807,0.00076971
2.4255,0.0021038,0.0017347
2.4454,0.028268,0.01225
2.4653,0.0010313,0.0021517
2.4852,0.0022612,0.0034533
2.505,0.0047111,0.00041563
2.5249,0.0057339,0.0052626
2.5448,0.00049526,0.0015084
2.5647,0.0023651,0.0042352
2.5846,0.0022979,0.0016974
2.6044,0.00059778,0.00074579
2.6243,0.0010538,0.0023409
2.6442,0.0036562,0.003072
2.6641,0.00062722,0.0026609
2.684,0.00096971,0.0010657
2.7039,0.0029964,0.010096
2.7237,0.002294,6.9255e-05
2.7436,0.00036103,0.0017163
2.7635,0.0028607,0.0021495
2.7834,0.00081514,0.0003314
2.8033,0.0012186,0.00028097
2.8231,0.00058893,0.00038805
2.843,0.011375,0.012159
2.8629,0.003474,0.0026681
2.8828,0.018864,0.010371
2.9027,0.0028141,0.010294
2.9226,0.0062728,0.015823
2.9424,0.0011689,0.0060249
2.9623,0.0011615,0.0046587
2.9822,0.0078563,0.011736
3.0021,0.00093156,0.0025135
3.022,0.0006271,0.0015714
3.0418,0.019575,0.013715
3.0617,0.017877,0.0088149
3.0816,0.0010833,0.0066253
3.1015,0.006658,0.0044193
3.1214,0.009124,0.0085465
3.1412,0.0032142,3.2692e-05
3.1611,0.0026625,0.0087549
3.181,0.0044295,0.0030168
3.2009,0.0088426,0.0074908
3.2208,0.009663,0.0099032
3.2407,0.0055614,0.002845
3.2605,0.023194,0.018766
3.2804,0.00015253,0.0020925
3.3003,0.00031254,0.006837
3.3202,0.021771,0.031659
3.3401,0.0040786,0.0024109
3.3599,0.0090472,0.0041695
3.3798,0.0037408,0.0060115
3.3997,0.0040694,0.010383
3.4196,0.0002765,0.0050223
3.4395,0.010712,0.013591
3.4593,0.0026877,0.0019212
3.4792,0.00037006,0.002347
3.4991,0.0055088,0.011918
3.519,2.1793e-06,0.00083522
3.5389,6.0306e-05,0.00050491
3.5588,0.0038964,0.0092609
3.5786,0.0057411,0.0021031
3.5985,0.0063391,0.0021686
3.6184,0.00051824,0.0008454
3.6383,0.0025856,0.0036656
3.6582,0.0034977,0.0035209
3.678,0.00086299,0.003352
3.6979,0.0010025,0.0063665
3.7178,0.0010715,0.0018133
3.7377,0.0016648,0.0029238
3.7576,0.0015568,0.0013165
3.7774,0.0027335,0.0005822
3.7973,0.0014382,0.0029059
3.8172,0.00057804,0.00020013
3.8371,0.0064373,0.00088106
3.857,0.0043726,0.0088422
3.8769,0.010321,0.011531
3.8967,0.00084131,0.0029423
3.9166,0.0053687,0.0057806
3.9365,0.002533,0.00041331
3.9564,0.0027374,0.0025376
3.9763,0.0037397,0.0029179
3.9961,0.00053134,0.0023392
4.016,0.0047936,0.0041425
4.0359,0.0027149,0.0011488
4.0558,0.00058262,0.00058814
4.0757,0.0002352,0.00028487
4.0955,0.0020152,0.0039007
4.1154,6.261e-05,0.0013979
4.1353,0.00068627,0.0018052
4.1552,0.00044293,0.0027759
4.1751,0.00083053,0.00081905
4.195,0.0003583,0.00079655
4.2148,0.0021122,0.0027327
4.2347,1.5312e-05,0.000347
4.2546,0.001108,0.00026602
4.2745,0.0013688,0.00024075
4.2944,0.001008,0.0040861
4.3142,7.1029e-06,2.1239e-05
4.3341,0.0024644,0.00036814
4.354,0.00016721,0.00059153
4.3739,0.00033559,4.5685e-05
4.3938,0.001081,0.0016138
4.4136,0.00066282,0.00090314
4.4335,5.4598e-05,0.00060867
4.4534,0.00019043,0.00056085
4.4733,0.00052215,7.7957e-06
4.4932,0.0013294,0.00012254
4.5131,0.00040233,0.00043733
4.5329,0.00023435,0.00086672
4.5528,0.00011758,0.00055587
4.5727,0.0003126,0.00072513
4.5926,9.1703e-05,0.00031787
4.6125,9.9465e-05,0.00015949
4.6323,3.4697e-05,5.4944e-06
4.6522,8.0403e-05,0.00037653
4.6721,3.1657e-05,0.00022103
4.692,0.00030901,0.00037995
4.7119,5.4966e-06,0.00046136
4.7317,1.1151e-05,0.00048149
4.7516,0.00028378,8.6562e-05
4.7715,0.00015789,0.00011601
4.7914,6.0034e-05,0.00035845
4.8113,8.9221e-05,2.7719e-05
4.8312,8.8396e-05,3.5315e-05
4.851,2.6528e-05,0.00062486
4.8709,0.00026812,0.00024081
4.8908,8.7046e-05,8.636e-05
4.9107,0.00016567,0.00026697
4.9306,0.00030849,0.0002286
4.9504,7.7709e-05,7.4362e-05
4.9703,0.0001907,0.00026826
4.9902,0.00018592,0.00017542
5.0101,0.00011048,0.00030218
5.03,9.1432e-06,0.00021554
5.0498,0.00027603,0.00027489
5.0697,3.4585e-05,4.6763e-05
5.0896,6.9944e-05,0.00027876
5.1095,6.4509e-05,0.00045665
5.1294,0.00016485,0.00015782
5.1493,0.00024576,5.0019e-05
5.1691,9.9794e-05,5.8722e-05
5.189,0.00028894,0.00022586
5.2089,9.8731e-05,9.1523e-05
5.2288,2.0342e-05,0.00021509
5.2487,0.00042422,0.00069228
5.2685,9.3908e-05,2.1488e-05
5.2884,4.3464e-05,2.4007e-05
5.3083,0.00068546,0.0010998
5.3282,0.00047218,9.9162e-05
5.3481,0.00085665,0.00037498
5.3679,0.00044936,0.00097672
5.3878,0.00029353,0.00015063
5.4077,0.00021618,0.00013165
5.4276,8.4461e-05,0.00012562
5.4475,0.00015264,0.00025359
5.4674,0.00037535,0.00020742
5.4872,0.00045552,0.00072614
5.5071,0.00027748,0.00071536
5.527,0.00031826,0.0004007
5.5469,0.00047382,0.00085185
5.5668,0.00026285,5.1638e-05
5.5866,0.0009921,0.00089728
5.6065,1.4351e-05,0.00010158
5.6264,3.9062e-05,0.00079644
5.6463,0.00054753,0.00062608
5.6662,0.001582,0.0012254
5.686,0.00017886,0.0010244
5.7059,0.00021822,4.1545e-06
5.7258,0.00030632,0.00067613
5.7457,0.00066211,0.00072689
5.7656,0.00053958,0.00031762
5.7855,3.2638e-05,4.9823e-05
5.8053,0.00010869,0.00014557
5.8252,0.00037175,0.0016131
5.8451,8.2653e-05,2.1284e-05
5.865,0.00045759,0.00086734
5.8849,0.00079393,0.00059699
5.9047,0.0006719,0.00089565
5.9246,0.00015903,0.00075707
5.9445,5.9442e-05,9.8592e-05
5.9644,0.0001295,0.0011058
5.9843,6.6504e-05,5.8165e-06
6.0042,7.4019e-05,0.0003611
6.024,0.00015398,0.00035522
6.0439,0.00021116,0.00055775
6.0638,0.00033473,0.0010431
6.0837,0.00031341,0.00011826
6.1036,1.7637e-05,0.00034811
6.1234,0.00015503,4.7755e-05
6.1433,0.00026759,0.00062554
6.1632,7.6965e-06,0.00031298
6.1831,0.00012335,0.00050696
6.203,0.00073665,0.00064659
6.2228,0.00046605,5.3895e-06
6.2427,0.00043712,0.00091784
6.2626,0.00020353,3.4466e-05
6.2825,0.00016157,0.00065791
6.3024,0.00040043,0.00011977
6.3223,0.00030226,0.00048223
6.3421,0.00036853,0.00081015
6.362,0.00025304,0.00032088
6.3819,0.00030475,0.00054183
6.4018,0.0004196,0.00032319
6.4217,0.00010477,0.0001736
6.4415,0.00027428,0.00042291
6.4614,0.00031311,0.00015597
6.4813,0.00011825,0.00059684
6.5012,0.00035633,0.0003236
6.5211,3.3222e-05,0.00021452
6.5409,0.00013178,0.00029474
6.5608,9.5332e-05,0.00031149
6.5807,0.00027488,0.00063893
6.6006,1.2961e-05,0.00014388
6.6205,9.2109e-05,0.00041659
6.6404,0.00033005,0.0004496
6.6602,0.00023968,1.2444e-05
6.6801,0.00026325,0.00046431
6.7,1.123e-05,0.00029266
6.7199,2.1249e-05,0.00014064
6.7398,0.00050423,0.00066425
6.7596,0.00079395,0.0015415
6.7795,0.00020464,0.00010217
6.7994,3.224e-05,9.4407e-05
6.8193,0.00032582,0.0011132
6.8392,0.00030677,0.00014202
6.859,0.00025511,0.00027755
6.8789,5.7946e-05,0.00014781
6.8988,3.6295e-05,0.00021631
6.9187,0.00037993,0.00046416
6.9386,6.8022e-05,0.00010251
6.9585,0.00013955,0.00085007
6.9783,0.00021308,0.00015029
6.9982,0.00051221,0.0003196
7.0181,7.3585e-05,0.00038469
7.038,1.187e-05,1.9531e-05
7.0579,0.00028322,0.00036774
7.0777,0.0002316,2.7666e-05
7.0976,4.9709e-05,0.00023999
7.1175,1.1771e-05,1.6655e-05
7.1374,0.00039907,0.00037906
7.1573,0.00015543,0.00056563
7.1771,0.00024792,0.00015927
7.197,5.9227e-05,8.0201e-05
7.2169,0.00017983,3.3061e-05
7.2368,0.0001545,0.00038111
7.2567,5.7204e-06,1.2875e-05
7.2766,0.00019735,0.00031248
7.2964,8.7824e-05,0.00015777
7.3163,0.00015343,0.00026488
7.3362,0.00021522,0.00019768
7.3561,3.6625e-05,3.9229e-05
7.376,0.00014619,0.00021577
7.3958,8.814e-06,9.9092e-05
7.4157,0.00025381,3.6281e-05
7.4356,3.6379e-05,6.6934e-05
7.4555,9.2952e-05,2.6086e-05
7.4754,0.00018982,0.00018668
7.4952,0.00011471,2.9222e-05
7.5151,8.7929e-06,3.2384e-05
7.535,6.6057e-05,0.00015299
7.5549,0.0002022,6.6671e-05
7.5748,7.5853e-05,0.00010187
7.5947,0.00011647,0.00012091
7.6145,9.9487e-05,1.153e-06
7.6344,5.4131e-05,0.00010317
7.6543,3.9926e-05,3.0493e-05
7.6742,0.00016889,1.6434e-05
7.6941,7.7637e-05,4.9058e-05
7.7139,0.00017786,0.00014062
7.7338,2.8962e-05,8.5888e-06
7.7537,0.00028,8.6657e-05
7.7736,7.2801e-05,0.00017498
7.7935,7.6147e-05,1.6572e-05
7.8133,0.00019248,4.9894e-05
7.8332,9.0283e-05,0.00015952
7.8531,2.4216e-05,1.165e-05
7.873,0.00012343,2.3758e-05
7.8929,0.00033301,0.00023246
7.9128,5.7762e-05,9.451e-05
7.9326,7.361e-05,2.2541e-05
7.9525,0.00019713,9.8773e-05
7.9724,8.5606e-05,0.00013975
7.9923,7.9711e-05,5.0437e-05
8.0122,0.00030652,0.00024352
8.032,0.0001635,8.7776e-05
8.0519,6.5745e-05,0.00010117
8.0718,0.00031494,0.00022112
8.0917,0.00018478,8.1551e-05
8.1116,8.5313e-05,5.991e-05
8.1314,8.1838e-05,1.093e-05
8.1513,0.00034711,0.00036835
8.1712,1.4392e-05,3.9916e-05
8.1911,2.7335e-05,8.8613e-05
8.211,0.00042106,0.00031688
8.2309,4.0041e-05,1.4762e-05
8.2507,0.00011814,0.00014719
8.2706,0.00017639,3.3941e-05
8.2905,0.00026593,0.00015906
8.3104,6.7877e-05,4.0841e-05
8.3303,9.4711e-05,0.00025799
8.3501,0.00028523,0.00039862
8.37,3.7606e-05,9.2328e-05
8.3899,0.00028203,0.00031199
8.4098,0.00011092,0.00013502
8.4297,0.00036132,0.00029972
8.4495,6.9044e-05,2.5437e-05
8.4694,1.0221e-05,6.3434e-05
8.4893,0.00038153,0.00056943
8.5092,3.5177e-05,0.0001979
8.5291,0.00030231,0.00033916
8.549,6.4933e-05,0.00036426
8.5688,0.00065474,0.00095235
8.5887,0.00021182,0.00023094
8.6086,9.5987e-06,1.0467e-05
8.6285,0.00032115,0.00033165
8.6484,7.9744e-05,0.00017574
8.6682,6.1349e-05,0.00026295
8.6881,5.3698e-05,6.1036e-05
8.708,0.00022805,0.00062463
8.7279,0.00011137,0.00042369
8.7478,8.8694e-05,8.7869e-05
8.7677,0.00013083,0.00037765
8.7875,5.0295e-05,5.2751e-05
8.8074,0.00019635,0.00029984
8.8273,1.6835e-05,1.0253e-05
8.8472,4.7631e-05,0.0001394
8.8671,8.5718e-05,0.00025698
8.8869,0.00014357,0.00026002
8.9068,6.2491e-05,0.00036064
8.9267,3.4069e-05,8.8978e-05
8.9466,0.00017834,0.00029789
8.9665,8.377e-06,3.036e-05
8.9863,1.9794e-05,2.3554e-05
9.0062,5.2406e-05,0.00015052
9.0261,8.3623e-05,0.0001354
9.046,4.2311e-06,0.00018576
9.0659,2.1802e-05,7.9684e-05
9.0858,5.4546e-05,0.00027611
9.1056,1.0542e-05,6.641e-05
9.1255,3.0091e-06,9.1123e-06
9.1454,9.7151e-05,0.00028031
9.1653,1.5386e-05,2.7896e-06
9.1852,3.8099e-05,3.2638e-05
9.205,2.8225e-05,3.0088e-05
9.2249,2.2015e-05,0.0002052
9.2448,4.1818e-05,4.9621e-05
9.2647,2.5031e-05,5.2334e-06
9.2846,9.1113e-07,0.00021443
9.3044,5.7194e-07,2.255e-05
9.3243,5.5356e-06,1.7349e-05
9.3442,7.6992e-05,0.00019637
9.3641,6.452e-05,1.2403e-06
9.384,4.5248e-06,5.0645e-05
9.4039,6.4755e-05,2.6229e-05
9.4237,4.6066e-05,7.3419e-05
9.4436,5.7693e-06,5.6959e-05
9.4635,2.1564e-05,5.2964e-05
9.4834,7.8238e-07,0.00018638
9.5033,1.6852e-05,3.4668e-05
9.5231,7.8498e-06,6.0895e-05
9.543,1.3061e-05,8.7267e-05
9.5629,2.5493e-05,2.8455e-05
9.5828,1.4525e-06,4.7771e-05
9.6027,3.6169e-05,3.5071e-05
9.6225,1.5589e-05,0.00018667
9.6424,1.1048e-05,1.3934e-05
9.6623,1.3057e-05,0.00011938
9.6822,3.7765e-06,0.00012877
9.7021,1.2276e-05,3.0404e-05
9.722,1.7789e-05,3.9246e-05
9.7418,7.2997e-06,2.4679e-05
9.7617,1.0433e-05,8.8196e-05
9.7816,1.9224e-05,3.6339e-06
9.8015,0.00012204,0.00022616
9.8214,4.0169e-06,7.015e-05
9.8412,8.0854e-07,4.5593e-05
9.8611,0.00011085,0.00010641
9.881,4.0822e-05,3.9975e-05
9.9009,9.5448e-06,5.8906e-05
9.9208,2.5709e-05,6.8807e-06
9.9406,4.9202e-05,0.00020374
9.9605,6.8854e-05,1.2889e-05
9.9804,2.4564e-05,4.788e-05
10,8.6934e-05,0.00031061
10.02,7.1617e-05,2.342e-05
10.04,6.9063e-05,5.6721e-05
10.06,3.6021e-05,6.3279e-05
10.08,4.5844e-05,6.7484e-05
10.1,6.9564e-05,4.3839e-06
10.12,0.00011979,0.00016768
10.139,5.3537e-06,9.2333e-05
10.159,2.0244e-05,1.7378e-05
10.179,0.00011721,0.00011397
10.199,6.309e-06,2.7985e-05
10.219,1.2489e-05,1.9233e-05
10.239,2.8895e-05,5.0124e-05
10.259,4.2257e-05,8.8911e-05
10.279,1.1909e-05,1.8764e-05
10.299,4.8477e-06,3.2075e-05
10.318,7.0446e-05,0.00014276
10.338,4.756e-05,5.394e-06
10.358,3.4e-05,4.2816e-05
10.378,5.0486e-05,5.0168e-05
10.398,1.0524e-05,2.8407e-06
10.418,2.4664e-05,9.9815e-06
10.438,1.7092e-05,8.9967e-05
10.458,5.5706e-06,2.3787e-05
10.477,6.5315e-06,6.4675e-07
10.497,1.6926e-05,0.0001059
10.517,1.4982e-05,2.5154e-05
10.537,3.3247e-05,2.0118e-05
10.557,1.9557e-05,7.6935e-05
10.577,2.0973e-05,1.1661e-05
10.597,5.1526e-05,1.8073e-05
10.617,2.5991e-05,2.6862e-05
10.636,1.6212e-05,5.3114e-06
10.656,1.8991e-05,1.5994e-05
10.676,2.4838e-05,3.3879e-05
10.696,2.2583e-06,2.4645e-05
10.716,1.2694e-05,2.8203e-05
10.736,4.7589e-05,7.4543e-05
10.756,1.1283e-06,1.6554e-05
10.776,1.1051e-05,3.2035e-06
10.796,6.6532e-05,2.3033e-05
10.815,1.6769e-06,2.2584e-06
10.835,6.2889e-07,1.7535e-05
10.855,1.0509e-05,2.0247e-05
10.875,2.4199e-05,7.2925e-05
10.895,1.0275e-05,3.0225e-05
10.915,1.4856e-05,4.7614e-05
10.935,8.1476e-05,4.5489e-05
10.955,5.7907e-05,2.1686e-05
10.974,1.2095e-05,1.216e-05
10.994,1.8935e-05,9.8524e-06
11.014,2.7316e-05,5.9039e-05
11.034,2.8945e-06,1.2646e-05
11.054,1.4825e-05,9.675e-05
11.074,7.1759e-06,3.6349e-05
11.094,7.1036e-05,7.7949e-05
11.114,8.5341e-05,4.4338e-05
11.134,9.7137e-07,7.2582e-06
11.153,8.3711e-05,4.8229e-05
11.173,2.3269e-05,2.2589e-05
11.193,1.339e-05,0.00013846
11.213,8.9176e-06,1.8294e-05
11.233,3.6209e-05,0.00015804
11.253,0.00013209,0.00013686
11.273,3.7634e-05,6.6761e-05
11.293,4.9828e-05,8.0196e-05
11.312,8.6611e-05,2.0617e-05
11.332,6.8537e-05,0.00016061
11.352,9.3246e-06,1.0856e-05
11.372,1.6877e-07,9.8387e-05
11.392,4.2947e-05,9.366e-05
11.412,7.5743e-05,0.00015971
11.432,0.00021416,0.00011028
11.452,1.0532e-05,4.6514e-06
11.472,0.00011461,0.00015344
11.491,3.9447e-05,1.3907e-05
11.511,3.305e-06,8.7256e-05
11.531,2.4435e-05,2.7419e-05
11.551,4.767e-06,0.00011469
11.571,2.3455e-05,0.00016106
11.591,1.8302e-05,2.6419e-05
11.611,3.2632e-05,8.1541e-05
11.631,4.2921e-05,1.8213e-05
11.65,1.613e-05,9.164e-05
11.67,2.8806e-05,1.4851e-05
11.69,4.7432e-06,6.1317e-05
11.71,2.4939e-06,9.8742e-05
11.73,1.3817e-06,3.1905e-05
11.75,3.5038e-05,0.00011669
11.77,1.258e-05,1.2944e-05
11.79,4.1685e-06,5.7063e-05
11.809,3.2419e-05,3.2442e-05
11.829,7.9989e-06,2.1123e-05
11.849,2.7245e-06,1.6438e-05
11.869,9.7364e-06,8.0097e-06
11.889,3.1309e-07,8.4117e-05
11.909,1.7996e-05,4.175e-06
11.929,1.7737e-05,4.2515e-05
11.949,6.8325e-06,2.608e-05
11.969,4.9469e-06,1.7362e-08
11.988,4.3509e-06,3.4527e-05
12.008,1.5063e-07,3.4069e-05
12.028,1.7322e-05,1.0708e-06
12.048,3.8474e-06,7.1222e-06
12.068,2.4991e-05,4.1794e-05
12.088,1.7208e-05,6.5946e-06
12.108,3.793e-06,1.6477e-06
12.128,1.7906e-05,3.7019e-05
12.147,1.1849e-06,1.3861e-05
12.167,3.4263e-05,4.7297e-06
12.187,9.3748e-06,4.6952e-05
12.207,5.3168e-06,8.4988e-06
12.227,3.6811e-05,3.2643e-07
12.247,1.7944e-05,1.2587e-05
12.267,0.00016035,9.7816e-05
12.287,2.4576e-05,1.2981e-05
12.307,7.2577e-06,3.6887e-06
12.326,1.019e-05,5.0469e-05
12.346,1.1322e-05,2.788e-06
12.366,1.9973e-06,5.9961e-06
12.386,1.2332e-05,2.9662e-05
12.406,1.0899e-05,1.0124e-05
12.426,1.3195e-05,1.4801e-06
12.446,1.4665e-05,2.0899e-06
12.466,6.3135e-06,4.3353e-05
12.485,7.414e-06,7.4639e-06
12.505,1.0105e-06,3.8301e-05
12.525,1.5896e-05,2.663e-05
12.545,2.5378e-05,1.5575e-05
12.565,7.3528e-06,3.5685e-05
12.585,6.5354e-06,1.0462e-05
12.605,1.8609e-05,1.7421e-05
12.625,2.2766e-06,1.1875e-05
12.645,2.9203e-05,4.9749e-05
12.664,1.2737e-05,2.1953e-05
12.684,7.6464e-07,1.075e-05
12.704,6.9121e-06,5.2565e-05
12.724,2.7718e-05,3.1765e-06
12.744,1.2135e-05,5.2734e-06
12.764,7.2036e-06,2.2617e-05
12.784,1.4288e-05,6.3021e-05
12.804,4.4398e-05,1.9948e-05
12.823,1.0064e-05,6.7059e-06
12.843,3.9349e-05,3.0216e-05
12.863,6.5051e-06,5.8911e-06
12.883,8.2082e-06,1.8528e-05
12.903,1.2958e-05,8.7776e-06
12.923,1.7099e-05,5.6564e-06
12.943,5.0846e-06,7.2267e-07
12.963,5.607e-06,1.4021e-05
12.982,5.3721e-05,1.6946e-05
13.002,5.7483e-06,5.4825e-06
13.022,1.9527e-05,2.3045e-05
13.042,7.2288e-05,1.4222e-06
13.062,1.3958e-05,5.3429e-06
13.082,4.2817e-06,5.3506e-06
13.102,3.7235e-06,1.622e-05
13.122,1.6593e-05,4.0707e-06
13.142,1.9751e-06,6.439e-06
13.161,3.676e-05,2.4383e-05
13.181,1.6508e-05,8.9942e-07
13.201,2.321e-05,2.8396e-05
13.221,3.8595e-05,7.038e-06
13.241,1.3771e-05,3.2903e-06
13.261,1.8043e-05,3.5565e-06
13.281,5.5263e-06,2.4235e-06
13.301,2.7829e-06,1.532e-05
13.32,5.2471e-06,6.1946e-06
13.34,4.765e-06,5.1528e-06
13.36,3.928e-05,1.3057e-05
13.38,9.1948e-06,1.5768e-05
13.4,2.1587e-06,1.9115e-06
13.42,3.3104e-05,1.1226e-06
13.44,3.7365e-06,1.6461e-05
13.46,2.3299e-05,2.2163e-06
13.48,7.436e-06,8.7032e-06
13.499,9.3344e-07,1.9489e-06
13.519,5.3344e-06,2.1287e-05
13.539,1.5984e-05,8.3232e-06
13.559,2.9416e-06,4.7244e-07
13.579,6.7355e-06,1.9404e-05
13.599,3.6737e-05,3.1651e-06
13.619,6.7747e-06,5.9838e-06
13.639,3.3704e-06,7.7833e-06
13.658,2.1956e-05,4.6203e-06
13.678,7.3794e-06,1.9935e-05
13.698,1.3529e-06,7.1622e-07
13.718,4.1745e-06,3.6173e-05
13.738,2.3893e-05,5.3628e-06
13.758,2.6585e-05,1.4696e-05
13.778,2.6123e-05,3.0818e-05
13.798,1.2866e-05,5.2339e-06
13.817,2.3827e-05,1.5799e-05
13.837,1.3513e-05,3.0895e-06
13.857,4.449e-08,2.8988e-05
13.877,6.7942e-06,1.0743e-05
13.897,1.7694e-05,2.8432e-05
13.917,1.7206e-05,2.9829e-05
13.937,4.1249e-05,3.1851e-05
13.957,2.3722e-05,3.5044e-05
13.977,1.494e-05,1.3524e-06
13.996,2.3444e-05,3.2728e-05
14.016,6.6738e-06,1.1641e-05
14.036,7.4134e-06,3.4671e-05
14.056,1.0645e-05,1.258e-05
14.076,1.0911e-05,2.507e-05
14.096,5.0422e-05,7.7491e-05
14.116,1.9334e-05,3.9073e-06
14.136,2.0256e-05,2.8254e-05
14.155,2.441e-05,1.387e-05
14.175,1.8074e-05,4.8794e-05
14.195,4.9053e-06,1.0616e-05
14.215,4.5504e-06,1.177e-05
14.235,1.641e-05,6.2822e-05
14.255,2.3791e-05,2.0641e-05
14.275,3.3081e-05,4.0414e-05
14.295,1.1285e-05,1.4106e-05
14.315,2.408e-05,4.4621e-05
14.334,2.1082e-05,1.4584e-05
14.354,3.2865e-06,1.4921e-05
14.374,3.0366e-06,2.6514e-05
14.394,6.6024e-07,4.0445e-06
14.414,3.4711e-05,6.5071e-05
14.434,4.2821e-06,4.8601e-06
14.454,1.9626e-05,4.5243e-05
14.474,1.4879e-05,2.3468e-05
14.493,8.1029e-07,3.0541e-06
14.513,2.1954e-05,3.7218e-05
14.533,3.7361e-06,9.7542e-06
14.553,3.5601e-06,1.4823e-05
14.573,1.0506e-06,4.6507e-06
14.593,2.464e-05,5.4471e-05
14.613,3.7702e-06,9.1085e-06
14.633,1.5331e-05,5.1809e-06
14.653,1.2626e-05,3.8775e-05
14.672,1.3123e-06,1.4823e-06
14.692,9.8747e-06,1.3767e-05
14.712,1.5403e-05,1.2644e-05
14.732,3.3333e-06,1.6048e-05
14.752,1.0034e-06,9.9153e-06
14.772,3.059e-05,2.9116e-05
14.792,3.1025e-06,8.7909e-06
14.812,1.2832e-06,3.5856e-06
14.831,2.3924e-05,3.3977e-05
14.851,4.0926e-06,1.6513e-05
14.871,1.5331e-06,1.2954e-06
14.891,8.3834e-06,7.1827e-06
14.911,1.0784e-05,2.7121e-05
14.931,1.4712e-06,8.4968e-06
14.951,1.3091e-05,5.8601e-06
14.971,6.5284e-06,1.4209e-05
14.99,5.0805e-06,8.5718e-06
15.01,2.8117e-06,6.1258e-06
15.03,3.287e-05,2.788e-05
15.05,2.9992e-06,6.4751e-06
15.07,3.148e-06,1.9199e-06
15.09,2.3428e-05,1.8161e-05
15.11,1.3966e-06,1.2808e-05
15.13,6.7218e-06,1.0567e-05
15.15,1.6057e-06,1.0729e-06
15.169,8.7639e-06,2.5949e-05
15.189,6.7303e-06,1.0328e-05
15.209,1.098e-05,6.4095e-06
15.229,1.7727e-05,2.5518e-05
15.249,3.6226e-06,4.4074e-06
15.269,1.0499e-05,1.283e-05
15.289,7.1003e-06,6.6008e-06
15.309,5.2315e-06,1.4309e-05
15.328,5.1863e-08,3.1155e-06
15.348,4.5449e-06,1.0451e-05
15.368,8.6547e-06,3.0421e-05
15.388,7.8114e-06,2.1598e-06
15.408,8.8946e-06,9.8447e-06
15.428,6.4025e-06,1.6424e-05
15.448,5.3903e-06,1.5614e-05
15.468,1.8398e-06,7.4784e-07
15.488,3.5984e-06,8.964e-06
15.507,2.2411e-07,1.4709e-05
15.527,2.2746e-06,4.8167e-06
15.547,1.0466e-05,1.9359e-05
15.567,4.2939e-06,1.3187e-06
15.587,2.1907e-06,5.9133e-06
15.607,2.5211e-06,7.5531e-06
15.627,4.7344e-06,1.3993e-05
15.647,4.282e-06,3.0102e-06
15.666,3.5046e-06,4.4884e-06
15.686,6.3736e-06,1.927e-05
15.706,5.8649e-06,1.824e-06
15.726,7.2668e-06,1.265e-05
15.746,9.507e-07,6.5492e-06
15.766,1.2936e-06,1.0972e-05
15.786,2.4916e-06,2.8971e-06
15.806,1.8811e-06,2.9362e-06
15.826,2.1588e-06,1.3618e-05
15.845,1.4879e-05,5.5656e-06
15.865,2.023e-06,1.1485e-05
15.885,6.6394e-06,7.355e-06
15.905,1.0941e-05,8.4851e-06
15.925,5.7396e-06,1.7551e-06
15.945,7.9571e-07,8.7222e-06
15.965,9.4954e-07,9.4591e-06
15.985,7.0618e-06,4.7678e-06
16.004,7.5816e-06,1.0841e-05
16.024,1.6339e-05,1.1419e-06
16.044,4.8264e-08,1.5325e-05
16.064,1.3142e-05,2.487e-06
16.084,0.00031453,2.7395e-05
16.104,4.8588e-06,2.028e-06
16.124,1.8438e-06,3.6167e-06
16.144,5.8563e-07,1.2271e-05
16.163,2.3294e-05,2.6893e-06
16.183,2.31e-06,5.6042e-06
16.203,9.7762e-06,6.6004e-06
16.223,7.512e-06,2.4345e-06
16.243,9.5825e-07,7.0061e-06
16.263,6.0309e-06,2.9453e-08
16.283,1.0433e-06,2.3257e-06
16.303,5.887e-07,1.6677e-06
16.323,8.6291e-07,3.315e-06
16.342,3.7418e-06,2.1807e-06
16.362,2.9463e-06,1.656e-06
16.382,1.1391e-06,8.0917e-06
16.402,7.7614e-06,1.9515e-06
16.422,2.7356e-06,5.5755e-06
16.442,1.6289e-06,6.2724e-06
16.462,1.3723e-05,1.0015e-06
16.482,2.5217e-07,6.0754e-06
16.501,3.8449e-06,5.7727e-07
16.521,2.3263e-06,1.3335e-06
16.541,9.305e-06,8.3163e-06
16.561,5.7307e-06,1.2771e-05
16.581,3.4515e-06,3.9096e-06
16.601,2.3647e-05,8.5321e-06
16.621,1.1437e-05,1.4183e-05
16.641,1.3614e-05,2.1062e-06
16.661,5.0767e-06,4.5747e-06
16.68,1.2744e-05,3.0366e-06
16.7,1.0668e-05,9.7069e-06
16.72,1.9909e-06,1.0445e-05
16.74,6.9492e-05,4.3542e-06
16.76,4.8514e-05,2.2887e-05
16.78,4.7122e-05,1.7726e-05
16.8,1.5799e-06,8.8201e-06
16.82,2.0694e-05,1.3836e-05
16.839,0.00036718,0.00039536
16.859,2.3818e-06,7.0982e-06
16.879,1.1815e-05,3.6346e-06
16.899,5.8362e-06,1.5481e-05
16.919,1.4974e-05,1.1415e-05
16.939,2.3326e-05,2.493e-05
16.959,1.3166e-05,1.9774e-05
16.979,1.6336e-05,4.5513e-06
16.999,7.2949e-05,1.8932e-05
17.018,2.7151e-05,1.5269e-05
17.038,4.1418e-06,1.2736e-05
17.058,1.7263e-05,7.5693e-06
17.078,1.1984e-05,2.1238e-05
17.098,1.0191e-05,1.3319e-05
17.118,1.5444e-05,1.8181e-05
17.138,2.2166e-05,1.8512e-05
17.158,7.6319e-06,5.5414e-06
17.177,1.2062e-05,1.6264e-05
17.197,1.1083e-05,7.5645e-06
17.217,4.1831e-06,3.9169e-06
17.237,4.1602e-06,5.9532e-06
17.257,4.4266e-06,1.5179e-05
17.277,8.6434e-06,1.3237e-05
17.297,1.6263e-05,1.8235e-05
17.317,3.7903e-06,1.0063e-05
17.336,6.2621e-06,7.8766e-06
17.356,1.1974e-05,1.2252e-05
17.376,6.9244e-07,7.2114e-07
17.396,2.349e-07,2.3305e-06
17.416,3.0675e-06,5.23e-06
17.436,3.307e-06,9.6756e-06
17.456,3.5549e-06,6.9267e-06
17.476,8.1229e-07,3.6158e-06
17.496,2.6413e-06,7.7825e-06
17.515,1.678e-06,1.5183e-06
17.535,8.0375e-07,1.3948e-06
17.555,1.7701e-06,4.0283e-07
17.575,7.3821e-07,1.0239e-06
17.595,3.3891e-07,2.318e-06
17.615,2.7546e-06,3.6551e-06
17.635,1.7576e-06,3.5636e-06
17.655,3.7696e-07,1.7809e-06
17.674,9.8593e-07,2.7503e-06
17.694,2.513e-06,3.2749e-06
17.714,1.784e-06,1.0993e-06
17.734,7.8388e-07,1.1036e-06
17.754,1.0054e-05,5.8365e-06
17.774,8.0366e-06,3.6315e-05
17.794,1.2129e-05,1.7943e-05
17.814,3.0027e-06,2.2675e-06
17.834,6.3018e-07,8.4212e-07
17.853,2.9741e-06,3.5938e-06
17.873,1.831e-06,6.3037e-06
17.893,1.2407e-05,6.35e-06
17.913,6.7074e-06,1.8019e-06
17.933,3.2857e-06,3.6303e-06
17.953,1.079e-05,6.0403e-06
17.973,9.3471e-06,3.7965e-06
17.993,7.0483e-07,1.409e-07
18.012,1.8852e-07,3.4345e-06
18.032,4.23e-06,3.7401e-06
18.052,1.5145e-07,1.5683e-06
18.072,1.1159e-05,9.8805e-06
18.092,3.4247e-07,3.9418e-07
18.112,2.0147e-06,2.7079e-06
18.132,9.8602e-06,6.1821e-06
18.152,2.923e-06,4.9573e-06
18.172,9.2165e-07,1.1486e-06
18.191,3.891e-08,3.1064e-06
18.211,6.5092e-06,1.2255e-05
18.231,9.2161e-08,8.9318e-07
18.251,6.7537e-06,6.07e-06
18.271,2.9349e-06,3.0002e-06
18.291,8.7393e-07,4.0526e-06
18.311,4.8303e-06,3.9054e-06
18.331,5.2426e-07,5.928e-06
18.35,1.7365e-07,2.8643e-06
18.37,6.272e-07,6.8928e-07
18.39,4.7451e-06,1.5698e-05
18.41,2.0248e-08,1.2597e-07
18.43,2.6742e-06,3.3189e-06
18.45,2.1359e-07,3.2772e-06
18.47,6.9539e-07,3.8241e-06
18.49,2.5082e-06,4.3298e-06
18.509,5.3577e-06,5.8953e-06
18.529,2.3963e-06,4.143e-06
18.549,1.3233e-07,8.369e-07
18.569,8.7635e-06,1.0868e-05
18.589,6.6146e-07,1.1494e-06
18.609,1.3272e-06,3.0821e-06
18.629,1.9366e-07,1.9963e-06
18.649,2.4003e-06,5.6663e-06
18.669,2.0736e-06,2.9018e-06
18.688,8.3194e-06,4.6258e-06
18.708,2.9375e-06,4.8562e-06
18.728,3.6515e-06,1.4526e-06
18.748,1.1909e-05,9.2759e-06
18.768,1.0931e-06,6.3498e-08
18.788,1.8911e-06,3.9917e-06
18.808,2.7015e-06,3.9578e-06
18.828,4.9215e-06,9.3225e-06
18.847,1.8317e-06,5.5351e-06
18.867,5.7759e-06,8.3322e-07
18.887,4.8519e-06,8.3625e-06
18.907,3.177e-06,1.7212e-06
18.927,7.2498e-06,7.9985e-06
18.947,4.4538e-07,5.8025e-07
18.967,1.3683e-06,1.1784e-06
18.987,1.3112e-06,8.1225e-06
19.007,2.1984e-06,4.5462e-06
19.026,1.981e-06,6.4622e-06
19.046,4.5194e-06,1.86e-06
19.066,1.1195e-06,4.8605e-06
19.086,1.801e-06,3.5049e-06
19.106,2.5986e-06,8.3122e-07
19.126,8.1573e-07,1.3877e-06
19.146,3.7911e-07,6.4542e-07
19.166,1.2798e-07,4.287e-06
19.185,1.6969e-06,7.763e-08
19.205,4.7937e-07,2.8923e-06
19.225,1.2398e-06,1.9748e-06
19.245,1.8817e-06,3.9775e-07
19.265,3.7824e-07,5.5919e-06
19.285,1.7336e-07,3.3483e-07
19.305,4.3947e-06,8.314e-08
19.325,1.4401e-08,2.3284e-06
19.344,4.9242e-07,1.7573e-06
19.364,3.8827e-06,2.9782e-07
19.384,6.6155e-07,5.0111e-07
19.404,7.283e-07,4.8922e-06
19.424,7.5315e-07,2.0431e-06
19.444,4.2792e-06,3.9682e-06
19.464,1.562e-06,3.5528e-06
19.484,8.882e-06,2.3811e-06
19.504,2.3771e-06,3.0407e-06
19.523,3.4682e-06,3.244e-07
19.543,1.2193e-05,4.4994e-06
19.563,7.6228e-07,3.6536e-06
19.583,5.1999e-06,3.3499e-06
19.603,2.0748e-06,1.1438e-05
19.623,7.8142e-06,5.9914e-06
19.643,9.4861e-06,8.2896e-06
19.663,1.1946e-05,7.3784e-06
19.682,8.0224e-06,6.0651e-06
19.702,4.9775e-06,3.6514e-06
19.722,1.1912e-05,5.9071e-06
19.742,7.8277e-07,6.2244e-06
19.762,6.3698e-06,8.4907e-06
19.782,5.1293e-06,1.292e-05
19.802,6.9034e-06,9.4139e-06
19.822,1.4079e-05,1.4759e-05
19.842,4.9233e-06,9.1352e-06
19.861,1.0474e-05,4.2135e-06
19.881,5.5046e-06,4.9325e-06
19.901,7.0555e-06,1.245e-05
19.921,1.5804e-06,8.7264e-06
19.941,4.4635e-06,4.9175e-06
19.961,6.9888e-06,1.6656e-05
19.981,3.106e-06,9.2001e-06
20.001,1.1828e-05,8.8175e-06
20.02,2.3543e-06,5.6407e-06
20.04,6.3372e-06,3.3181e-06
20.06,3.4373e-06,7.9733e-06
20.08,1.0313e-06,6.9694e-06
20.1,1.898e-06,2.0005e-06
20.12,3.1051e-06,7.3312e-06
20.14,6.2924e-06,1.2691e-05
20.16,4.1302e-07,2.2228e-06
20.18,8.8356e-06,5.6186e-06
20.199,1.4301e-06,3.6913e-06
20.219,1.8829e-06,1.5544e-06
20.239,2.2311e-06,2.3807e-06
20.259,1.1554e-06,1.6784e-06
20.279,9.7474e-07,3.58e-06
20.299,2.6441e-06,4.5991e-06
20.319,3.3903e-06,2.819e-06
20.339,3.8026e-07,1.688e-06
20.358,4.3908e-06,1.4724e-06
20.378,6.2387e-08,1.2785e-06
20.398,1.2436e-08,1.2933e-07
20.418,1.8404e-07,6.1261e-07
20.438,1.5091e-06,9.2083e-07
20.458,4.1798e-07,8.9726e-07
20.478,1.61e-06,2.05e-06
20.498,1.0187e-06,8.6415e-07
20.517,1.979e-07,4.5039e-07
20.537,9.4429e-07,1.3556e-07
20.557,6.2036e-07,3.0434e-06
20.577,1.1041e-06,1.7597e-06
20.597,1.6721e-07,6.289e-08
20.617,3.6987e-06,7.6269e-07
20.637,8.8676e-07,5.6471e-08
20.657,2.2553e-06,1.2559e-06
20.677,2.0368e-06,1.0158e-06
20.696,3.8182e-07,1.2966e-06
20.716,5.3274e-07,3.7268e-07
20.736,1.6789e-06,3.8455e-06
20.756,2.244e-06,1.3674e-06
20.776,1.229e-06,7.677e-08
20.796,5.4454e-06,1.3967e-06
20.816,9.8194e-07,9.7888e-07
20.836,1.945e-06,2.3206e-07
20.855,7.3579e-07,8.3726e-07
20.875,9.2431e-08,9.4345e-07
20.895,1.4505e-06,5.546e-07
20.915,3.9974e-06,6.2446e-06
20.935,1.1628e-06,1.9652e-07
20.955,2.3389e-06,5.2634e-07
20.975,4.1113e-06,2.8568e-06
20.995,2.0103e-07,1.5145e-06
21.015,4.1476e-07,2.9244e-07
21.034,3.7488e-07,1.4196e-07
21.054,1.1636e-06,6.6212e-06
21.074,4.8961e-06,6.8727e-07
21.094,1.8923e-06,2.9038e-06
21.114,1.5308e-06,1.1853e-06
21.134,1.3012e-06,1.6995e-07
21.154,1.3168e-06,2.0044e-06
21.174,1.1528e-07,2.3215e-07
21.193,1.5151e-07,1.3109e-06
21.213,6.278e-07,3.5456e-07
21.233,2.1217e-06,4.3797e-06
21.253,1.0756e-06,1.8128e-06
21.273,3.2733e-06,3.1623e-06
21.293,1.4142e-06,2.5361e-07
21.313,3.5952e-07,7.0799e-07
21.333,1.3956e-06,2.7785e-06
21.353,5.9725e-07,2.0944e-06
21.372,1.7343e-06,2.4027e-06
21.392,2.354e-06,4.367e-07
21.412,2.3134e-06,4.2714e-06
21.432,5.3842e-06,2.4139e-06
21.452,4.8834e-06,4.1984e-06
21.472,5.369e-07,1.4806e-06
21.492,1.6995e-06,1.2112e-05
21.512,1.0406e-06,2.5212e-06
21.531,1.5821e-06,1.3066e-06
21.551,1.7124e-06,4.5863e-06
21.571,3.3873e-06,1.7096e-06
21.591,3.7514e-06,5.9472e-06
21.611,3.4961e-06,1.7675e-06
21.631,1.182e-06,7.8212e-07
21.651,1.2387e-06,3.698e-06
21.671,2.8222e-07,9.3093e-07
21.69,2.4922e-06,6.1475e-06
21.71,1.619e-07,7.2681e-07
21.73,2.3909e-06,3.6302e-06
21.75,3.9133e-06,4.9474e-06
21.77,9.9911e-07,2.8468e-06
21.79,6.0968e-06,2.7879e-06
21.81,1.6032e-06,2.5941e-06
21.83,2.8511e-07,3.7925e-06
21.85,3.9733e-07,2.9779e-08
21.869,1.4122e-06,6.2041e-06
21.889,8.7752e-08,9.8723e-07
21.909,1.0656e-06,1.2428e-06
21.929,2.8412e-06,5.4719e-06
21.949,5.5994e-08,1.9958e-07
21.969,1.7583e-06,2.0253e-06
21.989,7.8738e-07,4.217e-07
22.009,1.4231e-07,1.4247e-06
22.028,3.1242e-07,7.7624e-07
22.048,2.257e-06,2.7723e-06
22.068,4.0798e-07,1.2426e-06
22.088,1.5271e-07,2.5341e-07
22.108,1.1299e-06,3.7576e-06
22.128,2.2489e-06,1.6657e-06
22.148,1.4973e-06,7.3319e-08
22.168,1.8257e-06,1.6466e-06
22.188,1.4624e-06,1.0408e-06
22.207,1.3043e-06,7.021e-07
22.227,1.8874e-06,1.2239e-07
22.247,2.9609e-07,9.3322e-07
22.267,1.6972e-07,1.3877e-06
22.287,1.0991e-07,5.1337e-07
22.307,5.9497e-06,3.1983e-06
22.327,4.7148e-07,6.7937e-07
22.347,3.4675e-06,1.2599e-06
22.366,5.3859e-06,2.4794e-06
22.386,6.3563e-07,1.0874e-06
22.406,2.1185e-06,8.3269e-07
22.426,2.1844e-07,9.6078e-07
22.446,1.4798e-06,4.2529e-06
22.466,4.9736e-07,6.078e-07
22.486,5.18e-06,5.9385e-06
22.506,1.7691e-06,3.9973e-06
22.526,3.5598e-06,1.7689e-06
22.545,3.6245e-06,3.9794e-06
22.565,1.4532e-07,7.5114e-07
22.585,1.5088e-06,3.283e-06
22.605,8.5484e-08,2.4615e-06
22.625,8.6876e-07,4.4591e-06
22.645,1.8907e-06,4.647e-06
22.665,4.9881e-06,7.3115e-06
22.685,1.6367e-06,5.3359e-06
22.704,2.455e-06,2.2152e-06
22.724,4.0036e-06,6.6575e-06
22.744,1.0969e-07,1.8566e-06
22.764,9.7903e-07,3.1814e-06
22.784,6.8231e-08,3.7713e-06
22.804,1.5517e-06,5.1507e-06
22.824,1.7287e-06,5.7641e-06
22.844,2.2905e-06,6.1101e-06
22.863,2.4547e-06,4.3032e-06
22.883,1.738e-06,3.4117e-06
22.903,9.7344e-07,5.8591e-06
22.923,7.4842e-07,8.9822e-07
22.943,1.0453e-06,2.8418e-06
22.963,4.749e-07,4.6798e-06
22.983,9.252e-07,3.224e-06
23.003,1.565e-06,6.0646e-06
23.023,1.5021e-06,4.204e-06
23.042,1.3341e-06,1.9506e-06
23.062,2.3596e-07,1.9932e-06
23.082,1.0407e-07,2.0806e-06
23.102,3.4761e-07,2.5833e-07
23.122,1.0738e-06,1.8465e-06
23.142,3.7929e-07,2.4544e-06
23.162,6.4698e-07,1.8589e-06
23.182,1.5863e-06,3.7009e-06
23.201,5.8224e-07,1.1007e-06
23.221,8.0931e-07,1.1699e-06
23.241,1.2228e-07,8.1114e-07
23.261,8.7867e-07,8.8858e-07
23.281,1.621e-06,6.1406e-08
23.301,6.9577e-07,9.2059e-07
23.321,6.2028e-07,2.5706e-06
23.341,1.3438e-06,2.0175e-06
23.361,3.8601e-07,6.219e-07
23.38,1.6274e-07,3.4093e-07
23.4,8.0357e-07,2.2999e-07
23.42,5.817e-07,6.7589e-08
23.44,2.4156e-06,6.3455e-07
23.46,7.2257e-07,1.2069e-07
23.48,3.4315e-06,4.4467e-07
23.5,1.677e-06,1.0093e-06
23.52,5.8721e-07,7.117e-08
23.539,1.0403e-06,4.8042e-07
23.559,6.3841e-07,7.1433e-08
23.579,1.2038e-07,6.1266e-07
23.599,9.4675e-07,2.5119e-07
23.619,2.2529e-06,1.5684e-06
23.639,2.2922e-07,2.8941e-07
23.659,3.3254e-06,6.9205e-07
23.679,4.1669e-07,5.2185e-07
23.699,3.1659e-08,9.6281e-08
23.718,9.5596e-07,6.3154e-09
23.738,1.1077e-06,7.3623e-07
23.758,3.3146e-07,1.0065e-06
23.778,3.6687e-07,5.9371e-07
23.798,2.4664e-06,1.1714e-06
23.818,4.9182e-08,2.271e-07
23.838,1.8032e-06,1.9268e-07
23.858,2.926e-07,6.5966e-08
23.877,7.5943e-07,1.7654e-07
23.897,3.9305e-07,1.5918e-07
23.917,9.9221e-07,7.7206e-07
23.937,1.1333e-06,1.0477e-06
23.957,2.9199e-07,3.9977e-07
23.977,1.6641e-06,5.5259e-07
23.997,5.0645e-07,3.0149e-07
24.017,8.9806e-07,1.1739e-07
24.036,4.7816e-08,3.5153e-07
24.056,1.3341e-06,1.1484e-06
24.076,7.7989e-07,6.0885e-07
24.096,2.3093e-06,2.127e-06
24.116,1.6422e-06,9.7467e-07
24.136,1.803e-07,3.5451e-07
24.156,1.1851e-06,5.2031e-07
24.176,1.978e-07,7.2681e-07
24.196,3.23e-07,5.1561e-08
24.215,4.0056e-08,1.4614e-06
24.235,5.5867e-07,1.7107e-06
24.255,1.5316e-06,6.4863e-07
24.275,1.3041e-06,2.7226e-06
24.295,4.2447e-07,2.5214e-07
24.315,1.2214e-06,6.4805e-07
24.335,8.1018e-07,3.3815e-07
24.355,1.5769e-07,1.401e-06
24.374,1.8504e-07,1.9792e-07
24.394,4.9777e-07,1.781e-06
24.414,6.6453e-07,2.3784e-06
24.434,1.2168e-06,6.0716e-07
24.454,3.7793e-07,2.7524e-06
24.474,1.4743e-07,1.388e-07
24.494,9.8705e-07,5.1632e-07
24.514,1.9792e-07,2.9464e-07
24.534,7.6514e-08,1.9443e-06
24.553,1.9213e-07,8.5856e-07
24.573,1.4217e-06,1.6212e-06
24.593,2.0768e-08,2.9469e-06
24.613,1.0016e-06,3.2684e-07
24.633,3.5628e-07,2.944e-06
24.653,1.9101e-07,1.9579e-07
24.673,1.043e-06,2.308e-07
24.693,1.8093e-07,1.128e-06
24.712,2.7864e-07,1.4471e-06
24.732,1.4063e-07,1.7008e-06
24.752,8.5197e-07,8.5543e-07
24.772,1.1701e-07,2.147e-06
24.792,9.5982e-08,1.3152e-06
24.812,1.2998e-07,1.1931e-06
24.832,1.2536e-06,2.207e-07
24.852,5.3232e-08,1.1627e-07
24.871,7.3357e-07,1.3333e-06
24.891,1.0566e-06,6.0696e-07
24.911,1.254e-07,1.0404e-06
24.931,9.9396e-07,6.8956e-07
24.951,5.4278e-08,6.1502e-07
24.971,3.3121e-07,1.6767e-06
24.991,2.6375e-08,2.7862e-07
25.011,2.3284e-06,5.7795e-07
25.031,3.4967e-07,4.5595e-07
25.05,4.7211e-07,4.7111e-07
25.07,1.8146e-06,4.62e-07
25.09,1.2511e-07,2.9651e-07
25.11,7.8162e-07,7.2821e-07
25.13,3.087e-08,1.7775e-07
25.15,5.7073e-07,1.9585e-06
25.17,7.512e-07,8.9515e-07
25.19,2.2176e-06,3.3611e-07
25.209,8.0046e-07,1.4042e-06
25.229,4.6052e-07,4.5741e-07
25.249,1.8156e-06,5.7998e-07
25.269,6.6695e-07,3.9422e-09
25.289,3.9273e-07,5.9312e-07
25.309,1.4594e-07,2.1306e-06
25.329,1.1132e-06,1.2724e-06
25.349,1.7052e-06,1.5435e-06
25.369,4.9496e-07,9.9377e-07
25.388,1.3987e-06,1.0581e-06
25.408,6.1014e-07,9.4402e-07
25.428,1.1183e-06,7.914e-07
25.448,7.2586e-07,2.1039e-07
25.468,5.6291e-07,1.5163e-07
25.488,1.0725e-06,3.5584e-06
25.508,9.5078e-07,7.2687e-07
25.528,2.2153e-06,1.8949e-06
25.547,1.0539e-07,1.5707e-06
25.567,8.4481e-07,6.7311e-07
25.587,7.9159e-07,5.5341e-07
25.607,9.0986e-07,2.7922e-07
25.627,2.5351e-07,5.4003e-07
25.647,6.4824e-07,3.9209e-07
25.667,1.8088e-06,3.4037e-06
25.687,3.2798e-07,3.6213e-07
25.707,2.2334e-06,1.6069e-06
25.726,2.5907e-09,1.9499e-06
25.746,1.0197e-07,1.8326e-07
25.766,4.6964e-07,6.3272e-07
25.786,2.409e-06,4.2234e-07
25.806,3.2574e-08,1.0992e-06
25.826,7.6542e-05,1.705e-06
25.846,1.648e-06,2.5851e-06
25.866,2.096e-07,4.4344e-07
25.885,1.2191e-06,8.5185e-07
25.905,4.3838e-08,8.2155e-07
25.925,4.4693e-07,2.4402e-07
25.945,9.289e-08,5.627e-07
25.965,2.7001e-06,1.2319e-06
25.985,6.76e-07,2.5613e-06
26.005,4.1127e-07,7.1206e-07
26.025,2.1196e-06,2.2834e-06
26.044,2.4283e-07,1.5371e-07
26.064,6.4707e-07,3.9467e-07
26.084,1.172e-08,7.1036e-07
26.104,1.6916e-06,5.6845e-07
26.124,1.9597e-07,7.8455e-08
26.144,1.8744e-06,1.2648e-06
26.164,5.4908e-07,8.8613e-07
26.184,1.635e-07,1.1058e-06
26.204,3.4484e-06,4.0994e-06
26.223,9.4039e-07,1.6498e-06
26.243,3.0801e-06,2.3638e-05
26.263,4.7626e-06,2.3308e-05
26.283,5.6626e-07,9.7465e-07
26.303,9.2402e-07,2.0788e-06
26.323,8.0418e-07,2.3962e-07
26.343,6.6681e-07,9.3682e-07
26.363,2.1119e-07,5.0394e-07
26.382,4.849e-07,3.2052e-08
26.402,3.9549e-07,3.0999e-07
26.422,3.9402e-07,8.7997e-08
26.442,9.0542e-08,1.0872e-07
26.462,4.918e-07,1.7321e-07
26.482,5.8413e-07,8.2901e-07
26.502,2.8834e-07,2.8778e-07
26.522,6.0229e-07,3.2418e-07
26.542,6.1362e-08,5.0238e-07
26.561,1.4778e-07,7.4252e-08
26.581,5.7294e-07,3.1318e-07
26.601,3.8517e-07,6.3929e-08
26.621,1.821e-07,4.7713e-07
26.641,3.9752e-07,1.8309e-07
26.661,5.5314e-07,5.3777e-07
26.681,6.4502e-08,1.4716e-07
26.701,2.264e-07,3.673e-08
26.72,1.5799e-07,2.0171e-07
26.74,1.6485e-07,1.5135e-07
26.76,5.4442e-07,8.6929e-08
26.78,3.0985e-07,2.2631e-07
26.8,4.1446e-08,5.4245e-07
26.82,3.1623e-07,4.0788e-08
26.84,8.627e-07,5.3508e-07
26.86,2.6618e-07,6.0892e-09
26.88,5.0474e-08,2.6699e-07
26.899,5.3003e-07,5.3393e-07
26.919,5.1982e-07,2.6927e-07
26.939,5.4006e-07,2.5676e-07
26.959,6.6289e-07,3.4795e-07
26.979,1.0932e-07,1.6918e-07
26.999,4.6718e-07,7.6212e-08
27.019,5.5466e-07,7.4922e-08
27.039,9.5165e-07,2.6566e-07
27.058,1.1962e-07,9.7391e-07
27.078,5.4644e-07,1.6974e-07
27.098,1.3719e-06,1.1028e-06
27.118,3.0131e-07,5.8057e-07
27.138,1.1311e-06,9.3547e-08
27.158,4.3374e-08,2.6174e-07
27.178,5.1345e-07,1.7323e-07
27.198,5.1446e-07,1.0684e-07
27.217,1.1638e-06,6.0504e-07
27.237,3.255e-07,1.2255e-06
27.257,8.7712e-08,3.5466e-07
27.277,2.0983e-06,1.5883e-06
27.297,6.0274e-09,5.186e-07
27.317,5.0424e-07,1.161e-07
27.337,3.2632e-07,3.7323e-07
27.357,5.9775e-07,2.4156e-07
27.377,4.3083e-07,2.185e-07
27.396,7.9087e-07,6.5576e-07
27.416,4.7098e-07,1.0661e-06
27.436,1.0321e-07,5.8945e-07
27.456,1.8785e-06,1.3057e-06
27.476,1.6708e-07,3.2554e-07
27.496,5.335e-08,9.6427e-08
27.516,5.8188e-07,2.9881e-07
27.536,6.8129e-07,3.1245e-07
27.555,6.1454e-07,2.3989e-07
27.575,2.9271e-07,5.5533e-07
27.595,3.4728e-07,6.1291e-07
27.615,6.0993e-07,5.7965e-07
27.635,1.2071e-06,5.878e-07
27.655,4.1553e-07,2.0367e-08
27.675,9.5434e-08,2.3629e-07
27.695,4.0342e-07,2.0947e-07
27.715,8.5487e-07,3.0797e-07
27.734,3.3468e-07,1.1013e-08
27.754,6.1584e-08,6.9671e-07
27.774,1.4209e-07,3.8958e-07
27.794,1.041e-06,1.7863e-07
27.814,1.949e-07,3.3634e-07
27.834,5.8358e-07,5.1542e-08
27.854,6.0354e-07,4.2643e-08
27.874,2.0709e-07,6.1977e-08
27.893,1.1512e-06,8.0463e-08
27.913,3.7141e-08,1.4734e-07
27.933,1.0399e-07,3.4458e-07
27.953,4.6298e-07,8.144e-09
27.973,8.3395e-07,5.7208e-07
27.993,4.3488e-07,1.5384e-07
28.013,1.3202e-07,3.6713e-07
28.033,1.0247e-06,1.7012e-07
28.053,4.9914e-07,2.8554e-09
28.072,1.0277e-06,8.8138e-08
28.092,1.6422e-07,4.562e-08
28.112,1.3305e-09,1.0356e-08
28.132,1.1584e-06,1.5044e-07
28.152,2.3614e-07,3.9453e-07
28.172,9.6878e-07,1.3647e-08
28.192,5.8551e-07,8.3286e-07
28.212,5.0885e-07,1.5673e-07
28.231,1.14e-06,5.6965e-08
28.251,2.5584e-07,3.0481e-07
28.271,1.8165e-07,1.0911e-07
28.291,3.1807e-08,3.8822e-08
28.311,9.7674e-07,1.7236e-07
28.331,2.1046e-08,5.7864e-07
28.351,5.1923e-07,1.7678e-07
28.371,7.2195e-07,6.2926e-07
28.39,9.7195e-08,6.4344e-08
28.41,1.1167e-06,1.2179e-07
28.43,1.3127e-07,1.6875e-07
28.45,1.7031e-07,2.3821e-07
28.47,2.595e-07,1.2057e-07
28.49,8.4329e-07,2.7836e-07
28.51,6.2512e-08,4.3249e-07
28.53,1.1376e-07,3.5108e-07
28.55,9.338e-07,3.8482e-07
28.569,1.0057e-07,1.9005e-08
28.589,4.0842e-07,1.1209e-07
28.609,2.912e-08,2.8874e-07
28.629,3.2729e-07,2.4885e-07
28.649,3.0471e-07,1.2057e-07
28.669,5.2254e-07,4.0657e-07
28.689,1.2502e-07,5.3533e-07
28.709,3.7704e-08,2.573e-07
28.728,5.2265e-07,5.4586e-08
28.748,2.5487e-07,7.7657e-10
28.768,1.6238e-07,5.0295e-09
28.788,1.0721e-07,5.8033e-07
28.808,6.514e-07,2.3413e-07
28.828,2.9245e-07,1.5988e-07
28.848,2.9619e-07,8.0583e-07
28.868,1.9974e-07,3.3662e-07
28.888,1.1057e-07,1.411e-07
28.907,3.4766e-07,1.181e-07
28.927,1.4508e-07,1.278e-07
28.947,1.5844e-07,2.3275e-08
28.967,2.8954e-07,4.4508e-07
28.987,4.9101e-07,1.1145e-07
29.007,5.1882e-07,4.6281e-07
29.027,1.7423e-07,6.2283e-07
29.047,2.0669e-07,2.312e-08
29.066,4.3103e-07,3.4505e-07
29.086,4.8441e-07,1.5523e-07
29.106,2.3607e-08,2.2019e-07
29.126,1.0645e-07,3.4488e-09
29.146,4.539e-07,5.7966e-07
29.166,2.62e-07,2.4539e-07
29.186,2.5786e-07,4.5708e-07
29.206,6.6125e-08,3.4771e-07
29.226,2.1494e-07,1.511e-08
29.245,3.6573e-07,1.6037e-07
29.265,4.8913e-07,8.773e-08
29.285,3.0512e-08,6.3912e-08
29.305,1.9318e-08,7.6582e-08
29.325,7.5978e-07,4.2934e-07
29.345,1.6877e-07,5.7657e-08
29.365,1.6619e-07,2.9211e-07
29.385,5.3913e-08,2.5775e-07
29.404,4.9449e-07,9.1381e-08
29.424,1.3321e-07,2.0392e-07
29.444,3.9623e-07,2.8514e-08
29.464,7.8135e-08,5.9558e-08
29.484,2.0626e-09,9.3872e-08
29.504,4.3538e-07,2.4503e-07
29.524,2.4246e-07,6.5716e-08
29.544,1.8381e-08,3.3708e-07
29.563,5.2788e-08,9.1915e-08
29.583,6.3613e-07,2.3984e-07
29.603,9.6499e-08,1.216e-07
29.623,2.205e-07,8.1204e-08
29.643,2.2179e-07,7.2199e-08
29.663,5.9548e-08,9.5478e-08
29.683,3.3154e-07,2.464e-08
29.703,1.155e-07,3.0373e-07
29.723,8.9146e-09,2.9628e-07
29.742,9.0175e-08,1.3057e-07
29.762,6.769e-07,6.5624e-07
29.782,4.2569e-08,2.4331e-07
29.802,2.8769e-07,2.5621e-07
29.822,2.4635e-07,1.3131e-07
29.842,5.4542e-08,9.6008e-08
29.862,3.9433e-07,2.1899e-08
29.882,1.7951e-07,6.3253e-07
29.901,1.4268e-08,2.3735e-07
29.921,3.7137e-07,3.9794e-07
29.941,6.1831e-07,1.0375e-06
29.961,8.9211e-08,3.0842e-08
29.981,2.7545e-07,4.351e-07
30.001,2.2856e-07,2.5365e-07
30.021,2.5542e-08,2.6712e-07
30.041,2.6764e-07,1.8295e-07
30.061,2.9461e-08,6.4119e-07
30.08,5.3227e-08,4.8195e-07
30.1,1.974e-07,4.4675e-07
30.12,2.1759e-07,9.0179e-07
30.14,2.6067e-07,1.8802e-07
30.16,3.7007e-07,5.1172e-07
30.18,8.4825e-08,2.0842e-07
30.2,2.1616e-07,6.6816e-08
30.22,2.7298e-07,5.4567e-07
30.239,9.0882e-08,6.8745e-07
30.259,3.1037e-08,4.1667e-07
30.279,1.0811e-07,5.2021e-07
30.299,6.8777e-08,8.2141e-07
30.319,2.2162e-07,3.1232e-07
30.339,4.9453e-08,2.0131e-07
30.359,1.4706e-08,1.8977e-07
30.379,3.2068e-07,1.0297e-08
30.398,3.8168e-07,8.0373e-07
30.418,2.1369e-07,2.1269e-07
30.438,3.6004e-08,3.215e-07
30.458,2.1982e-07,8.3327e-07
30.478,2.9825e-07,1.8615e-07
30.498,2.17e-07,5.2099e-07
30.518,4.4451e-08,8.0381e-08
30.538,9.3716e-08,1.1936e-07
30.558,5.1418e-07,8.1983e-08
30.577,2.06e-07,5.6152e-07
30.597,2.8759e-07,4.2728e-08
30.617,1.0234e-07,1.6714e-07
30.637,8.118e-08,8.812e-07
30.657,6.1031e-07,3.0051e-09
30.677,1.6503e-07,4.757e-07
30.697,1.9015e-07,9.6532e-08
30.717,3.4777e-07,3.5121e-08
30.736,4.6316e-07,2.7205e-07
30.756,3.7829e-07,2.0614e-07
30.776,2.73e-07,1.1207e-07
30.796,4.1488e-07,1.5464e-07
30.816,7.0582e-08,6.4834e-07
30.836,1.0806e-06,2.0703e-07
30.856,7.2296e-08,4.0139e-07
30.876,1.245e-07,1.5313e-07
30.896,4.781e-07,3.621e-08
30.915,2.8333e-07,3.3753e-07
30.935,6.7719e-07,2.0769e-08
30.955,1.5021e-07,2.1787e-07
30.975,4.154e-07,3.0763e-07
30.995,1.4162e-07,1.6963e-07
31.015,1.351e-06,6.3563e-07
31.035,8.6196e-08,1.3117e-07
31.055,1.0763e-07,1.1099e-07
31.074,1.3521e-06,4.646e-07
31.094,1.9364e-07,3.4657e-07
31.114,4.2404e-07,4.884e-09
31.134,1.1698e-07,9.541e-08
31.154,4.9657e-07,6.3145e-07
31.174,3.1005e-07,4.0607e-08
31.194,5.8745e-07,6.1837e-07
31.214,2.2789e-07,1.2425e-07
31.234,4.5079e-08,4.56e-08
31.253,1.0485e-06,2.2442e-07
31.273,7.7185e-08,1.977e-07
31.293,3.694e-07,2.5689e-08
31.313,2.1259e-07,8.2372e-08
31.333,5.3704e-07,5.3318e-07
31.353,3.5661e-07,2.8465e-08
31.373,2.0651e-07,5.0216e-07
31.393,3.0534e-07,7.5653e-08
31.412,6.2964e-08,8.9843e-09
31.432,3.5836e-07,2.0214e-07
31.452,1.2769e-07,1.0646e-07
31.472,7.7791e-08,3.0264e-08
31.492,1.3615e-07,7.6694e-08
31.512,4.5591e-07,3.5025e-07
31.532,3.8188e-07,1.3517e-07
31.552,1.0894e-07,3.4407e-07
31.571,1.8883e-07,4.8123e-09
31.591,2.9453e-07,7.6434e-08
31.611,3.1043e-07,1.1493e-07
31.631,4.9694e-08,1.9247e-07
31.651,8.7185e-08,6.5938e-08
31.671,1.4812e-07,8.0468e-08
31.691,4.9117e-07,1.6308e-07
31.711,1.257e-07,1.2167e-07
31.731,6.7766e-08,1.2365e-07
31.75,3.4353e-07,6.7043e-10
31.77,2.0749e-07,3.843e-08
31.79,3.558e-07,2.6231e-07
31.81,8.9387e-08,2.3267e-07
31.83,1.8984e-07,1.1006e-08
31.85,4.5175e-07,1.4843e-07
31.87,2.7592e-07,1.5807e-07
31.89,1.7178e-07,8.2297e-08
31.909,1.2316e-07,2.8511e-08
31.929,7.0958e-07,1.9828e-08
31.949,2.8519e-08,3.4876e-08
31.969,4.957e-07,2.2368e-07
31.989,4.6182e-07,1.767e-07
32.009,1.068e-07,2.2104e-08
32.029,6.1462e-07,2.1732e-07
32.049,6.4434e-08,7.3652e-08
32.069,2.5118e-07,1.2865e-07
32.088,1.4392e-07,1.1432e-08
32.108,4.5575e-07,2.5138e-08
32.128,1.8731e-07,1.8376e-09
32.148,4.6764e-07,1.7955e-07
32.168,5.4152e-07,6.0521e-08
32.188,5.6272e-08,8.7904e-08
32.208,8.0944e-07,1.2707e-07
32.228,6.1574e-08,6.094e-08
32.247,7.823e-08,2.0963e-07
32.267,2.4684e-07,1.3985e-09
32.287,2.7098e-07,3.1365e-08
32.307,2.109e-07,3.5448e-08
32.327,1.493e-07,8.7744e-08
32.347,3.2406e-07,2.5613e-08
32.367,1.9954e-07,7.7424e-08
32.387,5.2469e-07,3.1242e-08
32.407,1.7619e-08,1.9148e-07
32.426,5.7356e-08,2.7349e-07
32.446,4.7825e-07,1.3811e-08
32.466,1.9607e-07,1.3759e-07
32.486,1.1785e-07,1.301e-07
32.506,5.6696e-08,2.061e-08
32.526,3.0938e-07,1.05e-07
32.546,2.3224e-07,8.3525e-08
32.566,1.9278e-07,3.8219e-08
32.585,2.7817e-08,4.5196e-07
32.605,9.0982e-08,1.6428e-07
32.625,4.3817e-07,1.3316e-07
32.645,1.5417e-07,2.4858e-07
32.665,5.3548e-08,1.7025e-07
32.685,9.1955e-08,3.6544e-08
32.705,3.2789e-07,2.3235e-07
32.725,1.5669e-07,1.8319e-07
32.744,1.228e-07,6.9575e-08
32.764,1.1226e-07,5.7143e-07
32.784,1.9409e-07,1.0443e-07
32.804,3.7645e-07,2.1185e-07
32.824,1.7283e-07,2.8307e-07
32.844,3.6467e-08,8.3327e-08
32.864,7.6809e-08,1.1948e-07
32.884,4.875e-07,3.4331e-07
32.904,3.1602e-08,1.8575e-07
32.923,1.0999e-07,1.6333e-07
32.943,2.5711e-07,5.9392e-07
32.963,9.8243e-08,9.4713e-08
32.983,4.8393e-07,1.9128e-07
33.003,9.2459e-08,2.7504e-07
33.023,3.474e-08,4.0615e-08
33.043,1.513e-07,1.0189e-07
33.063,5.3659e-07,2.6026e-07
33.082,2.4306e-08,1.0037e-07
33.102,9.8757e-08,2.4907e-07
33.122,4.0571e-07,3.667e-07
33.142,4.3644e-08,3.4381e-08
33.162,3.1806e-07,2.4077e-07
33.182,1.1426e-08,2.0047e-07
33.202,6.4794e-08,6.9567e-09
33.222,1.1311e-07,8.988e-08
33.242,3.3143e-07,1.9634e-07
33.261,6.9235e-08,1.3229e-08
33.281,1.2069e-07,2.397e-07
33.301,3.3732e-07,1.2017e-07
33.321,1.382e-07,2.6553e-08
33.341,2.6966e-07,2.0385e-07
33.361,2.7817e-08,3.7188e-08
33.381,7.3385e-08,3.0327e-08
33.401,6.8078e-08,7.4884e-08
33.42,2.7006e-07,1.1304e-07
33.44,1.3817e-08,2.5653e-08
33.46,4.4088e-08,1.0425e-07
33.48,1.2663e-07,3.7037e-08
33.5,2.7782e-07,1.3697e-07
33.52,2.0005e-07,1.1031e-07
33.54,8.3111e-08,4.2415e-08
33.56,1.7637e-07,7.6972e-08
33.58,5.2999e-08,9.7901e-08
33.599,3.7699e-07,8.3988e-08
33.619,8.4019e-09,9.8965e-08
33.639,2.6842e-08,5.6711e-08
33.659,1.8865e-07,2.4147e-08
33.679,2.8342e-07,2.9643e-07
33.699,1.6882e-07,1.5178e-08
33.719,1.9994e-07,1.3762e-07
33.739,3.6412e-07,9.5966e-08
33.758,2.4342e-08,1.1824e-07
33.778,6.055e-07,1.4541e-07
33.798,1.811e-08,2.0232e-07
33.818,6.8956e-08,1.2146e-07
33.838,3.068e-07,1.6983e-08
33.858,3.0698e-07,5.0203e-07
33.878,2.9023e-07,1.6507e-08
33.898,2.0514e-07,1.0985e-07
33.917,3.9116e-07,1.7357e-07
33.937,1.7855e-07,4.9587e-08
33.957,7.2798e-07,2.7767e-07
33.977,3.4335e-08,1.6224e-07
33.997,4.2263e-08,1.4558e-07
34.017,5.5944e-07,1.8039e-07
34.037,2.184e-07,5.3767e-07
34.057,4.0628e-07,4.7806e-08
34.077,7.5945e-08,4.8291e-08
34.096,3.4466e-07,2.82e-07
34.116,3.6187e-07,5.3426e-08
34.136,5.9646e-07,2.8867e-07
34.156,2.8925e-08,4.9205e-08
34.176,1.1185e-08,1.4934e-07
34.196,7.7648e-07,3.3639e-07
34.216,1.2975e-07,2.638e-07
34.236,2.883e-07,1.2149e-07
34.255,1.5622e-07,1.3498e-08
34.275,2.8284e-07,3.0635e-07
34.295,4.1589e-07,5.6758e-08
34.315,2.3409e-07,2.6517e-07
34.335,7.3639e-08,7.757e-08
34.355,3.0792e-08,9.2199e-08
34.375,6.6223e-07,4.3849e-07
34.395,1.2645e-07,1.2769e-07
34.415,1.1909e-07,6.5038e-08
34.434,1.7439e-07,2.0163e-08
34.454,3.5105e-07,3.1285e-07
34.474,3.9645e-07,5.8194e-08
34.494,1.2743e-07,1.9171e-07
34.514,5.9536e-08,8.7354e-08
34.534,1.5537e-07,4.8419e-08
34.554,5.3811e-07,3.4727e-07
34.574,1.181e-07,8.4797e-08
34.593,6.4526e-08,3.8572e-08
34.613,1.022e-07,1.651e-08
34.633,5.7582e-07,4.3208e-07
34.653,1.4632e-07,2.5794e-08
34.673,1.727e-07,1.5141e-07
34.693,2.7497e-07,1.8266e-07
34.713,1.5623e-07,6.0292e-08
34.733,6.1592e-07,2.7396e-07
34.753,5.0269e-08,4.3895e-08
34.772,1.2552e-07,6.3035e-08
34.792,1.7965e-07,2.5202e-08
34.812,5.8416e-07,3.7321e-07
34.832,1.3087e-07,1.5714e-08
34.852,8.5855e-08,1.0651e-07
34.872,4.6559e-07,1.6341e-07
34.892,1.2515e-07,6.0824e-08
34.912,6.5203e-07,2.2922e-07
34.931,1.356e-09,5.8687e-08
34.951,9.9286e-08,1.0029e-07
34.971,3.365e-07,8.4346e-08
34.991,3.5504e-07,3.4484e-07
35.011,2.3986e-07,1.1594e-08
35.031,4.931e-08,1.3964e-08
35.051,5.1324e-07,1.2052e-07
35.071,1.8426e-07,5.8872e-08
35.09,4.2345e-07,1.1493e-07
35.11,4.4207e-08,4.3053e-08
35.13,7.4914e-08,7.6933e-08
35.15,5.5881e-07,1.2741e-07
35.17,1.0321e-07,2.3902e-07
35.19,1.8942e-07,3.222e-09
35.21,4.9974e-08,1.2284e-08
35.23,2.6585e-07,1.1227e-07
35.25,2.5928e-07,7.5531e-08
35.269,2.3212e-07,5.5842e-08
35.289,4.4699e-08,2.663e-08
35.309,1.0079e-07,8.5766e-08
35.329,4.8816e-07,9.7404e-08
35.349,7.8753e-08,1.6164e-07
35.369,3.2442e-08,6.7368e-09
35.389,1.2294e-07,1.0611e-08
35.409,1.8516e-07,1.5497e-07
35.428,1.0183e-07,8.3106e-08
35.448,6.8655e-08,6.3478e-08
35.468,6.829e-08,8.3843e-08
35.488,1.2582e-07,9.392e-08
35.508,3.3453e-07,7.4881e-08
35.528,8.7193e-08,1.4829e-07
35.548,2.0762e-08,5.1578e-08
35.568,1.0422e-07,4.2039e-09
35.588,3.3616e-07,2.5919e-07
35.607,8.2479e-09,9.8797e-08
35.627,5.0217e-08,6.5816e-08
35.647,1.985e-07,1.5782e-07
35.667,5.2109e-08,7.1949e-08
35.687,3.3132e-07,7.0588e-08
35.707,6.8173e-08,1.5148e-07
35.727,4.918e-08,5.9761e-08
35.747,1.8957e-07,2.4278e-08
35.766,3.4259e-07,3.2376e-07
35.786,1.0474e-08,8.2847e-08
35.806,3.5145e-08,6.8701e-08
35.826,3.7044e-07,2.4679e-07
35.846,8.6437e-09,4.7818e-08
35.866,2.5303e-07,6.4399e-08
35.886,6.3385e-08,1.4407e-07
35.906,4.2793e-08,7.0812e-08
35.925,2.76e-07,7.0501e-08
35.945,2.385e-07,2.7542e-07
35.965,1.702e-08,5.7474e-08
35.985,1.0626e-07,9.8773e-08
36.005,3.3432e-07,2.5781e-07
36.025,2.974e-08,8.9708e-09
36.045,1.3504e-07,1.0151e-07
36.065,7.8665e-08,1.4698e-07
36.085,2.3893e-08,3.6747e-08
36.104,2.5683e-07,1.2068e-07
36.124,8.0581e-08,1.9569e-07
36.144,3.7273e-09,1.9534e-08
36.164,1.8402e-07,9.9923e-08
36.184,1.68e-07,1.6698e-07
36.204,1.0845e-07,2.8431e-09
36.224,3.2509e-08,6.7642e-08
36.244,4.5133e-08,6.7489e-08
36.263,1.0993e-07,7.2779e-10
36.283,1.3843e-07,1.5636e-07
36.303,1.6353e-08,6.544e-08
36.323,1.0574e-08,9.2154e-09
36.343,1.3569e-07,1.405e-07
36.363,1.0842e-07,6.488e-08
36.383,1.2208e-07,4.5171e-08
36.403,5.1336e-09,4.3414e-08
36.423,4.8072e-08,3.2196e-08
36.442,2.374e-07,1.9809e-08
36.462,4.286e-08,1.0459e-07
36.482,5.7101e-08,3.0101e-09
36.502,9.4372e-08,2.9118e-08
36.522,5.587e-08,1.3172e-07
36.542,2.2722e-07,1.4231e-08
36.562,1.0193e-07,8.6396e-08
36.582,2.5347e-08,1.6251e-08
36.601,1.7937e-07,9.8188e-09
36.621,2.7001e-07,8.933e-08
36.641,6.0236e-08,7.7992e-08
36.661,1.077e-07,1.3736e-08
36.681,1.7935e-07,1.0913e-07
36.701,1.6206e-08,1.1628e-07
36.721,4.0503e-07,7.9158e-08
36.741,5.3451e-08,1.1132e-07
36.761,5.0703e-08,4.2374e-08
36.78,3.3854e-07,7.23e-09
36.8,1.8134e-07,2.0018e-07
36.82,1.4639e-07,8.5555e-09
36.84,1.2208e-07,7.1582e-08
36.86,1.9782e-07,1.8174e-07
36.88,5.0171e-08,5.4879e-08
36.9,4.5716e-07,2.3248e-07
36.92,3.9024e-08,1.0283e-07
36.939,1.5326e-08,4.8028e-08
36.959,4.1836e-07,8.0049e-08
36.979,7.6138e-08,2.7981e-07
36.999,1.8769e-07,2.7255e-09
37.019,5.7123e-08,5.661e-08
37.039,1.5477e-07,2.7679e-07
37.059,1.806e-07,1.2834e-08
37.079,3.3867e-07,2.5408e-07
37.098,2.9016e-08,2.7053e-08
37.118,1.7821e-08,5.5041e-08
37.138,4.3248e-07,1.2714e-07
37.158,6.5286e-08,2.5444e-07
37.178,1.1571e-07,4.4126e-08
37.198,4.6338e-08,3.5491e-08
37.218,1.3673e-07,3.2408e-07
37.238,2.5697e-07,2.169e-08
37.258,1.625e-07,2.1786e-07
37.277,1.8883e-08,4.3168e-08
37.297,6.0694e-08,8.1957e-08
37.317,2.8099e-07,2.0805e-07
37.337,1.7506e-07,1.8311e-07
37.357,3.0777e-08,9.2399e-08
37.377,3.5894e-08,7.342e-09
37.397,2.1784e-07,2.9025e-07
37.417,2.4016e-07,4.4607e-08
37.436,8.8637e-08,1.809e-07
37.456,4.8346e-09,3.3303e-08
37.476,1.4142e-07,1.0328e-07
37.496,2.1195e-07,2.9848e-07
37.516,2.2388e-07,1.6273e-07
37.536,1.8623e-08,6.5512e-08
37.556,3.6032e-08,3.9485e-08
37.576,3.6062e-07,2.7981e-07
37.596,1.375e-07,5.7603e-08
37.615,9.9113e-08,1.0174e-07
37.635,4.886e-08,4.7483e-08
37.655,1.7062e-07,1.0973e-07
37.675,3.119e-07,2.9765e-07
37.695,1.4492e-07,9.9384e-08
37.715,6.6672e-08,6.3304e-08
37.735,7.9134e-08,7.9077e-08
37.755,4.7858e-07,3.0349e-07
37.774,9.3152e-08,6.073e-08
37.794,8.2356e-08,7.0118e-08
37.814,2.0312e-07,1.0578e-07
37.834,1.2239e-07,1.3045e-07
37.854,4.3843e-07,2.8683e-07
37.874,3.1095e-08,3.1432e-08
37.894,9.1205e-08,8.1036e-08
37.914,1.8643e-07,1.2991e-07
37.934,3.5576e-07,2.6885e-07
37.953,1.0543e-07,4.4085e-08
37.973,4.6765e-08,4.4496e-08
37.993,2.8507e-07,1.4938e-07
38.013,9.5908e-08,9.8713e-08
38.033,4.0939e-07,2.7791e-07
38.053,5.3153e-09,1.603e-08
38.073,4.8532e-08,5.9876e-08
38.093,2.8955e-07,1.7644e-07
38.112,1.9226e-07,3.0734e-07
38.132,8.4304e-08,1.1195e-08
38.152,8.7723e-09,2.4073e-08
38.172,2.4878e-07,1.974e-07
38.192,1.153e-07,1.1852e-07
38.212,2.9127e-07,1.3775e-07
38.232,1.6567e-08,1.6309e-08
38.252,4.1733e-08,9.2582e-08
38.271,2.9909e-07,9.5801e-08
38.291,1.5863e-07,3.0408e-07
38.311,2.1389e-08,2.4821e-09
38.331,1.6345e-08,9.6977e-09
38.351,2.2494e-07,2.823e-07
38.371,1.21e-07,1.3697e-07
38.391,1.2899e-07,8.6379e-08
38.411,1.5603e-08,3.5493e-10
38.431,8.3e-08,1.8375e-07
38.45,2.616e-07,5.7811e-08
38.47,1.3005e-07,2.4012e-07
38.49,5.1145e-09,2.4089e-08
38.51,4.4509e-08,2.6997e-09
38.53,2.9327e-07,3.1298e-07
38.55,5.8601e-08,7.339e-08
38.57,6.1789e-08,1.0985e-07
38.59,5.5548e-08,3.7282e-08
38.609,9.2497e-08,2.0124e-07
38.629,2.0907e-07,1.0534e-07
38.649,1.0375e-07,1.9301e-07
38.669,6.8266e-09,7.0985e-08
38.689,8.7127e-08,5.5739e-09
38.709,2.4018e-07,3.2505e-07
38.729,3.6764e-08,1.1611e-08
38.749,2.0664e-08,8.9918e-08
38.769,1.1601e-07,9.3236e-08
38.788,6.8633e-08,1.2919e-07
38.808,1.6461e-07,1.8928e-07
38.828,2.7291e-08,1.0244e-07
38.848,2.8554e-09,6.1178e-08
38.868,1.7721e-07,5.6049e-08
38.888,1.287e-07,2.6713e-07
38.908,3.5263e-08,6.5888e-09
38.928,3.4778e-08,4.1806e-08
38.947,1.1746e-07,1.6048e-07
38.967,9.2827e-08,3.7765e-08
38.987,9.8623e-08,2.1845e-07
39.007,5.9641e-09,3.2079e-08
39.027,8.3203e-09,2.6547e-08
39.047,1.5749e-07,1.4918e-07
39.067,7.4982e-08,1.0412e-07
39.087,4.7809e-08,3.1243e-08
39.107,5.7352e-08,1.4334e-08
39.126,1.1202e-07,1.2889e-07
39.146,1.2953e-07,2.465e-08
39.166,3.8155e-08,1.8048e-07
39.186,4.4504e-09,9.8103e-09
39.206,8.3274e-08,5.1932e-09
39.226,6.2959e-08,1.8072e-07
39.246,5.645e-08,4.3001e-08
39.266,3.9496e-08,2.2767e-08
39.285,3.6073e-08,4.6492e-08
39.305,1.3252e-07,7.1944e-08
39.325,1.3861e-07,7.7485e-08
39.345,1.0415e-08,3.8072e-08
39.365,2.1596e-08,1.2881e-08
39.385,1.6906e-07,5.1891e-08
39.405,3.4807e-08,1.2243e-07
39.425,6.8131e-08,4.9276e-08
39.444,6.0857e-08,4.9242e-08
39.464,1.3836e-08,7.3785e-08
39.484,1.7454e-07,4.8314e-08
39.504,7.3028e-08,1.5841e-07
39.524,2.0096e-09,1.978e-08
39.544,1.0615e-07,9.3441e-09
39.564,1.7496e-07,1.4811e-07
39.584,2.6332e-08,4.2268e-08
39.604,9.4613e-08,8.5138e-08
39.623,9.815e-08,3.6309e-08
39.643,1.8006e-08,6.4156e-08
39.663,2.1242e-07,6.4619e-08
39.683,2.6325e-08,1.8418e-07
39.703,3.4045e-09,1.7144e-08
39.723,1.3608e-07,5.7396e-09
39.743,1.3615e-07,2.4691e-07
39.763,6.2824e-08,1.2018e-08
39.782,7.1408e-08,7.9163e-08
39.802,7.6448e-08,7.2326e-08
39.822,7.3416e-08,4.9882e-08
39.842,1.4873e-07,1.2535e-07
39.862,1.8045e-09,1.1379e-07
39.882,8.6008e-09,4.4051e-08
39.902,1.2169e-07,5.2279e-08
39.922,8.0996e-08,2.6824e-07
39.942,7.9916e-08,2.5158e-09
39.961,3.9004e-08,5.2146e-08
39.981,6.4438e-08,1.1931e-07
40.001,1.3768e-07,3.0255e-08
40.021,1.1157e-07,1.567e-07
40.041,7.1012e-09,4.1447e-08
40.061,3.1813e-08,3.439e-08
40.081,1.2492e-07,1.138e-07
40.101,8.4047e-08,1.9918e-07
40.12,3.4359e-08,2.2102e-08
40.14,4.5425e-09,1.8285e-08
40.16,8.253e-08,1.3294e-07
40.18,1.4472e-07,3.9207e-08
40.2,8.9761e-08,1.2228e-07
40.22,3.1053e-08,1.1395e-08
40.24,7.5299e-08,2.8971e-08
40.26,1.4434e-07,1.3287e-07
40.28,1.3893e-07,1.1398e-07
40.299,3.9774e-10,2.5342e-08
40.319,9.1148e-09,2.2673e-09
40.339,1.4541e-07,1.5914e-07
40.359,9.5367e-08,6.5147e-08
40.379,1.0747e-07,8.1785e-08
40.399,3.3493e-08,1.7277e-08
40.419,7.0392e-08,5.7263e-08
40.439,2.1245e-07,1.3154e-07
40.458,1.5037e-07,8.1982e-08
40.478,4.0184e-09,1.6171e-08
40.498,2.6667e-08,4.4131e-09
40.518,2.8601e-07,1.7727e-07
40.538,3.5405e-08,5.9631e-08
40.558,1.1079e-07,9.5235e-08
40.578,5.2158e-08,4.3471e-08
40.598,5.8098e-08,8.1522e-08
40.617,2.6998e-07,1.5161e-07
40.637,8.1256e-08,7.7778e-08
40.657,8.2621e-09,1.8903e-08
40.677,7.54e-08,1.5842e-08
40.697,3.1792e-07,2.2114e-07
40.717,5.1208e-08,4.364e-08
40.737,4.4044e-08,5.5419e-08
40.757,9.394e-08,4.4234e-08
40.777,6.8889e-08,1.1051e-07
40.796,2.4106e-07,1.5437e-07
40.816,4.0758e-08,6.0546e-08
40.836,7.4739e-09,3.8898e-08
40.856,1.5159e-07,4.9916e-08
40.876,2.7066e-07,2.4329e-07
40.896,8.7409e-08,3.3563e-08
40.916,1.8726e-09,2.4137e-08
40.936,1.3195e-07,8.7862e-08
40.955,1.2976e-07,1.069e-07
40.975,1.3582e-07,1.5505e-07
40.995,2.0903e-08,2.6439e-08
41.015,2.4768e-08,5.7177e-08
41.035,1.5573e-07,1.0868e-07
41.055,2.6842e-07,2.0682e-07
41.075,6.3455e-08,3.207e-08
41.095,2.6634e-09,2.547e-09
41.115,1.4978e-07,1.184e-07
41.134,2.4317e-07,1.0777e-07
41.154,7.6897e-08,1.4645e-07
41.174,5.7884e-09,3.3944e-09
41.194,1.0159e-07,5.0663e-08
41.214,1.1626e-07,1.5146e-07
41.234,2.5363e-07,1.538e-07
41.254,2.1598e-08,2.1695e-08
41.274,9.9085e-09,1.6284e-08
41.293,2.1703e-07,1.4104e-07
41.313,1.98e-07,1.2121e-07
41.333,1.0036e-07,9.0438e-08
41.353,6.5681e-09,8.4035e-10
41.373,1.5645e-07,6.7714e-08
41.393,1.5657e-07,1.3994e-07
41.413,1.9352e-07,1.3349e-07
41.433,8.6306e-09,6.0836e-09
41.452,1.1741e-08,2.4773e-08
41.472,2.7704e-07,1.9912e-07
41.492,9.7809e-08,1.1019e-07
41.512,1.0048e-07,5.7166e-08
41.532,4.6457e-08,1.5753e-08
41.552,1.1285e-07,9.3517e-08
41.572,2.638e-07,1.2468e-07
41.592,8.5144e-08,9.2258e-08
41.612,1.1779e-08,9.6823e-09
41.631,4.7669e-08,1.9332e-08
41.651,2.7672e-07,2.308e-07
41.671,6.7279e-08,6.6248e-08
41.691,5.5297e-08,4.864e-08
41.711,9.4747e-08,6.2468e-08
41.731,8.8566e-08,1.022e-07
41.751,2.5257e-07,1.2465e-07
41.771,2.6587e-08,3.9318e-08
41.79,4.4846e-09,2.505e-08
41.81,1.2214e-07,3.6167e-08
41.83,1.7514e-07,1.9989e-07
41.85,7.0572e-08,4.3766e-08
41.87,1.0468e-08,1.7447e-08
41.89,8.9731e-08,8.7469e-08
41.91,1.3969e-07,9.3264e-08
41.93,1.5466e-07,1.2653e-07
41.95,1.4498e-08,1.0475e-08
41.969,1.2786e-08,2.7255e-08
41.989,1.8023e-07,8.0178e-08
42.009,1.219e-07,1.326e-07
42.029,7.5541e-08,5.5241e-08
42.049,2.2477e-08,1.2298e-09
42.069,5.1171e-08,7.8665e-08
42.089,1.932e-07,1.1675e-07
42.109,4.4718e-08,9.3837e-08
42.128,2.7089e-08,1.3797e-09
42.148,5.8657e-08,1.8119e-08
42.168,1.2165e-07,1.388e-07
42.188,1.2706e-07,5.2801e-08
42.208,8.395e-08,5.7502e-08
42.228,5.1565e-08,2.5396e-08
42.248,6.7338e-08,3.7357e-08
42.268,2.1043e-07,1.7075e-07
42.288,2.925e-09,4.4918e-08
42.307,8.2311e-09,7.4589e-09
42.327,1.2937e-07,4.3661e-08
42.347,4.7128e-08,1.7025e-07
42.367,1.4717e-07,2.9555e-08
42.387,4.2899e-08,3.6506e-08
42.407,2.1504e-08,7.6316e-08
42.427,1.3997e-07,2.7221e-08
42.447,2.1253e-07,1.7402e-07
42.466,3.4538e-09,7.357e-09
42.486,2.889e-08,5.9943e-09
42.506,1.7983e-07,1.1053e-07
42.526,2.7121e-08,1.06e-07
42.546,1.2763e-07,6.3733e-08
42.566,2.2278e-08,2.3209e-08
42.586,9.6167e-09,9.3167e-08
42.606,1.8131e-07,5.2822e-08
42.625,1.0728e-07,1.5992e-07
42.645,1.6348e-08,2.9251e-09
42.665,6.9785e-08,1.3856e-09
42.685,1.5067e-07,1.6405e-07
42.705,4.0905e-08,5.1621e-08
42.725,7.5769e-08,7.1052e-08
42.745,2.8355e-08,3.5011e-08
42.765,1.1502e-08,8.2767e-08
42.785,1.8738e-07,8.384e-08
42.804,3.2176e-08,1.0514e-07
42.824,1.8839e-08,8.2332e-09
42.844,9.427e-08,1.3819e-09
42.864,1.1532e-07,1.7893e-07
42.884,7.0231e-08,2.1901e-08
42.904,2.3862e-08,5.3563e-08
42.924,3.5347e-08,5.9274e-08
42.944,3.4359e-08,6.0014e-08
42.963,1.197e-07,9.9038e-08
42.983,1.7021e-08,5.1852e-08
43.003,7.1535e-09,1.8602e-08
43.023,8.9576e-08,1.6153e-08
43.043,1.1319e-07,1.7101e-07
43.063,6.7823e-08,7.8098e-09
43.083,1.2237e-08,4.2523e-08
43.103,6.1296e-08,1.018e-07
43.123,8.5271e-08,4.9484e-08
43.142,7.2525e-08,1.1547e-07
43.162,1.574e-08,3.0317e-08
43.182,2.6722e-08,3.1432e-08
43.202,6.0711e-08,5.0404e-08
43.222,1.4592e-07,1.4596e-07
43.242,2.3955e-08,4.9126e-09
43.262,5.4852e-09,1.3316e-08
43.282,7.8852e-08,1.0147e-07
43.301,1.0689e-07,3.8213e-08
43.321,5.3967e-08,1.0054e-07
43.341,1.5801e-08,1.1367e-08
43.361,6.4939e-08,3.0631e-08
43.381,7.0629e-08,8.5678e-08
43.401,1.342e-07,1.0718e-07
43.421,3.0963e-09,5.6472e-09
43.441,2.7827e-09,6.8254e-09
43.461,1.1843e-07,1.0692e-07
43.48,8.3376e-08,4.534e-08
43.5,5.4183e-08,6.329e-08
43.52,1.5675e-08,7.3535e-09
43.54,8.7898e-08,2.8423e-08
43.56,1.0908e-07,1.2142e-07
43.58,1.0845e-07,5.7062e-08
43.6,2.3575e-10,2.1137e-09
43.62,2.2075e-08,2.7717e-08
43.639,1.569e-07,1.0772e-07
43.659,8.4547e-08,5.3314e-08
43.679,3.109e-08,2.6137e-08
43.699,2.2588e-08,1.6082e-08
43.719,9.8531e-08,3.9354e-08
43.739,1.3973e-07,1.1336e-07
43.759,7.2508e-08,2.4153e-08
43.779,4.4057e-09,3.4273e-10
43.798,5.0959e-08,6.281e-08
43.818,1.6701e-07,1.0175e-07
43.838,6.769e-08,6.4159e-08
43.858,1.7565e-08,1.7436e-09
43.878,4.8298e-08,2.7703e-08
43.898,1.2747e-07,7.6893e-08
43.918,1.2437e-07,7.936e-08
43.938,6.1689e-08,2.112e-08
43.958,2.5706e-08,8.513e-09
43.977,6.7981e-08,7.4401e-08
43.997,2.056e-07,1.3068e-07
44.017,3.0902e-08,4.3413e-08
44.037,6.7284e-09,4.381e-09
44.057,9.2978e-08,5.4409e-08
44.077,1.3444e-07,1.1804e-07
44.097,1.2097e-07,3.6909e-08
44.117,2.176e-08,1.8326e-08
44.136,4.3509e-08,4.2708e-08
44.156,8.8123e-08,5.0369e-08
44.176,2.208e-07,1.5898e-07
44.196,1.293e-08,1.7413e-08
44.216,7.3937e-10,7.1989e-09
44.236,1.6971e-07,1.1054e-07
44.256,1.1393e-07,1.1931e-07
44.276,1.1805e-07,3.5152e-08
44.296,3.5062e-10,5.7348e-11
44.315,6.0544e-08,7.9911e-08
44.335,1.2412e-07,4.9886e-08
44.355,1.6117e-07,1.3321e-07
44.375,1.2019e-08,4.6713e-09
44.395,9.8099e-09,3.4681e-09
44.415,1.9886e-07,1.5843e-07
44.435,1.0952e-07,9.6665e-08
44.455,7.4685e-08,4.0981e-08
44.474,1.1168e-08,1.3221e-08
44.494,6.8952e-08,1.1078e-07
44.514,1.714e-07,9.2065e-08
44.534,8.5569e-08,7.6391e-08
44.554,9.2933e-09,1.4802e-08
44.574,4.4064e-08,1.5105e-08
44.594,1.6282e-07,1.5495e-07
44.614,1.4253e-07,6.9584e-08
44.634,2.4467e-08,3.2009e-08
44.653,2.5357e-08,3.2746e-08
44.673,9.5465e-08,1.035e-07
44.693,1.7187e-07,1.2968e-07
44.713,3.7777e-08,3.0043e-08
44.733,1.7857e-09,1.6465e-08
44.753,1.1661e-07,6.7852e-08
44.773,1.0253e-07,1.0646e-07
44.793,1.5063e-07,7.5073e-08
44.812,1.7184e-09,6.7954e-09
44.832,2.1195e-08,4.9253e-08
44.852,1.6542e-07,9.8786e-08
44.872,1.1626e-07,1.4273e-07
44.892,2.7337e-08,8.0803e-09
44.912,1.2737e-08,5.7094e-09
44.932,1.2642e-07,1.319e-07
44.952,1.202e-07,7.1473e-08
44.971,1.0441e-07,7.17e-08
44.991,6.7713e-09,4.4985e-09
45.011,2.1311e-08,4.4666e-08
45.031,2.1952e-07,1.3419e-07
45.051,4.6302e-08,9.2162e-08
45.071,3.1432e-08,1.5552e-08
45.091,7.4334e-08,2.5014e-08
45.111,9.0042e-08,1.5733e-07
45.131,1.5239e-07,7.344e-08
45.15,5.5897e-08,4.2982e-08
45.17,1.8566e-08,3.4642e-08
45.19,5.9227e-08,3.8644e-08
45.21,1.9507e-07,1.6143e-07
45.23,1.8554e-08,2.7349e-08
45.25,2.5763e-08,2.6269e-08
45.27,1.2491e-07,6.1175e-08
45.29,6.2047e-08,1.201e-07
45.309,1.5198e-07,9.7356e-08
45.329,2.105e-08,2.8797e-08
45.349,9.0481e-09,6.1801e-08
45.369,1.0727e-07,5.5722e-08
45.389,1.3444e-07,1.6936e-07
45.409,2.3506e-08,3.2917e-09
45.429,1.6494e-08,1.7616e-08
45.449,1.2728e-07,9.4089e-08
45.469,5.7094e-08,6.7609e-08
45.488,1.3173e-07,1.0727e-07
45.508,5.5815e-09,9.924e-09
45.528,1.1479e-08,5.7179e-08
45.548,1.1865e-07,8.1124e-08
45.568,8.1947e-08,1.6897e-07
45.588,2.1045e-08,7.8245e-10
45.608,1.7644e-08,2.0862e-09
45.628,1.0001e-07,1.3468e-07
45.647,7.2722e-08,4.7229e-08
45.667,6.9109e-08,7.3042e-08
45.687,4.9971e-09,1.1479e-09
45.707,4.0033e-08,5.1495e-08
45.727,1.1608e-07,1.074e-07
45.747,6.1053e-08,1.1363e-07
45.767,7.3688e-09,2.276e-09
45.787,2.6864e-08,9.5986e-09
45.806,8.7803e-08,1.6108e-07
45.826,8.3218e-08,4.121e-08
45.846,2.5e-08,3.9288e-08
45.866,9.3701e-09,1.3883e-08
45.886,6.7081e-08,5.9418e-08
45.906,8.1104e-08,8.9862e-08
45.926,6.6469e-08,6.9949e-08
45.946,5.3149e-09,4.5929e-09
45.966,3.2948e-08,2.5915e-08
45.985,9.5105e-08,1.4556e-07
46.005,6.7621e-08,4.3647e-08
46.025,1.1595e-08,1.3814e-08
46.045,2.6616e-08,3.0782e-08
46.065,8.4423e-08,6.9518e-08
46.085,6.1952e-08,8.1984e-08
46.105,5.5459e-08,3.0969e-08
46.125,1.2914e-08,6.9301e-09
46.144,3.7177e-08,3.5307e-08
46.164,1.2141e-07,1.3387e-07
46.184,4.2751e-08,3.2039e-08
46.204,4.5138e-09,4.3755e-09
46.224,4.2218e-08,5.8734e-08
46.244,8.1556e-08,7.6541e-08
46.264,7.419e-08,7.3143e-08
46.284,2.9949e-08,5.534e-09
46.304,2.0827e-08,1.458e-08
46.323,4.9113e-08,5.7492e-08
46.343,1.2576e-07,8.5383e-08
46.363,2.1779e-08,2.7131e-08
46.383,1.365e-09,1.0369e-09
46.403,7.0177e-08,8.3344e-08
46.423,7.25e-08,6.9358e-08
46.443,6.0259e-08,7.9843e-08
46.463,1.2443e-08,2.555e-09
46.482,3.0054e-08,2.1934e-08
46.502,7.2421e-08,8.2036e-08
46.522,1.0229e-07,5.2083e-08
46.542,1.774e-08,1.2179e-08
46.562,4.5505e-09,4.7654e-09
46.582,1.0218e-07,6.7291e-08
46.602,7.9999e-08,8.0099e-08
46.622,3.4271e-08,4.196e-08
46.642,5.7279e-09,2.4829e-09
46.661,4.7303e-08,4.8288e-08
46.681,6.3442e-08,9.0374e-08
46.701,9.1337e-08,4.1014e-08
46.721,7.2791e-09,5.7604e-10
46.741,1.9108e-08,2.6194e-08
46.761,1.0866e-07,6.1725e-08
46.781,9.5026e-08,7.1396e-08
46.801,1.4048e-08,8.088e-09
46.82,1.057e-08,3.4896e-09
46.84,9.0081e-08,8.4012e-08
46.86,5.2169e-08,6.578e-08
46.88,7.8389e-08,3.8336e-08
46.9,5.7169e-09,4.5224e-09
46.92,2.4221e-08,4.4609e-08
46.94,1.3935e-07,7.1207e-08
46.96,6.9119e-08,5.1652e-08
46.979,8.1792e-09,7.8425e-10
46.999,2.8027e-08,1.2266e-08
47.019,1.2267e-07,1.051e-07
47.039,5.4896e-08,4.2144e-08
47.059,5.0406e-08,2.7208e-08
47.079,1.7812e-08,2.2529e-08
47.099,3.07e-08,4.8304e-08
47.119,1.6386e-07,8.6102e-08
47.139,3.2787e-08,2.5935e-08
47.158,3.6266e-09,5.6264e-09
47.178,7.6518e-08,3.7158e-08
47.198,1.0423e-07,9.5773e-08
47.218,7.4157e-08,3.6798e-08
47.238,1.9674e-08,1.0679e-08
47.258,3.9873e-08,4.1885e-08
47.278,6.1998e-08,5.3999e-08
47.298,1.2315e-07,9.2766e-08
47.317,1.7737e-08,7.4896e-09
47.337,2.4491e-11,6.5913e-09
47.357,1.0355e-07,7.41e-08
47.377,9.278e-08,7.1233e-08
47.397,7.0069e-08,3.1745e-08
47.417,8.3218e-09,5.9629e-10
47.437,4.6942e-08,4.2282e-08
47.457,1.0631e-07,7.7613e-08
47.477,7.7438e-08,5.8831e-08
47.496,4.6933e-09,2.0458e-09
47.516,1.0768e-08,1.8311e-08
47.536,9.0458e-08,9.2602e-08
47.556,1.0103e-07,6.6228e-08
47.576,4.0319e-08,1.7337e-08
47.596,8.6899e-09,1.4446e-08
47.616,7.549e-08,5.5301e-08
47.636,1.1839e-07,8.4731e-08
47.655,5.8707e-08,2.7819e-08
47.675,5.8187e-10,1.6011e-10
47.695,4.6763e-08,4.6594e-08
47.715,8.5956e-08,7.3771e-08
47.735,9.798e-08,7.4768e-08
47.755,8.1574e-09,2.3084e-09
47.775,6.4456e-09,1.5505e-08
47.795,1.2802e-07,9.7713e-08
47.815,8.5034e-08,6.2768e-08
47.834,4.6935e-08,1.9753e-08
47.854,1.4495e-08,7.6526e-09
47.874,6.3933e-08,6.913e-08
47.894,1.0302e-07,6.697e-08
47.914,8.627e-08,6.1799e-08
47.934,2.0793e-09,2.9578e-09
47.954,1.255e-08,1.2233e-08
47.974,1.7259e-07,1.3096e-07
47.993,5.4668e-08,3.3166e-08
48.013,3.9309e-08,1.8123e-08
48.033,3.8793e-08,2.6764e-08
48.053,6.8372e-08,7.9995e-08
48.073,1.1792e-07,6.7401e-08
48.093,5.4939e-08,4.2654e-08
48.113,7.7717e-09,1.5626e-08
48.133,4.6138e-08,2.1067e-08
48.152,1.5296e-07,1.3293e-07
48.172,3.5213e-08,2.0608e-08
48.192,1.9806e-08,7.4006e-09
48.212,5.8047e-08,4.5732e-08
48.232,6.7252e-08,7.6337e-08
48.252,1.2663e-07,7.3638e-08
48.272,1.7835e-08,1.4805e-08
48.292,6.3287e-09,2.0794e-08
48.312,9.3718e-08,4.7424e-08
48.331,1.246e-07,1.1214e-07
48.351,3.1758e-08,1.5934e-08
48.371,5.0988e-09,2.0384e-10
48.391,6.3508e-08,6.4536e-08
48.411,7.172e-08,7.5484e-08
48.431,1.037e-07,6.4118e-08
48.451,3.1401e-09,3.2768e-09
48.471,1.4391e-08,2.842e-08
48.49,1.1085e-07,7.0305e-08
48.51,8.4378e-08,8.526e-08
48.53,2.7363e-08,8.9884e-09
48.55,9.4565e-09,4.0505e-09
48.57,6.4191e-08,7.6181e-08
48.59,8.5718e-08,7.8834e-08
48.61,4.5729e-08,4.2406e-08
48.63,7.5692e-10,7.2637e-10
48.65,3.3354e-08,4.5609e-08
48.669,1.0519e-07,6.4798e-08
48.689,6.1435e-08,7.6969e-08
48.709,2.0581e-08,8.0757e-10
48.729,1.6405e-08,1.0658e-08
48.749,8.0316e-08,9.9873e-08
48.769,9.0964e-08,6.4729e-08
48.789,2.1189e-08,3.2926e-08
48.809,3.3676e-09,6.0445e-09
48.828,5.7853e-08,5.25e-08
48.848,7.0189e-08,6.6674e-08
48.868,6.9903e-08,5.9378e-08
48.888,5.062e-09,2.4742e-09
48.908,1.8364e-08,1.2173e-08
48.928,9.4992e-08,1.307e-07
48.948,8.0993e-08,4.0566e-08
48.968,1.5364e-08,2.5778e-08
48.988,1.5454e-08,2.6049e-08
49.007,7.9419e-08,5.4873e-08
49.027,5.017e-08,7.8921e-08
49.047,5.2871e-08,2.6968e-08
49.067,3.6751e-09,8.4679e-09
49.087,2.4579e-08,2.5554e-08
49.107,1.0673e-07,1.1727e-07
49.127,5.4815e-08,2.9333e-08
49.147,1.0404e-08,1.4334e-08
49.166,2.7613e-08,4.1661e-08
49.186,8.2858e-08,5.7411e-08
49.206,6.3019e-08,8.4472e-08
49.226,2.7007e-08,9.378e-09
49.246,6.6022e-09,1.3155e-08
49.266,3.2917e-08,5.2361e-08
49.286,9.4168e-08,8.2062e-08
49.306,3.9479e-08,3.096e-08
49.325,4.8418e-09,1.0412e-09
49.345,4.0042e-08,4.6278e-08
49.365,8.2093e-08,6.9975e-08
49.385,5.3446e-08,7.1706e-08
49.405,2.3376e-08,1.559e-09
49.425,2.3243e-08,1.6398e-08
49.445,4.6913e-08,8.3987e-08
49.465,7.6725e-08,5.2426e-08
49.485,3.2723e-08,2.6122e-08
49.504,1.7297e-09,8.0607e-09
49.524,4.3919e-08,3.4577e-08
49.544,9.9413e-08,9.4439e-08
49.564,3.8173e-08,3.5218e-08
49.584,1.7368e-08,9.1127e-10
49.604,3.5352e-08,3.2537e-08
49.624,5.473e-08,9.9568e-08
49.644,8.1176e-08,3.752e-08
49.663,1.5625e-08,1.3668e-08
49.683,3.6708e-09,3.0205e-08
49.703,4.9132e-08,3.4809e-08
49.723,9.0894e-08,8.927e-08
49.743,2.7325e-08,9.7724e-09
49.763,1.6075e-08,4.2465e-10
49.783,5.8478e-08,6.4893e-08
49.803,4.8178e-08,6.9614e-08
49.823,8.6852e-08,5.0074e-08
49.842,1.0522e-08,5.898e-09
49.862,6.8323e-09,3.9389e-08
49.882,9.0907e-08,6.0307e-08
49.902,6.393e-08,6.6003e-08
49.922,2.0066e-08,4.5644e-09
49.942,1.4467e-08,2.1735e-09
49.962,7.8111e-08,8.125e-08
49.982,5.1903e-08,4.2649e-08
50.001,7.1468e-08,4.8179e-08
50.021,9.7264e-09,9.2164e-09
50.041,1.1664e-08,3.3411e-08
50.061,1.1467e-07,9.0309e-08
50.081,4.35e-08,4.0781e-08
50.101,1.1086e-08,1.5468e-09
50.121,3.0307e-08,1.727e-08
50.141,6.1982e-08,8.0819e-08
50.161,6.6214e-08,3.3604e-08
50.18,4.1104e-08,2.0663e-08
50.2,1.3181e-08,1.4266e-08
50.22,3.1309e-08,3.6258e-08
50.24,1.0879e-07,8.7555e-08
50.26,2.6786e-08,2.0867e-08
50.28,3.915e-09,8.5041e-10
50.3,4.8314e-08,4.0366e-08
50.32,6.3744e-08,8.0589e-08
50.339,6.0054e-08,2.4486e-08
50.359,2.1507e-08,3.28e-09
50.379,1.4403e-08,2.7407e-08
50.399,5.958e-08,4.6439e-08
50.419,8.6374e-08,6.1112e-08
50.439,1.7738e-08,1.0126e-08
50.459,6.6163e-09,7.6283e-09
50.479,5.0488e-08,4.9115e-08
50.498,8.0098e-08,8.3808e-08
50.518,4.0459e-08,1.5362e-08
50.538,3.688e-09,4.4773e-10
50.558,2.7798e-08,4.1794e-08
50.578,7.7214e-08,5.7492e-08
50.598,5.8643e-08,3.0013e-08
50.618,1.4458e-08,3.418e-09
50.638,2.1554e-08,2.3604e-08
50.658,5.6683e-08,4.5449e-08
50.677,8.5058e-08,7.7618e-08
50.697,2.6109e-08,6.2425e-09
50.717,1.4877e-09,4.0443e-09
50.737,5.8461e-08,6.5515e-08
50.757,7.1171e-08,5.971e-08
50.777,4.1149e-08,1.6747e-08
50.797,8.6072e-09,2.0201e-09
50.817,3.3824e-08,4.1153e-08
50.836,7.1432e-08,4.5705e-08
50.856,7.9545e-08,5.6478e-08
50.876,5.7499e-09,5.6989e-10
50.896,9.4356e-09,9.2966e-09
50.916,8.0528e-08,8.4779e-08
50.936,6.4858e-08,4.7673e-08
50.956,3.1999e-08,1.5083e-08
50.976,1.3742e-08,1.6983e-08
50.996,3.8285e-08,4.6378e-08
51.015,8.6545e-08,5.921e-08
51.035,5.5638e-08,2.4863e-08
51.055,2.9255e-10,2.0303e-09
51.075,2.5506e-08,2.075e-08
51.095,8.8725e-08,8.2385e-08
51.115,4.8405e-08,3.4362e-08
51.135,2.1691e-08,8.5221e-09
51.155,2.0963e-08,3.0709e-08
51.174,5.2157e-08,5.3612e-08
51.194,8.9086e-08,6.3973e-08
51.214,2.4206e-08,8.6431e-09
51.234,1.7525e-09,7.1025e-09
51.254,4.5141e-08,3.6168e-08
51.274,8.7343e-08,7.3348e-08
51.294,3.8266e-08,2.0672e-08
51.314,8.0864e-09,1.4173e-09
51.333,2.8038e-08,3.7926e-08
51.353,6.9885e-08,6.4375e-08
51.373,7.3392e-08,4.9682e-08
51.393,6.4562e-09,4.5611e-09
51.413,1.0267e-08,2.2366e-08
51.433,6.1759e-08,4.8662e-08
51.453,6.9625e-08,6.5471e-08
51.473,3.6089e-08,9.511e-09
51.493,5.6038e-09,1.1808e-09
51.512,3.9658e-08,4.5879e-08
51.532,8.2269e-08,6.3078e-08
51.552,4.2547e-08,3.6323e-08
51.572,4.8105e-09,1.6241e-09
51.592,2.5634e-08,3.6874e-08
51.612,6.4856e-08,5.4566e-08
51.632,5.7212e-08,6.3834e-08
51.652,1.986e-08,1.3645e-09
51.671,9.1263e-09,6.691e-09
51.691,4.8067e-08,5.7354e-08
51.711,9.664e-08,5.5413e-08
51.731,1.7831e-08,2.2556e-08
51.751,5.5117e-09,1.7069e-09
51.771,4.6525e-08,4.3636e-08
51.791,6.1032e-08,6.2647e-08
51.811,5.8976e-08,5.4887e-08
51.831,9.0481e-09,1.1897e-10
51.85,1.5284e-08,1.4031e-08
51.87,5.718e-08,8.1619e-08
51.89,7.7943e-08,3.8661e-08
51.91,1.1921e-08,1.4892e-08
51.93,7.5555e-09,9.1685e-09
51.95,6.1943e-08,4.5108e-08
51.97,5.5303e-08,6.8929e-08
51.99,3.9519e-08,3.1689e-08
52.009,7.3587e-09,1.108e-09
52.029,2.2451e-08,3.0314e-08
52.049,7.8902e-08,8.2381e-08
52.069,4.6067e-08,3.485e-08
52.089,7.0948e-09,5.8166e-09
52.109,1.3993e-08,2.7483e-08
52.129,7.2078e-08,4.2541e-08
52.149,5.3656e-08,7.3099e-08
52.169,2.8885e-08,8.1858e-09
52.188,1.1871e-08,8.9121e-10
52.208,2.947e-08,5.1206e-08
52.228,6.4534e-08,6.1381e-08
52.248,4.096e-08,3.705e-08
52.268,2.3537e-09,9.9153e-10
52.288,2.2887e-08,3.3784e-08
52.308,6.7449e-08,5.9377e-08
52.328,4.5868e-08,5.8134e-08
52.347,2.3701e-08,3.0306e-09
52.367,2.1129e-08,5.4404e-09
52.387,3.8982e-08,6.6027e-08
52.407,5.594e-08,4.7441e-08
52.427,3.2034e-08,2.8982e-08
52.447,1.3626e-09,3.5302e-09
52.467,2.729e-08,3.0516e-08
52.487,7.5629e-08,8.5741e-08
52.506,2.7635e-08,2.9571e-08
52.526,2.0914e-08,3.7698e-09
52.546,2.9097e-08,2.6384e-08
52.566,3.8891e-08,6.4134e-08
52.586,7.4498e-08,4.4503e-08
52.606,2.2091e-08,1.5801e-08
52.626,3.2415e-09,1.4401e-08
52.646,3.7243e-08,2.8422e-08
52.666,8.0531e-08,9.4916e-08
52.685,2.1397e-08,1.1312e-08
52.705,1.5226e-08,1.9186e-09
52.725,4.1906e-08,5.4656e-08
52.745,2.9876e-08,5.4728e-08
52.765,7.1414e-08,4.5324e-08
52.785,1.5436e-08,4.111e-09
52.805,6.0865e-09,2.53e-08
52.825,5.6911e-08,3.8297e-08
52.844,6.3583e-08,7.8997e-08
52.864,2.0531e-08,4.1211e-09
52.884,1.1673e-08,1.6521e-10
52.904,4.4905e-08,6.8921e-08
52.924,4.3508e-08,4.557e-08
52.944,6.0426e-08,3.9985e-08
52.964,6.6358e-09,3.1365e-09
52.984,1.0018e-08,2.9529e-08
53.004,7.3106e-08,6.0951e-08
53.023,5.1503e-08,4.9381e-08
53.043,1.6291e-08,3.1876e-09
53.063,1.9527e-08,6.1439e-09
53.083,4.1224e-08,6.7377e-08
53.103,5.4011e-08,3.9863e-08
53.123,4.3848e-08,2.4798e-08
53.143,5.7946e-09,6.9424e-09
53.163,1.8679e-08,3.4611e-08
53.182,7.1429e-08,6.8688e-08
53.202,4.3743e-08,3.0516e-08
53.222,1.1726e-08,6.4356e-10
53.242,2.1034e-08,2.1103e-08
53.262,4.9091e-08,6.1359e-08
53.282,5.6532e-08,3.4619e-08
53.302,2.3851e-08,7.547e-09
53.322,3.5068e-09,1.2318e-08
53.342,3.915e-08,4.3351e-08
53.361,6.0543e-08,5.8049e-08
53.381,3.1935e-08,1.7835e-08
53.401,1.2209e-08,2.0614e-09
53.421,2.4791e-08,3.1365e-08
53.441,5.6469e-08,6.4853e-08
53.461,5.6802e-08,2.365e-08
53.481,1.2172e-08,1.1869e-09
53.501,1.1349e-08,2.4618e-08
53.52,4.9568e-08,4.6173e-08
53.54,5.6805e-08,4.6249e-08
53.56,2.2249e-08,7.613e-09
53.58,6.4052e-09,8.2929e-09
53.6,3.1404e-08,3.8474e-08
53.62,6.3857e-08,6.2382e-08
53.64,4.098e-08,1.1493e-08
53.66,4.562e-09,1.5849e-10
53.679,2.8741e-08,4.2628e-08
53.699,6.0315e-08,4.2586e-08
53.719,4.4978e-08,3.5143e-08
53.739,1.981e-08,1.454e-09
53.759,1.1417e-08,1.673e-08
53.779,3.9265e-08,4.3413e-08
53.799,6.2894e-08,5.1265e-08
53.819,2.1875e-08,3.8271e-09
53.839,5.5542e-09,3.8572e-09
53.858,3.5728e-08,5.3204e-08
53.878,6.3766e-08,4.1869e-08
53.898,3.5252e-08,2.2104e-08
53.918,9.2122e-09,2.4222e-09
53.938,2.2958e-08,2.6474e-08
53.958,4.8328e-08,4.4943e-08
53.978,5.4006e-08,3.3971e-08
53.998,1.0089e-08,3.3695e-10
54.017,1.2473e-08,1.1256e-08
54.037,4.687e-08,5.6203e-08
54.057,5.4799e-08,3.9148e-08
54.077,3.374e-08,1.1221e-08
54.097,5.2113e-09,7.1947e-09
54.117,3.5245e-08,3.8138e-08
54.137,5.8407e-08,4.5851e-08
54.157,3.4277e-08,1.6111e-08
54.177,6.3652e-09,2.814e-10
54.196,2.2065e-08,2.4342e-08
54.216,4.8969e-08,4.6592e-08
54.236,4.8667e-08,3.1626e-08
54.256,1.3601e-08,3.7363e-09
54.276,1.0403e-08,1.4462e-08
54.296,4.5741e-08,4.4144e-08
54.316,6.1768e-08,4.3204e-08
54.336,1.8381e-08,8.3683e-09
54.355,1.1461e-08,5.5165e-09
54.375,3.4928e-08,3.4434e-08
54.395,4.7723e-08,4.4653e-08
54.415,4.5991e-08,1.8672e-08
54.435,2.8416e-09,8.5502e-11
54.455,1.8523e-08,2.2074e-08
54.475,5.8117e-08,4.6662e-08
54.495,4.3432e-08,3.2822e-08
54.515,1.3761e-08,4.6205e-09
54.534,1.8952e-08,1.441e-08
54.554,4.5567e-08,4.0801e-08
54.574,4.8004e-08,4.595e-08
54.594,2.7393e-08,7.7377e-09
54.614,5.538e-09,1.5966e-09
54.634,2.4391e-08,3.3839e-08
54.654,6.8806e-08,4.1073e-08
54.674,2.5046e-08,2.2831e-08
54.693,7.0006e-09,1.56e-09
54.713,3.1781e-08,2.0571e-08
54.733,4.3909e-08,4.7545e-08
54.753,5.1396e-08,3.8004e-08
54.773,1.3106e-08,2.6552e-09
54.793,1.2734e-08,7.7975e-09
54.813,3.4901e-08,4.3829e-08
54.833,6.582e-08,3.4763e-08
54.852,1.5173e-08,1.432e-08
54.872,6.0024e-09,2.8352e-09
54.892,4.6134e-08,2.7379e-08
54.912,4.09e-08,5.0729e-08
54.932,3.9443e-08,2.5993e-08
54.952,1.3057e-08,6.2123e-10
54.972,1.6972e-08,1.9353e-08
54.992,4.8508e-08,4.6811e-08
55.012,5.0548e-08,3.2106e-08
55.031,7.6564e-09,6.3159e-09
55.051,1.1106e-08,8.5184e-09
55.071,5.1554e-08,3.2861e-08
55.091,4.2851e-08,5.0566e-08
55.111,2.2976e-08,1.3143e-08
55.131,1.3658e-08,5.7642e-10
55.151,2.2568e-08,3.1383e-08
55.171,5.2425e-08,4.2599e-08
55.19,4.3166e-08,3.2973e-08
55.21,4.4316e-09,2.6324e-09
55.23,1.6541e-08,1.31e-08
55.25,5.7799e-08,4.6033e-08
55.27,3.2517e-08,4.1535e-08
55.29,2.0103e-08,4.5664e-09
55.31,1.5561e-08,2.5308e-09
55.33,3.0635e-08,4.6951e-08
55.35,4.5427e-08,3.0878e-08
55.369,3.4272e-08,3.2278e-08
55.389,5.0822e-09,3.1223e-09
55.409,2.2224e-08,1.6031e-08
55.429,6.4011e-08,6.1884e-08
55.449,2.0652e-08,3.0436e-08
55.469,1.574e-08,2.2568e-09
55.489,2.3e-08,1.2814e-08
55.509,3.3769e-08,5.1135e-08
55.528,4.6529e-08,2.9758e-08
55.548,2.3049e-08,2.0968e-08
55.568,5.9223e-09,7.5351e-09
55.588,2.56e-08,1.7963e-08
55.608,5.7322e-08,6.7975e-08
55.628,2.1572e-08,1.682e-08
55.648,1.2949e-08,1.0475e-09
55.668,3.0799e-08,2.8609e-08
55.688,2.9976e-08,4.8105e-08
55.707,4.5403e-08,3.4396e-08
55.727,1.9778e-08,9.1769e-09
55.747,6.7844e-09,1.3293e-08
55.767,3.7538e-08,2.8196e-08
55.787,4.1653e-08,6.1422e-08
55.807,1.8629e-08,6.2316e-09
55.827,1.2807e-08,2.3842e-10
55.847,3.5862e-08,4.4149e-08
55.866,3.4446e-08,3.9216e-08
55.886,4.2452e-08,3.3734e-08
55.906,1.6254e-08,4.6705e-09
55.926,8.8911e-09,1.9871e-08
55.946,4.1344e-08,3.9725e-08
55.966,4.1444e-08,5.0246e-08
55.986,1.3461e-08,2.0012e-09
56.006,1.3902e-08,1.3405e-09
56.025,2.9317e-08,5.2223e-08
56.045,4.211e-08,3.1881e-08
56.065,3.7459e-08,2.7823e-08
56.085,9.5346e-09,3.9615e-09
56.105,1.8522e-08,2.3351e-08
56.125,4.0126e-08,4.9362e-08
56.145,3.4618e-08,3.556e-08
56.165,1.4088e-08,4.4775e-10
56.185,1.7066e-08,8.567e-09
56.204,3.0959e-08,5.2608e-08
56.224,4.3429e-08,2.8353e-08
56.244,3.1058e-08,1.6298e-08
56.264,6.8673e-09,7.7669e-09
56.284,2.5113e-08,2.6835e-08
56.304,4.824e-08,5.616e-08
56.324,2.9419e-08,2.0715e-08
56.344,1.3145e-08,8.911e-11
56.363,1.4173e-08,1.974e-08
56.383,3.9656e-08,5.2712e-08
56.403,4.7761e-08,2.3275e-08
56.423,1.6373e-08,5.63e-09
56.443,9.7259e-09,1.2647e-08
56.463,3.0647e-08,3.3613e-08
56.483,4.677e-08,4.7854e-08
56.503,2.7916e-08,1.228e-08
56.523,1.1943e-08,1.7682e-09
56.542,1.9489e-08,3.2291e-08
56.562,4.123e-08,4.829e-08
56.582,4.5938e-08,1.895e-08
56.602,9.0106e-09,1.0909e-09
56.622,1.0732e-08,2.1797e-08
56.642,4.307e-08,3.6647e-08
56.662,3.9084e-08,3.5766e-08
56.682,2.4128e-08,4.1727e-09
56.701,8.9917e-09,5.4223e-09
56.721,3.0287e-08,3.8978e-08
56.741,4.9874e-08,4.0109e-08
56.761,3.5086e-08,1.3405e-08
56.781,8.4025e-09,3.1701e-09
56.801,1.4527e-08,2.8936e-08
56.821,5.1179e-08,4.0338e-08
56.841,3.5635e-08,2.639e-08
56.86,1.4062e-08,6.178e-10
56.88,1.2263e-08,1.0874e-08
56.9,3.3018e-08,4.4326e-08
56.92,5.1129e-08,2.8062e-08
56.94,2.3702e-08,6.9742e-09
56.96,6.4493e-09,7.8333e-09
56.98,2.6411e-08,3.2667e-08
57,4.6353e-08,4.0462e-08
57.02,3.3634e-08,1.6478e-08
57.039,6.8997e-09,1.6754e-09
57.059,2.2656e-08,2.1418e-08
57.079,4.0975e-08,4.3475e-08
57.099,4.0495e-08,1.9534e-08
57.119,1.995e-08,2.3788e-09
57.139,8.3717e-09,1.3888e-08
57.159,3.44e-08,3.476e-08
57.179,5.1016e-08,3.4445e-08
57.198,2.1068e-08,7.4074e-09
57.218,5.7244e-09,4.27e-09
57.238,3.0467e-08,3.2204e-08
57.258,4.6253e-08,3.7711e-08
57.278,2.8289e-08,1.3372e-08
57.298,1.3023e-08,2.1702e-09
57.318,1.7965e-08,2.1751e-08
57.338,3.2152e-08,3.2907e-08
57.358,5.3704e-08,2.7236e-08
57.377,1.0063e-08,2.7338e-09
57.397,7.4794e-09,8.7626e-09
57.417,4.3737e-08,3.7877e-08
57.437,4.0075e-08,3.1784e-08
57.457,2.5779e-08,7.568e-09
57.477,8.9813e-09,5.6579e-09
57.497,2.7607e-08,2.85e-08
57.517,3.5589e-08,3.1988e-08
57.536,4.2955e-08,1.649e-08
57.556,5.9919e-09,1.6893e-09
57.576,1.2441e-08,1.4628e-08
57.596,5.5401e-08,3.8287e-08
57.616,2.9793e-08,2.4081e-08
57.636,1.5891e-08,4.1119e-09
57.656,1.9967e-08,1.1033e-08
57.676,2.794e-08,3.3713e-08
57.696,4.2289e-08,3.032e-08
57.715,2.6402e-08,9.0067e-09
57.735,6.5265e-09,4.6414e-09
57.755,2.0414e-08,2.1473e-08
57.775,5.5932e-08,3.3054e-08
57.795,2.3731e-08,1.6758e-08
57.815,7.4603e-09,1.4391e-09
57.835,2.9697e-08,1.4399e-08
57.855,3.0673e-08,3.8358e-08
57.874,3.9079e-08,2.2463e-08
57.894,1.9243e-08,6.1302e-09
57.914,9.3422e-09,1.2317e-08
57.934,3.1399e-08,2.6772e-08
57.954,4.5711e-08,3.1841e-08
57.974,1.2771e-08,1.0055e-08
57.994,1.007e-08,2.1043e-09
58.014,3.2721e-08,1.9072e-08
58.033,3.3226e-08,3.9007e-08
58.053,2.8698e-08,1.2294e-08
58.073,1.7149e-08,4.715e-09
58.093,1.4016e-08,2.0782e-08
58.113,3.8444e-08,2.6337e-08
58.133,4.3472e-08,3.1624e-08
58.153,5.2873e-09,6.7077e-09
58.173,1.3533e-08,5.1402e-09
58.193,3.768e-08,2.7552e-08
58.212,3.053e-08,3.4681e-08
58.232,2.1431e-08,6.6237e-09
58.252,1.4128e-08,3.9766e-09
58.272,2.3982e-08,2.8246e-08
58.292,3.5631e-08,2.3197e-08
58.312,2.9884e-08,2.8934e-08
58.332,7.6435e-09,4.1368e-09
58.352,1.5569e-08,7.2485e-09
58.371,4.1408e-08,3.8555e-08
58.391,2.3368e-08,2.7176e-08
58.411,1.5618e-08,3.6729e-09
58.431,1.8294e-08,9.0083e-09
58.451,2.7019e-08,3.2353e-08
58.471,4.0508e-08,2.2528e-08
58.491,1.7713e-08,2.3348e-08
58.511,1.0195e-08,5.5687e-09
58.531,2.1234e-08,8.353e-09
58.55,4.3884e-08,5.0474e-08
58.57,1.9202e-08,1.598e-08
58.59,1.1654e-08,2.5927e-09
58.61,2.5426e-08,1.7313e-08
58.63,2.5583e-08,3.2949e-08
58.65,3.2357e-08,2.2575e-08
58.67,1.9704e-08,1.6017e-08
58.69,1.037e-08,7.1762e-09
58.709,2.8748e-08,1.4435e-08
58.729,3.5177e-08,5.007e-08
58.749,1.773e-08,8.3824e-09
58.769,1.3142e-08,1.9364e-09
58.789,2.672e-08,2.8287e-08
58.809,2.9773e-08,2.8295e-08
58.829,2.2055e-08,2.4671e-08
58.849,1.6404e-08,7.9353e-09
58.869,1.2373e-08,9.4569e-09
58.888,3.485e-08,2.4345e-08
58.908,3.1031e-08,4.0759e-08
58.928,1.3596e-08,3.7481e-09
58.948,1.805e-08,2.5878e-09
58.968,2.619e-08,3.467e-08
58.988,2.7123e-08,2.47e-08
59.008,2.8576e-08,2.5291e-08
59.028,1.2092e-08,5.3366e-09
59.047,1.6745e-08,1.1592e-08
59.067,3.0187e-08,3.5409e-08
59.087,3.0256e-08,3.0219e-08
59.107,1.4835e-08,1.5474e-09
59.127,1.725e-08,6.0493e-09
59.147,2.538e-08,3.6268e-08
59.167,2.4674e-08,2.325e-08
59.187,2.4124e-08,1.7436e-08
59.206,1.0739e-08,5.12e-09
59.226,2.4156e-08,1.4956e-08
59.246,3.1977e-08,4.3653e-08
59.266,2.1757e-08,1.8218e-08
59.286,1.9634e-08,1.033e-09
59.306,1.5532e-08,1.4495e-08
59.326,2.2497e-08,3.532e-08
59.346,3.5002e-08,2.2502e-08
59.366,1.7174e-08,9.5915e-09
59.385,1.081e-08,7.0445e-09
59.405,2.3826e-08,2.0211e-08
59.425,3.6058e-08,4.3474e-08
59.445,2.3601e-08,9.9886e-09
59.465,1.6795e-08,8.714e-10
59.485,1.7316e-08,2.5721e-08
59.505,2.1184e-08,3.0835e-08
59.525,3.6191e-08,2.2465e-08
59.544,1.3874e-08,4.2272e-09
59.564,1.1907e-08,1.1441e-08
59.584,3.0191e-08,2.7257e-08
59.604,2.8427e-08,3.6355e-08
59.624,2.5518e-08,4.7827e-09
59.644,1.4685e-08,2.8765e-09
59.664,1.7315e-08,3.0697e-08
59.684,3.0813e-08,2.8891e-08
59.704,3.1096e-08,1.7676e-08
59.723,1.0835e-08,3.2431e-09
59.743,1.0211e-08,1.4592e-08
59.763,3.7864e-08,3.5419e-08
59.783,2.8601e-08,2.5078e-08
59.803,1.997e-08,1.889e-09
59.823,1.5809e-08,7.6203e-09
59.843,1.955e-08,3.35e-08
59.863,3.6971e-08,2.5362e-08
59.882,2.7513e-08,1.2194e-08
59.902,9.548e-09,5.4412e-09
59.922,1.5261e-08,1.8721e-08
59.942,3.7875e-08,3.8839e-08
59.962,2.8977e-08,1.6236e-08
59.982,1.3631e-08,5.1253e-10
60.002,1.4737e-08,1.536e-08
60.022,2.6996e-08,3.4277e-08
60.042,3.2298e-08,1.9377e-08
60.061,2.5816e-08,7.5207e-09
60.081,6.7509e-09,1.0203e-08
60.101,2.2696e-08,2.0969e-08
60.121,4.2325e-08,3.8346e-08
60.141,2.3554e-08,9.0297e-09
60.161,1.1438e-08,1.2653e-09
60.181,1.7403e-08,2.3384e-08
60.201,3.2242e-08,3.2381e-08
60.22,3.0125e-08,1.5114e-08
60.24,2.0164e-08,3.651e-09
60.26,9.0092e-09,1.3914e-08
60.28,2.4663e-08,2.4224e-08
60.3,4.7255e-08,3.0485e-08
60.32,1.6078e-08,4.0349e-09
60.34,7.366e-09,4.18e-09
60.36,2.7644e-08,2.9512e-08
60.379,3.1146e-08,2.7827e-08
60.399,2.9443e-08,1.1694e-08
60.419,1.1741e-08,4.0867e-09
60.439,1.5558e-08,1.8466e-08
60.459,2.9911e-08,2.6794e-08
60.479,4.2786e-08,2.1106e-08
60.499,1.2471e-08,1.8409e-09
60.519,6.5355e-09,8.0936e-09
60.539,3.9027e-08,3.0771e-08
60.558,2.8235e-08,2.3992e-08
60.578,2.333e-08,6.9431e-09
60.598,1.1697e-08,6.6257e-09
60.618,1.7436e-08,2.3808e-08
60.638,3.7678e-08,2.6994e-08
60.658,3.1127e-08,1.3613e-08
60.678,6.1492e-09,2.7204e-09
60.698,1.4825e-08,1.376e-08
60.717,3.6916e-08,2.8257e-08
60.737,2.8258e-08,1.9581e-08
60.757,1.4714e-08,2.9258e-09
60.777,1.6264e-08,8.9083e-09
60.797,2.2304e-08,2.7505e-08
60.817,3.8885e-08,2.3211e-08
60.837,2.3449e-08,8.446e-09
60.857,4.4871e-09,6.5163e-09
60.877,2.352e-08,1.9192e-08
60.896,3.5905e-08,2.6461e-08
60.916,2.358e-08,1.4733e-08
60.936,1.216e-08,1.558e-09
60.956,1.7144e-08,1.1892e-08
60.976,3.0627e-08,3.0408e-08
60.996,3.1139e-08,1.5337e-08
61.016,1.4664e-08,6.3203e-09
61.036,1.0307e-08,1.2632e-08
61.055,2.4638e-08,1.8776e-08
61.075,3.5645e-08,2.8665e-08
61.095,1.573e-08,1.0075e-08
61.115,1.091e-08,1.7463e-09
61.135,2.2182e-08,1.832e-08
61.155,3.2481e-08,2.9322e-08
61.175,2.7911e-08,8.9528e-09
61.195,8.3418e-09,6.0428e-09
61.215,1.8711e-08,1.9332e-08
61.234,2.7369e-08,1.5914e-08
61.254,3.1307e-08,3.0101e-08
61.274,1.33e-08,6.5232e-09
61.294,1.0542e-08,2.9507e-09
61.314,2.9834e-08,2.6318e-08
61.334,2.7955e-08,2.4747e-08
61.354,1.7469e-08,5.5846e-09
61.374,1.3364e-08,7.1228e-09
61.393,2.0775e-08,2.1148e-08
61.413,3.0017e-08,1.7017e-08
61.433,2.2998e-08,2.5493e-08
61.453,1.2321e-08,4.2276e-09
61.473,1.4804e-08,5.4227e-09
61.493,3.2685e-08,3.3946e-08
61.513,2.5621e-08,1.7449e-08
61.533,8.6868e-09,4.7857e-09
61.552,1.8039e-08,1.1358e-08
61.572,2.2258e-08,2.0224e-08
61.592,2.9788e-08,1.9475e-08
61.612,2.0138e-08,1.8495e-08
61.632,1.0459e-08,2.8625e-09
61.652,2.3568e-08,1.0139e-08
61.672,3.0391e-08,3.5875e-08
61.692,1.724e-08,1.0621e-08
61.712,1.3167e-08,5.0601e-09
61.731,1.8317e-08,1.7917e-08
61.751,2.5446e-08,1.7758e-08
61.771,2.2237e-08,2.3233e-08
61.791,1.7732e-08,1.1331e-08
61.811,1.2318e-08,3.3325e-09
61.831,2.7749e-08,1.6736e-08
61.851,2.7816e-08,3.1515e-08
61.871,1.1198e-08,6.1812e-09
61.89,1.6508e-08,5.0603e-09
61.91,2.0307e-08,2.0483e-08
61.93,2.5319e-08,1.6792e-08
61.95,2.2328e-08,2.435e-08
61.97,1.2029e-08,6.2175e-09
61.99,1.8905e-08,5.0303e-09
62.01,2.5643e-08,2.6006e-08
62.03,2.099e-08,2.2797e-08
62.05,1.5884e-08,5.0577e-09
62.069,1.6451e-08,6.5081e-09
62.089,1.9795e-08,2.0368e-08
62.109,2.3646e-08,1.8202e-08
62.129,2.1727e-08,2.0361e-08
62.149,1.1587e-08,3.302e-09
62.169,2.214e-08,8.3976e-09
62.189,2.7269e-08,3.274e-08
62.209,1.4054e-08,1.5845e-08
62.228,1.9497e-08,4.4503e-09
62.248,1.7191e-08,1.053e-08
62.268,2.0297e-08,2.0127e-08
62.288,2.5625e-08,2.0758e-08
62.308,1.6591e-08,1.294e-08
62.328,1.3991e-08,3.1017e-09
62.348,2.2801e-08,1.3625e-08
62.368,2.2583e-08,3.2591e-08
62.387,1.7725e-08,1.1377e-08
62.407,1.7551e-08,3.5688e-09
62.427,1.7319e-08,1.6046e-08
62.447,1.7899e-08,1.9518e-08
62.467,2.8976e-08,2.2659e-08
62.487,1.3922e-08,6.6573e-09
62.507,1.4603e-08,4.0222e-09
62.527,2.6448e-08,2.0608e-08
62.547,1.7626e-08,2.8788e-08
62.566,2.0109e-08,7.1997e-09
62.586,1.8774e-08,4.2329e-09
62.606,1.81e-08,2.2277e-08
62.626,2.0396e-08,1.905e-08
62.646,2.5439e-08,2.1824e-08
62.666,1.4955e-08,4.3308e-09
62.686,1.2934e-08,6.0803e-09
62.706,2.4209e-08,2.6724e-08
62.725,2.1475e-08,2.2709e-08
62.745,1.7737e-08,3.8612e-09
62.765,1.7982e-08,5.853e-09
62.785,1.4807e-08,2.4669e-08
62.805,2.7426e-08,1.9649e-08
62.825,2.4637e-08,1.7927e-08
62.845,1.281e-08,4.0576e-09
62.865,1.5311e-08,1.0644e-08
62.885,2.1784e-08,3.0697e-08
62.904,2.3206e-08,1.6515e-08
62.924,1.6558e-08,2.1488e-09
62.944,1.7309e-08,9.9714e-09
62.964,1.664e-08,2.3266e-08
62.984,2.5183e-08,2.0011e-08
63.004,2.7136e-08,1.162e-08
63.024,9.8998e-09,4.5431e-09
63.044,1.5743e-08,1.5112e-08
63.063,3.0176e-08,3.3473e-08
63.083,2.043e-08,1.0941e-08
63.103,1.4851e-08,1.6909e-09
63.123,1.3543e-08,1.6639e-08
63.143,2.3867e-08,2.3469e-08
63.163,2.7206e-08,1.7912e-08
63.183,2.1256e-08,6.3771e-09
63.203,1.0362e-08,6.6699e-09
63.223,1.5374e-08,1.8617e-08
63.242,3.4297e-08,3.0056e-08
63.262,1.9323e-08,6.8265e-09
63.282,1.2898e-08,2.4398e-09
63.302,1.5942e-08,2.2434e-08
63.322,2.3632e-08,2.2602e-08
63.342,2.982e-08,1.5493e-08
63.362,1.3838e-08,3.4572e-09
63.382,9.5576e-09,1.0025e-08
63.401,2.4698e-08,2.3084e-08
63.421,3.0199e-08,2.1997e-08
63.441,1.7513e-08,4.0944e-09
63.461,9.2629e-09,5.415e-09
63.481,2.5175e-08,2.4098e-08
63.501,2.5367e-08,2.2263e-08
63.521,2.6109e-08,1.143e-08
63.541,1.1897e-08,3.3981e-09
63.56,1.0739e-08,1.4388e-08
63.58,3.0234e-08,2.4995e-08
63.6,2.8292e-08,1.507e-08
63.62,1.3847e-08,2.6723e-09
63.64,1.1132e-08,9.3726e-09
63.66,2.4353e-08,2.3158e-08
63.68,3.1779e-08,2.2025e-08
63.7,1.8825e-08,6.3678e-09
63.72,8.7588e-09,4.8152e-09
63.739,1.7307e-08,2.0853e-08
63.759,2.9559e-08,2.2237e-08
63.779,2.3922e-08,1.0944e-08
63.799,8.835e-09,3.2496e-09
63.819,1.5801e-08,1.2948e-08
63.839,2.6779e-08,2.2382e-08
63.859,2.9998e-08,1.8374e-08
63.879,1.6546e-08,2.879e-09
63.898,7.5603e-09,7.0949e-09
63.918,2.7108e-08,2.6186e-08
63.938,2.9234e-08,1.7656e-08
63.958,1.8998e-08,8.7502e-09
63.978,9.1962e-09,6.6536e-09
63.998,1.7639e-08,1.5389e-08
64.018,3.1241e-08,2.3287e-08
64.038,2.3814e-08,1.3615e-08
64.058,9.0075e-09,1.4277e-09
64.077,1.304e-08,1.0933e-08
64.097,2.9898e-08,2.6221e-08
64.117,2.7219e-08,1.3518e-08
64.137,1.2427e-08,6.9587e-09
64.157,1.4595e-08,1.0321e-08
64.177,2.0675e-08,1.5845e-08
64.197,2.9345e-08,2.5379e-08
64.217,2.0566e-08,8.4069e-09
64.236,5.4367e-09,1.8746e-09
64.256,2.0556e-08,1.8198e-08
64.276,2.9351e-08,2.1606e-08
64.296,2.1905e-08,1.0698e-08
64.316,1.1999e-08,6.1413e-09
64.336,1.5413e-08,1.176e-08
64.356,2.5959e-08,1.6886e-08
64.376,2.6657e-08,2.4442e-08
64.396,1.2348e-08,4.4638e-09
64.415,9.85e-09,3.7031e-09
64.435,2.3107e-08,2.5099e-08
64.455,2.8119e-08,1.6985e-08
64.475,1.4012e-08,9.0846e-09
64.495,1.3701e-08,6.5745e-09
64.515,1.8188e-08,1.2329e-08
64.535,2.7074e-08,1.8977e-08
64.555,2.4675e-08,1.8736e-08
64.574,8.2491e-09,2.5603e-09
64.594,1.5625e-08,8.0157e-09
64.614,2.5141e-08,2.5815e-08
64.634,2.4276e-08,1.3714e-08
64.654,1.2549e-08,8.1539e-09
64.674,1.2061e-08,7.9207e-09
64.694,2.2695e-08,1.2638e-08
64.714,2.4298e-08,2.1489e-08
64.733,1.6993e-08,1.1618e-08
64.753,1.0749e-08,1.9812e-09
64.773,1.937e-08,1.3654e-08
64.793,2.5842e-08,2.362e-08
64.813,1.7299e-08,1.1677e-08
64.833,1.5092e-08,7.5311e-09
64.853,1.4102e-08,9.903e-09
64.873,2.3332e-08,1.3688e-08
64.893,2.3544e-08,2.2561e-08
64.912,9.6246e-09,6.5749e-09
64.932,1.5322e-08,2.6149e-09
64.952,2.187e-08,1.8681e-08
64.972,2.356e-08,1.9206e-08
64.992,1.7417e-08,1.0662e-08
65.012,1.4119e-08,6.8247e-09
65.032,1.7743e-08,1.1313e-08
65.052,2.2264e-08,1.6625e-08
65.071,1.8525e-08,1.9829e-08
65.091,1.0746e-08,3.7902e-09
65.111,1.7015e-08,5.1294e-09
65.131,2.2876e-08,2.2765e-08
65.151,1.6005e-08,1.4147e-08
65.171,1.9323e-08,9.8315e-09
65.191,1.5102e-08,6.9986e-09
65.211,1.878e-08,1.1343e-08
65.231,2.4074e-08,1.9924e-08
65.25,1.305e-08,1.5487e-08
65.27,1.3471e-08,2.3029e-09
65.29,1.9191e-08,9.3458e-09
65.31,2.2179e-08,2.4569e-08
65.33,1.5194e-08,1.1395e-08
65.35,1.6588e-08,7.9775e-09
65.37,1.834e-08,9.157e-09
65.39,1.6908e-08,1.2116e-08
65.409,2.1141e-08,2.074e-08
65.429,1.5868e-08,1.069e-08
65.449,1.3489e-08,2.2037e-09
65.469,2.1212e-08,1.393e-08
65.489,1.5705e-08,2.2489e-08
65.509,1.816e-08,1.0121e-08
65.529,1.7182e-08,6.4218e-09
65.549,1.6332e-08,1.1309e-08
65.569,1.9184e-08,1.4205e-08
65.588,1.6004e-08,2.0124e-08
65.608,1.6753e-08,6.7155e-09
65.628,1.4541e-08,3.0102e-09
65.648,2.2633e-08,1.8929e-08
65.668,1.5792e-08,1.8875e-08
65.688,1.6492e-08,8.1395e-09
65.708,1.9216e-08,6.3089e-09
65.728,1.4579e-08,1.334e-08
65.747,1.6973e-08,1.5386e-08
65.767,2.0706e-08,1.8876e-08
65.787,1.4813e-08,4.2642e-09
65.807,1.5681e-08,4.9437e-09
65.827,1.7456e-08,2.3143e-08
65.847,2.0566e-08,1.5515e-08
65.867,1.7211e-08,6.1243e-09
65.887,1.7015e-08,7.3277e-09
65.906,1.5946e-08,1.5279e-08
65.926,1.4589e-08,1.6271e-08
65.946,2.2456e-08,1.5261e-08
65.966,1.4356e-08,3.1407e-09
65.986,1.6486e-08,8.5536e-09
66.006,1.7583e-08,2.4479e-08
66.026,1.8685e-08,1.206e-08
66.046,1.9645e-08,5.018e-09
66.066,1.3599e-08,9.3972e-09
66.085,1.5413e-08,1.5856e-08
66.105,2.0891e-08,1.817e-08
66.125,1.8427e-08,9.6803e-09
66.145,1.3979e-08,3.1595e-09
66.165,1.3388e-08,1.3695e-08
66.185,2.3491e-08,2.2864e-08
66.205,1.9108e-08,9.2147e-09
66.225,1.6862e-08,4.5334e-09
66.244,1.3577e-08,1.2215e-08
66.264,1.4807e-08,1.6256e-08
66.284,2.5285e-08,1.8164e-08
66.304,1.7086e-08,5.7322e-09
66.324,1.279e-08,4.2907e-09
66.344,1.5846e-08,1.8606e-08
66.364,2.1947e-08,1.8932e-08
66.384,2.1749e-08,7.5243e-09
66.404,1.2676e-08,4.947e-09
66.423,1.2682e-08,1.4311e-08
66.443,2.0189e-08,1.805e-08
66.463,2.2425e-08,1.4975e-08
66.483,1.4143e-08,3.5939e-09
66.503,1.0487e-08,7.1306e-09
66.523,2.2645e-08,2.1798e-08
66.543,2.1859e-08,1.4228e-08
66.563,1.9164e-08,6.3655e-09
66.582,1.2386e-08,6.4536e-09
66.602,1.184e-08,1.4576e-08
66.622,2.7908e-08,2.0488e-08
66.642,2.0634e-08,1.071e-08
66.662,1.1282e-08,2.6801e-09
66.682,1.2666e-08,1.2394e-08
66.702,2.2334e-08,2.175e-08
66.722,2.3569e-08,1.1384e-08
66.742,1.5495e-08,5.3167e-09
66.761,1.015e-08,8.7938e-09
66.781,1.7348e-08,1.5262e-08
66.801,2.7606e-08,1.9867e-08
66.821,1.7462e-08,6.4854e-09
66.841,7.2826e-09,3.3045e-09
66.861,2.0617e-08,1.7622e-08
66.881,2.3894e-08,1.8868e-08
66.901,2.0384e-08,1.0133e-08
66.92,1.4239e-08,4.9672e-09
66.94,1.0205e-08,1.0351e-08
66.96,2.3548e-08,1.8499e-08
66.98,2.652e-08,1.6222e-08
67,1.342e-08,3.5618e-09
67.02,7.9714e-09,5.7866e-09
67.04,2.3324e-08,2.0468e-08
67.06,2.4754e-08,1.5055e-08
67.079,1.6864e-08,8.8569e-09
67.099,1.1082e-08,5.7111e-09
67.119,1.417e-08,1.1647e-08
67.139,2.4829e-08,2.0503e-08
67.159,2.5022e-08,1.254e-08
67.179,6.9026e-09,2.5883e-09
67.199,1.4621e-08,9.7237e-09
67.219,2.5842e-08,2.0608e-08
67.239,2.2405e-08,1.265e-08
67.258,1.571e-08,6.7636e-09
67.278,9.4597e-09,6.4319e-09
67.298,1.987e-08,1.4239e-08
67.318,2.6188e-08,1.971e-08
67.338,1.9271e-08,8.2195e-09
67.358,6.9121e-09,3.3482e-09
67.378,1.6405e-08,1.4236e-08
67.398,2.8298e-08,1.8022e-08
67.417,1.8012e-08,1.2272e-08
67.437,1.1072e-08,5.0669e-09
67.457,1.2801e-08,7.2029e-09
67.477,2.2029e-08,1.7328e-08
67.497,2.6062e-08,1.7461e-08
67.517,1.104e-08,4.819e-09
67.537,1.1136e-08,5.4745e-09
67.557,1.9418e-08,1.7163e-08
67.577,2.5859e-08,1.5732e-08
67.596,1.7438e-08,1.1061e-08
67.616,7.4577e-09,4.6385e-09
67.636,1.8293e-08,8.9537e-09
67.656,2.2957e-08,1.9611e-08
67.676,2.2329e-08,1.2743e-08
67.696,9.7389e-09,3.6509e-09
67.716,1.2848e-08,8.2425e-09
67.736,2.3759e-08,1.7562e-08
67.755,2.0781e-08,1.4674e-08
67.775,1.3313e-08,8.9955e-09
67.795,9.9846e-09,4.9162e-09
67.815,1.9061e-08,1.1931e-08
67.835,2.4576e-08,2.0446e-08
67.855,1.3352e-08,8.4486e-09
67.875,1.2047e-08,3.4961e-09
67.895,1.5848e-08,1.1479e-08
67.914,2.258e-08,1.5916e-08
67.934,2.0402e-08,1.3798e-08
67.954,9.2287e-09,6.8847e-09
67.974,1.366e-08,5.8206e-09
67.994,2.0999e-08,1.5031e-08
68.014,2.3286e-08,1.9254e-08
68.034,1.1123e-08,5.9721e-09
68.054,1.226e-08,4.3377e-09
68.074,2.0867e-08,1.5049e-08
68.093,1.8662e-08,1.4312e-08
68.113,1.5612e-08,1.1942e-08
68.133,1.2428e-08,5.6446e-09
68.153,1.4357e-08,7.0669e-09
68.173,2.2644e-08,1.7208e-08
68.193,1.57e-08,1.5868e-08
68.213,1.3314e-08,4.5063e-09
68.233,1.4108e-08,5.9241e-09
68.252,2.057e-08,1.6908e-08
68.272,1.8189e-08,1.3716e-08
68.292,1.1534e-08,9.8933e-09
68.312,1.523e-08,5.6771e-09
68.332,1.5795e-08,8.7062e-09
68.352,2.2661e-08,1.887e-08
68.372,1.3723e-08,1.19e-08
68.392,1.1816e-08,3.4091e-09
68.412,1.8079e-08,8.5056e-09
68.431,1.7574e-08,1.7399e-08
68.451,1.5013e-08,1.1812e-08
68.471,1.5351e-08,8.8733e-09
68.491,1.4438e-08,6.5522e-09
68.511,1.6866e-08,1.0808e-08
68.531,1.7217e-08,1.9092e-08
68.551,1.7349e-08,9.1933e-09
68.571,1.2734e-08,2.8695e-09
68.59,1.7887e-08,1.1601e-08
68.61,1.7971e-08,1.688e-08
68.63,1.1207e-08,1.0183e-08
68.65,1.7694e-08,7.1637e-09
68.67,1.4793e-08,7.6944e-09
68.69,1.7974e-08,1.3304e-08
68.71,1.5314e-08,1.7493e-08
68.73,1.5115e-08,6.4826e-09
68.75,1.5744e-08,4.1168e-09
68.769,1.5884e-08,1.4121e-08
68.789,1.5249e-08,1.4571e-08
68.809,1.5575e-08,9.4721e-09
68.829,1.4884e-08,6.061e-09
68.849,1.5451e-08,8.2897e-09
68.869,1.4329e-08,1.5666e-08
68.889,1.9655e-08,1.5081e-08
68.909,1.5085e-08,4.4992e-09
68.928,1.5479e-08,6.2254e-09
68.948,1.5584e-08,1.7098e-08
68.968,1.3386e-08,1.1837e-08
68.988,1.877e-08,8.5573e-09
69.008,1.4455e-08,6.1166e-09
69.028,1.5749e-08,9.3312e-09
69.048,1.4547e-08,1.6721e-08
69.068,1.6894e-08,1.1475e-08
69.087,1.7509e-08,3.7561e-09
69.107,1.3131e-08,9.0384e-09
69.127,1.4633e-08,1.7386e-08
69.147,1.7815e-08,1.0895e-08
69.167,1.6942e-08,7.6736e-09
69.187,1.3338e-08,6.7394e-09
69.207,1.2715e-08,1.0983e-08
69.227,1.9814e-08,1.7316e-08
69.247,1.6193e-08,7.1043e-09
69.266,1.5416e-08,3.7612e-09
69.286,1.347e-08,1.3019e-08
69.306,1.3291e-08,1.4447e-08
69.326,2.1287e-08,1.0901e-08
69.346,1.6071e-08,7.2262e-09
69.366,1.2912e-08,7.3922e-09
69.386,1.4198e-08,1.3807e-08
69.406,1.9233e-08,1.6297e-08
69.425,1.7254e-08,4.5263e-09
69.445,1.2928e-08,5.0226e-09
69.465,1.3035e-08,1.5755e-08
69.485,1.6257e-08,1.1984e-08
69.505,2.0954e-08,9.9278e-09
69.525,1.4093e-08,6.8762e-09
69.545,9.2437e-09,7.6388e-09
69.565,2.1769e-08,1.7247e-08
69.585,1.9058e-08,1.2795e-08
69.604,1.4111e-08,3.4645e-09
69.624,1.3524e-08,7.8601e-09
69.644,1.3377e-08,1.6809e-08
69.664,1.949e-08,1.0362e-08
69.684,1.9084e-08,8.9078e-09
69.704,1.3211e-08,6.69e-09
69.724,1.0217e-08,8.8264e-09
69.744,2.2242e-08,1.8431e-08
69.763,1.9764e-08,9.2765e-09
69.783,1.1124e-08,3.2061e-09
69.803,1.3016e-08,1.1536e-08
69.823,1.7022e-08,1.5834e-08
69.843,1.8381e-08,9.769e-09
69.863,1.8336e-08,7.7218e-09
69.883,7.9573e-09,6.9821e-09
69.903,1.6908e-08,1.1083e-08
69.923,2.3186e-08,1.7418e-08
69.942,1.5973e-08,6.0419e-09
69.962,1.0827e-08,4.0095e-09
69.982,1.4565e-08,1.4128e-08
70.002,2.0828e-08,1.4543e-08
70.022,1.8469e-08,9.3741e-09
70.042,1.57e-08,6.7354e-09
70.062,8.2244e-09,7.786e-09
70.082,1.787e-08,1.3913e-08
70.101,2.5209e-08,1.428e-08
70.121,1.137e-08,4.4404e-09
70.141,9.4316e-09,5.5862e-09
70.161,1.8034e-08,1.4868e-08
70.181,1.9364e-08,1.3169e-08
70.201,1.8987e-08,8.68e-09
70.221,9.099e-09,5.8051e-09
70.241,1.4233e-08,9.4939e-09
70.26,2.134e-08,1.6138e-08
70.28,2.0742e-08,1.0672e-08
70.3,1.0015e-08,3.9301e-09
70.32,1.0033e-08,7.8774e-09
70.34,2.3113e-08,1.5259e-08
70.36,1.8813e-08,1.1827e-08
70.38,1.5989e-08,6.9638e-09
70.4,8.958e-09,5.9331e-09
70.42,1.5521e-08,1.1739e-08
70.439,2.5111e-08,1.5954e-08
70.459,1.4862e-08,8.1847e-09
70.479,8.3825e-09,4.4161e-09
70.499,1.4022e-08,9.942e-09
70.519,2.1212e-08,1.5075e-08
70.539,1.9319e-08,1.1316e-08
70.559,9.5963e-09,4.9057e-09
70.579,1.3469e-08,6.8035e-09
70.598,1.8741e-08,1.4435e-08
70.618,2.2475e-08,1.3451e-08
70.638,1.2573e-08,6.3895e-09
70.658,8.647e-09,5.7531e-09
70.678,1.8857e-08,1.1714e-08
70.698,2.0507e-08,1.4418e-08
70.718,1.8023e-08,1.0089e-08
70.738,8.0839e-09,4.3248e-09
70.758,1.3559e-08,8.13e-09
70.777,2.3588e-08,1.6436e-08
70.797,1.6962e-08,1.0842e-08
70.817,9.7363e-09,5.0487e-09
70.837,1.2413e-08,7.125e-09
70.857,1.8973e-08,1.2843e-08
70.877,2.0932e-08,1.4029e-08
70.897,1.1501e-08,7.8037e-09
70.917,1.1689e-08,4.6492e-09
70.936,1.5805e-08,1.048e-08
70.956,2.3317e-08,1.6406e-08
70.976,1.4446e-08,8.7802e-09
70.996,7.5978e-09,4.6058e-09
71.016,1.6858e-08,8.9401e-09
71.036,1.9055e-08,1.3154e-08
71.056,1.9557e-08,1.3016e-08
71.076,9.92e-09,6.0759e-09
71.096,1.1196e-08,5.1971e-09
71.115,2.0211e-08,1.3156e-08
71.135,1.9144e-08,1.5332e-08
71.155,1.0777e-08,6.7058e-09
71.175,1.1196e-08,4.8312e-09
71.195,1.6866e-08,1.103e-08
71.215,1.9218e-08,1.3546e-08
71.235,1.3743e-08,1.0774e-08
71.255,1.3209e-08,5.242e-09
71.274,1.2405e-08,6.5223e-09
71.294,2.088e-08,1.4709e-08
71.314,1.6832e-08,1.3563e-08
71.334,7.9833e-09,5.261e-09
71.354,1.4769e-08,5.6842e-09
71.374,1.7374e-08,1.2478e-08
71.394,1.8643e-08,1.3432e-08
71.414,1.1832e-08,8.713e-09
71.433,1.2554e-08,4.8464e-09
71.453,1.5557e-08,8.4505e-09
71.473,1.7961e-08,1.5519e-08
71.493,1.3793e-08,1.0912e-08
71.513,1.1283e-08,4.4262e-09
71.533,1.3724e-08,7.4477e-09
71.553,1.8668e-08,1.3697e-08
71.573,1.3086e-08,1.2114e-08
71.593,1.4845e-08,7.3145e-09
71.612,1.2563e-08,5.1522e-09
71.632,1.6353e-08,1.0206e-08
71.652,1.6575e-08,1.5959e-08
71.672,1.16e-08,7.9748e-09
71.692,1.3765e-08,4.4069e-09
71.712,1.4624e-08,9.4476e-09
71.732,1.827e-08,1.3866e-08
71.752,1.2418e-08,1.0872e-08
71.771,1.3696e-08,6.0454e-09
71.791,1.5194e-08,5.8047e-09
71.811,1.4053e-08,1.2402e-08
71.831,1.5161e-08,1.4265e-08
71.851,1.3838e-08,6.1143e-09
71.871,1.3026e-08,5.2744e-09
71.891,1.5005e-08,1.1444e-08
71.911,1.4248e-08,1.2837e-08
71.931,1.6549e-08,1.0227e-08
71.95,1.2832e-08,4.8155e-09
71.97,1.4682e-08,6.7744e-09
71.99,1.4276e-08,1.4912e-08
72.01,1.2795e-08,1.103e-08
72.03,1.6263e-08,5.037e-09
72.05,1.2903e-08,7.3109e-09
72.07,1.5987e-08,1.2061e-08
72.09,1.3701e-08,1.2345e-08
72.109,1.5486e-08,9.2101e-09
72.129,1.5283e-08,4.7021e-09
72.149,1.2158e-08,7.9649e-09
72.169,1.4253e-08,1.6559e-08
72.189,1.4691e-08,7.8588e-09
72.209,1.5025e-08,4.5195e-09
72.229,1.2964e-08,9.6452e-09
72.249,1.1806e-08,1.1511e-08
72.269,1.8819e-08,1.1942e-08
72.288,1.5553e-08,7.835e-09
72.308,1.2804e-08,4.8038e-09
72.328,1.3183e-08,1.0668e-08
72.348,1.407e-08,1.574e-08
72.368,1.6851e-08,5.551e-09
72.388,1.4376e-08,5.3895e-09
72.408,1.3739e-08,1.1719e-08
72.428,1.0861e-08,1.0201e-08
72.447,1.7959e-08,1.1706e-08
72.467,1.6867e-08,6.7034e-09
72.487,9.9441e-09,4.6965e-09
72.507,1.3682e-08,1.3975e-08
72.527,1.7139e-08,1.329e-08
72.547,1.4068e-08,4.1499e-09
72.567,1.4587e-08,7.3353e-09
72.587,1.0044e-08,1.2454e-08
72.606,1.7278e-08,9.6874e-09
72.626,1.8023e-08,1.0936e-08
72.646,1.3897e-08,5.8985e-09
72.666,9.5465e-09,5.7134e-09
72.686,1.5182e-08,1.5574e-08
72.706,1.8858e-08,1.0231e-08
72.726,1.3723e-08,3.874e-09
72.746,1.435e-08,9.235e-09
72.766,1.0628e-08,1.1782e-08
72.785,1.6022e-08,1.0144e-08
72.805,2.001e-08,9.3102e-09
72.825,9.8487e-09,5.4631e-09
72.845,1.0088e-08,7.7016e-09
72.865,1.8647e-08,1.5706e-08
72.885,1.5733e-08,7.0893e-09
72.905,1.3763e-08,4.6238e-09
72.925,1.0523e-08,1.0322e-08
72.944,1.6465e-08,1.115e-08
72.964,1.7722e-08,1.0221e-08
72.984,1.6814e-08,7.9802e-09
73.004,8.4906e-09,5.6009e-09
73.024,1.1848e-08,1.01e-08
73.044,2.1728e-08,1.4484e-08
73.064,1.4332e-08,5.3657e-09
73.084,1.2833e-08,5.2748e-09
73.104,1.0675e-08,1.1142e-08
73.123,1.5952e-08,1.0549e-08
73.143,2.045e-08,9.6714e-09
73.163,1.1747e-08,6.5047e-09
73.183,9.2226e-09,6.6831e-09
73.203,1.588e-08,1.2072e-08
73.223,1.9315e-08,1.2026e-08
73.243,1.3806e-08,5.0982e-09
73.263,8.8408e-09,6.431e-09
73.282,1.6361e-08,1.1135e-08
73.302,1.6977e-08,1.0577e-08
73.322,1.7502e-08,8.2755e-09
73.342,9.8531e-09,5.6023e-09
73.362,1.0341e-08,7.8437e-09
73.382,2.0245e-08,1.3291e-08
73.402,1.6531e-08,9.3354e-09
73.422,1.3062e-08,5.1569e-09
73.441,9.203e-09,7.8179e-09
73.461,1.5946e-08,1.1274e-08
73.481,2.0415e-08,1.0814e-08
73.501,1.2707e-08,6.7451e-09
73.521,8.66e-09,5.6786e-09
73.541,1.4301e-08,9.4194e-09
73.561,1.9102e-08,1.284e-08
73.581,1.5121e-08,7.6028e-09
73.601,8.9169e-09,5.2193e-09
73.62,1.4701e-08,8.8986e-09
73.64,1.6567e-08,1.1529e-08
73.66,1.9073e-08,1.0137e-08
73.68,1.0136e-08,5.8266e-09
73.7,9.406e-09,6.3568e-09
73.72,1.8942e-08,1.135e-08
73.74,1.7504e-08,1.1425e-08
73.76,1.3404e-08,6.3758e-09
73.779,8.6671e-09,5.5838e-09
73.799,1.4733e-08,9.7093e-09
73.819,2.0041e-08,1.1816e-08
73.839,1.4435e-08,8.9266e-09
73.859,8.613e-09,5.1073e-09
73.879,1.2405e-08,7.497e-09
73.899,1.9091e-08,1.275e-08
73.919,1.6073e-08,1.0273e-08
73.939,8.8239e-09,5.1336e-09
73.958,1.384e-08,6.8588e-09
73.978,1.5028e-08,1.0387e-08
73.998,1.8683e-08,1.1277e-08
74.018,1.2297e-08,7.5913e-09
74.038,8.74e-09,5.1019e-09
74.058,1.6651e-08,8.6618e-09
74.078,1.8996e-08,1.3376e-08
74.098,1.4433e-08,8.7896e-09
74.117,8.165e-09,4.7124e-09
74.137,1.4583e-08,8.0412e-09
74.157,1.7905e-08,1.1673e-08
74.177,1.5283e-08,1.0262e-08
74.197,1.0131e-08,6.0698e-09
74.217,1.0429e-08,5.4502e-09
74.237,1.6549e-08,1.012e-08
74.257,1.852e-08,1.3023e-08
74.277,9.2731e-09,6.887e-09
74.296,1.2637e-08,5.0201e-09
74.316,1.4834e-08,9.4888e-09
74.336,1.799e-08,1.2116e-08
74.356,1.3311e-08,9.486e-09
74.376,9.5593e-09,5.149e-09
74.396,1.3969e-08,6.4679e-09
74.416,1.6924e-08,1.1295e-08
74.436,1.7009e-08,1.185e-08
74.455,8.1732e-09,5.309e-09
74.475,1.2323e-08,5.4021e-09
74.495,1.8095e-08,1.0996e-08
74.515,1.4532e-08,1.1968e-08
74.535,1.1558e-08,7.9602e-09
74.555,1.1321e-08,4.9665e-09
74.575,1.415e-08,8.131e-09
74.595,1.7434e-08,1.2428e-08
74.614,1.1424e-08,9.8794e-09
74.634,1.2196e-08,4.6509e-09
74.654,1.2444e-08,6.4328e-09
74.674,1.6917e-08,1.1474e-08
74.694,1.3716e-08,1.1741e-08
74.714,9.9042e-09,6.1682e-09
74.734,1.3907e-08,5.0503e-09
74.754,1.4142e-08,9.7353e-09
74.774,1.779e-08,1.3126e-08
74.793,1.009e-08,7.5682e-09
74.813,1.1292e-08,4.7641e-09
74.833,1.5504e-08,8.2898e-09
74.853,1.3719e-08,1.1477e-08
74.873,1.2722e-08,1.0733e-08
74.893,1.1778e-08,4.8827e-09
74.913,1.3164e-08,5.5479e-09
74.933,1.4382e-08,1.1759e-08
74.952,1.3032e-08,1.1643e-08
74.972,1.4194e-08,6.2149e-09
74.992,1.2179e-08,5.5239e-09
75.012,1.4472e-08,9.4385e-09
75.032,1.3516e-08,1.2031e-08
75.052,1.1479e-08,9.332e-09
75.072,1.3624e-08,3.9383e-09
75.092,1.2455e-08,6.8388e-09
75.112,1.5874e-08,1.3382e-08
75.131,1.1162e-08,9.071e-09
75.151,1.2608e-08,5.4148e-09
75.171,1.4854e-08,7.2345e-09
75.191,1.1846e-08,9.3253e-09
75.211,1.3411e-08,1.2553e-08
75.231,1.4139e-08,7.8761e-09
75.251,1.2144e-08,3.7532e-09
75.271,1.2853e-08,8.9844e-09
75.29,1.2402e-08,1.3524e-08
75.31,1.5359e-08,7.006e-09
75.33,1.2748e-08,5.0531e-09
75.35,1.3463e-08,8.6218e-09
75.37,1.0788e-08,9.3122e-09
75.39,1.3461e-08,1.2155e-08
75.41,1.5909e-08,6.286e-09
75.43,1.1298e-08,4.1911e-09
75.45,1.4165e-08,1.1515e-08
75.469,1.2417e-08,1.2447e-08
75.489,1.3279e-08,5.5054e-09
75.509,1.5005e-08,5.9185e-09
75.529,1.078e-08,9.1926e-09
75.549,1.1505e-08,9.4895e-09
75.569,1.5807e-08,1.1088e-08
75.589,1.367e-08,4.852e-09
75.609,1.1002e-08,5.2726e-09
75.628,1.1604e-08,1.3271e-08
75.648,1.7429e-08,1.0304e-08
75.668,1.3119e-08,5.0088e-09
75.688,1.3705e-08,7.2678e-09
75.708,9.492e-09,9.3218e-09
75.728,1.2455e-08,9.9713e-09
75.748,1.8549e-08,9.518e-09
75.768,1.135e-08,4.0232e-09
75.787,1.1283e-08,7.0529e-09
75.807,1.2212e-08,1.344e-08
75.827,1.5454e-08,7.9734e-09
75.847,1.5652e-08,5.1633e-09
75.867,1.0754e-08,8.226e-09
75.887,1.0629e-08,9.2323e-09
75.907,1.5516e-08,1.0518e-08
75.927,1.5837e-08,7.5297e-09
75.947,1.0666e-08,4.4362e-09
75.966,9.0817e-09,8.8168e-09
75.986,1.7524e-08,1.2327e-08
76.006,1.4468e-08,6.5576e-09
76.026,1.3381e-08,5.4231e-09
76.046,9.254e-09,8.571e-09
76.066,1.2538e-08,9.2633e-09
76.086,1.8945e-08,1.0527e-08
76.106,1.3498e-08,5.8732e-09
76.125,1.0859e-08,5.3714e-09
76.145,1.0002e-08,1.0487e-08
76.165,1.6274e-08,1.0765e-08
76.185,1.6215e-08,5.8293e-09
76.205,1.0039e-08,5.9439e-09
76.225,1.0045e-08,8.8526e-09
76.245,1.4576e-08,9.4388e-09
76.265,1.7002e-08,9.3124e-09
76.285,1.1923e-08,5.2733e-09
76.304,8.6073e-09,6.3316e-09
76.324,1.6231e-08,1.1449e-08
76.344,1.5361e-08,9.1865e-09
76.364,1.4533e-08,5.6651e-09
76.384,8.4942e-09,6.6146e-09
76.404,1.156e-08,8.8879e-09
76.424,1.8731e-08,9.9604e-09
76.444,1.4647e-08,7.7616e-09
76.463,1.078e-08,4.8313e-09
76.483,9.056e-09,7.7759e-09
76.503,1.5925e-08,1.1203e-08
76.523,1.7199e-08,8.0226e-09
76.543,1.1006e-08,5.6155e-09
76.563,9.164e-09,7.6494e-09
76.583,1.3473e-08,8.8237e-09
76.603,1.7783e-08,1.0154e-08
76.623,1.2266e-08,6.7248e-09
76.642,7.8705e-09,4.8673e-09
76.662,1.5033e-08,8.9938e-09
76.682,1.5427e-08,1.0633e-08
76.702,1.5111e-08,6.7993e-09
76.722,9.2177e-09,5.7652e-09
76.742,1.0916e-08,8.2249e-09
76.762,1.7845e-08,9.2487e-09
76.782,1.5852e-08,9.6083e-09
76.801,1.162e-08,6.0134e-09
76.821,7.8548e-09,5.5004e-09
76.841,1.5659e-08,9.915e-09
76.861,1.6731e-08,1.0037e-08
76.881,1.1091e-08,5.7954e-09
76.901,9.3146e-09,6.1011e-09
76.921,1.2548e-08,8.5076e-09
76.941,1.6634e-08,9.3969e-09
76.96,1.4901e-08,9.0065e-09
76.98,7.6728e-09,5.237e-09
77,1.3755e-08,6.4493e-09
77.02,1.5393e-08,1.0826e-08
77.04,1.5297e-08,9.0133e-09
77.06,9.4342e-09,5.3008e-09
77.08,1.0709e-08,6.7872e-09
77.1,1.5689e-08,8.9627e-09
77.12,1.5732e-08,9.2692e-09
77.139,1.3129e-08,8.0366e-09
77.159,7.4168e-09,4.8294e-09
77.179,1.378e-08,7.4079e-09
77.199,1.8117e-08,1.1407e-08
77.219,1.1573e-08,7.7113e-09
77.239,8.8893e-09,4.991e-09
77.259,1.2906e-08,7.7052e-09
77.279,1.5399e-08,9.2848e-09
77.298,1.4954e-08,9.5444e-09
77.318,8.602e-09,6.4535e-09
77.338,1.2207e-08,5.221e-09
77.358,1.3997e-08,8.4918e-09
77.378,1.6473e-08,1.1075e-08
77.398,9.9259e-09,6.4602e-09
77.418,9.4438e-09,5.1103e-09
77.438,1.5615e-08,8.4238e-09
77.458,1.4656e-08,9.5903e-09
77.477,1.4327e-08,9.1646e-09
77.497,7.6813e-09,5.3589e-09
77.517,1.2183e-08,5.8985e-09
77.537,1.7294e-08,1.0146e-08
77.557,1.2139e-08,9.7424e-09
77.577,9.1825e-09,5.4999e-09
77.597,1.1676e-08,5.564e-09
77.617,1.5043e-08,9.0021e-09
77.636,1.4263e-08,1.0031e-08
77.656,1.027e-08,7.8908e-09
77.676,1.1842e-08,4.8698e-09
77.696,1.2861e-08,7.1333e-09
77.716,1.5712e-08,1.0971e-08
77.736,1.0756e-08,8.5963e-09
77.756,9.2121e-09,4.8828e-09
77.776,1.4603e-08,6.3673e-09
77.796,1.3598e-08,9.2587e-09
77.815,1.5014e-08,1.0269e-08
77.835,8.3173e-09,6.1727e-09
77.855,1.1577e-08,4.7308e-09
77.875,1.6007e-08,9.1369e-09
77.895,1.2809e-08,1.0589e-08
77.915,9.9464e-09,7.3307e-09
77.935,1.1624e-08,5.0072e-09
77.955,1.3707e-08,7.3602e-09
77.974,1.3146e-08,9.8196e-09
77.994,1.1169e-08,9.793e-09
78.014,1.2148e-08,4.7645e-09
78.034,1.1165e-08,5.1751e-09
78.054,1.5505e-08,1.0709e-08
78.074,1.0938e-08,9.7369e-09
78.094,1.0063e-08,6.0376e-09
78.114,1.4649e-08,5.518e-09
78.133,1.2307e-08,8.0345e-09
78.153,1.4226e-08,1.0764e-08
78.173,1.0134e-08,8.4168e-09
78.193,1.0706e-08,3.9488e-09
78.213,1.4076e-08,6.8715e-09
78.233,1.2971e-08,1.1215e-08
78.253,1.0588e-08,8.2794e-09
78.273,1.1502e-08,5.4492e-09
78.293,1.3235e-08,6.1157e-09
78.312,1.1927e-08,8.6141e-09
78.332,1.1491e-08,1.0977e-08
78.352,1.4321e-08,6.8673e-09
78.372,1.0083e-08,3.7267e-09
78.392,1.3597e-08,9.0341e-09
78.412,1.1194e-08,1.1072e-08
78.432,1.0826e-08,6.963e-09
78.452,1.4082e-08,5.1792e-09
78.471,1.1909e-08,6.8984e-09
78.491,1.2675e-08,9.2857e-09
78.511,1.0929e-08,1.0281e-08
78.531,1.2547e-08,5.1868e-09
78.551,1.2271e-08,4.6123e-09
78.571,1.1565e-08,1.0354e-08
78.591,1.1724e-08,1.0099e-08
78.611,1.2207e-08,6.2347e-09
78.631,1.2966e-08,5.3667e-09
78.65,1.0845e-08,7.7099e-09
78.67,1.0337e-08,9.7022e-09
78.69,1.5775e-08,9.1256e-09
78.71,1.1303e-08,4.0526e-09
78.73,1.1466e-08,5.9922e-09
78.75,1.0344e-08,1.1023e-08
78.77,1.2725e-08,8.6278e-09
78.79,1.4864e-08,5.7854e-09
78.809,1.1219e-08,5.8493e-09
78.829,1.1942e-08,8.4443e-09
78.849,1.026e-08,1.0181e-08
78.869,1.4051e-08,7.3194e-09
78.889,1.2667e-08,3.9999e-09
78.909,9.4056e-09,7.4844e-09
78.929,1.1566e-08,1.0656e-08
78.949,1.3842e-08,7.4243e-09
78.968,1.3093e-08,5.4594e-09
78.988,1.0236e-08,6.4773e-09
79.008,9.9985e-09,8.8339e-09
79.028,1.613e-08,1.0142e-08
79.048,1.2726e-08,5.8332e-09
79.068,1.1581e-08,4.6327e-09
79.088,8.5601e-09,9.0148e-09
79.108,1.3166e-08,9.5107e-09
79.128,1.6111e-08,6.8184e-09
79.147,1.0959e-08,5.2252e-09
79.167,1.1077e-08,7.0474e-09
79.187,9.865e-09,9.2169e-09
79.207,1.5087e-08,9.1302e-09
79.227,1.3809e-08,4.9654e-09
79.247,9.1011e-09,5.6406e-09
79.267,1.0497e-08,9.9095e-09
79.287,1.4129e-08,8.5257e-09
79.306,1.4548e-08,6.2886e-09
79.326,1.0083e-08,5.7431e-09
79.346,8.7018e-09,7.2955e-09
79.366,1.5617e-08,9.4749e-09
79.386,1.3719e-08,7.8279e-09
79.406,1.1678e-08,4.5871e-09
79.426,8.0564e-09,6.638e-09
79.446,1.2704e-08,9.9333e-09
79.466,1.7131e-08,7.797e-09
79.485,1.2021e-08,5.8929e-09
79.505,1.0437e-08,6.4007e-09
79.525,8.9224e-09,7.7281e-09
79.545,1.5226e-08,9.3658e-09
79.565,1.478e-08,6.923e-09
79.585,8.9134e-09,4.5295e-09
79.605,9.287e-09,7.6851e-09
79.625,1.3957e-08,9.3122e-09
79.644,1.4933e-08,7.0181e-09
79.664,1.1059e-08,5.9798e-09
79.684,8.0075e-09,6.6014e-09
79.704,1.4545e-08,8.1284e-09
79.724,1.4313e-08,9.1569e-09
79.744,1.2644e-08,6.2252e-09
79.764,7.3759e-09,4.8435e-09
79.784,1.2222e-08,8.6049e-09
79.804,1.6273e-08,8.8009e-09
79.823,1.2615e-08,6.2929e-09
79.843,1.0738e-08,6.0321e-09
79.863,8.0771e-09,6.8781e-09
79.883,1.4436e-08,8.1251e-09
79.903,1.6196e-08,9.0045e-09
79.923,9.3889e-09,5.4781e-09
79.943,8.3651e-09,5.5344e-09
79.963,1.4021e-08,9.0865e-09
79.982,1.4875e-08,8.31e-09
80.002,1.1422e-08,6.0973e-09
80.022,7.8967e-09,5.9296e-09
80.042,1.3561e-08,7.1466e-09
80.062,1.3598e-08,8.3186e-09
80.082,1.3597e-08,8.2117e-09
80.102,7.6634e-09,4.9785e-09
80.122,1.0996e-08,6.3325e-09
80.141,1.6627e-08,9.5089e-09
80.161,1.3259e-08,7.5089e-09
80.181,1.129e-08,6.1205e-09
80.201,7.7177e-09,6.1119e-09
80.221,1.3364e-08,7.3118e-09
80.241,1.5691e-08,8.817e-09
80.261,1.0039e-08,7.1056e-09
80.281,8.1566e-09,4.6868e-09
80.301,1.2656e-08,7.2006e-09
80.32,1.5027e-08,9.2813e-09
80.34,1.1897e-08,7.1786e-09
80.36,8.4997e-09,5.8004e-09
80.38,1.2892e-08,6.4795e-09
80.4,1.2977e-08,7.6765e-09
80.42,1.4026e-08,9.0244e-09
80.44,8.2031e-09,6.0733e-09
80.46,1.0045e-08,4.9059e-09
80.479,1.5724e-08,8.2029e-09
80.499,1.2695e-08,8.4722e-09
80.519,1.2307e-08,6.8801e-09
80.539,7.4292e-09,5.5365e-09
80.559,1.2713e-08,6.5259e-09
80.579,1.5429e-08,8.5426e-09
80.599,1.1004e-08,8.5441e-09
80.619,8.285e-09,5.1476e-09
80.639,1.1804e-08,5.7121e-09
80.658,1.4334e-08,9.0253e-09
80.678,1.1748e-08,8.0458e-09
80.698,8.9038e-09,6.2927e-09
80.718,1.2163e-08,5.5437e-09
80.738,1.2041e-08,6.6595e-09
80.758,1.4366e-08,9.2539e-09
80.778,8.5142e-09,7.4321e-09
80.798,9.7559e-09,4.5453e-09
80.817,1.5424e-08,6.907e-09
80.837,1.2487e-08,9.1511e-09
80.857,1.1979e-08,7.6874e-09
80.877,8.2039e-09,5.9056e-09
80.897,1.1779e-08,5.6206e-09
80.917,1.386e-08,7.5891e-09
80.937,1.1628e-08,9.1947e-09
80.957,8.4475e-09,6.0499e-09
80.977,1.0826e-08,4.4674e-09
80.996,1.4702e-08,8.1503e-09
81.016,1.1589e-08,8.8858e-09
81.036,9.1388e-09,7.0487e-09
81.056,1.2957e-08,5.66e-09
81.076,1.0774e-08,5.9687e-09
81.096,1.3659e-08,8.6647e-09
81.116,9.492e-09,8.8061e-09
81.136,9.5729e-09,4.8112e-09
81.155,1.3603e-08,5.1212e-09
81.175,1.2633e-08,8.9205e-09
81.195,1.1869e-08,8.3343e-09
81.215,8.3447e-09,6.3206e-09
81.235,1.2475e-08,5.4132e-09
81.255,1.2661e-08,6.8616e-09
81.275,1.1423e-08,9.1999e-09
81.295,1.0076e-08,7.7631e-09
81.314,1.0243e-08,4.2945e-09
81.334,1.3123e-08,6.2971e-09
81.354,1.1759e-08,9.3441e-09
81.374,9.0027e-09,7.5135e-09
81.394,1.2863e-08,5.6494e-09
81.414,1.0918e-08,5.3389e-09
81.434,1.2351e-08,7.8109e-09
81.454,9.9688e-09,9.3811e-09
81.474,1.1139e-08,6.2837e-09
81.493,1.2467e-08,4.4664e-09
81.513,1.1768e-08,7.5304e-09
81.533,1.2439e-08,9.4138e-09
81.553,8.3071e-09,6.8195e-09
81.573,1.2063e-08,5.0862e-09
81.593,1.2405e-08,5.9546e-09
81.613,1.0045e-08,8.4832e-09
81.633,1.0717e-08,8.6272e-09
81.652,1.137e-08,5.1519e-09
81.672,1.1724e-08,4.9935e-09
81.692,1.1359e-08,8.6646e-09
81.712,9.888e-09,8.7328e-09
81.732,1.3222e-08,6.3307e-09
81.752,1.0331e-08,4.8264e-09
81.772,1.1773e-08,7.0105e-09
81.792,8.9805e-09,9.0428e-09
81.812,1.1842e-08,7.3751e-09
81.831,1.3241e-08,4.5306e-09
81.851,1.0234e-08,5.8583e-09
81.871,1.2159e-08,9.1191e-09
81.891,9.1594e-09,7.8697e-09
81.911,1.2166e-08,5.6322e-09
81.931,1.2004e-08,5.233e-09
81.951,9.8178e-09,7.7283e-09
81.971,1.056e-08,9.2571e-09
81.99,1.2241e-08,6.1986e-09
82.01,1.1636e-08,4.5005e-09
82.03,9.8199e-09,7.1866e-09
82.05,9.8289e-09,8.7177e-09
82.07,1.3947e-08,7.1016e-09
82.09,1.0784e-08,5.0557e-09
82.11,1.0559e-08,5.825e-09
82.13,8.5621e-09,8.2929e-09
82.15,1.2713e-08,8.6832e-09
82.169,1.4178e-08,5.3818e-09
82.189,9.8006e-09,4.95e-09
82.209,1.1148e-08,8.288e-09
82.229,9.2251e-09,8.1657e-09
82.249,1.3346e-08,6.3331e-09
82.269,1.1728e-08,5.1261e-09
82.289,8.8601e-09,6.1629e-09
82.309,1.0079e-08,8.7346e-09
82.328,1.3211e-08,7.6253e-09
82.348,1.1938e-08,4.8363e-09
82.368,9.2831e-09,5.8744e-09
82.388,9.4407e-09,8.6336e-09
82.408,1.4798e-08,7.5598e-09
82.428,1.1401e-08,5.8639e-09
82.448,1.0467e-08,5.4779e-09
82.468,7.4811e-09,6.679e-09
82.487,1.282e-08,8.5548e-09
82.507,1.4747e-08,6.8386e-09
82.527,1.002e-08,4.5307e-09
82.547,1.0237e-08,6.8078e-09
82.567,9.2001e-09,8.4597e-09
82.587,1.3616e-08,6.9192e-09
82.607,1.2608e-08,5.7887e-09
82.627,8.5204e-09,5.7851e-09
82.647,9.2783e-09,7.1781e-09
82.666,1.3798e-08,8.2724e-09
82.686,1.2809e-08,6.0534e-09
82.706,8.7275e-09,4.8674e-09
82.726,8.5892e-09,7.2327e-09
82.746,1.4793e-08,8.0961e-09
82.766,1.1753e-08,6.2862e-09
82.786,1.1125e-08,5.8554e-09
82.806,7.0833e-09,5.99e-09
82.825,1.2513e-08,7.4794e-09
82.845,1.5474e-08,8.0221e-09
82.865,1.0926e-08,5.5032e-09
82.885,9.3759e-09,5.4374e-09
82.905,8.486e-09,7.6197e-09
82.925,1.395e-08,7.4523e-09
82.945,1.304e-08,6.1748e-09
82.965,8.2284e-09,5.6926e-09
82.985,8.7196e-09,6.1488e-09
83.004,1.3152e-08,7.6248e-09
83.024,1.3598e-08,7.4504e-09
83.044,9.4175e-09,5.373e-09
83.064,7.9466e-09,5.8539e-09
83.084,1.4308e-08,7.8969e-09
83.104,1.2403e-08,6.8807e-09
83.124,1.1148e-08,6.3344e-09
83.144,7.0049e-09,5.5987e-09
83.163,1.1524e-08,6.3032e-09
83.183,1.521e-08,7.8068e-09
83.203,1.1006e-08,6.7072e-09
83.223,9.9547e-09,5.3087e-09
83.243,7.7293e-09,6.3014e-09
83.263,1.3776e-08,7.5679e-09
83.283,1.3501e-08,6.9758e-09
83.303,8.9694e-09,6.1716e-09
83.322,8.19e-09,5.5364e-09
83.342,1.2405e-08,6.6094e-09
83.362,1.3698e-08,8.001e-09
83.382,9.7917e-09,6.1574e-09
83.402,7.8391e-09,5.2133e-09
83.422,1.3072e-08,6.7952e-09
83.442,1.1767e-08,7.1339e-09
83.462,1.2165e-08,7.0424e-09
83.482,6.9489e-09,6.007e-09
83.501,1.1322e-08,5.3643e-09
83.521,1.5076e-08,7.3084e-09
83.541,1.0956e-08,7.7246e-09
83.561,1.0041e-08,5.7434e-09
83.581,7.6563e-09,5.3486e-09
83.601,1.2841e-08,7.0421e-09
83.621,1.3065e-08,7.0875e-09
83.641,9.6566e-09,6.9088e-09
83.66,8.0061e-09,5.5557e-09
83.68,1.1542e-08,5.4594e-09
83.7,1.4191e-08,8.0038e-09
83.72,1.0059e-08,7.3972e-09
83.74,7.7251e-09,5.1466e-09
83.76,1.3141e-08,5.9234e-09
83.78,1.0994e-08,7.0588e-09
83.8,1.1995e-08,7.1449e-09
83.82,7.5787e-09,6.7455e-09
83.839,1.0457e-08,5.1035e-09
83.859,1.3883e-08,5.9215e-09
83.879,1.1647e-08,8.3267e-09
83.899,1.0185e-08,6.7911e-09
83.919,7.447e-09,4.8037e-09
83.939,1.3062e-08,6.3469e-09
83.959,1.2452e-08,7.3639e-09
83.979,9.7399e-09,7.0712e-09
83.998,8.7643e-09,6.2312e-09
84.018,1.0481e-08,4.9745e-09
84.038,1.3319e-08,6.7572e-09
84.058,1.0463e-08,8.4058e-09
84.078,7.6958e-09,5.7919e-09
84.098,1.2493e-08,4.9369e-09
84.118,1.1062e-08,6.5861e-09
84.138,1.1493e-08,7.5054e-09
84.158,8.0734e-09,6.9409e-09
84.177,1.1181e-08,5.586e-09
84.197,1.2852e-08,5.2307e-09
84.217,1.1559e-08,7.5893e-09
84.237,1.0804e-08,8.0995e-09
84.257,7.1912e-09,5.084e-09
84.277,1.2075e-08,5.1281e-09
84.297,1.2386e-08,7.277e-09
84.317,9.164e-09,7.256e-09
84.336,9.121e-09,6.4265e-09
84.356,1.1029e-08,5.0662e-09
84.376,1.1867e-08,5.9361e-09
84.396,1.0591e-08,8.1534e-09
84.416,8.5525e-09,7.128e-09
84.436,1.2042e-08,4.8702e-09
84.456,1.0528e-08,5.5321e-09
84.476,1.1464e-08,7.762e-09
84.495,7.6161e-09,7.166e-09
84.515,1.1203e-08,5.6491e-09
84.535,1.2613e-08,5.0117e-09
84.555,1.0557e-08,6.6427e-09
84.575,1.1174e-08,8.3231e-09
84.595,7.8782e-09,6.0457e-09
84.615,1.1395e-08,4.7421e-09
84.635,1.1968e-08,6.4005e-09
84.655,9.5707e-09,7.7934e-09
84.674,8.9663e-09,6.7997e-09
84.694,1.0803e-08,5.0547e-09
84.714,1.1633e-08,5.4726e-09
84.734,9.7372e-09,7.5327e-09
84.754,9.0136e-09,7.5736e-09
84.774,1.2476e-08,5.3666e-09
84.794,9.9066e-09,4.9024e-09
84.814,1.1264e-08,7.1494e-09
84.833,7.8511e-09,7.6602e-09
84.853,1.1251e-08,6.1066e-09
84.873,1.2617e-08,4.8819e-09
84.893,9.8752e-09,6.0165e-09
84.913,1.0837e-08,8.1907e-09
84.933,8.0973e-09,6.6717e-09
84.953,1.1704e-08,4.8262e-09
84.973,1.1062e-08,5.6234e-09
84.993,9.4327e-09,7.489e-09
85.012,9.2233e-09,7.1803e-09
85.032,1.1428e-08,5.4729e-09
85.052,1.1341e-08,5.0403e-09
85.072,9.1941e-09,6.8451e-09
85.092,9.1717e-09,7.9491e-09
85.112,1.2993e-08,5.9756e-09
85.132,9.6719e-09,4.6371e-09
85.152,1.0589e-08,6.5935e-09
85.171,7.784e-09,7.5062e-09
85.191,1.1722e-08,6.5347e-09
85.211,1.2568e-08,5.1387e-09
85.231,9.3626e-09,5.2857e-09
85.251,1.0302e-08,7.5044e-09
85.271,8.5651e-09,7.459e-09
85.291,1.2012e-08,5.1334e-09
85.311,1.0766e-08,5.1047e-09
85.331,9.0184e-09,7.2191e-09
85.35,9.4909e-09,7.2952e-09
85.37,1.1722e-08,5.9392e-09
85.39,1.126e-08,5.1524e-09
85.41,8.4018e-09,5.8734e-09
85.43,9.0699e-09,7.5587e-09
85.45,1.3735e-08,6.7775e-09
85.47,9.433e-09,4.6013e-09
85.49,1.0089e-08,5.8136e-09
85.509,7.6155e-09,7.4144e-09
85.529,1.2269e-08,6.7917e-09
85.549,1.2913e-08,5.6739e-09
85.569,9.4503e-09,5.2442e-09
85.589,9.3525e-09,6.5291e-09
85.609,8.7563e-09,7.5158e-09
85.629,1.267e-08,5.9273e-09
85.649,1.0447e-08,4.7365e-09
85.668,8.2887e-09,6.2728e-09
85.688,9.4958e-09,7.3549e-09
85.708,1.199e-08,6.179e-09
85.728,1.146e-08,5.5104e-09
85.748,8.2101e-09,5.6057e-09
85.768,8.6281e-09,6.7691e-09
85.788,1.3828e-08,7.2437e-09
85.808,1.0345e-08,5.3705e-09
85.828,9.2499e-09,5.206e-09
85.847,6.9668e-09,6.6311e-09
85.867,1.286e-08,6.9213e-09
85.887,1.3357e-08,5.9923e-09
85.907,9.1313e-09,5.2789e-09
85.927,9.3087e-09,5.9717e-09
85.947,8.1705e-09,6.8688e-09
85.967,1.3089e-08,6.6566e-09
85.987,1.1314e-08,5.2495e-09
86.006,7.814e-09,5.6336e-09
86.026,9.1438e-09,6.7694e-09
86.046,1.2207e-08,6.5403e-09
86.066,1.177e-08,5.8991e-09
86.086,8.1607e-09,5.4497e-09
86.106,8.1327e-09,5.9625e-09
86.126,1.3464e-08,6.9788e-09
86.146,1.0633e-08,5.9877e-09
86.166,9.8573e-09,5.4289e-09
86.185,6.3485e-09,5.9069e-09
86.205,1.2619e-08,6.5588e-09
86.225,1.4035e-08,6.5021e-09
86.245,9.1437e-09,5.8179e-09
86.265,9.0616e-09,5.542e-09
86.285,8.1818e-09,6.1309e-09
86.305,1.2773e-08,6.8067e-09
86.325,1.1458e-08,5.7305e-09
86.344,8.0394e-09,5.5055e-09
86.364,8.3276e-09,6.0342e-09
86.384,1.2018e-08,6.2206e-09
86.404,1.2607e-08,6.5546e-09
86.424,8.0659e-09,5.89e-09
86.444,7.8491e-09,5.3275e-09
86.464,1.368e-08,6.5263e-09
86.484,1.0412e-08,6.5306e-09
86.504,1.014e-08,5.7414e-09
86.523,6.456e-09,5.6096e-09
86.543,1.1787e-08,5.9418e-09
86.563,1.3718e-08,6.1572e-09
86.583,9.7562e-09,6.517e-09
86.603,8.816e-09,5.7443e-09
86.623,7.6784e-09,5.2317e-09
86.643,1.2944e-08,6.6853e-09
86.663,1.1329e-08,6.5783e-09
86.682,8.2161e-09,5.5567e-09
86.702,8.4845e-09,5.7785e-09
86.722,1.1235e-08,5.7974e-09
86.742,1.2344e-08,6.3724e-09
86.762,8.5128e-09,6.5577e-09
86.782,7.31e-09,5.2806e-09
86.802,1.271e-08,5.3451e-09
86.822,1.0713e-08,6.7516e-09
86.841,1.0226e-08,6.4787e-09
86.861,6.7038e-09,5.5051e-09
86.881,1.184e-08,5.6569e-09
86.901,1.2713e-08,5.9569e-09
86.921,1.0369e-08,6.536e-09
86.941,9.1084e-09,6.5426e-09
86.961,7.0729e-09,4.8503e-09
86.981,1.2361e-08,5.6197e-09
87.001,1.1381e-08,7.0797e-09
87.02,8.0555e-09,6.0428e-09
87.04,8.4584e-09,5.3487e-09
87.06,1.1097e-08,5.5819e-09
87.08,1.1789e-08,6.1942e-09
87.1,8.9334e-09,6.8124e-09
87.12,7.8776e-09,5.9411e-09
87.14,1.1939e-08,4.8549e-09
87.16,1.0477e-08,5.9435e-09
87.179,1.0349e-08,7.2986e-09
87.199,6.3919e-09,5.7653e-09
87.219,1.1727e-08,5.0988e-09
87.239,1.2345e-08,5.6937e-09
87.259,9.7461e-09,6.3905e-09
87.279,9.5635e-09,6.8546e-09
87.299,7.3944e-09,5.2436e-09
87.319,1.1567e-08,4.9361e-09
87.339,1.157e-08,6.657e-09
87.358,8.3458e-09,6.9891e-09
87.378,8.4027e-09,5.4348e-09
87.398,1.0958e-08,5.0602e-09
87.418,1.1423e-08,6.0605e-09
87.438,8.6578e-09,6.7427e-09
87.458,8.2451e-09,6.2609e-09
87.478,1.1669e-08,4.9077e-09
87.498,9.7014e-09,5.125e-09
87.517,1.0561e-08,7.2428e-09
87.537,6.7544e-09,6.5234e-09
87.557,1.1473e-08,5.0829e-09
87.577,1.2359e-08,5.2425e-09
87.597,9.2214e-09,6.3948e-09
87.617,9.6162e-09,6.9808e-09
87.637,7.3761e-09,5.6029e-09
87.657,1.1391e-08,4.6401e-09
87.677,1.0766e-08,5.905e-09
87.696,8.7372e-09,7.1318e-09
87.716,8.3529e-09,5.9285e-09
87.736,1.0941e-08,4.8298e-09
87.756,1.1302e-08,5.7226e-09
87.776,8.4544e-09,6.7273e-09
87.796,8.557e-09,6.6697e-09
87.816,1.2012e-08,5.1818e-09
87.836,9.0412e-09,4.7179e-09
87.855,1.0171e-08,6.6936e-09
87.875,6.8432e-09,6.8679e-09
87.895,1.1316e-08,5.2429e-09
87.915,1.2008e-08,4.884e-09
87.935,9.1697e-09,6.015e-09
87.955,9.4194e-09,6.9837e-09
87.975,7.7198e-09,6.0767e-09
87.995,1.1488e-08,4.7918e-09
88.014,1.0347e-08,5.3525e-09
88.034,8.5941e-09,7.0619e-09
88.054,8.6159e-09,6.3828e-09
88.074,1.0675e-08,4.791e-09
88.094,1.0846e-08,5.3238e-09
88.114,8.064e-09,6.4223e-09
88.134,8.4655e-09,6.5846e-09
88.154,1.2281e-08,5.6237e-09
88.174,8.8481e-09,4.5971e-09
88.193,9.8739e-09,6.0227e-09
88.213,6.9691e-09,7.1516e-09
88.233,1.1912e-08,5.666e-09
88.253,1.1647e-08,4.7334e-09
88.273,9.1451e-09,5.7736e-09
88.293,9.1668e-09,6.7928e-09
88.313,7.6754e-09,6.1088e-09
88.333,1.1657e-08,5.1608e-09
88.352,9.8335e-09,4.9227e-09
88.372,8.2339e-09,6.4453e-09
88.392,9.1864e-09,6.8124e-09
88.412,1.0667e-08,5.013e-09
88.432,1.0639e-08,4.9843e-09
88.452,7.8244e-09,6.3648e-09
88.472,8.4916e-09,6.4572e-09
88.492,1.2434e-08,5.8479e-09
88.512,9.2113e-09,4.8942e-09
88.531,8.8942e-09,5.4954e-09
88.551,6.9127e-09,6.6595e-09
88.571,1.2449e-08,6.2073e-09
88.591,1.1717e-08,4.7158e-09
88.611,8.3911e-09,5.2875e-09
88.631,9.3871e-09,6.7074e-09
88.651,7.8831e-09,6.118e-09
88.671,1.1621e-08,5.3998e-09
88.69,1.0021e-08,5.1083e-09
88.71,7.7578e-09,5.9045e-09
88.73,9.0291e-09,6.6873e-09
88.75,1.1243e-08,5.5101e-09
88.77,1.0331e-08,4.8331e-09
88.79,7.5606e-09,5.785e-09
88.81,8.5449e-09,6.4195e-09
88.83,1.2381e-08,5.8587e-09
88.849,9.3099e-09,5.0596e-09
88.869,9.0101e-09,5.4946e-09
88.889,6.4777e-09,6.1694e-09
88.909,1.2586e-08,6.357e-09
88.929,1.2185e-08,5.2199e-09
88.949,7.8664e-09,5.0362e-09
88.969,9.0862e-09,6.1838e-09
88.989,8.0223e-09,6.1472e-09
89.009,1.1381e-08,5.4728e-09
89.028,1.0036e-08,5.0977e-09
89.048,7.6894e-09,5.6604e-09
89.068,8.6713e-09,6.2981e-09
89.088,1.1535e-08,5.7595e-09
89.108,1.09e-08,5.256e-09
89.128,7.0738e-09,5.4657e-09
89.148,8.3185e-09,6.0505e-09
89.168,1.2922e-08,6.0333e-09
89.187,9.0537e-09,5.257e-09
89.207,8.9054e-09,5.3022e-09
89.227,6.4177e-09,5.8352e-09
89.247,1.2293e-08,6.0766e-09
89.267,1.2381e-08,5.4953e-09
89.287,8.1926e-09,5.2189e-09
89.307,8.2214e-09,5.8022e-09
89.327,8.0664e-09,5.7946e-09
89.347,1.213e-08,5.8765e-09
89.366,9.6075e-09,5.3276e-09
89.386,7.6009e-09,5.3805e-09
89.406,8.7446e-09,5.9934e-09
89.426,1.1185e-08,5.7662e-09
89.446,1.1138e-08,5.4399e-09
89.466,6.9487e-09,5.5167e-09
89.486,7.8035e-09,5.5536e-09
89.506,1.2826e-08,5.7338e-09
89.525,9.3801e-09,5.6795e-09
89.545,8.6633e-09,5.471e-09
89.565,6.2579e-09,5.4163e-09
89.585,1.2649e-08,5.9322e-09
89.605,1.2137e-08,5.6853e-09
89.625,8.6545e-09,5.4429e-09
89.645,8.2154e-09,5.73e-09
89.665,7.3876e-09,5.3238e-09
89.685,1.232e-08,5.6773e-09
89.704,9.8041e-09,5.799e-09
89.724,7.2416e-09,5.3205e-09
89.744,8.7537e-09,5.4483e-09
89.764,1.1036e-08,5.7472e-09
89.784,1.1006e-08,5.7367e-09
89.804,7.428e-09,5.6811e-09
89.824,7.7454e-09,5.4686e-09
89.844,1.2067e-08,5.3365e-09
89.863,9.7049e-09,5.6582e-09
89.883,8.6127e-09,5.9829e-09
89.903,5.8703e-09,5.1501e-09
89.923,1.2721e-08,5.3548e-09
89.943,1.1751e-08,5.7373e-09
89.963,8.6748e-09,5.7412e-09
89.983,8.3845e-09,5.7644e-09
90.003,7.3173e-09,5.1847e-09
90.022,1.1875e-08,5.3312e-09
90.042,1.0314e-08,6.0517e-09
90.062,7.3269e-09,5.7504e-09
90.082,8.3731e-09,5.0745e-09
90.102,1.0931e-08,5.2496e-09
90.122,1.0657e-08,5.9502e-09
90.142,7.4746e-09,5.8314e-09
90.162,7.9004e-09,5.4408e-09
90.182,1.1521e-08,5.0404e-09
90.201,9.4673e-09,5.4235e-09
90.221,9.1059e-09,6.3752e-09
90.241,5.8435e-09,5.494e-09
90.261,1.2194e-08,4.8763e-09
90.281,1.1896e-08,5.4848e-09
90.301,8.2695e-09,5.9977e-09
90.321,8.6794e-09,5.9468e-09
90.341,7.1277e-09,5.018e-09
90.36,1.1319e-08,4.9822e-09
90.38,1.0091e-08,5.8726e-09
90.4,7.6295e-09,6.2238e-09
90.42,8.0146e-09,5.1242e-09
90.44,1.0914e-08,4.7919e-09
90.46,1.0662e-08,5.8652e-09
90.48,7.3004e-09,6.1281e-09
90.5,8.1976e-09,5.6001e-09
90.52,1.1492e-08,4.9004e-09
90.539,8.7916e-09,5.0315e-09
90.559,9.2578e-09,6.3993e-09
90.579,6.0267e-09,5.9471e-09
90.599,1.1687e-08,4.6676e-09
90.619,1.1646e-08,4.9974e-09
90.639,8.2974e-09,6.072e-09
90.659,8.4876e-09,6.1533e-09
90.679,7.3754e-09,5.146e-09
90.698,1.1348e-08,4.8204e-09
90.718,9.4461e-09,5.5049e-09
90.738,7.884e-09,6.5133e-09
90.758,8.2907e-09,5.5094e-09
90.778,1.0361e-08,4.4384e-09
90.798,1.0437e-08,5.4776e-09
90.818,7.1323e-09,6.2823e-09
90.838,7.9236e-09,5.6542e-09
90.858,1.1814e-08,4.9741e-09
90.877,8.4296e-09,4.7606e-09
90.897,9.1537e-09,6.0721e-09
90.917,6.4164e-09,6.3996e-09
90.937,1.1864e-08,4.9759e-09
90.957,1.111e-08,4.501e-09
90.977,8.3656e-09,5.9514e-09
90.997,8.44e-09,6.3287e-09
91.017,7.2016e-09,5.1759e-09
91.036,1.1244e-08,4.7625e-09
91.056,9.1774e-09,5.1908e-09
91.076,7.6623e-09,6.2062e-09
91.096,8.6672e-09,6.0676e-09
91.116,1.029e-08,4.4983e-09
91.136,1.0215e-08,4.9741e-09
91.156,7.2918e-09,6.3379e-09
91.176,8.0345e-09,5.8871e-09
91.195,1.1489e-08,4.9271e-09
91.215,8.6163e-09,4.7492e-09
91.235,8.3459e-09,5.6597e-09
91.255,6.3561e-09,6.2242e-09
91.275,1.2378e-08,5.4857e-09
91.295,1.087e-08,4.3877e-09
91.315,7.8951e-09,5.337e-09
91.335,8.7474e-09,6.6262e-09
91.355,7.3355e-09,5.3352e-09
91.374,1.1087e-08,4.6908e-09
91.394,9.1478e-09,5.1565e-09
91.414,7.4471e-09,5.8643e-09
91.434,8.5022e-09,6.0458e-09
91.454,1.0705e-08,4.9234e-09
91.474,9.8306e-09,4.6561e-09
91.494,6.9826e-09,5.8319e-09
91.514,8.2883e-09,6.2121e-09
91.533,1.157e-08,4.9929e-09
91.553,8.5139e-09,4.6249e-09
91.573,8.2248e-09,5.6246e-09
91.593,6.2582e-09,5.8957e-09
91.613,1.2276e-08,5.6477e-09
91.633,1.1074e-08,4.7487e-09
91.653,7.3474e-09,4.8956e-09
91.673,8.482e-09,6.2955e-09
91.693,7.5988e-09,5.6683e-09
91.712,1.083e-08,4.6755e-09
91.732,9.0661e-09,4.9416e-09
91.752,7.4921e-09,5.7906e-09
91.772,8.3342e-09,5.7643e-09
91.792,1.0772e-08,5.1779e-09
91.812,1.001e-08,4.8466e-09
91.832,6.5087e-09,5.3873e-09
91.852,8.3645e-09,6.0636e-09
91.871,1.1893e-08,5.3798e-09
91.891,8.1299e-09,4.5329e-09
91.911,8.229e-09,5.423e-09
91.931,6.1472e-09,5.7392e-09
91.951,1.2249e-08,5.508e-09
91.971,1.1188e-08,4.9404e-09
91.991,7.4814e-09,4.9394e-09
92.011,8.114e-09,5.7694e-09
92.031,7.6587e-09,5.741e-09
92.05,1.1315e-08,5.0064e-09
92.07,8.5483e-09,4.8344e-09
92.09,7.4273e-09,5.5863e-09
92.11,8.6103e-09,5.7105e-09
92.13,1.0492e-08,5.1258e-09
92.15,1.0015e-08,5.01e-09
92.17,6.3582e-09,5.2286e-09
92.19,7.9481e-09,5.6406e-09
92.209,1.2207e-08,5.4847e-09
92.229,8.2369e-09,4.7951e-09
92.249,7.8315e-09,5.2141e-09
92.269,6.2094e-09,5.592e-09
92.289,1.2593e-08,5.4895e-09
92.309,1.11e-08,5.0312e-09
92.329,7.6535e-09,5.0445e-09
92.349,7.844e-09,5.5287e-09
92.368,7.3863e-09,5.42e-09
92.388,1.1686e-08,5.1997e-09
92.408,8.4688e-09,4.9523e-09
92.428,7.1002e-09,5.3033e-09
92.448,8.7282e-09,5.5758e-09
92.468,1.0442e-08,5.1546e-09
92.488,9.9664e-09,5.1505e-09
92.508,6.4162e-09,5.2613e-09
92.528,7.8593e-09,5.384e-09
92.547,1.1832e-08,5.3124e-09
92.567,8.6301e-09,5.0529e-09
92.587,7.6185e-09,5.2174e-09
92.607,5.7288e-09,5.2802e-09
92.627,1.3123e-08,5.3628e-09
92.647,1.0735e-08,5.1127e-09
92.667,7.5364e-09,5.1245e-09
92.687,7.9124e-09,5.4803e-09
92.706,7.3262e-09,5.1345e-09
92.726,1.1471e-08,5.2246e-09
92.746,8.8097e-09,5.2278e-09
92.766,6.7376e-09,5.2184e-09
92.786,8.504e-09,5.267e-09
92.806,1.0749e-08,5.1525e-09
92.826,9.6525e-09,5.2031e-09
92.846,6.4741e-09,5.2983e-09
92.866,7.9902e-09,5.2017e-09
92.885,1.1303e-08,5.0616e-09
92.905,8.6998e-09,5.1476e-09
92.925,7.7975e-09,5.5058e-09
92.945,5.5701e-09,5.0831e-09
92.965,1.2839e-08,5.1684e-09
92.985,1.0944e-08,5.1967e-09
93.005,7.1565e-09,5.2456e-09
93.025,8.0127e-09,5.4367e-09
93.044,7.211e-09,4.908e-09
93.064,1.106e-08,4.9875e-09
93.084,8.8844e-09,5.4076e-09
93.104,6.9284e-09,5.3544e-09
93.124,7.9823e-09,4.9578e-09
93.144,1.0868e-08,5.0376e-09
93.164,9.8513e-09,5.4147e-09
93.184,6.2718e-09,5.3825e-09
93.204,8.0727e-09,5.1611e-09
93.223,1.1318e-08,4.8689e-09
93.243,8.1795e-09,4.9841e-09
93.263,8.3246e-09,5.741e-09
93.283,5.5439e-09,5.1128e-09
93.303,1.2098e-08,4.7539e-09
93.323,1.1202e-08,5.1332e-09
93.343,7.1593e-09,5.5204e-09
93.363,7.7143e-09,5.415e-09
93.382,7.451e-09,4.8458e-09
93.402,1.1036e-08,4.8498e-09
93.422,8.5902e-09,5.3511e-09
93.442,7.2694e-09,5.6347e-09
93.462,7.909e-09,4.9071e-09
93.482,1.0414e-08,4.5838e-09
93.502,9.9055e-09,5.4969e-09
93.522,6.2238e-09,5.5876e-09
93.541,7.7194e-09,5.0703e-09
93.561,1.1627e-08,4.7481e-09
93.581,7.8217e-09,4.892e-09
93.601,8.0795e-09,5.7311e-09
93.621,5.8778e-09,5.4484e-09
93.641,1.2079e-08,4.5831e-09
93.661,1.0684e-08,4.7232e-09
93.681,7.5658e-09,5.719e-09
93.701,7.5042e-09,5.6304e-09
93.72,7.1915e-09,4.6149e-09
93.74,1.1061e-08,4.7406e-09
93.76,8.263e-09,5.262e-09
93.78,7.2298e-09,5.6964e-09
93.8,8.2401e-09,5.166e-09
93.82,9.9566e-09,4.3513e-09
93.84,9.7675e-09,5.1402e-09
93.86,6.4467e-09,5.9513e-09
93.879,7.638e-09,5.1786e-09
93.899,1.1244e-08,4.4917e-09
93.919,7.9514e-09,4.8163e-09
93.939,7.5936e-09,5.6497e-09
93.959,5.8715e-09,5.5269e-09
93.979,1.2374e-08,4.7688e-09
93.999,1.0098e-08,4.3796e-09
94.019,7.3248e-09,5.4343e-09
94.039,7.9707e-09,6.096e-09
94.058,7.023e-09,4.637e-09
94.078,1.0868e-08,4.4497e-09
94.098,8.2716e-09,5.2566e-09
94.118,7.2083e-09,5.6814e-09
94.138,8.1048e-09,5.259e-09
94.158,1.0174e-08,4.4502e-09
94.178,9.1893e-09,4.7163e-09
94.198,6.2431e-09,5.7891e-09
94.217,8.063e-09,5.5713e-09
94.237,1.1016e-08,4.4366e-09
94.257,7.8821e-09,4.5008e-09
94.277,7.5718e-09,5.7237e-09
94.297,5.8952e-09,5.5197e-09
94.317,1.2352e-08,4.9353e-09
94.337,1.0138e-08,4.3805e-09
94.357,6.9323e-09,5.0234e-09
94.376,7.9294e-09,6.0465e-09
94.396,7.2237e-09,5.0248e-09
94.416,1.055e-08,4.2144e-09
94.436,8.04e-09,4.9729e-09
94.456,7.1557e-09,5.7607e-09
94.476,8.1762e-09,5.2971e-09
94.496,1.021e-08,4.5485e-09
94.516,9.3092e-09,4.6978e-09
94.536,5.984e-09,5.3651e-09
94.555,8.0219e-09,5.721e-09
94.575,1.1299e-08,4.7059e-09
94.595,7.5013e-09,4.229e-09
94.615,7.5774e-09,5.4612e-09
94.635,5.8897e-09,5.6123e-09
94.655,1.2288e-08,4.9543e-09
94.675,1.026e-08,4.4685e-09
94.695,6.9202e-09,4.8804e-09
94.714,7.6629e-09,5.7077e-09
94.734,7.3574e-09,5.2771e-09
94.754,1.0793e-08,4.4084e-09
94.774,7.677e-09,4.5993e-09
94.794,7.0569e-09,5.6286e-09
94.814,8.3109e-09,5.4028e-09
94.834,1.0049e-08,4.5615e-09
94.854,9.0859e-09,4.7239e-09
94.874,5.85e-09,5.1569e-09
94.893,7.9625e-09,5.4903e-09
94.913,1.1394e-08,4.9931e-09
94.933,7.5665e-09,4.2989e-09
94.953,7.2891e-09,5.0645e-09
94.973,5.8698e-09,5.5795e-09
94.993,1.271e-08,5.0452e-09
95.013,1.0035e-08,4.5108e-09
95.033,6.7671e-09,4.836e-09
95.052,7.5672e-09,5.4565e-09
95.072,7.2125e-09,5.163e-09
95.092,1.0989e-08,4.7255e-09
95.112,7.5751e-09,4.483e-09
95.132,6.8017e-09,5.2986e-09
95.152,8.4589e-09,5.4225e-09
95.172,9.9935e-09,4.6584e-09
95.192,9.1077e-09,4.7059e-09
95.212,5.9072e-09,5.1382e-09
95.231,7.837e-09,5.1911e-09
95.251,1.1224e-08,5.0491e-09
95.271,7.6798e-09,4.5471e-09
95.291,7.0418e-09,4.8709e-09
95.311,5.5437e-09,5.2511e-09
95.331,1.3132e-08,5.1734e-09
95.351,9.8064e-09,4.5367e-09
95.371,6.7147e-09,4.8243e-09
95.39,7.4901e-09,5.3297e-09
95.41,7.2105e-09,4.9602e-09
95.43,1.0889e-08,4.858e-09
95.45,7.7847e-09,4.7158e-09
95.47,6.5356e-09,4.9589e-09
95.49,8.2769e-09,5.2664e-09
95.51,1.0301e-08,4.7958e-09
95.53,8.9453e-09,4.6957e-09
95.549,5.7464e-09,5.0555e-09
95.569,8.1081e-09,5.0858e-09
95.589,1.0925e-08,4.8384e-09
95.609,7.8078e-09,4.7656e-09
95.629,7.1547e-09,4.9918e-09
95.649,5.322e-09,4.8951e-09
95.669,1.2997e-08,5.1294e-09
95.689,9.9824e-09,4.7316e-09
95.709,6.2705e-09,4.7623e-09
95.728,7.4842e-09,5.2466e-09
95.748,7.354e-09,4.8232e-09
95.768,1.0561e-08,4.7287e-09
95.788,7.9876e-09,4.9482e-09
95.808,6.5878e-09,4.9364e-09
95.828,7.8944e-09,4.8979e-09
95.848,1.0542e-08,4.8697e-09
95.868,8.8692e-09,4.8889e-09
95.887,5.5323e-09,4.907e-09
95.907,8.0695e-09,5.0653e-09
95.927,1.0966e-08,4.7088e-09
95.947,7.4569e-09,4.7047e-09
95.967,7.402e-09,5.2293e-09
95.987,5.3463e-09,4.7828e-09
96.007,1.2368e-08,4.7331e-09
96.027,1.0342e-08,4.9279e-09
96.047,6.3849e-09,4.88e-09
96.066,7.1435e-09,5.0544e-09
96.086,7.494e-09,4.7708e-09
96.106,1.0504e-08,4.7041e-09
96.126,7.6021e-09,4.916e-09
96.146,6.9809e-09,5.1666e-09
96.166,7.7671e-09,4.6653e-09
96.186,1.0164e-08,4.6197e-09
96.206,9.0937e-09,5.1103e-09
96.225,5.3672e-09,4.9519e-09
96.245,7.7365e-09,4.7966e-09
96.265,1.1263e-08,4.7326e-09
96.285,7.1188e-09,4.6405e-09
96.305,7.2944e-09,5.2821e-09
96.325,5.5497e-09,4.9284e-09
96.345,1.2364e-08,4.5003e-09
96.365,9.9364e-09,4.7353e-09
96.385,6.7473e-09,5.1997e-09
96.404,6.8719e-09,4.9705e-09
96.424,7.3092e-09,4.5127e-09
96.444,1.0646e-08,4.714e-09
96.464,7.3917e-09,4.9116e-09
96.484,6.8668e-09,5.1794e-09
96.504,8.0112e-09,4.7481e-09
96.524,9.7206e-09,4.3716e-09
96.544,9.0617e-09,5.0716e-09
96.563,5.5618e-09,5.2569e-09
96.583,7.4489e-09,4.6491e-09
96.603,1.1078e-08,4.4869e-09
96.623,7.3524e-09,4.7224e-09
96.643,6.9351e-09,5.2489e-09
96.663,5.5184e-09,4.9428e-09
96.683,1.2595e-08,4.4956e-09
96.703,9.3555e-09,4.4769e-09
96.722,6.7278e-09,5.2622e-09
96.742,7.2358e-09,5.2514e-09
96.762,6.8642e-09,4.3032e-09
96.782,1.0696e-08,4.5137e-09
96.802,7.3833e-09,5.0691e-09
96.822,6.6685e-09,5.1526e-09
96.842,7.9895e-09,4.7249e-09
96.862,9.8151e-09,4.3033e-09
96.882,8.7311e-09,4.8683e-09
96.901,5.5998e-09,5.3538e-09
96.921,7.7938e-09,4.8497e-09
96.941,1.0567e-08,4.2182e-09
96.961,7.308e-09,4.607e-09
96.981,6.9875e-09,5.4028e-09
97.001,5.5542e-09,4.9599e-09
97.021,1.2602e-08,4.435e-09
97.041,9.2921e-09,4.3944e-09
97.06,6.356e-09,5.0877e-09
97.08,7.3576e-09,5.4544e-09
97.1,7.0318e-09,4.3641e-09
97.12,1.0172e-08,4.2212e-09
97.14,7.3183e-09,4.9892e-09
97.16,6.7279e-09,5.3518e-09
97.18,7.9008e-09,4.679e-09
97.2,9.8248e-09,4.2296e-09
97.22,8.5247e-09,4.774e-09
97.239,5.5263e-09,5.2744e-09
97.259,7.9681e-09,5.0408e-09
97.279,1.0561e-08,4.2171e-09
97.299,6.9993e-09,4.2929e-09
97.319,7.0701e-09,5.42e-09
97.339,5.5599e-09,5.1078e-09
97.359,1.235e-08,4.3792e-09
97.379,9.2609e-09,4.2722e-09
97.398,6.3078e-09,4.9996e-09
97.418,7.2206e-09,5.4465e-09
97.438,7.1121e-09,4.5563e-09
97.458,1.0296e-08,4.1155e-09
97.478,7.0593e-09,4.7116e-09
97.498,6.7626e-09,5.4474e-09
97.518,8.0132e-09,4.8037e-09
97.538,9.5003e-09,4.1105e-09
97.558,8.4118e-09,4.6453e-09
97.577,5.4422e-09,5.1942e-09
97.597,7.8861e-09,5.0825e-09
97.617,1.063e-08,4.3764e-09
97.637,6.8966e-09,4.1388e-09
97.657,6.8153e-09,5.181e-09
97.677,5.5758e-09,5.2505e-09
97.697,1.2671e-08,4.4896e-09
97.717,9.0833e-09,4.1006e-09
97.736,6.0987e-09,4.8649e-09
97.756,7.1857e-09,5.3692e-09
97.776,7.0961e-09,4.6659e-09
97.796,1.0202e-08,4.1877e-09
97.816,6.9494e-09,4.4899e-09
97.836,6.6789e-09,5.2978e-09
97.856,8.1963e-09,5.0218e-09
97.876,9.5784e-09,4.1306e-09
97.895,8.2594e-09,4.4654e-09
97.915,5.3195e-09,5.0914e-09
97.935,7.9193e-09,5.0347e-09
97.955,1.0576e-08,4.475e-09
97.975,6.8437e-09,4.1861e-09
97.995,6.6308e-09,4.8761e-09
98.015,5.4073e-09,5.1816e-09
98.035,1.3004e-08,4.7293e-09
98.055,8.8905e-09,4.065e-09
98.074,5.9408e-09,4.6545e-09
98.094,7.191e-09,5.3141e-09
98.114,7.2152e-09,4.6447e-09
98.134,1.0132e-08,4.3009e-09
98.154,7.0103e-09,4.4498e-09
98.174,6.4244e-09,4.9916e-09
98.194,8.1936e-09,5.0598e-09
98.214,9.6823e-09,4.3492e-09
98.233,8.1863e-09,4.3273e-09
98.253,5.1269e-09,4.9152e-09
98.273,8.1153e-09,5.0151e-09
98.293,1.0497e-08,4.4562e-09
98.313,6.9404e-09,4.2851e-09
98.333,6.5659e-09,4.7841e-09
98.353,5.3591e-09,4.8701e-09
98.373,1.2934e-08,4.863e-09
98.393,8.9641e-09,4.2638e-09
98.412,5.7845e-09,4.4293e-09
98.432,7.0033e-09,5.1904e-09
98.452,7.4265e-09,4.6618e-09
98.472,9.954e-09,4.3152e-09
98.492,6.9314e-09,4.5044e-09
98.512,6.5094e-09,4.8411e-09
98.532,7.8816e-09,4.7963e-09
98.552,1.0008e-08,4.559e-09
98.571,8.1091e-09,4.4196e-09
98.591,4.8654e-09,4.6553e-09
98.611,8.0432e-09,4.9585e-09
98.631,1.047e-08,4.5034e-09
98.651,6.7668e-09,4.2586e-09
98.671,6.6852e-09,4.8703e-09
98.691,5.3233e-09,4.6512e-09
98.711,1.2611e-08,4.6708e-09
98.731,9.2951e-09,4.5202e-09
98.75,5.7663e-09,4.4605e-09
98.77,6.6954e-09,4.8523e-09
98.79,7.4371e-09,4.7015e-09
98.81,1.0074e-08,4.3747e-09
98.83,6.706e-09,4.4792e-09
98.85,6.5589e-09,4.8563e-09
98.87,7.7991e-09,4.589e-09
98.89,9.7006e-09,4.4557e-09
98.909,8.3071e-09,4.6936e-09
98.929,4.7718e-09,4.5556e-09
98.949,7.7137e-09,4.6776e-09
98.969,1.0806e-08,4.5928e-09
98.989,6.6066e-09,4.3091e-09
99.009,6.5055e-09,4.8182e-09
99.029,5.4261e-09,4.6621e-09
99.049,1.2668e-08,4.4567e-09
99.068,8.8833e-09,4.5062e-09
99.088,6.0589e-09,4.7221e-09
99.108,6.4424e-09,4.6373e-09
99.128,7.3002e-09,4.4706e-09
99.148,1.0279e-08,4.5349e-09
99.168,6.5394e-09,4.4932e-09
99.188,6.4427e-09,4.7682e-09
99.208,8.0311e-09,4.5769e-09
99.228,9.3568e-09,4.2768e-09
99.247,8.3431e-09,4.7684e-09
99.267,4.9566e-09,4.7356e-09
99.287,7.5097e-09,4.4282e-09
99.307,1.069e-08,4.4419e-09
99.327,6.7158e-09,4.5107e-09
99.347,6.2616e-09,4.7585e-09
99.367,5.4286e-09,4.6015e-09
99.387,1.2869e-08,4.3971e-09
99.406,8.5711e-09,4.3726e-09
99.426,5.992e-09,4.8394e-09
99.446,6.6616e-09,4.7558e-09
99.466,6.8259e-09,4.156e-09
99.486,1.0329e-08,4.5155e-09
99.506,6.6962e-09,4.6717e-09
99.526,6.2284e-09,4.6988e-09
99.546,7.9754e-09,4.466e-09
99.566,9.4569e-09,4.2561e-09
99.585,8.0734e-09,4.6622e-09
99.605,5.0684e-09,4.888e-09
99.625,7.6877e-09,4.4137e-09
99.645,1.0127e-08,4.1877e-09
99.665,6.8801e-09,4.5312e-09
99.685,6.2986e-09,4.936e-09
99.705,5.2373e-09,4.4803e-09
99.725,1.2862e-08,4.3167e-09
99.744,8.4155e-09,4.323e-09
99.764,5.7862e-09,4.8162e-09
99.784,6.8177e-09,4.8809e-09
99.804,6.8778e-09,4.0724e-09
99.824,9.9509e-09,4.2805e-09
99.844,6.67e-09,4.7957e-09
99.864,6.3044e-09,4.797e-09
99.884,7.7832e-09,4.3332e-09
99.903,9.4379e-09,4.1763e-09
99.923,7.8265e-09,4.6456e-09
99.943,4.9584e-09,4.8866e-09
99.963,7.9338e-09,4.4952e-09
99.983,9.9408e-09,4.0451e-09


==> figs/data/edac_psd_Pnt1_z100_d.csv <==
St,PSD_u,PSD_v
0.019881,0.040075,0.057062
0.020125,0.039712,0.056466
0.020372,0.039345,0.055862
0.020622,0.038973,0.055251
0.020875,0.038596,0.054633
0.021131,0.038215,0.054007
0.02139,0.037829,0.053373
0.021652,0.037439,0.052731
0.021918,0.037043,0.052082
0.022187,0.036643,0.051425
0.022459,0.036238,0.050759
0.022735,0.035828,0.050086
0.023014,0.035413,0.049404
0.023296,0.034993,0.048714
0.023582,0.034567,0.048015
0.023871,0.034137,0.047308
0.024164,0.033701,0.046592
0.02446,0.03326,0.045867
0.02476,0.032813,0.045133
0.025064,0.032361,0.044391
0.025372,0.031904,0.043639
0.025683,0.03144,0.042878
0.025998,0.030972,0.042108
0.026317,0.030497,0.041328
0.02664,0.030016,0.040539
0.026967,0.02953,0.03974
0.027297,0.029038,0.038931
0.027632,0.028539,0.038113
0.027971,0.028035,0.037284
0.028314,0.027524,0.036445
0.028662,0.027007,0.035596
0.029013,0.026484,0.034736
0.029369,0.025954,0.033866
0.02973,0.025418,0.032985
0.030094,0.024875,0.032094
0.030464,0.024326,0.031191
0.030837,0.023769,0.030277
0.031216,0.023206,0.029353
0.031599,0.022637,0.028416
0.031986,0.02206,0.027469
0.032379,0.021476,0.026509
0.032776,0.020884,0.025538
0.033178,0.020286,0.024555
0.033585,0.01968,0.02356
0.033997,0.019067,0.022553
0.034414,0.018446,0.021533
0.034836,0.017818,0.020501
0.035264,0.017182,0.019456
0.035696,0.016538,0.018399
0.036134,0.015887,0.017328
0.036577,0.015227,0.016245
0.037026,0.014559,0.015148
0.03748,0.013883,0.014037
0.03794,0.013199,0.012913
0.038406,0.012506,0.011775
0.038877,0.011805,0.010623
0.039354,0.011095,0.0094573
0.039837,0.010603,0.0084928
0.040325,0.011379,0.0087304
0.04082,0.012164,0.0089709
0.041321,0.01296,0.0092144
0.041828,0.013765,0.0094609
0.042341,0.014579,0.0097103
0.04286,0.015404,0.0099629
0.043386,0.016239,0.010219
0.043918,0.017084,0.010477
0.044457,0.01794,0.010739
0.045003,0.018806,0.011004
0.045555,0.019683,0.011273
0.046114,0.02057,0.011545
0.046679,0.021468,0.01182
0.047252,0.022378,0.012098
0.047832,0.023298,0.01238
0.048418,0.02423,0.012665
0.049012,0.025173,0.012954
0.049614,0.026128,0.013246
0.050222,0.027094,0.013542
0.050838,0.028073,0.013842
0.051462,0.029063,0.014145
0.052094,0.030066,0.014452
0.052733,0.03108,0.014763
0.05338,0.032108,0.015077
0.054034,0.033147,0.015396
0.054697,0.0342,0.015718
0.055368,0.035266,0.016044
0.056048,0.036344,0.016374
0.056735,0.037436,0.016709
0.057431,0.038541,0.017047
0.058136,0.03966,0.01739
0.058849,0.040793,0.017736
0.059571,0.041939,0.018087
0.060302,0.041276,0.018233
0.061041,0.0404,0.018356
0.06179,0.039513,0.018481
0.062548,0.038615,0.018608
0.063316,0.037706,0.018736
0.064093,0.036786,0.018865
0.064879,0.035854,0.018997
0.065675,0.034911,0.019129
0.06648,0.033957,0.019264
0.067296,0.032991,0.0194
0.068122,0.032013,0.019538
0.068957,0.031023,0.019677
0.069803,0.030021,0.019819
0.07066,0.029006,0.019961
0.071526,0.02798,0.020106
0.072404,0.02694,0.020253
0.073292,0.025888,0.020401
0.074191,0.024823,0.020551
0.075102,0.023745,0.020703
0.076023,0.022653,0.020857
0.076956,0.021549,0.021012
0.0779,0.02043,0.02117
0.078855,0.019298,0.021329
0.079823,0.018448,0.021455
0.080802,0.018261,0.021502
0.081793,0.018072,0.021549
0.082797,0.01788,0.021596
0.083812,0.017686,0.021645
0.084841,0.01749,0.021693
0.085881,0.017291,0.021743
0.086935,0.01709,0.021793
0.088002,0.016886,0.021843
0.089081,0.01668,0.021895
0.090174,0.016471,0.021947
0.09128,0.01626,0.021999
0.0924,0.016046,0.022052
0.093534,0.01583,0.022106
0.094681,0.01561,0.022161
0.095843,0.015389,0.022216
0.097019,0.015164,0.022272
0.098209,0.014937,0.022328
0.099414,0.014707,0.022378
0.10063,0.014597,0.021186
0.10187,0.014486,0.01998
0.10312,0.014373,0.018759
0.10438,0.014259,0.017523
0.10566,0.014143,0.016271
0.10696,0.014026,0.015005
0.10827,0.013907,0.013723
0.1096,0.013787,0.012425
0.11094,0.013666,0.011111
0.11231,0.013543,0.0097815
0.11368,0.013418,0.0084353
0.11508,0.013292,0.0070726
0.11649,0.013165,0.0056932
0.11792,0.013036,0.0042969
0.11937,0.013031,0.0029853
0.12083,0.015343,0.0035336
0.12231,0.017683,0.0040887
0.12381,0.020052,0.0046505
0.12533,0.02245,0.0052193
0.12687,0.024877,0.005795
0.12843,0.027334,0.0063778
0.13,0.029822,0.0069678
0.1316,0.03234,0.0075649
0.13321,0.034888,0.0081694
0.13484,0.037468,0.0087814
0.1365,0.04008,0.0094008
0.13817,0.042724,0.010028
0.13987,0.043134,0.01028
0.14158,0.040278,0.0099837
0.14332,0.037387,0.0096835
0.14508,0.034461,0.0093796
0.14686,0.031498,0.0090719
0.14866,0.0285,0.0087605
0.15048,0.025464,0.0084453
0.15233,0.022391,0.0081262
0.1542,0.019281,0.0078032
0.15609,0.016132,0.0074762
0.15801,0.012945,0.0071453
0.15994,0.010951,0.0070541
0.16191,0.010389,0.0072496
0.16389,0.0098189,0.0074475
0.1659,0.0092422,0.0076479
0.16794,0.0086585,0.0078507
0.17,0.0080676,0.008056
0.17209,0.0074694,0.0082638
0.1742,0.0068639,0.0084742
0.17633,0.006251,0.0086872
0.1785,0.0056306,0.0089027
0.18069,0.010434,0.0096508
0.1829,0.016653,0.01054
0.18515,0.022948,0.011441
0.18742,0.029321,0.012352
0.18972,0.035772,0.013275
0.19205,0.042302,0.014209
0.1944,0.048911,0.015155
0.19679,0.055603,0.016112
0.1992,0.060624,0.016622
0.20164,0.056512,0.014731
0.20412,0.052349,0.012817
0.20662,0.048136,0.010879
0.20916,0.04387,0.0089179
0.21172,0.039552,0.0069324
0.21432,0.035182,0.0049226
0.21695,0.030757,0.0028881
0.21961,0.028092,0.0017236
0.22231,0.028866,0.0022573
0.22503,0.029649,0.0027976
0.22779,0.030442,0.0033444
0.23059,0.031245,0.003898
0.23342,0.032057,0.0044584
0.23628,0.032879,0.0050257
0.23918,0.032735,0.0054485
0.24211,0.028788,0.0052875
0.24508,0.024793,0.0051246
0.24809,0.020749,0.0049597
0.25113,0.016655,0.0047928
0.25421,0.012511,0.0046238
0.25733,0.008316,0.0044527
0.26049,0.0067198,0.0045361
0.26369,0.0065934,0.0047646
0.26692,0.0064654,0.0049959
0.2702,0.0063358,0.0052301
0.27351,0.0062047,0.0054672
0.27687,0.0060719,0.0057071
0.28026,0.0061551,0.0054118
0.2837,0.0064083,0.0046947
0.28718,0.0066645,0.0039689
0.2907,0.006924,0.0032341
0.29427,0.0071866,0.0024904
0.29788,0.0074524,0.0017375
0.30153,0.013028,0.0041629
0.30523,0.019224,0.0069489
0.30898,0.025495,0.0097691
0.31277,0.031843,0.012624
0.31661,0.038269,0.015514
0.32049,0.038112,0.014909
0.32442,0.033738,0.012062
0.3284,0.02931,0.0091806
0.33243,0.024828,0.0062637
0.33651,0.020291,0.0033111
0.34064,0.017745,0.0024519
0.34482,0.016317,0.0027757
0.34905,0.01487,0.0031034
0.35333,0.013406,0.0034351
0.35766,0.011924,0.0037709
0.36205,0.016513,0.0043696
0.36649,0.021448,0.004988
0.37099,0.026443,0.005614
0.37554,0.031499,0.0062477
0.38015,0.037986,0.0089504
0.38481,0.04582,0.013593
0.38953,0.05375,0.018293
0.39431,0.061777,0.02305
0.39915,0.079329,0.032097
0.40404,0.11797,0.050621
0.409,0.15708,0.069372
0.41402,0.19667,0.088354
0.4191,0.21906,0.10189
0.42424,0.2024,0.10297
0.42944,0.18553,0.10406
0.43471,0.16846,0.10516
0.44005,0.14077,0.091833
0.44544,0.10214,0.063604
0.45091,0.063027,0.035029
0.45644,0.023438,0.0061029
0.46204,0.014437,0.0026881
0.46771,0.010794,0.0037829
0.47345,0.0071063,0.0048911
0.47925,0.0047174,0.0051354
0.48513,0.0046932,0.0038197
0.49109,0.0046687,0.0024879
0.49711,0.0046459,0.0011752
0.50321,0.0047754,0.0024966
0.50938,0.0049064,0.0038342
0.51563,0.0050391,0.0051882
0.52196,0.01227,0.004359
0.52836,0.021408,0.0029557
0.53484,0.030659,0.0015352
0.5414,0.026051,0.0013082
0.54805,0.015417,0.0015958
0.55477,0.0046522,0.001887
0.56158,0.0082048,0.001817
0.56846,0.017509,0.0016021
0.57544,0.026928,0.0013846
0.5825,0.022018,0.0011796
0.58964,0.014286,0.00097511
0.59688,0.0076227,0.00079486
0.6042,0.019127,0.0010331
0.61161,0.030773,0.0012743
0.61912,0.033822,0.001308
0.62671,0.022014,0.0009836
0.6344,0.010062,0.00065524
0.64218,0.0072431,0.00044025
0.65006,0.0072162,0.00025837
0.65804,0.0069678,0.00011307
0.66611,0.0060273,8.6875e-05
0.67428,0.0050752,6.0356e-05
0.68255,0.0036021,0.0009952
0.69093,0.0019796,0.0021895
0.6994,0.0010251,0.0023863
0.70798,0.0010238,0.0011658
0.71667,0.0016221,8.6708e-05
0.72546,0.0072376,0.00030174
0.73436,0.012922,0.00051942
0.74337,0.010673,0.0015747
0.75249,0.0070928,0.002779
0.76172,0.0088607,0.0022814
0.77107,0.013279,0.00094067
0.78053,0.013024,0.00071322
0.7901,0.0087696,0.0014378
0.79979,0.0079032,0.0020669
0.80961,0.010973,0.0025838
0.81954,0.010424,0.0023538
0.82959,0.0052286,0.0011654
0.83977,0.012259,0.0022085
0.85007,0.03354,0.0058528
0.8605,0.035328,0.006258
0.87106,0.019896,0.0038019
0.88174,0.010159,0.0037215
0.89256,0.0034893,0.0049423
0.90351,0.0071837,0.0029074
0.91459,0.013409,7.5966e-05
0.92581,0.014818,8.9372e-05
0.93717,0.013744,0.00010605
0.94867,0.004744,0.00013277
0.96031,0.001244,0.0002944
0.97209,0.0030228,0.00058568
0.98401,0.013527,0.00059362
0.99609,0.021536,0.00058858
1.0083,0.0070769,0.00082774
1.0207,0.0014383,0.00096183
1.0332,0.003249,0.0010073
1.0459,0.004257,0.00049456
1.0587,0.0048276,0.00012428
1.0717,0.0047592,2.9627e-05
1.0848,0.0030258,0.00030407
1.0981,0.0018433,0.00040342
1.1116,0.0022642,4.7528e-05
1.1253,0.0042129,0.0008077
1.1391,0.0045948,0.0011565
1.153,0.0024833,0.00069947
1.1672,0.00087368,0.00042924
1.1815,0.0044835,0.00063755
1.196,0.0089093,0.00099455
1.2107,0.0027452,0.00065875
1.2255,0.0016527,0.00067817
1.2406,0.0016849,0.00068128
1.2558,0.0019771,0.00057197
1.2712,0.0023499,0.00030383
1.2868,0.0011811,0.00089685
1.3026,0.0030239,0.001264
1.3185,0.0041106,0.0016222
1.3347,0.0019114,0.0018537
1.3511,0.0024309,0.00024178
1.3677,0.00098702,0.0010499
1.3844,0.0028793,0.00089431
1.4014,0.0040002,0.00062661
1.4186,0.0032153,0.00048975
1.436,0.0028309,0.00096609
1.4536,0.0050482,0.002939
1.4715,0.003935,0.0014944
1.4895,0.00066981,0.00043084
1.5078,0.00078502,0.00047539
1.5263,0.0042233,0.00015554
1.545,0.0015521,0.0006272
1.564,0.0047686,0.0012216
1.5832,0.0029966,0.0011764
1.6026,0.0030428,0.0017037
1.6222,0.0034189,0.0016733
1.6422,0.002974,0.0010404
1.6623,0.0031237,0.00045068
1.6827,0.0014156,0.00059039
1.7033,0.0025439,0.0013284
1.7242,0.0032835,0.0026204
1.7454,0.0011236,0.0015234
1.7668,0.0049365,0.0020615
1.7885,0.0035356,0.0036171
1.8104,0.0014345,0.0010401
1.8326,0.0016888,0.0011735
1.8551,0.0056151,0.0016669
1.8779,0.0017183,0.0048849
1.9009,0.0016571,0.0061416
1.9242,0.0035149,0.0037244
1.9478,0.0017285,0.0033015
1.9717,0.0041161,0.0033722
1.9959,0.0084785,0.0020897
2.0204,0.00042556,0.00024955
2.0452,0.0015382,0.0039098
2.0703,0.004751,0.0022237
2.0957,0.0004788,0.0014749
2.1214,0.0049338,0.0036411
2.1474,0.0015726,8.9629e-05
2.1738,0.0012235,0.00030243
2.2004,0.0046932,0.003589
2.2274,0.0055378,0.0054149
2.2547,0.0033826,0.0026384
2.2824,0.002066,0.0009722
2.3104,0.0054931,0.00083794
2.3387,0.0018269,0.0017295
2.3674,0.0027023,0.0019988
2.3965,0.0054256,0.0042099
2.4259,0.0026035,0.0019355
2.4556,0.014252,0.0070533
2.4858,0.0023313,0.0033664
2.5163,0.0052899,0.0031587
2.5471,0.00071433,0.0018279
2.5784,0.0023189,0.0024907
2.61,0.00072637,0.0011956
2.642,0.0033725,0.0029923
2.6744,0.00080524,0.0018318
2.7073,0.0028774,0.0083978
2.7405,0.00066544,0.0014569
2.7741,0.0017725,0.0011823
2.8081,0.0010654,0.00030703
2.8426,0.011141,0.011904
2.8774,0.01472,0.0082967
2.9127,0.0045594,0.013084
2.9485,0.0011666,0.0056078
2.9846,0.0070047,0.010602
3.0213,0.00063838,0.0016063
3.0583,0.018165,0.0096453
3.0958,0.0050745,0.0050459
3.1338,0.0054148,0.0032029
3.1723,0.0036546,0.0055332
3.2112,0.0092668,0.0087383
3.2506,0.014365,0.010794
3.2905,0.00023345,0.0044918
3.3308,0.012319,0.016034
3.3717,0.0059024,0.0052612
3.4131,0.0015235,0.0067847
3.4549,0.0044591,0.0044974
3.4973,0.0050476,0.011059
3.5402,0.0003146,0.0010853
3.5837,0.0058929,0.0021197
3.6276,0.0014755,0.0021513
3.6721,0.0016456,0.0034022
3.7172,0.0010693,0.0019579
3.7628,0.0018641,0.0011248
3.8089,0.00093542,0.0013243
3.8557,0.0045116,0.0083061
3.903,0.0022658,0.0038353
3.9508,0.0026803,0.0019444
3.9993,0.0012192,0.0026302
4.0484,0.0013782,0.00079732
4.098,0.0017659,0.0035812
4.1483,0.00052711,0.0024401
4.1992,0.00073097,0.0012079
4.2507,0.00089512,0.0002818
4.3029,0.00057979,0.0023471
4.3557,0.00018124,0.00054604
4.4091,0.00075799,0.0010649
4.4632,0.00035353,0.00028892
4.5179,0.00036128,0.00054227
4.5734,0.00030522,0.00071152
4.6295,4.3951e-05,2.7496e-05
4.6863,0.00022909,0.00033415
4.7438,0.00017633,0.00024222
4.802,7.5512e-05,0.00018306
4.8609,0.00014627,0.00043451
4.9205,0.00023598,0.00024808
4.9809,0.00018816,0.00021899
5.042,0.00017044,0.00025141
5.1038,6.606e-05,0.00040589
5.1664,0.00011944,5.7551e-05
5.2298,4.098e-05,0.00023947
5.294,0.00022336,0.00032546
5.3589,0.00063402,0.0007039
5.4247,0.00010388,0.00012651
5.4912,0.00041959,0.00072396
5.5586,0.00034997,0.00038209
5.6268,4.8642e-05,0.00079323
5.6958,0.00019825,0.00052175
5.7657,0.00053753,0.00031654
5.8364,0.00020884,0.0007161
5.908,0.00058647,0.00087257
5.9805,7.8551e-05,0.00021617
6.0539,0.00027303,0.00080075
6.1281,0.0001818,0.00018515
6.2033,0.00073239,0.00063649
6.2794,0.00016808,0.00056124
6.3565,0.00028525,0.00045733
6.4344,0.00021376,0.0003339
6.5134,0.00015875,0.0002569
6.5933,0.00010937,0.00032611
6.6742,0.00025622,0.00032946
6.756,0.00074186,0.0013838
6.8389,0.00030704,0.00015554
6.9228,0.00031531,0.00038923
7.0078,0.00030167,0.00035084
7.0937,8.5143e-05,0.00019863
7.1807,0.00021332,0.00014477
7.2688,0.00012265,0.00019569
7.358,4.7178e-05,5.6233e-05
7.4483,7.2441e-05,4.0896e-05
7.5397,9.7941e-05,0.00013277
7.6322,5.9243e-05,9.1672e-05
7.7258,8.8907e-05,6.1743e-05
7.8206,0.00015515,8.9935e-05
7.9165,6.0733e-05,8.102e-05
8.0136,0.00029618,0.00023226
8.1119,8.5253e-05,5.9063e-05
8.2115,0.00041226,0.0003099
8.3122,7.0301e-05,6.046e-05
8.4142,0.00016593,0.0001712
8.5174,0.00014521,0.00025609
8.6219,0.00021764,0.00022494
8.7277,0.00011277,0.00042609
8.8347,2.8338e-05,5.8492e-05
8.9431,0.00015309,0.00026133
9.0528,1.0263e-05,0.00014934
9.1639,2.1171e-05,2.2426e-05
9.2763,1.0953e-05,0.00012733
9.3901,2.3037e-05,4.314e-05
9.5053,1.5936e-05,3.7336e-05
9.6219,1.6186e-05,0.00018227
9.74,8.2704e-06,2.6027e-05
9.8595,0.00010177,0.00010139
9.9804,2.4607e-05,4.806e-05
10.103,7.6729e-05,2.768e-05
10.227,1.8883e-05,3.1273e-05
10.352,3.7893e-05,3.2071e-05
10.479,7.7056e-06,1.2535e-05
10.608,3.7713e-05,2.2827e-05
10.738,4.3047e-05,6.8873e-05
10.87,2.0563e-05,5.8936e-05
11.003,2.2722e-05,3.208e-05
11.138,1.8492e-05,1.5934e-05
11.275,3.8649e-05,6.7879e-05
11.413,8.2542e-05,0.00015728
11.553,6.6329e-06,0.00011932
11.695,4.2113e-06,7.0166e-05
11.838,5.5726e-06,1.8968e-05
11.983,4.4942e-06,2.6229e-05
12.13,1.5755e-05,3.404e-05
12.279,7.7118e-05,4.581e-05
12.43,1.3482e-05,1.5991e-06
12.582,6.642e-06,1.375e-05
12.737,1.7781e-05,4.5136e-06
12.893,1.0585e-05,1.3649e-05
13.051,4.5516e-05,3.2217e-06
13.211,3.1127e-05,1.7406e-05
13.373,1.9172e-05,1.4869e-05
13.537,1.5149e-05,9.3395e-06
13.704,2.1302e-06,1.0484e-05
13.872,4.9799e-06,1.5647e-05
14.042,8.3508e-06,2.8263e-05
14.214,4.567e-06,1.1716e-05
14.388,1.3203e-06,1.0286e-05
14.565,2.0592e-06,8.739e-06
14.744,1.9767e-06,1.2477e-05
14.925,4.4885e-06,1.4531e-05
15.108,4.0247e-06,1.3447e-05
15.293,6.7308e-06,8.1249e-06
15.481,2.945e-06,5.9111e-06
15.67,4.1479e-06,7.8026e-06
15.863,3.4822e-06,1.0813e-05
16.057,8.7778e-06,6.766e-06
16.254,3.8307e-06,3.0554e-06
16.454,8.7242e-06,3.1801e-06
16.656,7.3869e-06,3.9067e-06
16.86,2.8152e-06,6.9391e-06
17.067,1.4952e-05,1.3554e-05
17.276,8.4603e-06,1.3321e-05
17.488,1.9166e-06,6.1315e-06
17.703,2.1988e-06,2.3373e-06
17.92,5.5449e-06,2.4231e-06
18.14,7.2119e-06,5.7145e-06
18.362,4.4968e-07,1.5406e-06
18.587,1.2937e-06,1.9078e-06
18.815,3.5307e-06,5.9616e-06
19.046,4.4687e-06,1.9048e-06
19.28,2.2501e-07,1.66e-06
19.516,3.0941e-06,1.2558e-06
19.756,4.6695e-06,7.801e-06
19.998,1.0641e-05,8.8695e-06
20.244,1.9827e-06,2.2185e-06
20.492,1.1971e-06,1.2219e-06
20.743,1.8869e-06,2.9332e-06
20.998,2.314e-07,1.3408e-06
21.255,1.3441e-06,1.9777e-06
21.516,1.1605e-06,2.2523e-06
21.78,3.5904e-06,2.8169e-06
22.047,2.1953e-06,2.709e-06
22.318,2.9797e-06,1.8327e-06
22.592,1.0364e-06,3.0103e-06
22.869,2.2471e-06,4.045e-06
23.149,4.7763e-07,2.2356e-06
23.433,1.8052e-06,4.4586e-07
23.721,9.7739e-07,1.0938e-07
24.012,7.9685e-07,1.6497e-07
24.306,8.7906e-07,4.7798e-07
24.605,5.8963e-07,1.4273e-06
24.906,3.3729e-07,9.4177e-07
25.212,7.4944e-07,1.2621e-06
25.521,1.7918e-06,1.5038e-06
25.834,4.5094e-05,2.0746e-06
26.151,1.3884e-06,1.1259e-06
26.472,5.387e-07,5.0633e-07
26.797,8.2783e-08,4.9376e-07
27.126,6.1931e-07,3.9393e-07
27.458,1.6695e-06,1.186e-06
27.795,9.8589e-07,1.889e-07
28.136,9.6032e-07,2.0287e-07
28.481,5.9436e-07,2.1108e-07
28.831,2.9299e-07,2.5298e-07
29.185,2.5815e-07,4.4205e-07
29.543,3.388e-08,3.1831e-07
29.905,8.6503e-08,2.6983e-07
30.272,8.083e-08,4.8356e-07
30.643,2.4778e-07,6.047e-07
31.019,1.0835e-06,5.2896e-07
31.4,2.1894e-07,5.1887e-08
31.785,3.1862e-07,2.0618e-07
32.175,3.7352e-07,7.0001e-08
32.57,1.6112e-07,1.1762e-07
32.969,2.1802e-07,1.247e-07
33.374,5.6701e-08,3.2839e-08
33.783,4.5554e-07,1.5994e-07
34.198,7.2613e-07,3.3074e-07
34.617,1.9913e-07,1.0156e-07
35.042,2.9927e-07,7.1375e-08
35.472,7.8842e-08,8.5691e-08
35.907,5.3042e-08,7.0798e-08
36.347,1.2977e-07,1.2409e-07
36.793,2.344e-07,1.3506e-07
37.245,2.2566e-07,8.6714e-08
37.702,1.1931e-07,8.7574e-08
38.164,1.5361e-07,1.2867e-07
38.632,1.9187e-07,1.1966e-07
39.106,5.6974e-08,1.5004e-08
39.586,3.3032e-08,4.6475e-08
40.072,8.1175e-08,7.649e-08
40.563,9.554e-08,8.1771e-08
41.061,2.0866e-07,1.5587e-07
41.565,2.0769e-07,1.131e-07
42.074,9.009e-08,8.9101e-08
42.591,4.9538e-08,8.3786e-08
43.113,7.3467e-08,7.5243e-08
43.642,1.4581e-07,9.9382e-08
44.177,2.0556e-07,1.486e-07
44.719,2.6196e-08,2.5674e-08
45.268,1.1526e-07,5.7778e-08
45.823,8.3813e-08,5.6778e-08
46.386,1.0188e-08,1.159e-08
46.955,8.8002e-08,5.691e-08
47.531,6.919e-08,7.2775e-08
48.114,9.2462e-09,1.5835e-08
48.704,3.0736e-08,1.9739e-08
49.302,5.1702e-08,4.2382e-08
49.906,5.4365e-08,5.2605e-08
50.519,3.9332e-08,1.4905e-08
51.138,2.1568e-08,1.2267e-08
51.766,3.5741e-08,3.2611e-08
52.401,5.0686e-08,5.3199e-08
53.044,1.6397e-08,3.2847e-09
53.694,5.3048e-08,4.2596e-08
54.353,1.2146e-08,5.7987e-09
55.02,3.2659e-08,2.135e-08
55.695,3.5586e-08,4.312e-08
56.378,3.3508e-08,4.4757e-08
57.07,3.2569e-08,3.3354e-08
57.77,4.6973e-08,3.0133e-08
58.479,3.1758e-08,2.2843e-08
59.196,1.7717e-08,1.1541e-08
59.922,1.5614e-08,1.9035e-08
60.657,3.1311e-08,1.3988e-08
61.402,2.4742e-08,1.9375e-08
62.155,1.4679e-08,4.7951e-09
62.917,1.876e-08,6.9066e-09
63.689,2.579e-08,1.4786e-08
64.471,1.7125e-08,1.0828e-08
65.262,1.3292e-08,7.8978e-09
66.062,1.4766e-08,8.5523e-09
66.873,2.2516e-08,1.8344e-08
67.693,1.1637e-08,5.0214e-09
68.523,1.7084e-08,1.5962e-08
69.364,1.3214e-08,7.3763e-09
70.215,1.2042e-08,6.6606e-09
71.076,9.9485e-09,6.0563e-09
71.948,1.3142e-08,5.2675e-09
72.831,9.9214e-09,6.1432e-09
73.725,1.8614e-08,1.1367e-08
74.629,1.2004e-08,5.9523e-09
75.545,1.1344e-08,9.4238e-09
76.471,1.006e-08,6.061e-09
77.41,9.6486e-09,5.6838e-09
78.359,1.2803e-08,5.7424e-09
79.32,1.1317e-08,5.8938e-09
80.294,1.0986e-08,6.2678e-09
81.279,1.1179e-08,8.9398e-09
82.276,1.0761e-08,5.4759e-09
83.285,1.3024e-08,6.8911e-09
84.307,1.0799e-08,7.2667e-09
85.341,9.2702e-09,7.2597e-09
86.388,1.2138e-08,6.2889e-09
87.448,8.4535e-09,6.5042e-09
88.521,9.0659e-09,5.1698e-09
89.607,1.1844e-08,5.6649e-09
90.706,1.0589e-08,5.0935e-09
91.819,8.8264e-09,5.0294e-09
92.945,5.6406e-09,5.0839e-09
94.085,9.9014e-09,4.7501e-09
95.24,9.3081e-09,5.1294e-09
96.408,6.9613e-09,4.8769e-09
97.591,7.1313e-09,5.117e-09
98.788,7.3654e-09,4.7161e-09
100,NaN,NaN


==> figs/data/edac_psd_Pnt1_z20.csv <==
St,PSD_u,PSD_v
0,180.24,1.1752
0.019881,0.0054994,0.016477
0.039763,0.027467,0.06531
0.059644,0.0063151,0.065377
0.079525,0.01942,0.0075164
0.099407,0.038808,0.014724
0.11929,0.062816,0.0618
0.13917,0.10924,0.017224
0.15905,0.009743,0.021272
0.17893,0.019718,0.0049026
0.19881,0.0043698,0.0088645
0.21869,0.0020696,0.010132
0.23858,0.038676,0.016785
0.25846,0.023677,0.00099266
0.27834,0.06443,0.013658
0.29822,0.0095796,0.0094469
0.3181,0.046428,0.056485
0.33798,0.0017606,0.00090325
0.35786,0.030371,0.028082
0.37775,0.011208,0.069964
0.39763,0.020574,0.015888
0.41751,0.90691,0.80295
0.43739,0.046069,0.087001
0.45727,0.061259,0.032265
0.47715,0.0056465,0.021469
0.49703,0.036934,0.011745
0.51692,0.0067683,0.0052219
0.5368,0.020288,0.014247
0.55668,0.04304,0.0014326
0.57656,0.0076801,0.011586
0.59644,0.018846,0.00073373
0.61632,0.025817,0.0089941
0.6362,0.002771,0.0055085
0.65608,0.032204,0.010508
0.67597,0.033599,0.0074817
0.69585,0.012995,0.0025606
0.71573,0.0069972,0.0023795
0.73561,0.076309,0.01659
0.75549,0.0044058,0.0055414
0.77537,0.028747,0.00075811
0.79525,0.035339,0.0010101
0.81514,0.0019615,0.0023942
0.83502,0.10792,0.0024477
0.8549,0.11124,0.0036841
0.87478,0.032097,0.00098877
0.89466,0.0019319,0.0012943
0.91454,0.017706,0.0081613
0.93442,3.9118e-05,0.0011781
0.95431,0.016703,0.0052289
0.97419,0.012447,0.0046208
0.99407,0.0046805,0.0014921
1.0139,0.01015,0.00062031
1.0338,0.024139,9.8366e-05
1.0537,0.00021524,0.0043441
1.0736,0.0066087,0.00030394
1.0935,0.029318,0.0050362
1.1134,0.00070268,0.0015453
1.1332,0.00023717,0.0039313
1.1531,0.0085562,0.00015378
1.173,0.0018122,0.0019524
1.1929,0.0074567,0.0023155
1.2128,0.013562,0.0020107
1.2326,0.012592,0.0014122
1.2525,0.010524,0.0018963
1.2724,0.013824,0.0044995
1.2923,0.0002899,0.0016755
1.3122,0.0084605,0.0068672
1.3321,0.011243,0.0012291
1.3519,0.0025182,0.0016023
1.3718,0.0027824,0.0030507
1.3917,0.004022,0.0020247
1.4116,0.00082026,0.00060291
1.4315,0.0026285,0.0013292
1.4513,0.01981,0.0067692
1.4712,0.0090781,0.0018892
1.4911,0.00043871,0.0012874
1.511,0.0039746,0.00073273
1.5309,0.0032744,0.0027872
1.5507,0.0022979,0.0018165
1.5706,0.0058556,0.0034125
1.5905,0.00053711,0.0007286
1.6104,0.0088504,0.0089731
1.6303,0.0028917,0.0073016
1.6502,0.0081937,0.00022937
1.67,0.00096768,0.0018968
1.6899,0.012866,0.0010145
1.7098,0.0031724,0.00056405
1.7297,0.0089613,0.0025044
1.7496,0.0037875,0.005271
1.7694,0.0030404,2.9641e-05
1.7893,0.0047167,0.0026307
1.8092,0.0017304,0.0021317
1.8291,0.00069843,0.00097407
1.849,0.015053,0.014919
1.8688,0.0051982,0.0040128
1.8887,0.00517,0.0053792
1.9086,0.00073614,0.0010231
1.9285,0.0021933,0.0015202
1.9484,0.0074325,0.0044459
1.9683,0.0040981,0.00020319
1.9881,0.0050705,0.00073279
2.008,0.01004,0.0038392
2.0279,0.0027515,0.0012166
2.0478,0.0071024,0.0022373
2.0677,0.0059925,0.0044648
2.0875,0.0035028,0.0036022
2.1074,0.005843,0.0034373
2.1273,0.0078647,0.011002
2.1472,0.0035983,0.0022762
2.1671,0.0023541,0.0017006
2.1869,0.0014074,0.0023358
2.2068,0.00055432,0.0047786
2.2267,0.0061584,0.0026541
2.2466,6.0083e-05,0.0016754
2.2665,0.0039039,0.0068203
2.2864,0.0077869,0.0043452
2.3062,0.0041529,0.0017334
2.3261,0.003283,0.0077418
2.346,0.0039927,0.00071286
2.3659,0.0039991,0.0041555
2.3858,0.0042894,0.0099579
2.4056,0.01292,0.005425
2.4255,0.0046344,0.00098375
2.4454,0.0061569,0.0040208
2.4653,0.0031315,0.0019621
2.4852,0.0088298,0.017275
2.5051,0.001155,0.007491
2.5249,0.002439,0.002698
2.5448,0.008312,0.0017383
2.5647,0.0040559,1.4178e-05
2.5846,0.001468,0.0037065
2.6045,0.0030785,0.011843
2.6243,0.002868,0.0060018
2.6442,0.0032912,0.0099359
2.6641,0.0052804,0.010808
2.684,0.012686,0.0088658
2.7039,0.00029688,0.0019921
2.7237,0.0023886,0.0067076
2.7436,0.00035295,0.0049973
2.7635,0.004044,0.0054472
2.7834,0.0080529,0.011528
2.8033,0.0062786,0.0099568
2.8232,0.0033969,0.0038208
2.843,0.0021662,0.0037865
2.8629,0.0023522,0.004124
2.8828,0.0023582,0.0038596
2.9027,0.016571,0.037217
2.9226,0.017183,0.034562
2.9424,0.0034469,0.0040644
2.9623,8.5514e-05,0.00062726
2.9822,0.0096449,0.014777
3.0021,0.0018605,0.0029834
3.022,0.0075781,0.024056
3.0418,0.0050671,0.015774
3.0617,0.00027366,0.019335
3.0816,0.00040962,0.0023986
3.1015,0.002039,0.047343
3.1214,0.0063538,0.013936
3.1413,0.0033075,0.0039511
3.1611,0.0011335,0.013158
3.181,0.0062496,0.001835
3.2009,0.0086966,0.025748
3.2208,0.0011239,0.0064443
3.2407,0.0064166,0.014814
3.2605,0.0026389,0.0099504
3.2804,0.0022054,0.0059245
3.3003,0.021161,0.02079
3.3202,0.011836,0.036321
3.3401,0.021787,0.041671
3.3599,0.0060165,0.00045229
3.3798,0.0017303,0.0052991
3.3997,0.013616,0.035952
3.4196,0.0059093,0.0094386
3.4395,0.00089496,0.0013187
3.4594,0.010689,0.019973
3.4792,0.0069542,0.011621
3.4991,0.0018662,0.012521
3.519,0.031776,0.082408
3.5389,0.0015238,0.00067143
3.5588,0.0054072,0.0063548
3.5786,0.0012746,0.013858
3.5985,0.0071002,0.0077212
3.6184,0.014869,0.01402
3.6383,0.0042114,0.0088576
3.6582,0.0056972,0.01386
3.6781,0.0022833,0.012415
3.6979,0.0039979,0.027697
3.7178,0.0058188,0.0051879
3.7377,0.0031082,0.0051895
3.7576,0.0025043,0.0034515
3.7775,3.3898e-05,0.0013039
3.7973,0.00017525,0.00046424
3.8172,0.0073254,0.017353
3.8371,0.004057,0.004107
3.857,0.003664,0.0050655
3.8769,0.01077,0.028505
3.8967,0.0053733,0.0040092
3.9166,0.0018665,0.007472
3.9365,0.0086897,0.0036888
3.9564,0.0068425,0.0088189
3.9763,0.0018259,0.001147
3.9962,0.00015113,0.0012014
4.016,0.0094217,0.005515
4.0359,0.00026319,0.00011658
4.0558,0.0012924,0.00036249
4.0757,0.00046399,0.0025332
4.0956,0.0013874,0.0037579
4.1154,0.005381,0.020436
4.1353,0.00074782,0.012603
4.1552,0.0014993,0.0017749
4.1751,0.0034743,0.0099791
4.195,0.00023093,0.00010905
4.2148,0.00054575,0.0018473
4.2347,9.6443e-05,0.00031006
4.2546,7.903e-05,0.00034369
4.2745,0.012228,0.0036289
4.2944,0.005174,0.0017863
4.3143,0.0059069,0.014613
4.3341,0.0069994,0.0057179
4.354,0.0003714,0.0047481
4.3739,0.0014478,0.0072929
4.3938,0.0062615,0.0077246
4.4137,6.8311e-05,0.00056668
4.4335,0.00092355,0.0015592
4.4534,0.0080128,0.0011674
4.4733,8.8066e-05,0.0014152
4.4932,0.0020152,0.0016054
4.5131,0.0027909,0.00071497
4.5329,0.0016867,0.0085454
4.5528,0.0023689,0.00022626
4.5727,0.00062689,0.011098
4.5926,0.0023182,0.0052098
4.6125,0.0001861,0.0028926
4.6324,0.0041103,0.0029019
4.6522,0.0014825,0.00079347
4.6721,0.00021905,0.00041703
4.692,0.0058328,0.0032243
4.7119,0.0020804,0.0011508
4.7318,0.001351,0.0028064
4.7516,0.0036969,0.0014147
4.7715,0.00059352,0.0010332
4.7914,0.002609,0.0053433
4.8113,0.0012978,0.0034
4.8312,0.0015007,0.0014239
4.8511,0.00047788,0.0012505
4.8709,0.0010451,0.00076718
4.8908,0.0014228,0.00050414
4.9107,0.0024877,0.0010888
4.9306,0.00043939,0.00019112
4.9505,0.0012454,0.00027238
4.9703,0.00023188,0.00030745
4.9902,0.00011637,0.0026385
5.0101,0.0028891,0.00091829
5.03,0.0011951,0.00019874
5.0499,0.0036751,0.00098687
5.0697,0.00070836,0.00037688
5.0896,2.2959e-05,0.00057169
5.1095,0.00095637,0.0035427
5.1294,0.0032225,0.001613
5.1493,0.001085,0.0003989
5.1692,0.0010805,0.0015201
5.189,0.0012787,0.00042984
5.2089,0.0030581,0.0014609
5.2288,0.00058337,0.0047862
5.2487,0.0021501,0.00027303
5.2686,0.0011066,0.002202
5.2884,0.00033195,0.00080944
5.3083,0.00029309,0.0005517
5.3282,0.00089065,0.00066907
5.3481,0.00057815,0.0011601
5.368,0.00029468,0.0015593
5.3878,0.0021999,0.0020521
5.4077,0.00043927,2.15e-06
5.4276,0.00010404,7.97e-05
5.4475,0.00081379,0.0011047
5.4674,0.00053043,0.00020278
5.4873,1.6234e-05,0.0014061
5.5071,0.00096803,0.0042623
5.527,0.00050259,0.00086166
5.5469,0.00049167,0.00088548
5.5668,0.001022,0.00061038
5.5867,0.00044231,0.003455
5.6065,0.00064625,0.0019067
5.6264,0.0017578,0.0021623
5.6463,0.00099455,0.00061193
5.6662,1.9434e-06,0.0030606
5.6861,0.001383,0.0028528
5.706,0.0002427,0.00023315
5.7258,0.00065057,0.0016597
5.7457,2.6954e-05,0.00035124
5.7656,0.00088952,0.0026964
5.7855,1.6286e-05,0.00045237
5.8054,0.00063318,0.0026594
5.8252,0.0006445,0.00022805
5.8451,0.00024711,7.4645e-05
5.865,0.0011912,0.0018181
5.8849,0.00069858,0.0019024
5.9048,0.00080316,0.0033516
5.9246,0.00052976,0.00094337
5.9445,0.00024299,0.00032698
5.9644,6.4683e-06,0.0015001
5.9843,0.0017616,0.0020112
6.0042,0.00036241,0.00019326
6.0241,0.00059947,0.0010544
6.0439,0.00023301,0.0010829
6.0638,0.0010032,0.00019641
6.0837,0.0026388,0.0025487
6.1036,0.0003797,0.00094728
6.1235,0.0012644,0.0049878
6.1433,0.0010065,0.00174
6.1632,0.00028051,0.0022407
6.1831,0.00018199,0.0011394
6.203,0.00086631,0.0011787
6.2229,1.0735e-05,0.00088411
6.2427,0.0026278,0.0038718
6.2626,0.00031482,0.00030174
6.2825,0.0036062,0.0042975
6.3024,0.00090037,0.0024593
6.3223,6.0685e-05,0.0011052
6.3422,0.0020105,0.00047858
6.362,0.00012698,2.6159e-05
6.3819,0.0023221,0.0020313
6.4018,0.00071532,0.0011297
6.4217,0.00076332,0.0012803
6.4416,0.0014236,2.3906e-05
6.4614,0.001446,0.0029901
6.4813,0.00026649,0.00024063
6.5012,0.003817,0.002072
6.5211,0.00014597,0.00052014
6.541,0.0010897,0.0044658
6.5608,0.00064928,0.00069327
6.5807,0.001135,0.00026135
6.6006,0.00020274,0.00045937
6.6205,0.00096634,0.0014815
6.6404,0.00043431,0.00040948
6.6603,0.0027045,0.0073921
6.6801,0.00018736,0.0014974
6.7,0.0012227,0.00053205
6.7199,0.00046777,0.00059889
6.7398,0.00023481,0.00034793
6.7597,0.0016565,0.00048994
6.7795,0.0011052,0.0014931
6.7994,0.0044179,0.0063421
6.8193,0.00012878,0.00071367
6.8392,0.0002122,0.00049192
6.8591,0.0009066,8.0406e-05
6.879,0.0011141,0.0013571
6.8988,0.00030773,0.00048233
6.9187,0.0011115,0.002344
6.9386,0.00063762,0.0002567
6.9585,0.0002183,0.00058361
6.9784,0.00016709,5.7705e-05
6.9982,0.0015553,0.0010333
7.0181,0.0001626,0.00013432
7.038,0.00073394,0.0011073
7.0579,6.194e-05,0.00039661
7.0778,0.00057273,0.0022028
7.0976,0.00023063,0.00074786
7.1175,0.00076806,0.00044053
7.1374,0.00072997,0.00079155
7.1573,6.1577e-05,0.00031302
7.1772,0.0019975,0.0019532
7.1971,7.0456e-05,0.0015853
7.2169,0.0019524,0.0036898
7.2368,0.00050943,0.00037544
7.2567,0.00012883,0.00017195
7.2766,0.00015783,9.7576e-05
7.2965,0.00087109,0.0011982
7.3163,0.0013552,0.0004728
7.3362,1.9494e-05,0.00043266
7.3561,1.1217e-05,0.00014026
7.376,0.00011809,0.00042023
7.3959,3.6295e-05,0.00035497
7.4157,0.00013532,0.00048004
7.4356,0.00021804,0.00011069
7.4555,0.00028932,0.0001961
7.4754,0.00026552,0.00022632
7.4953,0.00013495,0.00018827
7.5152,0.00030844,0.00021191
7.535,0.00085593,0.0002954
7.5549,0.00079461,0.00043355
7.5748,8.6269e-06,4.7899e-05
7.5947,0.00032609,0.00069279
7.6146,0.0015222,0.00054342
7.6344,0.00055936,0.00062257
7.6543,0.0018306,0.00078636
7.6742,5.6323e-06,9.3386e-05
7.6941,0.00026277,0.0014509
7.714,0.00022006,0.00055087
7.7338,4.9541e-06,2.2426e-06
7.7537,9.5392e-05,0.00014024
7.7736,0.00093199,0.0002654
7.7935,0.00021163,0.00011109
7.8134,0.00012319,0.00052515
7.8333,9.9485e-05,0.001089
7.8531,0.0011947,0.00048039
7.873,0.00036534,7.7838e-05
7.8929,0.00038111,0.00070205
7.9128,0.00042554,6.8916e-05
7.9327,0.00064141,0.00010817
7.9525,0.00047305,8.0763e-05
7.9724,6.863e-05,0.00010717
7.9923,0.00047619,0.00033074
8.0122,1.9645e-05,0.00081527
8.0321,0.00024597,8.9073e-05
8.052,0.00017526,3.7987e-07
8.0718,5.0789e-05,0.00020712
8.0917,0.00037868,5.5987e-05
8.1116,0.00038809,0.00032044
8.1315,2.2646e-06,0.00014943
8.1514,0.00019309,0.00017112
8.1712,2.8889e-06,0.00010357
8.1911,0.00066694,4.642e-05
8.211,0.00044385,0.00031396
8.2309,0.00010884,6.8356e-06
8.2508,0.00033886,0.0004836
8.2706,0.00104,0.00039363
8.2905,3.9688e-05,0.00021615
8.3104,0.00026292,0.00068211
8.3303,0.00010847,0.00042257
8.3502,0.00022203,0.00066696
8.3701,0.00053065,0.00048812
8.3899,0.00019851,0.00064331
8.4098,0.00062211,0.00027842
8.4297,8.8051e-05,0.00068725
8.4496,3.4693e-05,9.7443e-05
8.4695,1.6396e-05,0.00024828
8.4893,0.00072641,0.0010387
8.5092,0.0004292,0.00074588
8.5291,0.00010364,0.00038348
8.549,0.00012687,1.947e-05
8.5689,0.00013389,0.00024596
8.5887,0.0004832,0.00044368
8.6086,0.0004163,0.00024274
8.6285,8.8745e-05,6.2609e-05
8.6484,0.00054976,0.00057143
8.6683,0.00050294,0.00012718
8.6882,0.00070163,0.00060897
8.708,0.00014598,0.00011642
8.7279,0.00012348,0.00066473
8.7478,9.149e-05,0.00060546
8.7677,0.00020608,0.00023821
8.7876,8.3404e-05,0.00013606
8.8074,0.00059948,0.0016697
8.8273,0.00030077,0.00011398
8.8472,0.00032428,1.0849e-05
8.8671,7.7694e-05,0.00050191
8.887,0.00010926,0.00037629
8.9068,0.00055748,0.00045253
8.9267,0.00017416,0.0011331
8.9466,0.00040822,0.00067203
8.9665,0.00040894,0.00056922
8.9864,1.4402e-05,8.1611e-05
9.0063,1.7383e-05,1.3721e-05
9.0261,0.00018501,0.00052907
9.046,0.0005615,5.5644e-05
9.0659,0.00023809,0.00053963
9.0858,0.00014202,1.6297e-05
9.1057,0.00048732,0.00074102
9.1255,0.00012786,0.00058141
9.1454,1.5356e-05,0.00076392
9.1653,0.00016448,0.00022687
9.1852,0.00031187,0.00010869
9.2051,3.1404e-05,8.5912e-07
9.225,0.00016233,2.7731e-05
9.2448,0.00064214,0.00094408
9.2647,0.00019868,0.00032479
9.2846,0.00037974,0.00068166
9.3045,0.00034692,0.00041513
9.3244,0.00021631,0.0001197
9.3442,0.00032675,0.00016054
9.3641,0.00070862,0.0012643
9.384,0.00011278,0.00075503
9.4039,0.00024863,2.3337e-06
9.4238,2.1445e-05,0.00013345
9.4436,0.0001027,0.00048694
9.4635,0.00025227,0.00010382
9.4834,3.9206e-05,0.0005511
9.5033,1.2249e-05,0.00048177
9.5232,0.00030678,0.00046698
9.5431,5.348e-05,0.00055672
9.5629,2.1216e-05,0.00011664
9.5828,0.00026593,8.609e-05
9.6027,7.8514e-05,4.044e-06
9.6226,5.8088e-05,0.00040348
9.6425,6.7864e-05,0.00047788
9.6623,0.0001279,0.00062513
9.6822,4.7566e-05,0.00035083
9.7021,0.00028914,0.00021742
9.722,3.5433e-05,0.00031781
9.7419,0.00084842,0.0014403
9.7617,1.8195e-06,0.00060153
9.7816,0.00049197,0.00071984
9.8015,0.00011118,0.00018694
9.8214,7.8017e-05,0.00018004
9.8413,4.9055e-05,3.9078e-06
9.8612,0.00045193,0.0005152
9.881,0.00027704,0.00038585
9.9009,0.0003267,0.0014197
9.9208,2.7938e-05,0.00012034
9.9407,0.0002247,3.1663e-05
9.9606,0.00025734,0.00071852
9.9804,7.1595e-05,1.5202e-05
10,0.00058283,0.00040173
10.02,8.0409e-05,0.00026283
10.04,2.6541e-05,0.00043249
10.06,1.2639e-05,0.00011153
10.08,1.2685e-05,0.00039651
10.1,0.00014316,0.00022231
10.12,0.0011273,0.0010813
10.139,6.5371e-05,4.8627e-05
10.159,0.00067981,0.0020607
10.179,0.00010557,0.00013872
10.199,5.0424e-05,0.00011093
10.219,0.00016282,5.7848e-05
10.239,0.00015127,8.6896e-07
10.259,0.00016637,0.00024691
10.279,0.00029111,0.00038242
10.299,0.00018858,0.00092854
10.318,0.00019615,0.00070549
10.338,3.099e-06,0.00014613
10.358,8.2364e-05,2.0675e-05
10.378,0.00023603,0.00040876
10.398,0.00027402,7.5948e-05
10.418,0.00015419,0.00058563
10.438,9.564e-05,0.00023635
10.458,3.4383e-05,0.00015498
10.477,1.6966e-05,9.7363e-05
10.497,6.3903e-05,0.00019763
10.517,0.00043958,0.00016795
10.537,0.0005569,0.00047507
10.557,9.5451e-06,8.9832e-05
10.577,0.00012592,0.0005034
10.597,4.0679e-05,2.8654e-05
10.617,4.3212e-06,5.3468e-05
10.637,0.00017041,6.6662e-05
10.656,0.00013009,0.00015989
10.676,8.8939e-05,0.00020824
10.696,0.00021305,0.00039196
10.716,6.1259e-05,0.00018214
10.736,0.00013145,0.0001568
10.756,8.6653e-05,0.000562
10.776,0.00010876,3.5818e-05
10.796,0.00015775,3.5485e-05
10.815,0.00014527,9.9023e-05
10.835,0.00014355,0.00041998
10.855,0.00011174,4.3191e-05
10.875,0.00022603,0.00020366
10.895,0.0001343,0.00033267
10.915,7.7915e-06,0.00017068
10.935,0.00022588,1.4982e-05
10.955,6.9583e-05,9.8665e-05
10.975,4.9502e-06,9.3407e-05
10.994,9.8338e-06,0.00041072
11.014,2.9855e-05,3.1703e-07
11.034,4.2427e-05,0.00010586
11.054,1.2649e-05,0.00014934
11.074,5.8505e-05,0.00011712
11.094,3.4972e-06,7.0241e-05
11.114,7.2252e-05,0.00016791
11.134,8.3127e-05,5.3455e-05
11.153,0.00023076,2.3788e-05
11.173,6.2951e-05,8.1213e-05
11.193,5.7929e-05,3.3739e-05
11.213,9.2127e-05,8.9442e-06
11.233,0.00013288,0.00020879
11.253,3.9673e-06,0.00011339
11.273,1.489e-05,2.6417e-05
11.293,0.00028064,0.00019182
11.312,0.00047832,0.00034207
11.332,0.0001132,0.00020099
11.352,8.6058e-05,0.00019781
11.372,5.6974e-05,8.4988e-05
11.392,0.00013187,0.0003766
11.412,2.3142e-05,0.00043358
11.432,1.632e-05,7.647e-05
11.452,8.7361e-05,0.00027588
11.472,0.00016849,9.6057e-06
11.491,8.8475e-05,4.5505e-05
11.511,4.7408e-05,5.8285e-05
11.531,0.00011917,0.00030419
11.551,6.7001e-05,5.71e-05
11.571,4.5001e-05,2.2415e-05
11.591,1.4538e-05,0.00017633
11.611,4.8469e-05,3.8502e-05
11.631,2.1065e-05,3.9973e-06
11.65,2.1865e-05,1.3604e-05
11.67,5.5962e-05,0.00016634
11.69,9.16e-05,5.0128e-05
11.71,9.1966e-05,0.00011079
11.73,0.0022165,0.00064614
11.75,0.00017291,6.8248e-05
11.77,0.00014039,0.00033939
11.79,3.3357e-05,8.6738e-06
11.81,6.8838e-05,0.00019718
11.829,8.0559e-05,6.05e-05
11.849,0.00020219,0.00014391
11.869,7.8359e-05,0.00018261
11.889,4.3558e-05,0.00014238
11.909,0.00019909,0.0002554
11.929,0.00039242,0.00039388
11.949,0.00016143,0.00022652
11.969,9.1463e-05,4.76e-05
11.988,6.5589e-05,0.00011545
12.008,5.0393e-05,0.00010741
12.028,0.00013258,0.00042761
12.048,1.0246e-05,1.8305e-05
12.068,0.00013881,9.0806e-05
12.088,1.6196e-05,2.4244e-05
12.108,5.6278e-05,2.2583e-05
12.128,0.00010632,0.00017555
12.148,5.0137e-05,0.00074995
12.167,1.0167e-05,0.00013743
12.187,6.0502e-06,3.2115e-05
12.207,0.00012458,1.7649e-05
12.227,1.2497e-05,5.7721e-05
12.247,3.3071e-05,3.4006e-05
12.267,8.3366e-05,0.00025183
12.287,2.2805e-05,0.0001839
12.307,5.381e-05,4.5107e-05
12.326,6.7565e-06,8.8711e-05
12.346,6.8942e-05,2.1947e-05
12.366,1.8367e-05,3.2223e-05
12.386,5.7737e-05,4.0147e-05
12.406,0.00010092,0.00020047
12.426,5.6887e-05,0.00012496
12.446,0.00016493,0.00057816
12.466,3.4364e-05,1.6728e-05
12.485,2.9e-05,3.6529e-05
12.505,3.8673e-05,9.7431e-06
12.525,1.4612e-05,4.9886e-06
12.545,3.1854e-05,4.5718e-05
12.565,6.7057e-05,0.00053137
12.585,0.00017592,0.00056603
12.605,2.7997e-05,3.692e-05
12.625,5.7289e-05,7.7444e-06
12.645,2.019e-05,4.0029e-05
12.664,9.4515e-06,3.7459e-06
12.684,0.00023833,0.00037583
12.704,0.00012143,0.00022958
12.724,0.00020091,7.0906e-05
12.744,1.2094e-05,7.4789e-06
12.764,7.0949e-05,0.00025197
12.784,9.7204e-05,5.8424e-05
12.804,3.9303e-05,2.5488e-06
12.823,7.3522e-06,0.00012209
12.843,0.00013869,7.6803e-05
12.863,4.969e-05,0.00012748
12.883,0.00013488,0.00017314
12.903,5.4333e-05,0.00010659
12.923,1.2957e-05,8.6836e-06
12.943,2.3715e-05,0.00011543
12.963,7.5054e-05,6.8676e-05
12.983,3.9766e-05,4.872e-05
13.002,3.1064e-05,0.00017521
13.022,7.1934e-05,0.00012227
13.042,0.0001194,1.8922e-05
13.062,4.5732e-05,0.0002119
13.082,0.00011547,3.2875e-05
13.102,0.00029784,0.00021392
13.122,0.0002063,0.00027347
13.142,8.181e-05,5.6907e-05
13.161,2.1145e-05,2.7747e-06
13.181,4.988e-05,0.00010382
13.201,7.1902e-05,9.4147e-05
13.221,0.0001167,1.7157e-05
13.241,0.00012399,3.9597e-05
13.261,0.00013638,0.00039617
13.281,5.8815e-05,0.00011265
13.301,8.1273e-05,6.2051e-05
13.321,2.1382e-05,3.7259e-05
13.34,2.9524e-05,1.5249e-06
13.36,3.8563e-06,3.7226e-05
13.38,4.6474e-05,5.5045e-05
13.4,3.064e-05,0.00011398
13.42,4.9119e-05,4.5073e-05
13.44,2.9096e-05,9.0609e-05
13.46,7.479e-05,1.3596e-05
13.48,0.00014453,0.00022044
13.499,0.00013692,8.5852e-05
13.519,0.00010964,0.00010441
13.539,1.3758e-05,8.1744e-05
13.559,1.4212e-05,7.7548e-05
13.579,2.2973e-05,1.2243e-05
13.599,5.7041e-05,4.9133e-06
13.619,1.0403e-05,7.9975e-05
13.639,0.00012066,7.305e-05
13.658,8.394e-06,0.00014817
13.678,4.4639e-05,0.00023109
13.698,4.9379e-05,5.1262e-05
13.718,4.5403e-05,8.2801e-06
13.738,6.9149e-05,3.7602e-05
13.758,6.4521e-06,6.1916e-05
13.778,7.2502e-05,5.9984e-05
13.798,5.4548e-05,9.6021e-05
13.818,1.8383e-05,8.6916e-05
13.837,2.9302e-05,4.9425e-05
13.857,2.6981e-05,0.00018941
13.877,3.7701e-05,3.5944e-05
13.897,1.1747e-05,6.591e-06
13.917,4.5579e-05,7.0533e-05
13.937,9.439e-05,8.2192e-05
13.957,6.8091e-05,8.1521e-05
13.977,4.7153e-05,2.3038e-05
13.996,6.2307e-06,8.0496e-05
14.016,5.2581e-05,6.5696e-05
14.036,3.9536e-05,1.3319e-05
14.056,2.0302e-06,8.5908e-05
14.076,1.5416e-06,9.4321e-05
14.096,4.8496e-05,5.2524e-05
14.116,2.265e-05,2.9228e-05
14.136,4.483e-05,5.8679e-05
14.156,4.6594e-05,1.8574e-07
14.175,1.7176e-06,3.8525e-05
14.195,2.06e-06,6.1379e-05
14.215,1.0895e-05,8.2544e-05
14.235,1.3067e-05,2.7695e-06
14.255,0.00010384,7.8723e-06
14.275,1.94e-06,6.0598e-05
14.295,4.84e-05,8.9332e-05
14.315,1.4542e-05,6.3408e-06
14.334,9.6217e-06,5.7823e-05
14.354,7.8604e-05,6.8351e-05
14.374,0.00011148,9.5047e-05
14.394,8.9673e-05,6.0409e-05
14.414,8.3924e-05,7.9535e-06
14.434,2.5645e-05,3.7496e-05
14.454,8.0689e-05,8.5291e-05
14.474,3.7353e-08,5.3971e-05
14.494,4.2635e-05,0.00010643
14.513,5.7184e-05,8.1081e-05
14.533,1.7611e-05,1.797e-05
14.553,5.2434e-06,3.3505e-05
14.573,7.8671e-06,2.9256e-05
14.593,2.5919e-05,3.2496e-05
14.613,2.1948e-06,1.6994e-05
14.633,3.7029e-05,3.0664e-05
14.653,4.2748e-05,5.8604e-06
14.672,6.4916e-05,3.8648e-05
14.692,1.6433e-06,4.1267e-05
14.712,0.00011396,4.592e-05
14.732,3.4283e-05,7.2555e-06
14.752,4.151e-06,3.9729e-05
14.772,9.1626e-06,2.1349e-06
14.792,9.4368e-05,2.3084e-05
14.812,2.7814e-05,4.5558e-05
14.831,0.00010416,5.6244e-05
14.851,3.7764e-05,4.8157e-05
14.871,3.0086e-05,6.6546e-05
14.891,2.267e-06,7.6071e-05
14.911,1.4814e-05,7.3943e-05
14.931,3.2222e-05,0.0001107
14.951,3.4649e-05,1.2124e-05
14.971,7.9057e-06,1.9153e-06
14.991,5.4666e-06,3.1777e-05
15.01,2.3543e-05,3.1755e-05
15.03,1.1617e-05,1.4335e-05
15.05,7.9535e-05,0.00016425
15.07,1.8154e-05,1.1716e-06
15.09,6.1426e-06,3.8426e-05
15.11,1.4009e-05,2.923e-05
15.13,3.737e-05,4.0255e-06
15.15,1.3455e-06,8.8175e-06
15.169,8.9597e-05,5.0891e-05
15.189,2.175e-05,3.8133e-05
15.209,8.6784e-05,2.168e-05
15.229,1.9531e-05,2.5199e-05
15.249,4.8475e-05,0.00012236
15.269,3.6353e-05,8.9743e-05
15.289,4.5871e-06,0.00010021
15.309,3.9103e-05,1.8525e-06
15.329,1.5678e-05,1.012e-07
15.348,6.6467e-06,2.6233e-05
15.368,2.1029e-05,1.6295e-05
15.388,1.0207e-05,4.8467e-05
15.408,2.5442e-06,5.7704e-05
15.428,5.7567e-07,5.1142e-05
15.448,5.7804e-05,2.8302e-05
15.468,1.1464e-05,7.5201e-05
15.488,3.8101e-05,5.3208e-05
15.507,8.4092e-06,6.3409e-06
15.527,1.7668e-06,9.6922e-05
15.547,3.2701e-05,6.1245e-05
15.567,3.9394e-07,4.3107e-05
15.587,3.8788e-05,4.6392e-05
15.607,1.0269e-05,8.2652e-06
15.627,6.4296e-05,4.0612e-05
15.647,3.427e-05,1.2166e-05
15.667,2.5608e-05,0.00020865
15.686,7.6351e-05,4.4111e-05
15.706,3.8627e-05,4.8483e-05
15.726,1.0374e-05,6.0426e-07
15.746,1.1221e-05,2.5443e-05
15.766,4.088e-05,3.4869e-06
15.786,7.2048e-06,5.1843e-05
15.806,2.1914e-06,3.4624e-05
15.826,7.9698e-05,1.1126e-05
15.845,1.0841e-05,2.6765e-05
15.865,1.2716e-05,3.0435e-05
15.885,1.2674e-05,1.4967e-05
15.905,4.6685e-05,0.00013051
15.925,8.4307e-06,2.7874e-05
15.945,1.0042e-05,5.268e-05
15.965,6.7789e-06,1.7976e-05
15.985,5.0937e-07,7.0063e-05
16.004,1.7264e-05,2.5919e-05
16.024,5.1239e-06,7.4272e-05
16.044,5.4006e-05,0.00011777
16.064,4.12e-06,9.4409e-05
16.084,6.2396e-06,6.162e-05
16.104,0.00012691,2.088e-05
16.124,1.6758e-07,3.11e-05
16.144,1.311e-05,1.0043e-05
16.164,1.1417e-05,5.5765e-05
16.183,1.2109e-05,2.818e-05
16.203,2.9391e-05,4.9327e-05
16.223,1.9598e-05,5.3266e-06
16.243,0.00010174,9.1494e-06
16.263,3.1911e-06,5.5479e-05
16.283,3.7569e-05,9.7182e-05
16.303,3.7851e-06,7.3491e-06
16.323,9.5208e-07,2.6324e-05
16.342,1.0074e-05,3.3992e-06
16.362,5.2145e-06,7.3328e-06
16.382,1.3283e-05,1.8773e-05
16.402,1.9178e-06,9.8185e-07
16.422,4.6059e-05,0.00011082
16.442,1.5039e-05,7.8975e-05
16.462,4.356e-05,0.0001196
16.482,3.0282e-05,6.7889e-05
16.502,2.8142e-07,6.3123e-06
16.521,3.9184e-05,6.0899e-06
16.541,4.5374e-06,6.5878e-06
16.561,3.1513e-06,7.7744e-05
16.581,9.0171e-05,0.00015239
16.601,2.7808e-05,2.9968e-05
16.621,3.7974e-05,3.231e-05
16.641,3.1646e-07,4.5121e-06
16.661,2.8248e-05,1.8862e-05
16.68,5.2617e-06,7.9588e-05
16.7,2.617e-07,0.00013017
16.72,7.5979e-06,1.7536e-05
16.74,6.1521e-06,5.4546e-07
16.76,7.132e-06,1.493e-06
16.78,9.4362e-06,8.5216e-07
16.8,9.0589e-06,7.3098e-05
16.82,8.4607e-06,1.0602e-05
16.84,1.6872e-05,7.0923e-05
16.859,1.4013e-05,2.143e-05
16.879,8.874e-06,9.6831e-06
16.899,2.6529e-05,2.4843e-05
16.919,9.2681e-06,3.4313e-05
16.939,9.8191e-06,3.4506e-05
16.959,1.0157e-05,7.8609e-05
16.979,1.2421e-05,0.00011931
16.999,5.1148e-05,6.2997e-05
17.018,7.6531e-06,2.7673e-05
17.038,1.4207e-05,5.1841e-06
17.058,1.3005e-05,7.5024e-06
17.078,1.8836e-06,6.4588e-05
17.098,1.3369e-05,6.3253e-05
17.118,1.6777e-05,0.00011206
17.138,5.8945e-06,1.1292e-05
17.158,4.6727e-06,1.497e-05
17.177,1.3023e-05,2.9874e-05
17.197,1.2026e-05,5.3734e-06
17.217,1.1654e-06,2.1037e-05
17.237,3.6366e-05,1.0551e-05
17.257,1.0843e-05,3.2209e-05
17.277,1.8967e-05,2.372e-05
17.297,1.7795e-05,6.4479e-05
17.317,1.2679e-05,8.8264e-07
17.337,5.7389e-06,1.5731e-06
17.356,1.5063e-05,0.00010818
17.376,1.5641e-06,4.5789e-05
17.396,1.7613e-05,3.2424e-05
17.416,1.5215e-05,4.2214e-05
17.436,1.4599e-05,3.5963e-05
17.456,4.0783e-06,1.7456e-05
17.476,2.8596e-05,1.764e-05
17.496,6.8272e-06,2.5517e-05
17.515,4.7768e-05,6.4066e-05
17.535,4.2726e-06,2.3788e-05
17.555,6.1884e-06,1.3859e-05
17.575,3.5648e-06,1.3388e-05
17.595,1.8e-05,5.2539e-06
17.615,3.4669e-05,4.3907e-05
17.635,3.722e-06,2.4598e-05
17.655,2.528e-05,6.3694e-05
17.675,6.2407e-06,3.4836e-05
17.694,1.0471e-05,4.9376e-05
17.714,2.9512e-06,2.6548e-05
17.734,3.8495e-05,6.0773e-05
17.754,9.7426e-07,2.833e-05
17.774,6.6702e-06,1.9291e-05
17.794,2.1022e-06,2.8825e-05
17.814,2.0904e-06,5.9485e-05
17.834,3.757e-05,3.7839e-05
17.853,1.7488e-05,1.3558e-05
17.873,2.1469e-08,3.0364e-05
17.893,4.8982e-06,1.7802e-05
17.913,8.7794e-06,1.8862e-06
17.933,5.2375e-05,2.3761e-05
17.953,1.1035e-05,1.7817e-05
17.973,2.2298e-05,2.9946e-07
17.993,8.3982e-06,2.5522e-05
18.013,1.1168e-06,9.7206e-06
18.032,5.1602e-06,2.0201e-05
18.052,2.2564e-05,6.7683e-05
18.072,1.3894e-05,0.00010183
18.092,1.4465e-05,4.698e-05
18.112,1.2449e-05,2.9838e-07
18.132,4.4715e-06,1.1442e-05
18.152,2.9363e-05,0.00012529
18.172,3.0157e-06,1.7252e-05
18.191,5.9881e-06,7.2565e-05
18.211,4.4131e-06,5.4085e-05
18.231,2.4455e-06,2.0486e-05
18.251,1.4059e-05,3.7626e-06
18.271,3.8236e-07,6.1691e-06
18.291,1.3445e-05,1.9496e-05
18.311,1.4795e-05,1.3605e-05
18.331,1.8893e-06,3.0905e-05
18.35,1.4266e-07,1.6501e-06
18.37,1.069e-05,1.9e-05
18.39,1.2034e-05,8.2882e-06
18.41,1.0007e-06,2.9656e-05
18.43,1.8185e-05,4.6146e-06
18.45,3.3e-06,7.4536e-06
18.47,1.1274e-05,1.2316e-05
18.49,5.7727e-06,3.9786e-05
18.51,9.2773e-06,7.9751e-05
18.529,1.6942e-05,4.6182e-05
18.549,2.4222e-05,1.2445e-05
18.569,1.5475e-05,1.8862e-05
18.589,1.0988e-05,6.8298e-06
18.609,4.9008e-06,8.3992e-05
18.629,8.4436e-06,5.9784e-05
18.649,2.0461e-06,1.308e-05
18.669,3.697e-06,4.7201e-07
18.688,2.7552e-06,2.1998e-05
18.708,3.6821e-06,2.0626e-06
18.728,7.9869e-06,1.1862e-06
18.748,1.4137e-05,3.5731e-05
18.768,8.0234e-07,1.219e-05
18.788,6.3728e-06,9.2449e-06
18.808,1.1496e-06,8.8985e-06
18.828,1.3083e-05,1.2806e-05
18.848,1.8267e-06,2.0174e-06
18.867,1.7013e-05,2.0002e-05
18.887,3.3838e-05,2.5522e-05
18.907,3.8167e-07,9.1607e-06
18.927,2.0033e-05,1.6418e-05
18.947,7.9347e-06,1.5008e-05
18.967,4.984e-06,1.6022e-05
18.987,1.9814e-05,7.1543e-06
19.007,4.4352e-05,2.0551e-05
19.026,7.1086e-06,5.6958e-05
19.046,1.6783e-05,5.0621e-05
19.066,5.387e-06,1.7685e-06
19.086,5.4436e-06,2.9985e-06
19.106,9.1124e-06,1.6431e-05
19.126,2.3113e-06,6.5408e-06
19.146,1.0457e-05,6.4901e-06
19.166,1.2138e-08,1.4797e-05
19.186,6.2858e-06,3.8096e-05
19.205,1.6148e-05,2.4673e-06
19.225,3.9769e-07,1.6132e-05
19.245,2.8347e-05,1.3167e-05
19.265,1.5512e-05,1.1157e-06
19.285,5.8033e-06,3.3137e-05
19.305,3.6856e-06,1.2552e-05
19.325,2.4182e-06,2.143e-07
19.345,1.4332e-05,1.3612e-05
19.364,3.5473e-05,1.8068e-05
19.384,4.2545e-05,1.0043e-05
19.404,1.7686e-05,4.6302e-05
19.424,6.2561e-06,1.9106e-05
19.444,4.0132e-06,2.7083e-05
19.464,1.2168e-05,1.4893e-05
19.484,1.8445e-05,1.1676e-05
19.504,3.2252e-05,2.8996e-06
19.523,1.115e-05,1.7561e-05
19.543,6.2187e-06,2.1153e-05
19.563,4.5271e-06,2.7026e-05
19.583,3.411e-06,1.8985e-05
19.603,9.9461e-06,3.547e-05
19.623,3.1322e-05,5.0784e-07
19.643,1.3141e-05,1.7473e-05
19.663,1.2715e-05,2.0597e-05
19.683,1.2481e-06,2.3324e-06
19.702,3.0983e-06,3.122e-05
19.722,1.3274e-05,3.9501e-05
19.742,4.8358e-06,1.9343e-09
19.762,5.5811e-06,1.3746e-05
19.782,2.367e-05,2.52e-05
19.802,1.6225e-05,1.259e-05
19.822,1.9246e-06,2.4968e-05
19.842,5.7255e-06,3.9686e-06
19.861,3.1705e-06,3.5325e-06
19.881,3.8417e-06,4.4644e-06
19.901,4.2154e-05,2.9741e-05
19.921,1.5403e-05,1.3082e-05
19.941,1.5134e-06,7.2746e-06
19.961,1.4105e-06,1.601e-05
19.981,7.585e-06,4.6875e-05
20.001,4.2805e-06,6.4572e-06
20.021,3.07e-06,5.452e-06
20.04,1.9114e-05,2.9192e-06
20.06,1.3013e-05,3.9053e-06
20.08,8.1392e-06,4.376e-05
20.1,2.0599e-05,1.3589e-05
20.12,3.0341e-06,3.4079e-05
20.14,1.2828e-06,2.2154e-05
20.16,1.8505e-06,6.0965e-06
20.18,1.7779e-06,2.5829e-05
20.199,1.0161e-06,7.1731e-06
20.219,6.6269e-06,1.5257e-05
20.239,1.0462e-05,1.4254e-05
20.259,7.2012e-07,2.5807e-05
20.279,1.2088e-05,2.2259e-05
20.299,2.661e-06,2.9127e-06
20.319,1.1008e-05,3.1746e-05
20.339,1.1419e-06,1.742e-07
20.359,1.1485e-06,4.5259e-06
20.378,2.3321e-06,2.6572e-05
20.398,3.914e-06,3.9296e-05
20.418,3.0208e-06,4.0224e-10
20.438,3.1719e-06,1.5533e-06
20.458,4.6826e-06,2.1671e-06
20.478,3.7297e-07,1.8589e-07
20.498,5.0006e-06,7.0001e-05
20.518,8.9595e-06,2.1745e-05
20.537,9.0183e-07,3.019e-05
20.557,3.8699e-07,3.5461e-06
20.577,6.8892e-06,7.4011e-06
20.597,5.1083e-07,8.9355e-06
20.617,1.0266e-05,2.723e-05
20.637,3.005e-06,8.0457e-06
20.657,4.4554e-06,2.9428e-05
20.677,1.1507e-07,7.5245e-05
20.696,8.3421e-06,1.0012e-05
20.716,3.2463e-06,1.6241e-05
20.736,4.6801e-07,1.0288e-06
20.756,4.3859e-06,2.0335e-06
20.776,1.3988e-06,1.8609e-06
20.796,5.3067e-07,4.1113e-05
20.816,4.6411e-06,5.5948e-05
20.836,7.0533e-06,1.8399e-05
20.856,5.5765e-07,1.6465e-05
20.875,2.3274e-07,2.8413e-05
20.895,1.3137e-06,7.5255e-06
20.915,3.8993e-07,1.6088e-05
20.935,4.8728e-06,3.1338e-05
20.955,7.0767e-06,2.5994e-05
20.975,1.3944e-06,2.1166e-05
20.995,9.497e-06,4.8748e-05
21.015,1.3352e-06,9.6988e-06
21.034,1.5522e-05,1.776e-05
21.054,2.146e-06,1.5024e-06
21.074,6.8606e-06,9.3266e-06
21.094,3.2864e-06,2.3073e-05
21.114,2.0694e-06,2.4715e-05
21.134,7.5989e-07,4.3301e-05
21.154,2.3183e-06,3.8915e-06
21.174,5.9944e-06,3.0823e-05
21.194,1.9501e-06,2.0825e-06
21.213,2.6455e-06,1.4873e-05
21.233,9.5624e-07,3.1318e-05
21.253,5.2842e-06,4.0537e-05
21.273,2.1598e-06,2.371e-05
21.293,2.7662e-06,5.7846e-05
21.313,1.6379e-06,2.5539e-05
21.333,6.3682e-09,6.489e-06
21.353,1.3679e-06,1.4479e-05
21.372,2.1474e-06,2.317e-06
21.392,4.152e-06,4.1071e-05
21.412,4.9036e-06,5.1542e-05
21.432,1.2382e-05,2.3472e-05
21.452,2.406e-06,6.9859e-06
21.472,9.594e-06,7.7642e-06
21.492,2.6163e-06,2.7109e-06
21.512,8.0609e-06,2.529e-06
21.532,1.0073e-05,2.8289e-05
21.551,9.4124e-07,1.6492e-05
21.571,4.7924e-06,1.1255e-05
21.591,2.466e-06,2.2873e-05
21.611,9.9477e-07,1.7826e-05
21.631,1.6826e-06,2.3665e-06
21.651,4.4233e-06,2.6252e-05
21.671,3.1769e-06,6.0449e-06
21.691,9.065e-07,1.5658e-05
21.71,2.8338e-07,4.0808e-05
21.73,2.1212e-06,3.0964e-05
21.75,6.2788e-07,1.824e-05
21.77,3.4188e-08,5.4939e-06
21.79,3.5662e-07,1.3791e-05
21.81,1.1423e-07,1.6297e-05
21.83,9.6678e-07,2.6286e-05
21.85,1.7266e-05,3.0167e-05
21.869,2.4e-06,3.5563e-06
21.889,8.9051e-06,2.1897e-05
21.909,2.5364e-06,6.2025e-06
21.929,7.0478e-06,7.651e-06
21.949,8.027e-07,5.3683e-06
21.969,5.2965e-06,1.4566e-05
21.989,1.4869e-05,1.0863e-05
22.009,1.3059e-06,9.421e-06
22.029,4.7347e-06,3.5786e-05
22.048,1.9665e-07,1.9154e-06
22.068,2.6834e-07,1.5649e-05
22.088,9.9468e-06,2.6001e-06
22.108,4.5923e-06,8.6462e-07
22.128,1.9069e-06,5.4645e-06
22.148,6.0707e-06,2.8849e-05
22.168,3.3316e-07,2.9345e-06
22.188,1.7533e-06,1.1272e-05
22.207,5.4322e-07,1.9162e-05
22.227,4.1081e-06,1.0608e-06
22.247,6.4187e-07,5.867e-06
22.267,5.0473e-06,8.648e-06
22.287,6.5374e-06,1.5997e-06
22.307,2.5904e-06,1.565e-05
22.327,2.3178e-06,5.8362e-06
22.347,4.589e-07,1.5672e-05
22.367,1.5868e-05,3.5581e-07
22.386,1.5691e-06,2.9783e-05
22.406,7.3114e-07,1.4113e-05
22.426,5.3166e-06,5.5944e-07
22.446,1.2153e-06,1.3741e-05
22.466,6.5783e-06,7.7909e-06
22.486,1.0299e-05,1.0525e-06
22.506,8.8405e-06,1.5446e-05
22.526,5.2387e-06,3.0243e-05
22.545,3.9942e-06,1.77e-06
22.565,5.3123e-06,2.0073e-05
22.585,5.5611e-06,6.6973e-06
22.605,9.4081e-07,2.2497e-06
22.625,1.5664e-06,3.1955e-06
22.645,1.9359e-06,5.6016e-06
22.665,7.1715e-07,1.6658e-06
22.685,2.3668e-06,2.8103e-06
22.705,1.6424e-05,1.4142e-05
22.724,1.3828e-06,1.7242e-05
22.744,8.6407e-07,4.8947e-06
22.764,3.1424e-06,3.7751e-07
22.784,1.1697e-06,2.9214e-06
22.804,9.1596e-07,2.2302e-05
22.824,3.0776e-06,1.4533e-05
22.844,1.8042e-05,4.8581e-06
22.864,5.6138e-06,3.3188e-06
22.883,2.1563e-05,1.3453e-05
22.903,6.6072e-06,3.1457e-06
22.923,1.292e-06,2.7126e-05
22.943,2.6741e-06,1.831e-05
22.963,1.0312e-05,5.7029e-06
22.983,1.5899e-07,6.0776e-06
23.003,1.2363e-05,5.1043e-06
23.023,1.7222e-06,2.0546e-06
23.042,1.9386e-07,3.9656e-06
23.062,1.7189e-06,1.0471e-05
23.082,3.6337e-06,4.4197e-06
23.102,1.2838e-06,1.0974e-05
23.122,3.7954e-06,9.8957e-06
23.142,2.6984e-06,1.007e-05
23.162,4.7801e-06,9.6652e-08
23.182,6.2666e-07,1.403e-06
23.202,6.6605e-06,2.8155e-07
23.221,6.8644e-06,9.4432e-06
23.241,9.0566e-06,1.6808e-05
23.261,1.1865e-05,1.1804e-05
23.281,2.6462e-06,7.5106e-06
23.301,1.4167e-05,9.7862e-06
23.321,1.2284e-07,6.9684e-07
23.341,5.2897e-06,9.7116e-06
23.361,6.7981e-07,8.5966e-06
23.38,2.4771e-05,6.4934e-06
23.4,9.2099e-08,2.8246e-06
23.42,4.4312e-06,2.5818e-05
23.44,1.0037e-06,1.3976e-06
23.46,5.5816e-07,4.0825e-06
23.48,4.5019e-07,8.101e-06
23.5,3.129e-06,4.7683e-06
23.52,1.787e-06,4.554e-06
23.54,2.7037e-06,9.0283e-07
23.559,3.6259e-06,7.0954e-06
23.579,5.4414e-06,2.4216e-06
23.599,4.6772e-06,6.5818e-06
23.619,8.5026e-06,2.4146e-06
23.639,1.7861e-06,4.3602e-06
23.659,5.4522e-06,1.4026e-05
23.679,1.8565e-06,1.4827e-05
23.699,9.3508e-07,1.3443e-06
23.718,1.5173e-06,7.2073e-07
23.738,3.0069e-06,2.9094e-06
23.758,3.2952e-06,2.272e-06
23.778,6.2718e-06,1.9574e-05
23.798,1.2864e-05,5.4497e-06
23.818,4.0969e-06,1.8432e-06
23.838,9.9983e-07,1.5921e-05
23.858,2.7275e-06,8.1441e-08
23.878,7.48e-08,1.2652e-05
23.897,3.5232e-06,6.3135e-06
23.917,6.5945e-08,2.9001e-06
23.937,6.4046e-07,3.1726e-06
23.957,2.5729e-06,2.1202e-06
23.977,7.5781e-06,7.5321e-06
23.997,1.5493e-05,7.4971e-06
24.017,2.5117e-06,7.2754e-06
24.037,3.9807e-07,1.5775e-07
24.056,5.151e-06,8.0271e-06
24.076,1.3334e-06,1.4893e-05
24.096,6.4539e-06,2.3537e-05
24.116,5.9749e-06,6.5213e-06
24.136,3.5677e-07,7.5672e-07
24.156,2.4137e-06,8.1167e-07
24.176,2.064e-06,6.0888e-06
24.196,5.4282e-06,2.5922e-05
24.215,3.4826e-06,9.8231e-06
24.235,1.1992e-05,3.8501e-07
24.255,1.0055e-06,5.8429e-06
24.275,7.4453e-06,2.8199e-06
24.295,8.2262e-07,1.1712e-05
24.315,3.0363e-06,5.0237e-06
24.335,9.2975e-07,2.6206e-06
24.355,1.1158e-07,1.7729e-06
24.375,5.5404e-07,9.598e-06
24.394,6.1442e-06,6.5058e-06
24.414,1.1499e-05,9.5962e-06
24.434,5.5115e-06,1.9302e-09
24.454,4.3381e-07,2.8582e-07
24.474,2.7479e-06,8.8456e-06
24.494,4.5734e-06,1.3204e-05
24.514,1.9804e-05,3.2887e-05
24.534,1.2882e-08,1.7098e-05
24.553,6.2237e-06,2.3268e-06
24.573,3.9943e-06,3.3374e-07
24.593,2.4458e-06,2.9669e-06
24.613,1.7985e-06,9.3463e-06
24.633,1.3085e-05,3.3266e-05
24.653,5.7384e-06,1.1281e-06
24.673,8.2657e-06,3.8383e-06
24.693,2.7375e-06,2.7757e-06
24.713,3.6954e-06,1.1292e-06
24.732,4.371e-07,9.0597e-07
24.752,3.6736e-06,2.5745e-06
24.772,9.1977e-07,9.5745e-07
24.792,4.2873e-06,2.11e-05
24.812,9.6665e-07,8.7885e-06
24.832,3.4226e-06,2.0425e-06
24.852,5.3529e-06,3.5376e-06
24.872,1.8998e-06,5.3877e-06
24.891,2.0794e-06,1.3274e-06
24.911,7.7939e-06,2.6886e-06
24.931,6.8311e-06,1.8232e-05
24.951,7.5209e-06,1.7414e-05
24.971,6.5998e-06,2.1382e-06
24.991,1.6861e-06,9.695e-06
25.011,8.2051e-06,4.7366e-06
25.031,2.7472e-07,9.7643e-07
25.051,1.068e-05,1.9795e-05
25.07,1.2024e-06,9.8677e-07
25.09,7.3099e-06,5.6998e-06
25.11,5.7422e-07,5.4176e-06
25.13,8.1895e-06,6.6342e-06
25.15,2.1061e-07,1.4418e-07
25.17,3.0877e-06,2.2875e-06
25.19,1.7363e-06,2.8872e-06
25.21,2.2929e-06,1.1645e-05
25.229,5.0316e-07,2.2805e-06
25.249,7.5281e-07,7.2464e-07
25.269,2.7129e-06,4.4066e-06
25.289,1.7259e-06,2.8388e-06
25.309,1.6972e-06,1.1157e-05
25.329,1.0915e-05,2.1857e-06
25.349,1.0004e-06,5.3817e-06
25.369,9.1814e-06,3.3292e-06
25.388,9.8424e-07,1.0135e-06
25.408,1.811e-06,1.1736e-05
25.428,2.4718e-07,7.8166e-06
25.448,3.3102e-06,6.8577e-06
25.468,2.736e-06,2.957e-06
25.488,5.6268e-06,6.2245e-06
25.508,4.897e-07,4.4514e-06
25.528,1.2646e-06,6.1595e-06
25.548,2.3502e-06,6.8917e-06
25.567,6.1791e-06,9.7398e-07
25.587,6.0257e-06,8.4381e-06
25.607,4.4098e-06,2.2499e-06
25.627,3.1345e-06,1.0078e-05
25.647,4.4225e-06,4.6379e-06
25.667,2.0016e-06,1.3948e-07
25.687,1.2421e-07,4.6335e-07
25.707,3.0241e-06,1.301e-06
25.726,3.2517e-06,1.5338e-05
25.746,1.0939e-05,5.9427e-06
25.766,1.3881e-06,4.1296e-07
25.786,4.0807e-06,1.3261e-06
25.806,2.4808e-06,7.6122e-07
25.826,3.016e-07,5.2063e-06
25.846,1.9824e-06,1.0553e-05
25.866,6.4503e-06,3.7784e-06
25.886,2.4662e-06,4.4451e-06
25.905,4.2056e-06,1.308e-05
25.925,3.5635e-07,7.3412e-06
25.945,5.8166e-06,4.3068e-07
25.965,1.7171e-06,7.6597e-06
25.985,1.5448e-05,4.7182e-06
26.005,4.6616e-07,2.2912e-06
26.025,1.0427e-05,8.9341e-06
26.045,6.1773e-06,1.4197e-05
26.064,3.0297e-07,1.8085e-06
26.084,1.3254e-06,2.94e-06
26.104,4.6556e-06,6.7138e-07
26.124,2.9883e-06,1.3476e-07
26.144,4.1224e-07,4.8461e-06
26.164,1.491e-05,7.7552e-06
26.184,5.0018e-06,9.5834e-07
26.204,1.6352e-07,3.6661e-06
26.224,5.1243e-06,1.1151e-05
26.243,1.5017e-07,7.8592e-06
26.263,5.9041e-06,6.2511e-06
26.283,2.0293e-06,3.655e-07
26.303,4.2599e-06,7.8355e-06
26.323,2.5845e-06,1.5619e-06
26.343,1.4132e-06,2.0789e-06
26.363,1.2369e-05,5.9775e-06
26.383,1.2201e-06,6.8538e-06
26.402,1.0431e-05,2.4496e-06
26.422,5.9883e-07,9.6855e-06
26.442,7.3338e-06,7.2141e-06
26.462,6.4293e-07,2.2468e-06
26.482,7.6005e-06,2.2517e-06
26.502,2.868e-07,1.6472e-06
26.522,1.4003e-06,3.0452e-06
26.542,2.9948e-06,1.207e-06
26.561,1.322e-08,1.4628e-06
26.581,1.0312e-05,4.4587e-06
26.601,6.0099e-06,1.3138e-06
26.621,2.2335e-06,8.0632e-06
26.641,8.5314e-06,1.5833e-05
26.661,3.3704e-07,2.877e-06
26.681,4.434e-06,3.1636e-07
26.701,1.8959e-06,4.1477e-07
26.721,5.595e-06,2.7128e-06
26.74,1.1867e-06,2.0726e-06
26.76,2.5215e-06,7.3758e-06
26.78,8.9875e-06,1.1763e-05
26.8,2.8243e-07,6.6322e-07
26.82,5.6053e-07,3.5439e-07
26.84,1.6075e-06,4.9961e-06
26.86,1.631e-06,3.5345e-07
26.88,1.9656e-06,2.5673e-06
26.899,8.0744e-06,1.4714e-06
26.919,1.124e-06,4.651e-07
26.939,3.6938e-07,2.5644e-06
26.959,9.8288e-07,1.6022e-06
26.979,1.4062e-06,8.5573e-07
26.999,2.0847e-06,1.6158e-06
27.019,5.2676e-06,3.8959e-06
27.039,1.2525e-06,3.8272e-06
27.059,7.6209e-06,9.263e-06
27.078,2.8705e-06,1.6199e-06
27.098,3.3357e-06,2.5602e-06
27.118,3.8952e-06,3.3682e-06
27.138,2.5026e-06,7.3968e-07
27.158,8.1273e-07,8.5092e-07
27.178,1.5787e-06,2.6723e-06
27.198,1.2411e-06,5.0116e-06
27.218,1.8486e-06,5.1067e-07
27.237,1.805e-06,2.9098e-08
27.257,3.3972e-06,3.7948e-06
27.277,2.5557e-07,1.3956e-06
27.297,9.2404e-06,5.7347e-06
27.317,1.0654e-06,1.8393e-06
27.337,1.7828e-06,1.3327e-06
27.357,8.703e-07,1.8361e-06
27.377,4.0873e-07,3.2051e-06
27.397,1.2908e-06,8.5209e-07
27.416,2.865e-06,4.0996e-06
27.436,2.1081e-06,2.9947e-06
27.456,1.2463e-07,3.0418e-07
27.476,4.3114e-06,8.3837e-07
27.496,2.2158e-06,6.8568e-07
27.516,4.3098e-06,4.2273e-06
27.536,4.822e-06,7.6188e-06
27.556,3.9864e-06,2.7785e-06
27.575,2.1947e-06,9.5085e-07
27.595,3.6378e-07,3.1826e-08
27.615,3.0721e-06,4.5328e-06
27.635,2.4262e-06,2.5314e-06
27.655,3.0983e-07,1.6929e-06
27.675,2.8479e-06,1.2976e-06
27.695,4.118e-07,5.189e-07
27.715,3.4907e-06,1.5982e-06
27.734,2.2669e-06,9.1408e-07
27.754,4.0428e-06,5.048e-06
27.774,1.0853e-06,4.8188e-07
27.794,2.7732e-06,8.6737e-06
27.814,8.5775e-07,6.2606e-07
27.834,1.6585e-06,3.4305e-06
27.854,9.5939e-07,2.1273e-08
27.874,1.9588e-07,2.6449e-06
27.894,1.9095e-06,2.9546e-07
27.913,1.7956e-06,2.7787e-06
27.933,3.2127e-06,1.4712e-06
27.953,2.0469e-06,1.9141e-06
27.973,7.0819e-06,5.5032e-06
27.993,1.9231e-06,1.2011e-06
28.013,3.8673e-06,1.5875e-07
28.033,1.6481e-06,1.112e-06
28.053,2.8506e-06,4.9604e-07
28.072,4.9192e-07,2.2217e-06
28.092,1.4934e-06,4.025e-07
28.112,2.6639e-06,4.5766e-06
28.132,6.7098e-09,1.0057e-06
28.152,2.7952e-06,3.8141e-06
28.172,4.328e-08,1.5236e-06
28.192,3.3325e-06,1.3395e-06
28.212,1.6134e-06,5.5491e-06
28.232,4.0388e-06,4.424e-06
28.251,2.3182e-07,1.1468e-06
28.271,1.7646e-06,1.0388e-06
28.291,9.9702e-07,2.0189e-06
28.311,1.8693e-07,1.0299e-06
28.331,9.1212e-07,4.774e-06
28.351,3.8135e-06,2.3449e-07
28.371,1.1206e-06,8.0554e-07
28.391,2.6143e-06,5.6612e-06
28.41,5.6761e-07,1.2038e-06
28.43,3.7145e-06,4.201e-07
28.45,1.3051e-06,8.5277e-07
28.47,3.4233e-06,1.9471e-07
28.49,1.0845e-06,1.7683e-06
28.51,4.5144e-07,1.2216e-06
28.53,2.8521e-07,2.7501e-06
28.55,4.3695e-07,6.4006e-07
28.57,2.2928e-06,1.4609e-06
28.589,1.2146e-06,7.0937e-07
28.609,1.5897e-06,7.2943e-07
28.629,3.6176e-06,1.5925e-06
28.649,9.2696e-06,1.2876e-05
28.669,2.8112e-06,3.5702e-07
28.689,1.3354e-06,4.7654e-06
28.709,1.9969e-06,6.0213e-07
28.729,1.3071e-06,1.0289e-06
28.748,1.2184e-06,1.2694e-06
28.768,7.6077e-06,9.8042e-07
28.788,1.2499e-06,1.3415e-06
28.808,1.8834e-06,3.9924e-06
28.828,4.0961e-07,2.9191e-06
28.848,1.2139e-06,3.2716e-07
28.868,1.4468e-06,1.1176e-06
28.888,3.667e-06,1.3681e-07
28.907,1.4768e-06,4.9014e-06
28.927,4.5993e-08,1.6684e-06
28.947,5.6004e-07,2.8686e-07
28.967,3.3141e-06,3.7945e-06
28.987,2.0386e-06,8.786e-07
29.007,1.3334e-06,2.318e-06
29.027,1.8876e-06,3.523e-06
29.047,4.2331e-06,2.1587e-06
29.067,1.1407e-06,3.6708e-06
29.086,8.6832e-06,1.0201e-06
29.106,1.25e-06,1.6414e-06
29.126,3.5269e-06,2.3961e-06
29.146,2.3394e-06,6.0001e-06
29.166,3.1716e-06,1.8914e-06
29.186,2.5819e-06,2.0853e-06
29.206,3.541e-07,4.2726e-06
29.226,1.305e-06,1.7204e-06
29.245,1.0831e-06,2.31e-06
29.265,3.5427e-06,2.2027e-06
29.285,7.0039e-07,1.4705e-06
29.305,1.7029e-06,1.6161e-06
29.325,1.9295e-07,2.6214e-06
29.345,4.605e-07,3.5373e-06
29.365,2.5396e-06,9.7242e-07
29.385,5.1254e-06,3.0256e-06
29.405,1.3093e-07,3.6064e-07
29.424,5.061e-06,3.7796e-06
29.444,4.3104e-07,3.7093e-06
29.464,4.1939e-06,1.4186e-06
29.484,1.0649e-06,1.4882e-07
29.504,1.0474e-05,2.5939e-06
29.524,3.3211e-09,2.5491e-06
29.544,4.0906e-06,4.8897e-06
29.564,9.2964e-07,1.9574e-06
29.583,1.6555e-06,2.4272e-06
29.603,3.9859e-07,2.6742e-06
29.623,7.2829e-07,2.544e-06
29.643,1.7197e-07,2.6593e-06
29.663,1.3283e-07,1.6086e-06
29.683,4.2649e-06,1.5758e-06
29.703,7.4958e-07,3.2512e-07
29.723,4.801e-07,7.5437e-07
29.743,1.7566e-06,4.5585e-06
29.762,8.7371e-07,5.3711e-06
29.782,2.4375e-06,1.8178e-06
29.802,1.0243e-07,1.6959e-06
29.822,1.8389e-06,7.6665e-08
29.842,2.9875e-06,3.0646e-07
29.862,2.6233e-06,1.5769e-06
29.882,4.0228e-06,5.2757e-07
29.902,2.6784e-06,5.5281e-07
29.921,3.7822e-06,2.5755e-06
29.941,1.3425e-06,3.7703e-06
29.961,3.7956e-06,5.8187e-07
29.981,1.5463e-06,5.6842e-07
30.001,5.4088e-07,1.5474e-06
30.021,1.2999e-06,4.3183e-06
30.041,3.1609e-08,1.4035e-06
30.061,2.4696e-07,1.8101e-06
30.08,4.5836e-07,2.1973e-06
30.1,1.4451e-06,3.7122e-08
30.12,3.6758e-07,1.9618e-06
30.14,4.7769e-07,9.855e-07
30.16,2.1569e-06,3.478e-06
30.18,3.659e-07,1.5141e-06
30.2,1.0816e-06,2.6694e-06
30.22,2.4453e-07,2.0921e-06
30.24,8.913e-07,1.147e-07
30.259,8.903e-07,6.3906e-07
30.279,4.3125e-06,1.3333e-06
30.299,6.0567e-07,1.0426e-07
30.319,4.9919e-06,3.002e-06
30.339,4.1756e-07,5.6204e-07
30.359,2.4688e-06,3.3905e-06
30.379,6.9679e-08,5.2272e-07
30.399,5.3931e-06,1.2268e-06
30.418,1.815e-08,1.6992e-06
30.438,2.1819e-06,2.2473e-06
30.458,8.3966e-07,4.0419e-07
30.478,6.6307e-08,1.687e-07
30.498,1.021e-06,1.1175e-06
30.518,8.7503e-07,1.3795e-08
30.538,2.3811e-06,9.9006e-06
30.558,1.6439e-07,3.0149e-06
30.578,2.8247e-06,1.3056e-06
30.597,1.815e-06,2.3359e-06
30.617,9.914e-07,3.2625e-06
30.637,8.0075e-07,3.6328e-06
30.657,1.2466e-06,2.5337e-06
30.677,1.2781e-07,6.3294e-07
30.697,1.2727e-06,3.9089e-07
30.717,2.213e-07,5.1961e-07
30.737,1.5159e-06,1.6496e-06
30.756,7.9283e-07,2.0916e-06
30.776,3.9459e-06,2.8028e-06
30.796,3.7152e-07,1.3049e-07
30.816,2.4505e-06,2.6711e-06
30.836,1.682e-06,6.3274e-07
30.856,1.8869e-06,3.7914e-07
30.876,1.5096e-06,5.5556e-06
30.896,1.6115e-07,4.1252e-08
30.916,1.0105e-06,4.4698e-06
30.935,2.3081e-07,1.0759e-06
30.955,1.6361e-06,4.2524e-06
30.975,6.5489e-07,2.5035e-06
30.995,2.531e-06,3.3585e-06
31.015,7.2506e-07,5.3709e-07
31.035,7.5035e-07,1.069e-06
31.055,5.5287e-07,5.9693e-06
31.075,2.1675e-07,2.2386e-06
31.094,3.2021e-07,3.5615e-07
31.114,7.0206e-07,4.5831e-08
31.134,2.6743e-08,1.02e-06
31.154,2.7593e-07,3.9348e-06
31.174,1.42e-06,2.3248e-06
31.194,7.7487e-07,1.5e-07
31.214,2.0522e-06,1.4333e-06
31.234,9.6863e-08,1.0077e-06
31.253,1.9229e-06,2.0765e-06
31.273,4.765e-08,3.7701e-07
31.293,2.1144e-06,1.1139e-06
31.313,4.9136e-08,3.83e-07
31.333,2.1926e-06,7.6288e-06
31.353,4.5811e-08,1.5489e-07
31.373,1.003e-06,4.6357e-07
31.393,1.6463e-06,4.3527e-06
31.413,4.9194e-07,9.3649e-07
31.432,2.1694e-07,8.099e-07
31.452,8.9169e-07,7.9668e-07
31.472,2.4623e-07,1.2669e-06
31.492,5.1567e-08,1.4614e-06
31.512,1.1058e-08,2.7024e-08
31.532,2.7702e-08,5.2784e-07
31.552,8.9374e-07,3.196e-07
31.572,2.6272e-07,6.6514e-07
31.591,1.6047e-06,9.4417e-07
31.611,3.3563e-09,2.4155e-07
31.631,1.398e-06,2.4662e-07
31.651,1.437e-06,2.6693e-06
31.671,1.2464e-06,4.3507e-06
31.691,2.2112e-06,6.5339e-07
31.711,8.3107e-07,8.3019e-07
31.731,1.9918e-06,2.3191e-07
31.751,1.0278e-06,1.4888e-07
31.77,3.2652e-06,2.1461e-06
31.79,5.1104e-07,8.4807e-07
31.81,1.5943e-06,8.4943e-07
31.83,5.5546e-07,1.1976e-07
31.85,6.2795e-07,1.3219e-06
31.87,9.5401e-07,2.4072e-07
31.89,1.2039e-07,5.2504e-07
31.91,4.8819e-07,3.512e-07
31.929,1.3964e-07,3.8817e-07
31.949,1.5528e-07,9.6241e-07
31.969,1.4864e-06,1.4501e-06
31.989,3.2796e-07,1.0809e-07
32.009,4.2508e-07,2.5127e-06
32.029,1.9853e-06,6.5566e-07
32.049,7.1769e-07,5.7865e-07
32.069,9.2956e-07,1.6404e-06
32.089,2.596e-07,1.5876e-06
32.108,4.3436e-06,3.6955e-07
32.128,3.775e-07,2.5458e-07
32.148,2.3e-06,2.2565e-06
32.168,2.8667e-07,1.5721e-08
32.188,4.3492e-06,4.2278e-06
32.208,1.3426e-07,2.5024e-08
32.228,1.9504e-06,2.6524e-07
32.248,1.3225e-06,7.9323e-07
32.267,4.6886e-07,4.8397e-07
32.287,2.6028e-07,9.1934e-07
32.307,9.6191e-08,3.2302e-07
32.327,4.5153e-07,2.0831e-07
32.347,9.4608e-07,2.421e-06
32.367,7.696e-07,6.962e-08
32.387,8.7185e-07,9.4406e-07
32.407,4.1654e-08,3.9327e-07
32.426,5.6793e-08,7.2658e-07
32.446,1.2968e-06,4.9976e-07
32.466,7.3458e-07,3.4545e-07
32.486,1.5699e-06,3.2543e-07
32.506,7.2112e-07,4.4127e-06
32.526,2.033e-06,3.7568e-07
32.546,2.4434e-07,2.2444e-06
32.566,1.831e-06,4.0664e-07
32.586,1.4446e-07,1.9496e-06
32.605,8.5367e-07,2.1834e-06
32.625,8.0924e-07,1.7828e-06
32.645,2.9341e-07,1.6897e-07
32.665,1.3615e-06,2.7873e-07
32.685,2.4865e-07,2.5717e-06
32.705,4.2362e-07,7.2465e-07
32.725,1.9669e-07,3.7129e-07
32.745,5.4408e-07,3.3654e-07
32.764,1.4613e-06,3.1182e-06
32.784,7.4703e-07,1.4742e-07
32.804,1.4884e-06,2.5683e-06
32.824,2.5928e-07,6.3651e-07
32.844,8.382e-07,8.9359e-07
32.864,2.2021e-09,3.0538e-07
32.884,2.3041e-06,6.1772e-07
32.904,1.3042e-08,7.0111e-07
32.924,1.9741e-06,8.7941e-07
32.943,9.3838e-07,7.271e-07
32.963,1.1804e-06,5.5727e-07
32.983,4.6129e-07,2.1587e-07
33.003,1.3454e-06,1.7008e-06
33.023,3.1464e-07,1.3688e-06
33.043,8.8216e-07,3.8029e-06
33.063,8.2681e-07,1.7464e-07
33.083,2.745e-08,3.448e-07
33.102,1.88e-07,5.3038e-07
33.122,7.2217e-08,2.8886e-07
33.142,9.9362e-07,1.7974e-06
33.162,1.158e-06,5.5866e-07
33.182,2.2756e-06,3.058e-07
33.202,8.1268e-07,4.9869e-08
33.222,8.7192e-07,2.7503e-06
33.242,6.124e-07,1.5002e-06
33.262,1.7275e-06,2.7698e-06
33.281,2.0051e-07,1.0584e-07
33.301,9.5783e-07,2.2199e-06
33.321,1.3541e-06,1.6372e-06
33.341,2.7384e-08,9.4321e-07
33.361,1.301e-07,1.2342e-06
33.381,2.877e-06,9.2032e-07
33.401,3.142e-08,1.1992e-06
33.421,9.2157e-07,2.6289e-07
33.44,1.0007e-06,1.6334e-06
33.46,2.1814e-07,1.5887e-06
33.48,8.9326e-08,5.3673e-08
33.5,1.32e-06,1.0988e-07
33.52,2.3303e-07,1.2973e-06
33.54,7.0521e-07,7.2916e-07
33.56,2.0736e-06,3.5602e-06
33.58,5.3876e-07,1.2107e-07
33.599,2.3829e-06,1.7668e-06
33.619,8.7643e-07,3.1471e-08
33.639,6.1627e-07,2.5632e-07
33.659,1.5128e-06,3.5528e-06
33.679,1.0757e-06,1.6834e-06
33.699,1.9696e-06,8.817e-07
33.719,5.0673e-07,1.7079e-06
33.739,1.2306e-07,3.2059e-09
33.759,1.2173e-06,1.3529e-06
33.778,2.7215e-07,1.4105e-06
33.798,2.7384e-07,2.7173e-07
33.818,9.3237e-07,1.4499e-06
33.838,6.7543e-07,2.4695e-07
33.858,9.7007e-08,4.7635e-09
33.878,2.3355e-06,4.4087e-06
33.898,7.5735e-08,1.8905e-07
33.918,4.2161e-07,1.681e-06
33.937,7.6034e-07,1.9487e-06
33.957,6.689e-07,1.4865e-07
33.977,1.2721e-07,3.3339e-08
33.997,1.6214e-06,5.7622e-07
34.017,1.3587e-06,6.7181e-07
34.037,1.476e-06,4.4517e-07
34.057,4.1952e-07,2.3581e-06
34.077,1.4098e-06,1.2473e-06
34.097,9.7127e-07,1.8741e-07
34.116,3.6281e-06,2.3562e-06
34.136,1.2005e-06,1.6953e-06
34.156,2.3621e-07,7.5629e-07
34.176,5.7318e-07,8.7646e-07
34.196,3.2175e-07,2.9438e-08
34.216,1.0544e-07,1.8047e-06
34.236,3.8701e-08,9.8682e-07
34.256,1.0765e-07,2.4594e-06
34.275,8.2905e-07,6.9426e-07
34.295,6.5478e-07,8.2993e-07
34.315,1.402e-06,1.3545e-06
34.335,1.1027e-06,1.8551e-06
34.355,4.7882e-07,6.2581e-07
34.375,4.315e-07,1.399e-07
34.395,7.3731e-07,3.2777e-06
34.415,2.5291e-07,4.367e-07
34.435,2.8615e-07,1.5269e-06
34.454,1.8394e-06,2.8542e-06
34.474,3.1493e-07,2.9594e-07
34.494,9.5997e-07,1.3449e-07
34.514,1.3541e-07,2.2607e-08
34.534,1.4021e-06,3.8618e-07
34.554,1.2705e-06,1.1219e-06
34.574,3.0215e-07,2.2655e-06
34.594,2.4706e-07,2.212e-07
34.613,6.5146e-08,8.6481e-08
34.633,2.0965e-08,6.1805e-07
34.653,4.469e-07,1.2498e-06
34.673,1.6951e-07,5.118e-06
34.693,1.9636e-06,1.0316e-07
34.713,5.6882e-08,7.4874e-07
34.733,2.0014e-06,2.7743e-06
34.753,3.8653e-08,6.0462e-07
34.772,7.106e-07,9.2149e-07
34.792,2.2687e-07,5.2233e-07
34.812,9.3082e-07,1.0728e-06
34.832,3.4898e-07,1.5573e-07
34.852,1.7398e-06,3.9591e-06
34.872,3.1135e-07,2.7393e-07
34.892,1.4594e-07,7.934e-07
34.912,1.3072e-06,1.0105e-06
34.932,3.8369e-07,1.0724e-06
34.951,1.9716e-07,2.2789e-07
34.971,1.3965e-06,7.3061e-07
34.991,5.2339e-07,1.1157e-06
35.011,1.2628e-07,6.5907e-07
35.031,6.0252e-07,9.9563e-07
35.051,1.4722e-08,2.2693e-08
35.071,1.2159e-06,9.9143e-07
35.091,9.5737e-08,2.1242e-06
35.11,8.0451e-07,9.6147e-07
35.13,1.9008e-07,4.9486e-07
35.15,2.1884e-07,6.4438e-08
35.17,4.3652e-07,9.8831e-07
35.19,2.2024e-07,1.6885e-06
35.21,9.5273e-07,4.4e-07
35.23,8.1026e-07,4.2085e-07
35.25,3.6756e-07,1.0221e-06
35.27,1.125e-07,1.3855e-07
35.289,4.7285e-07,1.6174e-06
35.309,8.1134e-08,7.9096e-07
35.329,6.0917e-09,2.888e-07
35.349,6.1129e-07,8.048e-07
35.369,3.4266e-07,6.5918e-07
35.389,3.1226e-07,2.8927e-07
35.409,8.1071e-08,3.8475e-07
35.429,5.9996e-08,6.9232e-07
35.448,9.539e-07,4.3495e-07
35.468,6.8407e-08,1.1047e-06
35.488,1.0647e-06,4.6219e-07
35.508,2.5835e-07,1.0135e-06
35.528,5.1453e-08,1.1538e-06
35.548,8.0318e-07,3.1945e-07
35.568,2.0404e-07,2.672e-07
35.588,4.0977e-07,2.1592e-08
35.608,1.845e-07,1.0649e-07
35.627,9.9342e-07,6.6187e-08
35.647,3.8141e-08,7.5005e-07
35.667,1.3841e-06,6.7408e-07
35.687,3.1621e-08,1.0374e-07
35.707,4.043e-07,4.9738e-07
35.727,2.7855e-07,2.4403e-07
35.747,2.1593e-07,1.3186e-06
35.767,2.3486e-07,1.7685e-06
35.786,4.7052e-07,2.4508e-06
35.806,3.0995e-08,1.5946e-07
35.826,1.4422e-07,4.0759e-07
35.846,5.8725e-11,1.1568e-07
35.866,7.3287e-07,3.4168e-07
35.886,1.5161e-07,8.9792e-07
35.906,5.3098e-07,5.9123e-07
35.926,2.1514e-07,3.9618e-08
35.945,2.1909e-08,3.055e-07
35.965,1.1453e-07,4.2725e-07
35.985,5.7087e-07,9.6791e-09
36.005,2.3504e-07,3.5534e-07
36.025,6.4813e-07,2.6126e-07
36.045,1.231e-06,1.1449e-06
36.065,3.0965e-07,7.7659e-07
36.085,3.8452e-07,2.2861e-08
36.105,8.5777e-07,2.0645e-06
36.124,5.3039e-07,1.6362e-07
36.144,6.5122e-07,1.8224e-06
36.164,1.1438e-06,4.4659e-08
36.184,7.6952e-08,2.0568e-06
36.204,1.897e-07,1.5464e-06
36.224,4.4646e-07,7.6689e-07
36.244,1.8318e-07,2.2826e-07
36.264,1.8358e-08,1.6772e-07
36.283,1.199e-06,1.5614e-06
36.303,4.676e-08,1.496e-06
36.323,4.2485e-08,1.5702e-06
36.343,2.1537e-07,2.505e-07
36.363,1.4328e-07,2.1297e-08
36.383,1.7528e-07,5.1729e-07
36.403,8.8028e-08,2.008e-07
36.423,3.1746e-07,9.4027e-08
36.443,3.994e-07,7.413e-07
36.462,2.1655e-07,1.0285e-06
36.482,7.3805e-07,1.3704e-07
36.502,1.7363e-07,3.7155e-09
36.522,2.943e-07,8.3006e-07
36.542,2.7996e-07,6.9102e-07
36.562,1.5482e-06,4.4678e-06
36.582,1.3873e-07,2.8073e-07
36.602,8.1766e-07,1.8475e-06
36.621,5.6184e-08,4.8309e-07
36.641,2.5853e-08,1.0737e-06
36.661,5.2631e-07,2.849e-07
36.681,2.7236e-08,4.0368e-07
36.701,2.9801e-07,2.437e-07
36.721,1.5177e-07,1.5542e-07
36.741,2.3437e-07,8.0548e-07
36.761,9.0808e-09,1.4929e-07
36.781,6.1137e-07,2.0286e-07
36.8,1.8616e-08,1.6489e-07
36.82,3.7644e-07,4.4089e-07
36.84,1.9569e-07,1.7029e-07
36.86,7.571e-07,2.4991e-07
36.88,2.572e-07,3.4349e-07
36.9,1.1301e-06,1.1656e-06
36.92,1.4485e-07,7.9174e-07
36.94,8.7319e-07,9.2027e-07
36.959,1.1491e-07,5.0392e-07
36.979,1.1406e-06,1.0746e-06
36.999,1.5601e-07,1.7168e-06
37.019,2.0657e-07,1.2318e-06
37.039,9.7371e-07,1.8502e-07
37.059,2.2128e-07,6.3154e-07
37.079,3.3991e-07,7.3728e-07
37.099,4.7159e-07,5.2782e-07
37.118,6.0269e-07,3.7047e-07
37.138,5.8349e-08,6.5167e-09
37.158,9.7362e-08,8.6316e-08
37.178,6.9511e-07,4.6659e-07
37.198,3.3804e-08,2.7812e-07
37.218,6.7051e-08,5.2963e-09
37.238,2.3458e-07,4.1908e-08
37.258,2.542e-07,9.4804e-07
37.278,2.915e-07,3.6146e-08
37.297,4.4808e-07,1.7209e-07
37.317,3.5052e-07,6.7498e-08
37.337,3.6441e-07,1.8882e-07
37.357,5.7031e-07,1.2729e-06
37.377,3.8475e-07,1.5993e-06
37.397,7.0875e-07,5.7129e-07
37.417,1.2223e-06,2.4282e-06
37.437,4.7612e-07,5.399e-08
37.456,1.541e-06,2.7522e-06
37.476,2.7264e-07,1.8581e-07
37.496,7.0077e-07,3.5067e-07
37.516,5.3287e-07,1.0406e-07
37.536,6.1843e-08,9.13e-08
37.556,1.2073e-06,1.8228e-07
37.576,5.4461e-07,2.3787e-07
37.596,6.2478e-07,2.2292e-07
37.616,1.5766e-07,1.5589e-07
37.635,5.3433e-07,1.2623e-07
37.655,3.727e-09,4.3918e-09
37.675,3.8528e-07,9.1742e-07
37.695,9.1124e-08,1.4856e-07
37.715,9.0487e-07,1.8191e-06
37.735,1.5079e-08,3.9345e-08
37.755,5.1717e-08,3.8162e-07
37.775,2.2998e-08,8.8264e-07
37.794,1.126e-06,1.9333e-06
37.814,2.0541e-07,8.4252e-07
37.834,1.8737e-06,1.3035e-06
37.854,3.1886e-07,1.37e-08
37.874,9.9064e-07,9.4534e-07
37.894,2.6426e-07,2.3777e-07
37.914,6.3267e-07,1.9811e-06
37.934,1.0931e-06,5.4372e-07
37.954,3.6295e-07,4.4867e-07
37.973,1.3953e-06,9.9658e-07
37.993,1.1026e-07,6.5035e-07
38.013,6.2393e-07,1.2258e-07
38.033,1.2053e-07,3.2525e-07
38.053,4.4187e-08,1.1064e-07
38.073,1.8877e-08,3.0446e-07
38.093,1.4775e-07,3.2436e-07
38.113,1.6525e-08,3.6919e-07
38.132,2.5037e-07,7.0545e-07
38.152,2.3087e-07,5.0448e-07
38.172,2.6484e-07,7.4573e-07
38.192,2.5129e-07,3.5621e-07
38.212,7.8364e-07,8.878e-07
38.232,6.8395e-07,8.8275e-07
38.252,7.85e-07,1.2926e-06
38.272,5.5239e-07,8.3797e-07
38.291,5.2574e-08,3.1448e-08
38.311,6.9165e-07,6.5768e-07
38.331,1.7751e-07,4.8129e-08
38.351,7.3278e-07,3.4162e-07
38.371,2.7691e-08,4.7354e-07
38.391,1.2581e-06,2.6911e-07
38.411,3.3299e-08,1.0218e-07
38.431,6.4168e-08,1.2355e-07
38.451,2.7732e-07,7.613e-07
38.47,8.6746e-08,4.3357e-07
38.49,2.4433e-08,4.6324e-07
38.51,1.8624e-07,6.3237e-08
38.53,2.2195e-08,6.4656e-07
38.55,3.7909e-07,3.1708e-07
38.57,4.2152e-08,6.6375e-07
38.59,2.817e-07,1.285e-07
38.61,4.1586e-07,5.4546e-07
38.629,3.3517e-08,5.1197e-07
38.649,3.5729e-07,4.4367e-08
38.669,4.6742e-08,1.5865e-07
38.689,1.2028e-07,3.6343e-07
38.709,8.2382e-08,1.7093e-07
38.729,8.2377e-07,7.641e-07
38.749,1.1549e-07,9.689e-09
38.769,5.3567e-07,9.0081e-08
38.789,2.0328e-07,7.0725e-07
38.808,3.4035e-08,5.8117e-08
38.828,4.6321e-07,9.4689e-07
38.848,9.9461e-09,1.4372e-08
38.868,2.1556e-07,5.1169e-08
38.888,3.038e-07,1.2627e-06
38.908,1.9225e-07,1.7116e-07
38.928,6.4003e-08,1.8004e-07
38.948,5.2448e-08,1.582e-07
38.967,3.3296e-07,1.0968e-07
38.987,1.306e-08,6.2875e-07
39.007,3.8202e-07,4.8206e-07
39.027,1.1176e-07,7.677e-07
39.047,1.1731e-07,5.9656e-07
39.067,1.8537e-07,1.0175e-06
39.087,4.5837e-07,2.3741e-07
39.107,5.8904e-08,3.2849e-07
39.127,2.8547e-07,5.6659e-07
39.146,7.5491e-08,1.7865e-07
39.166,4.9192e-07,1.3618e-06
39.186,1.3262e-07,4.5229e-09
39.206,3.3973e-07,5.0768e-08
39.226,9.3593e-08,2.0081e-07
39.246,4.2887e-07,2.7803e-07
39.266,1.0086e-07,4.4717e-08
39.286,7.8474e-07,8.2088e-07
39.305,3.2353e-07,8.5344e-07
39.325,5.5031e-08,6.5317e-08
39.345,6.1537e-07,1.8609e-06
39.365,1.8619e-08,8.6196e-09
39.385,2.6442e-07,2.7829e-07
39.405,4.7388e-08,4.011e-07
39.425,2.5239e-08,6.7563e-08
39.445,1.0086e-07,8.1893e-07
39.464,5.0506e-08,4.0876e-07
39.484,1.5071e-08,1.4855e-06
39.504,1.653e-07,1.3509e-07
39.524,5.4882e-08,1.0854e-08
39.544,4.1929e-08,9.746e-08
39.564,2.8424e-07,4.2745e-07
39.584,2.9618e-07,1.0194e-06
39.604,1.1564e-07,2.679e-08
39.624,2.9075e-07,1.7466e-06
39.643,2.2484e-07,3.1865e-07
39.663,1.8686e-07,7.3598e-07
39.683,2.6503e-07,1.123e-06
39.703,8.7051e-08,3.3179e-08
39.723,5.9681e-07,1.8601e-07
39.743,9.1517e-08,7.0192e-09
39.763,6.9315e-07,4.3711e-07
39.783,5.3837e-08,9.8506e-08
39.802,4.4546e-07,1.2841e-06
39.822,1.4633e-07,1.6267e-07
39.842,8.4753e-08,1.9595e-07
39.862,5.5768e-08,3.6337e-07
39.882,9.5032e-08,2.9682e-08
39.902,3.7773e-08,1.1226e-06
39.922,1.1874e-07,2.406e-08
39.942,1.1626e-07,6.2949e-07
39.962,1.5656e-07,1.9875e-07
39.981,6.6855e-09,1.0035e-07
40.001,6.387e-08,5.0564e-08
40.021,2.5292e-08,9.5678e-08
40.041,4.6613e-07,2.9189e-07
40.061,6.4041e-08,2.8712e-08
40.081,5.2987e-07,1.4875e-06
40.101,4.1406e-07,3.2375e-07
40.121,1.0975e-08,3.2777e-07
40.14,4.3457e-07,6.0024e-07
40.16,1.9943e-07,9.1591e-07
40.18,5.2266e-07,8.4257e-08
40.2,5.0412e-07,9.043e-07
40.22,9.3954e-07,1.6482e-07
40.24,1.5255e-07,3.6648e-07
40.26,5.5194e-08,5.5431e-07
40.28,6.9381e-09,1.5472e-09
40.3,6.4108e-08,3.84e-08
40.319,6.8248e-08,9.9159e-09
40.339,1.9353e-07,9.537e-08
40.359,1.3088e-07,4.3489e-07
40.379,1.9566e-07,6.1666e-08
40.399,1.4139e-07,4.2698e-08
40.419,2.5943e-07,6.1113e-07
40.439,1.4104e-07,3.1798e-07
40.459,8.1688e-07,7.8383e-07
40.478,6.5555e-08,8.6516e-08
40.498,3.0094e-07,1.8251e-07
40.518,7.9581e-08,3.8945e-07
40.538,1.6384e-07,2.3054e-08
40.558,2.98e-07,1.6086e-08
40.578,5.48e-07,2.2419e-07
40.598,2.1366e-07,4.079e-07
40.618,8.4491e-07,8.5632e-07
40.637,3.3021e-07,1.2567e-07
40.657,3.498e-07,5.9267e-07
40.677,2.3729e-08,3.9105e-08
40.697,9.2899e-08,8.2702e-07
40.717,9.5319e-08,2.6955e-07
40.737,7.1454e-08,1.1619e-07
40.757,9.8037e-08,2.0089e-08
40.777,3.0636e-07,2.997e-07
40.797,4.2465e-09,2.8653e-07
40.816,4.7176e-07,2.2949e-07
40.836,1.9091e-07,6.9252e-08
40.856,2.4414e-07,1.9579e-07
40.876,3.4825e-07,7.3155e-07
40.896,4.0946e-07,6.7605e-08
40.916,4.6911e-08,2.5189e-07
40.936,5.8842e-07,1.7718e-07
40.956,6.1268e-07,1.2273e-07
40.975,2.0414e-07,6.6769e-07
40.995,1.0442e-06,1.8089e-07
41.015,1.0017e-07,4.8568e-07
41.035,5.929e-07,1.381e-07
41.055,1.249e-07,1.0515e-06
41.075,3.1506e-07,9.8112e-09
41.095,1.2206e-07,1.5655e-07
41.115,4.2332e-07,3.2902e-07
41.135,1.2448e-08,3.2482e-08
41.154,1.2485e-07,2.8123e-07
41.174,9.7088e-09,2.2703e-08
41.194,2.5803e-07,2.2835e-07
41.214,1.2134e-07,1.8415e-07
41.234,2.4109e-07,6.5964e-07
41.254,8.4221e-08,4.5689e-08
41.274,3.2656e-07,6.2149e-07
41.294,1.3517e-08,1.3603e-07
41.313,5.7524e-07,1.1057e-06
41.333,2.9934e-07,2.2203e-07
41.353,3.6205e-07,2.6435e-07
41.373,3.2293e-07,1.7878e-08
41.393,8.3221e-08,1.6179e-08
41.413,2.5247e-07,7.3229e-08
41.433,7.1879e-08,1.0545e-07
41.453,3.2349e-07,1.6119e-07
41.473,2.7647e-07,6.5258e-07
41.492,3.6569e-07,2.8409e-07
41.512,2.4729e-07,7.883e-07
41.532,1.2567e-07,1.4174e-07
41.552,8.6869e-08,5.4097e-07
41.572,5.4479e-08,2.3706e-07
41.592,8.1058e-08,4.1113e-07
41.612,3.7717e-07,2.2513e-07
41.632,4.3514e-08,2.4028e-08
41.651,1.4572e-08,8.3856e-08
41.671,3.2152e-08,7.6676e-08
41.691,7.7362e-08,2.9559e-07
41.711,2.2659e-07,2.61e-08
41.731,7.5999e-07,8.1467e-07
41.751,1.2583e-07,1.3456e-08
41.771,6.9215e-08,4.5604e-07
41.791,2.1385e-07,3.2631e-07
41.81,9.3463e-09,3.8736e-07
41.83,7.3503e-08,3.4528e-07
41.85,2.5114e-07,5.2908e-07
41.87,6.2182e-08,1.7532e-07
41.89,2.0345e-07,2.2122e-07
41.91,6.5139e-08,1.0736e-07
41.93,4.2607e-08,1.7969e-08
41.95,1.6236e-07,3.5699e-08
41.97,1.5646e-07,4.0495e-07
41.989,4.1286e-07,1.4316e-07
42.009,8.9493e-08,3.8109e-07
42.029,2.6399e-07,7.0114e-07
42.049,1.5216e-08,7.3141e-08
42.069,3.7432e-07,6.1356e-07
42.089,7.4515e-08,1.531e-07
42.109,2.0557e-07,1.7796e-08
42.129,1.5927e-07,4.81e-07
42.148,2.3472e-08,1.4589e-07
42.168,2.1434e-08,3.1374e-07
42.188,6.0996e-08,2.7819e-08
42.208,4.6011e-08,5.4684e-09
42.228,8.3876e-08,3.3103e-07
42.248,3.0221e-07,1.7232e-07
42.268,2.3724e-08,3.8428e-07
42.288,7.1771e-08,1.964e-07
42.308,1.8849e-07,3.8239e-07
42.327,1.1758e-07,1.8253e-07
42.347,1.3562e-07,6.4219e-07
42.367,4.4942e-07,2.9294e-07
42.387,4.2552e-08,1.5073e-08
42.407,4.9321e-07,4.3373e-07
42.427,2.5071e-08,1.4372e-08
42.447,1.6191e-07,7.6554e-08
42.467,1.7904e-08,1.4346e-07
42.486,9.817e-08,6.4148e-07
42.506,4.6748e-08,3.3559e-08
42.526,2.1599e-07,3.2123e-07
42.546,3.4048e-08,1.854e-07
42.566,3.5365e-08,4.0418e-08
42.586,2.4567e-09,3.5337e-07
42.606,6.4379e-08,1.4425e-08
42.626,2.2755e-07,2.6428e-07
42.646,6.7761e-08,1.8387e-07
42.665,2.3546e-08,4.8306e-08
42.685,6.2533e-07,1.6273e-06
42.705,5.1588e-09,1.9791e-08
42.725,2.22e-07,2.7353e-07
42.745,2.3826e-07,3.7904e-08
42.765,6.4051e-08,4.2679e-08
42.785,2.3074e-07,2.9856e-08
42.805,4.446e-08,4.9935e-08
42.824,4.9101e-07,3.6618e-07
42.844,4.7092e-08,5.9885e-08
42.864,4.8365e-07,2.9941e-07
42.884,1.0941e-07,1.9122e-07
42.904,4.7031e-08,1.8786e-07
42.924,1.0099e-07,2.4344e-07
42.944,3.8439e-08,3.4214e-07
42.964,6.8982e-08,8.4153e-08
42.983,4.5044e-08,1.1949e-07
43.003,1.1818e-08,1.5199e-07
43.023,6.3483e-08,3.788e-07
43.043,4.2365e-09,1.7219e-08
43.063,2.8817e-07,1.3594e-07
43.083,5.6285e-08,1.223e-08
43.103,4.9482e-07,4.695e-07
43.123,3.2078e-08,7.9085e-09
43.143,3.8842e-07,8.4978e-07
43.162,1.5871e-07,4.1781e-07
43.182,2.8787e-07,4.4851e-07
43.202,1.9518e-07,3.3857e-07
43.222,2.7199e-07,3.9673e-07
43.242,1.5257e-07,1.0681e-08
43.262,1.0396e-07,2.0691e-08
43.282,1.5348e-07,8.3712e-09
43.302,1.6835e-07,2.3032e-08
43.321,5.7477e-08,2.6668e-08
43.341,2.2651e-07,7.7147e-08
43.361,7.2819e-08,2.5378e-07
43.381,3.613e-08,1.8555e-07
43.401,2.5934e-08,2.8754e-07
43.421,7.9512e-08,1.0302e-07
43.441,2.4995e-07,4.902e-07
43.461,2.1431e-08,9.1694e-08
43.481,3.1881e-07,1.2142e-06
43.5,1.2104e-07,2.23e-07
43.52,2.4653e-07,2.4257e-07
43.54,2.399e-07,2.3899e-07
43.56,3.8363e-07,9.5884e-09
43.58,2.1612e-07,6.2153e-08
43.6,7.0051e-08,2.6364e-07
43.62,3.1319e-07,2.9072e-07
43.64,7.2509e-08,1.5479e-07
43.659,1.2949e-07,1.5924e-07
43.679,3.1635e-07,3.0689e-07
43.699,8.131e-08,3.3544e-07
43.719,3.0075e-07,1.0069e-07
43.739,5.6646e-08,2.3662e-07
43.759,4.9943e-08,1.5362e-07
43.779,8.3979e-09,6.2325e-08
43.799,7.5468e-08,4.1568e-07
43.819,1.2619e-08,3.3822e-08
43.838,1.1337e-07,2.4181e-07
43.858,4.3443e-08,6.0512e-08
43.878,9.7903e-08,5.5923e-08
43.898,6.044e-08,4.3372e-07
43.918,4.5317e-07,1.3786e-07
43.938,1.9742e-09,7.256e-07
43.958,8.0793e-07,4.473e-07
43.978,1.5979e-07,3.3933e-07
43.997,3.003e-07,1.5834e-07
44.017,5.2054e-08,4.0329e-08
44.037,1.1369e-07,4.6483e-08
44.057,2.6682e-07,3.4617e-07
44.077,2.8997e-08,4.489e-08
44.097,5.7849e-07,1.5378e-07
44.117,3.3741e-08,2.2158e-07
44.137,2.2141e-07,3.933e-08
44.156,7.7084e-08,3.1393e-07
44.176,1.6771e-09,4.0133e-09
44.196,1.9614e-08,9.3951e-10
44.216,1.0038e-07,5.385e-07
44.236,5.7164e-08,3.6318e-08
44.256,3.7238e-08,5.2208e-07
44.276,6.5406e-08,3.9505e-08
44.296,1.9076e-07,1.9288e-07
44.316,7.4295e-08,2.1035e-07
44.335,5.1357e-07,2.7528e-07
44.355,7.3349e-09,2.5695e-07
44.375,3.6248e-07,1.1261e-07
44.395,3.0844e-08,3.8781e-07
44.415,8.6583e-08,1.1272e-07
44.435,5.8614e-08,4.5608e-08
44.455,1.3917e-07,1.0464e-09
44.475,4.3655e-07,1.306e-07
44.494,1.0276e-07,2.2377e-08
44.514,4.512e-07,4.6505e-07
44.534,5.1657e-08,3.0409e-07
44.554,8.4537e-08,1.156e-07
44.574,1.2418e-07,7.5432e-07
44.594,7.139e-08,3.714e-07
44.614,1.0337e-07,2.4794e-07
44.634,3.3907e-08,9.0142e-10
44.654,2.9352e-08,1.432e-07
44.673,1.4337e-08,1.1046e-07
44.693,5.3962e-08,1.2673e-07
44.713,1.8177e-07,1.8279e-07
44.733,9.2777e-08,4.8276e-08
44.753,8.6904e-08,3.587e-07
44.773,2.01e-08,1.9291e-07
44.793,4.1118e-08,1.7227e-07
44.813,1.2465e-07,1.7319e-07
44.832,5.9908e-08,1.9463e-07
44.852,4.213e-07,4.3986e-07
44.872,2.3574e-08,1.9368e-07
44.892,2.0342e-07,4.8008e-08
44.912,1.6474e-08,2.1011e-07
44.932,5.7886e-08,1.733e-07
44.952,2.3572e-07,2.939e-07
44.972,3.7306e-08,4.1654e-08
44.992,3.6502e-07,4.9988e-07
45.011,7.3183e-08,1.6313e-07
45.031,2.2544e-07,6.624e-07
45.051,2.0881e-09,9.5114e-08
45.071,4.5773e-08,4.5711e-07
45.091,3.5119e-08,2.2248e-07
45.111,1.508e-07,4.6103e-07
45.131,1.4191e-07,1.4527e-07
45.151,2.1015e-08,1.2872e-07
45.17,6.4719e-09,5.6387e-08
45.19,1.6846e-08,4.1839e-08
45.21,2.8319e-08,7.5971e-08
45.23,1.0921e-07,3.5383e-08
45.25,1.7926e-08,4.4618e-08
45.27,1.3818e-07,9.9219e-08
45.29,3.7327e-08,2.7334e-08
45.31,2.0736e-07,9.5365e-08
45.329,2.2791e-07,2.7381e-07
45.349,7.8899e-08,1.2648e-07
45.369,2.9505e-07,7.0492e-07
45.389,5.945e-08,8.7426e-08
45.409,2.5013e-07,4.6171e-07
45.429,7.6856e-09,2.4421e-07
45.449,7.1118e-08,1.1881e-07
45.469,2.1629e-07,3.1695e-07
45.489,2.1659e-08,1.4788e-07
45.508,1.3111e-07,1.1617e-07
45.528,2.0056e-07,1.6517e-07
45.548,7.0806e-08,3.8043e-07
45.568,2.1136e-08,2.2511e-07
45.588,1.1123e-08,9.0385e-08
45.608,4.3074e-08,2.846e-07
45.628,4.0762e-09,2.5603e-08
45.648,6.9445e-08,1.8981e-07
45.667,2.5646e-08,2.5782e-08
45.687,1.4605e-08,2.5208e-07
45.707,8.2385e-08,6.8174e-08
45.727,9.6038e-09,5.1561e-08
45.747,1.3556e-07,6.4815e-08
45.767,1.6688e-08,4.4896e-08
45.787,3.1527e-07,3.3754e-08
45.807,1.6075e-08,2.2196e-08
45.827,1.6737e-07,2.451e-07
45.846,2.5981e-07,1.6833e-07
45.866,7.7781e-08,2.4859e-07
45.886,3.4324e-07,3.9219e-07
45.906,3.9422e-08,3.5325e-08
45.926,2.7005e-07,2.576e-07
45.946,2.441e-08,4.4463e-08
45.966,6.4522e-08,1.8969e-07
45.986,1.1238e-08,6.1174e-09
46.005,3.9079e-08,2.3809e-08
46.025,3.4267e-08,2.9487e-07
46.045,2.5628e-09,1.1023e-07
46.065,2.4853e-08,8.2746e-08
46.085,8.7848e-10,1.585e-07
46.105,3.7228e-08,7.5803e-08
46.125,2.4986e-08,1.0644e-07
46.145,6.1446e-08,6.012e-08
46.165,1.5618e-07,9.3887e-08
46.184,1.3197e-07,1.1499e-07
46.204,1.5298e-07,1.5317e-07
46.224,4.9708e-07,6.4133e-07
46.244,8.8948e-08,3.6533e-09
46.264,2.9722e-07,1.1316e-07
46.284,2.6757e-08,1.926e-07
46.304,2.2532e-07,2.4245e-08
46.324,4.407e-08,3.988e-08
46.343,1.9435e-07,3.9956e-08
46.363,7.917e-08,3.9285e-08
46.383,1.7496e-07,2.145e-07
46.403,1.8872e-08,5.543e-08
46.423,3.0004e-08,6.9604e-08
46.443,1.9746e-08,6.0862e-08
46.463,2.9844e-08,1.9623e-07
46.483,3.4047e-08,2.3207e-07
46.502,2.3956e-09,2.4626e-07
46.522,1.0829e-07,9.1521e-09
46.542,4.0484e-08,3.3966e-07
46.562,1.7085e-07,1.101e-07
46.582,5.7629e-08,2.884e-08
46.602,9.6039e-08,7.5998e-09
46.622,1.0328e-07,7.1169e-09
46.642,1.8544e-07,1.0508e-07
46.662,1.9407e-09,8.2421e-08
46.681,4.6722e-07,3.5238e-07
46.701,1.1609e-07,9.0665e-08
46.721,2.0021e-07,2.6888e-07
46.741,1.6044e-07,2.8756e-07
46.761,1.4498e-07,1.8654e-07
46.781,1.4537e-08,7.8697e-08
46.801,2.7542e-08,1.4533e-07
46.821,4.0355e-08,1.3439e-07
46.84,2.3303e-09,1.5448e-07
46.86,2.5603e-08,1.6623e-08
46.88,6.4625e-08,1.0877e-07
46.9,1.7603e-08,1.3076e-09
46.92,5.832e-08,3.2798e-08
46.94,2.8595e-08,6.8287e-08
46.96,1.3093e-07,2.8134e-07
46.98,5.1648e-08,1.4175e-07
47,1.1541e-07,3.6275e-07
47.019,1.1044e-07,2.5526e-07
47.039,3.3681e-08,2.3244e-08
47.059,1.5252e-07,1.0615e-07
47.079,1.5133e-07,3.1227e-07
47.099,6.4516e-08,1.2259e-08
47.119,2.1493e-07,6.8046e-08
47.139,2.4125e-07,1.1681e-07
47.159,5.8652e-08,2.5555e-09
47.178,3.3296e-08,1.4821e-07
47.198,2.3244e-07,7.8687e-08
47.218,3.8727e-09,1.5957e-07
47.238,1.3966e-07,1.8105e-07
47.258,3.6698e-08,2.9558e-07
47.278,4.7843e-08,1.9093e-07
47.298,6.9981e-08,2.6839e-07
47.318,1.0796e-08,1.1007e-07
47.338,1.2859e-07,2.4783e-07
47.357,5.7208e-08,4.9338e-08
47.377,4.1745e-08,2.1572e-08
47.397,1.4544e-08,6.2599e-08
47.417,8.4001e-09,1.5701e-07
47.437,6.5277e-08,6.8862e-09
47.457,4.1088e-08,9.7615e-08
47.477,1.6701e-07,1.2819e-07
47.497,2.1815e-07,1.794e-07
47.516,2.4231e-08,5.2729e-08
47.536,3.3594e-08,1.2245e-07
47.556,2.6674e-08,1.0452e-07
47.576,1.2672e-07,1.8118e-07
47.596,1.3767e-07,4.205e-07
47.616,2.5541e-07,1.4399e-07
47.636,9.7263e-08,2.5999e-07
47.656,7.0694e-08,1.1139e-08
47.675,3.2527e-08,1.2736e-07
47.695,7.0891e-09,4.0936e-09
47.715,1.1119e-07,9.7434e-09
47.735,7.9277e-09,1.0287e-07
47.755,2.0719e-07,4.3588e-07
47.775,4.7343e-08,1.9782e-07
47.795,3.8675e-08,2.0083e-07
47.815,7.2416e-08,3.3419e-08
47.835,4.6599e-08,1.4755e-07
47.854,1.4103e-07,7.2404e-08
47.874,5.0844e-08,4.1298e-08
47.894,8.9772e-08,9.8426e-09
47.914,6.5697e-09,9.8391e-08
47.934,8.17e-09,3.0791e-07
47.954,1.7415e-08,1.2957e-07
47.974,1.0051e-07,3.1793e-08
47.994,6.7307e-08,1.5816e-08
48.013,1.9133e-07,6.0052e-08
48.033,6.4997e-08,1.4257e-07
48.053,1.6724e-07,2.0805e-07
48.073,3.8644e-08,1.5409e-09
48.093,2.5961e-07,5.7138e-07
48.113,1.3781e-07,1.8778e-07
48.133,3.2565e-07,2.9465e-07
48.153,2.9046e-08,3.6134e-08
48.173,6.6231e-08,1.8758e-08
48.192,2.3041e-08,2.5217e-08
48.212,2.0841e-08,1.7527e-07
48.232,5.3711e-08,5.1623e-08
48.252,4.0568e-08,5.0613e-08
48.272,6.5601e-08,8.3691e-08
48.292,4.3285e-08,1.9108e-07
48.312,9.1902e-09,3.6207e-08
48.332,3.8617e-08,1.895e-08
48.351,3.4419e-08,8.295e-08
48.371,1.1393e-07,1.8329e-07
48.391,1.1989e-07,2.8795e-07
48.411,2.1235e-09,6.7444e-08
48.431,4.0094e-08,2.2308e-07
48.451,6.7519e-08,2.4615e-07
48.471,8.7014e-08,1.3444e-07
48.491,1.2262e-07,1.1924e-07
48.511,2.6174e-07,7.3632e-08
48.53,1.0748e-07,4.204e-09
48.55,1.9071e-07,2.1065e-07
48.57,9.6439e-08,1.2684e-07
48.59,7.2757e-09,5.4928e-08
48.61,5.8571e-08,2.4677e-07
48.63,6.8197e-08,1.8804e-07
48.65,8.6875e-08,5.7463e-08
48.67,2.8132e-08,1.2255e-07
48.689,1.1726e-08,2.2336e-08
48.709,1.4132e-08,3.8165e-07
48.729,2.9063e-08,1.3076e-08
48.749,1.9597e-08,1.6406e-07
48.769,1.156e-08,3.5332e-08
48.789,4.11e-08,1.045e-08
48.809,6.5337e-08,6.8016e-08
48.829,7.3649e-09,8.5813e-09
48.848,7.1048e-08,1.2099e-07
48.868,9.5714e-08,5.8971e-08
48.888,1.3647e-07,4.2394e-07
48.908,1.4742e-07,1.7729e-07
48.928,2.5302e-08,1.7843e-07
48.948,1.7169e-07,2.7086e-07
48.968,1.9749e-09,5.6871e-08
48.988,1.3631e-07,1.2204e-07
49.008,7.3505e-08,2.9125e-08
49.027,7.9231e-08,1.3788e-07
49.047,5.1718e-08,1.0464e-09
49.067,4.2695e-08,5.7385e-08
49.087,4.3164e-08,1.0973e-07
49.107,3.7289e-08,2.4289e-08
49.127,4.3095e-08,2.3367e-07
49.147,4.9966e-08,4.1585e-08
49.167,1.6337e-08,2.3179e-07
49.186,6.5926e-08,3.2692e-08
49.206,2.4724e-08,1.0608e-07
49.226,1.2211e-07,2.0726e-07
49.246,1.0945e-08,4.3952e-08
49.266,1.3349e-07,1.2098e-07
49.286,5.6312e-08,8.6267e-08
49.306,6.1637e-08,6.9707e-08
49.326,6.9963e-08,4.4097e-08
49.346,1.1806e-07,4.2182e-08
49.365,1.4188e-07,1.205e-07
49.385,8.0673e-08,1.0124e-07
49.405,1.6224e-07,2.2105e-07
49.425,1.2118e-07,6.9849e-08
49.445,4.0236e-08,4.1772e-08
49.465,1.1125e-07,1.4464e-07
49.485,2.254e-08,3.9231e-08
49.505,1.6758e-09,1.0016e-07
49.524,2.9412e-09,3.5392e-10
49.544,2.2108e-08,1.0214e-07
49.564,7.0446e-08,1.4563e-07
49.584,2.4128e-09,5.0386e-08
49.604,3.9537e-08,6.3327e-08
49.624,2.5897e-09,1.0512e-07
49.644,9.0387e-08,4.7087e-08
49.664,2.1922e-09,6.3863e-08
49.684,1.055e-07,3.3603e-08
49.703,9.5751e-08,5.4329e-08
49.723,8.6962e-08,7.3917e-08
49.743,2.2934e-07,2.4499e-07
49.763,2.2089e-08,8.933e-08
49.783,9.7198e-08,6.5886e-08
49.803,5.8655e-08,9.3162e-08
49.823,1.9656e-08,3.334e-07
49.843,4.7011e-08,2.1764e-08
49.862,3.6225e-08,3.3161e-08
49.882,6.0998e-08,3.7012e-08
49.902,1.5322e-08,5.179e-08
49.922,2.6439e-08,7.7662e-08
49.942,1.8137e-09,4.2781e-09
49.962,1.2651e-08,6.381e-08
49.982,2.0244e-08,6.805e-08
50.002,5.936e-09,1.5921e-07
50.022,1.1377e-08,9.2261e-08
50.041,8.9235e-08,9.4868e-08
50.061,2.2044e-08,3.9367e-08
50.081,2.4363e-07,5.0108e-07
50.101,3.5062e-08,3.1666e-08
50.121,5.5536e-08,3.871e-08
50.141,3.334e-08,4.7341e-08
50.161,3.6383e-08,3.6636e-08
50.181,1.9866e-09,4.7575e-08
50.2,4.3068e-08,1.3349e-09
50.22,7.7589e-08,9.0519e-08
50.24,8.7454e-08,1.2804e-07
50.26,4.3337e-08,8.9503e-08
50.28,3.795e-08,2.2636e-07
50.3,1.6617e-08,1.0837e-07
50.32,5.9033e-10,1.4861e-07
50.34,4.4361e-08,2.3138e-07
50.359,9.3632e-08,2.1712e-07
50.379,3.6236e-08,4.9293e-08
50.399,2.2889e-08,2.2078e-08
50.419,1.8194e-08,6.7113e-08
50.439,4.961e-10,1.378e-08
50.459,1.031e-07,9.855e-09
50.479,1.0356e-07,7.8282e-08
50.499,1.2768e-07,1.9534e-07
50.519,1.5923e-08,8.5289e-08
50.538,7.3867e-08,2.0673e-07
50.558,1.6369e-08,4.8978e-08
50.578,9.3414e-08,1.6395e-07
50.598,2.0572e-08,1.5481e-07
50.618,8.6357e-08,2.9328e-07
50.638,9.1087e-09,4.3506e-08
50.658,4.0086e-09,5.6005e-08
50.678,1.8383e-09,8.4765e-09
50.697,7.1092e-08,1.3383e-07
50.717,1.4482e-09,2.421e-09
50.737,6.8773e-08,7.7816e-08
50.757,7.5567e-08,1.366e-07
50.777,3.2615e-08,1.1967e-07
50.797,1.5664e-08,1.7058e-07
50.817,6.321e-09,9.5528e-08
50.837,7.4917e-08,2.6413e-07
50.857,3.0733e-08,1.4168e-07
50.876,1.2845e-07,2.101e-07
50.896,2.1658e-08,1.0894e-08
50.916,2.3418e-09,2.0015e-08
50.936,1.1386e-08,7.7454e-08
50.956,1.0759e-09,6.6724e-08
50.976,9.8985e-08,6.4163e-08
50.996,4.501e-08,9.0718e-08
51.016,2.9045e-08,5.0465e-08
51.035,1.2719e-08,1.3564e-07
51.055,2.5409e-08,1.0028e-08
51.075,1.9643e-08,4.8493e-08
51.095,8.4639e-08,1.7268e-07
51.115,2.5252e-07,3.3241e-07
51.135,5.2867e-08,8.0638e-08
51.155,8.1888e-08,1.4061e-07
51.175,5.6548e-09,6.7654e-08
51.195,2.8594e-09,2.6524e-08
51.214,9.3388e-09,2.5733e-08
51.234,8.2331e-08,3.8067e-08
51.254,8.451e-08,5.8596e-08
51.274,5.3391e-08,1.4058e-07
51.294,1.1347e-07,2.8252e-07
51.314,7.2956e-09,3.5033e-08
51.334,2.2015e-08,1.5661e-07
51.354,5.7251e-08,3.2754e-08
51.373,4.0972e-09,1.696e-07
51.393,9.8575e-08,5.5283e-08
51.413,3.7778e-08,2.1911e-09
51.433,3.0262e-08,1.1803e-07
51.453,1.1239e-07,2.7873e-07
51.473,2.08e-08,8.3802e-08
51.493,9.3522e-08,1.7203e-07
51.513,6.5541e-08,6.2779e-10
51.532,4.7663e-08,2.5597e-08
51.552,1.4801e-08,4.2784e-08
51.572,5.7132e-08,3.587e-08
51.592,2.4206e-08,2.8216e-08
51.612,8.5665e-08,1.0286e-07
51.632,1.2974e-07,2.5142e-07
51.652,1.0862e-07,1.47e-07
51.672,5.1465e-08,3.7379e-08
51.692,2.6119e-08,5.6242e-08
51.711,2.0611e-08,5.6711e-08
51.731,1.1244e-08,1.2377e-07
51.751,1.5194e-08,9.6945e-08
51.771,2.0777e-08,1.9349e-08
51.791,2.3249e-08,1.7865e-07
51.811,8.2021e-09,4.9929e-08
51.831,2.9648e-08,1.336e-07
51.851,1.9481e-08,3.2274e-08
51.87,6.855e-08,1.0738e-09
51.89,2.2859e-08,1.208e-07
51.91,1.1562e-07,2.1697e-07
51.93,2.4607e-08,3.1745e-08
51.95,3.0377e-08,2.0978e-07
51.97,4.7961e-08,1.0825e-07
51.99,6.7805e-08,2.0938e-07
52.01,1.0158e-07,5.2326e-08
52.03,3.1173e-08,8.2785e-09
52.049,8.9807e-08,6.6133e-09
52.069,7.422e-08,1.0605e-08
52.089,2.5436e-08,1.1069e-07
52.109,3.8867e-08,2.1516e-08
52.129,1.0541e-08,5.1842e-08
52.149,6.7119e-08,1.6413e-07
52.169,1.347e-08,6.0832e-08
52.189,4.0747e-08,1.3128e-07
52.208,3.2292e-08,7.1274e-08
52.228,6.6256e-09,1.1272e-07
52.248,8.0317e-08,2.381e-07
52.268,7.3319e-09,1.8461e-08
52.288,4.6013e-08,1.6101e-07
52.308,1.4279e-08,6.7224e-08
52.328,4.7387e-08,5.1017e-08
52.348,3.6232e-08,1.9213e-08
52.368,3.6788e-08,6.0655e-08
52.387,1.0771e-07,2.942e-08
52.407,1.0615e-07,1.7932e-07
52.427,1.0016e-07,4.043e-08
52.447,6.3325e-08,1.3021e-07
52.467,6.0686e-08,9.3482e-08
52.487,5.5992e-09,7.5448e-08
52.507,1.697e-08,1.5623e-07
52.527,2.4215e-08,4.6613e-08
52.546,3.939e-09,7.8171e-08
52.566,3.8178e-08,4.4906e-08
52.586,1.1512e-08,1.9019e-08
52.606,7.388e-08,8.574e-08
52.626,5.3444e-09,2.1393e-08
52.646,1.9823e-09,9.4282e-08
52.666,2.6788e-08,2.8669e-08
52.686,2.7867e-08,9.2645e-08
52.705,7.0755e-08,1.4576e-07
52.725,4.7699e-09,5.0059e-08
52.745,1.0805e-07,1.1844e-07
52.765,2.8115e-08,8.1773e-08
52.785,4.8044e-08,8.9369e-08
52.805,6.1781e-08,3.2704e-08
52.825,1.2078e-08,1.7385e-07
52.845,6.8954e-08,2.081e-08
52.865,2.2182e-08,6.3997e-08
52.884,4.2872e-08,2.1817e-08
52.904,1.6845e-08,6.1637e-08
52.924,2.9341e-08,4.5621e-08
52.944,3.9698e-09,4.345e-08
52.964,2.2272e-09,1.0239e-07
52.984,4.267e-09,7.1888e-08
53.004,6.9049e-10,8.7738e-08
53.024,7.715e-11,8.5817e-08
53.043,1.1525e-08,3.6796e-08
53.063,6.0759e-09,9.8133e-08
53.083,6.3326e-08,6.9778e-08
53.103,1.205e-08,1.1293e-07
53.123,7.4022e-09,8.994e-09
53.143,7.3943e-09,4.4113e-08
53.163,1.7746e-09,1.4673e-07
53.183,5.4482e-09,2.0315e-08
53.203,2.2938e-08,7.0104e-08
53.222,3.7935e-08,1.5073e-08
53.242,4.3533e-08,6.5966e-08
53.262,6.6603e-08,4.6656e-08
53.282,6.1534e-08,9.2083e-08
53.302,3.7918e-08,2.5044e-08
53.322,6.9928e-08,1.6875e-07
53.342,4.715e-09,1.1203e-07
53.362,3.1601e-08,1.7657e-07
53.381,1.1935e-08,2.4261e-08
53.401,1.8173e-08,7.2077e-08
53.421,5.0881e-08,1.1362e-07
53.441,7.7605e-09,5.3027e-08
53.461,5.9878e-09,4.6887e-09
53.481,1.1548e-08,1.8732e-08
53.501,5.1771e-09,8.3405e-08
53.521,4.5312e-08,1.6335e-07
53.541,2.3624e-09,2.3154e-08
53.56,7.1842e-09,4.4989e-08
53.58,2.2965e-08,4.6776e-08
53.6,4.3887e-08,1.2766e-07
53.62,3.2388e-08,1.7636e-07
53.64,1.2919e-08,1.5674e-09
53.66,3.809e-10,9.4141e-08
53.68,1.6124e-08,6.3486e-08
53.7,3.006e-08,1.138e-07
53.719,7.6158e-09,3.5974e-08
53.739,4.8446e-08,2.7553e-08
53.759,2.5847e-09,2.8769e-08
53.779,2.1554e-08,8.1338e-08
53.799,1.7049e-09,5.2132e-08
53.819,2.5161e-08,6.8173e-08
53.839,3.4523e-08,1.797e-07
53.859,5.0733e-08,2.6343e-07
53.878,5.1195e-08,1.8351e-07
53.898,9.8586e-09,1.118e-07
53.918,1.7736e-08,1.0821e-09
53.938,3.6874e-09,6.8806e-08
53.958,2.3516e-09,5.9972e-08
53.978,3.9776e-08,4.549e-08
53.998,2.8643e-08,2.6298e-08
54.018,2.2459e-08,4.7549e-08
54.038,1.4932e-08,7.7586e-08
54.057,1.7161e-08,5.0118e-08
54.077,1.2543e-08,6.5392e-08
54.097,9.3474e-08,3.6493e-08
54.117,2.2516e-08,1.5981e-07
54.137,6.9477e-08,1.2765e-07
54.157,6.4928e-09,8.005e-08
54.177,1.6218e-08,1.4199e-07
54.197,3.9683e-08,2.975e-08
54.216,1.0481e-07,1.5175e-07
54.236,9.0162e-09,6.2305e-08
54.256,8.1824e-08,3.5016e-08
54.276,2.9029e-08,8.2225e-08
54.296,6.7501e-08,7.8157e-08
54.316,3.0909e-10,1.194e-07
54.336,6.6404e-09,5.8296e-08
54.356,2.4972e-08,1.3266e-07
54.376,1.3931e-08,1.2982e-07
54.395,6.2029e-08,1.4473e-07
54.415,3.68e-08,3.8165e-08
54.435,3.1813e-09,1.6096e-08
54.455,5.8423e-08,7.6257e-08
54.475,4.1793e-08,7.5227e-08
54.495,2.2843e-08,5.7683e-08
54.515,9.3698e-09,2.8888e-08
54.535,9.7249e-09,5.616e-08
54.554,3.4219e-09,2.8927e-08
54.574,4.0715e-09,5.7985e-08
54.594,4.5617e-08,1.6721e-08
54.614,4.557e-08,4.1029e-08
54.634,1.6015e-07,2.2923e-07
54.654,3.2327e-08,1.0088e-07
54.674,1.2004e-07,1.3941e-07
54.694,1.1157e-08,1.2158e-07
54.714,1.444e-08,9.2366e-09
54.733,1.0661e-08,8.858e-08
54.753,6.5515e-08,2.1345e-08
54.773,8.6801e-09,2.2221e-08
54.793,2.1876e-08,6.5391e-08
54.813,9.7128e-08,1.332e-07
54.833,7.6259e-09,5.0597e-08
54.853,2.6444e-08,1.1951e-07
54.873,2.1913e-08,3.1225e-08
54.892,9.1592e-10,8.6631e-08
54.912,6.9478e-08,4.5439e-08
54.932,4.5893e-09,2.0734e-08
54.952,1.9585e-08,5.8859e-08
54.972,8.6721e-08,1.0205e-07
54.992,2.3775e-08,1.5307e-07
55.012,5.7621e-08,6.0254e-08
55.032,6.506e-08,8.0428e-08
55.051,3.2701e-08,3.3253e-08
55.071,1.3413e-08,3.8565e-08
55.091,4.1361e-09,5.9117e-08
55.111,4.9746e-08,1.2108e-08
55.131,2.4333e-09,2.8831e-08
55.151,1.1053e-07,1.8011e-07
55.171,4.9939e-08,6.4592e-08
55.191,2.2409e-08,6.275e-08
55.211,7.3047e-09,1.3969e-08
55.23,5.5085e-09,5.3727e-08
55.25,8.6451e-09,6.8929e-08
55.27,2.3824e-08,7.2543e-08
55.29,1.6655e-08,1.413e-08
55.31,5.9199e-08,1.4256e-07
55.33,6.2569e-09,4.3338e-08
55.35,6.422e-08,1.0119e-07
55.37,1.6442e-08,1.8761e-08
55.389,3.0345e-08,1.9816e-08
55.409,5.0028e-08,3.5516e-08
55.429,5.4954e-09,8.6357e-08
55.449,1.4319e-07,1.001e-07
55.469,3.5899e-10,1.6999e-08
55.489,9.5019e-08,1.6973e-07
55.509,4.834e-09,6.4045e-08
55.529,2.6261e-08,1.2951e-07
55.549,6.8315e-09,2.1808e-08
55.568,2.7271e-08,6.0355e-08
55.588,1.1357e-08,4.0059e-08
55.608,2.3096e-09,6.8658e-08
55.628,1.1711e-08,2.5e-08
55.648,1.3785e-08,4.2825e-08
55.668,1.1002e-09,3.4573e-08
55.688,6.5649e-09,4.1594e-08
55.708,5.025e-09,5.0969e-08
55.727,2.5518e-08,3.91e-08
55.747,3.948e-09,6.3677e-08
55.767,2.8881e-08,1.1247e-07
55.787,3.681e-08,5.1108e-08
55.807,2.4142e-08,6.9526e-08
55.827,4.9292e-09,4.0795e-08
55.847,1.0769e-08,1.6269e-07
55.867,1.4007e-08,4.9645e-09
55.887,2.0644e-09,8.9641e-08
55.906,2.9273e-08,3.3399e-08
55.926,6.7119e-10,2.561e-08
55.946,3.2122e-08,9.5352e-08
55.966,1.6102e-09,2.1009e-08
55.986,1.8796e-08,8.704e-08
56.006,5.0472e-09,3.4485e-08
56.026,1.0807e-08,1.107e-07
56.046,2.0613e-09,5.3452e-08
56.065,2.8095e-08,1.0142e-07
56.085,1.7756e-08,1.9814e-08
56.105,4.4126e-08,1.4919e-07
56.125,2.5538e-08,9.3462e-09
56.145,6.1566e-09,3.6761e-08
56.165,2.1198e-08,6.0184e-08
56.185,3.7294e-08,2.5415e-09
56.205,1.3827e-08,7.6484e-08
56.224,3.4381e-08,1.672e-08
56.244,4.6638e-09,9.3346e-08
56.264,2.9648e-08,4.3144e-08
56.284,3.0507e-09,2.5395e-08
56.304,8.9984e-09,1.3453e-07
56.324,1.2438e-08,1.3962e-08
56.344,8.8555e-09,1.4317e-07
56.364,2.665e-09,3.6044e-08
56.384,1.1369e-08,6.8878e-08
56.403,4.462e-09,7.5451e-08
56.423,1.3974e-08,4.2316e-08
56.443,9.7174e-09,7.1877e-08
56.463,4.8226e-09,7.7163e-09
56.483,8.8384e-09,3.6473e-08
56.503,3.9925e-09,4.6552e-08
56.523,4.5223e-08,1.4103e-07
56.543,7.1566e-10,1.7893e-08
56.562,4.108e-08,1.2607e-07
56.582,8.9105e-10,2.9272e-08
56.602,4.7194e-08,9.0829e-08
56.622,9.5086e-09,6.3221e-08
56.642,1.5969e-08,2.1983e-08
56.662,4.2555e-09,5.9847e-08
56.682,1.4451e-09,6.6806e-08
56.702,2.7018e-09,9.5139e-08
56.722,5.8222e-09,6.5054e-08
56.741,7.3046e-10,1.0292e-08
56.761,1.561e-08,6.1391e-08
56.781,1.7897e-08,4.3591e-08
56.801,2.9232e-08,2.3406e-08
56.821,2.8957e-09,1.8244e-08
56.841,3.1076e-08,5.9912e-08
56.861,1.8038e-08,1.5219e-07
56.881,4.9819e-08,1.0287e-07
56.9,5.4009e-10,6.7005e-08
56.92,1.3218e-08,4.7786e-08
56.94,1.6718e-10,4.2276e-08
56.96,8.5682e-09,9.3376e-08
56.98,1.4703e-08,2.351e-08
57,6.5943e-09,1.3314e-08
57.02,2.2821e-08,1.0792e-07
57.04,1.502e-08,6.0366e-08
57.06,9.6322e-09,7.4065e-08
57.079,2.4578e-09,1.0906e-08
57.099,9.7653e-09,3.5357e-08
57.119,3.635e-09,8.6643e-08
57.139,8.6772e-08,1.2383e-07
57.159,1.0302e-08,1.6091e-08
57.179,2.2009e-08,8.87e-08
57.199,1.6513e-08,7.0325e-08
57.219,5.1678e-08,1.655e-07
57.238,1.2764e-08,8.225e-08
57.258,7.2591e-08,5.9202e-09
57.278,8.8021e-09,1.917e-08
57.298,2.4267e-09,2.7571e-08
57.318,2.5458e-09,9.1475e-08
57.338,2.6662e-08,1.5255e-08
57.358,6.9814e-09,7.1535e-08
57.378,6.7677e-08,1.2738e-07
57.397,3.1303e-08,1.33e-07
57.417,4.463e-08,1.1874e-07
57.437,1.0555e-08,9.599e-09
57.457,1.0427e-08,4.6695e-08
57.477,4.0986e-08,6.7926e-08
57.497,6.4557e-09,5.8184e-08
57.517,1.2444e-08,3.9592e-08
57.537,1.7965e-08,1.6014e-08
57.557,3.4701e-09,9.8769e-08
57.576,1.388e-08,3.284e-08
57.596,9.863e-09,4.7813e-08
57.616,4.7244e-08,6.5665e-09
57.636,4.8998e-08,1.0256e-07
57.656,2.5452e-08,9.6094e-08
57.676,3.9984e-08,9.472e-08
57.696,7.5041e-09,9.9128e-08
57.716,2.3735e-08,5.3231e-08
57.735,1.1851e-08,8.003e-08
57.755,9.1526e-08,1.0047e-07
57.775,1.4292e-08,1.9346e-08
57.795,2.6081e-08,6.8183e-09
57.815,5.9423e-08,5.9458e-08
57.835,1.0297e-08,5.2544e-08
57.855,1.6742e-08,4.186e-08
57.875,3.5804e-09,6.9874e-08
57.895,6.4066e-09,4.3203e-08
57.914,7.3928e-09,1.1013e-07
57.934,2.3033e-09,5.5372e-08
57.954,1.2219e-08,1.2424e-08
57.974,2.7815e-08,7.0355e-08
57.994,2.4958e-08,4.393e-08
58.014,3.0651e-08,9.3117e-08
58.034,4.0094e-08,5.675e-08
58.054,2.1523e-10,3.3939e-08
58.073,9.8097e-09,2.5694e-08
58.093,1.3834e-08,5.8842e-08
58.113,1.0692e-08,2.5593e-08
58.133,1.2049e-08,3.3423e-08
58.153,1.3057e-07,7.0827e-08
58.173,2.5613e-08,1.1359e-07
58.193,5.4777e-08,5.7473e-08
58.213,8.9072e-09,7.2332e-08
58.233,6.6474e-09,5.9565e-08
58.252,9.3159e-09,1.6489e-08
58.272,1.6745e-08,5.4084e-08
58.292,9.5556e-10,1.2626e-08
58.312,6.5803e-09,4.497e-08
58.332,6.8197e-09,7.5599e-08
58.352,1.5426e-08,3.9513e-08
58.372,4.2255e-08,8.0698e-08
58.392,3.9716e-09,5.5847e-08
58.411,1.2457e-08,2.8948e-08
58.431,2.4692e-09,5.9749e-08
58.451,6.7856e-09,2.6222e-08
58.471,5.4033e-10,3.1792e-08
58.491,5.8565e-08,6.6522e-08
58.511,2.4957e-08,8.9053e-08
58.531,1.6834e-08,3.2487e-08
58.551,3.8967e-08,6.1941e-08
58.57,8.4773e-09,3.386e-08
58.59,1.4965e-10,6.8942e-08
58.61,1.1287e-08,2.8736e-08
58.63,1.3429e-09,5.1717e-08
58.65,4.3336e-09,3.403e-08
58.67,8.3664e-09,6.0906e-08
58.69,4.2769e-08,5.4299e-08
58.71,6.7466e-09,2.2625e-08
58.73,8.918e-09,3.0549e-08
58.749,2.0257e-09,1.7225e-08
58.769,9.7388e-09,6.9915e-08
58.789,1.9791e-08,4.7632e-08
58.809,1.1647e-08,3.0051e-08
58.829,4.1967e-08,6.1465e-08
58.849,1.3125e-09,1.0105e-07
58.869,1.5678e-08,4.5975e-08
58.889,1.7932e-09,5.182e-08
58.908,5.5423e-09,4.5926e-08
58.928,1.9993e-08,2.159e-08
58.948,4.4346e-09,6.3805e-08
58.968,4.7619e-08,2.8998e-08
58.988,1.5507e-09,2.2734e-08
59.008,2.1462e-08,5.1783e-08
59.028,2.7977e-09,2.8431e-08
59.048,8.7741e-09,9.1391e-08
59.068,1.1635e-09,2.0106e-08
59.087,1.9742e-09,8.5646e-08
59.107,2.4534e-09,5.3246e-08
59.127,3.75e-09,1.0133e-07
59.147,1.2211e-09,2.1799e-08
59.167,1.1111e-08,4.4485e-08
59.187,2.5317e-09,4.2028e-08
59.207,2.0838e-09,1.8873e-08
59.227,5.0284e-09,4.1081e-08
59.246,9.0095e-09,1.9924e-08
59.266,4.7538e-09,5.9414e-08
59.286,4.789e-10,4.1449e-08
59.306,1.2583e-08,1.0358e-07
59.326,1.4702e-09,2.7444e-08
59.346,9.4583e-09,6.7209e-08
59.366,1.6928e-08,7.6323e-08
59.386,1.0846e-08,5.0491e-08
59.406,1.7096e-08,6.3162e-08
59.425,6.3468e-09,2.8891e-08
59.445,1.8499e-08,5.3971e-08
59.465,6.7387e-09,4.1035e-08
59.485,1.0037e-08,1.0813e-08
59.505,2.8399e-08,3.0364e-08
59.525,4.3232e-09,1.4534e-08
59.545,2.0179e-08,5.6834e-08
59.565,4.8459e-09,3.4785e-08
59.584,1.9466e-08,9.3145e-08
59.604,5.0891e-09,2.9408e-08
59.624,2.8782e-08,1.0695e-07
59.644,3.9598e-09,4.18e-08
59.664,7.2495e-09,3.8056e-08
59.684,8.6562e-09,3.148e-08
59.704,5.5605e-11,3.6576e-08
59.724,3.8254e-10,6.114e-08
59.743,1.6728e-09,2.6141e-08
59.763,1.3308e-08,1.0994e-07
59.783,1.9945e-09,1.2458e-08
59.803,5.3641e-09,7.7156e-08
59.823,1.6045e-09,1.5451e-08
59.843,2.4195e-08,5.508e-08
59.863,1.8934e-08,7.0666e-08
59.883,9.319e-09,4.67e-08
59.903,8.6393e-09,7.7425e-08
59.922,1.0771e-08,5.7054e-08
59.942,9.1227e-09,5.8841e-08
59.962,1.2856e-08,5.3961e-08
59.982,2.4211e-09,2.2138e-08
60.002,2.303e-08,1.7091e-08
60.022,7.6688e-10,2.7979e-08
60.042,4.9681e-08,7.1216e-08
60.062,2.0424e-09,2.9933e-08
60.081,1.6057e-08,5.1087e-08
60.101,1.6039e-09,4.9509e-08
60.121,3.4859e-08,6.6453e-08
60.141,5.39e-09,3.4286e-08
60.161,2.1737e-08,4.6873e-08
60.181,3.2569e-08,2.9927e-08
60.201,4.9027e-09,7.642e-08
60.221,4.0545e-08,1.1004e-07
60.241,1.1756e-08,5.9638e-08
60.26,3.2868e-09,4.856e-08
60.28,1.0657e-08,1.1765e-08
60.3,9.1144e-09,9.1582e-08
60.32,8.1885e-09,1.1029e-08
60.34,6.8174e-09,1.9693e-08
60.36,2.0977e-08,3.0274e-08
60.38,6.045e-08,1.0015e-07
60.4,1.4205e-08,7.875e-08
60.419,2.2042e-08,9.5473e-08
60.439,3.1645e-09,2.9491e-08
60.459,1.2176e-08,4.0542e-08
60.479,1.131e-08,7.164e-08
60.499,1.9922e-08,2.3977e-08
60.519,1.2769e-08,3.3312e-08
60.539,2.0428e-08,1.2056e-08
60.559,1.6789e-08,1.0553e-07
60.579,1.2502e-08,4.1803e-08
60.598,9.5511e-09,2.6434e-08
60.618,8.5481e-09,1.6541e-08
60.638,2.7717e-09,4.0055e-08
60.658,2.5407e-08,9.6977e-08
60.678,6.8073e-09,2.6982e-08
60.698,2.4127e-09,5.2822e-08
60.718,3.6556e-08,7.2237e-08
60.738,2.7988e-08,1.0338e-07
60.757,1.9646e-08,9.374e-08
60.777,2.9048e-08,1.799e-08
60.797,2.8799e-09,1.8049e-08
60.817,1.1773e-08,8.6679e-09
60.837,6.0112e-09,9.8877e-08
60.857,2.2507e-08,7.4813e-09
60.877,2.2378e-09,4.7498e-08
60.897,2.2229e-08,4.4954e-08
60.916,2.1591e-08,1.002e-07
60.936,1.2229e-08,8.1652e-08
60.956,1.2307e-08,1.6706e-08
60.976,3.214e-09,5.7252e-08
60.996,1.2044e-08,3.032e-08
61.016,1.2478e-08,1.1394e-07
61.036,3.9246e-09,2.1845e-08
61.056,7.2454e-09,3.7783e-08
61.076,1.1348e-09,2.6283e-08
61.095,2.5347e-08,6.9439e-08
61.115,1.7069e-09,5.361e-08
61.135,1.1288e-08,1.8246e-09
61.155,3.4718e-08,4.2124e-08
61.175,1.0928e-09,4.9955e-08
61.195,6.3848e-08,8.8861e-08
61.215,1.0991e-09,3.9468e-08
61.235,1.5349e-08,3.8436e-08
61.254,5.2919e-09,4.9539e-08
61.274,2.9379e-08,4.8688e-08
61.294,1.0463e-09,5.4445e-08
61.314,2.4176e-08,3.7165e-09
61.334,2.3416e-08,5.1917e-08
61.354,4.2646e-09,3.3231e-08
61.374,9.8355e-09,7.5516e-08
61.394,8.1527e-09,4.001e-08
61.414,5.0696e-09,3.2255e-08
61.433,4.511e-09,5.2273e-08
61.453,5.5356e-09,7.2978e-08
61.473,3.111e-09,3.5104e-08
61.493,1.8519e-08,2.1344e-08
61.513,2.7436e-09,6.5741e-08
61.533,3.8722e-08,3.533e-08
61.553,1.9792e-08,7.7294e-08
61.573,1.525e-09,2.4633e-08
61.592,1.0553e-09,2.8555e-08
61.612,4.0737e-09,4.0927e-08
61.632,6.8068e-09,4.1234e-08
61.652,5.6537e-09,3.9008e-08
61.672,1.6951e-08,2.7489e-08
61.692,1.4893e-08,4.4024e-08
61.712,5.3236e-09,5.017e-08
61.732,1.1345e-08,4.8014e-08
61.752,7.1878e-09,3.566e-08
61.771,3.7162e-09,3.7532e-08
61.791,2.5617e-10,4.5503e-08
61.811,4.6746e-09,4.4676e-08
61.831,4.0847e-09,5.1117e-08
61.851,2.3198e-10,4.2633e-08
61.871,2.6173e-08,7.5604e-08
61.891,1.0261e-08,2.3901e-08
61.911,1.4392e-08,7.9022e-08
61.93,5.5446e-09,2.9102e-08
61.95,2.2561e-09,2.704e-08
61.97,1.4896e-08,6.3098e-08
61.99,4.9155e-09,1.6322e-08
62.01,1.1853e-08,4.8501e-08
62.03,4.4354e-09,3.2079e-08
62.05,1.3361e-09,2.4749e-08
62.07,1.2911e-08,3.9448e-08
62.089,3.702e-09,3.8154e-08
62.109,5.9961e-09,3.9844e-08
62.129,1.5342e-09,5.9017e-08
62.149,6.9846e-09,3.0558e-08
62.169,5.8956e-09,5.0384e-08
62.189,7.7732e-09,5.5955e-08
62.209,2.5619e-08,2.1598e-08
62.229,1.0429e-09,3.9597e-08
62.249,1.1607e-08,2.1072e-08
62.268,6.6651e-09,3.7225e-08
62.288,7.8573e-09,5.7963e-08
62.308,1.3797e-08,2.797e-08
62.328,2.9627e-09,6.8188e-08
62.348,8.0674e-10,1.4975e-08
62.368,2.5592e-09,9.0513e-08
62.388,2.1271e-09,3.638e-08
62.408,2.586e-09,3.4628e-08
62.427,3.137e-12,5.9984e-08
62.447,3.1032e-09,3.4032e-08
62.467,3.1725e-09,6.5579e-08
62.487,3.2673e-09,2.2997e-08
62.507,1.6896e-10,2.8179e-08
62.527,2.0855e-09,2.07e-08
62.547,1.8994e-08,3.493e-08
62.567,7.2212e-10,2.5782e-08
62.587,1.8601e-08,3.6949e-08
62.606,2.1158e-09,4.3037e-08
62.626,1.4489e-09,6.673e-08
62.646,1.2868e-08,9.7302e-08
62.666,2.9466e-09,3.771e-08
62.686,4.8631e-10,3.3361e-08
62.706,1.6562e-10,5.2343e-08
62.726,2.5319e-09,3.2725e-08
62.746,2.0548e-08,4.3442e-08
62.765,2.8801e-09,2.1299e-08
62.785,1.1611e-08,5.4132e-08
62.805,1.2834e-09,3.0019e-08
62.825,7.2838e-09,4.4915e-08
62.845,4.7099e-09,2.6536e-08
62.865,7.7007e-09,2.0384e-08
62.885,5.4155e-08,5.2437e-08
62.905,2.236e-09,5.3407e-08
62.925,2.7817e-08,5.7226e-08
62.944,8.3696e-10,4.8793e-08
62.964,6.8768e-09,5.1487e-08
62.984,7.2719e-10,5.64e-08
63.004,1.1334e-08,3.2703e-08
63.024,9.7495e-09,7.3029e-09
63.044,2.7243e-09,3.5733e-08
63.064,4.8207e-09,2.3757e-08
63.084,1.2528e-08,4.5226e-08
63.103,4.7011e-09,5.966e-08
63.123,1.034e-08,4.6668e-08
63.143,8.8011e-09,5.8662e-08
63.163,5.4238e-09,5.5761e-08
63.183,4.9969e-10,4.8981e-08
63.203,4.2289e-10,2.4463e-08
63.223,2.9397e-08,5.9539e-08
63.243,1.2155e-09,3.7787e-08
63.262,1.2656e-08,4.0594e-08
63.282,5.9231e-09,3.5317e-08
63.302,1.6609e-09,2.0849e-08
63.322,4.9322e-09,5.6379e-08
63.342,1.5696e-08,7.5002e-09
63.362,6.3725e-09,4.2373e-08
63.382,1.6526e-08,3.1502e-08
63.402,5.8386e-09,5.5815e-08
63.422,2.6045e-08,6.034e-08
63.441,5.7016e-09,6.6554e-08
63.461,2.3569e-08,6.2149e-08
63.481,6.3124e-09,4.2648e-08
63.501,7.8561e-09,4.9565e-08
63.521,7.8404e-09,2.3322e-08
63.541,2.4451e-09,3.3232e-08
63.561,5.7048e-08,2.9048e-08
63.581,5.1789e-09,6.2646e-08
63.6,9.7212e-09,2.2389e-08
63.62,3.4534e-10,4.8146e-08
63.64,5.601e-09,6.0373e-08
63.66,1.0163e-09,3.2927e-08
63.68,2.514e-09,4.6339e-08
63.7,6.9275e-09,1.5217e-08
63.72,8.8221e-09,5.6225e-08
63.74,1.2544e-08,5.3363e-08
63.76,1.2071e-08,5.7019e-08
63.779,2.3714e-09,3.81e-08
63.799,9.1923e-09,2.9866e-08
63.819,8.8203e-10,4.5693e-08
63.839,4.3625e-09,2.8554e-08
63.859,2.6516e-09,3.2101e-08
63.879,5.0067e-09,9.5438e-09
63.899,4.4882e-08,7.3609e-08
63.919,8.9035e-09,6.131e-08
63.938,3.6813e-08,8.172e-08
63.958,1.1187e-09,2.4519e-08
63.978,5.2854e-09,3.7662e-08
63.998,1.4349e-08,6.8346e-08
64.018,8.4532e-09,2.3299e-08
64.038,6.1699e-09,5.4239e-08
64.058,1.0872e-08,3.863e-09
64.078,1.0191e-08,8.0241e-08
64.098,1.3919e-08,3.7033e-08
64.117,1.7846e-08,5.3281e-08
64.137,3.2732e-09,1.3796e-08
64.157,5.4318e-09,1.8382e-08
64.177,1.7172e-08,7.3685e-08
64.197,5.2487e-09,2.9065e-08
64.217,1.1594e-08,4.0119e-08
64.237,3.6287e-08,1.9051e-08
64.257,6.3187e-09,7.5703e-08
64.276,1.7252e-08,4.9716e-08
64.296,6.0327e-09,5.7716e-08
64.316,3.0143e-09,2.1651e-08
64.336,6.9289e-09,1.6899e-08
64.356,2.7895e-09,9.483e-08
64.376,8.5256e-10,1.3976e-08
64.396,3.2426e-09,6.3367e-08
64.416,3.3848e-09,1.1799e-08
64.435,2.7699e-08,6.7127e-08
64.455,2.5982e-09,6.123e-08
64.475,2.6163e-09,2.0036e-08
64.495,2.1141e-09,4.0206e-08
64.515,4.755e-09,1.5271e-08
64.535,2.8624e-08,9.3217e-08
64.555,2.3044e-08,2.2405e-08
64.575,2.4421e-08,4.6656e-08
64.595,4.134e-09,9.6953e-09
64.614,1.4197e-08,7.0149e-08
64.634,1.0989e-09,3.3191e-08
64.654,4.0956e-09,3.472e-08
64.674,1.8066e-08,2.0478e-08
64.694,3.0911e-09,3.0032e-08
64.714,1.9378e-08,9.3909e-08
64.734,1.4515e-10,2.3251e-08
64.754,3.6053e-10,5.5188e-08
64.773,4.7697e-09,2.1084e-08
64.793,7.1281e-09,5.5438e-08
64.813,4.4726e-09,5.5209e-08
64.833,8.8653e-09,1.9017e-08
64.853,2.9914e-09,4.4249e-08
64.873,5.1205e-09,2.9394e-08
64.893,1.2747e-08,5.656e-08
64.913,2.0343e-08,3.3915e-08
64.933,1.7987e-09,1.9126e-08
64.952,1.4152e-08,3.0521e-08
64.972,6.2209e-09,4.4681e-08
64.992,8.2073e-10,5.0083e-08
65.012,4.663e-09,1.795e-08
65.032,1.4315e-09,4.5354e-08
65.052,7.5603e-09,2.8898e-08
65.072,2.5411e-09,5.2866e-08
65.092,1.1316e-09,2.429e-08
65.111,1.0203e-08,3.7098e-08
65.131,2.0328e-09,3.1996e-08
65.151,1.3612e-08,6.5943e-08
65.171,2.0146e-09,5.1232e-08
65.191,1.1344e-08,4.2151e-08
65.211,1.026e-08,4.8891e-08
65.231,1.0746e-08,3.1529e-08
65.251,2.8043e-08,5.592e-08
65.271,3.6431e-09,1.8341e-08
65.29,1.4406e-08,3.6092e-08
65.31,3.4956e-09,3.1118e-08
65.33,5.7037e-09,4.6811e-08
65.35,2.7996e-09,2.6576e-08
65.37,3.4045e-09,4.072e-08
65.39,3.2098e-09,3.4186e-08
65.41,1.6158e-10,2.6786e-08
65.43,1.1457e-09,4.5145e-08
65.449,6.1933e-09,2.8371e-08
65.469,6.2343e-10,4.7799e-08
65.489,8.7146e-09,3.2193e-08
65.509,7.9663e-10,4.5507e-08
65.529,4.9839e-09,3.1792e-08
65.549,3.4937e-09,1.8322e-08
65.569,2.1054e-09,4.7218e-08
65.589,1.777e-08,1.0705e-08
65.608,1.3711e-09,5.0746e-08
65.628,1.1773e-08,3.0785e-08
65.648,5.3506e-09,5.2493e-08
65.668,7.5258e-09,6.1468e-08
65.688,1.4027e-09,2.6112e-08
65.708,7.7704e-09,6.3173e-08
65.728,2.2565e-09,2.0948e-08
65.748,1.1927e-09,3.2828e-08
65.768,2.7879e-10,2.3335e-08
65.787,1.1964e-08,4.4028e-08
65.807,2.4514e-09,2.4571e-08
65.827,9.3617e-09,3.7289e-08
65.847,3.4843e-09,3.1591e-08
65.867,4.8375e-09,2.4788e-08
65.887,3.3873e-09,4.6916e-08
65.907,7.0554e-10,2.8544e-08
65.927,2.4788e-08,4.7103e-08
65.946,2.1813e-09,3.1135e-08
65.966,1.2694e-08,6.0315e-08
65.986,6.0783e-09,6.1257e-08
66.006,5.6982e-09,4.1069e-08
66.026,8.6594e-10,3.2617e-08
66.046,9.0702e-09,2.3742e-08
66.066,3.559e-09,3.7007e-08
66.086,2.7174e-09,2.5114e-08
66.106,2.771e-09,1.8817e-08
66.125,2.0138e-08,4.9575e-08
66.145,5.6119e-09,3.5069e-08
66.165,2.5537e-08,6.4052e-08
66.185,2.5744e-09,3.946e-08
66.205,4.9559e-09,1.8819e-08
66.225,2.8235e-09,4.4305e-08
66.245,4.7592e-09,3.416e-08
66.265,3.9157e-08,3.724e-08
66.284,1.1262e-10,2.4448e-08
66.304,1.3575e-08,2.4875e-08
66.324,8.5394e-10,4.9569e-08
66.344,5.1562e-09,3.2369e-08
66.364,5.0913e-09,2.7736e-08
66.384,4.3158e-09,2.555e-08
66.404,1.1616e-08,2.4117e-08
66.424,1.6265e-09,6.818e-08
66.444,9.9269e-09,3.8513e-08
66.463,9.7581e-09,5.3106e-08
66.483,2.8363e-09,4.5741e-08
66.503,5.0786e-09,4.8029e-08
66.523,6.6023e-09,4.7959e-08
66.543,2.2359e-09,1.0023e-08
66.563,2.725e-09,2.7204e-08
66.583,2.9845e-09,2.5352e-08
66.603,1.7177e-08,3.1834e-08
66.622,1.9988e-09,2.4604e-08
66.642,1.3628e-08,4.2699e-08
66.662,3.1643e-09,3.1866e-08
66.682,2.2092e-09,5.7283e-08
66.702,1.7495e-09,3.0248e-08
66.722,2.3433e-09,2.6409e-08
66.742,1.038e-08,4.2357e-08
66.762,9.2836e-10,3.6403e-08
66.781,6.6023e-09,5.7077e-08
66.801,6.0321e-09,2.0463e-08
66.821,5.2244e-09,4.0018e-08
66.841,9.6121e-09,4.0023e-08
66.861,6.3618e-09,3.1477e-08
66.881,3.943e-09,3.0321e-08
66.901,1.0592e-08,2.2378e-08
66.921,6.2687e-09,4.7699e-08
66.941,3.8305e-08,4.4479e-08
66.96,2.8735e-09,4.7805e-08
66.98,2.5568e-08,3.7551e-08
67,3.3247e-10,3.0587e-08
67.02,7.4278e-09,4.4146e-08
67.04,2.5985e-09,2.9473e-08
67.06,3.1389e-09,2.4037e-08
67.08,1.1302e-08,1.4119e-08
67.1,2.008e-09,5.7986e-08
67.119,1.4649e-09,2.3041e-08
67.139,2.5647e-09,5.0826e-08
67.159,9.412e-10,2.4579e-08
67.179,4.9905e-09,4.3686e-08
67.199,4.8453e-09,4.7222e-08
67.219,5.797e-09,3.1352e-08
67.239,1.0324e-08,5.3917e-08
67.259,2.8305e-10,1.855e-08
67.279,3.6644e-08,6.4256e-08
67.298,6.4394e-10,2.6211e-08
67.318,7.2287e-09,3.8865e-08
67.338,6.5544e-09,3.288e-08
67.358,1.4053e-09,2.8413e-08
67.378,4.3512e-09,4.8255e-08
67.398,9.2027e-09,1.5619e-08
67.418,8.3121e-09,3.189e-08
67.438,3.5679e-09,4.0649e-08
67.457,1.0234e-08,4.4848e-08
67.477,6.0117e-09,3.3079e-08
67.497,6.0212e-09,2.3323e-08
67.517,1.2045e-08,3.7652e-08
67.537,3.3716e-09,3.6339e-08
67.557,6.1319e-09,3.5573e-08
67.577,2.0825e-09,2.0682e-08
67.597,3.6683e-09,4.47e-08
67.617,2.7591e-08,2.8685e-08
67.636,7.9278e-09,7.0782e-08
67.656,3.9595e-09,2.1764e-08
67.676,2.5758e-11,3.2208e-08
67.696,5.9008e-09,5.2857e-08
67.716,6.8179e-10,3.3955e-08
67.736,1.08e-08,5.211e-08
67.756,5.9499e-09,9.4713e-09
67.776,2.2938e-09,5.3661e-08
67.795,1.0934e-09,3.4857e-08
67.815,1.2025e-08,4.6015e-08
67.835,1.3701e-09,1.949e-08
67.855,1.3455e-09,2.6099e-08
67.875,3.551e-09,3.7042e-08
67.895,8.0559e-09,4.5269e-08
67.915,2.3809e-09,3.6819e-08
67.935,4.4975e-09,1.6911e-08
67.954,3.1908e-08,4.0937e-08
67.974,4.7541e-11,2.6108e-08
67.994,1.6748e-08,5.6856e-08
68.014,2.7129e-09,1.3501e-08
68.034,3.5367e-09,2.8034e-08
68.054,1.0398e-08,5.3383e-08
68.074,1.4352e-08,2.2487e-08
68.094,6.0635e-09,4.5633e-08
68.114,5.1056e-09,1.8562e-08
68.133,5.3602e-09,4.3099e-08
68.153,5.8972e-09,4.0473e-08
68.173,7.2314e-09,2.9285e-08
68.193,3.3926e-09,3.5267e-08
68.213,3.3305e-09,2.7636e-08
68.233,5.3682e-09,4.4547e-08
68.253,2.9506e-10,4.0303e-08
68.273,3.2747e-09,2.2688e-08
68.292,1.9458e-08,1.7443e-08
68.312,2.5261e-09,3.9922e-08
68.332,1.1261e-08,2.8787e-08
68.352,2.8219e-09,3.4018e-08
68.372,4.5716e-10,2.6299e-08
68.392,1.8877e-09,3.5257e-08
68.412,5.3012e-09,5.3523e-08
68.432,1.0242e-10,2.7291e-08
68.452,3.4936e-09,3.8715e-08
68.471,9.2573e-10,2.8728e-08
68.491,1.8391e-08,3.2934e-08
68.511,1.7806e-09,5.7676e-08
68.531,5.2527e-09,2.5645e-08
68.551,5.3391e-10,3.3236e-08
68.571,8.0292e-09,4.1877e-08
68.591,4.8405e-09,2.3014e-08
68.611,5.4864e-09,3.5253e-08
68.63,2.3968e-08,1.7035e-08
68.65,6.6234e-10,3.0695e-08
68.67,1.954e-08,4.9449e-08
68.69,6.9653e-11,2.6108e-08
68.71,7.8714e-09,5.4206e-08
68.73,2.7184e-09,2.3721e-08
68.75,7.7064e-09,4.0145e-08
68.77,3.8293e-09,2.8645e-08
68.79,8.729e-10,2.3132e-08
68.809,4.5288e-09,3.3679e-08
68.829,5.5639e-09,2.0812e-08
68.849,4.0357e-09,4.5349e-08
68.869,1.4259e-09,2.2712e-08
68.889,6.1813e-09,3.8618e-08
68.909,1.1106e-09,3.0864e-08
68.929,1.5238e-09,3.1913e-08
68.949,4.2559e-09,2.5119e-08
68.968,2.8538e-08,3.5602e-08
68.988,8.5786e-10,4.4196e-08
69.008,7.5691e-09,3.5714e-08
69.028,1.8564e-09,4.7062e-08
69.048,6.967e-09,2.5875e-08
69.068,4.5065e-09,3.0416e-08
69.088,1.1682e-08,2.5723e-08
69.108,6.0044e-09,1.8265e-08
69.127,2.4747e-09,2.6737e-08
69.147,7.9529e-10,2.2363e-08
69.167,1.617e-08,4.5516e-08
69.187,7.1274e-09,4.0746e-08
69.207,3.7022e-09,3.6367e-08
69.227,2.9403e-09,3.6942e-08
69.247,4.1854e-09,3.4731e-08
69.267,5.2692e-09,3.0281e-08
69.287,8.6215e-09,3.005e-08
69.306,3.8361e-08,2.9485e-08
69.326,2.2548e-10,3.8619e-08
69.346,1.1693e-08,3.0261e-08
69.366,6.8255e-10,3.8267e-08
69.386,2.7679e-09,3.202e-08
69.406,3.9412e-09,1.951e-08
69.426,3.1745e-09,4.2944e-08
69.446,5.8129e-09,2.0065e-08
69.465,1.9823e-09,4.0615e-08
69.485,4.1897e-10,3.7331e-08
69.505,1.5223e-08,4.9681e-08
69.525,1.7941e-09,3.4159e-08
69.545,8.1114e-09,3.1164e-08
69.565,1.7723e-09,2.7754e-08
69.585,3.5672e-09,2.5809e-08
69.605,5.3601e-09,2.4113e-08
69.625,2.5374e-09,1.6267e-08
69.644,3.7281e-08,3.1968e-08
69.664,5.3184e-10,3.2169e-08
69.684,2.2673e-08,4.8163e-08
69.704,2.1926e-10,3.3278e-08
69.724,1.8777e-09,3.1496e-08
69.744,2.7694e-09,2.4452e-08
69.764,7.782e-09,4.7605e-08
69.784,4.9334e-09,3.5157e-08
69.803,2.1492e-10,2.3069e-08
69.823,1.2735e-09,3.2651e-08
69.843,3.9531e-09,3.2536e-08
69.863,5.5842e-09,4.3373e-08
69.883,3.2271e-09,2.2632e-08
69.903,4.3315e-10,1.6786e-08
69.923,8.0072e-10,3.24e-08
69.943,2.8532e-09,2.7022e-08
69.963,3.4838e-09,4.2994e-08
69.982,2.4609e-08,2.2414e-08
70.002,1.0307e-09,3.4774e-08
70.022,7.3838e-09,4.2654e-08
70.042,5.7425e-10,3.3575e-08
70.062,3.1561e-09,2.9247e-08
70.082,2.0642e-09,1.6776e-08
70.102,1.8338e-09,3.3602e-08
70.122,1.9904e-10,3.6226e-08
70.141,1.7303e-09,3.5862e-08
70.161,8.2271e-10,2.1295e-08
70.181,1.4403e-08,4.9288e-08
70.201,3.2934e-09,3.0584e-08
70.221,1.2428e-08,4.2332e-08
70.241,5.5317e-10,2.8962e-08
70.261,9.5694e-09,1.9913e-08
70.281,3.9472e-09,5.0789e-08
70.3,9.4943e-09,2.5933e-08
70.32,2.8599e-08,3.0689e-08
70.34,1.8013e-09,2.9535e-08
70.36,1.9185e-08,2.1651e-08
70.38,4.9619e-10,5.518e-08
70.4,2.6618e-09,1.8923e-08
70.42,3.9584e-09,2.1698e-08
70.44,2.7102e-09,3.4959e-08
70.46,4.561e-09,2.86e-08
70.479,1.4965e-09,5.2429e-08
70.499,4.9862e-10,1.4648e-08
70.519,7.6153e-09,3.1921e-08
70.539,3.5598e-09,3.9522e-08
70.559,3.123e-09,2.6148e-08
70.579,4.5632e-09,4.0544e-08
70.599,1.689e-09,1.7026e-08
70.619,6.1777e-09,3.5495e-08
70.638,4.878e-09,3.7748e-08
70.658,1.4243e-08,3.0203e-08
70.678,3.2621e-10,3.2157e-08
70.698,8.7153e-09,2.4553e-08
70.718,4.2954e-09,4.509e-08
70.738,4.9512e-09,3.5077e-08
70.758,2.5773e-09,2.3828e-08
70.778,2.4206e-09,1.8948e-08
70.798,7.5878e-09,3.8388e-08
70.817,1.0402e-11,3.1042e-08
70.837,1.6936e-09,3.0051e-08
70.857,8.6822e-09,2.2861e-08
70.877,1.7317e-09,2.5863e-08
70.897,1.2253e-08,4.2838e-08
70.917,6.1995e-09,2.9037e-08
70.937,4.2116e-09,3.6334e-08
70.957,3.812e-09,2.4838e-08
70.976,4.2272e-09,3.3741e-08
70.996,2.7246e-08,4.1752e-08
71.016,2.5705e-09,2.0785e-08
71.036,1.989e-08,3.4111e-08
71.056,1.1954e-09,3.1934e-08
71.076,4.1565e-09,3.3681e-08
71.096,2.8534e-11,3.4707e-08
71.116,4.677e-09,1.7308e-08
71.136,2.8554e-09,4.2084e-08
71.155,1.5091e-09,3.2522e-08
71.175,4.6728e-10,2.7109e-08
71.195,5.5858e-09,3.5534e-08
71.215,3.3655e-10,2.0528e-08
71.235,1.2997e-08,4.8612e-08
71.255,2.3418e-09,3.4167e-08
71.275,6.7397e-09,2.4962e-08
71.295,3.3251e-09,2.7351e-08
71.314,2.1684e-09,2.1978e-08
71.334,3.2963e-08,3.6159e-08
71.354,8.6869e-10,2.2558e-08
71.374,8.0101e-09,2.0912e-08
71.394,4.9836e-09,3.6572e-08
71.414,5.9222e-09,3.7019e-08
71.434,1.0628e-09,3.7423e-08
71.454,5.7432e-09,2.9906e-08
71.473,3.6509e-09,2.0787e-08
71.493,8.0233e-10,4.1573e-08
71.513,4.7212e-09,2.6952e-08
71.533,4.6989e-09,3.5459e-08
71.553,1.1887e-09,2.3248e-08
71.573,6.0077e-09,3.0751e-08
71.593,3.6391e-09,3.8284e-08
71.613,4.5084e-09,1.7618e-08
71.633,6.3172e-10,3.1073e-08
71.652,7.8286e-10,2.0789e-08
71.672,2.2086e-08,3.0195e-08
71.692,1.3866e-09,2.984e-08
71.712,7.0294e-09,3.6638e-08
71.732,6.3647e-10,3.3942e-08
71.752,1.2524e-09,3.6425e-08
71.772,2.8997e-10,3.5599e-08
71.792,2.8736e-09,2.6898e-08
71.811,3.7998e-09,2.4605e-08
71.831,1.2974e-09,2.3469e-08
71.851,1.0683e-09,3.408e-08
71.871,1.3747e-08,2.2607e-08
71.891,3.303e-09,3.1891e-08
71.911,9.3643e-09,4.1817e-08
71.931,1.2419e-09,2.8052e-08
71.951,7.7975e-09,3.719e-08
71.971,4.682e-09,1.5615e-08
71.99,7.0805e-09,3.8954e-08
72.01,3.7765e-08,2.7126e-08
72.03,1.1363e-09,3.2894e-08
72.05,1.5276e-08,4.0566e-08
72.07,4.0922e-10,2.0439e-08
72.09,4.1093e-09,4.0257e-08
72.11,1.0155e-09,2.5491e-08
72.13,6.289e-09,2.306e-08
72.149,4.205e-09,1.444e-08
72.169,1.281e-09,3.5847e-08
72.189,2.5527e-09,2.6487e-08
72.209,1.0304e-08,4.4054e-08
72.229,3.7012e-09,2.834e-08
72.249,6.3422e-09,4.0399e-08
72.269,2.4664e-09,4.1542e-08
72.289,4.609e-09,1.7586e-08
72.309,3.1204e-09,4.1474e-08
72.328,1.2401e-09,1.0843e-08
72.348,2.6882e-08,3.8705e-08
72.368,2.1781e-10,2.9421e-08
72.388,4.5015e-09,2.7606e-08
72.408,2.7263e-09,3.2591e-08
72.428,8.8986e-10,1.949e-08
72.448,2.5921e-09,4.2094e-08
72.468,4.0928e-09,1.4586e-08
72.487,1.3729e-09,3.0176e-08
72.507,2.4292e-09,2.9033e-08
72.527,1.3919e-09,4.1405e-08
72.547,1.1713e-08,2.8566e-08
72.567,7.2992e-09,3.3523e-08
72.587,4.4306e-09,2.9664e-08
72.607,2.7681e-09,2.3093e-08
72.627,3.466e-09,3.3962e-08
72.646,4.346e-09,1.1847e-08
72.666,2.5842e-09,4.1904e-08
72.686,3.068e-08,1.9513e-08
72.706,1.7896e-09,5.0113e-08
72.726,9.3262e-09,3.2137e-08
72.746,1.6409e-09,2.7521e-08
72.766,2.3404e-09,3.8551e-08
72.786,9.8058e-11,2.553e-08
72.806,4.0503e-09,3.6461e-08
72.825,2.8796e-09,1.7268e-08
72.845,1.0885e-10,3.8699e-08
72.865,9.3903e-10,2.5446e-08
72.885,4.9527e-09,3.7865e-08
72.905,1.316e-09,2.6273e-08
72.925,4.3981e-09,2.567e-08
72.945,1.9167e-09,2.8718e-08
72.965,4.6867e-09,2.2188e-08
72.984,2.3896e-09,3.1532e-08
73.004,2.5452e-09,2.3251e-08
73.024,2.89e-08,4.372e-08
73.044,1.1232e-11,2.512e-08
73.064,8.9559e-09,4.3585e-08
73.084,6.9328e-11,2.48e-08
73.104,3.4297e-09,3.0841e-08
73.124,3.1104e-09,3.1852e-08
73.144,9.4634e-09,2.0886e-08
73.163,6.8637e-09,3.1983e-08
73.183,1.4758e-09,2.2795e-08
73.203,3.9287e-09,4.4425e-08
73.223,9.8825e-09,1.9162e-08
73.243,4.9704e-09,3.3915e-08
73.263,6.3987e-09,1.9685e-08
73.283,4.9579e-09,3.5114e-08
73.303,7.272e-09,3.1398e-08
73.322,2.2086e-09,1.4238e-08
73.342,3.5112e-09,3.801e-08
73.362,1.8411e-08,1.9192e-08
73.382,1.2633e-09,4.6895e-08
73.402,4.497e-09,1.862e-08
73.422,8.8949e-10,2.3917e-08
73.442,1.5381e-09,2.749e-08
73.462,3.8063e-10,2.8392e-08
73.482,4.0629e-09,5.0973e-08
73.501,1.6194e-09,1.1474e-08
73.521,2.3198e-09,3.9817e-08
73.541,3.4295e-10,2.2776e-08
73.561,1.095e-08,4.4814e-08
73.581,1.9067e-09,2.5002e-08
73.601,5.1448e-09,1.7696e-08
73.621,5.5416e-10,3.8337e-08
73.641,8.3991e-09,2.3836e-08
73.66,3.1964e-09,4.3813e-08
73.68,2.9323e-09,1.2625e-08
73.7,3.0711e-08,3.4459e-08
73.72,1.2902e-10,2.4786e-08
73.74,9.65e-09,3.9818e-08
73.76,4.2929e-10,2.5464e-08
73.78,2.486e-09,2.1301e-08
73.8,3.1063e-09,3.3161e-08
73.819,1.2868e-08,4.0797e-08
73.839,3.2322e-09,2.5324e-08
73.859,1.56e-11,2.0173e-08
73.879,2.663e-09,2.872e-08
73.899,5.456e-09,2.7336e-08
73.919,8.3274e-09,4.3082e-08
73.939,2.8287e-09,2.1954e-08
73.959,3.4604e-09,3.0306e-08
73.979,2.234e-09,3.1994e-08
73.998,1.5414e-09,3.1629e-08
74.018,2.5132e-09,2.7282e-08
74.038,2.2919e-08,1.8263e-08
74.058,9.3963e-10,2.6756e-08
74.078,1.0583e-08,3.0952e-08
74.098,7.5552e-10,2.8318e-08
74.118,2.0683e-09,2.342e-08
74.138,2.3744e-09,2.3593e-08
74.157,5.5281e-09,3.3898e-08
74.177,7.3364e-10,2.601e-08
74.197,1.0068e-09,2.8763e-08
74.217,1.8828e-09,1.7707e-08
74.237,9.1972e-09,4.1193e-08
74.257,5.6399e-09,2.972e-08
74.277,9.5623e-09,4.003e-08
74.297,1.9104e-09,2.1349e-08
74.317,7.5357e-09,2.1642e-08
74.336,1.534e-09,4.1108e-08
74.356,4.6005e-09,1.3805e-08
74.376,2.3916e-08,3.3526e-08
74.396,7.202e-11,1.8929e-08
74.416,2.0915e-08,3.3239e-08
74.436,7.8754e-10,3.9539e-08
74.456,3.2617e-09,2.9606e-08
74.476,1.295e-09,2.7895e-08
74.495,4.8759e-09,2.7903e-08
74.515,1.9492e-09,2.6168e-08
74.535,1.1159e-10,2.9878e-08
74.555,1.3116e-09,2.0727e-08
74.575,1.3372e-08,2.4039e-08
74.595,2.7002e-09,3.9876e-08
74.615,8.4966e-09,2.311e-08
74.635,2.3487e-09,2.8683e-08
74.655,3.5097e-09,2.5476e-08
74.674,6.2665e-09,1.8323e-08
74.694,2.9007e-09,3.8508e-08
74.714,1.9515e-08,1.6773e-08
74.734,1.1482e-10,4.259e-08
74.754,1.2717e-08,2.6946e-08
74.774,1.0387e-09,3.5975e-08
74.794,6.2919e-09,4.1834e-08
74.814,1.202e-09,1.3616e-08
74.833,5.5957e-09,3.6452e-08
74.853,3.217e-09,1.6676e-08
74.873,1.109e-09,2.8621e-08
74.893,1.0502e-09,1.6947e-08
74.913,5.7912e-09,3.4574e-08
74.933,4.3532e-09,2.8185e-08
74.953,8.5443e-09,3.3613e-08
74.973,3.0979e-09,2.3368e-08
74.992,3.7616e-09,2.4321e-08
75.012,1.301e-09,3.119e-08
75.032,3.1774e-09,1.5252e-08
75.052,2.1735e-08,4.4706e-08
75.072,1.2657e-10,1.6483e-08
75.092,8.6806e-09,3.4225e-08
75.112,1.4945e-09,3.2981e-08
75.132,3.1854e-09,2.2673e-08
75.152,4.2252e-10,2.9799e-08
75.171,6.4782e-09,1.4336e-08
75.191,3.5684e-09,3.7269e-08
75.211,7.0861e-10,2.2106e-08
75.231,6.7637e-10,2.8569e-08
75.251,1.3988e-08,4.2541e-08
75.271,5.3356e-09,2.7375e-08
75.291,1.2457e-08,3.913e-08
75.311,2.9315e-09,1.9361e-08
75.33,3.4555e-09,2.9529e-08
75.35,4.6322e-09,1.7754e-08
75.37,4.5998e-09,2.6983e-08
75.39,3.8358e-08,2.2627e-08
75.41,5.9071e-10,2.853e-08
75.43,1.2808e-08,2.8244e-08
75.45,4.1197e-11,3.3141e-08
75.47,6.0847e-09,2.906e-08
75.49,8.737e-10,1.8461e-08
75.509,7.2784e-09,3.7605e-08
75.529,4.0597e-09,1.9989e-08
75.549,1.216e-10,4.3856e-08
75.569,2.2096e-09,1.7853e-08
75.589,6.1137e-09,4.2799e-08
75.609,2.1437e-09,2.5848e-08
75.629,4.7182e-09,3.2179e-08
75.649,3.5464e-09,2.6895e-08
75.668,8.3078e-10,1.0082e-08
75.688,7.3625e-10,3.8183e-08
75.708,2.9297e-10,1.708e-08
75.728,1.983e-08,4.2684e-08
75.748,2.7447e-11,1.6908e-08
75.768,1.0083e-08,3.2584e-08
75.788,1.6378e-10,2.8444e-08
75.808,2.731e-09,2.5799e-08
75.828,6.1486e-10,2.7532e-08
75.847,4.767e-09,1.3587e-08
75.867,3.5633e-09,3.8217e-08
75.887,9.1117e-10,1.9293e-08
75.907,3.2765e-09,4.1828e-08
75.927,1.0007e-08,1.5822e-08
75.947,5.6274e-09,2.8472e-08
75.967,1.0297e-08,3.4046e-08
75.987,3.4565e-09,1.8184e-08
76.006,6.3754e-09,3.5136e-08
76.026,2.6815e-09,1.429e-08
76.046,5.4747e-09,4.4764e-08
76.066,3.2619e-08,2.0544e-08
76.086,3.889e-09,3.5691e-08
76.106,1.3863e-08,2.7386e-08
76.126,9.4915e-11,2.0804e-08
76.146,3.8629e-09,3.5898e-08
76.165,2.3003e-09,1.8844e-08
76.185,5.7307e-09,3.2011e-08
76.205,5.3867e-09,1.7867e-08
76.225,5.6488e-10,3.6515e-08
76.245,9.0077e-10,2.1623e-08
76.265,6.327e-09,3.1479e-08
76.285,1.7243e-09,2.0341e-08
76.305,6.1625e-09,3.6938e-08
76.325,1.1891e-09,2.6358e-08
76.344,4.8498e-09,2.6231e-08
76.364,2.0433e-09,3.8492e-08
76.384,3.3122e-09,1.6756e-08
76.404,2.3921e-08,4.1578e-08
76.424,8.0261e-10,1.7281e-08
76.444,7.503e-09,3.3942e-08
76.464,7.9398e-10,2.3056e-08
76.484,4.0824e-09,2.7892e-08
76.503,2.5127e-09,3.2287e-08
76.523,5.1914e-09,1.9289e-08
76.543,2.4859e-09,3.1913e-08
76.563,3.5336e-10,2.2361e-08
76.583,1.3713e-09,2.6072e-08
76.603,6.5908e-09,2.0408e-08
76.623,3.5121e-09,2.8339e-08
76.643,5.2738e-09,2.5946e-08
76.663,4.3172e-09,2.6492e-08
76.682,2.8217e-09,2.5561e-08
76.702,1.9111e-09,2.041e-08
76.722,5.0912e-09,3.8313e-08
76.742,2.8179e-08,1.1684e-08
76.762,1.8574e-09,3.8872e-08
76.782,8.7789e-09,1.5286e-08
76.802,2.0123e-09,3.2193e-08
76.822,4.3109e-09,3.7442e-08
76.841,4.2647e-10,1.8821e-08
76.861,8.6195e-09,3.5053e-08
76.881,2.3821e-09,1.5229e-08
76.901,8.0487e-10,4.1745e-08
76.921,1.2984e-11,1.5682e-08
76.941,7.1953e-09,3.0728e-08
76.961,1.3777e-09,1.9397e-08
76.981,5.6384e-09,3.9156e-08
77.001,2.4595e-09,3.0138e-08
77.02,5.5457e-09,2.3062e-08
77.04,4.9551e-09,2.2945e-08
77.06,3.7616e-09,1.8512e-08
77.08,2.9208e-08,3.7177e-08
77.1,9.726e-10,1.5951e-08
77.12,1.192e-08,2.8039e-08
77.14,2.9688e-10,2.0235e-08
77.16,7.3446e-09,3.7167e-08
77.179,7.8454e-10,3.3033e-08
77.199,9.96e-09,2.0083e-08
77.219,4.2506e-09,2.2624e-08
77.239,7.2467e-10,2.1839e-08
77.259,1.5201e-09,3.6966e-08
77.279,9.9175e-09,2.676e-08
77.299,3.0302e-09,2.3794e-08
77.319,9.4331e-09,2.476e-08
77.338,6.7937e-09,3.3419e-08
77.358,5.5908e-09,2.6902e-08
77.378,1.5727e-09,1.4276e-08
77.398,2.1715e-09,2.47e-08
77.418,2.8087e-08,1.6093e-08
77.438,4.8506e-10,3.6049e-08
77.458,6.9608e-09,2.3951e-08
77.478,9.5317e-10,2.792e-08
77.498,1.5265e-09,2.7082e-08
77.517,6.0026e-10,3.3254e-08
77.537,5.7594e-09,3.096e-08
77.557,1.3729e-09,1.429e-08
77.577,1.8685e-09,2.6585e-08
77.597,4.1752e-10,2.0742e-08
77.617,1.2019e-08,3.6144e-08
77.637,3.0847e-09,1.9978e-08
77.657,8.8187e-09,2.5071e-08
77.676,2.2415e-09,2.9303e-08
77.696,6.3604e-09,2.142e-08
77.716,6.3564e-10,2.5845e-08
77.736,1.5801e-09,2.0916e-08
77.756,3.0795e-08,2.7421e-08
77.776,5.2405e-10,2.8947e-08
77.796,8.1723e-09,3.5579e-08
77.816,2.6183e-10,2.3609e-08
77.836,2.0124e-09,2.3148e-08
77.855,7.6688e-11,2.4119e-08
77.875,6.4942e-09,2.351e-08
77.895,1.3013e-09,1.9153e-08
77.915,9.9378e-10,1.7814e-08
77.935,3.2685e-09,3.0984e-08
77.955,6.3025e-09,2.5656e-08
77.975,6.5064e-09,3.7608e-08
77.995,4.8506e-09,2.1167e-08
78.014,2.9168e-09,2.7137e-08
78.034,4.7864e-09,2.4951e-08
78.054,1.3606e-09,2.1955e-08
78.074,2.2724e-09,3.0863e-08
78.094,3.1603e-08,1.573e-08
78.114,6.5303e-10,3.5989e-08
78.134,1.1624e-08,2.3107e-08
78.154,7.4188e-10,2.9621e-08
78.174,3.5615e-09,1.9353e-08
78.193,1.409e-09,2.1583e-08
78.213,7.0627e-09,2.7423e-08
78.233,1.8617e-09,1.6954e-08
78.253,1.4071e-10,3.6372e-08
78.273,2.6759e-09,1.8279e-08
78.293,8.4821e-09,3.5578e-08
78.313,9.7673e-09,2.457e-08
78.333,3.3486e-09,2.3618e-08
78.352,3.3384e-09,2.5951e-08
78.372,3.9925e-09,1.4521e-08
78.392,2.9352e-09,3.1529e-08
78.412,2.2059e-09,1.4772e-08
78.432,2.4998e-08,3.1084e-08
78.452,8.1115e-10,2.5903e-08
78.472,1.1316e-08,2.3612e-08
78.492,1.141e-09,2.9331e-08
78.511,4.2637e-09,1.8846e-08
78.531,6.9068e-10,3.0884e-08
78.551,4.0439e-09,2.1256e-08
78.571,2.2278e-09,2.577e-08
78.591,2.4742e-10,2.8785e-08
78.611,2.2857e-10,2.3296e-08
78.631,9.8224e-09,2.7768e-08
78.651,5.2847e-09,2.6504e-08
78.671,5.2473e-09,1.7772e-08
78.69,3.0593e-09,2.2193e-08
78.71,4.1336e-09,2.8138e-08
78.73,3.7686e-09,1.871e-08
78.75,2.8512e-09,2.8743e-08
78.77,2.865e-08,1.9201e-08
78.79,1.2208e-09,3.2548e-08
78.81,1.3599e-08,2.5837e-08
78.83,6.513e-10,2.1879e-08
78.849,3.6959e-09,3.1394e-08
78.869,9.9213e-10,1.6835e-08
78.889,6.72e-09,3.3944e-08
78.909,4.4335e-09,2.1519e-08
78.929,2.4836e-11,2.8692e-08
78.949,2.5253e-09,2.0075e-08
78.969,4.1454e-09,3.0372e-08
78.989,4.641e-09,2.1942e-08
79.009,6.3135e-09,2.2562e-08
79.028,2.8357e-09,2.1374e-08
79.048,2.6603e-09,2.6594e-08
79.068,4.9798e-10,3.175e-08
79.088,1.7107e-09,1.5243e-08
79.108,1.9107e-08,3.6427e-08
79.128,7.2642e-11,1.4546e-08
79.148,5.7899e-09,3.2318e-08
79.168,5.1375e-10,2.2204e-08
79.187,1.6668e-09,1.9254e-08
79.207,2.3934e-10,2.687e-08
79.227,3.2153e-09,2.1189e-08
79.247,1.7473e-09,3.2271e-08
79.267,4.0944e-10,1.8408e-08
79.287,1.9641e-09,2.05e-08
79.307,9.3447e-09,2.5874e-08
79.327,7.1509e-09,2.7209e-08
79.347,9.9469e-09,2.2506e-08
79.366,1.7095e-09,2.3004e-08
79.386,4.9371e-09,2.6912e-08
79.406,2.5135e-09,2.495e-08
79.426,6.689e-09,2.9408e-08
79.446,2.9458e-08,1.6567e-08
79.466,8.9704e-10,2.3492e-08
79.486,9.8385e-09,1.8953e-08
79.506,2.0951e-10,3.2155e-08
79.525,3.7666e-09,2.6229e-08
79.545,4.9533e-10,1.9372e-08
79.565,6.119e-09,3.3103e-08
79.585,2.257e-09,1.8366e-08
79.605,2.5735e-10,3.4346e-08
79.625,1.4147e-09,1.4514e-08
79.645,5.409e-09,2.6158e-08
79.665,2.6485e-09,2.5134e-08
79.684,3.0333e-09,2.7175e-08
79.704,3.2037e-09,2.7952e-08
79.724,3.3842e-09,2.1075e-08
79.744,1.9388e-09,2.7235e-08
79.764,1.3204e-09,1.9415e-08
79.784,2.0153e-08,2.6616e-08
79.804,1.2696e-10,1.7732e-08
79.824,9.5672e-09,2.8459e-08
79.844,7.0213e-10,2.3765e-08
79.863,2.9803e-09,2.7851e-08
79.883,1.0529e-10,2.457e-08
79.903,6.7997e-09,2.2806e-08
79.923,2.8436e-09,2.4496e-08
79.943,7.8462e-10,1.9171e-08
79.963,1.1757e-09,2.6815e-08
79.983,9.4769e-09,1.8172e-08
80.003,7.0258e-09,3.1792e-08
80.022,9.597e-09,2.5635e-08
80.042,3.9845e-09,2.3283e-08
80.062,4.8925e-09,2.7299e-08
80.082,1.352e-09,1.8103e-08
80.102,3.1899e-09,2.5343e-08
80.122,2.9164e-08,1.426e-08
80.142,6.9748e-10,2.636e-08
80.162,1.1959e-08,2.3934e-08
80.182,9.9365e-10,2.7856e-08
80.201,4.1568e-09,2.614e-08
80.221,3.8751e-10,2.3763e-08
80.241,7.2149e-09,2.4268e-08
80.261,1.5129e-09,2.1987e-08
80.281,1.2553e-11,2.6509e-08
80.301,7.349e-10,1.6748e-08
80.321,8.2026e-09,2.8958e-08
80.341,4.3069e-09,2.0205e-08
80.36,1.0121e-08,3.6666e-08
80.38,1.8347e-09,1.3707e-08
80.4,4.4296e-09,2.4248e-08
80.42,2.4609e-09,2.5914e-08
80.44,3.109e-09,1.5655e-08
80.46,2.2553e-08,3.0215e-08
80.48,1.811e-10,1.6386e-08
80.5,9.9712e-09,3.4678e-08
80.52,1.1626e-09,2.6984e-08
80.539,5.1827e-09,2.8553e-08
80.559,3.5513e-10,2.0276e-08
80.579,7.5701e-09,1.9522e-08
80.599,3.6532e-09,2.1811e-08
80.619,2.3378e-10,2.5672e-08
80.639,1.9103e-09,1.9884e-08
80.659,8.87e-09,1.961e-08
80.679,5.6187e-09,3.1929e-08
80.698,7.9213e-09,2.3622e-08
80.718,5.6164e-09,2.6599e-08
80.738,1.7284e-09,1.5688e-08
80.758,1.9747e-09,2.144e-08
80.778,1.8903e-09,2.9094e-08
80.798,2.4217e-08,2.0638e-08
80.818,5.1089e-10,2.956e-08
80.838,9.4839e-09,1.6401e-08
80.857,2.073e-09,2.8448e-08
80.877,6.0945e-09,2.947e-08
80.897,9.3383e-10,1.4717e-08
80.917,6.6039e-09,2.2704e-08
80.937,4.5966e-09,1.6231e-08
80.957,4.1356e-10,3.1497e-08
80.977,1.9964e-09,2.5088e-08
80.997,8.8544e-09,2.2698e-08
81.017,3.3005e-09,2.2123e-08
81.036,6.285e-09,2.8303e-08
81.056,4.2868e-09,2.2352e-08
81.076,3.8477e-09,2.4027e-08
81.096,5.3e-09,1.6779e-08
81.116,2.7259e-09,2.2332e-08
81.136,2.9675e-08,3.0399e-08
81.156,8.27e-10,1.9477e-08
81.176,1.0045e-08,2.6011e-08
81.195,2.4068e-10,1.6628e-08
81.215,6.0583e-09,2.7894e-08
81.235,3.6709e-10,1.9253e-08
81.255,8.0689e-09,2.3542e-08
81.275,5.6146e-09,2.1525e-08
81.295,5.9394e-10,2.6113e-08
81.315,2.1043e-09,2.6761e-08
81.335,6.2839e-09,2.5304e-08
81.355,4.8763e-09,1.9921e-08
81.374,7.2552e-09,2.1059e-08
81.394,3.156e-09,2.7447e-08
81.414,3.0776e-09,1.6706e-08
81.434,3.5694e-09,2.4201e-08
81.454,9.5784e-10,2.0809e-08
81.474,3.0815e-08,2.4196e-08
81.494,1.3269e-09,2.7937e-08
81.514,6.1605e-09,1.704e-08
81.533,5.1559e-10,2.7423e-08
81.553,3.0765e-09,2.0003e-08
81.573,2.4323e-10,2.4348e-08
81.593,7.6987e-09,2.8011e-08
81.613,3.5231e-09,1.7221e-08
81.633,7.8686e-10,2.9436e-08
81.653,8.7425e-10,2.0755e-08
81.673,7.1307e-09,2.5265e-08
81.693,5.5938e-09,1.4968e-08
81.712,4.5395e-09,2.2844e-08
81.732,3.0197e-09,2.3275e-08
81.752,2.517e-09,2.1744e-08
81.772,1.6775e-09,2.3624e-08
81.792,1.897e-09,2.3118e-08
81.812,2.4244e-08,2.3507e-08
81.832,2.0635e-09,2.3457e-08
81.852,6.9401e-09,2.3662e-08
81.871,5.8079e-10,2.107e-08
81.891,1.9489e-09,2.1976e-08
81.911,2.4987e-10,2.4346e-08
81.931,5.4028e-09,2.5704e-08
81.951,2.4644e-09,1.9403e-08
81.971,2.0585e-10,2.381e-08
81.991,2.3035e-09,1.9438e-08
82.011,6.0355e-09,2.2319e-08
82.03,4.4e-09,1.6778e-08
82.05,7.7172e-09,2.619e-08
82.07,2.0739e-09,2.4876e-08
82.09,3.9008e-09,2.297e-08
82.11,1.165e-09,2.4415e-08
82.13,3.0005e-09,2.334e-08
82.15,2.8596e-08,1.9987e-08
82.17,9.4247e-10,2.2895e-08
82.19,8.5122e-09,1.838e-08
82.209,9.8649e-10,2.3099e-08
82.229,4.1001e-09,2.3318e-08
82.249,1.1383e-09,2.597e-08
82.269,7.2852e-09,2.3907e-08
82.289,2.7725e-09,1.9036e-08
82.309,4.0545e-11,2.6504e-08
82.329,1.4456e-09,1.7862e-08
82.349,6.7852e-09,2.6144e-08
82.368,3.814e-09,1.5586e-08
82.388,5.3965e-09,2.7962e-08
82.408,3.1123e-09,2.5484e-08
82.428,4.0621e-09,2.4373e-08
82.448,1.6618e-09,2.265e-08
82.468,9.2356e-10,1.685e-08
82.488,2.1071e-08,2.0591e-08
82.508,5.1207e-10,2.2637e-08
82.528,7.7819e-09,2.0606e-08
82.547,3.0864e-10,2.1974e-08
82.567,2.933e-09,2.6263e-08
82.587,8.1308e-11,2.4367e-08
82.607,5.5225e-09,2.6761e-08
82.627,5.6524e-10,1.5676e-08
82.647,6.4684e-10,2.3515e-08
82.667,1.8309e-10,1.7663e-08
82.687,6.5869e-09,2.4095e-08
82.706,3.1297e-09,2.3626e-08
82.726,6.1439e-09,1.902e-08
82.746,2.4878e-09,3.0624e-08
82.766,5.7183e-09,2.1328e-08
82.786,2.1422e-09,2.1812e-08
82.806,2.0231e-09,1.7208e-08
82.826,2.6447e-08,1.6909e-08
82.846,6.593e-10,2.7054e-08
82.866,1.077e-08,1.9779e-08
82.885,6.2699e-10,2.5104e-08
82.905,4.4416e-09,2.3088e-08
82.925,1.3278e-10,2.4083e-08
82.945,9.7408e-09,2.3793e-08
82.965,2.3861e-09,1.9204e-08
82.985,9.1221e-11,1.9541e-08
83.005,1.109e-09,1.7812e-08
83.025,7.2836e-09,3.104e-08
83.044,5.4836e-09,2.009e-08
83.064,5.6645e-09,2.5644e-08
83.084,3.6933e-09,1.8338e-08
83.104,3.41e-09,2.5725e-08
83.124,7.917e-10,2.0852e-08
83.144,1.9186e-09,1.5037e-08
83.164,2.768e-08,2.4634e-08
83.184,4.7364e-10,1.7239e-08
83.203,9.2866e-09,3.1787e-08
83.223,9.1321e-10,2.2738e-08
83.243,3.8706e-09,2.29e-08
83.263,1.4489e-10,2.2746e-08
83.283,6.0104e-09,1.9337e-08
83.303,1.7281e-09,2.2396e-08
83.323,4.8885e-10,1.9867e-08
83.343,2.8721e-09,1.7686e-08
83.363,8.2197e-09,2.7023e-08
83.382,4.89e-09,2.1626e-08
83.402,8.0738e-09,2.1428e-08
83.422,3.606e-09,2.5683e-08
83.442,4.2725e-09,1.5742e-08
83.462,1.2396e-09,2.4787e-08
83.482,1.6236e-09,1.7741e-08
83.502,2.919e-08,2.1605e-08
83.522,4.9195e-10,2.7629e-08
83.541,1.0646e-08,1.9258e-08
83.561,7.55e-10,2.9665e-08
83.581,3.4607e-09,1.714e-08
83.601,8.1032e-12,2.312e-08
83.621,4.6948e-09,2.0973e-08
83.641,3.7163e-09,1.72e-08
83.661,7.662e-11,2.2536e-08
83.681,2.6081e-09,1.9628e-08
83.701,8.6224e-09,2.6985e-08
83.72,5.4009e-09,2.0345e-08
83.74,4.7334e-09,2.3329e-08
83.76,2.6964e-09,1.7652e-08
83.78,3.3073e-09,2.6904e-08
83.8,2.5005e-09,1.7095e-08
83.82,1.7081e-09,2.4308e-08
83.84,2.791e-08,1.8898e-08
83.86,1.4292e-09,2.316e-08
83.879,1.1734e-08,2.94e-08
83.899,6.4447e-10,1.5636e-08
83.919,4.3191e-09,2.5507e-08
83.939,6.6114e-10,1.5005e-08
83.959,6.4135e-09,2.766e-08
83.979,2.6012e-09,1.9255e-08
83.999,2.2074e-10,2.2835e-08
84.019,2.7455e-09,2.173e-08
84.039,5.5342e-09,2.2237e-08
84.058,9.1334e-09,2.6584e-08
84.078,3.6703e-09,1.788e-08
84.098,2.8669e-09,1.9494e-08
84.118,2.4638e-09,1.9643e-08
84.138,2.4729e-09,2.4597e-08
84.158,2.7488e-09,2.0831e-08
84.178,2.6865e-08,1.8311e-08
84.198,1.0535e-09,2.165e-08
84.217,9.7044e-09,2.2763e-08
84.237,8.1208e-10,2.1968e-08
84.257,3.8829e-09,1.8561e-08
84.277,6.1173e-10,2.306e-08
84.297,5.917e-09,2.1671e-08
84.317,1.8485e-09,2.7291e-08
84.337,2.473e-10,2.3984e-08
84.357,5.8495e-10,1.6428e-08
84.376,8.4827e-09,2.4164e-08
84.396,8.4898e-09,1.8821e-08
84.416,5.3331e-09,2.5767e-08
84.436,2.1819e-09,1.3369e-08
84.456,2.4957e-09,2.3373e-08
84.476,3.9448e-09,2.2988e-08
84.496,2.9931e-09,2.1726e-08
84.516,2.6403e-08,1.9277e-08
84.536,1.0115e-09,1.8952e-08
84.555,8.2059e-09,2.2434e-08
84.575,1.4536e-09,2.1858e-08
84.595,3.5404e-09,2.4034e-08
84.615,1.3137e-09,1.7675e-08
84.635,4.6879e-09,2.7279e-08
84.655,2.7028e-09,1.8201e-08
84.675,3.2618e-10,3.1754e-08
84.695,8.7884e-10,1.1529e-08
84.714,5.7369e-09,1.9538e-08
84.734,5.85e-09,2.4214e-08
84.754,4.8515e-09,1.766e-08
84.774,3.7664e-09,2.77e-08
84.794,1.3895e-09,1.5961e-08
84.814,2.2458e-09,2.8095e-08
84.834,3.4973e-09,2.0714e-08
84.854,2.0866e-08,1.959e-08
84.874,1.0423e-09,2.097e-08
84.893,5.477e-09,1.6907e-08
84.913,6.8559e-10,2.3956e-08
84.933,2.9629e-09,2.2629e-08
84.953,3.4674e-10,2.0599e-08
84.973,4.7291e-09,2.1438e-08
84.993,3.3643e-09,2.2089e-08
85.013,3.4377e-11,1.9342e-08
85.033,1.356e-09,1.8814e-08
85.052,6.3262e-09,1.6286e-08
85.072,6.9937e-09,2.3292e-08
85.092,6.8703e-09,2.6107e-08
85.112,4.5683e-09,1.8748e-08
85.132,3.8332e-09,2.8898e-08
85.152,3.0043e-09,1.5739e-08
85.172,4.0375e-09,2.5456e-08
85.192,2.5914e-08,1.7895e-08
85.212,2.0157e-09,1.5416e-08
85.231,8.4377e-09,2.2591e-08
85.251,4.7606e-10,2.0874e-08
85.271,3.4379e-09,2.7146e-08
85.291,2.7708e-10,1.9686e-08
85.311,7.6357e-09,2.1673e-08
85.331,3.8307e-09,1.8577e-08
85.351,1.9272e-11,2.2979e-08
85.371,8.3008e-10,1.4869e-08
85.39,5.899e-09,2.1326e-08
85.41,3.3527e-09,1.9166e-08
85.43,7.0111e-09,2.4932e-08
85.45,2.8224e-09,2.6588e-08
85.47,3.2569e-09,1.664e-08
85.49,2.4117e-09,2.2555e-08
85.51,1.8606e-09,1.5819e-08
85.53,2.4575e-08,2.0895e-08
85.549,5.8356e-10,1.9434e-08
85.569,7.2021e-09,1.8123e-08
85.589,1.2003e-09,2.925e-08
85.609,4.6248e-09,2.1212e-08
85.629,5.0364e-11,2.4091e-08
85.649,7.6045e-09,2.1052e-08
85.669,2.3689e-09,1.6402e-08
85.689,3.6556e-11,2.085e-08
85.709,8.2354e-10,1.7069e-08
85.728,5.8877e-09,2.1263e-08
85.748,5.8691e-09,2.1397e-08
85.768,6.5464e-09,2.5152e-08
85.788,3.5095e-09,2.0537e-08
85.808,3.1758e-09,2.1542e-08
85.828,2.2007e-09,1.565e-08
85.848,1.6263e-09,2.1651e-08
85.868,2.5779e-08,1.6815e-08
85.887,7.0196e-10,2.0517e-08
85.907,6.9048e-09,2.2647e-08
85.927,2.0205e-09,2.3565e-08
85.947,5.7739e-09,2.6171e-08
85.967,6.3271e-10,1.6758e-08
85.987,6.7116e-09,2.3092e-08
86.007,3.1942e-09,1.4082e-08
86.027,2.2024e-11,2.5623e-08
86.047,1.7075e-09,1.6785e-08
86.066,6.0682e-09,2.2321e-08
86.086,6.8167e-09,2.0353e-08
86.106,7.5855e-09,2.4291e-08
86.126,4.0646e-09,2.3136e-08
86.146,2.677e-09,1.403e-08
86.166,2.4535e-09,2.0925e-08
86.186,1.3539e-09,1.5554e-08
86.206,2.6185e-08,2.3623e-08
86.225,1.1316e-09,2.0352e-08
86.245,9.0209e-09,1.9506e-08
86.265,6.8282e-10,2.5569e-08
86.285,6.0413e-09,1.9263e-08
86.305,3.0232e-10,2.3368e-08
86.325,7.6013e-09,1.6243e-08
86.345,4.2649e-09,1.6871e-08
86.365,1.878e-10,2.4139e-08
86.385,2.204e-09,1.7879e-08
86.404,7.9981e-09,2.5107e-08
86.424,7.6823e-09,1.5823e-08
86.444,6.6751e-09,2.6058e-08
86.464,4.823e-09,1.7986e-08
86.484,2.9189e-09,2.0721e-08
86.504,3.4101e-09,1.7173e-08
86.524,1.4921e-09,1.9247e-08
86.544,2.5873e-08,2.3859e-08
86.563,1.8236e-09,2.0509e-08
86.583,7.7296e-09,2.1613e-08
86.603,1.3595e-09,1.8472e-08
86.623,4.3952e-09,2.3789e-08
86.643,4.4023e-10,1.7594e-08
86.663,5.2333e-09,2.1137e-08
86.683,3.9361e-09,1.5633e-08
86.703,1.3817e-10,2.3784e-08
86.722,3.0701e-09,1.9793e-08
86.742,5.5755e-09,2.3158e-08
86.762,6.1123e-09,1.9198e-08
86.782,6.0364e-09,1.8543e-08
86.802,3.4261e-09,2.2662e-08
86.822,2.318e-09,1.794e-08
86.842,2.7132e-09,2.1548e-08
86.862,6.5406e-10,1.7124e-08
86.882,2.4509e-08,2.2406e-08
86.901,1.6572e-09,2.1153e-08
86.921,6.429e-09,1.7633e-08
86.941,1.8104e-09,2.1098e-08
86.961,2.9442e-09,1.8318e-08
86.981,5.7019e-10,2.1479e-08
87.001,6.3288e-09,1.8748e-08
87.021,3.3824e-09,2.2455e-08
87.041,2.5479e-10,1.9293e-08
87.06,2.066e-09,2.0512e-08
87.08,4.2732e-09,2.0617e-08
87.1,6.4411e-09,1.5767e-08
87.12,4.9058e-09,2.4158e-08
87.14,2.1458e-09,1.5405e-08
87.16,2.6837e-09,2.6629e-08
87.18,3.8868e-09,1.4801e-08
87.2,2.2521e-09,2.245e-08
87.22,2.6111e-08,2.1648e-08
87.239,1.6895e-09,1.7665e-08
87.259,5.771e-09,1.9135e-08
87.279,8.8533e-10,1.7924e-08
87.299,3.9382e-09,2.4591e-08
87.319,4.54e-10,2.0524e-08
87.339,6.1636e-09,2.3189e-08
87.359,2.5414e-09,1.682e-08
87.379,8.344e-11,2.3511e-08
87.398,2.4884e-09,1.5357e-08
87.418,4.3784e-09,2.32e-08
87.438,6.1077e-09,1.4794e-08
87.458,4.1574e-09,1.8704e-08
87.478,2.2711e-09,2.6521e-08
87.498,2.2296e-09,1.7286e-08
87.518,2.0457e-09,2.4204e-08
87.538,1.1683e-09,1.4069e-08
87.558,2.014e-08,2.0853e-08
87.577,2.0874e-09,2.2761e-08
87.597,4.5525e-09,1.5196e-08
87.617,1.1374e-09,2.3578e-08
87.637,3.204e-09,1.7533e-08
87.657,1.0254e-10,2.5502e-08
87.677,6.5298e-09,2.2904e-08
87.697,2.8161e-09,1.6814e-08
87.717,1.1384e-10,1.7932e-08
87.736,2.1853e-09,1.66e-08
87.756,5.563e-09,2.0286e-08
87.776,6.8547e-09,1.7792e-08
87.796,4.5288e-09,2.1149e-08
87.816,2.8306e-09,1.9675e-08
87.836,3.2093e-09,2.6644e-08
87.856,1.5559e-09,1.6073e-08
87.876,1.9604e-09,2.197e-08
87.895,2.4932e-08,1.3254e-08
87.915,2.7076e-09,2.0641e-08
87.935,7.5321e-09,2.1494e-08
87.955,6.7812e-10,1.6906e-08
87.975,3.5778e-09,2.6056e-08
87.995,3.9098e-10,1.7143e-08
88.015,8.3905e-09,2.5811e-08
88.035,2.7596e-09,1.4522e-08
88.055,2.4014e-11,1.846e-08
88.074,1.9909e-09,1.6509e-08
88.094,4.6434e-09,2.1689e-08
88.114,5.5928e-09,1.8811e-08
88.134,4.5163e-09,2.3126e-08
88.154,2.0617e-09,2.1326e-08
88.174,3.6431e-09,2.088e-08
88.194,9.9982e-10,2.205e-08
88.214,1.2166e-09,1.2044e-08
88.233,2.3309e-08,1.9393e-08
88.253,9.4264e-10,1.6554e-08
88.273,7.9699e-09,2.3513e-08
88.293,1.0175e-09,2.0783e-08
88.313,3.6044e-09,1.9159e-08
88.333,1.5353e-10,2.4555e-08
88.353,6.4423e-09,1.7345e-08
88.373,1.314e-09,2.0074e-08
88.393,2.8955e-10,1.5929e-08
88.412,1.3662e-09,1.6289e-08
88.432,7.5825e-09,2.2892e-08
88.452,7.1261e-09,2.0326e-08
88.472,5.0281e-09,2.2252e-08
88.492,2.7899e-09,1.8157e-08
88.512,2.0643e-09,2.0681e-08
88.532,1.7551e-09,1.7855e-08
88.552,3.1641e-09,1.7477e-08
88.571,2.5501e-08,1.3648e-08
88.591,1.3263e-09,2.4029e-08
88.611,7.4315e-09,2.0279e-08
88.631,2.0323e-09,2.3467e-08
88.651,5.0164e-09,2.1766e-08
88.671,5.7581e-10,1.6611e-08
88.691,7.2256e-09,2.4173e-08
88.711,2.5992e-09,1.2069e-08
88.731,3.5797e-11,2.2342e-08
88.75,1.3238e-09,1.3302e-08
88.77,5.717e-09,2.2885e-08
88.79,7.2128e-09,2.4769e-08
88.81,3.2625e-09,1.7085e-08
88.83,3.5478e-09,2.1052e-08
88.85,2.0142e-09,1.5326e-08
88.87,2.4537e-09,2.0727e-08
88.89,1.9716e-09,1.7213e-08
88.909,2.4176e-08,1.5415e-08
88.929,1.1943e-09,2.1576e-08
88.949,7.7066e-09,2.0942e-08
88.969,1.2369e-09,2.304e-08
88.989,5.1287e-09,2.095e-08
89.009,5.3794e-10,1.5783e-08
89.029,7.3182e-09,1.8213e-08
89.049,4.2621e-09,1.8767e-08
89.068,6.246e-11,1.8345e-08
89.088,2.5762e-09,1.8738e-08
89.108,7.39e-09,1.9275e-08
89.128,9.4724e-09,2.1613e-08
89.148,5.366e-09,2.2211e-08
89.168,5.04e-09,1.5024e-08
89.188,2.3355e-09,1.9945e-08
89.208,3.6185e-09,1.4766e-08
89.228,2.1988e-09,2.1367e-08
89.247,2.8487e-08,1.8429e-08
89.267,2.8176e-09,2.0288e-08
89.287,8.3426e-09,2.0633e-08
89.307,1.499e-09,2.0075e-08
89.327,4.4409e-09,1.9224e-08
89.347,5.2396e-10,1.7701e-08
89.367,6.1401e-09,1.8921e-08
89.387,3.5483e-09,1.5781e-08
89.406,1.27e-10,2.3134e-08
89.426,1.6545e-09,1.4248e-08
89.446,6.7237e-09,2.5866e-08
89.466,7.4933e-09,1.6131e-08
89.486,4.4704e-09,1.9707e-08
89.506,2.9831e-09,1.9194e-08
89.526,1.2117e-09,1.4699e-08
89.546,2.8592e-09,2.3998e-08
89.566,1.4364e-09,1.566e-08
89.585,2.5655e-08,1.9498e-08
89.605,1.5472e-09,1.9929e-08
89.625,5.6622e-09,1.7607e-08
89.645,1.5586e-09,2.3271e-08
89.665,4.0308e-09,1.4615e-08
89.685,6.357e-10,1.8671e-08
89.705,6.1077e-09,2.0279e-08
89.725,3.4769e-09,1.7352e-08
89.744,7.0099e-11,2.2e-08
89.764,1.2612e-09,1.5005e-08
89.784,5.7154e-09,1.9974e-08
89.804,8.3219e-09,1.8482e-08
89.824,3.9679e-09,1.9677e-08
89.844,3.4489e-09,1.7157e-08
89.864,1.0574e-09,1.9017e-08
89.884,2.3529e-09,1.7736e-08
89.904,1.9085e-09,2.3051e-08
89.923,2.3318e-08,1.5495e-08
89.943,3.1778e-09,1.8276e-08
89.963,7.0961e-09,1.9383e-08
89.983,3.1537e-09,1.7873e-08
90.003,3.1631e-09,2.2145e-08
90.023,8.4335e-10,1.5781e-08
90.043,6.0006e-09,2.2504e-08
90.063,3.5775e-09,1.7239e-08
90.082,1.8522e-10,2.164e-08
90.102,1.6004e-09,1.5001e-08
90.122,3.7607e-09,1.8617e-08
90.142,7.6074e-09,1.7242e-08
90.162,3.5026e-09,2.0032e-08
90.182,2.9873e-09,1.9106e-08
90.202,2.3286e-09,1.7048e-08
90.222,2.6651e-09,2.1874e-08
90.241,2.5054e-09,1.6628e-08
90.261,2.0744e-08,1.9168e-08
90.281,2.2987e-09,1.5074e-08
90.301,6.0612e-09,1.8418e-08
90.321,1.7116e-09,2.1337e-08
90.341,4.5888e-09,1.8933e-08
90.361,4.7734e-10,2.1692e-08
90.381,5.087e-09,1.7156e-08
90.401,2.3628e-09,1.9674e-08
90.42,7.8908e-11,1.8624e-08
90.44,1.6379e-09,1.4433e-08
90.46,4.4046e-09,1.7754e-08
90.48,7.1751e-09,1.7305e-08
90.5,4.7805e-09,2.2407e-08
90.52,3.3856e-09,1.8298e-08
90.54,2.3957e-09,1.9531e-08
90.56,3.0018e-09,1.7474e-08
90.579,2.0833e-09,1.8635e-08
90.599,2.1519e-08,1.5529e-08
90.619,2.1632e-09,1.8124e-08
90.639,6.1587e-09,1.7301e-08
90.659,1.0947e-09,2.2134e-08
90.679,3.2319e-09,2.1249e-08
90.699,3.4788e-10,1.8687e-08
90.719,5.6953e-09,2.0357e-08
90.739,3.1594e-09,1.3953e-08
90.758,1.3157e-10,2.2013e-08
90.778,8.8609e-10,1.152e-08
90.798,3.8504e-09,2.0025e-08
90.818,5.6322e-09,1.8929e-08
90.838,4.8792e-09,2.1953e-08
90.858,3.1556e-09,2.1959e-08
90.878,1.6993e-09,1.5829e-08
90.898,1.8346e-09,1.913e-08
90.917,2.0103e-09,1.5373e-08
90.937,2.1623e-08,1.8655e-08
90.957,2.1751e-09,1.5677e-08
90.977,5.2251e-09,1.8092e-08
90.997,9.9333e-10,2.1906e-08
91.017,4.173e-09,2.1903e-08
91.037,1.1689e-10,1.9225e-08
91.057,6.4391e-09,1.506e-08
91.077,3.232e-09,1.7592e-08
91.096,3.6821e-11,1.635e-08
91.116,1.5534e-09,1.8099e-08
91.136,3.9013e-09,1.7892e-08
91.156,7.3753e-09,1.791e-08
91.176,6.4384e-09,2.4497e-08
91.196,3.8657e-09,1.7346e-08
91.216,2.1503e-09,2.1616e-08
91.236,3.0285e-09,1.1587e-08
91.255,1.9711e-09,1.7056e-08
91.275,2.2653e-08,1.7606e-08
91.295,1.6966e-09,1.829e-08
91.315,6.1604e-09,1.9318e-08
91.335,1.7882e-09,2.0656e-08
91.355,5.1621e-09,2.0466e-08
91.375,5.5736e-10,1.9806e-08
91.395,6.9651e-09,1.6496e-08
91.414,3.2696e-09,1.3666e-08
91.434,4.9944e-11,2.0637e-08
91.454,1.7295e-09,1.291e-08
91.474,4.2912e-09,2.6573e-08
91.494,5.5119e-09,1.4521e-08
91.514,5.7466e-09,2.2896e-08
91.534,2.9005e-09,1.8312e-08
91.554,1.7829e-09,1.5111e-08
91.574,2.4556e-09,1.8547e-08
91.593,8.4251e-10,1.3033e-08
91.613,2.2979e-08,2.1175e-08
91.633,1.6952e-09,1.8199e-08
91.653,5.5224e-09,1.9173e-08
91.673,1.3306e-09,2.146e-08
91.693,4.6075e-09,1.9228e-08
91.713,2.799e-10,1.6303e-08
91.733,6.2576e-09,1.7379e-08
91.752,3.1503e-09,1.3742e-08
91.772,9.9981e-11,1.9944e-08
91.792,2.2546e-09,1.8637e-08
91.812,5.4525e-09,1.7267e-08
91.832,8.9735e-09,2.0944e-08
91.852,4.2129e-09,1.6541e-08
91.872,4.1442e-09,1.9313e-08
91.892,2.7585e-09,1.7938e-08
91.912,3.3571e-09,1.197e-08
91.931,1.3742e-09,2.1131e-08
91.951,2.4577e-08,1.54e-08
91.971,3.3207e-09,2.3451e-08
91.991,5.3882e-09,1.7771e-08
92.011,2.1697e-09,1.7099e-08
92.031,4.6036e-09,2.0724e-08
92.051,7.2975e-10,1.5558e-08
92.071,6.2562e-09,1.841e-08
92.09,3.708e-09,1.4266e-08
92.11,1.2644e-10,1.9494e-08
92.13,2.9033e-09,1.7941e-08
92.15,4.7682e-09,2.1705e-08
92.17,9.7816e-09,1.4582e-08
92.19,4.1284e-09,2.0051e-08
92.21,2.5119e-09,1.5025e-08
92.23,1.5495e-09,1.8699e-08
92.25,2.9895e-09,1.8068e-08
92.269,1.3279e-09,1.4106e-08
92.289,2.4566e-08,2.1756e-08
92.309,2.4292e-09,1.7356e-08
92.329,4.8205e-09,1.9818e-08
92.349,2.112e-09,1.7312e-08
92.369,3.929e-09,1.5461e-08
92.389,4.3616e-10,1.9996e-08
92.409,5.1067e-09,1.6591e-08
92.428,3.3615e-09,1.6567e-08
92.448,1.7667e-10,1.9307e-08
92.468,2.3969e-09,1.5604e-08
92.488,4.6355e-09,2.1142e-08
92.508,8.8419e-09,1.6178e-08
92.528,3.6034e-09,1.6283e-08
92.548,2.7676e-09,1.7742e-08
92.568,1.4217e-09,1.7302e-08
92.587,2.5066e-09,1.9712e-08
92.607,1.7057e-09,1.7141e-08
92.627,2.3172e-08,1.5215e-08
92.647,3.726e-09,2.1125e-08
92.667,4.4552e-09,1.4777e-08
92.687,2.6837e-09,2.0949e-08
92.707,2.6233e-09,1.6117e-08
92.727,7.2656e-10,1.7132e-08
92.747,5.9256e-09,2.0889e-08
92.766,3.4254e-09,1.5008e-08
92.786,2.755e-10,2.1374e-08
92.806,2.4537e-09,1.3201e-08
92.826,3.9863e-09,1.9072e-08
92.846,6.8206e-09,1.6678e-08
92.866,2.8322e-09,1.7863e-08
92.886,2.6867e-09,1.774e-08
92.906,1.807e-09,1.8012e-08
92.925,2.5785e-09,1.7131e-08
92.945,1.9202e-09,1.8234e-08
92.965,2.0946e-08,1.6243e-08
92.985,3.3979e-09,1.7846e-08
93.005,4.4868e-09,1.6508e-08
93.025,2.3427e-09,1.7206e-08
93.045,4.1705e-09,2.0723e-08
93.065,7.4967e-10,1.6697e-08
93.085,7.3226e-09,1.9365e-08
93.104,3.7855e-09,1.5776e-08
93.124,6.3136e-11,1.6684e-08
93.144,2.2017e-09,1.6279e-08
93.164,4.5254e-09,1.6984e-08
93.184,8.1464e-09,1.6584e-08
93.204,3.5755e-09,1.8611e-08
93.224,2.9115e-09,1.7312e-08
93.244,2.0947e-09,2.1044e-08
93.263,2.5718e-09,1.5069e-08
93.283,2.0863e-09,1.6627e-08
93.303,2.2477e-08,1.5188e-08
93.323,3.0481e-09,1.7557e-08
93.343,4.2378e-09,1.7585e-08
93.363,1.2621e-09,1.8676e-08
93.383,3.6192e-09,1.844e-08
93.403,2.0011e-10,1.9432e-08
93.423,6.7113e-09,1.8581e-08
93.442,2.4578e-09,1.4922e-08
93.462,9.2094e-11,1.7807e-08
93.482,1.0672e-09,1.2016e-08
93.502,5.0243e-09,2.2367e-08
93.522,7.5552e-09,1.4569e-08
93.542,4.5447e-09,2.0851e-08
93.562,2.0824e-09,1.8081e-08
93.582,1.6428e-09,1.6633e-08
93.601,1.7864e-09,1.9489e-08
93.621,1.407e-09,1.2468e-08
93.641,1.937e-08,1.6828e-08
93.661,2.6331e-09,1.7481e-08
93.681,5.3856e-09,1.7504e-08
93.701,1.8091e-09,2.1533e-08
93.721,3.536e-09,1.666e-08
93.741,2.4927e-10,1.8138e-08
93.76,6.7209e-09,1.8335e-08
93.78,2.6233e-09,1.2658e-08
93.8,4.7299e-11,1.7495e-08
93.82,1.7874e-09,1.3928e-08
93.84,4.7373e-09,1.9688e-08
93.86,8.8789e-09,2.0049e-08
93.88,3.6709e-09,1.6883e-08
93.9,4.2249e-09,1.9432e-08
93.92,1.3511e-09,1.6281e-08
93.939,1.5931e-09,1.5224e-08
93.959,1.6042e-09,1.6856e-08
93.979,2.2866e-08,1.204e-08
93.999,3.7226e-09,2.0947e-08
94.019,5.8548e-09,1.8493e-08
94.039,2.8121e-09,2.0319e-08
94.059,3.6936e-09,1.776e-08
94.079,5.1853e-10,1.4976e-08
94.098,6.9304e-09,1.8494e-08
94.118,2.7044e-09,1.3849e-08
94.138,7.9607e-12,1.6852e-08
94.158,1.713e-09,1.4039e-08
94.178,5.8835e-09,2.1062e-08
94.198,9.1895e-09,1.7506e-08
94.218,4.6798e-09,2.1397e-08
94.238,3.2734e-09,1.3761e-08
94.258,1.931e-09,1.6358e-08
94.277,2.9302e-09,1.6474e-08
94.297,1.7522e-09,1.4108e-08
94.317,2.3867e-08,1.8962e-08
94.337,2.3732e-09,1.5153e-08
94.357,6.513e-09,2.2517e-08
94.377,2.95e-09,1.9374e-08
94.397,4.2498e-09,1.6454e-08
94.417,2.9162e-10,1.6604e-08
94.436,6.4827e-09,1.3498e-08
94.456,3.4072e-09,1.7664e-08
94.476,6.7781e-11,1.6099e-08
94.496,1.9369e-09,1.536e-08
94.516,5.7212e-09,1.9671e-08
94.536,8.7264e-09,1.7592e-08
94.556,4.6041e-09,1.9307e-08
94.576,3.6946e-09,1.4605e-08
94.596,1.3936e-09,1.4572e-08
94.615,2.8239e-09,1.592e-08
94.635,1.1801e-09,1.7665e-08
94.655,2.0293e-08,1.5908e-08
94.675,3.0618e-09,2.0388e-08
94.695,5.5514e-09,1.5344e-08
94.715,3.2162e-09,2.2357e-08
94.735,4.5379e-09,1.5304e-08
94.755,4.9693e-10,1.512e-08
94.774,5.1835e-09,1.6241e-08
94.794,3.1094e-09,1.3942e-08
94.814,1.4043e-10,2.2266e-08
94.834,1.254e-09,1.3223e-08
94.854,4.3206e-09,2.0643e-08
94.874,7.8056e-09,1.4918e-08
94.894,3.5328e-09,1.9019e-08
94.914,3.2935e-09,1.4719e-08
94.933,1.0158e-09,1.5688e-08
94.953,3.6184e-09,1.5318e-08
94.973,1.3632e-09,1.6789e-08
94.993,2.0995e-08,1.835e-08
95.013,2.8292e-09,1.7161e-08
95.033,5.3362e-09,1.8522e-08
95.053,2.5582e-09,1.5213e-08
95.073,5.086e-09,1.8649e-08
95.093,1.022e-09,1.4042e-08
95.112,5.4997e-09,1.6939e-08
95.132,3.7118e-09,1.6795e-08
95.152,1.2713e-10,1.685e-08
95.172,2.6909e-09,1.7664e-08
95.192,3.076e-09,1.6384e-08
95.212,8.7587e-09,1.6809e-08
95.232,4.4564e-09,1.6805e-08
95.252,3.526e-09,1.4945e-08
95.271,1.044e-09,1.7232e-08
95.291,2.4972e-09,1.5991e-08
95.311,1.8392e-09,1.7782e-08
95.331,2.153e-08,1.6263e-08
95.351,4.3174e-09,1.7082e-08
95.371,4.528e-09,1.5732e-08
95.391,2.6984e-09,1.8655e-08
95.411,3.9135e-09,1.4667e-08
95.431,4.7507e-10,1.7393e-08
95.45,4.961e-09,1.5837e-08
95.47,3.2305e-09,1.6887e-08
95.49,2.5588e-10,2.0371e-08
95.51,1.9234e-09,1.2189e-08
95.53,3.8175e-09,2.0484e-08
95.55,7.9927e-09,1.214e-08
95.57,3.3194e-09,2.0221e-08
95.59,2.8404e-09,1.5802e-08
95.609,1.1948e-09,1.5575e-08
95.629,2.2178e-09,1.8026e-08
95.649,1.7124e-09,1.5273e-08
95.669,1.9694e-08,1.7994e-08
95.689,4.0341e-09,1.5321e-08
95.709,4.1619e-09,1.5495e-08
95.729,2.3451e-09,1.7905e-08
95.749,4.0391e-09,1.7767e-08
95.769,4.7376e-10,1.6104e-08
95.788,5.2965e-09,1.7795e-08
95.808,3.3604e-09,1.3586e-08
95.828,5.63e-11,1.8191e-08
95.848,2.2231e-09,1.456e-08
95.868,3.3049e-09,1.5334e-08
95.888,8.1666e-09,1.6875e-08
95.908,3.3141e-09,1.5966e-08
95.928,3.0828e-09,1.8857e-08
95.947,1.2874e-09,1.6624e-08
95.967,2.1012e-09,1.4974e-08
95.987,2.0328e-09,1.7348e-08
96.007,1.8792e-08,1.3978e-08
96.027,3.5014e-09,1.768e-08
96.047,4.3398e-09,1.5451e-08
96.067,2.8138e-09,1.7355e-08
96.087,3.2938e-09,1.8474e-08
96.106,4.9921e-10,1.726e-08
96.126,5.4099e-09,1.6003e-08
96.146,2.3281e-09,1.5263e-08
96.166,2.0186e-10,1.546e-08
96.186,1.7162e-09,1.4804e-08
96.206,2.9557e-09,1.7818e-08
96.226,7.5635e-09,1.407e-08
96.246,3.6018e-09,2.0838e-08
96.266,2.8094e-09,1.4271e-08
96.285,1.8863e-09,1.9463e-08
96.305,2.8941e-09,1.4175e-08
96.325,2.0191e-09,1.4351e-08
96.345,1.9556e-08,1.6433e-08
96.365,3.301e-09,1.5367e-08
96.385,4.2992e-09,1.8544e-08
96.405,1.5265e-09,1.732e-08
96.425,4.5151e-09,1.7522e-08
96.444,3.2011e-10,1.7284e-08
96.464,6.8487e-09,1.5528e-08
96.484,2.3706e-09,1.3808e-08
96.504,1.1803e-10,1.6561e-08
96.524,1.836e-09,1.2856e-08
96.544,3.2087e-09,1.8644e-08
96.564,8.6741e-09,1.663e-08
96.584,3.6433e-09,1.7988e-08
96.604,3.9e-09,1.7198e-08
96.623,1.2287e-09,1.4641e-08
96.643,3.1714e-09,1.5463e-08
96.663,1.3779e-09,1.4528e-08
96.683,2.1006e-08,1.4051e-08
96.703,3.6061e-09,1.9847e-08
96.723,3.7302e-09,1.4397e-08
96.743,2.6522e-09,2.128e-08
96.763,3.6802e-09,1.5792e-08
96.782,2.8805e-10,1.5853e-08
96.802,6.2858e-09,1.6001e-08
96.822,3.3469e-09,1.1591e-08
96.842,2.2025e-10,1.9411e-08
96.862,1.7152e-09,1.2842e-08
96.882,4.1906e-09,2.0001e-08
96.902,7.6102e-09,1.6028e-08
96.922,3.8731e-09,1.8033e-08
96.942,3.1044e-09,1.6258e-08
96.961,1.0463e-09,1.4886e-08
96.981,2.8693e-09,1.3559e-08
97.001,1.6826e-09,1.5206e-08
97.021,2.2798e-08,1.5759e-08
97.041,3.8159e-09,1.8421e-08
97.061,4.6967e-09,1.7665e-08
97.081,2.3261e-09,1.6774e-08
97.101,4.7134e-09,1.7848e-08
97.12,6.3317e-10,1.3463e-08
97.14,7.7418e-09,1.596e-08
97.16,3.7091e-09,1.336e-08
97.18,4.6957e-11,1.6316e-08
97.2,2.6751e-09,1.673e-08
97.22,3.8165e-09,1.7401e-08
97.24,1.0018e-08,1.6987e-08
97.26,4.0555e-09,1.6464e-08
97.279,3.929e-09,1.4745e-08
97.299,1.2936e-09,1.5968e-08
97.319,2.9677e-09,1.2819e-08
97.339,1.3561e-09,1.6019e-08
97.359,2.1277e-08,1.6748e-08
97.379,4.2501e-09,1.852e-08
97.399,4.2368e-09,1.6715e-08
97.419,3.6565e-09,1.7469e-08
97.439,3.9201e-09,1.4438e-08
97.458,8.4159e-10,1.5803e-08
97.478,5.6626e-09,1.4055e-08
97.498,3.7829e-09,1.3924e-08
97.518,1.6431e-10,1.8377e-08
97.538,1.9595e-09,1.3779e-08
97.558,4.5266e-09,2.2338e-08
97.578,8.4154e-09,1.1891e-08
97.598,3.55e-09,1.7736e-08
97.617,3.2028e-09,1.4257e-08
97.637,1.1065e-09,1.4926e-08
97.657,3.1264e-09,1.6593e-08
97.677,1.0977e-09,1.3021e-08
97.697,2.1508e-08,1.8199e-08
97.717,4.5629e-09,1.8118e-08
97.737,4.1543e-09,1.6424e-08
97.757,3.3871e-09,1.6568e-08
97.777,3.8385e-09,1.3624e-08
97.796,5.8798e-10,1.509e-08
97.816,5.5707e-09,1.7764e-08
97.836,3.586e-09,1.3338e-08
97.856,2.4453e-10,1.7643e-08
97.876,2.9578e-09,1.4586e-08
97.896,2.8749e-09,1.736e-08
97.916,1.0861e-08,1.7478e-08
97.936,2.69e-09,1.2227e-08
97.955,3.358e-09,1.5835e-08
97.975,8.243e-10,1.5166e-08
97.995,2.5797e-09,1.5549e-08
98.015,1.8089e-09,1.8399e-08
98.035,2.0881e-08,1.2136e-08
98.055,4.9013e-09,2.0293e-08
98.075,3.8227e-09,1.4235e-08
98.095,4.0093e-09,1.7286e-08
98.115,3.463e-09,1.4343e-08
98.134,5.436e-10,1.409e-08
98.154,5.5524e-09,1.7661e-08
98.174,3.3165e-09,1.5276e-08
98.194,1.4066e-10,1.6891e-08
98.214,2.7756e-09,1.3363e-08
98.234,3.3767e-09,1.7901e-08
98.254,1.0411e-08,1.3727e-08
98.274,2.8865e-09,1.8324e-08
98.293,2.3475e-09,1.1613e-08
98.313,1.3889e-09,1.8035e-08
98.333,2.9939e-09,1.5504e-08
98.353,1.8954e-09,1.61e-08
98.373,2.1047e-08,1.6029e-08
98.393,4.7253e-09,1.3663e-08
98.413,4.5003e-09,1.7568e-08
98.433,3.422e-09,1.5362e-08
98.452,3.7652e-09,1.578e-08
98.472,5.988e-10,1.5235e-08
98.492,5.9013e-09,1.5645e-08
98.512,3.3035e-09,1.5714e-08
98.532,1.7302e-10,1.6816e-08
98.552,1.8022e-09,1.214e-08
98.572,3.5035e-09,1.66e-08
98.592,8.5539e-09,1.4649e-08
98.612,3.0327e-09,1.6513e-08
98.631,2.9175e-09,1.6436e-08
98.651,1.2761e-09,1.442e-08
98.671,2.4855e-09,1.6991e-08
98.691,1.7045e-09,1.4998e-08
98.711,1.7545e-08,1.4274e-08
98.731,3.8238e-09,1.7219e-08
98.751,3.0878e-09,1.2697e-08
98.771,3.6195e-09,1.9904e-08
98.79,3.0155e-09,1.421e-08
98.81,3.6799e-10,1.685e-08
98.83,5.6154e-09,1.5672e-08
98.85,3.0085e-09,1.3394e-08
98.87,2.6749e-10,1.7248e-08
98.89,1.3629e-09,1.1313e-08
98.91,3.9663e-09,1.8376e-08
98.93,8.1197e-09,1.3877e-08
98.95,3.4335e-09,1.8174e-08
98.969,3.1084e-09,1.4374e-08
98.989,1.3357e-09,1.707e-08
99.009,2.5922e-09,1.3751e-08
99.029,1.7273e-09,1.4987e-08
99.049,1.8173e-08,1.4015e-08
99.069,4.8224e-09,1.5564e-08
99.089,3.9573e-09,1.7135e-08
99.109,3.5811e-09,1.6025e-08
99.128,4.0417e-09,1.7849e-08
99.148,7.9329e-10,1.3563e-08
99.168,6.5214e-09,1.635e-08
99.188,3.0723e-09,1.3545e-08
99.208,1.3121e-10,1.4867e-08
99.228,1.7567e-09,1.3235e-08
99.248,3.5304e-09,1.6442e-08
99.268,8.5386e-09,1.6547e-08
99.288,3.3453e-09,1.6772e-08
99.307,3.0827e-09,1.4514e-08
99.327,1.3448e-09,1.5081e-08
99.347,2.7024e-09,1.4048e-08
99.367,1.338e-09,1.4208e-08
99.387,1.9064e-08,1.4685e-08
99.407,4.1011e-09,1.5513e-08
99.427,4.4951e-09,1.656e-08
99.447,3.2116e-09,1.8602e-08
99.466,4.236e-09,1.4726e-08
99.486,4.9425e-10,1.6131e-08
99.506,5.2681e-09,1.2751e-08
99.526,2.4743e-09,1.4959e-08
99.546,5.1155e-11,1.5435e-08
99.566,1.9046e-09,1.2867e-08
99.586,3.7919e-09,1.8819e-08
99.606,9.1801e-09,1.4122e-08
99.625,4.0368e-09,1.9556e-08
99.645,2.7082e-09,1.2688e-08
99.665,1.1209e-09,1.5033e-08
99.685,2.688e-09,1.376e-08
99.705,1.1469e-09,1.4615e-08
99.725,1.9976e-08,1.4918e-08
99.745,4.1142e-09,1.6424e-08
99.765,3.951e-09,1.5974e-08
99.785,3.6097e-09,1.8336e-08
99.804,4.3008e-09,1.488e-08
99.824,8.2279e-10,1.3202e-08
99.844,5.2288e-09,1.4856e-08
99.864,2.7382e-09,1.2216e-08
99.884,2.3278e-10,1.8127e-08
99.904,2.2272e-09,1.3193e-08
99.924,3.2801e-09,1.6846e-08
99.944,1.029e-08,1.6126e-08
99.963,3.1343e-09,1.5758e-08
99.983,3.4161e-09,1.5114e-08


==> figs/data/edac_psd_Pnt1_z20_d.csv <==
St,PSD_u,PSD_v
0.019881,0.0054994,0.016477
0.020125,0.0057689,0.017076
0.020372,0.0060417,0.017682
0.020622,0.0063178,0.018296
0.020875,0.0065973,0.018918
0.021131,0.0068803,0.019547
0.02139,0.0071667,0.020183
0.021652,0.0074567,0.020828
0.021918,0.0077502,0.02148
0.022187,0.0080473,0.022141
0.022459,0.008348,0.022809
0.022735,0.0086524,0.023486
0.023014,0.0089606,0.024171
0.023296,0.0092725,0.024865
0.023582,0.0095883,0.025566
0.023871,0.009908,0.026277
0.024164,0.010232,0.026996
0.02446,0.010559,0.027724
0.02476,0.010891,0.028461
0.025064,0.011226,0.029208
0.025372,0.011566,0.029963
0.025683,0.01191,0.030727
0.025998,0.012258,0.031501
0.026317,0.01261,0.032285
0.02664,0.012967,0.033077
0.026967,0.013328,0.03388
0.027297,0.013694,0.034693
0.027632,0.014064,0.035515
0.027971,0.014438,0.036348
0.028314,0.014818,0.037191
0.028662,0.015201,0.038044
0.029013,0.01559,0.038908
0.029369,0.015983,0.039782
0.02973,0.016381,0.040667
0.030094,0.016784,0.041563
0.030464,0.017192,0.042469
0.030837,0.017605,0.043387
0.031216,0.018023,0.044316
0.031599,0.018446,0.045257
0.031986,0.018874,0.046209
0.032379,0.019308,0.047173
0.032776,0.019747,0.048149
0.033178,0.020191,0.049136
0.033585,0.020641,0.050136
0.033997,0.021096,0.051148
0.034414,0.021557,0.052172
0.034836,0.022023,0.053209
0.035264,0.022496,0.054259
0.035696,0.022974,0.055322
0.036134,0.023458,0.056397
0.036577,0.023947,0.057486
0.037026,0.024443,0.058588
0.03748,0.024945,0.059704
0.03794,0.025453,0.060833
0.038406,0.025967,0.061976
0.038877,0.026488,0.063134
0.039354,0.027015,0.064305
0.039837,0.027389,0.06531
0.040325,0.026869,0.065312
0.04082,0.026342,0.065314
0.041321,0.02581,0.065315
0.041828,0.02527,0.065317
0.042341,0.024724,0.065319
0.04286,0.024172,0.06532
0.043386,0.023612,0.065322
0.043918,0.023046,0.065324
0.044457,0.022473,0.065326
0.045003,0.021892,0.065328
0.045555,0.021305,0.06533
0.046114,0.020711,0.065331
0.046679,0.020109,0.065333
0.047252,0.019499,0.065335
0.047832,0.018883,0.065337
0.048418,0.018258,0.065339
0.049012,0.017626,0.065341
0.049614,0.016987,0.065343
0.050222,0.016339,0.065345
0.050838,0.015684,0.065347
0.051462,0.01502,0.065349
0.052094,0.014348,0.065352
0.052733,0.013668,0.065354
0.05338,0.01298,0.065356
0.054034,0.012283,0.065358
0.054697,0.011578,0.06536
0.055368,0.010864,0.065363
0.056048,0.010141,0.065365
0.056735,0.0094099,0.065367
0.057431,0.0086694,0.06537
0.058136,0.0079198,0.065372
0.058849,0.007161,0.065374
0.059571,0.0063929,0.065377
0.060302,0.0067486,0.063463
0.061041,0.0072363,0.06131
0.06179,0.0077299,0.05913
0.062548,0.0082296,0.056924
0.063316,0.0087354,0.054691
0.064093,0.0092474,0.05243
0.064879,0.0097657,0.050142
0.065675,0.01029,0.047826
0.06648,0.010821,0.045481
0.067296,0.011359,0.043107
0.068122,0.011903,0.040704
0.068957,0.012454,0.038272
0.069803,0.013012,0.03581
0.07066,0.013576,0.033318
0.071526,0.014148,0.030795
0.072404,0.014726,0.028241
0.073292,0.015312,0.025656
0.074191,0.015904,0.023039
0.075102,0.016504,0.02039
0.076023,0.017112,0.017709
0.076956,0.017726,0.014994
0.0779,0.018349,0.012247
0.078855,0.018979,0.0094655
0.079823,0.01971,0.0076243
0.080802,0.020665,0.0079793
0.081793,0.021632,0.0083387
0.082797,0.02261,0.0087024
0.083812,0.023601,0.0090707
0.084841,0.024604,0.0094434
0.085881,0.025619,0.0098207
0.086935,0.026646,0.010203
0.088002,0.027686,0.010589
0.089081,0.028739,0.010981
0.090174,0.029804,0.011377
0.09128,0.030883,0.011778
0.0924,0.031975,0.012184
0.093534,0.033081,0.012595
0.094681,0.0342,0.013011
0.095843,0.035332,0.013432
0.097019,0.036479,0.013858
0.098209,0.03764,0.01429
0.099414,0.038816,0.01474
0.10063,0.040289,0.017627
0.10187,0.041779,0.02055
0.10312,0.043288,0.023509
0.10438,0.044816,0.026504
0.10566,0.046362,0.029536
0.10696,0.047927,0.032605
0.10827,0.049512,0.035712
0.1096,0.051115,0.038857
0.11094,0.052739,0.04204
0.11231,0.054382,0.045263
0.11368,0.056046,0.048525
0.11508,0.05773,0.051827
0.11649,0.059435,0.05517
0.11792,0.06116,0.058553
0.11937,0.062992,0.061631
0.12083,0.066412,0.058348
0.12231,0.069873,0.055024
0.12381,0.073377,0.051659
0.12533,0.076924,0.048253
0.12687,0.080515,0.044806
0.12843,0.084149,0.041316
0.13,0.087829,0.037783
0.1316,0.091553,0.034207
0.13321,0.095323,0.030587
0.13484,0.099139,0.026923
0.1365,0.103,0.023213
0.13817,0.10691,0.019459
0.13987,0.10574,0.017366
0.14158,0.097156,0.017716
0.14332,0.088463,0.018069
0.14508,0.079663,0.018427
0.14686,0.070755,0.01879
0.14866,0.061738,0.019157
0.15048,0.05261,0.019528
0.15233,0.04337,0.019904
0.1542,0.034017,0.020284
0.15609,0.02455,0.02067
0.15801,0.014966,0.02106
0.15994,0.010192,0.020535
0.16191,0.011177,0.018919
0.16389,0.012173,0.017284
0.1659,0.013182,0.015628
0.16794,0.014203,0.013952
0.17,0.015237,0.012256
0.17209,0.016284,0.010539
0.1742,0.017343,0.0088003
0.17633,0.018415,0.0070407
0.1785,0.019501,0.0052594
0.18069,0.018362,0.0052526
0.1829,0.016651,0.0056944
0.18515,0.014918,0.0061416
0.18742,0.013165,0.0065943
0.18972,0.01139,0.0070525
0.19205,0.0095926,0.0075163
0.1944,0.0077737,0.0079858
0.19679,0.0059324,0.0084611
0.1992,0.0043247,0.0088894
0.20164,0.0040419,0.0090452
0.20412,0.0037557,0.0092029
0.20662,0.0034659,0.0093626
0.20916,0.0031726,0.0095242
0.21172,0.0028758,0.0096878
0.21432,0.0025752,0.0098534
0.21695,0.002271,0.010021
0.21961,0.0037644,0.01044
0.22231,0.0087229,0.011341
0.22503,0.013742,0.012253
0.22779,0.018823,0.013177
0.23059,0.023966,0.014112
0.23342,0.029173,0.015058
0.23628,0.034443,0.016016
0.23918,0.038224,0.016309
0.24211,0.036011,0.013979
0.24508,0.03377,0.011619
0.24809,0.031501,0.0092306
0.25113,0.029205,0.0068128
0.25421,0.02688,0.0043654
0.25733,0.024527,0.001888
0.26049,0.027838,0.0022859
0.26369,0.034389,0.0043218
0.26692,0.041021,0.0063828
0.2702,0.047733,0.008469
0.27351,0.054528,0.010581
0.27687,0.061407,0.012718
0.28026,0.059127,0.013251
0.2837,0.049641,0.012523
0.28718,0.040038,0.011785
0.2907,0.030318,0.011039
0.29427,0.020478,0.010284
0.29788,0.010517,0.0095189
0.30153,0.015723,0.017289
0.30523,0.02258,0.026042
0.30898,0.029521,0.034902
0.31277,0.036547,0.043871
0.31661,0.043659,0.05295
0.32049,0.041058,0.049803
0.32442,0.032224,0.03881
0.3284,0.023281,0.027682
0.33243,0.014229,0.016418
0.33651,0.0050658,0.0050161
0.34064,0.0055848,0.0045361
0.34482,0.011599,0.010249
0.34905,0.017687,0.016033
0.35333,0.023849,0.021887
0.35766,0.030088,0.027813
0.36205,0.026333,0.036907
0.36649,0.022054,0.04626
0.37099,0.017722,0.055727
0.37554,0.013337,0.065311
0.38015,0.012337,0.063443
0.38481,0.014535,0.050758
0.38953,0.016759,0.037916
0.39431,0.01901,0.024918
0.39915,0.088246,0.07598
0.40404,0.30656,0.26985
0.409,0.52756,0.46609
0.41402,0.75127,0.66474
0.4191,0.83814,0.74575
0.42424,0.6155,0.56059
0.42944,0.39013,0.37315
0.43471,0.162,0.18342
0.44005,0.048098,0.079689
0.44544,0.052223,0.064825
0.45091,0.056399,0.049779
0.45644,0.060625,0.034548
0.46204,0.047914,0.029674
0.46771,0.032058,0.026596
0.47345,0.016007,0.02348
0.47925,0.008959,0.020439
0.48513,0.018212,0.017564
0.49109,0.027579,0.014652
0.49711,0.036812,0.011719
0.50321,0.027563,0.0097185
0.50938,0.0182,0.0076939
0.51563,0.0087224,0.0056445
0.52196,0.010194,0.0075087
0.52836,0.014549,0.010416
0.53484,0.018957,0.013358
0.5414,0.025557,0.011279
0.54805,0.033159,0.0069979
0.55477,0.040853,0.0026641
0.56158,0.034333,0.0039329
0.56846,0.022079,0.0074515
0.57544,0.0096744,0.011013
0.5825,0.011015,0.0083444
0.58964,0.015029,0.0044434
0.59688,0.019,0.00091576
0.6042,0.021567,0.0039583
0.61161,0.024166,0.0070383
0.61912,0.022576,0.0085038
0.62671,0.013771,0.0071721
0.6344,0.0048576,0.0058241
0.64218,0.011629,0.0070131
0.65006,0.023293,0.0089944
0.65804,0.032341,0.01021
0.66611,0.032907,0.0089821
0.67428,0.033481,0.0077387
0.68255,0.026776,0.0058522
0.69093,0.018098,0.0037794
0.6994,0.011923,0.0025282
0.70798,0.0093345,0.0024501
0.71667,0.010269,0.0030503
0.72546,0.040923,0.009335
0.73436,0.071953,0.015697
0.74337,0.048243,0.012277
0.75249,0.015259,0.0072091
0.76172,0.012035,0.0040422
0.77107,0.023477,0.0017938
0.78053,0.030456,0.00082345
0.7901,0.033631,0.00094483
0.79979,0.027715,0.0013263
0.80961,0.011249,0.0020091
0.81954,0.0254,0.002406
0.82959,0.078988,0.0024331
0.83977,0.10871,0.0027431
0.85007,0.11043,0.0033838
0.8605,0.088946,0.0029248
0.87106,0.046919,0.0014936
0.88174,0.021532,0.0010958
0.89256,0.0051182,0.001262
0.90351,0.0089541,0.0043513
0.91459,0.017658,0.0081422
0.92581,0.0076866,0.0042009
0.93717,0.0023451,0.0017387
0.94867,0.011978,0.0040802
0.96031,0.015419,0.0050454
0.97209,0.012897,0.0046851
0.98401,0.0086088,0.0030746
0.99609,0.0052367,0.0014034
1.0083,0.0086072,0.00086622
1.0207,0.014914,0.00044258
1.0332,0.023716,0.00011415
1.0459,0.0096244,0.0026743
1.0587,0.001823,0.0033281
1.0717,0.0059958,0.00069124
1.0848,0.019435,0.0029768
1.0981,0.022633,0.0042207
1.1116,0.0032611,0.0018574
1.1253,0.00042389,0.0029743
1.1391,0.0026881,0.0028184
1.153,0.0085298,0.00016577
1.1672,0.0037838,0.0014266
1.1815,0.0042235,0.0021075
1.196,0.0084065,0.0022681
1.2107,0.012908,0.0020433
1.2255,0.012939,0.0016262
1.2406,0.011765,0.0016057
1.2558,0.011067,0.0023247
1.2712,0.013622,0.00434
1.2868,0.0040471,0.0024595
1.3026,0.0045032,0.0043527
1.3185,0.0093472,0.0050705
1.3347,0.01009,0.0012784
1.3511,0.0028744,0.0015871
1.3677,0.0027275,0.0027499
1.3844,0.0035701,0.0023987
1.4014,0.0024566,0.0013295
1.4186,0.0014584,0.00085921
1.436,0.0065562,0.0025728
1.4536,0.018546,0.0061945
1.4715,0.008958,0.0018808
1.4895,0.0011208,0.0013349
1.5078,0.0034064,0.00082186
1.5263,0.0034363,0.0023123
1.545,0.0025778,0.0020947
1.564,0.0046719,0.0028815
1.5832,0.0024972,0.0017177
1.6026,0.005587,0.0057367
1.6222,0.0053025,0.0079779
1.6422,0.0060491,0.00309
1.6623,0.0037791,0.0012481
1.6827,0.0085549,0.0013342
1.7033,0.0063226,0.00071044
1.7242,0.0073699,0.001971
1.7454,0.0048841,0.0046846
1.7668,0.0031387,0.00071934
1.7885,0.0046468,0.0025222
1.8104,0.0016676,0.0020613
1.8326,0.003238,0.0034412
1.8551,0.012015,0.011557
1.8779,0.0051854,0.004635
1.9009,0.0024519,0.0027088
1.9242,0.0018799,0.0014133
1.9478,0.0072814,0.0043615
1.9717,0.0042662,0.00029472
1.9959,0.0070211,0.0019521
2.0204,0.0054996,0.0022054
2.0452,0.0065302,0.0021031
2.0703,0.0056689,0.0043527
2.0957,0.0044637,0.0035345
2.1214,0.0072634,0.008752
2.1474,0.0035854,0.0022702
2.1738,0.0020361,0.001914
2.2004,0.00082789,0.0039952
2.2274,0.0059399,0.002619
2.2547,0.0016322,0.0037796
2.2824,0.0070064,0.0048427
2.3104,0.0039693,0.0030017
2.3387,0.0037339,0.0032756
2.3674,0.0040215,0.0046035
2.3965,0.0089447,0.0075129
2.4259,0.0046635,0.0010418
2.4556,0.0046,0.0029614
2.4858,0.0086113,0.016996
2.5163,0.0018788,0.004789
2.5471,0.0078134,0.0015363
2.5784,0.0022769,0.0025524
2.61,0.0030199,0.010217
2.642,0.0032451,0.0095071
2.6744,0.0091296,0.0097985
2.7073,0.00065115,0.0027908
2.7405,0.00067353,0.0052666
2.7741,0.0061766,0.008682
2.8081,0.0055808,0.008471
2.8426,0.002193,0.0037872
2.8774,0.0023566,0.0039308
2.9127,0.01688,0.035877
2.9485,0.0024207,0.0030151
2.9846,0.0086876,0.013327
3.0213,0.0073663,0.023275
3.0583,0.001086,0.018732
3.0958,0.0015762,0.034576
3.1338,0.0044514,0.0077006
3.1723,0.004006,0.0068006
3.2112,0.0047807,0.015766
3.2506,0.0045305,0.012386
3.2905,0.011791,0.013442
3.3308,0.017152,0.039179
3.3717,0.0034763,0.0033247
3.4131,0.008443,0.018155
3.4549,0.0084885,0.015782
3.4973,0.0023228,0.01244
3.5402,0.0017812,0.0010482
3.5837,0.0027531,0.0123
3.6276,0.0099339,0.01163
3.6721,0.0033095,0.012849
3.7172,0.005761,0.0059028
3.7628,0.0018625,0.0028935
3.8089,0.0043546,0.010336
3.8557,0.0036905,0.005001
3.903,0.0042699,0.0050987
3.9508,0.0073583,0.0073863
3.9993,0.0016081,0.0018793
4.0484,0.0009084,0.00027074
4.098,0.0018797,0.0058138
4.1483,0.0012393,0.0055209
4.1992,0.00029782,0.00047839
4.2507,8.2422e-05,0.00033714
4.3029,0.005486,0.0072463
4.3557,0.00046111,0.0049602
4.4091,0.0015018,0.0022235
4.4632,0.0041163,0.0012892
4.5179,0.002521,0.0026287
4.5734,0.00068341,0.010901
4.6295,0.0035327,0.0029005
4.6863,0.0042151,0.0024153
4.7438,0.0027676,0.001966
4.802,0.0019137,0.0043128
4.8609,0.00075758,0.0010122
4.9205,0.0014793,0.00064688
4.9809,0.00017058,0.0015446
5.042,0.0026864,0.00067266
5.1038,0.00069001,0.0026949
5.1664,0.0010811,0.0013643
5.2298,0.00066343,0.0045556
5.294,0.00032106,0.00073722
5.3589,0.00042398,0.0013772
5.4247,0.00015346,6.8267e-05
5.4912,0.00020448,0.001971
5.5586,0.000803,0.00072398
5.6268,0.0017434,0.0021331
5.6958,0.00082693,0.0015753
5.7657,0.00088599,0.0026873
5.8364,0.00042057,0.00014161
5.908,0.00075877,0.0029606
5.9805,0.001426,0.0019135
6.0539,0.00061862,0.00063906
6.1281,0.0012041,0.004228
6.2033,0.00085289,0.0011741
6.2794,0.0030958,0.0036779
6.3565,0.00065492,0.00015297
6.4344,0.0011857,0.00047651
6.5134,0.0015722,0.001123
6.5933,0.0005459,0.00038648
6.6742,0.00094235,0.0032655
6.756,0.001395,0.00046382
6.8389,0.00021104,0.00049501
6.9228,0.0010133,0.0019116
7.0078,0.0008868,0.00060178
7.0937,0.00029761,0.0010327
7.1807,0.0016538,0.0018876
7.2688,0.00014653,0.00012657
7.358,2.1511e-05,0.00016723
7.4483,0.00026348,0.00016513
7.5397,0.00084157,0.00032775
7.6322,0.00066843,0.0006136
7.7258,9.1991e-05,0.00022423
7.8206,0.00011465,0.00072826
7.9165,0.0004658,7.6237e-05
8.0136,3.5921e-05,0.00076305
8.1119,0.00038145,0.0003175
8.2115,0.00043611,0.00030687
8.3122,0.00024897,0.00065866
8.4142,0.00050478,0.00036824
8.5174,0.0002951,0.0005966
8.6219,0.00019757,0.00012245
8.7277,0.00012375,0.00065817
8.8347,0.00030955,7.5459e-05
8.9431,0.00036726,0.00075272
9.0528,0.00045047,0.0002218
9.1639,0.00015393,0.00026487
9.2763,0.00030436,0.00053308
9.3901,0.00015454,0.00052368
9.5053,4.2065e-05,0.00048027
9.6219,5.878e-05,0.00038995
9.74,0.00076947,0.0013313
9.8595,0.00041665,0.00047043
9.9804,7.1946e-05,1.5467e-05
10.103,0.00028356,0.00034485
10.227,0.00015832,3.564e-05
10.352,5.9605e-05,5.6697e-05
10.479,2.2268e-05,0.00010869
10.608,2.1012e-05,4.2077e-05
10.738,0.00012707,0.00019642
10.87,0.00019568,0.00016104
11.003,1.8881e-05,0.00022526
11.138,0.00011439,4.7173e-05
11.275,3.701e-05,4.0185e-05
11.413,2.2807e-05,0.00041604
11.553,6.4804e-05,5.3637e-05
11.695,9.1687e-05,6.4472e-05
11.838,0.00013651,9.8869e-05
11.983,7.1811e-05,9.9135e-05
12.13,9.9454e-05,0.00024574
12.279,4.6241e-05,0.00021019
12.43,7.7969e-05,0.00021339
12.582,0.00016173,0.00056151
12.737,8.0507e-05,3.046e-05
12.893,9.4574e-05,0.00013984
13.051,8.5588e-05,0.00010749
13.211,9.4954e-05,5.453e-05
13.373,3.2341e-05,4.9136e-05
13.537,2.1274e-05,8.3521e-05
13.704,4.8284e-05,3.9422e-05
13.872,3.482e-05,7.7194e-05
14.042,2.8657e-05,3.4375e-05
14.214,1.0483e-05,8.1556e-05
14.388,9.573e-05,7.0031e-05
14.565,6.8126e-06,3.0964e-05
14.744,1.6739e-05,2.6163e-05
14.925,2.6582e-05,9.8791e-05
15.108,1.3071e-05,3.0327e-05
15.293,1.1412e-05,8.0762e-05
15.481,2.8203e-05,6.138e-05
15.67,3.4913e-05,0.00017848
15.863,1.2503e-05,3.0018e-05
16.057,2.0747e-05,0.0001022
16.254,4.5935e-05,3.5384e-05
16.454,3.1772e-05,0.00010281
16.656,2.069e-05,1.4979e-05
16.86,1.3777e-05,2.089e-05
17.067,8.1358e-06,3.2496e-05
17.276,1.8614e-05,2.4089e-05
17.488,1.5453e-05,2.2396e-05
17.703,7.2303e-06,3.9538e-05
17.92,2.3591e-05,9.318e-06
18.14,1.3974e-05,5.4903e-05
18.362,6.5618e-06,1.2209e-05
18.587,1.1338e-05,7.7687e-06
18.815,5.6068e-06,1.0358e-05
19.046,1.6613e-05,4.9892e-05
19.28,8.2506e-06,2.5065e-05
19.516,1.8386e-05,1.2534e-05
19.756,5.3543e-06,9.5633e-06
19.998,4.7301e-06,1.1956e-05
20.244,8.2125e-06,1.6922e-05
20.492,3.6047e-06,4.8941e-05
20.743,1.9103e-06,1.3987e-06
20.998,8.3371e-06,4.3199e-05
21.255,4.9024e-06,3.8481e-05
21.516,8.484e-06,7.946e-06
21.78,1.9809e-07,9.7116e-06
22.047,3.481e-07,3.0458e-06
22.318,2.4426e-06,1.0329e-05
22.592,4.0275e-06,5.221e-06
22.869,9.6371e-06,5.8752e-06
23.149,3.4631e-06,6.4061e-06
23.433,2.1444e-06,9.5251e-06
23.721,1.7276e-06,1.0298e-06
24.012,5.8666e-06,7.3327e-06
24.306,2.0854e-06,7.8968e-06
24.605,2.0704e-06,6.6668e-06
24.906,6.4936e-06,2.3789e-06
25.212,2.1044e-06,1.0659e-05
25.521,1.0051e-06,5.5875e-06
25.834,1.0074e-06,7.4514e-06
26.151,5.7289e-06,5.9129e-06
26.472,4.1771e-06,2.2493e-06
26.797,1.6231e-06,2.3727e-06
27.126,3.3615e-06,2.3609e-06
27.458,6.359e-07,3.6941e-07
27.795,2.6484e-06,8.1495e-06
28.136,6.0562e-07,1.6089e-06
28.481,2.0818e-06,1.0973e-06
28.831,5.2553e-07,2.5455e-06
29.185,2.6238e-06,2.0715e-06
29.543,3.8079e-06,4.7278e-06
29.905,2.8553e-06,8.7704e-07
30.272,3.1012e-06,1.0876e-06
30.643,9.4113e-07,3.2867e-06
31.019,7.3041e-07,6.4957e-07
31.4,1.2554e-06,3.1958e-06
31.785,1.2015e-06,1.1735e-06
32.175,1.6932e-06,1.474e-06
32.57,1.5235e-06,6.8795e-07
32.969,9.5708e-07,4.5125e-07
33.374,1.8713e-06,1.0352e-06
33.783,2.7258e-07,1.1198e-06
34.198,3.0491e-07,1.6766e-07
34.617,5.6104e-08,1.9527e-07
35.042,2.8582e-07,4.7143e-07
35.472,2.5115e-07,9.8685e-07
35.907,5.1779e-07,5.682e-07
36.347,1.9973e-07,2.0076e-07
36.793,2.2921e-07,1.7838e-07
37.245,2.4108e-07,3.4226e-07
37.702,3.5749e-07,6.9539e-07
38.164,2.5137e-07,6.5007e-07
38.632,8.6397e-08,4.356e-07
39.106,7.4736e-08,3.2488e-07
39.586,2.7846e-07,9.22e-07
40.072,3.1101e-07,8.0211e-07
40.563,3.6302e-07,7.0213e-08
41.061,1.8035e-07,7.4777e-07
41.565,6.6518e-08,3.5002e-07
42.074,2.9217e-07,4.8739e-07
42.591,1.6855e-08,2.7456e-07
43.113,2.5992e-07,2.3518e-07
43.642,7.8702e-08,1.5527e-07
44.177,2.992e-09,3.788e-09
44.719,1.5313e-07,1.3951e-07
45.268,1.2648e-07,9.3906e-08
45.823,1.4016e-07,2.0501e-07
46.386,1.5495e-07,1.941e-07
46.955,1.0342e-07,2.2406e-07
47.531,3.1095e-08,1.0384e-07
48.114,1.4503e-07,1.9189e-07
48.704,1.3534e-08,2.9234e-07
49.302,6.0447e-08,7.3408e-08
49.906,1.7746e-08,5.7432e-08
50.519,1.8086e-08,8.7419e-08
51.138,5.7765e-08,9.076e-08
51.766,1.9309e-08,3.9752e-08
52.401,1.0663e-07,1.3288e-07
53.044,1.1346e-08,3.8811e-08
53.694,2.6156e-08,9.9704e-08
54.353,2.2332e-08,1.2195e-07
55.02,6.0569e-08,6.8247e-08
55.695,6.0329e-09,4.4833e-08
56.378,8.8338e-09,5.9315e-08
57.07,5.9233e-09,4.1414e-08
57.77,3.3773e-08,3.9808e-08
58.479,2.2814e-08,4.5124e-08
59.196,2.328e-09,3.1499e-08
59.922,1.0745e-08,5.7082e-08
60.657,2.4773e-08,9.5382e-08
61.402,6.9834e-09,3.7069e-08
62.155,6.6655e-09,3.6367e-08
62.917,1.8066e-08,5.577e-08
63.689,4.5546e-09,3.195e-08
64.471,2.6123e-09,2.9125e-08
65.262,1.5218e-08,3.6167e-08
66.062,4.6223e-09,3.4448e-08
66.873,4.9599e-09,3.0807e-08
67.693,5.0152e-09,4.9744e-08
68.523,3.9408e-09,3.7748e-08
69.364,1.7345e-09,3.7502e-08
70.215,9.7096e-09,3.8836e-08
71.076,4.0643e-09,3.3704e-08
71.948,6.9495e-09,3.6008e-08
72.831,2.0378e-09,2.3779e-08
73.725,2.3039e-09,2.822e-08
74.629,4.1863e-09,2.7017e-08
75.545,9.9365e-10,3.8571e-08
76.471,2.0029e-09,2.4834e-08
77.41,1.7077e-08,1.975e-08
78.359,3.5727e-09,2.1857e-08
79.32,7.8667e-09,2.6773e-08
80.294,4.6685e-10,2.037e-08
81.279,4.7058e-09,2.2356e-08
82.276,5.7629e-09,2.2264e-08
83.285,5.5594e-09,1.9659e-08
84.307,3.9136e-09,2.4438e-08
85.341,1.9011e-09,2.0806e-08
86.388,3.1465e-09,1.9055e-08
87.448,5.1423e-09,1.6729e-08
88.521,1.9296e-09,1.945e-08
89.607,1.8937e-09,1.9733e-08
90.706,2.214e-09,1.927e-08
91.819,6.6427e-09,1.851e-08
92.945,2.1046e-09,1.8215e-08
94.085,2.6938e-09,1.617e-08
95.24,4.0988e-09,1.609e-08
96.408,1.9879e-09,1.7351e-08
97.591,5.296e-09,1.5638e-08
98.788,3.0769e-09,1.4789e-08
100,NaN,NaN


==> figs/data/edac_psd_Pnt1_z4.csv <==
St,PSD_u,PSD_v
0,175.17,0.69392
0.019881,0.07159,0.13481
0.039763,0.030836,0.10204
0.059644,0.039365,0.035404
0.079525,0.073131,0.09062
0.099407,0.10649,0.031554
0.11929,0.072376,0.022052
0.13917,0.10832,0.0099366
0.15905,0.0079439,0.015235
0.17893,0.050116,0.0070465
0.19881,0.0016775,0.0020396
0.21869,0.0051806,0.014644
0.23858,0.01056,0.0064918
0.25846,0.093449,0.01339
0.27834,0.096917,0.0011464
0.29822,0.1364,0.023941
0.3181,0.058239,0.004252
0.33798,0.0091605,0.013154
0.35786,0.11262,0.013738
0.37774,0.04369,0.037412
0.39763,0.3293,0.05773
0.41751,1.1847,0.56583
0.43739,0.0081782,0.079642
0.45727,0.016136,0.00048329
0.47715,0.023229,0.014804
0.49703,0.076777,0.012052
0.51691,0.023738,0.019848
0.5368,0.029124,0.024377
0.55668,0.0049393,0.0016115
0.57656,0.026356,0.0085092
0.59644,0.0093602,0.00015888
0.61632,0.040808,0.023582
0.6362,0.0019761,0.010725
0.65608,0.01029,0.0020327
0.67596,0.014617,0.0026592
0.69585,0.053951,0.011676
0.71573,0.037363,0.005164
0.73561,0.01344,0.00089095
0.75549,0.00035068,0.00087821
0.77537,0.0083629,0.00028762
0.79525,0.031356,0.0023501
0.81513,0.027015,0.0038732
0.83501,0.052995,0.023875
0.8549,0.056186,0.0023923
0.87478,0.011999,0.012884
0.89466,0.0088271,0.00077459
0.91454,0.0016772,0.0032101
0.93442,0.050951,0.0083604
0.9543,0.013677,0.0066777
0.97418,0.00012447,0.0032934
0.99407,0.00056338,0.0020871
1.0139,0.014876,0.013797
1.0338,0.010261,0.0032606
1.0537,0.007809,0.0062272
1.0736,0.0048688,0.00080967
1.0935,0.010208,0.010457
1.1134,0.0090169,0.0056308
1.1332,0.0089939,0.00051884
1.1531,0.00011033,0.0015843
1.173,0.012078,0.0065325
1.1929,0.005564,0.0065269
1.2128,0.0032951,0.0033202
1.2326,0.019872,0.012063
1.2525,0.0023476,0.0024024
1.2724,0.0018662,0.0011498
1.2923,0.013646,0.0011079
1.3122,0.0048693,0.0079349
1.332,0.0010461,0.00065179
1.3519,0.0090624,0.0024138
1.3718,0.0024162,0.0025891
1.3917,0.0073731,0.0076446
1.4116,0.0009784,0.012254
1.4315,0.014592,0.013476
1.4513,0.013027,0.0047461
1.4712,0.0068908,0.0059768
1.4911,0.0015659,0.00042151
1.511,0.013754,0.0059184
1.5309,0.0036105,0.0046226
1.5507,0.0032385,0.001999
1.5706,0.0028123,0.00031686
1.5905,0.019041,0.012182
1.6104,0.028225,0.010748
1.6303,0.00057383,0.005119
1.6501,0.0052303,0.0030655
1.67,0.0033067,0.00036345
1.6899,0.011918,0.0071521
1.7098,0.010795,0.0077092
1.7297,0.002,0.0040573
1.7496,0.0018947,0.0077293
1.7694,0.00092237,0.00090775
1.7893,0.00031787,0.0041475
1.8092,0.0037936,0.0096945
1.8291,0.0060902,0.010282
1.849,0.0019774,0.0038374
1.8688,0.032347,0.015923
1.8887,0.0096975,0.0069708
1.9086,0.00084166,0.00052539
1.9285,0.0056146,0.0040671
1.9484,0.0034319,0.0075158
1.9682,0.005163,0.0012413
1.9881,0.00019063,0.00071196
2.008,0.010217,0.0051594
2.0279,0.015192,0.0012699
2.0478,0.00069034,0.023664
2.0677,0.0075392,0.0071299
2.0875,0.0076048,0.0013302
2.1074,0.00076921,0.0063252
2.1273,0.0031098,0.0069476
2.1472,0.0026858,0.00018295
2.1671,0.0028688,0.00082687
2.1869,0.0045632,0.0015937
2.2068,0.0020816,0.0024305
2.2267,0.011745,0.009887
2.2466,0.0090937,0.0054379
2.2665,0.0021201,0.011505
2.2864,0.0060682,0.011119
2.3062,0.01146,0.0027697
2.3261,0.0031784,0.0034583
2.346,0.0063293,0.00358
2.3659,0.0021031,6.4235e-05
2.3858,0.0055846,0.0095355
2.4056,0.0052049,0.00051782
2.4255,0.015162,0.0029478
2.4454,0.0024538,0.0037416
2.4653,0.0092394,0.043185
2.4852,0.013059,0.023007
2.505,0.0023073,0.00054409
2.5249,0.00067405,0.014941
2.5448,0.0055651,0.016159
2.5647,0.0013619,0.0089385
2.5846,0.00081733,0.004394
2.6045,0.0053106,0.0017556
2.6243,0.0043012,0.0044415
2.6442,0.019704,0.024999
2.6641,0.00053896,0.0081942
2.684,0.005552,0.010252
2.7039,0.004585,0.0030553
2.7237,0.0016,0.00015885
2.7436,0.0027761,0.0060755
2.7635,0.00027988,0.0064317
2.7834,0.0010317,0.0019843
2.8033,0.002359,0.020375
2.8231,0.025039,0.0011582
2.843,0.008131,0.01701
2.8629,0.023384,0.037631
2.8828,0.019764,0.074792
2.9027,0.0022685,0.018807
2.9226,0.017527,0.026106
2.9424,0.0074231,0.016744
2.9623,0.0011331,0.0084704
2.9822,0.001055,0.010541
3.0021,0.011683,0.012426
3.022,0.0010652,0.010906
3.0418,0.0014729,7.4363e-05
3.0617,0.011863,0.037483
3.0816,0.0028808,0.0026688
3.1015,0.0098855,0.042558
3.1214,0.0070841,0.0030833
3.1412,0.0067173,0.013515
3.1611,0.0048343,0.015781
3.181,0.0040775,0.014932
3.2009,0.016892,0.00091225
3.2208,0.012647,0.011236
3.2407,0.0024032,0.035855
3.2605,0.0043887,0.04397
3.2804,0.054467,0.092671
3.3003,0.0034147,0.020228
3.3202,0.0094544,0.016584
3.3401,0.0022972,0.003311
3.3599,0.0046114,0.0065337
3.3798,0.0026094,0.00038935
3.3997,9.6635e-05,0.0029338
3.4196,0.0070891,0.0053699
3.4395,0.0061023,0.017675
3.4593,0.0080195,0.0041297
3.4792,0.0039829,0.044458
3.4991,0.0065432,0.036946
3.519,0.032847,0.034447
3.5389,0.014108,0.0029768
3.5588,0.0039828,0.0085851
3.5786,0.012106,0.027477
3.5985,0.0095035,0.011334
3.6184,0.0016362,0.020641
3.6383,0.0062195,0.002525
3.6582,0.0090375,0.013121
3.678,0.009975,0.045315
3.6979,0.050936,0.084326
3.7178,0.0010773,0.003101
3.7377,0.0027816,0.0089215
3.7576,0.0058494,0.017867
3.7774,0.00082587,0.0019091
3.7973,0.011505,0.015469
3.8172,0.0018819,0.0066223
3.8371,0.0010095,0.001726
3.857,0.00027723,0.0074519
3.8769,0.00080128,0.0037279
3.8967,0.0043296,0.012561
3.9166,0.00064056,0.0096046
3.9365,0.0074431,0.0057878
3.9564,0.001064,0.0024998
3.9763,0.0013938,0.0016959
3.9961,0.0053465,4.3098e-05
4.016,0.0020017,0.005705
4.0359,0.0054403,0.010586
4.0558,0.00047921,0.014152
4.0757,0.0033977,0.0037205
4.0955,0.012208,0.0073213
4.1154,0.011779,0.0045513
4.1353,0.0029396,0.0063651
4.1552,0.00267,0.0001966
4.1751,0.0094964,0.0016451
4.195,0.002689,0.0044797
4.2148,0.00073698,0.0034954
4.2347,0.0039937,0.010088
4.2546,0.00066671,0.00109
4.2745,0.00078096,0.0019659
4.2944,0.0058438,0.0028966
4.3142,0.00010834,0.0013608
4.3341,0.00040187,0.0040224
4.354,0.00018466,0.0010823
4.3739,0.0021344,1.4268e-05
4.3938,0.00087334,0.00071247
4.4137,0.0020739,0.007299
4.4335,0.0033961,0.0043452
4.4534,0.0019946,0.00048105
4.4733,0.0085321,0.0024361
4.4932,0.00025822,0.0065444
4.5131,0.00065902,0.00058095
4.5329,8.5172e-05,0.0029051
4.5528,0.0053569,0.0013627
4.5727,0.0023718,0.00010569
4.5926,0.0088987,0.0016887
4.6125,0.0025895,0.00086817
4.6323,0.0008219,0.0025551
4.6522,0.0013561,0.0019809
4.6721,0.00032331,0.0015391
4.692,0.00084052,0.0039168
4.7119,3.7906e-06,0.00024177
4.7318,0.00037788,0.0010879
4.7516,0.00022324,0.0031871
4.7715,0.0008344,0.0046469
4.7914,0.002034,0.0013877
4.8113,0.0045703,0.0095695
4.8312,1.8351e-05,0.0019964
4.851,0.00086266,0.0038267
4.8709,0.0020465,0.0072083
4.8908,0.00024987,0.0033435
4.9107,0.0047163,0.0079335
4.9306,0.00076041,0.00083502
4.9504,0.00067263,0.0065341
4.9703,0.00061481,0.0022011
4.9902,0.0077565,0.0064905
5.0101,0.0050739,0.010111
5.03,0.00018541,0.0022168
5.0499,0.0017613,0.0020974
5.0697,0.00033037,0.0016344
5.0896,0.0017729,0.00068504
5.1095,0.0016098,0.0035981
5.1294,0.0006329,0.0035887
5.1493,0.0017417,0.0012589
5.1691,0.00043381,0.0064357
5.189,0.0010058,0.0032213
5.2089,0.00097123,0.0043522
5.2288,0.0026651,0.0036687
5.2487,0.00057135,0.002206
5.2685,0.001075,0.0054316
5.2884,0.00077805,0.00078491
5.3083,0.0036556,0.0018258
5.3282,0.00090257,0.0014725
5.3481,0.00085369,0.0022912
5.368,0.00016526,0.0022794
5.3878,0.00039096,0.0018904
5.4077,0.00043397,0.0019647
5.4276,0.002317,0.0043492
5.4475,0.00084621,0.0011247
5.4674,0.00078273,0.00030695
5.4872,0.0013845,0.0042299
5.5071,0.002889,0.0042223
5.527,0.0026449,0.0033745
5.5469,0.0030327,0.000235
5.5668,8.901e-06,0.0029193
5.5866,0.0013914,0.0018291
5.6065,0.0025148,0.00038954
5.6264,0.00059525,0.0050658
5.6463,0.00013876,0.0015075
5.6662,0.0015285,0.0062988
5.6861,0.0021877,0.0068861
5.7059,0.00084526,0.00050759
5.7258,0.0037423,0.0032675
5.7457,0.0022602,0.0028088
5.7656,0.0012061,0.00020691
5.7855,0.00036568,0.0034984
5.8053,0.00013766,0.00054145
5.8252,0.00081637,0.0015584
5.8451,0.00049838,0.00022218
5.865,0.00066772,0.00020188
5.8849,0.0022978,0.00024927
5.9047,0.00054982,0.00048444
5.9246,0.0057025,0.0022185
5.9445,0.0024973,0.0015389
5.9644,0.00065492,0.0011807
5.9843,0.00025156,0.0014604
6.0042,0.00028834,0.0020976
6.024,0.00011775,0.00054739
6.0439,0.00025249,0.0024779
6.0638,0.00020534,0.0018517
6.0837,0.0019975,0.0022879
6.1036,0.0017858,0.0075873
6.1234,0.0015037,0.00010954
6.1433,0.0026315,0.0024647
6.1632,0.00041879,0.00088952
6.1831,4.5633e-05,4.6108e-05
6.203,0.00085367,0.001197
6.2228,0.00041217,0.0026003
6.2427,0.0012507,0.0011619
6.2626,0.001228,0.0010221
6.2825,0.0011101,0.0027633
6.3024,0.00029649,0.0015821
6.3223,0.00010056,0.00065485
6.3421,0.0014075,5.6944e-05
6.362,0.00067747,0.0012662
6.3819,0.00029307,0.0010127
6.4018,0.00020623,7.3913e-05
6.4217,0.00033638,0.0017537
6.4415,0.00015839,0.0001674
6.4614,0.0012201,0.0019879
6.4813,0.00096798,0.00058837
6.5012,0.0025264,0.0031423
6.5211,0.0005778,0.0050414
6.541,0.00069665,0.00035499
6.5608,0.0029434,0.0027683
6.5807,0.0011446,0.0030615
6.6006,0.0015678,0.00098869
6.6205,0.0017935,0.00097343
6.6404,0.0002884,0.00045469
6.6602,0.00062593,0.00024114
6.6801,5.5786e-05,0.00038719
6.7,0.0026627,0.0015054
6.7199,0.00070555,0.00042368
6.7398,0.00066381,0.00049592
6.7596,0.0001824,0.00031722
6.7795,0.0010862,0.0043024
6.7994,0.00015328,0.00048978
6.8193,0.0001909,0.00070471
6.8392,0.00011178,0.00070307
6.8591,2.9511e-05,0.00045619
6.8789,0.0033197,0.001021
6.8988,0.00049123,0.00019253
6.9187,0.0014142,0.0033072
6.9386,0.0002525,0.00058518
6.9585,0.00083963,0.0035686
6.9783,0.0019231,0.0003135
6.9982,0.00075939,0.00062964
7.0181,0.00063023,0.00019816
7.038,0.00063086,0.0011399
7.0579,0.00028456,0.00069796
7.0777,0.0006588,8.5222e-05
7.0976,0.00036934,0.00090898
7.1175,5.3435e-05,7.679e-05
7.1374,0.00017917,6.4167e-05
7.1573,2.7836e-05,0.00062184
7.1772,0.00014085,0.0013939
7.197,0.00036631,0.00069668
7.2169,7.8347e-05,3.3425e-05
7.2368,0.00078922,0.00091002
7.2567,0.00032399,0.00023828
7.2766,0.00012673,0.00088715
7.2964,0.0006851,0.0001384
7.3163,8.5077e-05,6.8056e-05
7.3362,0.00014457,0.0011391
7.3561,0.00012006,0.0007134
7.376,0.00015342,0.00050613
7.3958,0.0022642,0.0018075
7.4157,0.0006751,0.00070329
7.4356,1.584e-05,0.0015589
7.4555,0.00035929,0.00021263
7.4754,0.00074268,0.0010996
7.4953,4.5307e-05,0.00046659
7.5151,0.00060379,3.5794e-05
7.535,3.5158e-05,0.00069099
7.5549,0.00048162,1.675e-05
7.5748,0.00036763,0.00025975
7.5947,0.00081907,0.00072336
7.6145,2.3071e-05,0.00023409
7.6344,9.8738e-05,0.00017598
7.6543,0.00012957,0.00053374
7.6742,0.00010935,0.00073903
7.6941,0.00010259,0.0004969
7.7139,0.00030283,0.0010435
7.7338,0.00031211,8.3065e-05
7.7537,0.00019618,1.2584e-05
7.7736,0.00070496,9.9428e-05
7.7935,0.00016242,0.00028379
7.8134,0.0010353,0.00020161
7.8332,0.00053664,0.001491
7.8531,0.0007183,0.00078559
7.873,0.00023551,0.00058309
7.8929,0.0011574,2.9158e-05
7.9128,3.0239e-05,0.0006226
7.9326,0.0004053,0.0012955
7.9525,0.00040473,0.00015556
7.9724,0.00040736,0.001256
7.9923,0.00058538,0.00028722
8.0122,0.00010169,0.0002672
8.032,3.0607e-05,0.00026059
8.0519,0.00012552,0.00090539
8.0718,6.9003e-05,0.00020073
8.0917,0.00015572,0.00032897
8.1116,0.00021474,0.00072935
8.1315,0.00026628,0.00025915
8.1513,0.00014547,0.0021697
8.1712,0.00020412,6.9466e-06
8.1911,3.2622e-05,7.1468e-05
8.211,0.00039335,6.2992e-05
8.2309,0.00066918,0.001029
8.2507,0.001332,0.00048133
8.2706,0.00026233,0.00058631
8.2905,0.00040467,0.00076716
8.3104,0.00012013,0.00028343
8.3303,0.00035421,0.00069624
8.3501,0.00033416,0.0010128
8.37,0.00011613,4.7237e-05
8.3899,0.00025707,6.3321e-05
8.4098,1.6676e-05,0.00057554
8.4297,0.000381,0.00052704
8.4496,0.00020077,0.00073929
8.4694,0.00022986,0.00077436
8.4893,0.00015324,0.00013381
8.5092,0.00010442,0.0014963
8.5291,0.00012821,0.00041814
8.549,0.00037792,0.00062473
8.5688,0.00070848,0.0025905
8.5887,0.00053687,0.00031661
8.6086,0.00017145,3.9734e-05
8.6285,0.00020444,0.00012236
8.6484,6.8436e-05,0.00036982
8.6683,0.00020514,0.0001418
8.6881,0.00022401,0.0011508
8.708,0.00044011,0.00065384
8.7279,0.00014012,2.1713e-05
8.7478,0.00036613,0.0012115
8.7677,0.0003864,0.00024742
8.7875,0.00037813,0.00028334
8.8074,0.00050653,0.00047568
8.8273,0.00036953,0.00041231
8.8472,0.00010265,0.0012767
8.8671,6.4271e-05,0.00035127
8.8869,0.00013548,0.00059635
8.9068,0.00017491,0.00055572
8.9267,4.6521e-05,0.00081523
8.9466,0.00038891,0.0013468
8.9665,0.0001117,0.00046867
8.9864,0.00052993,0.0011439
9.0062,0.00022855,0.0007194
9.0261,3.6524e-06,0.00040453
9.046,0.0003649,0.000217
9.0659,9.8614e-05,0.0005603
9.0858,0.00013201,0.00027057
9.1056,0.00012933,0.00079266
9.1255,0.00010094,0.00028079
9.1454,0.00043362,0.00016029
9.1653,0.00036759,0.00067762
9.1852,0.00012397,0.00011073
9.205,0.00031037,0.00017872
9.2249,8.8279e-05,2.2399e-05
9.2448,0.00014186,0.00021978
9.2647,0.0001753,0.00051044
9.2846,2.6658e-05,0.0002279
9.3045,0.00025109,0.0011871
9.3243,0.00077219,0.001199
9.3442,0.00018061,0.00039253
9.3641,6.2951e-05,0.00046726
9.384,1.8167e-05,0.00015239
9.4039,3.9628e-05,4.0221e-06
9.4237,0.00029117,0.00026701
9.4436,3.5613e-05,0.00026645
9.4635,0.00019501,3.0956e-05
9.4834,6.3651e-05,4.6392e-05
9.5033,0.0003106,5.0582e-05
9.5231,1.5573e-05,7.99e-05
9.543,3.5099e-05,0.000432
9.5629,0.0001889,0.0002577
9.5828,0.00022258,0.00016379
9.6027,3.7002e-05,9.2213e-05
9.6226,4.8213e-05,0.00016124
9.6424,0.00034388,0.0001676
9.6623,0.00013787,0.0010659
9.6822,7.186e-05,9.2865e-05
9.7021,0.00036988,0.00082518
9.722,0.00014084,0.00081517
9.7418,0.00059434,0.00046738
9.7617,0.00014577,6.3565e-05
9.7816,0.00010781,6.5307e-05
9.8015,0.00015241,0.0010947
9.8214,0.0001183,0.00042906
9.8412,0.00022567,0.00080681
9.8611,0.00010897,0.00045129
9.881,5.3377e-05,5.6083e-05
9.9009,0.00010099,3.6204e-05
9.9208,0.00031676,0.00039998
9.9407,6.8954e-05,9.4008e-05
9.9605,7.1243e-05,0.00020767
9.9804,0.00017757,3.6743e-05
10,6.4125e-05,0.00045325
10.02,3.2776e-05,0.00012751
10.04,0.00018438,0.00020496
10.06,0.00033874,0.00061814
10.08,0.00029471,0.00025633
10.1,5.5019e-05,0.00010793
10.12,0.00019265,0.00016876
10.139,0.0001221,6.0741e-05
10.159,0.00038297,0.00010547
10.179,0.00029446,6.2938e-05
10.199,0.00028417,0.0002907
10.219,0.00010216,0.00043151
10.239,0.00020935,0.00083796
10.259,0.00025423,0.0012031
10.279,0.00021928,0.0002802
10.299,0.0001384,4.9212e-05
10.318,0.00023373,8.2516e-05
10.338,5.2022e-05,0.00042494
10.358,4.7707e-05,0.00027648
10.378,0.00018201,0.00017791
10.398,0.00010712,0.0001074
10.418,8.1668e-05,1.3253e-05
10.438,5.5842e-05,0.00049128
10.458,0.00050026,9.6692e-05
10.477,0.0001816,0.00041678
10.497,0.0003863,0.0001509
10.517,2.7619e-05,0.00015688
10.537,8.7637e-05,2.6672e-05
10.557,4.8051e-05,0.00010887
10.577,3.1355e-05,1.8841e-06
10.597,0.00013581,0.00022334
10.617,0.00015078,0.0003491
10.637,7.1435e-07,2.7288e-05
10.656,0.00035611,0.00027735
10.676,0.00020459,1.4227e-05
10.696,0.00016809,4.1037e-05
10.716,8.6834e-05,3.8895e-05
10.736,0.00011022,0.000335
10.756,7.2971e-05,0.00010826
10.776,3.8529e-05,3.4578e-05
10.796,5.2113e-05,0.00039631
10.815,5.5903e-05,2.5804e-05
10.835,0.00010135,0.0001198
10.855,1.6159e-05,1.8374e-05
10.875,9.8396e-05,2.0761e-05
10.895,3.4025e-05,0.00030508
10.915,0.00016839,1.2244e-05
10.935,4.8317e-05,0.00030049
10.955,2.1336e-05,9.9554e-06
10.974,8.8137e-06,0.0002367
10.994,0.00011287,0.00029892
11.014,2.6056e-06,4.7196e-06
11.034,3.4032e-05,0.00033435
11.054,2.5206e-05,1.429e-05
11.074,8.4048e-05,0.00029274
11.094,0.00035929,7.0801e-05
11.114,6.9324e-05,4.1938e-05
11.134,5.551e-06,5.2921e-05
11.153,0.00012231,0.00012947
11.173,9.3571e-06,4.7065e-06
11.193,9.3464e-06,2.1668e-05
11.213,5.6566e-05,9.5035e-05
11.233,4.5949e-05,1.3335e-05
11.253,0.00017451,0.00029687
11.273,5.2018e-07,5.214e-05
11.293,7.296e-05,0.0001189
11.312,0.00018453,0.00025338
11.332,0.0001212,0.00019449
11.352,2.535e-05,0.00023607
11.372,5.6001e-05,4.6204e-05
11.392,3.6401e-05,3.9983e-05
11.412,0.00020385,0.00053313
11.432,0.00017962,0.00029737
11.452,9.2978e-06,0.00013287
11.472,7.9699e-05,2.608e-05
11.491,2.2764e-05,0.00015173
11.511,0.00024724,1.9687e-05
11.531,6.6853e-05,0.00026903
11.551,3.2718e-05,0.00018596
11.571,7.6168e-05,0.00012272
11.591,4.4372e-06,1.8197e-05
11.611,1.0759e-05,7.9025e-05
11.631,0.00012604,9.8972e-05
11.65,9.6456e-06,5.3242e-05
11.67,8.5541e-05,0.00020508
11.69,8.0365e-06,4.3511e-06
11.71,0.00023706,0.00027138
11.73,0.00013141,3.1076e-05
11.75,4.2232e-05,0.00030984
11.77,2.732e-05,0.00024279
11.79,6.8398e-05,0.00019635
11.809,1.9733e-05,9.1604e-06
11.829,5.6885e-05,0.00024292
11.849,0.00016251,0.00016997
11.869,1.544e-05,2.338e-06
11.889,4.0989e-05,0.00011732
11.909,1.9436e-05,0.00014407
11.929,5.2072e-05,7.7586e-06
11.949,0.00015561,0.00014072
11.969,6.2513e-06,6.9338e-05
11.988,8.4904e-05,0.00032871
12.008,7.4128e-05,0.00031134
12.028,3.9474e-05,9.2556e-05
12.048,6.6639e-05,0.00014666
12.068,6.7181e-05,5.5739e-05
12.088,8.8581e-05,0.00067148
12.108,2.6239e-05,2.2347e-05
12.128,5.8797e-06,3.2142e-05
12.147,5.9883e-05,1.737e-06
12.167,1.8408e-05,0.00023428
12.187,2.5583e-05,0.00066211
12.207,5.2475e-05,2.701e-05
12.227,2.2607e-05,2.9413e-05
12.247,9.4451e-06,0.00010292
12.267,0.00012301,1.2694e-06
12.287,8.6275e-05,3.7703e-05
12.307,0.00023617,0.00023677
12.326,1.2019e-05,7.5682e-06
12.346,7.4525e-05,0.0002171
12.366,8.9734e-05,0.00024177
12.386,8.9175e-05,8.6148e-05
12.406,7.4715e-05,0.00032718
12.426,2.9e-05,0.00015642
12.446,5.9671e-05,6.8452e-05
12.466,0.00018336,0.00037253
12.485,1.207e-05,0.00013741
12.505,0.00022015,0.00054746
12.525,2.3381e-05,7.6233e-05
12.545,3.23e-05,4.1783e-05
12.565,8.6948e-05,0.00020479
12.585,3.7907e-05,0.00018197
12.605,3.8372e-05,0.00034097
12.625,3.3017e-05,0.00013834
12.645,6.7422e-05,1.6178e-05
12.664,7.4491e-05,2.6777e-05
12.684,2.9889e-05,1.6658e-05
12.704,4.2837e-05,8.2379e-06
12.724,0.00015641,0.00047503
12.744,2.1121e-05,0.00020974
12.764,4.5993e-05,0.0002743
12.784,1.0038e-05,0.00019394
12.804,3.9358e-05,1.5321e-05
12.823,0.00020453,0.00022666
12.843,1.5098e-05,2.2124e-05
12.863,2.9188e-05,1.1455e-06
12.883,0.00018212,0.00042881
12.903,1.5414e-05,1.0595e-05
12.923,0.00014274,0.00024965
12.943,2.7212e-05,0.000178
12.963,3.1437e-05,1.3925e-05
12.982,6.1975e-05,0.0003879
13.002,2.2028e-05,5.6881e-05
13.022,0.00013841,3.0566e-05
13.042,2.6222e-05,0.00019525
13.062,3.8149e-05,9.949e-06
13.082,9.3874e-05,8.3749e-05
13.102,3.4803e-05,9.235e-05
13.122,4.2537e-05,0.00013755
13.142,0.00011551,0.00038757
13.161,3.8517e-08,0.00024101
13.181,6.1613e-06,5.0504e-05
13.201,5.0869e-05,9.3157e-06
13.221,2.3304e-05,5.5969e-05
13.241,0.00025891,0.00017274
13.261,8.3813e-05,1.337e-05
13.281,6.1666e-06,4.2657e-06
13.301,0.00013751,3.2963e-05
13.32,1.6319e-06,0.00026543
13.34,2.4273e-05,0.00021348
13.36,3.5432e-07,7.4031e-05
13.38,8.7365e-06,4.1163e-05
13.4,6.907e-05,0.0001839
13.42,1.3939e-05,7.1085e-07
13.44,0.00031084,0.00014443
13.46,0.00014313,3.6429e-05
13.48,4.2494e-05,2.7826e-05
13.499,0.00016174,8.6934e-05
13.519,2.0789e-06,0.00016251
13.539,8.0055e-05,0.00013458
13.559,5.263e-05,8.1173e-05
13.579,5.4215e-06,6.2244e-07
13.599,0.00014846,4.2547e-05
13.619,8.756e-06,6.2101e-06
13.639,2.873e-05,2.0106e-05
13.658,7.7373e-05,0.00013834
13.678,0.00020018,7.387e-05
13.698,2.1164e-05,6.8419e-06
13.718,6.1337e-06,5.7562e-05
13.738,1.072e-05,0.00022216
13.758,1.7764e-05,5.7266e-05
13.778,2.9605e-05,1.7268e-05
13.798,3.4452e-05,3.5174e-05
13.818,6.9128e-06,6.111e-05
13.837,2.9519e-05,3.9486e-05
13.857,0.00026726,3.2452e-05
13.877,1.8949e-05,0.00010238
13.897,5.2545e-05,5.425e-06
13.917,2.3307e-05,6.0267e-05
13.937,1.9634e-06,5.3582e-05
13.957,0.00014138,3.86e-05
13.977,3.441e-05,2.1925e-06
13.996,4.6585e-05,4.3322e-05
14.016,0.00011171,0.00013394
14.036,8.0557e-05,3.21e-05
14.056,2.0822e-05,1.5269e-05
14.076,1.4841e-06,6.5544e-05
14.096,7.138e-05,4.0679e-05
14.116,5.5818e-05,4.7461e-05
14.136,3.7189e-05,2.5652e-05
14.155,1.2798e-05,3.3794e-05
14.175,2.8176e-05,0.00010728
14.195,2.2872e-05,4.1165e-05
14.215,2.2142e-06,7.9936e-05
14.235,1.1981e-06,8.1414e-05
14.255,1.8046e-05,8.1852e-05
14.275,6.4104e-06,0.00018373
14.295,1.7452e-06,7.602e-05
14.315,4.3299e-05,3.5367e-05
14.334,1.0189e-06,1.855e-05
14.354,1.0557e-05,1.8632e-05
14.374,6.3739e-05,4.3123e-05
14.394,0.00011434,1.9542e-06
14.414,4.671e-05,1.6864e-05
14.434,7.2379e-05,0.00026741
14.454,2.151e-06,2.4881e-05
14.474,4.1789e-05,2.6809e-05
14.493,6.9651e-05,5.1502e-05
14.513,5.2952e-05,5.6448e-05
14.533,6.2355e-05,0.00015198
14.553,3.0891e-06,0.00014657
14.573,3.4341e-05,8.8116e-05
14.593,3.0776e-05,3.7652e-05
14.613,3.8701e-05,9.7954e-06
14.633,6.1342e-06,0.0001438
14.653,3.6706e-05,1.8859e-05
14.672,2.3089e-05,8.6558e-05
14.692,9.0817e-05,8.9704e-05
14.712,3.1517e-05,3.6812e-05
14.732,0.00010841,2.2662e-05
14.752,1.6712e-05,7.8876e-05
14.772,3.3731e-05,7.6572e-06
14.792,5.9745e-06,9.57e-06
14.812,8.7435e-05,3.3505e-06
14.831,1.7703e-05,0.00015812
14.851,9.0394e-05,1.2379e-05
14.871,1.2934e-05,2.1623e-05
14.891,1.5145e-06,3.5453e-05
14.911,4.4994e-05,3.3069e-05
14.931,2.5929e-05,0.00037917
14.951,5.0233e-05,4.4275e-05
14.971,7.2373e-06,7.0228e-05
14.991,5.9422e-06,2.7361e-05
15.01,5.3478e-07,5.0278e-05
15.03,2.0685e-05,2.7873e-05
15.05,2.5867e-05,9.3847e-05
15.07,2.8334e-05,1.2928e-05
15.09,2.6293e-05,2.3829e-06
15.11,0.0001605,0.00013193
15.13,2.5688e-05,1.5296e-05
15.15,4.4874e-05,1.0979e-05
15.169,3.0663e-05,3.9514e-05
15.189,6.7349e-06,7.7854e-05
15.209,0.00012805,1.2508e-05
15.229,7.6341e-05,2.531e-05
15.249,1.5925e-05,0.00023856
15.269,0.00013541,3.5425e-05
15.289,2.0672e-05,2.4332e-05
15.309,3.363e-05,0.00012797
15.328,4.7348e-06,4.2994e-05
15.348,1.4415e-06,0.00023473
15.368,2.5648e-05,8.1305e-05
15.388,1.1599e-05,5.6389e-05
15.408,3.3894e-05,1.4933e-05
15.428,1.7406e-05,4.7566e-05
15.448,1.7485e-05,7.4803e-06
15.468,2.2361e-05,4.7317e-05
15.488,2.7065e-05,3.7468e-05
15.507,1.4893e-05,6.673e-05
15.527,0.0001782,8.5372e-05
15.547,3.7571e-06,4.1616e-06
15.567,1.091e-05,5.1303e-05
15.587,9.1883e-06,2.8973e-05
15.607,1.5094e-05,0.00012849
15.627,0.0001123,2.5695e-05
15.647,7.7582e-06,1.7538e-05
15.666,2.8734e-05,0.00014224
15.686,0.00012873,4.1829e-05
15.706,5.491e-06,2.9384e-05
15.726,8.2779e-05,9.2081e-05
15.746,1.2626e-05,3.1438e-05
15.766,1.4768e-05,0.00011204
15.786,2.1157e-05,8.2334e-05
15.806,1.8709e-05,2.5163e-05
15.826,9.4369e-05,2.0925e-05
15.845,7.0267e-06,1.8419e-05
15.865,2.7852e-05,1.4382e-05
15.885,1.2782e-05,5.9903e-05
15.905,8.5328e-05,6.2594e-05
15.925,1.0469e-05,2.6705e-05
15.945,6.2415e-05,3.6374e-05
15.965,2.4334e-06,1.1253e-05
15.985,4.195e-06,4.6758e-06
16.004,1.6754e-05,4.615e-05
16.024,1.7086e-05,6.0574e-05
16.044,8.3618e-05,9.7307e-06
16.064,4.1582e-05,7.9137e-05
16.084,1.2257e-05,4.1118e-05
16.104,3.1812e-05,1.5574e-05
16.124,1.5829e-05,1.0649e-05
16.144,1.9943e-05,1.4436e-05
16.164,3.9487e-05,2.9951e-05
16.183,1.7993e-05,4.4105e-05
16.203,6.7902e-05,0.00016035
16.223,5.0307e-06,1.2091e-05
16.243,5.8507e-05,3.2019e-05
16.263,1.26e-05,4.9274e-06
16.283,2.6556e-05,1.6086e-05
16.303,2.3894e-05,4.6023e-05
16.323,5.1064e-05,2.9355e-05
16.342,5.3144e-05,2.9174e-05
16.362,4.0992e-06,1.3035e-05
16.382,2.8131e-05,4.0239e-06
16.402,4.5255e-05,1.1531e-05
16.422,1.863e-05,4.5331e-05
16.442,6.8198e-06,2.5773e-05
16.462,9.9473e-06,8.7595e-06
16.482,4.9208e-05,7.7303e-05
16.501,8.1044e-06,1.0662e-05
16.521,2.1695e-08,2.2318e-05
16.541,2.07e-05,2.6732e-05
16.561,2.253e-05,4.5963e-07
16.581,1.3916e-05,3.6369e-05
16.601,1.5509e-05,5.2166e-05
16.621,3.1806e-05,0.00011629
16.641,2.9685e-06,3.2524e-05
16.661,2.9632e-05,8.1076e-05
16.68,1.8909e-06,5.1845e-06
16.7,0.00010645,1.1246e-05
16.72,4.6453e-05,2.9963e-05
16.74,5.5474e-05,6.6261e-06
16.76,5.639e-05,2.8723e-05
16.78,9.2919e-06,3.9943e-05
16.8,3.8299e-05,5.0361e-05
16.82,2.771e-05,6.9034e-07
16.839,6.6471e-05,3.8031e-05
16.859,3.8322e-06,1.0548e-05
16.879,2.6732e-05,1.1533e-05
16.899,1.865e-05,3.9889e-05
16.919,5.9123e-05,1.8006e-05
16.939,0.0001174,7.7916e-05
16.959,4.102e-05,2.4757e-07
16.979,6.2323e-07,6.2713e-06
16.999,3.3565e-05,1.2258e-05
17.018,1.5438e-05,6.1431e-05
17.038,9.6619e-06,5.8681e-05
17.058,2.9963e-05,5.9968e-05
17.078,4.9127e-06,3.5691e-05
17.098,4.0359e-05,3.2587e-05
17.118,7.866e-06,1.3123e-05
17.138,0.0001126,3.3482e-05
17.158,3.6633e-05,3.415e-05
17.177,3.0077e-05,2.9818e-05
17.197,2.725e-05,5.0203e-05
17.217,5.229e-07,7.5004e-05
17.237,7.7159e-06,3.5436e-06
17.257,6.1899e-05,3.3327e-05
17.277,3.1888e-05,5.2438e-06
17.297,1.6576e-05,2.8247e-05
17.317,7.1256e-06,8.0277e-06
17.337,2.5553e-05,1.1548e-05
17.356,8.9914e-05,8.6762e-06
17.376,4.4477e-06,1.311e-05
17.396,8.167e-06,4.859e-06
17.416,5.73e-06,1.9088e-05
17.436,3.0682e-05,1.7521e-05
17.456,7.5688e-07,8.0257e-05
17.476,9.7894e-06,4.8383e-05
17.496,1.0106e-05,3.0991e-05
17.515,1.972e-05,0.00012066
17.535,3.4099e-05,2.0753e-07
17.555,4.0521e-06,9.219e-06
17.575,1.191e-05,4.6393e-05
17.595,3.5961e-05,3.6626e-05
17.615,2.8592e-05,1.5614e-05
17.635,6.6906e-07,3.4133e-05
17.655,1.0847e-05,4.6749e-06
17.674,6.5486e-06,5.9214e-05
17.694,1.3542e-05,2.8474e-06
17.714,2.4698e-05,0.00011014
17.734,1.0543e-05,3.7584e-05
17.754,1.6208e-06,2.0294e-05
17.774,6.1568e-06,9.8807e-05
17.794,2.925e-05,5.0144e-06
17.814,5.0193e-06,2.5124e-05
17.834,1.6354e-05,3.0955e-05
17.853,2.1923e-06,1.5109e-05
17.873,6.0304e-06,2.5841e-05
17.893,2.1049e-05,0.00011535
17.913,1.2936e-05,1.7649e-05
17.933,1.2564e-05,2.5511e-05
17.953,3.8474e-06,1.3476e-05
17.973,2.4668e-05,1.9179e-05
17.993,6.19e-07,1.4865e-05
18.012,3.1585e-05,7.1611e-08
18.032,1.1697e-05,1.0832e-05
18.052,1.1933e-06,3.2624e-05
18.072,1.3405e-05,4.7508e-05
18.092,1.5098e-06,2.8059e-05
18.112,3.6896e-05,3.8245e-07
18.132,2.8665e-05,0.00014609
18.152,8.1593e-06,0.00017941
18.172,6.9736e-07,6.6911e-06
18.191,1.8678e-05,0.00010781
18.211,4.6799e-06,1.119e-05
18.231,1.8265e-05,4.1647e-05
18.251,5.3067e-06,2.8893e-05
18.271,1.1331e-06,2.0355e-05
18.291,7.4777e-06,2.7878e-05
18.311,2.1942e-05,4.195e-05
18.331,3.6881e-06,1.6961e-05
18.35,1.9566e-05,6.8738e-08
18.37,3.2191e-06,3.9876e-06
18.39,2.6716e-06,1.7559e-05
18.41,5.0435e-06,3.0424e-05
18.43,3.6735e-05,2.0429e-05
18.45,1.3272e-05,1.3479e-05
18.47,2.2489e-06,1.8152e-05
18.49,4.2244e-06,5.7567e-05
18.509,2.4912e-05,0.00010231
18.529,4.5476e-05,6.1062e-06
18.549,1.5291e-05,6.0136e-05
18.569,1.4329e-05,7.3502e-05
18.589,4.2943e-07,5.2339e-06
18.609,2.261e-05,0.0001073
18.629,8.1777e-07,1.061e-05
18.649,2.9575e-05,8.6425e-06
18.669,4.5681e-05,4.6845e-05
18.688,8.4216e-06,1.8849e-05
18.708,1.4292e-05,3.6798e-05
18.728,1.8327e-05,3.0273e-05
18.748,8.7772e-06,1.311e-06
18.768,3.6784e-06,1.1442e-05
18.788,2.0661e-06,2.0449e-05
18.808,1.7879e-06,2.8137e-05
18.828,1.2964e-06,3.3734e-05
18.847,1.8754e-05,2.838e-05
18.867,3.9912e-06,1.5838e-05
18.887,5.3402e-06,1.3671e-05
18.907,1.2231e-06,1.4275e-05
18.927,6.4202e-05,7.0418e-05
18.947,8.4552e-06,2.0933e-05
18.967,2.4368e-05,1.2774e-05
18.987,1.1065e-05,8.4477e-06
19.007,3.1465e-06,1.4517e-06
19.026,2.8019e-05,2.411e-05
19.046,1.0717e-05,1.1529e-05
19.066,5.9601e-05,5.995e-05
19.086,7.0502e-05,4.0821e-05
19.106,3.0015e-06,3.1233e-05
19.126,8.6067e-06,1.9828e-05
19.146,8.8383e-06,2.0985e-06
19.166,5.9256e-06,2.6237e-05
19.185,4.6205e-06,1.2085e-05
19.205,6.0402e-07,8.4333e-06
19.225,2.7331e-05,1.2714e-05
19.245,1.9677e-05,2.2707e-06
19.265,2.7964e-05,2.4024e-05
19.285,9.2523e-06,4.739e-06
19.305,1.107e-05,4.1935e-06
19.325,1.7872e-05,1.0151e-05
19.345,1.3295e-05,1.1427e-05
19.364,1.2109e-05,1.4061e-05
19.384,3.9508e-06,3.8977e-06
19.404,9.3444e-06,1.0092e-05
19.424,7.1035e-07,3.1296e-05
19.444,2.2044e-05,1.7665e-05
19.464,1.377e-05,1.7171e-05
19.484,2.356e-05,7.1125e-06
19.504,6.5528e-06,3.8859e-05
19.523,6.9737e-06,3.2097e-05
19.543,1.8392e-05,9.9821e-06
19.563,1.0853e-05,7.3433e-06
19.583,4.1899e-06,6.8096e-06
19.603,1.3868e-05,2.6047e-05
19.623,1.8886e-07,2.1657e-06
19.643,1.0821e-05,4.8092e-06
19.663,2.5052e-05,2.5159e-07
19.682,8.1861e-07,6.5914e-06
19.702,5.2542e-06,8.7966e-06
19.722,6.6689e-06,1.4204e-05
19.742,2.5647e-05,7.8579e-06
19.762,6.0826e-06,1.312e-05
19.782,1.3814e-07,3.7924e-06
19.802,1.7857e-05,6.5978e-06
19.822,1.5821e-05,1.9481e-05
19.842,8.6591e-06,4.0041e-05
19.861,3.8523e-06,1.007e-05
19.881,9.1737e-07,2.6101e-06
19.901,1.3812e-05,4.0185e-05
19.921,6.1034e-07,1.2678e-05
19.941,3.1661e-06,1.6528e-05
19.961,3.0638e-06,1.1217e-06
19.981,2.1117e-05,1.4772e-05
20.001,1.1451e-05,6.545e-07
20.02,1.0393e-05,2.187e-05
20.04,7.6128e-06,9.7202e-06
20.06,1.9723e-06,6.0801e-07
20.08,1.4046e-07,5.2162e-06
20.1,1.9812e-05,8.4526e-06
20.12,1.2087e-05,1.1027e-05
20.14,6.6232e-06,3.5886e-06
20.16,1.604e-05,1.4348e-05
20.18,1.471e-05,2.6242e-06
20.199,1.0984e-05,6.5226e-06
20.219,1.5349e-05,9.7282e-07
20.239,1.3461e-05,2.1497e-07
20.259,3.7167e-06,2.2492e-05
20.279,5.9774e-06,3.8097e-06
20.299,1.2879e-05,1.0669e-05
20.319,9.6393e-06,3.4806e-05
20.339,3.0369e-05,1.4201e-07
20.358,3.4679e-06,3.9229e-05
20.378,1.1755e-06,1.4607e-05
20.398,1.1782e-05,2.506e-05
20.418,5.3369e-06,1.3159e-05
20.438,4.2474e-06,2.5699e-05
20.458,1.0019e-05,7.747e-07
20.478,4.7138e-06,1.7665e-06
20.498,1.695e-06,8.0896e-06
20.518,1.0596e-05,2.5349e-05
20.537,1.9507e-05,4.9986e-06
20.557,1.1827e-05,6.7751e-06
20.577,2.3191e-06,2.1051e-05
20.597,8.1339e-06,3.1707e-05
20.617,7.2925e-07,2.7366e-05
20.637,2.3726e-05,1.0656e-05
20.657,2.3577e-06,8.6954e-06
20.677,1.0044e-05,2.9013e-05
20.696,1.6441e-05,5.1331e-06
20.716,1.2194e-05,2.9694e-06
20.736,2.1494e-06,6.2839e-05
20.756,3.3169e-05,8.5945e-08
20.776,3.5454e-06,3.3644e-05
20.796,4.6265e-06,2.5614e-05
20.816,1.5505e-05,2.1961e-06
20.836,1.1348e-05,3.0735e-05
20.855,2.3142e-05,2.2848e-05
20.875,7.8229e-06,5.9911e-06
20.895,1.6431e-06,1.0617e-05
20.915,3.32e-06,3.923e-06
20.935,3.2466e-06,1.641e-05
20.955,8.0794e-06,1.1967e-05
20.975,1.0848e-06,1.8061e-07
20.995,1.3275e-06,4.2023e-05
21.015,6.2778e-06,6.8465e-05
21.034,3.5933e-06,4.8159e-05
21.054,1.9422e-06,1.1805e-05
21.074,4.2839e-07,1.0265e-05
21.094,5.7395e-06,1.2154e-05
21.114,1.1714e-05,3.1843e-06
21.134,2.9145e-06,2.2335e-05
21.154,5.9085e-06,6.3055e-05
21.174,7.214e-06,2.2814e-06
21.193,9.1754e-06,1.3935e-05
21.213,2.0809e-05,7.6062e-06
21.233,1.029e-05,9.1139e-07
21.253,1.3059e-05,8.9388e-06
21.273,1.3887e-05,8.6312e-06
21.293,3.3941e-06,3.3638e-06
21.313,1.2239e-05,2.4317e-06
21.333,4.4479e-06,7.0882e-06
21.353,4.4005e-06,1.6278e-05
21.372,6.6612e-06,4.3097e-06
21.392,2.6589e-06,2.9592e-05
21.412,6.8239e-06,1.9571e-05
21.432,2.6745e-06,1.4577e-05
21.452,7.0822e-07,6.2978e-05
21.472,1.0189e-06,4.2443e-06
21.492,2.6438e-06,6.0622e-06
21.512,3.0748e-06,1.5022e-06
21.531,1.9043e-05,8.8127e-06
21.551,1.0107e-06,5.0024e-05
21.571,3.174e-06,5.5904e-06
21.591,4.6992e-07,1.3998e-06
21.611,9.4177e-06,6.1471e-06
21.631,3.7571e-06,4.4906e-06
21.651,4.9374e-06,1.1924e-05
21.671,1.1906e-05,8.8636e-06
21.691,1.0475e-06,6.763e-06
21.71,7.8992e-06,8.188e-06
21.73,1.9336e-05,9.6742e-06
21.75,1.8097e-06,1.4508e-05
21.77,3.6182e-06,1.989e-05
21.79,1.0222e-05,3.9758e-06
21.81,2.3982e-06,2.146e-05
21.83,6.339e-06,1.8422e-05
21.85,1.6295e-07,9.8607e-06
21.869,4.2071e-07,1.0127e-05
21.889,2.7698e-06,6.3292e-06
21.909,1.6666e-07,9.7122e-06
21.929,5.2874e-06,2.348e-05
21.949,1.5953e-05,1.7795e-05
21.969,1.773e-06,1.2946e-05
21.989,1.9188e-06,7.7933e-06
22.009,5.0202e-06,5.4235e-05
22.028,2.9479e-06,2.404e-06
22.048,3.7451e-07,1.6961e-05
22.068,1.6998e-06,2.3918e-05
22.088,1.328e-06,1.3994e-05
22.108,2.4388e-06,1.6873e-05
22.128,1.5507e-05,1.2698e-06
22.148,3.118e-06,3.0169e-06
22.168,3.8575e-06,2.5092e-05
22.188,1.2446e-07,3.1676e-05
22.207,1.4959e-05,8.0693e-06
22.227,5.0336e-06,3.715e-06
22.247,2.7963e-06,6.6753e-06
22.267,8.3335e-07,1.1349e-05
22.287,2.3153e-06,3.0368e-05
22.307,7.3219e-06,2.0804e-05
22.327,6.6761e-07,2.3276e-06
22.347,8.3042e-06,4.2777e-05
22.366,3.3895e-07,9.1448e-06
22.386,6.4462e-07,3.9083e-06
22.406,5.529e-06,1.7957e-06
22.426,6.1925e-06,4.3911e-05
22.446,1.4232e-06,4.7812e-06
22.466,1.6066e-06,1.0982e-05
22.486,1.6641e-06,1.4245e-05
22.506,8.401e-06,1.8361e-06
22.526,1.2357e-06,8.923e-06
22.545,6.8208e-06,7.6738e-06
22.565,4.5074e-06,1.6837e-05
22.585,2.2461e-06,1.4967e-05
22.605,1.6728e-06,2.22e-05
22.625,9.6349e-06,1.1157e-05
22.645,1.6255e-05,1.632e-06
22.665,4.8688e-06,3.7985e-06
22.685,7.9497e-07,1.5904e-06
22.704,4.4078e-06,1.1282e-05
22.724,1.7291e-05,3.1882e-05
22.744,5.229e-06,8.389e-06
22.764,6.9004e-06,2.1993e-05
22.784,2.4576e-06,2.028e-05
22.804,5.3271e-06,2.3276e-05
22.824,1.342e-06,2.0998e-06
22.844,1.5862e-06,2.3179e-07
22.864,1.21e-06,7.2349e-06
22.883,4.9234e-07,3.4814e-06
22.903,1.7106e-06,2.3702e-05
22.923,3.5713e-06,5.096e-06
22.943,7.8376e-06,1.402e-05
22.963,8.7834e-08,1.1524e-05
22.983,8.083e-06,3.6872e-06
23.003,4.0984e-06,2.5637e-06
23.023,8.5079e-07,5.5177e-06
23.042,1.0438e-06,4.4543e-06
23.062,1.2501e-05,1.0618e-05
23.082,1.6687e-06,4.7878e-06
23.102,5.789e-06,6.5767e-06
23.122,1.7265e-06,1.6597e-06
23.142,8.3181e-06,1.7082e-05
23.162,1.2872e-05,2.844e-05
23.182,2.5278e-06,6.484e-06
23.201,6.6349e-06,4.361e-06
23.221,2.6727e-06,2.5081e-05
23.241,7.3946e-07,1.7161e-05
23.261,3.4248e-06,3.2447e-06
23.281,2.6142e-06,4.4114e-07
23.301,6.6525e-06,2.4613e-06
23.321,3.9888e-07,1.6082e-05
23.341,3.4979e-06,2.7371e-06
23.361,2.8007e-06,2.9042e-06
23.38,2.1299e-06,1.9722e-06
23.4,1.9066e-06,2.3668e-05
23.42,4.3605e-06,4.3058e-06
23.44,1.0401e-05,1.8922e-05
23.46,1.5873e-06,2.1869e-06
23.48,4.7918e-07,4.9872e-07
23.5,3.3312e-06,1.1455e-05
23.52,1.4022e-05,1.5815e-06
23.539,2.9443e-06,8.4203e-06
23.559,2.0212e-06,1.6296e-06
23.579,7.9673e-06,3.4151e-05
23.599,1.0398e-05,1.3824e-05
23.619,3.0908e-06,2.9883e-07
23.639,4.2059e-06,3.407e-06
23.659,1.6857e-06,3.2281e-06
23.679,7.8344e-06,1.2151e-05
23.699,1.0486e-05,6.4267e-07
23.718,3.3242e-06,5.0112e-06
23.738,5.9838e-06,1.3487e-06
23.758,6.3133e-07,3.9178e-06
23.778,3.9039e-06,1.6283e-05
23.798,1.1089e-06,8.5515e-06
23.818,6.4279e-07,9.2662e-06
23.838,3.8076e-06,1.2393e-05
23.858,5.0535e-06,1.0646e-05
23.877,5.4171e-06,3.4032e-06
23.897,3.7191e-07,2.5236e-07
23.917,1.9138e-06,6.3725e-06
23.937,3.4188e-06,4.302e-06
23.957,7.3572e-06,4.847e-06
23.977,7.9554e-06,1.7775e-05
23.997,2.965e-06,1.765e-05
24.017,9.7152e-06,2.5566e-06
24.037,9.9803e-06,6.5549e-06
24.056,2.6648e-06,5.8814e-06
24.076,1.9992e-06,4.0932e-06
24.096,4.6785e-06,5.7975e-07
24.116,5.6176e-06,3.0847e-06
24.136,6.8838e-07,5.8697e-06
24.156,1.616e-06,2.2276e-06
24.176,2.7664e-06,2.024e-05
24.196,3.0067e-06,8.3497e-06
24.215,2.8894e-07,4.004e-07
24.235,4.4572e-06,2.879e-05
24.255,6.769e-06,1.9602e-06
24.275,1.7675e-07,8.5255e-06
24.295,3.1563e-06,1.6831e-05
24.315,6.5794e-07,7.3216e-06
24.335,5.5073e-07,2.395e-05
24.355,1.3274e-07,3.2051e-06
24.374,4.9741e-06,9.3236e-06
24.394,8.7585e-06,9.8771e-06
24.414,2.4244e-06,2.7359e-06
24.434,9.8965e-06,7.0666e-07
24.454,6.7786e-06,4.8642e-06
24.474,1.7959e-06,1.8921e-06
24.494,4.6811e-06,9.8218e-08
24.514,3.4671e-07,1.3371e-05
24.534,1.0782e-05,3.5598e-07
24.553,5.3723e-08,9.102e-06
24.573,1.6931e-06,3.9132e-07
24.593,1.0456e-06,1.294e-05
24.613,1.3671e-05,1.5989e-05
24.633,2.0364e-06,2.0707e-06
24.653,9.5427e-06,3.3977e-05
24.673,8.2693e-06,8.1678e-06
24.693,8.2427e-07,5.8988e-06
24.712,2.0397e-06,1.5503e-05
24.732,7.1581e-06,8.7741e-06
24.752,4.5462e-06,1.7467e-06
24.772,1.3547e-06,1.043e-05
24.792,8.0373e-07,5.1167e-06
24.812,7.7912e-06,1.4288e-05
24.832,5.5883e-06,1.4711e-06
24.852,9.1076e-07,1.9663e-06
24.872,2.1552e-06,1.7591e-06
24.891,5.1447e-06,2.5956e-05
24.911,6.0687e-07,1.8298e-07
24.931,2.7473e-06,5.1864e-06
24.951,1.2368e-05,2.2493e-06
24.971,2.5204e-06,2.6995e-06
24.991,3.4127e-06,1.4306e-06
25.011,2.0296e-06,1.7513e-06
25.031,3.6166e-06,1.7397e-05
25.05,4.9121e-06,1.2657e-06
25.07,4.0762e-06,1.208e-05
25.09,5.3202e-06,1.1638e-05
25.11,2.6004e-08,8.799e-07
25.13,5.6803e-07,2.2139e-07
25.15,7.3197e-06,8.4098e-06
25.17,5.8824e-06,6.3934e-06
25.19,5.1514e-06,8.6981e-06
25.21,1.5162e-07,2.8874e-07
25.229,1.1942e-05,2.4173e-05
25.249,4.4912e-06,5.2233e-06
25.269,2.0093e-06,5.7464e-06
25.289,3.3201e-06,2.2006e-06
25.309,7.3609e-07,1.2408e-05
25.329,4.4227e-07,2.0229e-05
25.349,2.7406e-06,8.8527e-08
25.369,1.9935e-06,3.0863e-06
25.388,7.3579e-06,7.7259e-07
25.408,2.271e-07,2.0147e-06
25.428,3.7146e-06,3.6817e-06
25.448,7.4532e-07,6.9237e-06
25.468,1.9246e-06,4.1269e-06
25.488,1.7939e-06,8.9952e-06
25.508,1.8708e-06,9.785e-07
25.528,2.6843e-06,4.2333e-06
25.547,2.4386e-06,1.2128e-06
25.567,2.8401e-07,1.3146e-06
25.587,3.9698e-06,6.0216e-06
25.607,7.0105e-06,1.3261e-06
25.627,4.4234e-06,4.5398e-06
25.647,3.3944e-06,1.4707e-06
25.667,2.5172e-06,1.3933e-05
25.687,1.6545e-06,7.0131e-06
25.707,8.5957e-06,9.2807e-06
25.726,2.698e-06,1.1192e-05
25.746,6.528e-06,1.6408e-05
25.766,4.3445e-07,2.5174e-06
25.786,1.8334e-06,1.7316e-06
25.806,9.5879e-07,3.507e-06
25.826,4.2642e-06,3.6298e-06
25.846,4.03e-06,9.0069e-06
25.866,1.1362e-06,5.746e-06
25.885,3.6553e-06,1.3568e-06
25.905,8.5137e-06,8.8767e-06
25.925,5.6662e-09,8.5689e-06
25.945,1.4501e-06,2.1129e-06
25.965,2.9442e-06,2.3893e-06
25.985,2.3224e-07,1.4616e-06
26.005,2.0139e-06,4.8977e-06
26.025,6.7315e-07,5.5024e-06
26.045,7.7174e-06,1.0145e-05
26.064,1.0192e-06,1.0435e-05
26.084,2.5348e-07,3.1413e-06
26.104,2.8078e-07,2.8305e-06
26.124,6.1686e-06,1.5998e-05
26.144,1.2477e-07,1.6901e-06
26.164,5.6258e-06,3.2714e-06
26.184,2.4793e-07,7.4544e-07
26.204,3.3722e-06,1.9254e-05
26.223,1.2513e-06,3.2389e-06
26.243,4.1508e-06,1.0402e-06
26.263,2.0511e-06,1.1161e-05
26.283,2.8465e-06,8.5372e-06
26.303,1.0618e-06,1.8039e-05
26.323,5.5718e-06,1.2392e-05
26.343,2.8791e-07,1.5617e-06
26.363,2.877e-06,2.2452e-06
26.382,2.6838e-07,1.4018e-06
26.402,2.1259e-06,3.5221e-06
26.422,2.5953e-06,8.0254e-06
26.442,1.7734e-06,1.6213e-05
26.462,9.5219e-07,2.7276e-05
26.482,3.8272e-06,2.7771e-06
26.502,5.7716e-07,6.5729e-06
26.522,1.8853e-06,1.1089e-06
26.542,1.945e-07,5.0798e-06
26.561,2.0196e-06,9.1838e-06
26.581,2.4948e-07,1.9049e-06
26.601,1.2495e-06,2.964e-06
26.621,4.6535e-06,3.0654e-06
26.641,3.0486e-06,1.7277e-05
26.661,1.6437e-06,8.4809e-06
26.681,2.6306e-06,1.8544e-06
26.701,9.7672e-07,3.5351e-06
26.72,3.9219e-06,1.6197e-05
26.74,1.5316e-06,6.2033e-07
26.76,2.3411e-07,1.7324e-06
26.78,1.7506e-06,8.4271e-07
26.8,4.5386e-07,2.0155e-06
26.82,5.1487e-06,4.7964e-06
26.84,1.4274e-06,1.3484e-05
26.86,3.3022e-06,9.0223e-06
26.88,1.0314e-07,3.0716e-06
26.899,3.1202e-06,1.1087e-05
26.919,4.0661e-06,1.0263e-06
26.939,6.195e-06,4.1528e-06
26.959,6.1351e-07,2.2903e-08
26.979,1.3388e-06,1.1036e-05
26.999,2.8352e-06,1.5227e-06
27.019,2.2705e-06,8.7515e-06
27.039,3.1787e-06,7.5831e-07
27.058,2.4594e-06,2.674e-06
27.078,4.0218e-07,1.2579e-05
27.098,6.7953e-07,2.2035e-06
27.118,1.6183e-06,3.754e-07
27.138,5.4435e-06,6.6133e-06
27.158,1.6889e-06,4.2102e-06
27.178,1.9406e-06,4.244e-06
27.198,1.7154e-07,2.5291e-06
27.218,3.6683e-07,1.0641e-06
27.237,4.9885e-06,2.3287e-06
27.257,5.2235e-07,5.1102e-06
27.277,3.6075e-06,3.5705e-06
27.297,7.8721e-07,8.3339e-07
27.317,8.5735e-07,1.0489e-06
27.337,6.4308e-06,2.0854e-06
27.357,4.8318e-07,4.8182e-06
27.377,5.6472e-06,1.3146e-06
27.396,7.9212e-07,8.6499e-06
27.416,3.3645e-06,8.7523e-06
27.436,1.5906e-07,6.0473e-06
27.456,3.1181e-06,7.3553e-06
27.476,3.8502e-06,1.4606e-07
27.496,1.8161e-06,1.9641e-06
27.516,1.932e-06,4.3532e-06
27.536,6.9911e-07,2.8106e-06
27.555,2.3855e-06,9.295e-06
27.575,2.7538e-06,1.7531e-06
27.595,1.0502e-07,5.8238e-07
27.615,2.248e-06,1.2108e-05
27.635,1.8556e-06,1.6183e-06
27.655,1.0693e-06,1.4839e-06
27.675,2.8661e-06,4.2884e-06
27.695,3.8936e-07,4.9668e-06
27.715,5.8803e-06,2.6124e-07
27.734,1.5614e-07,5.0544e-06
27.754,3.1519e-06,2.3333e-06
27.774,4.9942e-07,2.8343e-07
27.794,2.484e-06,5.7099e-07
27.814,1.5454e-06,6.1245e-06
27.834,6.3803e-06,5.2649e-06
27.854,1.4162e-06,1.8303e-06
27.874,1.4415e-06,9.0976e-06
27.893,3.4506e-06,3.4024e-07
27.913,1.4853e-06,6.1807e-07
27.933,6.1298e-06,4.9595e-06
27.953,5.2159e-07,5.3189e-07
27.973,1.1488e-06,2.1944e-06
27.993,5.2165e-07,9.9601e-06
28.013,1.3865e-06,3.0251e-06
28.033,5.8027e-06,8.475e-07
28.053,1.6942e-06,4.1848e-06
28.072,5.8285e-07,1.4976e-07
28.092,2.0049e-06,3.9141e-06
28.112,1.3877e-06,3.7784e-06
28.132,2.7115e-06,5.1022e-07
28.152,1.4852e-06,7.5222e-06
28.172,6.3528e-07,3.0917e-06
28.192,1.6325e-06,4.4482e-06
28.212,1.058e-06,4.7867e-06
28.231,6.9374e-06,2.0422e-06
28.251,1.5617e-06,1.3174e-06
28.271,4.6617e-06,2.3684e-06
28.291,2.8547e-07,1.1239e-06
28.311,5.2971e-06,1.5405e-06
28.331,9.6425e-07,2.5884e-06
28.351,1.6849e-06,4.885e-06
28.371,1.4833e-06,2.4612e-06
28.391,3.9465e-07,5.7606e-06
28.41,1.0763e-06,3.1509e-06
28.43,1.7444e-06,1.2354e-06
28.45,2.7203e-06,2.9744e-06
28.47,9.7612e-07,2.059e-06
28.49,8.0941e-07,2.8283e-06
28.51,1.5685e-06,3.1247e-06
28.53,1.5287e-06,3.9715e-06
28.55,8.5326e-07,3.12e-06
28.569,1.2467e-06,7.5846e-06
28.589,1.001e-06,1.4756e-05
28.609,3.32e-06,6.7553e-07
28.629,6.6166e-07,6.7172e-06
28.649,4.087e-06,3.0608e-06
28.669,1.0735e-06,8.5774e-07
28.689,5.7811e-06,1.7706e-09
28.709,3.9897e-06,2.8697e-06
28.728,2.7051e-06,5.2411e-06
28.748,4.0119e-06,3.4843e-06
28.768,6.6319e-07,1.8575e-06
28.788,1.3823e-06,3.7876e-07
28.808,6.2632e-07,1.4719e-06
28.828,6.2371e-08,1.1785e-05
28.848,9.4582e-07,4.2247e-06
28.868,1.0479e-07,1.1648e-06
28.888,2.2023e-06,1.537e-06
28.907,1.0262e-06,2.275e-06
28.927,6.722e-07,4.4507e-06
28.947,3.3721e-06,2.1263e-06
28.967,6.1257e-07,4.8868e-06
28.987,1.2914e-07,3.1967e-06
29.007,3.4239e-06,9.5175e-06
29.027,3.6375e-06,9.4577e-07
29.047,5.2368e-06,3.5303e-06
29.066,9.1917e-07,4.3716e-07
29.086,1.2217e-06,6.9207e-06
29.106,2.7567e-06,7.3534e-07
29.126,7.9855e-06,1.2869e-07
29.146,1.2477e-07,4.3112e-06
29.166,3.1424e-06,3.2565e-06
29.186,7.1587e-07,4.0824e-06
29.206,1.2085e-06,1.0397e-06
29.226,3.5438e-07,1.4131e-06
29.245,1.5038e-06,6.8016e-06
29.265,2.9715e-06,3.793e-06
29.285,9.6253e-07,3.5418e-07
29.305,4.2049e-07,2.7595e-06
29.325,3.2313e-06,2.9018e-07
29.345,3.5835e-07,1.0365e-07
29.365,3.837e-07,4.9041e-06
29.385,7.3398e-07,2.6079e-06
29.404,3.8026e-07,3.9352e-06
29.424,5.9516e-07,5.7543e-06
29.444,2.0428e-07,7.5424e-07
29.464,3.9413e-06,1.0914e-06
29.484,2.1239e-06,9.2377e-07
29.504,1.6247e-06,1.2367e-06
29.524,1.003e-07,2.7351e-06
29.544,2.6542e-06,1.4146e-06
29.564,3.8677e-06,2.6176e-06
29.583,2.1587e-07,1.7192e-06
29.603,9.1008e-07,5.6411e-06
29.623,2.4018e-06,3.0469e-06
29.643,1.0394e-06,2.3845e-06
29.663,1.5931e-06,1.8425e-06
29.683,1.4589e-06,6.3625e-06
29.703,3.9197e-06,3.3446e-06
29.723,3.1885e-07,1.905e-07
29.742,2.826e-06,3.5933e-06
29.762,6.7876e-07,2.3957e-06
29.782,3.0295e-07,3.3759e-06
29.802,9.1296e-07,1.1945e-07
29.822,3.5123e-06,4.7949e-06
29.842,6.1252e-07,8.4334e-07
29.862,3.9077e-08,1.6657e-06
29.882,5.3547e-07,1.1629e-07
29.901,1.6993e-06,1.7561e-06
29.921,1.5543e-06,1.1454e-06
29.941,8.0334e-07,2.3107e-06
29.961,2.2183e-07,2.0375e-06
29.981,1.4946e-06,2.7419e-06
30.001,1.0386e-06,5.8202e-06
30.021,5.8385e-07,2.1557e-06
30.041,2.1783e-06,1.2147e-06
30.061,4.0295e-06,4.8352e-07
30.08,1.7035e-06,2.4791e-06
30.1,1.2109e-06,2.0515e-06
30.12,4.4946e-06,1.9911e-06
30.14,2.6958e-06,2.2589e-06
30.16,1.4136e-06,1.7585e-06
30.18,1.275e-06,3.3299e-06
30.2,2.2336e-07,4.3661e-07
30.22,3.9054e-06,4.2764e-07
30.239,2.269e-06,2.6456e-06
30.259,4.4284e-06,3.165e-06
30.279,1.944e-07,4.6258e-07
30.299,2.3896e-06,4.5088e-07
30.319,1.2298e-06,1.4942e-07
30.339,2.9039e-06,3.7796e-06
30.359,2.9393e-06,2.2482e-06
30.379,2.3392e-08,1.8785e-07
30.399,1.2769e-07,2.7839e-06
30.418,2.9546e-06,3.8648e-06
30.438,4.5142e-08,2.6387e-07
30.458,2.8753e-06,4.6413e-07
30.478,1.1075e-06,3.4879e-07
30.498,1.4763e-06,1.5099e-06
30.518,7.2292e-07,3.9302e-06
30.538,4.3323e-07,2.7016e-06
30.558,2.5945e-06,5.5339e-07
30.577,1.4518e-06,5.0164e-07
30.597,3.1337e-06,5.8311e-07
30.617,2.2504e-08,1.4883e-06
30.637,2.0742e-06,2.2622e-06
30.657,1.1115e-06,9.4768e-07
30.677,6.732e-06,1.3418e-07
30.697,5.1065e-07,1.5672e-06
30.717,3.1e-06,4.4291e-07
30.737,1.6675e-06,1.1318e-06
30.756,2.2783e-06,5.2547e-06
30.776,3.6872e-06,2.5456e-06
30.796,1.2459e-06,9.8501e-08
30.816,3.2147e-07,1.0033e-07
30.836,1.2278e-06,5.7012e-06
30.856,4.9106e-07,1.3455e-07
30.876,5.907e-07,1.3716e-06
30.896,2.2176e-07,1.5821e-07
30.915,1.5708e-06,2.3871e-07
30.935,9.6238e-07,4.3866e-06
30.955,3.3009e-07,6.2084e-07
30.975,1.3269e-06,8.3077e-08
30.995,6.9653e-07,1.6374e-06
31.015,1.6093e-06,7.5898e-07
31.035,7.9003e-07,2.1943e-06
31.055,2.4254e-06,1.0509e-06
31.074,4.4791e-07,5.1113e-07
31.094,1.1661e-06,1.3872e-06
31.114,6.4088e-06,3.342e-06
31.134,1.626e-06,1.8548e-06
31.154,1.5353e-06,1.5693e-06
31.174,2.9008e-07,3.5058e-06
31.194,2.6631e-06,1.6266e-06
31.214,2.8272e-06,6.5769e-07
31.234,8.3448e-07,4.6833e-08
31.253,1.4176e-06,1.799e-06
31.273,1.0494e-06,6.1892e-07
31.293,3.7101e-07,9.6266e-07
31.313,1.8875e-07,1.3977e-06
31.333,2.445e-06,4.8778e-07
31.353,3.5818e-06,2.0613e-06
31.373,6.0334e-08,2.7802e-06
31.393,7.5262e-08,1.4756e-06
31.412,1.1335e-06,2.8823e-06
31.432,1.1507e-06,3.9921e-06
31.452,4.1644e-07,1.335e-06
31.472,1.9334e-06,1.7383e-06
31.492,2.7822e-06,1.9303e-06
31.512,9.2818e-07,2.0065e-06
31.532,4.0374e-06,1.7953e-06
31.552,1.1528e-06,2.3574e-06
31.572,2.364e-06,1.3512e-06
31.591,7.4826e-07,1.6339e-06
31.611,4.2503e-07,2.4961e-07
31.631,2.334e-06,1.0857e-06
31.651,1.8361e-06,3.3108e-09
31.671,4.7462e-07,1.9831e-06
31.691,1.6222e-06,8.4321e-07
31.711,9.5625e-07,9.1456e-07
31.731,5.676e-07,8.6814e-07
31.75,8.0199e-07,2.5127e-06
31.77,2.4631e-06,1.1519e-06
31.79,6.7947e-07,1.1081e-06
31.81,6.9856e-07,3.2724e-06
31.83,4.8549e-07,1.7888e-06
31.85,1.945e-06,3.7656e-06
31.87,7.352e-07,2.9699e-08
31.89,3.2035e-08,4.0796e-07
31.91,2.6805e-06,6.7236e-07
31.929,1.0278e-06,2.2449e-06
31.949,7.1068e-07,7.6581e-07
31.969,7.769e-07,1.8309e-06
31.989,1.8966e-06,8.4401e-08
32.009,4.3581e-06,8.1068e-07
32.029,1.835e-07,2.5074e-06
32.049,4.889e-07,6.0656e-07
32.069,2.3391e-06,1.9e-06
32.088,1.289e-06,1.9095e-06
32.108,6.9758e-07,4.6579e-07
32.128,7.9371e-07,1.3714e-06
32.148,1.6219e-06,2.6013e-07
32.168,1.1429e-06,1.4078e-06
32.188,2.1628e-07,4.1445e-09
32.208,8.994e-07,3.171e-07
32.228,2.6847e-06,6.7883e-07
32.247,1.8409e-07,1.9643e-07
32.267,1.9442e-07,1.14e-06
32.287,5.1142e-07,4.5689e-07
32.307,7.3257e-07,5.1007e-07
32.327,6.4868e-07,6.5413e-07
32.347,6.0448e-07,5.479e-07
32.367,2.0318e-06,9.3841e-07
32.387,3.4251e-07,1.8614e-06
32.407,2.0789e-07,1.1556e-06
32.426,2.3831e-06,6.7833e-07
32.446,2.733e-06,2.5524e-06
32.466,1.242e-07,7.0675e-07
32.486,1.2922e-06,1.7919e-06
32.506,1.4611e-06,3.347e-06
32.526,3.93e-06,2.2843e-07
32.546,9.5711e-07,4.1623e-07
32.566,8.2011e-07,1.3638e-07
32.585,2.6675e-06,2.3187e-07
32.605,1.9675e-06,1.5222e-06
32.625,2.5252e-07,3.3676e-07
32.645,1.2292e-06,3.4369e-07
32.665,1.1914e-06,1.9245e-07
32.685,4.0591e-07,1.8769e-07
32.705,3.5444e-08,1.9755e-07
32.725,1.5644e-07,3.8045e-07
32.745,1.926e-06,6.7327e-07
32.764,1.2633e-07,4.8456e-07
32.784,1.9004e-06,1.4293e-06
32.804,2.3894e-07,3.8795e-07
32.824,1.8577e-06,2.1109e-06
32.844,9.9525e-08,2.9733e-07
32.864,1.7443e-06,2.3044e-06
32.884,1.3251e-06,1.9502e-06
32.904,6.5831e-07,1.9131e-06
32.923,1.0449e-06,6.6287e-06
32.943,1.6981e-06,5.509e-08
32.963,1.6194e-06,4.8474e-08
32.983,7.502e-07,1.2991e-07
33.003,1.0756e-06,1.5774e-07
33.023,3.4013e-06,1.6386e-06
33.043,5.2836e-07,1.6468e-08
33.063,2.695e-07,1.9826e-07
33.082,1.2971e-06,6.6197e-07
33.102,1.9758e-06,5.6605e-07
33.122,8.9445e-07,4.8261e-07
33.142,7.5676e-07,2.2565e-06
33.162,2.2347e-07,6.509e-07
33.182,1.047e-06,1.3811e-06
33.202,1.2239e-06,1.0279e-06
33.222,6.4582e-07,5.6934e-07
33.242,9.9846e-07,9.2457e-07
33.261,7.7858e-07,1.5041e-06
33.281,2.866e-07,8.9454e-07
33.301,1.6336e-06,4.887e-06
33.321,4.2052e-09,4.8051e-06
33.341,3.2296e-06,2.6369e-06
33.361,6.0091e-08,1.4067e-06
33.381,2.1685e-07,3.5215e-07
33.401,1.1696e-06,3.8658e-07
33.42,2.5125e-07,4.7025e-08
33.44,1.5247e-06,2.2046e-07
33.46,1.1871e-06,5.0708e-07
33.48,2.5544e-07,1.176e-07
33.5,3.7941e-07,1.7143e-06
33.52,1.2953e-06,1.3511e-06
33.54,1.1413e-06,5.6517e-07
33.56,2.9718e-06,5.9208e-06
33.58,7.8095e-07,1.3047e-06
33.599,6.1141e-07,6.7481e-07
33.619,1.3679e-06,2.2449e-06
33.639,1.8755e-06,1.147e-07
33.659,8.2413e-07,1.1658e-06
33.679,1.1882e-06,2.4064e-06
33.699,4.2597e-07,2.7556e-07
33.719,1.7465e-06,5.279e-06
33.739,2.9619e-06,4.2821e-06
33.758,1.2178e-06,5.6642e-07
33.778,1.8427e-06,9.7927e-07
33.798,8.0968e-08,1.1618e-06
33.818,5.6218e-07,1.5368e-06
33.838,5.8064e-08,7.3154e-07
33.858,1.0712e-06,2.0281e-07
33.878,2.8188e-09,5.6087e-07
33.898,5.1963e-08,1.1384e-06
33.918,2.8149e-07,9.1015e-07
33.937,1.2763e-06,1.006e-06
33.957,6.0092e-07,9.2223e-07
33.977,5.4469e-07,4.2224e-06
33.997,2.9641e-06,6.1213e-07
34.017,9.3777e-07,5.6188e-07
34.037,1.8211e-06,1.7672e-06
34.057,6.8242e-07,1.587e-07
34.077,1.5174e-06,5.5997e-07
34.096,2.2022e-06,2.0543e-06
34.116,1.2957e-06,1.9598e-07
34.136,1.6313e-06,4.0942e-07
34.156,4.7292e-06,3.3826e-06
34.176,5.1206e-07,1.2993e-07
34.196,1.3657e-06,3.0274e-07
34.216,6.826e-07,1.0253e-06
34.236,2.6483e-06,1.4088e-06
34.255,6.9395e-07,1.5499e-06
34.275,2.4043e-09,5.1659e-08
34.295,1.2992e-07,5.8123e-07
34.315,7.5336e-07,2.3626e-07
34.335,1.1865e-07,2.0753e-06
34.355,7.7074e-07,2.0518e-07
34.375,1.126e-06,1.0278e-06
34.395,3.8754e-07,1.4277e-06
34.415,6.3033e-07,7.9294e-08
34.434,7.6056e-07,1.9971e-07
34.454,2.1354e-06,9.0546e-09
34.474,8.6834e-07,2.0442e-07
34.494,3.1222e-07,1.9041e-07
34.514,1.9614e-06,2.3108e-08
34.534,2.2285e-06,2.8579e-07
34.554,1.3158e-06,6.1156e-08
34.574,2.9548e-06,8.3472e-07
34.593,1.8098e-06,4.042e-07
34.613,1.9389e-06,1.1333e-07
34.633,6.8792e-07,7.2764e-07
34.653,1.2196e-06,1.0001e-06
34.673,1.1564e-06,8.0305e-07
34.693,5.0708e-07,2.6744e-07
34.713,1.5224e-07,1.863e-06
34.733,5.0467e-07,1.6263e-07
34.753,2.7565e-06,2.7149e-06
34.772,1.5336e-08,4.8213e-07
34.792,3.0174e-07,1.2111e-07
34.812,1.9466e-06,1.7349e-06
34.832,1.8719e-07,7.6559e-07
34.852,9.6726e-07,1.5526e-06
34.872,5.0243e-07,7.7161e-07
34.892,1.0946e-06,3.8689e-07
34.912,1.5499e-07,7.2708e-07
34.931,2.5969e-07,1.1932e-06
34.951,1.073e-06,6.8905e-09
34.971,3.2215e-06,1.1263e-07
34.991,3.0552e-08,2.1031e-06
35.011,1.2197e-06,4.3325e-07
35.031,9.9007e-07,3.9164e-07
35.051,1.1587e-06,5.5078e-07
35.071,1.5899e-07,1.2339e-06
35.091,2.9015e-07,7.2486e-08
35.11,1.7312e-06,1.9312e-07
35.13,4.1526e-07,6.6577e-07
35.15,3.4426e-08,1.1095e-07
35.17,2.0085e-06,2.1132e-06
35.19,1.1856e-06,5.9294e-07
35.21,2.3696e-07,4.4875e-08
35.23,1.0995e-06,9.2199e-07
35.25,1.1506e-06,4.3196e-06
35.269,8.1557e-07,2.6218e-06
35.289,8.595e-07,2.6324e-06
35.309,4.487e-07,1.019e-06
35.329,1.7291e-06,5.4896e-07
35.349,7.9717e-07,2.1032e-06
35.369,3.8717e-07,9.3976e-09
35.389,9.6298e-07,9.2674e-07
35.409,1.8823e-06,8.106e-07
35.428,5.5604e-07,1.0962e-06
35.448,6.612e-07,1.6107e-06
35.468,8.1861e-08,1.4897e-07
35.488,8.6575e-07,2.9163e-07
35.508,2.4704e-07,1.3759e-07
35.528,9.1805e-07,1.0595e-08
35.548,5.4812e-07,2.6152e-08
35.568,1.7628e-07,4.0072e-08
35.588,4.1829e-07,9.708e-07
35.607,3.4058e-07,3.6664e-07
35.627,1.7216e-06,2.8782e-07
35.647,1.8237e-07,1.4874e-06
35.667,1.3624e-06,3.3653e-06
35.687,4.7791e-07,4.8907e-07
35.707,1.4332e-06,2.5473e-06
35.727,1.7381e-06,1.2983e-06
35.747,9.2023e-07,6.0037e-07
35.766,1.8495e-06,1.9636e-06
35.786,7.4023e-07,4.8347e-07
35.806,4.948e-07,1.3119e-06
35.826,1.6354e-06,1.3234e-06
35.846,2.555e-07,6.502e-07
35.866,1.7782e-06,1.0266e-06
35.886,1.3457e-08,1.9269e-07
35.906,2.7766e-07,1.0235e-06
35.926,8.3181e-07,8.4498e-08
35.945,7.7557e-07,4.7951e-07
35.965,4.4421e-07,2.0813e-07
35.985,4.0702e-07,1.1472e-09
36.005,3.9843e-07,3.6901e-07
36.025,4.1404e-07,1.5371e-06
36.045,1.064e-06,6.5937e-07
36.065,5.2518e-07,3.9495e-07
36.085,8.224e-07,2.6851e-06
36.104,5.1367e-07,1.1519e-06
36.124,2.7633e-07,8.0746e-09
36.144,2.1099e-06,1.4095e-06
36.164,1.271e-07,4.0273e-07
36.184,1.6506e-06,2.174e-06
36.204,1.6065e-08,8.9967e-07
36.224,1.4161e-06,3.9962e-07
36.244,4.997e-07,8.6831e-07
36.264,1.2873e-07,2.8042e-07
36.283,8.6258e-07,1.7203e-07
36.303,1.6601e-07,2.8517e-07
36.323,3.6808e-07,1.721e-06
36.343,4.3655e-07,2.6099e-07
36.363,1.288e-06,1.0706e-07
36.383,1.5442e-06,4.2335e-07
36.403,5.1061e-07,9.9625e-07
36.423,7.926e-07,1.7654e-06
36.442,7.5376e-07,1.029e-06
36.462,9.1581e-07,1.1726e-06
36.482,1.7574e-06,1.6665e-06
36.502,8.1769e-08,6.1399e-07
36.522,1.8759e-06,8.9845e-07
36.542,4.6105e-07,1.711e-07
36.562,6.6461e-07,7.6214e-07
36.582,5.8465e-07,6.5066e-07
36.601,1.5702e-06,1.8347e-06
36.621,1.3022e-06,1.1537e-06
36.641,2.688e-07,2.3682e-07
36.661,3.9414e-07,7.8796e-09
36.681,9.934e-08,7.0365e-07
36.701,4.4246e-07,1.2862e-06
36.721,8.7265e-09,5.3737e-07
36.741,1.2332e-06,1.3127e-06
36.761,1.555e-07,3.9711e-07
36.78,3.6253e-07,7.8672e-08
36.8,1.0374e-06,6.5156e-07
36.82,5.8984e-07,1.3089e-06
36.84,2.1944e-06,1.8573e-06
36.86,1.285e-07,1.2195e-06
36.88,5.5355e-07,4.203e-07
36.9,2.4492e-06,1.1456e-06
36.92,3.097e-07,1.4122e-07
36.939,1.2079e-06,8.246e-07
36.959,1.342e-06,2.2255e-07
36.979,7.5606e-07,4.88e-07
36.999,1.125e-06,2.4913e-06
37.019,5.9728e-08,1.2084e-07
37.039,3.4043e-06,3.1828e-06
37.059,4.0267e-07,9.9787e-07
37.079,5.5966e-07,3.0943e-07
37.099,1.4413e-07,1.074e-07
37.118,1.1712e-06,2.7583e-06
37.138,3.5465e-07,6.5484e-07
37.158,2.7971e-07,9.2824e-07
37.178,4.6402e-07,9.9583e-07
37.198,2.3309e-07,3.2843e-09
37.218,6.1343e-07,1.3895e-06
37.238,5.8226e-08,1.2368e-06
37.258,1.7074e-06,9.2426e-07
37.277,2.702e-07,6.7059e-07
37.297,1.4551e-07,1.0032e-06
37.317,3.8273e-07,9.6464e-08
37.337,7.2312e-07,1.6873e-07
37.357,6.0985e-07,4.9382e-07
37.377,4.2989e-07,4.3798e-07
37.397,2.7362e-07,5.0732e-07
37.417,2.4749e-06,1.9223e-06
37.437,5.4224e-07,1.8588e-06
37.456,1.6885e-06,1.2101e-06
37.476,6.8084e-07,7.0034e-07
37.496,1.1598e-06,7.283e-07
37.516,8.8427e-07,2.2046e-07
37.536,7.6884e-07,9.277e-07
37.556,1.0751e-06,9.3214e-07
37.576,2.8017e-07,1.0087e-06
37.596,4.5861e-07,1.9303e-06
37.615,3.9433e-07,4.9884e-08
37.635,1.754e-06,8.3605e-07
37.655,5.3694e-07,1.5018e-06
37.675,3.3519e-07,2.7541e-07
37.695,8.7156e-07,8.6241e-07
37.715,2.3302e-07,1.0868e-06
37.735,4.2124e-07,1.4202e-07
37.755,1.3042e-07,3.3089e-07
37.774,2.934e-07,6.5627e-08
37.794,5.3536e-08,5.0919e-08
37.814,2.1915e-07,4.4176e-07
37.834,7.0053e-07,1.0483e-06
37.854,1.8099e-06,1.219e-06
37.874,3.0415e-07,2.1352e-07
37.894,4.6544e-07,6.0777e-08
37.914,4.6633e-07,1.1193e-08
37.934,9.5138e-07,5.8261e-07
37.953,1.2787e-06,5.8352e-07
37.973,8.1735e-07,2.4628e-07
37.993,6.7074e-07,3.8297e-09
38.013,1.1133e-06,1.6398e-06
38.033,6.0059e-07,9.3083e-07
38.053,1.4412e-06,3.3658e-07
38.073,1.4033e-06,7.9625e-07
38.093,5.4367e-07,9.8651e-07
38.112,6.2617e-07,5.24e-07
38.132,5.5787e-07,1.9027e-06
38.152,6.1344e-07,8.3934e-08
38.172,1.1334e-07,6.7115e-07
38.192,7.1421e-07,9.136e-07
38.212,3.4362e-08,2.7949e-07
38.232,3.9849e-07,6.5083e-07
38.252,9.5688e-08,8.6249e-07
38.272,5.8194e-07,1.5368e-07
38.291,4.0244e-07,2.1221e-07
38.311,3.1167e-07,1.7585e-08
38.331,2.1693e-07,3.0571e-07
38.351,3.2301e-07,6.5788e-08
38.371,6.5323e-07,1.8878e-07
38.391,8.7557e-07,4.9209e-07
38.411,5.7436e-07,5.9411e-07
38.431,7.8539e-07,8.007e-07
38.45,7.6631e-07,1.2122e-06
38.47,9.795e-07,4.8411e-07
38.49,3.1959e-07,6.855e-07
38.51,1.7942e-06,6.3256e-07
38.53,4.7614e-07,1.5905e-07
38.55,8.25e-07,2.3297e-06
38.57,3.3964e-07,9.4061e-07
38.59,2.6832e-07,5.5449e-07
38.61,1.1708e-06,2.1527e-06
38.629,4.5325e-07,1.1838e-07
38.649,3.6179e-07,4.4294e-07
38.669,7.8583e-07,9.3458e-07
38.689,4.8773e-08,2.3715e-08
38.709,1.0333e-06,6.4283e-07
38.729,2.0187e-07,1.044e-07
38.749,1.0593e-06,5.9303e-08
38.769,3.0894e-07,6.6138e-07
38.788,7.907e-08,6.4267e-07
38.808,5.1276e-07,1.656e-07
38.828,8.6537e-07,1.2485e-06
38.848,3.6356e-07,1.0813e-06
38.868,2.9589e-07,3.0858e-07
38.888,5.3378e-07,2.461e-07
38.908,1.0104e-07,2.2126e-08
38.928,1.2022e-06,1.1995e-06
38.947,4.9947e-07,7.687e-07
38.967,1.226e-06,1.3551e-06
38.987,1.1019e-06,1.925e-06
39.007,4.9668e-08,7.6865e-07
39.027,9.8795e-07,1.1879e-06
39.047,4.0805e-07,4.8192e-08
39.067,1.0481e-06,4.8774e-07
39.087,4.8548e-07,1.3071e-08
39.107,2.5493e-07,1.1594e-07
39.126,1.4212e-06,5.9121e-07
39.146,6.6397e-07,7.6508e-07
39.166,6.471e-07,2.941e-07
39.186,8.0607e-07,4.9165e-07
39.206,9.0582e-07,9.8462e-07
39.226,4.3957e-07,6.695e-07
39.246,2.6964e-07,5.1218e-07
39.266,7.8122e-07,9.0731e-07
39.285,2.06e-07,2.7253e-07
39.305,5.8794e-07,2.4464e-07
39.325,4.0678e-07,4.8206e-07
39.345,1.7748e-07,9.2428e-07
39.365,1.266e-06,1.8477e-06
39.385,9.5126e-08,6.6503e-07
39.405,1.4337e-06,5.0194e-07
39.425,2.5443e-07,9.0592e-07
39.445,5.6632e-07,2.5448e-07
39.464,2.6917e-07,2.6395e-07
39.484,5.5485e-07,5.3186e-07
39.504,6.3817e-07,3.726e-08
39.524,2.9972e-07,2.5258e-07
39.544,7.3019e-07,1.0278e-07
39.564,5.5332e-07,3.8633e-07
39.584,5.0856e-07,1.207e-06
39.604,4.014e-07,2.9616e-07
39.623,7.9931e-07,2.8831e-08
39.643,7.3742e-07,5.6109e-07
39.663,3.4758e-07,3.5092e-08
39.683,6.4913e-07,6.6056e-07
39.703,3.4517e-07,1.6838e-07
39.723,4.8751e-07,5.799e-07
39.743,1.004e-06,4.2281e-07
39.763,1.1469e-07,6.9677e-08
39.782,1.4078e-06,1.1437e-06
39.802,2.8668e-07,3.331e-07
39.822,4.0263e-07,2.4598e-08
39.842,9.9752e-07,3.2491e-07
39.862,2.1136e-07,8.8032e-08
39.882,1.2438e-06,1.4251e-06
39.902,3.5056e-08,4.8134e-08
39.922,1.1981e-06,4.3952e-07
39.942,2.2564e-07,1.7053e-07
39.961,4.5227e-07,1.2721e-06
39.981,1.6919e-07,4.6245e-07
40.001,5.7148e-07,8.2308e-07
40.021,3.1447e-07,6.9583e-07
40.041,5.8516e-07,4.6532e-08
40.061,2.5179e-07,1.1415e-08
40.081,3.0897e-07,2.4583e-07
40.101,2.2601e-07,5.1146e-07
40.12,6.2868e-07,5.7217e-07
40.14,8.1687e-08,1.5879e-07
40.16,7.3492e-07,1.9844e-07
40.18,2.8145e-07,1.9181e-07
40.2,6.3376e-07,2.4426e-07
40.22,1.0827e-06,5.2879e-07
40.24,2.9766e-07,4.6727e-08
40.26,8.4819e-07,1.0074e-06
40.28,3.429e-07,5.1304e-08
40.299,1.1364e-06,3.7265e-07
40.319,7.4082e-07,6.8789e-07
40.339,8.0567e-07,1.331e-06
40.359,4.8912e-07,7.542e-08
40.379,4.348e-07,1.4135e-06
40.399,6.7974e-07,1.2236e-06
40.419,4.2114e-07,4.7077e-08
40.439,1.073e-06,1.3423e-06
40.458,3.1251e-07,5.8031e-07
40.478,3.5301e-07,2.9428e-07
40.498,2.9477e-07,1.1102e-06
40.518,1.8437e-07,1.2661e-07
40.538,5.5808e-07,1.5211e-06
40.558,3.7487e-07,9.4019e-07
40.578,2.7163e-08,1.8396e-07
40.598,3.6536e-07,1.7535e-09
40.618,2.7104e-07,5.6679e-07
40.637,5.3132e-07,2.7888e-08
40.657,5.2255e-07,2.2538e-07
40.677,3.0418e-07,1.1284e-06
40.697,7.0088e-07,3.2508e-07
40.717,2.2082e-07,2.3991e-07
40.737,8.4105e-07,2.1882e-07
40.757,8.1677e-07,9.5419e-07
40.777,5.4888e-07,1.4395e-07
40.796,4.3591e-07,4.0206e-07
40.816,7.758e-07,9.775e-07
40.836,4.6694e-07,9.0982e-08
40.856,1.4496e-06,1.0644e-06
40.876,4.7805e-07,6.2547e-07
40.896,6.0539e-07,5.7201e-07
40.916,8.3645e-07,1.5112e-06
40.936,4.1488e-07,9.7376e-07
40.955,3.0014e-07,2.6033e-07
40.975,6.0752e-07,1.5166e-06
40.995,1.9945e-07,2.9728e-07
41.015,3.8726e-07,9.9146e-08
41.035,3.6548e-07,2.5268e-07
41.055,3.2399e-07,1.5735e-08
41.075,6.2069e-07,9.0294e-07
41.095,1.0645e-07,5.7035e-07
41.115,3.2997e-07,2.3098e-07
41.134,5.9802e-07,5.1955e-07
41.154,1.3641e-07,1.7416e-07
41.174,3.9631e-07,5.7061e-08
41.194,2.5307e-07,1.1104e-07
41.214,5.8963e-07,1.5588e-07
41.234,7.6758e-07,2.8151e-07
41.254,2.8046e-07,3.4968e-08
41.274,3.9975e-07,5.895e-07
41.293,8.936e-07,9.8791e-07
41.313,3.9767e-07,7.7412e-08
41.333,1.0674e-06,8.278e-07
41.353,5.3048e-07,9.7537e-07
41.373,3.1283e-07,9.995e-09
41.393,6.6895e-07,4.1808e-07
41.413,5.7383e-07,3.6417e-07
41.433,7.8512e-07,5.3466e-07
41.453,9.9343e-07,7.3921e-07
41.472,3.2358e-07,7.551e-08
41.492,6.5246e-07,3.563e-07
41.512,6.4862e-07,7.6486e-07
41.532,2.5796e-07,2.0922e-07
41.552,6.0314e-07,4.6119e-07
41.572,2.0476e-07,1.1277e-07
41.592,3.6355e-07,6.4525e-08
41.612,5.7421e-08,1.8228e-07
41.631,3.6141e-07,3.1701e-07
41.651,4.311e-07,6.7172e-08
41.671,2.2142e-07,5.5763e-07
41.691,1.9873e-07,2.7355e-07
41.711,3.8781e-07,4.8443e-07
41.731,8.1827e-07,9.8852e-07
41.751,1.8385e-07,6.2582e-08
41.771,6.5214e-07,4.2876e-07
41.791,3.6793e-07,6.6175e-08
41.81,6.4815e-07,2.7908e-07
41.83,5.4372e-07,3.2333e-07
41.85,4.6821e-07,5.2214e-08
41.87,1.0363e-06,1.0538e-06
41.89,5.2406e-07,7.0665e-08
41.91,6.7196e-07,2.6939e-08
41.93,6.9397e-07,1.7052e-07
41.95,6.9493e-07,6.2783e-07
41.969,5.0665e-07,1.7218e-08
41.989,2.4357e-07,2.377e-07
42.009,6.0083e-07,2.0484e-07
42.029,6.5013e-07,7.7638e-08
42.049,2.384e-07,3.8347e-07
42.069,3.438e-07,1.2227e-07
42.089,1.7169e-07,6.7608e-07
42.109,8.6523e-07,1.2227e-06
42.128,6.8085e-08,3.3415e-07
42.148,1.2387e-06,5.6833e-07
42.168,1.2656e-07,4.2983e-07
42.188,2.8805e-07,5.8244e-08
42.208,6.3065e-07,2.8602e-07
42.228,1.052e-07,8.6658e-08
42.248,1.1473e-06,8.3446e-07
42.268,1.0127e-07,1.3832e-07
42.288,3.4506e-07,9.3113e-09
42.307,2.6426e-07,2.6147e-07
42.327,3.229e-07,2.1983e-07
42.347,7.0244e-07,1.9361e-09
42.367,3.9389e-07,2.8382e-07
42.387,2.7931e-07,1.4646e-07
42.407,4.3743e-07,1.532e-07
42.427,3.0481e-07,6.2001e-07
42.447,6.6863e-07,6.0802e-08
42.466,3.8543e-07,7.5999e-07
42.486,9.0862e-07,5.8536e-07
42.506,1.5169e-07,1.3783e-07
42.526,8.492e-07,8.22e-07
42.546,4.1291e-07,3.0617e-07
42.566,8.0754e-07,4.0052e-07
42.586,1.2463e-06,2.0248e-07
42.606,8.6584e-08,8.3428e-08
42.626,9.1679e-07,6.9582e-07
42.645,3.7454e-07,4.6608e-07
42.665,3.7226e-07,4.3677e-07
42.685,5.4857e-07,5.5827e-07
42.705,1.1771e-07,7.5568e-08
42.725,5.1795e-07,4.6439e-08
42.745,3.3636e-08,3.1642e-07
42.765,4.4053e-07,2.2438e-07
42.785,3.0073e-07,2.5218e-07
42.804,5.1227e-07,4.0243e-07
42.824,2.3996e-07,1.5095e-07
42.844,3.4023e-07,1.1427e-06
42.864,2.3044e-07,6.1201e-07
42.884,3.5796e-07,1.8313e-07
42.904,5.7035e-07,5.8575e-07
42.924,4.9987e-07,1.7678e-07
42.944,4.0846e-07,1.3627e-08
42.964,7.0893e-07,2.3453e-07
42.983,2.3104e-07,3.1414e-08
43.003,1.2298e-06,3.848e-07
43.023,5.4776e-07,3.1422e-07
43.043,4.8156e-07,3.0826e-07
43.063,8.841e-07,9.2939e-07
43.083,1.1387e-07,1.5489e-07
43.103,8.1598e-07,3.9365e-07
43.123,2.0171e-07,2.2213e-07
43.142,8.9276e-07,1.4657e-07
43.162,4.8483e-07,1.3897e-07
43.182,2.5677e-07,1.0945e-07
43.202,2.3047e-07,3.6911e-07
43.222,7.5666e-07,1.3738e-06
43.242,3.9207e-07,2.6518e-07
43.262,5.2818e-07,2.2119e-07
43.282,6.566e-08,1.3246e-06
43.301,3.8597e-07,3.1637e-07
43.321,3.5434e-07,2.9212e-07
43.341,2.1078e-07,2.098e-07
43.361,4.0012e-07,1.1181e-07
43.381,6.3735e-07,2.6924e-07
43.401,2.6536e-07,5.9941e-07
43.421,3.5871e-07,1.7961e-07
43.441,6.3169e-07,7.0363e-07
43.461,4.4906e-07,4.6081e-07
43.48,4.5201e-07,2.9624e-07
43.5,3.1327e-07,3.1489e-07
43.52,6.2021e-07,7.7448e-09
43.54,5.4748e-07,2.9234e-08
43.56,3.1119e-07,3.0572e-07
43.58,7.5884e-07,1.4362e-07
43.6,6.3456e-07,1.6354e-07
43.62,4.8482e-07,2.3752e-08
43.639,1.9529e-07,6.604e-07
43.659,9.2866e-07,1.2526e-06
43.679,2.6377e-07,6.9796e-08
43.699,5.5681e-07,5.5278e-07
43.719,3.3596e-07,7.0178e-07
43.739,8.1038e-07,4.3962e-07
43.759,2.7251e-07,5.6323e-07
43.779,2.0742e-07,5.35e-08
43.799,4.6719e-07,3.39e-07
43.818,1.1235e-06,1.3887e-06
43.838,1.213e-07,3.6539e-07
43.858,2.6227e-07,8.1859e-07
43.878,2.9087e-07,5.8452e-07
43.898,2.8053e-07,1.4588e-07
43.918,3.533e-07,1.1642e-07
43.938,2.0745e-07,1.4909e-07
43.958,4.8921e-07,1.4658e-07
43.977,1.3444e-07,3.2775e-08
43.997,1.7098e-07,2.096e-07
44.017,5.1329e-07,9.3301e-08
44.037,9.2618e-07,3.4356e-08
44.057,2.9223e-07,1.8874e-07
44.077,4.7203e-07,1.0028e-06
44.097,3.0676e-07,3.9083e-07
44.117,7.263e-07,3.2432e-07
44.137,5.8807e-07,3.3614e-07
44.156,4.2083e-07,1.0142e-07
44.176,8.2879e-07,8.796e-07
44.196,4.6295e-07,2.4056e-07
44.216,2.5221e-07,1.0442e-07
44.236,9.5613e-07,1.3964e-06
44.256,7.895e-07,8.4474e-07
44.276,4.9673e-07,1.2576e-07
44.296,1.8664e-07,7.277e-07
44.315,2.9299e-07,4.1479e-07
44.335,4.9358e-07,2.3359e-07
44.355,2.6038e-07,3.4291e-07
44.375,3.1152e-07,7.4896e-08
44.395,3.5392e-07,4.2666e-07
44.415,2.1645e-07,5.3397e-07
44.435,2.7484e-07,3.049e-08
44.455,1.0349e-07,4.0739e-08
44.474,7.5069e-07,5.0962e-07
44.494,1.1905e-07,4.152e-07
44.514,4.7604e-07,5.6742e-07
44.534,1.8966e-07,5.067e-08
44.554,4.5934e-07,2.7217e-07
44.574,4.1323e-07,1.2079e-07
44.594,2.6368e-07,4.3665e-07
44.614,9.1702e-07,6.2324e-07
44.634,2.6752e-07,2.9564e-08
44.653,2.1496e-07,8.0487e-07
44.673,7.57e-07,6.7661e-07
44.693,2.8653e-07,1.4763e-08
44.713,8.3222e-07,4.2472e-07
44.733,4.0097e-07,5.4217e-07
44.753,4.4542e-07,1.5875e-07
44.773,4.7714e-07,6.082e-07
44.793,2.393e-07,1.0677e-07
44.812,5.1414e-07,6.2158e-08
44.832,8.1395e-07,9.9354e-07
44.852,3.8514e-07,1.229e-07
44.872,1.597e-07,5.068e-08
44.892,2.9439e-07,3.4274e-07
44.912,5.5121e-07,2.4765e-07
44.932,3.9911e-07,2.6104e-07
44.952,5.6721e-07,4.4812e-07
44.972,1.9512e-09,3.0251e-08
44.991,7.1141e-07,4.089e-07
45.011,1.54e-08,4.2397e-07
45.031,5.0819e-07,1.8668e-07
45.051,4.0732e-07,2.146e-07
45.071,4.6109e-08,7.3402e-08
45.091,5.365e-07,6.2526e-07
45.111,6.6742e-08,2.3864e-08
45.131,6.1472e-07,5.3413e-08
45.15,6.0993e-07,4.4119e-07
45.17,2.7452e-07,9.2469e-08
45.19,5.3728e-07,1.8403e-07
45.21,2.5372e-07,1.5741e-07
45.23,5.0234e-07,1.1093e-07
45.25,8.5037e-07,2.2723e-07
45.27,2.782e-07,2.9631e-07
45.29,7.9953e-07,1.0213e-07
45.31,1.6711e-07,2.6523e-07
45.329,6.5582e-07,3.1071e-07
45.349,1.9132e-07,6.2952e-08
45.369,7.1567e-07,4.3906e-07
45.389,2.9151e-07,2.5991e-07
45.409,3.971e-07,2.1887e-07
45.429,5.6234e-07,3.0672e-07
45.449,1.6933e-07,5.6825e-08
45.469,6.793e-07,2.0748e-07
45.488,1.6632e-07,8.2088e-08
45.508,3.1246e-07,1.7673e-07
45.528,4.4391e-07,3.4226e-07
45.548,1.7557e-07,3.3279e-08
45.568,2.5357e-07,4.029e-08
45.588,3.0938e-07,2.8621e-07
45.608,4.4002e-07,1.0963e-07
45.628,3.4604e-07,3.0714e-08
45.647,1.4915e-07,2.5019e-07
45.667,3.9258e-07,4.4174e-08
45.687,3.9594e-07,2.2885e-07
45.707,2.3047e-07,5.4549e-08
45.727,2.2051e-07,1.7522e-07
45.747,7.1348e-07,7.2876e-07
45.767,3.6429e-07,6.5279e-08
45.787,2.2953e-07,1.2292e-07
45.807,5.9004e-07,4.441e-07
45.826,3.527e-07,2.6016e-08
45.846,1.0847e-06,2.2631e-07
45.866,1.1313e-07,7.738e-09
45.886,5.2419e-07,3.2863e-07
45.906,1.0062e-06,2.1458e-07
45.926,1.8372e-07,6.5808e-08
45.946,4.4678e-07,4.2717e-07
45.966,4.0494e-07,5.4047e-07
45.985,5.5023e-07,2.0936e-08
46.005,1.4885e-07,9.6298e-08
46.025,3.3599e-07,1.9005e-07
46.045,5.2094e-07,1.0942e-07
46.065,4.4235e-07,1.8527e-07
46.085,1.1066e-07,2.1908e-08
46.105,3.6725e-07,3.1971e-07
46.125,3.514e-07,5.0816e-07
46.145,1.4366e-07,9.726e-08
46.164,2.9115e-07,6.9695e-07
46.184,5.2106e-07,5.6533e-07
46.204,3.0284e-07,1.853e-08
46.224,2.6977e-07,1.1313e-07
46.244,2.1776e-07,3.2745e-07
46.264,8.471e-07,1.472e-07
46.284,5.7535e-07,3.2352e-07
46.304,1.8016e-07,1.1572e-07
46.323,5.2362e-07,4.9941e-07
46.343,5.1319e-07,4.1718e-07
46.363,3.0219e-07,8.7167e-08
46.383,2.0482e-07,3.2888e-07
46.403,1.0248e-06,1.694e-07
46.423,5.3381e-07,2.1308e-09
46.443,3.754e-07,3.2583e-08
46.463,3.3763e-07,5.6714e-08
46.483,6.0806e-07,1.0629e-07
46.502,7.8877e-07,2.6589e-07
46.522,8.2754e-08,1.617e-07
46.542,6.5585e-07,1.0013e-06
46.562,3.8722e-07,2.9696e-07
46.582,1.4909e-07,1.5247e-07
46.602,3.639e-07,5.2731e-07
46.622,3.2561e-07,3.4555e-07
46.642,3.4339e-07,9.5182e-08
46.661,4.0776e-07,1.8839e-07
46.681,4.454e-08,4.8092e-09
46.701,6.6873e-07,9.6247e-07
46.721,1.7973e-07,3.429e-07
46.741,1.9024e-07,1.9738e-07
46.761,4.4318e-07,6.9975e-07
46.781,2.1333e-07,2.2376e-07
46.801,3.0388e-07,3.8569e-09
46.82,2.3164e-07,1.3639e-07
46.84,5.8892e-07,9.5862e-08
46.86,5.979e-07,2.9783e-08
46.88,4.0839e-07,2.5685e-08
46.9,1.0518e-07,1.0191e-08
46.92,1e-06,2.1772e-07
46.94,4.3754e-07,1.7776e-07
46.96,3.2027e-07,6.1953e-07
46.98,5.1518e-07,4.4918e-07
46.999,3.9227e-07,2.3638e-08
47.019,5.3594e-07,3.0401e-07
47.039,2.5473e-07,2.1391e-07
47.059,2.1953e-07,2.5646e-07
47.079,7.8569e-07,3.7551e-07
47.099,3.9301e-07,5.4295e-08
47.119,2.5212e-07,4.6249e-07
47.139,3.9352e-07,8.4714e-07
47.158,1.6798e-07,4.9007e-08
47.178,2.4396e-07,5.0143e-07
47.198,1.986e-07,3.9502e-07
47.218,5.2574e-07,1.5549e-07
47.238,1.9864e-07,5.5954e-08
47.258,1.0564e-07,2.7093e-07
47.278,3.6237e-07,5.5594e-08
47.298,2.9955e-07,9.5664e-08
47.318,4.3253e-07,2.647e-08
47.337,1.1985e-07,6.5365e-08
47.357,5.4208e-07,4.5041e-07
47.377,1.6691e-07,1.0892e-07
47.397,2.7148e-07,3.626e-07
47.417,4.9913e-07,1.8077e-07
47.437,5.0106e-07,1.4704e-07
47.457,5.1032e-07,1.5258e-07
47.477,1.975e-07,5.1225e-08
47.496,4.8463e-07,1.5179e-07
47.516,9.6733e-07,3.234e-07
47.536,2.4618e-07,7.4846e-08
47.556,6.2902e-07,5.8484e-07
47.576,2.7369e-07,3.1082e-07
47.596,3.1962e-07,7.5229e-08
47.616,3.6306e-07,5.4774e-07
47.636,2.9255e-07,2.9198e-07
47.655,5.8672e-07,8.1433e-08
47.675,1.4238e-07,2.4538e-07
47.695,2.7658e-07,1.2455e-07
47.715,1.343e-07,1.549e-07
47.735,3.015e-07,2.6705e-07
47.755,1.9918e-07,1.9423e-08
47.775,1.9342e-07,1.7172e-07
47.795,2.4525e-07,6.5893e-07
47.815,1.2087e-07,6.7553e-08
47.834,5.2796e-07,4.6064e-07
47.854,2.4604e-07,1.4477e-07
47.874,3.6971e-07,7.8781e-08
47.894,3.8124e-07,7.3692e-09
47.914,2.8554e-07,3.991e-10
47.934,6.4129e-07,2.8539e-07
47.954,2.4273e-07,2.2064e-08
47.974,4.2211e-07,2.1839e-07
47.993,6.4286e-07,3.548e-07
48.013,2.814e-07,1.0193e-07
48.033,3.9119e-07,1.9294e-07
48.053,3.6279e-07,4.4599e-07
48.073,3.7426e-07,8.4292e-08
48.093,3.2871e-07,8.2457e-08
48.113,3.7889e-07,2.5655e-07
48.133,4.9031e-07,6.8805e-08
48.153,1.0855e-07,2.5553e-07
48.172,3.2689e-07,1.4853e-07
48.192,1.3117e-07,1.8102e-07
48.212,7.078e-07,6.1276e-07
48.232,2.3395e-07,2.5179e-07
48.252,3.2572e-07,3.1124e-07
48.272,3.1323e-07,4.8194e-07
48.292,1.2967e-07,1.1749e-08
48.312,4.768e-07,5.0911e-08
48.331,3.9956e-07,5.5743e-08
48.351,2.5545e-07,1.1293e-07
48.371,2.3319e-07,2.5017e-07
48.391,1.2171e-07,1.9254e-08
48.411,3.6089e-07,2.3065e-07
48.431,6.6146e-07,3.8346e-07
48.451,1.7806e-07,3.4501e-08
48.471,2.858e-07,1.6222e-07
48.491,2.2563e-07,2.7619e-07
48.51,3.5109e-07,7.9e-09
48.53,3.5664e-07,1.1712e-07
48.55,3.7979e-07,7.4053e-09
48.57,4.3804e-07,1.9859e-07
48.59,2.8112e-07,2.6143e-07
48.61,1.2007e-07,6.2937e-09
48.63,6.652e-07,4.652e-07
48.65,6.7014e-07,5.0049e-07
48.669,1.7516e-07,2.426e-08
48.689,4.2022e-07,4.1577e-07
48.709,1.1437e-07,8.0145e-08
48.729,6.3396e-07,1.3945e-07
48.749,2.6602e-07,9.2348e-08
48.769,2.7245e-07,3.4085e-08
48.789,5.2159e-07,3.0734e-07
48.809,3.1162e-07,2.0641e-07
48.828,5.6539e-08,8.9744e-09
48.848,4.2959e-07,5.1284e-07
48.868,4.9229e-07,1.9728e-07
48.888,2.8098e-07,1.6735e-08
48.908,1.9698e-07,1.8327e-07
48.928,2.297e-07,1.0704e-07
48.948,5.7173e-07,7.3317e-08
48.968,1.2383e-07,5.5015e-08
48.988,1.6559e-07,4.0086e-08
49.007,6.8274e-07,3.7512e-07
49.027,3.3321e-07,2.6399e-07
49.047,7.557e-08,5.7657e-08
49.067,4.5653e-07,4.5327e-07
49.087,2.8629e-07,2.0914e-07
49.107,5.8327e-07,1.0005e-07
49.127,2.94e-07,1.7639e-07
49.147,3.4948e-07,3.3428e-08
49.166,4.5992e-07,2.3147e-07
49.186,1.1905e-07,8.3434e-09
49.206,4.4532e-07,4.8866e-08
49.226,5.2932e-07,4.1845e-07
49.246,4.719e-07,9.3557e-08
49.266,7.9415e-08,6.5812e-08
49.286,3.8086e-07,3.3776e-07
49.306,5.65e-07,4.2883e-08
49.326,5.0099e-07,2.1465e-08
49.345,3.0546e-07,2.1037e-07
49.365,2.2086e-07,4.1919e-08
49.385,4.4834e-07,3.1521e-07
49.405,1.5023e-07,2.7016e-08
49.425,1.7895e-07,1.2464e-07
49.445,7.8771e-07,5.5096e-07
49.465,3.2971e-07,1.892e-07
49.485,1.3997e-07,2.1158e-07
49.504,2.0457e-07,3.5673e-07
49.524,2.6399e-07,2.8833e-08
49.544,5.7928e-07,1.5083e-07
49.564,3.8922e-08,8.8054e-08
49.584,3.8633e-07,1.1018e-07
49.604,2.5193e-07,2.0344e-07
49.624,1.3699e-07,3.5807e-08
49.644,2.6696e-07,9.5363e-08
49.664,4.2297e-07,2.2047e-07
49.683,5.4698e-07,3.1504e-08
49.703,8.2541e-08,9.781e-08
49.723,3.1407e-07,1.7492e-07
49.743,4.3602e-07,2.6084e-09
49.763,5.7105e-07,1.3797e-07
49.783,1.9073e-07,4.4249e-08
49.803,3.3605e-07,2.0024e-07
49.823,6.7021e-07,3.3977e-07
49.842,1.9706e-07,7.6122e-09
49.862,3.473e-07,3.7903e-07
49.882,6.692e-07,4.8223e-07
49.902,3.8799e-07,8.5093e-10
49.922,5.0401e-07,3.8218e-07
49.942,9.0692e-08,2.0946e-07
49.962,3.9731e-07,7.9188e-08
49.982,4.1333e-07,2.6724e-07
50.001,3.9676e-08,4.0842e-09
50.021,4.6306e-07,2.7084e-07
50.041,1.2831e-07,2.4264e-07
50.061,1.4677e-07,1.4381e-09
50.081,7.2037e-08,1.3856e-07
50.101,3.0472e-07,2.1032e-07
50.121,2.5608e-07,1.1696e-08
50.141,1.894e-07,1.9837e-07
50.161,9.1961e-08,5.7711e-08
50.18,3.315e-07,4.4653e-08
50.2,4.6272e-07,1.7806e-07
50.22,2.3196e-07,2.4414e-08
50.24,6.3793e-07,3.0594e-07
50.26,5.4166e-07,1.4853e-07
50.28,1.57e-07,2.0358e-07
50.3,5.5664e-07,3.154e-07
50.32,4.5259e-07,9.5479e-08
50.339,5.6102e-07,9.5306e-08
50.359,5.3895e-07,3.6433e-07
50.379,9.9313e-08,9.8956e-09
50.399,6.5366e-07,3.3155e-07
50.419,2.3714e-07,3.6166e-08
50.439,3.0043e-07,8.2729e-08
50.459,3.6699e-07,3.7497e-07
50.479,1.979e-07,1.0609e-07
50.499,2.9679e-07,9.1227e-08
50.518,1.1836e-07,2.8071e-07
50.538,2.4897e-07,1.2148e-07
50.558,2.3682e-07,4.6152e-08
50.578,2.3401e-07,2.8343e-07
50.598,1.1025e-07,2.6961e-08
50.618,2.3937e-07,1.1169e-07
50.638,2.6859e-07,1.5073e-07
50.658,3.4046e-07,1.1191e-07
50.677,3.0698e-07,4.1466e-07
50.697,2.8065e-07,3.8517e-08
50.717,2.474e-07,2.1305e-07
50.737,3.5271e-07,9.5431e-08
50.757,2.289e-07,2.5687e-08
50.777,4.9923e-07,1.2661e-07
50.797,3.3914e-07,9.8535e-08
50.817,3.3735e-07,9.4368e-08
50.837,4.9625e-07,1.3208e-07
50.856,1.9671e-07,1.1188e-08
50.876,4.9299e-07,1.9307e-07
50.896,3.7489e-07,2.5239e-07
50.916,3.192e-07,1.803e-09
50.936,5.1178e-07,2.6512e-07
50.956,2.6323e-07,2.9812e-07
50.976,2.373e-07,5.5911e-09
50.996,2.8852e-07,1.9509e-07
51.015,3.1087e-07,2.5622e-07
51.035,2.6854e-07,8.4295e-08
51.055,2.2262e-07,2.7582e-07
51.075,3.0506e-08,3.1812e-08
51.095,2.5644e-07,3.3739e-07
51.115,2.256e-07,3.4693e-07
51.135,2.1082e-07,4.8465e-09
51.155,2.6213e-07,1.5712e-07
51.174,8.2107e-08,7.3862e-08
51.194,2.2544e-07,5.895e-10
51.214,2.6854e-07,5.5349e-08
51.234,3.3517e-07,1.4716e-08
51.254,4.7435e-07,2.2693e-07
51.274,2.9678e-07,3.1931e-08
51.294,1.7e-07,3.6406e-08
51.314,6.0059e-07,2.5091e-07
51.334,3.6126e-07,1.5857e-07
51.353,4.3885e-07,2.5118e-08
51.373,3.628e-07,3.7482e-07
51.393,4.0022e-07,1.11e-07
51.413,3.5682e-07,4.9062e-08
51.433,2.7885e-07,1.6288e-07
51.453,2.2505e-07,9.2033e-08
51.473,4.3074e-07,3.2317e-07
51.493,3.6409e-07,2.7292e-07
51.512,1.6309e-07,6.1922e-08
51.532,3.7232e-07,3.8571e-07
51.552,1.7449e-07,2.1444e-07
51.572,2.2177e-07,5.8233e-08
51.592,1.4958e-07,7.5401e-08
51.612,4.5566e-07,6.3339e-08
51.632,1.1902e-07,2.3104e-08
51.652,1.6276e-07,4.5264e-08
51.672,3.1786e-07,6.1988e-08
51.691,4.0134e-07,3.0536e-07
51.711,2.5311e-07,4.2099e-08
51.731,1.5785e-07,8.2122e-08
51.751,4.6443e-07,3.4778e-07
51.771,3.0541e-07,5.161e-08
51.791,1.0001e-07,5.2708e-08
51.811,4.3026e-07,2.5652e-07
51.831,4.2487e-07,4.0021e-08
51.85,3.1021e-07,1.3114e-07
51.87,1.2796e-07,8.4298e-08
51.89,2.732e-07,8.8251e-08
51.91,7.7739e-07,5.2414e-07
51.93,1.801e-07,1.0616e-07
51.95,3.7913e-07,1.7323e-07
51.97,3.0334e-07,2.5451e-07
51.99,2.0289e-07,1.1962e-08
52.01,2.0013e-07,6.6405e-08
52.029,2.3633e-07,4.2312e-08
52.049,5.0912e-07,5.5447e-08
52.069,2.1467e-07,1.1684e-07
52.089,8.7519e-08,1.8192e-08
52.109,2.4104e-07,1.6795e-07
52.129,5.6073e-07,3.3748e-07
52.149,1.7914e-07,1.4112e-08
52.169,2.3773e-07,1.7362e-07
52.188,2.7146e-07,1.7124e-07
52.208,2.1638e-07,1.1375e-08
52.228,2.256e-07,1.6504e-07
52.248,2.8154e-07,1.0104e-07
52.268,3.4976e-07,1.8309e-07
52.288,5.3408e-07,2.6162e-07
52.308,6.3719e-08,2.7625e-08
52.328,5.1352e-07,2.5268e-07
52.347,4.4833e-07,3.4546e-07
52.367,1.227e-07,3.6147e-09
52.387,4.0762e-07,1.6856e-07
52.407,1.3416e-07,1.0625e-07
52.427,4.0895e-07,4.122e-08
52.447,1.0747e-07,8.0097e-08
52.467,1.445e-07,1.0116e-08
52.487,3.7365e-07,1.232e-07
52.507,4.0219e-07,6.3522e-08
52.526,1.3667e-07,7.1168e-09
52.546,2.9748e-07,2.0277e-07
52.566,4.0292e-07,1.5106e-07
52.586,2.4531e-07,6.6758e-08
52.606,2.5492e-07,1.4214e-07
52.626,3.5656e-07,7.1037e-08
52.646,2.7622e-07,9.4502e-08
52.666,2.1873e-07,2.8173e-07
52.685,1.2243e-07,2.98e-08
52.705,4.8248e-07,2.5794e-07
52.725,6.911e-07,1.8258e-07
52.745,4.6218e-08,2.0073e-08
52.765,4.8449e-07,2.6765e-07
52.785,1.4165e-07,1.3456e-07
52.805,2.9496e-07,9.0991e-08
52.825,2.673e-07,2.1411e-07
52.845,2.0731e-07,7.945e-09
52.864,4.112e-07,2.0387e-07
52.884,4.8878e-08,4.4658e-08
52.904,1.7151e-07,2.7097e-08
52.924,4.712e-07,1.0668e-07
52.944,3.6106e-07,6.4471e-08
52.964,2.0747e-07,1.6317e-08
52.984,1.8862e-07,1.9023e-07
53.004,2.1874e-07,2.8669e-08
53.023,2.4148e-07,1.2652e-07
53.043,1.892e-07,1.1881e-07
53.063,3.5154e-07,3.617e-09
53.083,2.2396e-07,1.2342e-07
53.103,1.5095e-07,6.906e-08
53.123,1.9015e-07,1.0523e-07
53.143,5.4551e-07,1.6751e-07
53.163,2.8913e-07,1.7945e-08
53.183,2.935e-07,1.9573e-07
53.202,3.3271e-07,2.214e-07
53.222,2.0916e-07,2.1174e-09
53.242,4.2387e-07,2.9268e-07
53.262,2.0248e-07,1.0231e-07
53.282,4.3467e-07,7.5543e-08
53.302,4.012e-07,1.126e-07
53.322,1.8677e-07,8.2504e-08
53.342,2.6778e-07,1.0469e-07
53.361,2.1305e-07,2.0366e-07
53.381,3.2747e-07,1.0985e-08
53.401,2.2206e-07,7.8213e-08
53.421,2.4047e-07,2.8574e-07
53.441,1.0983e-07,4.69e-09
53.461,1.2891e-07,1.173e-07
53.481,1.7217e-07,8.0928e-08
53.501,2.1497e-07,1.9513e-08
53.52,3.3658e-07,1.0401e-07
53.54,1.9402e-07,1.4908e-09
53.56,1.7165e-07,1.2834e-07
53.58,3.3567e-07,1.2545e-07
53.6,2.5901e-07,6.2631e-08
53.62,4.6677e-07,2.0425e-07
53.64,4.1836e-07,8.9756e-08
53.66,1.3821e-07,2.734e-08
53.68,4.2858e-07,2.755e-07
53.699,2.7142e-07,6.5667e-08
53.719,4.4701e-07,9.2938e-08
53.739,4.4226e-07,1.4125e-07
53.759,2.3162e-07,3.0418e-08
53.779,2.1714e-07,3.0713e-07
53.799,3.0483e-07,1.3681e-07
53.819,1.4712e-07,1.6321e-09
53.839,5.1036e-07,3.6962e-07
53.858,2.0338e-07,1.7699e-07
53.878,1.2602e-07,5.5716e-09
53.898,1.6856e-07,2.3243e-07
53.918,1.3514e-07,1.2583e-08
53.938,3.8607e-07,1.1603e-07
53.958,2.1519e-07,9.1278e-08
53.978,1.5548e-07,2.1189e-08
53.998,2.1817e-07,1.9954e-07
54.018,1.5142e-07,7.1383e-08
54.037,2.6742e-07,9.3712e-08
54.057,3.5464e-07,1.5645e-07
54.077,2.2421e-07,5.5448e-08
54.097,2.2374e-07,9.4066e-08
54.117,1.6338e-07,6.3268e-08
54.137,3.1491e-07,9.0515e-08
54.157,3.4162e-07,1.3219e-07
54.177,2.5703e-07,9.345e-09
54.196,2.925e-07,9.7008e-08
54.216,4.3191e-07,3.7417e-07
54.236,1.8768e-07,7.33e-08
54.256,2.3544e-07,1.5633e-07
54.276,3.9649e-07,3.2635e-07
54.296,3.4786e-07,5.8752e-08
54.316,3.5039e-07,1.1403e-07
54.336,1.4899e-07,1.0303e-07
54.355,2.5733e-07,1.5263e-07
54.375,2.7766e-07,2.0068e-07
54.395,1.6469e-07,5.8165e-08
54.415,4.2269e-07,1.3923e-07
54.435,2.3756e-07,2.553e-07
54.455,1.3147e-07,1.7026e-08
54.475,8.2962e-08,6.3471e-08
54.495,2.8449e-07,1.1784e-07
54.515,3.0418e-07,1.1995e-08
54.534,2.7848e-07,7.731e-08
54.554,1.1432e-07,1.0567e-08
54.574,2.0792e-07,1.0024e-07
54.594,2.8076e-07,1.4667e-07
54.614,2.6271e-07,1.9006e-08
54.634,3.1746e-07,1.5789e-07
54.654,5.2448e-07,3.3157e-07
54.674,5.756e-08,5.4461e-09
54.693,2.8582e-07,1.3507e-07
54.713,3.7884e-07,1.1491e-07
54.733,3.1403e-07,7.5515e-08
54.753,4.7095e-07,1.8806e-07
54.773,4.3493e-08,6.9224e-10
54.793,4.0031e-07,3.0253e-07
54.813,2.2461e-07,2.0642e-07
54.833,2.3519e-07,3.0558e-09
54.853,4.1458e-07,1.8097e-07
54.872,2.3254e-07,1.3372e-07
54.892,1.9768e-07,3.1313e-08
54.912,1.5267e-07,7.8848e-08
54.932,1.9642e-07,2.0192e-08
54.952,3.9078e-07,8.1025e-08
54.972,2.155e-07,8.9561e-08
54.992,1.543e-07,2.6892e-09
55.012,2.0561e-07,1.9967e-07
55.031,2.4697e-07,8.3411e-08
55.051,1.8753e-07,9.4322e-09
55.071,2.714e-07,1.5619e-07
55.091,3.7549e-07,1.1722e-07
55.111,1.2343e-07,3.7648e-08
55.131,2.2536e-07,9.9589e-08
55.151,1.6062e-07,2.8591e-08
55.171,4.2624e-07,1.4623e-07
55.191,2.2976e-07,1.6848e-07
55.21,1.8994e-07,5.018e-08
55.23,3.8565e-07,2.9358e-07
55.25,1.7296e-07,7.6555e-08
55.27,2.5774e-07,2.8158e-08
55.29,2.2666e-07,8.489e-08
55.31,3.7466e-07,1.1301e-07
55.33,3.3676e-07,5.3229e-08
55.35,1.1716e-07,7.6543e-08
55.369,1.3586e-07,2.0812e-09
55.389,3.3805e-07,1.711e-07
55.409,2.4631e-07,7.7293e-08
55.429,2.7132e-07,2.3338e-08
55.449,1.672e-07,1.647e-07
55.469,2.7857e-07,4.1936e-08
55.489,5.6712e-08,3.2332e-08
55.509,3.1056e-07,1.5913e-07
55.528,2.8248e-07,1.7286e-08
55.548,2.9366e-07,1.4821e-07
55.568,1.7146e-07,5.4588e-08
55.588,9.7739e-08,3.6309e-08
55.608,5.4754e-07,2.2682e-07
55.628,2.1926e-07,4.7523e-08
55.648,2.5019e-07,1.0337e-07
55.668,3.6624e-07,2.1172e-07
55.688,7.1894e-08,1.5416e-08
55.707,2.76e-07,9.3262e-08
55.727,2.2795e-07,7.4369e-08
55.747,2.7016e-07,4.5998e-08
55.767,3.6621e-07,1.837e-07
55.787,1.4979e-07,3.9653e-08
55.807,1.6287e-07,2.3362e-08
55.827,3.0901e-07,1.315e-07
55.847,1.5907e-07,2.1607e-08
55.866,3.1203e-07,8.1049e-08
55.886,2.0742e-07,1.1338e-07
55.906,1.7186e-07,6.0352e-10
55.926,1.8305e-07,1.1012e-07
55.946,2.9378e-07,6.414e-08
55.966,3.0647e-07,4.4189e-08
55.986,4.3141e-07,1.3393e-07
56.006,1.9335e-07,3.0588e-08
56.026,2.6645e-07,1.2278e-07
56.045,3.5923e-07,1.2812e-07
56.065,1.4936e-07,9.0138e-09
56.085,3.275e-07,2.7122e-07
56.105,2.2531e-07,1.0822e-07
56.125,1.8502e-07,5.5629e-08
56.145,2.3558e-07,1.3643e-07
56.165,1.4933e-07,8.5649e-08
56.185,1.947e-07,3.4952e-08
56.204,3.5375e-07,1.6973e-07
56.224,1.9708e-07,2.0649e-08
56.244,2.5902e-07,7.6641e-08
56.264,1.2054e-07,1.0874e-07
56.284,2.1066e-07,7.548e-09
56.304,2.2563e-07,1.6664e-07
56.324,2.307e-07,5.3455e-08
56.344,2.7861e-07,2.7806e-08
56.364,2.0774e-07,1.1686e-07
56.383,1.1706e-07,1.1717e-08
56.403,2.8131e-07,4.8059e-08
56.423,3.8446e-07,7.2494e-08
56.443,2.3257e-07,4.0814e-08
56.463,2.3111e-07,1.2879e-07
56.483,1.5877e-07,2.3475e-08
56.503,1.9886e-07,9.6639e-08
56.523,3.0277e-07,2.4445e-07
56.542,2.1421e-07,2.1073e-08
56.562,3.1764e-07,1.1296e-07
56.582,2.09e-07,1.3318e-07
56.602,1.2328e-07,3.9793e-08
56.622,2.9954e-07,1.2356e-07
56.642,3.1693e-07,1.0555e-07
56.662,1.9317e-07,3.7283e-08
56.682,3.4942e-07,2.5224e-07
56.701,8.6833e-08,3.4518e-08
56.721,2.9577e-07,6.7105e-08
56.741,2.4247e-07,2.1389e-07
56.761,1.3922e-07,4.3477e-08
56.781,3.2752e-07,6.2044e-08
56.801,1.6217e-07,6.0924e-08
56.821,1.6688e-07,1.1758e-08
56.841,2.3792e-07,4.4274e-08
56.861,1.3573e-07,6.5998e-09
56.88,2.4513e-07,1.1927e-07
56.9,2.641e-07,7.7317e-08
56.92,1.5403e-07,6.8841e-09
56.94,2.0747e-07,1.506e-07
56.96,2.0286e-07,1.1155e-07
56.98,3.3871e-07,3.8071e-08
57,2.0885e-07,7.457e-08
57.02,3.5817e-07,7.3545e-08
57.039,1.8654e-07,6.7361e-08
57.059,3.0732e-07,1.4584e-07
57.079,1.4709e-07,2.7303e-08
57.099,2.7441e-07,1.8597e-07
57.119,4.4741e-07,2.7905e-07
57.139,1.2803e-07,3.3301e-09
57.159,2.2443e-07,1.3326e-07
57.179,1.6196e-07,2.1846e-07
57.199,1.8686e-07,3.1361e-08
57.218,2.8312e-07,6.7407e-08
57.238,2.4682e-07,2.9275e-08
57.258,1.9933e-07,4.7459e-08
57.278,1.4303e-07,1.0113e-07
57.298,1.0595e-07,1.8057e-10
57.318,2.8726e-07,1.4764e-07
57.338,2.722e-07,8.4424e-08
57.358,2.0558e-07,6.8079e-09
57.377,1.2056e-07,7.777e-08
57.397,2.4394e-07,6.0742e-08
57.417,2.4387e-07,3.1671e-08
57.437,2.8978e-07,4.2212e-08
57.457,2.8586e-07,2.0262e-08
57.477,1.6584e-07,1.1657e-07
57.497,3.2155e-07,1.2301e-07
57.517,7.8161e-08,1.1965e-08
57.537,4.0661e-07,3.5763e-07
57.556,2.5607e-07,1.1937e-07
57.576,1.6068e-07,1.2174e-08
57.596,3.3162e-07,1.5496e-07
57.616,1.0532e-07,8.2584e-08
57.636,3.5529e-07,1.1772e-07
57.656,2.3941e-07,6.515e-08
57.676,1.3807e-07,1.4919e-08
57.696,3.4676e-07,1.7673e-07
57.715,1.339e-07,1.1243e-07
57.735,1.8319e-07,1.2336e-08
57.755,2.3688e-07,1.8581e-07
57.775,1.382e-07,7.685e-08
57.795,3.8625e-07,1.9247e-08
57.815,1.4968e-07,3.7251e-08
57.835,1.9399e-07,2.293e-08
57.855,2.1884e-07,9.7003e-08
57.874,1.8826e-07,1.6811e-08
57.894,1.7089e-07,4.6862e-08
57.914,3.2887e-07,1.7208e-07
57.934,2.4833e-07,5.7561e-08
57.954,1.3686e-07,8.3648e-08
57.974,2.5802e-07,1.8285e-07
57.994,1.9332e-07,3.6421e-08
58.014,4.0374e-07,6.8892e-08
58.034,2.7905e-07,6.5844e-08
58.053,1.2271e-07,5.9032e-08
58.073,2.9419e-07,2.1288e-07
58.093,1.1429e-07,2.0482e-08
58.113,2.255e-07,9.4255e-08
58.133,3.6857e-07,1.89e-07
58.153,1.4273e-07,6.0882e-08
58.173,1.56e-07,6.7045e-08
58.193,9.5406e-08,1.4881e-07
58.212,2.2056e-07,2.467e-08
58.232,3.8735e-07,1.0754e-07
58.252,1.3326e-07,2.0318e-08
58.272,2.1224e-07,4.2836e-08
58.292,1.502e-07,1.3305e-07
58.312,2.377e-07,9.9849e-09
58.332,2.0776e-07,7.0003e-08
58.352,3.8452e-07,1.3663e-07
58.372,2.1633e-07,1.7926e-09
58.391,1.1816e-07,5.4274e-08
58.411,1.9816e-07,8.1404e-08
58.431,2.6823e-07,5.5161e-08
58.451,3.4114e-07,9.1482e-08
58.471,1.6609e-07,1.5095e-09
58.491,1.6581e-07,1.2777e-07
58.511,2.4888e-07,1.3511e-07
58.531,1.3237e-07,1.071e-08
58.55,2.3088e-07,1.3077e-07
58.57,2.5204e-07,1.1853e-07
58.59,2.0027e-07,2.2461e-08
58.61,2.4472e-07,1.4697e-07
58.63,7.0733e-08,4.6938e-08
58.65,2.805e-07,9.4132e-08
58.67,2.6818e-07,9.0342e-08
58.69,1.8313e-07,5.2335e-09
58.71,2.8954e-07,8.4122e-08
58.729,1.9493e-07,1.2426e-07
58.749,2.0284e-07,1.8569e-09
58.769,2.0057e-07,8.2204e-08
58.789,2.3188e-07,5.0057e-08
58.809,2.7802e-07,1.5852e-08
58.829,2.3211e-07,8.2067e-08
58.849,1.1316e-07,1.2447e-08
58.869,2.0297e-07,8.3292e-08
58.888,2.7835e-07,7.2564e-08
58.908,2.0936e-07,1.1589e-08
58.928,3.0504e-07,1.3381e-07
58.948,2.1536e-07,7.6188e-08
58.968,1.045e-07,5.5333e-08
58.988,2.1651e-07,1.2979e-07
59.008,2.2592e-07,4.5434e-08
59.028,2.8391e-07,6.1384e-08
59.047,3.709e-07,1.5428e-07
59.067,4.788e-08,1.4769e-08
59.087,2.6257e-07,1.2737e-07
59.107,1.7613e-07,7.0513e-08
59.127,2.2224e-07,7.4287e-09
59.147,3.0119e-07,1.275e-07
59.167,1.665e-07,5.0698e-08
59.187,9.4907e-08,2.1739e-08
59.207,1.5415e-07,9.311e-08
59.226,1.6854e-07,1.0744e-08
59.246,3.9071e-07,5.0234e-08
59.266,2.1934e-07,6.9718e-08
59.286,1.1687e-07,8.228e-09
59.306,2.3196e-07,1.1214e-07
59.326,2.1061e-07,2.3692e-08
59.346,2.675e-07,8.283e-08
59.366,3.2368e-07,1.1176e-07
59.385,2.3591e-07,2.3954e-08
59.405,1.0561e-07,1.1523e-07
59.425,2.5718e-07,1.3224e-07
59.445,1.8466e-07,1.2365e-08
59.465,2.9705e-07,1.1593e-07
59.485,2.8731e-07,1.1508e-07
59.505,1.1874e-07,3.6311e-08
59.525,2.5139e-07,1.6282e-07
59.545,9.3767e-08,1.3735e-08
59.564,1.7174e-07,5.9227e-08
59.584,2.423e-07,1.393e-07
59.604,1.3481e-07,1.4448e-08
59.624,2.085e-07,9.1057e-08
59.644,1.2546e-07,1.0871e-07
59.664,1.8173e-07,5.1088e-09
59.684,3.0653e-07,5.3905e-08
59.704,1.7524e-07,3.2401e-08
59.723,3.3037e-07,7.002e-08
59.743,1.666e-07,6.3909e-08
59.763,1.3936e-07,3.6173e-09
59.783,2.6596e-07,1.1859e-07
59.803,2.6649e-07,8.0839e-08
59.823,2.8968e-07,1.27e-08
59.843,1.8327e-07,1.5123e-07
59.863,2.1205e-07,6.8473e-08
59.883,1.1136e-07,2.1509e-08
59.902,2.6463e-07,1.1111e-07
59.922,2.3766e-07,3.0854e-08
59.942,2.9211e-07,1.4307e-07
59.962,1.8191e-07,9.7511e-08
59.982,5.4505e-08,1.0052e-08
60.002,2.9616e-07,1.9027e-07
60.022,2.1214e-07,1.2023e-07
60.042,1.7924e-07,1.088e-08
60.061,3.1933e-07,1.6874e-07
60.081,7.3291e-08,4.2229e-08
60.101,1.9914e-07,4.1512e-08
60.121,1.7822e-07,4.6175e-08
60.141,1.8103e-07,1.4236e-08
60.161,4.0789e-07,1.1536e-07
60.181,1.1748e-07,7.2965e-08
60.201,1.5366e-07,3.2358e-08
60.22,1.61e-07,1.1667e-07
60.24,2.859e-07,2.9675e-08
60.26,2.4663e-07,2.817e-08
60.28,1.8248e-07,6.9766e-08
60.3,2.2684e-07,3.1169e-08
60.32,1.5514e-07,3.6769e-08
60.34,2.6311e-07,3.6942e-08
60.36,2.1477e-07,4.5144e-08
60.38,3.5283e-07,1.9991e-07
60.399,2.7469e-07,3.7759e-08
60.419,8.6803e-08,1.0045e-07
60.439,2.7608e-07,1.8591e-07
60.459,1.664e-07,4.458e-08
60.479,2.0097e-07,5.0518e-08
60.499,2.3072e-07,1.3621e-07
60.519,1.0127e-07,6.7977e-08
60.539,2.6483e-07,8.6955e-08
60.558,7.0463e-08,3.2572e-08
60.578,1.5256e-07,5.4003e-08
60.598,2.7615e-07,1.8975e-07
60.618,2.1581e-07,3.5595e-08
60.638,1.4346e-07,4.4686e-08
60.658,1.103e-07,6.8909e-08
60.678,2.7378e-07,2.2898e-08
60.698,2.1771e-07,1.3728e-08
60.718,2.2083e-07,2.9226e-08
60.737,2.8251e-07,2.5411e-08
60.757,1.913e-07,6.3033e-08
60.777,1.4077e-07,2.1423e-09
60.797,1.9564e-07,8.7664e-08
60.817,4.5098e-07,1.9263e-07
60.837,2.4756e-07,8.6402e-09
60.857,1.1164e-07,7.5849e-08
60.877,1.9446e-07,1.2288e-07
60.896,1.4669e-07,3.0282e-08
60.916,2.6412e-07,1.0216e-07
60.936,1.6274e-07,4.6732e-08
60.956,2.2137e-07,1.2185e-07
60.976,2.4238e-07,1.1377e-07
60.996,3.8579e-08,7.0558e-09
61.016,2.3435e-07,1.3287e-07
61.036,2.7959e-07,1.7139e-07
61.056,1.9812e-07,1.6354e-08
61.075,1.7217e-07,8.0038e-08
61.095,6.5698e-08,4.6016e-08
61.115,2.8877e-07,3.7335e-08
61.135,1.6529e-07,3.9667e-08
61.155,1.6136e-07,6.6661e-09
61.175,2.7001e-07,6.3335e-08
61.195,2.4838e-07,6.6484e-08
61.215,8.7746e-08,3.2984e-09
61.234,2.389e-07,1.2389e-07
61.254,2.8457e-07,9.2281e-08
61.274,2.1785e-07,1.205e-08
61.294,2.6057e-07,8.7601e-08
61.314,1.9634e-07,3.373e-08
61.334,2.0819e-07,5.2943e-08
61.354,2.7367e-07,5.9245e-08
61.374,1.5451e-07,3.6455e-08
61.393,2.8087e-07,1.5409e-07
61.413,3.1008e-07,8.5978e-08
61.433,8.2323e-08,1.1933e-08
61.453,2.4392e-07,1.7384e-07
61.473,1.3091e-07,8.6835e-08
61.493,2.3226e-07,3.7612e-08
61.513,2.1259e-07,9.3985e-08
61.533,1.0172e-07,1.5385e-08
61.553,1.8787e-07,6.0222e-08
61.572,1.1163e-07,4.3587e-08
61.592,9.878e-08,8.5657e-09
61.612,3.0233e-07,1.3667e-07
61.632,2.4153e-07,6.0298e-08
61.652,1.3513e-07,2.4442e-08
61.672,1.3609e-07,1.2599e-07
61.692,1.9523e-07,2.2391e-08
61.712,3.1384e-07,5.6216e-08
61.731,2.4601e-07,4.6671e-08
61.751,2.4296e-07,1.5254e-08
61.771,1.8233e-07,6.3776e-08
61.791,1.7149e-07,2.9693e-08
61.811,1.7147e-07,5.1609e-08
61.831,3.2972e-07,1.4745e-07
61.851,2.5379e-07,1.6649e-08
61.871,1.3126e-07,6.1377e-08
61.891,1.4286e-07,9.2744e-08
61.91,1.1669e-07,1.7367e-08
61.93,3.147e-07,1.0659e-07
61.95,1.3573e-07,2.9734e-08
61.97,1.7404e-07,2.7128e-08
61.99,1.9178e-07,8.5495e-08
62.01,1.1079e-07,2.8998e-08
62.03,1.6441e-07,6.2043e-08
62.05,2.7747e-07,1.4595e-07
62.069,1.714e-07,6.4352e-09
62.089,2.2431e-07,7.5385e-08
62.109,9.4308e-08,8.6589e-08
62.129,2.1649e-07,2.2233e-08
62.149,2.147e-07,6.1022e-08
62.169,1.5115e-07,3.8769e-08
62.189,2.7868e-07,4.38e-08
62.209,1.8969e-07,6.1563e-08
62.228,1.7627e-07,8.2864e-09
62.248,1.3956e-07,9.1133e-08
62.268,2.3974e-07,6.3673e-08
62.288,1.5819e-07,9.6178e-09
62.308,2.5088e-07,7.2668e-08
62.328,2.1983e-07,6.0899e-08
62.348,1.2531e-07,1.5112e-08
62.368,2.0497e-07,8.3705e-08
62.388,1.902e-07,3.476e-08
62.407,2.2615e-07,6.0413e-08
62.427,3.0735e-07,8.0086e-08
62.447,6.8128e-08,1.4019e-08
62.467,2.2605e-07,1.2224e-07
62.487,1.3639e-07,9.017e-08
62.507,1.2329e-07,6.1888e-09
62.527,3.466e-07,1.3081e-07
62.547,1.1362e-07,4.2602e-08
62.566,1.6591e-07,1.8818e-08
62.586,9.8512e-08,6.3017e-08
62.606,1.7882e-07,2.2032e-08
62.626,2.897e-07,7.2607e-08
62.646,2.2914e-07,2.0251e-08
62.666,1.0731e-07,1.3913e-08
62.686,1.683e-07,1.0933e-07
62.706,1.8618e-07,2.7187e-08
62.726,1.9632e-07,2.1862e-08
62.745,3.2085e-07,1.1894e-07
62.765,2.2644e-07,2.376e-08
62.785,1.0878e-07,4.0705e-08
62.805,1.7662e-07,5.9114e-08
62.825,1.4982e-07,5.5463e-08
62.845,2.808e-07,1.1266e-07
62.865,1.9758e-07,3.2373e-08
62.885,7.9195e-08,2.5469e-08
62.904,2.2682e-07,1.7752e-07
62.924,7.724e-08,5.4959e-08
62.944,2.4574e-07,5.7752e-08
62.964,2.2801e-07,7.5368e-08
62.984,1.7452e-07,3.2292e-08
63.004,2.2496e-07,4.1556e-08
63.024,7.3831e-08,2.6181e-08
63.044,2.5371e-07,4.6635e-08
63.064,2.3734e-07,6.6603e-08
63.083,1.7187e-07,1.4727e-08
63.103,2.528e-07,6.8626e-08
63.123,1.3816e-07,8.0885e-08
63.143,2.211e-07,2.2935e-08
63.163,1.5158e-07,5.9546e-08
63.183,2.3822e-07,7.3327e-08
63.203,2.6083e-07,3.0692e-08
63.223,2.1789e-07,6.2005e-08
63.242,1.1098e-07,3.369e-08
63.262,1.3923e-07,9.0822e-08
63.282,2.5642e-07,1.44e-07
63.302,1.1827e-07,4.8249e-09
63.322,1.9143e-07,7.9168e-08
63.342,2.737e-07,1.8679e-07
63.362,6.6194e-08,9.4124e-09
63.382,1.8427e-07,5.2643e-08
63.401,1.4085e-07,6.0204e-08
63.421,2.801e-07,3.0146e-08
63.441,2.5489e-07,8.3881e-08
63.461,3.5966e-08,1.1201e-09
63.481,2.0771e-07,1.0291e-07
63.501,2.0879e-07,7.5618e-08
63.521,1.6964e-07,2.4706e-11
63.541,2.4039e-07,7.3983e-08
63.561,2.0908e-07,7.4614e-08
63.58,1.5234e-07,9.4687e-09
63.6,1.0947e-07,5.6792e-08
63.62,1.7247e-07,2.4004e-08
63.64,3.4716e-07,6.176e-08
63.66,2.6446e-07,6.8255e-08
63.68,8.5657e-08,7.1758e-09
63.7,1.518e-07,1.4834e-07
63.72,2.8688e-07,8.363e-08
63.739,1.392e-07,7.6064e-09
63.759,2.5813e-07,1.0525e-07
63.779,2.1119e-07,7.5781e-08
63.799,9.593e-08,2.8759e-08
63.819,1.5985e-07,6.4789e-08
63.839,1.2107e-07,1.8785e-08
63.859,2.7475e-07,1.0719e-07
63.879,1.7977e-07,5.0949e-08
63.899,7.7722e-08,1.8579e-08
63.918,1.7521e-07,1.4227e-07
63.938,1.2217e-07,4.0033e-08
63.958,1.6514e-07,1.6146e-08
63.978,1.901e-07,6.0707e-08
63.998,2.1062e-07,4.8551e-08
64.018,1.9284e-07,3.8949e-08
64.038,1.1035e-07,3.8206e-08
64.058,1.7941e-07,1.9336e-08
64.077,3.1135e-07,8.18e-08
64.097,2.6672e-07,4.0974e-08
64.117,1.9949e-07,3.0858e-08
64.137,1.8608e-07,1.0137e-07
64.157,2.0658e-07,2.9806e-08
64.177,1.3897e-07,2.5974e-08
64.197,2.106e-07,6.1616e-08
64.217,2.5639e-07,3.0961e-08
64.237,2.1567e-07,5.807e-08
64.256,1.4407e-07,3.1672e-08
64.276,7.7991e-08,4.7951e-08
64.296,2.7554e-07,1.0237e-07
64.316,1.8237e-07,2.7324e-08
64.336,1.6625e-07,6.43e-08
64.356,1.5158e-07,1.0599e-07
64.376,8.8985e-08,2.4058e-08
64.396,1.5255e-07,4.0704e-08
64.415,1.6273e-07,6.0675e-08
64.435,1.7206e-07,2.9248e-08
64.455,3.2818e-07,8.869e-08
64.475,4.5974e-08,1.985e-08
64.495,1.4673e-07,3.194e-08
64.515,2.5497e-07,1.0049e-07
64.535,1.8823e-07,1.1265e-08
64.555,2.7125e-07,4.7623e-08
64.574,1.4378e-07,7.2872e-08
64.594,1.7805e-07,8.3742e-09
64.614,1.508e-07,3.8001e-08
64.634,1.969e-07,2.5238e-08
64.654,2.5694e-07,3.9931e-08
64.674,3.0019e-07,5.3736e-08
64.694,1.1871e-07,1.5439e-08
64.714,1.3021e-07,7.3618e-08
64.734,2.6857e-07,8.4413e-08
64.753,2.0222e-07,1.2631e-08
64.773,1.9317e-07,8.9085e-08
64.793,2.0404e-07,6.7404e-08
64.813,9.6737e-08,2.5452e-08
64.833,1.763e-07,6.5208e-08
64.853,9.6929e-08,5.3468e-08
64.873,1.7048e-07,3.0285e-08
64.893,2.5129e-07,1.1317e-07
64.912,7.5574e-08,8.5993e-09
64.932,1.6431e-07,8.962e-08
64.952,1.0869e-07,5.543e-08
64.972,1.6203e-07,7.1502e-09
64.992,2.0734e-07,7.0202e-08
65.012,1.9897e-07,6.3352e-08
65.032,1.9164e-07,2.3072e-08
65.052,1.1923e-07,4.7662e-08
65.072,1.6106e-07,1.6692e-08
65.091,2.1773e-07,4.6165e-08
65.111,2.5007e-07,5.6686e-08
65.131,2.4163e-07,3.1152e-08
65.151,1.2388e-07,8.2015e-08
65.171,1.8749e-07,2.74e-08
65.191,1.3744e-07,1.8532e-08
65.211,2.805e-07,1.2288e-07
65.231,2.3433e-07,2.8702e-08
65.25,1.2914e-07,2.099e-08
65.27,1.8925e-07,9.3862e-08
65.29,5.3454e-08,8.5459e-09
65.31,2.1771e-07,7.815e-08
65.33,2.0269e-07,4.0035e-08
65.35,1.5653e-07,3.4149e-08
65.37,2.0692e-07,1.0643e-07
65.39,3.5551e-08,8.6684e-09
65.41,2.0679e-07,4.0148e-08
65.429,2.1911e-07,1.1822e-07
65.449,1.6934e-07,1.2759e-08
65.469,2.1495e-07,6.8727e-08
65.489,7.0646e-08,3.0793e-08
65.509,1.6688e-07,4.2079e-08
65.529,1.9946e-07,7.1559e-08
65.549,1.7745e-07,1.6681e-08
65.569,2.5253e-07,7.1564e-08
65.588,1.6431e-07,8.6218e-08
65.608,1.2317e-07,1.1727e-08
65.628,1.5075e-07,7.0492e-08
65.648,2.2311e-07,7.2089e-08
65.668,1.9097e-07,1.6989e-08
65.688,1.8569e-07,4.2886e-08
65.708,1.7297e-07,3.0594e-08
65.728,9.0518e-08,2.4235e-08
65.747,2.8382e-07,7.518e-08
65.767,1.3335e-07,3.3212e-09
65.787,2.4035e-07,9.724e-08
65.807,2.367e-07,8.4534e-08
65.827,7.8105e-08,6.0881e-09
65.847,2.0519e-07,7.7011e-08
65.867,1.2452e-07,5.9138e-08
65.887,1.878e-07,3.602e-08
65.907,2.2447e-07,5.919e-08
65.926,1.2345e-07,2.0926e-08
65.946,1.8342e-07,8.2279e-08
65.966,1.0308e-07,4.9939e-08
65.986,1.4282e-07,1.2358e-08
66.006,1.9555e-07,8.7274e-08
66.026,2.7292e-07,9.1654e-08
66.046,1.4285e-07,4.7437e-09
66.066,9.7181e-08,4.8929e-08
66.085,2.0484e-07,4.9853e-08
66.105,1.6887e-07,2.791e-08
66.125,2.573e-07,4.7578e-08
66.145,1.8105e-07,1.5682e-08
66.165,1.1263e-07,5.6197e-08
66.185,1.8584e-07,7.1586e-08
66.205,8.327e-08,1.2292e-08
66.225,2.7849e-07,1.1626e-07
66.245,2.4193e-07,5.3772e-08
66.264,1.0903e-07,1.0062e-08
66.284,1.3806e-07,5.6757e-08
66.304,8.7276e-08,3.0827e-08
66.324,2.3846e-07,7.0336e-08
66.344,1.6009e-07,2.9242e-08
66.364,1.4001e-07,1.8898e-08
66.384,2.0034e-07,8.5985e-08
66.404,8.962e-08,2.9822e-08
66.423,1.4436e-07,1.1338e-08
66.443,2.6887e-07,1.0659e-07
66.463,2.1923e-07,4.5101e-08
66.483,2.0355e-07,1.8392e-08
66.503,8.0544e-08,4.4174e-08
66.523,1.8711e-07,2.7753e-08
66.543,1.9835e-07,6.7647e-08
66.563,1.6313e-07,3.1734e-08
66.583,1.7336e-07,2.9848e-08
66.602,1.9688e-07,1.0471e-07
66.622,1.3897e-07,4.1255e-08
66.642,8.7166e-08,3.5855e-08
66.662,2.2856e-07,1.0646e-07
66.682,1.5426e-07,2.6048e-08
66.702,2.2184e-07,4.1892e-08
66.722,1.1086e-07,3.6025e-08
66.742,9.9136e-08,3.131e-08
66.761,2.0904e-07,7.8126e-08
66.781,1.2593e-07,1.7673e-08
66.801,1.7147e-07,3.6251e-08
66.821,2.8095e-07,7.36e-08
66.841,1.072e-07,3.1865e-08
66.861,1.6609e-07,2.6353e-08
66.881,1.493e-07,7.6206e-08
66.901,1.9668e-07,1.0019e-08
66.92,2.7938e-07,6.0897e-08
66.94,1.2664e-07,1.6524e-08
66.96,1.537e-07,4.0713e-08
66.98,1.3459e-07,8.0502e-08
67,1.623e-07,1.5458e-08
67.02,1.9505e-07,6.1604e-08
67.04,2.9171e-07,1.13e-07
67.06,1.3884e-07,7.5855e-09
67.08,9.692e-08,6.4442e-08
67.099,1.5279e-07,5.4394e-08
67.119,1.9322e-07,4.7087e-08
67.139,2.3673e-07,6.8732e-08
67.159,1.5486e-07,1.4903e-08
67.179,7.2504e-08,4.6227e-08
67.199,1.9243e-07,8.6746e-08
67.219,8.1055e-08,1.2017e-08
67.239,1.9155e-07,5.398e-08
67.258,2.5053e-07,6.0472e-08
67.278,1.1132e-07,6.9973e-09
67.298,1.3509e-07,5.4277e-08
67.318,6.9045e-08,2.1359e-08
67.338,2.3796e-07,4.201e-08
67.358,2.0608e-07,5.6286e-08
67.378,1.1927e-07,2.2877e-09
67.398,2.0031e-07,6.4374e-08
67.418,1.1996e-07,6.0312e-08
67.437,1.671e-07,1.3076e-08
67.457,1.9867e-07,7.413e-08
67.477,2.3676e-07,3.8408e-08
67.497,2.2295e-07,3.6541e-08
67.517,1.0264e-07,5.4932e-08
67.537,1.5221e-07,3.0054e-08
67.557,1.947e-07,7.3644e-08
67.577,1.9379e-07,5.2673e-08
67.596,1.7932e-07,2.3195e-08
67.616,1.5118e-07,6.1806e-08
67.636,1.6038e-07,4.6444e-08
67.656,6.4564e-08,1.7686e-08
67.676,1.5978e-07,6.5317e-08
67.696,1.6403e-07,2.1945e-08
67.716,1.7261e-07,2.3882e-08
67.736,1.7444e-07,7.0981e-08
67.756,4.5126e-08,8.9245e-09
67.775,2.2673e-07,6.6142e-08
67.795,1.4031e-07,4.3822e-08
67.815,1.6967e-07,1.6079e-08
67.835,2.4461e-07,7.0833e-08
67.855,7.3311e-08,1.9227e-08
67.875,1.4562e-07,3.2924e-08
67.895,1.3434e-07,6.0819e-08
67.915,1.6656e-07,1.2953e-08
67.934,2.633e-07,5.0641e-08
67.954,1.6706e-07,5.3812e-08
67.974,1.3116e-07,2.2471e-08
67.994,1.1723e-07,5.8386e-08
68.014,2.0738e-07,2.8372e-08
68.034,1.9201e-07,3.3928e-08
68.054,2.2992e-07,5.0712e-08
68.074,1.4283e-07,1.7132e-08
68.093,6.8347e-08,4.1405e-08
68.113,2.1541e-07,7.5357e-08
68.133,1.2356e-07,5.6519e-09
68.153,2.7272e-07,7.6108e-08
68.173,1.6994e-07,4.7728e-08
68.193,5.4655e-08,2.117e-08
68.213,2.0102e-07,8.054e-08
68.233,8.4899e-08,2.1312e-08
68.253,1.9017e-07,3.6929e-08
68.272,1.9316e-07,5.9349e-08
68.292,1.0244e-07,1.1516e-08
68.312,1.4684e-07,6.8266e-08
68.332,7.9443e-08,3.4824e-08
68.352,1.8596e-07,1.781e-08
68.372,1.9644e-07,4.5892e-08
68.392,1.588e-07,2.9099e-08
68.412,1.7947e-07,3.7391e-08
68.431,1.1091e-07,4.4786e-08
68.451,1.8903e-07,1.8098e-08
68.471,1.9632e-07,4.868e-08
68.491,2.2466e-07,4.821e-08
68.511,2.0751e-07,1.5538e-08
68.531,9.7335e-08,7.4805e-08
68.551,1.72e-07,5.1851e-08
68.571,1.1838e-07,1.8231e-08
68.591,2.2997e-07,7.6916e-08
68.61,1.5263e-07,2.899e-08
68.63,1.6024e-07,4.9707e-08
68.65,1.3993e-07,6.2942e-08
68.67,5.9072e-08,1.0041e-08
68.69,1.9531e-07,6.3554e-08
68.71,1.5699e-07,4.5419e-08
68.73,1.7225e-07,1.6812e-08
68.75,1.4958e-07,6.3623e-08
68.769,6.9138e-08,2.0058e-08
68.789,1.7693e-07,2.7891e-08
68.809,1.5132e-07,3.5251e-08
68.829,2.0131e-07,2.3254e-08
68.849,2.4866e-07,7.1001e-08
68.869,8.0058e-08,2.9588e-08
68.889,1.2632e-07,1.9918e-08
68.909,1.4382e-07,8.499e-08
68.928,2.2445e-07,2.9864e-08
68.948,1.8068e-07,2.4044e-08
68.968,1.5999e-07,8.4436e-08
68.988,9.6722e-08,2.389e-08
69.008,1.0414e-07,4.5488e-08
69.028,1.9608e-07,4.8501e-08
69.048,1.6794e-07,2.4826e-08
69.068,2.6422e-07,9.0596e-08
69.088,1.0332e-07,2.116e-08
69.107,6.8921e-08,2.4857e-08
69.127,2.0852e-07,7.5542e-08
69.147,1.482e-07,1.0615e-08
69.167,1.8972e-07,3.3459e-08
69.187,1.8092e-07,3.7122e-08
69.207,7.0184e-08,2.6213e-08
69.227,1.9605e-07,4.5191e-08
69.247,9.4921e-08,1.6338e-08
69.266,1.8288e-07,3.467e-08
69.286,2.2426e-07,8.0089e-08
69.306,1.2812e-07,1.8529e-08
69.326,1.2782e-07,5.2769e-08
69.346,1.162e-07,5.9413e-08
69.366,1.7993e-07,1.8215e-08
69.386,1.6994e-07,4.247e-08
69.406,1.914e-07,5.3174e-08
69.426,1.3963e-07,3.1934e-08
69.445,1.2126e-07,7.2178e-08
69.465,1.3315e-07,1.5727e-08
69.485,1.7965e-07,5.231e-08
69.505,2.4288e-07,8.485e-08
69.525,1.7215e-07,1.8451e-08
69.545,8.0505e-08,3.7492e-08
69.565,1.5245e-07,4.134e-08
69.585,1.1201e-07,1.4954e-08
69.604,1.8459e-07,4.7828e-08
69.624,1.7902e-07,2.207e-08
69.644,1.3746e-07,3.9177e-08
69.664,1.3897e-07,4.4839e-08
69.684,5.1084e-08,9.3345e-09
69.704,1.7961e-07,4.0939e-08
69.724,2.216e-07,7.1837e-08
69.744,1.6405e-07,6.1808e-09
69.764,1.5025e-07,5.8269e-08
69.783,7.6932e-08,2.1964e-08
69.803,1.9097e-07,3.0355e-08
69.823,1.7795e-07,5.0279e-08
69.843,1.7509e-07,2.083e-08
69.863,2.3548e-07,6.632e-08
69.883,1.1134e-07,6.4808e-08
69.903,9.0828e-08,5.839e-09
69.923,1.7346e-07,7.7145e-08
69.942,2.0889e-07,5.2061e-08
69.962,2.0419e-07,2.9409e-08
69.982,1.273e-07,3.7558e-08
70.002,1.1443e-07,2.8492e-08
70.022,1.0082e-07,4.6624e-08
70.042,1.9201e-07,3.8933e-08
70.062,1.2071e-07,1.6434e-08
70.082,2.063e-07,6.0568e-08
70.101,1.5398e-07,5.0865e-08
70.121,4.7861e-08,3.7414e-09
70.141,2.214e-07,6.4322e-08
70.161,1.5139e-07,3.3462e-08
70.181,1.8319e-07,2.177e-08
70.201,1.5732e-07,3.7699e-08
70.221,6.5265e-08,1.288e-08
70.241,2.0055e-07,4.7877e-08
70.261,1.0431e-07,3.2771e-08
70.28,1.4385e-07,1.0304e-08
70.3,2.5409e-07,8.7157e-08
70.32,1.5766e-07,3.6012e-08
70.34,1.3046e-07,2.8231e-08
70.36,1.0606e-07,4.9928e-08
70.38,1.7459e-07,3.1395e-08
70.4,1.6971e-07,4.1446e-08
70.42,1.8449e-07,4.314e-08
70.439,1.4596e-07,2.9953e-08
70.459,8.8687e-08,5.5427e-08
70.479,1.5254e-07,4.9958e-08
70.499,1.334e-07,2.3996e-08
70.519,2.4311e-07,8.6559e-08
70.539,1.9007e-07,3.8467e-08
70.559,5.5698e-08,1.698e-08
70.579,1.6251e-07,6.5781e-08
70.599,8.394e-08,9.521e-09
70.618,1.9551e-07,5.3965e-08
70.638,1.5718e-07,3.1932e-08
70.658,9.6837e-08,1.1788e-08
70.678,1.5266e-07,5.5782e-08
70.698,6.0199e-08,1.3843e-08
70.718,1.8018e-07,2.6166e-08
70.738,2.319e-07,5.8674e-08
70.758,1.6963e-07,7.9316e-09
70.777,1.5053e-07,4.2089e-08
70.797,6.9332e-08,2.3155e-08
70.817,1.8214e-07,2.961e-08
70.837,1.6735e-07,5.7905e-08
70.857,1.8302e-07,2.7743e-08
70.877,1.7833e-07,4.329e-08
70.897,9.3792e-08,6.5659e-08
70.917,1.3787e-07,2.8355e-08
70.937,1.1487e-07,4.7821e-08
70.956,2.2132e-07,7.1203e-08
70.976,1.4659e-07,2.2324e-08
70.996,1.5229e-07,5.6057e-08
71.016,1.027e-07,3.8834e-08
71.036,8.9983e-08,2.3836e-08
71.056,2.0929e-07,7.2723e-08
71.076,1.1441e-07,1.1074e-08
71.096,1.8576e-07,3.4519e-08
71.115,1.6799e-07,4.9852e-08
71.135,6.255e-08,5.7532e-09
71.155,1.9159e-07,3.5915e-08
71.175,1.3588e-07,3.1685e-08
71.195,1.6811e-07,2.3426e-08
71.215,2.1288e-07,4.6953e-08
71.235,6.7335e-08,1.1809e-08
71.255,1.77e-07,4.4804e-08
71.274,1.065e-07,4.055e-08
71.294,1.6721e-07,2.1349e-08
71.314,2.038e-07,4.96e-08
71.334,1.86e-07,5.1665e-08
71.354,9.5716e-08,1.4093e-08
71.374,9.7447e-08,5.7723e-08
71.394,1.7509e-07,3.7733e-08
71.414,1.4343e-07,3.63e-08
71.434,2.3199e-07,7.0886e-08
71.453,1.1966e-07,1.3629e-08
71.473,9.1362e-08,4.016e-08
71.493,1.7312e-07,5.9941e-08
71.513,1.1279e-07,1.1287e-08
71.533,2.4551e-07,6.3969e-08
71.553,1.6819e-07,2.6571e-08
71.573,4.8502e-08,1.6589e-08
71.593,1.5812e-07,6.0187e-08
71.612,9.2704e-08,1.4955e-08
71.632,1.9548e-07,4.2948e-08
71.652,1.8798e-07,4.0284e-08
71.672,1.2131e-07,1.4247e-08
71.692,1.3486e-07,4.2462e-08
71.712,7.3194e-08,2.5948e-08
71.732,1.7361e-07,2.4681e-08
71.752,1.9155e-07,4.8914e-08
71.772,1.7717e-07,1.6241e-08
71.791,1.139e-07,3.2329e-08
71.811,1.0442e-07,5.3325e-08
71.831,1.3487e-07,1.42e-08
71.851,1.7951e-07,5.2465e-08
71.871,1.8313e-07,4.5453e-08
71.891,1.592e-07,1.9188e-08
71.911,1.0485e-07,5.2419e-08
71.931,1.0718e-07,2.8762e-08
71.95,1.1902e-07,4.5454e-08
71.97,1.8394e-07,5.6559e-08
71.99,1.4433e-07,1.6291e-08
72.01,1.2935e-07,4.3989e-08
72.03,1.3778e-07,4.7897e-08
72.05,7.4384e-08,2.1459e-08
72.07,1.8349e-07,4.0599e-08
72.09,1.3086e-07,3.1351e-08
72.11,1.932e-07,2.3728e-08
72.129,1.5308e-07,4.6312e-08
72.149,6.3844e-08,1.1086e-08
72.169,1.8326e-07,3.6518e-08
72.189,1.5727e-07,4.3366e-08
72.209,1.6897e-07,9.9063e-09
72.229,1.9456e-07,4.7386e-08
72.249,9.8623e-08,4.1009e-08
72.269,1.3404e-07,1.636e-08
72.288,1.1161e-07,6.026e-08
72.308,1.4048e-07,1.8472e-08
72.328,2.1479e-07,4.5732e-08
72.348,1.6775e-07,5.8169e-08
72.368,9.4157e-08,1.3883e-08
72.388,8.1036e-08,5.0677e-08
72.408,1.8506e-07,5.3215e-08
72.428,1.3411e-07,1.8922e-08
72.447,1.8325e-07,4.9136e-08
72.467,1.2116e-07,3.3177e-08
72.487,6.5515e-08,2.6882e-08
72.507,1.5258e-07,4.978e-08
72.527,1.3511e-07,1.3023e-08
72.547,2.1177e-07,4.6844e-08
72.567,1.9205e-07,4.0586e-08
72.587,4.3542e-08,3.2486e-09
72.607,1.778e-07,6.7915e-08
72.626,1.1893e-07,3.0119e-08
72.646,1.5854e-07,1.2614e-08
72.666,2.1393e-07,5.6408e-08
72.686,1.2979e-07,1.7021e-08
72.706,1.3698e-07,4.9201e-08
72.726,8.2874e-08,3.2508e-08
72.746,1.6184e-07,2.012e-08
72.766,2.0441e-07,6.6851e-08
72.785,1.8061e-07,2.8165e-08
72.805,1.1627e-07,2.3112e-08
72.825,8.5421e-08,6.3783e-08
72.845,1.6814e-07,3.2226e-08
72.865,1.1981e-07,3.1131e-08
72.885,1.7587e-07,3.6692e-08
72.905,1.6275e-07,3.8146e-08
72.925,7.5998e-08,4.0611e-08
72.945,1.3468e-07,3.6508e-08
72.964,8.4185e-08,1.3849e-08
72.984,2.126e-07,7.0031e-08
73.004,1.3617e-07,2.1837e-08
73.024,1.1799e-07,1.9724e-08
73.044,1.4147e-07,5.6685e-08
73.064,7.8849e-08,1.4058e-08
73.084,1.6645e-07,2.5872e-08
73.104,1.4392e-07,3.0427e-08
73.123,1.6911e-07,1.9213e-08
73.143,1.8824e-07,6.1761e-08
73.163,4.745e-08,1.0637e-08
73.183,1.6887e-07,4.2492e-08
73.203,1.4878e-07,5.4806e-08
73.223,1.701e-07,1.7391e-08
73.243,1.849e-07,4.0748e-08
73.263,7.6617e-08,4.1471e-08
73.283,1.3785e-07,3.1795e-08
73.302,9.3005e-08,3.9509e-08
73.322,1.7088e-07,3.3253e-08
73.342,1.7414e-07,3.3306e-08
73.362,1.7139e-07,6.3487e-08
73.382,7.9542e-08,1.6121e-08
73.402,6.6945e-08,3.4667e-08
73.422,1.9204e-07,6.2362e-08
73.442,1.2565e-07,9.0439e-09
73.461,1.7852e-07,4.2782e-08
73.481,1.1879e-07,3.0803e-08
73.501,5.3962e-08,1.7264e-08
73.521,1.9044e-07,4.702e-08
73.541,1.0345e-07,1.1391e-08
73.561,2.1395e-07,4.0404e-08
73.581,1.8549e-07,5.3689e-08
73.601,4.6606e-08,4.4778e-09
73.62,1.6692e-07,5.7374e-08
73.64,9.5261e-08,2.7239e-08
73.66,1.837e-07,2.2511e-08
73.68,1.7248e-07,3.3766e-08
73.7,1.3777e-07,3.5647e-08
73.72,1.202e-07,3.5632e-08
73.74,8.2516e-08,3.3129e-08
73.76,1.5844e-07,1.5978e-08
73.78,1.6447e-07,5.1758e-08
73.799,1.9767e-07,4.973e-08
73.819,1.0485e-07,1.1837e-08
73.839,8.8018e-08,5.158e-08
73.859,1.474e-07,4.7534e-08
73.879,1.2805e-07,1.8994e-08
73.899,1.8396e-07,5.1143e-08
73.919,1.5039e-07,3.1372e-08
73.939,8.4395e-08,4.0523e-08
73.958,1.3025e-07,4.2691e-08
73.978,7.411e-08,9.0317e-09
73.998,2.0885e-07,6.1511e-08
74.018,1.8119e-07,3.8299e-08
74.038,1.1789e-07,1.1486e-08
74.058,1.3127e-07,4.1331e-08
74.078,6.4225e-08,2.0323e-08
74.098,1.7368e-07,1.8697e-08
74.118,1.2798e-07,3.0071e-08
74.137,1.9365e-07,1.7865e-08
74.157,1.3859e-07,4.003e-08
74.177,6.9636e-08,2.1748e-08
74.197,1.2517e-07,1.3436e-08
74.217,1.6059e-07,6.111e-08
74.237,1.8357e-07,2.8807e-08
74.257,1.6174e-07,2.3809e-08
74.277,7.8416e-08,6.1072e-08
74.296,1.0923e-07,1.9437e-08
74.316,1.0044e-07,4.9421e-08
74.336,1.7443e-07,4.8254e-08
74.356,1.4857e-07,2.6255e-08
74.376,1.5505e-07,6.635e-08
74.396,8.9906e-08,2.6412e-08
74.416,6.8766e-08,2.3124e-08
74.436,2.1702e-07,6.5342e-08
74.456,1.1628e-07,1.3475e-08
74.475,1.9107e-07,3.493e-08
74.495,1.1626e-07,3.1812e-08
74.515,6.1977e-08,1.4577e-08
74.535,1.6249e-07,3.3055e-08
74.555,1.397e-07,1.8704e-08
74.575,1.7815e-07,1.9628e-08
74.595,1.8972e-07,4.6369e-08
74.615,6.3574e-08,1.2435e-08
74.634,1.5511e-07,3.981e-08
74.654,1.0899e-07,4.1603e-08
74.674,1.2139e-07,1.3169e-08
74.694,1.8024e-07,5.179e-08
74.714,1.6061e-07,4.0433e-08
74.734,9.5356e-08,2.5023e-08
74.754,7.8565e-08,4.9531e-08
74.774,1.4113e-07,2.0704e-08
74.793,1.4851e-07,4.3005e-08
74.813,2.007e-07,6.1698e-08
74.833,9.7411e-08,1.6882e-08
74.853,6.8764e-08,3.5879e-08
74.873,1.5015e-07,4.6425e-08
74.893,1.0652e-07,1.8599e-08
74.913,1.9752e-07,4.2769e-08
74.933,1.7024e-07,3.1821e-08
74.953,7.194e-08,2.0919e-08
74.972,1.4624e-07,4.1093e-08
74.992,7.9158e-08,1.2734e-08
75.012,1.8848e-07,3.5293e-08
75.032,1.8797e-07,4.9441e-08
75.052,1.0787e-07,6.7899e-09
75.072,1.335e-07,4.4157e-08
75.092,6.9961e-08,2.635e-08
75.112,1.4567e-07,1.8509e-08
75.131,1.7551e-07,4.9816e-08
75.151,1.6191e-07,1.6117e-08
75.171,1.4003e-07,3.4442e-08
75.191,6.0374e-08,3.5569e-08
75.211,1.3628e-07,1.5779e-08
75.231,1.4956e-07,5.7295e-08
75.251,1.606e-07,2.7943e-08
75.271,1.3277e-07,2.2513e-08
75.291,7.4997e-08,4.1444e-08
75.31,1.185e-07,3.2554e-08
75.33,9.3788e-08,2.3967e-08
75.35,1.8672e-07,4.7629e-08
75.37,1.5369e-07,2.2016e-08
75.39,1.4702e-07,4.1392e-08
75.41,9.2843e-08,2.7507e-08
75.43,6.6006e-08,1.8818e-08
75.45,2.0594e-07,5.8311e-08
75.469,1.2406e-07,2.0493e-08
75.489,1.3755e-07,1.7322e-08
75.509,1.8055e-07,5.6758e-08
75.529,5.5502e-08,1.314e-08
75.549,1.8567e-07,3.4499e-08
75.569,1.1252e-07,2.9723e-08
75.589,1.9564e-07,2.1862e-08
75.609,1.8049e-07,4.5308e-08
75.629,5.9497e-08,1.5193e-08
75.648,1.5013e-07,3.6664e-08
75.668,1.0243e-07,3.822e-08
75.688,1.4021e-07,2.0182e-08
75.708,1.4943e-07,2.8302e-08
75.728,1.6335e-07,4.5987e-08
75.748,9.5146e-08,2.0841e-08
75.768,5.7481e-08,2.6268e-08
75.788,1.587e-07,3.7304e-08
75.807,1.2921e-07,2.8487e-08
75.827,1.9124e-07,4.9686e-08
75.847,1.0376e-07,1.8773e-08
75.867,6.3271e-08,2.6591e-08
75.887,1.7961e-07,6.107e-08
75.907,8.2584e-08,1.0939e-08
75.927,1.9787e-07,4.293e-08
75.947,1.8152e-07,4.5694e-08
75.966,5.6256e-08,9.5903e-09
75.986,1.3765e-07,4.6352e-08
76.006,7.5796e-08,1.6549e-08
76.026,1.9444e-07,3.3909e-08
76.046,1.7979e-07,4.0206e-08
76.066,1.1188e-07,9.9474e-09
76.086,1.23e-07,3.4208e-08
76.106,7.6928e-08,3.2584e-08
76.126,1.5361e-07,1.5924e-08
76.145,1.3383e-07,3.9292e-08
76.165,1.8444e-07,3.0125e-08
76.185,9.6599e-08,1.8422e-08
76.205,6.5035e-08,3.9316e-08
76.225,1.3166e-07,2.2222e-08
76.245,1.3974e-07,4.6547e-08
76.265,1.8853e-07,4.6718e-08
76.285,1.2273e-07,1.1504e-08
76.304,6.936e-08,5.102e-08
76.324,1.3496e-07,4.3779e-08
76.344,6.8288e-08,1.3542e-08
76.364,1.9507e-07,5.3771e-08
76.384,1.3033e-07,1.953e-08
76.404,1.4348e-07,2.9741e-08
76.424,1.0517e-07,3.1917e-08
76.444,5.904e-08,1.3076e-08
76.464,2.1635e-07,5.0866e-08
76.483,1.1535e-07,1.8074e-08
76.503,1.6104e-07,1.4516e-08
76.523,1.3008e-07,4.1136e-08
76.543,8.0566e-08,2.2404e-08
76.563,1.3622e-07,2.2342e-08
76.583,1.3119e-07,3.2933e-08
76.603,1.6411e-07,2.7027e-08
76.623,1.7068e-07,3.9597e-08
76.642,7.2538e-08,2.9541e-08
76.662,1.0932e-07,2.2326e-08
76.682,1.0108e-07,6.0037e-08
76.702,1.5812e-07,2.6751e-08
76.722,1.3305e-07,2.4806e-08
76.742,1.7381e-07,6.0155e-08
76.762,8.8333e-08,2.0364e-08
76.782,6.7437e-08,2.2965e-08
76.801,1.6946e-07,4.3762e-08
76.821,1.2691e-07,1.8121e-08
76.841,2.1632e-07,4.6289e-08
76.861,9.9112e-08,1.5056e-08
76.881,5.8318e-08,2.2788e-08
76.901,1.7409e-07,4.9525e-08
76.921,1.0689e-07,1.2453e-08
76.941,1.7676e-07,2.5967e-08
76.961,1.8445e-07,4.4927e-08
76.98,6.3677e-08,1.3014e-08
77,1.2863e-07,3.4833e-08
77.02,7.9384e-08,2.8385e-08
77.04,1.6891e-07,2.4665e-08
77.06,1.6629e-07,4.3735e-08
77.08,1.1846e-07,1.4134e-08
77.1,9.5019e-08,3.367e-08
77.12,8.309e-08,4.8234e-08
77.139,1.2969e-07,1.1182e-08
77.159,1.4406e-07,4.0096e-08
77.179,1.7556e-07,3.7384e-08
77.199,9.5292e-08,1.6449e-08
77.219,6.9131e-08,3.8538e-08
77.239,1.2867e-07,2.1179e-08
77.259,1.3177e-07,3.522e-08
77.279,1.8831e-07,4.0332e-08
77.299,1.1631e-07,1.4171e-08
77.318,7.6643e-08,4.0824e-08
77.338,1.3211e-07,4.0173e-08
77.358,8.5796e-08,1.578e-08
77.378,1.6327e-07,3.5721e-08
77.398,1.5346e-07,3.3657e-08
77.418,1.483e-07,2.3695e-08
77.438,1.1094e-07,3.2896e-08
77.458,6.5509e-08,1.4853e-08
77.477,1.7356e-07,3.3516e-08
77.497,1.3407e-07,3.2745e-08
77.517,1.5139e-07,9.6508e-09
77.537,1.4052e-07,4.1878e-08
77.557,5.9402e-08,3.2439e-08
77.577,1.3071e-07,1.5008e-08
77.597,1.1169e-07,3.5521e-08
77.617,1.6522e-07,2.3572e-08
77.637,1.3964e-07,3.513e-08
77.656,6.5122e-08,2.7152e-08
77.676,1.036e-07,2.0923e-08
77.696,8.432e-08,4.1865e-08
77.716,1.5071e-07,3.9615e-08
77.736,1.4518e-07,2.0408e-08
77.756,1.5351e-07,4.6226e-08
77.776,9.393e-08,3.5364e-08
77.796,5.1776e-08,1.6801e-08
77.815,1.7297e-07,4.1884e-08
77.835,1.3087e-07,2.2412e-08
77.855,1.8076e-07,3.2416e-08
77.875,1.2743e-07,3.1186e-08
77.895,5.1773e-08,8.3715e-09
77.915,1.9824e-07,5.4146e-08
77.935,9.9574e-08,2.1983e-08
77.955,1.6473e-07,1.251e-08
77.974,1.8489e-07,5.3784e-08
77.994,6.9565e-08,1.2467e-08
78.014,1.1435e-07,3.2781e-08
78.034,9.0608e-08,2.6356e-08
78.054,1.512e-07,1.9641e-08
78.074,1.583e-07,4.1773e-08
78.094,1.2035e-07,2.1672e-08
78.114,9.6181e-08,2.6259e-08
78.134,7.7279e-08,4.8389e-08
78.153,1.3548e-07,1.8828e-08
78.173,1.1033e-07,2.8033e-08
78.193,1.7778e-07,4.4874e-08
78.213,9.7225e-08,2.2709e-08
78.233,5.8684e-08,2.8687e-08
78.253,1.5018e-07,3.4102e-08
78.273,1.0551e-07,1.847e-08
78.293,1.81e-07,4.6164e-08
78.312,1.3207e-07,2.2328e-08
78.332,7.003e-08,2.5877e-08
78.352,1.5437e-07,5.1218e-08
78.372,5.1947e-08,7.4779e-09
78.392,1.852e-07,3.5511e-08
78.412,1.6385e-07,3.573e-08
78.432,1.3836e-07,1.5609e-08
78.452,1.1546e-07,3.6979e-08
78.472,6.6063e-08,1.3499e-08
78.491,1.8146e-07,3.3929e-08
78.511,1.1093e-07,3.3706e-08
78.531,1.6718e-07,1.7329e-08
78.551,1.2662e-07,3.4297e-08
78.571,6.6296e-08,3.2719e-08
78.591,9.638e-08,1.4762e-08
78.611,1.2009e-07,3.4592e-08
78.631,1.8043e-07,3.5837e-08
78.65,1.3294e-07,2.5173e-08
78.67,6.186e-08,3.3806e-08
78.69,1.0355e-07,2.0577e-08
78.71,6.4837e-08,2.8239e-08
78.73,1.6778e-07,5.0227e-08
78.75,1.0433e-07,9.7141e-09
78.77,1.5428e-07,4.0728e-08
78.79,8.8915e-08,2.9945e-08
78.81,5.431e-08,1.2519e-08
78.829,1.8734e-07,4.6101e-08
78.849,1.2566e-07,1.642e-08
78.869,1.8617e-07,3.175e-08
78.889,1.0801e-07,3.2936e-08
78.909,5.3464e-08,1.2113e-08
78.929,1.6717e-07,4.112e-08
78.949,9.4095e-08,2.4802e-08
78.969,1.5068e-07,1.6468e-08
78.988,1.6735e-07,3.8877e-08
79.008,7.1589e-08,2.4273e-08
79.028,1.15e-07,2.3367e-08
79.048,8.7268e-08,3.5574e-08
79.068,1.5617e-07,2.136e-08
79.088,1.3734e-07,3.4676e-08
79.108,1.4691e-07,3.0727e-08
79.128,7.9151e-08,1.6312e-08
79.147,8.1162e-08,3.8729e-08
79.167,1.2913e-07,2.4206e-08
79.187,1.0416e-07,1.5712e-08
79.207,1.9925e-07,5.1125e-08
79.227,9.7582e-08,1.7055e-08
79.247,6.3038e-08,2.737e-08
79.267,1.3228e-07,3.5022e-08
79.287,1.0313e-07,2.0456e-08
79.307,1.757e-07,4.0319e-08
79.326,1.188e-07,2.4734e-08
79.346,7.0056e-08,2.0681e-08
79.366,1.3327e-07,3.9003e-08
79.386,6.4827e-08,1.6676e-08
79.406,1.4362e-07,2.248e-08
79.426,1.7347e-07,4.4396e-08
79.446,1.5147e-07,1.8166e-08
79.466,8.5178e-08,2.6027e-08
79.485,6.7919e-08,2.6514e-08
79.505,1.5422e-07,2.0964e-08
79.525,1.3057e-07,3.3814e-08
79.545,1.6732e-07,2.0448e-08
79.565,1.1573e-07,2.2685e-08
79.585,6.9667e-08,3.7831e-08
79.605,1.0229e-07,1.0976e-08
79.625,1.127e-07,3.6425e-08
79.645,1.8804e-07,4.428e-08
79.664,1.2417e-07,1.9101e-08
79.684,6.9812e-08,3.3268e-08
79.704,9.9266e-08,2.9235e-08
79.724,8.2685e-08,2.5521e-08
79.744,1.6828e-07,4.137e-08
79.764,1.2759e-07,1.8442e-08
79.784,1.4309e-07,2.8204e-08
79.804,1.0958e-07,3.4207e-08
79.823,5.0039e-08,1.0608e-08
79.843,1.6806e-07,3.9582e-08
79.863,1.2401e-07,2.7233e-08
79.883,1.4656e-07,1.383e-08
79.903,1.157e-07,3.5842e-08
79.923,4.5906e-08,1.5079e-08
79.943,1.4081e-07,2.7739e-08
79.963,1.0701e-07,3.1847e-08
79.983,1.3499e-07,1.0756e-08
80.002,1.548e-07,4.5073e-08
80.022,7.5415e-08,2.6753e-08
80.042,9.5965e-08,1.8666e-08
80.062,9.0875e-08,4.3597e-08
80.082,1.285e-07,2.5371e-08
80.102,1.4285e-07,2.8637e-08
80.122,1.5538e-07,3.6856e-08
80.142,8.4931e-08,1.871e-08
80.161,7.3524e-08,3.2572e-08
80.181,1.5629e-07,2.83e-08
80.201,1.0823e-07,1.5772e-08
80.221,1.8691e-07,4.0811e-08
80.241,1.159e-07,2.5603e-08
80.261,5.0947e-08,1.3313e-08
80.281,1.4768e-07,3.9928e-08
80.301,8.8755e-08,1.9565e-08
80.32,1.7156e-07,2.9418e-08
80.34,1.4286e-07,3.1492e-08
80.36,4.9916e-08,9.9193e-09
80.38,1.2995e-07,4.8192e-08
80.4,5.3054e-08,1.7594e-08
80.42,1.4134e-07,2.2297e-08
80.44,1.6433e-07,5.0216e-08
80.46,1.2849e-07,1.9366e-08
80.48,8.2934e-08,2.4698e-08
80.499,5.6575e-08,2.8638e-08
80.519,1.3756e-07,2.3243e-08
80.539,1.2239e-07,3.2996e-08
80.559,1.5454e-07,1.8227e-08
80.579,9.7706e-08,2.1269e-08
80.599,6.2069e-08,3.3784e-08
80.619,1.1767e-07,1.9597e-08
80.639,1.0495e-07,2.0895e-08
80.658,1.9276e-07,4.5526e-08
80.678,1.3581e-07,1.85e-08
80.698,6.1007e-08,2.158e-08
80.718,1.2508e-07,3.548e-08
80.738,6.6612e-08,1.8368e-08
80.758,1.9597e-07,4.3504e-08
80.778,1.2855e-07,1.5467e-08
80.798,1.4477e-07,2.5946e-08
80.818,1.099e-07,4.748e-08
80.837,4.846e-08,9.5267e-09
80.857,1.7509e-07,3.8003e-08
80.877,1.1811e-07,3.1486e-08
80.897,1.4652e-07,1.7743e-08
80.917,1.1239e-07,2.8991e-08
80.937,5.1045e-08,1.8066e-08
80.957,1.2213e-07,2.8768e-08
80.977,8.2986e-08,2.6381e-08
80.996,1.3779e-07,1.538e-08
81.016,1.4401e-07,3.2103e-08
81.036,6.0565e-08,3.1179e-08
81.056,9.4534e-08,1.5774e-08
81.076,7.5763e-08,2.7402e-08
81.096,1.5942e-07,3.5862e-08
81.116,1.1256e-07,1.7973e-08
81.136,1.5464e-07,3.3321e-08
81.156,8.6855e-08,1.9318e-08
81.175,6.6979e-08,2.5704e-08
81.195,1.6678e-07,4.2327e-08
81.215,1.059e-07,9.0972e-09
81.235,2.0532e-07,4.298e-08
81.255,1.1367e-07,3.3017e-08
81.275,4.3586e-08,1.0873e-08
81.295,1.5658e-07,3.8369e-08
81.315,9.1937e-08,2.1405e-08
81.334,1.6948e-07,2.8996e-08
81.354,1.44e-07,2.829e-08
81.374,6.6032e-08,1.4267e-08
81.394,1.08e-07,3.5796e-08
81.414,6.2563e-08,2.9232e-08
81.434,1.4062e-07,1.463e-08
81.454,1.4367e-07,3.6396e-08
81.474,1.4985e-07,3.1369e-08
81.493,6.3522e-08,1.4563e-08
81.513,5.9272e-08,2.9944e-08
81.533,1.3486e-07,2.4709e-08
81.553,1.0175e-07,2.4805e-08
81.573,1.7334e-07,3.2091e-08
81.593,7.9522e-08,1.0497e-08
81.613,5.7737e-08,4.1153e-08
81.633,1.1551e-07,2.7879e-08
81.653,1.011e-07,1.4339e-08
81.672,1.8986e-07,4.5126e-08
81.692,1.1193e-07,2.0139e-08
81.712,6.2191e-08,2.157e-08
81.732,1.2829e-07,3.1882e-08
81.752,7.0951e-08,1.9414e-08
81.772,1.6755e-07,3.4382e-08
81.792,1.4196e-07,2.0947e-08
81.812,1.49e-07,1.6934e-08
81.831,1.1057e-07,4.1773e-08
81.851,5.0881e-08,1.6306e-08
81.871,1.5649e-07,2.0431e-08
81.891,1.2482e-07,3.4501e-08
81.911,1.4862e-07,2.1636e-08
81.931,9.7456e-08,2.5606e-08
81.951,6.485e-08,2.8798e-08
81.971,1.0525e-07,1.9158e-08
81.991,9.4723e-08,3.7328e-08
82.01,1.3707e-07,2.0287e-08
82.03,1.2532e-07,2.5499e-08
82.05,7.6123e-08,4.2506e-08
82.07,7.7842e-08,1.3331e-08
82.09,7.5741e-08,2.5678e-08
82.11,1.6026e-07,3.6904e-08
82.13,1.1676e-07,1.7883e-08
82.15,1.4867e-07,3.3897e-08
82.169,8.5729e-08,1.8657e-08
82.189,5.9042e-08,2.0203e-08
82.209,1.5194e-07,3.2855e-08
82.229,1.0027e-07,1.1508e-08
82.249,1.8222e-07,2.6446e-08
82.269,1.1472e-07,3.166e-08
82.289,4.1748e-08,1.035e-08
82.309,1.5275e-07,3.4702e-08
82.329,1.0679e-07,2.8469e-08
82.348,1.5337e-07,2.1067e-08
82.368,1.4954e-07,3.8887e-08
82.388,6.5909e-08,1.6519e-08
82.408,1.0817e-07,3.2053e-08
82.428,6.8501e-08,3.2964e-08
82.448,1.3351e-07,1.3129e-08
82.468,1.4853e-07,3.7442e-08
82.488,1.5096e-07,3.114e-08
82.507,7.1265e-08,1.7075e-08
82.527,7.304e-08,3.3392e-08
82.547,1.4262e-07,2.2068e-08
82.567,1.0261e-07,2.3136e-08
82.587,1.593e-07,2.9068e-08
82.607,8.7602e-08,1.5758e-08
82.627,4.9258e-08,2.3111e-08
82.647,1.2426e-07,2.806e-08
82.666,8.0439e-08,1.272e-08
82.686,1.7568e-07,3.3585e-08
82.706,1.2897e-07,2.931e-08
82.726,5.181e-08,1.6628e-08
82.746,1.2848e-07,4.0408e-08
82.766,5.9754e-08,1.6997e-08
82.786,1.5053e-07,2.7345e-08
82.806,1.2867e-07,2.9766e-08
82.826,1.3846e-07,1.4165e-08
82.845,1.0136e-07,3.4745e-08
82.865,5.4944e-08,1.9103e-08
82.885,1.3719e-07,1.701e-08
82.905,1.1902e-07,3.4522e-08
82.925,1.5293e-07,2.0491e-08
82.945,1.0583e-07,2.4788e-08
82.965,5.4148e-08,2.5974e-08
82.985,1.1889e-07,1.8913e-08
83.004,9.0312e-08,2.5923e-08
83.024,1.5454e-07,2.6061e-08
83.044,1.2343e-07,2.0542e-08
83.064,7.5114e-08,3.1979e-08
83.084,9.7627e-08,2.3196e-08
83.104,5.6318e-08,1.7486e-08
83.124,1.7429e-07,4.6164e-08
83.144,1.1179e-07,1.9208e-08
83.164,1.3202e-07,2.6567e-08
83.183,8.2156e-08,3.0541e-08
83.203,4.5107e-08,1.228e-08
83.223,1.6687e-07,3.7019e-08
83.243,9.2351e-08,1.4508e-08
83.263,1.5762e-07,2.102e-08
83.283,1.0973e-07,3.6063e-08
83.303,3.6978e-08,7.9534e-09
83.323,1.3307e-07,2.9151e-08
83.342,8.8441e-08,2.9375e-08
83.362,1.398e-07,1.6928e-08
83.382,1.2818e-07,2.868e-08
83.402,6.4076e-08,2.0178e-08
83.422,1.0036e-07,2.5052e-08
83.442,7.2623e-08,2.6482e-08
83.462,1.5698e-07,1.9572e-08
83.482,1.2577e-07,2.8044e-08
83.501,1.6431e-07,3.8258e-08
83.521,7.1514e-08,1.3431e-08
83.541,6.3648e-08,2.9276e-08
83.561,1.6264e-07,3.752e-08
83.581,8.4713e-08,1.2505e-08
83.601,1.8495e-07,3.6274e-08
83.621,9.3646e-08,1.9608e-08
83.641,5.3636e-08,2.1644e-08
83.661,1.3165e-07,3.409e-08
83.68,7.5138e-08,9.2952e-09
83.7,1.7334e-07,3.9069e-08
83.72,1.2406e-07,3.1497e-08
83.74,5.4657e-08,1.1194e-08
83.76,1.1585e-07,3.6178e-08
83.78,5.014e-08,2.0605e-08
83.8,1.3359e-07,2.1106e-08
83.82,1.296e-07,2.8629e-08
83.839,1.368e-07,1.7984e-08
83.859,8.2048e-08,2.7941e-08
83.879,5.6246e-08,2.1974e-08
83.899,1.3238e-07,1.4448e-08
83.919,1.0454e-07,3.2835e-08
83.939,1.6872e-07,3.1372e-08
83.959,8.2403e-08,1.2338e-08
83.979,6.4053e-08,3.1405e-08
83.999,1.0631e-07,1.9545e-08
84.018,9.5486e-08,2.287e-08
84.038,1.8338e-07,3.1756e-08
84.058,1.1217e-07,1.5314e-08
84.078,7.5922e-08,3.5831e-08
84.098,9.5466e-08,2.1736e-08
84.118,6.323e-08,1.5416e-08
84.138,1.7375e-07,4.6016e-08
84.158,1.0897e-07,2.0209e-08
84.177,1.4334e-07,2.1322e-08
84.197,8.7292e-08,2.7125e-08
84.217,4.721e-08,1.8147e-08
84.237,1.436e-07,3.3176e-08
84.257,9.3323e-08,1.6861e-08
84.277,1.5633e-07,2.0708e-08
84.297,8.8013e-08,3.4979e-08
84.317,4.1394e-08,1.7522e-08
84.337,1.1534e-07,1.8611e-08
84.356,9.3e-08,3.6326e-08
84.376,1.2904e-07,2.1806e-08
84.396,1.1572e-07,2.1963e-08
84.416,7.3036e-08,2.3524e-08
84.436,8.8066e-08,2.0445e-08
84.456,6.7046e-08,2.8193e-08
84.476,1.3912e-07,1.5822e-08
84.496,1.2529e-07,2.4466e-08
84.515,1.714e-07,4.0812e-08
84.535,6.4187e-08,1.0783e-08
84.555,6.6607e-08,2.0965e-08
84.575,1.5347e-07,3.4091e-08
84.595,9.2842e-08,1.713e-08
84.615,1.7144e-07,2.3426e-08
84.635,1.094e-07,2.3799e-08
84.655,4.7478e-08,2.0883e-08
84.674,1.2332e-07,3.172e-08
84.694,7.5387e-08,1.4153e-08
84.714,1.5748e-07,2.9795e-08
84.734,1.2473e-07,4.1684e-08
84.754,5.9655e-08,1.3253e-08
84.774,1.0043e-07,2.8176e-08
84.794,5.8675e-08,3.1967e-08
84.814,1.2215e-07,1.8932e-08
84.834,1.2899e-07,2.9497e-08
84.853,1.4666e-07,2.0091e-08
84.873,6.886e-08,2.3381e-08
84.893,5.8044e-08,2.9168e-08
84.913,1.243e-07,1.0658e-08
84.933,1.0901e-07,3.0222e-08
84.953,1.556e-07,3.0995e-08
84.973,8.3931e-08,1.0823e-08
84.993,5.3834e-08,2.2537e-08
85.012,1.126e-07,2.5718e-08
85.032,7.7186e-08,1.8068e-08
85.052,1.7792e-07,2.8465e-08
85.072,1.2261e-07,1.7128e-08
85.092,7.0081e-08,2.4155e-08
85.112,9.6264e-08,3.0661e-08
85.132,5.7922e-08,1.0506e-08
85.152,1.6644e-07,3.8661e-08
85.172,1.1594e-07,2.7504e-08
85.191,1.2594e-07,1.4712e-08
85.211,9.4056e-08,3.2836e-08
85.231,5.2547e-08,1.7512e-08
85.251,1.4463e-07,2.8774e-08
85.271,1.0145e-07,2.5124e-08
85.291,1.484e-07,1.3595e-08
85.311,1.0179e-07,3.6549e-08
85.331,4.5416e-08,2.1775e-08
85.35,1.0498e-07,1.7934e-08
85.37,9.1171e-08,3.3875e-08
85.39,1.3759e-07,2.4874e-08
85.41,1.0952e-07,2.2143e-08
85.43,6.6699e-08,2.3944e-08
85.45,8.9595e-08,2.3259e-08
85.47,5.6505e-08,2.204e-08
85.49,1.4647e-07,2.4777e-08
85.51,1.1139e-07,1.4815e-08
85.529,1.6163e-07,3.4203e-08
85.549,7.0102e-08,1.8632e-08
85.569,5.04e-08,1.181e-08
85.589,1.6065e-07,3.7014e-08
85.609,7.9758e-08,1.4255e-08
85.629,1.6554e-07,2.2012e-08
85.649,1.0177e-07,2.5141e-08
85.669,4.2876e-08,1.184e-08
85.688,1.2079e-07,3.4533e-08
85.708,6.7288e-08,1.427e-08
85.728,1.4641e-07,2.2746e-08
85.748,1.3336e-07,4.0848e-08
85.768,5.4502e-08,1.3173e-08
85.788,1.012e-07,2.9687e-08
85.808,5.8436e-08,3.0872e-08
85.828,1.3429e-07,2.3271e-08
85.847,1.2322e-07,2.7685e-08
85.867,1.5537e-07,2.5454e-08
85.887,6.5558e-08,1.9895e-08
85.907,5.4265e-08,2.6121e-08
85.927,1.2555e-07,1.8495e-08
85.947,9.6703e-08,1.9686e-08
85.967,1.8166e-07,3.6353e-08
85.987,7.1429e-08,1.091e-08
86.007,5.4407e-08,2.207e-08
86.026,1.1752e-07,3.0223e-08
86.046,7.0279e-08,1.1758e-08
86.066,1.6212e-07,3.0484e-08
86.086,1.0295e-07,1.4964e-08
86.106,6.0251e-08,1.8804e-08
86.126,9.5048e-08,2.9644e-08
86.146,4.5891e-08,9.593e-09
86.166,1.6241e-07,3.5611e-08
86.185,1.1258e-07,2.444e-08
86.205,1.3154e-07,1.6352e-08
86.225,8.1487e-08,3.0281e-08
86.245,5.3781e-08,2.0437e-08
86.265,1.4617e-07,2.4136e-08
86.285,9.3441e-08,2.0005e-08
86.305,1.5539e-07,2.2084e-08
86.325,9.0025e-08,2.3684e-08
86.345,5.438e-08,2.4952e-08
86.364,9.8704e-08,1.6287e-08
86.384,9.4237e-08,3.0628e-08
86.404,1.5675e-07,3.1607e-08
86.424,1.0293e-07,1.5842e-08
86.444,7.9616e-08,3.043e-08
86.464,8.3188e-08,2.2314e-08
86.484,5.6579e-08,1.76e-08
86.504,1.4594e-07,2.8563e-08
86.523,9.9975e-08,1.4088e-08
86.543,1.673e-07,3.256e-08
86.563,7.1847e-08,1.9813e-08
86.583,4.699e-08,1.3152e-08
86.603,1.4611e-07,3.4949e-08
86.623,8.4316e-08,1.6925e-08
86.643,1.5251e-07,1.8384e-08
86.663,9.4111e-08,2.6037e-08
86.683,3.9529e-08,1.5082e-08
86.702,1.1103e-07,2.1952e-08
86.722,7.7552e-08,1.9775e-08
86.742,1.3967e-07,1.8816e-08
86.762,1.2199e-07,3.2162e-08
86.782,7.1594e-08,1.9012e-08
86.802,8.0933e-08,1.9972e-08
86.822,7.0124e-08,3.5989e-08
86.842,1.3075e-07,1.9939e-08
86.861,1.1938e-07,2.1944e-08
86.881,1.6538e-07,3.3025e-08
86.901,6.2569e-08,1.5389e-08
86.921,6.5661e-08,2.6286e-08
86.941,1.3555e-07,1.8994e-08
86.961,9.5945e-08,1.9569e-08
86.981,1.7471e-07,3.8137e-08
87.001,7.688e-08,1.2548e-08
87.02,4.4866e-08,2.009e-08
87.04,1.158e-07,3.569e-08
87.06,6.0326e-08,1.3023e-08
87.08,1.5591e-07,2.3427e-08
87.1,1.0091e-07,2.3373e-08
87.12,6.0865e-08,1.8451e-08
87.14,9.5e-08,2.6745e-08
87.16,5.4925e-08,1.2717e-08
87.18,1.2798e-07,2.5084e-08
87.199,1.2381e-07,3.3249e-08
87.219,1.3294e-07,1.3118e-08
87.239,7.4395e-08,2.7328e-08
87.259,5.6871e-08,2.8388e-08
87.279,1.2119e-07,1.4415e-08
87.299,1.0332e-07,2.2157e-08
87.319,1.5418e-07,2.109e-08
87.339,8.9043e-08,2.3974e-08
87.358,5.7338e-08,2.3687e-08
87.378,9.5976e-08,1.2496e-08
87.398,8.2609e-08,2.942e-08
87.418,1.5349e-07,3.3304e-08
87.438,1.0239e-07,1.3553e-08
87.458,7.3941e-08,2.5534e-08
87.478,8.4866e-08,2.921e-08
87.498,4.9314e-08,1.3875e-08
87.518,1.571e-07,2.6373e-08
87.537,1.1149e-07,1.9795e-08
87.557,1.4421e-07,2.7563e-08
87.577,7.699e-08,2.3105e-08
87.597,4.3621e-08,9.47e-09
87.617,1.455e-07,3.6671e-08
87.637,8.337e-08,2.491e-08
87.657,1.4246e-07,1.2263e-08
87.677,9.7758e-08,3.2271e-08
87.696,4.1079e-08,1.7788e-08
87.716,1.0097e-07,2.092e-08
87.736,7.9014e-08,2.0827e-08
87.756,1.3041e-07,1.817e-08
87.776,1.2357e-07,3.4035e-08
87.796,6.4584e-08,1.8245e-08
87.816,8.4567e-08,1.7135e-08
87.836,6.491e-08,3.1368e-08
87.856,1.4529e-07,2.3544e-08
87.875,1.0535e-07,1.4443e-08
87.895,1.7418e-07,2.8426e-08
87.915,6.5336e-08,1.9199e-08
87.935,5.6998e-08,1.7953e-08
87.955,1.3994e-07,2.0174e-08
87.975,8.2124e-08,1.4327e-08
87.995,1.6097e-07,3.4025e-08
88.015,8.3944e-08,1.7296e-08
88.034,4.0323e-08,1.2704e-08
88.054,1.2056e-07,3.941e-08
88.074,6.1443e-08,1.603e-08
88.094,1.436e-07,2.2546e-08
88.114,1.1808e-07,2.8625e-08
88.134,5.549e-08,1.8186e-08
88.154,9.5649e-08,3.1244e-08
88.174,4.6835e-08,1.3701e-08
88.193,1.378e-07,2.5756e-08
88.213,1.1432e-07,3.421e-08
88.233,1.4632e-07,1.8424e-08
88.253,6.9216e-08,1.9587e-08
88.273,5.7511e-08,2.6253e-08
88.293,1.2517e-07,2.0359e-08
88.313,9.1013e-08,1.4814e-08
88.333,1.7114e-07,2.5498e-08
88.353,7.9174e-08,1.7391e-08
88.372,4.6385e-08,1.9606e-08
88.392,9.8106e-08,1.3913e-08
88.412,6.887e-08,1.8256e-08
88.432,1.562e-07,3.5641e-08
88.452,9.2845e-08,1.2148e-08
88.472,6.499e-08,1.8733e-08
88.492,8.7441e-08,3.1942e-08
88.512,4.3084e-08,1.2376e-08
88.531,1.5334e-07,2.7989e-08
88.551,1.0875e-07,1.9044e-08
88.571,1.4366e-07,2.4768e-08
88.591,7.3311e-08,2.6251e-08
88.611,4.2886e-08,1.0053e-08
88.631,1.3542e-07,3.2044e-08
88.651,8.9239e-08,2.704e-08
88.671,1.4369e-07,1.5414e-08
88.691,8.2215e-08,2.4202e-08
88.71,4.8921e-08,2.5321e-08
88.73,9.3882e-08,1.8045e-08
88.75,7.767e-08,2.2511e-08
88.77,1.4253e-07,2.1039e-08
88.79,1.074e-07,2.4644e-08
88.81,7.7054e-08,2.4766e-08
88.83,7.4412e-08,1.2564e-08
88.85,5.9203e-08,2.6394e-08
88.869,1.4303e-07,2.9256e-08
88.889,9.4362e-08,1.0521e-08
88.909,1.6555e-07,3.0785e-08
88.929,6.3196e-08,1.6059e-08
88.949,4.8612e-08,1.5396e-08
88.969,1.4238e-07,2.3939e-08
88.989,7.4451e-08,1.043e-08
89.009,1.5889e-07,2.9351e-08
89.029,7.9675e-08,1.7818e-08
89.048,3.5217e-08,1.1452e-08
89.068,1.1319e-07,3.3027e-08
89.088,6.2564e-08,1.7789e-08
89.108,1.4082e-07,2.0021e-08
89.128,1.1024e-07,2.9226e-08
89.148,6.9492e-08,1.9716e-08
89.168,8.469e-08,2.4552e-08
89.188,5.9562e-08,2.2138e-08
89.207,1.2754e-07,1.9994e-08
89.227,1.2754e-07,3.3829e-08
89.247,1.558e-07,2.4576e-08
89.267,6.5698e-08,1.6117e-08
89.287,6.5419e-08,3.1832e-08
89.307,1.2213e-07,1.9333e-08
89.327,8.4954e-08,1.751e-08
89.347,1.7343e-07,2.8306e-08
89.366,7.5332e-08,1.3488e-08
89.386,4.4587e-08,2.0164e-08
89.406,9.1214e-08,1.609e-08
89.426,6.4973e-08,1.5302e-08
89.446,1.5153e-07,3.0743e-08
89.466,9.4361e-08,1.3331e-08
89.486,6.2983e-08,1.6531e-08
89.506,8.1571e-08,2.8236e-08
89.526,4.7417e-08,1.3381e-08
89.545,1.3692e-07,2.2722e-08
89.565,1.0931e-07,2.3062e-08
89.585,1.3645e-07,1.8133e-08
89.605,7.142e-08,2.3648e-08
89.625,4.2862e-08,1.4522e-08
89.645,1.2896e-07,2.537e-08
89.665,9.1721e-08,2.9406e-08
89.685,1.4588e-07,1.4626e-08
89.704,8.6284e-08,2.5879e-08
89.724,5.1755e-08,2.8151e-08
89.744,9.2266e-08,1.5817e-08
89.764,7.7635e-08,2.4186e-08
89.784,1.3737e-07,2.2859e-08
89.804,1.0217e-07,2.2041e-08
89.824,7.5078e-08,2.2881e-08
89.844,7.8528e-08,1.5944e-08
89.864,5.5786e-08,2.3758e-08
89.883,1.5025e-07,2.8201e-08
89.903,9.4179e-08,1.1216e-08
89.923,1.5687e-07,2.5705e-08
89.943,6.0553e-08,2.1975e-08
89.963,4.4777e-08,1.0973e-08
89.983,1.2785e-07,2.1566e-08
90.003,7.2843e-08,1.5749e-08
90.023,1.3569e-07,1.9966e-08
90.042,8.5636e-08,2.1613e-08
90.062,3.2615e-08,9.4591e-09
90.082,1.0815e-07,3.3078e-08
90.102,6.4004e-08,2.1295e-08
90.122,1.2762e-07,1.4108e-08
90.142,1.1446e-07,3.238e-08
90.162,6.4527e-08,2.079e-08
90.182,8.3042e-08,1.9751e-08
90.201,5.2117e-08,2.1262e-08
90.221,1.3885e-07,2.1591e-08
90.241,1.1485e-07,2.7388e-08
90.261,1.6064e-07,2.3185e-08
90.281,6.035e-08,1.5982e-08
90.301,6.0881e-08,2.7639e-08
90.321,1.2398e-07,2.3411e-08
90.341,7.9816e-08,1.1435e-08
90.361,1.6182e-07,2.9744e-08
90.38,7.5273e-08,1.8314e-08
90.4,3.6834e-08,1.2783e-08
90.42,1.0399e-07,2.3399e-08
90.44,5.5583e-08,1.5075e-08
90.46,1.5287e-07,2.9465e-08
90.48,9.7656e-08,1.764e-08
90.5,5.6092e-08,1.3239e-08
90.52,8.4929e-08,3.7808e-08
90.539,4.0232e-08,1.3075e-08
90.559,1.3777e-07,1.9096e-08
90.579,1.0736e-07,2.7085e-08
90.599,1.3912e-07,1.8452e-08
90.619,6.7468e-08,2.0077e-08
90.639,5.3628e-08,1.5075e-08
90.659,1.2795e-07,2.4124e-08
90.679,8.6337e-08,2.4314e-08
90.699,1.4393e-07,1.5711e-08
90.718,7.6462e-08,1.9141e-08
90.738,4.9351e-08,3.0281e-08
90.758,8.7206e-08,1.5435e-08
90.778,7.1502e-08,1.6377e-08
90.798,1.5562e-07,2.9049e-08
90.818,9.2623e-08,1.8752e-08
90.838,7.3466e-08,2.0601e-08
90.858,8.2089e-08,1.8467e-08
90.877,4.8749e-08,1.8992e-08
90.897,1.458e-07,3.5627e-08
90.917,8.6524e-08,8.854e-09
90.937,1.5125e-07,2.5957e-08
90.957,6.5667e-08,2.8359e-08
90.977,3.6908e-08,9.9661e-09
90.997,1.3698e-07,2.3049e-08
91.017,6.9625e-08,1.5928e-08
91.037,1.4664e-07,2.3329e-08
91.056,8.0644e-08,2.0518e-08
91.076,3.2814e-08,1.0561e-08
91.096,1.0032e-07,2.9621e-08
91.116,6.5937e-08,2.3406e-08
91.136,1.2428e-07,1.3551e-08
91.156,1.0221e-07,2.5918e-08
91.176,7.5109e-08,2.6807e-08
91.196,7.1839e-08,1.5442e-08
91.215,5.6984e-08,1.8388e-08
91.235,1.3593e-07,2.2683e-08
91.255,1.0264e-07,2.1248e-08
91.275,1.6191e-07,2.5152e-08
91.295,5.0984e-08,1.0389e-08
91.315,5.2597e-08,2.6272e-08
91.335,1.2987e-07,2.5723e-08
91.355,7.2415e-08,7.709e-09
91.374,1.6809e-07,2.9066e-08
91.394,6.8231e-08,1.9499e-08
91.414,3.8888e-08,1.3999e-08
91.434,9.6739e-08,2.0526e-08
91.454,5.5119e-08,1.5677e-08
91.474,1.3776e-07,2.9231e-08
91.494,9.3352e-08,1.8959e-08
91.514,6.3186e-08,1.389e-08
91.534,8.2283e-08,3.3989e-08
91.553,5.0418e-08,2.0371e-08
91.573,1.271e-07,1.5182e-08
91.593,1.1126e-07,2.6649e-08
91.613,1.4602e-07,2.5862e-08
91.633,5.9999e-08,1.6743e-08
91.653,5.1544e-08,1.7831e-08
91.673,1.1949e-07,1.8015e-08
91.693,7.8271e-08,2.2888e-08
91.712,1.4827e-07,2.051e-08
91.732,7.0638e-08,1.2791e-08
91.752,5.4987e-08,2.8406e-08
91.772,8.2362e-08,1.5776e-08
91.792,6.3858e-08,1.287e-08
91.812,1.558e-07,2.6642e-08
91.832,8.6069e-08,1.6847e-08
91.852,6.8276e-08,1.92e-08
91.872,7.4351e-08,1.7027e-08
91.891,4.3236e-08,1.5636e-08
91.911,1.4356e-07,3.0354e-08
91.931,9.1101e-08,1.4315e-08
91.951,1.4514e-07,1.9868e-08
91.971,6.7313e-08,2.8219e-08
91.991,4.5897e-08,1.4755e-08
92.011,1.2502e-07,1.9914e-08
92.031,8.1026e-08,2.219e-08
92.05,1.3914e-07,2.0208e-08
92.07,8.1121e-08,2.3171e-08
92.09,4.1016e-08,1.4684e-08
92.11,9.0963e-08,2.2172e-08
92.13,7.1388e-08,2.7936e-08
92.15,1.2977e-07,1.6061e-08
92.17,1.0124e-07,2.2533e-08
92.19,7.7724e-08,2.7672e-08
92.21,6.5671e-08,1.4405e-08
92.229,5.4656e-08,1.7659e-08
92.249,1.3826e-07,2.0866e-08
92.269,9.0397e-08,1.7303e-08
92.289,1.6016e-07,2.4036e-08
92.309,5.252e-08,1.101e-08
92.329,4.8945e-08,1.8064e-08
92.349,1.2011e-07,2.5352e-08
92.369,6.9036e-08,9.1407e-09
92.388,1.4657e-07,2.2517e-08
92.408,7.9136e-08,2.3516e-08
92.428,3.1619e-08,1.0757e-08
92.448,1.0657e-07,2.348e-08
92.468,5.1401e-08,1.586e-08
92.488,1.3598e-07,2.4048e-08
92.508,1.0079e-07,2.4899e-08
92.528,6.5638e-08,1.306e-08
92.547,8.0331e-08,3.0821e-08
92.567,5.2732e-08,2.3548e-08
92.587,1.2e-07,1.5157e-08
92.607,1.0908e-07,2.8733e-08
92.627,1.6666e-07,2.5734e-08
92.647,5.3076e-08,1.5536e-08
92.667,5.5066e-08,1.8893e-08
92.687,1.1625e-07,1.8072e-08
92.707,7.3893e-08,1.9195e-08
92.726,1.5162e-07,2.2603e-08
92.746,6.6829e-08,1.2644e-08
92.766,4.5342e-08,2.2559e-08
92.786,8.3744e-08,1.8728e-08
92.806,5.0584e-08,1.0032e-08
92.826,1.4542e-07,2.7815e-08
92.846,8.6055e-08,1.7355e-08
92.866,6.1953e-08,1.3062e-08
92.885,7.4799e-08,2.1348e-08
92.905,3.8657e-08,1.2024e-08
92.925,1.3981e-07,2.8867e-08
92.945,9.3644e-08,1.5677e-08
92.965,1.3654e-07,1.779e-08
92.985,6.8829e-08,2.8547e-08
93.005,4.3961e-08,1.3054e-08
93.025,1.252e-07,2.0673e-08
93.045,8.114e-08,2.3261e-08
93.064,1.4259e-07,1.9676e-08
93.084,7.6665e-08,1.9969e-08
93.104,4.3533e-08,1.6941e-08
93.124,8.8663e-08,2.0834e-08
93.144,6.703e-08,2.412e-08
93.164,1.3657e-07,1.9662e-08
93.184,9.4983e-08,2.0513e-08
93.204,8.3853e-08,2.636e-08
93.223,6.1594e-08,1.5262e-08
93.243,4.6086e-08,1.4905e-08
93.263,1.4239e-07,2.74e-08
93.283,7.8292e-08,1.2943e-08
93.303,1.5631e-07,2.1924e-08
93.323,5.4328e-08,1.3812e-08
93.343,4.2767e-08,1.5425e-08
93.363,1.2394e-07,2.5447e-08
93.383,6.4469e-08,8.9483e-09
93.402,1.4971e-07,2.4166e-08
93.422,7.3373e-08,2.2814e-08
93.442,3.6946e-08,9.6286e-09
93.462,9.1736e-08,2.1821e-08
93.482,5.8651e-08,1.9363e-08
93.502,1.2808e-07,2.0703e-08
93.522,9.5545e-08,2.0793e-08
93.542,7.266e-08,1.6879e-08
93.561,7.9682e-08,2.5978e-08
93.581,5.5348e-08,2.2174e-08
93.601,1.254e-07,1.5892e-08
93.621,1.0462e-07,2.4533e-08
93.641,1.7348e-07,3.0957e-08
93.661,5.0331e-08,1.003e-08
93.681,5.1509e-08,1.8415e-08
93.701,1.1708e-07,2.3347e-08
93.72,6.682e-08,1.4509e-08
93.74,1.6165e-07,2.4058e-08
93.76,6.4357e-08,1.1643e-08
93.78,4.2225e-08,2.2909e-08
93.8,8.2924e-08,2.0657e-08
93.82,4.5788e-08,8.7273e-09
93.84,1.3646e-07,2.9409e-08
93.86,8.5071e-08,1.9351e-08
93.88,6.0491e-08,1.1242e-08
93.899,7.2473e-08,2.1555e-08
93.919,4.1133e-08,1.6418e-08
93.939,1.3264e-07,2.4529e-08
93.959,9.5905e-08,1.6923e-08
93.979,1.4544e-07,1.7399e-08
93.999,5.8481e-08,2.4667e-08
94.019,5.1077e-08,1.7365e-08
94.039,1.092e-07,1.3667e-08
94.058,8.4545e-08,2.5035e-08
94.078,1.5083e-07,2.1484e-08
94.098,6.6379e-08,1.2708e-08
94.118,4.917e-08,1.9495e-08
94.138,8.1174e-08,1.897e-08
94.158,6.4139e-08,2.2262e-08
94.178,1.3512e-07,1.8828e-08
94.198,8.49e-08,1.6665e-08
94.218,7.9769e-08,2.905e-08
94.237,5.5458e-08,1.4461e-08
94.257,4.4949e-08,1.2924e-08
94.277,1.38e-07,2.9134e-08
94.297,8.552e-08,1.5925e-08
94.317,1.5082e-07,1.8616e-08
94.337,5.5418e-08,1.61e-08
94.357,4.467e-08,1.7471e-08
94.377,1.1948e-07,2.4979e-08
94.396,6.3448e-08,1.1573e-08
94.416,1.3104e-07,1.843e-08
94.436,7.7272e-08,2.7555e-08
94.456,3.4836e-08,1.1605e-08
94.476,8.687e-08,1.7228e-08
94.496,6.0198e-08,2.3271e-08
94.516,1.3013e-07,1.8897e-08
94.536,9.6802e-08,1.9386e-08
94.556,7.7549e-08,1.6042e-08
94.575,6.4904e-08,2.1087e-08
94.595,5.4864e-08,2.4837e-08
94.615,1.2302e-07,1.2759e-08
94.635,9.7052e-08,2.1254e-08
94.655,1.7317e-07,3.0322e-08
94.675,4.981e-08,1.0542e-08
94.695,5.3176e-08,1.5751e-08
94.715,1.1564e-07,2.3078e-08
94.734,6.5627e-08,1.4883e-08
94.754,1.5368e-07,2.088e-08
94.774,6.6571e-08,1.3285e-08
94.794,3.7058e-08,1.8891e-08
94.814,8.5083e-08,2.4526e-08
94.834,4.8118e-08,9.6248e-09
94.854,1.3294e-07,2.5665e-08
94.874,9.0429e-08,2.4989e-08
94.893,6.2771e-08,1.1326e-08
94.913,6.8595e-08,2.2747e-08
94.933,4.5193e-08,1.871e-08
94.953,1.2734e-07,2.2193e-08
94.973,9.9489e-08,1.8939e-08
94.993,1.4032e-07,1.533e-08
95.013,5.7535e-08,2.4961e-08
95.033,5.132e-08,1.9588e-08
95.053,1.092e-07,1.2395e-08
95.072,8.2374e-08,2.0662e-08
95.092,1.4884e-07,2.3216e-08
95.112,6.4298e-08,1.222e-08
95.132,4.1431e-08,1.5442e-08
95.152,7.7042e-08,1.8914e-08
95.172,5.5113e-08,1.7999e-08
95.192,1.3502e-07,1.8596e-08
95.212,8.0968e-08,1.3619e-08
95.231,7.5959e-08,2.3489e-08
95.251,6.7334e-08,2.0778e-08
95.271,4.0668e-08,9.2557e-09
95.291,1.3915e-07,2.7941e-08
95.311,8.6664e-08,1.8385e-08
95.331,1.4552e-07,1.7037e-08
95.351,5.3321e-08,1.8529e-08
95.371,4.0399e-08,1.5038e-08
95.391,1.1664e-07,2.5782e-08
95.41,6.8916e-08,1.4692e-08
95.43,1.3778e-07,1.6966e-08
95.45,7.2876e-08,2.7419e-08
95.47,3.9644e-08,1.548e-08
95.49,7.7292e-08,1.5785e-08
95.51,5.7573e-08,2.1625e-08
95.53,1.2079e-07,1.9788e-08
95.55,8.7052e-08,1.7017e-08
95.569,7.6021e-08,1.7489e-08
95.589,6.0662e-08,1.8305e-08
95.609,4.7099e-08,1.9571e-08
95.629,1.2997e-07,1.7412e-08
95.649,9.0326e-08,1.4072e-08
95.669,1.6486e-07,2.9197e-08
95.689,4.6191e-08,1.1817e-08
95.709,4.5645e-08,1.2389e-08
95.729,1.1884e-07,2.5101e-08
95.748,6.0114e-08,1.077e-08
95.768,1.4625e-07,2.0774e-08
95.788,6.6481e-08,1.5182e-08
95.808,3.2712e-08,1.5961e-08
95.828,8.8763e-08,2.6016e-08
95.848,4.8367e-08,1.06e-08
95.868,1.3015e-07,2.3668e-08
95.888,9.345e-08,2.6413e-08
95.907,6.4555e-08,1.2847e-08
95.927,6.8096e-08,2.2062e-08
95.947,4.7847e-08,1.929e-08
95.967,1.2553e-07,2.033e-08
95.987,9.4858e-08,1.8701e-08
96.007,1.5808e-07,2.0146e-08
96.027,4.943e-08,1.8809e-08
96.047,5.3743e-08,2.1343e-08
96.066,1.0173e-07,1.2873e-08
96.086,7.0033e-08,1.6619e-08
96.106,1.4867e-07,2.587e-08
96.126,5.6993e-08,1.0212e-08
96.146,4.1236e-08,1.6931e-08
96.166,7.5338e-08,1.7861e-08
96.186,5.1669e-08,1.3558e-08
96.206,1.3763e-07,2.2043e-08
96.226,7.7543e-08,1.3801e-08
96.245,7.3241e-08,2.1513e-08
96.265,6.298e-08,1.999e-08
96.285,4.1675e-08,9.6417e-09
96.305,1.3567e-07,2.6597e-08
96.325,9.1364e-08,1.7833e-08
96.345,1.4864e-07,1.6533e-08
96.365,5.6573e-08,1.9219e-08
96.385,4.6008e-08,1.6418e-08
96.404,1.1211e-07,1.9906e-08
96.424,7.0384e-08,1.6521e-08
96.444,1.3533e-07,1.8386e-08
96.464,7.2265e-08,2.3495e-08
96.484,3.8498e-08,1.7107e-08
96.504,7.0223e-08,1.3187e-08
96.524,5.7447e-08,2.262e-08
96.544,1.2478e-07,2.1052e-08
96.564,7.7469e-08,1.3954e-08
96.583,7.9971e-08,2.1604e-08
96.603,5.7256e-08,1.6845e-08
96.623,4.6272e-08,1.7912e-08
96.643,1.2801e-07,1.8133e-08
96.663,8.2362e-08,1.4595e-08
96.683,1.5702e-07,2.8451e-08
96.703,4.6105e-08,1.1678e-08
96.723,4.1683e-08,1.1231e-08
96.742,1.1607e-07,2.4805e-08
96.762,5.9739e-08,1.183e-08
96.782,1.3786e-07,1.7117e-08
96.802,6.5627e-08,1.7918e-08
96.822,3.6073e-08,1.5109e-08
96.842,8.362e-08,2.0707e-08
96.862,5.0987e-08,1.3086e-08
96.882,1.233e-07,2.0103e-08
96.902,9.4929e-08,2.5924e-08
96.921,7.33e-08,1.3891e-08
96.941,6.1607e-08,1.8892e-08
96.961,5.1494e-08,2.2474e-08
96.981,1.1861e-07,1.6883e-08
97.001,9.3345e-08,1.8092e-08
97.021,1.5805e-07,2.2876e-08
97.041,4.6474e-08,1.7221e-08
97.061,5.2857e-08,1.8799e-08
97.08,1.0132e-07,1.3488e-08
97.1,6.3669e-08,1.6376e-08
97.12,1.4153e-07,2.6024e-08
97.14,5.6396e-08,1.0352e-08
97.16,3.5409e-08,1.4711e-08
97.18,7.4051e-08,2.1725e-08
97.2,4.4656e-08,1.2133e-08
97.22,1.318e-07,1.9836e-08
97.239,8.2054e-08,1.8315e-08
97.259,6.5595e-08,1.8252e-08
97.279,6.8799e-08,1.9996e-08
97.299,4.0208e-08,9.6907e-09
97.319,1.3393e-07,2.4235e-08
97.339,9.3309e-08,2.2125e-08
97.359,1.4715e-07,1.3021e-08
97.379,5.3434e-08,1.879e-08
97.399,4.9654e-08,1.8391e-08
97.418,1.0717e-07,1.6875e-08
97.438,6.9151e-08,1.5857e-08
97.458,1.3801e-07,1.8349e-08
97.478,6.6451e-08,2.0971e-08
97.498,4.213e-08,1.6448e-08
97.518,6.8098e-08,1.1538e-08
97.538,5.2671e-08,2.1144e-08
97.558,1.2715e-07,2.3465e-08
97.577,7.6003e-08,1.191e-08
97.597,7.8446e-08,1.9438e-08
97.617,5.8197e-08,2.0723e-08
97.637,4.4629e-08,1.4662e-08
97.657,1.3003e-07,2.0669e-08
97.677,7.6531e-08,1.432e-08
97.697,1.4973e-07,2.6911e-08
97.717,4.9033e-08,1.4743e-08
97.737,3.7091e-08,8.8344e-09
97.756,1.1607e-07,2.7451e-08
97.776,6.192e-08,1.4775e-08
97.796,1.3246e-07,1.4636e-08
97.816,6.9427e-08,1.9563e-08
97.836,3.5121e-08,1.5286e-08
97.856,8.4348e-08,1.939e-08
97.876,5.0983e-08,1.2809e-08
97.896,1.1601e-07,1.8553e-08
97.915,8.8132e-08,2.5118e-08
97.935,7.4974e-08,1.3582e-08
97.955,6.093e-08,1.4707e-08
97.975,5.0685e-08,2.1612e-08
97.995,1.2445e-07,1.9516e-08
98.015,8.6247e-08,1.3136e-08
98.035,1.6977e-07,2.323e-08
98.055,4.1609e-08,1.5589e-08
98.074,4.6142e-08,1.6788e-08
98.094,1.0361e-07,1.4968e-08
98.114,5.5708e-08,1.3731e-08
98.134,1.4181e-07,2.9094e-08
98.154,5.4439e-08,1.1289e-08
98.174,3.4172e-08,1.2534e-08
98.194,7.7636e-08,2.4982e-08
98.214,4.1823e-08,1.3521e-08
98.234,1.3059e-07,2.0271e-08
98.253,7.9081e-08,1.7743e-08
98.273,7.1112e-08,1.7797e-08
98.293,6.1391e-08,2.0854e-08
98.313,4.0172e-08,1.0103e-08
98.333,1.2452e-07,2.2558e-08
98.353,9.2521e-08,2.2021e-08
98.373,1.4787e-07,1.505e-08
98.393,5.0286e-08,1.4178e-08
98.412,4.9693e-08,1.9179e-08
98.432,9.8876e-08,1.6258e-08
98.452,6.6803e-08,1.3539e-08
98.472,1.3495e-07,1.843e-08
98.492,5.9171e-08,1.6321e-08
98.512,4.0879e-08,1.725e-08
98.532,6.9124e-08,1.157e-08
98.552,4.9056e-08,1.8377e-08
98.572,1.3525e-07,2.621e-08
98.591,7.1956e-08,1.0496e-08
98.611,7.6921e-08,1.8576e-08
98.631,5.5499e-08,2.0448e-08
98.651,4.115e-08,1.4251e-08
98.671,1.3219e-07,2.0903e-08
98.691,7.894e-08,1.4553e-08
98.711,1.4661e-07,2.5428e-08
98.731,5.0636e-08,1.6008e-08
98.75,4.0695e-08,1.0037e-08
98.77,1.1089e-07,2.4427e-08
98.79,5.8632e-08,1.7466e-08
98.81,1.2989e-07,1.406e-08
98.83,6.2642e-08,1.719e-08
98.85,3.9049e-08,1.7527e-08
98.87,6.9156e-08,1.665e-08
98.89,5.2983e-08,1.4853e-08
98.91,1.2164e-07,1.7517e-08
98.929,8.4159e-08,2.1388e-08
98.949,8.118e-08,1.7647e-08
98.969,5.3954e-08,1.1099e-08
98.989,5.2928e-08,2.1036e-08
99.009,1.2011e-07,1.9637e-08
99.029,7.6668e-08,1.1621e-08
99.049,1.6636e-07,2.2064e-08
99.069,4.1303e-08,1.4108e-08
99.088,4.5583e-08,1.5652e-08
99.108,1.0383e-07,1.6938e-08
99.128,5.8584e-08,1.2735e-08
99.148,1.4574e-07,2.6046e-08
99.168,6.0751e-08,1.3176e-08
99.188,3.1948e-08,1.167e-08
99.208,7.7294e-08,2.3862e-08
99.228,4.1927e-08,1.5319e-08
99.247,1.1907e-07,1.7278e-08
99.267,8.7431e-08,2.077e-08
99.287,7.3444e-08,1.7017e-08
99.307,5.9146e-08,1.9794e-08
99.327,4.4074e-08,1.4474e-08
99.347,1.2301e-07,1.886e-08
99.367,8.6643e-08,2.1696e-08
99.387,1.5332e-07,1.6521e-08
99.407,4.059e-08,1.2151e-08
99.426,5.0522e-08,2.0681e-08
99.446,9.243e-08,1.43e-08
99.466,6.1092e-08,1.306e-08
99.486,1.3938e-07,1.9114e-08
99.506,5.5298e-08,1.48e-08
99.526,3.9081e-08,1.6611e-08
99.546,6.6508e-08,1.2742e-08
99.566,4.4819e-08,1.5675e-08
99.585,1.3107e-07,2.4422e-08
99.605,7.1855e-08,1.099e-08
99.625,7.4726e-08,1.601e-08
99.645,5.8615e-08,2.2272e-08
99.665,4.1211e-08,1.3389e-08
99.685,1.2647e-07,2.021e-08
99.705,8.2795e-08,1.6333e-08
99.725,1.4777e-07,2.0728e-08
99.745,4.919e-08,1.8184e-08
99.764,4.0311e-08,1.0593e-08
99.784,1.0169e-07,2.1259e-08
99.804,6.2819e-08,1.7914e-08
99.824,1.2118e-07,1.3062e-08
99.844,6.2387e-08,1.7859e-08
99.864,4.2756e-08,1.7585e-08
99.884,6.5111e-08,1.5158e-08
99.904,4.9836e-08,1.6274e-08
99.923,1.175e-07,1.7352e-08
99.943,7.8501e-08,1.896e-08
99.963,7.7758e-08,1.6964e-08
99.983,4.7963e-08,1.2484e-08


==> figs/data/edac_psd_Pnt1_z4_d.csv <==
St,PSD_u,PSD_v
0.019881,0.07159,0.13481
0.020125,0.07109,0.13441
0.020372,0.070584,0.134
0.020622,0.070072,0.13359
0.020875,0.069553,0.13317
0.021131,0.069028,0.13275
0.02139,0.068497,0.13232
0.021652,0.067959,0.13189
0.021918,0.067414,0.13145
0.022187,0.066863,0.13101
0.022459,0.066305,0.13056
0.022735,0.065741,0.13011
0.023014,0.065169,0.12965
0.023296,0.06459,0.12918
0.023582,0.064004,0.12871
0.023871,0.063411,0.12823
0.024164,0.062811,0.12775
0.02446,0.062203,0.12726
0.02476,0.061588,0.12677
0.025064,0.060966,0.12627
0.025372,0.060335,0.12576
0.025683,0.059697,0.12525
0.025998,0.059051,0.12473
0.026317,0.058398,0.1242
0.02664,0.057736,0.12367
0.026967,0.057066,0.12313
0.027297,0.056388,0.12259
0.027632,0.055701,0.12203
0.027971,0.055007,0.12148
0.028314,0.054303,0.12091
0.028662,0.053591,0.12034
0.029013,0.05287,0.11976
0.029369,0.052141,0.11917
0.02973,0.051402,0.11858
0.030094,0.050655,0.11798
0.030464,0.049898,0.11737
0.030837,0.049132,0.11675
0.031216,0.048356,0.11613
0.031599,0.047571,0.1155
0.031986,0.046777,0.11486
0.032379,0.045972,0.11421
0.032776,0.045158,0.11356
0.033178,0.044334,0.11289
0.033585,0.0435,0.11222
0.033997,0.042655,0.11154
0.034414,0.0418,0.11086
0.034836,0.040935,0.11016
0.035264,0.040059,0.10946
0.035696,0.039172,0.10874
0.036134,0.038274,0.10802
0.036577,0.037366,0.10729
0.037026,0.036446,0.10655
0.03748,0.035515,0.1058
0.03794,0.034572,0.10504
0.038406,0.033618,0.10428
0.038877,0.032652,0.1035
0.039354,0.031675,0.10271
0.039837,0.030868,0.10179
0.040325,0.031077,0.10016
0.04082,0.031289,0.098497
0.041321,0.031504,0.096819
0.041828,0.031722,0.09512
0.042341,0.031942,0.0934
0.04286,0.032165,0.091659
0.043386,0.03239,0.089896
0.043918,0.032619,0.088112
0.044457,0.03285,0.086306
0.045003,0.033084,0.084478
0.045555,0.033321,0.082628
0.046114,0.03356,0.080755
0.046679,0.033803,0.078858
0.047252,0.034049,0.076939
0.047832,0.034297,0.074996
0.048418,0.034549,0.073029
0.049012,0.034804,0.071038
0.049614,0.035062,0.069023
0.050222,0.035323,0.066983
0.050838,0.035587,0.064918
0.051462,0.035855,0.062827
0.052094,0.036126,0.060711
0.052733,0.0364,0.058569
0.05338,0.036678,0.056401
0.054034,0.036958,0.054206
0.054697,0.037243,0.051984
0.055368,0.037531,0.049735
0.056048,0.037822,0.047458
0.056735,0.038117,0.045154
0.057431,0.038416,0.042821
0.058136,0.038718,0.040459
0.058849,0.039024,0.038069
0.059571,0.039334,0.035649
0.060302,0.040482,0.037231
0.061041,0.041739,0.039285
0.06179,0.04301,0.041365
0.062548,0.044298,0.04347
0.063316,0.045601,0.045602
0.064093,0.04692,0.047759
0.064879,0.048256,0.049943
0.065675,0.049608,0.052153
0.06648,0.050976,0.054391
0.067296,0.052361,0.056656
0.068122,0.053763,0.058949
0.068957,0.055183,0.06127
0.069803,0.05662,0.06362
0.07066,0.058074,0.065998
0.071526,0.059546,0.068405
0.072404,0.061037,0.070843
0.073292,0.062545,0.07331
0.074191,0.064072,0.075807
0.075102,0.065618,0.078335
0.076023,0.067183,0.080893
0.076956,0.068767,0.083484
0.0779,0.07037,0.086106
0.078855,0.071994,0.08876
0.079823,0.07363,0.089736
0.080802,0.075274,0.086826
0.081793,0.076937,0.083881
0.082797,0.07862,0.0809
0.083812,0.080325,0.077883
0.084841,0.08205,0.074828
0.085881,0.083796,0.071736
0.086935,0.085564,0.068606
0.088002,0.087353,0.065438
0.089081,0.089165,0.06223
0.090174,0.090998,0.058984
0.09128,0.092855,0.055697
0.0924,0.094734,0.05237
0.093534,0.096635,0.049003
0.094681,0.098561,0.045594
0.095843,0.10051,0.042143
0.097019,0.10248,0.03865
0.098209,0.10448,0.035114
0.099414,0.10648,0.031551
0.10063,0.10439,0.030968
0.10187,0.10227,0.030378
0.10312,0.10012,0.029781
0.10438,0.097953,0.029176
0.10566,0.095756,0.028564
0.10696,0.093532,0.027945
0.10827,0.091281,0.027318
0.1096,0.089002,0.026683
0.11094,0.086695,0.02604
0.11231,0.08436,0.02539
0.11368,0.081996,0.024731
0.11508,0.079603,0.024065
0.11649,0.077181,0.02339
0.11792,0.074729,0.022707
0.11937,0.072512,0.022006
0.12083,0.07516,0.021114
0.12231,0.07784,0.02021
0.12381,0.080553,0.019296
0.12533,0.083299,0.01837
0.12687,0.086079,0.017433
0.12843,0.088893,0.016485
0.13,0.091742,0.015524
0.1316,0.094626,0.014552
0.13321,0.097545,0.013569
0.13484,0.1005,0.012573
0.1365,0.10349,0.011564
0.13817,0.10652,0.010544
0.13987,0.10479,0.010123
0.14158,0.096129,0.01058
0.14332,0.087359,0.011043
0.14508,0.078482,0.011512
0.14686,0.069495,0.011986
0.14866,0.060398,0.012466
0.15048,0.05119,0.012952
0.15233,0.041868,0.013444
0.1542,0.032433,0.013942
0.15609,0.022881,0.014447
0.15801,0.013213,0.014957
0.15994,0.0098424,0.014866
0.16191,0.014005,0.014058
0.16389,0.018218,0.01324
0.1659,0.022484,0.012412
0.16794,0.026801,0.011573
0.17,0.031172,0.010725
0.17209,0.035596,0.0098658
0.1742,0.040074,0.0089963
0.17633,0.044608,0.008116
0.1785,0.049197,0.007225
0.18069,0.045836,0.0066041
0.1829,0.040435,0.0060458
0.18515,0.034968,0.0054807
0.18742,0.029434,0.0049087
0.18972,0.023832,0.0043296
0.19205,0.018161,0.0037434
0.1944,0.01242,0.00315
0.19679,0.0066091,0.0025494
0.1992,0.0017463,0.002287
0.20164,0.0021769,0.0038364
0.20412,0.0026128,0.0054048
0.20662,0.003054,0.0069925
0.20916,0.0035007,0.0085996
0.21172,0.0039529,0.010227
0.21432,0.0044106,0.011873
0.21695,0.0048739,0.01354
0.21961,0.0054296,0.014267
0.22231,0.0061583,0.013162
0.22503,0.0068959,0.012045
0.22779,0.0076426,0.010913
0.23059,0.0083984,0.0097676
0.23342,0.0091635,0.0086082
0.23628,0.0099379,0.0074345
0.23918,0.013056,0.0066995
0.24211,0.02529,0.0077177
0.24508,0.037674,0.0087483
0.24809,0.050211,0.0097916
0.25113,0.062901,0.010848
0.25421,0.075747,0.011917
0.25733,0.08875,0.012999
0.26049,0.093803,0.01214
0.26369,0.094361,0.010172
0.26692,0.094925,0.0081794
0.2702,0.095496,0.0061626
0.27351,0.096074,0.0041212
0.27687,0.09666,0.0020547
0.28026,0.10073,0.00335
0.2837,0.10756,0.0072923
0.28718,0.11447,0.011283
0.2907,0.12147,0.015323
0.29427,0.12856,0.019412
0.29788,0.13572,0.023551
0.30153,0.12337,0.020658
0.30523,0.10882,0.016995
0.30898,0.094102,0.013286
0.31277,0.079199,0.0095319
0.31661,0.064113,0.0057317
0.32049,0.052339,0.0053222
0.32442,0.042632,0.0070828
0.3284,0.032806,0.008865
0.33243,0.02286,0.010669
0.33651,0.012792,0.012495
0.34064,0.022989,0.013232
0.34482,0.044737,0.013355
0.34905,0.066752,0.013479
0.35333,0.089037,0.013605
0.35766,0.1116,0.013732
0.36205,0.098089,0.018729
0.36649,0.082688,0.024018
0.37099,0.067099,0.029372
0.37554,0.051318,0.034792
0.38015,0.078255,0.039871
0.38481,0.14522,0.044635
0.38953,0.21301,0.049457
0.39431,0.28163,0.054339
0.39915,0.39461,0.096524
0.40404,0.60531,0.22168
0.409,0.81859,0.34836
0.41402,1.0345,0.47661
0.4191,1.0907,0.52699
0.42424,0.78643,0.40125
0.42944,0.47841,0.27396
0.43471,0.16662,0.14512
0.44005,0.0092413,0.069067
0.44544,0.011402,0.047571
0.45091,0.01359,0.025812
0.45644,0.015804,0.0037853
0.46204,0.017838,0.0039197
0.46771,0.01986,0.0080029
0.47345,0.021908,0.012136
0.47925,0.028898,0.014513
0.48513,0.044735,0.013699
0.49109,0.060766,0.012875
0.49711,0.076562,0.012084
0.50321,0.060291,0.014475
0.50938,0.043821,0.016896
0.51563,0.027149,0.019347
0.52196,0.025105,0.020997
0.52836,0.026839,0.022455
0.53484,0.028594,0.023931
0.5414,0.023523,0.019105
0.54805,0.015443,0.011499
0.55477,0.0072635,0.0037993
0.56158,0.010213,0.00331
0.56846,0.017635,0.0057004
0.57544,0.025148,0.0081202
0.5825,0.021279,0.0060149
0.58964,0.01517,0.0030133
0.59688,0.010053,0.00067504
0.6042,0.021637,0.0093026
0.61161,0.033362,0.018036
0.61912,0.035346,0.021774
0.62671,0.02051,0.016861
0.6344,0.005492,0.011889
0.64218,0.0044781,0.0081091
0.65006,0.0077729,0.0046644
0.65804,0.010716,0.0020943
0.66611,0.012473,0.0023488
0.67428,0.014251,0.0026063
0.68255,0.027655,0.0056479
0.69093,0.044214,0.0094439
0.6994,0.050987,0.010512
0.70798,0.043827,0.0077017
0.71667,0.036234,0.0049623
0.72546,0.025654,0.0030725
0.73436,0.014944,0.0011595
0.74337,0.0083309,0.00088598
0.75249,0.0023264,0.00088013
0.76172,0.0028619,0.00069311
0.77107,0.0066281,0.00041549
0.78053,0.014325,0.00082244
0.7901,0.0254,0.0018159
0.79979,0.030364,0.0026982
0.80961,0.028221,0.0034499
0.81954,0.032775,0.0083078
0.82959,0.045914,0.018424
0.83977,0.053759,0.018735
0.85007,0.055411,0.0076075
0.8605,0.043739,0.0053478
0.87106,0.020275,0.010919
0.88174,0.010888,0.0086427
0.89256,0.0091621,0.0020537
0.90351,0.0056442,0.0018588
0.91459,0.0018118,0.0032242
0.92581,0.029622,0.006131
0.93717,0.04579,0.0081274
0.94867,0.024234,0.0071543
0.96031,0.0095813,0.0056549
0.97209,0.0015499,0.0036494
0.98401,0.00034149,0.0026969
0.99609,0.0020188,0.0032779
1.0083,0.010839,0.010494
1.0207,0.013304,0.010209
1.0332,0.010401,0.0035793
1.0459,0.0087734,0.0050604
1.0587,0.0070696,0.0048649
1.0717,0.0051507,0.001329
1.0848,0.0078845,0.0062587
1.0981,0.0099298,0.0093296
1.1116,0.0091234,0.0060623
1.1253,0.0090031,0.0025693
1.1391,0.0063767,0.00083274
1.153,0.00013852,0.0015809
1.1672,0.0085793,0.0050859
1.1815,0.0092952,0.0065301
1.196,0.005211,0.006028
1.2107,0.0035381,0.0036637
1.2255,0.013945,0.0089372
1.2406,0.012866,0.0082009
1.2558,0.0022684,0.0021963
1.2712,0.0018957,0.0012266
1.2868,0.010376,0.0011195
1.3026,0.0091202,0.0046283
1.3185,0.0036448,0.0056023
1.3347,0.0021407,0.0008924
1.3511,0.0087368,0.0023422
1.3677,0.0037966,0.0025527
1.3844,0.0055661,0.0058016
1.4014,0.0042465,0.0098983
1.4186,0.0057825,0.012685
1.436,0.014234,0.01148
1.4536,0.012304,0.004891
1.4715,0.0068168,0.0058995
1.4895,0.0019863,0.00086012
1.5078,0.011796,0.0050351
1.5263,0.0059552,0.0049221
1.545,0.0033451,0.002751
1.564,0.0029541,0.00087652
1.5832,0.01306,0.0078092
1.6026,0.02462,0.011311
1.6222,0.011761,0.0073964
1.6422,0.0033608,0.0038899
1.6623,0.0040513,0.0014094
1.6827,0.0087979,0.0046924
1.7033,0.01116,0.0075282
1.7242,0.0044178,0.0050612
1.7454,0.001917,0.006951
1.7668,0.0010503,0.0018054
1.7885,0.00034309,0.0040123
1.8104,0.0039333,0.0097302
1.8326,0.0053626,0.0091418
1.8551,0.011339,0.0075628
1.8779,0.022033,0.011847
1.9009,0.0042686,0.0030196
1.9242,0.004588,0.0033053
1.9478,0.0034949,0.0074163
1.9717,0.004283,0.0011476
1.9959,0.0041261,0.0024576
2.0204,0.013316,0.0027364
2.0452,0.0025974,0.020719
2.0703,0.0075477,0.0063761
2.0957,0.0047979,0.0033813
2.1214,0.0024136,0.0067625
2.1474,0.0026877,0.00018963
2.1738,0.0034379,0.0010844
2.2004,0.0028774,0.0021621
2.2274,0.01165,0.0097276
2.2547,0.0062416,0.0079193
2.2824,0.0052746,0.011197
2.3104,0.0097119,0.0029151
2.3387,0.0051805,0.0035356
2.3674,0.0023719,0.00079543
2.3965,0.0053798,0.0046714
2.4259,0.014919,0.002963
2.4556,0.0059458,0.02404
2.4858,0.012751,0.022364
2.5163,0.001383,0.0086917
2.5471,0.0050726,0.015313
2.5784,0.00098755,0.0058145
2.61,0.0050296,0.0025032
2.642,0.018025,0.022758
2.6744,0.0031446,0.0092638
2.7073,0.0040794,0.0025647
2.7405,0.0025909,0.0051437
2.7741,0.00067982,0.0040658
2.8081,0.0078785,0.015698
2.8426,0.0084975,0.016666
2.8774,0.020739,0.064785
2.9127,0.0099681,0.02249
2.9485,0.0055028,0.014218
2.9846,0.002362,0.010773
3.0213,0.0014585,0.010962
3.0583,0.010102,0.031144
3.0958,0.0078958,0.031227
3.1338,0.0068539,0.0096306
3.1723,0.0044094,0.015304
3.2112,0.014697,0.0062508
3.2506,0.0033945,0.039907
3.2905,0.02865,0.056036
3.3308,0.0056309,0.0094933
3.3717,0.0034249,0.0028923
3.4131,0.0047902,0.004569
3.4549,0.0075963,0.0071199
3.4973,0.0063134,0.03762
3.5402,0.013437,0.0033486
3.5837,0.011445,0.02338
3.6276,0.0037585,0.012252
3.6721,0.0096965,0.035752
3.7172,0.0026607,0.0056806
3.7628,0.0045376,0.0137
3.8089,0.0058801,0.010298
3.8557,0.00032654,0.0070663
3.903,0.0031689,0.011631
3.9508,0.0028454,0.003418
3.9993,0.0048067,0.00095688
4.0484,0.0023302,0.012822
4.098,0.012153,0.0069676
4.1483,0.0027633,0.0023306
4.1992,0.0022742,0.0042706
4.2507,0.0013149,0.002843
4.3029,0.00339,0.0022395
4.3557,0.00034716,0.00099329
4.4091,0.001796,0.0057744
4.4632,0.005209,0.0014423
4.5179,0.00051878,0.001149
4.5734,0.0025899,0.00015859
4.6295,0.0010744,0.0023141
4.6863,0.00069148,0.0032316
4.7438,0.0002845,0.0023555
4.802,0.003379,0.0057265
4.8609,0.0014494,0.0055028
4.9205,0.0027689,0.004439
4.9809,0.004405,0.0044775
5.042,0.001133,0.002145
5.1038,0.0016563,0.0027668
5.1664,0.00060985,0.0057389
5.2298,0.0025581,0.003594
5.294,0.0015844,0.0010766
5.3589,0.00047928,0.0022848
5.4247,0.0020394,0.0039976
5.4912,0.0016881,0.0042284
5.5586,0.0012576,0.0018108
5.6268,0.00058665,0.0049988
5.6958,0.0015298,0.0037599
5.7657,0.0012027,0.00022021
5.8364,0.00063718,0.00080543
5.908,0.0014082,0.0007733
5.9805,0.00032869,0.0014069
6.0539,0.00022888,0.0021644
6.1281,0.0017719,0.00066958
6.2033,0.00084671,0.0012191
6.2794,0.0011284,0.0024933
6.3565,0.00088106,0.00092896
6.4344,0.00022193,0.00073373
6.5134,0.0013348,0.0043036
6.5933,0.001412,0.0017517
6.6742,0.00022594,0.0003436
6.756,0.00026896,0.00034935
6.8389,0.00011288,0.00070309
6.9228,0.0011735,0.0027433
7.0078,0.00069739,0.00042253
7.0937,0.00042573,0.0007485
7.1807,0.00018126,0.0012689
7.2688,0.00020363,0.00063421
7.358,0.00012327,0.00069344
7.4483,0.00023477,0.00070074
7.5397,0.00013972,0.00053308
7.6322,9.021e-05,0.00018253
7.7258,0.00030837,0.00046972
7.8206,0.00085476,0.00066843
7.9165,0.00010054,0.00074873
8.0136,9.6552e-05,0.00026672
8.1119,0.00021563,0.00072126
8.2115,0.00039972,8.5308e-05
8.3122,0.00014128,0.00032073
8.4142,9.6718e-05,0.00056488
8.5174,0.00011422,0.0010522
8.6219,0.00019348,9.4909e-05
8.7277,0.00014371,2.9273e-05
8.8347,0.00026985,0.00073517
8.9431,0.00032899,0.0012538
9.0528,0.00027348,0.00033486
9.1639,0.00037226,0.00064102
9.2763,8.8545e-05,0.00034554
9.3901,2.4763e-05,0.00010679
9.5053,0.00028058,5.3565e-05
9.6219,4.7833e-05,0.0001589
9.74,0.00055237,0.00049957
9.8595,0.0001186,0.00048063
9.9804,0.00017749,3.7029e-05
10.103,7.4654e-05,0.00011661
10.227,0.00014394,0.00058993
10.352,4.8946e-05,0.00031911
10.479,0.00020472,0.00038675
10.608,0.00014391,0.00029137
10.738,0.00010658,0.00031283
10.87,7.6557e-05,2.0127e-05
11.003,6.3041e-05,0.00016597
11.138,3.0276e-05,6.9131e-05
11.275,6.5499e-06,5.7697e-05
11.413,0.00020266,0.00052155
11.553,3.7056e-05,0.00017965
11.695,6.2191e-05,6.7492e-05
11.838,0.00010547,0.00020936
11.983,6.5991e-05,0.00026634
12.13,1.2826e-05,2.8231e-05
12.279,0.00010049,2.3604e-05
12.43,3.4985e-05,0.00013926
12.582,4.4301e-05,0.00018495
12.737,7.014e-05,0.00030586
12.893,9.87e-05,0.00021954
13.051,3.1696e-05,0.0001102
13.211,3.6685e-05,3.3322e-05
13.373,5.9568e-06,5.2063e-05
13.537,7.3942e-05,0.00013677
13.704,1.7024e-05,2.0814e-05
13.872,8.5693e-05,8.3584e-05
14.042,6.323e-05,2.7218e-05
14.214,3.1787e-06,7.8126e-05
14.388,0.00010028,1.339e-05
14.565,2.1781e-05,0.00011161
14.744,5.5019e-05,5.5393e-05
14.925,3.2106e-05,0.00026704
15.108,0.00014449,0.00011648
15.293,2.3234e-05,4.4824e-05
15.481,2.5317e-05,4.1128e-05
15.67,5.1155e-05,0.00011973
15.863,2.5488e-05,1.484e-05
16.057,5.5593e-05,5.6004e-05
16.254,3.2511e-05,1.6678e-05
16.454,8.6546e-06,1.5792e-05
16.656,2.2417e-05,6.7938e-05
16.86,4.8843e-06,1.0593e-05
17.067,1.8995e-05,4.9339e-05
17.276,3.3191e-05,6.4633e-06
17.488,9.9806e-06,3.7882e-05
17.703,1.835e-05,4.9085e-05
17.92,1.281e-05,2.032e-05
18.14,2.0837e-05,0.00015881
18.362,9.6172e-06,2.4538e-06
18.587,1.5141e-06,1.0561e-05
18.815,1.6043e-06,3.0228e-05
19.046,1.1446e-05,1.2251e-05
19.28,1.3969e-05,9.6003e-06
19.516,6.8294e-06,3.4416e-05
19.756,1.2037e-05,1.1519e-05
19.998,1.2766e-05,2.5751e-06
20.244,1.1211e-05,5.3589e-06
20.492,2.6056e-06,6.1822e-06
20.743,1.3569e-05,3.9738e-05
20.998,2.031e-06,4.5781e-05
21.255,1.316e-05,8.9012e-06
21.516,6.6094e-06,3.1204e-06
21.78,6.9751e-06,1.18e-05
22.047,4.561e-07,1.6499e-05
22.318,3.7142e-06,1.0787e-05
22.592,2.0558e-06,1.7368e-05
22.869,1.029e-06,6.2881e-06
23.149,9.9911e-06,2.1255e-05
23.433,8.3906e-06,1.4057e-05
23.721,3.6997e-06,4.494e-06
24.012,7.9707e-06,6.4573e-06
24.306,1.7312e-06,1.1407e-05
24.605,8.3681e-06,1.4708e-05
24.906,1.6394e-06,6.0476e-06
25.212,1.3936e-06,2.8047e-06
25.521,2.4119e-06,3.1433e-06
25.834,4.1659e-06,5.8876e-06
26.151,2.1421e-06,2.27e-06
26.472,2.4126e-06,1.4832e-05
26.797,6.5357e-07,1.8349e-06
27.126,3.0842e-06,2.7659e-06
27.458,3.2075e-06,6.4749e-06
27.795,2.4229e-06,9.327e-07
28.136,2.4481e-06,2.0162e-06
28.481,8.805e-07,2.5003e-06
28.831,1.897e-07,1.0695e-05
29.185,8.8814e-07,4.0238e-06
29.543,2.4776e-06,1.5059e-06
29.905,1.67e-06,1.6326e-06
30.272,1.693e-06,1.4191e-06
30.643,1.7711e-06,1.8483e-06
31.019,1.4361e-06,1.0625e-06
31.4,4.5251e-07,1.9771e-06
31.785,1.1266e-06,1.1191e-06
32.175,8.221e-07,9.2184e-07
32.57,1.1746e-06,1.5471e-07
32.969,1.3495e-06,7.3764e-08
33.374,1.5946e-07,7.3825e-07
33.783,1.3929e-06,1.0259e-06
34.198,1.3125e-06,3.59e-07
34.617,1.6829e-06,2.3905e-07
35.042,1.0809e-06,4.7738e-07
35.472,2.2564e-07,1.7514e-07
35.907,3.008e-07,9.843e-07
36.347,6.2132e-07,2.2759e-07
36.793,8.0962e-07,4.582e-07
37.245,6.0488e-07,1.1332e-06
37.702,6.6254e-07,9.3586e-07
38.164,3.1164e-07,4.383e-07
38.632,4.3831e-07,1.7139e-07
39.106,2.6407e-07,1.1186e-07
39.586,4.9804e-07,1.1176e-06
40.072,2.821e-07,1.3569e-07
40.563,2.8443e-07,7.435e-07
41.061,4.105e-07,2.7442e-07
41.565,3.5284e-07,2.4228e-07
42.074,2.9664e-07,2.7402e-07
42.591,9.7665e-07,1.748e-07
43.113,5.0416e-07,3.0658e-07
43.642,3.0768e-07,7.5116e-07
44.177,8.0197e-07,8.3275e-07
44.719,6.9345e-07,4.6251e-07
45.268,3.3388e-07,2.8959e-07
45.823,3.8515e-07,8.3171e-08
46.386,3.0995e-07,3.0843e-07
46.955,3.518e-07,5.0075e-07
47.531,4.3865e-07,1.4118e-07
48.114,3.8317e-07,2.4933e-07
48.704,1.9039e-07,1.6357e-07
49.302,5.2384e-07,1.0879e-07
49.906,4.1329e-07,8.4006e-08
50.519,1.2236e-07,2.7583e-07
51.138,2.1948e-07,3.0546e-08
51.766,3.4722e-07,1.2948e-07
52.401,2.1888e-07,1.2555e-07
53.044,1.9453e-07,1.1503e-07
53.694,3.0949e-07,1.165e-07
54.353,2.4661e-07,1.4772e-07
55.02,2.2286e-07,1.5118e-07
55.695,1.4612e-07,4.3724e-08
56.378,1.4009e-07,3.842e-08
57.07,2.2062e-07,8.1697e-08
57.77,1.6309e-07,1.0433e-07
58.479,1.6598e-07,4.9977e-08
59.196,1.2185e-07,5.4192e-08
59.922,2.3851e-07,3.2606e-08
60.657,1.1123e-07,6.823e-08
61.402,2.9341e-07,1.2485e-07
62.155,1.9608e-07,5.4502e-08
62.917,1.2678e-07,9.5549e-08
63.689,1.1624e-07,7.2444e-08
64.471,1.0824e-07,3.5039e-08
65.262,1.6374e-07,6.2937e-08
66.062,1.0599e-07,4.0404e-08
66.873,1.5636e-07,5.5248e-08
67.693,1.6339e-07,2.8483e-08
68.523,1.3896e-07,5.2412e-08
69.364,1.7384e-07,2.2151e-08
70.215,9.266e-08,2.0266e-08
71.076,1.16e-07,1.1598e-08
71.948,1.1803e-07,4.406e-08
72.831,1.1055e-07,5.4195e-08
73.725,1.1159e-07,3.506e-08
74.629,1.3113e-07,3.2638e-08
75.545,1.5685e-07,2.9769e-08
76.471,1.7727e-07,3.8176e-08
77.41,1.5049e-07,2.7927e-08
78.359,1.1768e-07,3.5551e-08
79.32,1.3535e-07,2.9267e-08
80.294,1.1062e-07,2.7121e-08
81.279,6.404e-08,1.585e-08
82.276,9.0103e-08,2.4471e-08
83.285,1.0207e-07,3.3103e-08
84.307,6.5057e-08,2.6383e-08
85.341,7.7158e-08,1.9728e-08
86.388,1.0702e-07,3.0828e-08
87.448,8.8307e-08,1.9484e-08
88.521,9.3636e-08,1.9535e-08
89.607,6.9015e-08,2.288e-08
90.706,1.1915e-07,1.6971e-08
91.819,1.3223e-07,2.3331e-08
92.945,9.406e-08,1.5697e-08
94.085,1.1939e-07,1.8217e-08
95.24,7.2213e-08,2.2312e-08
96.408,1.0358e-07,1.9214e-08
97.591,7.7691e-08,1.7113e-08
98.788,6.3682e-08,1.8139e-08
100,NaN,NaN


==> figs/data/mean_diva_acm_p2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.083104
2.2,1.4832,0.081972
2.4,1.5492,0.080884
2.6,1.6125,0.079962
2.8,1.6733,0.079131
3,1.7321,0.078391
3.2,1.7889,0.077641
3.4,1.8439,0.076952
3.6,1.8974,0.076273
3.8,1.9494,0.075717
4,2,0.075118
4.2,2.0494,0.074609
4.4,2.0976,0.074104
4.6,2.1448,0.073605
4.8,2.1909,0.073227
5,2.2361,0.072875
5.2,2.2804,0.07253
5.4,2.3238,0.072143
5.6,2.3664,0.071767
5.8,2.4083,0.071433
6,2.4495,0.071124
6.2,2.49,0.070835
6.4,2.5298,0.070545
6.6,2.569,0.070282
6.8,2.6077,0.070015
7,2.6458,0.069766
7.2,2.6833,0.069551
7.4,2.7203,0.069312
7.6,2.7568,0.069083
7.8,2.7928,0.068857
8,2.8284,0.068638


==> figs/data/mean_diva_acm_p3.csv <==
zeta,sr_zeta,dam
2,1.4142,0.045367
2.2,1.4832,0.044482
2.4,1.5492,0.043709
2.6,1.6125,0.042986
2.8,1.6733,0.042475
3,1.7321,0.041911
3.2,1.7889,0.041347
3.4,1.8439,0.040867
3.6,1.8974,0.04034
3.8,1.9494,0.039855
4,2,0.039413
4.2,2.0494,0.039074
4.4,2.0976,0.038737
4.6,2.1448,0.03842
4.8,2.1909,0.038101
5,2.2361,0.037815
5.2,2.2804,0.037578
5.4,2.3238,0.037344
5.6,2.3664,0.037151
5.8,2.4083,0.036959
6,2.4495,0.036746
6.2,2.49,0.036554
6.4,2.5298,0.036368
6.6,2.569,0.036186
6.8,2.6077,0.03599
7,2.6458,0.035789
7.2,2.6833,0.035601
7.4,2.7203,0.035424
7.6,2.7568,0.035231
7.8,2.7928,0.035057
8,2.8284,0.034861


==> figs/data/mean_diva_acm_p4.csv <==
zeta,sr_zeta,dam
2,1.4142,0.04259
2.2,1.4832,0.041691
2.4,1.5492,0.040995
2.6,1.6125,0.040331
2.8,1.6733,0.039641
3,1.7321,0.039079
3.2,1.7889,0.038521
3.4,1.8439,0.03805
3.6,1.8974,0.037562
3.8,1.9494,0.03718
4,2,0.036777
4.2,2.0494,0.036415
4.4,2.0976,0.036058
4.6,2.1448,0.035733
4.8,2.1909,0.035408
5,2.2361,0.035116
5.2,2.2804,0.034836
5.4,2.3238,NaN
5.6,2.3664,NaN
5.8,2.4083,NaN
6,2.4495,NaN
6.2,2.49,NaN
6.4,2.5298,NaN
6.6,2.569,NaN
6.8,2.6077,NaN
7,2.6458,NaN
7.2,2.6833,NaN
7.4,2.7203,NaN
7.6,2.7568,NaN
7.8,2.7928,NaN
8,2.8284,NaN


==> figs/data/mean_diva_acmhd_p2_1.25e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.077054
2.25,1.5,0.075877
2.5,1.5811,0.07492
2.75,1.6583,0.073951
3,1.7321,0.073049
3.25,1.8028,0.072217
3.5,1.8708,0.071501
3.75,1.9365,0.070701
4,2,0.069992
4.25,2.0616,0.069323
4.5,2.1213,0.068746
4.75,2.1794,0.068266
5,2.2361,0.06779
5.25,2.2913,0.06737
5.5,2.3452,0.06698
5.75,2.3979,0.066548
6,2.4495,0.066134
6.25,2.5,0.065701
6.5,2.5495,0.065307
6.75,2.5981,0.064956
7,2.6458,0.064608
7.25,2.6926,0.064261
7.5,2.7386,0.063976
7.75,2.7839,0.063658
8,2.8284,0.06336


==> figs/data/mean_diva_acmhd_p2_2.5e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.076795
2.25,1.5,0.075639
2.5,1.5811,0.074709
2.75,1.6583,0.073731
3,1.7321,0.072871
3.25,1.8028,0.072046
3.5,1.8708,0.071348
3.75,1.9365,0.070566
4,2,0.069857
4.25,2.0616,0.069198
4.5,2.1213,0.068625
4.75,2.1794,0.068136
5,2.2361,0.067672
5.25,2.2913,0.067273
5.5,2.3452,0.066866
5.75,2.3979,0.06644
6,2.4495,0.066022
6.25,2.5,0.065603
6.5,2.5495,0.065216
6.75,2.5981,0.064865
7,2.6458,0.064521
7.25,2.6926,0.064177
7.5,2.7386,0.063893
7.75,2.7839,0.063576
8,2.8284,0.063279


==> figs/data/mean_diva_acmhd_p2_3.75e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.076658
2.25,1.5,0.075497
2.5,1.5811,0.074585
2.75,1.6583,0.073619
3,1.7321,0.072756
3.25,1.8028,0.071947
3.5,1.8708,0.07126
3.75,1.9365,0.070477
4,2,0.069761
4.25,2.0616,0.069121
4.5,2.1213,0.068534
4.75,2.1794,0.068056
5,2.2361,0.067595
5.25,2.2913,0.067192
5.5,2.3452,0.066792
5.75,2.3979,0.066369
6,2.4495,0.065953
6.25,2.5,0.065541
6.5,2.5495,0.065157
6.75,2.5981,0.06481
7,2.6458,0.064464
7.25,2.6926,0.06412
7.5,2.7386,0.063838
7.75,2.7839,0.06352
8,2.8284,0.063223


==> figs/data/mean_diva_acmhd_p2_5e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.076484
2.25,1.5,0.075339
2.5,1.5811,0.074449
2.75,1.6583,0.073502
3,1.7321,0.072644
3.25,1.8028,0.071848
3.5,1.8708,0.071156
3.75,1.9365,0.070402
4,2,0.069694
4.25,2.0616,0.069048
4.5,2.1213,0.068461
4.75,2.1794,0.067981
5,2.2361,0.067518
5.25,2.2913,0.06712
5.5,2.3452,0.066722
5.75,2.3979,0.066303
6,2.4495,0.065888
6.25,2.5,0.065482
6.5,2.5495,0.065102
6.75,2.5981,0.064756
7,2.6458,0.064412
7.25,2.6926,0.064067
7.5,2.7386,0.063783
7.75,2.7839,0.063468
8,2.8284,0.06317


==> figs/data/mean_diva_acmhd_p2_6.25e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.076374
2.25,1.5,0.075232
2.5,1.5811,0.074341
2.75,1.6583,0.073417
3,1.7321,0.072551
3.25,1.8028,0.071757
3.5,1.8708,0.071072
3.75,1.9365,0.070329
4,2,0.069627
4.25,2.0616,0.068981
4.5,2.1213,0.068391
4.75,2.1794,0.067909
5,2.2361,0.067447
5.25,2.2913,0.067052
5.5,2.3452,0.066655
5.75,2.3979,0.06624
6,2.4495,0.06583
6.25,2.5,0.065426
6.5,2.5495,0.065047
6.75,2.5981,0.064705
7,2.6458,0.06436
7.25,2.6926,0.064017
7.5,2.7386,0.063733
7.75,2.7839,0.063416
8,2.8284,0.063119


==> figs/data/mean_diva_acmhd_p2_6.25e-3.csv <==
zeta,sr_zeta,dam
2,1.4142,0.077482
2.25,1.5,0.076278
2.5,1.5811,0.075271
2.75,1.6583,0.074284
3,1.7321,0.073363
3.25,1.8028,0.072495
3.5,1.8708,0.071751
3.75,1.9365,0.070923
4,2,0.070186
4.25,2.0616,0.069519
4.5,2.1213,0.068935
4.75,2.1794,0.06842
5,2.2361,0.067959
5.25,2.2913,0.067533
5.5,2.3452,0.067136
5.75,2.3979,0.066699
6,2.4495,0.066278
6.25,2.5,0.065842
6.5,2.5495,0.065445
6.75,2.5981,0.065084
7,2.6458,0.064733
7.25,2.6926,0.064378
7.5,2.7386,0.064066
7.75,2.7839,0.063768
8,2.8284,0.06349


==> figs/data/mean_diva_acmhd_p3_1.25e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.034998
2.25,1.5,0.034016
2.5,1.5811,0.033346
2.75,1.6583,0.0327
3,1.7321,0.032099
3.25,1.8028,0.031454
3.5,1.8708,0.030901
3.75,1.9365,0.030457
4,2,0.030056
4.25,2.0616,0.029669
4.5,2.1213,0.029364
4.75,2.1794,0.029107
5,2.2361,0.028906
5.25,2.2913,0.028698
5.5,2.3452,0.028512
5.75,2.3979,0.028309
6,2.4495,0.028092
6.25,2.5,0.027899
6.5,2.5495,0.027706
6.75,2.5981,0.027509
7,2.6458,0.027316
7.25,2.6926,0.027132
7.5,2.7386,0.026949
7.75,2.7839,0.026782
8,2.8284,0.026628


==> figs/data/mean_diva_acmhd_p3_2.5e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.034864
2.25,1.5,0.033922
2.5,1.5811,0.033222
2.75,1.6583,0.032636
3,1.7321,0.03201
3.25,1.8028,0.031359
3.5,1.8708,0.030838
3.75,1.9365,0.030393
4,2,0.029999
4.25,2.0616,0.029644
4.5,2.1213,0.029333
4.75,2.1794,0.029081
5,2.2361,0.028856
5.25,2.2913,0.028671
5.5,2.3452,0.028478
5.75,2.3979,0.028296
6,2.4495,0.0281
6.25,2.5,0.027891
6.5,2.5495,0.027691
6.75,2.5981,0.027493
7,2.6458,0.027298
7.25,2.6926,0.027108
7.5,2.7386,0.026932
7.75,2.7839,0.026755
8,2.8284,0.026605


==> figs/data/mean_diva_acmhd_p3_3.75e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.034792
2.25,1.5,0.033905
2.5,1.5811,0.033184
2.75,1.6583,0.032581
3,1.7321,0.031967
3.25,1.8028,0.031364
3.5,1.8708,0.030818
3.75,1.9365,0.030415
4,2,0.030016
4.25,2.0616,0.029661
4.5,2.1213,0.029361
4.75,2.1794,0.029098
5,2.2361,0.02887
5.25,2.2913,0.028703
5.5,2.3452,0.028529
5.75,2.3979,0.02833
6,2.4495,0.028129
6.25,2.5,0.027918
6.5,2.5495,0.027714
6.75,2.5981,0.027499
7,2.6458,0.027307
7.25,2.6926,0.027116
7.5,2.7386,0.02693
7.75,2.7839,0.026758
8,2.8284,0.026612


==> figs/data/mean_diva_acmhd_p3_5e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.034754
2.25,1.5,0.033858
2.5,1.5811,0.03318
2.75,1.6583,0.03255
3,1.7321,0.031959
3.25,1.8028,0.031357
3.5,1.8708,0.030838
3.75,1.9365,0.030414
4,2,0.030038
4.25,2.0616,0.029673
4.5,2.1213,0.029347
4.75,2.1794,0.029091
5,2.2361,0.028881
5.25,2.2913,0.028703
5.5,2.3452,0.028544
5.75,2.3979,0.028351
6,2.4495,0.02815
6.25,2.5,0.027941
6.5,2.5495,0.027727
6.75,2.5981,0.027526
7,2.6458,0.027317
7.25,2.6926,0.027124
7.5,2.7386,0.026946
7.75,2.7839,0.026775
8,2.8284,0.026653


==> figs/data/mean_diva_acmhd_p3_6.25e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.034721
2.25,1.5,0.033853
2.5,1.5811,0.033173
2.75,1.6583,0.032557
3,1.7321,0.031961
3.25,1.8028,0.031367
3.5,1.8708,0.030869
3.75,1.9365,0.030405
4,2,0.030058
4.25,2.0616,0.029687
4.5,2.1213,0.029366
4.75,2.1794,0.029105
5,2.2361,0.028901
5.25,2.2913,0.028711
5.5,2.3452,0.028543
5.75,2.3979,0.028344
6,2.4495,0.028167
6.25,2.5,0.027967
6.5,2.5495,0.027743
6.75,2.5981,0.02754
7,2.6458,0.027337
7.25,2.6926,0.02714
7.5,2.7386,0.026968
7.75,2.7839,0.026801
8,2.8284,0.026679


==> figs/data/mean_diva_acmhd_p3_6.25e-3.csv <==
zeta,sr_zeta,dam
2,1.4142,0.035232
2.25,1.5,0.034257
2.5,1.5811,0.03353
2.75,1.6583,0.032871
3,1.7321,0.032257
3.25,1.8028,0.031635
3.5,1.8708,0.031035
3.75,1.9365,0.030562
4,2,0.03017
4.25,2.0616,0.029802
4.5,2.1213,0.029454
4.75,2.1794,0.029201
5,2.2361,0.028993
5.25,2.2913,0.028787
5.5,2.3452,0.028589
5.75,2.3979,0.028382
6,2.4495,0.028161
6.25,2.5,0.027964
6.5,2.5495,0.027777
6.75,2.5981,0.027579
7,2.6458,0.027371
7.25,2.6926,0.027196
7.5,2.7386,0.027014
7.75,2.7839,0.026836
8,2.8284,0.026674


==> figs/data/mean_diva_acmhd_p4_1.25e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.033027
2.2,1.4832,0.032271
2.4,1.5492,0.031613
2.6,1.6125,0.031009
2.8,1.6733,0.030418
3,1.7321,0.029975
3.2,1.7889,0.029538
3.4,1.8439,0.029132
3.6,1.8974,0.028767
3.8,1.9494,0.028422
4,2,0.028075
4.2,2.0494,0.02776
4.4,2.0976,0.027491
4.6,2.1448,0.027231
4.8,2.1909,0.026939
5,2.2361,0.026713
5.2,2.2804,0.026496
5.4,2.3238,0.02631
5.6,2.3664,0.026138
5.8,2.4083,0.025955
6,2.4495,0.025772
6.2,2.49,0.025594
6.4,2.5298,0.025414
6.6,2.569,0.025255
6.8,2.6077,NaN
7,2.6458,NaN
7.2,2.6833,NaN
7.4,2.7203,NaN
7.6,2.7568,NaN
7.8,2.7928,NaN
8,2.8284,NaN


==> figs/data/mean_diva_acmhd_p4_2.5e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.032889
2.2,1.4832,0.032145
2.4,1.5492,0.031496
2.6,1.6125,0.030918
2.8,1.6733,0.030375
3,1.7321,0.029862
3.2,1.7889,0.029447
3.4,1.8439,0.029066
3.6,1.8974,0.028708
3.8,1.9494,0.028355
4,2,0.028049
4.2,2.0494,0.02773
4.4,2.0976,0.027453
4.6,2.1448,0.02717
4.8,2.1909,0.026921
5,2.2361,0.026651
5.2,2.2804,0.026476
5.4,2.3238,0.026271
5.6,2.3664,0.02608
5.8,2.4083,0.025901
6,2.4495,0.025726
6.2,2.49,0.025553
6.4,2.5298,0.025375
6.6,2.569,0.025218
6.8,2.6077,NaN
7,2.6458,NaN
7.2,2.6833,NaN
7.4,2.7203,NaN
7.6,2.7568,NaN
7.8,2.7928,NaN
8,2.8284,NaN


==> figs/data/mean_diva_acmhd_p4_3.75e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.032769
2.2,1.4832,0.032075
2.4,1.5492,0.031426
2.6,1.6125,0.030831
2.8,1.6733,0.030288
3,1.7321,0.02983
3.2,1.7889,0.029377
3.4,1.8439,0.029021
3.6,1.8974,0.02864
3.8,1.9494,0.02829
4,2,0.027996
4.2,2.0494,0.027718
4.4,2.0976,0.027414
4.6,2.1448,0.027126
4.8,2.1909,0.026888
5,2.2361,0.026657
5.2,2.2804,0.026442
5.4,2.3238,0.026237
5.6,2.3664,0.026064
5.8,2.4083,0.025879
6,2.4495,0.025715
6.2,2.49,0.025535
6.4,2.5298,0.025366
6.6,2.569,0.025192
6.8,2.6077,NaN
7,2.6458,NaN
7.2,2.6833,NaN
7.4,2.7203,NaN
7.6,2.7568,NaN
7.8,2.7928,NaN
8,2.8284,NaN


==> figs/data/mean_diva_acmhd_p4_5e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.032705
2.2,1.4832,0.03198
2.4,1.5492,0.031382
2.6,1.6125,0.030793
2.8,1.6733,0.030259
3,1.7321,0.0298
3.2,1.7889,0.029367
3.4,1.8439,0.028995
3.6,1.8974,0.02862
3.8,1.9494,0.028285
4,2,0.027961
4.2,2.0494,0.027681
4.4,2.0976,0.027406
4.6,2.1448,0.027144
4.8,2.1909,0.026867
5,2.2361,0.026633
5.2,2.2804,0.026405
5.4,2.3238,0.026226
5.6,2.3664,0.026039
5.8,2.4083,0.025858
6,2.4495,0.025695
6.2,2.49,0.02552
6.4,2.5298,0.025346
6.6,2.569,0.025188
6.8,2.6077,NaN
7,2.6458,NaN
7.2,2.6833,NaN
7.4,2.7203,NaN
7.6,2.7568,NaN
7.8,2.7928,NaN
8,2.8284,NaN


==> figs/data/mean_diva_acmhd_p4_6.25e-2.csv <==
zeta,sr_zeta,dam
2,1.4142,0.032657
2.2,1.4832,0.031967
2.4,1.5492,0.031339
2.6,1.6125,0.030724
2.8,1.6733,0.030227
3,1.7321,0.029774
3.2,1.7889,0.029354
3.4,1.8439,0.028969
3.6,1.8974,0.028607
3.8,1.9494,0.028268
4,2,0.027972
4.2,2.0494,0.027689
4.4,2.0976,0.027396
4.6,2.1448,0.027111
4.8,2.1909,0.02687
5,2.2361,0.026635
5.2,2.2804,0.026422
5.4,2.3238,0.026209
5.6,2.3664,0.026031
5.8,2.4083,0.025846
6,2.4495,0.025679
6.2,2.49,0.025518
6.4,2.5298,0.025349
6.6,2.569,0.025189
6.8,2.6077,NaN
7,2.6458,NaN
7.2,2.6833,NaN
7.4,2.7203,NaN
7.6,2.7568,NaN
7.8,2.7928,NaN
8,2.8284,NaN


==> figs/data/mean_diva_acmhd_p4_6.25e-3.csv <==
zeta,sr_zeta,dam
2,1.4142,0.033252
2.2,1.4832,0.032442
2.4,1.5492,0.031785
2.6,1.6125,0.031149
2.8,1.6733,0.030576
3,1.7321,0.030095
3.2,1.7889,0.029647
3.4,1.8439,0.029227
3.6,1.8974,0.028845
3.8,1.9494,0.028487
4,2,0.028154
4.2,2.0494,0.027861
4.4,2.0976,0.027564
4.6,2.1448,0.027267
4.8,2.1909,0.027014
5,2.2361,0.026795
5.2,2.2804,0.026553
5.4,2.3238,0.026384
5.6,2.3664,0.026186
5.8,2.4083,0.026003
6,2.4495,0.025834
6.2,2.49,0.025657
6.4,2.5298,0.025477
6.6,2.569,0.025334
6.8,2.6077,NaN
7,2.6458,NaN
7.2,2.6833,NaN
7.4,2.7203,NaN
7.6,2.7568,NaN
7.8,2.7928,NaN
8,2.8284,NaN


==> figs/data/mean_diva_edac_hll_p2.csv <==
zeta,sr_zeta,dam
3,1.7321,0.052426
4,2,0.052308
5,2.2361,0.05219
6,2.4495,0.05208
7,2.6458,0.05197
8,2.8284,0.051869
9,3,0.051755
10,3.1623,0.05165
11,3.3166,0.051547
12,3.4641,0.051437
13,3.6056,0.051342
14,3.7417,0.05123
15,3.873,0.051133
16,4,0.051027
17,4.1231,0.050924
18,4.2426,0.050827
19,4.3589,0.05073
20,4.4721,0.050639
21,4.5826,0.050535
22,4.6904,0.050441
23,4.7958,0.050346
24,4.899,0.050246
25,5,0.050156
26,5.099,0.050059
27,5.1962,0.049972
28,5.2915,0.049877
29,5.3852,0.049783
30,5.4772,0.0497
31,5.5678,0.049604
32,5.6569,0.049519
33,5.7446,0.049433
34,5.831,0.049344
35,5.9161,0.049261
36,6,0.049176
37,6.0828,0.049098
38,6.1644,0.049009
39,6.245,0.048927
40,6.3246,0.048847
41,6.4031,0.048764
42,6.4807,0.048683
43,6.5574,0.048607
44,6.6332,0.048521
45,6.7082,0.048448
46,6.7823,0.048367
47,6.8557,0.048288
48,6.9282,0.048212
49,7,0.048133
50,7.0711,0.048054
51,7.1414,0.047982
52,7.2111,0.0479
53,7.2801,0.047826
54,7.3485,0.047753
55,7.4162,0.047677
56,7.4833,0.047607
57,7.5498,0.047535
58,7.6158,0.04746
59,7.6811,0.047393
60,7.746,0.04732
61,7.8102,0.047248
62,7.874,0.047183
63,7.9373,0.047109
64,8,0.047041
65,8.0623,0.046972
66,8.124,0.046901
67,8.1854,0.046833
68,8.2462,0.046766
69,8.3066,0.046694
70,8.3666,0.046632
71,8.4261,0.046563
72,8.4853,0.046497
73,8.544,0.046434
74,8.6023,0.046366
75,8.6603,0.0463
76,8.7178,0.046236
77,8.775,0.046164
78,8.8318,0.046101
79,8.8882,0.046034
80,8.9443,0.045966
81,9,0.045902
82,9.0554,0.045837
83,9.1104,0.045769
84,9.1652,0.04571
85,9.2195,0.045641
86,9.2736,0.04558
87,9.3274,0.045519
88,9.3808,0.045455
89,9.434,0.045394
90,9.4868,0.045337
91,9.5394,0.045278
92,9.5917,0.045218
93,9.6437,0.045164
94,9.6954,0.045108
95,9.7468,0.04505
96,9.798,0.045
97,9.8489,0.044943
98,9.8995,0.044891
99,9.9499,0.044839
100,10,0.044784


==> figs/data/mean_diva_edac_hll_p3.csv <==
zeta,sr_zeta,dam
3,1.7321,0.029768
4,2,0.029684
5,2.2361,0.029593
6,2.4495,0.029503
7,2.6458,0.029411
8,2.8284,0.029323
9,3,0.029236
10,3.1623,0.029153
11,3.3166,0.029073
12,3.4641,0.028993
13,3.6056,0.028915
14,3.7417,0.028828
15,3.873,0.028747
16,4,0.028664
17,4.1231,0.028576
18,4.2426,0.028508
19,4.3589,0.028426
20,4.4721,0.028352
21,4.5826,0.028273
22,4.6904,0.028196
23,4.7958,0.028127
24,4.899,0.028049
25,5,0.027979
26,5.099,0.027894
27,5.1962,0.027822
28,5.2915,0.027753
29,5.3852,0.027687
30,5.4772,0.027626
31,5.5678,0.027553
32,5.6569,0.027492
33,5.7446,0.027415
34,5.831,0.027348
35,5.9161,0.027289
36,6,0.027209
37,6.0828,0.027152
38,6.1644,0.0271
39,6.245,0.027025
40,6.3246,0.026975
41,6.4031,0.026916
42,6.4807,0.026845
43,6.5574,0.02679
44,6.6332,0.02672
45,6.7082,0.026662
46,6.7823,0.026601
47,6.8557,0.026546
48,6.9282,0.026498
49,7,0.026425
50,7.0711,0.026374
51,7.1414,0.02632
52,7.2111,0.026255
53,7.2801,0.026195
54,7.3485,0.026141
55,7.4162,0.026081
56,7.4833,0.026029
57,7.5498,0.02597
58,7.6158,0.025925
59,7.6811,0.025878
60,7.746,0.025823
61,7.8102,0.025765
62,7.874,0.025711
63,7.9373,0.025651
64,8,0.025607
65,8.0623,0.025545
66,8.124,0.025498
67,8.1854,0.025457
68,8.2462,0.025409
69,8.3066,0.025356
70,8.3666,0.025305
71,8.4261,0.025249
72,8.4853,0.025203
73,8.544,0.025155
74,8.6023,0.025102
75,8.6603,0.025047
76,8.7178,0.024995
77,8.775,0.024941
78,8.8318,0.0249
79,8.8882,0.024853
80,8.9443,0.024804
81,9,0.024752
82,9.0554,0.024702
83,9.1104,0.024651
84,9.1652,0.024612
85,9.2195,0.024563
86,9.2736,0.024517
87,9.3274,0.024469
88,9.3808,0.024424
89,9.434,0.024379
90,9.4868,0.024343
91,9.5394,0.024294
92,9.5917,0.024248
93,9.6437,0.024209
94,9.6954,0.024154
95,9.7468,0.024111
96,9.798,0.024074
97,9.8489,0.024028
98,9.8995,0.023985
99,9.9499,0.023951
100,10,0.023907


==> figs/data/mean_diva_edac_hll_p4.csv <==
zeta,sr_zeta,dam
3,1.7321,0.027452
4,2,0.027371
5,2.2361,0.02727
6,2.4495,0.027188
7,2.6458,0.027093
8,2.8284,0.027013
9,3,0.026933
10,3.1623,0.026837
11,3.3166,0.026759
12,3.4641,0.026664
13,3.6056,0.026593
14,3.7417,0.026494
15,3.873,0.026424
16,4,0.026344
17,4.1231,0.026259
18,4.2426,0.026187
19,4.3589,0.026096
20,4.4721,0.026033
21,4.5826,0.02595
22,4.6904,0.025876
23,4.7958,0.025804
24,4.899,0.02573
25,5,0.025666
26,5.099,0.02558
27,5.1962,0.025515
28,5.2915,0.025448
29,5.3852,0.02537
30,5.4772,0.025309
31,5.5678,0.025227
32,5.6569,0.025169
33,5.7446,0.025101
34,5.831,0.025033
35,5.9161,0.024977
36,6,0.024906
37,6.0828,0.024846
38,6.1644,0.024787
39,6.245,0.024714
40,6.3246,0.024656
41,6.4031,0.024594
42,6.4807,0.024527
43,6.5574,0.024467
44,6.6332,0.024401
45,6.7082,0.024348
46,6.7823,0.02429
47,6.8557,0.024226
48,6.9282,0.024174
49,7,0.024115
50,7.0711,0.024057
51,7.1414,0.023994
52,7.2111,0.023938
53,7.2801,0.023885
54,7.3485,0.023832
55,7.4162,0.023768
56,7.4833,0.023723
57,7.5498,0.023657
58,7.6158,0.023607
59,7.6811,0.023557
60,7.746,0.023497
61,7.8102,0.02345
62,7.874,0.023397
63,7.9373,0.023341
64,8,0.023296
65,8.0623,0.023244
66,8.124,0.023189
67,8.1854,0.023147
68,8.2462,0.023093
69,8.3066,0.023043
70,8.3666,0.023001
71,8.4261,0.022947
72,8.4853,0.022899
73,8.544,0.022849
74,8.6023,0.0228
75,8.6603,0.022756
76,8.7178,0.022712
77,8.775,0.02266
78,8.8318,0.02262
79,8.8882,0.022576
80,8.9443,0.022525
81,9,0.022485
82,9.0554,0.022439
83,9.1104,0.022391
84,9.1652,0.022353
85,9.2195,0.022305
86,9.2736,0.022259
87,9.3274,0.022221
88,9.3808,0.022173
89,9.434,0.022131
90,9.4868,0.022097
91,9.5394,0.022047
92,9.5917,0.022007
93,9.6437,0.021968
94,9.6954,0.021926
95,9.7468,0.021882
96,9.798,0.021848
97,9.8489,0.021808
98,9.8995,0.021761
99,9.9499,0.021729
100,10,0.021682


==> figs/data/mean_diva_edac_hllc_p2.csv <==
zeta,sr_zeta,dam
3,1.7321,0.041517
4,2,0.041409
5,2.2361,0.04129
6,2.4495,0.041189
7,2.6458,0.041074
8,2.8284,0.040969
9,3,0.040866
10,3.1623,0.040753
11,3.3166,0.040659
12,3.4641,0.04055
13,3.6056,0.040454
14,3.7417,0.040343
15,3.873,0.040242
16,4,0.040144
17,4.1231,0.040043
18,4.2426,0.039949
19,4.3589,0.039842
20,4.4721,0.039755
21,4.5826,0.039656
22,4.6904,0.039561
23,4.7958,0.039475
24,4.899,0.039379
25,5,0.039295
26,5.099,0.039194
27,5.1962,0.039107
28,5.2915,0.039017
29,5.3852,0.038927
30,5.4772,0.038842
31,5.5678,0.038755
32,5.6569,0.038678
33,5.7446,0.038588
34,5.831,0.038505
35,5.9161,0.038427
36,6,0.038341
37,6.0828,0.038259
38,6.1644,0.038182
39,6.245,0.038095
40,6.3246,0.038019
41,6.4031,0.037942
42,6.4807,0.03786
43,6.5574,0.037791
44,6.6332,0.037714
45,6.7082,0.037645
46,6.7823,0.037566
47,6.8557,0.037493
48,6.9282,0.037423
49,7,0.037344
50,7.0711,0.037275
51,7.1414,0.037202
52,7.2111,0.037128
53,7.2801,0.037059
54,7.3485,0.036991
55,7.4162,0.036916
56,7.4833,0.036857
57,7.5498,0.036783
58,7.6158,0.036718
59,7.6811,0.036654
60,7.746,0.036585
61,7.8102,0.036521
62,7.874,0.036458
63,7.9373,0.036387
64,8,0.036327
65,8.0623,0.036259
66,8.124,0.036195
67,8.1854,0.036135
68,8.2462,0.036072
69,8.3066,0.036007
70,8.3666,0.035952
71,8.4261,0.035885
72,8.4853,0.035828
73,8.544,0.035769
74,8.6023,0.035707
75,8.6603,0.03565
76,8.7178,0.03559
77,8.775,0.035528
78,8.8318,0.035474
79,8.8882,0.035413
80,8.9443,0.035354
81,9,0.035301
82,9.0554,0.035241
83,9.1104,0.035186
84,9.1652,0.035127
85,9.2195,0.035075
86,9.2736,0.035017
87,9.3274,0.034965
88,9.3808,0.034911
89,9.434,0.034854
90,9.4868,0.034805
91,9.5394,0.034747
92,9.5917,0.034694
93,9.6437,0.034642
94,9.6954,0.034589
95,9.7468,0.034535
96,9.798,0.034488
97,9.8489,0.034431
98,9.8995,0.034376
99,9.9499,0.03433
100,10,0.034279


==> figs/data/mean_diva_edac_hllc_p3.csv <==
zeta,sr_zeta,dam
3,1.7321,0.026158
4,2,0.026078
5,2.2361,0.025971
6,2.4495,0.025888
7,2.6458,0.025795
8,2.8284,0.025713
9,3,0.025626
10,3.1623,0.025546
11,3.3166,0.025466
12,3.4641,0.025379
13,3.6056,0.025304
14,3.7417,0.025209
15,3.873,0.025135
16,4,0.025051
17,4.1231,0.024974
18,4.2426,0.024905
19,4.3589,0.024821
20,4.4721,0.024754
21,4.5826,0.024671
22,4.6904,0.024599
23,4.7958,0.024529
24,4.899,0.024452
25,5,0.024392
26,5.099,0.024312
27,5.1962,0.024249
28,5.2915,0.024179
29,5.3852,0.024108
30,5.4772,0.024046
31,5.5678,0.023966
32,5.6569,0.023904
33,5.7446,0.023831
34,5.831,0.023767
35,5.9161,0.02371
36,6,0.023637
37,6.0828,0.023584
38,6.1644,0.023528
39,6.245,0.023455
40,6.3246,0.023401
41,6.4031,0.023339
42,6.4807,0.023275
43,6.5574,0.023219
44,6.6332,0.02315
45,6.7082,0.023098
46,6.7823,0.023034
47,6.8557,0.022977
48,6.9282,0.022926
49,7,0.022857
50,7.0711,0.02281
51,7.1414,0.022759
52,7.2111,0.022697
53,7.2801,0.022647
54,7.3485,0.022594
55,7.4162,0.022535
56,7.4833,0.022491
57,7.5498,0.022426
58,7.6158,0.02238
59,7.6811,0.022332
60,7.746,0.022279
61,7.8102,0.022229
62,7.874,0.022178
63,7.9373,0.022118
64,8,0.022075
65,8.0623,0.022017
66,8.124,0.021969
67,8.1854,0.021927
68,8.2462,0.021879
69,8.3066,0.021827
70,8.3666,0.021783
71,8.4261,0.02173
72,8.4853,0.021688
73,8.544,0.021644
74,8.6023,0.021597
75,8.6603,0.021552
76,8.7178,0.021505
77,8.775,0.021454
78,8.8318,0.021418
79,8.8882,0.021374
80,8.9443,0.021324
81,9,0.021285
82,9.0554,0.02124
83,9.1104,0.02119
84,9.1652,0.021154
85,9.2195,0.021109
86,9.2736,0.021062
87,9.3274,0.021023
88,9.3808,0.02098
89,9.434,0.020937
90,9.4868,0.020904
91,9.5394,0.020861
92,9.5917,0.020817
93,9.6437,0.020779
94,9.6954,0.020738
95,9.7468,0.020697
96,9.798,0.020664
97,9.8489,0.020621
98,9.8995,0.020579
99,9.9499,0.020548
100,10,0.020508


==> figs/data/mean_diva_edac_hllc_p4.csv <==
zeta,sr_zeta,dam
3,1.7321,0.02497
4,2,0.024889
5,2.2361,0.024793
6,2.4495,0.024715
7,2.6458,0.024627
8,2.8284,0.024536
9,3,0.024447
10,3.1623,0.024362
11,3.3166,0.024283
12,3.4641,0.0242
13,3.6056,0.024127
14,3.7417,0.024036
15,3.873,0.023965
16,4,0.02388
17,4.1231,0.023802
18,4.2426,0.023733
19,4.3589,0.023642
20,4.4721,0.023579
21,4.5826,0.023493
22,4.6904,0.023423
23,4.7958,0.023356
24,4.899,0.023275
25,5,0.023216
26,5.099,0.023137
27,5.1962,0.02307
28,5.2915,0.022999
29,5.3852,0.02293
30,5.4772,0.022871
31,5.5678,0.022792
32,5.6569,0.022735
33,5.7446,0.022669
34,5.831,0.022598
35,5.9161,0.02254
36,6,0.022474
37,6.0828,0.02241
38,6.1644,0.022344
39,6.245,0.022281
40,6.3246,0.022227
41,6.4031,0.022161
42,6.4807,0.022101
43,6.5574,0.022049
44,6.6332,0.021982
45,6.7082,0.02193
46,6.7823,0.021867
47,6.8557,0.02181
48,6.9282,0.02176
49,7,0.021691
50,7.0711,0.021641
51,7.1414,0.021584
52,7.2111,0.021527
53,7.2801,0.021477
54,7.3485,0.021425
55,7.4162,0.021363
56,7.4833,0.021319
57,7.5498,0.021259
58,7.6158,0.02121
59,7.6811,0.021161
60,7.746,0.021104
61,7.8102,0.021056
62,7.874,0.021009
63,7.9373,0.020952
64,8,0.020911
65,8.0623,0.020854
66,8.124,0.020806
67,8.1854,0.020763
68,8.2462,0.020713
69,8.3066,0.020664
70,8.3666,0.020622
71,8.4261,0.020565
72,8.4853,0.020524
73,8.544,0.020478
74,8.6023,0.020431
75,8.6603,0.020391
76,8.7178,0.020347
77,8.775,0.020294
78,8.8318,0.020257
79,8.8882,0.020213
80,8.9443,0.020164
81,9,0.020125
82,9.0554,0.020082
83,9.1104,0.020034
84,9.1652,0.019999
85,9.2195,0.019953
86,9.2736,0.019909
87,9.3274,0.019872
88,9.3808,0.019827
89,9.434,0.019785
90,9.4868,0.019752
91,9.5394,0.019704
92,9.5917,0.019665
93,9.6437,0.019629
94,9.6954,0.019589
95,9.7468,0.019548
96,9.798,0.019515
97,9.8489,0.019475
98,9.8995,0.019432
99,9.9499,0.019399
100,10,0.019354


==> figs/data/mean_diva_edac_p2.csv <==
zeta,sr_zeta,dam
3,1.7321,0.052725
4,2,0.052614
5,2.2361,0.052493
6,2.4495,0.052381
7,2.6458,0.052267
8,2.8284,0.052149
9,3,0.052048
10,3.1623,0.051942
11,3.3166,0.051836
12,3.4641,0.051724
13,3.6056,0.051618
14,3.7417,0.051511
15,3.873,0.051413
16,4,0.051305
17,4.1231,0.0512
18,4.2426,0.051104
19,4.3589,0.051001
20,4.4721,0.050913
21,4.5826,0.050808
22,4.6904,0.050713
23,4.7958,0.050614
24,4.899,0.050511
25,5,0.050419
26,5.099,0.050317
27,5.1962,0.050219
28,5.2915,0.05013
29,5.3852,0.050033
30,5.4772,0.049949
31,5.5678,0.049851
32,5.6569,0.049767
33,5.7446,0.049679
34,5.831,0.049592
35,5.9161,0.04951
36,6,0.049424
37,6.0828,0.049336
38,6.1644,0.049257
39,6.245,0.049173
40,6.3246,0.049095
41,6.4031,0.049013
42,6.4807,0.048933
43,6.5574,0.048856
44,6.6332,0.048771
45,6.7082,0.048697
46,6.7823,0.048616
47,6.8557,0.048537
48,6.9282,0.048462
49,7,0.04838
50,7.0711,0.048299
51,7.1414,0.048224
52,7.2111,0.048142
53,7.2801,0.048065
54,7.3485,0.04799
55,7.4162,0.04791
56,7.4833,0.04784
57,7.5498,0.047766
58,7.6158,0.047689
59,7.6811,0.04762
60,7.746,0.047543
61,7.8102,0.047469
62,7.874,0.0474
63,7.9373,0.047321
64,8,0.047251
65,8.0623,0.047178
66,8.124,0.047105
67,8.1854,0.047036
68,8.2462,0.046967
69,8.3066,0.046893
70,8.3666,0.04683
71,8.4261,0.046758
72,8.4853,0.046691
73,8.544,0.046626
74,8.6023,0.046556
75,8.6603,0.046488
76,8.7178,0.046422
77,8.775,0.046348
78,8.8318,0.046284
79,8.8882,0.046214
80,8.9443,0.046145
81,9,0.046079
82,9.0554,0.046012
83,9.1104,0.045942
84,9.1652,0.045882
85,9.2195,0.045814
86,9.2736,0.045752
87,9.3274,0.045692
88,9.3808,0.045628
89,9.434,0.045568
90,9.4868,0.045511
91,9.5394,0.045454
92,9.5917,0.045394
93,9.6437,0.04534
94,9.6954,0.045283
95,9.7468,0.045226
96,9.798,0.045175
97,9.8489,0.045118
98,9.8995,0.045065
99,9.9499,0.045013
100,10,0.044957


==> figs/data/mean_diva_edac_p3.csv <==
zeta,sr_zeta,dam
3,1.7321,0.029887
4,2,0.029805
5,2.2361,0.029714
6,2.4495,0.029624
7,2.6458,0.029533
8,2.8284,0.029439
9,3,0.029353
10,3.1623,0.02926
11,3.3166,0.029185
12,3.4641,0.029086
13,3.6056,0.029017
14,3.7417,0.028931
15,3.873,0.028843
16,4,0.028764
17,4.1231,0.028673
18,4.2426,0.028607
19,4.3589,0.028515
20,4.4721,0.028457
21,4.5826,0.028382
22,4.6904,0.028302
23,4.7958,0.028235
24,4.899,0.028149
25,5,0.028088
26,5.099,0.028008
27,5.1962,0.027932
28,5.2915,0.027864
29,5.3852,0.027787
30,5.4772,0.027733
31,5.5678,0.027661
32,5.6569,0.027592
33,5.7446,0.027521
34,5.831,0.027451
35,5.9161,0.027382
36,6,0.027311
37,6.0828,0.027247
38,6.1644,0.027178
39,6.245,0.027118
40,6.3246,0.027066
41,6.4031,0.026994
42,6.4807,0.026934
43,6.5574,0.026882
44,6.6332,0.026805
45,6.7082,0.026755
46,6.7823,0.026695
47,6.8557,0.026638
48,6.9282,0.026582
49,7,0.026521
50,7.0711,0.026467
51,7.1414,0.0264
52,7.2111,0.026344
53,7.2801,0.026292
54,7.3485,0.02624
55,7.4162,0.026175
56,7.4833,0.026131
57,7.5498,0.026072
58,7.6158,0.026025
59,7.6811,0.025968
60,7.746,0.025913
61,7.8102,0.025863
62,7.874,0.025813
63,7.9373,0.025744
64,8,0.025698
65,8.0623,0.025644
66,8.124,0.025597
67,8.1854,0.025556
68,8.2462,0.025496
69,8.3066,0.025452
70,8.3666,0.025407
71,8.4261,0.025347
72,8.4853,0.025298
73,8.544,0.02524
74,8.6023,0.025186
75,8.6603,0.02514
76,8.7178,0.025093
77,8.775,0.025036
78,8.8318,0.024987
79,8.8882,0.024936
80,8.9443,0.024887
81,9,0.024843
82,9.0554,0.024796
83,9.1104,0.024739
84,9.1652,0.02469
85,9.2195,0.024638
86,9.2736,0.024595
87,9.3274,0.024555
88,9.3808,0.024512
89,9.434,0.024465
90,9.4868,0.024428
91,9.5394,0.02437
92,9.5917,0.024331
93,9.6437,0.02429
94,9.6954,0.024245
95,9.7468,0.0242
96,9.798,0.024163
97,9.8489,0.024123
98,9.8995,0.024074
99,9.9499,0.024032
100,10,0.023987


==> figs/data/mean_diva_edac_p4.csv <==
zeta,sr_zeta,dam
3,1.7321,0.027502
4,2,0.027415
5,2.2361,0.027323
6,2.4495,0.027238
7,2.6458,0.027147
8,2.8284,0.027057
9,3,0.026964
10,3.1623,0.026878
11,3.3166,0.026794
12,3.4641,0.026708
13,3.6056,0.026633
14,3.7417,0.02654
15,3.873,0.026468
16,4,0.026382
17,4.1231,0.026307
18,4.2426,0.026237
19,4.3589,0.026147
20,4.4721,0.026082
21,4.5826,0.025995
22,4.6904,0.025925
23,4.7958,0.025854
24,4.899,0.02577
25,5,0.025706
26,5.099,0.025626
27,5.1962,0.025557
28,5.2915,0.025484
29,5.3852,0.025415
30,5.4772,0.025355
31,5.5678,0.025274
32,5.6569,0.025215
33,5.7446,0.02515
34,5.831,0.025078
35,5.9161,0.025018
36,6,0.024952
37,6.0828,0.024888
38,6.1644,0.024818
39,6.245,0.024755
40,6.3246,0.024696
41,6.4031,0.024626
42,6.4807,0.024566
43,6.5574,0.024509
44,6.6332,0.024442
45,6.7082,0.024388
46,6.7823,0.024322
47,6.8557,0.024267
48,6.9282,0.024216
49,7,0.024148
50,7.0711,0.0241
51,7.1414,0.024042
52,7.2111,0.023985
53,7.2801,0.023931
54,7.3485,0.023878
55,7.4162,0.023814
56,7.4833,0.023766
57,7.5498,0.023705
58,7.6158,0.023653
59,7.6811,0.023603
60,7.746,0.023544
61,7.8102,0.023495
62,7.874,0.023445
63,7.9373,0.023388
64,8,0.023342
65,8.0623,0.023282
66,8.124,0.023235
67,8.1854,0.023189
68,8.2462,0.023139
69,8.3066,0.023088
70,8.3666,0.023045
71,8.4261,0.022986
72,8.4853,0.022944
73,8.544,0.022894
74,8.6023,0.022845
75,8.6603,0.022801
76,8.7178,0.022756
77,8.775,0.0227
78,8.8318,0.022663
79,8.8882,0.022619
80,8.9443,0.022568
81,9,0.022528
82,9.0554,0.022483
83,9.1104,0.022435
84,9.1652,0.022397
85,9.2195,0.022351
86,9.2736,0.022304
87,9.3274,0.022266
88,9.3808,0.022218
89,9.434,0.022175
90,9.4868,0.022141
91,9.5394,0.02209
92,9.5917,0.022049
93,9.6437,0.022009
94,9.6954,0.021967
95,9.7468,0.021922
96,9.798,0.021888
97,9.8489,0.021848
98,9.8995,0.021801
99,9.9499,0.021769
100,10,0.021722


==> figs/data/mean_dt_edac_hll_p2.csv <==
zeta,sr_zeta,dt
3,1.7321,0.0010353
4,2,0.0010308
5,2.2361,0.0010265
6,2.4495,0.0010223
7,2.6458,0.0010181
8,2.8284,0.001014
9,3,0.0010099
10,3.1623,0.0010059
11,3.3166,0.0010019
12,3.4641,0.00099794
13,3.6056,0.00099404
14,3.7417,0.00099023
15,3.873,0.00098639
16,4,0.00098264
17,4.1231,0.00097893
18,4.2426,0.00097524
19,4.3589,0.00097158
20,4.4721,0.000968
21,4.5826,0.00096446
22,4.6904,0.00096094
23,4.7958,0.00095744
24,4.899,0.00095397
25,5,0.00095059
26,5.099,0.00094723
27,5.1962,0.00094389
28,5.2915,0.00094064
29,5.3852,0.00093735
30,5.4772,0.00093414
31,5.5678,0.00093095
32,5.6569,0.00092778
33,5.7446,0.00092464
34,5.831,0.00092152
35,5.9161,0.00091847
36,6,0.00091545
37,6.0828,0.00091244
38,6.1644,0.00090945
39,6.245,0.00090649
40,6.3246,0.00090354
41,6.4031,0.00090067
42,6.4807,0.00089781
43,6.5574,0.00089497
44,6.6332,0.00089215
45,6.7082,0.0008894
46,6.7823,0.00088662
47,6.8557,0.0008839
48,6.9282,0.0008812
49,7,0.00087852
50,7.0711,0.00087586
51,7.1414,0.00087321
52,7.2111,0.00087063
53,7.2801,0.00086807
54,7.3485,0.00086551
55,7.4162,0.00086293
56,7.4833,0.00086045
57,7.5498,0.00085795
58,7.6158,0.00085545
59,7.6811,0.00085302
60,7.746,0.00085056
61,7.8102,0.0008482
62,7.874,0.00084576
63,7.9373,0.00084339
64,8,0.00084107
65,8.0623,0.00083872
66,8.124,0.00083643
67,8.1854,0.00083411
68,8.2462,0.00083184
69,8.3066,0.00082959
70,8.3666,0.00082735
71,8.4261,0.00082512
72,8.4853,0.00082295
73,8.544,0.00082074
74,8.6023,0.00081859
75,8.6603,0.00081641
76,8.7178,0.00081433
77,8.775,0.00081222
78,8.8318,0.00081011
79,8.8882,0.00080802
80,8.9443,0.00080594
81,9,0.00080391
82,9.0554,0.00080189
83,9.1104,0.00079984
84,9.1652,0.00079784
85,9.2195,0.00079585
86,9.2736,0.00079387
87,9.3274,0.00079194
88,9.3808,0.00078999
89,9.434,0.00078804
90,9.4868,0.00078614
91,9.5394,0.00078425
92,9.5917,0.00078233
93,9.6437,0.00078046
94,9.6954,0.00077859
95,9.7468,0.00077674
96,9.798,0.00077489
97,9.8489,0.0007731
98,9.8995,0.00077127
99,9.9499,0.00076949
100,10,0.00076768


==> figs/data/mean_dt_edac_hll_p3.csv <==
zeta,sr_zeta,dt
3,1.7321,0.00083953
4,2,0.00083603
5,2.2361,0.00083255
6,2.4495,0.00082914
7,2.6458,0.00082572
8,2.8284,0.00082242
9,3,0.00081909
10,3.1623,0.00081584
11,3.3166,0.00081257
12,3.4641,0.00080942
13,3.6056,0.00080624
14,3.7417,0.00080314
15,3.873,0.00080005
16,4,0.00079704
17,4.1231,0.00079404
18,4.2426,0.00079103
19,4.3589,0.00078812
20,4.4721,0.00078519
21,4.5826,0.00078233
22,4.6904,0.00077948
23,4.7958,0.00077666
24,4.899,0.00077389
25,5,0.00077111
26,5.099,0.00076843
27,5.1962,0.00076574
28,5.2915,0.00076309
29,5.3852,0.00076046
30,5.4772,0.00075781
31,5.5678,0.00075526
32,5.6569,0.00075268
33,5.7446,0.00075016
34,5.831,0.00074766
35,5.9161,0.00074517
36,6,0.00074274
37,6.0828,0.00074028
38,6.1644,0.00073788
39,6.245,0.0007355
40,6.3246,0.00073313
41,6.4031,0.00073081
42,6.4807,0.00072846
43,6.5574,0.00072617
44,6.6332,0.0007239
45,6.7082,0.00072167
46,6.7823,0.00071942
47,6.8557,0.00071726
48,6.9282,0.00071503
49,7,0.00071286
50,7.0711,0.0007107
51,7.1414,0.00070859
52,7.2111,0.00070648
53,7.2801,0.0007044
54,7.3485,0.00070232
55,7.4162,0.00070026
56,7.4833,0.0006982
57,7.5498,0.00069619
58,7.6158,0.0006942
59,7.6811,0.00069221
60,7.746,0.00069024
61,7.8102,0.00068831
62,7.874,0.00068636
63,7.9373,0.00068445
64,8,0.00068255
65,8.0623,0.00068063
66,8.124,0.00067878
67,8.1854,0.00067691
68,8.2462,0.00067509
69,8.3066,0.00067327
70,8.3666,0.00067146
71,8.4261,0.00066966
72,8.4853,0.00066788
73,8.544,0.0006661
74,8.6023,0.00066436
75,8.6603,0.0006626
76,8.7178,0.0006609
77,8.775,0.00065916
78,8.8318,0.00065746
79,8.8882,0.00065579
80,8.9443,0.00065411
81,9,0.00065246
82,9.0554,0.00065081
83,9.1104,0.00064918
84,9.1652,0.00064756
85,9.2195,0.00064594
86,9.2736,0.00064433
87,9.3274,0.00064276
88,9.3808,0.00064116
89,9.434,0.00063961
90,9.4868,0.00063806
91,9.5394,0.00063651
92,9.5917,0.00063501
93,9.6437,0.00063348
94,9.6954,0.00063196
95,9.7468,0.00063047
96,9.798,0.00062899
97,9.8489,0.00062752
98,9.8995,0.00062605
99,9.9499,0.00062459
100,10,0.00062314


==> figs/data/mean_dt_edac_hll_p4.csv <==
zeta,sr_zeta,dt
3,1.7321,0.00067058
4,2,0.00066774
5,2.2361,0.00066496
6,2.4495,0.00066221
7,2.6458,0.00065947
8,2.8284,0.00065679
9,3,0.00065413
10,3.1623,0.00065151
11,3.3166,0.00064889
12,3.4641,0.00064635
13,3.6056,0.0006438
14,3.7417,0.00064132
15,3.873,0.00063884
16,4,0.0006364
17,4.1231,0.00063398
18,4.2426,0.00063158
19,4.3589,0.00062923
20,4.4721,0.00062689
21,4.5826,0.00062459
22,4.6904,0.00062231
23,4.7958,0.00062005
24,4.899,0.0006178
25,5,0.0006156
26,5.099,0.00061341
27,5.1962,0.00061123
28,5.2915,0.0006091
29,5.3852,0.00060698
30,5.4772,0.00060488
31,5.5678,0.00060281
32,5.6569,0.00060076
33,5.7446,0.00059872
34,5.831,0.00059672
35,5.9161,0.00059474
36,6,0.00059276
37,6.0828,0.0005908
38,6.1644,0.00058888
39,6.245,0.00058697
40,6.3246,0.00058507
41,6.4031,0.0005832
42,6.4807,0.00058135
43,6.5574,0.00057951
44,6.6332,0.00057768
45,6.7082,0.00057586
46,6.7823,0.00057408
47,6.8557,0.00057231
48,6.9282,0.00057056
49,7,0.00056881
50,7.0711,0.00056709
51,7.1414,0.00056538
52,7.2111,0.00056368
53,7.2801,0.00056202
54,7.3485,0.00056036
55,7.4162,0.00055871
56,7.4833,0.00055707
57,7.5498,0.00055546
58,7.6158,0.00055386
59,7.6811,0.00055227
60,7.746,0.00055069
61,7.8102,0.00054912
62,7.874,0.00054758
63,7.9373,0.00054604
64,8,0.00054452
65,8.0623,0.000543
66,8.124,0.00054151
67,8.1854,0.00054003
68,8.2462,0.00053856
69,8.3066,0.00053709
70,8.3666,0.00053564
71,8.4261,0.00053421
72,8.4853,0.00053278
73,8.544,0.00053135
74,8.6023,0.00052996
75,8.6603,0.00052856
76,8.7178,0.00052719
77,8.775,0.00052582
78,8.8318,0.00052446
79,8.8882,0.00052311
80,8.9443,0.00052176
81,9,0.00052044
82,9.0554,0.00051913
83,9.1104,0.00051782
84,9.1652,0.00051652
85,9.2195,0.00051522
86,9.2736,0.00051395
87,9.3274,0.00051267
88,9.3808,0.00051141
89,9.434,0.00051016
90,9.4868,0.00050893
91,9.5394,0.00050769
92,9.5917,0.00050648
93,9.6437,0.00050525
94,9.6954,0.00050404
95,9.7468,0.00050286
96,9.798,0.00050167
97,9.8489,0.00050048
98,9.8995,0.00049932
99,9.9499,0.00049816
100,10,0.000497


==> figs/data/mean_dt_edac_hllc_p2.csv <==
zeta,sr_zeta,dt
3,1.7321,0.0010373
4,2,0.0010329
5,2.2361,0.0010285
6,2.4495,0.0010243
7,2.6458,0.00102
8,2.8284,0.0010159
9,3,0.0010118
10,3.1623,0.0010077
11,3.3166,0.0010036
12,3.4641,0.00099968
13,3.6056,0.00099577
14,3.7417,0.00099182
15,3.873,0.00098804
16,4,0.00098421
17,4.1231,0.00098048
18,4.2426,0.00097678
19,4.3589,0.0009731
20,4.4721,0.00096952
21,4.5826,0.0009659
22,4.6904,0.00096237
23,4.7958,0.00095886
24,4.899,0.00095544
25,5,0.00095199
26,5.099,0.00094862
27,5.1962,0.00094527
28,5.2915,0.00094195
29,5.3852,0.00093865
30,5.4772,0.00093543
31,5.5678,0.00093218
32,5.6569,0.000929
33,5.7446,0.00092585
34,5.831,0.00092272
35,5.9161,0.00091967
36,6,0.00091663
37,6.0828,0.00091356
38,6.1644,0.00091063
39,6.245,0.00090765
40,6.3246,0.0009047
41,6.4031,0.00090181
42,6.4807,0.0008989
43,6.5574,0.00089605
44,6.6332,0.00089322
45,6.7082,0.00089042
46,6.7823,0.00088768
47,6.8557,0.0008849
48,6.9282,0.0008822
49,7,0.00087951
50,7.0711,0.00087684
51,7.1414,0.00087418
52,7.2111,0.00087154
53,7.2801,0.00086897
54,7.3485,0.00086641
55,7.4162,0.00086381
56,7.4833,0.00086134
57,7.5498,0.00085882
58,7.6158,0.00085632
59,7.6811,0.00085384
60,7.746,0.00085143
61,7.8102,0.00084902
62,7.874,0.00084663
63,7.9373,0.00084425
64,8,0.00084188
65,8.0623,0.00083952
66,8.124,0.00083723
67,8.1854,0.00083495
68,8.2462,0.00083263
69,8.3066,0.00083037
70,8.3666,0.00082813
71,8.4261,0.0008259
72,8.4853,0.00082368
73,8.544,0.00082151
74,8.6023,0.00081931
75,8.6603,0.00081717
76,8.7178,0.00081504
77,8.775,0.00081293
78,8.8318,0.00081077
79,8.8882,0.00080872
80,8.9443,0.00080663
81,9,0.00080456
82,9.0554,0.00080254
83,9.1104,0.00080053
84,9.1652,0.00079852
85,9.2195,0.00079649
86,9.2736,0.00079451
87,9.3274,0.00079254
88,9.3808,0.00079062
89,9.434,0.00078866
90,9.4868,0.00078676
91,9.5394,0.00078483
92,9.5917,0.00078295
93,9.6437,0.00078107
94,9.6954,0.00077921
95,9.7468,0.00077735
96,9.798,0.0007755
97,9.8489,0.00077366
98,9.8995,0.00077187
99,9.9499,0.00077005
100,10,0.00076828


==> figs/data/mean_dt_edac_hllc_p3.csv <==
zeta,sr_zeta,dt
3,1.7321,0.00084255
4,2,0.00083897
5,2.2361,0.00083551
6,2.4495,0.00083204
7,2.6458,0.00082859
8,2.8284,0.00082522
9,3,0.00082183
10,3.1623,0.00081856
11,3.3166,0.00081532
12,3.4641,0.0008121
13,3.6056,0.0008089
14,3.7417,0.00080577
15,3.873,0.00080263
16,4,0.00079955
17,4.1231,0.00079654
18,4.2426,0.0007935
19,4.3589,0.00079054
20,4.4721,0.00078763
21,4.5826,0.00078471
22,4.6904,0.00078184
23,4.7958,0.000779
24,4.899,0.00077618
25,5,0.00077342
26,5.099,0.00077064
27,5.1962,0.00076796
28,5.2915,0.00076526
29,5.3852,0.00076257
30,5.4772,0.00075995
31,5.5678,0.00075734
32,5.6569,0.00075479
33,5.7446,0.00075221
34,5.831,0.0007497
35,5.9161,0.00074716
36,6,0.00074471
37,6.0828,0.00074224
38,6.1644,0.00073983
39,6.245,0.00073743
40,6.3246,0.00073504
41,6.4031,0.00073267
42,6.4807,0.00073036
43,6.5574,0.00072805
44,6.6332,0.00072573
45,6.7082,0.00072349
46,6.7823,0.00072123
47,6.8557,0.00071898
48,6.9282,0.00071678
49,7,0.0007146
50,7.0711,0.00071243
51,7.1414,0.00071027
52,7.2111,0.00070816
53,7.2801,0.00070602
54,7.3485,0.00070394
55,7.4162,0.0007019
56,7.4833,0.00069983
57,7.5498,0.00069782
58,7.6158,0.00069578
59,7.6811,0.00069382
60,7.746,0.0006918
61,7.8102,0.00068983
62,7.874,0.00068787
63,7.9373,0.00068595
64,8,0.00068404
65,8.0623,0.00068215
66,8.124,0.00068026
67,8.1854,0.00067838
68,8.2462,0.00067655
69,8.3066,0.00067469
70,8.3666,0.00067288
71,8.4261,0.00067107
72,8.4853,0.00066928
73,8.544,0.00066749
74,8.6023,0.00066574
75,8.6603,0.00066398
76,8.7178,0.00066225
77,8.775,0.00066053
78,8.8318,0.00065882
79,8.8882,0.00065713
80,8.9443,0.00065546
81,9,0.00065378
82,9.0554,0.00065213
83,9.1104,0.00065049
84,9.1652,0.00064886
85,9.2195,0.00064724
86,9.2736,0.00064563
87,9.3274,0.00064402
88,9.3808,0.00064245
89,9.434,0.00064088
90,9.4868,0.0006393
91,9.5394,0.00063778
92,9.5917,0.00063624
93,9.6437,0.00063471
94,9.6954,0.00063318
95,9.7468,0.00063169
96,9.798,0.00063018
97,9.8489,0.00062872
98,9.8995,0.00062723
99,9.9499,0.00062576
100,10,0.0006243


==> figs/data/mean_dt_edac_hllc_p4.csv <==
zeta,sr_zeta,dt
3,1.7321,0.00067275
4,2,0.0006699
5,2.2361,0.0006671
6,2.4495,0.00066435
7,2.6458,0.0006616
8,2.8284,0.00065892
9,3,0.00065625
10,3.1623,0.00065361
11,3.3166,0.00065101
12,3.4641,0.00064845
13,3.6056,0.00064591
14,3.7417,0.00064341
15,3.873,0.00064091
16,4,0.00063849
17,4.1231,0.00063605
18,4.2426,0.00063366
19,4.3589,0.00063129
20,4.4721,0.00062893
21,4.5826,0.00062662
22,4.6904,0.00062435
23,4.7958,0.00062208
24,4.899,0.00061984
25,5,0.00061762
26,5.099,0.00061542
27,5.1962,0.00061325
28,5.2915,0.00061111
29,5.3852,0.000609
30,5.4772,0.0006069
31,5.5678,0.0006048
32,5.6569,0.00060276
33,5.7446,0.00060071
34,5.831,0.0005987
35,5.9161,0.0005967
36,6,0.00059473
37,6.0828,0.00059276
38,6.1644,0.00059082
39,6.245,0.00058894
40,6.3246,0.00058703
41,6.4031,0.00058515
42,6.4807,0.00058329
43,6.5574,0.00058146
44,6.6332,0.00057962
45,6.7082,0.00057781
46,6.7823,0.00057601
47,6.8557,0.00057425
48,6.9282,0.00057248
49,7,0.00057074
50,7.0711,0.000569
51,7.1414,0.00056731
52,7.2111,0.0005656
53,7.2801,0.00056392
54,7.3485,0.00056225
55,7.4162,0.00056061
56,7.4833,0.00055896
57,7.5498,0.00055734
58,7.6158,0.00055573
59,7.6811,0.00055415
60,7.746,0.00055256
61,7.8102,0.000551
62,7.874,0.00054945
63,7.9373,0.0005479
64,8,0.00054637
65,8.0623,0.00054486
66,8.124,0.00054336
67,8.1854,0.00054187
68,8.2462,0.00054039
69,8.3066,0.00053893
70,8.3666,0.00053746
71,8.4261,0.00053603
72,8.4853,0.00053459
73,8.544,0.00053319
74,8.6023,0.00053177
75,8.6603,0.00053038
76,8.7178,0.000529
77,8.775,0.00052762
78,8.8318,0.00052625
79,8.8882,0.00052491
80,8.9443,0.00052355
81,9,0.00052222
82,9.0554,0.0005209
83,9.1104,0.00051958
84,9.1652,0.00051829
85,9.2195,0.00051701
86,9.2736,0.00051571
87,9.3274,0.00051444
88,9.3808,0.00051317
89,9.434,0.00051193
90,9.4868,0.00051067
91,9.5394,0.00050944
92,9.5917,0.00050822
93,9.6437,0.000507
94,9.6954,0.00050578
95,9.7468,0.00050459
96,9.798,0.00050339
97,9.8489,0.00050221
98,9.8995,0.00050104
99,9.9499,0.00049987
100,10,0.00049871


==> figs/data/mean_dt_edac_rus_p2.csv <==
zeta,sr_zeta,dt
3,1.7321,0.0010046
4,2,0.0010005
5,2.2361,0.00099648
6,2.4495,0.00099246
7,2.6458,0.00098847
8,2.8284,0.00098451
9,3,0.00098065
10,3.1623,0.00097682
11,3.3166,0.00097308
12,3.4641,0.00096938
13,3.6056,0.00096563
14,3.7417,0.00096198
15,3.873,0.00095842
16,4,0.00095488
17,4.1231,0.00095131
18,4.2426,0.00094788
19,4.3589,0.00094442
20,4.4721,0.00094099
21,4.5826,0.00093764
22,4.6904,0.00093431
23,4.7958,0.00093101
24,4.899,0.00092778
25,5,0.00092452
26,5.099,0.00092135
27,5.1962,0.00091819
28,5.2915,0.00091505
29,5.3852,0.00091194
30,5.4772,0.0009089
31,5.5678,0.00090588
32,5.6569,0.00090283
33,5.7446,0.00089985
34,5.831,0.000897
35,5.9161,0.00089406
36,6,0.00089114
37,6.0828,0.0008883
38,6.1644,0.00088547
39,6.245,0.00088272
40,6.3246,0.00087993
41,6.4031,0.0008772
42,6.4807,0.00087449
43,6.5574,0.0008718
44,6.6332,0.00086912
45,6.7082,0.00086647
46,6.7823,0.00086382
47,6.8557,0.00086124
48,6.9282,0.00085868
49,7,0.00085614
50,7.0711,0.0008536
51,7.1414,0.00085109
52,7.2111,0.00084859
53,7.2801,0.00084615
54,7.3485,0.00084372
55,7.4162,0.00084126
56,7.4833,0.00083891
57,7.5498,0.00083653
58,7.6158,0.00083415
59,7.6811,0.00083184
60,7.746,0.00082954
61,7.8102,0.00082726
62,7.874,0.00082494
63,7.9373,0.00082268
64,8,0.00082048
65,8.0623,0.00081824
66,8.124,0.00081601
67,8.1854,0.00081385
68,8.2462,0.00081169
69,8.3066,0.00080954
70,8.3666,0.00080741
71,8.4261,0.00080529
72,8.4853,0.00080318
73,8.544,0.00080112
74,8.6023,0.00079903
75,8.6603,0.00079699
76,8.7178,0.00079497
77,8.775,0.00079295
78,8.8318,0.00079094
79,8.8882,0.00078895
80,8.9443,0.000787
81,9,0.00078503
82,9.0554,0.00078306
83,9.1104,0.00078115
84,9.1652,0.00077924
85,9.2195,0.00077734
86,9.2736,0.00077546
87,9.3274,0.00077362
88,9.3808,0.00077171
89,9.434,0.00076989
90,9.4868,0.00076803
91,9.5394,0.00076623
92,9.5917,0.00076444
93,9.6437,0.00076265
94,9.6954,0.00076087
95,9.7468,0.0007591
96,9.798,0.00075734
97,9.8489,0.00075558
98,9.8995,0.00075387
99,9.9499,0.00075217
100,10,0.00075044


==> figs/data/mean_dt_edac_rus_p3.csv <==
zeta,sr_zeta,dt
3,1.7321,0.00081642
4,2,0.00081305
5,2.2361,0.00080976
6,2.4495,0.00080654
7,2.6458,0.0008033
8,2.8284,0.00080013
9,3,0.00079699
10,3.1623,0.00079387
11,3.3166,0.00079082
12,3.4641,0.00078778
13,3.6056,0.00078482
14,3.7417,0.00078189
15,3.873,0.00077897
16,4,0.00077607
17,4.1231,0.00077319
18,4.2426,0.00077038
19,4.3589,0.00076758
20,4.4721,0.0007648
21,4.5826,0.00076209
22,4.6904,0.00075935
23,4.7958,0.00075667
24,4.899,0.00075405
25,5,0.0007514
26,5.099,0.00074882
27,5.1962,0.00074625
28,5.2915,0.00074373
29,5.3852,0.0007412
30,5.4772,0.00073872
31,5.5678,0.00073625
32,5.6569,0.00073381
33,5.7446,0.00073141
34,5.831,0.000729
35,5.9161,0.00072667
36,6,0.00072432
37,6.0828,0.00072198
38,6.1644,0.0007197
39,6.245,0.00071743
40,6.3246,0.00071517
41,6.4031,0.00071293
42,6.4807,0.00071073
43,6.5574,0.00070852
44,6.6332,0.00070635
45,6.7082,0.00070423
46,6.7823,0.00070209
47,6.8557,0.00069999
48,6.9282,0.00069791
49,7,0.00069581
50,7.0711,0.00069375
51,7.1414,0.00069173
52,7.2111,0.0006897
53,7.2801,0.00068771
54,7.3485,0.00068573
55,7.4162,0.00068376
56,7.4833,0.00068183
57,7.5498,0.00067989
58,7.6158,0.00067798
59,7.6811,0.00067609
60,7.746,0.0006742
61,7.8102,0.00067233
62,7.874,0.00067047
63,7.9373,0.00066865
64,8,0.00066683
65,8.0623,0.00066503
66,8.124,0.00066324
67,8.1854,0.00066146
68,8.2462,0.00065971
69,8.3066,0.00065795
70,8.3666,0.00065622
71,8.4261,0.0006545
72,8.4853,0.00065279
73,8.544,0.00065112
74,8.6023,0.00064943
75,8.6603,0.00064778
76,8.7178,0.0006461
77,8.775,0.0006445
78,8.8318,0.00064284
79,8.8882,0.00064125
80,8.9443,0.00063963
81,9,0.00063805
82,9.0554,0.00063646
83,9.1104,0.0006349
84,9.1652,0.00063334
85,9.2195,0.0006318
86,9.2736,0.00063028
87,9.3274,0.00062875
88,9.3808,0.00062725
89,9.434,0.00062574
90,9.4868,0.00062425
91,9.5394,0.00062278
92,9.5917,0.00062131
93,9.6437,0.00061987
94,9.6954,0.00061841
95,9.7468,0.00061699
96,9.798,0.00061555
97,9.8489,0.00061414
98,9.8995,0.00061273
99,9.9499,0.00061133
100,10,0.00060994


==> figs/data/mean_dt_edac_rus_p4.csv <==
zeta,sr_zeta,dt
3,1.7321,0.00064965
4,2,0.00064699
5,2.2361,0.00064438
6,2.4495,0.00064179
7,2.6458,0.00063925
8,2.8284,0.00063673
9,3,0.00063425
10,3.1623,0.00063177
11,3.3166,0.00062936
12,3.4641,0.00062694
13,3.6056,0.00062456
14,3.7417,0.00062223
15,3.873,0.00061989
16,4,0.0006176
17,4.1231,0.00061534
18,4.2426,0.00061311
19,4.3589,0.00061086
20,4.4721,0.00060868
21,4.5826,0.00060649
22,4.6904,0.00060437
23,4.7958,0.00060223
24,4.899,0.00060011
25,5,0.00059805
26,5.099,0.00059599
27,5.1962,0.00059396
28,5.2915,0.00059194
29,5.3852,0.00058994
30,5.4772,0.00058798
31,5.5678,0.000586
32,5.6569,0.00058409
33,5.7446,0.00058216
34,5.831,0.00058027
35,5.9161,0.00057839
36,6,0.00057653
37,6.0828,0.00057469
38,6.1644,0.00057287
39,6.245,0.00057106
40,6.3246,0.00056929
41,6.4031,0.0005675
42,6.4807,0.00056574
43,6.5574,0.00056402
44,6.6332,0.00056229
45,6.7082,0.00056059
46,6.7823,0.0005589
47,6.8557,0.00055722
48,6.9282,0.00055556
49,7,0.0005539
50,7.0711,0.00055227
51,7.1414,0.00055067
52,7.2111,0.00054906
53,7.2801,0.00054748
54,7.3485,0.0005459
55,7.4162,0.00054434
56,7.4833,0.0005428
57,7.5498,0.00054126
58,7.6158,0.00053976
59,7.6811,0.00053825
60,7.746,0.00053675
61,7.8102,0.00053527
62,7.874,0.00053381
63,7.9373,0.00053235
64,8,0.0005309
65,8.0623,0.00052947
66,8.124,0.00052804
67,8.1854,0.00052663
68,8.2462,0.00052523
69,8.3066,0.00052386
70,8.3666,0.00052249
71,8.4261,0.00052111
72,8.4853,0.00051976
73,8.544,0.00051841
74,8.6023,0.00051709
75,8.6603,0.00051575
76,8.7178,0.00051445
77,8.775,0.00051314
78,8.8318,0.00051185
79,8.8882,0.00051058
80,8.9443,0.0005093
81,9,0.00050804
82,9.0554,0.00050678
83,9.1104,0.00050554
84,9.1652,0.0005043
85,9.2195,0.00050308
86,9.2736,0.00050187
87,9.3274,0.00050065
88,9.3808,0.00049945
89,9.434,0.00049825
90,9.4868,0.00049708
91,9.5394,0.0004959
92,9.5917,0.00049474
93,9.6437,0.00049358
94,9.6954,0.00049243
95,9.7468,0.00049132
96,9.798,0.00049018
97,9.8489,0.00048906
98,9.8995,0.00048793
99,9.9499,0.00048683
100,10,0.00048574


==> figs/data/reference/H-Mode_uu_x1p06.csv <==
-1.8121618075990202, 0.0005854873521888848
-1.7122454703845857, 0.0011207296611471795
-1.612329133170153, 0.0012435107506826304
-1.5124127959557203, 0.001448784084102872
-1.4124964587412876, 0.0012415961981001589
-1.3125801215268549, 0.0015293617754048583
-1.2126637843124204, 0.0016521428649403092
-1.1127474470979877, 0.0016924317105913023
-1.012831109883555, 0.002268920141491826
-0.9129147726691222, 0.0023917012310273877
-0.8129984354546895, 0.0039031017592859873
-0.7608476286579204, 0.010177077569089588
-0.7325933400605464, 0.016640083330620836
-0.6881937436932404, 0.03198056703883345
-0.6741536551696985, 0.040673747803683935
-0.6639757820383458, 0.060216138797565155
-0.6559870484034374, 0.07613043134255193
-0.6437941473259343, 0.10135330881156213
-0.6357214934409701, 0.12313075746232216
-0.6222490644089529, 0.14106379455462636
-0.6195761856710398, 0.15297597734448753
-0.6074672048435925, 0.19169053741740183
-0.6074672048435925, 0.17798085999804703
-0.6053800724117107, 0.16182590700902066
-0.587285570131181, 0.2070212558184955
-0.5495826373439101, 0.22159557411930852
-0.5227043390514634, 0.21833761921812445
-0.49848637739657065, 0.19899254581556602
-0.4863773965691234, 0.18851355750138354
-0.46619576185671185, 0.17723137267667066
-0.45005045408678157, 0.1659475603007715
-0.43390514631685306, 0.1578895543764851
-0.4177598385469228, 0.14741219361348912
-0.385469223007064, 0.14016714950685205
-0.3255278205600298, 0.14219167875383532
-0.28052472250252514, 0.1466610787409265
-0.24419778002018333, 0.14103056541128223
-0.21350041216809146, 0.1331627042686283
-0.20383451059536029, 0.12975651834250201
-0.17961654894046575, 0.12250821913349175
-0.1553985872855712, 0.11525991992448159
-0.13925327951564093, 0.10881481722600184
-0.12714429868819366, 0.10317453858923864
-0.1029263370333009, 0.09753914260603513
-0.09081735620585363, 0.09431821880798164
-0.06256306760847608, 0.08707154715015797
-0.04238143289606633, 0.08304742684157418
0.002018163471239731, 0.08145242667881913
0.03834510595358154, 0.0846928810911104
0.06808199270894733, 0.09093022703351517
0.09081735620585185, 0.0976172650629864
0.12310797174571064, 0.10488834998860719
0.1513622603430882, 0.11377071058884802
0.18010940110088747, 0.12001266922297027
0.211907164480321, 0.1266983496630969
0.2320887991927325, 0.13154519709644874
0.2815396222125095, 0.13638703279481745
0.3128153380423804, 0.13722290941050097
0.35721493440968644, 0.13482145763484266
0.3895055499495452, 0.13241512320562498
0.42583249243188526, 0.13001041632759358
0.45812310797174405, 0.1340556948016015
0.47426841574167433, 0.14132026952247656
0.4863773965691216, 0.15422837798248767
0.49445005045408585, 0.1671348588913123
0.5348133198789089, 0.20021565053220924
0.5671039354187677, 0.21474479997395923
0.583249243188698, 0.20426743921096324
0.6156754252348016, 0.1614812243486301
0.6234611138489132, 0.10346476275656091
0.6304210476100138, 0.13171173502690747
0.6625337363382506, 0.07204876149397321
0.6751494354814866, 0.043939036863916536
0.7164480322906144, 0.02448243872269784
0.7527749747729562, 0.010787409264021441
0.8038295667425004, 0.004431310168538816
0.9037459039569331, 0.0035779330387738506
1.0036622411713658, 0.0029995300552906334
1.1035785783857985, 0.0026273576815190047
1.203494915600233, 0.0025439081613432
1.3034112528146657, 0.0025017047631095135
1.4033275900290985, 0.0025419936087605066
1.5032439272435312, 0.0026647746982961795
1.603160264457964, 0.0022926023245243288
1.7030766016723984, 0.002250398926290753
1.802992938886831, 0.0022081955280571774
1.9029092761012638, 0.0018360231542853267
1.966492399783176, 0.0018616615106087364


==> figs/data/reference/H-Mode_uu_x1p54.csv <==
-1.9302276610335003, 0.00031895166165729627
-1.8302965950380337, 0.00019541432199243758
-1.7303620588925757, 0.0002781773992679426
-1.6304275227471177, 0.0003609404765432256
-1.5304814194350236, 0.0011313716102858695
-1.4305214355229676, 0.002727004411788636
-1.3305672351942306, 0.003978803185058277
-1.2366399142546936, 0.006994768377706739
-1.1098488407789464, 0.009137742979867136
-1.0267200757926425, 0.01314767480148471
-0.9174344401728263, 0.02048717422775681
-0.8251737643396098, 0.03586889497791734
-0.7745999736142757, 0.050032039804745576
-0.7591855243148835, 0.05476735165605828
-0.7208433743822731, 0.06581664467390524
-0.7034810305508952, 0.07805320492282175
-0.695803291392405, 0.08848226927045522
-0.6611032275463824, 0.10676244952149427
-0.633971970008508, 0.13801413974844712
-0.5920547724084564, 0.16099396376444042
-0.5689647413861181, 0.183463260140045
-0.5636555532520386, 0.19067783033981034
-0.5534499330933471, 0.1974019487740064
-0.5364971069940996, 0.2052474603743003
-0.5229555777530663, 0.21029137375374585
-0.48922897152226774, 0.21533811417478654
-0.4521193388492062, 0.22150577658832626
-0.39816996174070063, 0.22879624568876167
-0.35229927560328633, 0.23701124585743139
-0.3239318494506094, 0.24225202133474055
-0.3003448990746129, 0.2444962211877344
-0.2802069394447688, 0.24169792118208044
-0.25466573808074955, 0.23532294559222156
-0.24000640796094785, 0.23161951789517332
-0.219990953466894, 0.22153828756667115
-0.19657362558660907, 0.21369843004956735
-0.1731939915942622, 0.20361767089466443
-0.16325222865112288, 0.1946554778642643
-0.15665579826231202, 0.1868132644791647
-0.13999509979456803, 0.17729178838651316
-0.12669858082511887, 0.1677698411202624
-0.11002845888538992, 0.15880859043706064
-0.09705499565848363, 0.15365024727970344
-0.07331461203565759, 0.14144678565370628
-0.05993328181835089, 0.13696686707250416
-0.04992555457132575, 0.1319262519082529
-0.039880133436360765, 0.12912653838180144
-0.019761020750483027, 0.12520778755724749
-0.006304302757307312, 0.12520967225164448
0.01908012850411822, 0.12668706618121117
0.04762622740722833, 0.1313796905331801
0.06451308920258825, 0.13530362426732512
0.07130741250306372, 0.1392261444806726
0.08904452146980013, 0.14535554775721438
0.10182061478731264, 0.15323602027931194
0.11658536687005672, 0.1623791493197646
0.14870044831623552, 0.18129447423176426
0.18081552976241255, 0.2002097991437639
0.20037128479617117, 0.21207335230592372
0.22746376675022262, 0.22272140447426447
0.2477996192917331, 0.2316878380670574
0.25796754556248835, 0.23617105486345402
0.28157334288245117, 0.23953570553534742
0.3085433197007106, 0.2429008273808403
0.3320925761887725, 0.2429041255960347
0.38515655129714155, 0.2347641853456427
0.4125972973482366, 0.2289097985261691
0.4393976516707827, 0.22219086300156432
0.47630939143217965, 0.21659379181665706
0.5397866331717847, 0.2073597399743481
0.5667745349578297, 0.19151084367189553
0.5812805265055534, 0.16659603827699487
0.6172260854124705, 0.14318663864942827
0.6453753344008124, 0.11922365935774515
0.6709659922275275, 0.09746478383898505
0.6966730971491728, 0.08262868811386603
0.7405052257212681, 0.0651388100861221
0.792949538266905, 0.04526877484642866
0.8638399471837772, 0.028973368193893068
0.9590030270921837, 0.015439667558955206
1.0624661274197322, 0.009258283597147088
1.1587113157668671, 0.006046607728613429
1.2586165484235163, 0.004387278396172034
1.3585375895412337, 0.003667762074235803
1.458483692853326, 0.004438193207978225
1.558373117048907, 0.0018390508650321102
1.6582856755777566, 0.0006152446350198293
1.7582132714232337, 0.000285406878415273
1.8581362404020556, -0.00031949810077680496
1.9580696198308498, -0.0003055018291480138


==> figs/data/reference/H-Mode_uu_x2p02.csv <==
-1.9526868607377548, -0.0004736550220176827
-1.852929629389637, 0.0002769195459368934
-1.7531834811316003, 0.0014857798887066842
-1.653386904813697, 0.0006094399560672148
-1.5536191445300034, 0.0009246430379477033
-1.4538746587354776, 0.002202246246939321
-1.3541772760737913, 0.005427563998895435
-1.2544793392576032, 0.008629967462110644
-1.1859663835499763, 0.012740576049823593
-1.1323334861058285, 0.017242488956499047
-1.0552902345245343, 0.023584668374936113
-0.9447537816610154, 0.03859948794126633
-0.8746111614935295, 0.05486881068237315
-0.8145450250882771, 0.07113407032518859
-0.7711455499635829, 0.08874113092492486
-0.7306791469451177, 0.10324667598928605
-0.7114235904570254, 0.11261830387857952
-0.6648875713615485, 0.13279835872498902
-0.6092508817218967, 0.14556183864272998
-0.5882033629451939, 0.15635078515311385
-0.561468176188944, 0.16196192389329345
-0.5381189046753807, 0.16869176902965655
-0.5215008326642767, 0.1759789358149655
-0.48130324690310644, 0.18047543125725274
-0.4342796560126807, 0.18049439238261167
-0.3945659315034611, 0.17612661591050083
-0.3702723142649411, 0.17267970000249222
-0.33652151112584683, 0.16597287908977942
-0.31290136639286636, 0.16150211660333658
-0.28596302472205615, 0.15871279962641172
-0.2533895300622291, 0.15198581700602243
-0.23186964280490407, 0.14417367957431737
-0.20145058026460916, 0.13634544353322697
-0.17192964920471887, 0.12794696867641897
-0.14726239272066088, 0.11788611081315059
-0.12008674053211799, 0.10960952972540006
-0.09655492604619376, 0.10446569715723997
-0.06952177874858556, 0.09775616751233307
-0.04897634155055819, 0.09157392949680587
-0.028972057802178597, 0.08769187304497272
0.020308903392509237, 0.08649765950521693
0.048280984374949654, 0.08772302346520533
0.06835268993359378, 0.0910913319486295
0.08133295152844155, 0.09484023390126484
0.09500661472401717, 0.10006265297565076
0.10830648979728963, 0.10566837425144171
0.1350416765535396, 0.11127951299162131
0.15187391057759037, 0.11597867219154367
0.17170436680134493, 0.1230550490226352
0.20056178676116154, 0.13433564277985188
0.2183216478626484, 0.13987492158220305
0.24500265997501458, 0.14772618184694375
0.2748607445792466, 0.15635780511153574
0.30170996845952125, 0.1639900871236626
0.33514926739629125, 0.17016396497717623
0.3552209729549354, 0.1735322734606004
0.3923370661930399, 0.17455346825065843
0.4089215887039366, 0.1752340344615746
0.4526134389955594, 0.17413158045855615
0.4921364132834629, 0.17356255687431554
0.5198577157153057, 0.1713585158747961
0.5266566335226219, 0.16800104232014834
0.5435320350921664, 0.16464763186379194
0.5695958580541944, 0.1586647675960664
0.5942665890885781, 0.15010715744560055
0.6010519632349194, 0.14730971427209338
0.6199334192108132, 0.1400626591762708
0.6485224949373798, 0.1288476728198229
0.6702521998074058, 0.12223712691346567
0.729608066461573, 0.10579282169839743
0.7399692938118481, 0.09752253936058763
0.7704154436740822, 0.08857424255721669
0.7815962476798415, 0.08144836298411007
0.8043964890496795, 0.0723469051651191
0.8446606135346038, 0.06346953258591292
0.8719793572936947, 0.05557308105285186
0.8889089335071265, 0.049979549071933915
0.9361221356511411, 0.042158084861329215
0.9530110808816605, 0.03824464402383243
1.0137002256915686, 0.028748506134194995
1.058131140754579, 0.023694178705763846
1.1599343738634413, 0.014855527572674943
1.2580156203296333, 0.009895129902487643
1.35785154161732, 0.007391875469255238
1.4576835838234796, 0.005049021057207392
1.5574990013945182, 0.00339359530738248
1.6573116481930388, 0.0018527410012609824
1.757091599875821, 0.001663829730844446
1.8568776472581447, 0.0012228612842797304
1.9566237955161832, 0.002431721627049077
2.0110196016296698, 0.003553552004964322


==> figs/data/reference/H-Mode_vv_x1p06.csv <==
-1.916533324582856, -0.00016389608973998993
-1.8138360575446502, -0.00015528054720320705
-1.7111387905064444, -0.0001466650046664797
-1.6084377259839258, 0.000026713888532037267
-1.5057328639770908, 0.0003648561323922328
-1.403021356372708, 0.0009913342399104352
-1.3083118263395406, 0.0016347942225941048
-1.21160615319768, 0.002085217397186534
-1.1747139712482397, 0.002930905800324013
-1.1507054738514686, 0.002932919936011691
-1.0954698167533952, 0.0036366589452760945
-1.042635009395001, 0.004340196540971675
-0.9994143430523152, 0.004576857484270391
-0.9369600236497106, 0.005980307231423843
-0.8817028824376365, 0.007616188236931942
-0.8288358489082395, 0.009717938826993122
-0.7951917263817609, 0.011118971611321415
-0.7678883074179836, 0.013072318555715834
-0.7494896448718897, 0.014851366454102788
-0.7254274371901168, 0.01718373558039976
-0.7013544874513435, 0.019982175704818583
-0.6796877584807444, 0.022547378916607685
-0.6627851317899989, 0.026743427794685748
-0.6367440853856685, 0.032113450793100184
-0.631369986091185, 0.03560139513539501
-0.621696763761971, 0.03863166227746212
-0.6085059920288138, 0.042083983201553266
-0.6047457978147222, 0.04492503064708864
-0.5950564624000076, 0.04865440428633855
-0.5802261263445079, 0.053866912467285255
-0.5756939046560792, 0.055414045067655626
-0.5732232315458976, 0.058443707969016434
-0.5635392671596833, 0.06194004610920545
-0.5586731153383226, 0.06473687492507413
-0.5425057146562828, 0.07018161710735421
-0.5392675893663945, 0.0733607996988786
-0.5296051090941791, 0.07592499584282392
-0.5142467351357016, 0.08105834794444672
-0.5006015551920431, 0.08431669077184256
-0.49093370389133106, 0.08711392241484872
-0.4885113700376529, 0.08804626582466124
-0.47403644822908575, 0.09107693579386589
-0.4668177859245528, 0.09177664653175499
-0.4619999733596991, 0.09247615585607533
-0.4355637710807496, 0.09364354890063636
-0.4139507523951558, 0.09387839712181623
-0.39710183598941207, 0.09574409100928494
-0.37787355395799693, 0.09667784431407883
-0.3610300085807552, 0.09831050270248665
-0.35381134627622224, 0.09901021344037575
-0.3270440496641882, 0.1019165764259482
-0.29120663807560554, 0.10693865716123524
-0.2791486790922182, 0.10927001921968843
-0.26229976268647626, 0.11113571310715714
-0.24061692063037654, 0.1144000228161291
-0.2285643326754876, 0.11649834937552123
-0.21651174472060042, 0.11859667593491346
-0.2068707485623893, 0.12022873008261498
-0.1780390675722643, 0.12116328904168389
-0.13473246477357215, 0.12512851796995744
-0.09866063736491171, 0.1276949296631592
-0.0673905094356062, 0.13026093852922332
-0.0462922368662273, 0.13093842307660175
-0.02171528306824122, 0.1328281558767001
0.002320069471032582, 0.13399534750769238
0.016735909966095974, 0.13446262698722677
0.04315062813104298, 0.13469787803554412
0.06580380384844631, 0.1336664171361966
0.0935147623792556, 0.13237175272987894
0.13183705072957963, 0.12841337186294338
0.15813360626751738, 0.12352184193192028
0.1916380820529877, 0.11886395174066439
0.22271485295627969, 0.11304068264053507
0.24727323737731766, 0.10830813414151624
0.27530796403215696, 0.10325762277848888
0.3016045195700947, 0.09836609284746578
0.33561126685425435, 0.0929102015504728
0.354197630645972, 0.08858303298541953
0.3853066277202668, 0.08415797687965587
0.4260243947817681, 0.07996676192722812
0.4691215274689462, 0.07484360639212545
0.4954234540353841, 0.07018511196016325
0.5216860994845938, 0.06483371488544393
0.5407925317782283, 0.059469305861167054
0.5587799262610531, 0.05396246666632931
0.5741573608226886, 0.04875249269432702
0.5884228125197382, 0.04269477820015538
0.609901555492824, 0.03710373894481206
0.6241723782183755, 0.03127905994970137
0.6480680840166375, 0.026387328605109506
0.6791663390339302, 0.02149620150122389
0.7030620448321905, 0.01660447015663208
0.7485976244585473, 0.013112764528524667
0.7869575100083761, 0.010785632155015601
0.8349207945169113, 0.008459305435781606
0.8852956708221242, 0.006599251128238226
0.9539020509349072, 0.0043561743303425216
1.0524196590574828, 0.003050911724597316
1.155087495592257, 0.0017826112995057986
1.2577622941816067, 0.0008163770172939788
1.3604563966495533, 0.000687689767612687
1.463147967461289, 0.0004491602841569242
1.5658376395308675, 0.0001282491253701834
1.668534906569075, 0.00013686466790696628
1.771232173607281, 0.00014548021044369364
1.8739294406454867, 0.0001540957529804765
1.9672952338681196, 0.0003633054929640944


==> figs/data/reference/H-Mode_vv_x1p54.csv <==
-1.9583336524546144, 0.0019059127090450545
-1.85867877103402, 0.0013728940416495305
-1.7590238896134256, 0.0012498897337893666
-1.6593690081928294, 0.00042986101471909066
-1.559714126772235, 0.0013318926056959945
-1.4600592453516406, 0.0017255063908501178
-1.3604043639310444, 0.003209758372367588
-1.26074948251045, 0.0034434665573024326
-1.1539720880300575, 0.007844316177649358
-1.0533279656468046, 0.012019667575222659
-0.9442968330649482, 0.016195018972796404
-0.8632224011451051, 0.02371065148842888
-0.8017176596886735, 0.0312262840040618
-0.7541912685632486, 0.039576986799208846
-0.7066648774378237, 0.05210304099192964
-0.6675254965110025, 0.06546416546416545
-0.6423644659151879, 0.07882528993640081
-0.6144077652531745, 0.09385655496766598
-0.58924673465736, 0.10805274971941614
-0.5668813741277496, 0.12391908503019589
-0.5277419932009284, 0.1548166853722408
-0.49978529253891324, 0.17068302068302055
-0.4802156020755035, 0.18988963711185902
-0.4606459116120938, 0.2049209021431242
-0.43828055108248165, 0.21911709689487457
-0.41032385042046826, 0.2349834322056541
-0.3851628198246537, 0.25084976751643384
-0.3600017892288392, 0.26838624338624295
-0.33969679059282853, 0.2773945608807473
-0.3348407586330282, 0.2842525786970229
-0.3124753981034143, 0.2967786328897437
-0.2959090396655988, 0.30445550861007065
-0.2817230273751985, 0.3159852493185824
-0.25935766684558814, 0.32684116295227406
-0.22569764593745134, 0.34234083543112326
-0.20623993558775844, 0.3535634118967448
-0.19226158525675352, 0.3594089038533479
-0.14823862446962544, 0.3712960495014994
-0.11957416353551409, 0.3786155202821868
-0.08602612274109767, 0.38780129335684865
-0.04224206877681169, 0.3947714216566871
-0.021725711218463672, 0.3986572069905401
0.020209339774559965, 0.4036676286676286
0.03698336017176729, 0.405337769226658
0.06194257998108377, 0.4032279678221007
0.09289676149579762, 0.4028325583881136
0.13762748255502188, 0.3961519961519959
0.1812264531966452, 0.3827067491273637
0.2214975845410656, 0.3719349580460689
0.24945428520308077, 0.35606862273528916
0.26578211015957365, 0.34842954867022113
0.28020665593129657, 0.3402022874245094
0.29698067632850567, 0.329346373790818
0.31560955086987086, 0.31832424432134876
0.3305287171229221, 0.30763454652343514
0.3473027375201312, 0.29594356261022914
0.36694691402593627, 0.28325776622210075
0.3808507783145476, 0.27005638394527276
0.4001652078327993, 0.25800088167473234
0.4116031490427652, 0.25001469723691927
0.4283771694399725, 0.23247822136710994
0.44848272609733186, 0.22011555485367973
0.4647208803005931, 0.20325076158409483
0.4832109423499631, 0.19113778999352937
0.5150429414922204, 0.16734273956496137
0.5330383830602603, 0.1482537047724768
0.5513866523528375, 0.1364451392229169
0.5828658237705575, 0.10792537572586025
0.6184827339416721, 0.08634092245203306
0.6402428767096868, 0.07210720463413134
0.6771918053319048, 0.059618673507562114
0.7051485059939182, 0.04792768959435589
0.7383878356845166, 0.043317363022100874
0.7666532474503516, 0.03790684624017926
0.8169753086419771, 0.025380792047458467
0.8446863758664858, 0.02220982379322889
0.9407174434172401, 0.013427316211984675
1.0403723248378345, 0.007318102254910475
1.140027206258429, 0.0043454981482797805
1.239682087679025, 0.003509068854828268
1.3393369690996195, 0.002873546597548682
1.438991850520214, 0.0019059127090450545
1.5386467319408101, 0.000019846655183286543
1.6383016133614046, 0.000019846655183286543
1.737956494781999, 0.0010038811180681506
1.8376113762025952, 0.0013728940416495305
1.9282067229485893, 0.0013728940416495305


==> figs/data/reference/H-Mode_vv_x2p02.csv <==
-1.9622468339394104, -0.0034035545525146205
-1.8260888795290935, -0.0034035545525146205
-1.6172929062137804, -0.00036262565301159455
-1.5174358272373407, 0.0008143451668969348
-1.4175830949919561, 0.0013447397423909102
-1.31772849501057, 0.002152960047906216
-1.2178555572575487, 0.005688923884538344
-1.117966658851433, 0.01159903486862257
-1.0210834570520912, 0.020489458229296265
-0.9712376802572891, 0.027160493827160348
-0.9207677144932038, 0.03456790123456788
-0.8702645502645492, 0.04691358024691317
-0.8235584215267231, 0.05727358488408374
-0.7894677871148481, 0.06543209876543221
-0.7557879448075528, 0.07530864197530862
-0.7119880909166696, 0.09050154219460183
-0.6681273991077923, 0.11481481481481515
-0.6243054258740539, 0.1333333333333333
-0.5871729432513728, 0.1567901234567901
-0.5500321610125543, 0.18148148148148158
-0.5129162776221587, 0.2024691358024695
-0.4791534391534409, 0.22469135802469165
-0.4386181139122325, 0.2543209876543213
-0.41161946259985704, 0.2703703703703706
-0.38994408463946506, 0.2863131167134396
-0.3744537815126048, 0.2987654320987656
-0.3609337068160592, 0.3098765432098771
-0.3507832762734715, 0.3197530864197531
-0.3406162464986, 0.3320987654320988
-0.3169706401078951, 0.34938271604938276
-0.2831829027907453, 0.3753086419753089
-0.25617595186222886, 0.3925925925925928
-0.23250544662309203, 0.4135802469135803
-0.20886813984852992, 0.42962962962963
-0.18527233115468356, 0.43950617283950644
-0.17512190061209765, 0.4493827160493833
-0.15487083722377903, 0.4617283950617286
-0.12790538437597299, 0.4728395061728401
-0.09057177857358134, 0.48529190455451765
-0.08409171075837918, 0.49012345679012403
-0.05715115675900151, 0.4975308641975311
-0.030210602759622063, 0.5049382716049386
0.0034194418508128877, 0.5074074074074075
0.051755307845203546, 0.5027949255458442
0.09746239236435095, 0.49629629629629646
0.13434588650275003, 0.4827160493827165
0.16137572207111006, 0.4710116620314353
0.2047266313932976, 0.45185185185185217
0.23915049040020442, 0.4280042390241765
0.26160390081958695, 0.4123456790123461
0.30059470901206, 0.38624703180201214
0.3218176159352648, 0.369135802469136
0.3502643463318229, 0.3483238196541385
0.3753335408237355, 0.3296296296296295
0.39990428664918554, 0.30598317839892974
0.4221101774042939, 0.28765432098765453
0.4510884710914649, 0.26831000940807526
0.4689117128332807, 0.2493827160493831
0.4932320661986562, 0.23608222472563334
0.5124514991181641, 0.2259259259259263
0.5224276377217567, 0.2098765432098766
0.5489316891948768, 0.19496401668251728
0.5793215063803281, 0.17283950617283983
0.5963432336904706, 0.15870775891476985
0.6462911090362056, 0.13456790123456797
0.6709605943113246, 0.1186175060727317
0.7320305186287523, 0.08869567494946473
0.7568585952899678, 0.08148148148148193
0.8004896773524219, 0.07160493827160463
0.8375775874119515, 0.05860714838818426
0.8910882871667205, 0.04814814814814783
0.9427139410487175, 0.034936396190390795
1.0492673459887918, 0.019517068174222274
1.142249271769293, 0.010689787024916964
1.2420430854335809, 0.0024560426624749
1.3418857998222382, 0.00149628104967503
1.4417264766807136, 0.00023343682230647644
1.5415736057180975, -0.00006964579226176326
1.641410547104572, -0.0018881414796720897
1.7412495260212264, -0.0034035545525146205
1.841098692588794, -0.0034035545525146205
1.9409488779214517, -0.0032520132452305006


==> figs/data/reference/L-Mode_uu_x1p06.csv <==
-1.7122454703845857, 0.0011207296611471795
-1.612329133170153, 0.0012435107506826304
-1.5124127959557203, 0.001448784084102872
-1.4124964587412876, 0.0012415961981001589
-1.3125801215268549, 0.0015293617754048583
-1.2126637843124204, 0.0016521428649403092
-1.1127474470979877, 0.0016924317105913023
-1.012831109883555, 0.002268920141491826
-0.9129147726691222, 0.0023917012310273877
-0.8129984354546895, 0.0039031017592859873
-0.7527749747729562, 0.004535171381140013
-0.7221654016233856, 0.012808331635559944
-0.6881937436932404, 0.027948308974317326
-0.6767488847077345, 0.040261175406949734
-0.6680121089808289, 0.060214511246378666
-0.6585822779414734, 0.07536240342100664
-0.6518668012108986, 0.08602747306402792
-0.6478304742684173, 0.10135168126037564
-0.6236125126135228, 0.1102324143094301
-0.6040824576426918, 0.11334456004920535
-0.587285570131181, 0.10621480420559237
-0.5751765893037337, 0.08686484814947448
-0.5751765893037337, 0.09412291266560346
-0.5671039354187695, 0.08041649034862142
-0.5549949545913222, 0.06913105042153578
-0.5469223007063579, 0.06268269262068293
-0.5428859737638749, 0.05784561049445003
-0.5388496468213919, 0.052202076755314075
-0.4863773965691234, 0.043352267178802806
-0.4496663001294774, 0.049392843374436946
-0.40161453077699427, 0.050644510269848064
-0.34611664156179245, 0.051744380097788034
-0.2845610494450046, 0.04988525764135299
-0.23348367961097694, 0.051426830741611584
-0.19979818365287727, 0.04991943621626915
-0.1553985872855712, 0.048324436053513886
-0.09889001009081788, 0.04996012499593128
-0.05000095127174653, 0.0510388591469626
0.030272452068615507, 0.049205755020995445
0.08624859947520847, 0.05084632175028758
0.1352169525731579, 0.050860974577650486
0.17837924807552952, 0.05364106907236621
0.21997981836528524, 0.05412095960417951
0.27245631882937893, 0.05698458543360618
0.3370332996972749, 0.057393965040200556
0.3950809145016372, 0.052345721640981724
0.4460141271442968, 0.04937339279320341
0.4863773965691216, 0.047776765079261874
0.5348133198789089, 0.055860811822531775
0.5549949545913204, 0.0703850786107224
0.5590312815338034, 0.07522541583932829
0.5711402623612507, 0.08732707268643614
0.579212916246215, 0.0970077471436478
0.587285570131181, 0.10265616353634333
0.5993945509586265, 0.1139513687705479
0.6437941473259308, 0.09703378796263151
0.6518668012108968, 0.08171446241984315
0.659939455095861, 0.06962094332866775
0.6751494354814866, 0.05442471764213053
0.6801210898082726, 0.03817746818137446
0.705859651681596, 0.021744451844716517
0.8038295667425004, 0.005827786011441516
0.9037459039569331, 0.0035779330387738506
1.0036622411713658, 0.003576975762482615
1.1035785783857985, 0.0041534641933831384
1.203494915600233, 0.003616307331842261
1.3034112528146657, 0.0025841970069941933
1.4033275900290985, 0.0026244858526451864
1.5032439272435312, 0.0029947436738343436
1.603160264457964, 0.0022926023245243288
1.7030766016723984, 0.002250398926290753
1.802992938886831, 0.0022081955280571774
1.8983676244096994, 0.0018341918431193927


==> figs/data/reference/L-Mode_uu_x1p54.csv <==
-1.9211497486581361, -0.00009237678389317772
-1.8212117423626886, 0.00019668671032246898
-1.7212667957672583, 0.000898351038418177
-1.6213403566384468, 0.0004997464761666848
-1.521393096609689, 0.0013389444155558206
-1.4214562470309051, 0.0015592411041247534
-1.3215120715799173, 0.002215060895122578
-1.2215520876678614, 0.0038106936966257887
-1.1690099700333576, 0.0023577526904012824
-1.1216133102279695, 0.004145601727938875
-1.0114424485258482, 0.005173047592872848
-0.9772046212706584, 0.005185736632804749
-0.9186743119120546, 0.0067871570152144844
-0.8829699014304815, 0.007439831131381913
-0.8353185619361874, 0.011431984105352067
-0.7650351495504975, 0.018660830396351136
-0.744278646771452, 0.022822749039612678
-0.7211311935769604, 0.028751013023238015
-0.6985740035377486, 0.039497693478555584
-0.687159577074576, 0.04836361408997525
-0.6802710190542598, 0.05788838839782118
-0.663271075595091, 0.06853502704536463
-0.6588475253971886, 0.07883597654290608
-0.6461297800561638, 0.08758504683465573
-0.6358864660095342, 0.09655006690665102
-0.6289413671573136, 0.10943619367119628
-0.6182357739876245, 0.11679443353334751
-0.6061284779554992, 0.1344519977340668
-0.594696469967392, 0.14529533161197916
-0.5777436438681463, 0.1531408432122734
-0.567566294125406, 0.15818428541811946
-0.5540153414123878, 0.16378842420701478
-0.533792570534688, 0.1660321528864096
-0.5069356753802357, 0.16267456981850392
-0.4733409977572123, 0.15987815450724652
-0.44661187958483417, 0.1660824355538809
-0.4125313330443454, 0.1750127216871783
-0.37816374937892583, 0.18462463258814332
-0.35169339791552545, 0.19182796509545985
-0.3381707156184621, 0.19575142765600562
-0.3179196743248074, 0.19967583256374977
-0.28766090578412573, 0.1985596223072429
-0.26415876665598503, 0.19576179347518807
-0.2373584123334389, 0.1890428579505833
-0.21726757006351072, 0.18344343089768
-0.20395220415009518, 0.17504193445032878
-0.1741213755621942, 0.1628463248720562
-0.14264848668308439, 0.14358330167194056
-0.13063759211443582, 0.13359561997022174
-0.1167071747899655, 0.11952395815107697
-0.07295596069055144, 0.1010815234307012
-0.03712847961702792, 0.09271235794115973
-0.007766322746482146, 0.0909348391313245
0.0132776720254828, 0.08935807308844868
0.02678150737857976, 0.09216108483009466
0.0504061516425125, 0.09664618632088806
0.08608462811741546, 0.10441319274822214
0.11130177433022936, 0.11831618240747055
0.14152460226515373, 0.13275567990763082
0.18155533269135837, 0.1541755467427024
0.2075937904236298, 0.1718977379702934
0.20990783844399807, 0.17902146666917973
0.2336078704838016, 0.18798837143557168
0.2534528057583394, 0.19775010381425862
0.2775400968732935, 0.19975923029080844
0.29779113816694647, 0.2036836351985526
0.3213121242390553, 0.20200625718539744
0.33703046218679944, 0.19758416220563946
0.3715203829699014, 0.1868872387342393
0.39833958423641924, 0.18128875402853428
0.4121039184263928, 0.1779274166138186
0.4318117567236488, 0.17120940839442877
0.4553233193237727, 0.16897180497182385
0.4721065229273087, 0.16673325920202042
0.4982649665725649, 0.16931614687485497
0.5394843476130351, 0.17234493676850304
0.5563052451045074, 0.17234729263649895
0.5708699894521896, 0.16493900378123405
0.5796283382649516, 0.15890518102489692
0.6008945368723726, 0.1495876173747568
0.615777663166984, 0.13423411032106292
0.6325411334552111, 0.10457085508584774
0.6335764673195126, 0.11218657886710526
0.645809382008709, 0.09336823159124741
0.6558489888399031, 0.08605493535189823
0.6623758457566122, 0.07824450140409733
0.6736465206041018, 0.06393176041172888
0.6955558906123382, 0.05079816807704618
0.7186986103943376, 0.04181240263654962
0.7289620987956837, 0.03679724457679168
0.7557341827022768, 0.028397632823837782
0.7864941871567783, 0.021560297456689748
0.8228010328125315, 0.015521871878474869
0.8597787368778178, 0.013846378559716488
0.899852354084377, 0.009538081790887665
0.9437795661433501, 0.007695678395748029
1.0042653501360146, 0.005818676710064974
1.1041266275594488, 0.0015462087630491173
1.204098178638139, 0.0038295096210188007
1.3040049535836733, 0.0022618693627736164
1.403919054401408, 0.00112975220695688
1.5038489636802108, 0.0009374480616455294
1.6037777162423517, 0.0006763771106872429
1.7037053120878287, 0.0003465393540824646
1.803638691516623, 0.0003605356257110337
1.9035813246787257, 0.000924666342513536
1.9808018012747155, 0.0008896371062199204


==> figs/data/reference/L-Mode_uu_x2p02.csv <==
-1.9164174484503924, 0.00004508900918498426
-1.8166596629477691, 0.0007727492883988774
-1.7168945626056953, 0.0011979409562341559
-1.6171192658207456, 0.0012015097112398898
-1.5173984978389914, 0.003459844478336249
-1.4176191003107128, 0.00329384749666084
-1.3178330529283873, 0.0028528790500959023
-1.2181594989103743, 0.0070635112179044945
-1.1275192790349298, 0.00973777465243808
-1.0281556459188614, 0.015044352780946957
-1.0007029911196845, 0.01679056675495083
-0.9644462647124783, 0.019550328785913562
-0.9208898510305641, 0.024048178594298086
-0.8876211609022207, 0.029166081368119823
-0.8606611906936621, 0.03359307366343023
-0.8205719542202576, 0.042569812154840125
-0.8064614932472569, 0.04879644359118962
-0.7906133761529723, 0.05378260907251953
-0.7673589102662035, 0.06443266687686444
-0.7525221719064508, 0.06879391931930257
-0.7374003321989164, 0.07564546379454384
-0.715173990124768, 0.08721633401521611
-0.7008866222217893, 0.09358133401810109
-0.6909320314082912, 0.09862567054665483
-0.667664021860551, 0.10871569796985936
-0.6577229747080242, 0.11432006487955348
-0.6404816903611028, 0.12422920152447592
-0.6211821774089561, 0.13113587434082996
-0.6071245088977673, 0.13800733712108282
-0.5679555897939288, 0.15243869868171434
-0.5551605757088094, 0.15931609817210268
-0.5380240990485845, 0.1647715563616745
-0.5113295432752469, 0.17206278624527482
-0.47843222829463095, 0.17464918458736323
-0.464441388994528, 0.17768205118203673
-0.44105148649805415, 0.1827318051749789
-0.42099332460037964, 0.18666014403954323
-0.4042262723185974, 0.18778697663230925
-0.3740509956757787, 0.19003928745174403
-0.34044917280736264, 0.1894928007315746
-0.30006197579260174, 0.18614887083789755
-0.2835815299041293, 0.1814646200012644
-0.25278105534373196, 0.17552725472159114
-0.22899838667910544, 0.164336127661465
-0.20188397741567243, 0.15426641572971622
-0.16910246375616822, 0.13606442888830372
-0.14749263495716392, 0.1274066272925356
-0.12329584187610365, 0.11728429178979449
-0.09312837982059463, 0.10166689961763531
-0.07279934470350824, 0.09439463085939437
-0.049152112648586765, 0.08880380761067053
-0.022213770977776548, 0.08601449063374567
0.007022673125488765, 0.0866813468798715
0.0449086127932361, 0.08828169948024844
0.07228540948011819, 0.09389136207098225
0.10160237761677138, 0.10510563513810744
0.10811395029795712, 0.11264014136711165
0.16210523747737682, 0.13048882966856024
0.17461625391005597, 0.1415374059663621
0.20242627838071492, 0.1510050981934714
0.2177934450847907, 0.16171610644667433
0.24108854195447016, 0.17068607310759876
0.25107022008990754, 0.17461034887387172
0.28442825706085273, 0.18414440901422746
0.3213076458841897, 0.18695945894699673
0.3548417504477541, 0.18921312413252855
0.41540900230892497, 0.18475725967315348
0.43898851605899125, 0.1819665883301318
0.47593562318718163, 0.18198148635719957
0.5197222791055971, 0.1769588196861991
0.5332659400763422, 0.17248399410146487
0.5535272568885787, 0.16801187724892497
0.5907452372361846, 0.15682616765318702
0.5909980913706381, 0.14883346952750465
0.6428117310097132, 0.1317063051127536
0.6931781054737485, 0.111912766431288
0.7329454899524208, 0.09281193886126715
0.7369084264324606, 0.08520051660940431
0.7437886062055963, 0.07848286076791489
0.7675171002263408, 0.06953185523234984
0.7743972799994818, 0.06281419939086041
0.8034127563481537, 0.05448677911560207
0.8218136370580567, 0.04659227946315103
0.869888101504948, 0.038345758589238166
0.9062177322277396, 0.028705166419088712
0.9567626749705553, 0.02200511733686139
1.0140117298938947, 0.015867807367968112
1.0476541837452231, 0.01364122950437796
1.0913866650197583, 0.010858684357938575
1.1672678329076884, 0.011668784515742603
1.2671320160750792, 0.007996901356731367
1.3670106072595765, 0.003729246690460153
1.4668127251225194, 0.0026237638704138533
1.56660486820439, 0.001930738247699848
1.6663837115781615, 0.001787655554765566
1.766166988187969, 0.0014612585519042653
1.8659480481797583, 0.001226518704006141


==> figs/data/reference/L-Mode_vv_x1p06.csv <==
-1.8838551809206923, -0.00008563824503105
-1.8278402303225878, -0.00015645539391279106
-1.771823539210839, -0.00015175600707456605
-1.7158068480990902, -0.00014705662023634103
-1.6597901569873414, -0.000142357233398116
-1.6037665038210172, 0.00016440829631997333
-1.5477550342501978, -0.000057441924001644384
-1.4917331215975178, 0.00017380706999642337
-1.4357146899721265, 0.00025402299255467
-1.3796962583467334, 0.00033423891511280557
-1.3236763762933048, 0.000477385284104348
-1.267659395095949, 0.0004946707602292433
-1.211632841073552, 0.0009272971828138687
-1.1556178904754457, 0.0008564800339320722
-1.0995980084220172, 0.0009996264029236146
-1.0435813173102684, 0.0010043257897618396
-0.9875510501920974, 0.001598054155215689
-0.9289415159051941, 0.0015803161455433812
-0.879447050467471, 0.0013244311758556226
-0.8434128202583153, 0.00225959437563078
-0.8266068720805748, 0.0022610042706121547
-0.788187905217244, 0.0024972623867733357
-0.7329415060621702, 0.0036670723941595873
-0.7073944350431915, 0.0047957628075022685
-0.665344205580432, 0.006435478954896656
-0.6439972740956144, 0.008568270176483372
-0.6175181035886617, 0.011599947213531858
-0.6030861500080995, 0.012766333190249168
-0.5814194210375003, 0.015331536402038215
-0.5717515697367901, 0.01812876804504443
-0.5211940784625622, 0.024191920705572634
-0.4971426128377896, 0.026058218833747704
-0.4802883254035457, 0.028156948220277422
-0.420181145455615, 0.03189055154447146
-0.3937342011196652, 0.03352401558715434
-0.364054331785745, 0.035398635485481666
-0.33603861296841053, 0.03679134649965776
-0.3051512888813779, 0.03911394896336884
-0.2759153199349811, 0.041224056321034486
-0.25372056113540964, 0.04268012000276172
-0.17254987644485986, 0.04682556908195373
-0.14389327995541557, 0.048239788344069945
-0.10286615268072197, 0.049394800565118135
-0.045218903785972486, 0.0505648119860731
-0.021194293303700817, 0.05126593261894358
0.005231166918246544, 0.05196725466538271
0.02924503534351608, 0.05220230430013134
0.07726740116555675, 0.05243936807056754
0.09646345702597436, 0.05197490838099578
0.12285669107692065, 0.05127801743306948
0.1619132267449057, 0.05037990216405397
0.21318910679370084, 0.047227618742228306
0.23074454056437155, 0.04476208706995782
0.26443586224752025, 0.042811691956022024
0.29546543399414205, 0.04033985075415686
0.3250428680091595, 0.03944371102960548
0.34103861082000364, 0.03847939361947594
0.36741036075694744, 0.03685036067530584
0.3937713686368909, 0.034755256733013884
0.45133268107563396, 0.03219670016899401
0.48489623817460625, 0.030102200467408358
0.5114936515865569, 0.02767879608008672
0.5591668202780831, 0.023350414815273113
0.5759190581708182, 0.02102146971964519
0.5902865594093765, 0.019391429707631247
0.6139402846600568, 0.01681303047895011
0.6453342305099348, 0.011938926249763115
0.6744608449107208, 0.009694394945109153
0.7076596452285298, 0.007749524019454279
0.7835564721719877, 0.003762924606140694
0.8423548521892403, 0.0029371770694012755
0.8923907994711495, 0.0019391453877258824
0.9332106160741596, 0.0021756049174558867
1.0103680846523613, 0.0013528418905103257
1.0663824550792533, 0.0012568525630552996
1.1224003065334305, 0.0013118963070401501
1.1784085851625683, 0.000951599104565215
1.23441947456217, 0.0007045767056703123
1.2904344251602762, 0.0006337595567885712
1.3464493757583806, 0.0005629424079068301
1.402464326356485, 0.0004921252590252001
1.4584810174682339, 0.0004968246458634251
1.5144924870390515, 0.0002749744255417519
1.5705056971235134, 0.00012864074094004474
1.6265223882352622, 0.00013334012777826976
1.682539079347011, 0.00013803951461649477
1.7385557704587615, 0.0001427389014547198
1.7945724615705103, 0.00014743828829300032
1.850589152682259, 0.00015213767513122534
1.9066058437940079, 0.00015683706196945035
1.962624275419401, 0.00023705298452764145
2.000008767974373, 0.001977066230645419


==> figs/data/reference/L-Mode_vv_x1p54.csv <==
-1.949274117780016, 0.0012498897337893666
-1.8496192363594197, 0.0013728940416495305
-1.7499643549388253, 0.0011268854259283145
-1.6503094735182309, 0.0006758696304403067
-1.5506545920976347, 0.0008808768102075426
-1.4509997106770403, 0.0010858839899747785
-1.3513448292564458, 0.0024389313764414666
-1.2516899478358496, 0.0031564565056276805
-1.1520350664152552, 0.0043864995842333165
-1.0523801849946608, 0.0059035527145137046
-0.9946188942565737, 0.007844316177649358
-0.9526838432635518, 0.008679386457163929
-0.8883834317409178, 0.011184597295708087
-0.8380613705492923, 0.011184597295708087
-0.7516036337979557, 0.024374699611574346
-0.7094605475040243, 0.028721073165517197
-0.6646321009217999, 0.043587972499393945
-0.6451601359813903, 0.04959783015338548
-0.628386115584183, 0.05878360322804754
-0.6039332186019823, 0.06962661775894308
-0.594838074789763, 0.07548500881834208
-0.5752683843263533, 0.08717599273154808
-0.5586355452289844, 0.09845404402059699
-0.5473116836643381, 0.10638260916038678
-0.5221506530685254, 0.12141387419165173
-0.5042783371813879, 0.13096476594540873
-0.48580694220790654, 0.14062049062049042
-0.4494632313472877, 0.153981615092726
-0.42274252510999233, 0.164696988983003
-0.39075415995705676, 0.17569344236010864
-0.35441044909643793, 0.1865493559938003
-0.31855787635209687, 0.19670373492421955
-0.29570137770620697, 0.20241569130457981
-0.2677446770441918, 0.20742611298166835
-0.2085492410176748, 0.21322145626549505
-0.17269189479334202, 0.21494174549730083
-0.12679772573974013, 0.2149288732055592
-0.07484344247628982, 0.21327160493827146
-0.03290839148326796, 0.21410667521778604
0.003435319377350865, 0.21494174549730083
0.056553050635177016, 0.21828202661535956
0.09365095134218215, 0.22246083699022123
0.12924047235641645, 0.22579765913099226
0.2047235641438565, 0.22496258885147746
0.229543971461176, 0.2205665706491684
0.2662283056002881, 0.21243653465875667
0.30816335659331173, 0.2040858318636094
0.3337286202190697, 0.19408550037118766
0.3612810878511379, 0.18571428571428528
0.40042046877795734, 0.17068302068302055
0.4243239669650656, 0.16277211799868496
0.45353820003578704, 0.153146544813211
0.4814949006978022, 0.13978542034097563
0.5058597790364612, 0.12701300849922226
0.5374083020218308, 0.11055796055796008
0.5647467544213587, 0.09706341198450708
0.6200099159364143, 0.06776241913758962
0.6380524244050836, 0.0546082518304738
0.6604177849346957, 0.04709261931484132
0.7275138665235321, 0.028721073165517197
0.7957648886236477, 0.020274556016222522
0.8954197700442421, 0.01088522718286633
0.9950746514648365, 0.004242994558396163
1.094729532885431, 0.0028489457359763826
1.1943844143060272, 0.0026029371202551665
1.2940392957266216, 0.0029309486078834546
1.393694177147216, 0.0023159270685804145
1.4933490585678122, 0.0011678868618818505
1.5930039399884066, 0.000019846655183286543
1.692658821409001, 0.00038885957876511057
1.7923137028295972, 0.0013728940416495305
1.8919685842501917, 0.0013728940416495305
1.9553853269723884, 0.0013728940416495305


==> figs/data/reference/L-Mode_vv_x2p02.csv <==
-1.944092440018034, -0.0034035545525146205
-1.8442432734504681, -0.0034035545525146205
-1.7443941068829023, -0.0034035545525146205
-1.6445371297829716, -0.002241737863335924
-1.5446675879135867, 0.0007890882823486933
-1.4448187609343819, 0.0007385745132539867
-1.3449689151900888, 0.0008396020514433999
-1.2451163527388864, 0.0013447397423904661
-1.1452474900462288, 0.004274538349885226
-1.0444770372274643, 0.006292563425219999
-0.9454461258015598, 0.019600415893228806
-0.8455261211013347, 0.03013758812638967
-0.7795497458242551, 0.040740740740740744
-0.7455285544188488, 0.052212105220791116
-0.6727066144560929, 0.08261129146200341
-0.6379831932773108, 0.09876543209876543
-0.6180083266583161, 0.11758331396751087
-0.5806079468824574, 0.1333333333333333
-0.563284927340602, 0.15629067506358707
-0.5176750063271331, 0.18960118630531086
-0.46747654535147376, 0.2303404929718642
-0.4386347131445181, 0.251851851851852
-0.41273756123799465, 0.2713660924383068
-0.3845876128229069, 0.2913580246913581
-0.35800355775384674, 0.3116508232913593
-0.2987328235253539, 0.3516577284143909
-0.25297230003112325, 0.369135802469136
-0.21680220676060102, 0.386739541050686
-0.1821765743334378, 0.40000000000000036
-0.11400738280895695, 0.41983616256155765
-0.06434692395476738, 0.4271604938271607
-0.02247645867842074, 0.4314631693629387
0.0264425770308101, 0.43209876543209935
0.08301068124830024, 0.42621605159822273
0.12046892831206613, 0.4185185185185185
0.17815807712678122, 0.401944185548202
0.20095860566448742, 0.3913580246913586
0.21769063180827786, 0.3802469135802471
0.24117024587612867, 0.37283950617283956
0.2595675530989503, 0.3595063052874856
0.28804647785039883, 0.3456790123456792
0.2980641145347036, 0.3358024691358028
0.3219636633632792, 0.32431967658031935
0.34156240273887484, 0.30617283950617313
0.37251860754710897, 0.28306255567219285
0.4017927170868347, 0.2654320987654324
0.422230549087276, 0.2514320963092964
0.4318788256043167, 0.24074074074074048
0.46535117750803856, 0.219753086419753
0.4673209646686942, 0.20746617453346472
0.492092540719991, 0.19753086419753085
0.5154642597779837, 0.17407407407407405
0.5486623149702563, 0.15489460077023098
0.5723830272849888, 0.14074074074074083
0.5924431995020232, 0.12469135802469156
0.6119266890076513, 0.11383890351637005
0.6842925872671355, 0.07640188639603318
0.7163896669779017, 0.061728395061728225
0.7884563796396957, 0.043085950937674866
0.8237618010167029, 0.03333333333333366
0.8922053789755573, 0.023082498376159055
0.9413009648303774, 0.01728395061728394
0.9997374153218388, 0.010709992532555113
1.0968324426399079, 0.0061016935405686645
1.1966671184868698, 0.003946198850770077
1.2965086443162548, 0.002809639046137846
1.3963399824947285, 0.00015766616866441652
1.4961939032993872, 0.0008648589359916414
1.5960306748916793, -0.0009788936359669265
1.6958676162781519, -0.002797389323377253
1.7957127077853539, -0.0034035545525146205
1.8955618743529197, -0.0034035545525146205
1.9591022530777344, -0.0034035545525146205


==> figs/data/reference/cylinder_nse_dns_1.06_mean.csv <==
y,U,UpUp,V,VpVp,Pxx,Pyy
-2,1.122,0.00019631,0.0046934,0.00020887,2.2865e-05,9.3972e-06
-1.9984,1.1222,0.0001967,0.0047343,0.00020967,2.2953e-05,9.4604e-06
-1.9968,1.1223,0.00019753,0.004772,0.00021038,2.3054e-05,9.4977e-06
-1.9952,1.1224,0.00019833,0.0048097,0.0002111,2.3156e-05,9.5337e-06
-1.9936,1.1225,0.0001991,0.0048474,0.00021181,2.326e-05,9.5684e-06
-1.992,1.1227,0.00019984,0.0048851,0.00021252,2.3367e-05,9.6019e-06
-1.9904,1.1228,0.00020054,0.0049228,0.00021323,2.3476e-05,9.634e-06
-1.9888,1.1229,0.00020122,0.0049605,0.00021393,2.3587e-05,9.6648e-06
-1.9872,1.123,0.00020186,0.0049982,0.00021463,2.37e-05,9.6943e-06
-1.9856,1.1232,0.00020248,0.0050359,0.00021533,2.3815e-05,9.7225e-06
-1.984,1.1233,0.00020306,0.0050736,0.00021603,2.3932e-05,9.7494e-06
-1.9824,1.1234,0.00020362,0.0051113,0.00021672,2.4051e-05,9.775e-06
-1.9808,1.1235,0.00020414,0.005149,0.00021741,2.4173e-05,9.7993e-06
-1.9792,1.1237,0.00020463,0.0051867,0.00021809,2.4296e-05,9.8223e-06
-1.9776,1.1238,0.00020523,0.0052269,0.00021912,2.4404e-05,9.8651e-06
-1.976,1.1239,0.0002059,0.005269,0.00022038,2.4501e-05,9.9234e-06
-1.9744,1.124,0.00020654,0.0053112,0.00022163,2.4598e-05,9.9815e-06
-1.9728,1.1241,0.00020715,0.0053534,0.00022287,2.4697e-05,1.0039e-05
-1.9712,1.1243,0.00020774,0.0053957,0.00022408,2.4797e-05,1.0097e-05
-1.9696,1.1244,0.00020831,0.0054381,0.00022528,2.4899e-05,1.0154e-05
-1.968,1.1245,0.00020884,0.0054805,0.00022646,2.5002e-05,1.0211e-05
-1.9664,1.1246,0.00020935,0.005523,0.00022763,2.5107e-05,1.0268e-05
-1.9648,1.1248,0.00021007,0.0055649,0.0002286,2.5208e-05,1.0325e-05
-1.9632,1.1249,0.00021085,0.0056063,0.00022952,2.5311e-05,1.038e-05
-1.9616,1.125,0.00021166,0.0056475,0.00023042,2.5416e-05,1.0431e-05
-1.96,1.1251,0.00021247,0.0056885,0.0002313,2.5525e-05,1.0478e-05
-1.9584,1.1253,0.0002133,0.0057291,0.00023217,2.5636e-05,1.0522e-05
-1.9568,1.1254,0.00021416,0.0057695,0.00023302,2.5751e-05,1.0563e-05
-1.9552,1.1255,0.00021501,0.0058096,0.00023385,2.5868e-05,1.06e-05
-1.9536,1.1256,0.00021589,0.0058494,0.00023467,2.5988e-05,1.0633e-05
-1.952,1.1258,0.00021678,0.0058889,0.00023546,2.6111e-05,1.0664e-05
-1.9504,1.1266,0.00021782,0.0059317,0.00023639,2.8598e-05,1.0662e-05
-1.9488,1.1267,0.00021869,0.005971,0.00023717,2.8732e-05,1.0687e-05
-1.9472,1.1268,0.00021953,0.0060103,0.00023794,2.8869e-05,1.071e-05
-1.9456,1.127,0.00022034,0.0060496,0.00023871,2.9008e-05,1.0733e-05
-1.944,1.1271,0.00022111,0.0060889,0.00023947,2.9149e-05,1.0754e-05
-1.9424,1.1272,0.00022185,0.0061283,0.00024023,2.9293e-05,1.0774e-05
-1.9408,1.1274,0.00022255,0.0061677,0.00024099,2.9438e-05,1.0793e-05
-1.9392,1.1275,0.00022321,0.006207,0.00024174,2.9586e-05,1.081e-05
-1.9376,1.1269,0.00022127,0.0062832,0.00024032,2.7036e-05,1.1343e-05
-1.936,1.1271,0.0002221,0.0063299,0.00024125,2.7117e-05,1.1447e-05
-1.9344,1.1272,0.00022289,0.0063767,0.00024217,2.7201e-05,1.1548e-05
-1.9328,1.1273,0.00022364,0.0064234,0.00024309,2.7287e-05,1.1648e-05
-1.9312,1.1275,0.00022437,0.0064701,0.000244,2.7376e-05,1.1746e-05
-1.9296,1.1276,0.00022506,0.0065169,0.00024491,2.7468e-05,1.1842e-05
-1.928,1.1277,0.00022571,0.0065636,0.00024582,2.7563e-05,1.1937e-05
-1.9264,1.1279,0.00022633,0.0066103,0.00024672,2.766e-05,1.203e-05
-1.9248,1.128,0.00022691,0.0066571,0.00024761,2.776e-05,1.2121e-05
-1.9232,1.1281,0.00022747,0.0067038,0.0002485,2.7862e-05,1.221e-05
-1.9216,1.1283,0.00022799,0.0067505,0.00024939,2.7967e-05,1.2298e-05
-1.92,1.1284,0.00022847,0.0067973,0.00025027,2.8075e-05,1.2384e-05
-1.9184,1.1285,0.00022892,0.006844,0.00025115,2.8186e-05,1.2468e-05
-1.9168,1.1286,0.00022934,0.0068907,0.00025203,2.8299e-05,1.255e-05
-1.9152,1.1288,0.00022972,0.0069375,0.00025289,2.8415e-05,1.2631e-05
-1.9136,1.1289,0.00023006,0.0069842,0.00025376,2.8534e-05,1.271e-05
-1.912,1.129,0.00023037,0.0070309,0.00025462,2.8655e-05,1.2787e-05
-1.9104,1.1292,0.00023065,0.0070777,0.00025548,2.8779e-05,1.2862e-05
-1.9088,1.1293,0.00023089,0.0071244,0.00025633,2.8906e-05,1.2936e-05
-1.9072,1.1294,0.00023169,0.0071699,0.00025715,2.9025e-05,1.3003e-05
-1.9056,1.1296,0.00023282,0.0072149,0.00025795,2.9138e-05,1.3073e-05
-1.904,1.1297,0.00023394,0.0072601,0.00025877,2.9252e-05,1.3144e-05
-1.9024,1.1298,0.00023505,0.0073055,0.00025958,2.9366e-05,1.3215e-05
-1.9008,1.1293,0.00023599,0.0073468,0.00026026,2.6899e-05,1.3325e-05
-1.8992,1.1294,0.00023704,0.0073927,0.00026113,2.7008e-05,1.3399e-05
-1.8976,1.1296,0.00023803,0.0074389,0.00026203,2.7117e-05,1.3474e-05
-1.896,1.1297,0.00023899,0.0074855,0.00026297,2.7227e-05,1.3552e-05
-1.8944,1.1299,0.0002399,0.0075325,0.00026393,2.7338e-05,1.3631e-05
-1.8928,1.13,0.00024076,0.0075799,0.00026493,2.7449e-05,1.3711e-05
-1.8912,1.1301,0.00024156,0.0076281,0.00026602,2.7558e-05,1.3798e-05
-1.8896,1.1303,0.00024232,0.0076766,0.00026714,2.7669e-05,1.3886e-05
-1.888,1.1304,0.00024304,0.0077252,0.00026824,2.7782e-05,1.3972e-05
-1.8864,1.1305,0.00024373,0.0077737,0.00026934,2.7898e-05,1.4056e-05
-1.8848,1.1307,0.00024438,0.0078221,0.00027044,2.8017e-05,1.4138e-05
-1.8832,1.1308,0.000245,0.0078706,0.00027152,2.8139e-05,1.4218e-05
-1.8816,1.1309,0.00024558,0.0079191,0.00027261,2.8263e-05,1.4296e-05
-1.88,1.1311,0.00024613,0.0079676,0.00027368,2.8391e-05,1.4373e-05
-1.8784,1.1312,0.00024664,0.008016,0.00027475,2.8521e-05,1.4447e-05
-1.8768,1.1313,0.0002458,0.0080705,0.00027667,2.866e-05,1.4548e-05
-1.8752,1.1315,0.00024637,0.008122,0.00027803,2.877e-05,1.4654e-05
-1.8735,1.1316,0.00024705,0.0081736,0.00027937,2.8877e-05,1.4764e-05
-1.8719,1.1317,0.00024789,0.0082252,0.00028067,2.8979e-05,1.4877e-05
-1.8703,1.1319,0.00024887,0.0082768,0.00028195,2.9078e-05,1.4992e-05
-1.8687,1.132,0.00024987,0.0083288,0.00028325,2.9175e-05,1.5111e-05
-1.8671,1.1322,0.00025085,0.0083814,0.0002846,2.9271e-05,1.5235e-05
-1.8655,1.1323,0.00025181,0.0084345,0.000286,2.9365e-05,1.5363e-05
-1.8639,1.1324,0.00025277,0.0084882,0.00028744,2.9457e-05,1.5495e-05
-1.8623,1.1326,0.00025369,0.008542,0.00028889,2.9552e-05,1.5626e-05
-1.8607,1.1327,0.00025457,0.0085948,0.00029023,2.9656e-05,1.5746e-05
-1.8591,1.1329,0.00025548,0.0086462,0.0002914,2.9771e-05,1.585e-05
-1.8575,1.133,0.00025638,0.0086973,0.00029253,2.989e-05,1.595e-05
-1.8559,1.1332,0.00025726,0.0087481,0.00029362,3.0013e-05,1.6045e-05
-1.8543,1.1333,0.00025813,0.0087986,0.00029466,3.014e-05,1.6136e-05
-1.8527,1.1334,0.00025899,0.0088488,0.00029567,3.0271e-05,1.6223e-05
-1.8511,1.1336,0.00025983,0.0088987,0.00029663,3.0406e-05,1.6306e-05
-1.8495,1.1337,0.00026066,0.0089484,0.00029756,3.0545e-05,1.6384e-05
-1.8479,1.1339,0.00026147,0.0089977,0.00029844,3.0688e-05,1.6458e-05
-1.8463,1.134,0.00026226,0.0090468,0.00029929,3.0836e-05,1.6528e-05
-1.8447,1.1342,0.00026302,0.0090959,0.00030013,3.0986e-05,1.6596e-05
-1.8431,1.1343,0.00026374,0.009145,0.00030097,3.1139e-05,1.6662e-05
-1.8415,1.1344,0.00026442,0.0091941,0.0003018,3.1295e-05,1.6727e-05
-1.8399,1.1346,0.00026507,0.0092433,0.00030263,3.1454e-05,1.6789e-05
-1.8383,1.1347,0.00026567,0.0092925,0.00030346,3.1615e-05,1.685e-05
-1.8367,1.1349,0.00026624,0.0093416,0.00030428,3.178e-05,1.6909e-05
-1.8351,1.135,0.00026677,0.0093909,0.0003051,3.1947e-05,1.6967e-05
-1.8335,1.1352,0.00026726,0.0094401,0.00030592,3.2118e-05,1.7022e-05
-1.8319,1.1353,0.00026771,0.0094893,0.00030673,3.2291e-05,1.7076e-05
-1.8303,1.1355,0.00026813,0.0095386,0.00030754,3.2467e-05,1.7128e-05
-1.8287,1.1356,0.0002685,0.0095879,0.00030835,3.2647e-05,1.7178e-05
-1.8271,1.1357,0.00026884,0.0096372,0.00030915,3.2829e-05,1.7227e-05
-1.8255,1.1359,0.0002692,0.0096873,0.00031,3.3006e-05,1.7283e-05
-1.8239,1.136,0.00027011,0.0097441,0.00031138,3.3115e-05,1.743e-05
-1.8223,1.1362,0.00027099,0.0098009,0.00031275,3.3227e-05,1.7574e-05
-1.8207,1.1363,0.00027181,0.0098577,0.00031411,3.3343e-05,1.7716e-05
-1.8191,1.1365,0.0002726,0.0099145,0.00031547,3.3462e-05,1.7856e-05
-1.8175,1.1366,0.00027334,0.0099713,0.00031682,3.3585e-05,1.7993e-05
-1.8159,1.1368,0.00027404,0.010028,0.00031816,3.3712e-05,1.8127e-05
-1.8143,1.1369,0.00027469,0.010085,0.0003195,3.3842e-05,1.8259e-05
-1.8127,1.1371,0.00027531,0.010142,0.00032083,3.3976e-05,1.8389e-05
-1.8111,1.1372,0.00027666,0.010204,0.00032355,3.4063e-05,1.8583e-05
-1.8095,1.1374,0.00027766,0.010259,0.00032501,3.4214e-05,1.8681e-05
-1.8079,1.1375,0.00027862,0.010313,0.00032647,3.4368e-05,1.8777e-05
-1.8063,1.1377,0.00027954,0.010368,0.00032793,3.4526e-05,1.887e-05
-1.8047,1.1378,0.00028041,0.010422,0.00032939,3.4687e-05,1.8962e-05
-1.8031,1.138,0.00028125,0.010477,0.00033085,3.4851e-05,1.9051e-05
-1.8015,1.1381,0.00028204,0.010531,0.00033231,3.5018e-05,1.9138e-05
-1.7999,1.1382,0.00028279,0.010586,0.00033376,3.5189e-05,1.9224e-05
-1.7983,1.1384,0.0002835,0.01064,0.00033522,3.5364e-05,1.9307e-05
-1.7967,1.1385,0.00028417,0.010695,0.00033666,3.554e-05,1.9389e-05
-1.7951,1.1387,0.00028486,0.01075,0.00033804,3.5712e-05,1.9478e-05
-1.7935,1.1388,0.00028556,0.010806,0.00033934,3.5879e-05,1.9575e-05
-1.7919,1.139,0.00028627,0.010862,0.00034057,3.6041e-05,1.968e-05
-1.7903,1.1391,0.00028701,0.010918,0.00034172,3.6199e-05,1.9793e-05
-1.7887,1.1393,0.0002879,0.010975,0.00034247,3.6333e-05,1.9933e-05
-1.7871,1.1395,0.00028875,0.011033,0.00034319,3.647e-05,2.0071e-05
-1.7855,1.1396,0.00028954,0.01109,0.00034389,3.6612e-05,2.0206e-05
-1.7839,1.1398,0.00029029,0.011147,0.00034456,3.6758e-05,2.0338e-05
-1.7823,1.1399,0.00029099,0.011204,0.00034521,3.6907e-05,2.0468e-05
-1.7807,1.1401,0.00029164,0.011261,0.00034583,3.706e-05,2.0595e-05
-1.7791,1.1402,0.00029238,0.011316,0.00034683,3.7245e-05,2.0678e-05
-1.7775,1.1404,0.00029313,0.01137,0.00034801,3.7447e-05,2.0739e-05
-1.7759,1.1405,0.00029383,0.011424,0.00034919,3.7653e-05,2.0798e-05
-1.7743,1.1407,0.00029461,0.011479,0.00035038,3.7847e-05,2.0873e-05
-1.7727,1.1409,0.00029582,0.011538,0.00035162,3.7988e-05,2.1019e-05
-1.7711,1.141,0.00029697,0.011597,0.00035285,3.8132e-05,2.1161e-05
-1.7695,1.1412,0.00029808,0.011656,0.00035407,3.8281e-05,2.1301e-05
-1.7679,1.1413,0.00029914,0.011715,0.00035529,3.8434e-05,2.1438e-05
-1.7663,1.1415,0.00030015,0.011774,0.0003565,3.8591e-05,2.1572e-05
-1.7647,1.1416,0.00030111,0.011834,0.00035771,3.8752e-05,2.1704e-05
-1.7631,1.1418,0.00030202,0.011893,0.0003589,3.8917e-05,2.1832e-05
-1.7615,1.142,0.00030288,0.011952,0.0003601,3.9086e-05,2.1958e-05
-1.7599,1.1421,0.00030369,0.012011,0.00036137,3.926e-05,2.2081e-05
-1.7583,1.1423,0.00030444,0.012071,0.00036293,3.9441e-05,2.2202e-05
-1.7567,1.1424,0.00030515,0.012131,0.00036447,3.9625e-05,2.232e-05
-1.7551,1.1426,0.00030581,0.012191,0.00036601,3.9813e-05,2.2435e-05
-1.7535,1.1427,0.00030642,0.012251,0.00036755,4.0006e-05,2.2548e-05
-1.7519,1.1429,0.00030698,0.012311,0.00036907,4.0203e-05,2.2658e-05
-1.7503,1.1431,0.0003081,0.012373,0.00037052,4.0354e-05,2.2817e-05
-1.7487,1.1432,0.00030929,0.012435,0.00037195,4.0502e-05,2.2982e-05
-1.7471,1.1434,0.00031043,0.012497,0.00037338,4.0655e-05,2.3144e-05
-1.7455,1.1435,0.00031152,0.012559,0.00037479,4.0813e-05,2.3303e-05
-1.7439,1.1437,0.00031256,0.012622,0.0003762,4.0975e-05,2.3459e-05
-1.7423,1.1439,0.00031354,0.012684,0.0003776,4.1141e-05,2.3611e-05
-1.7407,1.144,0.00031448,0.012746,0.00037899,4.1311e-05,2.3761e-05
-1.7391,1.1442,0.00031536,0.012808,0.00038038,4.1486e-05,2.3907e-05
-1.7375,1.1443,0.00031619,0.01287,0.00038176,4.1666e-05,2.405e-05
-1.7359,1.1445,0.00031697,0.012933,0.00038313,4.1849e-05,2.4191e-05
-1.7343,1.1447,0.00031777,0.012994,0.00038459,4.2051e-05,2.4307e-05
-1.7327,1.1448,0.00031853,0.013055,0.00038605,4.2257e-05,2.4419e-05
-1.7311,1.145,0.00031923,0.013116,0.00038751,4.2468e-05,2.4528e-05
-1.7295,1.1451,0.00031989,0.013176,0.00038896,4.2683e-05,2.4634e-05
-1.7279,1.1453,0.00032088,0.013237,0.00039028,4.289e-05,2.4743e-05
-1.7263,1.1455,0.00032244,0.013296,0.00039198,4.31e-05,2.4839e-05
-1.7247,1.1456,0.00032399,0.013356,0.00039407,4.3326e-05,2.4919e-05
-1.7231,1.1458,0.00032548,0.013415,0.00039614,4.3554e-05,2.5e-05
-1.7215,1.146,0.00032691,0.013475,0.00039818,4.3785e-05,2.508e-05
-1.7199,1.1461,0.00032828,0.013535,0.00040021,4.4018e-05,2.5159e-05
-1.7183,1.1463,0.00032958,0.013595,0.00040222,4.4254e-05,2.5239e-05
-1.7167,1.1464,0.00033083,0.013655,0.00040421,4.4493e-05,2.5318e-05
-1.7151,1.1466,0.00033204,0.013716,0.00040612,4.4725e-05,2.5408e-05
-1.7135,1.1468,0.00033335,0.013779,0.00040772,4.4924e-05,2.5543e-05
-1.7119,1.1469,0.0003347,0.013842,0.00040925,4.512e-05,2.5682e-05
-1.7103,1.1471,0.00033607,0.013906,0.00041073,4.5314e-05,2.5825e-05
-1.7087,1.1473,0.00033746,0.013969,0.00041214,4.5506e-05,2.5972e-05
-1.7071,1.1475,0.00033887,0.014033,0.00041349,4.5696e-05,2.6122e-05
-1.7055,1.1476,0.00034031,0.014097,0.00041477,4.5884e-05,2.6276e-05
-1.7039,1.1485,0.00034194,0.014169,0.00041628,4.9748e-05,2.6332e-05
-1.7023,1.1487,0.00034331,0.014233,0.00041752,4.9953e-05,2.6481e-05
-1.7007,1.1488,0.00034463,0.014297,0.00041876,5.0163e-05,2.6625e-05
-1.6991,1.1483,0.00034317,0.014372,0.00041933,4.6552e-05,2.712e-05
-1.6975,1.1485,0.00034426,0.014442,0.00042105,4.6717e-05,2.7341e-05
-1.6959,1.1486,0.00034528,0.014511,0.00042275,4.6886e-05,2.7558e-05
-1.6943,1.1488,0.00034625,0.014581,0.00042445,4.7061e-05,2.7772e-05
-1.6927,1.149,0.00034716,0.014651,0.00042613,4.724e-05,2.7982e-05
-1.6911,1.1491,0.00034802,0.01472,0.00042781,4.7425e-05,2.8188e-05
-1.6895,1.1493,0.00034881,0.01479,0.00042948,4.7615e-05,2.8391e-05
-1.6879,1.1495,0.00034956,0.01486,0.00043113,4.781e-05,2.859e-05
-1.6863,1.1497,0.00035024,0.014929,0.00043278,4.801e-05,2.8785e-05
-1.6847,1.1498,0.00035087,0.014999,0.00043442,4.8215e-05,2.8976e-05
-1.6831,1.15,0.00035144,0.015069,0.00043605,4.8426e-05,2.9164e-05
-1.6815,1.1502,0.00035195,0.015139,0.00043766,4.8641e-05,2.9348e-05
-1.6799,1.1503,0.00035241,0.015208,0.00043927,4.8861e-05,2.9529e-05
-1.6783,1.1505,0.00035281,0.015278,0.00044087,4.9087e-05,2.9705e-05
-1.6767,1.1507,0.00035315,0.015348,0.00044246,4.9318e-05,2.9878e-05
-1.6751,1.1515,0.00035389,0.015426,0.00044429,5.3425e-05,2.9928e-05
-1.6735,1.1517,0.00035528,0.015492,0.0004457,5.3661e-05,3.0076e-05
-1.6719,1.1519,0.00035662,0.015559,0.00044711,5.3902e-05,3.022e-05
-1.6703,1.1514,0.00035769,0.015617,0.00044839,5.0229e-05,3.0493e-05
-1.6687,1.1515,0.00035901,0.015689,0.00045037,5.0427e-05,3.0708e-05
-1.6671,1.1517,0.00036028,0.01576,0.00045234,5.063e-05,3.0918e-05
-1.6655,1.1519,0.00036148,0.015831,0.0004543,5.0838e-05,3.1124e-05
-1.6639,1.1521,0.00036263,0.015903,0.00045625,5.1053e-05,3.1327e-05
-1.6623,1.1522,0.00036371,0.015974,0.00045819,5.1272e-05,3.1525e-05
-1.6607,1.1524,0.00036472,0.016045,0.00046012,5.1497e-05,3.172e-05
-1.6591,1.1526,0.00036569,0.016117,0.00046204,5.1727e-05,3.1911e-05
-1.6575,1.1527,0.00036659,0.016188,0.00046395,5.1963e-05,3.2097e-05
-1.6559,1.1529,0.00036742,0.016259,0.00046585,5.2204e-05,3.228e-05
-1.6543,1.1531,0.0003682,0.016331,0.00046773,5.245e-05,3.2458e-05
-1.6527,1.1533,0.00036892,0.016402,0.00046961,5.2702e-05,3.2633e-05
-1.6511,1.1534,0.0003699,0.016473,0.00047138,5.2948e-05,3.2808e-05
-1.6495,1.1536,0.00037137,0.016543,0.00047296,5.3181e-05,3.2987e-05
-1.6479,1.1538,0.00037278,0.016613,0.00047453,5.3418e-05,3.3162e-05
-1.6463,1.154,0.00037414,0.016683,0.0004761,5.3662e-05,3.3333e-05
-1.6447,1.1542,0.00037542,0.016753,0.00047765,5.3911e-05,3.35e-05
-1.6431,1.1543,0.00037664,0.016823,0.00047919,5.4165e-05,3.3663e-05
-1.6415,1.1545,0.00037789,0.016895,0.00048134,5.4424e-05,3.3835e-05
-1.6399,1.1547,0.00037913,0.016968,0.00048379,5.4687e-05,3.4014e-05
-1.6383,1.1549,0.0003803,0.01704,0.00048623,5.4953e-05,3.4191e-05
-1.6367,1.1551,0.00038141,0.017113,0.00048863,5.5222e-05,3.4366e-05
-1.6351,1.1552,0.00038245,0.017186,0.00049102,5.5496e-05,3.454e-05
-1.6335,1.1554,0.00038366,0.01726,0.00049318,5.5747e-05,3.4742e-05
-1.6319,1.1556,0.00038501,0.017334,0.00049518,5.5985e-05,3.4957e-05
-1.6303,1.1558,0.00038644,0.017409,0.00049711,5.6221e-05,3.5176e-05
-1.6287,1.156,0.00038793,0.017483,0.00049895,5.6454e-05,3.5398e-05
-1.6271,1.1561,0.00038948,0.017557,0.00050073,5.6685e-05,3.5622e-05
-1.6255,1.1563,0.00039097,0.017632,0.00050248,5.6922e-05,3.5842e-05
-1.6238,1.1565,0.00039239,0.017706,0.00050423,5.7165e-05,3.6057e-05
-1.6222,1.1567,0.00039376,0.01778,0.00050596,5.7413e-05,3.6268e-05
-1.6206,1.1569,0.00039505,0.017854,0.00050769,5.7668e-05,3.6474e-05
-1.619,1.1571,0.00039627,0.017929,0.0005094,5.7929e-05,3.6675e-05
-1.6174,1.1572,0.00039743,0.018003,0.0005111,5.8195e-05,3.6872e-05
-1.6158,1.1574,0.00039852,0.018077,0.00051279,5.8468e-05,3.7064e-05
-1.6142,1.1576,0.00039749,0.018165,0.00051393,5.8663e-05,3.7438e-05
-1.6126,1.1578,0.00039859,0.018244,0.00051652,5.8919e-05,3.7692e-05
-1.611,1.158,0.00039962,0.018323,0.00051908,5.918e-05,3.7942e-05
-1.6094,1.1582,0.00040058,0.018402,0.00052164,5.9448e-05,3.8186e-05
-1.6078,1.1583,0.00040148,0.018481,0.00052418,5.9722e-05,3.8426e-05
-1.6062,1.1585,0.00040232,0.01856,0.00052671,6.0002e-05,3.8661e-05
-1.6046,1.1587,0.00040336,0.018639,0.00052903,6.027e-05,3.8904e-05
-1.603,1.1589,0.00040492,0.018717,0.00053092,6.0506e-05,3.9169e-05
-1.6014,1.1591,0.0004064,0.018795,0.0005328,6.075e-05,3.943e-05
-1.5998,1.1593,0.00040781,0.018874,0.00053467,6.0999e-05,3.9685e-05
-1.5982,1.1595,0.00040916,0.018952,0.00053652,6.1255e-05,3.9935e-05
-1.5966,1.1597,0.00041043,0.019031,0.00053836,6.1518e-05,4.0181e-05
-1.595,1.1598,0.00041161,0.019109,0.00054019,6.1786e-05,4.0421e-05
-1.5934,1.16,0.00041274,0.019188,0.000542,6.2062e-05,4.0657e-05
-1.5918,1.1602,0.00041379,0.019266,0.00054381,6.2343e-05,4.0887e-05
-1.5902,1.1604,0.00041478,0.019345,0.0005456,6.2631e-05,4.1113e-05
-1.5886,1.1606,0.00041568,0.019423,0.00054737,6.2926e-05,4.1334e-05
-1.587,1.1608,0.00041653,0.019502,0.00054927,6.3221e-05,4.1563e-05
-1.5854,1.161,0.00041728,0.019586,0.00055154,6.3488e-05,4.1859e-05
-1.5838,1.1612,0.00041893,0.019669,0.00055385,6.3727e-05,4.2174e-05
-1.5822,1.1614,0.00042051,0.019751,0.00055614,6.3972e-05,4.2484e-05
-1.5806,1.1616,0.00042202,0.019834,0.00055841,6.4225e-05,4.2789e-05
-1.579,1.1617,0.00042349,0.019916,0.00056071,6.4494e-05,4.3072e-05
-1.5774,1.1619,0.00042493,0.019997,0.00056304,6.4783e-05,4.3329e-05
-1.5758,1.1621,0.00042631,0.020078,0.00056537,6.5079e-05,4.3582e-05
-1.5742,1.1623,0.00042763,0.020159,0.00056768,6.5379e-05,4.3831e-05
-1.5726,1.1625,0.00042904,0.020241,0.00056999,6.5675e-05,4.4089e-05
-1.571,1.1627,0.0004305,0.020323,0.00057235,6.5968e-05,4.4355e-05
-1.5694,1.1629,0.00043197,0.020405,0.00057473,6.6261e-05,4.4625e-05
-1.5678,1.1631,0.00043344,0.02049,0.00057759,6.654e-05,4.4938e-05
-1.5662,1.1633,0.00043501,0.020571,0.00057965,6.6842e-05,4.5187e-05
-1.5646,1.1642,0.00043895,0.020673,0.00058313,7.1704e-05,4.5505e-05
-1.563,1.1644,0.00044029,0.020756,0.00058547,7.2028e-05,4.5762e-05
-1.5614,1.1646,0.00044154,0.020838,0.0005878,7.2361e-05,4.6014e-05
-1.5598,1.1648,0.00044268,0.020921,0.00059013,7.2702e-05,4.6258e-05
-1.5582,1.165,0.00044374,0.021003,0.00059245,7.3051e-05,4.6497e-05
-1.5566,1.1652,0.00044474,0.021086,0.00059479,7.3405e-05,4.6733e-05
-1.555,1.1654,0.00044569,0.021169,0.00059713,7.3762e-05,4.6969e-05
-1.5534,1.1656,0.0004466,0.021252,0.00059949,7.4124e-05,4.7205e-05
-1.5518,1.1657,0.00044748,0.021335,0.00060185,7.4488e-05,4.7442e-05
-1.5502,1.1659,0.00044831,0.021419,0.00060422,7.4856e-05,4.7678e-05
-1.5486,1.1661,0.0004491,0.021503,0.00060661,7.5228e-05,4.7913e-05
-1.547,1.1663,0.00044985,0.021587,0.000609,7.5603e-05,4.8149e-05
-1.5454,1.1665,0.00045055,0.021671,0.00061141,7.5982e-05,4.8385e-05
-1.5438,1.1667,0.00045186,0.021755,0.00061492,7.6386e-05,4.8609e-05
-1.5422,1.1669,0.00045358,0.021842,0.00061703,7.6676e-05,4.8954e-05
-1.5406,1.1671,0.00045522,0.02193,0.00061913,7.6974e-05,4.9293e-05
-1.539,1.1673,0.00045677,0.022017,0.00062121,7.728e-05,4.9626e-05
-1.5374,1.1675,0.00045825,0.022104,0.00062328,7.7593e-05,4.9952e-05
-1.5358,1.1677,0.00045964,0.022192,0.00062534,7.7913e-05,5.0273e-05
-1.5342,1.1679,0.00046095,0.022279,0.00062737,7.8242e-05,5.0587e-05
-1.5326,1.1681,0.00046218,0.022366,0.0006294,7.8578e-05,5.0896e-05
-1.531,1.1683,0.00046332,0.022454,0.0006314,7.8921e-05,5.1198e-05
-1.5294,1.1686,0.00046437,0.022541,0.0006334,7.9272e-05,5.1494e-05
-1.5278,1.1681,0.0004651,0.022617,0.0006355,7.4585e-05,5.2009e-05
-1.5262,1.1682,0.00046619,0.022708,0.00063864,7.4921e-05,5.2364e-05
-1.5246,1.1685,0.00046741,0.0228,0.00064163,7.5248e-05,5.2728e-05
-1.523,1.1687,0.00046912,0.022891,0.00064404,7.5539e-05,5.3111e-05
-1.5214,1.1689,0.00047076,0.022981,0.00064642,7.5837e-05,5.3486e-05
-1.5198,1.1691,0.00047243,0.023071,0.00064916,7.6175e-05,5.3818e-05
-1.5182,1.1693,0.000474,0.02316,0.00065191,7.6522e-05,5.4141e-05
-1.5166,1.1695,0.0004755,0.02325,0.00065464,7.6877e-05,5.4458e-05
-1.515,1.1697,0.00047692,0.023339,0.00065735,7.724e-05,5.4769e-05
-1.5134,1.1699,0.00047825,0.023428,0.00066005,7.7611e-05,5.5073e-05
-1.5118,1.1701,0.00047949,0.023518,0.00066273,7.7989e-05,5.5371e-05
-1.5102,1.1703,0.00048065,0.023607,0.0006654,7.8376e-05,5.5662e-05
-1.5086,1.1705,0.00048173,0.023696,0.00066805,7.877e-05,5.5948e-05
-1.507,1.1707,0.00048284,0.023786,0.00067066,7.9163e-05,5.6237e-05
-1.5054,1.1709,0.00048478,0.023877,0.00067308,7.9491e-05,5.6601e-05
-1.5038,1.1711,0.00048663,0.023968,0.00067548,7.9828e-05,5.6959e-05
-1.5022,1.1713,0.0004884,0.024059,0.00067787,8.0174e-05,5.731e-05
-1.5006,1.1716,0.00049007,0.024151,0.00068023,8.0527e-05,5.7655e-05
-1.499,1.1718,0.00049165,0.024242,0.00068259,8.0889e-05,5.7992e-05
-1.4974,1.172,0.00049311,0.024335,0.0006855,8.1254e-05,5.836e-05
-1.4958,1.1722,0.00049448,0.02443,0.0006886,8.1625e-05,5.8735e-05
-1.4942,1.1724,0.00049576,0.024524,0.00069169,8.2006e-05,5.9103e-05
-1.4926,1.1726,0.00049695,0.024618,0.00069475,8.2394e-05,5.9463e-05
-1.491,1.1728,0.00049806,0.024713,0.0006978,8.2791e-05,5.9817e-05
-1.4894,1.173,0.00049908,0.024807,0.00070083,8.3196e-05,6.0164e-05
-1.4878,1.1732,0.00050055,0.024902,0.00070374,8.3569e-05,6.0549e-05
-1.4862,1.1734,0.00050244,0.024998,0.00070652,8.3904e-05,6.098e-05
-1.4846,1.1737,0.00050424,0.025094,0.00070928,8.4248e-05,6.1404e-05
-1.483,1.1739,0.00050594,0.02519,0.00071202,8.46e-05,6.182e-05
-1.4814,1.1741,0.00050755,0.025286,0.00071475,8.4962e-05,6.2229e-05
-1.4798,1.1743,0.00050907,0.025382,0.00071745,8.5332e-05,6.263e-05
-1.4782,1.1745,0.00051049,0.025478,0.00072014,8.571e-05,6.3024e-05
-1.4766,1.1747,0.00051183,0.025574,0.00072281,8.6098e-05,6.3411e-05
-1.475,1.1749,0.00051306,0.02567,0.00072546,8.6494e-05,6.379e-05
-1.4734,1.1752,0.00051421,0.025766,0.00072809,8.6899e-05,6.4162e-05
-1.4718,1.1754,0.00051527,0.025863,0.0007307,8.7313e-05,6.4526e-05
-1.4702,1.1756,0.00051633,0.025958,0.00073333,8.7743e-05,6.4868e-05
-1.4686,1.1758,0.0005186,0.026053,0.0007367,8.816e-05,6.5241e-05
-1.467,1.176,0.00052079,0.026149,0.00074016,8.8589e-05,6.5606e-05
-1.4654,1.1762,0.00052288,0.026244,0.00074359,8.9025e-05,6.5967e-05
-1.4638,1.1765,0.00052487,0.02634,0.00074701,8.9468e-05,6.6322e-05
-1.4622,1.1767,0.00052675,0.026436,0.0007504,8.9919e-05,6.6672e-05
-1.4606,1.1769,0.00052854,0.026532,0.00075377,9.0377e-05,6.7017e-05
-1.459,1.1771,0.00053025,0.026628,0.00075709,9.0837e-05,6.7363e-05
-1.4574,1.1773,0.0005321,0.026726,0.00076021,9.1245e-05,6.7786e-05
-1.4558,1.1775,0.00053398,0.026826,0.00076325,9.1645e-05,6.8223e-05
-1.4542,1.1778,0.00053588,0.026926,0.00076621,9.2037e-05,6.8674e-05
-1.4526,1.178,0.00053782,0.027026,0.0007691,9.2421e-05,6.9138e-05
-1.451,1.1782,0.00053976,0.027127,0.00077193,9.28e-05,6.9612e-05
-1.4494,1.1784,0.00054162,0.027228,0.00077474,9.3188e-05,7.0079e-05
-1.4478,1.1787,0.00054337,0.027328,0.00077752,9.3586e-05,7.0537e-05
-1.4462,1.1789,0.00054503,0.027429,0.00078029,9.3993e-05,7.0987e-05
-1.4446,1.1791,0.0005466,0.02753,0.00078303,9.441e-05,7.1428e-05
-1.443,1.1793,0.00054807,0.027631,0.00078576,9.4836e-05,7.186e-05
-1.4414,1.1796,0.00054925,0.027734,0.00078892,9.527e-05,7.2323e-05
-1.4398,1.1798,0.00055009,0.027839,0.00079254,9.5713e-05,7.2817e-05
-1.4382,1.18,0.00055084,0.027945,0.00079614,9.6166e-05,7.3302e-05
-1.4366,1.1802,0.00055149,0.028051,0.00079972,9.6628e-05,7.378e-05
-1.435,1.1804,0.00055204,0.028156,0.00080327,9.71e-05,7.4248e-05
-1.4334,1.1807,0.00055315,0.028262,0.00080677,9.7546e-05,7.4743e-05
-1.4318,1.1809,0.00055525,0.028367,0.00081004,9.7932e-05,7.5299e-05
-1.4302,1.1811,0.00055726,0.028473,0.00081329,9.8327e-05,7.5846e-05
-1.4286,1.1814,0.00055915,0.028579,0.00081652,9.8733e-05,7.6384e-05
-1.427,1.1816,0.00056094,0.028685,0.00081973,9.9149e-05,7.6913e-05
-1.4254,1.1818,0.00056262,0.02879,0.00082291,9.9575e-05,7.7432e-05
-1.4238,1.182,0.0005642,0.028896,0.00082608,0.00010001,7.7943e-05
-1.4222,1.1823,0.00056567,0.029002,0.00082922,0.00010046,7.8445e-05
-1.4206,1.1825,0.00056704,0.029108,0.00083233,0.00010091,7.8937e-05
-1.419,1.1827,0.0005683,0.029213,0.00083543,0.00010138,7.9421e-05
-1.4174,1.1837,0.00057001,0.029334,0.0008392,0.00010804,7.9541e-05
-1.4158,1.1839,0.00057129,0.029436,0.00084245,0.00010859,7.993e-05
-1.4142,1.1841,0.00057306,0.02954,0.00084546,0.0001091,8.0362e-05
-1.4126,1.1837,0.00057498,0.029627,0.00084794,0.00010338,8.1156e-05
-1.411,1.1839,0.00057712,0.029736,0.00085189,0.00010384,8.1721e-05
-1.4094,1.1841,0.00057916,0.029844,0.00085582,0.0001043,8.2278e-05
-1.4078,1.1843,0.00058109,0.029953,0.00085973,0.00010478,8.2824e-05
-1.4062,1.1846,0.00058291,0.030061,0.00086361,0.00010527,8.3361e-05
-1.4046,1.1848,0.00058462,0.03017,0.00086747,0.00010577,8.3889e-05
-1.403,1.185,0.00058623,0.030278,0.00087131,0.00010628,8.4407e-05
-1.4014,1.1853,0.00058773,0.030387,0.00087512,0.0001068,8.4916e-05
-1.3998,1.1855,0.00058912,0.030495,0.00087891,0.00010733,8.5415e-05
-1.3982,1.1857,0.0005904,0.030604,0.00088268,0.00010787,8.5905e-05
-1.3966,1.186,0.00059157,0.030712,0.00088642,0.00010842,8.6385e-05
-1.395,1.1862,0.00059415,0.030817,0.00089015,0.00010897,8.6822e-05
-1.3934,1.1865,0.00059677,0.030922,0.00089381,0.00010953,8.7261e-05
-1.3918,1.1867,0.00059922,0.031027,0.0008974,0.00011008,8.7708e-05
-1.3902,1.1869,0.00060129,0.031137,0.00090104,0.00011057,8.8283e-05
-1.3886,1.1872,0.0006032,0.031249,0.00090488,0.00011107,8.8872e-05
-1.387,1.1874,0.000605,0.031362,0.00090893,0.00011157,8.9471e-05
-1.3854,1.1876,0.00060665,0.031475,0.00091317,0.00011209,9.0079e-05
-1.3838,1.1879,0.00060818,0.03159,0.00091759,0.00011262,9.0695e-05
-1.3822,1.1881,0.0006096,0.031704,0.000922,0.00011315,9.1304e-05
-1.3806,1.1884,0.00061089,0.031819,0.00092636,0.0001137,9.1904e-05
-1.379,1.1886,0.00061207,0.031933,0.00093068,0.00011426,9.2493e-05
-1.3774,1.1888,0.00061245,0.032052,0.0009297,0.00011448,9.3296e-05
-1.3758,1.1891,0.00061449,0.032167,0.00093334,0.00011494,9.3993e-05
-1.3741,1.1893,0.0006164,0.032283,0.00093695,0.00011541,9.4678e-05
-1.3725,1.1896,0.00061818,0.032399,0.00094054,0.00011589,9.5353e-05
-1.3709,1.1898,0.00061986,0.032515,0.0009441,0.00011639,9.6017e-05
-1.3693,1.1908,0.00062185,0.03265,0.00094829,0.00012358,9.6309e-05
-1.3677,1.191,0.00062358,0.032762,0.00095229,0.00012419,9.684e-05
-1.3661,1.1913,0.0006252,0.032874,0.00095627,0.00012482,9.736e-05
-1.3645,1.1915,0.00062673,0.032987,0.0009602,0.00012545,9.7873e-05
-1.3629,1.1918,0.00062905,0.0331,0.00096326,0.00012599,9.8474e-05
-1.3613,1.192,0.00063131,0.033214,0.00096649,0.00012654,9.9083e-05
-1.3597,1.1923,0.00063371,0.033333,0.0009707,0.00012705,9.9825e-05
-1.3581,1.1925,0.00063599,0.033452,0.00097488,0.00012758,0.00010056
-1.3565,1.1928,0.00063813,0.03357,0.00097903,0.00012812,0.00010127
-1.3549,1.193,0.00064016,0.033689,0.00098315,0.00012867,0.00010198
-1.3533,1.1933,0.00064206,0.033808,0.00098725,0.00012923,0.00010268
-1.3517,1.1935,0.00064383,0.033927,0.00099132,0.00012981,0.00010336
-1.3501,1.1938,0.00064549,0.034045,0.00099536,0.00013039,0.00010403
-1.3485,1.194,0.00064701,0.034164,0.00099937,0.00013099,0.00010469
-1.3469,1.1943,0.00064841,0.034283,0.0010034,0.0001316,0.00010534
-1.3453,1.1945,0.0006497,0.034402,0.0010073,0.00013223,0.00010598
-1.3437,1.1948,0.00065085,0.03452,0.0010112,0.00013286,0.00010661
-1.3421,1.195,0.00065227,0.034639,0.0010152,0.00013349,0.00010725
-1.3405,1.1953,0.00065469,0.034758,0.0010193,0.00013409,0.00010793
-1.3389,1.1955,0.00065712,0.034878,0.0010239,0.0001347,0.00010865
-1.3373,1.1958,0.00065947,0.034999,0.0010286,0.00013532,0.00010937
-1.3357,1.196,0.00066168,0.035119,0.0010334,0.00013596,0.00011008
-1.3341,1.1963,0.00066374,0.03524,0.0010382,0.00013663,0.00011076
-1.3325,1.1965,0.00066569,0.035361,0.0010429,0.00013729,0.00011144
-1.3309,1.1968,0.00066753,0.035481,0.0010475,0.00013797,0.00011211
-1.3293,1.1971,0.00066955,0.035605,0.0010522,0.00013859,0.00011289
-1.3277,1.1973,0.00067155,0.03573,0.0010569,0.0001392,0.00011369
-1.3261,1.1976,0.0006735,0.035855,0.0010617,0.0001398,0.00011451
-1.3245,1.1978,0.0006754,0.035981,0.0010664,0.00014041,0.00011535
-1.3229,1.1981,0.00067724,0.036108,0.0010713,0.00014102,0.0001162
-1.3213,1.1983,0.00067902,0.036236,0.0010761,0.00014162,0.00011707
-1.3197,1.1986,0.00068072,0.036364,0.001081,0.00014223,0.00011794
-1.3181,1.1989,0.00068229,0.036492,0.0010858,0.00014285,0.0001188
-1.3165,1.1991,0.00068338,0.036599,0.0010856,0.00014357,0.00011905
-1.3149,1.1994,0.00068595,0.036722,0.0010908,0.00014429,0.00011976
-1.3133,1.1996,0.00068839,0.036845,0.0010961,0.00014503,0.00012046
-1.3117,1.1999,0.00069069,0.036968,0.0011013,0.00014577,0.00012115
-1.3101,1.2002,0.00069285,0.03709,0.0011065,0.00014653,0.00012182
-1.3085,1.2004,0.00069488,0.037213,0.0011116,0.00014731,0.00012248
-1.3069,1.2014,0.00069724,0.03736,0.001117,0.00015546,0.00012279
-1.3053,1.2017,0.00069898,0.037491,0.0011204,0.00015602,0.00012376
-1.3037,1.202,0.00070057,0.037622,0.0011238,0.00015659,0.0001247
-1.3021,1.2022,0.00070202,0.037752,0.0011271,0.00015718,0.00012564
-1.3005,1.2025,0.00070331,0.037883,0.0011304,0.00015778,0.00012656
-1.2989,1.2013,0.00070467,0.03797,0.0011334,0.0001433,0.0001284
-1.2973,1.2016,0.00070775,0.038101,0.0011385,0.00014389,0.00012941
-1.2957,1.2019,0.00071074,0.038232,0.0011436,0.00014449,0.00013041
-1.2941,1.2021,0.00071356,0.038363,0.0011486,0.0001451,0.00013138
-1.2925,1.2024,0.00071621,0.038494,0.0011536,0.00014574,0.00013234
-1.2909,1.2027,0.0007187,0.038625,0.0011585,0.00014638,0.00013328
-1.2893,1.203,0.00072102,0.038756,0.0011634,0.00014705,0.0001342
-1.2877,1.2032,0.00072317,0.038886,0.0011682,0.00014773,0.0001351
-1.2861,1.2035,0.00072311,0.039011,0.0011723,0.00014861,0.00013564
-1.2845,1.2038,0.00072552,0.039139,0.001177,0.00014933,0.00013646
-1.2829,1.204,0.00072808,0.039268,0.0011816,0.00015005,0.0001373
-1.2813,1.2043,0.00072912,0.039402,0.0011866,0.00015076,0.00013823
-1.2797,1.2046,0.00073088,0.039536,0.0011915,0.00015145,0.00013919
-1.2781,1.2049,0.00073281,0.039669,0.0011964,0.00015215,0.00014012
-1.2765,1.2051,0.00073456,0.039802,0.0012012,0.00015286,0.00014105
-1.2749,1.2054,0.00073622,0.039935,0.0012061,0.00015358,0.00014196
-1.2733,1.2057,0.00073776,0.040068,0.0012109,0.00015432,0.00014287
-1.2717,1.206,0.00074366,0.040202,0.0012163,0.00015488,0.00014408
-1.2701,1.2062,0.00074592,0.040337,0.0012216,0.00015559,0.00014509
-1.2685,1.2065,0.00074802,0.040472,0.0012269,0.00015632,0.00014608
-1.2669,1.2068,0.00074997,0.040608,0.0012322,0.00015707,0.00014706
-1.2653,1.2071,0.00075177,0.040743,0.0012374,0.00015783,0.00014802
-1.2637,1.2074,0.00075342,0.040878,0.0012426,0.0001586,0.00014897
-1.2621,1.2076,0.00075491,0.041014,0.0012478,0.00015939,0.00014989
-1.2605,1.2079,0.00075625,0.041149,0.0012529,0.00016019,0.00015081
-1.2589,1.2082,0.00075743,0.041284,0.001258,0.00016101,0.00015171
-1.2573,1.2085,0.00075846,0.041419,0.0012631,0.00016185,0.00015259
-1.2557,1.2087,0.00075971,0.041557,0.0012685,0.00016267,0.00015355
-1.2541,1.209,0.00076195,0.0417,0.0012753,0.00016342,0.00015479
-1.2525,1.2093,0.00076405,0.041843,0.001282,0.00016418,0.000156
-1.2509,1.2096,0.00076609,0.041986,0.0012885,0.00016496,0.00015718
-1.2493,1.2099,0.00076872,0.042123,0.0012936,0.00016572,0.00015823
-1.2477,1.2102,0.00077117,0.04226,0.0012987,0.0001665,0.00015926
-1.2461,1.2105,0.00077347,0.042398,0.0013038,0.0001673,0.00016028
-1.2445,1.2107,0.0007756,0.042535,0.0013088,0.00016811,0.00016127
-1.2429,1.211,0.00077757,0.042672,0.0013138,0.00016893,0.00016225
-1.2413,1.2113,0.00077941,0.04281,0.0013188,0.00016976,0.00016325
-1.2397,1.2116,0.00078122,0.042951,0.0013241,0.00017056,0.00016434
-1.2381,1.2119,0.00078305,0.043096,0.0013295,0.00017128,0.0001656
-1.2365,1.2122,0.00078473,0.043242,0.0013347,0.00017199,0.00016687
-1.2349,1.2125,0.00078736,0.043382,0.0013401,0.00017278,0.000168
-1.2333,1.2128,0.0007899,0.043523,0.0013454,0.00017359,0.0001691
-1.2317,1.2131,0.00079225,0.043663,0.0013506,0.00017442,0.00017019
-1.2301,1.2134,0.00079444,0.043803,0.0013558,0.00017526,0.00017126
-1.2285,1.2137,0.00079645,0.043944,0.001361,0.00017612,0.00017231
-1.2269,1.2147,0.00079916,0.044115,0.0013679,0.00018545,0.000173
-1.2253,1.215,0.00080126,0.044263,0.0013742,0.00018628,0.00017431
-1.2237,1.2153,0.00080321,0.04441,0.0013804,0.00018713,0.00017561
-1.2221,1.2156,0.00080497,0.044558,0.0013867,0.00018799,0.00017688
-1.2205,1.2151,0.00080695,0.044676,0.0013915,0.00018024,0.00017867
-1.2189,1.2154,0.00080955,0.044819,0.001397,0.00018108,0.00017986
-1.2173,1.2157,0.00081196,0.044963,0.0014024,0.00018195,0.00018103
-1.2157,1.216,0.0008142,0.045106,0.0014079,0.00018283,0.00018217
-1.2141,1.2163,0.00081626,0.04525,0.0014132,0.00018373,0.0001833
-1.2125,1.2166,0.0008185,0.045398,0.0014195,0.00018458,0.00018464
-1.2109,1.2169,0.00082071,0.045549,0.0014262,0.00018542,0.00018606
-1.2093,1.2172,0.00082274,0.0457,0.0014328,0.00018628,0.00018746
-1.2077,1.2175,0.00082459,0.045851,0.0014393,0.00018716,0.00018885
-1.2061,1.2186,0.00082721,0.046024,0.0014451,0.00019683,0.00018945
-1.2045,1.2189,0.00082996,0.04617,0.0014508,0.00019775,0.00019069
-1.2029,1.2192,0.00083252,0.046316,0.0014565,0.00019869,0.00019192
-1.2013,1.2195,0.00083491,0.046463,0.0014622,0.00019965,0.00019313
-1.1997,1.219,0.0008368,0.046585,0.0014675,0.00019164,0.00019513
-1.1981,1.2193,0.00083922,0.046738,0.001474,0.0001925,0.00019662
-1.1965,1.2197,0.00084146,0.046891,0.0014804,0.00019338,0.00019808
-1.1949,1.22,0.0008435,0.047043,0.0014868,0.00019428,0.00019952
-1.1933,1.2203,0.00084536,0.047196,0.0014932,0.0001952,0.00020093
-1.1917,1.2206,0.00084703,0.047349,0.0014995,0.00019614,0.00020233
-1.1901,1.2209,0.000849,0.0475,0.0015056,0.00019708,0.00020369
-1.1885,1.2212,0.00085171,0.047648,0.0015114,0.00019804,0.00020498
-1.1869,1.2215,0.00085431,0.047797,0.0015174,0.00019902,0.0002063
-1.1853,1.2218,0.00085711,0.047951,0.0015248,0.00020002,0.00020779
-1.1837,1.2221,0.00085971,0.048105,0.0015321,0.00020102,0.00020926
-1.1821,1.2224,0.00086213,0.048258,0.0015393,0.00020203,0.00021073
-1.1805,1.2228,0.00086463,0.048412,0.001546,0.00020302,0.00021219
-1.1789,1.2231,0.00086736,0.048565,0.0015524,0.00020399,0.00021365
-1.1773,1.2234,0.00087016,0.048717,0.0015586,0.00020498,0.00021507
-1.1757,1.2237,0.000873,0.048869,0.0015647,0.00020597,0.00021647
-1.1741,1.2248,0.00087648,0.049049,0.0015716,0.00021628,0.00021715
-1.1725,1.2243,0.00087557,0.04919,0.0015761,0.00020764,0.00021986
-1.1709,1.2247,0.00087832,0.049348,0.0015829,0.00020857,0.00022155
-1.1693,1.225,0.00088086,0.049507,0.0015897,0.00020953,0.00022321
-1.1677,1.2253,0.0008832,0.049665,0.0015965,0.0002105,0.00022484
-1.1661,1.2256,0.00088534,0.049823,0.0016032,0.00021149,0.00022646
-1.1645,1.2259,0.00088727,0.049981,0.0016098,0.00021249,0.00022805
-1.1629,1.2263,0.00088899,0.05014,0.0016164,0.00021352,0.00022962
-1.1613,1.2266,0.00089051,0.050298,0.001623,0.00021457,0.00023116
-1.1597,1.2269,0.00089361,0.05046,0.0016338,0.00021584,0.00023291
-1.1581,1.2272,0.00089621,0.050616,0.0016402,0.00021689,0.00023446
-1.1565,1.2275,0.00089868,0.050775,0.001647,0.00021795,0.00023607
-1.1549,1.2279,0.00090093,0.050935,0.0016539,0.00021897,0.00023778
-1.1533,1.2282,0.00090287,0.051098,0.0016603,0.00021992,0.00023957
-1.1517,1.2285,0.00090478,0.05126,0.0016665,0.00022089,0.00024132
-1.1501,1.2289,0.00090743,0.051418,0.0016728,0.00022193,0.00024294
-1.1485,1.2292,0.00090989,0.051578,0.0016792,0.00022299,0.00024458
-1.1469,1.2295,0.00091244,0.051742,0.0016871,0.00022406,0.00024647
-1.1453,1.2298,0.00091476,0.051907,0.001695,0.00022514,0.00024833
-1.1437,1.2302,0.00091688,0.052072,0.0017028,0.00022625,0.00025017
-1.1421,1.2305,0.00091944,0.052235,0.0017099,0.00022731,0.00025198
-1.1405,1.2308,0.00092208,0.052397,0.0017166,0.00022837,0.00025376
-1.1389,1.2312,0.00092449,0.052559,0.0017232,0.00022945,0.00025552
-1.1373,1.2315,0.00092669,0.052722,0.0017298,0.00023055,0.00025725
-1.1357,1.2318,0.00092903,0.052888,0.0017373,0.00023163,0.00025919
-1.1341,1.2322,0.00093129,0.053056,0.0017451,0.00023271,0.00026119
-1.1325,1.2325,0.00093369,0.053223,0.001753,0.00023383,0.00026317
-1.1309,1.2328,0.00093651,0.053389,0.001761,0.000235,0.00026509
-1.1293,1.2332,0.00093912,0.053555,0.001769,0.00023619,0.00026698
-1.1277,1.2335,0.00094155,0.053721,0.0017769,0.00023739,0.00026887
-1.1261,1.2338,0.0009439,0.053887,0.0017846,0.00023856,0.00027079
-1.1244,1.2342,0.00094626,0.054055,0.0017916,0.00023965,0.00027277
-1.1228,1.2345,0.00094845,0.054222,0.0017983,0.00024073,0.00027475
-1.1212,1.2349,0.00095041,0.05439,0.0018048,0.00024181,0.0002767
-1.1196,1.2352,0.00095298,0.054559,0.0018126,0.00024296,0.00027878
-1.118,1.2356,0.00095592,0.054728,0.0018207,0.00024415,0.00028085
-1.1164,1.2359,0.00095863,0.054897,0.0018287,0.00024536,0.00028289
-1.1148,1.2363,0.0009611,0.055066,0.0018366,0.00024659,0.0002849
-1.1132,1.2366,0.00096334,0.055234,0.0018445,0.00024784,0.00028688
-1.1116,1.2369,0.00096612,0.055408,0.0018528,0.00024898,0.00028919
-1.11,1.2373,0.00096872,0.055581,0.0018611,0.00025014,0.00029148
-1.1084,1.2376,0.00097108,0.055755,0.0018693,0.00025132,0.00029374
-1.1068,1.238,0.00097321,0.055929,0.0018774,0.00025251,0.00029597
-1.1052,1.2383,0.00097587,0.056098,0.0018851,0.00025378,0.00029801
-1.1036,1.2387,0.00097828,0.056267,0.0018927,0.00025506,0.00030002
-1.102,1.239,0.00098083,0.056438,0.0019005,0.00025632,0.00030214
-1.1004,1.2394,0.00098389,0.056613,0.0019088,0.00025751,0.00030453
-1.0988,1.2397,0.00098669,0.056788,0.001917,0.00025872,0.00030689
-1.0972,1.2401,0.00098925,0.056963,0.0019252,0.00025996,0.00030922
-1.0956,1.2405,0.00099155,0.057138,0.0019333,0.00026121,0.00031152
-1.094,1.2408,0.00099361,0.057312,0.0019413,0.00026248,0.00031378
-1.0924,1.2412,0.0009954,0.057487,0.0019493,0.00026377,0.00031602
-1.0908,1.2415,0.00099848,0.057662,0.0019582,0.00026511,0.00031838
-1.0892,1.2419,0.0010019,0.057838,0.0019676,0.00026648,0.00032081
-1.0876,1.2422,0.001005,0.058013,0.001977,0.00026787,0.0003232
-1.086,1.2426,0.0010079,0.058189,0.0019862,0.00026928,0.00032557
-1.0844,1.2429,0.0010106,0.058365,0.0019955,0.00027071,0.0003279
-1.0828,1.2433,0.001013,0.05854,0.0020046,0.00027216,0.0003302
-1.0812,1.2444,0.001016,0.058754,0.0020145,0.00028421,0.0003318
-1.0796,1.2448,0.0010183,0.058936,0.0020226,0.00028543,0.0003345
-1.078,1.2451,0.0010204,0.059117,0.0020306,0.00028667,0.00033715
-1.0764,1.2455,0.0010222,0.059299,0.0020386,0.00028795,0.00033975
-1.0748,1.2459,0.0010247,0.059475,0.002046,0.0002893,0.00034213
-1.0732,1.2463,0.0010278,0.059655,0.0020543,0.00029062,0.00034476
-1.0716,1.2459,0.0010299,0.0598,0.0020617,0.00028109,0.0003484
-1.07,1.2462,0.0010325,0.059983,0.0020711,0.00028248,0.00035113
-1.0684,1.2466,0.0010348,0.060165,0.0020804,0.00028389,0.00035382
-1.0668,1.247,0.0010368,0.060347,0.0020897,0.00028533,0.00035648
-1.0652,1.2474,0.0010399,0.060529,0.0020987,0.00028671,0.00035928
-1.0636,1.2477,0.0010429,0.060712,0.0021077,0.00028809,0.00036207
-1.062,1.2481,0.0010457,0.060894,0.0021166,0.0002895,0.00036483
-1.0604,1.2485,0.0010482,0.061076,0.0021254,0.00029093,0.00036755
-1.0588,1.2489,0.0010504,0.061259,0.0021343,0.00029238,0.00037026
-1.0572,1.2492,0.0010524,0.061445,0.0021441,0.00029385,0.00037317
-1.0556,1.2496,0.0010558,0.061629,0.0021536,0.0002953,0.00037612
-1.054,1.25,0.0010589,0.061814,0.0021629,0.00029677,0.00037903
-1.0524,1.2504,0.0010617,0.061998,0.0021723,0.00029826,0.0003819
-1.0508,1.2507,0.0010642,0.062182,0.0021815,0.00029978,0.00038474
-1.0492,1.2511,0.0010664,0.062369,0.0021912,0.00030128,0.00038773
-1.0476,1.2515,0.0010686,0.062558,0.0022013,0.00030278,0.00039086
-1.046,1.2519,0.001072,0.062744,0.0022109,0.00030429,0.00039393
-1.0444,1.2523,0.0010751,0.06293,0.0022204,0.00030582,0.00039695
-1.0428,1.2527,0.0010779,0.063115,0.0022298,0.00030737,0.00039994
-1.0412,1.2538,0.0010811,0.06334,0.002241,0.00032033,0.0004019
-1.0396,1.2534,0.0010824,0.063494,0.00225,0.00031052,0.00040619
-1.038,1.2538,0.0010856,0.063682,0.0022596,0.00031205,0.00040941
-1.0364,1.2542,0.0010885,0.063871,0.0022692,0.0003136,0.00041258
-1.0348,1.2546,0.001091,0.06406,0.002279,0.00031518,0.00041578
-1.0332,1.2565,0.001095,0.064329,0.0022926,0.0003398,0.00041702
-1.0316,1.2569,0.0010978,0.064522,0.0023029,0.00034138,0.00042051
-1.03,1.2565,0.0010998,0.064676,0.0023116,0.00033145,0.00042499
-1.0284,1.2569,0.0011027,0.064865,0.0023218,0.00033316,0.00042822
-1.0268,1.2573,0.0011052,0.065055,0.0023319,0.00033488,0.00043142
-1.0252,1.2577,0.0011085,0.065246,0.0023418,0.00033652,0.00043483
-1.0236,1.2581,0.0011117,0.065437,0.0023515,0.00033815,0.00043829
-1.022,1.2585,0.0011149,0.065629,0.0023621,0.0003399,0.0004417
-1.0204,1.2589,0.0011179,0.06582,0.0023731,0.00034172,0.00044507
-1.0188,1.2593,0.0011207,0.066016,0.002384,0.0003434,0.00044881
-1.0172,1.2597,0.0011235,0.066214,0.0023948,0.00034504,0.00045266
-1.0156,1.2601,0.0011259,0.066411,0.0024055,0.0003467,0.00045647
-1.014,1.2605,0.0011283,0.06661,0.0024168,0.00034839,0.0004604
-1.0124,1.2609,0.0011307,0.066801,0.0024265,0.0003502,0.00046366
-1.0108,1.2613,0.0011337,0.066994,0.0024365,0.00035197,0.00046717
-1.0092,1.2617,0.001137,0.067189,0.002447,0.00035373,0.00047093
-1.0076,1.2621,0.00114,0.067386,0.0024585,0.00035556,0.00047481
-1.006,1.2625,0.0011426,0.067584,0.0024699,0.00035741,0.00047864
-1.0044,1.2629,0.0011451,0.067781,0.0024812,0.00035926,0.00048248
-1.0028,1.2634,0.0011485,0.067979,0.0024921,0.00036104,0.00048652
-1.0012,1.2638,0.0011516,0.068178,0.002503,0.00036284,0.00049051
-0.9996,1.2642,0.0011543,0.068376,0.0025138,0.00036466,0.00049445
-0.998,1.2646,0.0011566,0.068574,0.0025245,0.0003665,0.00049835
-0.9964,1.265,0.0011602,0.068772,0.0025363,0.00036848,0.00050238
-0.9948,1.2654,0.0011641,0.068969,0.0025483,0.0003705,0.00050643
-0.9932,1.2658,0.0011675,0.069168,0.0025601,0.0003725,0.00051051
-0.9916,1.2663,0.0011696,0.069373,0.0025722,0.00037433,0.00051505
-0.99,1.2667,0.0011725,0.069574,0.0025841,0.00037632,0.00051921
-0.9884,1.2671,0.0011761,0.069774,0.002595,0.00037819,0.00052351
-0.98679,1.2675,0.0011794,0.069974,0.0026057,0.00038009,0.00052777
-0.98519,1.268,0.0011825,0.070175,0.0026168,0.00038201,0.00053208
-0.98359,1.2684,0.001186,0.070379,0.0026293,0.00038399,0.00053673
-0.98199,1.2688,0.0011893,0.070584,0.0026416,0.00038599,0.00054135
-0.98039,1.2692,0.0011924,0.070788,0.0026538,0.00038801,0.00054595
-0.97879,1.2697,0.0011952,0.070992,0.0026659,0.00039003,0.00055052
-0.97719,1.2701,0.0011981,0.071195,0.002678,0.00039213,0.00055496
-0.97559,1.2705,0.001201,0.071398,0.0026899,0.00039423,0.00055943
-0.97399,1.2717,0.0012082,0.071635,0.0027034,0.00040897,0.00056242
-0.97239,1.2714,0.001211,0.071796,0.0027134,0.00039861,0.00056848
-0.97079,1.2718,0.0012135,0.072005,0.0027264,0.00040072,0.00057342
-0.96919,1.2722,0.0012157,0.072213,0.0027393,0.00040284,0.00057831
-0.96759,1.2727,0.0012175,0.072421,0.0027521,0.00040498,0.00058315
-0.96599,1.2739,0.0012208,0.072673,0.0027669,0.0004197,0.00058679
-0.96439,1.2743,0.0012246,0.072883,0.0027806,0.00042191,0.00059217
-0.96279,1.2748,0.001228,0.073094,0.0027941,0.00042414,0.00059749
-0.96118,1.2752,0.0012311,0.073304,0.0028076,0.00042639,0.00060275
-0.95958,1.2756,0.0012346,0.073503,0.0028178,0.00042859,0.00060712
-0.95798,1.2753,0.0012379,0.073664,0.0028283,0.00041826,0.00061345
-0.95638,1.2758,0.0012417,0.073874,0.0028415,0.00042051,0.0006189
-0.95478,1.2762,0.0012451,0.074084,0.0028547,0.00042277,0.00062436
-0.95318,1.2767,0.001248,0.074295,0.0028678,0.00042504,0.00062976
-0.95158,1.2771,0.0012508,0.074505,0.0028812,0.00042741,0.00063507
-0.94998,1.2776,0.0012535,0.074715,0.0028948,0.0004298,0.00064042
-0.94838,1.278,0.0012577,0.074928,0.0029092,0.00043223,0.00064632
-0.94678,1.2785,0.0012624,0.075137,0.0029233,0.00043474,0.00065201
-0.94518,1.2789,0.0012666,0.075347,0.0029374,0.00043728,0.00065764
-0.94358,1.2794,0.0012704,0.075556,0.0029513,0.00043982,0.00066321
-0.94198,1.2798,0.0012738,0.075766,0.0029651,0.00044239,0.00066872
-0.94038,1.2803,0.0012773,0.075981,0.0029792,0.0004448,0.00067487
-0.93878,1.2807,0.001281,0.076198,0.002994,0.00044728,0.00068124
-0.93717,1.2812,0.0012855,0.07641,0.0030076,0.00044979,0.00068727
-0.93557,1.2817,0.0012913,0.076615,0.0030208,0.0004525,0.00069288
-0.93397,1.2821,0.001294,0.076831,0.0030354,0.00045506,0.00069902
-0.93237,1.2826,0.0012963,0.077047,0.0030498,0.00045763,0.0007051
-0.93077,1.283,0.0012999,0.077263,0.0030647,0.00046025,0.00071151
-0.92917,1.2835,0.0013046,0.07748,0.0030798,0.00046292,0.0007182
-0.92757,1.284,0.0013088,0.077697,0.0030949,0.0004656,0.00072483
-0.92597,1.2845,0.0013126,0.077914,0.0031099,0.0004683,0.0007314
-0.92437,1.2849,0.0013159,0.07813,0.0031248,0.00047101,0.0007379
-0.92277,1.2862,0.0013213,0.078398,0.0031441,0.00048706,0.0007435
-0.92117,1.2866,0.0013275,0.07862,0.0031623,0.0004901,0.00075115
-0.91957,1.2871,0.0013315,0.078833,0.0031761,0.00049291,0.00075739
-0.91797,1.2876,0.0013351,0.079046,0.00319,0.00049574,0.00076362
-0.91637,1.2881,0.0013384,0.07926,0.0032044,0.00049861,0.00076993
-0.91477,1.2878,0.0013409,0.07943,0.0032172,0.00048836,0.00077819
-0.91317,1.2883,0.0013463,0.079647,0.0032331,0.00049137,0.00078543
-0.91156,1.2887,0.0013511,0.079865,0.0032489,0.00049438,0.0007926
-0.90996,1.2892,0.0013555,0.080083,0.0032646,0.00049741,0.00079971
-0.90836,1.2897,0.0013602,0.080304,0.0032813,0.00050051,0.00080745
-0.90676,1.2902,0.0013659,0.080528,0.0032993,0.00050368,0.00081563
-0.90516,1.2907,0.0013715,0.08075,0.0033168,0.0005069,0.00082361
-0.90356,1.2912,0.0013771,0.08097,0.0033337,0.00051017,0.00083132
-0.90196,1.2917,0.0013822,0.081189,0.0033506,0.00051345,0.00083896
-0.90036,1.2922,0.0013869,0.081409,0.0033674,0.00051674,0.00084653
-0.89876,1.2926,0.0013912,0.081629,0.0033842,0.00052005,0.00085414
-0.89716,1.2931,0.0013957,0.08185,0.0034012,0.00052342,0.00086193
-0.89556,1.2936,0.001406,0.082058,0.0034174,0.00052722,0.00086957
-0.89396,1.2941,0.0014125,0.082279,0.0034352,0.00053075,0.0008778
-0.89236,1.2946,0.0014182,0.082503,0.0034535,0.00053425,0.00088623
-0.89076,1.2951,0.0014232,0.082728,0.003472,0.00053773,0.00089478
-0.88916,1.2956,0.0014278,0.082955,0.0034907,0.00054121,0.00090332
-0.88756,1.2961,0.0014319,0.083181,0.0035093,0.00054471,0.00091178
-0.88595,1.2966,0.0014356,0.083408,0.0035278,0.00054821,0.00092016
-0.88435,1.2972,0.0014392,0.083634,0.0035461,0.00055174,0.00092842
-0.88275,1.2977,0.0014463,0.083852,0.0035642,0.00055567,0.00093677
-0.88115,1.2982,0.001453,0.084075,0.0035832,0.0005596,0.00094573
-0.87955,1.2987,0.0014592,0.084301,0.0036028,0.00056352,0.00095506
-0.87795,1.2992,0.0014648,0.084527,0.0036223,0.00056745,0.00096431
-0.87635,1.2997,0.0014713,0.084753,0.0036416,0.00057141,0.00097367
-0.87475,1.3002,0.0014782,0.084979,0.0036618,0.00057548,0.00098325
-0.87315,1.3007,0.0014846,0.085206,0.0036818,0.00057954,0.00099273
-0.87155,1.302,0.0014921,0.085483,0.003705,0.00059718,0.0010004
-0.86995,1.3018,0.001499,0.085659,0.003724,0.00058794,0.0010122
-0.86835,1.3023,0.0015064,0.085886,0.0037453,0.00059233,0.0010221
-0.86675,1.3028,0.0015134,0.086112,0.0037664,0.00059672,0.0010319
-0.86515,1.3034,0.0015212,0.086338,0.0037879,0.00060125,0.0010419
-0.86355,1.3039,0.0015297,0.086564,0.0038097,0.00060593,0.0010521
-0.86194,1.3044,0.0015376,0.08679,0.0038315,0.00061059,0.0010623
-0.86034,1.3049,0.0015448,0.087022,0.0038547,0.00061518,0.0010731
-0.85874,1.3055,0.0015543,0.087248,0.0038773,0.00061997,0.0010836
-0.85714,1.3068,0.0015644,0.087525,0.0039025,0.0006385,0.0010922
-0.85554,1.3073,0.0015738,0.087753,0.0039275,0.00064366,0.0011027
-0.85394,1.3079,0.0015843,0.087978,0.003951,0.00064881,0.0011128
-0.85234,1.3076,0.0015901,0.08816,0.003971,0.00063988,0.0011255
-0.85074,1.3082,0.0015996,0.088393,0.0039967,0.00064496,0.0011372
-0.84914,1.3087,0.0016086,0.088627,0.0040223,0.00065004,0.0011489
-0.84754,1.31,0.0016199,0.08891,0.0040505,0.00066925,0.0011584
-0.84594,1.3106,0.0016325,0.089136,0.004076,0.00067487,0.0011702
-0.84434,1.3111,0.0016448,0.089362,0.0041014,0.00068053,0.0011819
-0.84274,1.3109,0.0016552,0.089537,0.0041243,0.00067241,0.0011958
-0.84114,1.3115,0.001666,0.089767,0.0041507,0.00067793,0.0012082
-0.83954,1.312,0.0016758,0.090001,0.0041781,0.00068336,0.0012208
-0.83794,1.3126,0.0016838,0.090243,0.0042074,0.00068849,0.001234
-0.83633,1.3131,0.0016971,0.090476,0.0042367,0.00069434,0.0012472
-0.83473,1.3137,0.00171,0.090711,0.0042666,0.00070026,0.0012605
-0.83313,1.3142,0.0017227,0.090945,0.0042962,0.00070622,0.0012735
-0.83153,1.3148,0.0017353,0.091174,0.0043249,0.00071245,0.0012857
-0.82993,1.3154,0.0017478,0.091402,0.0043529,0.0007189,0.0012974
-0.82833,1.3159,0.00176,0.091629,0.004381,0.00072543,0.001309
-0.82673,1.3173,0.0017763,0.091918,0.004417,0.00074638,0.0013194
-0.82513,1.3178,0.0017918,0.092156,0.004452,0.00075308,0.0013334
-0.82353,1.3184,0.0018068,0.092395,0.0044869,0.00075977,0.0013473
-0.82193,1.319,0.0018199,0.092623,0.004514,0.00076485,0.0013612
-0.82033,1.3196,0.0018405,0.09285,0.004548,0.00077164,0.0013763
-0.81873,1.3193,0.0018593,0.093023,0.004579,0.00076476,0.0013933
-0.81713,1.3199,0.0018787,0.093254,0.0046139,0.00077192,0.0014085
-0.81553,1.3205,0.0018967,0.09349,0.0046502,0.00077926,0.0014241
-0.81393,1.3211,0.0019137,0.093728,0.0046865,0.00078656,0.0014395
-0.81232,1.3217,0.00193,0.093966,0.0047227,0.00079381,0.0014548
-0.81072,1.3222,0.0019447,0.094209,0.0047597,0.00080097,0.0014706
-0.80912,1.3228,0.0019682,0.094445,0.0048,0.00080885,0.0014871
-0.80752,1.3234,0.0019912,0.094682,0.0048406,0.00081644,0.0015035
-0.80592,1.324,0.0020136,0.094919,0.0048812,0.00082401,0.0015198
-0.80432,1.3246,0.0020353,0.095156,0.0049217,0.00083158,0.0015359
-0.80272,1.3252,0.0020563,0.095394,0.0049621,0.00083913,0.0015519
-0.80112,1.3257,0.0020776,0.095627,0.0050018,0.0008469,0.0015673
-0.79952,1.3263,0.0021131,0.095834,0.0050467,0.00085899,0.0015817
-0.79792,1.3269,0.002138,0.09608,0.0050925,0.0008666,0.0016024
-0.79632,1.3275,0.0021622,0.096325,0.0051382,0.00087418,0.0016229
-0.79472,1.3281,0.0021857,0.096571,0.0051837,0.00088172,0.0016433
-0.79312,1.3287,0.0022085,0.096816,0.0052291,0.00088923,0.0016635
-0.79152,1.3301,0.0022443,0.097115,0.0052825,0.00090818,0.0016771
-0.78992,1.3307,0.0022809,0.097359,0.0053346,0.00091463,0.0016981
-0.78832,1.3312,0.0023185,0.097604,0.0053879,0.00092109,0.00172
-0.78671,1.3318,0.0023564,0.09785,0.005442,0.00092758,0.0017424
-0.78511,1.3324,0.002371,0.098078,0.005482,0.00093645,0.0017585
-0.78351,1.333,0.0024175,0.098331,0.0055426,0.00094174,0.0017852
-0.78191,1.3328,0.0024508,0.098513,0.0055933,0.00093308,0.0018078
-0.78031,1.3334,0.0024909,0.098753,0.0056483,0.00093928,0.0018273
-0.77871,1.334,0.0025321,0.098995,0.005705,0.00094477,0.0018465
-0.77711,1.3345,0.002579,0.099237,0.0057629,0.00095083,0.0018675
-0.77551,1.3351,0.0026362,0.099488,0.0058291,0.00095647,0.001892
-0.77391,1.3357,0.0026805,0.099732,0.0058881,0.00096256,0.0019142
-0.77231,1.3363,0.0027275,0.099975,0.0059484,0.00096832,0.0019341
-0.77071,1.3369,0.0027802,0.10022,0.0060109,0.00097341,0.0019491
-0.76911,1.3374,0.0028322,0.10046,0.0060733,0.00097836,0.0019636
-0.76751,1.338,0.0028951,0.1007,0.00614,0.00099568,0.0019902
-0.76591,1.3386,0.0029614,0.10095,0.006211,0.0010015,0.0020241
-0.76431,1.3392,0.0030269,0.1012,0.0062818,0.0010071,0.0020576
-0.76271,1.3397,0.0030917,0.10144,0.0063525,0.0010126,0.0020906
-0.7611,1.3403,0.003167,0.10169,0.0064307,0.0010193,0.0021191
-0.7595,1.3408,0.0032481,0.10195,0.0065125,0.0010271,0.0021449
-0.7579,1.3414,0.0033285,0.1022,0.006594,0.0010352,0.0021708
-0.7563,1.3419,0.0034167,0.10245,0.0066775,0.0010437,0.0021981
-0.7547,1.3425,0.0035099,0.1027,0.0067628,0.0010515,0.0022276
-0.7531,1.343,0.0036027,0.10295,0.006848,0.0010595,0.0022571
-0.7515,1.3436,0.003695,0.1032,0.006933,0.0010676,0.0022868
-0.7499,1.3441,0.0037864,0.10345,0.0070175,0.0010759,0.0023161
-0.7483,1.3447,0.0039082,0.1037,0.0071146,0.0010833,0.0023521
-0.7467,1.3452,0.0040348,0.10396,0.0072148,0.0010904,0.00239
-0.7451,1.3457,0.004161,0.10421,0.0073151,0.0010974,0.0024277
-0.7435,1.3462,0.0042867,0.10447,0.0074153,0.0011043,0.0024652
-0.7419,1.3467,0.0044176,0.10473,0.0075164,0.0011123,0.0025058
-0.7403,1.3472,0.0045689,0.10498,0.0076204,0.0011227,0.0025504
-0.7387,1.3476,0.0047217,0.10524,0.0077254,0.0011305,0.0025939
-0.73709,1.3481,0.0048748,0.10549,0.0078311,0.0011369,0.0026386
-0.73549,1.3485,0.0050531,0.10575,0.0079428,0.0011455,0.0026882
-0.73389,1.349,0.0052509,0.10601,0.0080591,0.0011556,0.0027411
-0.73229,1.3494,0.0054483,0.10627,0.0081752,0.0011658,0.002794
-0.73069,1.3498,0.0056454,0.10654,0.0082911,0.001176,0.0028467
-0.72909,1.351,0.0058673,0.10687,0.0084242,0.0011768,0.0028639
-0.72749,1.3512,0.0061515,0.10713,0.0085606,0.0011758,0.0029296
-0.72589,1.3515,0.0064284,0.1074,0.0086959,0.0011752,0.0029947
-0.72429,1.3518,0.0067125,0.10767,0.0088323,0.001175,0.0030592
-0.72269,1.352,0.0070037,0.10795,0.0089698,0.0011754,0.0031229
-0.72109,1.3516,0.0071974,0.10814,0.0090797,0.0011783,0.0031773
-0.71949,1.3518,0.0075357,0.10841,0.0092264,0.0011715,0.0032364
-0.71789,1.352,0.0078837,0.10869,0.0093735,0.0011621,0.0032939
-0.71629,1.3529,0.008252,0.10903,0.0095315,0.0011647,0.0033248
-0.71469,1.353,0.0086232,0.10929,0.0096794,0.0011658,0.0033769
-0.71309,1.3529,0.0091335,0.10957,0.0098472,0.001146,0.0034554
-0.71148,1.3529,0.0095474,0.10985,0.0099996,0.0011454,0.0035154
-0.70988,1.3529,0.0099548,0.11012,0.010151,0.0011451,0.0035771
-0.70828,1.353,0.010356,0.11039,0.010301,0.0011452,0.0036405
-0.70668,1.353,0.010768,0.11066,0.010453,0.0011442,0.0037027
-0.70508,1.3527,0.011314,0.11095,0.010635,0.0011314,0.0037537
-0.70348,1.3524,0.011911,0.11124,0.010809,0.0011155,0.0038295
-0.70188,1.352,0.012514,0.11152,0.010984,0.0011011,0.0039074
-0.70028,1.3516,0.013122,0.1118,0.011159,0.001089,0.0039894
-0.69868,1.3504,0.013738,0.11201,0.011323,0.0010627,0.004076
-0.69708,1.3496,0.014507,0.11228,0.011513,0.0010242,0.0041522
-0.69548,1.3488,0.015273,0.11256,0.011702,0.00098671,0.0042291
-0.69388,1.3488,0.016078,0.11291,0.011905,0.0009394,0.0043207
-0.69228,1.348,0.016867,0.1132,0.012104,0.00090394,0.0044136
-0.69068,1.3459,0.017815,0.11341,0.012303,0.00083938,0.0045012
-0.68908,1.3445,0.018835,0.11369,0.012515,0.00077545,0.0045801
-0.68747,1.343,0.019849,0.11397,0.012727,0.00071182,0.0046567
-0.68587,1.3416,0.020852,0.11425,0.01294,0.00065179,0.0047305
-0.68427,1.3401,0.021889,0.11453,0.013159,0.00059277,0.0048042
-0.68267,1.3379,0.023191,0.11479,0.013378,0.00053062,0.0049041
-0.68107,1.3356,0.024501,0.11505,0.013602,0.00046875,0.0050044
-0.67947,1.3333,0.02583,0.11531,0.013835,0.0004034,0.0051038
-0.67787,1.331,0.027185,0.11557,0.01407,0.00032431,0.0052061
-0.67627,1.3278,0.028882,0.1158,0.014313,0.00021949,0.0052931
-0.67467,1.3246,0.030618,0.11603,0.014558,0.00011238,0.0053785
-0.67307,1.3213,0.032332,0.11625,0.014802,7.5274e-06,0.005465
-0.67147,1.3187,0.034097,0.11655,0.015068,-8.2391e-05,0.0055533
-0.66987,1.3146,0.036164,0.11674,0.015333,-0.00011946,0.0056533
-0.66827,1.31,0.038447,0.11691,0.015606,-0.00011571,0.0057595
-0.66667,1.3046,0.040623,0.117,0.015865,-0.00015549,0.0058753
-0.66507,1.3,0.042783,0.11717,0.016135,-0.00017195,0.0059731
-0.66347,1.2949,0.045204,0.1173,0.016409,-0.00023644,0.0060609
-0.66186,1.2884,0.048294,0.11735,0.016692,-0.00042196,0.0061209
-0.66026,1.2813,0.051625,0.11737,0.016986,-0.0006804,0.0061634
-0.65866,1.2748,0.054566,0.11743,0.017279,-0.00095455,0.0062243
-0.65706,1.2682,0.057426,0.11748,0.01757,-0.0012164,0.0062862
-0.65546,1.2615,0.060281,0.11753,0.017862,-0.0014523,0.0063474
-0.65386,1.2543,0.063378,0.11752,0.018165,-0.0016135,0.0064029
-0.65226,1.2464,0.066755,0.11746,0.018476,-0.0016971,0.0064534
-0.65066,1.2385,0.070001,0.1174,0.018784,-0.0017744,0.0065019
-0.64906,1.2301,0.073433,0.1173,0.019095,-0.0018547,0.0065569
-0.64746,1.2201,0.077721,0.11707,0.019426,-0.0019975,0.0066347
-0.64586,1.2101,0.08181,0.11685,0.019756,-0.002131,0.0067139
-0.64426,1.2001,0.085698,0.11662,0.020087,-0.0022554,0.0067944
-0.64266,1.1901,0.089386,0.11639,0.020417,-0.0023706,0.0068762
-0.64106,1.1787,0.093931,0.11601,0.020765,-0.0025014,0.0068384
-0.63946,1.167,0.098506,0.11558,0.021116,-0.0025708,0.0069178
-0.63786,1.1552,0.1028,0.11516,0.021467,-0.0026317,0.0069971
-0.63625,1.1433,0.10689,0.11473,0.021815,-0.0026928,0.0070651
-0.63465,1.1301,0.11172,0.11415,0.022169,-0.002792,0.0070404
-0.63305,1.1165,0.11665,0.11351,0.022531,-0.002899,0.0069853
-0.63145,1.103,0.12118,0.11287,0.022895,-0.0029969,0.0069251
-0.62985,1.0893,0.12547,0.11221,0.023261,-0.0030704,0.0068582
-0.62825,1.0756,0.1303,0.11148,0.023654,-0.0030879,0.0068235
-0.62665,1.0605,0.13555,0.11054,0.024051,-0.0031182,0.0067961
-0.62505,1.0456,0.13983,0.1097,0.024418,-0.0031491,0.006823
-0.62345,1.0307,0.14367,0.10886,0.024784,-0.0031692,0.0068458
-0.62185,1.015,0.14723,0.10792,0.025132,-0.00322,0.006793
-0.62025,0.99893,0.15174,0.1068,0.025513,-0.0032246,0.0068342
-0.61865,0.98288,0.15573,0.10569,0.025891,-0.0032176,0.0068725
-0.61705,0.96723,0.15947,0.10463,0.02629,-0.0031995,0.0069
-0.61545,0.95072,0.16309,0.10342,0.026673,-0.0031838,0.0068918
-0.61385,0.93374,0.16719,0.10206,0.027064,-0.0032035,0.0068109
-0.61224,0.91635,0.17036,0.10066,0.027431,-0.0031829,0.0067395
-0.61064,0.89949,0.1731,0.099327,0.027822,-0.0031495,0.0066643
-0.60904,0.88206,0.17754,0.097631,0.028233,-0.0030794,0.0066121
-0.60744,0.86503,0.17989,0.096187,0.028607,-0.002985,0.0065557
-0.60584,0.848,0.18165,0.094745,0.028977,-0.0028779,0.0064998
-0.60424,0.83095,0.18292,0.093286,0.029349,-0.0027548,0.0064469
-0.60264,0.81378,0.18438,0.091713,0.029724,-0.0026099,0.006368
-0.60104,0.79656,0.18598,0.090015,0.030091,-0.0023755,0.0062503
-0.59944,0.77933,0.18698,0.088317,0.030453,-0.0021213,0.0061303
-0.59784,0.76275,0.18849,0.086557,0.030838,-0.0022658,0.0060185
-0.59624,0.74531,0.18932,0.084679,0.03117,-0.0020968,0.0059623
-0.59464,0.72832,0.18969,0.082852,0.031517,-0.0019156,0.0059038
-0.59304,0.71132,0.18948,0.081025,0.031859,-0.0017153,0.0058427
-0.59144,0.69464,0.18935,0.079129,0.032194,-0.001551,0.0057408
-0.58984,0.67826,0.18937,0.077166,0.032527,-0.0014385,0.0056034
-0.58824,0.66188,0.18886,0.075204,0.032851,-0.0013162,0.0054635
-0.58663,0.64549,0.18781,0.073242,0.033168,-0.0011842,0.0053208
-0.58503,0.62964,0.1865,0.071304,0.033492,-0.00079073,0.0053924
-0.58343,0.61397,0.1854,0.069261,0.0338,-0.00072614,0.0052722
-0.58183,0.59828,0.18382,0.06723,0.034086,-0.00068172,0.0051168
-0.58023,0.58267,0.18229,0.065116,0.034254,-0.00040895,0.004682
-0.57863,0.56759,0.18057,0.063031,0.034504,-8.218e-05,0.0044816
-0.57703,0.55256,0.17837,0.060931,0.034766,0.00022625,0.0043169
-0.57543,0.53814,0.17632,0.058815,0.035011,0.00045682,0.0041573
-0.57383,0.52401,0.17423,0.056704,0.035262,0.00026324,0.004101
-0.57223,0.50989,0.17179,0.054598,0.035491,0.00052218,0.0039533
-0.57063,0.49594,0.16911,0.052489,0.035714,0.00078734,0.003796
-0.56903,0.48287,0.16689,0.050369,0.035936,0.0010177,0.0036094
-0.56743,0.46981,0.16432,0.04825,0.036149,0.0012585,0.0034206
-0.56583,0.45674,0.1614,0.04613,0.036353,0.0015099,0.0032297
-0.56423,0.44409,0.15857,0.044054,0.036562,0.0016688,0.0030814
-0.56263,0.43191,0.15573,0.041929,0.036729,0.0018356,0.0028922
-0.56102,0.41999,0.15294,0.039822,0.036905,0.0020257,0.0027567
-0.55942,0.40827,0.15006,0.037719,0.037069,0.0022206,0.0026124
-0.55782,0.39713,0.14731,0.035629,0.037217,0.002406,0.0024698
-0.55622,0.38634,0.14471,0.033574,0.037364,0.0025438,0.0023334
-0.55462,0.37555,0.14186,0.031518,0.037502,0.0026881,0.0021959
-0.55302,0.36534,0.1392,0.029474,0.037632,0.0028406,0.0020493
-0.55142,0.35554,0.13659,0.027438,0.037756,0.0029792,0.0018762
-0.54982,0.34591,0.13408,0.025448,0.0379,0.0030992,0.0017838
-0.54822,0.33633,0.13142,0.023463,0.038037,0.0032204,0.0016844
-0.54662,0.32743,0.12901,0.021497,0.038163,0.0033239,0.0015524
-0.54502,0.31872,0.12651,0.019537,0.038308,0.0034313,0.0014189
-0.54342,0.31024,0.12412,0.017625,0.038425,0.0035533,0.0012889
-0.54182,0.30206,0.12186,0.015726,0.038505,0.0036844,0.0011743
-0.54022,0.29418,0.11961,0.013843,0.038608,0.0038185,0.0010577
-0.53862,0.28656,0.11745,0.011992,0.038712,0.003923,0.00092143
-0.53701,0.2793,0.11546,0.010182,0.03882,0.0039937,0.00077024
-0.53541,0.2724,0.11357,0.0083915,0.038918,0.0040524,0.00065197
-0.53381,0.26549,0.11158,0.0066009,0.03901,0.0041139,0.00053415
-0.53221,0.25904,0.10988,0.0048828,0.039123,0.0041655,0.00043185
-0.53061,0.25291,0.10832,0.0031869,0.039229,0.0042368,0.00033133
-0.52901,0.24684,0.10673,0.0014896,0.039325,0.0043182,0.000225
-0.52741,0.24078,0.10507,-0.00020925,0.039416,0.0043999,0.00011412
-0.52581,0.23524,0.10371,-0.001827,0.039543,0.0044166,1.5483e-05
-0.52421,0.22996,0.10248,-0.0034167,0.039685,0.0044023,-9.5647e-05
-0.52261,0.22469,0.10119,-0.0050063,0.039822,0.0043927,-0.0002099
-0.52101,0.21947,0.099778,-0.0065977,0.039948,0.004229,-0.00036846
-0.51941,0.21484,0.098783,-0.0080991,0.040082,0.0043122,-0.00042696
-0.51781,0.2102,0.097744,-0.0096004,0.040211,0.004398,-0.00048821
-0.51621,0.20557,0.096662,-0.011102,0.040336,0.0044863,-0.0005522
-0.51461,0.20121,0.095735,-0.012569,0.040467,0.0044682,-0.00061458
-0.51301,0.19713,0.09497,-0.013983,0.040611,0.004403,-0.00065925
-0.5114,0.19306,0.094171,-0.015397,0.040751,0.0043371,-0.00070763
-0.5098,0.18915,0.093423,-0.01679,0.04089,0.0043243,-0.00073087
-0.5082,0.18535,0.092715,-0.018164,0.041032,0.0043157,-0.00075174
-0.5066,0.18172,0.092102,-0.019502,0.041182,0.0042772,-0.00079252
-0.505,0.17816,0.091547,-0.020817,0.041342,0.0042326,-0.0008629
-0.5034,0.17475,0.091073,-0.022099,0.041506,0.0042063,-0.00091944
-0.5018,0.17158,0.090702,-0.023381,0.041702,0.0041903,-0.00092401
-0.5002,0.16823,0.09022,-0.024679,0.041838,0.0041394,-0.0009217
-0.4986,0.16504,0.089834,-0.02592,0.041996,0.0040894,-0.0009247
-0.497,0.16183,0.089409,-0.027153,0.042126,0.0040446,-0.000965
-0.4954,0.15887,0.089128,-0.028359,0.042292,0.0039484,-0.00097338
-0.4938,0.15592,0.088866,-0.029552,0.042453,0.0038761,-0.00098586
-0.4922,0.15298,0.088638,-0.030741,0.042603,0.0038373,-0.0010068
-0.4906,0.15017,0.08846,-0.031896,0.042764,0.0037934,-0.001006
-0.489,0.14745,0.088353,-0.033019,0.042934,0.003726,-0.00097294
-0.48739,0.14473,0.088236,-0.03414,0.043102,0.0036579,-0.00094007
-0.48579,0.14202,0.088105,-0.035262,0.043268,0.0035917,-0.00090985
-0.48419,0.13959,0.088133,-0.036279,0.043471,0.0035445,-0.00090268
-0.48259,0.13703,0.088094,-0.037363,0.043621,0.0034736,-0.00088143
-0.48099,0.13446,0.088043,-0.038445,0.04377,0.0034016,-0.00086136
-0.47939,0.13192,0.088013,-0.039508,0.043928,0.0033369,-0.00085391
-0.47779,0.12954,0.088046,-0.040517,0.044117,0.0032671,-0.0008194
-0.47619,0.12715,0.088082,-0.041536,0.044289,0.0031872,-0.00075766
-0.47459,0.12484,0.088162,-0.042526,0.044456,0.0031124,-0.00073531
-0.47299,0.12255,0.088268,-0.043507,0.044623,0.003041,-0.00074659
-0.47139,0.12031,0.088382,-0.044473,0.044782,0.0029621,-0.0007713
-0.46979,0.1181,0.088508,-0.045422,0.044931,0.0028695,-0.00081128
-0.46819,0.11591,0.088665,-0.046364,0.045084,0.0027621,-0.00078457
-0.46659,0.11378,0.088859,-0.047284,0.045257,0.0026726,-0.00074545
-0.46499,0.11166,0.089049,-0.048199,0.045424,0.0025872,-0.00070718
-0.46339,0.10958,0.08925,-0.049102,0.045573,0.0025328,-0.0006965
-0.46178,0.10755,0.089485,-0.049981,0.045736,0.0024644,-0.00069911
-0.46018,0.10553,0.089739,-0.050853,0.045899,0.0023938,-0.00071926
-0.45858,0.10358,0.090052,-0.051737,0.046096,0.0022952,-0.00067167
-0.45698,0.10167,0.09034,-0.052566,0.046255,0.0022208,-0.00068942
-0.45538,0.099739,0.090642,-0.053405,0.046433,0.0021417,-0.00070183
-0.45378,0.097747,0.090887,-0.054237,0.046572,0.0020194,-0.00068978
-0.45218,0.095891,0.091202,-0.055049,0.046736,0.0019534,-0.00067545
-0.45058,0.094113,0.091605,-0.05587,0.046959,0.0018862,-0.00068804
-0.44898,0.092278,0.091935,-0.056679,0.047153,0.0017834,-0.00071247
-0.44738,0.09048,0.092276,-0.05747,0.047351,0.0016756,-0.00075075
-0.44578,0.088653,0.092565,-0.058236,0.047507,0.0015847,-0.0007965
-0.44418,0.086935,0.092907,-0.058998,0.047673,0.001526,-0.00084724
-0.44258,0.085188,0.09325,-0.059773,0.047856,0.0014668,-0.00086444
-0.44098,0.083463,0.093588,-0.060543,0.048037,0.001402,-0.00090613
-0.43938,0.081791,0.093903,-0.061295,0.048184,0.0012999,-0.00089873
-0.43778,0.080139,0.094224,-0.06204,0.048368,0.0012513,-0.00084932
-0.43617,0.07849,0.094541,-0.062779,0.04855,0.0012034,-0.0007957
-0.43457,0.076894,0.094867,-0.063495,0.048723,0.0011708,-0.00076693
-0.43297,0.075325,0.09519,-0.064208,0.048892,0.0011532,-0.00075871
-0.43137,0.07377,0.095508,-0.064917,0.049062,0.0011366,-0.00076254
-0.42977,0.072219,0.095826,-0.065622,0.04924,0.0011204,-0.00077931
-0.42817,0.070671,0.096139,-0.066327,0.049413,0.0011047,-0.0007926
-0.42657,0.069121,0.096447,-0.067042,0.049587,0.0011202,-0.00077972
-0.42497,0.067655,0.096751,-0.067722,0.049772,0.0011297,-0.00083401
-0.42337,0.0662,0.097118,-0.068439,0.049992,0.0011219,-0.00087603
-0.42177,0.064707,0.097347,-0.06908,0.050137,0.0011205,-0.00092164
-0.42017,0.063262,0.097643,-0.069744,0.050321,0.0011224,-0.00095096
-0.41857,0.061831,0.097933,-0.070401,0.050503,0.0011204,-0.00098259
-0.41697,0.060425,0.098214,-0.07105,0.050688,0.0011278,-0.0010168
-0.41537,0.059017,0.098491,-0.071703,0.050879,0.001152,-0.0010431
-0.41377,0.05767,0.098832,-0.072375,0.051096,0.0011558,-0.0010741
-0.41216,0.056293,0.099088,-0.073018,0.051283,0.0011472,-0.0010981
-0.41056,0.054884,0.099253,-0.073635,0.051453,0.0011052,-0.0011388
-0.40896,0.053537,0.099494,-0.074258,0.051645,0.0010986,-0.0011431
-0.40736,0.052199,0.099735,-0.074869,0.051839,0.0011165,-0.0011568
-0.40576,0.050866,0.099958,-0.075485,0.052033,0.0011142,-0.0011546
-0.40416,0.049546,0.10017,-0.076099,0.052227,0.0010959,-0.0011277
-0.40256,0.04821,0.10037,-0.076706,0.052441,0.0011183,-0.0011126
-0.40096,0.046917,0.10058,-0.077289,0.052645,0.0011418,-0.0010804
-0.39936,0.045623,0.10078,-0.077872,0.052849,0.0011661,-0.0010463
-0.39776,0.04433,0.10096,-0.078455,0.053059,0.0011859,-0.001038
-0.39616,0.043038,0.10113,-0.079039,0.053276,0.0011995,-0.0010662
-0.39456,0.041802,0.10137,-0.079682,0.053536,0.0012395,-0.0011001
-0.39296,0.04053,0.10153,-0.080236,0.053766,0.0013102,-0.0011526
-0.39136,0.039253,0.10168,-0.08078,0.053994,0.0013696,-0.0012023
-0.38976,0.037974,0.10183,-0.081319,0.054221,0.0014215,-0.0012479
-0.38816,0.036685,0.10196,-0.081826,0.054408,0.0013765,-0.0011088
-0.38655,0.035429,0.1021,-0.082356,0.054643,0.0014219,-0.0011536
-0.38495,0.034169,0.10223,-0.082886,0.054883,0.0014515,-0.0011832
-0.38335,0.032912,0.10236,-0.08341,0.055128,0.0014618,-0.0011954
-0.38175,0.031665,0.10245,-0.083926,0.055387,0.0014391,-0.0011688
-0.38015,0.030414,0.10254,-0.084439,0.055651,0.0014011,-0.0011309
-0.37855,0.029164,0.10265,-0.084946,0.055898,0.0014051,-0.0011431
-0.37695,0.027936,0.10283,-0.08548,0.056179,0.0014465,-0.001252
-0.37535,0.02669,0.10294,-0.085971,0.056424,0.0014873,-0.0013715
-0.37375,0.025436,0.10297,-0.08641,0.056638,0.0014968,-0.0014187
-0.37215,0.0242,0.10306,-0.086886,0.056895,0.0014961,-0.0014517
-0.37055,0.022974,0.10315,-0.087357,0.057153,0.0014915,-0.0014799
-0.36895,0.021745,0.10324,-0.087815,0.057413,0.0014987,-0.001493
-0.36735,0.020521,0.10332,-0.088261,0.057685,0.001511,-0.0015579
-0.36575,0.01931,0.1034,-0.088699,0.05793,0.0015105,-0.0015233
-0.36415,0.018087,0.10347,-0.089135,0.058208,0.0015155,-0.0014858
-0.36255,0.016865,0.10349,-0.089565,0.058464,0.0015829,-0.0014653
-0.36094,0.015645,0.10354,-0.089982,0.058732,0.0015847,-0.0014771
-0.35934,0.014444,0.1036,-0.090384,0.058999,0.0015794,-0.0015044
-0.35774,0.013242,0.10365,-0.090784,0.059267,0.0015736,-0.0015287
-0.35614,0.01201,0.10372,-0.091164,0.059538,0.0015557,-0.0015676
-0.35454,0.010801,0.10379,-0.09154,0.059803,0.0015569,-0.0015951
-0.35294,0.0096135,0.1039,-0.091973,0.060111,0.0015457,-0.0016244
-0.35134,0.0084011,0.10384,-0.092278,0.060358,0.001494,-0.0016475
-0.34974,0.0071988,0.10386,-0.092625,0.06064,0.0014453,-0.0016729
-0.34814,0.0060014,0.10387,-0.09296,0.060918,0.0014056,-0.0016911
-0.34654,0.0048083,0.10388,-0.093284,0.061195,0.0013722,-0.0016961
-0.34494,0.0036094,0.10396,-0.093645,0.061504,0.0013377,-0.0017018
-0.34334,0.0024164,0.10397,-0.093956,0.061746,0.0013157,-0.001685
-0.34174,0.0012319,0.10392,-0.094214,0.061923,0.0013468,-0.0016681
-0.34014,6.2993e-05,0.1039,-0.094495,0.062186,0.001292,-0.0016331
-0.33854,-0.0010961,0.10389,-0.09476,0.062446,0.0013209,-0.0015836
-0.33693,-0.0022718,0.10388,-0.095033,0.062707,0.0013533,-0.0015285
-0.33533,-0.0034344,0.10384,-0.095293,0.062969,0.0013465,-0.0014747
-0.33373,-0.004588,0.10374,-0.095539,0.063226,0.001281,-0.0014287
-0.33213,-0.0057417,0.10364,-0.095784,0.063482,0.0012152,-0.0013804
-0.33053,-0.0069016,0.10359,-0.096004,0.063726,0.0011117,-0.001366
-0.32893,-0.0080632,0.10355,-0.09622,0.063971,0.0010112,-0.0013681
-0.32733,-0.0092282,0.10349,-0.096433,0.06422,0.00092303,-0.0013301
-0.32573,-0.010379,0.10341,-0.096621,0.064481,0.00088909,-0.0012004
-0.32413,-0.011532,0.10334,-0.096811,0.06474,0.00085342,-0.001074
-0.32253,-0.012691,0.10325,-0.097012,0.065002,0.00082834,-0.00095444
-0.32093,-0.01385,0.10316,-0.097191,0.065281,0.00084077,-0.0008421
-0.31933,-0.015004,0.10305,-0.097349,0.065574,0.00087567,-0.00072733
-0.31773,-0.016158,0.10294,-0.097507,0.06584,0.00086179,-0.0006311
-0.31613,-0.017295,0.10285,-0.097676,0.066101,0.00081401,-0.00053188
-0.31453,-0.018461,0.10274,-0.097849,0.066373,0.00076509,-0.00043323
-0.31293,-0.019605,0.10264,-0.098003,0.066645,0.00070454,-0.0003544
-0.31132,-0.020763,0.10261,-0.098205,0.066957,0.00064281,-0.00028413
-0.30972,-0.021892,0.10242,-0.098297,0.067199,0.00055846,-0.00018616
-0.30812,-0.023026,0.10231,-0.098429,0.067454,0.00052224,-0.00014823
-0.30652,-0.02416,0.10221,-0.098556,0.067701,0.00051794,-0.000128
-0.30492,-0.025301,0.1021,-0.098668,0.067964,0.00050516,-0.00011253
-0.30332,-0.026436,0.10199,-0.098796,0.068215,0.00050535,-0.0001191
-0.30172,-0.027578,0.10185,-0.098914,0.068439,0.00037019,-3.1394e-05
-0.30012,-0.028729,0.1017,-0.099018,0.068667,0.00022002,8.2749e-05
-0.29852,-0.029878,0.10155,-0.099098,0.068922,0.00021892,0.00015993
-0.29692,-0.031036,0.10143,-0.099193,0.069183,0.00017202,0.00020169
-0.29532,-0.032205,0.10129,-0.099273,0.069462,0.0001738,0.00024081
-0.29372,-0.033368,0.10116,-0.099333,0.069752,0.00015446,0.0002528
-0.29212,-0.034542,0.10101,-0.099393,0.070025,0.00012842,0.00028587
-0.29052,-0.03572,0.10085,-0.099444,0.070282,9.4185e-05,0.0003396
-0.28892,-0.036897,0.1007,-0.099485,0.070544,4.0132e-05,0.00038436
-0.28731,-0.038092,0.10055,-0.099521,0.070815,-3.1383e-05,0.0004118
-0.28571,-0.039273,0.10042,-0.09955,0.07105,-6.6164e-05,0.00044879
-0.28411,-0.040478,0.10024,-0.099568,0.071309,-0.0001002,0.00050692
-0.28251,-0.041708,0.1001,-0.099632,0.071564,-3.4543e-05,0.00053238
-0.28091,-0.042879,0.099855,-0.099576,0.071784,-8.3607e-05,0.00057602
-0.27931,-0.044088,0.099671,-0.099571,0.072039,-0.00010301,0.00062116
-0.27771,-0.045287,0.099509,-0.099555,0.072286,-0.00015576,0.00062096
-0.27611,-0.046487,0.099404,-0.099536,0.072515,-0.00025783,0.00059057
-0.27451,-0.047692,0.099239,-0.099488,0.072786,-0.00030663,0.00063335
-0.27291,-0.04891,0.099078,-0.099447,0.073071,-0.0003647,0.00067541
-0.27131,-0.05014,0.09892,-0.099412,0.073343,-0.00043246,0.00073072
-0.26971,-0.051367,0.09877,-0.099359,0.073592,-0.00050728,0.00078382
-0.26811,-0.052595,0.098563,-0.099295,0.073877,-0.00031786,0.00091947
-0.26651,-0.053819,0.098457,-0.09923,0.074153,-0.00040525,0.00095025
-0.26491,-0.055049,0.098339,-0.099157,0.074418,-0.00044353,0.001002
-0.26331,-0.056286,0.098206,-0.099077,0.074673,-0.00043305,0.0010673
-0.2617,-0.057551,0.09815,-0.099038,0.074975,-0.00044325,0.0011175
-0.2601,-0.058745,0.09793,-0.098891,0.075112,-0.00057571,0.0010794
-0.2585,-0.059974,0.097793,-0.098791,0.075363,-0.00061051,0.0011181
-0.2569,-0.061203,0.097626,-0.098683,0.075602,-0.00065678,0.0011504
-0.2553,-0.062407,0.097479,-0.098551,0.075853,-0.00064775,0.0011768
-0.2537,-0.063627,0.097345,-0.098425,0.076105,-0.00065401,0.0012482
-0.2521,-0.06485,0.097212,-0.098299,0.076378,-0.00066724,0.0013716
-0.2505,-0.066076,0.097073,-0.098166,0.076636,-0.00067176,0.0014036
-0.2489,-0.067336,0.096996,-0.098073,0.076929,-0.00068658,0.0013925
-0.2473,-0.068543,0.096839,-0.097907,0.077168,-0.00074845,0.0014174
-0.2457,-0.069755,0.096682,-0.097755,0.077405,-0.00078641,0.0014478
-0.2441,-0.070972,0.096526,-0.097586,0.077648,-0.00085714,0.0014735
-0.2425,-0.072184,0.096361,-0.097413,0.077886,-0.00088958,0.001522
-0.2409,-0.073362,0.096073,-0.097199,0.078103,-0.001017,0.0018125
-0.2393,-0.074566,0.095903,-0.097007,0.078332,-0.0010365,0.0018464
-0.2377,-0.075764,0.09574,-0.09681,0.07856,-0.0010468,0.0018528
-0.23609,-0.076958,0.095571,-0.096605,0.078778,-0.001051,0.0018603
-0.23449,-0.078128,0.095391,-0.096378,0.078954,-0.0010047,0.0018329
-0.23289,-0.079305,0.095212,-0.09617,0.079163,-0.00097604,0.0018243
-0.23129,-0.080467,0.095057,-0.095951,0.079392,-0.00099708,0.0018561
-0.22969,-0.081676,0.094964,-0.09577,0.079674,-0.0010064,0.0018979
-0.22809,-0.08275,0.094743,-0.095483,0.079854,-0.0010977,0.0019687
-0.22649,-0.083886,0.094579,-0.095234,0.08008,-0.0011042,0.0019939
-0.22489,-0.085065,0.094483,-0.095022,0.080353,-0.0011134,0.0020091
-0.22329,-0.08618,0.094321,-0.094763,0.080577,-0.0011108,0.0020048
-0.22169,-0.08721,0.094036,-0.09446,0.080781,-0.0011389,0.00198
-0.22009,-0.088302,0.093793,-0.094186,0.081062,-0.0011219,0.0019503
-0.21849,-0.089388,0.093561,-0.09391,0.081332,-0.0011079,0.0019195
-0.21689,-0.090448,0.093399,-0.093619,0.081553,-0.0011202,0.0019062
-0.21529,-0.091497,0.093244,-0.093313,0.08177,-0.0011326,0.0018932
-0.21369,-0.092615,0.09315,-0.093071,0.082027,-0.0011135,0.0018713
-0.21208,-0.093621,0.092953,-0.092737,0.082183,-0.0011203,0.0018797
-0.21048,-0.094675,0.092868,-0.092433,0.08237,-0.0011248,0.0018404
-0.20888,-0.095778,0.092865,-0.092172,0.082582,-0.0010763,0.0018216
-0.20728,-0.096736,0.092685,-0.091803,0.082729,-0.0010819,0.0018152
-0.20568,-0.097756,0.092527,-0.091481,0.082937,-0.0011016,0.0018134
-0.20408,-0.098758,0.092369,-0.091151,0.083146,-0.0011395,0.0018435
-0.20248,-0.099737,0.092151,-0.090807,0.083377,-0.0012084,0.0019835
-0.20088,-0.10079,0.092041,-0.090513,0.083641,-0.0012538,0.0020816
-0.19928,-0.10177,0.09187,-0.090169,0.08384,-0.0012799,0.0020709
-0.19768,-0.10276,0.09173,-0.089806,0.084037,-0.0013027,0.0020544
-0.19608,-0.10374,0.091594,-0.089455,0.084238,-0.0013351,0.0020434
-0.19448,-0.10464,0.091434,-0.089026,0.084368,-0.0013949,0.0020664
-0.19288,-0.1056,0.091341,-0.088647,0.084548,-0.0014527,0.0020943
-0.19128,-0.10657,0.091239,-0.088254,0.084726,-0.0015177,0.0021296
-0.18968,-0.10752,0.091095,-0.087858,0.084921,-0.0015423,0.0021632
-0.18808,-0.10848,0.090947,-0.087455,0.085098,-0.001554,0.002218
-0.18647,-0.10944,0.090803,-0.087046,0.085285,-0.0015607,0.0022717
-0.18487,-0.11039,0.090673,-0.086629,0.08547,-0.0015794,0.0023137
-0.18327,-0.11134,0.09055,-0.086201,0.085659,-0.0016017,0.0023509
-0.18167,-0.11238,0.090479,-0.085818,0.085899,-0.0016201,0.0023985
-0.18007,-0.11326,0.0903,-0.085326,0.086043,-0.0016431,0.0024928
-0.17847,-0.1142,0.090184,-0.08488,0.086222,-0.0016664,0.002522
-0.17687,-0.11514,0.0901,-0.084425,0.086423,-0.0016465,0.0025918
-0.17527,-0.11608,0.090013,-0.083969,0.086626,-0.0016851,0.002618
-0.17367,-0.11701,0.08992,-0.083492,0.086819,-0.0016748,0.0026767
-0.17207,-0.11793,0.089823,-0.083015,0.087007,-0.0016676,0.0027346
-0.17047,-0.11885,0.089718,-0.082525,0.087217,-0.0016913,0.0027987
-0.16887,-0.11975,0.089608,-0.082032,0.087419,-0.0017216,0.0028645
-0.16727,-0.12062,0.089509,-0.081532,0.087617,-0.001746,0.0028654
-0.16567,-0.12153,0.089395,-0.081019,0.087809,-0.0017502,0.0029122
-0.16407,-0.1224,0.089213,-0.080494,0.088014,-0.0017862,0.0029956
-0.16246,-0.12328,0.088993,-0.079968,0.088212,-0.0019428,0.0031109
-0.16086,-0.12415,0.088864,-0.079427,0.088387,-0.0019939,0.0030839
-0.15926,-0.12511,0.088762,-0.078929,0.088618,-0.0020556,0.0030558
-0.15766,-0.12599,0.088566,-0.078379,0.088803,-0.0021396,0.0030437
-0.15606,-0.12678,0.08837,-0.077762,0.088924,-0.0021356,0.0031135
-0.15446,-0.12765,0.088272,-0.077182,0.089105,-0.002101,0.003236
-0.15286,-0.12852,0.088167,-0.076593,0.089277,-0.0020524,0.0032975
-0.15126,-0.12939,0.088032,-0.076001,0.089453,-0.0020197,0.003282
-0.14966,-0.13025,0.087893,-0.075399,0.089608,-0.0020048,0.0033124
-0.14806,-0.13111,0.087748,-0.074789,0.089746,-0.0019725,0.0034022
-0.14646,-0.13198,0.087587,-0.074185,0.089904,-0.0019954,0.0034718
-0.14486,-0.13283,0.087428,-0.073565,0.090074,-0.0020476,0.0035162
-0.14326,-0.13368,0.087262,-0.072942,0.090253,-0.0021171,0.0035285
-0.14166,-0.13451,0.087094,-0.072315,0.090433,-0.0021461,0.0034897
-0.14006,-0.13534,0.086923,-0.07168,0.09061,-0.0021612,0.003492
-0.13846,-0.13615,0.086754,-0.071034,0.09078,-0.002158,0.0035494
-0.13685,-0.13695,0.086609,-0.07038,0.090944,-0.0022001,0.0036099
-0.13525,-0.13777,0.08649,-0.069721,0.091105,-0.0022773,0.0036867
-0.13365,-0.13856,0.086389,-0.069046,0.091263,-0.0023617,0.0037378
-0.13205,-0.13934,0.086287,-0.068373,0.091417,-0.0024349,0.0037768
-0.13045,-0.14011,0.086126,-0.067669,0.091469,-0.0025892,0.003725
-0.12885,-0.14084,0.086029,-0.066967,0.091608,-0.002619,0.0037952
-0.12725,-0.1416,0.085921,-0.066271,0.091759,-0.0026312,0.0038958
-0.12565,-0.14233,0.085889,-0.065563,0.091908,-0.0026631,0.0039954
-0.12405,-0.14306,0.085858,-0.064854,0.092055,-0.002697,0.0040973
-0.12245,-0.14375,0.085815,-0.064125,0.092203,-0.002737,0.0041779
-0.12085,-0.14444,0.085735,-0.063391,0.092345,-0.0027756,0.0042289
-0.11925,-0.14513,0.085655,-0.062657,0.092487,-0.0028155,0.0042813
-0.11765,-0.14578,0.085581,-0.061894,0.09263,-0.0028637,0.0043009
-0.11605,-0.14643,0.085505,-0.061137,0.092768,-0.0028935,0.004321
-0.11445,-0.14708,0.085443,-0.060381,0.09291,-0.0029309,0.0044015
-0.11285,-0.14771,0.08538,-0.059605,0.093048,-0.0029484,0.0044498
-0.11124,-0.14835,0.085316,-0.058818,0.093189,-0.0029658,0.0044895
-0.10964,-0.14896,0.085256,-0.058024,0.093339,-0.002997,0.004513
-0.10804,-0.14969,0.085236,-0.057282,0.093545,-0.003043,0.004532
-0.10644,-0.15019,0.085072,-0.056438,0.093625,-0.0031786,0.0045057
-0.10484,-0.1509,0.085053,-0.055673,0.093818,-0.0032177,0.0045068
-0.10324,-0.15151,0.085003,-0.054863,0.093942,-0.0032432,0.0045076
-0.10164,-0.15212,0.084973,-0.054046,0.094074,-0.003268,0.0045125
-0.10004,-0.1526,0.084892,-0.053175,0.094151,-0.0032974,0.0045193
-0.098439,-0.1532,0.084863,-0.05235,0.094282,-0.003321,0.00452
-0.096839,-0.15379,0.08484,-0.05152,0.094426,-0.0033491,0.0045341
-0.095238,-0.15438,0.08482,-0.050683,0.094575,-0.0034024,0.0045746
-0.093637,-0.15498,0.084794,-0.049854,0.094725,-0.0034261,0.0046087
-0.092037,-0.15557,0.084789,-0.049012,0.094847,-0.0034139,0.0046214
-0.090436,-0.15617,0.084782,-0.048168,0.094968,-0.0034006,0.0046397
-0.088836,-0.15676,0.084791,-0.047317,0.095095,-0.0033983,0.0046715
-0.087235,-0.15736,0.08482,-0.046458,0.095223,-0.0033982,0.0047105
-0.085634,-0.15795,0.084859,-0.045594,0.095353,-0.0034006,0.0047426
-0.084034,-0.15854,0.084872,-0.044721,0.095503,-0.0034443,0.0047259
-0.082433,-0.15912,0.084876,-0.043851,0.095638,-0.0034826,0.0047135
-0.080832,-0.15969,0.084892,-0.042985,0.095767,-0.0035003,0.0047524
-0.079232,-0.16025,0.084917,-0.042105,0.095897,-0.0035151,0.004809
-0.077631,-0.1608,0.08494,-0.04122,0.096024,-0.0035242,0.0048397
-0.07603,-0.16133,0.08496,-0.040329,0.096148,-0.0035318,0.0048534
-0.07443,-0.16198,0.084948,-0.039482,0.096358,-0.0036265,0.0048973
-0.072829,-0.16248,0.085007,-0.038575,0.096479,-0.0036122,0.0049024
-0.071228,-0.16298,0.085067,-0.037666,0.096597,-0.0035924,0.0049011
-0.069628,-0.16332,0.084977,-0.036716,0.096653,-0.0036339,0.0049277
-0.068027,-0.16378,0.084968,-0.035804,0.096756,-0.0036898,0.0049404
-0.066427,-0.16421,0.084971,-0.034879,0.096868,-0.0037224,0.0049625
-0.064826,-0.16464,0.084983,-0.033954,0.096961,-0.0037601,0.0049567
-0.063225,-0.16504,0.084972,-0.033021,0.097078,-0.0037555,0.0049528
-0.061625,-0.16544,0.084961,-0.032083,0.097193,-0.0037598,0.0049531
-0.060024,-0.16582,0.084999,-0.031139,0.097297,-0.0037713,0.0049921
-0.058423,-0.16618,0.085026,-0.030188,0.097382,-0.0037615,0.0050477
-0.056823,-0.16665,0.085101,-0.029266,0.09752,-0.0037528,0.0050879
-0.055222,-0.16687,0.085037,-0.028267,0.097556,-0.003796,0.005094
-0.053621,-0.16716,0.085002,-0.02727,0.097639,-0.0038707,0.0051103
-0.052021,-0.16748,0.084998,-0.026305,0.09774,-0.0039107,0.0051205
-0.05042,-0.16792,0.085109,-0.025367,0.097932,-0.0038461,0.005002
-0.04882,-0.16819,0.085103,-0.024373,0.09803,-0.0038539,0.0050144
-0.047219,-0.16845,0.085093,-0.023384,0.098125,-0.0038554,0.0050242
-0.045618,-0.16862,0.085022,-0.022367,0.098146,-0.0038619,0.0050308
-0.044018,-0.16887,0.085006,-0.021367,0.098232,-0.0038632,0.0050255
-0.042417,-0.16911,0.085008,-0.020371,0.098332,-0.0038397,0.0050141
-0.040816,-0.16933,0.085028,-0.019369,0.09845,-0.0037702,0.005045
-0.039216,-0.16954,0.085046,-0.018365,0.098559,-0.0036903,0.0050513
-0.037615,-0.16986,0.085117,-0.017378,0.098678,-0.0036492,0.0050084
-0.036014,-0.17004,0.085131,-0.016373,0.098732,-0.003626,0.0049568
-0.034414,-0.17007,0.085072,-0.015337,0.09875,-0.0035726,0.0049347
-0.032813,-0.17024,0.085055,-0.014325,0.098813,-0.0035907,0.004916
-0.031212,-0.1704,0.08503,-0.013321,0.098866,-0.0036402,0.0048928
-0.029612,-0.17052,0.084983,-0.012318,0.098932,-0.0036429,0.0048838
-0.028011,-0.17064,0.084934,-0.011315,0.098995,-0.0036444,0.0048742
-0.026411,-0.17073,0.084864,-0.010307,0.099091,-0.0036682,0.0049082
-0.02481,-0.17081,0.084853,-0.0093008,0.099155,-0.0036762,0.0049152
-0.023209,-0.17088,0.084843,-0.0082944,0.099218,-0.0036771,0.0049226
-0.021609,-0.17092,0.084842,-0.0072911,0.099287,-0.0036366,0.0049284
-0.020008,-0.17096,0.084838,-0.00629,0.099354,-0.0036341,0.0049222
-0.018407,-0.17097,0.084807,-0.0052808,0.099422,-0.003676,0.0048924
-0.016807,-0.171,0.084784,-0.0042849,0.099489,-0.003693,0.0048932
-0.015206,-0.17102,0.084831,-0.0032859,0.099542,-0.00373,0.0049013
-0.013605,-0.171,0.084802,-0.0022827,0.099599,-0.0037677,0.0048729
-0.012005,-0.17097,0.084811,-0.0012669,0.099631,-0.0038088,0.0048854
-0.010404,-0.17094,0.0848,-0.00026073,0.099682,-0.0038155,0.0049159
-0.0088035,-0.17092,0.084777,0.00073754,0.099744,-0.0037938,0.0049602
-0.0072029,-0.17089,0.084779,0.001729,0.099814,-0.0037528,0.0050008
-0.0056022,-0.17083,0.084779,0.0027385,0.099892,-0.0037068,0.0050372
-0.0040016,-0.17077,0.084784,0.0037463,0.099971,-0.0036548,0.0050774
-0.002401,-0.17083,0.084834,0.0047453,0.1001,-0.0035501,0.0051283
-0.00080032,-0.17076,0.084787,0.0057569,0.10014,-0.0035938,0.005108
0.00080032,-0.17056,0.084715,0.0067797,0.10013,-0.0036362,0.0051254
0.002401,-0.17047,0.084729,0.0077864,0.10014,-0.0036338,0.0051724
0.0040016,-0.17036,0.084736,0.0087947,0.10016,-0.003615,0.0051941
0.0056022,-0.17025,0.084738,0.0098039,0.1002,-0.0035938,0.0052037
0.0072029,-0.17013,0.084743,0.010809,0.10025,-0.0035467,0.0052022
0.0088035,-0.17,0.084743,0.011816,0.10029,-0.0034868,0.0052007
0.010404,-0.16984,0.084748,0.012818,0.10033,-0.0034588,0.0052112
0.012005,-0.16969,0.084752,0.013819,0.10037,-0.0034771,0.005236
0.013605,-0.16952,0.084756,0.014817,0.10041,-0.0034644,0.0052589
0.015206,-0.16933,0.084762,0.015812,0.10045,-0.0034403,0.0052632
0.016807,-0.16913,0.084791,0.016803,0.10049,-0.0033966,0.0052472
0.018407,-0.16892,0.084822,0.017792,0.10053,-0.0033656,0.0052129
0.020008,-0.16869,0.084842,0.01878,0.10057,-0.0033312,0.0051837
0.021609,-0.16846,0.084851,0.019767,0.10061,-0.0032964,0.0051686
0.023209,-0.1682,0.084852,0.020758,0.10064,-0.0032511,0.0051555
0.02481,-0.16793,0.084862,0.021736,0.10067,-0.0032119,0.0051372
0.026411,-0.16767,0.084873,0.022713,0.1007,-0.0031716,0.0051196
0.028011,-0.16738,0.08489,0.023682,0.10073,-0.00314,0.005097
0.029612,-0.16709,0.08491,0.02465,0.10075,-0.0031091,0.0050731
0.031212,-0.16678,0.08489,0.02562,0.10082,-0.0031511,0.0050999
0.032813,-0.16647,0.084902,0.026581,0.10084,-0.0031124,0.0051089
0.034414,-0.16616,0.084945,0.027534,0.10085,-0.0030854,0.0050951
0.036014,-0.16584,0.084959,0.028479,0.10082,-0.0031485,0.0050461
0.037615,-0.16552,0.084991,0.029417,0.10081,-0.0031977,0.0049958
0.039216,-0.16518,0.084987,0.030368,0.10082,-0.0032477,0.0049628
0.040816,-0.16483,0.085024,0.031307,0.10083,-0.0032047,0.0049736
0.042417,-0.16446,0.085093,0.032227,0.10082,-0.003184,0.0049639
0.044018,-0.16411,0.085144,0.033159,0.10083,-0.0031428,0.0049674
0.045618,-0.16376,0.085201,0.034076,0.10083,-0.0031159,0.0049608
0.047219,-0.16339,0.085273,0.034982,0.10086,-0.0030527,0.0049312
0.04882,-0.16301,0.085339,0.035892,0.10091,-0.0029588,0.0049033
0.05042,-0.16262,0.08541,0.036796,0.1009,-0.002935,0.0048768
0.052021,-0.16223,0.085482,0.037693,0.10088,-0.0028975,0.0048458
0.053621,-0.16182,0.085557,0.038587,0.10086,-0.0028752,0.004802
0.055222,-0.16141,0.085635,0.039474,0.10085,-0.0028666,0.0047423
0.056823,-0.16098,0.085717,0.040368,0.10083,-0.0028284,0.0047974
0.058423,-0.16053,0.085778,0.041245,0.10079,-0.0027946,0.0048456
0.060024,-0.16008,0.085857,0.042119,0.10074,-0.002742,0.0048979
0.061625,-0.15965,0.085934,0.042998,0.10071,-0.0026882,0.0049346
0.063225,-0.15919,0.086007,0.043858,0.10067,-0.0026404,0.0049283
0.064826,-0.15872,0.086087,0.044721,0.10063,-0.0026175,0.004887
0.066427,-0.15824,0.08617,0.045583,0.10059,-0.0025814,0.0048462
0.068027,-0.15775,0.086257,0.046437,0.10054,-0.0025126,0.0048025
0.069628,-0.15725,0.086347,0.047282,0.10049,-0.0024533,0.0047565
0.071228,-0.15674,0.086438,0.048126,0.10044,-0.0023904,0.0047089
0.072829,-0.15622,0.086505,0.048971,0.1004,-0.00234,0.0046679
0.07443,-0.1557,0.086564,0.049808,0.10034,-0.0022967,0.0046201
0.07603,-0.15517,0.08662,0.050644,0.10028,-0.00225,0.0045615
0.077631,-0.15463,0.086675,0.051472,0.10021,-0.0021998,0.0045014
0.079232,-0.15407,0.086747,0.0523,0.10015,-0.0021426,0.0044391
0.080832,-0.15351,0.086815,0.053125,0.10008,-0.0020924,0.0044017
0.082433,-0.15294,0.086887,0.053948,0.10001,-0.0020373,0.0043765
0.084034,-0.15236,0.086963,0.054769,0.099931,-0.0019841,0.0043484
0.085634,-0.15177,0.087051,0.055585,0.099852,-0.0019286,0.0043055
0.087235,-0.15118,0.087133,0.056394,0.099782,-0.0018699,0.0042626
0.088836,-0.15058,0.087222,0.057205,0.099701,-0.0018295,0.0042464
0.090436,-0.14997,0.087317,0.058012,0.099612,-0.0018047,0.0042487
0.092037,-0.14936,0.087403,0.058817,0.099536,-0.0017783,0.0042642
0.093637,-0.14873,0.087526,0.059616,0.09942,-0.0017465,0.0042428
0.095238,-0.14809,0.087635,0.06041,0.09931,-0.0017148,0.0042273
0.096839,-0.14745,0.087745,0.061213,0.099198,-0.0016836,0.0042101
0.098439,-0.14691,0.087903,0.062056,0.099148,-0.0016462,0.0041946
0.10004,-0.14617,0.087943,0.062769,0.098983,-0.0016002,0.0041681
0.10164,-0.1455,0.088036,0.063524,0.098874,-0.0015663,0.0041298
0.10324,-0.14481,0.088108,0.064275,0.098763,-0.0015357,0.0040871
0.10484,-0.14412,0.088227,0.065039,0.09864,-0.0014965,0.0040437
0.10644,-0.14343,0.088322,0.065816,0.098521,-0.001469,0.0040024
0.10804,-0.14275,0.088407,0.066583,0.098404,-0.001443,0.0039558
0.10964,-0.14204,0.088493,0.067335,0.098275,-0.0014052,0.0038899
0.11124,-0.14131,0.088575,0.068072,0.098114,-0.0013577,0.0037695
0.11285,-0.14057,0.088655,0.068809,0.097952,-0.0013048,0.0036509
0.11445,-0.13981,0.088753,0.069536,0.097804,-0.0012781,0.0036069
0.11605,-0.13905,0.088856,0.070254,0.097663,-0.0012436,0.0035886
0.11765,-0.13829,0.088967,0.070965,0.097522,-0.001208,0.0035717
0.11925,-0.13749,0.089113,0.071643,0.097389,-0.001192,0.0035661
0.12085,-0.13682,0.089293,0.072396,0.097307,-0.0011737,0.0035718
0.12245,-0.13593,0.089359,0.073045,0.097102,-0.0011138,0.0035481
0.12405,-0.13514,0.089465,0.07372,0.096951,-0.0010599,0.0035477
0.12565,-0.13434,0.089569,0.074394,0.096798,-0.0010052,0.0035487
0.12725,-0.13355,0.08967,0.07506,0.096642,-0.0010419,0.0034825
0.12885,-0.13275,0.08979,0.075721,0.096484,-0.0010304,0.003456
0.13045,-0.13195,0.089915,0.076349,0.096316,-0.0010128,0.0034626
0.13205,-0.13115,0.090057,0.076994,0.096137,-0.00091953,0.0034753
0.13365,-0.13036,0.090206,0.077653,0.095971,-0.00093316,0.0034312
0.13525,-0.12959,0.090364,0.07828,0.095811,-0.00094331,0.0033768
0.13685,-0.12879,0.090517,0.078924,0.095648,-0.00097975,0.0033193
0.13846,-0.12798,0.090662,0.079531,0.095476,-0.00099153,0.0032858
0.14006,-0.12718,0.090804,0.080139,0.095299,-0.00098098,0.0032763
0.14166,-0.12638,0.090944,0.080747,0.095123,-0.00097031,0.0032668
0.14326,-0.12559,0.091119,0.081332,0.094955,-0.00096199,0.0032431
0.14486,-0.12476,0.091317,0.081903,0.094785,-0.00097091,0.0032187
0.14646,-0.12397,0.091504,0.082489,0.094613,-0.00095279,0.0031869
0.14806,-0.12325,0.09172,0.083109,0.094529,-0.00092714,0.0031789
0.14966,-0.12244,0.091965,0.083667,0.094372,-0.00094987,0.0030733
0.15126,-0.12158,0.092153,0.084178,0.094158,-0.00091977,0.0029871
0.15286,-0.12076,0.092392,0.084724,0.093973,-0.00087041,0.0029627
0.15446,-0.11993,0.092624,0.085262,0.093787,-0.00083013,0.0029458
0.15606,-0.1191,0.092869,0.085795,0.093611,-0.00078721,0.0028957
0.15766,-0.11826,0.093113,0.086327,0.093435,-0.0007476,0.0028453
0.15926,-0.11741,0.093316,0.086857,0.093255,-0.00078929,0.0029673
0.16086,-0.11656,0.093627,0.087379,0.093072,-0.00070809,0.0028748
0.16246,-0.11567,0.093884,0.087896,0.092901,-0.00066102,0.0028216
0.16407,-0.11484,0.094182,0.088446,0.092786,-0.00061601,0.0027705
0.16567,-0.11388,0.094368,0.088914,0.092555,-0.00057893,0.0027206
0.16727,-0.11294,0.094621,0.089403,0.092342,-0.00050757,0.0026697
0.16887,-0.11199,0.094862,0.089897,0.092138,-0.00045103,0.0025975
0.17047,-0.11105,0.095102,0.090393,0.091932,-0.00039485,0.0025103
0.17207,-0.11011,0.095336,0.090888,0.091726,-0.00033879,0.0024306
0.17367,-0.10916,0.09555,0.091413,0.091594,-0.00033196,0.0024738
0.17527,-0.10815,0.09576,0.091887,0.091412,-0.00036548,0.0024873
0.17687,-0.10709,0.095955,0.092298,0.09117,-0.00041388,0.0025145
0.17847,-0.10606,0.096165,0.092763,0.090966,-0.00036672,0.0024618
0.18007,-0.10499,0.096376,0.093208,0.090749,-0.00030876,0.0023736
0.18167,-0.10392,0.096583,0.093652,0.09053,-0.0002527,0.0022893
0.18327,-0.10282,0.096723,0.094093,0.090213,-0.00026931,0.0022371
0.18487,-0.10171,0.096907,0.094519,0.089989,-0.00024652,0.0021934
0.18647,-0.1006,0.097086,0.094944,0.089764,-0.00022484,0.0021455
0.18808,-0.099461,0.097264,0.095342,0.089547,-0.00024374,0.0021134
0.18968,-0.098312,0.097442,0.095736,0.08933,-0.00026471,0.0020874
0.19128,-0.097169,0.097707,0.096132,0.089149,-0.00020893,0.0019909
0.19288,-0.095997,0.097925,0.09651,0.088947,-0.00022219,0.0019502
0.19448,-0.094824,0.098085,0.096887,0.088718,-0.00018814,0.0018817
0.19608,-0.093636,0.098221,0.09723,0.088485,-0.00013966,0.0018338
0.19768,-0.092459,0.098356,0.097583,0.088245,-7.8872e-05,0.0017872
0.19928,-0.091236,0.098475,0.097947,0.088007,-6.5059e-05,0.0017535
0.20088,-0.090015,0.098601,0.098283,0.08778,-6.7565e-05,0.0017221
0.20248,-0.088798,0.098731,0.098608,0.087555,-6.8649e-05,0.0016865
0.20408,-0.087574,0.098871,0.098916,0.087332,-5.6755e-05,0.0016351
0.20568,-0.086327,0.099021,0.099216,0.087108,-1.1404e-05,0.0015475
0.20728,-0.085091,0.099164,0.099497,0.086882,1.7987e-05,0.0014436
0.20888,-0.083817,0.09927,0.099789,0.086641,4.0332e-05,0.0013522
0.21048,-0.082556,0.099369,0.10006,0.086406,7.4713e-05,0.0012369
0.21208,-0.081333,0.099524,0.10037,0.086223,0.00011765,0.0011336
0.21369,-0.08,0.099569,0.10057,0.085922,0.00013182,0.0010424
0.21529,-0.078711,0.09967,0.10081,0.085673,0.00015326,0.00094231
0.21689,-0.077419,0.099754,0.10104,0.085403,0.00020916,0.00094794
0.21849,-0.076118,0.099843,0.10126,0.085171,0.0002892,0.00091416
0.22009,-0.074816,0.099926,0.10147,0.084933,0.00033287,0.00086967
0.22169,-0.073529,0.1,0.10168,0.084711,0.00036546,0.00073888
0.22329,-0.07223,0.10007,0.10187,0.084471,0.00037868,0.00069269
0.22489,-0.07092,0.10014,0.10205,0.08423,0.00039317,0.00065687
0.22649,-0.069611,0.1002,0.10224,0.083995,0.00040237,0.00061866
0.22809,-0.06833,0.10031,0.10246,0.083818,0.00038399,0.00058364
0.22969,-0.067016,0.10033,0.10263,0.083597,0.000336,0.00049924
0.23129,-0.0657,0.10038,0.10279,0.083359,0.00034289,0.00041171
0.23289,-0.06435,0.10036,0.10291,0.083068,0.00032939,0.00047562
0.23449,-0.063039,0.10041,0.10306,0.082829,0.00036756,0.00039514
0.23609,-0.061729,0.10045,0.10321,0.082587,0.00038012,0.00042789
0.2377,-0.060413,0.10049,0.10335,0.082348,0.00039931,0.00043421
0.2393,-0.059099,0.10052,0.10348,0.0821,0.0003684,0.00042831
0.2409,-0.057786,0.10055,0.1036,0.081851,0.00031913,0.00041666
0.2425,-0.056475,0.10062,0.10372,0.081594,0.000379,0.00039714
0.2441,-0.055168,0.10069,0.10385,0.081339,0.00044971,0.00034291
0.2457,-0.053893,0.10081,0.10401,0.08113,0.00051044,0.00032083
0.2473,-0.052559,0.10081,0.10407,0.080825,0.00053412,0.00034415
0.2489,-0.051249,0.10088,0.10416,0.080583,0.00055571,0.00033288
0.2505,-0.049943,0.10095,0.10425,0.08034,0.00057515,0.00030651
0.2521,-0.048637,0.10091,0.10434,0.080144,0.00062827,0.00014716
0.2537,-0.047325,0.10097,0.10441,0.079896,0.00064383,0.00011548
0.2553,-0.04602,0.10104,0.10449,0.079648,0.00065244,9.2379e-05
0.2569,-0.044711,0.10111,0.10455,0.079397,0.00065694,9.0095e-05
0.2585,-0.043391,0.10119,0.1046,0.079144,0.00066977,7.6333e-05
0.2601,-0.04209,0.10127,0.10465,0.078894,0.000688,7.2738e-05
0.2617,-0.040777,0.10136,0.10469,0.07864,0.00070375,6.2391e-05
0.26331,-0.039463,0.10148,0.10472,0.078383,0.00072658,4.395e-05
0.26491,-0.038149,0.10162,0.10475,0.078119,0.00075716,6.3845e-05
0.26651,-0.036852,0.10181,0.1048,0.077912,0.00079039,9.0718e-05
0.26811,-0.035511,0.1019,0.10476,0.077613,0.00083953,8.1809e-05
0.26971,-0.034215,0.10206,0.10477,0.077374,0.00090155,6.8258e-05
0.27131,-0.032893,0.10217,0.10476,0.077123,0.00089963,2.8952e-05
0.27291,-0.031577,0.10227,0.10475,0.076874,0.00088303,-1.6452e-05
0.27451,-0.030271,0.10237,0.10472,0.076608,0.00088621,-2.8995e-05
0.27611,-0.028952,0.10246,0.10468,0.076327,0.00091307,-2.3534e-05
0.27771,-0.027627,0.10254,0.10464,0.076048,0.00094818,-3.154e-05
0.27931,-0.026314,0.10265,0.10459,0.075789,0.00096735,-7.6745e-05
0.28091,-0.025014,0.10281,0.10459,0.07556,0.00096572,-0.00021253
0.28251,-0.023699,0.10285,0.10448,0.075251,0.00098818,-0.00025223
0.28411,-0.022387,0.10295,0.1044,0.07499,0.001017,-0.00028349
0.28571,-0.021088,0.10308,0.10431,0.074724,0.0010609,-0.00028965
0.28731,-0.019773,0.10318,0.10421,0.074467,0.0010997,-0.00029906
0.28892,-0.018473,0.10326,0.10411,0.074214,0.0011812,-0.00033867
0.29052,-0.017184,0.1034,0.10403,0.074011,0.0012403,-0.00037095
0.29212,-0.015877,0.10339,0.10388,0.073696,0.0012869,-0.00046099
0.29372,-0.014588,0.10343,0.10378,0.073431,0.0013162,-0.00057467
0.29532,-0.013288,0.10351,0.10364,0.073177,0.001358,-0.00061443
0.29692,-0.011978,0.1036,0.10349,0.072919,0.0014099,-0.0006423
0.29852,-0.010677,0.10374,0.10338,0.072708,0.0014626,-0.00066616
0.30012,-0.0093583,0.10381,0.10323,0.072465,0.0014858,-0.00068257
0.30172,-0.0080517,0.10386,0.10309,0.072221,0.0014951,-0.00068956
0.30332,-0.0067448,0.10387,0.10289,0.071896,0.0015543,-0.00073235
0.30492,-0.0054182,0.10391,0.10271,0.071628,0.0016139,-0.00075556
0.30652,-0.0040935,0.10395,0.10253,0.07136,0.0016748,-0.00077624
0.30812,-0.0027652,0.10398,0.10234,0.0711,0.0017125,-0.00081447
0.30972,-0.0014337,0.10399,0.10214,0.070838,0.0017588,-0.00085785
0.31132,-8.9655e-05,0.10411,0.10197,0.07064,0.0019043,-0.00094865
0.31293,0.0012317,0.10409,0.10172,0.070346,0.0019766,-0.0010234
0.31453,0.0025704,0.10412,0.10149,0.070097,0.0019607,-0.0010141
0.31613,0.0039142,0.10414,0.10126,0.069851,0.0019251,-0.00099021
0.31773,0.0052483,0.10415,0.10102,0.069602,0.0019415,-0.0010026
0.31933,0.0065853,0.10415,0.10077,0.069354,0.0019938,-0.0010295
0.32093,0.0079259,0.10415,0.10051,0.069104,0.0020494,-0.0010602
0.32253,0.0092705,0.10413,0.10025,0.068843,0.0021035,-0.001077
0.32413,0.010618,0.10412,0.099976,0.068578,0.0021648,-0.0011154
0.32573,0.011968,0.10411,0.099702,0.068322,0.0022238,-0.0011493
0.32733,0.013314,0.10411,0.099408,0.068111,0.002172,-0.0011999
0.32893,0.014656,0.1041,0.099112,0.067889,0.0021677,-0.0012584
0.33053,0.015994,0.10408,0.098803,0.067664,0.0021557,-0.0012899
0.33213,0.017328,0.10405,0.098515,0.06744,0.0021678,-0.0012755
0.33373,0.018658,0.10403,0.098251,0.067215,0.0021895,-0.0011886
0.33533,0.019985,0.104,0.09793,0.066985,0.0022006,-0.0011562
0.33693,0.021337,0.10403,0.097652,0.066801,0.0022204,-0.0011249
0.33854,0.022643,0.10399,0.097307,0.066574,0.002242,-0.0011189
0.34014,0.023955,0.10391,0.09699,0.066327,0.0022545,-0.0011078
0.34174,0.025228,0.10393,0.096626,0.066074,0.0023715,-0.0014264
0.34334,0.026529,0.10389,0.096283,0.065847,0.002388,-0.0014219
0.34494,0.027831,0.10384,0.095933,0.065621,0.002396,-0.001427
0.34654,0.029128,0.10379,0.095577,0.065399,0.002406,-0.0014549
0.34814,0.030414,0.10373,0.095205,0.065173,0.002463,-0.0014492
0.34974,0.031721,0.1037,0.094876,0.064993,0.0025406,-0.0014432
0.35134,0.032953,0.10361,0.094455,0.064707,0.002498,-0.0015157
0.35294,0.034216,0.10354,0.094055,0.064475,0.0024978,-0.0014955
0.35454,0.035464,0.10346,0.093661,0.064234,0.0025278,-0.0014094
0.35614,0.036704,0.10337,0.093245,0.06401,0.0025404,-0.001407
0.35774,0.037941,0.10329,0.092822,0.063791,0.0025459,-0.0014339
0.35934,0.039182,0.10327,0.092434,0.063619,0.0025582,-0.0014444
0.36094,0.040356,0.10313,0.091949,0.063352,0.002537,-0.0014397
0.36255,0.041548,0.10305,0.091502,0.063126,0.0025329,-0.0014487
0.36415,0.042727,0.10296,0.091039,0.062895,0.002543,-0.0014708
0.36575,0.043955,0.10294,0.090607,0.062712,0.0025371,-0.0014989
0.36735,0.045081,0.10281,0.090091,0.062435,0.0025757,-0.0015199
0.36895,0.046246,0.10274,0.089607,0.0622,0.0026229,-0.0015486
0.37055,0.047411,0.10267,0.089099,0.061979,0.0026423,-0.0015676
0.37215,0.048559,0.10258,0.088604,0.061763,0.0026677,-0.0015414
0.37375,0.049716,0.10249,0.088102,0.061543,0.0026958,-0.0015265
0.37535,0.050862,0.10238,0.087592,0.061334,0.0027086,-0.0015422
0.37695,0.052064,0.10232,0.087107,0.061168,0.0027121,-0.0015553
0.37855,0.05317,0.10213,0.086548,0.06092,0.0027301,-0.0015409
0.38015,0.054324,0.10201,0.086022,0.060716,0.0027597,-0.0015143
0.38175,0.055478,0.1019,0.085488,0.060517,0.0027693,-0.0014863
0.38335,0.056642,0.1018,0.084938,0.060319,0.0027598,-0.0014673
0.38495,0.057804,0.1017,0.084389,0.06012,0.0027562,-0.001451
0.38655,0.058971,0.1016,0.083839,0.059923,0.0027469,-0.0014329
0.38816,0.060155,0.1015,0.083288,0.059734,0.0027142,-0.0014021
0.38976,0.061339,0.10139,0.082735,0.059544,0.0027097,-0.0013951
0.39136,0.062517,0.10125,0.082159,0.059356,0.0027461,-0.0014227
0.39296,0.063701,0.10112,0.081578,0.059169,0.0027818,-0.0014482
0.39456,0.064886,0.10093,0.080996,0.05894,0.0027409,-0.0014205
0.39616,0.066067,0.1008,0.080402,0.058766,0.0027751,-0.0014375
0.39776,0.067258,0.10066,0.079784,0.058595,0.0028152,-0.0015001
0.39936,0.068446,0.10052,0.079177,0.058412,0.0028669,-0.0015366
0.40096,0.069627,0.10039,0.078553,0.058202,0.0028902,-0.0015529
0.40256,0.07082,0.10026,0.077917,0.057992,0.0029073,-0.0015731
0.40416,0.072073,0.10018,0.077303,0.057826,0.002931,-0.0016113
0.40576,0.073214,0.10001,0.076612,0.057599,0.0030495,-0.0015692
0.40736,0.074422,0.099857,0.075941,0.057381,0.003114,-0.0015762
0.40896,0.075635,0.09969,0.075256,0.057167,0.0032021,-0.0015255
0.41056,0.07683,0.099508,0.074571,0.056975,0.0031968,-0.0015667
0.41216,0.078026,0.099347,0.07387,0.056775,0.0032179,-0.0015899
0.41377,0.079244,0.099174,0.073174,0.056595,0.003279,-0.001602
0.41537,0.080529,0.09906,0.072487,0.056468,0.0033486,-0.0016283
0.41697,0.081678,0.098834,0.071732,0.056241,0.003438,-0.0016773
0.41857,0.082919,0.098647,0.070994,0.056025,0.0034618,-0.0017614
0.42017,0.084161,0.098457,0.070255,0.055808,0.003487,-0.0018437
0.42177,0.085418,0.098249,0.069493,0.055603,0.0035251,-0.0019116
0.42337,0.086684,0.09802,0.06871,0.055412,0.0035749,-0.0019681
0.42497,0.087962,0.097781,0.067924,0.055219,0.0036255,-0.002019
0.42657,0.089274,0.097532,0.06714,0.05503,0.0036725,-0.002031
0.42817,0.090589,0.097275,0.066352,0.054842,0.0037235,-0.0020348
0.42977,0.091895,0.097007,0.065545,0.054647,0.0037856,-0.0020464
0.43137,0.093255,0.096729,0.064708,0.054435,0.0038566,-0.0020737
0.43297,0.094621,0.096438,0.063865,0.054223,0.0039272,-0.0021035
0.43457,0.095984,0.096134,0.063022,0.054014,0.0039953,-0.0021345
0.43617,0.097333,0.095848,0.062197,0.053805,0.0040702,-0.0021575
0.43778,0.098717,0.095536,0.061332,0.053597,0.004139,-0.0021794
0.43938,0.10011,0.095226,0.060458,0.053402,0.0042005,-0.0022053
0.44098,0.10151,0.094908,0.059573,0.053202,0.0042366,-0.0022341
0.44258,0.10294,0.09459,0.058663,0.053001,0.0042466,-0.0022727
0.44418,0.10436,0.094267,0.057752,0.052798,0.0042578,-0.0023146
0.44578,0.1058,0.093942,0.056838,0.052595,0.0042881,-0.0023593
0.44738,0.10731,0.093658,0.055887,0.052411,0.0043184,-0.0023278
0.44898,0.10879,0.093356,0.054938,0.052223,0.0043432,-0.0023003
0.45058,0.11028,0.093048,0.053987,0.052029,0.0043765,-0.0022841
0.45218,0.11177,0.092737,0.053027,0.051822,0.0043991,-0.0022655
0.45378,0.11329,0.09242,0.052055,0.051611,0.0044131,-0.0022665
0.45538,0.11488,0.092116,0.051056,0.051403,0.004413,-0.0022584
0.45698,0.11647,0.091804,0.050055,0.051195,0.0044073,-0.0022637
0.45858,0.11808,0.091497,0.049043,0.050992,0.0044172,-0.0022603
0.46018,0.11975,0.091157,0.048002,0.050798,0.0044656,-0.0023625
0.46178,0.12146,0.090858,0.046956,0.050592,0.0044727,-0.0023389
0.46339,0.12316,0.090547,0.045914,0.050391,0.0044825,-0.002332
0.46499,0.12496,0.090249,0.044841,0.050195,0.0044904,-0.0023478
0.46659,0.12676,0.089945,0.043765,0.049996,0.0044976,-0.0023652
0.46819,0.1288,0.089745,0.042645,0.049826,0.004509,-0.0023386
0.46979,0.13068,0.089474,0.041547,0.049619,0.0045383,-0.0023033
0.47139,0.13253,0.089202,0.040471,0.049414,0.0045762,-0.0022504
0.47299,0.13438,0.08891,0.039342,0.049177,0.004581,-0.0022141
0.47459,0.1364,0.088737,0.038217,0.048973,0.0045888,-0.0021643
0.47619,0.13844,0.088538,0.037075,0.048763,0.0046028,-0.0021109
0.47779,0.14053,0.088335,0.035904,0.048544,0.0046196,-0.0020734
0.47939,0.14272,0.088198,0.03472,0.048317,0.0046244,-0.0020418
0.48099,0.14491,0.088048,0.033537,0.048091,0.0046201,-0.0020149
0.48259,0.14726,0.087964,0.032345,0.047909,0.0046136,-0.0019994
0.48419,0.1495,0.087821,0.031131,0.047703,0.004595,-0.0020555
0.48579,0.15185,0.087725,0.029924,0.047517,0.0045659,-0.0020627
0.48739,0.15446,0.087794,0.028648,0.0473,0.0046003,-0.001972
0.489,0.15713,0.087885,0.027351,0.047086,0.0046293,-0.0018741
0.4906,0.1598,0.087968,0.026049,0.04687,0.0046539,-0.0017807
0.4922,0.16231,0.087919,0.024786,0.046642,0.0046943,-0.0016939
0.4938,0.16512,0.088049,0.023496,0.046424,0.0047274,-0.0016117
0.4954,0.16806,0.088218,0.022179,0.046233,0.0047398,-0.0015562
0.497,0.17087,0.088314,0.020849,0.046004,0.0047487,-0.0015108
0.4986,0.1739,0.088572,0.019462,0.045748,0.0047806,-0.0013596
0.5002,0.17708,0.088886,0.018073,0.045517,0.0048227,-0.0011703
0.5018,0.18032,0.089217,0.016671,0.045288,0.0048616,-0.00099471
0.5034,0.18391,0.08975,0.015184,0.045088,0.0048785,-0.0008716
0.505,0.18745,0.090224,0.013744,0.044885,0.0048784,-0.00088972
0.5066,0.19134,0.090952,0.012236,0.044695,0.0048623,-0.00088277
0.5082,0.19527,0.091672,0.010721,0.044499,0.004845,-0.00086399
0.5098,0.19934,0.092436,0.0091932,0.04433,0.0048323,-0.00083151
0.5114,0.20293,0.092899,0.0077054,0.044077,0.0048464,-0.00081273
0.51301,0.20711,0.093701,0.0061518,0.043866,0.0048601,-0.00073703
0.51461,0.21144,0.09459,0.004573,0.04366,0.0048532,-0.00066092
0.51621,0.21655,0.096053,0.0028515,0.043477,0.0047933,-0.00050495
0.51781,0.22125,0.097118,0.0012215,0.043277,0.0047519,-0.00037565
0.51941,0.22596,0.098146,-0.00040916,0.043069,0.0047125,-0.00024217
0.52101,0.23069,0.099137,-0.0020428,0.042855,0.0046759,-0.00010651
0.52261,0.23543,0.10009,-0.0036793,0.042634,0.004642,3.1411e-05
0.52421,0.24099,0.10163,-0.0054414,0.042459,0.0045759,0.00020653
0.52581,0.24683,0.10327,-0.0072041,0.042293,0.0045159,0.00033838
0.52741,0.25266,0.10485,-0.0089674,0.04212,0.0044576,0.00046912
0.52901,0.2585,0.10635,-0.010731,0.041941,0.004401,0.00059875
0.53061,0.2646,0.10798,-0.012518,0.041756,0.0043387,0.00072913
0.53221,0.27142,0.11003,-0.01436,0.041589,0.0042312,0.00089301
0.53381,0.27828,0.11201,-0.016203,0.041416,0.0041234,0.0010563
0.53541,0.28513,0.11389,-0.018045,0.041237,0.0040194,0.0012184
0.53701,0.29241,0.11596,-0.019934,0.041091,0.0038998,0.0013814
0.53862,0.30001,0.11831,-0.021836,0.040904,0.0037787,0.0015898
0.54022,0.308,0.12073,-0.023757,0.040749,0.0036824,0.001836
0.54182,0.31599,0.12303,-0.025678,0.040587,0.0035948,0.0020803
0.54342,0.32408,0.12528,-0.027608,0.04042,0.0035035,0.0023206
0.54502,0.3329,0.128,-0.029603,0.040258,0.0033229,0.0025157
0.54662,0.34205,0.13073,-0.03159,0.040076,0.0030922,0.0026399
0.54822,0.3512,0.1333,-0.033577,0.039887,0.0028639,0.0027626
0.54982,0.36045,0.1358,-0.035567,0.039692,0.0026421,0.0028879
0.55142,0.37057,0.13886,-0.037594,0.039514,0.0024678,0.003087
0.55302,0.38085,0.14182,-0.039625,0.039334,0.0022839,0.0033011
0.55462,0.39113,0.14457,-0.041656,0.039146,0.0021095,0.0035134
0.55622,0.40174,0.14741,-0.043704,0.038952,0.0019288,0.0037038
0.55782,0.41318,0.15066,-0.045767,0.038756,0.0017335,0.0038711
0.55942,0.42461,0.15365,-0.047831,0.038551,0.0015446,0.0040369
0.56102,0.43604,0.15635,-0.049895,0.038336,0.0013903,0.0041847
0.56263,0.44812,0.15934,-0.051965,0.038126,0.001193,0.0043549
0.56423,0.46069,0.16242,-0.054044,0.037915,0.0010161,0.0045041
0.56583,0.47325,0.16518,-0.056124,0.037694,0.00084991,0.0046499
0.56743,0.48625,0.16785,-0.058239,0.037491,0.00068467,0.0048047
0.56903,0.49941,0.17058,-0.060266,0.037227,0.0005081,0.0049935
0.57063,0.51309,0.17333,-0.062342,0.03698,0.00032713,0.0051742
0.57223,0.52677,0.17571,-0.064417,0.036725,0.00015785,0.0053512
0.57383,0.5409,0.17805,-0.066477,0.036453,-4.5835e-05,0.0054679
0.57543,0.55546,0.18054,-0.068527,0.036173,-0.00019065,0.0055876
0.57703,0.57015,0.18277,-0.070579,0.03589,-0.0002891,0.0057281
0.57863,0.58505,0.18474,-0.072605,0.035591,-0.00037293,0.0058466
0.58023,0.60044,0.18671,-0.074595,0.035291,-0.00047609,0.0059611
0.58183,0.61572,0.18833,-0.076598,0.034978,-0.00061351,0.006081
0.58343,0.63151,0.19016,-0.078555,0.034675,-0.00080438,0.006228
0.58503,0.64736,0.19153,-0.080504,0.034368,-0.00096934,0.0063593
0.58663,0.66328,0.19243,-0.082454,0.034044,-0.0011168,0.0064422
0.58824,0.67934,0.1929,-0.084388,0.033716,-0.0012261,0.0065443
0.58984,0.69595,0.19368,-0.086226,0.033373,-0.0013199,0.0065913
0.59144,0.71246,0.19402,-0.088072,0.033039,-0.0014227,0.0066962
0.59304,0.72937,0.19399,-0.089964,0.032733,-0.0015147,0.0068102
0.59464,0.74586,0.19335,-0.091797,0.032404,-0.0015896,0.0069131
0.59624,0.76213,0.19253,-0.093494,0.032037,-0.0016958,0.0070581
0.59784,0.77904,0.19175,-0.09518,0.031679,-0.0018625,0.0071084
0.59944,0.79594,0.19042,-0.096865,0.031333,-0.001827,0.0070915
0.60104,0.81276,0.18883,-0.098527,0.030966,-0.0019598,0.0071199
0.60264,0.82957,0.18734,-0.10008,0.030593,-0.0019403,0.0072354
0.60424,0.84638,0.18545,-0.10159,0.030215,-0.0018726,0.0073721
0.60584,0.86325,0.18292,-0.10312,0.029839,-0.0018714,0.0075035
0.60744,0.87993,0.1804,-0.10456,0.02946,-0.0019046,0.0075805
0.60904,0.8966,0.17767,-0.10592,0.029077,-0.0018751,0.0076295
0.61064,0.91316,0.17451,-0.10729,0.028685,-0.001872,0.0076718
0.61224,0.92953,0.17116,-0.10858,0.028297,-0.0018851,0.0076965
0.61385,0.94545,0.16814,-0.10971,0.027911,-0.0019767,0.0076545
0.61545,0.96138,0.16461,-0.11084,0.027521,-0.0020569,0.0076084
0.61705,0.97731,0.16057,-0.11197,0.027129,-0.0021258,0.0075583
0.61865,0.9932,0.15606,-0.11309,0.026735,-0.0021814,0.0075054
0.62025,1.0088,0.15133,-0.11419,0.026339,-0.0022105,0.0074593
0.62185,1.0233,0.14774,-0.11501,0.025962,-0.0021799,0.0074504
0.62345,1.0377,0.14374,-0.11583,0.025583,-0.0021397,0.0074397
0.62505,1.0522,0.13931,-0.11665,0.025204,-0.0020946,0.0074286
0.62665,1.0667,0.13445,-0.11747,0.024824,-0.0020502,0.0074208
0.62825,1.081,0.12932,-0.11827,0.024446,-0.0019994,0.0074152
0.62985,1.0946,0.12469,-0.1189,0.024086,-0.0019584,0.007415
0.63145,1.1082,0.12031,-0.11955,0.023744,-0.0018023,0.0074088
0.63305,1.1211,0.11562,-0.12011,0.023384,-0.0018292,0.0074361
0.63465,1.134,0.1106,-0.12067,0.023022,-0.0018448,0.0074621
0.63625,1.1459,0.10598,-0.12112,0.022656,-0.0017918,0.0074621
0.63786,1.1573,0.10165,-0.12149,0.022305,-0.0017595,0.0074206
0.63946,1.168,0.097126,-0.12175,0.021948,-0.0016153,0.0073614
0.64106,1.1786,0.092985,-0.12201,0.021614,-0.0015362,0.0072966
0.64266,1.1892,0.088618,-0.12227,0.021281,-0.0014497,0.0072326
0.64426,1.1999,0.084024,-0.12253,0.020948,-0.0013556,0.0071692
0.64586,1.2098,0.079707,-0.12273,0.020619,-0.0013009,0.0071121
0.64746,1.2182,0.076326,-0.12277,0.020314,-0.001222,0.0070749
0.64906,1.2265,0.072868,-0.12281,0.020042,-0.0010113,0.0069808
0.65066,1.2349,0.069227,-0.12286,0.019741,-0.00096404,0.0069516
0.65226,1.2434,0.065442,-0.12291,0.01944,-0.00091187,0.0069223
0.65386,1.2518,0.061514,-0.12295,0.019138,-0.00085483,0.006893
0.65546,1.2592,0.058146,-0.12292,0.018851,-0.00078142,0.0068045
0.65706,1.2655,0.05544,-0.1228,0.018578,-0.00069284,0.006651
0.65866,1.2718,0.052656,-0.12269,0.018306,-0.00060272,0.0064968
0.66026,1.2779,0.049832,-0.12256,0.018027,-0.0005598,0.0064371
0.66186,1.2841,0.046932,-0.12243,0.017747,-0.00051321,0.0063784
0.66347,1.2902,0.043956,-0.12231,0.017468,-0.00046298,0.0063207
0.66507,1.2944,0.041966,-0.12208,0.017223,-0.00043959,0.0063381
0.66667,1.2983,0.040163,-0.12183,0.016984,-0.00037642,0.0062504
0.66827,1.3022,0.038333,-0.12159,0.016746,-0.00031335,0.0061607
0.66987,1.3061,0.036478,-0.12134,0.016508,-0.00025043,0.0060689
0.67147,1.31,0.034595,-0.12109,0.01627,-0.0001876,0.0059751
0.67307,1.3156,0.031735,-0.12091,0.015971,-9.9786e-05,0.0058307
0.67467,1.3185,0.03025,-0.12061,0.015745,-3.4134e-05,0.0057436
0.67627,1.3214,0.028748,-0.12032,0.015518,3.2182e-05,0.0056558
0.67787,1.3243,0.027229,-0.12003,0.015291,9.9161e-05,0.0055674
0.67947,1.3272,0.025693,-0.11974,0.015064,0.0001668,0.0054783
0.68107,1.3294,0.024446,-0.11943,0.014846,0.0002251,0.0053758
0.68267,1.3312,0.023367,-0.11911,0.014634,0.00027809,0.0052654
0.68427,1.333,0.022282,-0.11879,0.014422,0.0003315,0.0051545
0.68587,1.3348,0.02119,-0.11847,0.014209,0.0003853,0.0050432
0.68747,1.3367,0.020091,-0.11814,0.013997,0.00043953,0.0049315
0.68908,1.3379,0.019187,-0.11782,0.013802,0.00043918,0.0048905
0.69068,1.3389,0.018417,-0.11749,0.013608,0.00047497,0.0047864
0.69228,1.34,0.017645,-0.11716,0.013413,0.00051067,0.0046817
0.69388,1.341,0.016871,-0.11683,0.013218,0.00054626,0.0045764
0.69548,1.342,0.016095,-0.1165,0.013022,0.00058175,0.0044705
0.69708,1.3426,0.015441,-0.11617,0.012836,0.000612,0.0043724
0.69868,1.3431,0.014865,-0.11583,0.012654,0.00063949,0.0042793
0.70028,1.3436,0.014287,-0.1155,0.012472,0.00066749,0.0041862
0.70188,1.344,0.01371,-0.11517,0.01229,0.00069601,0.004093
0.70348,1.3445,0.013132,-0.11483,0.012108,0.00072505,0.0039998
0.70508,1.345,0.012812,-0.11456,0.011962,0.00073569,0.003898
0.70668,1.3453,0.012318,-0.11423,0.011799,0.00076856,0.0038234
0.70828,1.3455,0.011827,-0.1139,0.011634,0.00079976,0.0037527
0.70988,1.3457,0.011338,-0.11358,0.011467,0.00082928,0.0036857
0.71148,1.3459,0.010853,-0.11325,0.011298,0.00085713,0.0036224
0.71309,1.3451,0.010421,-0.11286,0.011127,0.00089473,0.0035452
0.71469,1.3449,0.010086,-0.11254,0.01098,0.00091565,0.0034772
0.71629,1.3448,0.0097556,-0.11223,0.010834,0.00093842,0.0034109
0.71789,1.3446,0.0094272,-0.11191,0.010689,0.0009623,0.0033458
0.71949,1.3446,0.0090532,-0.11158,0.010534,0.00099317,0.0032727
0.72109,1.3444,0.0087328,-0.11126,0.010389,0.0010132,0.0032066
0.72269,1.3441,0.008441,-0.11094,0.010248,0.0010355,0.003143
0.72429,1.3439,0.008149,-0.11062,0.010107,0.0010586,0.0030799
0.72589,1.3437,0.0078665,-0.1103,0.0099673,0.0010811,0.0030197
0.72749,1.3433,0.0076355,-0.10999,0.009837,0.0010965,0.0029721
0.72909,1.343,0.0074041,-0.10968,0.0097065,0.001112,0.0029247
0.73069,1.3426,0.0071723,-0.10937,0.0095758,0.0011276,0.0028775
0.73229,1.3423,0.006941,-0.10907,0.0094484,0.0011422,0.0028327
0.73389,1.3419,0.0067388,-0.10876,0.0093293,0.0011547,0.0027875
0.73549,1.3415,0.006556,-0.10847,0.0092115,0.0011632,0.002742
0.73709,1.3411,0.0063722,-0.10817,0.009091,0.0011719,0.0026991
0.7387,1.3407,0.0061886,-0.10787,0.0089664,0.0011798,0.0026535
0.7403,1.3403,0.0060055,-0.10757,0.0088409,0.0011867,0.002605
0.7419,1.3398,0.0058515,-0.10728,0.0087306,0.0011904,0.0025717
0.7435,1.3393,0.0057058,-0.10698,0.0086206,0.0011904,0.0025416
0.7451,1.3389,0.0055605,-0.10669,0.0085102,0.0011897,0.0025111
0.7467,1.3384,0.0054144,-0.10639,0.0083995,0.0011888,0.0024802
0.7483,1.338,0.0052742,-0.1061,0.0082919,0.0011885,0.0024467
0.7499,1.3375,0.0051546,-0.10582,0.0081947,0.0011906,0.0024061
0.7515,1.3369,0.0050472,-0.10554,0.0081041,0.0011963,0.002362
0.7531,1.3365,0.0049233,-0.10525,0.0079999,0.0011917,0.0023235
0.7547,1.336,0.004799,-0.10495,0.0078956,0.0011871,0.0022851
0.7563,1.3363,0.0046766,-0.10472,0.0077946,0.0011974,0.0022284
0.7579,1.3358,0.0045746,-0.10444,0.0077053,0.0011881,0.0022018
0.7595,1.3353,0.0044719,-0.10416,0.0076158,0.0011788,0.0021748
0.7611,1.3339,0.004369,-0.10382,0.007521,0.0011574,0.002153
0.76271,1.3334,0.0042736,-0.10353,0.007431,0.0011527,0.0021297
0.76431,1.3329,0.0041776,-0.10324,0.0073409,0.0011479,0.0021061
0.76591,1.3324,0.0040837,-0.10296,0.0072526,0.0011432,0.002083
0.76751,1.3318,0.0040029,-0.10269,0.0071747,0.0011395,0.0020629
0.76911,1.3313,0.0039214,-0.10242,0.0070967,0.0011358,0.0020426
0.77071,1.3308,0.0038413,-0.10214,0.007019,0.0011334,0.0020216
0.77231,1.3302,0.0037642,-0.10186,0.0069417,0.0011333,0.0019994
0.77391,1.3297,0.0036931,-0.10158,0.0068674,0.0011308,0.0019758
0.77551,1.3292,0.0036292,-0.10131,0.0067975,0.0011267,0.0019543
0.77711,1.3286,0.0035666,-0.10104,0.0067284,0.0011221,0.0019334
0.77871,1.3281,0.0035034,-0.10077,0.0066592,0.0011172,0.0019121
0.78031,1.3275,0.0034406,-0.1005,0.0065886,0.0011146,0.0018924
0.78191,1.327,0.0033799,-0.10022,0.0065135,0.001106,0.001871
0.78351,1.3265,0.0033187,-0.099935,0.0064382,0.0010974,0.0018498
0.78511,1.3259,0.0032673,-0.099661,0.0063715,0.0010905,0.0018283
0.78671,1.3254,0.0032265,-0.099397,0.0063146,0.0010836,0.0018098
0.78832,1.3248,0.0031853,-0.099133,0.0062579,0.0010767,0.0017914
0.78992,1.3243,0.0031437,-0.098869,0.0062012,0.0010698,0.0017733
0.79152,1.3245,0.0031042,-0.098665,0.0061488,0.0010783,0.001753
0.79312,1.3239,0.0030616,-0.0984,0.0060914,0.0010713,0.0017348
0.79472,1.3234,0.0030185,-0.098133,0.006033,0.0010641,0.0017162
0.79632,1.3221,0.002963,-0.097787,0.0059557,0.0010365,0.0016954
0.79792,1.3215,0.0029243,-0.097516,0.0058962,0.0010301,0.0016773
0.79952,1.3209,0.0028891,-0.097268,0.0058486,0.0010266,0.0016658
0.80112,1.3204,0.0028484,-0.097,0.0057913,0.0010207,0.0016495
0.80272,1.3198,0.0028227,-0.096723,0.0057385,0.0010147,0.0016334
0.80432,1.3193,0.0027897,-0.096461,0.0056887,0.0010094,0.0016195
0.80592,1.3187,0.0027564,-0.096201,0.0056401,0.0010038,0.0016052
0.80752,1.3182,0.0027228,-0.095941,0.0055918,0.00099812,0.0015908
0.80912,1.3176,0.0026887,-0.095681,0.0055433,0.00099251,0.0015766
0.81072,1.3171,0.0026541,-0.095422,0.0054946,0.00098697,0.0015625
0.81232,1.3165,0.002619,-0.095163,0.0054457,0.00098148,0.0015486
0.81393,1.316,0.0025885,-0.094906,0.0054022,0.00097605,0.0015369
0.81553,1.3154,0.0025552,-0.094632,0.0053478,0.00096922,0.0015203
0.81713,1.3149,0.0025328,-0.09437,0.0053043,0.00096271,0.001507
0.81873,1.3143,0.0025106,-0.094109,0.0052615,0.00095609,0.0014938
0.82033,1.3138,0.0024879,-0.093848,0.0052186,0.00094946,0.0014804
0.82193,1.3133,0.0024716,-0.093586,0.0051794,0.0009431,0.0014681
0.82353,1.3127,0.0024487,-0.093328,0.0051391,0.0009362,0.0014549
0.82513,1.3122,0.0024255,-0.09307,0.0050989,0.00092933,0.0014416
0.82673,1.3116,0.002402,-0.092811,0.0050587,0.00092251,0.0014281
0.82833,1.3111,0.0023786,-0.092555,0.005019,0.00091573,0.0014149
0.82993,1.3105,0.0023552,-0.092301,0.0049798,0.00090898,0.0014019
0.83153,1.31,0.0023329,-0.092052,0.0049418,0.00090209,0.0013899
0.83313,1.3095,0.0023105,-0.091805,0.0049044,0.00089505,0.0013781
0.83473,1.3089,0.0022879,-0.091558,0.0048663,0.0008881,0.0013661
0.83633,1.3084,0.0022703,-0.091308,0.0048307,0.00088141,0.0013549
0.83794,1.3079,0.0022527,-0.091052,0.0047945,0.00087493,0.001342
0.83954,1.3073,0.0022359,-0.090798,0.0047603,0.00086866,0.0013295
0.84114,1.3068,0.0022195,-0.090547,0.0047275,0.00086245,0.0013174
0.84274,1.3063,0.0022025,-0.090295,0.0046945,0.00085625,0.0013051
0.84434,1.3057,0.0021849,-0.090044,0.0046615,0.00085006,0.0012927
0.84594,1.3052,0.0021668,-0.089793,0.0046282,0.00084387,0.0012802
0.84754,1.3054,0.0021527,-0.089605,0.0046019,0.0008528,0.0012674
0.84914,1.3049,0.0021389,-0.089351,0.0045678,0.00084604,0.0012533
0.85074,1.3044,0.0021237,-0.089102,0.0045358,0.00083941,0.0012417
0.85234,1.3039,0.0021077,-0.088855,0.0045048,0.0008329,0.0012301
0.85394,1.3034,0.0020922,-0.088611,0.0044752,0.00082654,0.0012189
0.85554,1.3028,0.0020784,-0.088371,0.0044478,0.00082043,0.0012081
0.85714,1.3015,0.0020645,-0.088074,0.0044165,0.00079996,0.0011999
0.85874,1.301,0.0020521,-0.08783,0.0043879,0.0007938,0.0011893
0.86034,1.3005,0.0020392,-0.087586,0.0043591,0.00078764,0.0011785
0.86194,1.3,0.0020257,-0.087339,0.0043302,0.00078163,0.0011674
0.86355,1.2995,0.0020116,-0.087091,0.0043011,0.0007757,0.0011561
0.86515,1.299,0.0019996,-0.086843,0.0042722,0.00076971,0.0011452
0.86675,1.2985,0.0019877,-0.086596,0.0042433,0.00076372,0.0011344
0.86835,1.2979,0.0019763,-0.086353,0.0042172,0.00075804,0.001124
0.86995,1.2974,0.0019648,-0.086111,0.0041924,0.00075254,0.0011138
0.87155,1.2969,0.0019537,-0.085872,0.0041676,0.00074691,0.001104
0.87315,1.2964,0.0019435,-0.085634,0.0041429,0.00074108,0.001095
0.87475,1.2959,0.0019329,-0.085396,0.0041181,0.00073525,0.0010859
0.87635,1.2954,0.0019221,-0.085157,0.004093,0.00072942,0.0010763
0.87795,1.2949,0.0019113,-0.084914,0.0040676,0.00072383,0.0010663
0.87955,1.2944,0.0019001,-0.08467,0.004042,0.00071826,0.0010562
0.88115,1.2939,0.0018887,-0.084427,0.0040164,0.00071274,0.0010461
0.88275,1.2934,0.0018811,-0.084185,0.0039923,0.00070756,0.0010366
0.88435,1.2929,0.001873,-0.083943,0.0039681,0.0007024,0.0010271
0.88595,1.2932,0.0018624,-0.083758,0.0039468,0.00071166,0.0010158
0.88756,1.2927,0.0018522,-0.083522,0.0039243,0.00070663,0.0010062
0.88916,1.2914,0.0018409,-0.083235,0.0038993,0.00068716,0.00099844
0.89076,1.291,0.0018323,-0.083,0.0038771,0.00068222,0.00098965
0.89236,1.2905,0.0018233,-0.082764,0.0038549,0.00067731,0.00098077
0.89396,1.29,0.0018138,-0.082529,0.0038325,0.00067242,0.00097182
0.89556,1.2895,0.001804,-0.082293,0.0038102,0.00066756,0.00096278
0.89716,1.289,0.0017965,-0.082059,0.0037901,0.00066294,0.00095425
0.89876,1.2885,0.0017885,-0.081825,0.0037697,0.00065834,0.0009456
0.90036,1.2881,0.0017802,-0.081591,0.0037489,0.00065373,0.00093684
0.90196,1.2876,0.0017719,-0.081353,0.0037269,0.00064911,0.00092782
0.90356,1.2871,0.0017641,-0.081122,0.0037074,0.00064468,0.00091966
0.90516,1.2866,0.0017561,-0.080893,0.0036881,0.0006403,0.00091164
0.90676,1.2861,0.0017481,-0.080661,0.003668,0.0006359,0.0009034
0.90836,1.2857,0.0017404,-0.080426,0.0036466,0.00063144,0.00089476
0.90996,1.2852,0.0017329,-0.080194,0.0036268,0.00062712,0.00088664
0.91156,1.2847,0.0017254,-0.079967,0.0036087,0.00062294,0.00087901
0.91317,1.2843,0.0017185,-0.079737,0.0035894,0.00061878,0.00087123
0.91477,1.2838,0.0017118,-0.079505,0.0035695,0.00061459,0.00086323
0.91637,1.2833,0.0017046,-0.079272,0.0035495,0.00061043,0.00085516
0.91797,1.2829,0.0016972,-0.07904,0.0035295,0.0006063,0.00084707
0.91957,1.2824,0.0016915,-0.078813,0.0035115,0.00060231,0.00083985
0.92117,1.2819,0.0016854,-0.078586,0.0034934,0.00059835,0.00083255
0.92277,1.2815,0.0016773,-0.078361,0.0034766,0.00059452,0.00082515
0.92437,1.281,0.0016706,-0.078132,0.003459,0.00059077,0.00081754
0.92597,1.2806,0.0016642,-0.077904,0.0034392,0.00058671,0.00081017
0.92757,1.2801,0.0016575,-0.077674,0.0034205,0.00058289,0.00080252
0.92917,1.2804,0.0016527,-0.077495,0.0034055,0.00059294,0.0007941
0.93077,1.28,0.0016459,-0.077275,0.0033887,0.00058911,0.00078751
0.93237,1.2795,0.001642,-0.077047,0.003371,0.00058543,0.00078058
0.93397,1.2791,0.0016354,-0.076824,0.0033536,0.00058167,0.0007738
0.93557,1.2786,0.0016286,-0.076601,0.0033361,0.00057793,0.00076694
0.93717,1.2782,0.0016216,-0.076377,0.0033184,0.00057423,0.00076001
0.93878,1.2777,0.0016138,-0.076154,0.003301,0.0005706,0.00075297
0.94038,1.2773,0.0016066,-0.075935,0.0032854,0.0005671,0.00074646
0.94198,1.276,0.0016,-0.075672,0.0032692,0.00055023,0.00074174
0.94358,1.2756,0.0015946,-0.075451,0.0032517,0.0005466,0.00073538
0.94518,1.2752,0.0015889,-0.07523,0.0032353,0.00054318,0.00072897
0.94678,1.2747,0.0015829,-0.075009,0.0032189,0.0005398,0.00072249
0.94838,1.2743,0.0015765,-0.074787,0.0032024,0.00053644,0.00071596
0.94998,1.2738,0.0015703,-0.074567,0.0031862,0.00053312,0.00070959
0.95158,1.2734,0.0015653,-0.074347,0.0031703,0.00052983,0.00070345
0.95318,1.273,0.0015599,-0.074127,0.0031542,0.00052657,0.00069725
0.95478,1.2725,0.0015542,-0.073907,0.0031381,0.00052334,0.000691
0.95638,1.2721,0.0015484,-0.073688,0.0031222,0.00052013,0.00068484
0.95798,1.2717,0.0015432,-0.073474,0.0031072,0.00051692,0.00067923
0.95958,1.2712,0.0015376,-0.073259,0.0030921,0.00051374,0.00067357
0.96118,1.2708,0.0015324,-0.073043,0.0030769,0.00051061,0.00066784
0.96279,1.2704,0.0015277,-0.072826,0.0030616,0.00050753,0.00066204
0.96439,1.27,0.0015227,-0.072608,0.0030462,0.00050447,0.0006562
0.96599,1.2695,0.0015176,-0.072391,0.0030308,0.00050144,0.00065042
0.96759,1.2691,0.0015121,-0.07218,0.0030185,0.00049869,0.000645
0.96919,1.2687,0.001507,-0.071967,0.0030047,0.00049581,0.00063958
0.97079,1.2682,0.0015022,-0.071754,0.0029904,0.00049285,0.00063426
0.97239,1.2678,0.0014975,-0.071542,0.0029758,0.00048987,0.00062901
0.97399,1.2674,0.0014926,-0.07133,0.0029611,0.00048689,0.00062378
0.97559,1.267,0.0014874,-0.071118,0.0029463,0.00048394,0.00061851
0.97719,1.2666,0.0014819,-0.070907,0.0029314,0.00048102,0.00061318
0.97879,1.2661,0.001476,-0.070695,0.0029165,0.00047812,0.00060781
0.98039,1.2657,0.0014705,-0.07048,0.0029016,0.00047535,0.0006022
0.98199,1.2653,0.0014669,-0.070268,0.0028872,0.00047251,0.00059722
0.98359,1.2649,0.0014628,-0.070059,0.002874,0.00046979,0.00059234
0.98519,1.2645,0.0014585,-0.06985,0.0028607,0.00046711,0.00058741
0.98679,1.2641,0.0014537,-0.06964,0.0028473,0.00046445,0.00058243
0.9884,1.2637,0.0014487,-0.069431,0.0028338,0.00046181,0.0005774
0.99,1.2632,0.0014435,-0.069222,0.0028202,0.00045918,0.0005724
0.9916,1.2628,0.0014387,-0.069015,0.0028065,0.00045649,0.00056763
0.9932,1.2624,0.0014339,-0.068809,0.0027927,0.00045378,0.00056299
0.9948,1.262,0.0014287,-0.068604,0.0027788,0.00045109,0.00055832
0.9964,1.2616,0.0014235,-0.0684,0.0027664,0.00044855,0.00055374
0.998,1.2612,0.0014191,-0.068196,0.0027538,0.00044598,0.00054933
0.9996,1.2608,0.001415,-0.067993,0.0027411,0.00044341,0.00054499
1.0012,1.2604,0.0014107,-0.067789,0.0027283,0.00044088,0.00054053
1.0028,1.26,0.0014061,-0.067584,0.0027154,0.00043841,0.00053595
1.0044,1.2596,0.0014013,-0.067378,0.0027024,0.00043596,0.00053132
1.006,1.26,0.0013979,-0.067213,0.002691,0.00044587,0.00052575
1.0076,1.2588,0.0013934,-0.066966,0.002676,0.00043103,0.00052241
1.0092,1.2584,0.0013895,-0.066766,0.002664,0.00042859,0.00051834
1.0108,1.258,0.0013853,-0.066566,0.0026518,0.00042618,0.00051422
1.0124,1.2576,0.0013808,-0.066366,0.0026397,0.0004238,0.00051007
1.014,1.2572,0.0013759,-0.066165,0.0026274,0.00042144,0.00050587
1.0156,1.2568,0.0013708,-0.065965,0.002615,0.00041911,0.00050162
1.0172,1.2564,0.0013669,-0.065762,0.0026024,0.00041677,0.00049739
1.0188,1.2561,0.0013635,-0.065561,0.0025903,0.00041446,0.00049335
1.0204,1.2557,0.0013599,-0.065362,0.0025789,0.0004122,0.00048945
1.022,1.2553,0.0013566,-0.065164,0.0025672,0.00040992,0.00048559
1.0236,1.2549,0.0013521,-0.064963,0.002556,0.00040784,0.00048138
1.0252,1.2545,0.0013473,-0.064769,0.0025439,0.00040545,0.00047772
1.0268,1.2541,0.0013442,-0.064572,0.0025315,0.00040311,0.00047401
1.0284,1.2537,0.0013397,-0.064374,0.0025195,0.0004009,0.00047004
1.03,1.2533,0.0013349,-0.064176,0.0025073,0.00039871,0.00046603
1.0316,1.2537,0.0013315,-0.064019,0.0024986,0.00040853,0.00046132
1.0332,1.2533,0.001327,-0.063825,0.0024882,0.00040646,0.00045758
1.0348,1.2522,0.001322,-0.063592,0.0024753,0.00039244,0.00045497
1.0364,1.2518,0.0013176,-0.063404,0.0024645,0.00039022,0.00045169
1.038,1.2514,0.0013137,-0.06321,0.002453,0.00038806,0.00044812
1.0396,1.2511,0.0013096,-0.063015,0.0024412,0.00038592,0.00044448
1.0412,1.2507,0.0013052,-0.062821,0.0024293,0.0003838,0.00044078
1.0428,1.2503,0.0013011,-0.062628,0.0024179,0.0003817,0.00043725
1.0444,1.2499,0.0012977,-0.062436,0.0024069,0.0003796,0.0004339
1.046,1.2496,0.001294,-0.062245,0.0023958,0.00037752,0.00043052
1.0476,1.2492,0.00129,-0.062053,0.0023847,0.00037546,0.0004271
1.0492,1.2488,0.0012858,-0.061862,0.0023734,0.00037343,0.00042364
1.0508,1.2492,0.0012862,-0.061697,0.0023642,0.0003831,0.00041897
1.0524,1.2488,0.001282,-0.061511,0.0023535,0.00038099,0.00041592
1.054,1.2484,0.0012778,-0.061325,0.0023428,0.00037892,0.0004128
1.0556,1.2481,0.0012735,-0.061137,0.0023321,0.00037689,0.00040961
1.0572,1.2477,0.0012692,-0.060949,0.0023214,0.00037489,0.00040637
1.0588,1.2473,0.0012642,-0.060761,0.0023107,0.00037296,0.00040304
1.0604,1.247,0.0012591,-0.060577,0.0023008,0.00037103,0.00039995
1.062,1.2459,0.0012545,-0.060356,0.0022893,0.00035773,0.0003979
1.0636,1.2455,0.001251,-0.060171,0.0022791,0.00035579,0.00039494
1.0652,1.2451,0.0012474,-0.059986,0.0022688,0.00035388,0.00039193
1.0668,1.2448,0.001244,-0.059799,0.0022585,0.000352,0.00038886
1.0684,1.2444,0.0012402,-0.059612,0.0022481,0.00035014,0.00038576
1.07,1.244,0.0012364,-0.059426,0.0022376,0.0003483,0.00038265
1.0716,1.2437,0.0012326,-0.059242,0.002228,0.0003465,0.00037971
1.0732,1.2433,0.0012291,-0.059063,0.0022202,0.00034477,0.00037709
1.0748,1.243,0.0012257,-0.058881,0.0022104,0.00034294,0.00037426
1.0764,1.2426,0.0012223,-0.058698,0.0022004,0.0003411,0.00037143
1.078,1.2423,0.0012189,-0.058515,0.0021902,0.00033926,0.00036859
1.0796,1.2419,0.0012152,-0.058332,0.0021799,0.00033744,0.00036572
1.0812,1.2415,0.0012113,-0.05815,0.0021696,0.00033564,0.00036283
1.0828,1.2412,0.0012072,-0.057967,0.0021592,0.00033387,0.00035991
1.0844,1.2408,0.0012028,-0.057784,0.0021487,0.00033212,0.00035695
1.086,1.2405,0.0011996,-0.057603,0.0021393,0.00033039,0.00035423
1.0876,1.2401,0.0011966,-0.057423,0.0021303,0.00032869,0.00035158
1.0892,1.2398,0.0011932,-0.057244,0.0021212,0.00032702,0.00034891
1.0908,1.2394,0.0011897,-0.057064,0.002112,0.00032536,0.0003462
1.0924,1.2391,0.0011859,-0.056884,0.0021028,0.00032373,0.00034347
1.094,1.2387,0.0011823,-0.056706,0.0020934,0.00032206,0.00034082
1.0956,1.2384,0.0011791,-0.056529,0.0020839,0.00032032,0.00033833
1.0972,1.2381,0.0011756,-0.056352,0.0020742,0.0003186,0.00033581
1.0988,1.2377,0.001172,-0.056175,0.0020645,0.00031691,0.00033326
1.1004,1.2374,0.0011681,-0.055998,0.0020548,0.00031523,0.00033068
1.102,1.237,0.0011639,-0.055823,0.002046,0.00031365,0.00032816
1.1036,1.2367,0.0011611,-0.055648,0.0020374,0.00031203,0.00032578
1.1052,1.2363,0.0011582,-0.055473,0.0020292,0.00031047,0.00032339
1.1068,1.236,0.0011549,-0.0553,0.002021,0.00030892,0.000321
1.1084,1.2357,0.0011514,-0.055123,0.0020116,0.00030733,0.00031848
1.11,1.2353,0.0011477,-0.054948,0.0020026,0.00030578,0.00031597
1.1116,1.235,0.0011445,-0.054775,0.0019937,0.0003042,0.00031361
1.1132,1.2346,0.0011415,-0.054602,0.0019846,0.00030256,0.00031135
1.1148,1.2343,0.0011383,-0.05443,0.0019753,0.00030094,0.00030907
1.1164,1.234,0.0011349,-0.054257,0.0019661,0.00029935,0.00030675
1.118,1.2336,0.0011312,-0.054085,0.0019567,0.00029778,0.00030441
1.1196,1.2333,0.0011273,-0.053915,0.0019486,0.00029631,0.00030214
1.1212,1.233,0.0011234,-0.053745,0.0019405,0.00029484,0.00029988
1.1228,1.2326,0.0011204,-0.053578,0.0019323,0.00029327,0.00029786
1.1244,1.2323,0.0011172,-0.053411,0.0019241,0.00029172,0.00029582
1.1261,1.232,0.0011142,-0.053242,0.0019164,0.00029028,0.00029366
1.1277,1.2316,0.001111,-0.053072,0.0019086,0.00028887,0.00029147
1.1293,1.2313,0.0011075,-0.052903,0.0019008,0.00028748,0.00028925
1.1309,1.231,0.0011045,-0.052733,0.0018922,0.000286,0.00028708
1.1325,1.2306,0.0011016,-0.052564,0.0018832,0.00028448,0.00028497
1.1341,1.2303,0.0010986,-0.052395,0.0018742,0.00028298,0.00028284
1.1357,1.23,0.0010953,-0.052227,0.0018651,0.00028149,0.00028069
1.1373,1.2297,0.0010919,-0.052058,0.001856,0.00028003,0.00027851
1.1389,1.2293,0.0010886,-0.051891,0.0018488,0.0002787,0.00027644
1.1405,1.229,0.0010851,-0.051725,0.0018417,0.0002774,0.00027435
1.1421,1.2287,0.0010815,-0.05156,0.0018343,0.00027607,0.00027231
1.1437,1.2284,0.0010784,-0.051399,0.0018261,0.00027456,0.00027053
1.1453,1.2281,0.001075,-0.051238,0.0018178,0.00027307,0.00026873
1.1469,1.2277,0.0010716,-0.051076,0.0018095,0.00027162,0.00026685
1.1485,1.2274,0.0010686,-0.05091,0.0018016,0.00027028,0.00026482
1.1501,1.2271,0.0010654,-0.050744,0.0017935,0.00026896,0.00026277
1.1517,1.2268,0.001062,-0.050579,0.0017855,0.00026766,0.00026069
1.1533,1.2265,0.0010591,-0.050415,0.0017774,0.00026629,0.00025878
1.1549,1.2261,0.0010565,-0.050253,0.0017694,0.00026489,0.00025696
1.1565,1.2258,0.0010536,-0.050091,0.0017613,0.0002635,0.00025512
1.1581,1.2255,0.0010506,-0.04993,0.0017535,0.00026216,0.00025328
1.1597,1.2252,0.0010472,-0.04977,0.0017463,0.00026088,0.00025144
1.1613,1.2249,0.0010437,-0.049609,0.001739,0.00025962,0.00024958
1.1629,1.2246,0.00104,-0.049449,0.0017317,0.00025837,0.0002477
1.1645,1.2242,0.0010378,-0.049287,0.0017243,0.00025709,0.00024589
1.1661,1.2239,0.0010355,-0.049126,0.001717,0.00025581,0.00024409
1.1677,1.2236,0.0010331,-0.048965,0.0017095,0.00025454,0.00024228
1.1693,1.224,0.0010291,-0.048845,0.0017033,0.00026261,0.00024023
1.1709,1.2237,0.0010257,-0.048688,0.0016961,0.00026133,0.00023852
1.1725,1.2234,0.0010223,-0.048529,0.0016883,0.00026006,0.0002367
1.1741,1.2224,0.0010185,-0.048341,0.0016798,0.00024944,0.00023553
1.1757,1.2221,0.0010162,-0.048186,0.0016728,0.00024813,0.00023401
1.1773,1.2218,0.0010137,-0.048032,0.0016658,0.00024684,0.00023247
1.1789,1.2215,0.001011,-0.047877,0.0016588,0.00024558,0.00023091
1.1805,1.2211,0.0010081,-0.047722,0.0016517,0.00024433,0.00022934
1.1821,1.2208,0.001005,-0.047568,0.0016445,0.0002431,0.00022773
1.1837,1.2205,0.0010018,-0.047413,0.0016374,0.00024188,0.00022611
1.1853,1.2202,0.00099832,-0.047259,0.0016301,0.00024069,0.00022447
1.1869,1.2199,0.00099469,-0.047104,0.0016228,0.00023952,0.00022281
1.1885,1.2196,0.00099122,-0.04695,0.0016155,0.00023834,0.00022115
1.1901,1.2193,0.00098889,-0.046796,0.0016085,0.00023712,0.00021964
1.1917,1.219,0.00098646,-0.046644,0.0016015,0.0002359,0.00021814
1.1933,1.2187,0.00098389,-0.046491,0.0015946,0.00023471,0.00021663
1.1949,1.2184,0.00098115,-0.04634,0.0015882,0.00023356,0.00021514
1.1965,1.2181,0.00097813,-0.046193,0.0015856,0.00023267,0.00021373
1.1981,1.2178,0.00097542,-0.046044,0.0015796,0.00023153,0.00021233
1.1997,1.2175,0.00097285,-0.045897,0.0015736,0.00023036,0.000211
1.2013,1.2172,0.00097026,-0.04575,0.0015676,0.00022918,0.0002097
1.2029,1.2169,0.00096767,-0.045604,0.0015616,0.00022801,0.00020843
1.2045,1.2166,0.00096507,-0.045459,0.0015557,0.00022682,0.0002072
1.2061,1.217,0.00096303,-0.045342,0.0015507,0.00023452,0.00020541
1.2077,1.216,0.00095985,-0.045163,0.0015426,0.00022454,0.00020444
1.2093,1.2157,0.0009571,-0.04501,0.0015355,0.00022345,0.00020288
1.2109,1.2154,0.00095417,-0.044858,0.0015282,0.00022238,0.00020129
1.2125,1.2151,0.00095107,-0.044705,0.0015209,0.00022133,0.00019969
1.2141,1.2148,0.00094779,-0.044553,0.0015136,0.00022029,0.00019807
1.2157,1.2146,0.00094434,-0.0444,0.0015062,0.00021927,0.00019642
1.2173,1.2143,0.00094072,-0.044248,0.0014988,0.00021828,0.00019476
1.2189,1.214,0.00093727,-0.044096,0.0014914,0.00021727,0.00019314
1.2205,1.2137,0.00093539,-0.043949,0.0014847,0.00021613,0.00019184
1.2221,1.2134,0.00093335,-0.043802,0.0014779,0.00021502,0.00019052
1.2237,1.2131,0.00093115,-0.043655,0.0014711,0.00021392,0.00018919
1.2253,1.2128,0.00092878,-0.043508,0.0014642,0.00021284,0.00018783
1.2269,1.2125,0.00092626,-0.043361,0.0014573,0.00021177,0.00018646
1.2285,1.2123,0.00092797,-0.043199,0.0014511,0.00021084,0.00018478
1.2301,1.212,0.00092471,-0.043059,0.0014454,0.00020981,0.00018359
1.2317,1.2117,0.00092128,-0.042919,0.0014397,0.00020879,0.00018239
1.2333,1.2114,0.00091769,-0.042779,0.001434,0.00020779,0.00018117
1.2349,1.2111,0.00091395,-0.042638,0.0014282,0.00020681,0.00017993
1.2365,1.2108,0.00091032,-0.042498,0.0014223,0.00020583,0.00017869
1.2381,1.2105,0.00090691,-0.042357,0.0014162,0.00020484,0.00017746
1.2397,1.2102,0.00090373,-0.042216,0.00141,0.00020384,0.00017623
1.2413,1.21,0.00090101,-0.042077,0.0014033,0.00020276,0.00017511
1.2429,1.2097,0.00089811,-0.041938,0.0013966,0.00020168,0.00017398
1.2445,1.2094,0.00089503,-0.041799,0.0013898,0.00020062,0.00017285
1.2461,1.2091,0.00089199,-0.041662,0.0013844,0.00019964,0.00017176
1.2477,1.2088,0.00088879,-0.041526,0.001379,0.00019867,0.00017066
1.2493,1.2086,0.00088543,-0.041389,0.0013735,0.00019771,0.00016953
1.2509,1.2083,0.00088191,-0.041252,0.001368,0.00019677,0.0001684
1.2525,1.208,0.00087908,-0.041114,0.0013622,0.00019582,0.00016726
1.2541,1.2077,0.00087724,-0.040975,0.0013563,0.00019484,0.00016613
1.2557,1.2074,0.00087524,-0.040835,0.0013503,0.00019387,0.00016499
1.2573,1.2072,0.00087309,-0.040695,0.0013443,0.00019292,0.00016383
1.2589,1.2069,0.0008708,-0.040556,0.0013382,0.00019198,0.00016265
1.2605,1.2066,0.00086835,-0.040416,0.0013321,0.00019106,0.00016146
1.2621,1.2063,0.00086557,-0.040282,0.0013268,0.00019012,0.00016044
1.2637,1.2061,0.00086261,-0.040149,0.0013215,0.0001892,0.00015942
1.2653,1.2058,0.00085952,-0.040015,0.0013163,0.00018829,0.00015839
1.2669,1.2055,0.00085625,-0.039882,0.001311,0.0001874,0.00015734
1.2685,1.2052,0.00085284,-0.039749,0.0013057,0.00018652,0.00015628
1.2701,1.205,0.00085025,-0.039615,0.0013001,0.0001856,0.00015526
1.2717,1.2047,0.00084818,-0.039481,0.0012945,0.00018466,0.00015426
1.2733,1.2044,0.00084596,-0.039347,0.0012888,0.00018373,0.00015325
1.2749,1.2042,0.0008436,-0.039213,0.001283,0.00018282,0.00015222
1.2765,1.2039,0.00084109,-0.039079,0.0012773,0.00018193,0.00015117
1.2781,1.2036,0.00083844,-0.038945,0.0012715,0.00018104,0.00015012
1.2797,1.2041,0.00083611,-0.038834,0.0012667,0.00018797,0.00014862
1.2813,1.2038,0.00083312,-0.038703,0.0012619,0.00018713,0.00014762
1.2829,1.2035,0.00083003,-0.038572,0.001257,0.00018629,0.0001466
1.2845,1.2033,0.00082773,-0.038444,0.0012519,0.00018534,0.00014576
1.2861,1.203,0.00082528,-0.038316,0.0012467,0.00018441,0.0001449
1.2877,1.202,0.00082228,-0.038164,0.0012408,0.00017583,0.00014443
1.2893,1.2018,0.00082,-0.038032,0.0012357,0.000175,0.00014343
1.2909,1.2015,0.00081758,-0.0379,0.0012306,0.0001742,0.00014241
1.2925,1.2012,0.00081502,-0.037768,0.0012255,0.0001734,0.00014138
1.2941,1.201,0.00081232,-0.037636,0.0012203,0.00017262,0.00014034
1.2957,1.2007,0.00080988,-0.037507,0.0012156,0.00017182,0.00013939
1.2973,1.2004,0.00080777,-0.03738,0.0012114,0.000171,0.00013855
1.2989,1.2002,0.00080552,-0.037254,0.0012072,0.0001702,0.00013769
1.3005,1.1999,0.00080313,-0.037128,0.001203,0.0001694,0.00013683
1.3021,1.1996,0.00080099,-0.036994,0.0011957,0.00016852,0.0001358
1.3037,1.1994,0.00079864,-0.036864,0.0011906,0.00016775,0.00013481
1.3053,1.1991,0.00079582,-0.036738,0.0011859,0.00016697,0.00013391
1.3069,1.1989,0.00079306,-0.036609,0.0011811,0.00016623,0.00013294
1.3085,1.1986,0.00079098,-0.036485,0.0011763,0.00016539,0.00013215
1.3101,1.1983,0.00078877,-0.036362,0.0011713,0.00016452,0.0001314
1.3117,1.1981,0.00078644,-0.036239,0.0011662,0.00016368,0.00013064
1.3133,1.1978,0.00078397,-0.036116,0.0011611,0.00016284,0.00012986
1.3149,1.1976,0.00078137,-0.035993,0.001156,0.00016202,0.00012907
1.3165,1.1973,0.00077865,-0.03587,0.0011508,0.00016121,0.00012827
1.3181,1.1971,0.00077648,-0.035744,0.0011459,0.00016043,0.00012741
1.3197,1.1968,0.00077432,-0.035618,0.0011409,0.00015967,0.00012653
1.3213,1.1966,0.00077205,-0.035492,0.0011359,0.00015892,0.00012564
1.3229,1.1963,0.00076971,-0.035366,0.0011309,0.00015818,0.00012475
1.3245,1.1961,0.00076741,-0.035241,0.0011258,0.00015744,0.00012388
1.3261,1.1958,0.00076507,-0.035119,0.0011217,0.00015672,0.00012307
1.3277,1.1955,0.00076272,-0.035002,0.0011193,0.00015604,0.00012238
1.3293,1.1953,0.00076043,-0.034882,0.0011155,0.00015532,0.00012162
1.3309,1.195,0.00075805,-0.034761,0.0011115,0.00015461,0.00012084
1.3325,1.1948,0.00075593,-0.03464,0.0011071,0.00015386,0.00012009
1.3341,1.1945,0.00075384,-0.03452,0.0011026,0.00015311,0.00011935
1.3357,1.1943,0.0007518,-0.0344,0.0010979,0.00015235,0.00011862
1.3373,1.194,0.0007498,-0.03428,0.0010932,0.00015158,0.00011789
1.3389,1.1938,0.00074772,-0.03416,0.0010884,0.00015082,0.00011717
1.3405,1.1935,0.00074553,-0.034041,0.0010835,0.00015007,0.00011643
1.3421,1.1933,0.00074322,-0.033921,0.0010787,0.00014933,0.00011569
1.3437,1.193,0.00074079,-0.033801,0.0010738,0.00014861,0.00011493
1.3453,1.1928,0.00073824,-0.033682,0.0010689,0.0001479,0.00011416
1.3469,1.1925,0.00073557,-0.033562,0.0010639,0.0001472,0.00011338
1.3485,1.1923,0.00073278,-0.033443,0.001059,0.00014651,0.00011259
1.3501,1.1921,0.00072987,-0.033323,0.001054,0.00014584,0.00011179
1.3517,1.1918,0.00072698,-0.0332,0.0010488,0.00014522,0.00011088
1.3533,1.1916,0.00072551,-0.033081,0.0010441,0.0001445,0.00011016
1.3549,1.1913,0.00072411,-0.032964,0.0010403,0.00014379,0.00010949
1.3565,1.1911,0.00072257,-0.032847,0.0010363,0.0001431,0.00010882
1.3581,1.1908,0.00072094,-0.03273,0.0010324,0.00014242,0.00010813
1.3597,1.1906,0.00071918,-0.032613,0.0010284,0.00014175,0.00010744
1.3613,1.1904,0.00071731,-0.032497,0.0010244,0.0001411,0.00010673
1.3629,1.1901,0.00071532,-0.03238,0.0010204,0.00014045,0.00010601
1.3645,1.1899,0.00071323,-0.032263,0.0010164,0.00013982,0.00010528
1.3661,1.1896,0.00071101,-0.032146,0.0010123,0.0001392,0.00010454
1.3677,1.1894,0.00070868,-0.032029,0.0010082,0.0001386,0.00010379
1.3693,1.1891,0.00070627,-0.031913,0.001004,0.00013799,0.00010304
1.3709,1.1889,0.0007039,-0.031797,0.00099986,0.00013738,0.00010232
1.3725,1.1887,0.00070158,-0.031683,0.00099561,0.00013674,0.00010163
1.3741,1.1884,0.00069934,-0.031571,0.00099129,0.00013607,0.00010102
1.3758,1.1882,0.00069704,-0.03146,0.00098691,0.00013538,0.00010046
1.3774,1.1879,0.00069464,-0.03135,0.0009825,0.00013469,9.9885e-05
1.379,1.1877,0.0006921,-0.03124,0.00097807,0.00013402,9.9305e-05
1.3806,1.1875,0.00068944,-0.03113,0.00097361,0.00013335,9.8717e-05
1.3822,1.1872,0.00068668,-0.031019,0.00096921,0.00013271,9.8119e-05
1.3838,1.187,0.00068397,-0.030909,0.00096565,0.00013212,9.7486e-05
1.3854,1.1868,0.00068161,-0.0308,0.00096202,0.0001315,9.6904e-05
1.387,1.1865,0.00067981,-0.030692,0.00095829,0.00013082,9.6405e-05
1.3886,1.1863,0.00067795,-0.030584,0.00095456,0.00013017,9.588e-05
1.3902,1.1861,0.00067622,-0.030474,0.00095086,0.00012955,9.528e-05
1.3918,1.1858,0.00067439,-0.030363,0.00094714,0.00012895,9.467e-05
1.3934,1.1856,0.00067244,-0.030252,0.00094339,0.00012836,9.405e-05
1.395,1.1853,0.00067039,-0.030142,0.00093963,0.00012778,9.3421e-05
1.3966,1.1851,0.00066822,-0.030031,0.00093583,0.00012721,9.2782e-05
1.3982,1.1849,0.00066595,-0.02992,0.00093201,0.00012666,9.2134e-05
1.3998,1.1846,0.00066356,-0.02981,0.00092817,0.00012611,9.1475e-05
1.4014,1.1844,0.00066117,-0.0297,0.00092429,0.00012556,9.083e-05
1.403,1.1842,0.00065965,-0.029592,0.00092029,0.00012493,9.0298e-05
1.4046,1.184,0.00065802,-0.029484,0.00091626,0.00012431,8.9758e-05
1.4062,1.1837,0.00065629,-0.029376,0.00091222,0.0001237,8.9209e-05
1.4078,1.1835,0.00065446,-0.029268,0.00090815,0.0001231,8.865e-05
1.4094,1.1833,0.00065252,-0.029161,0.00090405,0.00012252,8.8083e-05
1.411,1.183,0.0006506,-0.029054,0.00090023,0.00012193,8.7541e-05
1.4126,1.1828,0.0006488,-0.02895,0.00089687,0.00012134,8.7052e-05
1.4142,1.1826,0.00064693,-0.028846,0.00089348,0.00012075,8.6557e-05
1.4158,1.1824,0.00064498,-0.028742,0.00089007,0.00012017,8.6057e-05
1.4174,1.1821,0.00064205,-0.028635,0.00088677,0.00011968,8.5438e-05
1.419,1.1819,0.00064011,-0.028528,0.0008834,0.00011916,8.4853e-05
1.4206,1.1817,0.00063832,-0.028421,0.00088,0.00011864,8.4265e-05
1.4222,1.1814,0.0006367,-0.028314,0.00087657,0.00011812,8.3677e-05
1.4238,1.1812,0.00063521,-0.028206,0.00087312,0.0001176,8.3086e-05
1.4254,1.181,0.00063274,-0.028112,0.00086922,0.00011692,8.2822e-05
1.427,1.1808,0.00063059,-0.028008,0.00086563,0.00011638,8.229e-05
1.4286,1.1806,0.00063056,-0.02789,0.00086238,0.00011597,8.1471e-05
1.4302,1.1803,0.00062888,-0.027787,0.00085869,0.00011541,8.098e-05
1.4318,1.1801,0.00062714,-0.027684,0.00085495,0.00011485,8.0501e-05
1.4334,1.1799,0.00062534,-0.027582,0.00085117,0.00011428,8.0035e-05
1.435,1.1797,0.00062348,-0.027481,0.00084736,0.00011372,7.9571e-05
1.4366,1.1794,0.00062159,-0.027379,0.00084353,0.00011317,7.9098e-05
1.4382,1.1792,0.0006169,-0.027286,0.00083994,0.00011264,7.8717e-05
1.4398,1.179,0.0006153,-0.027186,0.00083727,0.00011211,7.8266e-05
1.4414,1.1788,0.0006136,-0.027086,0.00083458,0.0001116,7.7807e-05
1.443,1.1785,0.00061181,-0.026986,0.00083187,0.0001111,7.734e-05
1.4446,1.1783,0.00060991,-0.026886,0.00082913,0.0001106,7.6865e-05
1.4462,1.1781,0.00060792,-0.026786,0.00082638,0.00011012,7.6382e-05
1.4478,1.1779,0.00060583,-0.026686,0.00082361,0.00010964,7.5891e-05
1.4494,1.1777,0.00060363,-0.026586,0.00082082,0.00010918,7.5393e-05
1.451,1.1774,0.00060134,-0.026486,0.000818,0.00010872,7.4886e-05
1.4526,1.1772,0.0005996,-0.026386,0.00081491,0.00010824,7.4399e-05
1.4542,1.177,0.00059836,-0.026285,0.00081156,0.00010773,7.393e-05
1.4558,1.1768,0.00059702,-0.026184,0.00080819,0.00010723,7.3453e-05
1.4574,1.1766,0.00059559,-0.026083,0.0008048,0.00010673,7.2968e-05
1.459,1.1764,0.00059408,-0.025982,0.00080139,0.00010625,7.2476e-05
1.4606,1.1761,0.00059246,-0.025882,0.00079796,0.00010578,7.1976e-05
1.4622,1.1759,0.00059076,-0.025781,0.00079452,0.00010532,7.1468e-05
1.4638,1.1757,0.00058896,-0.02568,0.00079105,0.00010486,7.0954e-05
1.4654,1.1755,0.00058707,-0.025581,0.00078762,0.0001044,7.046e-05
1.467,1.1753,0.00058505,-0.025483,0.00078426,0.00010393,7e-05
1.4686,1.1751,0.00058291,-0.025387,0.00078095,0.00010345,6.9579e-05
1.4702,1.1748,0.00058058,-0.025296,0.00077755,0.00010292,6.9271e-05
1.4718,1.1746,0.00057816,-0.025205,0.00077409,0.00010238,6.8964e-05
1.4734,1.1744,0.00057563,-0.025115,0.00077057,0.00010185,6.8657e-05
1.475,1.1742,0.00057382,-0.02502,0.00076717,0.00010135,6.8279e-05
1.4766,1.174,0.0005726,-0.024922,0.00076388,0.00010088,6.7838e-05
1.4782,1.1738,0.00057128,-0.024825,0.00076057,0.00010042,6.7389e-05
1.4798,1.1736,0.00056988,-0.024727,0.00075724,9.9962e-05,6.6934e-05
1.4814,1.1734,0.00056839,-0.024629,0.00075389,9.9517e-05,6.6471e-05
1.483,1.1732,0.00056682,-0.024531,0.00075052,9.9081e-05,6.6001e-05
1.4846,1.173,0.00056516,-0.024438,0.00074755,9.8616e-05,6.5615e-05
1.4862,1.1727,0.00056343,-0.024346,0.00074478,9.8139e-05,6.5274e-05
1.4878,1.1725,0.00056161,-0.024255,0.000742,9.7671e-05,6.4926e-05
1.4894,1.1723,0.00055969,-0.024164,0.00073921,9.7211e-05,6.4571e-05
1.491,1.1721,0.00055769,-0.024073,0.00073639,9.6759e-05,6.421e-05
1.4926,1.1719,0.0005556,-0.023982,0.00073356,9.6316e-05,6.3842e-05
1.4942,1.1717,0.00055342,-0.02389,0.00073071,9.5881e-05,6.3467e-05
1.4958,1.1715,0.00055115,-0.023799,0.00072785,9.5454e-05,6.3086e-05
1.4974,1.172,0.00054985,-0.02372,0.00072525,0.00010028,6.2482e-05
1.499,1.1718,0.00054866,-0.023625,0.00072208,9.9831e-05,6.2068e-05
1.5006,1.1716,0.00054738,-0.02353,0.00071888,9.939e-05,6.1647e-05
1.5022,1.1714,0.00054602,-0.023435,0.00071567,9.8956e-05,6.1219e-05
1.5038,1.1705,0.00054425,-0.023327,0.00071207,9.3331e-05,6.0994e-05
1.5054,1.1703,0.00054312,-0.023241,0.00070991,9.2858e-05,6.0724e-05
1.507,1.1701,0.0005419,-0.023154,0.00070773,9.2392e-05,6.0448e-05
1.5086,1.1699,0.0005406,-0.023067,0.00070554,9.1934e-05,6.0166e-05
1.5102,1.1696,0.00053922,-0.02298,0.00070333,9.1484e-05,5.9878e-05
1.5118,1.1694,0.00053775,-0.022894,0.00070111,9.1042e-05,5.9584e-05
1.5134,1.1692,0.00053619,-0.022807,0.00069887,9.0608e-05,5.9284e-05
1.515,1.169,0.00053456,-0.02272,0.00069662,9.0181e-05,5.8977e-05
1.5166,1.1688,0.00053284,-0.022634,0.00069435,8.9762e-05,5.8665e-05
1.5182,1.1686,0.00053104,-0.022547,0.00069207,8.9351e-05,5.8346e-05
1.5198,1.1684,0.00052915,-0.02246,0.00068977,8.8948e-05,5.8021e-05
1.5214,1.1682,0.00052718,-0.022373,0.00068746,8.8552e-05,5.7691e-05
1.523,1.168,0.00052512,-0.022287,0.00068513,8.8165e-05,5.7354e-05
1.5246,1.1678,0.00052298,-0.0222,0.00068279,8.7785e-05,5.7011e-05
1.5262,1.1676,0.00052053,-0.022104,0.00067775,8.7419e-05,5.653e-05
1.5278,1.1674,0.00051962,-0.022013,0.00067459,8.7016e-05,5.6149e-05
1.5294,1.1672,0.00051867,-0.021921,0.0006714,8.6621e-05,5.5762e-05
1.531,1.167,0.00051764,-0.02183,0.0006682,8.6232e-05,5.5369e-05
1.5326,1.1668,0.00051655,-0.021738,0.00066497,8.585e-05,5.4972e-05
1.5342,1.1666,0.00051541,-0.021646,0.00066172,8.5475e-05,5.4569e-05
1.5358,1.1664,0.0005142,-0.021555,0.00065852,8.5101e-05,5.4175e-05
1.5374,1.1662,0.00051293,-0.021466,0.00065546,8.4722e-05,5.3803e-05
1.539,1.166,0.00051161,-0.021378,0.00065253,8.4337e-05,5.3455e-05
1.5406,1.1659,0.0005102,-0.021292,0.00064979,8.3944e-05,5.314e-05
1.5422,1.1657,0.00050867,-0.021209,0.00064732,8.3538e-05,5.2872e-05
1.5438,1.1655,0.00050707,-0.021126,0.00064485,8.3139e-05,5.2599e-05
1.5454,1.1653,0.00050538,-0.021043,0.00064236,8.2747e-05,5.232e-05
1.547,1.1651,0.00050362,-0.02096,0.00063985,8.2363e-05,5.2036e-05
1.5486,1.1649,0.00050178,-0.020877,0.00063733,8.1985e-05,5.1746e-05
1.5502,1.1647,0.00049985,-0.020794,0.0006348,8.1615e-05,5.1451e-05
1.5518,1.1645,0.00049785,-0.020711,0.00063226,8.1252e-05,5.1151e-05
1.5534,1.1643,0.00049577,-0.020628,0.00062971,8.0896e-05,5.0845e-05
1.555,1.1641,0.0004936,-0.020545,0.00062714,8.0547e-05,5.0534e-05
1.5566,1.1639,0.00049137,-0.020462,0.00062455,8.0205e-05,5.0217e-05
1.5582,1.1637,0.00048915,-0.020379,0.00062192,7.9871e-05,4.9889e-05
1.5598,1.1635,0.00048735,-0.020296,0.00061938,7.9515e-05,4.9591e-05
1.5614,1.1633,0.00048661,-0.02022,0.00061739,7.9064e-05,4.9451e-05
1.563,1.1631,0.00048558,-0.020138,0.00061495,7.8676e-05,4.9196e-05
1.5646,1.1629,0.00048448,-0.020057,0.0006125,7.8294e-05,4.8936e-05
1.5662,1.1627,0.00048331,-0.019975,0.00061004,7.792e-05,4.8671e-05
1.5678,1.1625,0.00048207,-0.019894,0.00060756,7.7552e-05,4.84e-05
1.5694,1.1624,0.00048075,-0.019812,0.00060508,7.7191e-05,4.8125e-05
1.571,1.1622,0.00047937,-0.01973,0.00060258,7.6836e-05,4.7845e-05
1.5726,1.162,0.00047791,-0.019649,0.00060006,7.6488e-05,4.756e-05
1.5742,1.1618,0.00047638,-0.019567,0.00059754,7.6147e-05,4.727e-05
1.5758,1.1616,0.00047477,-0.019486,0.000595,7.5813e-05,4.6974e-05
1.5774,1.1621,0.0004734,-0.019416,0.00059286,8.0034e-05,4.6525e-05
1.579,1.1619,0.00047169,-0.019335,0.00059056,7.9702e-05,4.6225e-05
1.5806,1.1617,0.0004699,-0.019254,0.00058824,7.9378e-05,4.592e-05
1.5822,1.1615,0.00046804,-0.019173,0.00058591,7.906e-05,4.561e-05
1.5838,1.1613,0.00046612,-0.019091,0.00058357,7.8749e-05,4.5295e-05
1.5854,1.1611,0.00046411,-0.01901,0.00058122,7.8445e-05,4.4975e-05
1.587,1.161,0.00046358,-0.018922,0.00057992,7.8212e-05,4.4519e-05
1.5886,1.1608,0.00046411,-0.018832,0.00057859,7.7948e-05,4.408e-05
1.5902,1.1606,0.00046317,-0.018754,0.00057613,7.7565e-05,4.3865e-05
1.5918,1.1604,0.00046216,-0.018676,0.00057371,7.7191e-05,4.3642e-05
1.5934,1.1602,0.00046109,-0.018598,0.00057132,7.6827e-05,4.3409e-05
1.595,1.16,0.00045996,-0.01852,0.00056896,7.6473e-05,4.3167e-05
1.5966,1.1599,0.00045876,-0.018442,0.00056663,7.6128e-05,4.2917e-05
1.5982,1.1597,0.0004575,-0.018363,0.00056434,7.5793e-05,4.2657e-05
1.5998,1.1595,0.00045617,-0.018284,0.00056208,7.5468e-05,4.2388e-05
1.6014,1.1593,0.00045477,-0.018206,0.00055986,7.5153e-05,4.211e-05
1.603,1.1591,0.00045276,-0.01813,0.0005577,7.4832e-05,4.1873e-05
1.6046,1.1589,0.00045062,-0.018055,0.00055553,7.4514e-05,4.1638e-05
1.6062,1.1587,0.00044835,-0.017981,0.00055336,7.4201e-05,4.1403e-05
1.6078,1.1585,0.00044596,-0.017906,0.00055118,7.3893e-05,4.117e-05
1.6094,1.1577,0.00044372,-0.017822,0.0005487,6.9278e-05,4.1091e-05
1.611,1.1575,0.00044259,-0.017749,0.00054662,6.8931e-05,4.091e-05
1.6126,1.1573,0.00044139,-0.017675,0.00054453,6.859e-05,4.0725e-05
1.6142,1.1571,0.00044012,-0.017602,0.00054243,6.8255e-05,4.0535e-05
1.6158,1.1569,0.00043879,-0.017529,0.00054032,6.7926e-05,4.0342e-05
1.6174,1.1568,0.00043739,-0.017456,0.0005382,6.7603e-05,4.0144e-05
1.619,1.1566,0.00043592,-0.017383,0.00053607,6.7286e-05,3.9942e-05
1.6206,1.1564,0.00043439,-0.017309,0.00053393,6.6975e-05,3.9735e-05
1.6222,1.1562,0.0004328,-0.017236,0.00053178,6.6669e-05,3.9525e-05
1.6238,1.156,0.00043114,-0.017163,0.00052961,6.6369e-05,3.931e-05
1.6255,1.1559,0.00042942,-0.01709,0.00052744,6.6075e-05,3.909e-05
1.6271,1.1564,0.00042815,-0.017025,0.00052553,6.9962e-05,3.8723e-05
1.6287,1.1562,0.00042697,-0.016947,0.00052326,6.9679e-05,3.8446e-05
1.6303,1.156,0.00042572,-0.01687,0.00052097,6.9402e-05,3.8165e-05
1.6319,1.1551,0.00042417,-0.016783,0.00051836,6.5011e-05,3.8005e-05
1.6335,1.155,0.00042336,-0.016712,0.00051639,6.4685e-05,3.783e-05
1.6351,1.1548,0.00042249,-0.01664,0.0005144,6.4366e-05,3.765e-05
1.6367,1.1546,0.00042156,-0.016569,0.0005124,6.4052e-05,3.7467e-05
1.6383,1.1544,0.00042057,-0.016497,0.00051039,6.3743e-05,3.728e-05
1.6399,1.1543,0.00041952,-0.016425,0.00050837,6.344e-05,3.7088e-05
1.6415,1.1541,0.0004184,-0.016354,0.00050634,6.3143e-05,3.6893e-05
1.6431,1.1539,0.00041722,-0.016282,0.0005043,6.2851e-05,3.6694e-05
1.6447,1.1537,0.00041599,-0.016211,0.00050225,6.2565e-05,3.649e-05
1.6463,1.1536,0.00041464,-0.016139,0.0005003,6.2291e-05,3.6275e-05
1.6479,1.1534,0.0004132,-0.016067,0.00049841,6.2029e-05,3.6049e-05
1.6495,1.1532,0.00041171,-0.015995,0.00049652,6.1772e-05,3.5819e-05
1.6511,1.153,0.00041016,-0.015923,0.00049461,6.1521e-05,3.5586e-05
1.6527,1.1529,0.00040853,-0.015851,0.00049269,6.1276e-05,3.5348e-05
1.6543,1.1527,0.00040685,-0.015779,0.00049076,6.1036e-05,3.5106e-05
1.6559,1.1525,0.00040511,-0.015707,0.00048883,6.0802e-05,3.486e-05
1.6575,1.153,0.00040399,-0.01565,0.00048757,6.4448e-05,3.4591e-05
1.6591,1.1528,0.00040259,-0.015584,0.0004861,6.4144e-05,3.445e-05
1.6607,1.152,0.00040137,-0.015507,0.00048409,5.9931e-05,3.4401e-05
1.6623,1.1518,0.00040055,-0.015438,0.00048226,5.9639e-05,3.4234e-05
1.6639,1.1516,0.00039969,-0.015369,0.00048042,5.9352e-05,3.4064e-05
1.6655,1.1515,0.00039877,-0.015301,0.00047857,5.9071e-05,3.389e-05
1.6671,1.1513,0.00039779,-0.015232,0.00047671,5.8795e-05,3.3712e-05
1.6687,1.1511,0.00039675,-0.015163,0.00047484,5.8524e-05,3.3531e-05
1.6703,1.1509,0.00039565,-0.015095,0.00047296,5.8258e-05,3.3346e-05
1.6719,1.1508,0.0003945,-0.015026,0.00047107,5.7998e-05,3.3157e-05
1.6735,1.1506,0.00039328,-0.014957,0.00046917,5.7742e-05,3.2965e-05
1.6751,1.1504,0.00039201,-0.014889,0.00046727,5.7492e-05,3.2769e-05
1.6767,1.1503,0.00039068,-0.01482,0.00046535,5.7247e-05,3.2569e-05
1.6783,1.1501,0.00038929,-0.014751,0.00046342,5.7007e-05,3.2366e-05
1.6799,1.1499,0.00038785,-0.014683,0.00046149,5.6772e-05,3.2159e-05
1.6815,1.1498,0.00038634,-0.014614,0.00045954,5.6542e-05,3.1948e-05
1.6831,1.1496,0.00038478,-0.014545,0.00045759,5.6318e-05,3.1734e-05
1.6847,1.1494,0.00038316,-0.014477,0.00045562,5.6098e-05,3.1516e-05
1.6863,1.1492,0.00038161,-0.01441,0.00045384,5.5867e-05,3.1322e-05
1.6879,1.1491,0.00038086,-0.014343,0.00045268,5.5623e-05,3.1141e-05
1.6895,1.1489,0.00038013,-0.014278,0.000451,5.5348e-05,3.1002e-05
1.6911,1.1487,0.00037932,-0.014213,0.0004496,5.5094e-05,3.084e-05
1.6927,1.1486,0.00037846,-0.014147,0.00044818,5.4843e-05,3.0677e-05
1.6943,1.1484,0.00037754,-0.014082,0.00044673,5.4597e-05,3.0511e-05
1.6959,1.1482,0.00037656,-0.014016,0.00044525,5.4353e-05,3.0344e-05
1.6975,1.1481,0.00037553,-0.013951,0.00044375,5.4113e-05,3.0176e-05
1.6991,1.1479,0.00037445,-0.013886,0.00044221,5.3877e-05,3.0006e-05
1.7007,1.1477,0.00037333,-0.013821,0.00044064,5.3643e-05,2.9835e-05
1.7023,1.1476,0.00037224,-0.013758,0.0004389,5.3386e-05,2.9699e-05
1.7039,1.1474,0.00037111,-0.013694,0.00043724,5.3137e-05,2.9557e-05
1.7055,1.1472,0.00036991,-0.013631,0.00043565,5.2895e-05,2.9409e-05
1.7071,1.1471,0.00036865,-0.013567,0.00043404,5.2662e-05,2.9252e-05
1.7087,1.1469,0.00036732,-0.013503,0.00043241,5.2436e-05,2.9087e-05
1.7103,1.1467,0.0003659,-0.013439,0.00043075,5.222e-05,2.8911e-05
1.7119,1.1466,0.00036482,-0.013381,0.00043182,5.2014e-05,2.8769e-05
1.7135,1.1464,0.00036267,-0.013301,0.0004261,5.1857e-05,2.8433e-05
1.7151,1.1463,0.00036164,-0.013231,0.00042376,5.1668e-05,2.819e-05
1.7167,1.1461,0.00036225,-0.013188,0.00042642,5.1307e-05,2.8294e-05
1.7183,1.1459,0.00036149,-0.013124,0.00042467,5.1069e-05,2.8142e-05
1.7199,1.1458,0.00036068,-0.013061,0.0004229,5.0836e-05,2.7988e-05
1.7215,1.1456,0.00035981,-0.012997,0.00042112,5.0607e-05,2.7829e-05
1.7231,1.1454,0.0003589,-0.012933,0.00041933,5.0383e-05,2.7668e-05
1.7247,1.1453,0.00035792,-0.01287,0.00041754,5.0163e-05,2.7503e-05
1.7263,1.1451,0.00035691,-0.012806,0.00041573,4.9948e-05,2.7335e-05
1.7279,1.145,0.00035584,-0.012742,0.00041393,4.9737e-05,2.7164e-05
1.7295,1.1448,0.00035471,-0.012678,0.00041212,4.9531e-05,2.699e-05
1.7311,1.1446,0.00035354,-0.012615,0.0004103,4.9329e-05,2.6814e-05
1.7327,1.1445,0.00035232,-0.012551,0.00040848,4.9132e-05,2.6634e-05
1.7343,1.1443,0.00035106,-0.012487,0.00040666,4.8939e-05,2.6451e-05
1.7359,1.1442,0.00034973,-0.012424,0.00040483,4.8751e-05,2.6265e-05
1.7375,1.144,0.00034836,-0.01236,0.000403,4.8567e-05,2.6077e-05
1.7391,1.1438,0.00034693,-0.012296,0.00040116,4.8387e-05,2.5885e-05
1.7407,1.1437,0.00034546,-0.012233,0.00039932,4.8212e-05,2.569e-05
1.7423,1.1442,0.00034426,-0.012177,0.00039773,5.1405e-05,2.542e-05
1.7439,1.144,0.00034363,-0.01212,0.00039638,5.1142e-05,2.5339e-05
1.7455,1.1439,0.00034298,-0.012063,0.00039502,5.0882e-05,2.5255e-05
1.7471,1.1437,0.00034235,-0.012006,0.00039366,5.0625e-05,2.5169e-05
1.7487,1.1436,0.00034171,-0.011948,0.00039229,5.0371e-05,2.508e-05
1.7503,1.1434,0.00034103,-0.011891,0.00039092,5.0122e-05,2.4986e-05
1.7519,1.1433,0.00034032,-0.011834,0.00038954,4.9879e-05,2.4887e-05
1.7535,1.1431,0.00033956,-0.011776,0.00038815,4.9641e-05,2.4782e-05
1.7551,1.143,0.00033875,-0.011718,0.00038676,4.9409e-05,2.4673e-05
1.7567,1.1428,0.00033789,-0.01166,0.00038535,4.9183e-05,2.4557e-05
1.7583,1.1426,0.000337,-0.011602,0.00038394,4.8962e-05,2.4437e-05
1.7599,1.1425,0.00033606,-0.011543,0.00038252,4.8747e-05,2.4311e-05
1.7615,1.1423,0.00033507,-0.011485,0.0003811,4.8537e-05,2.4179e-05
1.7631,1.1422,0.00033404,-0.011426,0.00037966,4.8334e-05,2.4042e-05
1.7647,1.142,0.00033296,-0.011367,0.00037821,4.8136e-05,2.3899e-05
1.7663,1.1412,0.00033039,-0.011285,0.00037632,4.4909e-05,2.3556e-05
1.7679,1.141,0.00032969,-0.011224,0.00037487,4.4733e-05,2.3385e-05
1.7695,1.1409,0.00032893,-0.011161,0.0003734,4.4574e-05,2.3191e-05
1.7711,1.1407,0.00032823,-0.011099,0.00037193,4.4412e-05,2.3003e-05
1.7727,1.1406,0.00032759,-0.011037,0.00037047,4.4245e-05,2.2823e-05
1.7743,1.1404,0.00032701,-0.010976,0.00036902,4.4073e-05,2.2651e-05
1.7759,1.1402,0.00032502,-0.01094,0.0003677,4.3718e-05,2.2818e-05
1.7775,1.1401,0.00032384,-0.010885,0.00036625,4.3518e-05,2.2715e-05
1.7791,1.1399,0.00032255,-0.010829,0.00036479,4.3332e-05,2.2595e-05
1.7807,1.1398,0.00032134,-0.010771,0.00036331,4.3164e-05,2.2445e-05
1.7823,1.1396,0.00032025,-0.010712,0.00036183,4.2997e-05,2.2292e-05
1.7839,1.1395,0.00031921,-0.010654,0.00036035,4.2828e-05,2.2144e-05
1.7855,1.1393,0.00031817,-0.010596,0.00035888,4.2656e-05,2.2002e-05
1.7871,1.1392,0.00032163,-0.010525,0.00035757,4.2456e-05,2.1772e-05
1.7887,1.1391,0.00032081,-0.01047,0.00035613,4.2255e-05,2.1676e-05
1.7903,1.1389,0.00031995,-0.010416,0.00035469,4.2053e-05,2.1584e-05
1.7919,1.1388,0.00031906,-0.010362,0.00035325,4.1852e-05,2.1493e-05
1.7935,1.1386,0.00031813,-0.010308,0.0003518,4.1655e-05,2.14e-05
1.7951,1.1385,0.00031718,-0.010254,0.00035035,4.1461e-05,2.1305e-05
1.7967,1.1383,0.0003162,-0.0102,0.0003489,4.127e-05,2.1207e-05
1.7983,1.1382,0.00031518,-0.010145,0.00034744,4.1082e-05,2.1107e-05
1.7999,1.138,0.00031116,-0.010095,0.00034598,4.0965e-05,2.0985e-05
1.8015,1.1378,0.00031021,-0.010041,0.00034485,4.0787e-05,2.0875e-05
1.8031,1.1377,0.00030923,-0.0099869,0.00034372,4.0613e-05,2.0762e-05
1.8047,1.1375,0.00030819,-0.0099328,0.00034257,4.0442e-05,2.0647e-05
1.8063,1.1374,0.0003071,-0.0098787,0.00034143,4.0275e-05,2.053e-05
1.8079,1.1372,0.00030598,-0.0098245,0.00034027,4.0112e-05,2.041e-05
1.8095,1.1371,0.00030481,-0.0097704,0.00033911,3.9952e-05,2.0288e-05
1.8111,1.1369,0.00030359,-0.0097162,0.00033795,3.9796e-05,2.0164e-05
1.8127,1.1368,0.00030232,-0.0096621,0.00033678,3.9643e-05,2.0037e-05
1.8143,1.1366,0.00030102,-0.009608,0.0003356,3.9495e-05,1.9907e-05
1.8159,1.1365,0.00029966,-0.0095538,0.00033442,3.9349e-05,1.9776e-05
1.8175,1.1363,0.00029826,-0.0094997,0.00033323,3.9208e-05,1.9642e-05
1.8191,1.1362,0.00029749,-0.0094469,0.00033203,3.9034e-05,1.9539e-05
1.8207,1.136,0.00029684,-0.0093946,0.00033073,3.8852e-05,1.9449e-05
1.8223,1.1359,0.00029614,-0.0093423,0.00032942,3.8673e-05,1.9356e-05
1.8239,1.1358,0.00029541,-0.0092901,0.00032811,3.8498e-05,1.9261e-05
1.8255,1.1356,0.00029463,-0.0092378,0.0003268,3.8326e-05,1.9164e-05
1.8271,1.1355,0.00029381,-0.0091855,0.00032547,3.8157e-05,1.9064e-05
1.8287,1.1353,0.00029295,-0.0091332,0.00032415,3.7992e-05,1.8962e-05
1.8303,1.1352,0.00029205,-0.009081,0.00032281,3.7829e-05,1.8859e-05
1.8319,1.135,0.0002911,-0.0090287,0.00032147,3.7671e-05,1.8753e-05
1.8335,1.1349,0.00029011,-0.0089764,0.00032013,3.7515e-05,1.8644e-05
1.8351,1.1347,0.00028909,-0.0089241,0.00031878,3.7363e-05,1.8534e-05
1.8367,1.1346,0.00028802,-0.0088718,0.00031743,3.7214e-05,1.8421e-05
1.8383,1.1351,0.00028708,-0.0088248,0.00031626,3.9897e-05,1.8259e-05
1.8399,1.135,0.00028604,-0.0087761,0.00031506,3.9713e-05,1.8192e-05
1.8415,1.1349,0.0002854,-0.0087267,0.00031391,3.9526e-05,1.8119e-05
1.8431,1.1347,0.00028473,-0.0086772,0.00031276,3.9342e-05,1.8045e-05
1.8447,1.1339,0.00028388,-0.0086213,0.0003115,3.6391e-05,1.799e-05
1.8463,1.1337,0.00028319,-0.0085705,0.00031045,3.6233e-05,1.7891e-05
1.8479,1.1336,0.00028245,-0.0085196,0.00030939,3.6079e-05,1.779e-05
1.8495,1.1335,0.00028168,-0.0084687,0.00030832,3.5927e-05,1.7687e-05
1.8511,1.1333,0.00028087,-0.0084179,0.00030725,3.5779e-05,1.7582e-05
1.8527,1.1332,0.00028001,-0.008367,0.00030618,3.5634e-05,1.7475e-05
1.8543,1.133,0.00027912,-0.0083162,0.0003051,3.5493e-05,1.7365e-05
1.8559,1.1329,0.00027818,-0.0082653,0.00030401,3.5354e-05,1.7254e-05
1.8575,1.1328,0.0002772,-0.0082144,0.00030292,3.5219e-05,1.714e-05
1.8591,1.1326,0.00027619,-0.0081636,0.00030182,3.5087e-05,1.7024e-05
1.8607,1.1325,0.00027513,-0.0081127,0.00030072,3.4958e-05,1.6907e-05
1.8623,1.133,0.00027495,-0.0080624,0.00029986,3.7553e-05,1.6704e-05
1.8639,1.1329,0.00027451,-0.0080102,0.0002988,3.7411e-05,1.6581e-05
1.8655,1.1321,0.00027374,-0.0079565,0.00029771,3.4561e-05,1.6533e-05
1.8671,1.1319,0.00027307,-0.0079082,0.00029685,3.4409e-05,1.6448e-05
1.8687,1.1318,0.00027236,-0.0078599,0.00029599,3.426e-05,1.6361e-05
1.8703,1.1316,0.00027162,-0.0078116,0.00029512,3.4114e-05,1.6272e-05
1.8719,1.1315,0.00027083,-0.0077633,0.00029424,3.3971e-05,1.6181e-05
1.8735,1.1314,0.00026999,-0.007715,0.00029337,3.3831e-05,1.6088e-05
1.8752,1.1312,0.00026913,-0.0076667,0.00029248,3.3694e-05,1.5994e-05
1.8768,1.1311,0.00026823,-0.0076184,0.00029159,3.356e-05,1.5897e-05
1.8784,1.1309,0.00026728,-0.0075701,0.0002907,3.3429e-05,1.5799e-05
1.88,1.1308,0.0002663,-0.0075218,0.0002898,3.3302e-05,1.5698e-05
1.8816,1.1307,0.00026527,-0.0074735,0.00028889,3.3177e-05,1.5596e-05
1.8832,1.1305,0.00026442,-0.0074266,0.00028781,3.3033e-05,1.5519e-05
1.8848,1.1304,0.00026395,-0.0073814,0.00028671,3.2864e-05,1.547e-05
1.8864,1.1303,0.00026346,-0.0073361,0.00028561,3.2697e-05,1.5419e-05
1.888,1.1301,0.00026292,-0.0072909,0.0002845,3.2534e-05,1.5366e-05
1.8896,1.13,0.00026235,-0.0072456,0.00028339,3.2373e-05,1.5311e-05
1.8912,1.1299,0.00026174,-0.0072003,0.00028228,3.2215e-05,1.5255e-05
1.8928,1.1297,0.00026109,-0.0071551,0.00028116,3.206e-05,1.5197e-05
1.8944,1.1296,0.00026042,-0.0071098,0.00028004,3.1907e-05,1.5137e-05
1.896,1.1295,0.00025969,-0.0070646,0.00027891,3.1757e-05,1.5076e-05
1.8976,1.1293,0.00025895,-0.0070193,0.00027778,3.161e-05,1.5012e-05
1.8992,1.1292,0.00025816,-0.0069741,0.00027665,3.1465e-05,1.4948e-05
1.9008,1.1291,0.00025733,-0.0069288,0.00027551,3.1323e-05,1.4881e-05
1.9024,1.1289,0.00025648,-0.0068835,0.00027437,3.1184e-05,1.4813e-05
1.904,1.1288,0.00025559,-0.0068383,0.00027322,3.1048e-05,1.4743e-05
1.9056,1.1287,0.00025465,-0.006793,0.00027207,3.0914e-05,1.4671e-05
1.9072,1.1285,0.00025369,-0.0067478,0.00027091,3.0783e-05,1.4598e-05
1.9088,1.1284,0.00025269,-0.0067025,0.00026976,3.0655e-05,1.4522e-05
1.9104,1.1282,0.00025165,-0.0066573,0.00026859,3.0529e-05,1.4446e-05
1.912,1.1281,0.00025071,-0.0066083,0.00026741,3.0433e-05,1.4324e-05
1.9136,1.128,0.00024975,-0.0065589,0.00026621,3.0343e-05,1.4194e-05
1.9152,1.1278,0.00024876,-0.0065095,0.00026501,3.0256e-05,1.4062e-05
1.9168,1.1277,0.00024801,-0.0064623,0.0002639,3.0146e-05,1.3961e-05
1.9184,1.1276,0.00024763,-0.0064184,0.00026292,3.0003e-05,1.3903e-05
1.92,1.1275,0.00024722,-0.0063744,0.00026193,2.9861e-05,1.3843e-05
1.9216,1.1273,0.00024678,-0.0063305,0.00026094,2.9723e-05,1.3782e-05
1.9232,1.1272,0.0002463,-0.0062865,0.00025995,2.9586e-05,1.372e-05
1.9248,1.1271,0.00024579,-0.0062426,0.00025895,2.9453e-05,1.3656e-05
1.9264,1.1269,0.00024525,-0.0061986,0.00025795,2.9322e-05,1.359e-05
1.928,1.1268,0.00024467,-0.0061546,0.00025694,2.9193e-05,1.3523e-05
1.9296,1.1267,0.00024406,-0.0061107,0.00025593,2.9067e-05,1.3454e-05
1.9312,1.1266,0.00024342,-0.0060667,0.00025492,2.8943e-05,1.3383e-05
1.9328,1.1264,0.00024274,-0.0060228,0.0002539,2.8822e-05,1.3311e-05
1.9344,1.1263,0.00024203,-0.0059788,0.00025288,2.8703e-05,1.3237e-05
1.936,1.1262,0.00024154,-0.0059348,0.00025193,2.8585e-05,1.3158e-05
1.9376,1.126,0.00024075,-0.0058907,0.00025104,2.8475e-05,1.3076e-05
1.9392,1.1259,0.00023993,-0.0058467,0.00025016,2.8367e-05,1.2991e-05
1.9408,1.1258,0.00023907,-0.0058026,0.00024926,2.8262e-05,1.2906e-05
1.9424,1.1256,0.00023817,-0.0057586,0.00024837,2.8159e-05,1.2818e-05
1.944,1.1255,0.00023724,-0.0057145,0.00024747,2.8059e-05,1.2729e-05
1.9456,1.1254,0.00023628,-0.0056704,0.00024657,2.7962e-05,1.2638e-05
1.9472,1.1253,0.00023528,-0.0056264,0.00024566,2.7867e-05,1.2546e-05
1.9488,1.1251,0.00023436,-0.0055869,0.00024486,2.7735e-05,1.2508e-05
1.9504,1.125,0.00023341,-0.0055478,0.00024407,2.7602e-05,1.2472e-05
1.952,1.1249,0.00023289,-0.0055061,0.00024325,2.7478e-05,1.2414e-05
1.9536,1.1247,0.00023249,-0.0054636,0.00024243,2.7358e-05,1.2348e-05
1.9552,1.1246,0.00023207,-0.005421,0.00024159,2.724e-05,1.2279e-05
1.9568,1.1245,0.00023161,-0.0053785,0.00024076,2.7125e-05,1.221e-05
1.9584,1.1244,0.00023112,-0.005336,0.00023992,2.7012e-05,1.2139e-05
1.96,1.1242,0.0002306,-0.0052935,0.00023907,2.6902e-05,1.2066e-05
1.9616,1.1241,0.00023005,-0.005251,0.00023823,2.6794e-05,1.1992e-05
1.9632,1.124,0.00022946,-0.0052084,0.00023738,2.6688e-05,1.1917e-05
1.9648,1.1239,0.00022885,-0.0051659,0.00023652,2.6585e-05,1.184e-05
1.9664,1.1237,0.0002282,-0.0051234,0.00023566,2.6484e-05,1.1761e-05
1.968,1.1236,0.00022752,-0.0050809,0.0002348,2.6385e-05,1.1682e-05
1.9696,1.1235,0.00022682,-0.0050384,0.00023394,2.6289e-05,1.16e-05
1.9712,1.1234,0.00022607,-0.0049958,0.00023307,2.6195e-05,1.1517e-05
1.9728,1.1232,0.0002253,-0.0049533,0.0002322,2.6103e-05,1.1433e-05
1.9744,1.1231,0.0002245,-0.0049108,0.00023132,2.6014e-05,1.1347e-05
1.976,1.123,0.0002237,-0.0048702,0.00023057,2.5912e-05,1.128e-05
1.9776,1.1229,0.00022293,-0.0048323,0.00023,2.5793e-05,1.1239e-05
1.9792,1.1227,0.00022212,-0.0047945,0.00022943,2.5675e-05,1.1197e-05
1.9808,1.1226,0.00022127,-0.0047566,0.00022885,2.556e-05,1.1154e-05
1.9824,1.1225,0.0002204,-0.0047187,0.00022827,2.5447e-05,1.1109e-05
1.984,1.1223,0.00021949,-0.0046808,0.00022769,2.5336e-05,1.1063e-05
1.9856,1.1222,0.00021874,-0.004643,0.00022627,2.5212e-05,1.1037e-05
1.9872,1.1221,0.00021845,-0.0046049,0.00022548,2.5085e-05,1.1002e-05
1.9888,1.122,0.00021813,-0.0045669,0.00022468,2.4961e-05,1.0965e-05
1.9904,1.1219,0.00021778,-0.0045288,0.00022388,2.4839e-05,1.0927e-05
1.992,1.1217,0.00021741,-0.0044908,0.00022308,2.4718e-05,1.0888e-05
1.9936,1.1216,0.00021701,-0.0044527,0.00022228,2.46e-05,1.0848e-05
1.9952,1.1215,0.00021658,-0.0044147,0.00022148,2.4484e-05,1.0807e-05
1.9968,1.1214,0.00021611,-0.0043766,0.00022067,2.437e-05,1.0764e-05
1.9984,1.1213,0.00021562,-0.0043386,0.00021986,2.4257e-05,1.072e-05
2,1.1218,0.00021523,-0.0043031,0.00021917,2.6256e-05,1.0657e-05


==> figs/data/reference/cylinder_nse_dns_1.06_mean_d.csv <==
y,U,UpUp,V,VpVp,Pxx,Pyy
-2,1.122,0.00019631,0.0046934,0.00020887,2.2865e-05,9.3972e-06
-1.9888,1.1229,0.00020122,0.0049605,0.00021393,2.3587e-05,9.6648e-06
-1.9776,1.1238,0.00020523,0.0052269,0.00021912,2.4404e-05,9.8651e-06
-1.9664,1.1246,0.00020935,0.005523,0.00022763,2.5107e-05,1.0268e-05
-1.9552,1.1255,0.00021501,0.0058096,0.00023385,2.5868e-05,1.06e-05
-1.944,1.1271,0.00022111,0.0060889,0.00023947,2.9149e-05,1.0754e-05
-1.9328,1.1273,0.00022364,0.0064234,0.00024309,2.7287e-05,1.1648e-05
-1.9216,1.1283,0.00022799,0.0067505,0.00024939,2.7967e-05,1.2298e-05
-1.9104,1.1292,0.00023065,0.0070777,0.00025548,2.8779e-05,1.2862e-05
-1.8992,1.1294,0.00023704,0.0073927,0.00026113,2.7008e-05,1.3399e-05
-1.888,1.1304,0.00024304,0.0077252,0.00026824,2.7782e-05,1.3972e-05
-1.8768,1.1313,0.0002458,0.0080705,0.00027667,2.866e-05,1.4548e-05
-1.8655,1.1323,0.00025181,0.0084345,0.000286,2.9365e-05,1.5363e-05
-1.8543,1.1333,0.00025813,0.0087986,0.00029466,3.014e-05,1.6136e-05
-1.8431,1.1343,0.00026374,0.009145,0.00030097,3.1139e-05,1.6662e-05
-1.8319,1.1353,0.00026771,0.0094893,0.00030673,3.2291e-05,1.7076e-05
-1.8207,1.1363,0.00027181,0.0098577,0.00031411,3.3343e-05,1.7716e-05
-1.8095,1.1374,0.00027766,0.010259,0.00032501,3.4214e-05,1.8681e-05
-1.7983,1.1384,0.0002835,0.01064,0.00033522,3.5364e-05,1.9307e-05
-1.7871,1.1395,0.00028875,0.011033,0.00034319,3.647e-05,2.0071e-05
-1.7759,1.1405,0.00029383,0.011424,0.00034919,3.7653e-05,2.0798e-05
-1.7647,1.1416,0.00030111,0.011834,0.00035771,3.8752e-05,2.1704e-05
-1.7535,1.1427,0.00030642,0.012251,0.00036755,4.0006e-05,2.2548e-05
-1.7423,1.1439,0.00031354,0.012684,0.0003776,4.1141e-05,2.3611e-05
-1.7311,1.145,0.00031923,0.013116,0.00038751,4.2468e-05,2.4528e-05
-1.7199,1.1461,0.00032828,0.013535,0.00040021,4.4018e-05,2.5159e-05
-1.7087,1.1473,0.00033746,0.013969,0.00041214,4.5506e-05,2.5972e-05
-1.6975,1.1485,0.00034426,0.014442,0.00042105,4.6717e-05,2.7341e-05
-1.6863,1.1497,0.00035024,0.014929,0.00043278,4.801e-05,2.8785e-05
-1.6751,1.1515,0.00035389,0.015426,0.00044429,5.3425e-05,2.9928e-05
-1.6639,1.1521,0.00036263,0.015903,0.00045625,5.1053e-05,3.1327e-05
-1.6527,1.1533,0.00036892,0.016402,0.00046961,5.2702e-05,3.2633e-05
-1.6415,1.1545,0.00037789,0.016895,0.00048134,5.4424e-05,3.3835e-05
-1.6303,1.1558,0.00038644,0.017409,0.00049711,5.6221e-05,3.5176e-05
-1.619,1.1571,0.00039627,0.017929,0.0005094,5.7929e-05,3.6675e-05
-1.6078,1.1583,0.00040148,0.018481,0.00052418,5.9722e-05,3.8426e-05
-1.5966,1.1597,0.00041043,0.019031,0.00053836,6.1518e-05,4.0181e-05
-1.5854,1.161,0.00041728,0.019586,0.00055154,6.3488e-05,4.1859e-05
-1.5742,1.1623,0.00042763,0.020159,0.00056768,6.5379e-05,4.3831e-05
-1.563,1.1644,0.00044029,0.020756,0.00058547,7.2028e-05,4.5762e-05
-1.5518,1.1657,0.00044748,0.021335,0.00060185,7.4488e-05,4.7442e-05
-1.5406,1.1671,0.00045522,0.02193,0.00061913,7.6974e-05,4.9293e-05
-1.5294,1.1686,0.00046437,0.022541,0.0006334,7.9272e-05,5.1494e-05
-1.5182,1.1693,0.000474,0.02316,0.00065191,7.6522e-05,5.4141e-05
-1.507,1.1707,0.00048284,0.023786,0.00067066,7.9163e-05,5.6237e-05
-1.4958,1.1722,0.00049448,0.02443,0.0006886,8.1625e-05,5.8735e-05
-1.4846,1.1737,0.00050424,0.025094,0.00070928,8.4248e-05,6.1404e-05
-1.4734,1.1752,0.00051421,0.025766,0.00072809,8.6899e-05,6.4162e-05
-1.4622,1.1767,0.00052675,0.026436,0.0007504,8.9919e-05,6.6672e-05
-1.451,1.1782,0.00053976,0.027127,0.00077193,9.28e-05,6.9612e-05
-1.4398,1.1798,0.00055009,0.027839,0.00079254,9.5713e-05,7.2817e-05
-1.4286,1.1814,0.00055915,0.028579,0.00081652,9.8733e-05,7.6384e-05
-1.4174,1.1837,0.00057001,0.029334,0.0008392,0.00010804,7.9541e-05
-1.4062,1.1846,0.00058291,0.030061,0.00086361,0.00010527,8.3361e-05
-1.395,1.1862,0.00059415,0.030817,0.00089015,0.00010897,8.6822e-05
-1.3838,1.1879,0.00060818,0.03159,0.00091759,0.00011262,9.0695e-05
-1.3725,1.1896,0.00061818,0.032399,0.00094054,0.00011589,9.5353e-05
-1.3613,1.192,0.00063131,0.033214,0.00096649,0.00012654,9.9083e-05
-1.3501,1.1938,0.00064549,0.034045,0.00099536,0.00013039,0.00010403
-1.3389,1.1955,0.00065712,0.034878,0.0010239,0.0001347,0.00010865
-1.3277,1.1973,0.00067155,0.03573,0.0010569,0.0001392,0.00011369
-1.3165,1.1991,0.00068338,0.036599,0.0010856,0.00014357,0.00011905
-1.3053,1.2017,0.00069898,0.037491,0.0011204,0.00015602,0.00012376
-1.2941,1.2021,0.00071356,0.038363,0.0011486,0.0001451,0.00013138
-1.2829,1.204,0.00072808,0.039268,0.0011816,0.00015005,0.0001373
-1.2717,1.206,0.00074366,0.040202,0.0012163,0.00015488,0.00014408
-1.2605,1.2079,0.00075625,0.041149,0.0012529,0.00016019,0.00015081
-1.2493,1.2099,0.00076872,0.042123,0.0012936,0.00016572,0.00015823
-1.2381,1.2119,0.00078305,0.043096,0.0013295,0.00017128,0.0001656
-1.2269,1.2147,0.00079916,0.044115,0.0013679,0.00018545,0.000173
-1.2157,1.216,0.0008142,0.045106,0.0014079,0.00018283,0.00018217
-1.2045,1.2189,0.00082996,0.04617,0.0014508,0.00019775,0.00019069
-1.1933,1.2203,0.00084536,0.047196,0.0014932,0.0001952,0.00020093
-1.1821,1.2224,0.00086213,0.048258,0.0015393,0.00020203,0.00021073
-1.1709,1.2247,0.00087832,0.049348,0.0015829,0.00020857,0.00022155
-1.1597,1.2269,0.00089361,0.05046,0.0016338,0.00021584,0.00023291
-1.1485,1.2292,0.00090989,0.051578,0.0016792,0.00022299,0.00024458
-1.1373,1.2315,0.00092669,0.052722,0.0017298,0.00023055,0.00025725
-1.1261,1.2338,0.0009439,0.053887,0.0017846,0.00023856,0.00027079
-1.1148,1.2363,0.0009611,0.055066,0.0018366,0.00024659,0.0002849
-1.1036,1.2387,0.00097828,0.056267,0.0018927,0.00025506,0.00030002
-1.0924,1.2412,0.0009954,0.057487,0.0019493,0.00026377,0.00031602
-1.0812,1.2444,0.001016,0.058754,0.0020145,0.00028421,0.0003318
-1.07,1.2462,0.0010325,0.059983,0.0020711,0.00028248,0.00035113
-1.0588,1.2489,0.0010504,0.061259,0.0021343,0.00029238,0.00037026
-1.0476,1.2515,0.0010686,0.062558,0.0022013,0.00030278,0.00039086
-1.0364,1.2542,0.0010885,0.063871,0.0022692,0.0003136,0.00041258
-1.0252,1.2577,0.0011085,0.065246,0.0023418,0.00033652,0.00043483
-1.014,1.2605,0.0011283,0.06661,0.0024168,0.00034839,0.0004604
-1.0028,1.2634,0.0011485,0.067979,0.0024921,0.00036104,0.00048652
-0.9916,1.2663,0.0011696,0.069373,0.0025722,0.00037433,0.00051505
-0.98039,1.2692,0.0011924,0.070788,0.0026538,0.00038801,0.00054595
-0.96919,1.2722,0.0012157,0.072213,0.0027393,0.00040284,0.00057831
-0.95798,1.2753,0.0012379,0.073664,0.0028283,0.00041826,0.00061345
-0.94678,1.2785,0.0012624,0.075137,0.0029233,0.00043474,0.00065201
-0.93557,1.2817,0.0012913,0.076615,0.0030208,0.0004525,0.00069288
-0.92437,1.2849,0.0013159,0.07813,0.0031248,0.00047101,0.0007379
-0.91317,1.2883,0.0013463,0.079647,0.0032331,0.00049137,0.00078543
-0.90196,1.2917,0.0013822,0.081189,0.0033506,0.00051345,0.00083896
-0.89076,1.2951,0.0014232,0.082728,0.003472,0.00053773,0.00089478
-0.87955,1.2987,0.0014592,0.084301,0.0036028,0.00056352,0.00095506
-0.86835,1.3023,0.0015064,0.085886,0.0037453,0.00059233,0.0010221
-0.85714,1.3068,0.0015644,0.087525,0.0039025,0.0006385,0.0010922
-0.84594,1.3106,0.0016325,0.089136,0.004076,0.00067487,0.0011702
-0.83473,1.3137,0.00171,0.090711,0.0042666,0.00070026,0.0012605
-0.82353,1.3184,0.0018068,0.092395,0.0044869,0.00075977,0.0013473
-0.81232,1.3217,0.00193,0.093966,0.0047227,0.00079381,0.0014548
-0.80112,1.3257,0.0020776,0.095627,0.0050018,0.0008469,0.0015673
-0.78992,1.3307,0.0022809,0.097359,0.0053346,0.00091463,0.0016981
-0.77871,1.334,0.0025321,0.098995,0.005705,0.00094477,0.0018465
-0.76751,1.338,0.0028951,0.1007,0.00614,0.00099568,0.0019902
-0.7563,1.3419,0.0034167,0.10245,0.0066775,0.0010437,0.0021981
-0.7451,1.3457,0.004161,0.10421,0.0073151,0.0010974,0.0024277
-0.73389,1.349,0.0052509,0.10601,0.0080591,0.0011556,0.0027411
-0.72269,1.352,0.0070037,0.10795,0.0089698,0.0011754,0.0031229
-0.71148,1.3529,0.0095474,0.10985,0.0099996,0.0011454,0.0035154
-0.70028,1.3516,0.013122,0.1118,0.011159,0.001089,0.0039894
-0.68908,1.3445,0.018835,0.11369,0.012515,0.00077545,0.0045801
-0.67787,1.331,0.027185,0.11557,0.01407,0.00032431,0.0052061
-0.66667,1.3046,0.040623,0.117,0.015865,-0.00015549,0.0058753
-0.65546,1.2615,0.060281,0.11753,0.017862,-0.0014523,0.0063474
-0.64426,1.2001,0.085698,0.11662,0.020087,-0.0022554,0.0067944
-0.63305,1.1165,0.11665,0.11351,0.022531,-0.002899,0.0069853
-0.62185,1.015,0.14723,0.10792,0.025132,-0.00322,0.006793
-0.61064,0.89949,0.1731,0.099327,0.027822,-0.0031495,0.0066643
-0.59944,0.77933,0.18698,0.088317,0.030453,-0.0021213,0.0061303
-0.58824,0.66188,0.18886,0.075204,0.032851,-0.0013162,0.0054635
-0.57703,0.55256,0.17837,0.060931,0.034766,0.00022625,0.0043169
-0.56583,0.45674,0.1614,0.04613,0.036353,0.0015099,0.0032297
-0.55462,0.37555,0.14186,0.031518,0.037502,0.0026881,0.0021959
-0.54342,0.31024,0.12412,0.017625,0.038425,0.0035533,0.0012889
-0.53221,0.25904,0.10988,0.0048828,0.039123,0.0041655,0.00043185
-0.52101,0.21947,0.099778,-0.0065977,0.039948,0.004229,-0.00036846
-0.5098,0.18915,0.093423,-0.01679,0.04089,0.0043243,-0.00073087
-0.4986,0.16504,0.089834,-0.02592,0.041996,0.0040894,-0.0009247
-0.48739,0.14473,0.088236,-0.03414,0.043102,0.0036579,-0.00094007
-0.47619,0.12715,0.088082,-0.041536,0.044289,0.0031872,-0.00075766
-0.46499,0.11166,0.089049,-0.048199,0.045424,0.0025872,-0.00070718
-0.45378,0.097747,0.090887,-0.054237,0.046572,0.0020194,-0.00068978
-0.44258,0.085188,0.09325,-0.059773,0.047856,0.0014668,-0.00086444
-0.43137,0.07377,0.095508,-0.064917,0.049062,0.0011366,-0.00076254
-0.42017,0.063262,0.097643,-0.069744,0.050321,0.0011224,-0.00095096
-0.40896,0.053537,0.099494,-0.074258,0.051645,0.0010986,-0.0011431
-0.39776,0.04433,0.10096,-0.078455,0.053059,0.0011859,-0.001038
-0.38655,0.035429,0.1021,-0.082356,0.054643,0.0014219,-0.0011536
-0.37535,0.02669,0.10294,-0.085971,0.056424,0.0014873,-0.0013715
-0.36415,0.018087,0.10347,-0.089135,0.058208,0.0015155,-0.0014858
-0.35294,0.0096135,0.1039,-0.091973,0.060111,0.0015457,-0.0016244
-0.34174,0.0012319,0.10392,-0.094214,0.061923,0.0013468,-0.0016681
-0.33053,-0.0069016,0.10359,-0.096004,0.063726,0.0011117,-0.001366
-0.31933,-0.015004,0.10305,-0.097349,0.065574,0.00087567,-0.00072733
-0.30812,-0.023026,0.10231,-0.098429,0.067454,0.00052224,-0.00014823
-0.29692,-0.031036,0.10143,-0.099193,0.069183,0.00017202,0.00020169
-0.28571,-0.039273,0.10042,-0.09955,0.07105,-6.6164e-05,0.00044879
-0.27451,-0.047692,0.099239,-0.099488,0.072786,-0.00030663,0.00063335
-0.26331,-0.056286,0.098206,-0.099077,0.074673,-0.00043305,0.0010673
-0.2521,-0.06485,0.097212,-0.098299,0.076378,-0.00066724,0.0013716
-0.2409,-0.073362,0.096073,-0.097199,0.078103,-0.001017,0.0018125
-0.22969,-0.081676,0.094964,-0.09577,0.079674,-0.0010064,0.0018979
-0.21849,-0.089388,0.093561,-0.09391,0.081332,-0.0011079,0.0019195
-0.20728,-0.096736,0.092685,-0.091803,0.082729,-0.0010819,0.0018152
-0.19608,-0.10374,0.091594,-0.089455,0.084238,-0.0013351,0.0020434
-0.18487,-0.11039,0.090673,-0.086629,0.08547,-0.0015794,0.0023137
-0.17367,-0.11701,0.08992,-0.083492,0.086819,-0.0016748,0.0026767
-0.16246,-0.12328,0.088993,-0.079968,0.088212,-0.0019428,0.0031109
-0.15126,-0.12939,0.088032,-0.076001,0.089453,-0.0020197,0.003282
-0.14006,-0.13534,0.086923,-0.07168,0.09061,-0.0021612,0.003492
-0.12885,-0.14084,0.086029,-0.066967,0.091608,-0.002619,0.0037952
-0.11765,-0.14578,0.085581,-0.061894,0.09263,-0.0028637,0.0043009
-0.10644,-0.15019,0.085072,-0.056438,0.093625,-0.0031786,0.0045057
-0.095238,-0.15438,0.08482,-0.050683,0.094575,-0.0034024,0.0045746
-0.084034,-0.15854,0.084872,-0.044721,0.095503,-0.0034443,0.0047259
-0.072829,-0.16248,0.085007,-0.038575,0.096479,-0.0036122,0.0049024
-0.061625,-0.16544,0.084961,-0.032083,0.097193,-0.0037598,0.0049531
-0.05042,-0.16792,0.085109,-0.025367,0.097932,-0.0038461,0.005002
-0.039216,-0.16954,0.085046,-0.018365,0.098559,-0.0036903,0.0050513
-0.028011,-0.17064,0.084934,-0.011315,0.098995,-0.0036444,0.0048742
-0.016807,-0.171,0.084784,-0.0042849,0.099489,-0.003693,0.0048932
-0.0056022,-0.17083,0.084779,0.0027385,0.099892,-0.0037068,0.0050372
0.0056022,-0.17025,0.084738,0.0098039,0.1002,-0.0035938,0.0052037
0.016807,-0.16913,0.084791,0.016803,0.10049,-0.0033966,0.0052472
0.028011,-0.16738,0.08489,0.023682,0.10073,-0.00314,0.005097
0.039216,-0.16518,0.084987,0.030368,0.10082,-0.0032477,0.0049628
0.05042,-0.16262,0.08541,0.036796,0.1009,-0.002935,0.0048768
0.061625,-0.15965,0.085934,0.042998,0.10071,-0.0026882,0.0049346
0.072829,-0.15622,0.086505,0.048971,0.1004,-0.00234,0.0046679
0.084034,-0.15236,0.086963,0.054769,0.099931,-0.0019841,0.0043484
0.095238,-0.14809,0.087635,0.06041,0.09931,-0.0017148,0.0042273
0.10644,-0.14343,0.088322,0.065816,0.098521,-0.001469,0.0040024
0.11765,-0.13829,0.088967,0.070965,0.097522,-0.001208,0.0035717
0.12885,-0.13275,0.08979,0.075721,0.096484,-0.0010304,0.003456
0.14006,-0.12718,0.090804,0.080139,0.095299,-0.00098098,0.0032763
0.15126,-0.12158,0.092153,0.084178,0.094158,-0.00091977,0.0029871
0.16246,-0.11567,0.093884,0.087896,0.092901,-0.00066102,0.0028216
0.17367,-0.10916,0.09555,0.091413,0.091594,-0.00033196,0.0024738
0.18487,-0.10171,0.096907,0.094519,0.089989,-0.00024652,0.0021934
0.19608,-0.093636,0.098221,0.09723,0.088485,-0.00013966,0.0018338
0.20728,-0.085091,0.099164,0.099497,0.086882,1.7987e-05,0.0014436
0.21849,-0.076118,0.099843,0.10126,0.085171,0.0002892,0.00091416
0.22969,-0.067016,0.10033,0.10263,0.083597,0.000336,0.00049924
0.2409,-0.057786,0.10055,0.1036,0.081851,0.00031913,0.00041666
0.2521,-0.048637,0.10091,0.10434,0.080144,0.00062827,0.00014716
0.26331,-0.039463,0.10148,0.10472,0.078383,0.00072658,4.395e-05
0.27451,-0.030271,0.10237,0.10472,0.076608,0.00088621,-2.8995e-05
0.28571,-0.021088,0.10308,0.10431,0.074724,0.0010609,-0.00028965
0.29692,-0.011978,0.1036,0.10349,0.072919,0.0014099,-0.0006423
0.30812,-0.0027652,0.10398,0.10234,0.0711,0.0017125,-0.00081447
0.31933,0.0065853,0.10415,0.10077,0.069354,0.0019938,-0.0010295
0.33053,0.015994,0.10408,0.098803,0.067664,0.0021557,-0.0012899
0.34174,0.025228,0.10393,0.096626,0.066074,0.0023715,-0.0014264
0.35294,0.034216,0.10354,0.094055,0.064475,0.0024978,-0.0014955
0.36415,0.042727,0.10296,0.091039,0.062895,0.002543,-0.0014708
0.37535,0.050862,0.10238,0.087592,0.061334,0.0027086,-0.0015422
0.38655,0.058971,0.1016,0.083839,0.059923,0.0027469,-0.0014329
0.39776,0.067258,0.10066,0.079784,0.058595,0.0028152,-0.0015001
0.40896,0.075635,0.09969,0.075256,0.057167,0.0032021,-0.0015255
0.42017,0.084161,0.098457,0.070255,0.055808,0.003487,-0.0018437
0.43137,0.093255,0.096729,0.064708,0.054435,0.0038566,-0.0020737
0.44258,0.10294,0.09459,0.058663,0.053001,0.0042466,-0.0022727
0.45378,0.11329,0.09242,0.052055,0.051611,0.0044131,-0.0022665
0.46499,0.12496,0.090249,0.044841,0.050195,0.0044904,-0.0023478
0.47619,0.13844,0.088538,0.037075,0.048763,0.0046028,-0.0021109
0.48739,0.15446,0.087794,0.028648,0.0473,0.0046003,-0.001972
0.4986,0.1739,0.088572,0.019462,0.045748,0.0047806,-0.0013596
0.5098,0.19934,0.092436,0.0091932,0.04433,0.0048323,-0.00083151
0.52101,0.23069,0.099137,-0.0020428,0.042855,0.0046759,-0.00010651
0.53221,0.27142,0.11003,-0.01436,0.041589,0.0042312,0.00089301
0.54342,0.32408,0.12528,-0.027608,0.04042,0.0035035,0.0023206
0.55462,0.39113,0.14457,-0.041656,0.039146,0.0021095,0.0035134
0.56583,0.47325,0.16518,-0.056124,0.037694,0.00084991,0.0046499
0.57703,0.57015,0.18277,-0.070579,0.03589,-0.0002891,0.0057281
0.58824,0.67934,0.1929,-0.084388,0.033716,-0.0012261,0.0065443
0.59944,0.79594,0.19042,-0.096865,0.031333,-0.001827,0.0070915
0.61064,0.91316,0.17451,-0.10729,0.028685,-0.001872,0.0076718
0.62185,1.0233,0.14774,-0.11501,0.025962,-0.0021799,0.0074504
0.63305,1.1211,0.11562,-0.12011,0.023384,-0.0018292,0.0074361
0.64426,1.1999,0.084024,-0.12253,0.020948,-0.0013556,0.0071692
0.65546,1.2592,0.058146,-0.12292,0.018851,-0.00078142,0.0068045
0.66667,1.2983,0.040163,-0.12183,0.016984,-0.00037642,0.0062504
0.67787,1.3243,0.027229,-0.12003,0.015291,9.9161e-05,0.0055674
0.68908,1.3379,0.019187,-0.11782,0.013802,0.00043918,0.0048905
0.70028,1.3436,0.014287,-0.1155,0.012472,0.00066749,0.0041862
0.71148,1.3459,0.010853,-0.11325,0.011298,0.00085713,0.0036224
0.72269,1.3441,0.008441,-0.11094,0.010248,0.0010355,0.003143
0.73389,1.3419,0.0067388,-0.10876,0.0093293,0.0011547,0.0027875
0.7451,1.3389,0.0055605,-0.10669,0.0085102,0.0011897,0.0025111
0.7563,1.3363,0.0046766,-0.10472,0.0077946,0.0011974,0.0022284
0.76751,1.3318,0.0040029,-0.10269,0.0071747,0.0011395,0.0020629
0.77871,1.3281,0.0035034,-0.10077,0.0066592,0.0011172,0.0019121
0.78992,1.3243,0.0031437,-0.098869,0.0062012,0.0010698,0.0017733
0.80112,1.3204,0.0028484,-0.097,0.0057913,0.0010207,0.0016495
0.81232,1.3165,0.002619,-0.095163,0.0054457,0.00098148,0.0015486
0.82353,1.3127,0.0024487,-0.093328,0.0051391,0.0009362,0.0014549
0.83473,1.3089,0.0022879,-0.091558,0.0048663,0.0008881,0.0013661
0.84594,1.3052,0.0021668,-0.089793,0.0046282,0.00084387,0.0012802
0.85714,1.3015,0.0020645,-0.088074,0.0044165,0.00079996,0.0011999
0.86835,1.2979,0.0019763,-0.086353,0.0042172,0.00075804,0.001124
0.87955,1.2944,0.0019001,-0.08467,0.004042,0.00071826,0.0010562
0.89076,1.291,0.0018323,-0.083,0.0038771,0.00068222,0.00098965
0.90196,1.2876,0.0017719,-0.081353,0.0037269,0.00064911,0.00092782
0.91317,1.2843,0.0017185,-0.079737,0.0035894,0.00061878,0.00087123
0.92437,1.281,0.0016706,-0.078132,0.003459,0.00059077,0.00081754
0.93557,1.2786,0.0016286,-0.076601,0.0033361,0.00057793,0.00076694
0.94678,1.2747,0.0015829,-0.075009,0.0032189,0.0005398,0.00072249
0.95798,1.2717,0.0015432,-0.073474,0.0031072,0.00051692,0.00067923
0.96919,1.2687,0.001507,-0.071967,0.0030047,0.00049581,0.00063958
0.98039,1.2657,0.0014705,-0.07048,0.0029016,0.00047535,0.0006022
0.9916,1.2628,0.0014387,-0.069015,0.0028065,0.00045649,0.00056763
1.0028,1.26,0.0014061,-0.067584,0.0027154,0.00043841,0.00053595
1.014,1.2572,0.0013759,-0.066165,0.0026274,0.00042144,0.00050587
1.0252,1.2545,0.0013473,-0.064769,0.0025439,0.00040545,0.00047772
1.0364,1.2518,0.0013176,-0.063404,0.0024645,0.00039022,0.00045169
1.0476,1.2492,0.00129,-0.062053,0.0023847,0.00037546,0.0004271
1.0588,1.2473,0.0012642,-0.060761,0.0023107,0.00037296,0.00040304
1.07,1.244,0.0012364,-0.059426,0.0022376,0.0003483,0.00038265
1.0812,1.2415,0.0012113,-0.05815,0.0021696,0.00033564,0.00036283
1.0924,1.2391,0.0011859,-0.056884,0.0021028,0.00032373,0.00034347
1.1036,1.2367,0.0011611,-0.055648,0.0020374,0.00031203,0.00032578
1.1148,1.2343,0.0011383,-0.05443,0.0019753,0.00030094,0.00030907
1.1261,1.232,0.0011142,-0.053242,0.0019164,0.00029028,0.00029366
1.1373,1.2297,0.0010919,-0.052058,0.001856,0.00028003,0.00027851
1.1485,1.2274,0.0010686,-0.05091,0.0018016,0.00027028,0.00026482
1.1597,1.2252,0.0010472,-0.04977,0.0017463,0.00026088,0.00025144
1.1709,1.2237,0.0010257,-0.048688,0.0016961,0.00026133,0.00023852
1.1821,1.2208,0.001005,-0.047568,0.0016445,0.0002431,0.00022773
1.1933,1.2187,0.00098389,-0.046491,0.0015946,0.00023471,0.00021663
1.2045,1.2166,0.00096507,-0.045459,0.0015557,0.00022682,0.0002072
1.2157,1.2146,0.00094434,-0.0444,0.0015062,0.00021927,0.00019642
1.2269,1.2125,0.00092626,-0.043361,0.0014573,0.00021177,0.00018646
1.2381,1.2105,0.00090691,-0.042357,0.0014162,0.00020484,0.00017746
1.2493,1.2086,0.00088543,-0.041389,0.0013735,0.00019771,0.00016953
1.2605,1.2066,0.00086835,-0.040416,0.0013321,0.00019106,0.00016146
1.2717,1.2047,0.00084818,-0.039481,0.0012945,0.00018466,0.00015426
1.2829,1.2035,0.00083003,-0.038572,0.001257,0.00018629,0.0001466
1.2941,1.201,0.00081232,-0.037636,0.0012203,0.00017262,0.00014034
1.3053,1.1991,0.00079582,-0.036738,0.0011859,0.00016697,0.00013391
1.3165,1.1973,0.00077865,-0.03587,0.0011508,0.00016121,0.00012827
1.3277,1.1955,0.00076272,-0.035002,0.0011193,0.00015604,0.00012238
1.3389,1.1938,0.00074772,-0.03416,0.0010884,0.00015082,0.00011717
1.3501,1.1921,0.00072987,-0.033323,0.001054,0.00014584,0.00011179
1.3613,1.1904,0.00071731,-0.032497,0.0010244,0.0001411,0.00010673
1.3725,1.1887,0.00070158,-0.031683,0.00099561,0.00013674,0.00010163
1.3838,1.187,0.00068397,-0.030909,0.00096565,0.00013212,9.7486e-05
1.395,1.1853,0.00067039,-0.030142,0.00093963,0.00012778,9.3421e-05
1.4062,1.1837,0.00065629,-0.029376,0.00091222,0.0001237,8.9209e-05
1.4174,1.1821,0.00064205,-0.028635,0.00088677,0.00011968,8.5438e-05
1.4286,1.1806,0.00063056,-0.02789,0.00086238,0.00011597,8.1471e-05
1.4398,1.179,0.0006153,-0.027186,0.00083727,0.00011211,7.8266e-05
1.451,1.1774,0.00060134,-0.026486,0.000818,0.00010872,7.4886e-05
1.4622,1.1759,0.00059076,-0.025781,0.00079452,0.00010532,7.1468e-05
1.4734,1.1744,0.00057563,-0.025115,0.00077057,0.00010185,6.8657e-05
1.4846,1.173,0.00056516,-0.024438,0.00074755,9.8616e-05,6.5615e-05
1.4958,1.1715,0.00055115,-0.023799,0.00072785,9.5454e-05,6.3086e-05
1.507,1.1701,0.0005419,-0.023154,0.00070773,9.2392e-05,6.0448e-05
1.5182,1.1686,0.00053104,-0.022547,0.00069207,8.9351e-05,5.8346e-05
1.5294,1.1672,0.00051867,-0.021921,0.0006714,8.6621e-05,5.5762e-05
1.5406,1.1659,0.0005102,-0.021292,0.00064979,8.3944e-05,5.314e-05
1.5518,1.1645,0.00049785,-0.020711,0.00063226,8.1252e-05,5.1151e-05
1.563,1.1631,0.00048558,-0.020138,0.00061495,7.8676e-05,4.9196e-05
1.5742,1.1618,0.00047638,-0.019567,0.00059754,7.6147e-05,4.727e-05
1.5854,1.1611,0.00046411,-0.01901,0.00058122,7.8445e-05,4.4975e-05
1.5966,1.1599,0.00045876,-0.018442,0.00056663,7.6128e-05,4.2917e-05
1.6078,1.1585,0.00044596,-0.017906,0.00055118,7.3893e-05,4.117e-05
1.619,1.1566,0.00043592,-0.017383,0.00053607,6.7286e-05,3.9942e-05
1.6303,1.156,0.00042572,-0.01687,0.00052097,6.9402e-05,3.8165e-05
1.6415,1.1541,0.0004184,-0.016354,0.00050634,6.3143e-05,3.6893e-05
1.6527,1.1529,0.00040853,-0.015851,0.00049269,6.1276e-05,3.5348e-05
1.6639,1.1516,0.00039969,-0.015369,0.00048042,5.9352e-05,3.4064e-05
1.6751,1.1504,0.00039201,-0.014889,0.00046727,5.7492e-05,3.2769e-05
1.6863,1.1492,0.00038161,-0.01441,0.00045384,5.5867e-05,3.1322e-05
1.6975,1.1481,0.00037553,-0.013951,0.00044375,5.4113e-05,3.0176e-05
1.7087,1.1469,0.00036732,-0.013503,0.00043241,5.2436e-05,2.9087e-05
1.7199,1.1458,0.00036068,-0.013061,0.0004229,5.0836e-05,2.7988e-05
1.7311,1.1446,0.00035354,-0.012615,0.0004103,4.9329e-05,2.6814e-05
1.7423,1.1442,0.00034426,-0.012177,0.00039773,5.1405e-05,2.542e-05
1.7535,1.1431,0.00033956,-0.011776,0.00038815,4.9641e-05,2.4782e-05
1.7647,1.142,0.00033296,-0.011367,0.00037821,4.8136e-05,2.3899e-05
1.7759,1.1402,0.00032502,-0.01094,0.0003677,4.3718e-05,2.2818e-05
1.7871,1.1392,0.00032163,-0.010525,0.00035757,4.2456e-05,2.1772e-05
1.7983,1.1382,0.00031518,-0.010145,0.00034744,4.1082e-05,2.1107e-05
1.8095,1.1371,0.00030481,-0.0097704,0.00033911,3.9952e-05,2.0288e-05
1.8207,1.136,0.00029684,-0.0093946,0.00033073,3.8852e-05,1.9449e-05
1.8319,1.135,0.0002911,-0.0090287,0.00032147,3.7671e-05,1.8753e-05
1.8431,1.1347,0.00028473,-0.0086772,0.00031276,3.9342e-05,1.8045e-05
1.8543,1.133,0.00027912,-0.0083162,0.0003051,3.5493e-05,1.7365e-05
1.8655,1.1321,0.00027374,-0.0079565,0.00029771,3.4561e-05,1.6533e-05
1.8768,1.1311,0.00026823,-0.0076184,0.00029159,3.356e-05,1.5897e-05
1.888,1.1301,0.00026292,-0.0072909,0.0002845,3.2534e-05,1.5366e-05
1.8992,1.1292,0.00025816,-0.0069741,0.00027665,3.1465e-05,1.4948e-05
1.9104,1.1282,0.00025165,-0.0066573,0.00026859,3.0529e-05,1.4446e-05
1.9216,1.1273,0.00024678,-0.0063305,0.00026094,2.9723e-05,1.3782e-05
1.9328,1.1264,0.00024274,-0.0060228,0.0002539,2.8822e-05,1.3311e-05
1.944,1.1255,0.00023724,-0.0057145,0.00024747,2.8059e-05,1.2729e-05
1.9552,1.1246,0.00023207,-0.005421,0.00024159,2.724e-05,1.2279e-05
1.9664,1.1237,0.0002282,-0.0051234,0.00023566,2.6484e-05,1.1761e-05
1.9776,1.1229,0.00022293,-0.0048323,0.00023,2.5793e-05,1.1239e-05
1.9888,1.122,0.00021813,-0.0045669,0.00022468,2.4961e-05,1.0965e-05
2,1.1218,0.00021523,-0.0043031,0.00021917,2.6256e-05,1.0657e-05


==> figs/data/reference/cylinder_nse_dns_1.06_prod_mean.csv <==
y,P
-2,0.03182
-1.9973,0.031971
-1.9947,0.032118
-1.992,0.032265
-1.9893,0.032413
-1.9867,0.03256
-1.984,0.032708
-1.9813,0.032856
-1.9787,0.033003
-1.976,0.03316
-1.9733,0.033318
-1.9706,0.033476
-1.968,0.033634
-1.9653,0.033793
-1.9626,0.033951
-1.96,0.034107
-1.9573,0.034263
-1.9546,0.034419
-1.952,0.034573
-1.9493,0.034796
-1.9466,0.03495
-1.944,0.035104
-1.9413,0.035258
-1.9386,0.035396
-1.936,0.035571
-1.9333,0.035747
-1.9306,0.035922
-1.928,0.036098
-1.9253,0.036274
-1.9226,0.03645
-1.9199,0.036626
-1.9173,0.036802
-1.9146,0.036978
-1.9119,0.037154
-1.9093,0.03733
-1.9066,0.037505
-1.9039,0.037679
-1.9013,0.037778
-1.8986,0.037954
-1.8959,0.038132
-1.8933,0.038311
-1.8906,0.038494
-1.8879,0.038677
-1.8853,0.03886
-1.8826,0.039044
-1.8799,0.039227
-1.8773,0.039418
-1.8746,0.039611
-1.8719,0.039805
-1.8692,0.04
-1.8666,0.040196
-1.8639,0.040396
-1.8612,0.040596
-1.8586,0.040791
-1.8559,0.040984
-1.8532,0.041176
-1.8506,0.041367
-1.8479,0.041557
-1.8452,0.041746
-1.8426,0.041935
-1.8399,0.042124
-1.8372,0.042313
-1.8346,0.042503
-1.8319,0.042693
-1.8292,0.042883
-1.8266,0.043073
-1.8239,0.043277
-1.8212,0.043489
-1.8185,0.0437
-1.8159,0.043912
-1.8132,0.044123
-1.8105,0.044344
-1.8079,0.04455
-1.8052,0.044757
-1.8025,0.044963
-1.7999,0.045169
-1.7972,0.045376
-1.7945,0.045585
-1.7919,0.045797
-1.7892,0.046013
-1.7865,0.046231
-1.7839,0.04645
-1.7812,0.046668
-1.7785,0.046881
-1.7759,0.047089
-1.7732,0.047307
-1.7705,0.047532
-1.7678,0.047758
-1.7652,0.047983
-1.7625,0.048209
-1.7598,0.048435
-1.7572,0.048662
-1.7545,0.048889
-1.7518,0.049115
-1.7492,0.049354
-1.7465,0.049588
-1.7438,0.049822
-1.7412,0.050056
-1.7385,0.05029
-1.7358,0.050525
-1.7332,0.050754
-1.7305,0.050984
-1.7278,0.051215
-1.7252,0.051444
-1.7225,0.051673
-1.7198,0.051903
-1.7171,0.052134
-1.7145,0.052368
-1.7118,0.052608
-1.7091,0.052849
-1.7065,0.053091
-1.7038,0.053442
-1.7011,0.053686
-1.6985,0.053856
-1.6958,0.054117
-1.6931,0.054379
-1.6905,0.054641
-1.6878,0.054903
-1.6851,0.055165
-1.6825,0.055428
-1.6798,0.05569
-1.6771,0.055952
-1.6744,0.056329
-1.6718,0.056582
-1.6691,0.056731
-1.6664,0.056999
-1.6638,0.057267
-1.6611,0.057535
-1.6584,0.057803
-1.6558,0.058072
-1.6531,0.05834
-1.6504,0.058609
-1.6478,0.058878
-1.6451,0.059147
-1.6424,0.059417
-1.6398,0.059691
-1.6371,0.059966
-1.6344,0.060242
-1.6318,0.060521
-1.6291,0.060801
-1.6264,0.061082
-1.6237,0.061363
-1.6211,0.061644
-1.6184,0.061925
-1.6157,0.062206
-1.6131,0.062518
-1.6104,0.062815
-1.6077,0.063111
-1.6051,0.063408
-1.6024,0.063707
-1.5997,0.064005
-1.5971,0.064304
-1.5944,0.064602
-1.5917,0.064901
-1.5891,0.0652
-1.5864,0.065502
-1.5837,0.065814
-1.5811,0.066123
-1.5784,0.066429
-1.5757,0.066733
-1.573,0.067037
-1.5704,0.067344
-1.5677,0.067658
-1.565,0.067966
-1.5624,0.068434
-1.5597,0.068745
-1.557,0.069057
-1.5544,0.069371
-1.5517,0.069686
-1.549,0.070002
-1.5464,0.07032
-1.5437,0.070639
-1.541,0.070965
-1.5384,0.071292
-1.5357,0.071618
-1.533,0.071944
-1.5304,0.072271
-1.5277,0.072459
-1.525,0.072801
-1.5223,0.073142
-1.5197,0.073481
-1.517,0.073819
-1.5143,0.074158
-1.5117,0.074496
-1.509,0.074835
-1.5063,0.075174
-1.5037,0.075515
-1.501,0.075856
-1.4983,0.076198
-1.4957,0.076551
-1.493,0.076904
-1.4903,0.077256
-1.4877,0.077618
-1.485,0.077975
-1.4823,0.078333
-1.4797,0.07869
-1.477,0.079047
-1.4743,0.079405
-1.4716,0.079763
-1.469,0.080119
-1.4663,0.080477
-1.4636,0.080836
-1.461,0.081195
-1.4583,0.081557
-1.4556,0.081926
-1.453,0.082298
-1.4503,0.082673
-1.4476,0.083048
-1.445,0.083423
-1.4423,0.083798
-1.4396,0.08419
-1.437,0.084583
-1.4343,0.084977
-1.4316,0.085367
-1.429,0.085756
-1.4263,0.086146
-1.4236,0.086535
-1.4209,0.086925
-1.4183,0.087496
-1.4156,0.087879
-1.4129,0.088264
-1.4103,0.088485
-1.4076,0.088884
-1.4049,0.089282
-1.4023,0.089681
-1.3996,0.090079
-1.3969,0.090478
-1.3943,0.090867
-1.3916,0.091256
-1.3889,0.091665
-1.3863,0.09208
-1.3836,0.092499
-1.3809,0.09292
-1.3783,0.093341
-1.3756,0.093765
-1.3729,0.094184
-1.3702,0.094603
-1.3676,0.095205
-1.3649,0.095614
-1.3622,0.09603
-1.3596,0.096465
-1.3569,0.096898
-1.3542,0.097331
-1.3516,0.097764
-1.3489,0.098197
-1.3462,0.098631
-1.3436,0.099064
-1.3409,0.099496
-1.3382,0.099932
-1.3356,0.10037
-1.3329,0.10081
-1.3302,0.10125
-1.3276,0.1017
-1.3249,0.10215
-1.3222,0.10261
-1.3195,0.10307
-1.3169,0.10349
-1.3142,0.10393
-1.3115,0.10438
-1.3089,0.10482
-1.3062,0.10548
-1.3035,0.10594
-1.3009,0.10641
-1.2982,0.10643
-1.2955,0.1069
-1.2929,0.10736
-1.2902,0.10783
-1.2875,0.10829
-1.2849,0.10876
-1.2822,0.10922
-1.2795,0.10969
-1.2769,0.11015
-1.2742,0.11062
-1.2715,0.1111
-1.2688,0.11158
-1.2662,0.11206
-1.2635,0.11253
-1.2608,0.11301
-1.2582,0.11349
-1.2555,0.11397
-1.2528,0.11447
-1.2502,0.11497
-1.2475,0.11544
-1.2448,0.11591
-1.2422,0.11639
-1.2395,0.11687
-1.2368,0.11738
-1.2342,0.11786
-1.2315,0.11835
-1.2288,0.11884
-1.2262,0.11958
-1.2235,0.12009
-1.2208,0.12035
-1.2181,0.12083
-1.2155,0.12131
-1.2128,0.12181
-1.2101,0.12232
-1.2075,0.12284
-1.2048,0.12358
-1.2021,0.12407
-1.1995,0.12432
-1.1968,0.12483
-1.1941,0.12534
-1.1915,0.12584
-1.1888,0.12634
-1.1861,0.12685
-1.1835,0.12736
-1.1808,0.12787
-1.1781,0.12837
-1.1755,0.12886
-1.1728,0.12939
-1.1701,0.12991
-1.1674,0.13042
-1.1648,0.13093
-1.1621,0.13145
-1.1594,0.13198
-1.1568,0.13249
-1.1541,0.13301
-1.1514,0.13352
-1.1488,0.13402
-1.1461,0.13456
-1.1434,0.13509
-1.1408,0.13561
-1.1381,0.13613
-1.1354,0.13664
-1.1328,0.13715
-1.1301,0.13767
-1.1274,0.13819
-1.1247,0.13871
-1.1221,0.13921
-1.1194,0.13973
-1.1167,0.14024
-1.1141,0.14076
-1.1114,0.14129
-1.1087,0.14182
-1.1061,0.14234
-1.1034,0.14282
-1.1007,0.14333
-1.0981,0.14385
-1.0954,0.14437
-1.0927,0.14489
-1.0901,0.1454
-1.0874,0.14591
-1.0847,0.14643
-1.0821,0.14724
-1.0794,0.14774
-1.0767,0.14824
-1.074,0.14874
-1.0714,0.14895
-1.0687,0.14949
-1.066,0.15001
-1.0634,0.1505
-1.0607,0.15098
-1.058,0.15148
-1.0554,0.15198
-1.0527,0.15247
-1.05,0.15297
-1.0474,0.15347
-1.0447,0.15395
-1.042,0.15444
-1.0394,0.15495
-1.0367,0.15543
-1.034,0.15592
-1.0314,0.15705
-1.0287,0.1572
-1.026,0.15766
-1.0233,0.15811
-1.0207,0.15858
-1.018,0.15906
-1.0153,0.15955
-1.0127,0.16002
-1.01,0.16045
-1.0073,0.16091
-1.0047,0.16136
-1.002,0.1618
-0.99933,0.16224
-0.99666,0.16268
-0.994,0.16312
-0.99133,0.16356
-0.98866,0.16398
-0.98599,0.16438
-0.98332,0.16479
-0.98065,0.16521
-0.97799,0.16562
-0.97532,0.16635
-0.97265,0.16637
-0.96998,0.1668
-0.96731,0.16723
-0.96464,0.16794
-0.96197,0.16831
-0.95931,0.16863
-0.95664,0.16864
-0.95397,0.16901
-0.9513,0.16938
-0.94863,0.16973
-0.94596,0.17005
-0.9433,0.17037
-0.94063,0.17069
-0.93796,0.171
-0.93529,0.17128
-0.93262,0.1716
-0.92995,0.17188
-0.92728,0.17214
-0.92462,0.1724
-0.92195,0.17273
-0.91928,0.1733
-0.91661,0.17354
-0.91394,0.1734
-0.91127,0.17358
-0.90861,0.17375
-0.90594,0.17396
-0.90327,0.17415
-0.9006,0.17434
-0.89793,0.17452
-0.89526,0.17461
-0.8926,0.17474
-0.88993,0.17488
-0.88726,0.17501
-0.88459,0.17514
-0.88192,0.17516
-0.87925,0.17522
-0.87658,0.17528
-0.87392,0.17538
-0.87125,0.17541
-0.86858,0.17538
-0.86591,0.17535
-0.86324,0.17529
-0.86057,0.17526
-0.85791,0.17525
-0.85524,0.1756
-0.85257,0.17542
-0.8499,0.17502
-0.84723,0.17532
-0.84456,0.1752
-0.84189,0.17472
-0.83923,0.1747
-0.83656,0.17459
-0.83389,0.17444
-0.83122,0.17425
-0.82855,0.17404
-0.82588,0.17434
-0.82322,0.17416
-0.82055,0.17378
-0.81788,0.1731
-0.81521,0.17286
-0.81254,0.17265
-0.80987,0.1725
-0.8072,0.17246
-0.80454,0.17243
-0.80187,0.17238
-0.7992,0.17233
-0.79653,0.17258
-0.79386,0.17282
-0.79119,0.17351
-0.78853,0.17399
-0.78586,0.17453
-0.78319,0.17495
-0.78052,0.17505
-0.77785,0.17541
-0.77518,0.17578
-0.77252,0.1762
-0.76985,0.17662
-0.76718,0.17715
-0.76451,0.1776
-0.76184,0.17808
-0.75917,0.17867
-0.7565,0.1793
-0.75384,0.17996
-0.75117,0.18065
-0.7485,0.18193
-0.74583,0.18401
-0.74316,0.18611
-0.74049,0.18874
-0.73783,0.19171
-0.73516,0.19487
-0.73249,0.1982
-0.72982,0.20178
-0.72715,0.20804
-0.72448,0.21303
-0.72181,0.21823
-0.71915,0.22199
-0.71648,0.2307
-0.71381,0.23902
-0.71114,0.2493
-0.70847,0.25811
-0.7058,0.26826
-0.70314,0.28061
-0.70047,0.29316
-0.6978,0.30695
-0.69513,0.32404
-0.69246,0.34169
-0.68979,0.3613
-0.68712,0.38296
-0.68446,0.4054
-0.68179,0.43084
-0.67912,0.45529
-0.67645,0.47928
-0.67378,0.50374
-0.67111,0.52951
-0.66845,0.55319
-0.66578,0.57675
-0.66311,0.60035
-0.66044,0.61885
-0.65777,0.63843
-0.6551,0.65829
-0.65243,0.67332
-0.64977,0.68755
-0.6471,0.69511
-0.64443,0.7031
-0.64176,0.70355
-0.63909,0.69839
-0.63642,0.69596
-0.63376,0.6825
-0.63109,0.66725
-0.62842,0.64855
-0.62575,0.61985
-0.62308,0.60068
-0.62041,0.56997
-0.61775,0.53759
-0.61508,0.50306
-0.61241,0.46398
-0.60974,0.43133
-0.60707,0.38698
-0.6044,0.35526
-0.60173,0.31971
-0.59907,0.28473
-0.5964,0.24698
-0.59373,0.21401
-0.59106,0.18252
-0.58839,0.15169
-0.58572,0.12457
-0.58306,0.098657
-0.58039,0.074888
-0.57772,0.05307
-0.57505,0.034386
-0.57238,0.016997
-0.56971,0.0012981
-0.56704,-0.013148
-0.56438,-0.024689
-0.56171,-0.035807
-0.55904,-0.045061
-0.55637,-0.052679
-0.5537,-0.058789
-0.55103,-0.06392
-0.54837,-0.067405
-0.5457,-0.069976
-0.54303,-0.071655
-0.54036,-0.072391
-0.53769,-0.07231
-0.53502,-0.071712
-0.53235,-0.070694
-0.52969,-0.069486
-0.52702,-0.06806
-0.52435,-0.0664
-0.52168,-0.064677
-0.51901,-0.062809
-0.51634,-0.060886
-0.51368,-0.058936
-0.51101,-0.05695
-0.50834,-0.054936
-0.50567,-0.052916
-0.503,-0.050872
-0.50033,-0.049073
-0.49767,-0.047322
-0.495,-0.045538
-0.49233,-0.043914
-0.48966,-0.042381
-0.48699,-0.040928
-0.48432,-0.039534
-0.48165,-0.038316
-0.47899,-0.037105
-0.47632,-0.035977
-0.47365,-0.034982
-0.47098,-0.034058
-0.46831,-0.033175
-0.46564,-0.032333
-0.46298,-0.031561
-0.46031,-0.030863
-0.45764,-0.030296
-0.45497,-0.029714
-0.4523,-0.029233
-0.44963,-0.028927
-0.44696,-0.028629
-0.4443,-0.028304
-0.44163,-0.027984
-0.43896,-0.027628
-0.43629,-0.027347
-0.43362,-0.027068
-0.43095,-0.026783
-0.42829,-0.026457
-0.42562,-0.026126
-0.42295,-0.025812
-0.42028,-0.025451
-0.41761,-0.025177
-0.41494,-0.025015
-0.41227,-0.024707
-0.40961,-0.024238
-0.40694,-0.023931
-0.40427,-0.023666
-0.4016,-0.023374
-0.39893,-0.023123
-0.39626,-0.022803
-0.3936,-0.022592
-0.39093,-0.022391
-0.38826,-0.021914
-0.38559,-0.021609
-0.38292,-0.021298
-0.38025,-0.021014
-0.37759,-0.020652
-0.37492,-0.020315
-0.37225,-0.019915
-0.36958,-0.019524
-0.36691,-0.019045
-0.36424,-0.018572
-0.36157,-0.018209
-0.35891,-0.017838
-0.35624,-0.017374
-0.35357,-0.016931
-0.3509,-0.016407
-0.34823,-0.015933
-0.34556,-0.015504
-0.3429,-0.015018
-0.34023,-0.014483
-0.33756,-0.014043
-0.33489,-0.013619
-0.33222,-0.01325
-0.32955,-0.012973
-0.32688,-0.012702
-0.32422,-0.012453
-0.32155,-0.012224
-0.31888,-0.011962
-0.31621,-0.011744
-0.31354,-0.011511
-0.31087,-0.011359
-0.30821,-0.011137
-0.30554,-0.010814
-0.30287,-0.010565
-0.3002,-0.010538
-0.29753,-0.010278
-0.29486,-0.010006
-0.29219,-0.0097348
-0.28953,-0.0095349
-0.28686,-0.0093146
-0.28419,-0.0091029
-0.28152,-0.0089576
-0.27885,-0.0087277
-0.27618,-0.0085693
-0.27352,-0.0082961
-0.27085,-0.0082776
-0.26818,-0.0081026
-0.26551,-0.0079345
-0.26284,-0.0078209
-0.26017,-0.0077805
-0.25751,-0.0076604
-0.25484,-0.0075028
-0.25217,-0.0072657
-0.2495,-0.0070033
-0.24683,-0.0068119
-0.24416,-0.0065724
-0.24149,-0.0063357
-0.23883,-0.0058967
-0.23616,-0.0056676
-0.23349,-0.0056376
-0.23082,-0.0053237
-0.22815,-0.0049768
-0.22548,-0.0047434
-0.22282,-0.0044678
-0.22015,-0.0041154
-0.21748,-0.0038103
-0.21481,-0.0035816
-0.21214,-0.0033185
-0.20947,-0.003155
-0.2068,-0.0029402
-0.20414,-0.0027046
-0.20147,-0.0023967
-0.1988,-0.0021139
-0.19613,-0.0018413
-0.19346,-0.0015382
-0.19079,-0.0012616
-0.18813,-0.0010377
-0.18546,-0.00080112
-0.18279,-0.00054104
-0.18012,-0.00030392
-0.17745,-2.5722e-05
-0.17478,0.00019819
-0.17211,0.00046602
-0.16945,0.00064519
-0.16678,0.00079774
-0.16411,0.0010037
-0.16144,0.0012799
-0.15877,0.001294
-0.1561,0.0012777
-0.15344,0.001664
-0.15077,0.0020476
-0.1481,0.002001
-0.14543,0.0020246
-0.14276,0.0021975
-0.14009,0.0023102
-0.13742,0.0022645
-0.13476,0.0025042
-0.13209,0.0027842
-0.12942,0.0029245
-0.12675,0.0030408
-0.12408,0.0030824
-0.12141,0.0032127
-0.11875,0.0033754
-0.11608,0.0035514
-0.11341,0.0037065
-0.11074,0.0038802
-0.10807,0.0040596
-0.1054,0.0041652
-0.10274,0.0043022
-0.10007,0.004332
-0.097398,0.0044676
-0.09473,0.004566
-0.092061,0.0047496
-0.089393,0.0050006
-0.086724,0.0052531
-0.084056,0.0054617
-0.081388,0.0056422
-0.078719,0.0058482
-0.076051,0.0060169
-0.073382,0.0062773
-0.070714,0.0063942
-0.068045,0.0066011
-0.065377,0.0067359
-0.062708,0.0068884
-0.06004,0.0070609
-0.057372,0.0072104
-0.054703,0.007343
-0.052035,0.0074778
-0.049366,0.0078054
-0.046698,0.0079055
-0.044029,0.0080406
-0.041361,0.0083287
-0.038692,0.0086831
-0.036024,0.0086957
-0.033356,0.0086942
-0.030687,0.0086554
-0.028019,0.00853
-0.02535,0.0082392
-0.022682,0.0082232
-0.020013,0.0082083
-0.017345,0.008185
-0.014676,0.0082201
-0.012008,0.0083541
-0.0093396,0.0083028
-0.0066711,0.0082837
-0.0040027,0.0083966
-0.0013342,0.0084146
0.0013342,0.0082754
0.0040027,0.0082113
0.0066711,0.0081407
0.0093396,0.0080389
0.012008,0.00794
0.014676,0.0078213
0.017345,0.0077225
0.020013,0.007592
0.022682,0.0074208
0.02535,0.0072288
0.028019,0.0070452
0.030687,0.0067064
0.033356,0.0064495
0.036024,0.0063037
0.038692,0.0061783
0.041361,0.0059094
0.044029,0.0057248
0.046698,0.0056386
0.049366,0.0057204
0.052035,0.005611
0.054703,0.0054651
0.057372,0.0052343
0.06004,0.0050511
0.062708,0.0048873
0.065377,0.0047411
0.068045,0.0046246
0.070714,0.0045439
0.073382,0.0044137
0.076051,0.004165
0.078719,0.00395
0.081388,0.0037967
0.084056,0.0036588
0.086724,0.003567
0.089393,0.0034989
0.092061,0.0034746
0.09473,0.0033209
0.097398,0.0031651
0.10007,0.0030522
0.10274,0.0029001
0.1054,0.0027513
0.10807,0.0025757
0.11074,0.0023974
0.11341,0.0022206
0.11608,0.0020471
0.11875,0.0019834
0.12141,0.0018894
0.12408,0.001511
0.12675,0.0012048
0.12942,0.0010465
0.13209,0.00097077
0.13476,0.00086115
0.13742,0.00073553
0.14009,0.00053259
0.14276,0.00035743
0.14543,0.00025861
0.1481,0.00028959
0.15077,0.00035845
0.15344,0.00019622
0.1561,3.1247e-05
0.15877,-9.2156e-05
0.16144,-0.00034907
0.16411,-0.00045298
0.16678,-0.00069839
0.16945,-0.0007921
0.17211,-0.00079829
0.17478,-0.0011132
0.17745,-0.0013606
0.18012,-0.0016896
0.18279,-0.0020184
0.18546,-0.0022929
0.18813,-0.0025395
0.19079,-0.0027395
0.19346,-0.0029489
0.19613,-0.0032427
0.1988,-0.0036818
0.20147,-0.0040218
0.20414,-0.0043621
0.2068,-0.0046906
0.20947,-0.0050409
0.21214,-0.0054369
0.21481,-0.0056954
0.21748,-0.0058947
0.22015,-0.0061509
0.22282,-0.0064596
0.22548,-0.0066875
0.22815,-0.006879
0.23082,-0.0070127
0.23349,-0.0071732
0.23616,-0.0073114
0.23883,-0.0073706
0.24149,-0.0073353
0.24416,-0.0076281
0.24683,-0.007813
0.2495,-0.0079493
0.25217,-0.0079295
0.25484,-0.0080725
0.25751,-0.0082131
0.26017,-0.0083857
0.26284,-0.0086162
0.26551,-0.00894
0.26818,-0.0090569
0.27085,-0.0091562
0.27352,-0.009298
0.27618,-0.0097125
0.27885,-0.010045
0.28152,-0.010111
0.28419,-0.010401
0.28686,-0.010849
0.28953,-0.011158
0.29219,-0.011288
0.29486,-0.011363
0.29753,-0.011718
0.3002,-0.012038
0.30287,-0.012349
0.30554,-0.012836
0.30821,-0.013211
0.31087,-0.013536
0.31354,-0.013769
0.31621,-0.014075
0.31888,-0.014428
0.32155,-0.014831
0.32422,-0.015324
0.32688,-0.015642
0.32955,-0.01589
0.33222,-0.016108
0.33489,-0.016316
0.33756,-0.016556
0.34023,-0.016864
0.3429,-0.016974
0.34556,-0.017247
0.34823,-0.017526
0.3509,-0.017796
0.35357,-0.018194
0.35624,-0.01848
0.35891,-0.018681
0.36157,-0.019054
0.36424,-0.019313
0.36691,-0.019572
0.36958,-0.019809
0.37225,-0.020122
0.37492,-0.020436
0.37759,-0.020609
0.38025,-0.020828
0.38292,-0.021124
0.38559,-0.021449
0.38826,-0.02173
0.39093,-0.022069
0.3936,-0.022502
0.39626,-0.022892
0.39893,-0.023389
0.4016,-0.023974
0.40427,-0.024656
0.40694,-0.025124
0.40961,-0.025827
0.41227,-0.026311
0.41494,-0.026829
0.41761,-0.027353
0.42028,-0.028114
0.42295,-0.028799
0.42562,-0.029477
0.42829,-0.030136
0.43095,-0.030795
0.43362,-0.031509
0.43629,-0.032197
0.43896,-0.032818
0.44163,-0.033432
0.4443,-0.034026
0.44696,-0.03474
0.44963,-0.035433
0.4523,-0.036198
0.45497,-0.037013
0.45764,-0.037817
0.46031,-0.038612
0.46298,-0.039393
0.46564,-0.040138
0.46831,-0.041077
0.47098,-0.041818
0.47365,-0.042556
0.47632,-0.043398
0.47899,-0.044433
0.48165,-0.045493
0.48432,-0.046531
0.48699,-0.047633
0.48966,-0.049049
0.49233,-0.050355
0.495,-0.051925
0.49767,-0.053263
0.50033,-0.055015
0.503,-0.05673
0.50567,-0.058534
0.50834,-0.060659
0.51101,-0.062365
0.51368,-0.064444
0.51634,-0.066665
0.51901,-0.068456
0.52168,-0.070082
0.52435,-0.071385
0.52702,-0.071786
0.52969,-0.071629
0.53235,-0.071247
0.53502,-0.070291
0.53769,-0.068731
0.54036,-0.0665
0.54303,-0.063402
0.5457,-0.059197
0.54837,-0.053852
0.55103,-0.047413
0.5537,-0.03944
0.55637,-0.029908
0.55904,-0.01911
0.56171,-0.0062976
0.56438,0.0090632
0.56704,0.026937
0.56971,0.045274
0.57238,0.065897
0.57505,0.087845
0.57772,0.11194
0.58039,0.13706
0.58306,0.16435
0.58572,0.19377
0.58839,0.22648
0.59106,0.25921
0.59373,0.29593
0.5964,0.33147
0.59907,0.36709
0.60173,0.40475
0.6044,0.43962
0.60707,0.477
0.60974,0.51307
0.61241,0.54973
0.61508,0.58043
0.61775,0.61495
0.62041,0.65139
0.62308,0.67285
0.62575,0.6977
0.62842,0.72367
0.63109,0.73964
0.63376,0.75327
0.63642,0.76598
0.63909,0.772
0.64176,0.77069
0.64443,0.77138
0.6471,0.76518
0.64977,0.75361
0.65243,0.74271
0.6551,0.73058
0.65777,0.70409
0.66044,0.68147
0.66311,0.66128
0.66578,0.63752
0.66845,0.61086
0.67111,0.58483
0.67378,0.5613
0.67645,0.5354
0.67912,0.51009
0.68179,0.48502
0.68446,0.4602
0.68712,0.43578
0.68979,0.41412
0.69246,0.39535
0.69513,0.37684
0.6978,0.36102
0.70047,0.34675
0.70314,0.33266
0.7058,0.32449
0.70847,0.31317
0.71114,0.3027
0.71381,0.29343
0.71648,0.2864
0.71915,0.27894
0.72181,0.27251
0.72448,0.26582
0.72715,0.25963
0.72982,0.25382
0.73249,0.24796
0.73516,0.24395
0.73783,0.24014
0.74049,0.23625
0.74316,0.23337
0.74583,0.23045
0.7485,0.22785
0.75117,0.2267
0.75384,0.22449
0.7565,0.22211
0.75917,0.22033
0.76184,0.21832
0.76451,0.21705
0.76718,0.21588
0.76985,0.21479
0.77252,0.21367
0.77518,0.21278
0.77785,0.21201
0.78052,0.21102
0.78319,0.20962
0.78586,0.20853
0.78853,0.20779
0.79119,0.20752
0.79386,0.20681
0.79653,0.2056
0.7992,0.20513
0.80187,0.20467
0.80454,0.2042
0.8072,0.2038
0.80987,0.20339
0.81254,0.20298
0.81521,0.20255
0.81788,0.20196
0.82055,0.20141
0.82322,0.20088
0.82588,0.20032
0.82855,0.19979
0.83122,0.19933
0.83389,0.19892
0.83656,0.19851
0.83923,0.1981
0.84189,0.19774
0.84456,0.19739
0.84723,0.19743
0.8499,0.19693
0.85257,0.19642
0.85524,0.196
0.85791,0.19519
0.86057,0.19475
0.86324,0.1943
0.86591,0.19385
0.86858,0.19346
0.87125,0.19311
0.87392,0.19275
0.87658,0.19238
0.87925,0.19199
0.88192,0.19159
0.88459,0.19118
0.88726,0.19124
0.88993,0.19045
0.8926,0.19005
0.89526,0.18965
0.89793,0.18922
0.9006,0.18879
0.90327,0.18835
0.90594,0.18794
0.90861,0.18744
0.91127,0.18701
0.91394,0.18654
0.91661,0.18606
0.91928,0.18557
0.92195,0.1851
0.92462,0.18463
0.92728,0.18409
0.92995,0.184
0.93262,0.18348
0.93529,0.18298
0.93796,0.18247
0.94063,0.18198
0.9433,0.18109
0.94596,0.18055
0.94863,0.18002
0.9513,0.17947
0.95397,0.17889
0.95664,0.17833
0.95931,0.17779
0.96197,0.17725
0.96464,0.1767
0.96731,0.17618
0.96998,0.17564
0.97265,0.17508
0.97532,0.17451
0.97799,0.17394
0.98065,0.17336
0.98332,0.17277
0.98599,0.17219
0.98866,0.17161
0.99133,0.17102
0.994,0.17044
0.99666,0.16987
0.99933,0.16929
1.002,0.16871
1.0047,0.16812
1.0073,0.16791
1.01,0.16696
1.0127,0.16635
1.0153,0.16574
1.018,0.16512
1.0207,0.16453
1.0233,0.16393
1.026,0.16334
1.0287,0.16273
1.0314,0.16247
1.034,0.16155
1.0367,0.16097
1.0394,0.16037
1.042,0.15976
1.0447,0.15915
1.0474,0.15854
1.05,0.15793
1.0527,0.15764
1.0554,0.15705
1.058,0.15645
1.0607,0.15587
1.0634,0.15493
1.066,0.15434
1.0687,0.15375
1.0714,0.15316
1.074,0.1526
1.0767,0.152
1.0794,0.15139
1.0821,0.15079
1.0847,0.15018
1.0874,0.14959
1.0901,0.149
1.0927,0.14841
1.0954,0.14782
1.0981,0.14722
1.1007,0.14662
1.1034,0.14602
1.1061,0.14545
1.1087,0.14486
1.1114,0.14427
1.1141,0.14368
1.1167,0.14309
1.1194,0.14251
1.1221,0.14193
1.1247,0.14136
1.1274,0.14079
1.1301,0.14021
1.1328,0.13962
1.1354,0.13903
1.1381,0.13845
1.1408,0.13788
1.1434,0.13731
1.1461,0.13674
1.1488,0.13615
1.1514,0.13557
1.1541,0.13499
1.1568,0.13442
1.1594,0.13386
1.1621,0.1333
1.1648,0.13274
1.1674,0.13217
1.1701,0.13192
1.1728,0.13135
1.1755,0.13053
1.1781,0.12997
1.1808,0.12941
1.1835,0.12885
1.1861,0.12829
1.1888,0.12774
1.1915,0.12719
1.1941,0.12664
1.1968,0.12613
1.1995,0.12559
1.2021,0.12506
1.2048,0.12479
1.2075,0.12399
1.2101,0.12344
1.2128,0.12289
1.2155,0.12234
1.2181,0.12179
1.2208,0.12124
1.2235,0.1207
1.2262,0.12016
1.2288,0.11958
1.2315,0.11907
1.2342,0.11856
1.2368,0.11804
1.2395,0.11753
1.2422,0.11701
1.2448,0.11651
1.2475,0.11601
1.2502,0.11551
1.2528,0.11501
1.2555,0.1145
1.2582,0.11398
1.2608,0.11347
1.2635,0.11298
1.2662,0.11249
1.2688,0.112
1.2715,0.1115
1.2742,0.11099
1.2769,0.11048
1.2795,0.11022
1.2822,0.10973
1.2849,0.10925
1.2875,0.10855
1.2902,0.10806
1.2929,0.10757
1.2955,0.10708
1.2982,0.10661
1.3009,0.10614
1.3035,0.10565
1.3062,0.10517
1.3089,0.10471
1.3115,0.10424
1.3142,0.10378
1.3169,0.10332
1.3195,0.10285
1.3222,0.10238
1.3249,0.10191
1.3276,0.10147
1.3302,0.10102
1.3329,0.10057
1.3356,0.10012
1.3382,0.099668
1.3409,0.099217
1.3436,0.098765
1.3462,0.098315
1.3489,0.097864
1.3516,0.097409
1.3542,0.09696
1.3569,0.096518
1.3596,0.096076
1.3622,0.095633
1.3649,0.095191
1.3676,0.094749
1.3702,0.09431
1.3729,0.093877
1.3756,0.093458
1.3783,0.093041
1.3809,0.092625
1.3836,0.092209
1.3863,0.091797
1.3889,0.091386
1.3916,0.090967
1.3943,0.090548
1.3969,0.090129
1.3996,0.089711
1.4023,0.089296
1.4049,0.088887
1.4076,0.088478
1.4103,0.08807
1.4129,0.087672
1.4156,0.087275
1.4183,0.086874
1.4209,0.08647
1.4236,0.086064
1.4263,0.085681
1.429,0.085265
1.4316,0.084873
1.4343,0.084483
1.437,0.084093
1.4396,0.083719
1.4423,0.08334
1.445,0.082961
1.4476,0.082582
1.4503,0.082203
1.453,0.081822
1.4556,0.081439
1.4583,0.081056
1.461,0.080674
1.4636,0.080291
1.4663,0.079914
1.469,0.079549
1.4716,0.0792
1.4743,0.078851
1.477,0.078481
1.4797,0.07811
1.4823,0.07774
1.485,0.07738
1.4877,0.077029
1.4903,0.076678
1.493,0.076328
1.4957,0.075978
1.4983,0.075773
1.501,0.075413
1.5037,0.075053
1.5063,0.074566
1.509,0.074233
1.5117,0.073901
1.5143,0.073569
1.517,0.073237
1.5197,0.072905
1.5223,0.072573
1.525,0.072242
1.5277,0.071886
1.5304,0.07154
1.533,0.071194
1.5357,0.07085
1.5384,0.070513
1.541,0.070186
1.5437,0.069867
1.5464,0.069549
1.549,0.069231
1.5517,0.068914
1.5544,0.068596
1.557,0.068279
1.5597,0.067961
1.5624,0.067662
1.565,0.06735
1.5677,0.067039
1.5704,0.066729
1.573,0.066418
1.5757,0.066108
1.5784,0.06593
1.5811,0.065621
1.5837,0.065311
1.5864,0.064983
1.5891,0.064661
1.5917,0.064363
1.5944,0.064064
1.5971,0.063765
1.5997,0.063464
1.6024,0.063167
1.6051,0.062877
1.6077,0.06259
1.6104,0.062182
1.6131,0.061901
1.6157,0.061621
1.6184,0.061341
1.6211,0.061062
1.6237,0.060782
1.6264,0.060628
1.6291,0.060338
1.6318,0.060049
1.6344,0.059652
1.6371,0.059377
1.6398,0.059102
1.6424,0.058827
1.6451,0.058552
1.6478,0.058275
1.6504,0.057998
1.6531,0.057721
1.6558,0.057444
1.6584,0.057306
1.6611,0.056932
1.6638,0.05667
1.6664,0.056408
1.6691,0.056146
1.6718,0.055884
1.6744,0.055622
1.6771,0.05536
1.6798,0.055099
1.6825,0.054837
1.6851,0.054576
1.6878,0.054322
1.6905,0.054072
1.6931,0.053821
1.6958,0.05357
1.6985,0.053321
1.7011,0.053072
1.7038,0.052828
1.7065,0.052583
1.7091,0.052338
1.7118,0.052103
1.7145,0.051829
1.7171,0.051618
1.7198,0.051376
1.7225,0.051135
1.7252,0.050893
1.7278,0.050652
1.7305,0.05041
1.7332,0.050169
1.7358,0.049928
1.7385,0.049687
1.7412,0.049446
1.7438,0.049314
1.7465,0.049094
1.7492,0.048873
1.7518,0.048652
1.7545,0.048431
1.7572,0.048209
1.7598,0.047986
1.7625,0.047762
1.7652,0.047537
1.7678,0.047189
1.7705,0.046957
1.7732,0.046727
1.7759,0.046535
1.7785,0.046321
1.7812,0.0461
1.7839,0.04588
1.7865,0.045648
1.7892,0.045438
1.7919,0.045231
1.7945,0.045024
1.7972,0.044817
1.7999,0.04461
1.8025,0.044403
1.8052,0.044196
1.8079,0.043989
1.8105,0.043783
1.8132,0.043576
1.8159,0.043369
1.8185,0.043165
1.8212,0.042966
1.8239,0.042767
1.8266,0.042568
1.8292,0.042369
1.8319,0.042171
1.8346,0.041972
1.8372,0.041774
1.8399,0.041665
1.8426,0.041477
1.8452,0.041198
1.8479,0.041005
1.8506,0.040813
1.8532,0.040621
1.8559,0.040428
1.8586,0.040236
1.8612,0.040123
1.8639,0.039924
1.8666,0.039659
1.8692,0.039474
1.8719,0.039289
1.8746,0.039105
1.8773,0.03892
1.8799,0.038736
1.8826,0.038552
1.8853,0.038378
1.8879,0.038205
1.8906,0.038031
1.8933,0.037857
1.8959,0.037684
1.8986,0.03751
1.9013,0.037337
1.9039,0.037163
1.9066,0.03699
1.9093,0.036817
1.9119,0.036638
1.9146,0.036454
1.9173,0.036278
1.9199,0.036113
1.9226,0.035948
1.9253,0.035783
1.928,0.035618
1.9306,0.035453
1.9333,0.035289
1.936,0.035126
1.9386,0.03496
1.9413,0.034795
1.944,0.034629
1.9466,0.034464
1.9493,0.034307
1.952,0.034149
1.9546,0.033987
1.9573,0.033825
1.96,0.033664
1.9626,0.033502
1.9653,0.033341
1.968,0.033179
1.9706,0.033018
1.9733,0.032856
1.976,0.032698
1.9787,0.032551
1.9813,0.032404
1.984,0.032257
1.9867,0.032112
1.9893,0.031967
1.992,0.031822
1.9947,0.031677
1.9973,0.031532
2,0.031449


==> figs/data/reference/cylinder_nse_dns_1.54_mean.csv <==
y,U,UpUp,V,VpVp,Pxx,Pyy
-2,1.1014,0.00045717,0.034078,0.00031656,2.9628e-05,2.3858e-05
-1.9984,1.1015,0.0004589,0.034158,0.00031769,2.9787e-05,2.3983e-05
-1.9968,1.1016,0.00046062,0.034238,0.00031882,2.9948e-05,2.4108e-05
-1.9952,1.1017,0.00046231,0.034318,0.00031998,3.0111e-05,2.4235e-05
-1.9936,1.1017,0.00046397,0.034399,0.0003212,3.0277e-05,2.4367e-05
-1.992,1.1018,0.00046561,0.03448,0.00032246,3.0445e-05,2.4501e-05
-1.9904,1.1019,0.00046722,0.034563,0.00032377,3.0616e-05,2.4639e-05
-1.9888,1.1019,0.00046871,0.034649,0.00032517,3.0784e-05,2.4803e-05
-1.9872,1.102,0.00047017,0.034735,0.00032656,3.0954e-05,2.4968e-05
-1.9856,1.1021,0.00047162,0.034821,0.00032792,3.1125e-05,2.5133e-05
-1.984,1.1022,0.00047303,0.034908,0.00032927,3.1298e-05,2.5299e-05
-1.9824,1.1022,0.00047445,0.034994,0.00033059,3.1472e-05,2.5465e-05
-1.9808,1.1023,0.00047642,0.035077,0.00033189,3.163e-05,2.5617e-05
-1.9792,1.1024,0.00047838,0.03516,0.00033318,3.1789e-05,2.5767e-05
-1.9776,1.1025,0.00048032,0.035243,0.00033445,3.1951e-05,2.5915e-05
-1.976,1.1025,0.00048226,0.035326,0.00033572,3.2115e-05,2.6062e-05
-1.9744,1.1026,0.00048419,0.035409,0.00033696,3.2281e-05,2.6208e-05
-1.9728,1.1027,0.0004861,0.035492,0.0003382,3.245e-05,2.6353e-05
-1.9712,1.1028,0.000488,0.035575,0.00033941,3.2621e-05,2.6496e-05
-1.9696,1.1028,0.0004899,0.035657,0.00034062,3.2794e-05,2.6638e-05
-1.968,1.1029,0.00049177,0.035742,0.000342,3.2972e-05,2.6785e-05
-1.9664,1.103,0.00049362,0.035828,0.00034368,3.316e-05,2.6944e-05
-1.9648,1.1031,0.00049547,0.035915,0.00034536,3.335e-05,2.7101e-05
-1.9632,1.1031,0.00049731,0.036001,0.00034701,3.3541e-05,2.7257e-05
-1.9616,1.1032,0.00049914,0.036088,0.00034866,3.3736e-05,2.7412e-05
-1.96,1.1033,0.00050095,0.036174,0.00035028,3.3932e-05,2.7565e-05
-1.9584,1.1034,0.00050275,0.036261,0.0003519,3.413e-05,2.7718e-05
-1.9568,1.1034,0.00050454,0.036347,0.00035349,3.4331e-05,2.7869e-05
-1.9552,1.1035,0.00050633,0.036434,0.00035508,3.4534e-05,2.8018e-05
-1.9536,1.1036,0.00050811,0.03652,0.00035664,3.4739e-05,2.8167e-05
-1.952,1.1036,0.00050987,0.036607,0.00035819,3.4946e-05,2.8314e-05
-1.9504,1.1037,0.00051187,0.036693,0.00035966,3.5135e-05,2.8471e-05
-1.9488,1.1038,0.00051406,0.036779,0.00036105,3.5309e-05,2.8635e-05
-1.9472,1.1039,0.00051624,0.036865,0.00036242,3.5486e-05,2.8798e-05
-1.9456,1.104,0.0005184,0.036951,0.00036378,3.5666e-05,2.896e-05
-1.944,1.104,0.00052056,0.037037,0.00036512,3.5847e-05,2.912e-05
-1.9424,1.1041,0.0005227,0.037123,0.00036645,3.6032e-05,2.9278e-05
-1.9408,1.1042,0.00052483,0.037209,0.00036777,3.6218e-05,2.9435e-05
-1.9392,1.1043,0.00052795,0.037287,0.00036921,3.6388e-05,2.9546e-05
-1.9376,1.1043,0.00052989,0.037378,0.00037097,3.6588e-05,2.9738e-05
-1.936,1.1044,0.00053182,0.037469,0.00037272,3.6791e-05,2.9929e-05
-1.9344,1.1045,0.00053374,0.037561,0.00037444,3.6996e-05,3.0119e-05
-1.9328,1.1046,0.00053564,0.037652,0.00037615,3.7203e-05,3.0307e-05
-1.9312,1.1046,0.00053754,0.037744,0.00037785,3.7413e-05,3.0494e-05
-1.9296,1.1047,0.00053942,0.037835,0.00037952,3.7625e-05,3.0679e-05
-1.928,1.1048,0.00054129,0.037927,0.00038118,3.7839e-05,3.0863e-05
-1.9264,1.1049,0.00054316,0.038018,0.00038282,3.8056e-05,3.1045e-05
-1.9248,1.1049,0.00054501,0.03811,0.00038445,3.8275e-05,3.1227e-05
-1.9232,1.105,0.00054685,0.038201,0.00038606,3.8497e-05,3.1406e-05
-1.9216,1.1051,0.00054867,0.038293,0.00038765,3.8721e-05,3.1585e-05
-1.92,1.1052,0.00055049,0.038384,0.00038923,3.8948e-05,3.1762e-05
-1.9184,1.1052,0.00055229,0.038476,0.00039078,3.9177e-05,3.1937e-05
-1.9168,1.1053,0.00055409,0.038567,0.00039233,3.9408e-05,3.2112e-05
-1.9152,1.1061,0.00055668,0.038682,0.00039423,4.4394e-05,3.2179e-05
-1.9136,1.1061,0.0005591,0.038775,0.00039591,4.4599e-05,3.2387e-05
-1.912,1.1062,0.00056153,0.038867,0.0003976,4.4805e-05,3.2596e-05
-1.9104,1.1056,0.00056361,0.038937,0.00039905,4.0205e-05,3.293e-05
-1.9088,1.1057,0.000566,0.03903,0.0004008,4.041e-05,3.3136e-05
-1.9072,1.1058,0.00056836,0.039123,0.00040258,4.0621e-05,3.334e-05
-1.9056,1.1059,0.0005707,0.039216,0.00040442,4.084e-05,3.3541e-05
-1.904,1.1059,0.00057298,0.03931,0.00040632,4.1067e-05,3.374e-05
-1.9024,1.106,0.00057526,0.039403,0.0004082,4.1296e-05,3.3936e-05
-1.9008,1.1061,0.00057752,0.039497,0.00041006,4.1527e-05,3.4132e-05
-1.8992,1.1062,0.00057978,0.039591,0.00041191,4.1761e-05,3.4325e-05
-1.8976,1.1063,0.00058202,0.039684,0.00041373,4.1998e-05,3.4518e-05
-1.896,1.1063,0.00058424,0.039778,0.00041554,4.2237e-05,3.4709e-05
-1.8944,1.1064,0.00058646,0.039872,0.00041734,4.2478e-05,3.4898e-05
-1.8928,1.1065,0.00058867,0.039965,0.00041911,4.2722e-05,3.5086e-05
-1.8912,1.1066,0.00059086,0.040059,0.00042087,4.2969e-05,3.5273e-05
-1.8896,1.1066,0.00059304,0.040152,0.00042261,4.3218e-05,3.5458e-05
-1.888,1.1067,0.00059522,0.040246,0.00042433,4.347e-05,3.5641e-05
-1.8864,1.1068,0.00059738,0.04034,0.00042603,4.3724e-05,3.5823e-05
-1.8848,1.1069,0.00059905,0.040432,0.00042799,4.4039e-05,3.5957e-05
-1.8832,1.1069,0.00060138,0.040528,0.00042999,4.4291e-05,3.6162e-05
-1.8816,1.107,0.00060388,0.040625,0.00043206,4.4532e-05,3.6384e-05
-1.88,1.1071,0.00060639,0.040723,0.00043418,4.4776e-05,3.661e-05
-1.8784,1.1072,0.0006089,0.040821,0.00043638,4.5025e-05,3.6836e-05
-1.8768,1.1073,0.00061141,0.040919,0.00043859,4.5277e-05,3.7062e-05
-1.8752,1.1073,0.00061391,0.041017,0.00044077,4.5532e-05,3.7287e-05
-1.8735,1.1074,0.00061639,0.041115,0.00044294,4.5789e-05,3.7509e-05
-1.8719,1.1075,0.00061887,0.041214,0.00044509,4.6049e-05,3.7731e-05
-1.8703,1.1076,0.00062133,0.041312,0.00044721,4.6312e-05,3.795e-05
-1.8687,1.1076,0.00062377,0.04141,0.00044932,4.6577e-05,3.8168e-05
-1.8671,1.1077,0.0006262,0.041508,0.0004514,4.6845e-05,3.8384e-05
-1.8655,1.1078,0.00062863,0.041606,0.00045346,4.7116e-05,3.8598e-05
-1.8639,1.1079,0.00063108,0.041704,0.00045542,4.7382e-05,3.8814e-05
-1.8623,1.108,0.00063356,0.041802,0.0004573,4.7644e-05,3.9032e-05
-1.8607,1.108,0.00063605,0.0419,0.00045912,4.7905e-05,3.925e-05
-1.8591,1.1081,0.00063855,0.041997,0.0004609,4.8166e-05,3.9469e-05
-1.8575,1.1082,0.00064106,0.042095,0.00046264,4.8425e-05,3.9688e-05
-1.8559,1.1083,0.00064358,0.042193,0.00046432,4.8684e-05,3.9908e-05
-1.8543,1.1084,0.0006461,0.04229,0.00046598,4.8944e-05,4.0127e-05
-1.8527,1.1084,0.00064861,0.042388,0.00046762,4.9206e-05,4.0346e-05
-1.8511,1.1085,0.00065111,0.042486,0.00046926,4.9471e-05,4.0563e-05
-1.8495,1.1086,0.00065361,0.042584,0.00047088,4.9739e-05,4.0779e-05
-1.8479,1.1087,0.00065609,0.042682,0.00047248,5.0009e-05,4.0994e-05
-1.8463,1.1088,0.00065856,0.04278,0.00047408,5.0282e-05,4.1208e-05
-1.8447,1.1095,0.00066151,0.042904,0.00047627,5.5871e-05,4.1276e-05
-1.8431,1.1096,0.00066431,0.043005,0.00047876,5.6187e-05,4.1503e-05
-1.8415,1.1097,0.00066708,0.043106,0.00048123,5.6505e-05,4.1728e-05
-1.8399,1.1098,0.00066985,0.043207,0.00048368,5.6827e-05,4.1952e-05
-1.8383,1.1098,0.00067259,0.043308,0.00048611,5.7151e-05,4.2174e-05
-1.8367,1.1099,0.00067534,0.043409,0.00048852,5.7478e-05,4.2394e-05
-1.8351,1.11,0.00067806,0.043509,0.00049091,5.7808e-05,4.2612e-05
-1.8335,1.1101,0.00068077,0.04361,0.00049327,5.8141e-05,4.2829e-05
-1.8319,1.1101,0.00068348,0.043711,0.00049562,5.8476e-05,4.3044e-05
-1.8303,1.1096,0.00068491,0.043794,0.00049644,5.3329e-05,4.3515e-05
-1.8287,1.1096,0.00068778,0.043898,0.00049864,5.3607e-05,4.3795e-05
-1.8271,1.1097,0.00069063,0.044003,0.00050082,5.3888e-05,4.4072e-05
-1.8255,1.1098,0.00069347,0.044108,0.00050298,5.4172e-05,4.4348e-05
-1.8239,1.1099,0.0006963,0.044213,0.00050511,5.4459e-05,4.4623e-05
-1.8223,1.11,0.00069912,0.044318,0.00050722,5.475e-05,4.4895e-05
-1.8207,1.1101,0.00070192,0.044422,0.00050932,5.5043e-05,4.5165e-05
-1.8191,1.1102,0.0007047,0.044527,0.00051138,5.534e-05,4.5433e-05
-1.8175,1.1102,0.00070748,0.044632,0.00051343,5.564e-05,4.57e-05
-1.8159,1.1103,0.00071024,0.044737,0.00051546,5.5943e-05,4.5964e-05
-1.8143,1.1104,0.00071299,0.044842,0.00051746,5.625e-05,4.6227e-05
-1.8127,1.1105,0.00071573,0.044947,0.00051954,5.6564e-05,4.6487e-05
-1.8111,1.1106,0.00071853,0.045053,0.00052209,5.6908e-05,4.6742e-05
-1.8095,1.1106,0.00072131,0.045158,0.00052461,5.7254e-05,4.6995e-05
-1.8079,1.1107,0.00072408,0.045264,0.00052711,5.7603e-05,4.7246e-05
-1.8063,1.1108,0.00072684,0.04537,0.00052959,5.7956e-05,4.7496e-05
-1.8047,1.1109,0.00072958,0.045476,0.00053205,5.8311e-05,4.7744e-05
-1.8031,1.111,0.00073266,0.045585,0.00053462,5.8629e-05,4.8053e-05
-1.8015,1.111,0.00073573,0.045695,0.00053717,5.895e-05,4.8363e-05
-1.7999,1.1111,0.00073878,0.045804,0.0005397,5.9273e-05,4.867e-05
-1.7983,1.1112,0.00074182,0.045914,0.0005422,5.96e-05,4.8975e-05
-1.7967,1.1113,0.00074486,0.046023,0.00054468,5.9931e-05,4.9279e-05
-1.7951,1.1114,0.00074786,0.046133,0.00054713,6.0264e-05,4.958e-05
-1.7935,1.1115,0.00075087,0.046242,0.00054956,6.0601e-05,4.9879e-05
-1.7919,1.1116,0.00075385,0.046351,0.00055197,6.0942e-05,5.0177e-05
-1.7903,1.1116,0.00075683,0.046461,0.00055435,6.1285e-05,5.0472e-05
-1.7887,1.1117,0.00075978,0.04657,0.00055671,6.1632e-05,5.0765e-05
-1.7871,1.1118,0.00076272,0.04668,0.00055904,6.1982e-05,5.1057e-05
-1.7855,1.1119,0.00076565,0.046789,0.00056135,6.2336e-05,5.1346e-05
-1.7839,1.112,0.00076857,0.046899,0.00056364,6.2693e-05,5.1633e-05
-1.7823,1.1121,0.00077147,0.047008,0.0005659,6.3053e-05,5.1918e-05
-1.7807,1.1121,0.00077443,0.047116,0.00056811,6.3416e-05,5.2183e-05
-1.7791,1.1122,0.00077744,0.047224,0.0005703,6.3782e-05,5.2449e-05
-1.7775,1.1123,0.00078091,0.047334,0.00057282,6.4126e-05,5.2755e-05
-1.7759,1.1124,0.00078439,0.047446,0.0005758,6.4491e-05,5.3078e-05
-1.7743,1.1125,0.00078786,0.047558,0.00057875,6.4859e-05,5.34e-05
-1.7727,1.1126,0.00079132,0.04767,0.00058167,6.5231e-05,5.3719e-05
-1.7711,1.1126,0.00079475,0.047783,0.00058457,6.5605e-05,5.4036e-05
-1.7695,1.1127,0.00079818,0.047895,0.00058745,6.5984e-05,5.4351e-05
-1.7679,1.1128,0.00080159,0.048007,0.00059029,6.6365e-05,5.4664e-05
-1.7663,1.1129,0.00080499,0.048119,0.00059312,6.675e-05,5.4975e-05
-1.7647,1.113,0.00080838,0.048232,0.00059592,6.7139e-05,5.5284e-05
-1.7631,1.1131,0.00081174,0.048344,0.00059869,6.753e-05,5.5591e-05
-1.7615,1.1131,0.0008151,0.048456,0.00060144,6.7925e-05,5.5895e-05
-1.7599,1.1132,0.00081844,0.048568,0.00060416,6.8324e-05,5.6198e-05
-1.7583,1.1133,0.00082177,0.04868,0.00060686,6.8726e-05,5.6499e-05
-1.7567,1.1134,0.00082508,0.048793,0.00060953,6.9131e-05,5.6797e-05
-1.7551,1.1135,0.00082838,0.048905,0.00061218,6.954e-05,5.7094e-05
-1.7535,1.1136,0.00083167,0.049017,0.0006148,6.9952e-05,5.7388e-05
-1.7519,1.1137,0.000835,0.049131,0.00061741,7.0352e-05,5.7707e-05
-1.7503,1.1137,0.00083851,0.049249,0.00062002,7.0711e-05,5.8103e-05
-1.7487,1.1138,0.00084202,0.049368,0.00062261,7.1074e-05,5.8496e-05
-1.7471,1.1139,0.0008455,0.049486,0.00062516,7.1441e-05,5.8887e-05
-1.7455,1.114,0.00084896,0.049605,0.00062769,7.1811e-05,5.9276e-05
-1.7439,1.1141,0.00085241,0.049723,0.0006302,7.2185e-05,5.9662e-05
-1.7423,1.1142,0.00085585,0.049842,0.00063267,7.2564e-05,6.0045e-05
-1.7407,1.1143,0.00085926,0.04996,0.00063512,7.2946e-05,6.0426e-05
-1.7391,1.115,0.00086424,0.050107,0.0006384,7.9499e-05,6.0648e-05
-1.7375,1.1151,0.00086791,0.050224,0.00064146,7.9944e-05,6.0997e-05
-1.7359,1.1152,0.00087157,0.050342,0.00064449,8.0392e-05,6.1344e-05
-1.7343,1.1153,0.00087522,0.050459,0.00064749,8.0844e-05,6.1689e-05
-1.7327,1.1154,0.00087886,0.050576,0.00065047,8.1299e-05,6.2032e-05
-1.7311,1.1155,0.00088248,0.050694,0.00065342,8.1757e-05,6.2373e-05
-1.7295,1.1156,0.0008861,0.050811,0.00065634,8.2219e-05,6.2711e-05
-1.7279,1.115,0.00088916,0.050898,0.00065884,7.6369e-05,6.3235e-05
-1.7263,1.1151,0.00089277,0.051016,0.00066176,7.6818e-05,6.3584e-05
-1.7247,1.1151,0.00089638,0.051135,0.0006647,7.7268e-05,6.3942e-05
-1.7231,1.1152,0.00089999,0.051255,0.00066765,7.7719e-05,6.4308e-05
-1.7215,1.1153,0.00090361,0.051375,0.00067062,7.817e-05,6.4682e-05
-1.7199,1.1154,0.00090715,0.051498,0.00067369,7.8622e-05,6.5087e-05
-1.7183,1.1155,0.00091065,0.051622,0.00067676,7.9078e-05,6.5499e-05
-1.7167,1.1156,0.00091413,0.051745,0.00067981,7.9539e-05,6.5908e-05
-1.7151,1.1157,0.00091758,0.051869,0.00068283,8.0003e-05,6.6316e-05
-1.7135,1.1157,0.00092102,0.051993,0.00068583,8.0472e-05,6.6723e-05
-1.7119,1.1158,0.00092442,0.052117,0.00068879,8.0945e-05,6.7127e-05
-1.7103,1.1159,0.00092781,0.052241,0.00069173,8.1422e-05,6.753e-05
-1.7087,1.116,0.0009314,0.052363,0.00069488,8.1922e-05,6.7906e-05
-1.7071,1.1161,0.00093513,0.052486,0.00069817,8.2424e-05,6.8284e-05
-1.7055,1.1162,0.00093916,0.052612,0.00070171,8.2899e-05,6.8724e-05
-1.7039,1.1163,0.00094317,0.052738,0.00070521,8.3379e-05,6.9161e-05
-1.7023,1.1164,0.00094717,0.052864,0.00070868,8.3863e-05,6.9595e-05
-1.7007,1.1164,0.00095117,0.052989,0.00071211,8.4349e-05,7.0026e-05
-1.6991,1.1165,0.0009553,0.053114,0.00071546,8.4833e-05,7.0445e-05
-1.6975,1.1166,0.00095941,0.053238,0.00071877,8.5321e-05,7.0861e-05
-1.6959,1.1167,0.00096351,0.053363,0.00072206,8.5813e-05,7.1275e-05
-1.6943,1.1168,0.00096759,0.053487,0.00072532,8.6309e-05,7.1686e-05
-1.6927,1.1169,0.00097165,0.053612,0.00072854,8.681e-05,7.2094e-05
-1.6911,1.117,0.0009757,0.053736,0.00073173,8.7314e-05,7.25e-05
-1.6895,1.1171,0.00097973,0.053861,0.0007349,8.7822e-05,7.2904e-05
-1.6879,1.1171,0.00098375,0.053985,0.00073803,8.8334e-05,7.3305e-05
-1.6863,1.1172,0.00098775,0.05411,0.00074113,8.8851e-05,7.3703e-05
-1.6847,1.1173,0.00099194,0.054237,0.00074447,8.9361e-05,7.418e-05
-1.6831,1.1174,0.00099628,0.054367,0.00074803,8.9859e-05,7.4666e-05
-1.6815,1.1175,0.0010006,0.054496,0.00075156,9.0361e-05,7.5149e-05
-1.6799,1.1176,0.0010049,0.054626,0.00075505,9.0868e-05,7.563e-05
-1.6783,1.1177,0.0010092,0.054756,0.0007585,9.1379e-05,7.6108e-05
-1.6767,1.1178,0.0010135,0.054885,0.00076193,9.1894e-05,7.6583e-05
-1.6751,1.1179,0.0010177,0.055015,0.00076532,9.2414e-05,7.7055e-05
-1.6735,1.118,0.0010221,0.055144,0.00076892,9.2957e-05,7.7512e-05
-1.6719,1.118,0.0010264,0.055273,0.00077257,9.3512e-05,7.7963e-05
-1.6703,1.1181,0.0010307,0.055402,0.00077618,9.407e-05,7.841e-05
-1.6687,1.1182,0.001035,0.055531,0.00077977,9.4632e-05,7.8856e-05
-1.6671,1.1183,0.0010393,0.05566,0.00078331,9.5199e-05,7.9298e-05
-1.6655,1.1184,0.0010436,0.055789,0.00078683,9.577e-05,7.9738e-05
-1.6639,1.1185,0.0010479,0.055918,0.00079031,9.6345e-05,8.0175e-05
-1.6623,1.1186,0.0010522,0.056049,0.000794,9.6922e-05,8.0639e-05
-1.6607,1.1187,0.0010568,0.056183,0.00079818,9.7501e-05,8.1169e-05
-1.6591,1.1187,0.0010614,0.056318,0.00080234,9.8084e-05,8.1696e-05
-1.6575,1.1188,0.001066,0.056453,0.00080645,9.8671e-05,8.222e-05
-1.6559,1.1189,0.0010705,0.056588,0.00081053,9.9263e-05,8.2741e-05
-1.6543,1.119,0.0010751,0.056723,0.00081459,9.9859e-05,8.3253e-05
-1.6527,1.1191,0.00108,0.056855,0.00081869,0.00010046,8.374e-05
-1.6511,1.1192,0.0010848,0.056987,0.00082274,0.00010106,8.4225e-05
-1.6495,1.1193,0.0010896,0.057119,0.00082675,0.00010167,8.4708e-05
-1.6479,1.1194,0.0010944,0.057251,0.00083071,0.00010228,8.5188e-05
-1.6463,1.1195,0.0010992,0.057384,0.00083462,0.00010289,8.5666e-05
-1.6447,1.1195,0.0011039,0.057517,0.0008385,0.0001035,8.6163e-05
-1.6431,1.1196,0.0011088,0.057652,0.00084241,0.0001041,8.6695e-05
-1.6415,1.1197,0.0011136,0.057789,0.00084636,0.00010469,8.7246e-05
-1.6399,1.1198,0.0011185,0.057927,0.00085037,0.00010529,8.7814e-05
-1.6383,1.1199,0.0011234,0.058065,0.00085438,0.00010589,8.8388e-05
-1.6367,1.12,0.0011282,0.058204,0.00085836,0.00010649,8.8958e-05
-1.6351,1.1201,0.0011331,0.058342,0.00086229,0.0001071,8.9526e-05
-1.6335,1.1202,0.0011379,0.05848,0.00086619,0.00010771,9.0091e-05
-1.6319,1.1203,0.0011427,0.058619,0.00087006,0.00010833,9.0653e-05
-1.6303,1.1204,0.0011475,0.058757,0.00087388,0.00010895,9.1212e-05
-1.6287,1.1205,0.0011523,0.058895,0.00087767,0.00010958,9.1767e-05
-1.6271,1.1206,0.001157,0.059034,0.00088142,0.00011021,9.232e-05
-1.6255,1.1207,0.0011618,0.059172,0.00088514,0.00011085,9.287e-05
-1.6238,1.1207,0.0011665,0.05931,0.00088882,0.00011149,9.3416e-05
-1.6222,1.1208,0.0011712,0.059449,0.00089246,0.00011214,9.396e-05
-1.6206,1.1209,0.0011759,0.059587,0.00089607,0.00011279,9.4501e-05
-1.619,1.121,0.0011806,0.059725,0.00089964,0.00011344,9.5038e-05
-1.6174,1.1211,0.0011855,0.059863,0.00090351,0.00011412,9.5559e-05
-1.6158,1.1212,0.0011908,0.060006,0.00090848,0.00011483,9.618e-05
-1.6142,1.1213,0.0011963,0.06015,0.00091317,0.0001155,9.6817e-05
-1.6126,1.1214,0.0012018,0.060293,0.00091781,0.00011618,9.7451e-05
-1.611,1.1215,0.0012072,0.060437,0.00092242,0.00011686,9.8081e-05
-1.6094,1.1216,0.0012126,0.06058,0.00092698,0.00011754,9.8708e-05
-1.6078,1.1217,0.001218,0.060724,0.0009315,0.00011824,9.9332e-05
-1.6062,1.1218,0.0012234,0.060867,0.00093598,0.00011893,9.9952e-05
-1.6046,1.1218,0.0012287,0.061011,0.00094042,0.00011963,0.00010057
-1.603,1.1219,0.0012341,0.061154,0.00094481,0.00012034,0.00010118
-1.6014,1.122,0.0012394,0.061298,0.00094917,0.00012105,0.00010179
-1.5998,1.1221,0.0012447,0.061442,0.00095348,0.00012176,0.0001024
-1.5982,1.1222,0.00125,0.061585,0.00095775,0.00012248,0.00010301
-1.5966,1.1223,0.0012553,0.061729,0.00096198,0.00012321,0.00010361
-1.595,1.1224,0.0012605,0.061872,0.00096617,0.00012394,0.0001042
-1.5934,1.1225,0.0012658,0.062016,0.00097032,0.00012468,0.0001048
-1.5918,1.1226,0.001271,0.062159,0.00097443,0.00012542,0.00010539
-1.5902,1.1227,0.0012764,0.062306,0.00097902,0.00012617,0.00010603
-1.5886,1.1228,0.0012824,0.062455,0.00098416,0.00012692,0.00010675
-1.587,1.1229,0.0012883,0.062604,0.00098925,0.00012767,0.00010745
-1.5854,1.123,0.0012942,0.062754,0.0009943,0.00012843,0.00010816
-1.5838,1.1231,0.0013001,0.062903,0.0009993,0.0001292,0.00010886
-1.5822,1.1231,0.0013059,0.063052,0.0010043,0.00012997,0.00010956
-1.5806,1.1232,0.0013118,0.063202,0.0010092,0.00013074,0.00011026
-1.579,1.1233,0.0013176,0.063351,0.001014,0.00013152,0.00011095
-1.5774,1.1234,0.0013234,0.0635,0.0010189,0.00013231,0.00011164
-1.5758,1.1235,0.0013292,0.06365,0.0010236,0.0001331,0.00011232
-1.5742,1.1236,0.001335,0.063799,0.0010284,0.00013389,0.000113
-1.5726,1.1237,0.0013408,0.063948,0.0010331,0.00013469,0.00011368
-1.571,1.1238,0.0013465,0.064098,0.0010377,0.0001355,0.00011435
-1.5694,1.1239,0.0013522,0.064247,0.0010423,0.00013631,0.00011502
-1.5678,1.124,0.0013579,0.064396,0.0010469,0.00013713,0.00011569
-1.5662,1.1241,0.0013636,0.064546,0.0010514,0.00013795,0.00011635
-1.5646,1.1248,0.0013702,0.064734,0.0010566,0.00014691,0.00011677
-1.563,1.1243,0.0013758,0.064851,0.0010616,0.00013962,0.00011781
-1.5614,1.1244,0.0013822,0.065006,0.0010672,0.00014046,0.0001186
-1.5598,1.1245,0.0013886,0.065161,0.0010727,0.0001413,0.00011939
-1.5582,1.1246,0.0013951,0.065317,0.0010782,0.00014215,0.00012017
-1.5566,1.1246,0.0014014,0.065472,0.0010837,0.000143,0.00012095
-1.555,1.1247,0.0014078,0.065628,0.001089,0.00014386,0.00012173
-1.5534,1.1248,0.0014142,0.065783,0.0010944,0.00014472,0.0001225
-1.5518,1.1249,0.0014205,0.065938,0.0010997,0.00014559,0.00012327
-1.5502,1.125,0.0014268,0.066094,0.0011049,0.00014647,0.00012403
-1.5486,1.1251,0.0014331,0.066249,0.0011101,0.00014735,0.0001248
-1.547,1.1252,0.0014394,0.066405,0.0011153,0.00014823,0.00012555
-1.5454,1.1253,0.0014457,0.06656,0.0011204,0.00014912,0.00012631
-1.5438,1.1254,0.0014519,0.066716,0.0011254,0.00015002,0.00012706
-1.5422,1.1255,0.0014581,0.066871,0.0011304,0.00015092,0.0001278
-1.5406,1.1256,0.0014643,0.067026,0.0011354,0.00015183,0.00012854
-1.539,1.1257,0.0014705,0.067182,0.0011403,0.00015274,0.00012928
-1.5374,1.1258,0.0014773,0.067341,0.0011461,0.00015366,0.00013013
-1.5358,1.1259,0.0014846,0.067504,0.0011524,0.00015459,0.00013104
-1.5342,1.126,0.0014918,0.067666,0.0011587,0.00015551,0.00013195
-1.5326,1.1261,0.0014991,0.067829,0.0011649,0.00015645,0.00013286
-1.531,1.1262,0.0015063,0.067991,0.0011711,0.00015739,0.00013377
-1.5294,1.1263,0.0015135,0.068154,0.0011772,0.00015833,0.00013467
-1.5278,1.1264,0.0015207,0.068316,0.0011833,0.00015929,0.00013557
-1.5262,1.1265,0.0015278,0.068479,0.0011894,0.00016024,0.00013647
-1.5246,1.1265,0.001535,0.068641,0.0011954,0.00016121,0.00013736
-1.523,1.1266,0.0015421,0.068804,0.0012013,0.00016218,0.00013825
-1.5214,1.1267,0.0015493,0.068967,0.0012072,0.00016315,0.00013913
-1.5198,1.1268,0.0015564,0.069129,0.001213,0.00016413,0.00014001
-1.5182,1.1269,0.0015635,0.069292,0.0012189,0.00016512,0.00014089
-1.5166,1.1277,0.0015715,0.069496,0.0012254,0.00017489,0.00014149
-1.515,1.1278,0.0015786,0.069659,0.0012311,0.00017592,0.00014236
-1.5134,1.1272,0.001582,0.069767,0.0012339,0.00016827,0.00014307
-1.5118,1.1273,0.0015894,0.069934,0.0012404,0.00016933,0.00014401
-1.5102,1.1274,0.0015968,0.070101,0.001247,0.00017039,0.00014496
-1.5086,1.1275,0.001604,0.070264,0.0012524,0.00017138,0.00014583
-1.507,1.1276,0.0016113,0.07043,0.0012586,0.00017243,0.00014676
-1.5054,1.1277,0.0016187,0.070597,0.0012648,0.00017349,0.00014769
-1.5038,1.1278,0.0016262,0.070763,0.0012709,0.00017453,0.00014863
-1.5022,1.1279,0.0016337,0.070929,0.0012769,0.00017557,0.00014957
-1.5006,1.128,0.0016417,0.071097,0.0012829,0.00017655,0.00015058
-1.499,1.1281,0.0016489,0.071265,0.0012893,0.00017768,0.0001515
-1.4974,1.1282,0.0016563,0.071433,0.0012956,0.0001788,0.00015243
-1.4958,1.1283,0.0016636,0.071601,0.001302,0.00017993,0.00015337
-1.4942,1.1284,0.0016736,0.071791,0.0013131,0.00018118,0.00015482
-1.4926,1.1285,0.0016814,0.07196,0.0013196,0.00018228,0.00015581
-1.491,1.1286,0.0016891,0.07213,0.001326,0.00018339,0.0001568
-1.4894,1.1287,0.0016968,0.0723,0.0013322,0.0001845,0.00015778
-1.4878,1.1287,0.0017045,0.072469,0.0013384,0.00018561,0.00015876
-1.4862,1.1288,0.0017122,0.072639,0.0013446,0.00018673,0.00015973
-1.4846,1.1289,0.0017199,0.072808,0.0013507,0.00018786,0.0001607
-1.483,1.129,0.0017276,0.072978,0.0013567,0.00018899,0.00016166
-1.4814,1.1291,0.0017353,0.073148,0.0013627,0.00019013,0.00016263
-1.4798,1.1292,0.001743,0.073318,0.0013687,0.00019127,0.00016359
-1.4782,1.1293,0.0017506,0.073488,0.0013746,0.00019242,0.00016455
-1.4766,1.1294,0.0017583,0.073658,0.0013805,0.00019358,0.0001655
-1.475,1.1295,0.0017659,0.073828,0.0013863,0.00019474,0.00016646
-1.4734,1.1296,0.0017741,0.074002,0.0013934,0.00019599,0.00016751
-1.4718,1.1297,0.0017828,0.074181,0.0014015,0.00019728,0.00016865
-1.4702,1.1298,0.0017914,0.074359,0.0014096,0.00019859,0.00016979
-1.4686,1.1299,0.0018,0.074537,0.0014176,0.00019989,0.00017092
-1.467,1.13,0.0018086,0.074715,0.0014255,0.00020121,0.00017205
-1.4654,1.1301,0.0018172,0.074893,0.0014334,0.00020253,0.00017317
-1.4638,1.1302,0.0018257,0.075071,0.0014412,0.00020386,0.00017428
-1.4622,1.131,0.0018343,0.075294,0.0014477,0.00021462,0.00017505
-1.4606,1.1311,0.0018427,0.075472,0.0014544,0.00021585,0.00017618
-1.459,1.1312,0.0018512,0.075649,0.001461,0.00021709,0.0001773
-1.4574,1.1313,0.0018597,0.075827,0.0014675,0.00021833,0.00017841
-1.4558,1.1314,0.0018681,0.076005,0.0014739,0.00021958,0.00017952
-1.4542,1.1315,0.0018765,0.076182,0.0014803,0.00022084,0.00018062
-1.4526,1.1309,0.0018839,0.076316,0.0014862,0.0002124,0.00018207
-1.451,1.131,0.001893,0.0765,0.0014944,0.00021377,0.00018332
-1.4494,1.1311,0.001902,0.076684,0.0015024,0.00021514,0.00018456
-1.4478,1.1312,0.001911,0.076868,0.0015104,0.00021651,0.0001858
-1.4462,1.1313,0.0019201,0.077052,0.0015184,0.0002179,0.00018703
-1.4446,1.1314,0.0019291,0.077236,0.0015263,0.00021929,0.00018826
-1.443,1.1315,0.001938,0.07742,0.0015341,0.00022068,0.00018948
-1.4414,1.1316,0.001947,0.077604,0.0015418,0.00022209,0.0001907
-1.4398,1.1317,0.0019559,0.077788,0.0015495,0.0002235,0.00019191
-1.4382,1.1318,0.0019651,0.077971,0.0015566,0.00022483,0.00019313
-1.4366,1.1319,0.0019743,0.078154,0.0015637,0.00022617,0.00019435
-1.435,1.132,0.0019834,0.078337,0.0015707,0.00022751,0.00019557
-1.4334,1.1321,0.0019931,0.078521,0.0015787,0.00022893,0.00019682
-1.4318,1.1322,0.0020034,0.078707,0.0015878,0.00023043,0.00019812
-1.4302,1.1323,0.0020136,0.078893,0.0015969,0.00023194,0.00019942
-1.4286,1.1323,0.0020238,0.079079,0.0016058,0.00023346,0.00020072
-1.427,1.1324,0.0020339,0.079265,0.0016147,0.00023498,0.00020201
-1.4254,1.1325,0.0020439,0.079453,0.0016231,0.00023646,0.00020333
-1.4238,1.1326,0.0020538,0.079641,0.0016313,0.00023792,0.00020466
-1.4222,1.1327,0.0020637,0.079829,0.0016392,0.00023937,0.00020598
-1.4206,1.1328,0.0020737,0.080017,0.0016471,0.00024082,0.00020731
-1.419,1.1329,0.0020835,0.080205,0.0016548,0.00024227,0.00020863
-1.4174,1.133,0.0020934,0.080393,0.0016623,0.0002437,0.00020996
-1.4158,1.1338,0.0021046,0.080629,0.0016708,0.00025547,0.00021095
-1.4142,1.1333,0.0021133,0.080774,0.0016779,0.00024663,0.00021273
-1.4126,1.1334,0.0021234,0.080971,0.0016865,0.00024816,0.00021425
-1.411,1.1335,0.0021335,0.081167,0.0016951,0.0002497,0.00021575
-1.4094,1.1336,0.0021436,0.081364,0.0017037,0.00025125,0.00021724
-1.4078,1.1337,0.0021537,0.08156,0.0017123,0.00025283,0.00021872
-1.4062,1.1338,0.0021638,0.081756,0.0017209,0.00025442,0.00022019
-1.4046,1.1339,0.0021739,0.081951,0.0017295,0.00025602,0.00022164
-1.403,1.134,0.002184,0.082147,0.0017383,0.00025768,0.00022307
-1.4014,1.1341,0.002194,0.082343,0.0017472,0.00025939,0.0002245
-1.3998,1.1341,0.0022038,0.082539,0.001756,0.00026111,0.00022591
-1.3982,1.1342,0.0022136,0.082736,0.0017648,0.00026284,0.00022733
-1.3966,1.1343,0.0022246,0.082937,0.0017744,0.00026452,0.00022894
-1.395,1.1344,0.0022355,0.083138,0.0017839,0.00026621,0.00023055
-1.3934,1.1345,0.0022464,0.083339,0.0017933,0.0002679,0.00023214
-1.3918,1.1346,0.0022572,0.08354,0.0018026,0.0002696,0.00023374
-1.3902,1.1347,0.0022681,0.08374,0.0018119,0.00027131,0.00023532
-1.3886,1.1348,0.0022789,0.083941,0.001821,0.00027303,0.0002369
-1.387,1.135,0.0022897,0.084142,0.0018301,0.00027475,0.00023847
-1.3854,1.1357,0.002302,0.084393,0.0018404,0.00028736,0.00023968
-1.3838,1.1358,0.0023131,0.084591,0.0018498,0.00028919,0.00024119
-1.3822,1.1359,0.0023242,0.08479,0.0018592,0.00029103,0.0002427
-1.3806,1.136,0.0023354,0.084992,0.001869,0.00029289,0.00024429
-1.379,1.1361,0.002347,0.085199,0.0018794,0.00029478,0.00024601
-1.3774,1.1362,0.0023586,0.085405,0.0018898,0.00029667,0.00024773
-1.3758,1.1363,0.0023701,0.085612,0.0019,0.00029858,0.00024944
-1.3741,1.1364,0.0023816,0.085818,0.0019102,0.00030049,0.00025114
-1.3725,1.1358,0.002392,0.085972,0.0019189,0.00029126,0.00025317
-1.3709,1.1359,0.0024038,0.086175,0.0019288,0.0002931,0.00025484
-1.3693,1.136,0.0024157,0.086379,0.0019385,0.00029495,0.00025651
-1.3677,1.1361,0.0024275,0.086583,0.0019482,0.00029681,0.00025816
-1.3661,1.1362,0.0024393,0.086787,0.0019577,0.00029867,0.00025981
-1.3645,1.1363,0.0024512,0.086993,0.0019675,0.00030055,0.00026151
-1.3629,1.1364,0.0024634,0.087205,0.0019779,0.00030247,0.00026337
-1.3613,1.1366,0.0024755,0.087416,0.0019883,0.00030439,0.00026523
-1.3597,1.1367,0.0024877,0.087628,0.0019986,0.00030632,0.00026707
-1.3581,1.1368,0.0024999,0.087839,0.0020091,0.00030828,0.0002689
-1.3565,1.1369,0.0025125,0.088049,0.00202,0.00031031,0.00027071
-1.3549,1.137,0.0025251,0.088259,0.0020308,0.00031235,0.00027252
-1.3533,1.1371,0.0025376,0.088469,0.0020415,0.0003144,0.00027432
-1.3517,1.1372,0.0025501,0.088679,0.0020522,0.00031645,0.00027611
-1.3501,1.1373,0.0025626,0.088889,0.0020627,0.00031851,0.00027789
-1.3485,1.1374,0.0025752,0.089101,0.0020734,0.00032059,0.00027971
-1.3469,1.1375,0.0025883,0.089318,0.002085,0.00032269,0.00028172
-1.3453,1.1376,0.0026013,0.089535,0.0020965,0.00032481,0.00028372
-1.3437,1.1377,0.0026144,0.089752,0.0021078,0.00032693,0.00028571
-1.3421,1.1378,0.0026274,0.089969,0.0021191,0.00032907,0.00028769
-1.3405,1.1379,0.0026404,0.090186,0.0021303,0.00033121,0.00028967
-1.3389,1.138,0.0026533,0.090403,0.0021414,0.00033336,0.00029164
-1.3373,1.1381,0.0026663,0.09062,0.0021524,0.00033552,0.0002936
-1.3357,1.1382,0.0026792,0.090837,0.0021633,0.00033769,0.00029555
-1.3341,1.1383,0.0026921,0.091054,0.0021741,0.00033987,0.0002975
-1.3325,1.1384,0.0027051,0.091271,0.002185,0.00034207,0.00029943
-1.3309,1.1385,0.0027197,0.091489,0.0021971,0.00034426,0.00030154
-1.3293,1.1386,0.0027342,0.091707,0.0022092,0.00034646,0.00030365
-1.3277,1.1387,0.0027487,0.091926,0.0022212,0.00034868,0.00030575
-1.3261,1.1388,0.0027631,0.092145,0.0022332,0.00035092,0.00030785
-1.3245,1.1389,0.0027774,0.092365,0.0022451,0.00035319,0.00030994
-1.3229,1.139,0.0027917,0.092586,0.002257,0.00035548,0.00031204
-1.3213,1.1391,0.0028054,0.092815,0.0022715,0.0003582,0.00031423
-1.3197,1.1392,0.0028191,0.093037,0.0022825,0.00036046,0.00031633
-1.3181,1.1393,0.0028331,0.093259,0.0022943,0.00036281,0.00031842
-1.3165,1.1394,0.0028472,0.09348,0.002306,0.00036517,0.00032049
-1.3149,1.1402,0.0028636,0.093763,0.0023202,0.0003798,0.00032238
-1.3133,1.1403,0.0028781,0.093993,0.0023329,0.00038225,0.00032471
-1.3117,1.1404,0.0028926,0.094222,0.0023455,0.0003847,0.00032703
-1.3101,1.1405,0.0029071,0.094452,0.0023579,0.00038717,0.00032935
-1.3085,1.1406,0.0029216,0.094681,0.0023703,0.00038964,0.00033165
-1.3069,1.1407,0.0029361,0.094911,0.0023826,0.00039213,0.00033395
-1.3053,1.1408,0.0029511,0.095138,0.0023956,0.00039471,0.00033622
-1.3037,1.1409,0.0029663,0.095366,0.0024087,0.0003973,0.00033848
-1.3021,1.141,0.0029814,0.095593,0.0024216,0.00039991,0.00034074
-1.3005,1.1411,0.0029965,0.095822,0.0024345,0.00040253,0.000343
-1.2989,1.1412,0.0030122,0.096057,0.0024487,0.00040522,0.00034552
-1.2973,1.1413,0.003028,0.096292,0.0024628,0.00040793,0.00034803
-1.2957,1.1414,0.0030437,0.096527,0.0024768,0.00041064,0.00035053
-1.2941,1.1415,0.0030593,0.096763,0.0024907,0.00041336,0.00035302
-1.2925,1.1416,0.003075,0.096998,0.0025044,0.00041609,0.0003555
-1.2909,1.1417,0.0030909,0.097231,0.0025181,0.00041882,0.00035795
-1.2893,1.1418,0.0031071,0.097464,0.0025318,0.00042155,0.00036037
-1.2877,1.1419,0.0031232,0.097696,0.0025453,0.00042428,0.00036279
-1.2861,1.142,0.0031392,0.09793,0.0025587,0.00042701,0.00036527
-1.2845,1.1421,0.0031554,0.098169,0.0025723,0.00042974,0.00036788
-1.2829,1.1422,0.0031715,0.098408,0.0025859,0.00043248,0.00037052
-1.2813,1.1423,0.0031876,0.098648,0.0025995,0.00043523,0.00037315
-1.2797,1.1425,0.003207,0.098892,0.002615,0.00043782,0.00037627
-1.2781,1.1426,0.0032236,0.099131,0.0026296,0.00044078,0.00037886
-1.2765,1.1427,0.0032401,0.09937,0.0026441,0.00044375,0.00038143
-1.2749,1.1428,0.0032566,0.099609,0.0026586,0.00044673,0.000384
-1.2733,1.1429,0.0032731,0.099847,0.0026729,0.00044971,0.00038655
-1.2717,1.143,0.0032896,0.10009,0.0026871,0.00045271,0.0003891
-1.2701,1.1431,0.0033061,0.10033,0.0027011,0.00045571,0.00039164
-1.2685,1.1432,0.0033233,0.10057,0.0027163,0.00045876,0.00039442
-1.2669,1.1433,0.0033409,0.10082,0.0027319,0.00046184,0.00039732
-1.2653,1.1434,0.0033585,0.10106,0.0027475,0.00046493,0.0004002
-1.2637,1.1435,0.003376,0.10131,0.0027628,0.00046803,0.00040308
-1.2621,1.1436,0.0033936,0.10156,0.0027781,0.00047114,0.00040595
-1.2605,1.1437,0.0034111,0.10181,0.0027933,0.00047426,0.0004088
-1.2589,1.1438,0.0034286,0.10205,0.0028083,0.00047739,0.00041165
-1.2573,1.1439,0.003446,0.1023,0.0028232,0.00048053,0.00041448
-1.2557,1.144,0.0034638,0.10255,0.0028384,0.00048368,0.00041733
-1.2541,1.1441,0.0034829,0.1028,0.0028552,0.00048695,0.00042042
-1.2525,1.1442,0.003502,0.10305,0.0028719,0.00049022,0.00042349
-1.2509,1.1443,0.003521,0.1033,0.0028884,0.00049351,0.00042655
-1.2493,1.1444,0.00354,0.10355,0.0029049,0.00049681,0.0004296
-1.2477,1.1445,0.003559,0.1038,0.0029212,0.00050012,0.00043265
-1.2461,1.1446,0.0035779,0.10405,0.0029374,0.00050344,0.00043568
-1.2445,1.1447,0.0035969,0.1043,0.0029534,0.00050677,0.00043869
-1.2429,1.1448,0.0036158,0.10456,0.0029694,0.00051011,0.0004417
-1.2413,1.1449,0.0036352,0.10481,0.0029857,0.00051346,0.00044482
-1.2397,1.145,0.0036553,0.10506,0.0030028,0.00051682,0.00044811
-1.2381,1.1451,0.0036753,0.10532,0.0030197,0.00052021,0.00045139
-1.2365,1.1452,0.0036954,0.10558,0.0030372,0.00052372,0.00045467
-1.2349,1.1453,0.0037156,0.10583,0.0030548,0.00052725,0.00045793
-1.2333,1.1454,0.003736,0.10609,0.0030724,0.00053082,0.00046117
-1.2317,1.1455,0.0037564,0.10635,0.00309,0.00053442,0.0004644
-1.2301,1.1456,0.003777,0.1066,0.0031077,0.00053804,0.00046762
-1.2285,1.1457,0.0037975,0.10686,0.0031252,0.00054167,0.00047083
-1.2269,1.1465,0.0038206,0.10718,0.0031459,0.00055968,0.00047387
-1.2253,1.1466,0.0038413,0.10745,0.003165,0.00056358,0.00047743
-1.2237,1.1467,0.0038619,0.10772,0.0031838,0.00056746,0.00048098
-1.2221,1.1468,0.0038826,0.10798,0.0032024,0.00057133,0.00048451
-1.2205,1.1469,0.0039033,0.10825,0.0032207,0.00057518,0.00048803
-1.2189,1.147,0.0039241,0.10852,0.0032386,0.000579,0.00049152
-1.2173,1.1472,0.0039444,0.10878,0.0032556,0.00058272,0.000495
-1.2157,1.1473,0.0039646,0.10905,0.0032724,0.00058645,0.00049847
-1.2141,1.1467,0.0039837,0.10925,0.0032893,0.00057584,0.00050264
-1.2125,1.1468,0.0040056,0.10952,0.003309,0.00057983,0.00050642
-1.2109,1.1469,0.0040276,0.10979,0.0033285,0.00058384,0.00051018
-1.2093,1.147,0.0040495,0.11006,0.0033479,0.00058786,0.00051393
-1.2077,1.1471,0.0040714,0.11034,0.0033672,0.00059189,0.00051767
-1.2061,1.1472,0.0040933,0.11061,0.0033862,0.00059593,0.0005214
-1.2045,1.1473,0.0041152,0.11088,0.0034052,0.00059998,0.00052511
-1.2029,1.1474,0.0041372,0.11115,0.0034236,0.00060396,0.00052879
-1.2013,1.1475,0.0041601,0.11142,0.0034437,0.00060807,0.00053278
-1.1997,1.1476,0.0041837,0.1117,0.0034646,0.00061219,0.00053676
-1.1981,1.1477,0.0042074,0.11197,0.0034854,0.00061644,0.00054074
-1.1965,1.1478,0.0042311,0.11225,0.0035061,0.00062069,0.00054471
-1.1949,1.1479,0.0042548,0.11252,0.0035267,0.00062496,0.00054867
-1.1933,1.148,0.0042784,0.1128,0.0035471,0.00062923,0.00055261
-1.1917,1.1481,0.004302,0.11307,0.0035673,0.00063352,0.00055654
-1.1901,1.1482,0.0043256,0.11334,0.0035875,0.00063783,0.00056046
-1.1885,1.1483,0.0043505,0.11363,0.0036101,0.00064239,0.00056477
-1.1869,1.1485,0.0043754,0.11391,0.003633,0.00064699,0.00056912
-1.1853,1.1486,0.0044004,0.11419,0.0036556,0.00065161,0.00057345
-1.1837,1.1487,0.0044253,0.11448,0.0036781,0.00065623,0.00057776
-1.1821,1.1488,0.0044502,0.11476,0.0037005,0.00066087,0.00058206
-1.1805,1.1489,0.0044751,0.11504,0.0037218,0.0006654,0.00058629
-1.1789,1.149,0.0044999,0.11533,0.003743,0.00066991,0.00059053
-1.1773,1.1491,0.0045225,0.11561,0.0037615,0.00067423,0.00059472
-1.1757,1.1492,0.0045482,0.1159,0.0037842,0.00067893,0.00059921
-1.1741,1.1493,0.0045743,0.11618,0.0038072,0.00068368,0.00060368
-1.1725,1.1494,0.0046003,0.11646,0.0038293,0.00068836,0.00060791
-1.1709,1.1495,0.0046259,0.11675,0.003852,0.00069315,0.00061248
-1.1693,1.1496,0.0046519,0.11705,0.003875,0.000698,0.00061709
-1.1677,1.1497,0.0046791,0.11734,0.0039001,0.00070308,0.00062196
-1.1661,1.1498,0.0047054,0.11763,0.0039232,0.00070798,0.00062652
-1.1645,1.1499,0.0047318,0.11792,0.0039462,0.00071291,0.00063107
-1.1629,1.15,0.0047582,0.11821,0.0039691,0.00071785,0.00063561
-1.1613,1.1508,0.0047883,0.11857,0.0039952,0.00073881,0.00063982
-1.1597,1.1509,0.0048154,0.11886,0.0040185,0.00074382,0.00064453
-1.1581,1.151,0.0048424,0.11916,0.0040416,0.00074884,0.00064923
-1.1565,1.1504,0.0048671,0.11938,0.0040634,0.00073789,0.00065455
-1.1549,1.1505,0.0048954,0.11968,0.0040888,0.00074316,0.00065954
-1.1533,1.1506,0.0049237,0.11998,0.004114,0.00074845,0.00066452
-1.1517,1.1508,0.004952,0.12027,0.0041391,0.00075375,0.00066947
-1.1501,1.1509,0.0049802,0.12057,0.0041639,0.00075906,0.00067441
-1.1485,1.151,0.0050088,0.12087,0.0041892,0.00076441,0.00067947
-1.1469,1.1511,0.0050378,0.12117,0.0042145,0.00076974,0.00068457
-1.1453,1.1512,0.0050679,0.12147,0.0042408,0.00077519,0.00068972
-1.1437,1.1513,0.0050981,0.12177,0.0042673,0.00078067,0.00069485
-1.1421,1.1514,0.0051267,0.12208,0.0042935,0.0007863,0.00070028
-1.1405,1.1515,0.0051562,0.12238,0.0043196,0.00079185,0.00070549
-1.1389,1.1516,0.0051863,0.12269,0.0043458,0.00079743,0.00071067
-1.1373,1.1517,0.0052145,0.12299,0.00437,0.00080286,0.00071589
-1.1357,1.1518,0.0052456,0.1233,0.0043982,0.00080868,0.00072152
-1.1341,1.1519,0.0052768,0.12361,0.0044262,0.00081452,0.00072715
-1.1325,1.152,0.005308,0.12392,0.0044541,0.00082036,0.00073273
-1.1309,1.1521,0.0053393,0.12423,0.0044817,0.0008262,0.00073827
-1.1293,1.1522,0.0053706,0.12454,0.0045092,0.00083206,0.0007438
-1.1277,1.1523,0.0054019,0.12485,0.0045365,0.00083794,0.00074931
-1.1261,1.1524,0.0054331,0.12516,0.0045636,0.00084382,0.0007548
-1.1244,1.1525,0.0054649,0.12547,0.0045915,0.00084982,0.00076028
-1.1228,1.1526,0.0054978,0.12578,0.0046212,0.00085603,0.00076611
-1.1212,1.1527,0.0055307,0.1261,0.0046507,0.0008622,0.00077206
-1.1196,1.1528,0.0055636,0.12641,0.0046799,0.00086839,0.00077799
-1.118,1.1529,0.0055965,0.12673,0.004709,0.00087459,0.0007839
-1.1164,1.153,0.0056294,0.12705,0.0047379,0.0008808,0.00078979
-1.1148,1.1532,0.0056622,0.12736,0.0047666,0.00088703,0.00079566
-1.1132,1.1533,0.0056962,0.12768,0.0047971,0.00089349,0.00080164
-1.1116,1.1534,0.0057317,0.128,0.0048283,0.00089991,0.00080775
-1.11,1.1535,0.0057675,0.12831,0.0048593,0.0009063,0.00081387
-1.1084,1.1536,0.0058031,0.12863,0.0048901,0.00091271,0.00081999
-1.1068,1.1537,0.0058387,0.12895,0.0049219,0.00091934,0.00082624
-1.1052,1.1538,0.0058746,0.12928,0.0049543,0.00092609,0.00083255
-1.1036,1.1539,0.0059108,0.1296,0.0049872,0.00093294,0.0008389
-1.102,1.154,0.0059401,0.12994,0.0050144,0.00093967,0.00084536
-1.1004,1.1541,0.0059768,0.13027,0.0050478,0.00094663,0.00085207
-1.0988,1.1542,0.0060134,0.1306,0.005081,0.0009536,0.00085875
-1.0972,1.1543,0.0060499,0.13093,0.005114,0.00096058,0.0008654
-1.0956,1.1551,0.0060905,0.13134,0.0051502,0.00098559,0.00087148
-1.094,1.1552,0.0061273,0.13167,0.0051825,0.00099259,0.00087803
-1.0924,1.1553,0.0061641,0.132,0.0052147,0.00099959,0.00088455
-1.0908,1.1554,0.0062009,0.13233,0.005247,0.0010066,0.00089119
-1.0892,1.1548,0.0062344,0.13258,0.0052767,0.00099559,0.0008985
-1.0876,1.1549,0.0062732,0.13292,0.0053117,0.0010029,0.0009055
-1.086,1.155,0.0063119,0.13326,0.0053465,0.0010103,0.00091247
-1.0844,1.1551,0.0063505,0.13359,0.0053811,0.0010176,0.00091942
-1.0828,1.1552,0.0063892,0.13393,0.0054155,0.001025,0.00092634
-1.0812,1.1553,0.0064288,0.13427,0.0054511,0.0010325,0.00093347
-1.0796,1.1554,0.006469,0.1346,0.0054868,0.00104,0.0009407
-1.078,1.1555,0.0065097,0.13494,0.0055227,0.0010475,0.0009479
-1.0764,1.1556,0.0065501,0.13529,0.00556,0.0010554,0.00095524
-1.0748,1.1557,0.0065904,0.13563,0.0055957,0.0010631,0.00096241
-1.0732,1.1558,0.006631,0.13597,0.0056319,0.0010708,0.00096961
-1.0716,1.1559,0.0066717,0.13632,0.0056687,0.0010787,0.00097724
-1.07,1.156,0.006714,0.13667,0.0057073,0.0010867,0.00098499
-1.0684,1.1561,0.006757,0.13702,0.0057467,0.0010949,0.00099278
-1.0668,1.1562,0.0068,0.13737,0.0057857,0.001103,0.0010005
-1.0652,1.1564,0.0068429,0.13771,0.0058243,0.0011112,0.0010082
-1.0636,1.1564,0.0068849,0.13806,0.0058608,0.0011191,0.0010154
-1.062,1.1566,0.0069282,0.13841,0.0058996,0.0011273,0.0010231
-1.0604,1.1567,0.0069718,0.13876,0.0059386,0.0011356,0.0010309
-1.0588,1.1568,0.0070153,0.13911,0.0059779,0.001144,0.0010388
-1.0572,1.1569,0.0070602,0.13946,0.0060177,0.0011524,0.0010465
-1.0556,1.157,0.0071067,0.13982,0.0060613,0.0011614,0.001055
-1.054,1.1571,0.0071518,0.14018,0.0061022,0.00117,0.001063
-1.0524,1.1572,0.0071969,0.14054,0.0061428,0.0011787,0.001071
-1.0508,1.1573,0.007242,0.14089,0.0061832,0.0011873,0.001079
-1.0492,1.1581,0.0072921,0.14133,0.0062278,0.0012156,0.0010863
-1.0476,1.1582,0.00734,0.1417,0.0062722,0.0012247,0.0010947
-1.046,1.1583,0.0073886,0.14206,0.0063172,0.0012339,0.0011033
-1.0444,1.1584,0.0074373,0.14243,0.006362,0.0012431,0.0011117
-1.0428,1.1585,0.0074859,0.14279,0.0064065,0.0012523,0.0011202
-1.0412,1.1586,0.0075345,0.14316,0.0064506,0.0012615,0.0011285
-1.0396,1.158,0.0075766,0.14343,0.006486,0.0012502,0.001137
-1.038,1.1581,0.0076256,0.1438,0.0065312,0.0012597,0.0011456
-1.0364,1.1582,0.0076752,0.14417,0.0065767,0.0012692,0.0011542
-1.0348,1.1583,0.007725,0.14454,0.0066221,0.0012786,0.0011628
-1.0332,1.1584,0.007774,0.1449,0.0066656,0.0012879,0.0011714
-1.0316,1.1585,0.0078244,0.14527,0.0067109,0.0012973,0.0011803
-1.03,1.1586,0.0078767,0.14565,0.0067587,0.001307,0.0011893
-1.0284,1.1587,0.0079296,0.14602,0.0068067,0.0013166,0.0011979
-1.0268,1.1588,0.0079829,0.14639,0.0068548,0.0013261,0.0012063
-1.0252,1.1589,0.0080361,0.14676,0.0069026,0.0013358,0.0012147
-1.0236,1.1597,0.0080952,0.14723,0.006957,0.0013659,0.001222
-1.022,1.1598,0.0081494,0.14761,0.0070077,0.0013761,0.0012305
-1.0204,1.1599,0.0082035,0.14799,0.0070581,0.0013863,0.0012391
-1.0188,1.16,0.0082577,0.14838,0.0071081,0.0013965,0.0012478
-1.0172,1.1601,0.0083119,0.14876,0.0071576,0.0014068,0.0012565
-1.0156,1.1602,0.0083658,0.14914,0.0072061,0.0014171,0.0012654
-1.014,1.1603,0.0084215,0.14953,0.0072572,0.0014275,0.0012746
-1.0124,1.1604,0.0084783,0.14992,0.0073097,0.0014382,0.0012838
-1.0108,1.1598,0.0085308,0.15021,0.0073577,0.0014282,0.001295
-1.0092,1.1599,0.0085893,0.1506,0.007411,0.0014388,0.0013039
-1.0076,1.16,0.0086478,0.15099,0.007464,0.0014494,0.0013128
-1.006,1.1601,0.0087062,0.15137,0.0075168,0.0014601,0.0013218
-1.0044,1.1609,0.0087753,0.15185,0.007581,0.0014923,0.0013302
-1.0028,1.1609,0.0088373,0.15224,0.0076381,0.0015032,0.0013389
-1.0012,1.161,0.008899,0.15264,0.0076941,0.001514,0.0013474
-0.9996,1.1612,0.0089606,0.15303,0.0077497,0.0015247,0.0013557
-0.998,1.1613,0.0090222,0.15342,0.0078048,0.0015355,0.0013644
-0.9964,1.1607,0.0090776,0.15372,0.0078549,0.0015246,0.001375
-0.9948,1.1608,0.0091394,0.15413,0.0079128,0.0015357,0.0013855
-0.9932,1.1609,0.0092011,0.15454,0.0079705,0.0015469,0.001395
-0.9916,1.161,0.0092636,0.15494,0.0080283,0.0015578,0.0014044
-0.99,1.161,0.0093276,0.15535,0.0080873,0.0015684,0.001414
-0.9884,1.1611,0.0093937,0.15575,0.0081492,0.0015792,0.0014222
-0.98679,1.1612,0.0094607,0.15616,0.0082122,0.0015903,0.00143
-0.98519,1.1613,0.0095279,0.15657,0.0082748,0.0016029,0.0014325
-0.98359,1.1614,0.009595,0.15698,0.0083367,0.0016137,0.0014413
-0.98199,1.1615,0.0096622,0.15739,0.0083983,0.0016244,0.00145
-0.98039,1.1616,0.0097293,0.1578,0.0084596,0.0016351,0.0014586
-0.97879,1.1617,0.0098,0.15821,0.0085254,0.0016461,0.001468
-0.97719,1.1618,0.0098717,0.15862,0.0085922,0.0016573,0.0014774
-0.97559,1.1619,0.0099434,0.15904,0.0086587,0.0016684,0.0014863
-0.97399,1.162,0.010015,0.15946,0.0087248,0.0016795,0.0014948
-0.97239,1.1628,0.010094,0.15997,0.0087974,0.0017128,0.0015021
-0.97079,1.1629,0.010166,0.16038,0.0088632,0.0017236,0.0015108
-0.96919,1.1623,0.010232,0.16071,0.0089228,0.0017119,0.0015208
-0.96759,1.1624,0.010309,0.16113,0.008994,0.0017233,0.0015294
-0.96599,1.1625,0.010387,0.16155,0.0090645,0.001734,0.001538
-0.96439,1.1626,0.010464,0.16199,0.0091358,0.0017459,0.0015476
-0.96279,1.1626,0.010542,0.16241,0.0092062,0.0017571,0.0015546
-0.96118,1.1627,0.010619,0.16284,0.0092762,0.0017683,0.0015614
-0.95958,1.1628,0.010696,0.16327,0.0093458,0.0017794,0.0015683
-0.95798,1.1629,0.010779,0.1637,0.0094201,0.001791,0.0015753
-0.95638,1.163,0.010863,0.16413,0.0094956,0.0018027,0.0015822
-0.95478,1.1631,0.010947,0.16456,0.0095709,0.0018142,0.0015888
-0.95318,1.1632,0.01103,0.165,0.0096465,0.0018249,0.0015964
-0.95158,1.1633,0.011116,0.16543,0.0097224,0.0018355,0.0016039
-0.94998,1.1633,0.0112,0.16587,0.0097997,0.0018463,0.0016138
-0.94838,1.1634,0.011292,0.16632,0.0098825,0.001855,0.0016236
-0.94678,1.1635,0.011378,0.16676,0.0099592,0.0018649,0.0016294
-0.94518,1.1636,0.011465,0.1672,0.010035,0.001875,0.0016351
-0.94358,1.1644,0.011561,0.16774,0.010121,0.0019087,0.0016396
-0.94198,1.1645,0.011651,0.16819,0.0102,0.0019191,0.0016458
-0.94038,1.1646,0.01174,0.16863,0.010279,0.0019294,0.0016517
-0.93878,1.1639,0.011828,0.16899,0.010356,0.0019159,0.0016603
-0.93717,1.164,0.011924,0.16945,0.010441,0.0019265,0.0016716
-0.93557,1.1641,0.012021,0.1699,0.010525,0.0019368,0.00168
-0.93397,1.1642,0.012118,0.17035,0.010609,0.0019466,0.0016862
-0.93237,1.1643,0.012214,0.17081,0.010692,0.0019557,0.0016903
-0.93077,1.1643,0.01231,0.17126,0.010774,0.0019647,0.0016949
-0.92917,1.1644,0.012415,0.17173,0.010864,0.0019744,0.0017012
-0.92757,1.1645,0.01252,0.1722,0.010954,0.0019841,0.0017078
-0.92597,1.1646,0.012625,0.17266,0.011043,0.0019939,0.0017148
-0.92437,1.1646,0.012731,0.17312,0.011131,0.0020038,0.001722
-0.92277,1.1647,0.012836,0.17359,0.011219,0.0020135,0.0017288
-0.92117,1.1655,0.012952,0.17415,0.011317,0.0020468,0.0017352
-0.91957,1.1656,0.01307,0.17463,0.011413,0.0020511,0.0017604
-0.91797,1.1656,0.013193,0.1751,0.011515,0.0020618,0.0017754
-0.91637,1.1657,0.013304,0.17558,0.011608,0.0020726,0.0017838
-0.91477,1.1658,0.013414,0.17605,0.011701,0.0020836,0.0017921
-0.91317,1.1658,0.013524,0.17653,0.011793,0.0020947,0.0018006
-0.91156,1.1652,0.013627,0.1769,0.011878,0.0020802,0.0018081
-0.90996,1.1653,0.013749,0.17738,0.01198,0.0020924,0.0018137
-0.90836,1.1654,0.013871,0.17787,0.012081,0.0021048,0.0018204
-0.90676,1.1654,0.013992,0.17835,0.012182,0.0021187,0.0018293
-0.90516,1.1655,0.014113,0.17884,0.012283,0.0021328,0.0018378
-0.90356,1.1656,0.014236,0.17932,0.012387,0.0021455,0.0018442
-0.90196,1.1656,0.014362,0.17982,0.012497,0.002156,0.0018484
-0.90036,1.1657,0.014488,0.18031,0.012605,0.0021664,0.0018526
-0.89876,1.1658,0.014614,0.1808,0.012713,0.0021765,0.0018569
-0.89716,1.1658,0.014742,0.18129,0.012823,0.002188,0.0018646
-0.89556,1.1659,0.014872,0.18179,0.012939,0.0022006,0.0018756
-0.89396,1.166,0.015003,0.18229,0.013055,0.0022129,0.0018868
-0.89236,1.166,0.015135,0.18279,0.01317,0.0022254,0.0018984
-0.89076,1.1661,0.015266,0.18329,0.013285,0.0022381,0.0019102
-0.88916,1.1662,0.015397,0.18379,0.013399,0.002251,0.0019222
-0.88756,1.1662,0.015539,0.1843,0.013523,0.0022539,0.0019185
-0.88595,1.1663,0.015682,0.18481,0.013649,0.0022551,0.0019124
-0.88435,1.1663,0.015826,0.18532,0.013774,0.0022563,0.0019065
-0.88275,1.1664,0.01597,0.18583,0.013898,0.0022575,0.0019008
-0.88115,1.1664,0.016114,0.18635,0.014023,0.0022587,0.0018953
-0.87955,1.1665,0.016257,0.18686,0.014147,0.0022613,0.0018911
-0.87795,1.1665,0.0164,0.18738,0.01427,0.0022662,0.001889
-0.87635,1.1666,0.016538,0.1879,0.014396,0.0022758,0.001892
-0.87475,1.1666,0.016679,0.18842,0.014521,0.0022802,0.0018973
-0.87315,1.1667,0.016829,0.18896,0.014652,0.0022821,0.0019147
-0.87155,1.1667,0.016986,0.18949,0.014784,0.0022849,0.0019286
-0.86995,1.1667,0.017143,0.19002,0.014916,0.0022884,0.0019444
-0.86835,1.1668,0.0173,0.19055,0.015046,0.0022928,0.0019622
-0.86675,1.1675,0.017471,0.19119,0.015189,0.0023227,0.0019795
-0.86515,1.1676,0.017644,0.19172,0.015322,0.002322,0.0019999
-0.86355,1.1676,0.017835,0.19227,0.015464,0.0023161,0.0020153
-0.86194,1.1676,0.018008,0.19282,0.015604,0.002309,0.002022
-0.86034,1.1676,0.018182,0.19337,0.015743,0.0023005,0.0020242
-0.85874,1.1676,0.018356,0.19392,0.015881,0.0022913,0.0020229
-0.85714,1.1676,0.018525,0.19446,0.016015,0.0022842,0.002024
-0.85554,1.167,0.01869,0.19491,0.016143,0.0022546,0.0020382
-0.85394,1.167,0.018882,0.19547,0.016288,0.0022548,0.00206
-0.85234,1.167,0.019074,0.19603,0.016432,0.0022546,0.002081
-0.85074,1.167,0.019266,0.1966,0.016576,0.0022541,0.0021011
-0.84914,1.1677,0.019488,0.19728,0.01674,0.0022831,0.0021165
-0.84754,1.1677,0.019695,0.19784,0.016892,0.0022803,0.0021323
-0.84594,1.1669,0.019889,0.1983,0.017031,0.0022502,0.0021506
-0.84434,1.1669,0.020108,0.19888,0.017189,0.0022476,0.002173
-0.84274,1.1669,0.020328,0.19945,0.017347,0.0022449,0.0021955
-0.84114,1.1669,0.020547,0.20003,0.017504,0.0022423,0.0022182
-0.83954,1.1669,0.020766,0.20061,0.017661,0.0022396,0.002241
-0.83794,1.1668,0.020989,0.20119,0.017821,0.0022362,0.0022655
-0.83633,1.1668,0.021218,0.20177,0.017987,0.0022321,0.0022911
-0.83473,1.1668,0.021438,0.20236,0.018162,0.0021918,0.0022498
-0.83313,1.1667,0.021673,0.20295,0.018334,0.0021976,0.0022758
-0.83153,1.1667,0.021909,0.20354,0.018505,0.0022031,0.002302
-0.82993,1.1667,0.022144,0.20414,0.018676,0.0022081,0.0023283
-0.82833,1.1666,0.02238,0.20473,0.018846,0.0022129,0.0023548
-0.82673,1.1666,0.022634,0.20533,0.019027,0.0022236,0.0023841
-0.82513,1.1665,0.022894,0.20594,0.01921,0.0022402,0.0024024
-0.82353,1.1665,0.023154,0.20654,0.019393,0.0022565,0.0024192
-0.82193,1.1664,0.023416,0.20715,0.019576,0.0022731,0.0024353
-0.82033,1.1664,0.023677,0.20775,0.019758,0.0022907,0.0024522
-0.81873,1.1663,0.023944,0.20836,0.019939,0.002283,0.0024818
-0.81713,1.1662,0.024234,0.20899,0.020132,0.0022878,0.0025074
-0.81553,1.1661,0.024524,0.20962,0.020325,0.0022922,0.0025318
-0.81393,1.166,0.024815,0.21025,0.020516,0.0022962,0.002555
-0.81232,1.166,0.025105,0.21087,0.020707,0.0022997,0.0025771
-0.81072,1.1659,0.025395,0.2115,0.020896,0.0023028,0.002598
-0.80912,1.1658,0.025685,0.21213,0.021086,0.0023069,0.0026197
-0.80752,1.1657,0.025989,0.21276,0.021282,0.0023162,0.002639
-0.80592,1.1655,0.02631,0.21341,0.021485,0.0023145,0.0026615
-0.80432,1.1654,0.02663,0.21405,0.021687,0.0023127,0.0026835
-0.80272,1.1653,0.026951,0.2147,0.021888,0.0023105,0.002705
-0.80112,1.1652,0.027272,0.21535,0.022088,0.0023081,0.0027259
-0.79952,1.165,0.027612,0.21601,0.022297,0.0022957,0.0027252
-0.79792,1.1649,0.027956,0.21668,0.022508,0.0022812,0.0027214
-0.79632,1.1647,0.028303,0.21734,0.022718,0.002275,0.00271
-0.79472,1.1645,0.028654,0.21801,0.022929,0.002278,0.0026998
-0.79312,1.1644,0.029005,0.21868,0.023141,0.0022813,0.0026939
-0.79152,1.1642,0.029375,0.21937,0.023369,0.002273,0.0026973
-0.78992,1.164,0.029744,0.22006,0.023596,0.0022647,0.0027005
-0.78832,1.1638,0.030124,0.22075,0.023827,0.0022562,0.0026994
-0.78671,1.1636,0.030513,0.22144,0.024062,0.0022477,0.0026931
-0.78511,1.1634,0.030904,0.22213,0.024297,0.0022396,0.0026848
-0.78351,1.1631,0.031297,0.22282,0.024532,0.002231,0.002675
-0.78191,1.1629,0.031693,0.22352,0.024769,0.0022148,0.0026704
-0.78031,1.1627,0.032091,0.22422,0.025009,0.0021877,0.0026739
-0.77871,1.1625,0.032494,0.22492,0.025249,0.0021599,0.0026762
-0.77711,1.1629,0.032956,0.22577,0.025529,0.0021531,0.0026823
-0.77551,1.1626,0.033397,0.22649,0.025791,0.0021303,0.0026752
-0.77391,1.1623,0.033846,0.22722,0.026057,0.0021098,0.0026646
-0.77231,1.162,0.034298,0.22795,0.026323,0.0020883,0.0026594
-0.77071,1.161,0.034724,0.22854,0.026565,0.0020319,0.0026582
-0.76911,1.1607,0.03518,0.22926,0.026827,0.0020161,0.0026401
-0.76751,1.1604,0.035636,0.22997,0.027088,0.0019999,0.0026209
-0.76591,1.1601,0.036092,0.23069,0.027347,0.0019833,0.0026006
-0.76431,1.1598,0.036564,0.23142,0.027616,0.0019625,0.0025791
-0.76271,1.1594,0.037089,0.23218,0.027914,0.0019271,0.0025641
-0.7611,1.159,0.037612,0.23293,0.02821,0.0018923,0.0025463
-0.7595,1.1585,0.038136,0.23369,0.028506,0.0018583,0.0025258
-0.7579,1.1581,0.038658,0.23445,0.0288,0.001825,0.0025025
-0.7563,1.1577,0.03918,0.2352,0.029093,0.0017923,0.0024765
-0.7547,1.158,0.039742,0.23609,0.029413,0.0017583,0.0024752
-0.7531,1.1568,0.040259,0.23673,0.029695,0.0016933,0.0024691
-0.7515,1.1563,0.040852,0.2375,0.030024,0.0016513,0.0024541
-0.7499,1.1558,0.041445,0.23828,0.030352,0.0016094,0.0024383
-0.7483,1.1553,0.042037,0.23906,0.030679,0.0015677,0.0024217
-0.7467,1.1548,0.042629,0.23983,0.031005,0.001526,0.0024041
-0.7451,1.1543,0.04322,0.24061,0.031329,0.0014845,0.0023858
-0.7435,1.1537,0.043832,0.24139,0.031667,0.0014278,0.0023707
-0.7419,1.1531,0.044476,0.2422,0.032026,0.0013474,0.0023611
-0.7403,1.1525,0.045119,0.243,0.032385,0.0012674,0.0023508
-0.7387,1.1519,0.04576,0.2438,0.032742,0.0011879,0.0023395
-0.73709,1.1513,0.046401,0.2446,0.033098,0.001109,0.0023273
-0.73549,1.1513,0.047086,0.24554,0.033482,0.0010568,0.0023061
-0.73389,1.1507,0.04774,0.2463,0.033868,0.0009245,0.0023001
-0.73229,1.15,0.048427,0.24712,0.034262,0.00083879,0.0022903
-0.73069,1.1493,0.049112,0.24795,0.034654,0.00075823,0.002282
-0.72909,1.1486,0.049794,0.24876,0.035049,0.00067906,0.0022703
-0.72749,1.1479,0.050474,0.24958,0.035445,0.0006017,0.0022545
-0.72589,1.1472,0.051165,0.2504,0.03585,0.00048307,0.0023037
-0.72429,1.1457,0.051808,0.25109,0.036249,0.00021145,0.0023744
-0.72269,1.1449,0.052541,0.25192,0.036682,0.00013054,0.002393
-0.72109,1.144,0.053274,0.25275,0.037114,5.1298e-05,0.0024114
-0.71949,1.1432,0.054004,0.25358,0.037545,-2.6247e-05,0.0024297
-0.71789,1.1424,0.054734,0.25441,0.037974,-0.00010209,0.0024479
-0.71629,1.1415,0.055466,0.25525,0.038404,-0.00017775,0.0024664
-0.71469,1.1406,0.056239,0.25609,0.038853,-0.00027219,0.0024884
-0.71309,1.1396,0.057024,0.25694,0.039306,-0.00037231,0.00251
-0.71148,1.1386,0.057866,0.2578,0.039779,-0.00047757,0.0025387
-0.70988,1.1376,0.058706,0.25866,0.040251,-0.00058474,0.0025664
-0.70828,1.1365,0.059544,0.25951,0.040721,-0.00069386,0.0025933
-0.70668,1.1355,0.060381,0.26037,0.04119,-0.00080483,0.0026193
-0.70508,1.1344,0.061215,0.26122,0.041657,-0.00091775,0.0026445
-0.70348,1.1333,0.062082,0.26209,0.042127,-0.0010367,0.0025817
-0.70188,1.1321,0.063028,0.26296,0.042639,-0.0011517,0.0025993
-0.70028,1.1308,0.063966,0.26384,0.043136,-0.0012837,0.0026353
-0.69868,1.1296,0.0649,0.26472,0.04363,-0.0014154,0.0026721
-0.69708,1.1283,0.065833,0.2656,0.044123,-0.0015402,0.0027062
-0.69548,1.127,0.066808,0.26649,0.044636,-0.001594,0.0027256
-0.69388,1.1254,0.067891,0.26739,0.045172,-0.0016773,0.0028263
-0.69228,1.1239,0.068976,0.26829,0.045703,-0.0017696,0.0029194
-0.69068,1.1224,0.070052,0.26919,0.046236,-0.0018664,0.0030168
-0.68908,1.1209,0.071104,0.27009,0.04677,-0.0019717,0.0031275
-0.68747,1.1194,0.072144,0.27099,0.047299,-0.002082,0.0032426
-0.68587,1.1179,0.073178,0.27189,0.047825,-0.0021953,0.003358
-0.68427,1.1164,0.074211,0.27279,0.04835,-0.0023077,0.0034737
-0.68267,1.1148,0.075286,0.27367,0.048913,-0.0024122,0.0035836
-0.68107,1.113,0.076486,0.2746,0.049489,-0.0026037,0.0036522
-0.67947,1.1112,0.077665,0.27552,0.050054,-0.0027615,0.0037009
-0.67787,1.1094,0.078836,0.27643,0.050618,-0.0029188,0.0037487
-0.67627,1.1076,0.080005,0.27734,0.051187,-0.003071,0.0037991
-0.67467,1.1058,0.081214,0.27824,0.051773,-0.0031992,0.0038628
-0.67307,1.1045,0.082524,0.27928,0.052417,-0.0032933,0.0039181
-0.67147,1.1026,0.08375,0.28018,0.053016,-0.0034249,0.0039946
-0.66987,1.1004,0.085105,0.28107,0.053645,-0.0034551,0.0041511
-0.66827,1.0984,0.086345,0.282,0.054256,-0.0035506,0.0042887
-0.66667,1.0963,0.087577,0.28293,0.054865,-0.003648,0.0044256
-0.66507,1.0942,0.0888,0.28386,0.055472,-0.0037471,0.0045618
-0.66347,1.0922,0.090014,0.28479,0.056078,-0.003848,0.0046972
-0.66186,1.0892,0.091304,0.28555,0.056696,-0.0040526,0.0047728
-0.66026,1.0867,0.092737,0.28645,0.057393,-0.0041886,0.0048454
-0.65866,1.0842,0.094139,0.28734,0.058088,-0.0043368,0.0049095
-0.65706,1.0817,0.09551,0.28823,0.05878,-0.0044969,0.0049648
-0.65546,1.0792,0.09685,0.28912,0.05947,-0.0046689,0.0050115
-0.65386,1.0768,0.098206,0.29001,0.060157,-0.00482,0.0050605
-0.65226,1.0743,0.099569,0.2909,0.060852,-0.0049579,0.0051086
-0.65066,1.0717,0.10093,0.29178,0.061559,-0.0050966,0.0051498
-0.64906,1.0691,0.10232,0.29266,0.062277,-0.0052315,0.0052072
-0.64746,1.0665,0.10406,0.29365,0.063166,-0.0053075,0.0053045
-0.64586,1.063,0.10556,0.29435,0.063914,-0.0051016,0.0055809
-0.64426,1.0601,0.10703,0.2952,0.064672,-0.0052348,0.0056586
-0.64266,1.0573,0.10849,0.29606,0.065429,-0.0053698,0.0057346
-0.64106,1.0544,0.10993,0.29691,0.066184,-0.0055067,0.0058088
-0.63946,1.0516,0.11135,0.29777,0.066938,-0.0056456,0.0058812
-0.63786,1.0486,0.11283,0.29861,0.067716,-0.0057821,0.0059746
-0.63625,1.0453,0.11446,0.29941,0.068567,-0.0058765,0.0061512
-0.63465,1.0421,0.11608,0.30022,0.069416,-0.0059709,0.00633
-0.63305,1.0388,0.11767,0.30102,0.070264,-0.0060651,0.006511
-0.63145,1.0361,0.11934,0.30199,0.071205,-0.0061845,0.0066852
-0.62985,1.0321,0.12086,0.30261,0.072016,-0.0063296,0.0068493
-0.62825,1.0285,0.12254,0.30337,0.072915,-0.0063866,0.0069539
-0.62665,1.0249,0.12419,0.30414,0.073812,-0.0064446,0.0070579
-0.62505,1.0214,0.12582,0.30489,0.074708,-0.0065105,0.0071518
-0.62345,1.0178,0.12744,0.30565,0.075602,-0.0065883,0.007231
-0.62185,1.014,0.12916,0.30636,0.076553,-0.0066862,0.0073254
-0.62025,1.0102,0.13087,0.30707,0.077501,-0.0067811,0.0074267
-0.61865,1.0063,0.13261,0.30778,0.078447,-0.0068733,0.0075746
-0.61705,1.0025,0.13428,0.30848,0.079397,-0.0069945,0.0077069
-0.61545,0.99849,0.13601,0.30915,0.080373,-0.0071172,0.0078065
-0.61385,0.99439,0.13777,0.30982,0.081357,-0.0072044,0.0078975
-0.61224,0.99029,0.13949,0.31048,0.082341,-0.0072927,0.0079834
-0.61064,0.98619,0.14121,0.31114,0.083325,-0.0073777,0.008034
-0.60904,0.9821,0.14291,0.3118,0.084308,-0.0074624,0.008072
-0.60744,0.97784,0.14469,0.31241,0.085342,-0.0075459,0.0081295
-0.60584,0.97349,0.14648,0.313,0.086402,-0.0076295,0.0081905
-0.60424,0.96914,0.14823,0.3136,0.08746,-0.0077154,0.0082481
-0.60264,0.96479,0.14995,0.31419,0.088518,-0.0078035,0.0083154
-0.60104,0.96042,0.15168,0.31476,0.089599,-0.0079129,0.0084513
-0.59944,0.95568,0.15362,0.31521,0.090774,-0.0080005,0.0086288
-0.59784,0.95118,0.15537,0.31574,0.091885,-0.0081299,0.0087986
-0.59624,0.94667,0.15708,0.31627,0.092997,-0.0082667,0.0089832
-0.59464,0.94219,0.15875,0.31682,0.0941,-0.0084063,0.0091765
-0.59304,0.93776,0.16035,0.31737,0.095192,-0.0085411,0.0093527
-0.59144,0.93322,0.16204,0.31786,0.096324,-0.0086609,0.0094829
-0.58984,0.92857,0.16379,0.31828,0.097506,-0.0087788,0.0096219
-0.58824,0.92384,0.16549,0.3187,0.098688,-0.0088706,0.0097691
-0.58663,0.91911,0.16715,0.31913,0.099863,-0.0089043,0.0099284
-0.58503,0.9144,0.1688,0.31954,0.10105,-0.0090174,0.010087
-0.58343,0.9097,0.1704,0.31996,0.10224,-0.0091362,0.010239
-0.58183,0.90486,0.17208,0.32029,0.1035,-0.0092497,0.010332
-0.58023,0.90002,0.17371,0.32062,0.10476,-0.0093641,0.010426
-0.57863,0.89518,0.1753,0.32095,0.10601,-0.0094796,0.010521
-0.57703,0.8909,0.17697,0.32143,0.10736,-0.0095515,0.010616
-0.57543,0.88608,0.1785,0.32172,0.10865,-0.0096907,0.01071
-0.57383,0.88066,0.1799,0.32176,0.10987,-0.010175,0.010832
-0.57223,0.87573,0.18137,0.32197,0.1112,-0.010317,0.010935
-0.57063,0.87079,0.1828,0.32218,0.11253,-0.010461,0.011036
-0.56903,0.86586,0.18418,0.32239,0.11386,-0.010607,0.011138
-0.56743,0.86093,0.18552,0.32261,0.11519,-0.010774,0.011225
-0.56583,0.85581,0.18694,0.32268,0.11658,-0.010845,0.01145
-0.56423,0.85069,0.1883,0.32275,0.11798,-0.010918,0.011676
-0.56263,0.84558,0.18961,0.32281,0.11937,-0.010995,0.011905
-0.56102,0.84104,0.191,0.32307,0.12081,-0.011309,0.012045
-0.55942,0.83599,0.19219,0.32316,0.12218,-0.011431,0.012228
-0.55782,0.83095,0.19335,0.32323,0.12358,-0.011562,0.01238
-0.55622,0.82553,0.19435,0.32312,0.1249,-0.01172,0.01251
-0.55462,0.82044,0.19551,0.32307,0.12636,-0.011745,0.012624
-0.55302,0.8153,0.19663,0.32302,0.12781,-0.011807,0.012743
-0.55142,0.81013,0.19771,0.32297,0.12924,-0.0119,0.01285
-0.54982,0.80497,0.19875,0.32291,0.13068,-0.01199,0.01295
-0.54822,0.79984,0.19977,0.32282,0.13214,-0.012099,0.013024
-0.54662,0.79472,0.20075,0.32271,0.13361,-0.012227,0.013089
-0.54502,0.78961,0.20172,0.32259,0.13511,-0.012432,0.013238
-0.54342,0.78447,0.20268,0.32239,0.13661,-0.012546,0.01329
-0.54182,0.77932,0.20358,0.32219,0.1381,-0.012661,0.013341
-0.54022,0.77418,0.20443,0.32199,0.1396,-0.012777,0.013391
-0.53862,0.769,0.20524,0.32178,0.14109,-0.012929,0.01343
-0.53701,0.76382,0.20608,0.32149,0.1426,-0.013021,0.013509
-0.53541,0.75866,0.20688,0.32117,0.14412,-0.013154,0.01358
-0.53381,0.75351,0.20763,0.32085,0.14564,-0.013293,0.013653
-0.53221,0.7484,0.20837,0.32052,0.14717,-0.013399,0.013717
-0.53061,0.74329,0.20913,0.32016,0.1487,-0.013432,0.013762
-0.52901,0.73819,0.20986,0.3198,0.15023,-0.013454,0.013809
-0.52741,0.73309,0.21052,0.31943,0.15177,-0.013478,0.013865
-0.52581,0.72799,0.21113,0.31907,0.1533,-0.013504,0.013928
-0.52421,0.72296,0.21167,0.31873,0.15484,-0.013546,0.013974
-0.52261,0.71798,0.21235,0.31826,0.15637,-0.013604,0.014247
-0.52101,0.71287,0.21287,0.31781,0.15789,-0.013704,0.014593
-0.51941,0.70779,0.21339,0.31733,0.1594,-0.013789,0.014881
-0.51781,0.70271,0.21385,0.31685,0.16092,-0.013876,0.01517
-0.51621,0.69764,0.21434,0.31634,0.16244,-0.013888,0.015383
-0.51461,0.69259,0.21485,0.31579,0.16395,-0.013815,0.01551
-0.51301,0.68753,0.21532,0.31525,0.16547,-0.013742,0.015636
-0.5114,0.68251,0.21574,0.3147,0.16699,-0.013705,0.015725
-0.5098,0.6775,0.21612,0.31415,0.16851,-0.013685,0.015801
-0.5082,0.67246,0.21659,0.3135,0.17002,-0.013657,0.015857
-0.5066,0.66741,0.21701,0.31285,0.17153,-0.013635,0.015909
-0.505,0.66249,0.21742,0.31228,0.17304,-0.013603,0.015966
-0.5034,0.65749,0.21773,0.31164,0.17455,-0.013584,0.016021
-0.5018,0.65248,0.21808,0.31097,0.17605,-0.013537,0.016132
-0.5002,0.6475,0.21843,0.31027,0.17755,-0.01346,0.016201
-0.4986,0.64256,0.21875,0.30958,0.17904,-0.013408,0.016247
-0.497,0.63762,0.21902,0.30888,0.18054,-0.01336,0.016291
-0.4954,0.63269,0.21934,0.30813,0.18202,-0.013296,0.016333
-0.4938,0.62776,0.21961,0.30737,0.18351,-0.013232,0.016377
-0.4922,0.6232,0.22,0.30677,0.18512,-0.013335,0.016236
-0.4906,0.61799,0.22009,0.30586,0.18646,-0.013215,0.016336
-0.489,0.6131,0.22037,0.30502,0.18792,-0.013023,0.016398
-0.48739,0.60821,0.22059,0.30418,0.18937,-0.012832,0.016458
-0.48579,0.60333,0.22076,0.30335,0.19082,-0.012642,0.016518
-0.48419,0.59849,0.22095,0.30251,0.19228,-0.012484,0.016525
-0.48259,0.59369,0.22113,0.30167,0.19373,-0.012353,0.01649
-0.48099,0.58889,0.22125,0.3008,0.19524,-0.012505,0.016373
-0.47939,0.58407,0.22139,0.29988,0.19666,-0.012325,0.016323
-0.47779,0.57927,0.22151,0.29896,0.19807,-0.012142,0.016261
-0.47619,0.57454,0.22165,0.29803,0.19949,-0.011945,0.016165
-0.47459,0.56981,0.22174,0.29711,0.2009,-0.011747,0.016065
-0.47299,0.56508,0.22179,0.29619,0.20231,-0.011548,0.015964
-0.47139,0.56039,0.22186,0.29523,0.20365,-0.011224,0.01592
-0.46979,0.55574,0.22195,0.29424,0.20503,-0.011016,0.015747
-0.46819,0.55108,0.22199,0.29325,0.20641,-0.01081,0.015575
-0.46659,0.54643,0.22199,0.29225,0.20778,-0.010607,0.015403
-0.46499,0.54181,0.22198,0.29126,0.20916,-0.0104,0.015246
-0.46339,0.53722,0.22203,0.2902,0.21053,-0.010154,0.01509
-0.46178,0.53265,0.22204,0.28914,0.2119,-0.0099125,0.014919
-0.46018,0.52814,0.22207,0.28811,0.21325,-0.0096743,0.014752
-0.45858,0.52365,0.22206,0.28709,0.21458,-0.0094433,0.014615
-0.45698,0.51948,0.22224,0.28619,0.21604,-0.009134,0.01447
-0.45538,0.51502,0.22226,0.28513,0.21733,-0.0088046,0.014397
-0.45378,0.51055,0.22224,0.28408,0.21861,-0.0084795,0.014326
-0.45218,0.50608,0.22219,0.28302,0.2199,-0.0081532,0.014231
-0.45058,0.50138,0.22207,0.28181,0.22111,-0.008168,0.013668
-0.44898,0.497,0.22211,0.28074,0.22235,-0.0078529,0.013526
-0.44738,0.49262,0.22211,0.27968,0.2236,-0.007537,0.013382
-0.44578,0.48824,0.22208,0.27861,0.22484,-0.0072201,0.013235
-0.44418,0.48394,0.22216,0.27753,0.22604,-0.0069631,0.013027
-0.44258,0.47959,0.22216,0.27642,0.22724,-0.0066946,0.01282
-0.44098,0.47528,0.2222,0.27535,0.22843,-0.0064399,0.012582
-0.43938,0.47099,0.22222,0.27428,0.22961,-0.0062045,0.012366
-0.43778,0.46698,0.22245,0.2733,0.23092,-0.0058255,0.012105
-0.43617,0.46281,0.22261,0.27222,0.23209,-0.0054894,0.011872
-0.43457,0.45861,0.22268,0.27112,0.23325,-0.0051516,0.011687
-0.43297,0.45441,0.22271,0.27003,0.2344,-0.0048239,0.011503
-0.43137,0.4502,0.2227,0.26893,0.23555,-0.0045062,0.011319
-0.42977,0.44576,0.22266,0.26755,0.23645,-0.0042775,0.011105
-0.42817,0.44166,0.22271,0.26648,0.23759,-0.0039441,0.01097
-0.42657,0.43758,0.22281,0.26539,0.2387,-0.0036491,0.010791
-0.42497,0.43353,0.22289,0.26432,0.23979,-0.0033655,0.010608
-0.42337,0.42951,0.22298,0.26322,0.2409,-0.0030941,0.010374
-0.42177,0.4255,0.22312,0.26207,0.24197,-0.0028685,0.010185
-0.42017,0.4215,0.22324,0.26092,0.24303,-0.0026425,0.010002
-0.41857,0.41755,0.22335,0.2598,0.2441,-0.0023054,0.0097538
-0.41697,0.41363,0.22344,0.25868,0.24518,-0.001925,0.009475
-0.41537,0.40974,0.22357,0.25755,0.24621,-0.0015984,0.0092576
-0.41377,0.40587,0.2237,0.25642,0.24724,-0.0013584,0.0090935
-0.41216,0.402,0.22379,0.25529,0.24826,-0.0011647,0.0089306
-0.41056,0.39818,0.22388,0.25416,0.24928,-0.00092327,0.0088155
-0.40896,0.39439,0.22401,0.25303,0.25028,-0.00060692,0.0086478
-0.40736,0.39061,0.22413,0.2519,0.25127,-0.00026064,0.0084685
-0.40576,0.38683,0.22422,0.25075,0.25224,6.8948e-05,0.0082756
-0.40416,0.3831,0.22441,0.24961,0.2532,0.00038947,0.0080631
-0.40256,0.37938,0.22456,0.24847,0.25415,0.00068203,0.0078479
-0.40096,0.37566,0.22468,0.24733,0.2551,0.00097534,0.007632
-0.39936,0.37198,0.22489,0.24619,0.25602,0.001333,0.0074208
-0.39776,0.36831,0.22507,0.24505,0.25694,0.0016645,0.0071784
-0.39616,0.36467,0.22529,0.24392,0.25785,0.0019877,0.0069081
-0.39456,0.36105,0.2255,0.24278,0.25876,0.0023058,0.0066297
-0.39296,0.35742,0.2257,0.24165,0.25967,0.0026274,0.0063659
-0.39136,0.35375,0.22585,0.24052,0.26057,0.0029672,0.0061474
-0.38976,0.35034,0.22616,0.2395,0.26164,0.0032995,0.0058999
-0.38816,0.34658,0.22626,0.23827,0.26236,0.0035924,0.00571
-0.38655,0.34302,0.22652,0.23714,0.26325,0.0039017,0.0055045
-0.38495,0.33947,0.22676,0.23601,0.26413,0.0042094,0.0052975
-0.38335,0.33612,0.22712,0.23498,0.26517,0.0045133,0.0049648
-0.38175,0.33246,0.22725,0.23374,0.26585,0.0047664,0.0047409
-0.38015,0.32898,0.2275,0.23261,0.2667,0.0050457,0.0045026
-0.37855,0.3255,0.22772,0.23147,0.26755,0.0053314,0.0042651
-0.37695,0.32207,0.22802,0.23035,0.2684,0.0056108,0.0040102
-0.37535,0.31865,0.22831,0.2292,0.26925,0.0059711,0.0036672
-0.37375,0.31524,0.2286,0.22808,0.2701,0.006305,0.0033345
-0.37215,0.31203,0.22904,0.22706,0.27112,0.0065655,0.0030666
-0.37055,0.30844,0.22912,0.22586,0.2718,0.0068064,0.0027889
-0.36895,0.30506,0.2294,0.22475,0.27265,0.0071004,0.0026719
-0.36735,0.30167,0.22965,0.22363,0.27351,0.0073947,0.0025579
-0.36575,0.29849,0.23019,0.22263,0.27456,0.0075359,0.0022463
-0.36415,0.29515,0.23051,0.22153,0.27541,0.0077444,0.0020592
-0.36255,0.29181,0.23079,0.22043,0.27625,0.0079603,0.001874
-0.36094,0.28828,0.23087,0.21923,0.2769,0.0082195,0.0017234
-0.35934,0.28495,0.23115,0.21815,0.27771,0.0084537,0.0015145
-0.35774,0.28164,0.23139,0.21708,0.27852,0.0086716,0.001266
-0.35614,0.27835,0.23167,0.21599,0.27934,0.008804,0.0010313
-0.35454,0.27507,0.23185,0.2149,0.28011,0.0090467,0.00082473
-0.35294,0.27177,0.23208,0.21381,0.28092,0.0092688,0.00053571
-0.35134,0.26847,0.2323,0.21273,0.28173,0.0094901,0.00026924
-0.34974,0.26523,0.23257,0.21167,0.28253,0.0096748,0.00018048
-0.34814,0.26198,0.23281,0.2106,0.28331,0.0098546,9.8874e-05
-0.34654,0.25873,0.23304,0.20952,0.28409,0.010037,3.8234e-06
-0.34494,0.25548,0.23325,0.20845,0.28487,0.01022,-0.00012074
-0.34334,0.25224,0.23342,0.20739,0.28561,0.010391,-0.00030797
-0.34174,0.24899,0.23359,0.20633,0.28636,0.010562,-0.00051362
-0.34014,0.24577,0.23376,0.20527,0.28712,0.010703,-0.00069734
-0.33854,0.24257,0.23397,0.20422,0.28789,0.010804,-0.00085716
-0.33693,0.23936,0.23416,0.20317,0.28865,0.010906,-0.0010116
-0.33533,0.23617,0.23439,0.20212,0.28945,0.010954,-0.0011475
-0.33373,0.23299,0.23457,0.20109,0.29021,0.011073,-0.0012831
-0.33213,0.22982,0.23472,0.20006,0.29096,0.011192,-0.0014212
-0.33053,0.22664,0.23486,0.19902,0.29172,0.011313,-0.0015626
-0.32893,0.22348,0.23506,0.198,0.2925,0.01142,-0.0018407
-0.32733,0.22032,0.23526,0.19698,0.29329,0.011526,-0.0021363
-0.32573,0.21716,0.23542,0.19596,0.29407,0.011662,-0.0024306
-0.32413,0.21398,0.23555,0.19495,0.29482,0.011871,-0.0027168
-0.32253,0.2108,0.23565,0.19394,0.29557,0.012097,-0.0030045
-0.32093,0.20763,0.23578,0.19293,0.29632,0.012231,-0.0032063
-0.31933,0.20445,0.23594,0.19193,0.29705,0.012321,-0.0034079
-0.31773,0.20127,0.23608,0.19093,0.29777,0.01238,-0.0036557
-0.31613,0.19809,0.23621,0.18994,0.29848,0.012439,-0.0039037
-0.31453,0.1949,0.2363,0.18894,0.2992,0.012504,-0.0041591
-0.31293,0.1917,0.23641,0.18795,0.29988,0.012517,-0.0042322
-0.31132,0.18851,0.23652,0.18697,0.30047,0.012627,-0.0043694
-0.30972,0.18533,0.23663,0.18598,0.30106,0.012732,-0.0045009
-0.30812,0.18211,0.23671,0.18502,0.30172,0.01279,-0.004593
-0.30652,0.17891,0.23673,0.18404,0.30244,0.012859,-0.0047624
-0.30492,0.17571,0.23675,0.18306,0.30316,0.012908,-0.0049379
-0.30332,0.1725,0.23676,0.18209,0.30396,0.012846,-0.0052703
-0.30172,0.16928,0.23675,0.18114,0.3046,0.012932,-0.0053855
-0.30012,0.16605,0.23668,0.18018,0.30521,0.013088,-0.0054874
-0.29852,0.16285,0.23664,0.17922,0.30581,0.013197,-0.0055939
-0.29692,0.15965,0.23657,0.17826,0.30641,0.013282,-0.0057303
-0.29532,0.15642,0.23648,0.17732,0.30698,0.013382,-0.0058604
-0.29372,0.1532,0.23637,0.17638,0.30757,0.01346,-0.0059999
-0.29212,0.14998,0.23626,0.17543,0.30817,0.013453,-0.0062312
-0.29052,0.14676,0.23613,0.17449,0.30876,0.013444,-0.0064858
-0.28892,0.14353,0.23598,0.17355,0.30936,0.013434,-0.0067338
-0.28731,0.14038,0.23598,0.17268,0.31015,0.013504,-0.0071243
-0.28571,0.13708,0.2356,0.17167,0.3105,0.013476,-0.0073429
-0.28411,0.13386,0.23535,0.17073,0.31105,0.013462,-0.0075776
-0.28251,0.13062,0.23511,0.16979,0.31162,0.013451,-0.0078205
-0.28091,0.12738,0.23485,0.16883,0.31216,0.01344,-0.0080548
-0.27931,0.12414,0.23454,0.16788,0.31268,0.013429,-0.0082756
-0.27771,0.12089,0.23426,0.16694,0.31321,0.013431,-0.008463
-0.27611,0.11764,0.23395,0.16601,0.31375,0.013429,-0.0086467
-0.27451,0.11439,0.23363,0.16508,0.31429,0.013417,-0.0088178
-0.27291,0.11114,0.23331,0.16414,0.31484,0.013433,-0.0089564
-0.27131,0.10787,0.233,0.16321,0.3154,0.01346,-0.0090564
-0.26971,0.1046,0.23267,0.16227,0.31595,0.013489,-0.0091604
-0.26811,0.10135,0.23223,0.16134,0.31638,0.013559,-0.0092025
-0.26651,0.098078,0.23185,0.1604,0.31686,0.013569,-0.0093981
-0.26491,0.094806,0.23145,0.15946,0.31733,0.013579,-0.0095934
-0.26331,0.091532,0.23104,0.15852,0.3178,0.013573,-0.009799
-0.2617,0.088253,0.23063,0.15759,0.31825,0.013502,-0.010051
-0.2601,0.084959,0.23019,0.15665,0.31873,0.013441,-0.010299
-0.2585,0.081664,0.22975,0.15572,0.31921,0.013266,-0.010498
-0.2569,0.07837,0.22929,0.1548,0.31969,0.013324,-0.010713
-0.2553,0.075129,0.22897,0.15394,0.32036,0.013346,-0.010958
-0.2537,0.071825,0.22847,0.15301,0.32079,0.013353,-0.011118
-0.2521,0.068487,0.22782,0.15203,0.32101,0.013353,-0.011275
-0.2505,0.065175,0.22728,0.15114,0.32143,0.013433,-0.011463
-0.2489,0.061859,0.22672,0.15024,0.32184,0.013494,-0.011674
-0.2473,0.058544,0.22617,0.14935,0.32223,0.013478,-0.011931
-0.2457,0.055231,0.22561,0.14847,0.32261,0.01344,-0.012223
-0.2441,0.051918,0.22503,0.14759,0.32299,0.013401,-0.012519
-0.2425,0.048596,0.22442,0.14669,0.32338,0.013253,-0.012665
-0.2409,0.045271,0.22385,0.14581,0.32375,0.013234,-0.012953
-0.2393,0.041963,0.22329,0.14493,0.32409,0.013229,-0.013247
-0.2377,0.038649,0.2227,0.14406,0.32444,0.013233,-0.013506
-0.23609,0.035325,0.22208,0.14318,0.32483,0.013255,-0.013724
-0.23449,0.032,0.22144,0.1423,0.32523,0.013257,-0.013956
-0.23289,0.028677,0.22078,0.14143,0.32562,0.013193,-0.014194
-0.23129,0.025361,0.2201,0.14056,0.32602,0.012982,-0.014441
-0.22969,0.022046,0.21941,0.13968,0.32639,0.012777,-0.014708
-0.22809,0.018735,0.21872,0.13881,0.32675,0.012683,-0.014862
-0.22649,0.015453,0.21805,0.13794,0.32708,0.012709,-0.014944
-0.22489,0.012183,0.21733,0.13705,0.3274,0.012691,-0.015139
-0.22329,0.0089142,0.2166,0.13616,0.32772,0.01266,-0.015327
-0.22169,0.0056009,0.21585,0.13528,0.32805,0.012641,-0.015552
-0.22009,0.0023488,0.21508,0.1344,0.32836,0.012634,-0.015848
-0.21849,-0.00090447,0.21431,0.13353,0.32866,0.012587,-0.016138
-0.21689,-0.0041586,0.21351,0.13265,0.32899,0.012525,-0.016404
-0.21529,-0.0073849,0.21272,0.13176,0.32924,0.012503,-0.016555
-0.21369,-0.010638,0.21188,0.13086,0.32951,0.012479,-0.016706
-0.21208,-0.013891,0.21102,0.12997,0.32977,0.012457,-0.016855
-0.21048,-0.017141,0.21014,0.12907,0.33003,0.012484,-0.016889
-0.20888,-0.020357,0.20924,0.12818,0.3303,0.012359,-0.017066
-0.20728,-0.023568,0.20833,0.12729,0.33058,0.012298,-0.017181
-0.20568,-0.026778,0.2074,0.1264,0.33085,0.012241,-0.017299
-0.20408,-0.029974,0.20645,0.12551,0.33109,0.012199,-0.017451
-0.20248,-0.033157,0.20547,0.1246,0.33131,0.012166,-0.017635
-0.20088,-0.036339,0.2045,0.1237,0.33152,0.01208,-0.01785
-0.19928,-0.039522,0.20351,0.12281,0.33172,0.011992,-0.018068
-0.19768,-0.042662,0.20248,0.12186,0.33193,0.01191,-0.018233
-0.19608,-0.045801,0.20145,0.12094,0.33213,0.011811,-0.018445
-0.19448,-0.048962,0.20051,0.12008,0.33252,0.011724,-0.018716
-0.19288,-0.052049,0.19928,0.11911,0.3324,0.011605,-0.018884
-0.19128,-0.055149,0.19817,0.11819,0.33256,0.011544,-0.018966
-0.18968,-0.058248,0.19704,0.11728,0.33271,0.011489,-0.019057
-0.18808,-0.061348,0.19589,0.11636,0.33286,0.011433,-0.019157
-0.18647,-0.064431,0.19471,0.11542,0.33301,0.011358,-0.019293
-0.18487,-0.067439,0.19361,0.11449,0.33329,0.011487,-0.019547
-0.18327,-0.070473,0.19241,0.11354,0.3334,0.011386,-0.019711
-0.18167,-0.073507,0.1912,0.1126,0.33351,0.011285,-0.019869
-0.18007,-0.076509,0.18998,0.11166,0.33361,0.011159,-0.019971
-0.17847,-0.079496,0.18876,0.11072,0.33371,0.011013,-0.020043
-0.17687,-0.082473,0.1875,0.10976,0.33379,0.010896,-0.020142
-0.17527,-0.085443,0.18621,0.1088,0.33386,0.010851,-0.020237
-0.17367,-0.088321,0.18478,0.10781,0.33387,0.010636,-0.020642
-0.17207,-0.091243,0.18349,0.10686,0.3339,0.010508,-0.020728
-0.17047,-0.094167,0.1822,0.10594,0.33393,0.010388,-0.020834
-0.16887,-0.09703,0.1809,0.10498,0.33396,0.010309,-0.020971
-0.16727,-0.099881,0.17961,0.10402,0.33398,0.010215,-0.021099
-0.16567,-0.10273,0.17831,0.10306,0.334,0.010115,-0.02122
-0.16407,-0.10553,0.17702,0.1021,0.33394,0.010048,-0.021323
-0.16246,-0.10834,0.17571,0.10113,0.33386,0.0099769,-0.02142
-0.16086,-0.11114,0.17439,0.10016,0.3338,0.0099033,-0.021519
-0.15926,-0.11387,0.17314,0.099198,0.33378,0.0098193,-0.021583
-0.15766,-0.11659,0.17187,0.098234,0.33377,0.0097332,-0.021643
-0.15606,-0.11931,0.17059,0.097269,0.33376,0.0096506,-0.021706
-0.15446,-0.122,0.16934,0.096317,0.33373,0.0095784,-0.021741
-0.15286,-0.12465,0.16809,0.095348,0.33368,0.0094966,-0.021774
-0.15126,-0.1273,0.16683,0.09438,0.33363,0.0094187,-0.021813
-0.14966,-0.12991,0.16564,0.093428,0.33357,0.0092394,-0.021913
-0.14806,-0.1325,0.16444,0.092451,0.33353,0.0090687,-0.021955
-0.14646,-0.13508,0.16323,0.091473,0.33349,0.0089079,-0.021976
-0.14486,-0.13772,0.16216,0.090545,0.33364,0.0088132,-0.022054
-0.14326,-0.14029,0.16097,0.089595,0.33356,0.0087444,-0.02208
-0.14166,-0.14273,0.15968,0.088612,0.33348,0.0087138,-0.022198
-0.14006,-0.14524,0.1585,0.087627,0.33343,0.0086509,-0.022309
-0.13846,-0.14774,0.15732,0.086647,0.33334,0.0085866,-0.022375
-0.13685,-0.15024,0.15612,0.085667,0.33325,0.008522,-0.02244
-0.13525,-0.15274,0.15492,0.084683,0.33315,0.0084544,-0.02251
-0.13365,-0.15519,0.15375,0.08367,0.33306,0.0083308,-0.022648
-0.13205,-0.15762,0.15259,0.082658,0.33295,0.0081746,-0.022804
-0.13045,-0.16003,0.15143,0.081644,0.33284,0.0080468,-0.022979
-0.12885,-0.16247,0.15026,0.08063,0.33275,0.0079453,-0.023126
-0.12725,-0.1649,0.14907,0.079617,0.33257,0.0078117,-0.023351
-0.12565,-0.16726,0.14788,0.078577,0.33237,0.0076807,-0.023648
-0.12405,-0.16966,0.14669,0.077531,0.33223,0.0075726,-0.023883
-0.12245,-0.17204,0.14553,0.076497,0.33214,0.0075907,-0.024022
-0.12085,-0.17432,0.14444,0.075433,0.33204,0.007574,-0.024127
-0.11925,-0.17661,0.14333,0.074367,0.33195,0.0075529,-0.024231
-0.11765,-0.1789,0.14221,0.073301,0.33186,0.0075267,-0.024332
-0.11605,-0.18124,0.14105,0.072244,0.33178,0.0074863,-0.024393
-0.11445,-0.18351,0.13992,0.071175,0.33168,0.0074746,-0.024518
-0.11285,-0.18575,0.13883,0.070114,0.33157,0.0074473,-0.024645
-0.11124,-0.1881,0.13778,0.069045,0.3317,0.0073898,-0.024781
-0.10964,-0.19023,0.13673,0.067935,0.33161,0.0072701,-0.024903
-0.10804,-0.19237,0.13566,0.066827,0.33152,0.0071503,-0.025005
-0.10644,-0.1945,0.13459,0.065718,0.33143,0.0070295,-0.025106
-0.10484,-0.19663,0.13352,0.064608,0.33134,0.0069077,-0.025205
-0.10324,-0.19865,0.13247,0.063518,0.33118,0.0068846,-0.025325
-0.10164,-0.20064,0.13143,0.062391,0.33102,0.0068885,-0.025442
-0.10004,-0.20251,0.13032,0.061261,0.33069,0.006886,-0.025659
-0.098439,-0.20453,0.12927,0.060152,0.33058,0.0068307,-0.025767
-0.096839,-0.20652,0.12823,0.059045,0.33047,0.0067912,-0.025879
-0.095238,-0.20847,0.12719,0.057945,0.33036,0.0067889,-0.025971
-0.093637,-0.21041,0.12616,0.056848,0.33025,0.006793,-0.026044
-0.092037,-0.21227,0.12517,0.055728,0.33017,0.0067287,-0.02613
-0.090436,-0.21408,0.12421,0.05459,0.33011,0.0066203,-0.026226
-0.088836,-0.21588,0.12325,0.053452,0.33006,0.0065118,-0.026318
-0.087235,-0.21769,0.12227,0.052314,0.33,0.0064031,-0.026408
-0.085634,-0.2194,0.12137,0.051169,0.32991,0.0063512,-0.026425
-0.084034,-0.22109,0.12049,0.050034,0.32983,0.0062912,-0.026411
-0.082433,-0.22281,0.11956,0.048888,0.32973,0.0062619,-0.026395
-0.080832,-0.22443,0.11872,0.047754,0.32966,0.0061817,-0.026501
-0.079232,-0.22602,0.11789,0.046615,0.32959,0.0060827,-0.026628
-0.077631,-0.22762,0.11706,0.045462,0.32952,0.0059689,-0.026735
-0.07603,-0.22914,0.11624,0.044316,0.32943,0.0058541,-0.026743
-0.07443,-0.23063,0.11543,0.043174,0.32935,0.0057392,-0.026708
-0.072829,-0.23212,0.11461,0.042027,0.32925,0.0056571,-0.026629
-0.071228,-0.23353,0.11387,0.040901,0.32919,0.0056054,-0.026708
-0.069628,-0.23489,0.11315,0.039747,0.32915,0.0056093,-0.02679
-0.068027,-0.23626,0.11243,0.038595,0.3291,0.0056071,-0.02687
-0.066427,-0.23763,0.11171,0.037444,0.32904,0.0055983,-0.026949
-0.064826,-0.23895,0.111,0.036293,0.32899,0.0055704,-0.027037
-0.063225,-0.24023,0.11031,0.035143,0.32893,0.0055415,-0.027143
-0.061625,-0.2415,0.10962,0.03399,0.32887,0.0055183,-0.027246
-0.060024,-0.24269,0.10899,0.032831,0.32883,0.0054876,-0.027332
-0.058423,-0.24385,0.10839,0.03168,0.32878,0.005437,-0.027411
-0.056823,-0.24501,0.10779,0.03053,0.32873,0.0053875,-0.027489
-0.055222,-0.24614,0.10721,0.029387,0.32869,0.0053268,-0.027544
-0.053621,-0.2472,0.10666,0.028249,0.32862,0.0052297,-0.02756
-0.052021,-0.24824,0.10611,0.027082,0.32855,0.0050944,-0.027581
-0.05042,-0.2493,0.10555,0.02593,0.32847,0.0049794,-0.027589
-0.04882,-0.25025,0.10506,0.02478,0.32843,0.0049263,-0.027652
-0.047219,-0.2512,0.10458,0.02363,0.32839,0.0048782,-0.02772
-0.045618,-0.25215,0.10409,0.022484,0.32835,0.0048354,-0.027775
-0.044018,-0.25304,0.10364,0.021345,0.32831,0.00482,-0.027861
-0.042417,-0.25387,0.10326,0.02018,0.32824,0.0048889,-0.027944
-0.040816,-0.2547,0.10284,0.019027,0.3282,0.0048824,-0.028009
-0.039216,-0.25553,0.10241,0.017873,0.32814,0.0048814,-0.028077
-0.037615,-0.25626,0.10202,0.016734,0.32811,0.004831,-0.028134
-0.036014,-0.257,0.10162,0.015594,0.32807,0.0047806,-0.02819
-0.034414,-0.25774,0.10122,0.014451,0.32804,0.0047278,-0.028244
-0.032813,-0.2584,0.10078,0.013292,0.32817,0.0046561,-0.028157
-0.031212,-0.25902,0.10043,0.012155,0.32812,0.0046095,-0.028211
-0.029612,-0.25964,0.10009,0.011018,0.32808,0.0045638,-0.028266
-0.028011,-0.26022,0.099769,0.009886,0.32803,0.004522,-0.028299
-0.026411,-0.26074,0.099476,0.0087603,0.328,0.0044833,-0.028306
-0.02481,-0.26141,0.099256,0.0075947,0.32817,0.0044475,-0.028345
-0.023209,-0.26187,0.098984,0.0064571,0.32815,0.0044025,-0.028411
-0.021609,-0.26229,0.098717,0.0053308,0.32804,0.0043946,-0.028388
-0.020008,-0.26271,0.098452,0.004205,0.32791,0.0043857,-0.02836
-0.018407,-0.26308,0.09822,0.0030886,0.32784,0.0043658,-0.028357
-0.016807,-0.26322,0.097984,0.0019877,0.32763,0.004293,-0.028214
-0.015206,-0.26353,0.097799,0.00084516,0.32762,0.0042145,-0.028252
-0.013605,-0.26381,0.097628,-0.00029253,0.32761,0.0041392,-0.028297
-0.012005,-0.26404,0.097491,-0.001419,0.32761,0.0040697,-0.028353
-0.010404,-0.26427,0.097356,-0.0025455,0.32761,0.0039999,-0.028409
-0.0088035,-0.2645,0.097221,-0.0036719,0.3276,0.00393,-0.028464
-0.0072029,-0.26466,0.097114,-0.0048089,0.32761,0.0039405,-0.028557
-0.0056022,-0.26479,0.097028,-0.0059333,0.32764,0.0039674,-0.028562
-0.0040016,-0.2649,0.09695,-0.007056,0.32766,0.0039832,-0.028575
-0.002401,-0.26494,0.096926,-0.0081592,0.32769,0.0039046,-0.028603
-0.00080032,-0.26499,0.096902,-0.0093094,0.32768,0.0037749,-0.028638
0.00080032,-0.265,0.096878,-0.010417,0.32769,0.0036811,-0.028642
0.002401,-0.26497,0.096889,-0.011532,0.32771,0.0036247,-0.02862
0.0040016,-0.26494,0.096903,-0.012648,0.32773,0.0035682,-0.028603
0.0056022,-0.26482,0.096964,-0.013763,0.32773,0.0035125,-0.028613
0.0072029,-0.26471,0.09703,-0.014888,0.32773,0.0034549,-0.028636
0.0088035,-0.26459,0.097102,-0.016001,0.32773,0.0034093,-0.028643
0.010404,-0.26445,0.097306,-0.017102,0.32797,0.0034191,-0.028471
0.012005,-0.26416,0.097324,-0.018228,0.32777,0.0034033,-0.028596
0.013605,-0.26387,0.097467,-0.019344,0.32779,0.0034432,-0.028552
0.015206,-0.26359,0.09761,-0.02046,0.32781,0.0034822,-0.028508
0.016807,-0.26331,0.097752,-0.021575,0.32783,0.0035204,-0.028464
0.018407,-0.26294,0.097923,-0.022707,0.32784,0.0035774,-0.028326
0.020008,-0.26256,0.098139,-0.023789,0.32787,0.0035887,-0.028351
0.021609,-0.26213,0.098325,-0.024874,0.32788,0.0036133,-0.028243
0.023209,-0.26169,0.098559,-0.025984,0.32791,0.0036865,-0.028101
0.02481,-0.26119,0.098841,-0.027108,0.32794,0.0037023,-0.028079
0.026411,-0.26071,0.099088,-0.028221,0.32797,0.0037144,-0.028028
0.028011,-0.2603,0.099518,-0.029361,0.32821,0.003612,-0.027861
0.029612,-0.25954,0.099813,-0.030385,0.32803,0.0035761,-0.027653
0.031212,-0.2589,0.10017,-0.0315,0.32805,0.0035909,-0.027654
0.032813,-0.25827,0.10052,-0.032614,0.32806,0.0036068,-0.027655
0.034414,-0.25757,0.1009,-0.033704,0.32808,0.0036307,-0.027671
0.036014,-0.25679,0.1013,-0.034792,0.32808,0.0035985,-0.027666
0.037615,-0.256,0.10171,-0.035876,0.32808,0.0035863,-0.027646
0.039216,-0.2552,0.10215,-0.036987,0.32809,0.0036599,-0.027629
0.040816,-0.25439,0.10263,-0.038089,0.32811,0.0037231,-0.027687
0.042417,-0.25343,0.10315,-0.039146,0.32813,0.0037411,-0.027695
0.044018,-0.25247,0.10367,-0.040212,0.32815,0.0037569,-0.027709
0.045618,-0.25158,0.10415,-0.041301,0.32815,0.0037334,-0.027737
0.047219,-0.25064,0.10469,-0.04239,0.32813,0.0037213,-0.027748
0.04882,-0.24967,0.10524,-0.043488,0.32813,0.0037316,-0.027699
0.05042,-0.24881,0.10586,-0.044649,0.32836,0.0037547,-0.027667
0.052021,-0.24772,0.10645,-0.045749,0.32838,0.0037447,-0.027695
0.053621,-0.24659,0.10704,-0.046811,0.32841,0.003752,-0.027668
0.055222,-0.24546,0.10763,-0.047868,0.32844,0.0037693,-0.027625
0.056823,-0.24413,0.10818,-0.048842,0.32837,0.0039178,-0.027247
0.058423,-0.24291,0.10884,-0.049882,0.3284,0.0039048,-0.027281
0.060024,-0.24169,0.1095,-0.050928,0.32843,0.003891,-0.027306
0.061625,-0.24049,0.11017,-0.052014,0.32844,0.0038945,-0.02733
0.063225,-0.23922,0.11088,-0.05309,0.32846,0.003915,-0.02731
0.064826,-0.23788,0.11164,-0.054135,0.32849,0.0039389,-0.027221
0.066427,-0.23653,0.11239,-0.055181,0.32851,0.0039635,-0.027131
0.068027,-0.23519,0.11314,-0.056226,0.32854,0.0039888,-0.027041
0.069628,-0.23364,0.11409,-0.057275,0.32856,0.0041403,-0.027179
0.071228,-0.23221,0.11488,-0.058298,0.32858,0.0041467,-0.027178
0.072829,-0.23079,0.11566,-0.05932,0.3286,0.0041524,-0.027177
0.07443,-0.22937,0.11645,-0.060342,0.32862,0.0041574,-0.027176
0.07603,-0.22785,0.11728,-0.061337,0.32865,0.00422,-0.02712
0.077631,-0.22626,0.11817,-0.062326,0.32868,0.004238,-0.027002
0.079232,-0.22464,0.11907,-0.06334,0.32872,0.0041745,-0.026736
0.080832,-0.22301,0.11997,-0.064352,0.32876,0.0041123,-0.02647
0.082433,-0.22139,0.12086,-0.065364,0.3288,0.0040516,-0.026205
0.084034,-0.21983,0.12189,-0.066462,0.32903,0.0040602,-0.026017
0.085634,-0.21805,0.12289,-0.067459,0.32907,0.0040721,-0.025913
0.087235,-0.21616,0.12387,-0.068373,0.32882,0.0043037,-0.025955
0.088836,-0.21438,0.12485,-0.069371,0.32884,0.0043703,-0.025853
0.090436,-0.21272,0.12591,-0.070469,0.32907,0.0044226,-0.025748
0.092037,-0.21068,0.1269,-0.071376,0.3289,0.0044196,-0.025547
0.093637,-0.20876,0.12795,-0.072365,0.32893,0.0044017,-0.025333
0.095238,-0.20683,0.129,-0.073355,0.32897,0.0043878,-0.02512
0.096839,-0.20491,0.13004,-0.074344,0.329,0.0043777,-0.024906
0.098439,-0.20287,0.13112,-0.075328,0.32905,0.0044043,-0.024711
0.10004,-0.20083,0.13221,-0.076331,0.32907,0.0043976,-0.024538
0.10164,-0.19874,0.13319,-0.077283,0.32916,0.0043938,-0.024418
0.10324,-0.19664,0.13425,-0.078234,0.32921,0.0044152,-0.024276
0.10484,-0.19452,0.13532,-0.079192,0.32925,0.0044506,-0.024133
0.10644,-0.19234,0.13645,-0.080174,0.32926,0.0045145,-0.023953
0.10804,-0.19017,0.13757,-0.081159,0.32928,0.0045806,-0.023771
0.10964,-0.18797,0.13869,-0.082139,0.32929,0.0046466,-0.023607
0.11124,-0.18569,0.13987,-0.08309,0.32933,0.0047025,-0.023512
0.11285,-0.18341,0.14104,-0.084041,0.32937,0.0047539,-0.023419
0.11445,-0.18112,0.1422,-0.084993,0.32941,0.0048062,-0.023327
0.11605,-0.17883,0.14341,-0.085948,0.3294,0.0047993,-0.023171
0.11765,-0.17648,0.14458,-0.086902,0.32939,0.0048123,-0.023021
0.11925,-0.17412,0.14574,-0.087857,0.32938,0.0048266,-0.022871
0.12085,-0.17175,0.14692,-0.088798,0.32943,0.0048747,-0.022736
0.12245,-0.16933,0.14812,-0.089731,0.32949,0.0049225,-0.022585
0.12405,-0.16688,0.14936,-0.090672,0.32957,0.0049705,-0.02238
0.12565,-0.16442,0.15059,-0.091606,0.32965,0.0050111,-0.022186
0.12725,-0.16193,0.1518,-0.092547,0.32972,0.0050643,-0.022073
0.12885,-0.15943,0.15301,-0.09349,0.32979,0.005123,-0.021987
0.13045,-0.15693,0.15421,-0.09443,0.32985,0.0051806,-0.021905
0.13205,-0.15441,0.1554,-0.095375,0.32991,0.0052411,-0.021832
0.13365,-0.15183,0.15664,-0.096327,0.32995,0.0053572,-0.021742
0.13525,-0.14921,0.1579,-0.097275,0.33,0.00549,-0.021647
0.13685,-0.14659,0.15914,-0.098212,0.33005,0.0056276,-0.021529
0.13846,-0.14401,0.16049,-0.09926,0.3303,0.005753,-0.021415
0.14006,-0.14124,0.16165,-0.10009,0.33015,0.0058498,-0.021265
0.14166,-0.13854,0.1629,-0.10104,0.3302,0.0059361,-0.021101
0.14326,-0.13582,0.16416,-0.10197,0.33024,0.0060139,-0.020963
0.14486,-0.13305,0.16546,-0.10289,0.33027,0.0060922,-0.020907
0.14646,-0.13027,0.16675,-0.10384,0.33029,0.0062208,-0.020798
0.14806,-0.12752,0.16801,-0.10483,0.33031,0.0063481,-0.020722
0.14966,-0.12468,0.1693,-0.1058,0.33034,0.0064126,-0.020622
0.15126,-0.12183,0.17057,-0.10675,0.33038,0.006516,-0.020448
0.15286,-0.11898,0.17183,-0.10769,0.33041,0.0066199,-0.020281
0.15446,-0.11606,0.17311,-0.10867,0.33042,0.0067049,-0.020161
0.15606,-0.11312,0.17438,-0.10962,0.33043,0.0067553,-0.020044
0.15766,-0.11016,0.17564,-0.11058,0.33044,0.0068231,-0.019827
0.15926,-0.10717,0.1769,-0.11154,0.33045,0.0068849,-0.019523
0.16086,-0.10418,0.17813,-0.11251,0.33048,0.0068722,-0.019184
0.16246,-0.1012,0.17934,-0.11344,0.33048,0.0069364,-0.019102
0.16407,-0.098137,0.18059,-0.11439,0.33045,0.0070589,-0.019053
0.16567,-0.095059,0.18182,-0.11534,0.33043,0.0071327,-0.018997
0.16727,-0.091981,0.18304,-0.11629,0.3304,0.007209,-0.018942
0.16887,-0.088934,0.1842,-0.11725,0.33039,0.0072393,-0.018994
0.17047,-0.085817,0.18537,-0.1182,0.33035,0.0072859,-0.01891
0.17207,-0.08269,0.18654,-0.11914,0.33031,0.0073392,-0.018811
0.17367,-0.079471,0.18776,-0.12006,0.33025,0.0073575,-0.018481
0.17527,-0.076316,0.18893,-0.121,0.33018,0.0074095,-0.018249
0.17687,-0.073159,0.19008,-0.12195,0.33011,0.0074561,-0.017994
0.17847,-0.069997,0.19122,-0.12288,0.33005,0.0074858,-0.017707
0.18007,-0.066788,0.19237,-0.12385,0.32996,0.007494,-0.017609
0.18167,-0.063578,0.1935,-0.12481,0.32988,0.007507,-0.017525
0.18327,-0.060377,0.1947,-0.12587,0.32997,0.0074869,-0.017641
0.18487,-0.057108,0.19566,-0.12668,0.32963,0.0075478,-0.017677
0.18647,-0.053864,0.19672,-0.12762,0.32948,0.0077256,-0.017642
0.18808,-0.050618,0.19778,-0.12856,0.32932,0.0079176,-0.017577
0.18968,-0.047369,0.19882,-0.1295,0.32914,0.0081111,-0.017523
0.19128,-0.044102,0.19986,-0.13043,0.32899,0.0081299,-0.017324
0.19288,-0.040811,0.2009,-0.13134,0.32886,0.00805,-0.017067
0.19448,-0.037521,0.20192,-0.13224,0.32873,0.0079725,-0.016806
0.19608,-0.034229,0.20292,-0.13315,0.32859,0.0079065,-0.016552
0.19768,-0.030908,0.20395,-0.13407,0.32842,0.0079358,-0.016358
0.19928,-0.02758,0.20497,-0.13495,0.32824,0.0080404,-0.01618
0.20088,-0.024278,0.20597,-0.13587,0.32803,0.0080855,-0.015991
0.20248,-0.02097,0.20694,-0.13679,0.32783,0.0081378,-0.015803
0.20408,-0.017606,0.20797,-0.13769,0.32761,0.0082052,-0.015636
0.20568,-0.014242,0.20897,-0.13859,0.3274,0.0082736,-0.015469
0.20728,-0.010878,0.20995,-0.13949,0.32718,0.008343,-0.015305
0.20888,-0.00751,0.21102,-0.14051,0.32715,0.0084119,-0.015153
0.21048,-0.0040926,0.21192,-0.14128,0.32675,0.0084265,-0.015193
0.21208,-0.00066826,0.21287,-0.14216,0.3265,0.0084658,-0.015038
0.21369,0.0027562,0.21381,-0.14304,0.32625,0.0085045,-0.014889
0.21529,0.006195,0.21472,-0.14391,0.3259,0.0084602,-0.014489
0.21689,0.0096613,0.21562,-0.14478,0.32561,0.0085925,-0.014333
0.21849,0.013127,0.2165,-0.14565,0.32532,0.0087284,-0.014172
0.22009,0.016601,0.21741,-0.14655,0.32509,0.0087222,-0.013902
0.22169,0.020085,0.21825,-0.14744,0.32479,0.0088437,-0.013722
0.22329,0.023579,0.21909,-0.14833,0.32449,0.0089776,-0.013536
0.22489,0.027071,0.2199,-0.14923,0.32418,0.0091161,-0.013341
0.22649,0.030575,0.2207,-0.15013,0.32386,0.0091893,-0.01319
0.22809,0.034081,0.22147,-0.15103,0.32354,0.0092571,-0.013059
0.22969,0.037587,0.22222,-0.15192,0.32321,0.0093228,-0.012928
0.23129,0.041093,0.22294,-0.15281,0.32289,0.0093844,-0.012794
0.23289,0.044595,0.22357,-0.1537,0.32254,0.0095049,-0.012218
0.23449,0.048106,0.22424,-0.15458,0.32221,0.0095677,-0.012075
0.23609,0.051601,0.22491,-0.15552,0.32187,0.0096507,-0.012034
0.2377,0.055103,0.22554,-0.15643,0.3215,0.0097073,-0.011851
0.2393,0.058597,0.22615,-0.15734,0.32114,0.0097652,-0.011653
0.2409,0.062093,0.22672,-0.15824,0.32077,0.0098243,-0.011446
0.2425,0.065586,0.22727,-0.15915,0.32041,0.0098811,-0.01124
0.2441,0.069063,0.2278,-0.16006,0.32003,0.0099312,-0.010966
0.2457,0.072544,0.22831,-0.16097,0.31966,0.0099785,-0.010693
0.2473,0.076021,0.22879,-0.16188,0.31929,0.010028,-0.010436
0.2489,0.079556,0.2294,-0.16292,0.3191,0.010082,-0.010183
0.2505,0.082964,0.22969,-0.16369,0.31855,0.010087,-0.0099553
0.2521,0.086426,0.23009,-0.16459,0.31817,0.010123,-0.0096258
0.2537,0.089889,0.23047,-0.16548,0.31779,0.010154,-0.0092954
0.2553,0.093359,0.23088,-0.16644,0.3174,0.010118,-0.009049
0.2569,0.096811,0.23126,-0.16735,0.31699,0.010086,-0.0087674
0.2585,0.10025,0.23161,-0.16827,0.3166,0.01008,-0.0084916
0.2601,0.10369,0.23192,-0.16918,0.3162,0.010091,-0.0082088
0.2617,0.10714,0.23222,-0.17011,0.3158,0.010117,-0.0079458
0.26331,0.11054,0.23249,-0.17104,0.31539,0.010088,-0.007706
0.26491,0.11396,0.23276,-0.17197,0.31498,0.010068,-0.0074208
0.26651,0.11738,0.233,-0.1729,0.31455,0.010059,-0.0071714
0.26811,0.12087,0.23337,-0.17395,0.3143,0.010076,-0.0069744
0.26971,0.12427,0.23359,-0.17485,0.31386,0.010076,-0.0067815
0.27131,0.12766,0.23376,-0.1758,0.31343,0.010139,-0.0065545
0.27291,0.13097,0.23371,-0.17661,0.31276,0.010096,-0.0065322
0.27451,0.13433,0.23388,-0.17754,0.3123,0.01006,-0.00626
0.27611,0.1377,0.23401,-0.17846,0.31184,0.010019,-0.0059841
0.27771,0.14105,0.23412,-0.17939,0.31138,0.0099852,-0.0057126
0.27931,0.14439,0.23421,-0.18033,0.31091,0.00996,-0.0054462
0.28091,0.14773,0.23426,-0.18127,0.31044,0.0099398,-0.0051796
0.28251,0.15104,0.23433,-0.18221,0.30999,0.0099195,-0.0048968
0.28411,0.15442,0.23449,-0.18327,0.30971,0.009888,-0.0045855
0.28571,0.15772,0.2345,-0.18419,0.30922,0.0097637,-0.0042667
0.28731,0.16093,0.23434,-0.18498,0.30855,0.0096109,-0.0039607
0.28892,0.16423,0.2343,-0.18591,0.30806,0.0094699,-0.0036496
0.29052,0.16753,0.23424,-0.18684,0.30757,0.0093302,-0.0033272
0.29212,0.17082,0.23416,-0.18776,0.30708,0.0091901,-0.0029456
0.29372,0.17407,0.2341,-0.1887,0.30657,0.0092106,-0.0027302
0.29532,0.17729,0.23403,-0.18961,0.30605,0.0092505,-0.0024999
0.29692,0.18052,0.23395,-0.19052,0.30554,0.009282,-0.0022822
0.29852,0.18374,0.23384,-0.19143,0.30502,0.0093124,-0.0020694
0.30012,0.18696,0.23371,-0.19234,0.30449,0.0093246,-0.0018676
0.30172,0.19017,0.23355,-0.19326,0.30396,0.0092819,-0.0016931
0.30332,0.19338,0.23336,-0.1942,0.30343,0.0091899,-0.001542
0.30492,0.19657,0.23316,-0.19513,0.3029,0.0090764,-0.00136
0.30652,0.19973,0.23299,-0.19604,0.30236,0.0089503,-0.001127
0.30812,0.2029,0.23281,-0.19694,0.30182,0.0088483,-0.0009097
0.30972,0.2062,0.23274,-0.19799,0.30145,0.0087569,-0.00069102
0.31132,0.20936,0.23251,-0.19889,0.30091,0.0086364,-0.00048969
0.31293,0.2124,0.23214,-0.19965,0.30018,0.0085374,-0.00050692
0.31453,0.21554,0.23191,-0.20054,0.29961,0.0084121,-0.00028069
0.31613,0.21869,0.23167,-0.20143,0.29904,0.0082826,-5.7931e-05
0.31773,0.22183,0.23142,-0.20232,0.29847,0.0081522,0.00016468
0.31933,0.22498,0.23115,-0.20321,0.2979,0.0079804,0.00035457
0.32093,0.22812,0.23089,-0.20411,0.29732,0.0077569,0.00050058
0.32253,0.23141,0.23077,-0.20515,0.29693,0.0075114,0.00056467
0.32413,0.23455,0.23049,-0.20603,0.29634,0.0073987,0.00068357
0.32573,0.23756,0.23007,-0.20678,0.29556,0.0072155,0.00092338
0.32733,0.2407,0.22976,-0.20767,0.29495,0.0070311,0.0011869
0.32893,0.24385,0.22944,-0.20857,0.29434,0.0068479,0.001447
0.33053,0.24715,0.22914,-0.2096,0.29393,0.0063511,0.0015149
0.33213,0.25034,0.22884,-0.2105,0.29329,0.0061639,0.0017112
0.33373,0.2535,0.2285,-0.21139,0.29264,0.0059717,0.0018943
0.33533,0.25663,0.2281,-0.21227,0.292,0.0057771,0.0020493
0.33693,0.25982,0.22779,-0.21318,0.29136,0.0055365,0.0021871
0.33854,0.26283,0.22728,-0.21396,0.29052,0.0053235,0.0024164
0.34014,0.26599,0.2269,-0.21487,0.28984,0.0051293,0.0026555
0.34174,0.26919,0.22656,-0.2158,0.28916,0.004946,0.002931
0.34334,0.27239,0.22622,-0.21673,0.2885,0.0047551,0.0032033
0.34494,0.27558,0.22583,-0.21765,0.28781,0.0045668,0.003456
0.34654,0.27882,0.2255,-0.21861,0.28709,0.0044113,0.003697
0.34814,0.28205,0.22516,-0.21956,0.28638,0.0042589,0.0039171
0.34974,0.28529,0.2248,-0.2205,0.28565,0.0041039,0.0041248
0.35134,0.28857,0.22448,-0.22146,0.28492,0.0038603,0.0043258
0.35294,0.29185,0.22414,-0.22242,0.28419,0.0036021,0.0045209
0.35454,0.29513,0.22378,-0.22338,0.28345,0.0033312,0.0046948
0.35614,0.29844,0.22342,-0.22436,0.2827,0.0030251,0.0048363
0.35774,0.30177,0.22309,-0.22533,0.28193,0.0027514,0.0049668
0.35934,0.30508,0.22271,-0.22628,0.28118,0.0025009,0.0051341
0.36094,0.30843,0.22239,-0.22725,0.28042,0.0022456,0.0053076
0.36255,0.3118,0.22208,-0.22824,0.27965,0.0019882,0.0054817
0.36415,0.31517,0.22175,-0.22922,0.27888,0.0017308,0.0056561
0.36575,0.31872,0.22156,-0.23034,0.27824,0.0018995,0.0058048
0.36735,0.3221,0.22123,-0.23133,0.27745,0.0017003,0.0059727
0.36895,0.32532,0.22083,-0.23217,0.27648,0.0014131,0.0061186
0.37055,0.32873,0.22054,-0.23315,0.27567,0.0011455,0.0062494
0.37215,0.33214,0.22023,-0.23413,0.27485,0.00088696,0.0063867
0.37375,0.33557,0.21995,-0.23512,0.27403,0.0006505,0.006569
0.37535,0.33903,0.21969,-0.23609,0.2732,0.00038163,0.0067723
0.37695,0.34248,0.21946,-0.23707,0.27234,0.00011158,0.0069723
0.37855,0.34615,0.21935,-0.23823,0.27167,-9.7251e-05,0.0070891
0.38015,0.34963,0.21909,-0.23925,0.27083,-0.00037516,0.007354
0.38175,0.35311,0.2188,-0.24027,0.26999,-0.00065563,0.0076193
0.38335,0.35658,0.21857,-0.24126,0.26915,-0.00095773,0.007813
0.38495,0.36009,0.21839,-0.24227,0.26829,-0.0012793,0.0079803
0.38655,0.36339,0.21807,-0.24313,0.26725,-0.0016124,0.0081545
0.38816,0.36691,0.21786,-0.24414,0.26638,-0.0019397,0.0083044
0.38976,0.37046,0.21765,-0.24519,0.26551,-0.0022624,0.0084765
0.39136,0.37402,0.21754,-0.2462,0.2646,-0.0026321,0.0087494
0.39296,0.37758,0.2174,-0.24721,0.26369,-0.0030031,0.0090222
0.39456,0.38117,0.21725,-0.24823,0.2628,-0.0033304,0.0092662
0.39616,0.38476,0.21709,-0.24924,0.26191,-0.0036296,0.0094916
0.39776,0.38839,0.217,-0.25026,0.26098,-0.0039567,0.009663
0.39936,0.39203,0.21693,-0.25127,0.26004,-0.0042934,0.0098118
0.40096,0.39568,0.21682,-0.25228,0.2591,-0.0046275,0.0099604
0.40256,0.39934,0.21671,-0.25329,0.25817,-0.0049507,0.010132
0.40416,0.40306,0.21665,-0.25432,0.25724,-0.0052175,0.010333
0.40576,0.40687,0.21673,-0.25534,0.25629,-0.0054411,0.010475
0.40736,0.41069,0.21679,-0.25636,0.25534,-0.0056739,0.010624
0.40896,0.41451,0.21683,-0.25739,0.25437,-0.0059157,0.01078
0.41056,0.41834,0.21684,-0.25842,0.2534,-0.0061667,0.010941
0.41216,0.42207,0.2166,-0.25947,0.25246,-0.0064123,0.011096
0.41377,0.42586,0.21657,-0.26046,0.25148,-0.0066527,0.011253
0.41537,0.42967,0.21658,-0.26144,0.25047,-0.0069248,0.011399
0.41697,0.43351,0.2166,-0.26242,0.24944,-0.0072409,0.011563
0.41857,0.43738,0.21659,-0.26344,0.24842,-0.0075539,0.011736
0.42017,0.44138,0.21689,-0.26445,0.24731,-0.0077926,0.011938
0.42177,0.44533,0.21697,-0.26546,0.24625,-0.0080471,0.012063
0.42337,0.44928,0.21701,-0.26647,0.24519,-0.0083027,0.012186
0.42497,0.45323,0.21703,-0.26748,0.24413,-0.0085594,0.012307
0.42657,0.45717,0.21702,-0.26848,0.24307,-0.0088171,0.012427
0.42817,0.46117,0.21716,-0.26946,0.24198,-0.0090867,0.012528
0.42977,0.46522,0.21735,-0.27046,0.24089,-0.0093609,0.012557
0.43137,0.46927,0.2175,-0.27146,0.23981,-0.0096371,0.012587
0.43297,0.47332,0.21763,-0.27246,0.23872,-0.009914,0.012624
0.43457,0.47737,0.21772,-0.27346,0.23763,-0.010191,0.012667
0.43617,0.48147,0.21793,-0.27443,0.23649,-0.010417,0.012794
0.43778,0.48563,0.21813,-0.2754,0.23534,-0.010672,0.012914
0.43938,0.48979,0.2183,-0.27637,0.23419,-0.010928,0.013037
0.44098,0.49394,0.21844,-0.27735,0.23304,-0.011185,0.013163
0.44258,0.4984,0.21868,-0.27848,0.23203,-0.01143,0.013277
0.44418,0.50233,0.2188,-0.27924,0.23069,-0.011675,0.013367
0.44578,0.5066,0.21903,-0.28019,0.22951,-0.011873,0.013552
0.44738,0.51087,0.21921,-0.28113,0.22833,-0.01207,0.013739
0.44898,0.51514,0.21936,-0.28208,0.22714,-0.012264,0.013928
0.45058,0.51943,0.21953,-0.28302,0.22595,-0.012475,0.014202
0.45218,0.52375,0.21978,-0.28393,0.22472,-0.012746,0.014201
0.45378,0.5281,0.22005,-0.28484,0.22353,-0.012978,0.01425
0.45538,0.53245,0.22028,-0.28576,0.22231,-0.013233,0.014293
0.45698,0.53682,0.22049,-0.28667,0.22108,-0.013491,0.014371
0.45858,0.54122,0.22071,-0.28757,0.21982,-0.01376,0.014546
0.46018,0.54561,0.2209,-0.28845,0.21855,-0.014005,0.014692
0.46178,0.55,0.22111,-0.28931,0.21727,-0.014233,0.014788
0.46339,0.55444,0.22136,-0.29015,0.21598,-0.014482,0.014809
0.46499,0.5589,0.22157,-0.291,0.21469,-0.01473,0.014802
0.46659,0.56335,0.22175,-0.29185,0.2134,-0.014974,0.0148
0.46819,0.56787,0.22202,-0.29265,0.21207,-0.01524,0.014828
0.46979,0.5724,0.22224,-0.29345,0.21074,-0.015472,0.014903
0.47139,0.57692,0.22243,-0.29426,0.2094,-0.015703,0.014983
0.47299,0.58142,0.22257,-0.29504,0.20806,-0.015935,0.01506
0.47459,0.5859,0.22268,-0.29581,0.20671,-0.016173,0.015123
0.47619,0.5904,0.22282,-0.29655,0.20534,-0.016404,0.015175
0.47779,0.59493,0.22305,-0.29724,0.20396,-0.016622,0.015224
0.47939,0.59946,0.22323,-0.29792,0.20257,-0.016836,0.015267
0.48099,0.60398,0.22337,-0.29861,0.20118,-0.017029,0.015296
0.48259,0.60851,0.22347,-0.2993,0.19978,-0.017229,0.015325
0.48419,0.61309,0.22361,-0.29997,0.19836,-0.017456,0.015286
0.48579,0.6177,0.22377,-0.30063,0.19693,-0.017703,0.015191
0.48739,0.62231,0.22389,-0.30129,0.19549,-0.017954,0.01509
0.489,0.62691,0.22398,-0.30194,0.19406,-0.018208,0.014987
0.4906,0.63147,0.224,-0.30256,0.19263,-0.01837,0.014891
0.4922,0.636,0.22396,-0.30317,0.19121,-0.018486,0.014799
0.4938,0.64052,0.22393,-0.30372,0.18977,-0.01854,0.014759
0.4954,0.64511,0.22395,-0.30425,0.18828,-0.01849,0.014669
0.497,0.64972,0.22394,-0.30478,0.18679,-0.018451,0.014614
0.4986,0.65434,0.22389,-0.3053,0.1853,-0.018407,0.014561
0.5002,0.65937,0.22394,-0.30602,0.18392,-0.018216,0.014508
0.5018,0.66401,0.22383,-0.30655,0.18242,-0.018155,0.014466
0.5034,0.66824,0.22365,-0.30682,0.18079,-0.018269,0.014439
0.505,0.67286,0.22355,-0.30727,0.17927,-0.018371,0.014394
0.5066,0.67749,0.22342,-0.30771,0.17774,-0.018478,0.014347
0.5082,0.68211,0.22324,-0.30815,0.17621,-0.01859,0.014298
0.5098,0.68674,0.22303,-0.30859,0.17468,-0.018695,0.014224
0.5114,0.69141,0.22289,-0.30897,0.17313,-0.01871,0.013941
0.51301,0.69609,0.22272,-0.30934,0.17157,-0.018725,0.01366
0.51461,0.70076,0.2225,-0.30972,0.17002,-0.01874,0.013379
0.51621,0.70583,0.22235,-0.31026,0.16857,-0.018731,0.013229
0.51781,0.71003,0.22196,-0.31042,0.1669,-0.018595,0.013714
0.51941,0.71467,0.2217,-0.31065,0.16533,-0.01854,0.013574
0.52101,0.71932,0.22139,-0.3109,0.16374,-0.018488,0.013455
0.52261,0.72398,0.22104,-0.31114,0.16217,-0.018434,0.013273
0.52421,0.72864,0.22066,-0.31139,0.1606,-0.018384,0.01301
0.52581,0.73332,0.22022,-0.31166,0.15902,-0.018348,0.012736
0.52741,0.738,0.21972,-0.31193,0.15744,-0.018315,0.012493
0.52901,0.74266,0.21922,-0.31216,0.15588,-0.018287,0.012282
0.53061,0.74733,0.21871,-0.31236,0.15433,-0.018255,0.012138
0.53221,0.7521,0.21821,-0.31255,0.15277,-0.018185,0.012096
0.53381,0.75675,0.21766,-0.31269,0.15121,-0.018141,0.011972
0.53541,0.7614,0.21706,-0.31281,0.14965,-0.018093,0.01183
0.53701,0.76605,0.21641,-0.31293,0.14808,-0.018041,0.011675
0.53862,0.7707,0.21572,-0.31304,0.14652,-0.017989,0.011517
0.54022,0.77534,0.21499,-0.31315,0.14496,-0.017937,0.011356
0.54182,0.77998,0.21418,-0.31326,0.1434,-0.017973,0.01115
0.54342,0.78468,0.21341,-0.31335,0.14186,-0.017942,0.010904
0.54502,0.78938,0.21262,-0.3134,0.14031,-0.017858,0.010748
0.54662,0.79405,0.21184,-0.31337,0.1388,-0.017766,0.010676
0.54822,0.79866,0.21103,-0.31331,0.13732,-0.017678,0.01056
0.54982,0.80328,0.21019,-0.31324,0.13584,-0.017587,0.010444
0.55142,0.8079,0.20932,-0.31317,0.13435,-0.017491,0.010329
0.55302,0.81251,0.2084,-0.3131,0.13287,-0.017391,0.010215
0.55462,0.81718,0.20737,-0.31313,0.13133,-0.017242,0.0099683
0.55622,0.82178,0.20637,-0.31304,0.12985,-0.017142,0.0098996
0.55782,0.82637,0.2054,-0.31289,0.1284,-0.016952,0.009878
0.55942,0.83096,0.20433,-0.31277,0.12692,-0.016814,0.0098212
0.56102,0.83555,0.20323,-0.31266,0.12545,-0.016676,0.0097662
0.56263,0.84015,0.20209,-0.31256,0.12397,-0.016549,0.0097074
0.56423,0.84458,0.20107,-0.31218,0.12264,-0.016438,0.0092453
0.56583,0.84914,0.19992,-0.31199,0.12121,-0.016317,0.00907
0.56743,0.8537,0.19872,-0.31181,0.11978,-0.0162,0.0088838
0.56903,0.85826,0.19748,-0.31163,0.11835,-0.016086,0.0086867
0.57063,0.86282,0.19619,-0.31145,0.11691,-0.015977,0.0084788
0.57223,0.86737,0.19487,-0.31126,0.11548,-0.015871,0.0082753
0.57383,0.87181,0.1936,-0.31095,0.11412,-0.015742,0.0081949
0.57543,0.87625,0.19228,-0.31065,0.11276,-0.015617,0.0081135
0.57703,0.88069,0.19093,-0.31034,0.1114,-0.015495,0.008031
0.57863,0.88569,0.18963,-0.31022,0.11012,-0.015283,0.0079787
0.58023,0.89016,0.18819,-0.30991,0.10876,-0.015134,0.0079544
0.58183,0.89462,0.18676,-0.30956,0.10743,-0.014973,0.007889
0.58343,0.89844,0.18522,-0.309,0.10606,-0.014761,0.0078112
0.58503,0.90276,0.18376,-0.30861,0.10477,-0.014498,0.0077124
0.58663,0.90709,0.18227,-0.30821,0.10349,-0.014234,0.0076112
0.58824,0.91142,0.18076,-0.3078,0.10221,-0.014001,0.0074802
0.58984,0.91576,0.17925,-0.30737,0.10095,-0.013816,0.0073211
0.59144,0.91999,0.17774,-0.30692,0.099715,-0.013639,0.0072655
0.59304,0.92417,0.17621,-0.30643,0.098503,-0.013471,0.0072421
0.59464,0.92887,0.17476,-0.30612,0.097357,-0.013324,0.0071556
0.59624,0.93302,0.17323,-0.3056,0.096183,-0.013135,0.0070572
0.59784,0.93718,0.17166,-0.30508,0.095009,-0.012949,0.0069574
0.59944,0.94133,0.17006,-0.30456,0.093835,-0.012766,0.0068563
0.60104,0.94549,0.16842,-0.30404,0.09266,-0.012587,0.0067538
0.60264,0.94965,0.16675,-0.30353,0.091485,-0.012411,0.0066498
0.60424,0.9538,0.16504,-0.30301,0.090309,-0.012239,0.0065445
0.60584,0.95723,0.16331,-0.30226,0.089159,-0.011531,0.0063131
0.60744,0.96121,0.16166,-0.30164,0.088101,-0.011335,0.0062612
0.60904,0.96519,0.15998,-0.30101,0.087042,-0.01114,0.0062066
0.61064,0.96917,0.15827,-0.30039,0.085982,-0.010946,0.0061492
0.61224,0.97315,0.15653,-0.29976,0.084922,-0.010752,0.006089
0.61385,0.97713,0.15476,-0.29914,0.08386,-0.010559,0.0060261
0.61545,0.981,0.15303,-0.29848,0.082844,-0.010401,0.0059655
0.61705,0.98486,0.15132,-0.29776,0.081884,-0.010296,0.0057702
0.61865,0.98871,0.14957,-0.29705,0.080922,-0.010192,0.0055633
0.62025,0.99252,0.14781,-0.29634,0.079962,-0.010074,0.0053716
0.62185,0.99624,0.14608,-0.29562,0.079019,-0.0099368,0.0052426
0.62345,0.99989,0.14436,-0.2949,0.07809,-0.0097883,0.0051704
0.62505,1.0041,0.14275,-0.29433,0.077223,-0.0094385,0.0055225
0.62665,1.0076,0.14111,-0.29356,0.076343,-0.0092779,0.0055483
0.62825,1.0111,0.13944,-0.29279,0.075469,-0.0091224,0.0055123
0.62985,1.0146,0.13771,-0.29203,0.074586,-0.0089939,0.0054405
0.63145,1.0181,0.13592,-0.29127,0.073695,-0.0088924,0.005333
0.63305,1.0218,0.13407,-0.29051,0.07279,-0.0088105,0.0051966
0.63465,1.0251,0.13238,-0.28971,0.071964,-0.0086789,0.0051275
0.63625,1.0284,0.13074,-0.28889,0.071164,-0.0085362,0.005084
0.63786,1.0317,0.12908,-0.28808,0.070363,-0.0083971,0.0050415
0.63946,1.0344,0.12731,-0.28709,0.069517,-0.0079046,0.0049684
0.64106,1.0376,0.12561,-0.28627,0.068722,-0.0076991,0.0049956
0.64266,1.0413,0.12405,-0.28561,0.068009,-0.0074579,0.0049033
0.64426,1.0443,0.12242,-0.28477,0.067261,-0.0072604,0.004788
0.64586,1.0473,0.1208,-0.28392,0.066526,-0.0070962,0.0047188
0.64746,1.0504,0.11919,-0.28305,0.0658,-0.0069449,0.0046737
0.64906,1.0534,0.11755,-0.28219,0.065066,-0.0067742,0.0046233
0.65066,1.0555,0.11603,-0.28114,0.064365,-0.0064555,0.0047872
0.65226,1.0583,0.11452,-0.28026,0.063704,-0.0063244,0.0047326
0.65386,1.061,0.11299,-0.27938,0.063035,-0.0061854,0.0046699
0.65546,1.0637,0.11144,-0.27851,0.062353,-0.006037,0.0045939
0.65706,1.0664,0.10986,-0.27766,0.061662,-0.0058713,0.0044993
0.65866,1.0691,0.10827,-0.27681,0.060974,-0.0056914,0.0043959
0.66026,1.0717,0.10671,-0.27595,0.060306,-0.0054966,0.0043128
0.66186,1.0741,0.1053,-0.27506,0.059697,-0.0052558,0.0043084
0.66347,1.0764,0.10388,-0.27417,0.059086,-0.0050138,0.0043023
0.66507,1.0788,0.10246,-0.27327,0.058474,-0.0047705,0.0042944
0.66667,1.0812,0.10102,-0.27239,0.057868,-0.00453,0.0042546
0.66827,1.0835,0.099576,-0.2715,0.057262,-0.0042923,0.0042135
0.66987,1.0858,0.098119,-0.27061,0.056654,-0.0040575,0.0041725
0.67147,1.088,0.096756,-0.26972,0.056073,-0.0039238,0.004122
0.67307,1.09,0.095471,-0.26882,0.055514,-0.0038696,0.0040614
0.67467,1.092,0.094178,-0.26793,0.054953,-0.0038121,0.003998
0.67627,1.094,0.092877,-0.26704,0.054391,-0.0037514,0.0039318
0.67787,1.096,0.091567,-0.26615,0.053827,-0.0036873,0.0038627
0.67947,1.0979,0.090327,-0.26525,0.053276,-0.0036799,0.0038445
0.68107,1.1,0.088901,-0.26437,0.052697,-0.0034939,0.0037986
0.68267,1.1018,0.087672,-0.26349,0.052173,-0.0033199,0.0037293
0.68427,1.1035,0.086466,-0.26261,0.05165,-0.0031281,0.0036645
0.68587,1.1052,0.085293,-0.26173,0.051129,-0.0029433,0.003608
0.68747,1.1069,0.084115,-0.26085,0.050607,-0.0027566,0.0035479
0.68908,1.1086,0.08293,-0.25996,0.050084,-0.0025681,0.0034843
0.69068,1.1103,0.08174,-0.25908,0.049559,-0.0023776,0.0034171
0.69228,1.1119,0.08059,-0.25821,0.049046,-0.0022216,0.0033652
0.69388,1.1134,0.079515,-0.25736,0.048556,-0.0021263,0.0033439
0.69548,1.1148,0.078436,-0.2565,0.048064,-0.0020313,0.0033231
0.69708,1.1163,0.077352,-0.25565,0.04757,-0.0019366,0.0033028
0.69868,1.1177,0.076276,-0.25479,0.047077,-0.0018404,0.0032817
0.70028,1.1191,0.075269,-0.25394,0.046597,-0.0017328,0.003252
0.70188,1.1204,0.074257,-0.25309,0.046115,-0.0016254,0.0032206
0.70348,1.1217,0.073259,-0.25224,0.045639,-0.001526,0.003179
0.70508,1.1229,0.07231,-0.25141,0.045182,-0.0014491,0.0031082
0.70668,1.1241,0.071358,-0.25057,0.044725,-0.0013709,0.0030324
0.70828,1.1253,0.070417,-0.24974,0.044272,-0.0012988,0.00295
0.70988,1.1264,0.069495,-0.24891,0.043827,-0.0012427,0.0028669
0.71148,1.1275,0.068585,-0.24808,0.043387,-0.001196,0.0027875
0.71309,1.1286,0.067686,-0.24725,0.042951,-0.0011591,0.0027116
0.71469,1.1304,0.066831,-0.24658,0.042542,-0.0010198,0.0026154
0.71629,1.1313,0.065989,-0.24578,0.042136,-0.00096989,0.0026176
0.71789,1.1322,0.065149,-0.24498,0.04173,-0.00091377,0.0026216
0.71949,1.1332,0.064309,-0.24419,0.041322,-0.00085497,0.0026258
0.72109,1.1341,0.063466,-0.24339,0.040913,-0.00079571,0.0026292
0.72269,1.135,0.062621,-0.24259,0.040503,-0.00073601,0.0026316
0.72429,1.136,0.061773,-0.24179,0.040091,-0.00067587,0.0026331
0.72589,1.137,0.060888,-0.24098,0.039654,-0.00058523,0.0026464
0.72749,1.1372,0.060057,-0.24006,0.039242,-0.00040019,0.0027169
0.72909,1.1379,0.059292,-0.23927,0.038861,-0.00036632,0.0026928
0.73069,1.1387,0.058523,-0.23849,0.038475,-0.00033587,0.0026704
0.73229,1.1395,0.057753,-0.2377,0.038089,-0.00031633,0.002646
0.73389,1.1403,0.05701,-0.23694,0.037719,-0.00027002,0.002614
0.73549,1.141,0.056294,-0.23618,0.03737,-0.00023395,0.002576
0.73709,1.1417,0.055541,-0.23541,0.036995,-0.0001975,0.0025455
0.7387,1.1425,0.054788,-0.23464,0.03662,-0.00016128,0.0025146
0.7403,1.1439,0.054093,-0.23401,0.036277,-9.2389e-05,0.0024801
0.7419,1.1445,0.05339,-0.23324,0.035926,-3.8879e-05,0.0024533
0.7435,1.1452,0.052686,-0.23248,0.035574,1.4475e-05,0.0024261
0.7451,1.1452,0.051925,-0.2316,0.0352,-2.2311e-05,0.0023593
0.7467,1.1458,0.051242,-0.23087,0.034867,4.5137e-05,0.0023559
0.7483,1.1464,0.050557,-0.23013,0.034533,0.00011279,0.0023515
0.7499,1.147,0.049872,-0.22939,0.034198,0.00018066,0.002346
0.7515,1.1476,0.049185,-0.22866,0.033862,0.00024873,0.0023395
0.7531,1.1482,0.048498,-0.22792,0.033525,0.00031701,0.002332
0.7547,1.1488,0.047856,-0.22719,0.033215,0.00035144,0.0023356
0.7563,1.1493,0.047228,-0.22646,0.032911,0.00036374,0.0023375
0.7579,1.1499,0.046598,-0.22574,0.032606,0.00037583,0.0023408
0.7595,1.1504,0.045969,-0.22501,0.032301,0.00038943,0.0023473
0.7611,1.1509,0.045358,-0.2243,0.032001,0.00042303,0.0023573
0.76271,1.1514,0.044761,-0.2236,0.031705,0.00047529,0.0023671
0.76431,1.1518,0.044175,-0.2229,0.031411,0.00054358,0.0023783
0.76591,1.1523,0.043589,-0.2222,0.031118,0.00060967,0.0024014
0.76751,1.1528,0.043004,-0.22149,0.030827,0.00064396,0.0024282
0.76911,1.1532,0.042454,-0.22079,0.030548,0.00067651,0.0024264
0.77071,1.1536,0.041903,-0.2201,0.030267,0.0007091,0.0024246
0.77231,1.154,0.041352,-0.2194,0.029984,0.00074164,0.0024228
0.77391,1.1544,0.040804,-0.2187,0.029703,0.00077517,0.0024158
0.77551,1.1548,0.040275,-0.21803,0.029431,0.00081588,0.002381
0.77711,1.1552,0.039746,-0.21736,0.029158,0.00085662,0.0023457
0.77871,1.1556,0.039217,-0.21669,0.028884,0.00089739,0.0023099
0.78031,1.156,0.038687,-0.21601,0.028609,0.00093818,0.0022735
0.78191,1.157,0.038204,-0.21547,0.028362,0.00099997,0.0022363
0.78351,1.1573,0.037712,-0.2148,0.028103,0.0010318,0.0022077
0.78511,1.1577,0.037219,-0.21412,0.027844,0.0010641,0.0021787
0.78671,1.1573,0.036721,-0.21335,0.027579,0.0010735,0.0021541
0.78832,1.1576,0.036253,-0.2127,0.027334,0.0011077,0.0021241
0.78992,1.1579,0.035785,-0.21205,0.027089,0.0011416,0.0020931
0.79152,1.1582,0.035316,-0.2114,0.026842,0.0011754,0.0020612
0.79312,1.1585,0.034846,-0.21075,0.026594,0.0012088,0.0020285
0.79472,1.1588,0.034385,-0.21009,0.026349,0.0012358,0.0019945
0.79632,1.1591,0.033954,-0.20945,0.02611,0.0012433,0.0019537
0.79792,1.1593,0.033544,-0.20882,0.025884,0.0012326,0.0019179
0.79952,1.1596,0.033134,-0.2082,0.025656,0.0012201,0.0018808
0.80112,1.1598,0.032724,-0.20757,0.025428,0.0012066,0.0018421
0.80272,1.16,0.032314,-0.20694,0.025199,0.0011921,0.0018019
0.80432,1.1603,0.031904,-0.20632,0.024968,0.0011765,0.0017601
0.80592,1.1605,0.031493,-0.20569,0.024737,0.0011599,0.0017168
0.80752,1.1607,0.031088,-0.20507,0.024506,0.0011482,0.0016765
0.80912,1.1609,0.030742,-0.20447,0.024289,0.0011595,0.0016828
0.81072,1.1611,0.030374,-0.20387,0.024064,0.0012011,0.0017096
0.81232,1.1613,0.030018,-0.20327,0.023843,0.0012436,0.0017308
0.81393,1.1614,0.029663,-0.20267,0.023621,0.001286,0.0017515
0.81553,1.1616,0.029307,-0.20207,0.023399,0.0013283,0.0017717
0.81713,1.1618,0.028951,-0.20147,0.023176,0.0013707,0.0017915
0.81873,1.1619,0.028615,-0.20088,0.022961,0.0013961,0.0018063
0.82033,1.162,0.0283,-0.2003,0.022756,0.0014033,0.0018155
0.82193,1.1622,0.027985,-0.19972,0.02255,0.0014106,0.0018242
0.82353,1.1623,0.027669,-0.19915,0.022344,0.0014178,0.0018323
0.82513,1.1624,0.027353,-0.19857,0.022136,0.001425,0.0018399
0.82673,1.1625,0.027037,-0.19799,0.021929,0.0014321,0.0018469
0.82833,1.1627,0.026725,-0.19741,0.021723,0.001443,0.0018487
0.82993,1.1628,0.026447,-0.19685,0.021533,0.0014529,0.0018146
0.83153,1.1628,0.026167,-0.19629,0.021343,0.0014637,0.0017794
0.83313,1.1629,0.025885,-0.19572,0.021151,0.0014762,0.0017428
0.83473,1.163,0.025601,-0.19516,0.020959,0.0014898,0.0017054
0.83633,1.1631,0.025313,-0.1946,0.020766,0.0014971,0.0016769
0.83794,1.1632,0.025029,-0.19404,0.020574,0.001507,0.0016458
0.83954,1.1633,0.024762,-0.19349,0.020391,0.0015162,0.0016502
0.84114,1.1634,0.024503,-0.19294,0.020212,0.0015273,0.0016704
0.84274,1.1634,0.024245,-0.1924,0.020033,0.0015385,0.0016897
0.84434,1.1635,0.023986,-0.19185,0.019853,0.0015498,0.001708
0.84594,1.1635,0.023737,-0.19131,0.01968,0.0015622,0.0017088
0.84754,1.1636,0.02349,-0.19078,0.019509,0.0015703,0.0017054
0.84914,1.1636,0.023245,-0.19025,0.019339,0.0015739,0.0017009
0.85074,1.1637,0.023,-0.18971,0.019169,0.0015769,0.001696
0.85234,1.1637,0.022754,-0.18918,0.019,0.0015798,0.0016908
0.85394,1.1638,0.022504,-0.18864,0.018831,0.0015861,0.0016884
0.85554,1.1638,0.022248,-0.1881,0.018657,0.0015906,0.0017001
0.85714,1.1646,0.022021,-0.18768,0.018503,0.0016111,0.0016889
0.85874,1.1646,0.021778,-0.18715,0.018337,0.0016291,0.0016899
0.86034,1.1647,0.021548,-0.18663,0.018182,0.0016646,0.0016978
0.86194,1.1647,0.021324,-0.18611,0.018027,0.0016904,0.0016936
0.86355,1.1647,0.0211,-0.18558,0.017872,0.0017168,0.0016892
0.86515,1.1648,0.020876,-0.18506,0.017717,0.0017442,0.0016854
0.86675,1.1648,0.02065,-0.18453,0.01756,0.0017728,0.0016821
0.86835,1.1641,0.020423,-0.18392,0.0174,0.001755,0.0016542
0.86995,1.1642,0.020214,-0.18342,0.017253,0.0017594,0.001642
0.87155,1.1642,0.020005,-0.18291,0.017105,0.0017637,0.0016292
0.87315,1.1642,0.019795,-0.18241,0.016957,0.001768,0.0016155
0.87475,1.1642,0.019586,-0.18191,0.016808,0.0017722,0.0016011
0.87635,1.1642,0.019377,-0.1814,0.016659,0.0017763,0.0015859
0.87795,1.1642,0.019185,-0.18091,0.016516,0.0017835,0.0015617
0.87955,1.1642,0.018999,-0.18042,0.016376,0.001793,0.0015426
0.88115,1.1642,0.018813,-0.17993,0.016235,0.0018048,0.001532
0.88275,1.1642,0.018625,-0.17944,0.016091,0.0018149,0.0015134
0.88435,1.1643,0.018434,-0.17894,0.015943,0.0018186,0.0014859
0.88595,1.1642,0.018252,-0.17846,0.015804,0.0018247,0.0014687
0.88756,1.1642,0.018071,-0.17798,0.015666,0.0018332,0.0014606
0.88916,1.1642,0.017895,-0.1775,0.015531,0.001843,0.0014532
0.89076,1.1642,0.017714,-0.17702,0.015391,0.0018512,0.0014447
0.89236,1.1642,0.017539,-0.17654,0.015254,0.0018579,0.0014364
0.89396,1.1642,0.017372,-0.17606,0.015122,0.0018632,0.0014309
0.89556,1.1641,0.017205,-0.17558,0.014989,0.0018684,0.0014249
0.89716,1.1641,0.017038,-0.17511,0.014856,0.0018736,0.0014186
0.89876,1.1641,0.016873,-0.17463,0.014723,0.0018769,0.001434
0.90036,1.1641,0.016717,-0.17417,0.014598,0.0018809,0.0014344
0.90196,1.164,0.016561,-0.17371,0.014472,0.0018849,0.0014349
0.90356,1.164,0.016405,-0.17325,0.014346,0.0018889,0.0014356
0.90516,1.164,0.016249,-0.17279,0.014219,0.0018929,0.0014364
0.90676,1.1639,0.016095,-0.17232,0.014093,0.0018964,0.0014374
0.90836,1.1639,0.015945,-0.17186,0.013969,0.0018995,0.001438
0.90996,1.1638,0.015803,-0.17141,0.013851,0.0018986,0.0014398
0.91156,1.1638,0.015661,-0.17096,0.013734,0.0018967,0.0014414
0.91317,1.1637,0.015519,-0.17051,0.013617,0.0018945,0.0014427
0.91477,1.1644,0.015389,-0.17016,0.01351,0.0019145,0.0014419
0.91637,1.1643,0.015248,-0.16971,0.013392,0.0019109,0.001444
0.91797,1.1643,0.015108,-0.16926,0.013273,0.0019081,0.0014469
0.91957,1.1642,0.014968,-0.16881,0.013157,0.0019103,0.0014514
0.92117,1.1642,0.014845,-0.16838,0.013054,0.0019185,0.0014713
0.92277,1.1642,0.014715,-0.16794,0.012943,0.0019155,0.0014709
0.92437,1.1641,0.014585,-0.16749,0.012833,0.0019126,0.0014704
0.92597,1.164,0.014454,-0.16705,0.012721,0.0019097,0.00147
0.92757,1.164,0.014324,-0.1666,0.01261,0.001907,0.0014696
0.92917,1.1632,0.014194,-0.16607,0.012494,0.0018779,0.0014838
0.93077,1.1632,0.014079,-0.16565,0.012396,0.0018716,0.001481
0.93237,1.1631,0.013964,-0.16522,0.012297,0.001865,0.0014776
0.93397,1.163,0.01385,-0.16479,0.012198,0.0018581,0.0014738
0.93557,1.163,0.013736,-0.16437,0.012099,0.0018509,0.0014695
0.93717,1.1629,0.013622,-0.16394,0.011999,0.0018441,0.0014648
0.93878,1.1629,0.013496,-0.1635,0.011891,0.0018394,0.0014568
0.94038,1.1628,0.013381,-0.16308,0.011792,0.001833,0.0014537
0.94198,1.1627,0.01327,-0.16265,0.011696,0.001829,0.0014505
0.94358,1.1627,0.01316,-0.16223,0.011601,0.0018255,0.0014478
0.94518,1.1626,0.01305,-0.16181,0.011503,0.0018207,0.0014448
0.94678,1.1625,0.01294,-0.16139,0.011405,0.0018158,0.0014419
0.94838,1.1632,0.012841,-0.16106,0.011318,0.0018315,0.0014378
0.94998,1.1631,0.012739,-0.16065,0.011228,0.0018239,0.0014348
0.95158,1.1623,0.012629,-0.16015,0.011129,0.001795,0.0014317
0.95318,1.1623,0.012529,-0.15974,0.01104,0.0017876,0.0014235
0.95478,1.1622,0.012429,-0.15932,0.01095,0.0017803,0.0014151
0.95638,1.1621,0.012329,-0.15891,0.01086,0.0017731,0.0014066
0.95798,1.1627,0.012238,-0.15859,0.010779,0.0017868,0.001407
0.95958,1.1627,0.012144,-0.15819,0.010698,0.0017791,0.0014009
0.96118,1.1626,0.012051,-0.15779,0.010616,0.0017709,0.0013952
0.96279,1.1625,0.011958,-0.15739,0.010534,0.0017623,0.0013898
0.96439,1.1624,0.011865,-0.15699,0.010452,0.0017533,0.0013848
0.96599,1.1624,0.011773,-0.1566,0.01037,0.0017439,0.0013802
0.96759,1.1623,0.011681,-0.1562,0.010287,0.0017342,0.0013758
0.96919,1.1622,0.011577,-0.15578,0.010188,0.0017249,0.0013719
0.97079,1.1621,0.011491,-0.15539,0.010113,0.0017157,0.0013689
0.97239,1.1613,0.011394,-0.15491,0.010024,0.0016847,0.0013627
0.97399,1.1612,0.011306,-0.15451,0.0099451,0.0016749,0.0013593
0.97559,1.1612,0.011219,-0.15412,0.0098656,0.0016659,0.0013552
0.97719,1.1611,0.011134,-0.15373,0.0097877,0.0016559,0.0013513
0.97879,1.161,0.011049,-0.15334,0.0097121,0.0016462,0.0013445
0.98039,1.1616,0.010978,-0.15306,0.0096496,0.001657,0.0013342
0.98199,1.1615,0.010894,-0.15267,0.0095734,0.0016467,0.0013287
0.98359,1.1614,0.010809,-0.15228,0.0094969,0.0016366,0.0013232
0.98519,1.1613,0.010724,-0.15189,0.0094202,0.0016267,0.0013178
0.98679,1.1612,0.010639,-0.1515,0.0093432,0.0016169,0.0013124
0.9884,1.1612,0.010555,-0.15111,0.0092659,0.0016069,0.0013076
0.99,1.1604,0.010471,-0.15065,0.009189,0.0015772,0.0013094
0.9916,1.1603,0.010394,-0.15027,0.0091191,0.0015674,0.0013054
0.9932,1.1602,0.010318,-0.14989,0.0090489,0.0015575,0.0013014
0.9948,1.1601,0.010241,-0.14951,0.0089784,0.0015476,0.0012974
0.9964,1.16,0.010165,-0.14914,0.0089076,0.0015377,0.0012936
0.998,1.1599,0.010089,-0.14876,0.0088366,0.001535,0.0012725
0.9996,1.1598,0.010017,-0.14839,0.0087711,0.0015245,0.0012694
1.0012,1.1597,0.0099454,-0.14802,0.0087058,0.0015139,0.0012668
1.0028,1.1597,0.009874,-0.14765,0.0086403,0.0015033,0.0012641
1.0044,1.1596,0.0098025,-0.14728,0.0085746,0.0014928,0.0012614
1.006,1.1595,0.0097311,-0.14691,0.0085085,0.0014822,0.0012585
1.0076,1.1594,0.0096596,-0.14654,0.0084423,0.0014717,0.0012555
1.0092,1.1593,0.0095884,-0.14617,0.0083764,0.0014624,0.001252
1.0108,1.1592,0.0095248,-0.14581,0.0083188,0.0014527,0.001246
1.0124,1.1591,0.009459,-0.14544,0.0082588,0.0014427,0.0012389
1.014,1.159,0.0093932,-0.14508,0.0081987,0.0014327,0.0012318
1.0156,1.1589,0.0093267,-0.14472,0.0081377,0.001423,0.0012249
1.0172,1.1588,0.0092593,-0.14436,0.0080755,0.0014138,0.0012194
1.0188,1.1594,0.0091976,-0.14408,0.0080184,0.0014241,0.0012144
1.0204,1.1593,0.0091299,-0.14372,0.0079553,0.0014153,0.00121
1.022,1.1585,0.0090587,-0.14328,0.0078886,0.0013878,0.0012032
1.0236,1.1584,0.0089977,-0.14292,0.0078329,0.0013784,0.0011937
1.0252,1.1583,0.0089367,-0.14257,0.007777,0.001369,0.0011844
1.0268,1.1582,0.0088757,-0.14221,0.0077208,0.0013596,0.0011753
1.0284,1.1581,0.0088146,-0.14186,0.0076644,0.0013503,0.0011662
1.03,1.1587,0.0087644,-0.14158,0.0076199,0.0013604,0.0011552
1.0316,1.1586,0.0087043,-0.14123,0.0075635,0.0013506,0.0011441
1.0332,1.1578,0.0086386,-0.14079,0.0075012,0.0013222,0.0011347
1.0348,1.1577,0.0085789,-0.14044,0.0074453,0.0013127,0.0011257
1.0364,1.1576,0.0085197,-0.14009,0.0073904,0.0013035,0.0011173
1.038,1.1576,0.0084597,-0.13975,0.0073355,0.0012953,0.0011107
1.0396,1.1575,0.0083984,-0.13941,0.0072799,0.0012867,0.001105
1.0412,1.1574,0.0083423,-0.13907,0.007228,0.001278,0.0010985
1.0428,1.1573,0.0082869,-0.13872,0.0071767,0.0012693,0.0010923
1.0444,1.1572,0.0082325,-0.13838,0.007126,0.0012605,0.0010861
1.046,1.1571,0.0081782,-0.13803,0.007075,0.0012516,0.0010799
1.0476,1.157,0.0081238,-0.13769,0.0070237,0.0012427,0.0010736
1.0492,1.1569,0.0080693,-0.13734,0.0069722,0.0012338,0.0010673
1.0508,1.1568,0.0080157,-0.13701,0.0069236,0.0012252,0.0010619
1.0524,1.1567,0.0079639,-0.13667,0.0068764,0.0012161,0.001056
1.054,1.1566,0.0079107,-0.13633,0.0068267,0.0012077,0.0010509
1.0556,1.1565,0.0078572,-0.136,0.0067764,0.0011996,0.0010455
1.0572,1.1564,0.0078045,-0.13566,0.006727,0.0011912,0.0010396
1.0588,1.1563,0.0077539,-0.13533,0.0066805,0.0011827,0.0010328
1.0604,1.1562,0.0077033,-0.135,0.0066338,0.0011742,0.001026
1.062,1.1568,0.0076579,-0.13475,0.006592,0.0011836,0.0010186
1.0636,1.1567,0.0076076,-0.13441,0.0065445,0.0011749,0.0010118
1.0652,1.1566,0.0075585,-0.13408,0.006498,0.0011661,0.0010051
1.0668,1.1565,0.0075121,-0.13376,0.0064544,0.0011576,0.0009991
1.0684,1.1564,0.0074642,-0.13343,0.0064106,0.0011494,0.00099308
1.07,1.1563,0.0074163,-0.1331,0.0063665,0.0011413,0.00098674
1.0716,1.1562,0.0073683,-0.13278,0.0063222,0.0011332,0.00098009
1.0732,1.1561,0.0073203,-0.13245,0.0062776,0.001125,0.00097313
1.0748,1.156,0.0072723,-0.13213,0.0062329,0.0011169,0.00096585
1.0764,1.1559,0.0072243,-0.1318,0.0061878,0.0011088,0.00095832
1.078,1.1558,0.0071766,-0.13147,0.0061429,0.0011007,0.00095141
1.0796,1.155,0.0071271,-0.13108,0.0060965,0.0010753,0.00094456
1.0812,1.1549,0.0070822,-0.13076,0.0060548,0.0010674,0.00093858
1.0828,1.1548,0.0070374,-0.13043,0.0060129,0.0010595,0.00093292
1.0844,1.1547,0.0069926,-0.13011,0.0059708,0.0010517,0.00092756
1.086,1.1546,0.006948,-0.12979,0.0059288,0.001044,0.00092235
1.0876,1.1545,0.0069049,-0.12948,0.005889,0.0010365,0.00091632
1.0892,1.1544,0.0068618,-0.12916,0.0058489,0.0010291,0.00091029
1.0908,1.1549,0.0068229,-0.12892,0.0058135,0.0010388,0.00090187
1.0924,1.1548,0.0067795,-0.12861,0.0057732,0.0010313,0.00089515
1.094,1.154,0.0067323,-0.12822,0.0057292,0.0010067,0.00089002
1.0956,1.1539,0.0066911,-0.12791,0.0056918,0.00099951,0.00088519
1.0972,1.1538,0.0066497,-0.12759,0.0056542,0.00099231,0.00088045
1.0988,1.1537,0.0066084,-0.12728,0.0056164,0.00098513,0.0008758
1.1004,1.1536,0.006567,-0.12697,0.0055785,0.00097798,0.00087123
1.102,1.1535,0.0065257,-0.12666,0.0055403,0.00097085,0.00086675
1.1036,1.1534,0.0064843,-0.12635,0.005502,0.00096373,0.00086237
1.1052,1.1533,0.0064443,-0.12605,0.0054654,0.00095673,0.00085744
1.1068,1.1532,0.0064051,-0.12574,0.0054302,0.00094983,0.0008519
1.1084,1.1531,0.0063661,-0.12544,0.0053948,0.00094288,0.00084619
1.11,1.153,0.0063273,-0.12513,0.0053593,0.00093593,0.00084061
1.1116,1.1529,0.0062883,-0.12482,0.0053236,0.00092902,0.00083514
1.1132,1.1528,0.0062494,-0.12452,0.0052877,0.00092214,0.00082979
1.1148,1.1527,0.0062111,-0.12421,0.0052533,0.00091553,0.00082455
1.1164,1.1526,0.0061734,-0.12391,0.0052199,0.00090911,0.00081946
1.118,1.1532,0.0061397,-0.12368,0.00519,0.00091931,0.00081564
1.1196,1.1531,0.0061028,-0.12338,0.0051565,0.00091274,0.00081015
1.1212,1.153,0.0060658,-0.12308,0.0051229,0.00090622,0.00080482
1.1228,1.1529,0.0060287,-0.12278,0.005089,0.00089976,0.00079965
1.1244,1.1528,0.0059912,-0.12248,0.0050552,0.00089347,0.00079472
1.1261,1.1527,0.0059562,-0.12219,0.0050243,0.00088729,0.00078928
1.1277,1.1526,0.0059212,-0.12189,0.0049932,0.00088112,0.00078381
1.1293,1.1525,0.0058861,-0.1216,0.004962,0.00087496,0.0007783
1.1309,1.1524,0.005851,-0.12131,0.0049306,0.00086881,0.00077276
1.1325,1.1523,0.0058159,-0.12101,0.0048991,0.00086268,0.00076719
1.1341,1.1522,0.0057808,-0.12072,0.0048673,0.00085655,0.00076158
1.1357,1.1514,0.0057397,-0.12035,0.0048306,0.00083463,0.00075637
1.1373,1.1513,0.0057063,-0.12006,0.004801,0.00082875,0.00075121
1.1389,1.1512,0.0056729,-0.11977,0.0047712,0.00082288,0.00074602
1.1405,1.1511,0.0056395,-0.11948,0.0047412,0.00081703,0.00074081
1.1421,1.151,0.0056061,-0.11918,0.0047111,0.00081118,0.00073557
1.1437,1.1508,0.0055726,-0.11889,0.0046808,0.00080535,0.0007303
1.1453,1.1507,0.0055391,-0.1186,0.0046504,0.00079953,0.00072501
1.1469,1.1506,0.0055068,-0.11832,0.004622,0.00079399,0.00072003
1.1485,1.1505,0.0054747,-0.11803,0.0045939,0.00078849,0.00071508
1.1501,1.1504,0.0054425,-0.11775,0.0045656,0.00078301,0.0007101
1.1517,1.1503,0.0054103,-0.11747,0.0045372,0.00077754,0.00070511
1.1533,1.1502,0.0053781,-0.11718,0.0045085,0.00077207,0.00070009
1.1549,1.1501,0.0053459,-0.1169,0.0044798,0.00076662,0.00069505
1.1565,1.1507,0.00532,-0.11667,0.0044547,0.00077623,0.00068947
1.1581,1.1506,0.0052892,-0.11639,0.0044277,0.00077091,0.00068479
1.1597,1.1505,0.0052585,-0.11612,0.0044007,0.00076562,0.0006801
1.1613,1.1504,0.0052279,-0.11584,0.0043737,0.00076035,0.00067539
1.1629,1.1503,0.0051975,-0.11556,0.0043466,0.0007551,0.00067067
1.1645,1.1502,0.0051672,-0.11528,0.0043196,0.00074987,0.00066594
1.1661,1.1501,0.0051369,-0.115,0.0042929,0.00074472,0.0006612
1.1677,1.15,0.0051067,-0.11472,0.0042664,0.00073964,0.00065644
1.1693,1.1492,0.0050734,-0.11438,0.0042371,0.00071964,0.00065213
1.1709,1.1491,0.0050447,-0.1141,0.0042124,0.00071475,0.00064766
1.1725,1.149,0.0050161,-0.11383,0.0041875,0.00070987,0.00064317
1.1741,1.1489,0.0049874,-0.11356,0.0041625,0.00070501,0.00063867
1.1757,1.1488,0.0049587,-0.11329,0.0041374,0.00070016,0.00063415
1.1773,1.1487,0.00493,-0.11301,0.0041121,0.00069531,0.00062962
1.1789,1.1486,0.0049012,-0.11274,0.0040866,0.00069048,0.00062508
1.1805,1.1485,0.0048724,-0.11247,0.004061,0.00068566,0.00062052
1.1821,1.1477,0.0048406,-0.11213,0.0040327,0.00066622,0.00061653
1.1837,1.1483,0.004817,-0.11193,0.0040122,0.00067622,0.00061185
1.1853,1.1481,0.0047904,-0.11166,0.003989,0.00067161,0.00060762
1.1869,1.148,0.0047638,-0.11139,0.0039657,0.00066701,0.00060337
1.1885,1.1479,0.0047372,-0.11112,0.0039422,0.00066242,0.0005991
1.1901,1.1478,0.0047105,-0.11085,0.0039185,0.00065785,0.00059482
1.1917,1.1477,0.0046838,-0.11058,0.0038947,0.00065328,0.00059053
1.1933,1.1476,0.0046571,-0.11031,0.0038708,0.00064872,0.00058623
1.1949,1.1475,0.004631,-0.11005,0.003848,0.0006443,0.00058217
1.1965,1.1474,0.0046051,-0.10979,0.0038255,0.00063993,0.00057819
1.1981,1.1473,0.0045793,-0.10953,0.0038029,0.00063557,0.0005742
1.1997,1.1472,0.0045534,-0.10926,0.0037802,0.00063122,0.0005702
1.2013,1.1471,0.0045275,-0.109,0.0037574,0.00062689,0.00056619
1.2029,1.147,0.0045015,-0.10874,0.0037344,0.00062256,0.00056217
1.2045,1.1476,0.0044794,-0.10854,0.0037151,0.00063245,0.00055772
1.2061,1.1475,0.0044546,-0.10828,0.0036934,0.00062822,0.00055369
1.2077,1.1474,0.0044297,-0.10802,0.0036715,0.000624,0.00054965
1.2093,1.1473,0.0044056,-0.10776,0.0036513,0.00061996,0.00054594
1.2109,1.1472,0.0043816,-0.10751,0.0036312,0.00061597,0.00054227
1.2125,1.1471,0.0043576,-0.10725,0.003611,0.00061199,0.0005386
1.2141,1.1463,0.0043311,-0.10693,0.0035879,0.00059404,0.00053528
1.2157,1.1462,0.0043073,-0.10667,0.0035669,0.00058998,0.00053151
1.2173,1.1461,0.0042836,-0.10642,0.0035457,0.00058593,0.00052773
1.2189,1.146,0.0042598,-0.10616,0.0035244,0.00058189,0.00052394
1.2205,1.1459,0.0042359,-0.1059,0.0035029,0.00057786,0.00052014
1.2221,1.1458,0.0042121,-0.10564,0.0034814,0.00057385,0.00051633
1.2237,1.1456,0.0041907,-0.10539,0.0034637,0.00057016,0.00051288
1.2253,1.1455,0.0041692,-0.10514,0.0034457,0.00056647,0.00050942
1.2269,1.1454,0.0041476,-0.10489,0.0034276,0.0005628,0.00050594
1.2285,1.1453,0.0041258,-0.10463,0.0034091,0.00055911,0.00050245
1.2301,1.1452,0.0041031,-0.10438,0.0033891,0.00055533,0.00049893
1.2317,1.1451,0.0040774,-0.10414,0.0033655,0.00055136,0.00049542
1.2333,1.145,0.0040547,-0.10389,0.003345,0.00054756,0.00049185
1.2349,1.1449,0.0040327,-0.10364,0.0033255,0.00054384,0.00048829
1.2365,1.1448,0.0040118,-0.10338,0.0033065,0.00054011,0.00048468
1.2381,1.1447,0.00399,-0.10314,0.0032878,0.00053654,0.00048148
1.2397,1.1446,0.0039674,-0.1029,0.0032691,0.00053307,0.00047833
1.2413,1.1445,0.0039459,-0.10266,0.0032505,0.00052952,0.0004751
1.2429,1.1444,0.0039244,-0.10241,0.0032319,0.000526,0.00047187
1.2445,1.1443,0.0039029,-0.10217,0.0032134,0.00052251,0.00046863
1.2461,1.1442,0.0038815,-0.10193,0.0031947,0.00051903,0.00046539
1.2477,1.1441,0.0038611,-0.10168,0.0031754,0.00051537,0.000462
1.2493,1.144,0.0038393,-0.10144,0.0031571,0.00051201,0.00045879
1.2509,1.1439,0.0038174,-0.1012,0.0031386,0.00050866,0.00045558
1.2525,1.1438,0.0037958,-0.10096,0.0031202,0.00050531,0.0004524
1.2541,1.1437,0.0037754,-0.10072,0.0031022,0.0005019,0.0004494
1.2557,1.1436,0.0037559,-0.10048,0.0030857,0.00049865,0.0004464
1.2573,1.1435,0.0037364,-0.10024,0.0030691,0.00049541,0.00044339
1.2589,1.1434,0.0037169,-0.1,0.0030524,0.00049218,0.00044038
1.2605,1.1433,0.0036974,-0.099763,0.0030356,0.00048895,0.00043735
1.2621,1.1432,0.0036778,-0.099524,0.0030187,0.00048574,0.00043432
1.2637,1.1431,0.0036582,-0.099286,0.0030017,0.00048253,0.00043127
1.2653,1.143,0.0036386,-0.099047,0.0029845,0.00047934,0.00042822
1.2669,1.1428,0.003619,-0.098808,0.0029673,0.00047615,0.00042515
1.2685,1.1434,0.0036018,-0.098629,0.002952,0.00048563,0.00042174
1.2701,1.1433,0.0035829,-0.098397,0.0029356,0.00048246,0.00041897
1.2717,1.1432,0.003564,-0.098165,0.0029191,0.0004793,0.0004162
1.2733,1.1431,0.0035451,-0.097933,0.0029025,0.00047615,0.00041341
1.2749,1.143,0.0035262,-0.097701,0.0028858,0.00047301,0.00041062
1.2765,1.1429,0.00351,-0.097467,0.0028705,0.00046978,0.00040805
1.2781,1.1428,0.0034914,-0.097237,0.0028552,0.00046686,0.00040526
1.2797,1.1427,0.0034728,-0.097006,0.0028399,0.00046395,0.00040247
1.2813,1.1426,0.0034542,-0.096775,0.0028244,0.00046105,0.00039966
1.2829,1.1425,0.0034355,-0.096545,0.0028088,0.00045816,0.00039684
1.2845,1.1424,0.0034169,-0.096314,0.002793,0.00045528,0.00039401
1.2861,1.1423,0.0033982,-0.096083,0.0027772,0.00045241,0.00039118
1.2877,1.1415,0.003379,-0.095803,0.0027614,0.00043734,0.00038914
1.2893,1.1414,0.0033623,-0.095581,0.0027475,0.00043456,0.00038672
1.2909,1.1413,0.0033455,-0.095358,0.0027335,0.00043179,0.00038429
1.2925,1.1412,0.0033288,-0.095135,0.0027194,0.00042903,0.00038186
1.2941,1.1411,0.003312,-0.094913,0.0027053,0.00042628,0.00037943
1.2957,1.141,0.0032953,-0.09469,0.0026911,0.00042355,0.00037699
1.2973,1.1409,0.0032786,-0.094468,0.0026769,0.00042082,0.00037455
1.2989,1.1408,0.0032618,-0.094246,0.0026626,0.00041811,0.00037211
1.3005,1.1407,0.0032451,-0.094024,0.0026482,0.0004154,0.00036965
1.3021,1.1406,0.0032283,-0.093801,0.0026338,0.00041272,0.00036719
1.3037,1.1405,0.0032115,-0.093579,0.0026193,0.00041004,0.00036471
1.3053,1.1404,0.0031948,-0.093357,0.0026048,0.00040738,0.00036223
1.3069,1.1403,0.0031747,-0.093117,0.0025861,0.00040461,0.00035894
1.3085,1.1402,0.0031587,-0.092897,0.0025728,0.00040208,0.00035656
1.3101,1.1401,0.0031428,-0.092678,0.0025597,0.00039957,0.00035421
1.3117,1.14,0.0031271,-0.092461,0.0025467,0.00039707,0.00035192
1.3133,1.1399,0.0031098,-0.092239,0.0025302,0.00039427,0.00034944
1.3149,1.1398,0.0030948,-0.092027,0.0025174,0.00039173,0.00034736
1.3165,1.1397,0.0030785,-0.091807,0.0025036,0.00038924,0.00034493
1.3181,1.1396,0.0030623,-0.091587,0.0024896,0.00038674,0.00034251
1.3197,1.1395,0.0030462,-0.091368,0.0024757,0.00038426,0.00034011
1.3213,1.14,0.0030362,-0.09122,0.002471,0.00039393,0.00033808
1.3229,1.1399,0.0030209,-0.091005,0.0024581,0.00039148,0.00033588
1.3245,1.1398,0.0030057,-0.090791,0.0024452,0.00038903,0.00033369
1.3261,1.139,0.0029886,-0.090524,0.0024306,0.00037508,0.00033186
1.3277,1.1389,0.0029734,-0.09031,0.0024175,0.00037268,0.00032967
1.3293,1.1388,0.0029581,-0.090097,0.0024043,0.00037028,0.00032747
1.3309,1.1387,0.0029429,-0.089883,0.002391,0.00036789,0.00032527
1.3325,1.1386,0.0029276,-0.08967,0.0023777,0.00036551,0.00032306
1.3341,1.1385,0.0029123,-0.089456,0.0023642,0.00036314,0.00032084
1.3357,1.1384,0.002897,-0.089243,0.0023507,0.00036078,0.00031862
1.3373,1.1383,0.0028817,-0.08903,0.0023372,0.00035843,0.00031639
1.3389,1.1382,0.0028664,-0.088816,0.0023235,0.00035609,0.00031416
1.3405,1.1381,0.0028511,-0.088603,0.0023098,0.00035376,0.00031192
1.3421,1.138,0.0028357,-0.08839,0.0022959,0.00035143,0.00030968
1.3437,1.1379,0.0028204,-0.088177,0.002282,0.00034912,0.00030743
1.3453,1.1378,0.0028055,-0.087965,0.0022691,0.00034688,0.00030523
1.3469,1.1377,0.0027922,-0.087761,0.002259,0.00034485,0.00030336
1.3485,1.1376,0.0027791,-0.087556,0.0022482,0.00034272,0.00030148
1.3501,1.1375,0.0027659,-0.087351,0.0022373,0.00034061,0.00029959
1.3517,1.1374,0.0027527,-0.087146,0.0022263,0.00033849,0.0002977
1.3533,1.1373,0.0027395,-0.086941,0.0022153,0.00033639,0.0002958
1.3549,1.1372,0.0027262,-0.086736,0.0022041,0.0003343,0.00029389
1.3565,1.1371,0.002713,-0.086532,0.0021929,0.00033221,0.00029198
1.3581,1.137,0.0026997,-0.086327,0.0021816,0.00033013,0.00029006
1.3597,1.1369,0.0026864,-0.086122,0.0021702,0.00032806,0.00028813
1.3613,1.1368,0.0026731,-0.085917,0.0021588,0.000326,0.0002862
1.3629,1.1367,0.0026597,-0.085712,0.0021472,0.00032394,0.00028426
1.3645,1.1366,0.0026464,-0.085507,0.0021356,0.0003219,0.00028232
1.3661,1.1365,0.002633,-0.085302,0.0021239,0.00031986,0.00028037
1.3677,1.1364,0.0026196,-0.085098,0.0021122,0.00031784,0.00027843
1.3693,1.1363,0.0026064,-0.084895,0.0021008,0.00031584,0.00027653
1.3709,1.1362,0.0025933,-0.084694,0.0020896,0.00031387,0.00027468
1.3725,1.1361,0.0025803,-0.084496,0.0020788,0.00031193,0.00027291
1.3741,1.136,0.0025674,-0.0843,0.0020681,0.00031,0.00027119
1.3758,1.1359,0.0025545,-0.084105,0.0020573,0.00030808,0.00026947
1.3774,1.1358,0.0025415,-0.083909,0.0020465,0.00030617,0.00026774
1.379,1.1357,0.0025285,-0.083713,0.0020355,0.00030427,0.00026601
1.3806,1.1356,0.0025156,-0.083517,0.0020245,0.00030236,0.00026426
1.3822,1.1355,0.0025031,-0.083318,0.0020133,0.00030042,0.0002625
1.3838,1.1354,0.0024906,-0.08312,0.0020021,0.00029848,0.00026073
1.3854,1.1353,0.0024781,-0.082921,0.0019908,0.00029656,0.00025895
1.387,1.1352,0.0024656,-0.082722,0.0019794,0.00029464,0.00025717
1.3886,1.1351,0.0024537,-0.08253,0.0019695,0.00029281,0.00025556
1.3902,1.135,0.0024421,-0.082339,0.0019599,0.00029102,0.00025401
1.3918,1.1349,0.0024304,-0.082148,0.0019502,0.00028923,0.00025245
1.3934,1.1348,0.0024187,-0.081957,0.0019404,0.00028745,0.00025089
1.395,1.1347,0.002407,-0.081765,0.0019306,0.00028568,0.00024932
1.3966,1.1346,0.0023952,-0.081574,0.0019207,0.00028392,0.00024774
1.3982,1.1345,0.0023835,-0.081383,0.0019108,0.00028216,0.00024616
1.3998,1.1351,0.0023733,-0.08124,0.001902,0.00029063,0.00024424
1.4014,1.135,0.0023616,-0.081047,0.0018922,0.00028888,0.00024262
1.403,1.1349,0.00235,-0.080855,0.0018822,0.00028714,0.00024099
1.4046,1.1348,0.0023384,-0.080662,0.0018722,0.00028541,0.00023935
1.4062,1.1347,0.0023267,-0.080469,0.0018621,0.00028368,0.00023771
1.4078,1.1346,0.002315,-0.080276,0.001852,0.00028196,0.00023607
1.4094,1.1338,0.0023026,-0.080041,0.0018419,0.00027027,0.00023488
1.411,1.1337,0.0022917,-0.079856,0.0018335,0.0002687,0.00023343
1.4126,1.1336,0.0022808,-0.07967,0.001825,0.00026714,0.00023198
1.4142,1.1335,0.0022706,-0.079488,0.001817,0.00026556,0.00023064
1.4158,1.1334,0.0022604,-0.079305,0.001809,0.00026399,0.0002293
1.4174,1.1333,0.0022501,-0.079123,0.0018009,0.00026242,0.00022795
1.419,1.1332,0.0022399,-0.07894,0.0017926,0.00026085,0.00022659
1.4206,1.1331,0.0022296,-0.078757,0.0017843,0.00025929,0.00022522
1.4222,1.133,0.0022192,-0.078573,0.0017758,0.00025773,0.00022382
1.4238,1.1329,0.0022089,-0.078389,0.0017672,0.00025618,0.00022241
1.4254,1.1328,0.0021985,-0.078205,0.0017586,0.00025464,0.000221
1.427,1.1327,0.0021881,-0.078021,0.00175,0.00025311,0.00021959
1.4286,1.1326,0.0021778,-0.077837,0.0017413,0.00025158,0.00021817
1.4302,1.1325,0.0021652,-0.077641,0.0017279,0.00024979,0.00021637
1.4318,1.1324,0.0021547,-0.077455,0.001719,0.00024827,0.00021491
1.4334,1.1323,0.0021445,-0.07727,0.0017103,0.00024678,0.00021346
1.435,1.1322,0.0021345,-0.077092,0.0017027,0.00024536,0.00021219
1.4366,1.1321,0.0021245,-0.076912,0.0016947,0.00024393,0.00021084
1.4382,1.132,0.0021146,-0.076732,0.001687,0.00024252,0.00020951
1.4398,1.1319,0.0021048,-0.076553,0.0016794,0.00024113,0.00020819
1.4414,1.1318,0.002095,-0.076373,0.0016708,0.00023965,0.0002069
1.443,1.1317,0.0020849,-0.076192,0.0016617,0.00023814,0.00020557
1.4446,1.1316,0.0020748,-0.076012,0.0016525,0.00023663,0.00020424
1.4462,1.1315,0.0020648,-0.075833,0.0016435,0.00023514,0.00020291
1.4478,1.1314,0.0020548,-0.075648,0.001634,0.00023364,0.00020147
1.4494,1.1313,0.0020448,-0.075472,0.0016253,0.00023218,0.00020023
1.451,1.1312,0.0020349,-0.075297,0.0016167,0.00023074,0.00019899
1.4526,1.1311,0.002028,-0.075142,0.0016148,0.00022967,0.00019833
1.4542,1.131,0.0020184,-0.074967,0.0016066,0.00022828,0.0001971
1.4558,1.1309,0.0020088,-0.074792,0.0015984,0.00022689,0.00019586
1.4574,1.1308,0.0019992,-0.074616,0.0015902,0.00022551,0.00019462
1.459,1.1307,0.0019895,-0.074441,0.0015819,0.00022414,0.00019338
1.4606,1.1306,0.0019799,-0.074266,0.0015736,0.00022277,0.00019213
1.4622,1.1305,0.0019703,-0.074091,0.0015652,0.00022141,0.00019088
1.4638,1.1304,0.0019606,-0.073916,0.0015568,0.00022006,0.00018963
1.4654,1.1303,0.0019509,-0.073741,0.0015484,0.00021871,0.00018837
1.467,1.1302,0.0019413,-0.073566,0.0015399,0.00021738,0.00018711
1.4686,1.1301,0.0019316,-0.073391,0.0015314,0.00021605,0.00018584
1.4702,1.13,0.0019218,-0.073215,0.0015227,0.00021473,0.00018456
1.4718,1.1299,0.0019121,-0.073039,0.001514,0.00021341,0.00018326
1.4734,1.1298,0.0019025,-0.072863,0.0015052,0.00021209,0.00018198
1.475,1.1304,0.0018947,-0.072733,0.0014978,0.00021981,0.00018051
1.4766,1.1303,0.0018863,-0.072566,0.001491,0.00021853,0.00017947
1.4782,1.1302,0.0018778,-0.072399,0.001484,0.00021726,0.00017843
1.4798,1.1301,0.0018694,-0.072232,0.0014771,0.000216,0.00017738
1.4814,1.1293,0.0018599,-0.072022,0.0014695,0.0002058,0.00017661
1.483,1.1292,0.0018517,-0.071855,0.0014629,0.00020459,0.00017556
1.4846,1.1291,0.0018434,-0.071688,0.0014561,0.0002034,0.00017451
1.4862,1.129,0.0018351,-0.071521,0.0014494,0.0002022,0.00017345
1.4878,1.1289,0.0018267,-0.071354,0.0014425,0.00020102,0.00017238
1.4894,1.1288,0.0018184,-0.071187,0.0014357,0.00019984,0.00017131
1.491,1.1287,0.00181,-0.07102,0.0014287,0.00019866,0.00017024
1.4926,1.1286,0.0018017,-0.070853,0.0014217,0.00019749,0.00016916
1.4942,1.1286,0.0017933,-0.070687,0.0014147,0.00019633,0.00016808
1.4958,1.1285,0.0017849,-0.07052,0.0014076,0.00019518,0.000167
1.4974,1.1284,0.0017764,-0.070353,0.0014005,0.00019403,0.00016591
1.499,1.1283,0.0017674,-0.070178,0.0013916,0.0001928,0.00016465
1.5006,1.1282,0.0017592,-0.070012,0.0013844,0.00019163,0.00016359
1.5022,1.1281,0.0017515,-0.069849,0.0013778,0.00019049,0.00016261
1.5038,1.128,0.0017439,-0.069686,0.0013714,0.00018936,0.00016165
1.5054,1.1279,0.0017363,-0.069524,0.0013649,0.00018821,0.0001607
1.507,1.1278,0.0017288,-0.069361,0.0013583,0.00018707,0.00015974
1.5086,1.1277,0.0017212,-0.069199,0.0013517,0.00018593,0.00015878
1.5102,1.1276,0.0017136,-0.069036,0.001345,0.0001848,0.00015781
1.5118,1.1275,0.001706,-0.068874,0.0013383,0.00018368,0.00015684
1.5134,1.1274,0.0016983,-0.068711,0.0013315,0.00018257,0.00015586
1.515,1.1273,0.0016906,-0.068551,0.0013251,0.00018149,0.00015491
1.5166,1.1272,0.001683,-0.068391,0.0013188,0.00018043,0.00015396
1.5182,1.1271,0.0016754,-0.068232,0.0013127,0.00017939,0.00015303
1.5198,1.127,0.0016677,-0.068073,0.0013066,0.00017836,0.0001521
1.5214,1.1269,0.0016601,-0.067915,0.0013006,0.00017735,0.00015117
1.523,1.1268,0.0016525,-0.067758,0.0012947,0.00017635,0.00015026
1.5246,1.1267,0.0016448,-0.067601,0.0012887,0.00017536,0.00014934
1.5262,1.1266,0.0016372,-0.067444,0.0012828,0.00017438,0.00014841
1.5278,1.1265,0.0016295,-0.067287,0.0012767,0.0001734,0.00014749
1.5294,1.1264,0.0016219,-0.06713,0.0012707,0.00017242,0.00014656
1.531,1.1263,0.0016142,-0.066973,0.0012646,0.00017145,0.00014563
1.5326,1.1262,0.0016065,-0.066816,0.0012584,0.00017049,0.00014469
1.5342,1.1261,0.0015988,-0.066659,0.0012522,0.00016953,0.00014375
1.5358,1.126,0.001591,-0.066502,0.001246,0.00016858,0.00014281
1.5374,1.1259,0.0015836,-0.066345,0.0012397,0.0001676,0.0001419
1.539,1.1259,0.0015766,-0.066188,0.0012333,0.00016659,0.00014101
1.5406,1.1258,0.0015695,-0.066031,0.0012269,0.00016558,0.00014011
1.5422,1.1257,0.0015624,-0.065874,0.0012205,0.00016457,0.00013921
1.5438,1.1256,0.0015553,-0.065717,0.0012139,0.00016357,0.00013831
1.5454,1.1255,0.0015482,-0.06556,0.0012074,0.00016258,0.00013741
1.547,1.1254,0.0015415,-0.065409,0.001202,0.00016164,0.00013663
1.5486,1.1253,0.0015348,-0.065259,0.0011967,0.00016071,0.00013587
1.5502,1.1252,0.0015281,-0.065109,0.0011914,0.00015978,0.0001351
1.5518,1.1251,0.0015214,-0.064959,0.001186,0.00015886,0.00013433
1.5534,1.125,0.0015147,-0.064809,0.0011806,0.00015795,0.00013355
1.555,1.1249,0.0015079,-0.064659,0.0011751,0.00015704,0.00013277
1.5566,1.1248,0.0015012,-0.064509,0.0011696,0.00015613,0.00013199
1.5582,1.1247,0.0014944,-0.064359,0.0011641,0.00015523,0.0001312
1.5598,1.1246,0.0014876,-0.064209,0.0011585,0.00015434,0.00013041
1.5614,1.1245,0.0014808,-0.064059,0.0011528,0.00015345,0.00012962
1.563,1.1244,0.0014739,-0.06391,0.0011471,0.00015256,0.00012882
1.5646,1.1243,0.0014671,-0.06376,0.0011414,0.00015168,0.00012802
1.5662,1.1243,0.0014602,-0.06361,0.0011356,0.00015081,0.00012722
1.5678,1.1242,0.0014533,-0.06346,0.0011298,0.00014994,0.00012641
1.5694,1.1241,0.0014464,-0.06331,0.0011239,0.00014908,0.0001256
1.571,1.124,0.0014395,-0.06316,0.001118,0.00014822,0.00012478
1.5726,1.1239,0.0014336,-0.063014,0.0011131,0.00014739,0.00012406
1.5742,1.1238,0.0014276,-0.062868,0.0011083,0.00014655,0.00012336
1.5758,1.1237,0.0014217,-0.062722,0.0011034,0.0001457,0.00012264
1.5774,1.1236,0.0014157,-0.062576,0.0010985,0.00014486,0.00012193
1.579,1.1235,0.0014097,-0.062431,0.0010935,0.00014403,0.00012121
1.5806,1.1234,0.0014036,-0.062285,0.0010885,0.0001432,0.00012049
1.5822,1.1233,0.0013976,-0.062139,0.0010835,0.00014238,0.00011977
1.5838,1.1232,0.0013915,-0.061993,0.0010784,0.00014156,0.00011904
1.5854,1.1231,0.0013854,-0.061847,0.0010732,0.00014074,0.00011831
1.587,1.123,0.0013793,-0.061702,0.0010681,0.00013993,0.00011758
1.5886,1.1229,0.0013732,-0.061556,0.0010628,0.00013913,0.00011684
1.5902,1.1229,0.0013671,-0.06141,0.0010576,0.00013833,0.0001161
1.5918,1.1228,0.0013609,-0.061264,0.0010523,0.00013754,0.00011536
1.5934,1.1227,0.0013548,-0.061119,0.0010469,0.00013675,0.00011461
1.595,1.1226,0.0013486,-0.060973,0.0010415,0.00013596,0.00011386
1.5966,1.1225,0.0013427,-0.060828,0.0010368,0.00013522,0.00011313
1.5982,1.1224,0.001337,-0.060685,0.0010328,0.00013451,0.00011243
1.5998,1.1223,0.0013313,-0.060544,0.0010286,0.0001338,0.00011175
1.6014,1.1222,0.0013257,-0.060403,0.0010241,0.00013305,0.00011109
1.603,1.1221,0.0013203,-0.060262,0.0010196,0.00013229,0.00011045
1.6046,1.122,0.0013149,-0.06012,0.0010149,0.00013152,0.0001098
1.6062,1.1219,0.0013095,-0.059979,0.0010102,0.00013076,0.00010916
1.6078,1.1218,0.0013041,-0.059838,0.0010055,0.00012999,0.00010851
1.6094,1.1217,0.0012987,-0.059697,0.0010007,0.00012924,0.00010786
1.611,1.1216,0.0012932,-0.059556,0.00099589,0.00012848,0.0001072
1.6126,1.1216,0.0012878,-0.059415,0.00099103,0.00012773,0.00010654
1.6142,1.1215,0.0012823,-0.059274,0.00098613,0.00012699,0.00010588
1.6158,1.1214,0.0012768,-0.059133,0.0009812,0.00012625,0.00010522
1.6174,1.1213,0.0012713,-0.058992,0.00097622,0.00012551,0.00010456
1.619,1.1212,0.0012658,-0.058851,0.0009712,0.00012478,0.00010389
1.6206,1.1211,0.0012588,-0.05872,0.00096607,0.00012411,0.00010331
1.6222,1.121,0.0012535,-0.058586,0.00096242,0.00012345,0.00010274
1.6238,1.1209,0.0012482,-0.058453,0.00095874,0.00012279,0.00010217
1.6255,1.1208,0.0012429,-0.058319,0.00095502,0.00012214,0.0001016
1.6271,1.1207,0.0012376,-0.058185,0.00095127,0.00012149,0.00010102
1.6287,1.1206,0.0012322,-0.058051,0.00094748,0.00012085,0.00010044
1.6303,1.1205,0.0012268,-0.057918,0.00094365,0.00012021,9.9853e-05
1.6319,1.1204,0.0012214,-0.057784,0.00093979,0.00011958,9.9266e-05
1.6335,1.1203,0.001216,-0.05765,0.00093589,0.00011895,9.8676e-05
1.6351,1.1202,0.0012106,-0.057517,0.00093196,0.00011833,9.8082e-05
1.6367,1.1208,0.0012069,-0.057417,0.00093057,0.00012485,9.7291e-05
1.6383,1.1207,0.0012019,-0.057283,0.00092614,0.00012415,9.6726e-05
1.6399,1.1206,0.0011969,-0.057148,0.00092168,0.00012345,9.6157e-05
1.6415,1.1205,0.0011919,-0.057013,0.00091718,0.00012275,9.5586e-05
1.6431,1.1205,0.0011868,-0.056878,0.00091265,0.00012206,9.5013e-05
1.6447,1.1204,0.0011818,-0.056744,0.00090808,0.00012137,9.4436e-05
1.6463,1.1203,0.0011767,-0.056609,0.00090348,0.00012069,9.3857e-05
1.6479,1.1202,0.0011716,-0.056474,0.00089884,0.00012001,9.3275e-05
1.6495,1.1194,0.0011658,-0.056306,0.00089363,0.00011243,9.2897e-05
1.6511,1.1193,0.0011607,-0.056172,0.00088903,0.00011178,9.2318e-05
1.6527,1.1193,0.0011557,-0.056039,0.0008845,0.00011114,9.1747e-05
1.6543,1.1192,0.0011506,-0.055906,0.00088004,0.0001105,9.1184e-05
1.6559,1.1191,0.0011455,-0.055775,0.00087566,0.00010988,9.0629e-05
1.6575,1.119,0.0011405,-0.055644,0.00087136,0.00010926,9.0081e-05
1.6591,1.1189,0.0011354,-0.055514,0.00086718,0.00010865,8.9549e-05
1.6607,1.1188,0.0011304,-0.055387,0.00086324,0.00010804,8.906e-05
1.6623,1.1187,0.0011253,-0.055261,0.00085927,0.00010745,8.857e-05
1.6639,1.1186,0.0011203,-0.055134,0.00085525,0.00010685,8.8079e-05
1.6655,1.1185,0.0011151,-0.055008,0.0008512,0.00010626,8.7586e-05
1.6671,1.1184,0.00111,-0.054882,0.00084711,0.00010567,8.7092e-05
1.6687,1.1184,0.0011049,-0.054756,0.00084299,0.00010508,8.6597e-05
1.6703,1.1183,0.0010997,-0.05463,0.00083882,0.0001045,8.61e-05
1.6719,1.1182,0.0010951,-0.054501,0.00083461,0.00010389,8.5594e-05
1.6735,1.1181,0.0010905,-0.054372,0.00083037,0.00010327,8.5086e-05
1.6751,1.118,0.0010859,-0.054243,0.00082609,0.00010267,8.4574e-05
1.6767,1.1179,0.0010813,-0.054114,0.00082178,0.00010207,8.406e-05
1.6783,1.1178,0.0010767,-0.053986,0.00081755,0.00010147,8.3552e-05
1.6799,1.1177,0.0010724,-0.053862,0.00081424,0.00010091,8.311e-05
1.6815,1.1177,0.0010681,-0.053739,0.00081091,0.00010035,8.2664e-05
1.6831,1.1176,0.0010637,-0.053615,0.00080754,9.9801e-05,8.2216e-05
1.6847,1.1175,0.0010594,-0.053491,0.00080414,9.9253e-05,8.1766e-05
1.6863,1.1174,0.001055,-0.053368,0.00080071,9.8708e-05,8.1313e-05
1.6879,1.1173,0.0010506,-0.053244,0.00079725,9.8168e-05,8.0857e-05
1.6895,1.1172,0.0010462,-0.053121,0.00079376,9.7631e-05,8.0399e-05
1.6911,1.1171,0.0010417,-0.052997,0.00079024,9.7099e-05,7.9939e-05
1.6927,1.117,0.0010373,-0.052874,0.00078669,9.657e-05,7.9476e-05
1.6943,1.1169,0.0010328,-0.05275,0.00078311,9.6045e-05,7.901e-05
1.6959,1.1168,0.0010284,-0.052627,0.0007795,9.5524e-05,7.8542e-05
1.6975,1.1168,0.0010239,-0.052503,0.00077586,9.5008e-05,7.8071e-05
1.6991,1.1167,0.0010194,-0.052379,0.00077218,9.4495e-05,7.7598e-05
1.7007,1.1166,0.0010148,-0.052256,0.00076848,9.3986e-05,7.7122e-05
1.7023,1.1165,0.0010103,-0.052132,0.00076474,9.3481e-05,7.6644e-05
1.7039,1.1164,0.0010057,-0.052009,0.00076098,9.2979e-05,7.6163e-05
1.7055,1.117,0.0010021,-0.051916,0.00075755,9.8798e-05,7.5516e-05
1.7071,1.1169,0.0009979,-0.051792,0.00075356,9.8237e-05,7.5061e-05
1.7087,1.1161,0.0009935,-0.051642,0.00075022,9.1398e-05,7.4831e-05
1.7103,1.1161,0.00098974,-0.051523,0.00074753,9.0911e-05,7.4427e-05
1.7119,1.116,0.00098597,-0.051404,0.00074482,9.0427e-05,7.4021e-05
1.7135,1.1159,0.00098219,-0.051285,0.00074207,8.9948e-05,7.3612e-05
1.7151,1.1158,0.00097838,-0.051166,0.0007393,8.9472e-05,7.3201e-05
1.7167,1.1157,0.00097457,-0.051047,0.0007365,8.8999e-05,7.2788e-05
1.7183,1.1156,0.00097073,-0.050928,0.00073368,8.8531e-05,7.2372e-05
1.7199,1.1155,0.00096689,-0.050809,0.00073082,8.8066e-05,7.1954e-05
1.7215,1.1154,0.00096302,-0.050691,0.00072794,8.7606e-05,7.1533e-05
1.7231,1.1153,0.00095914,-0.050572,0.00072502,8.7149e-05,7.1111e-05
1.7247,1.1152,0.00095524,-0.050453,0.00072208,8.6695e-05,7.0685e-05
1.7263,1.1152,0.00095133,-0.050334,0.00071911,8.6246e-05,7.0257e-05
1.7279,1.1151,0.0009474,-0.050215,0.00071612,8.58e-05,6.9827e-05
1.7295,1.115,0.00094345,-0.050096,0.00071309,8.5359e-05,6.9395e-05
1.7311,1.1149,0.0009395,-0.049977,0.00071004,8.4921e-05,6.8959e-05
1.7327,1.1148,0.00093551,-0.049858,0.00070696,8.4486e-05,6.8522e-05
1.7343,1.1147,0.00093152,-0.049739,0.00070385,8.4056e-05,6.8082e-05
1.7359,1.1153,0.00092828,-0.04965,0.00070085,8.9652e-05,6.752e-05
1.7375,1.1146,0.00092201,-0.04951,0.00069279,8.2878e-05,6.7434e-05
1.7391,1.1145,0.0009184,-0.049396,0.00068972,8.2407e-05,6.7075e-05
1.7407,1.1144,0.0009148,-0.049281,0.00068668,8.1941e-05,6.6717e-05
1.7423,1.1143,0.00091119,-0.049167,0.00068369,8.1481e-05,6.636e-05
1.7439,1.1142,0.00090759,-0.049053,0.00068075,8.1027e-05,6.6005e-05
1.7455,1.1141,0.00090399,-0.04894,0.00067785,8.0578e-05,6.5651e-05
1.7471,1.1141,0.00090037,-0.048827,0.00067499,8.0133e-05,6.5304e-05
1.7487,1.114,0.00089672,-0.048715,0.00067211,7.9689e-05,6.4965e-05
1.7503,1.1139,0.00089309,-0.048603,0.00066922,7.9253e-05,6.4614e-05
1.7519,1.1138,0.00088948,-0.048489,0.00066633,7.8823e-05,6.4252e-05
1.7535,1.1137,0.00088587,-0.048376,0.00066343,7.8398e-05,6.3884e-05
1.7551,1.1136,0.00088224,-0.048262,0.00066051,7.7977e-05,6.3514e-05
1.7567,1.1135,0.0008786,-0.048148,0.00065757,7.7559e-05,6.3143e-05
1.7583,1.1135,0.00087495,-0.048035,0.00065461,7.7145e-05,6.277e-05
1.7599,1.1134,0.00087129,-0.047921,0.00065163,7.6735e-05,6.2395e-05
1.7615,1.1133,0.00086761,-0.047808,0.00064863,7.6328e-05,6.2019e-05
1.7631,1.1132,0.00086392,-0.047695,0.00064561,7.5925e-05,6.1641e-05
1.7647,1.1131,0.00086021,-0.047581,0.00064257,7.5525e-05,6.1261e-05
1.7663,1.113,0.00085649,-0.047468,0.00063952,7.5129e-05,6.088e-05
1.7679,1.1129,0.00085276,-0.047355,0.00063646,7.4737e-05,6.0498e-05
1.7695,1.1128,0.00084903,-0.047242,0.00063343,7.435e-05,6.0117e-05
1.7711,1.1128,0.00084529,-0.047129,0.00063044,7.3968e-05,5.9739e-05
1.7727,1.1127,0.00084182,-0.047019,0.00062765,7.3575e-05,5.9392e-05
1.7743,1.1126,0.00083869,-0.04691,0.00062507,7.3166e-05,5.9081e-05
1.7759,1.1125,0.00083554,-0.046801,0.00062246,7.2761e-05,5.8769e-05
1.7775,1.1124,0.00083237,-0.046691,0.00061982,7.2358e-05,5.8454e-05
1.7791,1.1123,0.0008292,-0.046582,0.00061717,7.1959e-05,5.8137e-05
1.7807,1.1123,0.000826,-0.046473,0.00061448,7.1563e-05,5.7818e-05
1.7823,1.1122,0.00082279,-0.046364,0.00061178,7.117e-05,5.7498e-05
1.7839,1.1121,0.00081957,-0.046255,0.00060905,7.0781e-05,5.7175e-05
1.7855,1.112,0.00081634,-0.046146,0.0006063,7.0394e-05,5.685e-05
1.7871,1.1119,0.00081309,-0.046037,0.00060352,7.0011e-05,5.6524e-05
1.7887,1.1118,0.00080983,-0.045928,0.00060072,6.9631e-05,5.6195e-05
1.7903,1.1118,0.00080655,-0.045819,0.0005979,6.9254e-05,5.5865e-05
1.7919,1.1117,0.00080327,-0.04571,0.00059505,6.8881e-05,5.5533e-05
1.7935,1.1116,0.00079996,-0.045601,0.00059218,6.851e-05,5.5198e-05
1.7951,1.1115,0.00079665,-0.045492,0.00058928,6.8143e-05,5.4862e-05
1.7967,1.1114,0.00079331,-0.045382,0.00058636,6.7779e-05,5.4524e-05
1.7983,1.1113,0.00078989,-0.045274,0.00058355,6.7418e-05,5.4188e-05
1.7999,1.1113,0.00078659,-0.045169,0.00058132,6.7083e-05,5.388e-05
1.8015,1.1112,0.00078329,-0.045064,0.00057907,6.6751e-05,5.357e-05
1.8031,1.1111,0.00077997,-0.044958,0.0005768,6.6423e-05,5.3259e-05
1.8047,1.111,0.00077662,-0.044853,0.00057451,6.6098e-05,5.2945e-05
1.8063,1.1109,0.00077331,-0.044748,0.00057218,6.5772e-05,5.2632e-05
1.8079,1.1108,0.00077043,-0.044644,0.00056975,6.5406e-05,5.2357e-05
1.8095,1.1107,0.00076753,-0.04454,0.0005673,6.5043e-05,5.2081e-05
1.8111,1.1107,0.00076462,-0.044436,0.00056483,6.4683e-05,5.1802e-05
1.8127,1.1106,0.00076169,-0.044332,0.00056233,6.4326e-05,5.1522e-05
1.8143,1.1105,0.00075876,-0.044228,0.00055981,6.3972e-05,5.124e-05
1.8159,1.1104,0.00075581,-0.044124,0.00055727,6.3621e-05,5.0956e-05
1.8175,1.1103,0.00075284,-0.04402,0.00055471,6.3273e-05,5.067e-05
1.8191,1.1103,0.00074986,-0.043916,0.00055213,6.2927e-05,5.0383e-05
1.8207,1.1102,0.00074688,-0.043812,0.00054952,6.2585e-05,5.0093e-05
1.8223,1.1101,0.00074388,-0.043708,0.0005469,6.2246e-05,4.9802e-05
1.8239,1.11,0.00074085,-0.043604,0.00054425,6.1909e-05,4.9509e-05
1.8255,1.1099,0.00073783,-0.043499,0.00054158,6.1576e-05,4.9215e-05
1.8271,1.1105,0.00073523,-0.043423,0.00053967,6.656e-05,4.8788e-05
1.8287,1.1104,0.00073218,-0.043322,0.00053762,6.6247e-05,4.851e-05
1.8303,1.1103,0.00072912,-0.043221,0.00053555,6.5938e-05,4.8231e-05
1.8319,1.1103,0.00072604,-0.04312,0.00053345,6.5631e-05,4.7949e-05
1.8335,1.1095,0.00072249,-0.042993,0.00053102,6.0077e-05,4.7815e-05
1.8351,1.1094,0.00071981,-0.042895,0.00052902,5.975e-05,4.7585e-05
1.8367,1.1093,0.00071713,-0.042797,0.000527,5.9425e-05,4.7354e-05
1.8383,1.1093,0.00071443,-0.042699,0.00052495,5.9103e-05,4.712e-05
1.8399,1.1092,0.00071171,-0.0426,0.00052289,5.8784e-05,4.6886e-05
1.8415,1.1091,0.00070899,-0.042502,0.00052081,5.8467e-05,4.6649e-05
1.8431,1.109,0.00070625,-0.042404,0.00051871,5.8154e-05,4.6411e-05
1.8447,1.1089,0.0007035,-0.042306,0.00051659,5.7843e-05,4.6171e-05
1.8463,1.1089,0.00070073,-0.042207,0.00051445,5.7535e-05,4.593e-05
1.8479,1.1088,0.00069796,-0.042109,0.0005123,5.723e-05,4.5687e-05
1.8495,1.1087,0.00069517,-0.042011,0.00051012,5.6927e-05,4.5442e-05
1.8511,1.1086,0.00069236,-0.041913,0.00050792,5.6627e-05,4.5195e-05
1.8527,1.1085,0.00068954,-0.041815,0.00050571,5.633e-05,4.4947e-05
1.8543,1.1085,0.00068676,-0.041715,0.00050342,5.6035e-05,4.4688e-05
1.8559,1.1084,0.000684,-0.041615,0.00050105,5.5742e-05,4.4419e-05
1.8575,1.1083,0.00068123,-0.041515,0.00049867,5.5452e-05,4.4148e-05
1.8591,1.1082,0.00067845,-0.041415,0.00049627,5.5164e-05,4.3876e-05
1.8607,1.1081,0.00067565,-0.041315,0.00049384,5.4879e-05,4.3601e-05
1.8623,1.1081,0.00067284,-0.041214,0.0004914,5.4597e-05,4.3326e-05
1.8639,1.108,0.00067001,-0.041114,0.00048894,5.4318e-05,4.3048e-05
1.8655,1.1079,0.00066718,-0.041014,0.00048645,5.4042e-05,4.2769e-05
1.8671,1.1078,0.00066471,-0.040918,0.00048428,5.3738e-05,4.255e-05
1.8687,1.1077,0.00066226,-0.040823,0.00048212,5.3435e-05,4.2337e-05
1.8703,1.1077,0.00065981,-0.040727,0.00047995,5.3133e-05,4.2122e-05
1.8719,1.1076,0.00065734,-0.040632,0.00047775,5.2834e-05,4.1906e-05
1.8735,1.1075,0.00065487,-0.040536,0.00047554,5.2538e-05,4.1688e-05
1.8752,1.1074,0.00065241,-0.04044,0.00047341,5.2249e-05,4.1465e-05
1.8768,1.1073,0.00065006,-0.040344,0.00047155,5.1978e-05,4.1229e-05
1.8784,1.1073,0.00064769,-0.040248,0.00046968,5.1709e-05,4.0991e-05
1.88,1.1072,0.00064531,-0.040152,0.00046779,5.1442e-05,4.0753e-05
1.8816,1.1071,0.00064292,-0.040056,0.00046588,5.1179e-05,4.0513e-05
1.8832,1.107,0.00064051,-0.03996,0.00046396,5.0917e-05,4.0272e-05
1.8848,1.1069,0.00063809,-0.039864,0.00046202,5.0659e-05,4.0029e-05
1.8864,1.1069,0.00063565,-0.039768,0.00046006,5.0404e-05,3.9785e-05
1.888,1.1068,0.0006332,-0.039672,0.00045809,5.0151e-05,3.954e-05
1.8896,1.1067,0.00063074,-0.039576,0.00045611,4.99e-05,3.9295e-05
1.8912,1.1066,0.00062833,-0.039483,0.00045425,4.9642e-05,3.9078e-05
1.8928,1.1065,0.00062595,-0.03939,0.00045243,4.9383e-05,3.8869e-05
1.8944,1.1065,0.00062358,-0.039298,0.00045063,4.9123e-05,3.8666e-05
1.896,1.1064,0.00062124,-0.039207,0.00044885,4.8862e-05,3.847e-05
1.8976,1.1063,0.00061893,-0.039116,0.0004471,4.86e-05,3.8282e-05
1.8992,1.1062,0.00061662,-0.039026,0.00044536,4.8337e-05,3.8097e-05
1.9008,1.1062,0.00061431,-0.038936,0.00044361,4.8077e-05,3.7912e-05
1.9024,1.1061,0.00061199,-0.038846,0.00044184,4.782e-05,3.7725e-05
1.904,1.106,0.00060964,-0.038756,0.00044006,4.7565e-05,3.7537e-05
1.9056,1.1059,0.00060729,-0.038666,0.00043825,4.7312e-05,3.7348e-05
1.9072,1.1058,0.00060493,-0.038575,0.00043644,4.7061e-05,3.7157e-05
1.9088,1.1058,0.00060256,-0.038485,0.0004346,4.6813e-05,3.6964e-05
1.9104,1.1057,0.00060017,-0.038395,0.00043275,4.6568e-05,3.677e-05
1.912,1.1056,0.00059778,-0.038305,0.00043089,4.6325e-05,3.6575e-05
1.9136,1.1055,0.00059536,-0.038215,0.00042901,4.6084e-05,3.6378e-05
1.9152,1.1055,0.00059294,-0.038125,0.00042711,4.5845e-05,3.618e-05
1.9168,1.1054,0.00059051,-0.038035,0.00042519,4.5609e-05,3.598e-05
1.9184,1.1053,0.00058806,-0.037945,0.00042326,4.5376e-05,3.5779e-05
1.92,1.1052,0.00058561,-0.037854,0.00042132,4.5145e-05,3.5577e-05
1.9216,1.1051,0.00058314,-0.037764,0.00041935,4.4916e-05,3.5373e-05
1.9232,1.1051,0.00058066,-0.037674,0.00041737,4.469e-05,3.5167e-05
1.9248,1.105,0.00057817,-0.037584,0.00041538,4.4466e-05,3.496e-05
1.9264,1.1049,0.00057567,-0.037494,0.00041337,4.4244e-05,3.4752e-05
1.928,1.1048,0.00057315,-0.037404,0.00041134,4.4025e-05,3.4542e-05
1.9296,1.1048,0.00057066,-0.037313,0.00040926,4.3807e-05,3.4328e-05
1.9312,1.1047,0.00056868,-0.037223,0.00040733,4.3564e-05,3.4137e-05
1.9328,1.1046,0.00056688,-0.037136,0.00040588,4.3326e-05,3.3968e-05
1.9344,1.1045,0.00056507,-0.037048,0.00040441,4.309e-05,3.3798e-05
1.936,1.1045,0.00056324,-0.036961,0.00040292,4.2857e-05,3.3626e-05
1.9376,1.1044,0.00056141,-0.036873,0.00040143,4.2626e-05,3.3453e-05
1.9392,1.1043,0.00055957,-0.036786,0.00039991,4.2397e-05,3.3278e-05
1.9408,1.1042,0.00055771,-0.036699,0.00039838,4.217e-05,3.3103e-05
1.9424,1.1042,0.00055585,-0.036611,0.00039684,4.1946e-05,3.2926e-05
1.944,1.1041,0.00055397,-0.036524,0.00039528,4.1723e-05,3.2747e-05
1.9456,1.104,0.00055208,-0.036436,0.0003937,4.1503e-05,3.2568e-05
1.9472,1.1039,0.00055018,-0.036349,0.00039211,4.1286e-05,3.2387e-05
1.9488,1.1038,0.00054827,-0.036261,0.00039051,4.107e-05,3.2205e-05
1.9504,1.1038,0.00054635,-0.036174,0.00038889,4.0857e-05,3.2021e-05
1.952,1.1037,0.00054441,-0.036086,0.00038725,4.0646e-05,3.1836e-05
1.9536,1.1036,0.00054247,-0.035999,0.0003856,4.0437e-05,3.165e-05
1.9552,1.1035,0.00054052,-0.035911,0.00038393,4.023e-05,3.1463e-05
1.9568,1.1035,0.00053855,-0.035824,0.00038225,4.0026e-05,3.1274e-05
1.9584,1.1034,0.00053657,-0.035737,0.00038055,3.9824e-05,3.1084e-05
1.96,1.1033,0.00053458,-0.035649,0.00037884,3.9624e-05,3.0893e-05
1.9616,1.1032,0.00053259,-0.035562,0.00037711,3.9426e-05,3.07e-05
1.9632,1.1032,0.00053058,-0.035474,0.00037537,3.9231e-05,3.0506e-05
1.9648,1.1031,0.00052856,-0.035387,0.00037361,3.9038e-05,3.0311e-05
1.9664,1.103,0.00052654,-0.0353,0.00037187,3.8842e-05,3.0125e-05
1.968,1.1029,0.00052455,-0.035215,0.00037016,3.8643e-05,2.995e-05
1.9696,1.1029,0.00052256,-0.035131,0.00036848,3.8441e-05,2.9787e-05
1.9712,1.1028,0.00052054,-0.035049,0.00036687,3.8232e-05,2.9649e-05
1.9728,1.1027,0.00051845,-0.03497,0.0003653,3.8022e-05,2.9525e-05
1.9744,1.1026,0.00051634,-0.034891,0.00036373,3.7815e-05,2.9401e-05
1.976,1.1026,0.0005142,-0.034811,0.00036214,3.761e-05,2.9276e-05
1.9776,1.1025,0.00051204,-0.034732,0.00036054,3.7407e-05,2.9151e-05
1.9792,1.1024,0.00050993,-0.034652,0.000359,3.7211e-05,2.9016e-05
1.9808,1.1023,0.00050801,-0.03457,0.00035768,3.703e-05,2.8851e-05
1.9824,1.1023,0.00050609,-0.034487,0.00035633,3.6851e-05,2.8684e-05
1.984,1.1022,0.00050415,-0.034404,0.00035498,3.6675e-05,2.8516e-05
1.9856,1.1021,0.0005022,-0.034321,0.00035361,3.65e-05,2.8347e-05
1.9872,1.102,0.00050024,-0.034239,0.00035222,3.6328e-05,2.8177e-05
1.9888,1.102,0.00049826,-0.034156,0.00035083,3.6158e-05,2.8005e-05
1.9904,1.1019,0.00049628,-0.034073,0.00034942,3.599e-05,2.7832e-05
1.992,1.1018,0.00049428,-0.033991,0.00034799,3.5825e-05,2.7658e-05
1.9936,1.1017,0.00049227,-0.033908,0.00034655,3.5661e-05,2.7482e-05
1.9952,1.1017,0.00049025,-0.033825,0.0003451,3.55e-05,2.7305e-05
1.9968,1.1016,0.00048822,-0.033742,0.00034364,3.5341e-05,2.7127e-05
1.9984,1.1015,0.00048622,-0.03366,0.00034218,3.518e-05,2.6954e-05
2,1.1014,0.00048455,-0.033582,0.00034086,3.4986e-05,2.6836e-05


==> figs/data/reference/cylinder_nse_dns_1.54_mean_d.csv <==
y,U,UpUp,V,VpVp,Pxx,Pyy
-2,1.1014,0.00045717,0.034078,0.00031656,2.9628e-05,2.3858e-05
-1.9888,1.1019,0.00046871,0.034649,0.00032517,3.0784e-05,2.4803e-05
-1.9776,1.1025,0.00048032,0.035243,0.00033445,3.1951e-05,2.5915e-05
-1.9664,1.103,0.00049362,0.035828,0.00034368,3.316e-05,2.6944e-05
-1.9552,1.1035,0.00050633,0.036434,0.00035508,3.4534e-05,2.8018e-05
-1.944,1.104,0.00052056,0.037037,0.00036512,3.5847e-05,2.912e-05
-1.9328,1.1046,0.00053564,0.037652,0.00037615,3.7203e-05,3.0307e-05
-1.9216,1.1051,0.00054867,0.038293,0.00038765,3.8721e-05,3.1585e-05
-1.9104,1.1056,0.00056361,0.038937,0.00039905,4.0205e-05,3.293e-05
-1.8992,1.1062,0.00057978,0.039591,0.00041191,4.1761e-05,3.4325e-05
-1.888,1.1067,0.00059522,0.040246,0.00042433,4.347e-05,3.5641e-05
-1.8768,1.1073,0.00061141,0.040919,0.00043859,4.5277e-05,3.7062e-05
-1.8655,1.1078,0.00062863,0.041606,0.00045346,4.7116e-05,3.8598e-05
-1.8543,1.1084,0.0006461,0.04229,0.00046598,4.8944e-05,4.0127e-05
-1.8431,1.1096,0.00066431,0.043005,0.00047876,5.6187e-05,4.1503e-05
-1.8319,1.1101,0.00068348,0.043711,0.00049562,5.8476e-05,4.3044e-05
-1.8207,1.1101,0.00070192,0.044422,0.00050932,5.5043e-05,4.5165e-05
-1.8095,1.1106,0.00072131,0.045158,0.00052461,5.7254e-05,4.6995e-05
-1.7983,1.1112,0.00074182,0.045914,0.0005422,5.96e-05,4.8975e-05
-1.7871,1.1118,0.00076272,0.04668,0.00055904,6.1982e-05,5.1057e-05
-1.7759,1.1124,0.00078439,0.047446,0.0005758,6.4491e-05,5.3078e-05
-1.7647,1.113,0.00080838,0.048232,0.00059592,6.7139e-05,5.5284e-05
-1.7535,1.1136,0.00083167,0.049017,0.0006148,6.9952e-05,5.7388e-05
-1.7423,1.1142,0.00085585,0.049842,0.00063267,7.2564e-05,6.0045e-05
-1.7311,1.1155,0.00088248,0.050694,0.00065342,8.1757e-05,6.2373e-05
-1.7199,1.1154,0.00090715,0.051498,0.00067369,7.8622e-05,6.5087e-05
-1.7087,1.116,0.0009314,0.052363,0.00069488,8.1922e-05,6.7906e-05
-1.6975,1.1166,0.00095941,0.053238,0.00071877,8.5321e-05,7.0861e-05
-1.6863,1.1172,0.00098775,0.05411,0.00074113,8.8851e-05,7.3703e-05
-1.6751,1.1179,0.0010177,0.055015,0.00076532,9.2414e-05,7.7055e-05
-1.6639,1.1185,0.0010479,0.055918,0.00079031,9.6345e-05,8.0175e-05
-1.6527,1.1191,0.00108,0.056855,0.00081869,0.00010046,8.374e-05
-1.6415,1.1197,0.0011136,0.057789,0.00084636,0.00010469,8.7246e-05
-1.6303,1.1204,0.0011475,0.058757,0.00087388,0.00010895,9.1212e-05
-1.619,1.121,0.0011806,0.059725,0.00089964,0.00011344,9.5038e-05
-1.6078,1.1217,0.001218,0.060724,0.0009315,0.00011824,9.9332e-05
-1.5966,1.1223,0.0012553,0.061729,0.00096198,0.00012321,0.00010361
-1.5854,1.123,0.0012942,0.062754,0.0009943,0.00012843,0.00010816
-1.5742,1.1236,0.001335,0.063799,0.0010284,0.00013389,0.000113
-1.563,1.1243,0.0013758,0.064851,0.0010616,0.00013962,0.00011781
-1.5518,1.1249,0.0014205,0.065938,0.0010997,0.00014559,0.00012327
-1.5406,1.1256,0.0014643,0.067026,0.0011354,0.00015183,0.00012854
-1.5294,1.1263,0.0015135,0.068154,0.0011772,0.00015833,0.00013467
-1.5182,1.1269,0.0015635,0.069292,0.0012189,0.00016512,0.00014089
-1.507,1.1276,0.0016113,0.07043,0.0012586,0.00017243,0.00014676
-1.4958,1.1283,0.0016636,0.071601,0.001302,0.00017993,0.00015337
-1.4846,1.1289,0.0017199,0.072808,0.0013507,0.00018786,0.0001607
-1.4734,1.1296,0.0017741,0.074002,0.0013934,0.00019599,0.00016751
-1.4622,1.131,0.0018343,0.075294,0.0014477,0.00021462,0.00017505
-1.451,1.131,0.001893,0.0765,0.0014944,0.00021377,0.00018332
-1.4398,1.1317,0.0019559,0.077788,0.0015495,0.0002235,0.00019191
-1.4286,1.1323,0.0020238,0.079079,0.0016058,0.00023346,0.00020072
-1.4174,1.133,0.0020934,0.080393,0.0016623,0.0002437,0.00020996
-1.4062,1.1338,0.0021638,0.081756,0.0017209,0.00025442,0.00022019
-1.395,1.1344,0.0022355,0.083138,0.0017839,0.00026621,0.00023055
-1.3838,1.1358,0.0023131,0.084591,0.0018498,0.00028919,0.00024119
-1.3725,1.1358,0.002392,0.085972,0.0019189,0.00029126,0.00025317
-1.3613,1.1366,0.0024755,0.087416,0.0019883,0.00030439,0.00026523
-1.3501,1.1373,0.0025626,0.088889,0.0020627,0.00031851,0.00027789
-1.3389,1.138,0.0026533,0.090403,0.0021414,0.00033336,0.00029164
-1.3277,1.1387,0.0027487,0.091926,0.0022212,0.00034868,0.00030575
-1.3165,1.1394,0.0028472,0.09348,0.002306,0.00036517,0.00032049
-1.3053,1.1408,0.0029511,0.095138,0.0023956,0.00039471,0.00033622
-1.2941,1.1415,0.0030593,0.096763,0.0024907,0.00041336,0.00035302
-1.2829,1.1422,0.0031715,0.098408,0.0025859,0.00043248,0.00037052
-1.2717,1.143,0.0032896,0.10009,0.0026871,0.00045271,0.0003891
-1.2605,1.1437,0.0034111,0.10181,0.0027933,0.00047426,0.0004088
-1.2493,1.1444,0.00354,0.10355,0.0029049,0.00049681,0.0004296
-1.2381,1.1451,0.0036753,0.10532,0.0030197,0.00052021,0.00045139
-1.2269,1.1465,0.0038206,0.10718,0.0031459,0.00055968,0.00047387
-1.2157,1.1473,0.0039646,0.10905,0.0032724,0.00058645,0.00049847
-1.2045,1.1473,0.0041152,0.11088,0.0034052,0.00059998,0.00052511
-1.1933,1.148,0.0042784,0.1128,0.0035471,0.00062923,0.00055261
-1.1821,1.1488,0.0044502,0.11476,0.0037005,0.00066087,0.00058206
-1.1709,1.1495,0.0046259,0.11675,0.003852,0.00069315,0.00061248
-1.1597,1.1509,0.0048154,0.11886,0.0040185,0.00074382,0.00064453
-1.1485,1.151,0.0050088,0.12087,0.0041892,0.00076441,0.00067947
-1.1373,1.1517,0.0052145,0.12299,0.00437,0.00080286,0.00071589
-1.1261,1.1524,0.0054331,0.12516,0.0045636,0.00084382,0.0007548
-1.1148,1.1532,0.0056622,0.12736,0.0047666,0.00088703,0.00079566
-1.1036,1.1539,0.0059108,0.1296,0.0049872,0.00093294,0.0008389
-1.0924,1.1553,0.0061641,0.132,0.0052147,0.00099959,0.00088455
-1.0812,1.1553,0.0064288,0.13427,0.0054511,0.0010325,0.00093347
-1.07,1.156,0.006714,0.13667,0.0057073,0.0010867,0.00098499
-1.0588,1.1568,0.0070153,0.13911,0.0059779,0.001144,0.0010388
-1.0476,1.1582,0.00734,0.1417,0.0062722,0.0012247,0.0010947
-1.0364,1.1582,0.0076752,0.14417,0.0065767,0.0012692,0.0011542
-1.0252,1.1589,0.0080361,0.14676,0.0069026,0.0013358,0.0012147
-1.014,1.1603,0.0084215,0.14953,0.0072572,0.0014275,0.0012746
-1.0028,1.1609,0.0088373,0.15224,0.0076381,0.0015032,0.0013389
-0.9916,1.161,0.0092636,0.15494,0.0080283,0.0015578,0.0014044
-0.98039,1.1616,0.0097293,0.1578,0.0084596,0.0016351,0.0014586
-0.96919,1.1623,0.010232,0.16071,0.0089228,0.0017119,0.0015208
-0.95798,1.1629,0.010779,0.1637,0.0094201,0.001791,0.0015753
-0.94678,1.1635,0.011378,0.16676,0.0099592,0.0018649,0.0016294
-0.93557,1.1641,0.012021,0.1699,0.010525,0.0019368,0.00168
-0.92437,1.1646,0.012731,0.17312,0.011131,0.0020038,0.001722
-0.91317,1.1658,0.013524,0.17653,0.011793,0.0020947,0.0018006
-0.90196,1.1656,0.014362,0.17982,0.012497,0.002156,0.0018484
-0.89076,1.1661,0.015266,0.18329,0.013285,0.0022381,0.0019102
-0.87955,1.1665,0.016257,0.18686,0.014147,0.0022613,0.0018911
-0.86835,1.1668,0.0173,0.19055,0.015046,0.0022928,0.0019622
-0.85714,1.1676,0.018525,0.19446,0.016015,0.0022842,0.002024
-0.84594,1.1669,0.019889,0.1983,0.017031,0.0022502,0.0021506
-0.83473,1.1668,0.021438,0.20236,0.018162,0.0021918,0.0022498
-0.82353,1.1665,0.023154,0.20654,0.019393,0.0022565,0.0024192
-0.81232,1.166,0.025105,0.21087,0.020707,0.0022997,0.0025771
-0.80112,1.1652,0.027272,0.21535,0.022088,0.0023081,0.0027259
-0.78992,1.164,0.029744,0.22006,0.023596,0.0022647,0.0027005
-0.77871,1.1625,0.032494,0.22492,0.025249,0.0021599,0.0026762
-0.76751,1.1604,0.035636,0.22997,0.027088,0.0019999,0.0026209
-0.7563,1.1577,0.03918,0.2352,0.029093,0.0017923,0.0024765
-0.7451,1.1543,0.04322,0.24061,0.031329,0.0014845,0.0023858
-0.73389,1.1507,0.04774,0.2463,0.033868,0.0009245,0.0023001
-0.72269,1.1449,0.052541,0.25192,0.036682,0.00013054,0.002393
-0.71148,1.1386,0.057866,0.2578,0.039779,-0.00047757,0.0025387
-0.70028,1.1308,0.063966,0.26384,0.043136,-0.0012837,0.0026353
-0.68908,1.1209,0.071104,0.27009,0.04677,-0.0019717,0.0031275
-0.67787,1.1094,0.078836,0.27643,0.050618,-0.0029188,0.0037487
-0.66667,1.0963,0.087577,0.28293,0.054865,-0.003648,0.0044256
-0.65546,1.0792,0.09685,0.28912,0.05947,-0.0046689,0.0050115
-0.64426,1.0601,0.10703,0.2952,0.064672,-0.0052348,0.0056586
-0.63305,1.0388,0.11767,0.30102,0.070264,-0.0060651,0.006511
-0.62185,1.014,0.12916,0.30636,0.076553,-0.0066862,0.0073254
-0.61064,0.98619,0.14121,0.31114,0.083325,-0.0073777,0.008034
-0.59944,0.95568,0.15362,0.31521,0.090774,-0.0080005,0.0086288
-0.58824,0.92384,0.16549,0.3187,0.098688,-0.0088706,0.0097691
-0.57703,0.8909,0.17697,0.32143,0.10736,-0.0095515,0.010616
-0.56583,0.85581,0.18694,0.32268,0.11658,-0.010845,0.01145
-0.55462,0.82044,0.19551,0.32307,0.12636,-0.011745,0.012624
-0.54342,0.78447,0.20268,0.32239,0.13661,-0.012546,0.01329
-0.53221,0.7484,0.20837,0.32052,0.14717,-0.013399,0.013717
-0.52101,0.71287,0.21287,0.31781,0.15789,-0.013704,0.014593
-0.5098,0.6775,0.21612,0.31415,0.16851,-0.013685,0.015801
-0.4986,0.64256,0.21875,0.30958,0.17904,-0.013408,0.016247
-0.48739,0.60821,0.22059,0.30418,0.18937,-0.012832,0.016458
-0.47619,0.57454,0.22165,0.29803,0.19949,-0.011945,0.016165
-0.46499,0.54181,0.22198,0.29126,0.20916,-0.0104,0.015246
-0.45378,0.51055,0.22224,0.28408,0.21861,-0.0084795,0.014326
-0.44258,0.47959,0.22216,0.27642,0.22724,-0.0066946,0.01282
-0.43137,0.4502,0.2227,0.26893,0.23555,-0.0045062,0.011319
-0.42017,0.4215,0.22324,0.26092,0.24303,-0.0026425,0.010002
-0.40896,0.39439,0.22401,0.25303,0.25028,-0.00060692,0.0086478
-0.39776,0.36831,0.22507,0.24505,0.25694,0.0016645,0.0071784
-0.38655,0.34302,0.22652,0.23714,0.26325,0.0039017,0.0055045
-0.37535,0.31865,0.22831,0.2292,0.26925,0.0059711,0.0036672
-0.36415,0.29515,0.23051,0.22153,0.27541,0.0077444,0.0020592
-0.35294,0.27177,0.23208,0.21381,0.28092,0.0092688,0.00053571
-0.34174,0.24899,0.23359,0.20633,0.28636,0.010562,-0.00051362
-0.33053,0.22664,0.23486,0.19902,0.29172,0.011313,-0.0015626
-0.31933,0.20445,0.23594,0.19193,0.29705,0.012321,-0.0034079
-0.30812,0.18211,0.23671,0.18502,0.30172,0.01279,-0.004593
-0.29692,0.15965,0.23657,0.17826,0.30641,0.013282,-0.0057303
-0.28571,0.13708,0.2356,0.17167,0.3105,0.013476,-0.0073429
-0.27451,0.11439,0.23363,0.16508,0.31429,0.013417,-0.0088178
-0.26331,0.091532,0.23104,0.15852,0.3178,0.013573,-0.009799
-0.2521,0.068487,0.22782,0.15203,0.32101,0.013353,-0.011275
-0.2409,0.045271,0.22385,0.14581,0.32375,0.013234,-0.012953
-0.22969,0.022046,0.21941,0.13968,0.32639,0.012777,-0.014708
-0.21849,-0.00090447,0.21431,0.13353,0.32866,0.012587,-0.016138
-0.20728,-0.023568,0.20833,0.12729,0.33058,0.012298,-0.017181
-0.19608,-0.045801,0.20145,0.12094,0.33213,0.011811,-0.018445
-0.18487,-0.067439,0.19361,0.11449,0.33329,0.011487,-0.019547
-0.17367,-0.088321,0.18478,0.10781,0.33387,0.010636,-0.020642
-0.16246,-0.10834,0.17571,0.10113,0.33386,0.0099769,-0.02142
-0.15126,-0.1273,0.16683,0.09438,0.33363,0.0094187,-0.021813
-0.14006,-0.14524,0.1585,0.087627,0.33343,0.0086509,-0.022309
-0.12885,-0.16247,0.15026,0.08063,0.33275,0.0079453,-0.023126
-0.11765,-0.1789,0.14221,0.073301,0.33186,0.0075267,-0.024332
-0.10644,-0.1945,0.13459,0.065718,0.33143,0.0070295,-0.025106
-0.095238,-0.20847,0.12719,0.057945,0.33036,0.0067889,-0.025971
-0.084034,-0.22109,0.12049,0.050034,0.32983,0.0062912,-0.026411
-0.072829,-0.23212,0.11461,0.042027,0.32925,0.0056571,-0.026629
-0.061625,-0.2415,0.10962,0.03399,0.32887,0.0055183,-0.027246
-0.05042,-0.2493,0.10555,0.02593,0.32847,0.0049794,-0.027589
-0.039216,-0.25553,0.10241,0.017873,0.32814,0.0048814,-0.028077
-0.028011,-0.26022,0.099769,0.009886,0.32803,0.004522,-0.028299
-0.016807,-0.26322,0.097984,0.0019877,0.32763,0.004293,-0.028214
-0.0056022,-0.26479,0.097028,-0.0059333,0.32764,0.0039674,-0.028562
0.0056022,-0.26482,0.096964,-0.013763,0.32773,0.0035125,-0.028613
0.016807,-0.26331,0.097752,-0.021575,0.32783,0.0035204,-0.028464
0.028011,-0.2603,0.099518,-0.029361,0.32821,0.003612,-0.027861
0.039216,-0.2552,0.10215,-0.036987,0.32809,0.0036599,-0.027629
0.05042,-0.24881,0.10586,-0.044649,0.32836,0.0037547,-0.027667
0.061625,-0.24049,0.11017,-0.052014,0.32844,0.0038945,-0.02733
0.072829,-0.23079,0.11566,-0.05932,0.3286,0.0041524,-0.027177
0.084034,-0.21983,0.12189,-0.066462,0.32903,0.0040602,-0.026017
0.095238,-0.20683,0.129,-0.073355,0.32897,0.0043878,-0.02512
0.10644,-0.19234,0.13645,-0.080174,0.32926,0.0045145,-0.023953
0.11765,-0.17648,0.14458,-0.086902,0.32939,0.0048123,-0.023021
0.12885,-0.15943,0.15301,-0.09349,0.32979,0.005123,-0.021987
0.14006,-0.14124,0.16165,-0.10009,0.33015,0.0058498,-0.021265
0.15126,-0.12183,0.17057,-0.10675,0.33038,0.006516,-0.020448
0.16246,-0.1012,0.17934,-0.11344,0.33048,0.0069364,-0.019102
0.17367,-0.079471,0.18776,-0.12006,0.33025,0.0073575,-0.018481
0.18487,-0.057108,0.19566,-0.12668,0.32963,0.0075478,-0.017677
0.19608,-0.034229,0.20292,-0.13315,0.32859,0.0079065,-0.016552
0.20728,-0.010878,0.20995,-0.13949,0.32718,0.008343,-0.015305
0.21849,0.013127,0.2165,-0.14565,0.32532,0.0087284,-0.014172
0.22969,0.037587,0.22222,-0.15192,0.32321,0.0093228,-0.012928
0.2409,0.062093,0.22672,-0.15824,0.32077,0.0098243,-0.011446
0.2521,0.086426,0.23009,-0.16459,0.31817,0.010123,-0.0096258
0.26331,0.11054,0.23249,-0.17104,0.31539,0.010088,-0.007706
0.27451,0.13433,0.23388,-0.17754,0.3123,0.01006,-0.00626
0.28571,0.15772,0.2345,-0.18419,0.30922,0.0097637,-0.0042667
0.29692,0.18052,0.23395,-0.19052,0.30554,0.009282,-0.0022822
0.30812,0.2029,0.23281,-0.19694,0.30182,0.0088483,-0.0009097
0.31933,0.22498,0.23115,-0.20321,0.2979,0.0079804,0.00035457
0.33053,0.24715,0.22914,-0.2096,0.29393,0.0063511,0.0015149
0.34174,0.26919,0.22656,-0.2158,0.28916,0.004946,0.002931
0.35294,0.29185,0.22414,-0.22242,0.28419,0.0036021,0.0045209
0.36415,0.31517,0.22175,-0.22922,0.27888,0.0017308,0.0056561
0.37535,0.33903,0.21969,-0.23609,0.2732,0.00038163,0.0067723
0.38655,0.36339,0.21807,-0.24313,0.26725,-0.0016124,0.0081545
0.39776,0.38839,0.217,-0.25026,0.26098,-0.0039567,0.009663
0.40896,0.41451,0.21683,-0.25739,0.25437,-0.0059157,0.01078
0.42017,0.44138,0.21689,-0.26445,0.24731,-0.0077926,0.011938
0.43137,0.46927,0.2175,-0.27146,0.23981,-0.0096371,0.012587
0.44258,0.4984,0.21868,-0.27848,0.23203,-0.01143,0.013277
0.45378,0.5281,0.22005,-0.28484,0.22353,-0.012978,0.01425
0.46499,0.5589,0.22157,-0.291,0.21469,-0.01473,0.014802
0.47619,0.5904,0.22282,-0.29655,0.20534,-0.016404,0.015175
0.48739,0.62231,0.22389,-0.30129,0.19549,-0.017954,0.01509
0.4986,0.65434,0.22389,-0.3053,0.1853,-0.018407,0.014561
0.5098,0.68674,0.22303,-0.30859,0.17468,-0.018695,0.014224
0.52101,0.71932,0.22139,-0.3109,0.16374,-0.018488,0.013455
0.53221,0.7521,0.21821,-0.31255,0.15277,-0.018185,0.012096
0.54342,0.78468,0.21341,-0.31335,0.14186,-0.017942,0.010904
0.55462,0.81718,0.20737,-0.31313,0.13133,-0.017242,0.0099683
0.56583,0.84914,0.19992,-0.31199,0.12121,-0.016317,0.00907
0.57703,0.88069,0.19093,-0.31034,0.1114,-0.015495,0.008031
0.58824,0.91142,0.18076,-0.3078,0.10221,-0.014001,0.0074802
0.59944,0.94133,0.17006,-0.30456,0.093835,-0.012766,0.0068563
0.61064,0.96917,0.15827,-0.30039,0.085982,-0.010946,0.0061492
0.62185,0.99624,0.14608,-0.29562,0.079019,-0.0099368,0.0052426
0.63305,1.0218,0.13407,-0.29051,0.07279,-0.0088105,0.0051966
0.64426,1.0443,0.12242,-0.28477,0.067261,-0.0072604,0.004788
0.65546,1.0637,0.11144,-0.27851,0.062353,-0.006037,0.0045939
0.66667,1.0812,0.10102,-0.27239,0.057868,-0.00453,0.0042546
0.67787,1.096,0.091567,-0.26615,0.053827,-0.0036873,0.0038627
0.68908,1.1086,0.08293,-0.25996,0.050084,-0.0025681,0.0034843
0.70028,1.1191,0.075269,-0.25394,0.046597,-0.0017328,0.003252
0.71148,1.1275,0.068585,-0.24808,0.043387,-0.001196,0.0027875
0.72269,1.135,0.062621,-0.24259,0.040503,-0.00073601,0.0026316
0.73389,1.1403,0.05701,-0.23694,0.037719,-0.00027002,0.002614
0.7451,1.1452,0.051925,-0.2316,0.0352,-2.2311e-05,0.0023593
0.7563,1.1493,0.047228,-0.22646,0.032911,0.00036374,0.0023375
0.76751,1.1528,0.043004,-0.22149,0.030827,0.00064396,0.0024282
0.77871,1.1556,0.039217,-0.21669,0.028884,0.00089739,0.0023099
0.78992,1.1579,0.035785,-0.21205,0.027089,0.0011416,0.0020931
0.80112,1.1598,0.032724,-0.20757,0.025428,0.0012066,0.0018421
0.81232,1.1613,0.030018,-0.20327,0.023843,0.0012436,0.0017308
0.82353,1.1623,0.027669,-0.19915,0.022344,0.0014178,0.0018323
0.83473,1.163,0.025601,-0.19516,0.020959,0.0014898,0.0017054
0.84594,1.1635,0.023737,-0.19131,0.01968,0.0015622,0.0017088
0.85714,1.1646,0.022021,-0.18768,0.018503,0.0016111,0.0016889
0.86835,1.1641,0.020423,-0.18392,0.0174,0.001755,0.0016542
0.87955,1.1642,0.018999,-0.18042,0.016376,0.001793,0.0015426
0.89076,1.1642,0.017714,-0.17702,0.015391,0.0018512,0.0014447
0.90196,1.164,0.016561,-0.17371,0.014472,0.0018849,0.0014349
0.91317,1.1637,0.015519,-0.17051,0.013617,0.0018945,0.0014427
0.92437,1.1641,0.014585,-0.16749,0.012833,0.0019126,0.0014704
0.93557,1.163,0.013736,-0.16437,0.012099,0.0018509,0.0014695
0.94678,1.1625,0.01294,-0.16139,0.011405,0.0018158,0.0014419
0.95798,1.1627,0.012238,-0.15859,0.010779,0.0017868,0.001407
0.96919,1.1622,0.011577,-0.15578,0.010188,0.0017249,0.0013719
0.98039,1.1616,0.010978,-0.15306,0.0096496,0.001657,0.0013342
0.9916,1.1603,0.010394,-0.15027,0.0091191,0.0015674,0.0013054
1.0028,1.1597,0.009874,-0.14765,0.0086403,0.0015033,0.0012641
1.014,1.159,0.0093932,-0.14508,0.0081987,0.0014327,0.0012318
1.0252,1.1583,0.0089367,-0.14257,0.007777,0.001369,0.0011844
1.0364,1.1576,0.0085197,-0.14009,0.0073904,0.0013035,0.0011173
1.0476,1.157,0.0081238,-0.13769,0.0070237,0.0012427,0.0010736
1.0588,1.1563,0.0077539,-0.13533,0.0066805,0.0011827,0.0010328
1.07,1.1563,0.0074163,-0.1331,0.0063665,0.0011413,0.00098674
1.0812,1.1549,0.0070822,-0.13076,0.0060548,0.0010674,0.00093858
1.0924,1.1548,0.0067795,-0.12861,0.0057732,0.0010313,0.00089515
1.1036,1.1534,0.0064843,-0.12635,0.005502,0.00096373,0.00086237
1.1148,1.1527,0.0062111,-0.12421,0.0052533,0.00091553,0.00082455
1.1261,1.1527,0.0059562,-0.12219,0.0050243,0.00088729,0.00078928
1.1373,1.1513,0.0057063,-0.12006,0.004801,0.00082875,0.00075121
1.1485,1.1505,0.0054747,-0.11803,0.0045939,0.00078849,0.00071508
1.1597,1.1505,0.0052585,-0.11612,0.0044007,0.00076562,0.0006801
1.1709,1.1491,0.0050447,-0.1141,0.0042124,0.00071475,0.00064766
1.1821,1.1477,0.0048406,-0.11213,0.0040327,0.00066622,0.00061653
1.1933,1.1476,0.0046571,-0.11031,0.0038708,0.00064872,0.00058623
1.2045,1.1476,0.0044794,-0.10854,0.0037151,0.00063245,0.00055772
1.2157,1.1462,0.0043073,-0.10667,0.0035669,0.00058998,0.00053151
1.2269,1.1454,0.0041476,-0.10489,0.0034276,0.0005628,0.00050594
1.2381,1.1447,0.00399,-0.10314,0.0032878,0.00053654,0.00048148
1.2493,1.144,0.0038393,-0.10144,0.0031571,0.00051201,0.00045879
1.2605,1.1433,0.0036974,-0.099763,0.0030356,0.00048895,0.00043735
1.2717,1.1432,0.003564,-0.098165,0.0029191,0.0004793,0.0004162
1.2829,1.1425,0.0034355,-0.096545,0.0028088,0.00045816,0.00039684
1.2941,1.1411,0.003312,-0.094913,0.0027053,0.00042628,0.00037943
1.3053,1.1404,0.0031948,-0.093357,0.0026048,0.00040738,0.00036223
1.3165,1.1397,0.0030785,-0.091807,0.0025036,0.00038924,0.00034493
1.3277,1.1389,0.0029734,-0.09031,0.0024175,0.00037268,0.00032967
1.3389,1.1382,0.0028664,-0.088816,0.0023235,0.00035609,0.00031416
1.3501,1.1375,0.0027659,-0.087351,0.0022373,0.00034061,0.00029959
1.3613,1.1368,0.0026731,-0.085917,0.0021588,0.000326,0.0002862
1.3725,1.1361,0.0025803,-0.084496,0.0020788,0.00031193,0.00027291
1.3838,1.1354,0.0024906,-0.08312,0.0020021,0.00029848,0.00026073
1.395,1.1347,0.002407,-0.081765,0.0019306,0.00028568,0.00024932
1.4062,1.1347,0.0023267,-0.080469,0.0018621,0.00028368,0.00023771
1.4174,1.1333,0.0022501,-0.079123,0.0018009,0.00026242,0.00022795
1.4286,1.1326,0.0021778,-0.077837,0.0017413,0.00025158,0.00021817
1.4398,1.1319,0.0021048,-0.076553,0.0016794,0.00024113,0.00020819
1.451,1.1312,0.0020349,-0.075297,0.0016167,0.00023074,0.00019899
1.4622,1.1305,0.0019703,-0.074091,0.0015652,0.00022141,0.00019088
1.4734,1.1298,0.0019025,-0.072863,0.0015052,0.00021209,0.00018198
1.4846,1.1291,0.0018434,-0.071688,0.0014561,0.0002034,0.00017451
1.4958,1.1285,0.0017849,-0.07052,0.0014076,0.00019518,0.000167
1.507,1.1278,0.0017288,-0.069361,0.0013583,0.00018707,0.00015974
1.5182,1.1271,0.0016754,-0.068232,0.0013127,0.00017939,0.00015303
1.5294,1.1264,0.0016219,-0.06713,0.0012707,0.00017242,0.00014656
1.5406,1.1258,0.0015695,-0.066031,0.0012269,0.00016558,0.00014011
1.5518,1.1251,0.0015214,-0.064959,0.001186,0.00015886,0.00013433
1.563,1.1244,0.0014739,-0.06391,0.0011471,0.00015256,0.00012882
1.5742,1.1238,0.0014276,-0.062868,0.0011083,0.00014655,0.00012336
1.5854,1.1231,0.0013854,-0.061847,0.0010732,0.00014074,0.00011831
1.5966,1.1225,0.0013427,-0.060828,0.0010368,0.00013522,0.00011313
1.6078,1.1218,0.0013041,-0.059838,0.0010055,0.00012999,0.00010851
1.619,1.1212,0.0012658,-0.058851,0.0009712,0.00012478,0.00010389
1.6303,1.1205,0.0012268,-0.057918,0.00094365,0.00012021,9.9853e-05
1.6415,1.1205,0.0011919,-0.057013,0.00091718,0.00012275,9.5586e-05
1.6527,1.1193,0.0011557,-0.056039,0.0008845,0.00011114,9.1747e-05
1.6639,1.1186,0.0011203,-0.055134,0.00085525,0.00010685,8.8079e-05
1.6751,1.118,0.0010859,-0.054243,0.00082609,0.00010267,8.4574e-05
1.6863,1.1174,0.001055,-0.053368,0.00080071,9.8708e-05,8.1313e-05
1.6975,1.1168,0.0010239,-0.052503,0.00077586,9.5008e-05,7.8071e-05
1.7087,1.1161,0.0009935,-0.051642,0.00075022,9.1398e-05,7.4831e-05
1.7199,1.1155,0.00096689,-0.050809,0.00073082,8.8066e-05,7.1954e-05
1.7311,1.1149,0.0009395,-0.049977,0.00071004,8.4921e-05,6.8959e-05
1.7423,1.1143,0.00091119,-0.049167,0.00068369,8.1481e-05,6.636e-05
1.7535,1.1137,0.00088587,-0.048376,0.00066343,7.8398e-05,6.3884e-05
1.7647,1.1131,0.00086021,-0.047581,0.00064257,7.5525e-05,6.1261e-05
1.7759,1.1125,0.00083554,-0.046801,0.00062246,7.2761e-05,5.8769e-05
1.7871,1.1119,0.00081309,-0.046037,0.00060352,7.0011e-05,5.6524e-05
1.7983,1.1113,0.00078989,-0.045274,0.00058355,6.7418e-05,5.4188e-05
1.8095,1.1107,0.00076753,-0.04454,0.0005673,6.5043e-05,5.2081e-05
1.8207,1.1102,0.00074688,-0.043812,0.00054952,6.2585e-05,5.0093e-05
1.8319,1.1103,0.00072604,-0.04312,0.00053345,6.5631e-05,4.7949e-05
1.8431,1.109,0.00070625,-0.042404,0.00051871,5.8154e-05,4.6411e-05
1.8543,1.1085,0.00068676,-0.041715,0.00050342,5.6035e-05,4.4688e-05
1.8655,1.1079,0.00066718,-0.041014,0.00048645,5.4042e-05,4.2769e-05
1.8768,1.1073,0.00065006,-0.040344,0.00047155,5.1978e-05,4.1229e-05
1.888,1.1068,0.0006332,-0.039672,0.00045809,5.0151e-05,3.954e-05
1.8992,1.1062,0.00061662,-0.039026,0.00044536,4.8337e-05,3.8097e-05
1.9104,1.1057,0.00060017,-0.038395,0.00043275,4.6568e-05,3.677e-05
1.9216,1.1051,0.00058314,-0.037764,0.00041935,4.4916e-05,3.5373e-05
1.9328,1.1046,0.00056688,-0.037136,0.00040588,4.3326e-05,3.3968e-05
1.944,1.1041,0.00055397,-0.036524,0.00039528,4.1723e-05,3.2747e-05
1.9552,1.1035,0.00054052,-0.035911,0.00038393,4.023e-05,3.1463e-05
1.9664,1.103,0.00052654,-0.0353,0.00037187,3.8842e-05,3.0125e-05
1.9776,1.1025,0.00051204,-0.034732,0.00036054,3.7407e-05,2.9151e-05
1.9888,1.102,0.00049826,-0.034156,0.00035083,3.6158e-05,2.8005e-05
2,1.1014,0.00048455,-0.033582,0.00034086,3.4986e-05,2.6836e-05


==> figs/data/reference/cylinder_nse_dns_1.54_prod_mean.csv <==
y,P
-2,0.060874
-1.9973,0.061105
-1.9947,0.061337
-1.992,0.061573
-1.9893,0.061814
-1.9867,0.062062
-1.984,0.06231
-1.9813,0.062557
-1.9787,0.0628
-1.976,0.063043
-1.9733,0.063285
-1.9706,0.063528
-1.968,0.063773
-1.9653,0.064022
-1.9626,0.064272
-1.96,0.064522
-1.9573,0.064772
-1.9546,0.065021
-1.952,0.065271
-1.9493,0.065523
-1.9466,0.065776
-1.944,0.066029
-1.9413,0.066282
-1.9386,0.066527
-1.936,0.066794
-1.9333,0.067061
-1.9306,0.067328
-1.928,0.067595
-1.9253,0.067863
-1.9226,0.06813
-1.9199,0.068397
-1.9173,0.068664
-1.9146,0.069067
-1.9119,0.069342
-1.9093,0.069478
-1.9066,0.069753
-1.9039,0.070029
-1.9013,0.070304
-1.8986,0.07058
-1.8959,0.070856
-1.8933,0.071131
-1.8906,0.071407
-1.8879,0.071683
-1.8853,0.071953
-1.8826,0.072236
-1.8799,0.072525
-1.8773,0.072816
-1.8746,0.073106
-1.8719,0.073397
-1.8692,0.073688
-1.8666,0.073979
-1.8639,0.07427
-1.8612,0.074561
-1.8586,0.074853
-1.8559,0.075146
-1.8532,0.075439
-1.8506,0.075732
-1.8479,0.076026
-1.8452,0.076469
-1.8426,0.076768
-1.8399,0.077068
-1.8372,0.077367
-1.8346,0.077667
-1.8319,0.077967
-1.8292,0.07814
-1.8266,0.078455
-1.8239,0.07877
-1.8212,0.079085
-1.8185,0.0794
-1.8159,0.079716
-1.8132,0.080031
-1.8105,0.080346
-1.8079,0.08066
-1.8052,0.080975
-1.8025,0.081304
-1.7999,0.081636
-1.7972,0.081968
-1.7945,0.0823
-1.7919,0.082632
-1.7892,0.082965
-1.7865,0.083297
-1.7839,0.08363
-1.7812,0.083955
-1.7785,0.084282
-1.7759,0.084622
-1.7732,0.084962
-1.7705,0.085303
-1.7678,0.085644
-1.7652,0.085984
-1.7625,0.086325
-1.7598,0.086666
-1.7572,0.087007
-1.7545,0.087348
-1.7518,0.087694
-1.7492,0.088061
-1.7465,0.088427
-1.7438,0.088794
-1.7412,0.089161
-1.7385,0.089703
-1.7358,0.090062
-1.7332,0.090422
-1.7305,0.090782
-1.7278,0.09096
-1.7252,0.091324
-1.7225,0.091692
-1.7198,0.092069
-1.7171,0.092452
-1.7145,0.092836
-1.7118,0.09322
-1.7091,0.093602
-1.7065,0.093981
-1.7038,0.094369
-1.7011,0.094757
-1.6985,0.095143
-1.6958,0.095529
-1.6931,0.095915
-1.6905,0.096301
-1.6878,0.096687
-1.6851,0.097088
-1.6825,0.097494
-1.6798,0.0979
-1.6771,0.098306
-1.6744,0.098712
-1.6718,0.099114
-1.6691,0.099515
-1.6664,0.099917
-1.6638,0.10032
-1.6611,0.10073
-1.6584,0.10116
-1.6558,0.10159
-1.6531,0.10201
-1.6504,0.10242
-1.6478,0.10284
-1.6451,0.10325
-1.6424,0.10368
-1.6398,0.10412
-1.6371,0.10456
-1.6344,0.10499
-1.6318,0.10543
-1.6291,0.10587
-1.6264,0.10631
-1.6237,0.10675
-1.6211,0.10719
-1.6184,0.10763
-1.6157,0.10808
-1.6131,0.10854
-1.6104,0.109
-1.6077,0.10946
-1.6051,0.10992
-1.6024,0.11038
-1.5997,0.11084
-1.5971,0.1113
-1.5944,0.11176
-1.5917,0.11223
-1.5891,0.1127
-1.5864,0.11318
-1.5837,0.11366
-1.5811,0.11414
-1.5784,0.11462
-1.5757,0.1151
-1.573,0.11558
-1.5704,0.11606
-1.5677,0.11655
-1.565,0.11703
-1.5624,0.11753
-1.5597,0.11803
-1.557,0.11854
-1.5544,0.11905
-1.5517,0.11955
-1.549,0.12006
-1.5464,0.12057
-1.5437,0.12107
-1.541,0.12158
-1.5384,0.12209
-1.5357,0.12262
-1.533,0.12316
-1.5304,0.12369
-1.5277,0.12423
-1.525,0.12477
-1.5223,0.1253
-1.5197,0.12584
-1.517,0.12638
-1.5143,0.12717
-1.5117,0.12743
-1.509,0.12797
-1.5063,0.12852
-1.5037,0.12907
-1.501,0.12962
-1.4983,0.13018
-1.4957,0.13074
-1.493,0.13135
-1.4903,0.13192
-1.4877,0.13248
-1.485,0.13305
-1.4823,0.13361
-1.4797,0.13418
-1.477,0.13475
-1.4743,0.13532
-1.4716,0.13591
-1.469,0.1365
-1.4663,0.1371
-1.4636,0.1377
-1.461,0.13858
-1.4583,0.13918
-1.4556,0.13978
-1.453,0.1401
-1.4503,0.14073
-1.4476,0.14135
-1.445,0.14197
-1.4423,0.14259
-1.4396,0.14322
-1.437,0.14384
-1.4343,0.14447
-1.4316,0.1451
-1.429,0.14574
-1.4263,0.14637
-1.4236,0.14701
-1.4209,0.14766
-1.4183,0.1483
-1.4156,0.14925
-1.4129,0.14963
-1.4103,0.15031
-1.4076,0.15099
-1.4049,0.15167
-1.4023,0.15234
-1.3996,0.15302
-1.3969,0.1537
-1.3943,0.1544
-1.3916,0.15509
-1.3889,0.15579
-1.3863,0.15648
-1.3836,0.15749
-1.3809,0.15818
-1.3783,0.15891
-1.3756,0.15963
-1.3729,0.16004
-1.3702,0.16075
-1.3676,0.16147
-1.3649,0.16219
-1.3622,0.16293
-1.3596,0.16368
-1.3569,0.16442
-1.3542,0.16516
-1.3516,0.1659
-1.3489,0.16663
-1.3462,0.16741
-1.3436,0.16818
-1.3409,0.16896
-1.3382,0.16973
-1.3356,0.17051
-1.3329,0.17128
-1.3302,0.17206
-1.3276,0.17284
-1.3249,0.17363
-1.3222,0.17443
-1.3195,0.17523
-1.3169,0.17603
-1.3142,0.1772
-1.3115,0.17803
-1.3089,0.17887
-1.3062,0.1797
-1.3035,0.18052
-1.3009,0.18134
-1.2982,0.18219
-1.2955,0.18305
-1.2929,0.18391
-1.2902,0.18476
-1.2875,0.18561
-1.2849,0.18648
-1.2822,0.18736
-1.2795,0.18827
-1.2769,0.18915
-1.2742,0.19002
-1.2715,0.1909
-1.2688,0.19179
-1.2662,0.1927
-1.2635,0.19362
-1.2608,0.19453
-1.2582,0.19544
-1.2555,0.19638
-1.2528,0.19732
-1.2502,0.19825
-1.2475,0.19919
-1.2448,0.20012
-1.2422,0.20106
-1.2395,0.20203
-1.2368,0.203
-1.2342,0.20396
-1.2315,0.20493
-1.2288,0.20589
-1.2262,0.20729
-1.2235,0.2083
-1.2208,0.20931
-1.2181,0.21032
-1.2155,0.21134
-1.2128,0.21196
-1.2101,0.21301
-1.2075,0.21405
-1.2048,0.21509
-1.2021,0.21613
-1.1995,0.21719
-1.1968,0.21824
-1.1941,0.2193
-1.1915,0.22036
-1.1888,0.22143
-1.1861,0.22254
-1.1835,0.22364
-1.1808,0.22474
-1.1781,0.22583
-1.1755,0.22697
-1.1728,0.22806
-1.1701,0.2292
-1.1674,0.23036
-1.1648,0.23149
-1.1621,0.23309
-1.1594,0.23425
-1.1568,0.23495
-1.1541,0.23613
-1.1514,0.23731
-1.1488,0.2385
-1.1461,0.23969
-1.1434,0.24088
-1.1408,0.24213
-1.1381,0.24333
-1.1354,0.24458
-1.1328,0.24582
-1.1301,0.24706
-1.1274,0.24829
-1.1247,0.24954
-1.1221,0.25082
-1.1194,0.25211
-1.1167,0.2534
-1.1141,0.25469
-1.1114,0.25598
-1.1087,0.25727
-1.1061,0.25858
-1.1034,0.25991
-1.1007,0.26131
-1.0981,0.26266
-1.0954,0.26454
-1.0927,0.26589
-1.0901,0.26726
-1.0874,0.26813
-1.0847,0.26954
-1.0821,0.27095
-1.0794,0.27236
-1.0767,0.27379
-1.074,0.27521
-1.0714,0.27667
-1.0687,0.27814
-1.066,0.27962
-1.0634,0.28107
-1.0607,0.28256
-1.058,0.28403
-1.0554,0.28559
-1.0527,0.28711
-1.05,0.28862
-1.0474,0.29073
-1.0447,0.29229
-1.042,0.29386
-1.0394,0.29482
-1.0367,0.29641
-1.034,0.29798
-1.0314,0.29959
-1.0287,0.30121
-1.026,0.30282
-1.0233,0.30507
-1.0207,0.30674
-1.018,0.30842
-1.0153,0.3101
-1.0127,0.31187
-1.01,0.31297
-1.0073,0.3147
-1.0047,0.31704
-1.002,0.31879
-0.99933,0.32055
-0.99666,0.32169
-0.994,0.32348
-0.99133,0.32528
-0.98866,0.32708
-0.98599,0.32898
-0.98332,0.33087
-0.98065,0.33277
-0.97799,0.33481
-0.97532,0.33689
-0.97265,0.33967
-0.96998,0.34181
-0.96731,0.34323
-0.96464,0.3454
-0.96197,0.34749
-0.95931,0.3496
-0.95664,0.35185
-0.95397,0.35407
-0.9513,0.35634
-0.94863,0.35886
-0.94596,0.36109
-0.9433,0.36412
-0.94063,0.36651
-0.93796,0.36831
-0.93529,0.37076
-0.93262,0.37333
-0.92995,0.37592
-0.92728,0.37849
-0.92462,0.38106
-0.92195,0.38364
-0.91928,0.38692
-0.91661,0.38962
-0.91394,0.39233
-0.91127,0.39399
-0.90861,0.39607
-0.90594,0.39839
-0.90327,0.40073
-0.9006,0.40309
-0.89793,0.40546
-0.89526,0.40801
-0.8926,0.4106
-0.88993,0.41318
-0.88726,0.4163
-0.88459,0.41975
-0.88192,0.42321
-0.87925,0.42678
-0.87658,0.43065
-0.87392,0.43477
-0.87125,0.43886
-0.86858,0.44293
-0.86591,0.44798
-0.86324,0.4525
-0.86057,0.45728
-0.85791,0.46208
-0.85524,0.46567
-0.85257,0.4704
-0.8499,0.4764
-0.84723,0.47999
-0.84456,0.48242
-0.84189,0.48589
-0.83923,0.48938
-0.83656,0.49307
-0.83389,0.49712
-0.83122,0.50099
-0.82855,0.50487
-0.82588,0.50952
-0.82322,0.51432
-0.82055,0.51914
-0.81788,0.52468
-0.81521,0.53128
-0.81254,0.53787
-0.80987,0.54446
-0.8072,0.5506
-0.80454,0.55723
-0.80187,0.56387
-0.7992,0.57054
-0.79653,0.57745
-0.79386,0.58438
-0.79119,0.59077
-0.78853,0.59752
-0.78586,0.60437
-0.78319,0.61122
-0.78052,0.61856
-0.77785,0.62769
-0.77518,0.63531
-0.77252,0.64324
-0.76985,0.65021
-0.76718,0.65904
-0.76451,0.66798
-0.76184,0.67794
-0.75917,0.68795
-0.7565,0.69802
-0.75384,0.70998
-0.75117,0.71688
-0.7485,0.72546
-0.74583,0.73408
-0.74316,0.7425
-0.74049,0.75058
-0.73783,0.7587
-0.73516,0.76862
-0.73249,0.77621
-0.72982,0.78586
-0.72715,0.79632
-0.72448,0.80748
-0.72181,0.81823
-0.71915,0.83008
-0.71648,0.84201
-0.71381,0.8548
-0.71114,0.86909
-0.70847,0.88375
-0.7058,0.89852
-0.70314,0.9138
-0.70047,0.93099
-0.6978,0.94768
-0.69513,0.96324
-0.69246,0.97747
-0.68979,0.99216
-0.68712,1.0077
-0.68446,1.0237
-0.68179,1.0382
-0.67912,1.0529
-0.67645,1.0674
-0.67378,1.0825
-0.67111,1.0948
-0.66845,1.1098
-0.66578,1.125
-0.66311,1.1404
-0.66044,1.1472
-0.65777,1.1607
-0.6551,1.1756
-0.65243,1.1894
-0.64977,1.2046
-0.6471,1.2197
-0.64443,1.2305
-0.64176,1.2429
-0.63909,1.2556
-0.63642,1.265
-0.63376,1.2733
-0.63109,1.2842
-0.62842,1.2895
-0.62575,1.2972
-0.62308,1.3051
-0.62041,1.311
-0.61775,1.3183
-0.61508,1.3239
-0.61241,1.3273
-0.60974,1.3304
-0.60707,1.3309
-0.6044,1.3295
-0.60173,1.3275
-0.59907,1.3197
-0.5964,1.3145
-0.59373,1.3107
-0.59106,1.3031
-0.58839,1.2922
-0.58572,1.2811
-0.58306,1.2691
-0.58039,1.2552
-0.57772,1.2441
-0.57505,1.2301
-0.57238,1.213
-0.56971,1.1982
-0.56704,1.1841
-0.56438,1.1681
-0.56171,1.1559
-0.55904,1.1419
-0.55637,1.1251
-0.5537,1.1066
-0.55103,1.0887
-0.54837,1.071
-0.5457,1.0534
-0.54303,1.0326
-0.54036,1.0112
-0.53769,0.99
-0.53502,0.96915
-0.53235,0.94887
-0.52969,0.92874
-0.52702,0.90924
-0.52435,0.89109
-0.52168,0.87294
-0.51901,0.85461
-0.51634,0.83672
-0.51368,0.81882
-0.51101,0.80175
-0.50834,0.78413
-0.50567,0.76662
-0.503,0.74974
-0.50033,0.73156
-0.49767,0.7143
-0.495,0.69705
-0.49233,0.6819
-0.48966,0.66395
-0.48699,0.64711
-0.48432,0.63086
-0.48165,0.61524
-0.47899,0.59949
-0.47632,0.5838
-0.47365,0.56859
-0.47098,0.55291
-0.46831,0.53658
-0.46564,0.52075
-0.46298,0.50706
-0.46031,0.49409
-0.45764,0.48189
-0.45497,0.46874
-0.4523,0.45645
-0.44963,0.44382
-0.44696,0.43291
-0.4443,0.42205
-0.44163,0.41092
-0.43896,0.40072
-0.43629,0.38934
-0.43362,0.37812
-0.43095,0.36723
-0.42829,0.3563
-0.42562,0.34589
-0.42295,0.33583
-0.42028,0.32594
-0.41761,0.31637
-0.41494,0.30673
-0.41227,0.29697
-0.40961,0.28801
-0.40694,0.27976
-0.40427,0.27223
-0.4016,0.26546
-0.39893,0.25912
-0.39626,0.25327
-0.3936,0.24772
-0.39093,0.24109
-0.38826,0.23506
-0.38559,0.22885
-0.38292,0.22292
-0.38025,0.21752
-0.37759,0.21241
-0.37492,0.2081
-0.37225,0.20463
-0.36958,0.20052
-0.36691,0.1974
-0.36424,0.19449
-0.36157,0.19103
-0.35891,0.18814
-0.35624,0.18524
-0.35357,0.18168
-0.3509,0.17857
-0.34823,0.17575
-0.34556,0.17287
-0.3429,0.17033
-0.34023,0.16787
-0.33756,0.16529
-0.33489,0.16309
-0.33222,0.16083
-0.32955,0.15874
-0.32688,0.15693
-0.32422,0.15519
-0.32155,0.15345
-0.31888,0.15176
-0.31621,0.14983
-0.31354,0.14807
-0.31087,0.14616
-0.30821,0.14464
-0.30554,0.1429
-0.30287,0.14153
-0.3002,0.14006
-0.29753,0.13808
-0.29486,0.13615
-0.29219,0.13442
-0.28953,0.13291
-0.28686,0.13104
-0.28419,0.12981
-0.28152,0.12877
-0.27885,0.12783
-0.27618,0.12695
-0.27352,0.12592
-0.27085,0.1247
-0.26818,0.12347
-0.26551,0.12209
-0.26284,0.12072
-0.26017,0.11935
-0.25751,0.11787
-0.25484,0.11669
-0.25217,0.11479
-0.2495,0.11273
-0.24683,0.11089
-0.24416,0.10907
-0.24149,0.10757
-0.23883,0.10567
-0.23616,0.10431
-0.23349,0.10305
-0.23082,0.10232
-0.22815,0.10126
-0.22548,0.10017
-0.22282,0.099003
-0.22015,0.0978
-0.21748,0.096645
-0.21481,0.095749
-0.21214,0.094713
-0.20947,0.09379
-0.2068,0.093118
-0.20414,0.092572
-0.20147,0.092209
-0.1988,0.091881
-0.19613,0.092088
-0.19346,0.091733
-0.19079,0.091667
-0.18813,0.091605
-0.18546,0.091519
-0.18279,0.091346
-0.18012,0.091234
-0.17745,0.091138
-0.17478,0.09118
-0.17211,0.090675
-0.16945,0.090429
-0.16678,0.090166
-0.16411,0.089725
-0.16144,0.089098
-0.15877,0.088678
-0.1561,0.088277
-0.15344,0.087977
-0.15077,0.087765
-0.1481,0.0876
-0.14543,0.088038
-0.14276,0.088157
-0.14009,0.08853
-0.13742,0.089166
-0.13476,0.089841
-0.13209,0.090951
-0.12942,0.092074
-0.12675,0.093005
-0.12408,0.093838
-0.12141,0.094503
-0.11875,0.095484
-0.11608,0.096322
-0.11341,0.097302
-0.11074,0.098548
-0.10807,0.099925
-0.1054,0.10132
-0.10274,0.10198
-0.10007,0.10208
-0.097398,0.10292
-0.09473,0.10373
-0.092061,0.10459
-0.089393,0.10551
-0.086724,0.10636
-0.084056,0.10667
-0.081388,0.10702
-0.078719,0.10756
-0.076051,0.10816
-0.073382,0.10878
-0.070714,0.10921
-0.068045,0.10944
-0.065377,0.10968
-0.062708,0.11007
-0.06004,0.11041
-0.057372,0.11068
-0.054703,0.11104
-0.052035,0.11115
-0.049366,0.1115
-0.046698,0.11185
-0.044029,0.11215
-0.041361,0.11194
-0.038692,0.11198
-0.036024,0.11189
-0.033356,0.11188
-0.030687,0.11174
-0.028019,0.11164
-0.02535,0.11196
-0.022682,0.11208
-0.020013,0.11215
-0.017345,0.1119
-0.014676,0.112
-0.012008,0.11218
-0.0093396,0.11237
-0.0066711,0.11276
-0.0040027,0.11288
-0.0013342,0.1128
0.0013342,0.11274
0.0040027,0.11253
0.0066711,0.1125
0.0093396,0.11267
0.012008,0.11233
0.014676,0.11246
0.017345,0.11258
0.020013,0.11251
0.022682,0.11251
0.02535,0.11242
0.028019,0.11284
0.030687,0.11252
0.033356,0.11238
0.036024,0.11217
0.038692,0.1118
0.041361,0.11136
0.044029,0.11071
0.046698,0.1103
0.049366,0.11047
0.052035,0.11053
0.054703,0.11036
0.057372,0.10989
0.06004,0.10927
0.062708,0.10871
0.065377,0.10809
0.068045,0.10747
0.070714,0.10696
0.073382,0.10615
0.076051,0.10535
0.078719,0.10481
0.081388,0.10433
0.084056,0.10411
0.086724,0.10398
0.089393,0.10311
0.092061,0.10309
0.09473,0.10317
0.097398,0.10323
0.10007,0.10292
0.10274,0.10232
0.1054,0.10183
0.10807,0.10114
0.11074,0.10073
0.11341,0.10056
0.11608,0.10059
0.11875,0.10074
0.12141,0.10085
0.12408,0.10124
0.12675,0.10173
0.12942,0.10248
0.13209,0.10332
0.13476,0.10409
0.13742,0.10457
0.14009,0.10524
0.14276,0.10591
0.14543,0.10721
0.1481,0.10808
0.15077,0.10879
0.15344,0.10955
0.1561,0.11034
0.15877,0.11112
0.16144,0.11185
0.16411,0.11255
0.16678,0.11315
0.16945,0.11383
0.17211,0.11455
0.17478,0.11554
0.17745,0.11678
0.18012,0.11763
0.18279,0.11845
0.18546,0.11875
0.18813,0.11884
0.19079,0.1191
0.19346,0.1197
0.19613,0.12033
0.1988,0.12069
0.20147,0.12143
0.20414,0.12224
0.2068,0.12311
0.20947,0.12429
0.21214,0.12559
0.21481,0.12682
0.21748,0.1278
0.22015,0.12878
0.22282,0.13012
0.22548,0.13152
0.22815,0.13306
0.23082,0.13457
0.23349,0.13602
0.23616,0.13713
0.23883,0.13799
0.24149,0.13886
0.24416,0.13984
0.24683,0.14088
0.2495,0.14254
0.25217,0.1439
0.25484,0.14492
0.25751,0.14613
0.26017,0.14742
0.26284,0.14867
0.26551,0.14976
0.26818,0.15112
0.27085,0.15207
0.27352,0.15208
0.27618,0.15269
0.27885,0.15317
0.28152,0.15382
0.28419,0.15464
0.28686,0.15532
0.28953,0.15624
0.29219,0.15705
0.29486,0.15774
0.29753,0.15834
0.3002,0.15892
0.30287,0.15967
0.30554,0.16057
0.30821,0.16154
0.31087,0.16267
0.31354,0.16384
0.31621,0.16532
0.31888,0.16684
0.32155,0.16871
0.32422,0.17074
0.32688,0.17265
0.32955,0.17475
0.33222,0.17779
0.33489,0.18053
0.33756,0.18332
0.34023,0.18633
0.3429,0.18992
0.34556,0.19363
0.34823,0.19753
0.3509,0.20157
0.35357,0.20592
0.35624,0.21046
0.35891,0.21484
0.36157,0.21911
0.36424,0.22357
0.36691,0.22859
0.36958,0.23281
0.37225,0.23756
0.37492,0.24223
0.37759,0.24768
0.38025,0.25236
0.38292,0.25719
0.38559,0.26179
0.38826,0.26724
0.39093,0.27316
0.3936,0.27931
0.39626,0.28611
0.39893,0.29332
0.4016,0.30072
0.40427,0.30865
0.40694,0.31672
0.40961,0.3251
0.41227,0.3339
0.41494,0.34321
0.41761,0.35238
0.42028,0.36019
0.42295,0.36901
0.42562,0.37808
0.42829,0.38693
0.43095,0.39684
0.43362,0.40703
0.43629,0.41777
0.43896,0.42909
0.44163,0.44074
0.4443,0.45301
0.44696,0.4657
0.44963,0.47873
0.4523,0.49007
0.45497,0.50168
0.45764,0.51422
0.46031,0.52783
0.46298,0.54168
0.46564,0.55634
0.46831,0.56984
0.47098,0.58382
0.47365,0.59807
0.47632,0.61219
0.47899,0.62584
0.48165,0.64011
0.48432,0.65491
0.48699,0.66951
0.48966,0.68464
0.49233,0.6994
0.495,0.71389
0.49767,0.72922
0.50033,0.74593
0.503,0.7603
0.50567,0.77574
0.50834,0.79167
0.51101,0.8078
0.51368,0.8242
0.51634,0.84231
0.51901,0.85464
0.52168,0.86875
0.52435,0.88386
0.52702,0.90019
0.52969,0.91618
0.53235,0.93211
0.53502,0.94661
0.53769,0.96077
0.54036,0.9753
0.54303,0.99031
0.5457,1.0052
0.54837,1.0192
0.55103,1.0336
0.5537,1.0482
0.55637,1.0649
0.55904,1.0786
0.56171,1.0934
0.56438,1.1016
0.56704,1.1139
0.56971,1.1266
0.57238,1.1393
0.57505,1.1495
0.57772,1.1624
0.58039,1.174
0.58306,1.1811
0.58572,1.1895
0.58839,1.198
0.59106,1.2054
0.59373,1.2115
0.5964,1.2191
0.59907,1.2277
0.60173,1.2367
0.6044,1.2462
0.60707,1.2493
0.60974,1.2561
0.61241,1.2634
0.61508,1.2701
0.61775,1.2735
0.62041,1.2771
0.62308,1.2781
0.62575,1.2788
0.62842,1.275
0.63109,1.2677
0.63376,1.2604
0.63642,1.2522
0.63909,1.2416
0.64176,1.2366
0.64443,1.2261
0.6471,1.2163
0.64977,1.2036
0.65243,1.191
0.6551,1.1778
0.65777,1.1641
0.66044,1.1512
0.66311,1.1356
0.66578,1.1202
0.66845,1.1049
0.67111,1.0897
0.67378,1.0749
0.67645,1.0602
0.67912,1.0441
0.68179,1.0298
0.68446,1.0128
0.68712,0.99372
0.68979,0.97472
0.69246,0.9562
0.69513,0.93866
0.6978,0.92123
0.70047,0.90488
0.70314,0.88898
0.7058,0.87396
0.70847,0.85939
0.71114,0.84629
0.71381,0.83529
0.71648,0.82333
0.71915,0.81204
0.72181,0.80077
0.72448,0.78954
0.72715,0.77617
0.72982,0.76554
0.73249,0.75525
0.73516,0.74556
0.73783,0.73576
0.74049,0.72782
0.74316,0.71903
0.74583,0.70899
0.7485,0.70047
0.75117,0.69197
0.75384,0.68345
0.7565,0.67419
0.75917,0.66509
0.76184,0.65617
0.76451,0.64804
0.76718,0.63985
0.76985,0.63208
0.77252,0.62435
0.77518,0.61757
0.77785,0.61144
0.78052,0.60532
0.78319,0.59995
0.78586,0.59224
0.78853,0.58581
0.79119,0.57941
0.79386,0.57303
0.79653,0.56591
0.7992,0.55912
0.80187,0.5524
0.80454,0.54573
0.8072,0.53913
0.80987,0.53218
0.81254,0.52482
0.81521,0.5174
0.81788,0.50991
0.82055,0.50432
0.82322,0.4988
0.82588,0.49329
0.82855,0.4878
0.83122,0.48231
0.83389,0.47711
0.83656,0.47199
0.83923,0.46728
0.84189,0.46357
0.84456,0.45986
0.84723,0.45618
0.8499,0.4525
0.85257,0.44897
0.85524,0.4458
0.85791,0.44319
0.86057,0.44022
0.86324,0.43696
0.86591,0.43374
0.86858,0.42918
0.87125,0.42517
0.87392,0.42117
0.87658,0.41718
0.87925,0.41299
0.88192,0.40914
0.88459,0.405
0.88726,0.40129
0.88993,0.39782
0.8926,0.39427
0.89526,0.39077
0.89793,0.38727
0.9006,0.38401
0.90327,0.38086
0.90594,0.37771
0.90861,0.37476
0.91127,0.3722
0.91394,0.36965
0.91661,0.36787
0.91928,0.36541
0.92195,0.36338
0.92462,0.36105
0.92728,0.35872
0.92995,0.35567
0.93262,0.35329
0.93529,0.35082
0.93796,0.34837
0.94063,0.34592
0.9433,0.34377
0.94596,0.34138
0.94863,0.33972
0.9513,0.33599
0.95397,0.33432
0.95664,0.33196
0.95931,0.3304
0.96197,0.32829
0.96464,0.32624
0.96731,0.32427
0.96998,0.32209
0.97265,0.31953
0.97532,0.31748
0.97799,0.31543
0.98065,0.31421
0.98332,0.31231
0.98599,0.31043
0.98866,0.30794
0.99133,0.30622
0.994,0.30449
0.99666,0.30277
0.99933,0.30106
1.002,0.29942
1.0047,0.29777
1.0073,0.29612
1.01,0.29457
1.0127,0.29302
1.0153,0.29145
1.018,0.29043
1.0207,0.28879
1.0233,0.28658
1.026,0.285
1.0287,0.28343
1.0314,0.28244
1.034,0.28043
1.0367,0.27899
1.0394,0.27762
1.042,0.27613
1.0447,0.27464
1.0474,0.27316
1.05,0.27169
1.0527,0.27026
1.0554,0.26881
1.058,0.26741
1.0607,0.26607
1.0634,0.26525
1.066,0.26394
1.0687,0.26263
1.0714,0.26131
1.074,0.26
1.0767,0.25869
1.0794,0.2569
1.0821,0.25565
1.0847,0.25439
1.0874,0.25315
1.0901,0.25241
1.0927,0.25119
1.0954,0.24949
1.0981,0.24831
1.1007,0.24713
1.1034,0.24595
1.1061,0.24479
1.1087,0.24364
1.1114,0.24249
1.1141,0.24134
1.1167,0.24019
1.1194,0.23953
1.1221,0.23838
1.1247,0.23724
1.1274,0.23612
1.1301,0.23499
1.1328,0.23387
1.1354,0.23226
1.1381,0.23115
1.1408,0.23005
1.1434,0.22895
1.1461,0.22785
1.1488,0.22678
1.1514,0.22571
1.1541,0.22463
1.1568,0.22401
1.1594,0.22298
1.1621,0.22194
1.1648,0.2209
1.1674,0.21985
1.1701,0.21838
1.1728,0.21738
1.1755,0.21637
1.1781,0.21537
1.1808,0.21436
1.1835,0.21337
1.1861,0.21237
1.1888,0.21138
1.1915,0.21039
1.1941,0.2094
1.1968,0.20845
1.1995,0.20749
1.2021,0.20654
1.2048,0.206
1.2075,0.20502
1.2101,0.20409
1.2128,0.20276
1.2155,0.20182
1.2181,0.20089
1.2208,0.19995
1.2235,0.19903
1.2262,0.19811
1.2288,0.1972
1.2315,0.1963
1.2342,0.19543
1.2368,0.19451
1.2395,0.19366
1.2422,0.19279
1.2448,0.19193
1.2475,0.19104
1.2502,0.19018
1.2528,0.18933
1.2555,0.18849
1.2582,0.18764
1.2608,0.18679
1.2635,0.18594
1.2662,0.18509
1.2688,0.18462
1.2715,0.1838
1.2742,0.18299
1.2769,0.18219
1.2795,0.18137
1.2822,0.18056
1.2849,0.17974
1.2875,0.17857
1.2902,0.1778
1.2929,0.17703
1.2955,0.17625
1.2982,0.17548
1.3009,0.17471
1.3035,0.17394
1.3062,0.17313
1.3089,0.17237
1.3115,0.17161
1.3142,0.17086
1.3169,0.17011
1.3195,0.16935
1.3222,0.16898
1.3249,0.16824
1.3276,0.16717
1.3302,0.16644
1.3329,0.16571
1.3356,0.16498
1.3382,0.16425
1.3409,0.16352
1.3436,0.16279
1.3462,0.16207
1.3489,0.16137
1.3516,0.16068
1.3542,0.15998
1.3569,0.15928
1.3596,0.15859
1.3622,0.15789
1.3649,0.15719
1.3676,0.1565
1.3702,0.15581
1.3729,0.15514
1.3756,0.15448
1.3783,0.15382
1.3809,0.15316
1.3836,0.1525
1.3863,0.15183
1.3889,0.15118
1.3916,0.15054
1.3943,0.1499
1.3969,0.14926
1.3996,0.14892
1.4023,0.14827
1.4049,0.14762
1.4076,0.14698
1.4103,0.14605
1.4129,0.14544
1.4156,0.14483
1.4183,0.14423
1.4209,0.14362
1.4236,0.14301
1.4263,0.14241
1.429,0.1418
1.4316,0.14117
1.4343,0.14056
1.437,0.13997
1.4396,0.13938
1.4423,0.13879
1.445,0.1382
1.4476,0.1376
1.4503,0.13703
1.453,0.1365
1.4556,0.13593
1.4583,0.13536
1.461,0.13479
1.4636,0.13422
1.4663,0.13365
1.469,0.13307
1.4716,0.1325
1.4743,0.13193
1.477,0.13164
1.4797,0.1311
1.4823,0.1303
1.485,0.12976
1.4877,0.12922
1.4903,0.12868
1.493,0.12814
1.4957,0.1276
1.4983,0.12706
1.501,0.12651
1.5037,0.12599
1.5063,0.12548
1.509,0.12496
1.5117,0.12444
1.5143,0.12392
1.517,0.12341
1.5197,0.1229
1.5223,0.1224
1.525,0.12189
1.5277,0.12139
1.5304,0.12088
1.533,0.12038
1.5357,0.11987
1.5384,0.11937
1.541,0.11887
1.5437,0.11837
1.5464,0.11788
1.549,0.11741
1.5517,0.11693
1.5544,0.11646
1.557,0.11598
1.5597,0.1155
1.5624,0.11503
1.565,0.11455
1.5677,0.11408
1.5704,0.1136
1.573,0.11315
1.5757,0.11269
1.5784,0.11223
1.5811,0.11177
1.5837,0.11132
1.5864,0.11086
1.5891,0.1104
1.5917,0.10995
1.5944,0.10949
1.5971,0.10903
1.5997,0.10859
1.6024,0.10815
1.6051,0.10771
1.6077,0.10727
1.6104,0.10683
1.6131,0.1064
1.6157,0.10596
1.6184,0.10552
1.6211,0.10511
1.6237,0.10469
1.6264,0.10427
1.6291,0.10385
1.6318,0.10343
1.6344,0.10302
1.6371,0.1028
1.6398,0.10239
1.6424,0.10197
1.6451,0.10156
1.6478,0.10114
1.6504,0.10053
1.6531,0.10012
1.6558,0.099713
1.6584,0.099311
1.6611,0.098921
1.6638,0.098533
1.6664,0.098146
1.6691,0.097759
1.6718,0.097369
1.6744,0.096976
1.6771,0.096583
1.6798,0.096199
1.6825,0.095821
1.6851,0.095443
1.6878,0.095065
1.6905,0.094687
1.6931,0.094309
1.6958,0.093932
1.6985,0.093554
1.7011,0.093177
1.7038,0.092799
1.7065,0.092611
1.7091,0.092058
1.7118,0.091697
1.7145,0.091337
1.7171,0.090976
1.7198,0.090616
1.7225,0.090255
1.7252,0.089895
1.7278,0.089535
1.7305,0.089175
1.7332,0.088815
1.7358,0.088634
1.7385,0.088137
1.7412,0.087794
1.7438,0.087452
1.7465,0.087112
1.7492,0.086777
1.7518,0.086438
1.7545,0.086097
1.7572,0.085756
1.7598,0.085415
1.7625,0.085075
1.7652,0.084735
1.7678,0.084395
1.7705,0.084057
1.7732,0.083725
1.7759,0.083401
1.7785,0.083077
1.7812,0.082753
1.7839,0.082429
1.7865,0.082105
1.7892,0.081781
1.7919,0.081458
1.7945,0.081134
1.7972,0.080811
1.7999,0.080495
1.8025,0.080182
1.8052,0.079868
1.8079,0.079558
1.8105,0.079251
1.8132,0.078944
1.8159,0.078636
1.8185,0.078329
1.8212,0.078022
1.8239,0.077715
1.8266,0.077565
1.8292,0.077264
1.8319,0.076963
1.8346,0.076513
1.8372,0.076225
1.8399,0.075937
1.8426,0.07565
1.8452,0.075362
1.8479,0.075074
1.8506,0.074786
1.8532,0.074499
1.8559,0.074207
1.8586,0.073915
1.8612,0.073623
1.8639,0.073332
1.8666,0.073045
1.8692,0.072768
1.8719,0.072491
1.8746,0.072215
1.8773,0.071934
1.8799,0.071653
1.8826,0.071372
1.8853,0.071092
1.8879,0.070812
1.8906,0.070535
1.8933,0.070265
1.8959,0.07
1.8986,0.069737
1.9013,0.069476
1.9039,0.069214
1.9066,0.068953
1.9093,0.068692
1.9119,0.068431
1.9146,0.06817
1.9173,0.067909
1.9199,0.067648
1.9226,0.067387
1.9253,0.067126
1.928,0.066866
1.9306,0.066604
1.9333,0.066353
1.936,0.066102
1.9386,0.065851
1.9413,0.0656
1.944,0.06535
1.9466,0.065099
1.9493,0.064848
1.952,0.064598
1.9546,0.064347
1.9573,0.064096
1.96,0.063846
1.9626,0.063596
1.9653,0.063346
1.968,0.0631
1.9706,0.062862
1.9733,0.062634
1.976,0.062407
1.9787,0.06218
1.9813,0.061943
1.984,0.061706
1.9867,0.061468
1.9893,0.061231
1.992,0.060994
1.9947,0.060756
1.9973,0.060519
2,0.060292


==> figs/data/reference/cylinder_nse_dns_2.02_mean.csv <==
y,U,UpUp,V,VpVp,Pxx,Pyy
-2,1.0759,0.00075692,0.047402,0.00057659,3.6433e-05,5.0725e-05
-1.9984,1.0759,0.00076011,0.047486,0.00057926,3.6617e-05,5.1005e-05
-1.9968,1.076,0.00076332,0.04757,0.00058191,3.6802e-05,5.1284e-05
-1.9952,1.076,0.00076652,0.047654,0.00058455,3.6988e-05,5.1564e-05
-1.9936,1.076,0.00076972,0.047738,0.00058718,3.7173e-05,5.1844e-05
-1.992,1.076,0.00077292,0.047822,0.0005898,3.736e-05,5.2124e-05
-1.9904,1.076,0.00077612,0.047906,0.0005924,3.7546e-05,5.2405e-05
-1.9888,1.0761,0.00077932,0.04799,0.00059498,3.7734e-05,5.2685e-05
-1.9872,1.0761,0.00078251,0.048074,0.00059755,3.7921e-05,5.2966e-05
-1.9856,1.0761,0.00078571,0.048158,0.00060011,3.8109e-05,5.3247e-05
-1.984,1.0761,0.00078891,0.048242,0.00060265,3.8298e-05,5.3528e-05
-1.9824,1.0755,0.00079167,0.048298,0.00060495,3.4175e-05,5.3834e-05
-1.9808,1.0755,0.00079516,0.048384,0.00060817,3.4392e-05,5.4134e-05
-1.9792,1.0755,0.00079865,0.04847,0.00061137,3.4609e-05,5.4434e-05
-1.9776,1.0755,0.00080213,0.048557,0.00061456,3.4827e-05,5.4735e-05
-1.976,1.0756,0.00080562,0.048643,0.00061773,3.5045e-05,5.5036e-05
-1.9744,1.0756,0.00080911,0.04873,0.00062088,3.5264e-05,5.5337e-05
-1.9728,1.0756,0.00081259,0.048816,0.00062403,3.5483e-05,5.5638e-05
-1.9712,1.0756,0.00081607,0.048903,0.00062715,3.5702e-05,5.594e-05
-1.9696,1.0756,0.00081956,0.048989,0.00063026,3.5922e-05,5.6242e-05
-1.968,1.0756,0.00082304,0.049075,0.00063336,3.6142e-05,5.6544e-05
-1.9664,1.0757,0.00082652,0.049162,0.00063644,3.6362e-05,5.6847e-05
-1.9648,1.0757,0.00083004,0.049249,0.0006395,3.6576e-05,5.7156e-05
-1.9632,1.0757,0.00083365,0.049337,0.00064253,3.6773e-05,5.7479e-05
-1.9616,1.0757,0.00083724,0.049424,0.00064555,3.6971e-05,5.7802e-05
-1.96,1.0757,0.00084084,0.049512,0.00064855,3.7169e-05,5.8126e-05
-1.9584,1.0758,0.00084444,0.0496,0.00065153,3.7367e-05,5.845e-05
-1.9568,1.0758,0.00084804,0.049688,0.0006545,3.7567e-05,5.8774e-05
-1.9552,1.0758,0.00085164,0.049776,0.00065745,3.7766e-05,5.9098e-05
-1.9536,1.0758,0.00085523,0.049864,0.00066039,3.7966e-05,5.9422e-05
-1.952,1.0758,0.00085883,0.049952,0.00066331,3.8167e-05,5.9747e-05
-1.9504,1.0759,0.00086242,0.050039,0.00066622,3.8368e-05,6.0071e-05
-1.9488,1.0759,0.00086602,0.050127,0.00066911,3.8569e-05,6.0396e-05
-1.9472,1.0759,0.00086962,0.050215,0.00067199,3.8771e-05,6.0722e-05
-1.9456,1.0759,0.00087321,0.050303,0.00067485,3.8973e-05,6.1047e-05
-1.944,1.0759,0.000877,0.050393,0.00067828,3.921e-05,6.1411e-05
-1.9424,1.0759,0.0008809,0.050484,0.00068186,3.9452e-05,6.1762e-05
-1.9408,1.076,0.0008848,0.050575,0.00068542,3.9694e-05,6.2114e-05
-1.9392,1.076,0.0008887,0.050666,0.00068897,3.9937e-05,6.2466e-05
-1.9376,1.076,0.00089259,0.050756,0.0006925,4.018e-05,6.2819e-05
-1.936,1.076,0.00089649,0.050847,0.00069601,4.0423e-05,6.3171e-05
-1.9344,1.076,0.00090039,0.050938,0.00069951,4.0667e-05,6.3524e-05
-1.9328,1.076,0.00090429,0.051029,0.00070299,4.0911e-05,6.3878e-05
-1.9312,1.0761,0.00090818,0.05112,0.00070645,4.1155e-05,6.4231e-05
-1.9296,1.0761,0.00091208,0.051211,0.0007099,4.14e-05,6.4585e-05
-1.928,1.0761,0.00091597,0.051302,0.00071333,4.1646e-05,6.4939e-05
-1.9264,1.0761,0.00091987,0.051392,0.00071674,4.1891e-05,6.5294e-05
-1.9248,1.0761,0.00092376,0.051483,0.00072014,4.2138e-05,6.5649e-05
-1.9232,1.0761,0.00092765,0.051574,0.00072352,4.2384e-05,6.6004e-05
-1.9216,1.0762,0.00093154,0.051665,0.00072689,4.2631e-05,6.636e-05
-1.92,1.0762,0.00093544,0.051756,0.00073023,4.2878e-05,6.6715e-05
-1.9184,1.0762,0.00093933,0.051847,0.00073356,4.3126e-05,6.7071e-05
-1.9168,1.0762,0.00094322,0.051938,0.00073688,4.3374e-05,6.7428e-05
-1.9152,1.0762,0.00094712,0.052028,0.00074018,4.362e-05,6.7786e-05
-1.9136,1.0762,0.00095118,0.05212,0.00074344,4.3846e-05,6.8165e-05
-1.912,1.0763,0.00095523,0.052212,0.00074668,4.4072e-05,6.8543e-05
-1.9104,1.0763,0.00095934,0.052304,0.00075004,4.4304e-05,6.8927e-05
-1.9088,1.0763,0.0009637,0.052399,0.00075405,4.4567e-05,6.9339e-05
-1.9072,1.0763,0.00096806,0.052495,0.00075804,4.483e-05,6.9751e-05
-1.9056,1.0763,0.00097241,0.05259,0.00076202,4.5094e-05,7.0164e-05
-1.904,1.0763,0.00097677,0.052685,0.00076597,4.5358e-05,7.0577e-05
-1.9024,1.0764,0.00098113,0.05278,0.00076991,4.5622e-05,7.099e-05
-1.9008,1.0764,0.00098558,0.052875,0.00077382,4.5881e-05,7.1401e-05
-1.8992,1.0764,0.00099009,0.052969,0.00077772,4.6136e-05,7.1811e-05
-1.8976,1.0764,0.00099459,0.053063,0.0007816,4.6392e-05,7.2221e-05
-1.896,1.0764,0.00099909,0.053157,0.00078546,4.6648e-05,7.2631e-05
-1.8944,1.0764,0.0010036,0.053251,0.0007893,4.6905e-05,7.3042e-05
-1.8928,1.0765,0.0010081,0.053344,0.00079313,4.7163e-05,7.3453e-05
-1.8912,1.0765,0.0010126,0.053438,0.00079694,4.742e-05,7.3864e-05
-1.8896,1.0765,0.0010171,0.053532,0.00080073,4.7679e-05,7.4276e-05
-1.888,1.0765,0.0010216,0.053626,0.0008045,4.7938e-05,7.4687e-05
-1.8864,1.0765,0.0010261,0.05372,0.00080826,4.8197e-05,7.5099e-05
-1.8848,1.0765,0.0010306,0.053814,0.000812,4.8457e-05,7.5511e-05
-1.8832,1.0766,0.0010351,0.053908,0.00081572,4.8718e-05,7.5924e-05
-1.8816,1.0766,0.0010396,0.054002,0.00081958,4.8994e-05,7.6338e-05
-1.88,1.0766,0.0010442,0.054097,0.0008236,4.9285e-05,7.6755e-05
-1.8784,1.0766,0.0010488,0.054192,0.00082771,4.9585e-05,7.7175e-05
-1.8768,1.0766,0.0010534,0.054287,0.00083191,4.9895e-05,7.7597e-05
-1.8752,1.0773,0.0010587,0.054416,0.00083671,5.5076e-05,7.8013e-05
-1.8735,1.0773,0.0010634,0.054511,0.00084098,5.5402e-05,7.8439e-05
-1.8719,1.0773,0.0010681,0.054607,0.00084524,5.5729e-05,7.8865e-05
-1.8703,1.0773,0.0010728,0.054703,0.00084949,5.6057e-05,7.9293e-05
-1.8687,1.0773,0.0010775,0.054799,0.00085373,5.6384e-05,7.972e-05
-1.8671,1.0773,0.0010822,0.054895,0.00085794,5.6713e-05,8.0149e-05
-1.8655,1.0773,0.0010869,0.054991,0.00086215,5.7041e-05,8.0578e-05
-1.8639,1.0774,0.0010916,0.055087,0.00086633,5.737e-05,8.1007e-05
-1.8623,1.0767,0.0010956,0.05515,0.00086998,5.2776e-05,8.1429e-05
-1.8607,1.0767,0.0011008,0.055247,0.00087429,5.3054e-05,8.1898e-05
-1.8591,1.0768,0.001106,0.055344,0.00087857,5.3333e-05,8.2368e-05
-1.8575,1.0768,0.0011111,0.055441,0.00088284,5.3612e-05,8.2839e-05
-1.8559,1.0768,0.0011163,0.055538,0.0008871,5.3892e-05,8.3309e-05
-1.8543,1.0768,0.0011215,0.055635,0.00089133,5.4172e-05,8.378e-05
-1.8527,1.0768,0.0011266,0.055732,0.00089554,5.4452e-05,8.4251e-05
-1.8511,1.0768,0.0011318,0.055829,0.00089974,5.4733e-05,8.4723e-05
-1.8495,1.0769,0.0011369,0.055926,0.00090391,5.5015e-05,8.5194e-05
-1.8479,1.0769,0.0011421,0.056023,0.00090807,5.5297e-05,8.5666e-05
-1.8463,1.0769,0.0011473,0.05612,0.00091221,5.558e-05,8.6138e-05
-1.8447,1.0769,0.0011524,0.056217,0.00091633,5.5863e-05,8.6611e-05
-1.8431,1.0769,0.0011576,0.056314,0.00092043,5.6146e-05,8.7084e-05
-1.8415,1.077,0.0011628,0.056411,0.0009246,5.6438e-05,8.7558e-05
-1.8399,1.077,0.0011681,0.056513,0.00092963,5.6794e-05,8.8071e-05
-1.8383,1.077,0.0011734,0.056614,0.00093463,5.7151e-05,8.8584e-05
-1.8367,1.077,0.0011787,0.056716,0.00093961,5.7508e-05,8.9098e-05
-1.8351,1.077,0.0011841,0.056817,0.00094456,5.7866e-05,8.9612e-05
-1.8335,1.077,0.0011894,0.056919,0.0009495,5.8223e-05,9.0127e-05
-1.8319,1.077,0.0011947,0.057021,0.00095442,5.8581e-05,9.0643e-05
-1.8303,1.077,0.0012,0.057122,0.00095932,5.894e-05,9.1159e-05
-1.8287,1.077,0.0012054,0.057224,0.00096419,5.9298e-05,9.1675e-05
-1.8271,1.0771,0.0012107,0.057326,0.00096905,5.9658e-05,9.2192e-05
-1.8255,1.0771,0.001216,0.057427,0.00097388,6.0017e-05,9.271e-05
-1.8239,1.0771,0.0012213,0.057529,0.0009787,6.0377e-05,9.3228e-05
-1.8223,1.0771,0.0012267,0.05763,0.00098349,6.0737e-05,9.3746e-05
-1.8207,1.0771,0.001232,0.057732,0.00098826,6.1097e-05,9.4265e-05
-1.8191,1.0771,0.0012373,0.057834,0.00099302,6.1458e-05,9.4785e-05
-1.8175,1.0771,0.0012426,0.057935,0.00099775,6.1819e-05,9.5305e-05
-1.8159,1.0771,0.001248,0.058037,0.0010025,6.218e-05,9.5825e-05
-1.8143,1.0778,0.001254,0.058173,0.0010078,6.7741e-05,9.6349e-05
-1.8127,1.0778,0.0012594,0.058276,0.0010124,6.8101e-05,9.6884e-05
-1.8111,1.0778,0.0012647,0.058381,0.001017,6.845e-05,9.7444e-05
-1.8095,1.0778,0.0012699,0.058489,0.0010216,6.8797e-05,9.803e-05
-1.8079,1.0772,0.0012748,0.058561,0.0010262,6.3944e-05,9.8619e-05
-1.8063,1.0772,0.0012808,0.058666,0.0010318,6.4338e-05,9.9212e-05
-1.8047,1.0772,0.0012867,0.058772,0.0010374,6.4733e-05,9.9805e-05
-1.8031,1.0772,0.0012927,0.058878,0.0010429,6.5127e-05,0.0001004
-1.8015,1.0773,0.0012987,0.058983,0.0010484,6.5523e-05,0.00010099
-1.7999,1.0773,0.0013047,0.059089,0.0010539,6.5918e-05,0.00010159
-1.7983,1.0773,0.0013107,0.059195,0.0010594,6.6314e-05,0.00010218
-1.7967,1.0773,0.0013166,0.0593,0.0010648,6.671e-05,0.00010278
-1.7951,1.0773,0.0013226,0.059406,0.0010702,6.7106e-05,0.00010337
-1.7935,1.0773,0.0013286,0.059512,0.0010756,6.7503e-05,0.00010397
-1.7919,1.0773,0.0013346,0.059617,0.001081,6.79e-05,0.00010457
-1.7903,1.0773,0.0013406,0.059723,0.0010864,6.8298e-05,0.00010517
-1.7887,1.0774,0.0013465,0.059829,0.0010917,6.8695e-05,0.00010576
-1.7871,1.0774,0.0013525,0.059934,0.001097,6.9093e-05,0.00010636
-1.7855,1.0774,0.0013585,0.06004,0.0011023,6.9492e-05,0.00010696
-1.7839,1.0774,0.0013645,0.060145,0.0011076,6.989e-05,0.00010756
-1.7823,1.078,0.0013713,0.060287,0.0011135,7.5642e-05,0.00010817
-1.7807,1.0781,0.0013773,0.060391,0.0011187,7.6046e-05,0.00010876
-1.7791,1.0781,0.0013834,0.060496,0.0011239,7.6451e-05,0.00010935
-1.7775,1.0781,0.0013895,0.0606,0.0011291,7.6856e-05,0.00010994
-1.7759,1.0781,0.0013957,0.060705,0.0011346,7.7278e-05,0.00011055
-1.7743,1.0781,0.0014024,0.060812,0.0011408,7.774e-05,0.00011119
-1.7727,1.0775,0.0014082,0.060884,0.0011463,7.2745e-05,0.00011184
-1.7711,1.0775,0.001415,0.060993,0.0011525,7.3177e-05,0.0001125
-1.7695,1.0775,0.0014217,0.061102,0.0011586,7.361e-05,0.00011316
-1.7679,1.0775,0.0014285,0.061211,0.0011648,7.4044e-05,0.00011383
-1.7663,1.0775,0.0014353,0.06132,0.0011709,7.4477e-05,0.00011449
-1.7647,1.0775,0.001442,0.061429,0.001177,7.4911e-05,0.00011516
-1.7631,1.0775,0.0014488,0.061537,0.001183,7.5345e-05,0.00011583
-1.7615,1.0775,0.0014555,0.061646,0.0011891,7.578e-05,0.00011649
-1.7599,1.0775,0.0014623,0.061755,0.0011951,7.6214e-05,0.00011716
-1.7583,1.0776,0.001469,0.061864,0.0012011,7.665e-05,0.00011783
-1.7567,1.0776,0.0014758,0.061973,0.0012071,7.7085e-05,0.0001185
-1.7551,1.0776,0.0014825,0.062082,0.001213,7.7521e-05,0.00011917
-1.7535,1.0776,0.0014893,0.062191,0.0012189,7.7957e-05,0.00011984
-1.7519,1.0776,0.001496,0.062299,0.0012248,7.8393e-05,0.00012051
-1.7503,1.0776,0.0015028,0.062408,0.0012307,7.883e-05,0.00012118
-1.7487,1.0776,0.0015095,0.062517,0.0012366,7.9267e-05,0.00012185
-1.7471,1.0776,0.0015163,0.062626,0.0012424,7.9704e-05,0.00012252
-1.7455,1.0776,0.001523,0.062735,0.0012482,8.0142e-05,0.0001232
-1.7439,1.0777,0.0015299,0.062844,0.0012541,8.0588e-05,0.00012386
-1.7423,1.0777,0.0015374,0.062955,0.0012611,8.1095e-05,0.00012459
-1.7407,1.0777,0.0015448,0.063066,0.001268,8.1601e-05,0.00012531
-1.7391,1.0777,0.0015522,0.063177,0.0012749,8.2108e-05,0.00012604
-1.7375,1.0777,0.0015597,0.063288,0.0012818,8.2615e-05,0.00012678
-1.7359,1.0777,0.0015671,0.063399,0.0012886,8.3122e-05,0.00012751
-1.7343,1.0777,0.0015746,0.06351,0.0012954,8.3629e-05,0.00012824
-1.7327,1.0777,0.001582,0.063621,0.0013022,8.4137e-05,0.00012897
-1.7311,1.0777,0.0015896,0.063734,0.0013092,8.4629e-05,0.00012976
-1.7295,1.0777,0.0015973,0.063849,0.0013163,8.5127e-05,0.00013054
-1.7279,1.0777,0.001605,0.063964,0.0013233,8.5626e-05,0.00013134
-1.7263,1.0777,0.0016127,0.064079,0.0013304,8.6125e-05,0.00013213
-1.7247,1.0778,0.0016204,0.064193,0.0013374,8.6625e-05,0.00013292
-1.7231,1.0778,0.0016281,0.064308,0.0013444,8.7125e-05,0.00013371
-1.7215,1.0778,0.0016358,0.064423,0.0013513,8.7626e-05,0.00013451
-1.7199,1.0778,0.0016435,0.064538,0.0013583,8.8128e-05,0.0001353
-1.7183,1.0778,0.0016512,0.064653,0.0013652,8.863e-05,0.0001361
-1.7167,1.0778,0.001659,0.064768,0.0013721,8.9133e-05,0.0001369
-1.7151,1.0778,0.0016667,0.064882,0.001379,8.9636e-05,0.0001377
-1.7135,1.0785,0.0016755,0.065036,0.0013868,9.5952e-05,0.00013853
-1.7119,1.0785,0.0016832,0.065151,0.0013937,9.647e-05,0.00013933
-1.7103,1.0785,0.001691,0.065266,0.0014007,9.6994e-05,0.00014013
-1.7087,1.0785,0.0016989,0.065381,0.0014076,9.7523e-05,0.00014094
-1.7071,1.0785,0.0017067,0.065497,0.0014147,9.8057e-05,0.00014175
-1.7055,1.0785,0.0017147,0.065612,0.0014217,9.8596e-05,0.00014256
-1.7039,1.0785,0.0017226,0.065727,0.0014288,9.914e-05,0.00014337
-1.7023,1.0785,0.0017306,0.065842,0.001436,9.9689e-05,0.00014419
-1.7007,1.0785,0.0017386,0.065957,0.0014432,0.00010024,0.00014501
-1.6991,1.0779,0.0017458,0.066025,0.0014503,9.503e-05,0.00014569
-1.6975,1.0779,0.0017544,0.06614,0.0014583,9.5633e-05,0.00014653
-1.6959,1.0779,0.001763,0.066257,0.0014663,9.6231e-05,0.00014739
-1.6943,1.0779,0.0017716,0.066374,0.0014744,9.6826e-05,0.00014826
-1.6927,1.0779,0.0017803,0.066492,0.0014825,9.7417e-05,0.00014915
-1.6911,1.0779,0.0017891,0.06661,0.0014907,9.8009e-05,0.00015004
-1.6895,1.0779,0.0017979,0.066729,0.0014989,9.8608e-05,0.00015094
-1.6879,1.0779,0.0018067,0.066847,0.0015072,9.9211e-05,0.00015185
-1.6863,1.0779,0.0018156,0.066966,0.0015155,9.9821e-05,0.00015276
-1.6847,1.0779,0.0018246,0.067085,0.0015239,0.00010044,0.00015367
-1.6831,1.0779,0.0018336,0.067204,0.0015323,0.00010105,0.00015459
-1.6815,1.0779,0.0018425,0.067323,0.0015406,0.00010166,0.0001555
-1.6799,1.0779,0.0018513,0.067442,0.0015487,0.00010226,0.00015642
-1.6783,1.0779,0.0018602,0.067561,0.0015568,0.00010285,0.00015734
-1.6767,1.0779,0.001869,0.06768,0.0015647,0.00010345,0.00015825
-1.6751,1.0779,0.0018778,0.067799,0.0015726,0.00010404,0.00015917
-1.6735,1.078,0.0018865,0.067919,0.0015805,0.00010463,0.00016009
-1.6719,1.078,0.0018953,0.068038,0.0015883,0.00010521,0.00016101
-1.6703,1.078,0.001904,0.068158,0.001596,0.00010579,0.00016193
-1.6687,1.078,0.0019127,0.068277,0.0016036,0.00010637,0.00016285
-1.6671,1.078,0.0019214,0.068397,0.0016112,0.00010695,0.00016378
-1.6655,1.078,0.00193,0.068516,0.0016187,0.00010753,0.0001647
-1.6639,1.078,0.0019387,0.068636,0.0016263,0.0001081,0.00016563
-1.6623,1.078,0.0019474,0.068756,0.0016338,0.00010868,0.00016655
-1.6607,1.078,0.0019562,0.068875,0.0016413,0.00010926,0.00016748
-1.6591,1.078,0.0019649,0.068995,0.0016488,0.00010985,0.00016842
-1.6575,1.078,0.0019736,0.069115,0.0016563,0.00011043,0.00016935
-1.6559,1.0774,0.0019817,0.069196,0.0016638,0.0001049,0.00017032
-1.6543,1.0774,0.0019915,0.069321,0.001673,0.00010557,0.00017137
-1.6527,1.0774,0.0020013,0.069445,0.0016822,0.00010625,0.00017242
-1.6511,1.0774,0.0020111,0.069569,0.0016914,0.00010693,0.00017347
-1.6495,1.0774,0.0020208,0.069694,0.0017006,0.0001076,0.00017452
-1.6479,1.0774,0.0020306,0.069818,0.0017097,0.00010828,0.00017557
-1.6463,1.0774,0.0020404,0.069943,0.0017188,0.00010896,0.00017662
-1.6447,1.0774,0.0020502,0.070067,0.0017279,0.00010963,0.00017767
-1.6431,1.0774,0.00206,0.070192,0.0017369,0.00011031,0.00017873
-1.6415,1.0774,0.0020698,0.070316,0.0017459,0.00011099,0.00017978
-1.6399,1.0774,0.0020796,0.07044,0.0017549,0.00011166,0.00018083
-1.6383,1.0774,0.0020896,0.070561,0.0017639,0.00011234,0.00018186
-1.6367,1.0774,0.0020997,0.070683,0.0017729,0.00011301,0.00018288
-1.6351,1.0774,0.0021097,0.070805,0.0017819,0.00011368,0.00018391
-1.6335,1.0774,0.0021197,0.070926,0.0017908,0.00011436,0.00018494
-1.6319,1.0774,0.0021298,0.071049,0.0017998,0.00011504,0.00018598
-1.6303,1.0774,0.0021405,0.071175,0.00181,0.00011579,0.00018711
-1.6287,1.0774,0.0021512,0.071301,0.0018202,0.00011654,0.00018825
-1.6271,1.0774,0.002162,0.071427,0.0018303,0.00011729,0.00018938
-1.6255,1.0774,0.0021727,0.071553,0.0018404,0.00011804,0.00019052
-1.6238,1.0774,0.0021835,0.07168,0.0018505,0.00011879,0.00019165
-1.6222,1.0774,0.0021941,0.071806,0.0018605,0.00011956,0.00019273
-1.6206,1.0774,0.0022049,0.071932,0.0018704,0.00012028,0.00019387
-1.619,1.0774,0.0022158,0.072059,0.0018802,0.000121,0.00019501
-1.6174,1.0774,0.0022266,0.072185,0.0018901,0.00012172,0.00019615
-1.6158,1.0774,0.0022374,0.072311,0.0018998,0.00012244,0.0001973
-1.6142,1.0774,0.0022482,0.072438,0.0019096,0.00012316,0.00019844
-1.6126,1.0774,0.002259,0.072564,0.0019193,0.00012388,0.00019959
-1.611,1.0774,0.0022698,0.07269,0.001929,0.0001246,0.00020074
-1.6094,1.0774,0.0022806,0.072817,0.0019387,0.00012532,0.00020188
-1.6078,1.0774,0.0022918,0.072946,0.0019491,0.00012609,0.0002031
-1.6062,1.0774,0.0023033,0.073077,0.0019599,0.00012689,0.00020435
-1.6046,1.0774,0.0023147,0.073208,0.0019707,0.00012769,0.0002056
-1.603,1.0774,0.0023261,0.073339,0.0019815,0.00012849,0.00020686
-1.6014,1.0774,0.0023376,0.07347,0.0019922,0.0001293,0.00020811
-1.5998,1.0774,0.002349,0.073601,0.0020029,0.0001301,0.00020937
-1.5982,1.0774,0.0023604,0.073732,0.0020136,0.0001309,0.00021063
-1.5966,1.0774,0.0023719,0.073863,0.0020242,0.0001317,0.00021189
-1.595,1.0781,0.0023852,0.074036,0.0020363,0.0001391,0.00021321
-1.5934,1.0781,0.002397,0.074164,0.0020472,0.00013992,0.00021445
-1.5918,1.0781,0.0024089,0.074292,0.002058,0.00014073,0.00021569
-1.5902,1.0781,0.0024208,0.074421,0.0020688,0.00014155,0.00021694
-1.5886,1.0781,0.0024326,0.074549,0.0020795,0.00014236,0.00021818
-1.587,1.0781,0.0024445,0.074677,0.0020902,0.00014318,0.00021943
-1.5854,1.0774,0.0024557,0.074765,0.002101,0.00013741,0.00022077
-1.5838,1.0774,0.0024685,0.074899,0.0021134,0.00013832,0.00022216
-1.5822,1.0774,0.0024814,0.075033,0.0021257,0.00013923,0.00022354
-1.5806,1.0774,0.0024943,0.075167,0.002138,0.00014014,0.00022493
-1.579,1.0774,0.0025072,0.075301,0.0021504,0.00014105,0.00022633
-1.5774,1.0774,0.0025201,0.075435,0.0021626,0.00014195,0.00022772
-1.5758,1.0774,0.002533,0.075569,0.0021749,0.00014286,0.00022912
-1.5742,1.0774,0.0025458,0.075703,0.002187,0.00014377,0.00023051
-1.5726,1.0774,0.0025587,0.075837,0.0021991,0.00014467,0.0002319
-1.571,1.0774,0.0025716,0.075971,0.0022112,0.00014557,0.00023329
-1.5694,1.0774,0.0025844,0.076105,0.0022231,0.00014647,0.00023468
-1.5678,1.0774,0.0025972,0.076238,0.0022351,0.00014736,0.00023607
-1.5662,1.0774,0.0026077,0.07636,0.0022427,0.00014798,0.00023711
-1.5646,1.0774,0.0026207,0.076495,0.0022547,0.00014886,0.00023853
-1.563,1.0774,0.0026338,0.07663,0.0022667,0.00014974,0.00023997
-1.5614,1.0774,0.0026469,0.076765,0.0022793,0.00015073,0.00024139
-1.5598,1.0773,0.00266,0.0769,0.0022916,0.00015166,0.00024283
-1.5582,1.0773,0.0026733,0.077036,0.0023041,0.00015262,0.00024429
-1.5566,1.0773,0.0026865,0.077172,0.0023166,0.00015357,0.00024575
-1.555,1.0773,0.0026998,0.077308,0.002329,0.0001545,0.00024721
-1.5534,1.0773,0.0027131,0.077445,0.0023414,0.00015545,0.00024869
-1.5518,1.0773,0.0027265,0.077582,0.0023539,0.00015639,0.00025017
-1.5502,1.0773,0.00274,0.077719,0.0023665,0.00015735,0.00025166
-1.5486,1.0773,0.0027535,0.077856,0.0023792,0.0001583,0.00025316
-1.547,1.0773,0.0027671,0.077992,0.0023919,0.00015928,0.00025465
-1.5454,1.0773,0.0027816,0.07813,0.0024057,0.00016029,0.0002562
-1.5438,1.0773,0.0027962,0.078268,0.0024194,0.00016129,0.00025775
-1.5422,1.0773,0.0028107,0.078405,0.0024331,0.0001623,0.0002593
-1.5406,1.0773,0.0028252,0.078543,0.0024468,0.00016331,0.00026085
-1.539,1.0773,0.0028398,0.078681,0.0024605,0.00016431,0.0002624
-1.5374,1.0773,0.0028543,0.078818,0.0024741,0.00016532,0.00026395
-1.5358,1.0772,0.0028688,0.078956,0.0024877,0.00016633,0.0002655
-1.5342,1.0772,0.0028834,0.079094,0.0025012,0.00016733,0.00026706
-1.5326,1.0772,0.0028979,0.079231,0.0025147,0.00016834,0.00026862
-1.531,1.0772,0.0029124,0.079369,0.0025281,0.00016934,0.00027017
-1.5294,1.0772,0.002927,0.079507,0.0025416,0.00017035,0.00027173
-1.5278,1.0772,0.0029415,0.079644,0.0025549,0.00017135,0.00027329
-1.5262,1.0772,0.002956,0.079782,0.0025683,0.00017236,0.00027485
-1.5246,1.0778,0.0029734,0.079971,0.0025848,0.00018055,0.0002766
-1.523,1.0778,0.0029895,0.080115,0.0026005,0.00018172,0.00027839
-1.5214,1.0778,0.0030056,0.080259,0.0026161,0.00018289,0.00028018
-1.5198,1.0778,0.0030218,0.080403,0.0026318,0.00018406,0.00028197
-1.5182,1.0778,0.003038,0.080547,0.0026475,0.00018523,0.00028377
-1.5166,1.0778,0.0030542,0.080691,0.0026631,0.0001864,0.00028557
-1.515,1.0778,0.0030704,0.080835,0.0026787,0.00018757,0.00028737
-1.5134,1.0778,0.0030866,0.080979,0.0026943,0.00018874,0.00028917
-1.5118,1.0778,0.0031028,0.081124,0.0027099,0.00018992,0.00029098
-1.5102,1.0777,0.0031191,0.081268,0.0027255,0.00019109,0.00029279
-1.5086,1.0777,0.0031354,0.081412,0.0027411,0.00019226,0.0002946
-1.507,1.0777,0.0031516,0.081556,0.0027566,0.00019344,0.0002964
-1.5054,1.0777,0.0031679,0.081699,0.002772,0.00019461,0.00029821
-1.5038,1.0777,0.0031842,0.081843,0.0027874,0.00019578,0.00030002
-1.5022,1.0777,0.0032004,0.081987,0.0028027,0.00019695,0.00030183
-1.5006,1.077,0.0032099,0.082062,0.0028089,0.00019053,0.00030299
-1.499,1.077,0.0032268,0.082205,0.002825,0.00019174,0.00030482
-1.4974,1.077,0.0032439,0.082348,0.0028413,0.00019297,0.00030666
-1.4958,1.077,0.0032612,0.082492,0.0028577,0.0001942,0.0003085
-1.4942,1.077,0.0032772,0.082639,0.0028727,0.00019531,0.00031036
-1.4926,1.077,0.0032939,0.082784,0.0028885,0.00019649,0.0003122
-1.491,1.077,0.0033109,0.082929,0.0029046,0.00019769,0.00031406
-1.4894,1.0769,0.0033282,0.083077,0.0029212,0.00019891,0.00031597
-1.4878,1.0769,0.0033453,0.083224,0.0029375,0.00020012,0.00031787
-1.4862,1.0769,0.0033636,0.083375,0.0029555,0.00020141,0.0003199
-1.4846,1.0769,0.0033807,0.083519,0.0029715,0.00020263,0.00032176
-1.483,1.0769,0.003398,0.083664,0.0029877,0.00020386,0.00032365
-1.4814,1.0769,0.0034154,0.083809,0.0030041,0.0002051,0.00032555
-1.4798,1.0768,0.0034394,0.083958,0.0030291,0.00020706,0.00032796
-1.4782,1.0768,0.0034576,0.084106,0.0030466,0.00020838,0.00032997
-1.4766,1.0768,0.0034758,0.084254,0.0030641,0.00020969,0.00033199
-1.475,1.0768,0.0034941,0.084403,0.0030816,0.00021101,0.00033402
-1.4734,1.0768,0.0035123,0.084552,0.0030991,0.00021233,0.00033606
-1.4718,1.0768,0.0035306,0.0847,0.0031165,0.00021365,0.00033809
-1.4702,1.0768,0.0035489,0.084849,0.003134,0.00021498,0.00034013
-1.4686,1.0767,0.0035672,0.084998,0.0031513,0.0002163,0.00034217
-1.467,1.0767,0.0035855,0.085147,0.0031687,0.00021762,0.00034421
-1.4654,1.0767,0.0036038,0.085295,0.0031861,0.00021894,0.00034626
-1.4638,1.0767,0.0036221,0.085444,0.0032034,0.00022027,0.00034831
-1.4622,1.0767,0.0036405,0.085593,0.0032207,0.00022159,0.00035036
-1.4606,1.0767,0.0036589,0.085742,0.0032379,0.00022292,0.00035241
-1.459,1.0766,0.0036771,0.08589,0.003255,0.00022422,0.00035447
-1.4574,1.0766,0.0036953,0.086038,0.0032718,0.00022552,0.00035648
-1.4558,1.0766,0.0037135,0.086186,0.0032886,0.00022681,0.00035849
-1.4542,1.0766,0.0037317,0.086334,0.0033054,0.0002281,0.00036051
-1.4526,1.0766,0.0037499,0.086482,0.0033221,0.00022939,0.00036252
-1.451,1.0766,0.0037689,0.086634,0.0033397,0.00023071,0.00036467
-1.4494,1.0772,0.0037918,0.086842,0.0033621,0.0002399,0.00036716
-1.4478,1.0772,0.0038124,0.086997,0.0033823,0.00024142,0.00036948
-1.4462,1.0772,0.0038335,0.087151,0.0034028,0.00024292,0.00037187
-1.4446,1.0771,0.0038549,0.087303,0.0034235,0.00024443,0.0003742
-1.443,1.0771,0.0038762,0.087456,0.0034441,0.00024593,0.00037653
-1.4414,1.0771,0.0038976,0.087608,0.0034647,0.00024744,0.00037886
-1.4398,1.0771,0.0039189,0.087761,0.0034853,0.00024894,0.00038119
-1.4382,1.0771,0.0039403,0.087914,0.0035058,0.00025044,0.00038352
-1.4366,1.077,0.0039616,0.088066,0.0035262,0.00025195,0.00038585
-1.435,1.077,0.003983,0.088219,0.0035467,0.00025345,0.00038819
-1.4334,1.077,0.0040043,0.088371,0.003567,0.00025495,0.00039052
-1.4318,1.077,0.0040257,0.088524,0.0035874,0.00025645,0.00039286
-1.4302,1.077,0.0040471,0.088677,0.0036076,0.00025795,0.00039519
-1.4286,1.0769,0.0040684,0.088829,0.0036279,0.00025945,0.00039753
-1.427,1.0769,0.0040898,0.088982,0.0036481,0.00026095,0.00039986
-1.4254,1.0769,0.0041114,0.089135,0.0036685,0.00026248,0.00040222
-1.4238,1.0769,0.0041333,0.08929,0.0036896,0.00026407,0.00040461
-1.4222,1.0768,0.0041557,0.089446,0.0037113,0.00026575,0.00040705
-1.4206,1.0768,0.0041783,0.089605,0.0037336,0.0002675,0.00040954
-1.419,1.0768,0.0042009,0.089764,0.0037558,0.00026925,0.00041203
-1.4174,1.0768,0.0042235,0.089923,0.0037779,0.000271,0.00041452
-1.4158,1.0767,0.0042461,0.090082,0.0038,0.00027275,0.00041702
-1.4142,1.0767,0.0042689,0.09024,0.0038219,0.00027442,0.00041953
-1.4126,1.0767,0.0042917,0.090398,0.0038438,0.00027608,0.00042205
-1.411,1.0767,0.0043144,0.090556,0.0038656,0.00027775,0.00042457
-1.4094,1.0767,0.0043372,0.090715,0.0038874,0.00027941,0.00042709
-1.4078,1.0766,0.00436,0.090873,0.0039092,0.00028108,0.00042961
-1.4062,1.0766,0.0043828,0.091031,0.0039308,0.00028274,0.00043214
-1.4046,1.0766,0.0044056,0.091189,0.0039525,0.0002844,0.00043466
-1.403,1.0766,0.0044283,0.091347,0.003974,0.00028605,0.00043718
-1.4014,1.0765,0.0044531,0.091508,0.0039985,0.00028786,0.00043986
-1.3998,1.0765,0.0044782,0.09167,0.0040233,0.0002897,0.00044257
-1.3982,1.0765,0.0045034,0.091832,0.0040481,0.00029153,0.00044528
-1.3966,1.0765,0.0045285,0.091994,0.0040728,0.00029336,0.00044799
-1.395,1.0764,0.0045536,0.092156,0.0040975,0.00029519,0.0004507
-1.3934,1.0764,0.0045787,0.092318,0.0041221,0.00029702,0.00045342
-1.3918,1.0764,0.0046038,0.09248,0.0041466,0.00029885,0.00045613
-1.3902,1.0763,0.0046289,0.092642,0.0041711,0.00030068,0.00045885
-1.3886,1.0763,0.004654,0.092804,0.0041956,0.00030251,0.00046156
-1.387,1.0763,0.0046792,0.092966,0.00422,0.00030434,0.00046428
-1.3854,1.0763,0.0047043,0.093128,0.0042444,0.00030616,0.000467
-1.3838,1.0762,0.0047294,0.09329,0.0042687,0.00030799,0.00046972
-1.3822,1.0762,0.0047545,0.093452,0.0042929,0.00030982,0.00047244
-1.3806,1.0762,0.0047796,0.093614,0.0043171,0.00031164,0.00047516
-1.379,1.0761,0.0048047,0.093776,0.0043412,0.00031346,0.00047789
-1.3774,1.0761,0.004834,0.093927,0.004368,0.00031486,0.00047896
-1.3758,1.0761,0.004861,0.094094,0.0043947,0.00031687,0.000482
-1.3741,1.0761,0.0048881,0.094262,0.0044215,0.0003189,0.00048506
-1.3725,1.076,0.0049152,0.094428,0.0044483,0.00032097,0.00048814
-1.3709,1.076,0.0049424,0.094595,0.004475,0.00032306,0.00049124
-1.3693,1.076,0.0049696,0.094761,0.0045018,0.00032518,0.00049436
-1.3677,1.076,0.0049968,0.094927,0.0045285,0.00032733,0.0004975
-1.3661,1.0759,0.0050241,0.095093,0.0045552,0.00032951,0.00050066
-1.3645,1.0759,0.0050518,0.095257,0.0045823,0.00033168,0.00050377
-1.3629,1.0759,0.0050796,0.095421,0.0046094,0.00033384,0.00050684
-1.3613,1.0758,0.0051074,0.095584,0.0046366,0.00033599,0.0005099
-1.3597,1.0758,0.0051357,0.095749,0.0046644,0.00033812,0.0005129
-1.3581,1.0758,0.0051653,0.095917,0.0046939,0.00034024,0.00051582
-1.3565,1.0757,0.0051949,0.096086,0.0047234,0.00034236,0.00051874
-1.3549,1.0757,0.0052245,0.096254,0.0047528,0.00034448,0.00052167
-1.3533,1.0756,0.0052541,0.096422,0.0047822,0.00034661,0.00052459
-1.3517,1.0756,0.0052837,0.096591,0.0048115,0.00034873,0.00052751
-1.3501,1.0756,0.0053133,0.096759,0.0048408,0.00035086,0.00053043
-1.3485,1.0755,0.0053429,0.096927,0.00487,0.00035298,0.00053335
-1.3469,1.0755,0.0053725,0.097096,0.0048991,0.00035511,0.00053627
-1.3453,1.0755,0.005402,0.097264,0.0049282,0.00035854,0.00053961
-1.3437,1.0754,0.0054313,0.097434,0.0049568,0.0003606,0.00054282
-1.3421,1.0754,0.0054607,0.097604,0.0049854,0.00036267,0.00054604
-1.3405,1.0754,0.0054919,0.097776,0.0050165,0.00036492,0.00054909
-1.3389,1.0753,0.0055238,0.097948,0.0050486,0.00036725,0.00055208
-1.3373,1.0753,0.0055557,0.098121,0.0050806,0.00036958,0.00055505
-1.3357,1.0753,0.0055877,0.098294,0.0051126,0.0003719,0.00055803
-1.3341,1.0752,0.0056196,0.098466,0.0051445,0.00037422,0.000561
-1.3325,1.0752,0.0056519,0.098637,0.0051765,0.00037632,0.0005639
-1.3309,1.0751,0.0056841,0.098808,0.0052084,0.0003784,0.0005668
-1.3293,1.0751,0.0057164,0.098979,0.0052403,0.00038047,0.00056969
-1.3277,1.0751,0.0057487,0.099149,0.0052722,0.00038255,0.00057259
-1.3261,1.075,0.005781,0.09932,0.005304,0.00038462,0.00057548
-1.3245,1.075,0.0058132,0.099491,0.0053357,0.00038669,0.00057837
-1.3229,1.075,0.0058455,0.099661,0.0053674,0.00038876,0.00058127
-1.3213,1.0756,0.0058854,0.099885,0.0054049,0.00039725,0.00058462
-1.3197,1.0755,0.0059205,0.10006,0.0054401,0.00040003,0.00058725
-1.3181,1.0755,0.0059557,0.10023,0.0054753,0.00040276,0.00058974
-1.3165,1.0754,0.0059907,0.10041,0.0055104,0.00040543,0.00059211
-1.3149,1.0754,0.0060258,0.10058,0.0055454,0.00040806,0.00059457
-1.3133,1.0754,0.0060607,0.10075,0.0055803,0.00041063,0.00059718
-1.3117,1.0753,0.0060957,0.10093,0.005615,0.00041317,0.00059996
-1.3101,1.0753,0.0061305,0.1011,0.0056497,0.00041565,0.0006029
-1.3085,1.0752,0.0061649,0.10128,0.0056839,0.00041829,0.00060576
-1.3069,1.0752,0.0061991,0.10146,0.005718,0.00042103,0.00060862
-1.3053,1.0752,0.0062331,0.10164,0.005752,0.00042383,0.00061155
-1.3037,1.0745,0.0062662,0.10176,0.0057852,0.00041727,0.00061383
-1.3021,1.0744,0.0063041,0.10194,0.0058231,0.00041938,0.00061629
-1.3005,1.0744,0.006342,0.10211,0.005861,0.00042152,0.00061877
-1.2989,1.0743,0.0063799,0.10229,0.0058988,0.00042366,0.00062127
-1.2973,1.0743,0.0064178,0.10247,0.0059365,0.00042583,0.00062379
-1.2957,1.0742,0.0064557,0.10265,0.0059742,0.00042801,0.00062633
-1.2941,1.0742,0.0064935,0.10283,0.0060118,0.00043021,0.00062889
-1.2925,1.0741,0.0065314,0.103,0.0060493,0.00043243,0.00063147
-1.2909,1.0741,0.0065691,0.10318,0.0060867,0.00043464,0.00063413
-1.2893,1.0741,0.0066065,0.10336,0.0061237,0.00043683,0.00063689
-1.2877,1.074,0.0066441,0.10354,0.0061609,0.00043895,0.00063947
-1.2861,1.074,0.0066848,0.10372,0.006202,0.0004401,0.00063944
-1.2845,1.0739,0.0067255,0.10391,0.0062431,0.00044144,0.00063958
-1.2829,1.0739,0.0067663,0.10409,0.0062842,0.00044295,0.00063989
-1.2813,1.0738,0.006807,0.10427,0.0063251,0.00044464,0.00064037
-1.2797,1.0738,0.0068477,0.10445,0.0063658,0.00044495,0.00064099
-1.2781,1.0737,0.0068887,0.10463,0.006407,0.00044722,0.00064255
-1.2765,1.0737,0.0069296,0.10481,0.0064482,0.00044939,0.00064398
-1.2749,1.0736,0.0069706,0.10499,0.0064893,0.00045145,0.00064529
-1.2733,1.0736,0.0070116,0.10517,0.0065303,0.00045341,0.00064646
-1.2717,1.0735,0.0070525,0.10535,0.0065713,0.00045525,0.0006475
-1.2701,1.0735,0.0070959,0.10553,0.0066157,0.00045709,0.00064831
-1.2685,1.0734,0.0071415,0.10571,0.006663,0.00045901,0.00064931
-1.2669,1.0734,0.0071869,0.10589,0.0067101,0.0004614,0.00065112
-1.2653,1.0733,0.0072311,0.10608,0.0067558,0.00046607,0.00065522
-1.2637,1.0733,0.0072753,0.10626,0.0068014,0.00047071,0.00065925
-1.2621,1.0732,0.0073194,0.10645,0.006847,0.00047532,0.00066321
-1.2605,1.0732,0.0073636,0.10663,0.0068926,0.00047992,0.0006671
-1.2589,1.0731,0.0074078,0.10682,0.0069381,0.0004845,0.00067094
-1.2573,1.0731,0.007452,0.107,0.0069835,0.00048906,0.0006747
-1.2557,1.073,0.0074962,0.10718,0.0070289,0.0004936,0.0006784
-1.2541,1.073,0.0075404,0.10737,0.0070742,0.00049811,0.00068201
-1.2525,1.0729,0.0075851,0.10755,0.0071204,0.00050235,0.00068415
-1.2509,1.0729,0.0076307,0.10774,0.0071681,0.00050616,0.00068392
-1.2493,1.0728,0.0076778,0.10793,0.0072177,0.00050963,0.00068132
-1.2477,1.0728,0.0077249,0.10811,0.0072674,0.00051311,0.0006791
-1.2461,1.0727,0.0077723,0.1083,0.0073171,0.0005164,0.00067801
-1.2445,1.0726,0.0078198,0.10849,0.0073669,0.00051951,0.00067741
-1.2429,1.0726,0.0078672,0.10868,0.0074166,0.00052255,0.00067669
-1.2413,1.0725,0.0079147,0.10887,0.0074662,0.00052553,0.00067586
-1.2397,1.0725,0.0079622,0.10906,0.0075158,0.00052845,0.00067493
-1.2381,1.0724,0.0080096,0.10924,0.0075653,0.00053132,0.00067388
-1.2365,1.0724,0.0080591,0.10943,0.0076173,0.00053377,0.00067237
-1.2349,1.0723,0.0081106,0.10962,0.0076719,0.00053589,0.00067064
-1.2333,1.0723,0.0081621,0.10981,0.0077263,0.00053806,0.00066912
-1.2317,1.0722,0.0082136,0.11,0.0077807,0.00054027,0.00066782
-1.2301,1.0721,0.0082651,0.11019,0.0078351,0.00054253,0.00066674
-1.2285,1.0721,0.0083166,0.11038,0.0078893,0.00054484,0.00066588
-1.2269,1.072,0.0083681,0.11057,0.0079435,0.0005472,0.00066524
-1.2253,1.072,0.0084195,0.11076,0.007998,0.00054985,0.00066454
-1.2237,1.0719,0.008471,0.11095,0.0080524,0.00055262,0.00066377
-1.2221,1.0718,0.0085224,0.11115,0.0081068,0.00055548,0.00066293
-1.2205,1.0718,0.0085738,0.11134,0.0081611,0.00055845,0.00066203
-1.2189,1.0717,0.0086307,0.11153,0.0082208,0.00055726,0.00068425
-1.2173,1.0716,0.0086875,0.11173,0.0082804,0.00055865,0.00068065
-1.2157,1.0716,0.0087443,0.11192,0.0083399,0.0005601,0.00067694
-1.2141,1.0715,0.0088011,0.11212,0.0083994,0.00056161,0.0006731
-1.2125,1.0714,0.0088578,0.11231,0.0084588,0.00056317,0.00066914
-1.2109,1.0714,0.0089146,0.1125,0.0085181,0.00056479,0.00066506
-1.2093,1.0713,0.0089713,0.1127,0.0085774,0.00056647,0.00066086
-1.2077,1.0719,0.0090341,0.11296,0.0086432,0.00058574,0.00067196
-1.2061,1.0718,0.0090927,0.11316,0.0087042,0.00058771,0.00067242
-1.2045,1.0718,0.0091516,0.11336,0.0087654,0.00058933,0.00067255
-1.2029,1.0711,0.009205,0.11349,0.0088209,0.00058075,0.00067171
-1.2013,1.071,0.0092658,0.11369,0.0088845,0.00057996,0.00066938
-1.1997,1.0709,0.0093276,0.11389,0.0089491,0.00057888,0.00066799
-1.1981,1.0708,0.0093894,0.11408,0.0090136,0.0005778,0.00066664
-1.1965,1.0708,0.0094512,0.11428,0.009078,0.00057673,0.00066532
-1.1949,1.0707,0.0095131,0.11448,0.0091423,0.00057566,0.00066404
-1.1933,1.0706,0.0095749,0.11468,0.0092065,0.00057459,0.00066279
-1.1917,1.0706,0.0096368,0.11487,0.0092707,0.00057353,0.00066158
-1.1901,1.0705,0.0096987,0.11507,0.0093348,0.00057246,0.00066041
-1.1885,1.0704,0.0097614,0.11527,0.0094001,0.00057006,0.00065913
-1.1869,1.0703,0.0098281,0.11547,0.0094697,0.00056967,0.00065736
-1.1853,1.0703,0.0098947,0.11568,0.0095392,0.00056932,0.00065541
-1.1837,1.0702,0.0099613,0.11588,0.0096089,0.00056898,0.00065338
-1.1821,1.0701,0.010028,0.11608,0.0096786,0.00056842,0.00065163
-1.1805,1.07,0.010095,0.11629,0.0097483,0.00056786,0.00064982
-1.1789,1.0699,0.010162,0.11649,0.0098179,0.00056732,0.00064797
-1.1773,1.0699,0.010229,0.11669,0.0098873,0.00056678,0.00064607
-1.1757,1.0698,0.010296,0.11689,0.0099567,0.00056624,0.00064411
-1.1741,1.0697,0.010363,0.1171,0.010026,0.00056571,0.00064209
-1.1725,1.0696,0.010431,0.1173,0.010095,0.00056494,0.00064025
-1.1709,1.0695,0.010504,0.11751,0.010168,0.00056062,0.00064033
-1.1693,1.0695,0.010579,0.11772,0.010243,0.00056093,0.0006615
-1.1677,1.0694,0.010653,0.11793,0.010317,0.000557,0.00065575
-1.1661,1.0693,0.010727,0.11814,0.01039,0.0005532,0.00065016
-1.1645,1.0692,0.010801,0.11835,0.010463,0.00054955,0.0006447
-1.1629,1.0691,0.010875,0.11856,0.010536,0.00054602,0.0006394
-1.1613,1.069,0.010949,0.11877,0.010608,0.00054255,0.00063509
-1.1597,1.0689,0.011024,0.11897,0.010679,0.00053892,0.00063401
-1.1581,1.0688,0.011097,0.11918,0.010751,0.00053548,0.00063258
-1.1565,1.0687,0.011179,0.11939,0.010828,0.00052962,0.00063688
-1.1549,1.0686,0.011262,0.1196,0.010905,0.00052358,0.00064182
-1.1533,1.0685,0.011345,0.11982,0.010981,0.00051753,0.00064699
-1.1517,1.0684,0.011427,0.12003,0.011058,0.00049876,0.00065418
-1.1501,1.0683,0.011509,0.12025,0.011135,0.00049201,0.00066227
-1.1485,1.0682,0.011591,0.12046,0.011211,0.00048531,0.00067044
-1.1469,1.0681,0.011673,0.12068,0.011288,0.00047866,0.00067869
-1.1453,1.068,0.011754,0.1209,0.011364,0.00047207,0.00068702
-1.1437,1.0679,0.011837,0.12111,0.01144,0.00046558,0.00069622
-1.1421,1.0678,0.011929,0.12133,0.011521,0.00045982,0.00071445
-1.1405,1.0677,0.012021,0.12155,0.011601,0.00045408,0.00073216
-1.1389,1.0676,0.012113,0.12177,0.011682,0.00044837,0.00074933
-1.1373,1.0675,0.012204,0.12199,0.011762,0.00044279,0.00076601
-1.1357,1.0674,0.012297,0.12221,0.011843,0.00043822,0.00078288
-1.1341,1.0673,0.012389,0.12243,0.011923,0.00043376,0.00079985
-1.1325,1.0671,0.012482,0.12266,0.012004,0.00042939,0.00081693
-1.1309,1.067,0.012574,0.12288,0.012084,0.00042511,0.0008341
-1.1293,1.0669,0.01267,0.1231,0.012165,0.00042189,0.00085168
-1.1277,1.0668,0.012771,0.12333,0.012248,0.00042295,0.0008657
-1.1261,1.0667,0.012874,0.12355,0.012333,0.00042137,0.00088197
-1.1244,1.0665,0.012974,0.12378,0.012419,0.00041107,0.00086984
-1.1228,1.0664,0.013075,0.12401,0.012501,0.00040966,0.00088611
-1.1212,1.0663,0.013177,0.12423,0.012583,0.0004098,0.00090929
-1.1196,1.0662,0.013279,0.12446,0.012664,0.00040903,0.00093348
-1.118,1.066,0.01338,0.12468,0.012745,0.00040618,0.0009558
-1.1164,1.0659,0.013492,0.12491,0.012831,0.00041509,0.00097034
-1.1148,1.0658,0.013603,0.12514,0.012917,0.00042399,0.00098488
-1.1132,1.0656,0.013714,0.12537,0.013003,0.00043287,0.00099942
-1.1116,1.0655,0.013826,0.1256,0.013089,0.00044173,0.001014
-1.11,1.0654,0.013937,0.12583,0.013175,0.00045057,0.0010285
-1.1084,1.0659,0.014057,0.12614,0.01327,0.00046873,0.0010428
-1.1068,1.0658,0.014169,0.12637,0.013355,0.00047649,0.0010565
-1.1052,1.0656,0.014286,0.1266,0.013443,0.00048806,0.0010674
-1.1036,1.0648,0.014396,0.12675,0.013523,0.00048591,0.0010726
-1.102,1.0647,0.014514,0.12699,0.013613,0.00049778,0.0010836
-1.1004,1.0646,0.014632,0.12722,0.013702,0.00050961,0.0010947
-1.0988,1.0644,0.014751,0.12745,0.013791,0.00052138,0.001106
-1.0972,1.0643,0.014869,0.12769,0.01388,0.00053311,0.0011173
-1.0956,1.0642,0.014987,0.12792,0.013969,0.00054479,0.0011287
-1.094,1.064,0.015114,0.12816,0.014063,0.00053951,0.0011257
-1.0924,1.0639,0.015241,0.1284,0.014158,0.00055291,0.0011241
-1.0908,1.0637,0.015367,0.12864,0.014253,0.00056643,0.0011223
-1.0892,1.0636,0.015494,0.12888,0.014347,0.00058,0.0011202
-1.0876,1.0634,0.01562,0.12912,0.014442,0.00059341,0.0011175
-1.086,1.0633,0.015747,0.12936,0.014537,0.00060658,0.0011142
-1.0844,1.0632,0.015869,0.12959,0.014626,0.00061955,0.0011065
-1.0828,1.063,0.015997,0.12983,0.014724,0.00062696,0.001106
-1.0812,1.0629,0.016127,0.13007,0.014822,0.00063176,0.0011032
-1.0796,1.0627,0.016257,0.1303,0.01492,0.00063655,0.0011002
-1.078,1.0626,0.016386,0.13054,0.015018,0.00064131,0.0010972
-1.0764,1.0624,0.016516,0.13078,0.015116,0.00064605,0.001094
-1.0748,1.0623,0.016649,0.13102,0.015216,0.00064973,0.0010868
-1.0732,1.0621,0.016785,0.13126,0.015322,0.00065192,0.0010741
-1.0716,1.062,0.016922,0.13151,0.015427,0.00065416,0.0010614
-1.07,1.0618,0.017059,0.13175,0.015532,0.00065646,0.0010487
-1.0684,1.0617,0.017195,0.13199,0.015636,0.0006588,0.0010361
-1.0668,1.0615,0.017331,0.13224,0.01574,0.0006601,0.0010231
-1.0652,1.0614,0.017466,0.13248,0.015844,0.00066057,0.0010099
-1.0636,1.0618,0.01762,0.1328,0.015967,0.00067109,0.00097438
-1.062,1.0617,0.017768,0.13305,0.016083,0.00066903,0.00096781
-1.0604,1.0615,0.017914,0.1333,0.016199,0.00066478,0.00095989
-1.0588,1.0614,0.018061,0.13355,0.016314,0.00066011,0.00095195
-1.0572,1.0612,0.018207,0.13379,0.016429,0.00065596,0.00094464
-1.0556,1.061,0.018354,0.13404,0.016543,0.00065231,0.00093796
-1.054,1.0609,0.018482,0.13428,0.016644,0.00066907,0.00095585
-1.0524,1.0607,0.01864,0.13453,0.01677,0.000666,0.00093982
-1.0508,1.0599,0.018787,0.1347,0.016885,0.00065375,0.00092568
-1.0492,1.0598,0.018933,0.13495,0.017002,0.00066123,0.00091692
-1.0476,1.0596,0.01908,0.1352,0.017119,0.00066882,0.0009079
-1.046,1.0595,0.019226,0.13545,0.017236,0.00067651,0.00089863
-1.0444,1.0593,0.019375,0.1357,0.017355,0.00068378,0.00088938
-1.0428,1.0591,0.019531,0.13596,0.017485,0.00068999,0.0008825
-1.0412,1.059,0.019688,0.13621,0.017616,0.00069849,0.00087831
-1.0396,1.0588,0.019849,0.13646,0.017748,0.00070897,0.00088151
-1.038,1.0586,0.020013,0.13672,0.017879,0.00071574,0.00088425
-1.0364,1.0584,0.020177,0.13697,0.018006,0.00070989,0.00088813
-1.0348,1.0583,0.020341,0.13722,0.018135,0.00071415,0.00088353
-1.0332,1.0587,0.020527,0.13757,0.018273,0.00070799,0.00078154
-1.0316,1.0585,0.020699,0.13783,0.018408,0.0007064,0.00077741
-1.03,1.0577,0.020863,0.138,0.018536,0.00069452,0.00077777
-1.0284,1.0575,0.021026,0.13827,0.018671,0.00069795,0.00078506
-1.0268,1.0574,0.021188,0.13853,0.018805,0.00070262,0.00079683
-1.0252,1.0572,0.021349,0.13879,0.018938,0.00070693,0.00080721
-1.0236,1.057,0.021525,0.13906,0.019076,0.00071129,0.00080294
-1.022,1.0568,0.02171,0.13933,0.01922,0.00071631,0.00079035
-1.0204,1.0566,0.021895,0.13959,0.019363,0.00072191,0.00077864
-1.0188,1.0564,0.022077,0.13986,0.019506,0.00072456,0.00076698
-1.0172,1.0562,0.022258,0.14013,0.019649,0.00072627,0.00075482
-1.0156,1.056,0.022439,0.14039,0.019791,0.00072771,0.00074218
-1.014,1.0558,0.022624,0.14066,0.019935,0.00072091,0.00073009
-1.0124,1.0556,0.022819,0.14094,0.020085,0.00068961,0.00072116
-1.0108,1.0554,0.023015,0.14121,0.020234,0.00065879,0.00071258
-1.0092,1.0552,0.023211,0.14149,0.020383,0.00062842,0.00070432
-1.0076,1.055,0.023406,0.14176,0.020532,0.00059849,0.0006964
-1.006,1.0547,0.023601,0.14203,0.020681,0.00056902,0.00068883
-1.0044,1.0545,0.023797,0.14231,0.020831,0.00054014,0.00068156
-1.0028,1.0543,0.024008,0.14258,0.020987,0.00053855,0.00068403
-1.0012,1.0541,0.024219,0.14287,0.021145,0.00054288,0.00068465
-0.9996,1.0538,0.024431,0.14315,0.021303,0.00054677,0.00068488
-0.998,1.0536,0.024642,0.14343,0.021461,0.00055028,0.0006847
-0.9964,1.0534,0.024853,0.14371,0.02162,0.00055336,0.00068411
-0.9948,1.0532,0.025063,0.14399,0.021778,0.000556,0.0006831
-0.9932,1.0529,0.025273,0.14427,0.021937,0.00055827,0.00068169
-0.9916,1.0527,0.025487,0.14455,0.022096,0.00056194,0.00068392
-0.99,1.0524,0.025708,0.14484,0.022255,0.00056928,0.0006947
-0.9884,1.0522,0.025937,0.14512,0.022415,0.00057997,0.00070772
-0.98679,1.0519,0.026168,0.14541,0.022577,0.0005904,0.0007148
-0.98519,1.0517,0.026397,0.1457,0.022739,0.00059961,0.00072131
-0.98359,1.0514,0.026623,0.14598,0.022904,0.0006107,0.00073422
-0.98199,1.0512,0.026866,0.14628,0.023066,0.00061096,0.00073696
-0.98039,1.0509,0.027101,0.14657,0.023239,0.00059483,0.00072203
-0.97879,1.0507,0.027344,0.14686,0.023413,0.00057583,0.00070292
-0.97719,1.0504,0.027588,0.14715,0.023589,0.00055598,0.00068214
-0.97559,1.0501,0.027833,0.14744,0.023764,0.00053625,0.00066113
-0.97399,1.0499,0.028077,0.14773,0.023939,0.00051666,0.00063987
-0.97239,1.0496,0.028321,0.14803,0.024115,0.00049719,0.00061837
-0.97079,1.0493,0.028565,0.14832,0.02429,0.0004787,0.00060136
-0.96919,1.0491,0.028823,0.14862,0.024475,0.0004676,0.00060417
-0.96759,1.0488,0.02908,0.14891,0.024658,0.0004575,0.0006065
-0.96599,1.0485,0.02933,0.14922,0.024841,0.00045989,0.00061795
-0.96439,1.0482,0.029587,0.14951,0.025022,0.00045033,0.00061767
-0.96279,1.048,0.029843,0.14981,0.025203,0.00044052,0.00061667
-0.96118,1.0477,0.030101,0.15011,0.025387,0.00042945,0.00061373
-0.95958,1.0474,0.030365,0.15041,0.025577,0.00041481,0.00060613
-0.95798,1.0471,0.030629,0.15072,0.025767,0.00040036,0.00059864
-0.95638,1.0468,0.030893,0.15102,0.025957,0.00038611,0.00059126
-0.95478,1.0465,0.031156,0.15132,0.026146,0.00037205,0.000584
-0.95318,1.0462,0.031418,0.15163,0.026336,0.00030867,0.00058312
-0.95158,1.0459,0.03168,0.15194,0.026526,0.00029938,0.00056952
-0.94998,1.0456,0.031953,0.15224,0.026724,0.00029446,0.00057156
-0.94838,1.0453,0.032227,0.15255,0.026923,0.00028999,0.00057509
-0.94678,1.045,0.032501,0.15286,0.027122,0.00028554,0.00057829
-0.94518,1.0447,0.032775,0.15317,0.027321,0.00028111,0.00058116
-0.94358,1.0444,0.033049,0.15348,0.02752,0.00027669,0.0005837
-0.94198,1.0447,0.033345,0.15388,0.027736,0.0002804,0.00058512
-0.94038,1.0444,0.03362,0.1542,0.02794,0.00026854,0.0005905
-0.93878,1.0441,0.033895,0.15451,0.028145,0.00025675,0.00059632
-0.93717,1.0432,0.03415,0.15473,0.028335,0.00023445,0.00059867
-0.93557,1.0429,0.034443,0.15505,0.028544,0.00021093,0.0005931
-0.93397,1.0426,0.034731,0.15536,0.028755,0.00019077,0.00058584
-0.93237,1.0422,0.035027,0.15569,0.028973,0.00017524,0.00057182
-0.93077,1.0419,0.035314,0.15601,0.029187,0.00016422,0.00056073
-0.92917,1.0416,0.035601,0.15632,0.0294,0.00015431,0.00055369
-0.92757,1.0412,0.035889,0.15664,0.029611,0.00014455,0.00054727
-0.92597,1.0409,0.036181,0.15696,0.029825,0.00013334,0.00053809
-0.92437,1.0406,0.036483,0.15728,0.030048,0.00011808,0.00052021
-0.92277,1.0402,0.036782,0.15761,0.03027,8.749e-05,0.00048551
-0.92117,1.0399,0.037088,0.15794,0.030496,7.6993e-05,0.00046656
-0.91957,1.0395,0.037393,0.15826,0.030722,6.6474e-05,0.00044741
-0.91797,1.0392,0.037698,0.15859,0.030948,5.5932e-05,0.00042807
-0.91637,1.0388,0.038003,0.15892,0.031173,4.5369e-05,0.00040854
-0.91477,1.0385,0.038307,0.15925,0.031399,3.4784e-05,0.00038882
-0.91317,1.0381,0.038624,0.15958,0.031637,2.2828e-05,0.0003585
-0.91156,1.0377,0.038944,0.15991,0.031877,1.2307e-05,0.0003237
-0.90996,1.0373,0.039274,0.16024,0.032115,6.7738e-06,0.00028906
-0.90836,1.0369,0.039616,0.16058,0.032349,7.8936e-06,0.00025462
-0.90676,1.0366,0.03995,0.16091,0.032584,1.4478e-06,0.00022208
-0.90516,1.0368,0.040312,0.16135,0.032841,-8.836e-06,0.00020931
-0.90356,1.0364,0.040638,0.16169,0.033086,-1.5931e-05,0.00018306
-0.90196,1.0354,0.040925,0.16192,0.033316,-8.9915e-05,0.0001416
-0.90036,1.035,0.041267,0.16226,0.033576,-0.00011489,0.00011694
-0.89876,1.0346,0.041608,0.1626,0.033836,-0.00014024,9.1976e-05
-0.89716,1.0342,0.041949,0.16294,0.034096,-0.00016596,6.6667e-05
-0.89556,1.0338,0.042289,0.16327,0.034355,-0.00019205,4.1062e-05
-0.89396,1.0334,0.042629,0.16361,0.034614,-0.00021853,1.5107e-05
-0.89236,1.033,0.042969,0.16395,0.034872,-0.00024537,-1.1149e-05
-0.89076,1.0332,0.043369,0.16439,0.035174,-0.00022856,-6.8705e-05
-0.88916,1.0321,0.043696,0.16464,0.035434,-0.00027173,-0.00011276
-0.88756,1.0317,0.044056,0.16499,0.035713,-0.00029133,-0.00015961
-0.88595,1.0313,0.044416,0.16534,0.035992,-0.00030508,-0.00020402
-0.88435,1.0308,0.044775,0.16568,0.036269,-0.00032008,-0.00024561
-0.88275,1.0304,0.045134,0.16603,0.036546,-0.00033633,-0.0002844
-0.88115,1.03,0.045492,0.16638,0.036821,-0.00035385,-0.0003204
-0.87955,1.0295,0.045847,0.16671,0.037112,-0.00034321,-0.00034571
-0.87795,1.0291,0.046236,0.16706,0.03742,-0.00034377,-0.00038511
-0.87635,1.0286,0.046623,0.16741,0.037727,-0.00035453,-0.00041462
-0.87475,1.0281,0.047005,0.16775,0.038035,-0.00036479,-0.00044782
-0.87315,1.0277,0.047385,0.1681,0.038342,-0.00037736,-0.00048161
-0.87155,1.0272,0.047766,0.16846,0.038646,-0.00039305,-0.00050915
-0.86995,1.0268,0.048148,0.16881,0.038947,-0.00041173,-0.00053057
-0.86835,1.0263,0.04853,0.16917,0.039248,-0.00043053,-0.00054782
-0.86675,1.0258,0.048911,0.16952,0.039549,-0.00044822,-0.0005614
-0.86515,1.0253,0.049291,0.16988,0.039852,-0.00046484,-0.00057134
-0.86355,1.0249,0.04967,0.17023,0.040155,-0.0004804,-0.00057768
-0.86194,1.0244,0.050062,0.17059,0.040473,-0.00050314,-0.00059328
-0.86034,1.0239,0.05046,0.17094,0.040792,-0.00048961,-0.00058635
-0.85874,1.0234,0.050864,0.17131,0.041118,-0.00051946,-0.00060475
-0.85714,1.0228,0.051272,0.17167,0.041446,-0.00056824,-0.00063304
-0.85554,1.0223,0.051679,0.17204,0.041775,-0.00061701,-0.00066107
-0.85394,1.0218,0.052087,0.1724,0.042103,-0.00066572,-0.0006888
-0.85234,1.0213,0.052494,0.17277,0.042431,-0.00071436,-0.00071627
-0.85074,1.0207,0.0529,0.17313,0.042759,-0.00076293,-0.00074338
-0.84914,1.0202,0.053308,0.1735,0.043087,-0.00081002,-0.00077013
-0.84754,1.0197,0.053729,0.17386,0.043422,-0.00082666,-0.00079902
-0.84594,1.0191,0.054164,0.17424,0.04377,-0.00084166,-0.00083418
-0.84434,1.0185,0.054601,0.17461,0.044123,-0.00086598,-0.00086964
-0.84274,1.018,0.055037,0.17499,0.044476,-0.0008904,-0.00090494
-0.84114,1.0174,0.055473,0.17537,0.044829,-0.0009149,-0.00094007
-0.83954,1.0168,0.055909,0.17574,0.045181,-0.00093953,-0.00097505
-0.83794,1.0163,0.056344,0.17612,0.045533,-0.00096427,-0.0010099
-0.83633,1.0163,0.056825,0.1766,0.045928,-0.00098382,-0.0010421
-0.83473,1.0157,0.057287,0.17697,0.046308,-0.001017,-0.0010642
-0.83313,1.0145,0.057712,0.17725,0.046663,-0.0010531,-0.0010786
-0.83153,1.0139,0.058174,0.17763,0.047055,-0.0010769,-0.0010944
-0.82993,1.0132,0.058635,0.17802,0.047446,-0.0011009,-0.0011117
-0.82833,1.0126,0.059095,0.17841,0.047838,-0.0011251,-0.0011304
-0.82673,1.012,0.059555,0.17879,0.048229,-0.0011494,-0.0011505
-0.82513,1.0114,0.060014,0.17918,0.048619,-0.001174,-0.0011722
-0.82353,1.0107,0.060483,0.17957,0.049024,-0.0012065,-0.0011886
-0.82193,1.0101,0.06096,0.17996,0.049439,-0.0012461,-0.0012056
-0.82033,1.0094,0.061436,0.18035,0.049853,-0.001286,-0.0012234
-0.81873,1.0087,0.061895,0.18075,0.050256,-0.0013266,-0.0012103
-0.81713,1.008,0.062364,0.18115,0.050666,-0.0013555,-0.0012144
-0.81553,1.0073,0.062832,0.18155,0.051077,-0.0013849,-0.0012203
-0.81393,1.0067,0.063299,0.18195,0.051487,-0.0014148,-0.001228
-0.81232,1.006,0.063764,0.18235,0.051896,-0.0014453,-0.0012375
-0.81072,1.0053,0.064247,0.18276,0.052316,-0.0014787,-0.0012783
-0.80912,1.0045,0.064747,0.18317,0.052748,-0.0015151,-0.0013535
-0.80752,1.0037,0.065246,0.18358,0.05318,-0.0015517,-0.0014303
-0.80592,1.003,0.065744,0.18399,0.053611,-0.0015886,-0.0015085
-0.80432,1.0022,0.06624,0.1844,0.054043,-0.0016256,-0.0015882
-0.80272,1.0015,0.06674,0.18481,0.054479,-0.0016672,-0.0016654
-0.80112,1.0007,0.067255,0.18523,0.054925,-0.0017179,-0.0017331
-0.79952,0.99991,0.067768,0.18565,0.05537,-0.0017679,-0.0017985
-0.79792,0.9991,0.068311,0.18607,0.055828,-0.0018227,-0.0018141
-0.79632,0.99826,0.068871,0.18649,0.056293,-0.0018795,-0.0018035
-0.79472,0.99741,0.069432,0.18692,0.05676,-0.0019359,-0.0017906
-0.79312,0.99656,0.069998,0.18734,0.057232,-0.0019887,-0.0017876
-0.79152,0.9957,0.070565,0.18777,0.057705,-0.0020303,-0.0018114
-0.78992,0.99483,0.071127,0.1882,0.058177,-0.0020629,-0.0018463
-0.78832,0.99397,0.071683,0.18863,0.058645,-0.0020866,-0.0018922
-0.78671,0.99371,0.072278,0.18918,0.059154,-0.0020944,-0.0019571
-0.78511,0.99219,0.072841,0.1895,0.059619,-0.0022257,-0.0023898
-0.78351,0.99125,0.073432,0.18994,0.060103,-0.002295,-0.0023266
-0.78191,0.99031,0.074029,0.19038,0.060589,-0.0023591,-0.0022601
-0.78031,0.98936,0.074632,0.19081,0.061078,-0.0024178,-0.0021905
-0.77871,0.98842,0.075242,0.19125,0.061568,-0.0024712,-0.0021175
-0.77711,0.98747,0.075857,0.19169,0.06206,-0.0025194,-0.0020412
-0.77551,0.98653,0.076473,0.19212,0.062553,-0.0025597,-0.0019657
-0.77391,0.98559,0.077073,0.19255,0.063044,-0.0025941,-0.0019268
-0.77231,0.98461,0.077702,0.19298,0.063556,-0.0026192,-0.001948
-0.77071,0.98361,0.078307,0.19342,0.064081,-0.0027805,-0.0019495
-0.76911,0.98261,0.07894,0.19386,0.064592,-0.0027846,-0.001965
-0.76751,0.98161,0.07957,0.1943,0.065102,-0.0027888,-0.0019812
-0.76591,0.98061,0.080199,0.19474,0.065612,-0.0027931,-0.001998
-0.76431,0.9796,0.080824,0.19518,0.066121,-0.0027976,-0.0020156
-0.76271,0.9786,0.081448,0.19562,0.06663,-0.0028021,-0.0020338
-0.7611,0.97753,0.082112,0.19606,0.067171,-0.0028309,-0.0020156
-0.7595,0.97645,0.082783,0.19651,0.06771,-0.0028595,-0.0019992
-0.7579,0.97538,0.083444,0.19695,0.068255,-0.0028885,-0.0019892
-0.7563,0.97431,0.084096,0.19739,0.068804,-0.002918,-0.0019853
-0.7547,0.97328,0.084723,0.19783,0.069378,-0.0029464,-0.0020019
-0.7531,0.97224,0.085349,0.19827,0.069949,-0.0029827,-0.0020203
-0.7515,0.97118,0.085983,0.1987,0.070498,-0.0030109,-0.0020244
-0.7499,0.97007,0.086628,0.19914,0.07105,-0.0030438,-0.0020436
-0.7483,0.96895,0.087272,0.19959,0.071617,-0.0031081,-0.0020764
-0.7467,0.96782,0.087914,0.20003,0.072183,-0.0031716,-0.0021091
-0.7451,0.96669,0.088553,0.20047,0.072749,-0.0032345,-0.0021417
-0.7435,0.96556,0.08919,0.20091,0.073315,-0.0032967,-0.0021742
-0.7419,0.96444,0.089825,0.20135,0.07388,-0.0033582,-0.0022065
-0.7403,0.9633,0.09046,0.20179,0.074449,-0.0034187,-0.0022339
-0.7387,0.96212,0.091108,0.20223,0.075041,-0.0034769,-0.0022325
-0.73709,0.96095,0.091754,0.20266,0.075632,-0.0035348,-0.002231
-0.73549,0.95977,0.092396,0.2031,0.076222,-0.0035924,-0.0022293
-0.73389,0.95859,0.093036,0.20354,0.076812,-0.0036497,-0.0022274
-0.73229,0.95742,0.093726,0.20397,0.077367,-0.0037033,-0.0024443
-0.73069,0.95624,0.094364,0.20441,0.077953,-0.0037603,-0.0024793
-0.72909,0.95501,0.095027,0.20486,0.078572,-0.0037582,-0.002475
-0.72749,0.95378,0.095686,0.20529,0.079193,-0.0037073,-0.0023713
-0.72589,0.95255,0.096343,0.20572,0.079814,-0.0036531,-0.0022598
-0.72429,0.95132,0.096996,0.20616,0.080435,-0.0035968,-0.0021514
-0.72269,0.95009,0.097646,0.20659,0.081056,-0.0035384,-0.0020462
-0.72109,0.94938,0.098362,0.20714,0.081752,-0.0037134,-0.0019831
-0.71949,0.94808,0.099042,0.20758,0.082369,-0.0038403,-0.0019464
-0.71789,0.94678,0.099719,0.20801,0.082985,-0.0039637,-0.0019153
-0.71629,0.94549,0.10039,0.20844,0.083601,-0.0040838,-0.0018897
-0.71469,0.94419,0.10106,0.20888,0.084217,-0.0042001,-0.0018653
-0.71309,0.94289,0.10173,0.20931,0.084825,-0.0043068,-0.0017796
-0.71148,0.94158,0.1024,0.20975,0.085435,-0.0043842,-0.0016578
-0.70988,0.94022,0.10311,0.21019,0.086072,-0.0044503,-0.0016203
-0.70828,0.93887,0.10382,0.21062,0.086709,-0.0045153,-0.0015814
-0.70668,0.93696,0.10444,0.21092,0.087273,-0.0046204,-0.0015263
-0.70508,0.93562,0.10514,0.21135,0.087907,-0.0047225,-0.0014718
-0.70348,0.93427,0.10582,0.21177,0.088541,-0.0048254,-0.0014198
-0.70188,0.93293,0.10651,0.2122,0.089174,-0.0049293,-0.0013702
-0.70028,0.93212,0.10727,0.21273,0.089898,-0.0049961,-0.0013666
-0.69868,0.93074,0.10796,0.21314,0.090562,-0.0050505,-0.0013739
-0.69708,0.92935,0.10865,0.21355,0.091221,-0.0051014,-0.0013451
-0.69548,0.92796,0.10934,0.21397,0.091879,-0.0051482,-0.0012962
-0.69388,0.92657,0.11003,0.21438,0.092536,-0.0051973,-0.0012515
-0.69228,0.92518,0.11072,0.2148,0.093192,-0.0052489,-0.0012112
-0.69068,0.92379,0.1114,0.21521,0.093847,-0.0053027,-0.0011754
-0.68908,0.9223,0.11209,0.21562,0.094545,-0.005286,-0.0012341
-0.68747,0.92083,0.11278,0.21602,0.095266,-0.0053227,-0.0012226
-0.68587,0.91937,0.11345,0.21641,0.095987,-0.0053725,-0.0012156
-0.68427,0.9179,0.11413,0.2168,0.096709,-0.0054284,-0.001209
-0.68267,0.91644,0.1148,0.21719,0.09743,-0.0054803,-0.0011975
-0.68107,0.91498,0.11546,0.21758,0.098152,-0.0055281,-0.0011812
-0.67947,0.9131,0.11601,0.21786,0.098743,-0.0054849,-0.001096
-0.67787,0.91164,0.11667,0.21824,0.099478,-0.0055245,-0.0010884
-0.67627,0.91017,0.1173,0.21863,0.1002,-0.0056197,-0.0011049
-0.67467,0.90864,0.11794,0.219,0.10096,-0.0057564,-0.0011868
-0.67307,0.90717,0.11857,0.21938,0.10169,-0.0058141,-0.0012074
-0.67147,0.90569,0.11921,0.21975,0.10243,-0.0058427,-0.0012307
-0.66987,0.9041,0.11988,0.2201,0.10325,-0.005692,-0.0011729
-0.66827,0.90256,0.12052,0.22048,0.10402,-0.005712,-0.0011742
-0.66667,0.90102,0.12115,0.22084,0.10479,-0.0057222,-0.0011763
-0.66507,0.89948,0.12179,0.22121,0.10556,-0.0057225,-0.0011795
-0.66347,0.89794,0.12241,0.22158,0.10632,-0.0057,-0.0013958
-0.66186,0.89641,0.12303,0.22195,0.10708,-0.0057142,-0.0013366
-0.66026,0.89488,0.12365,0.22232,0.10785,-0.0057309,-0.0012799
-0.65866,0.89332,0.12427,0.22269,0.10863,-0.0057544,-0.0012431
-0.65706,0.8917,0.12491,0.22305,0.10945,-0.0058205,-0.0012335
-0.65546,0.89006,0.12555,0.2234,0.11027,-0.0059481,-0.0012255
-0.65386,0.88841,0.12619,0.22375,0.1111,-0.0060719,-0.0012169
-0.65226,0.88676,0.12683,0.2241,0.11193,-0.0061919,-0.0012075
-0.65066,0.8851,0.12746,0.22445,0.11276,-0.0063081,-0.0011973
-0.64906,0.88345,0.12809,0.2248,0.11359,-0.0064206,-0.0011864
-0.64746,0.88179,0.12871,0.22515,0.11443,-0.0065284,-0.0011747
-0.64586,0.88013,0.12932,0.2255,0.11526,-0.0066272,-0.0011624
-0.64426,0.87856,0.12991,0.22586,0.11606,-0.0068312,-0.0010334
-0.64266,0.8769,0.13051,0.2262,0.11691,-0.006831,-0.0010177
-0.64106,0.87523,0.13112,0.22654,0.11776,-0.0068296,-0.0010224
-0.63946,0.87353,0.13175,0.22685,0.11864,-0.0068672,-0.0010015
-0.63786,0.87183,0.13235,0.22719,0.1195,-0.0068918,-0.0009624
-0.63625,0.87053,0.13307,0.22762,0.12051,-0.0069542,-0.00074502
-0.63465,0.86879,0.13367,0.22795,0.12138,-0.0069584,-0.00068234
-0.63305,0.86654,0.13417,0.22816,0.12216,-0.0069558,-0.00061535
-0.63145,0.8648,0.13475,0.2285,0.12302,-0.0069483,-0.00054529
-0.62985,0.86306,0.13533,0.22884,0.12389,-0.0069412,-0.00046746
-0.62825,0.86132,0.1359,0.22917,0.12475,-0.0069344,-0.00038171
-0.62665,0.85958,0.13646,0.2295,0.12562,-0.0069281,-0.00028804
-0.62505,0.85777,0.13703,0.22982,0.12652,-0.0069355,-0.00017804
-0.62345,0.85593,0.1376,0.23015,0.12743,-0.0069436,-6.0894e-05
-0.62185,0.85412,0.13816,0.23046,0.12833,-0.0070207,4.1004e-05
-0.62025,0.85228,0.13872,0.23075,0.12923,-0.0070966,7.7896e-05
-0.61865,0.85045,0.13927,0.23104,0.13012,-0.0071698,0.00011975
-0.61705,0.84862,0.13981,0.23133,0.13102,-0.0072402,0.00016655
-0.61545,0.84679,0.14035,0.23163,0.13192,-0.0073078,0.00021824
-0.61385,0.84495,0.14088,0.23192,0.13281,-0.0073745,0.00027528
-0.61224,0.8431,0.1414,0.23221,0.13371,-0.0074423,0.00033834
-0.61064,0.84123,0.14191,0.2325,0.13461,-0.0075114,0.00040744
-0.60904,0.83934,0.14243,0.2328,0.13551,-0.0075265,0.00052986
-0.60744,0.83743,0.14295,0.23308,0.13643,-0.0075253,0.00068656
-0.60584,0.83549,0.14347,0.23335,0.13738,-0.0075532,0.00084472
-0.60424,0.83349,0.14401,0.23361,0.13832,-0.0076448,0.0010094
-0.60264,0.83154,0.14453,0.23387,0.13926,-0.0076872,0.0011423
-0.60104,0.82961,0.14503,0.23414,0.14019,-0.0077233,0.001291
-0.59944,0.8277,0.14552,0.2344,0.14111,-0.0077678,0.001449
-0.59784,0.8263,0.14609,0.2348,0.14212,-0.0078186,0.0016131
-0.59624,0.82439,0.14657,0.23506,0.14304,-0.0078877,0.0017893
-0.59464,0.82192,0.14703,0.23518,0.14389,-0.0079973,0.0018206
-0.59304,0.81992,0.14755,0.23541,0.14485,-0.0080119,0.0020056
-0.59144,0.81792,0.14806,0.23564,0.14581,-0.0080263,0.0021902
-0.58984,0.81591,0.14856,0.23587,0.14677,-0.0080406,0.0023748
-0.58824,0.81391,0.14904,0.2361,0.14773,-0.0080546,0.0025593
-0.58663,0.81191,0.14953,0.23633,0.14869,-0.0080695,0.0027459
-0.58503,0.80993,0.14997,0.23657,0.14963,-0.0080954,0.0029159
-0.58343,0.80789,0.15041,0.23679,0.15062,-0.0080857,0.0031197
-0.58183,0.80588,0.15088,0.23699,0.15156,-0.0081033,0.0032359
-0.58023,0.80381,0.15139,0.23718,0.15251,-0.0081154,0.0033163
-0.57863,0.80176,0.15187,0.23738,0.15347,-0.0081032,0.0034672
-0.57703,0.79973,0.15231,0.23758,0.15443,-0.0081007,0.0036011
-0.57543,0.79771,0.15274,0.23778,0.15538,-0.0081053,0.0037216
-0.57383,0.79569,0.15316,0.23797,0.15634,-0.008106,0.0038341
-0.57223,0.79366,0.15357,0.23817,0.1573,-0.008102,0.0039389
-0.57063,0.79162,0.154,0.23836,0.15827,-0.0081262,0.0040267
-0.56903,0.78958,0.15443,0.23854,0.15924,-0.0081741,0.0041068
-0.56743,0.78754,0.15485,0.23872,0.16021,-0.0082229,0.0041877
-0.56583,0.78545,0.15528,0.23889,0.1612,-0.008284,0.0043062
-0.56423,0.78339,0.15571,0.23904,0.16218,-0.008345,0.0043551
-0.56263,0.78128,0.15614,0.23921,0.16318,-0.0084172,0.0045125
-0.56102,0.7792,0.15654,0.23937,0.16416,-0.0084517,0.0045823
-0.55942,0.77713,0.15693,0.23954,0.16514,-0.0084851,0.0046473
-0.55782,0.77507,0.1573,0.2397,0.16611,-0.0085224,0.0047062
-0.55622,0.77297,0.15775,0.23983,0.16712,-0.0085848,0.004772
-0.55462,0.77087,0.15819,0.23996,0.16814,-0.0086486,0.0048284
-0.55302,0.76877,0.15862,0.24009,0.16916,-0.008714,0.0048835
-0.55142,0.76666,0.15904,0.24023,0.17018,-0.0087811,0.0049374
-0.54982,0.76456,0.15945,0.24036,0.17119,-0.0088499,0.0049901
-0.54822,0.76246,0.15986,0.24049,0.17221,-0.0089203,0.0050417
-0.54662,0.76031,0.16029,0.24059,0.17327,-0.0089799,0.0052386
-0.54502,0.75816,0.16071,0.24068,0.17432,-0.0090375,0.0054375
-0.54342,0.75594,0.16118,0.24075,0.17541,-0.0090399,0.0056307
-0.54182,0.75383,0.16158,0.24086,0.17645,-0.0090306,0.005644
-0.54022,0.75172,0.16197,0.24097,0.17749,-0.0090205,0.0056579
-0.53862,0.74961,0.16236,0.24107,0.17854,-0.0090168,0.0056751
-0.53701,0.74742,0.16277,0.24114,0.1796,-0.0090536,0.0056551
-0.53541,0.74522,0.16317,0.24122,0.18067,-0.0090904,0.0056357
-0.53381,0.74303,0.16357,0.24129,0.18174,-0.0091272,0.0056169
-0.53221,0.74083,0.16395,0.24137,0.1828,-0.009164,0.0055985
-0.53061,0.73864,0.16432,0.24144,0.18386,-0.0092021,0.005582
-0.52901,0.73647,0.16467,0.24151,0.18491,-0.0092617,0.005613
-0.52741,0.73425,0.16507,0.24155,0.18599,-0.0092927,0.0055875
-0.52581,0.73203,0.16545,0.24159,0.18707,-0.0093236,0.0055555
-0.52421,0.72981,0.16583,0.24163,0.18816,-0.00935,0.0055232
-0.52261,0.72758,0.1662,0.24167,0.18924,-0.0093458,0.0055044
-0.52101,0.72534,0.16659,0.24169,0.19032,-0.0093209,0.0054763
-0.51941,0.7231,0.16697,0.24171,0.19141,-0.0092894,0.0054234
-0.51781,0.72122,0.1675,0.24182,0.19268,-0.0092421,0.005349
-0.51621,0.71853,0.16775,0.24171,0.19364,-0.0092463,0.0052877
-0.51461,0.71629,0.1681,0.24173,0.19473,-0.0092376,0.0052498
-0.51301,0.71405,0.16845,0.24175,0.1958,-0.0092254,0.0052354
-0.5114,0.71183,0.16879,0.24177,0.19688,-0.0092096,0.0052446
-0.5098,0.7096,0.16913,0.2418,0.19795,-0.0091906,0.0052772
-0.5082,0.70731,0.16952,0.24178,0.19912,-0.0092457,0.0051716
-0.5066,0.70501,0.16991,0.24175,0.20027,-0.0092654,0.0051075
-0.505,0.7027,0.17028,0.24173,0.20142,-0.0092861,0.0050449
-0.5034,0.70085,0.17079,0.24184,0.20264,-0.0091086,0.0050983
-0.5018,0.69858,0.17114,0.24179,0.2038,-0.0090954,0.0050535
-0.5002,0.69588,0.17137,0.24161,0.20483,-0.0091128,0.0050127
-0.4986,0.69359,0.17169,0.24156,0.20599,-0.0091161,0.0049622
-0.497,0.69131,0.17199,0.24151,0.20714,-0.0091157,0.0049003
-0.4954,0.68901,0.17229,0.24147,0.20829,-0.0090685,0.0048295
-0.4938,0.68671,0.17257,0.24142,0.20944,-0.0090128,0.0047592
-0.4922,0.68441,0.17285,0.24136,0.2106,-0.0089578,0.0046898
-0.4906,0.6821,0.17311,0.2413,0.21177,-0.0089193,0.004629
-0.489,0.67976,0.17338,0.24122,0.21297,-0.0089495,0.0045989
-0.48739,0.67742,0.17364,0.24113,0.21417,-0.0089803,0.0045702
-0.48579,0.67508,0.17388,0.24105,0.21538,-0.0090118,0.0045427
-0.48419,0.67275,0.17412,0.24096,0.21658,-0.0090439,0.0045164
-0.48259,0.67041,0.17434,0.24088,0.21778,-0.0090767,0.0044915
-0.48099,0.66807,0.17455,0.2408,0.21898,-0.0091102,0.0044678
-0.47939,0.6657,0.17467,0.24069,0.22015,-0.0093176,0.00399
-0.47779,0.66333,0.17484,0.24058,0.22136,-0.0093186,0.0039966
-0.47619,0.66097,0.175,0.24047,0.22258,-0.009289,0.0040392
-0.47459,0.6586,0.17515,0.24035,0.2238,-0.0092579,0.0040779
-0.47299,0.65624,0.17529,0.24024,0.22502,-0.0092255,0.0041129
-0.47139,0.65427,0.17551,0.24026,0.22638,-0.0091867,0.0041324
-0.46979,0.6515,0.17557,0.23998,0.22749,-0.0092575,0.0037978
-0.46819,0.64915,0.17571,0.23984,0.22873,-0.0092536,0.0037682
-0.46659,0.64679,0.17583,0.2397,0.22997,-0.0092518,0.003742
-0.46499,0.64444,0.17595,0.23956,0.23121,-0.0092521,0.0037193
-0.46339,0.64209,0.17605,0.23942,0.23246,-0.0092547,0.0036998
-0.46178,0.63974,0.17613,0.23928,0.23369,-0.0092926,0.0036284
-0.46018,0.63739,0.1762,0.23914,0.2349,-0.0093666,0.0034553
-0.45858,0.6354,0.17639,0.23911,0.2363,-0.0093288,0.0033455
-0.45698,0.63306,0.17646,0.23895,0.23755,-0.0093179,0.0032653
-0.45538,0.63033,0.17643,0.23865,0.23865,-0.0092682,0.0032167
-0.45378,0.628,0.17648,0.23848,0.2399,-0.0091997,0.0031769
-0.45218,0.62566,0.17653,0.23831,0.24114,-0.0091299,0.0031444
-0.45058,0.62333,0.17655,0.23815,0.24238,-0.009096,0.0031317
-0.44898,0.621,0.17657,0.23798,0.24362,-0.0090205,0.0031207
-0.44738,0.61867,0.1766,0.2378,0.24487,-0.0089882,0.0031456
-0.44578,0.61633,0.17666,0.2376,0.24613,-0.0090267,0.0032112
-0.44418,0.614,0.17671,0.2374,0.24738,-0.0090651,0.0032638
-0.44258,0.61166,0.17675,0.2372,0.24864,-0.0091034,0.0033031
-0.44098,0.60932,0.17677,0.23699,0.2499,-0.0091414,0.0033295
-0.43938,0.60736,0.17687,0.23692,0.25131,-0.009169,0.0033405
-0.43778,0.60463,0.1767,0.23662,0.25241,-0.0094095,0.0035035
-0.43617,0.60227,0.17674,0.2364,0.25365,-0.0094104,0.0034267
-0.43457,0.59992,0.17677,0.23619,0.2549,-0.0094108,0.0033479
-0.43297,0.59754,0.17681,0.23599,0.25613,-0.0094362,0.0032701
-0.43137,0.5952,0.1768,0.23577,0.25738,-0.0094239,0.0032023
-0.42977,0.59283,0.1768,0.23556,0.25862,-0.0094282,0.0031424
-0.42817,0.59046,0.17686,0.23533,0.25985,-0.0094268,0.0031826
-0.42657,0.58809,0.1769,0.2351,0.26109,-0.0094265,0.0032237
-0.42497,0.58572,0.17693,0.23487,0.26232,-0.0094275,0.0032658
-0.42337,0.58334,0.17696,0.23464,0.26355,-0.0094296,0.0033088
-0.42177,0.58097,0.17697,0.23442,0.26478,-0.0094329,0.0033527
-0.42017,0.57858,0.17702,0.23416,0.26602,-0.0094105,0.0034127
-0.41857,0.5762,0.17712,0.23389,0.26723,-0.0094371,0.0033831
-0.41697,0.57385,0.17714,0.23366,0.26842,-0.0094357,0.003396
-0.41537,0.57148,0.17718,0.2334,0.2696,-0.009446,0.0033857
-0.41377,0.56912,0.17722,0.23314,0.27079,-0.0094547,0.0033785
-0.41216,0.56675,0.17725,0.23288,0.27198,-0.0094615,0.0033746
-0.41056,0.56439,0.17727,0.23262,0.27316,-0.0094643,0.0033747
-0.40896,0.56201,0.17732,0.23236,0.27433,-0.0094537,0.0033709
-0.40736,0.55964,0.17737,0.23209,0.27551,-0.0094302,0.0033466
-0.40576,0.55726,0.17742,0.23182,0.27669,-0.009406,0.0033271
-0.40416,0.55489,0.17745,0.23154,0.27787,-0.0093903,0.0033104
-0.40256,0.55251,0.17749,0.23126,0.27906,-0.0093917,0.0032955
-0.40096,0.55014,0.17755,0.23095,0.28025,-0.0093772,0.0032967
-0.39936,0.54779,0.1776,0.23064,0.28144,-0.0093856,0.0032854
-0.39776,0.54543,0.17763,0.23033,0.28264,-0.0093942,0.0032743
-0.39616,0.54307,0.17765,0.23002,0.28383,-0.009403,0.0032635
-0.39456,0.54072,0.17767,0.22971,0.28502,-0.009412,0.0032528
-0.39296,0.53871,0.17771,0.22951,0.28647,-0.0093247,0.0035117
-0.39136,0.53639,0.17768,0.22917,0.28766,-0.009343,0.0034991
-0.38976,0.53373,0.17754,0.22869,0.28869,-0.0093593,0.0034931
-0.38816,0.53138,0.17749,0.22834,0.2899,-0.009354,0.0034773
-0.38655,0.52903,0.17743,0.22798,0.29111,-0.0093493,0.0034599
-0.38495,0.52671,0.17735,0.2276,0.29232,-0.0093738,0.0034681
-0.38335,0.52439,0.17727,0.22723,0.29352,-0.0093997,0.0034774
-0.38175,0.52207,0.17717,0.22685,0.29472,-0.0094269,0.0034881
-0.38015,0.51973,0.17712,0.22646,0.2959,-0.0094293,0.0033015
-0.37855,0.51739,0.17703,0.22608,0.29707,-0.0094421,0.0031834
-0.37695,0.51507,0.1769,0.22567,0.29827,-0.0094468,0.0032078
-0.37535,0.51275,0.17675,0.22526,0.29947,-0.0094533,0.0032297
-0.37375,0.51043,0.1766,0.22485,0.30067,-0.0094617,0.0032492
-0.37215,0.50811,0.17644,0.22444,0.30186,-0.0094718,0.0032661
-0.37055,0.50609,0.17635,0.22416,0.30325,-0.0094757,0.0032767
-0.36895,0.50348,0.17603,0.22359,0.30429,-0.0094606,0.0032064
-0.36735,0.50115,0.17585,0.22316,0.30548,-0.0094602,0.0031628
-0.36575,0.49882,0.17565,0.22273,0.30666,-0.0094609,0.0031228
-0.36415,0.4965,0.17545,0.2223,0.30784,-0.0094626,0.0030862
-0.36255,0.49417,0.17525,0.22187,0.30903,-0.0094821,0.0030258
-0.36094,0.49183,0.17507,0.22141,0.31019,-0.0095213,0.0029192
-0.35934,0.4895,0.17486,0.22096,0.31135,-0.0095644,0.0028003
-0.35774,0.48718,0.17464,0.22051,0.31251,-0.0096025,0.002671
-0.35614,0.48517,0.17449,0.22017,0.31387,-0.0096035,0.0025541
-0.35454,0.48258,0.1741,0.21959,0.31486,-0.0096498,0.0024489
-0.35294,0.48027,0.17388,0.21909,0.31602,-0.0096037,0.0023742
-0.35134,0.47796,0.17364,0.2186,0.31719,-0.009558,0.0023002
-0.34974,0.47566,0.17339,0.2181,0.31835,-0.0095127,0.002227
-0.34814,0.47335,0.17313,0.21761,0.31952,-0.009468,0.0021546
-0.34654,0.47104,0.17286,0.21711,0.32068,-0.0094238,0.002083
-0.34494,0.46874,0.17259,0.21662,0.32188,-0.0093086,0.0021971
-0.34334,0.46648,0.17231,0.21611,0.32305,-0.0092957,0.0021244
-0.34174,0.46425,0.17206,0.21558,0.32422,-0.0092917,0.0020262
-0.34014,0.46199,0.17178,0.21505,0.32539,-0.0092814,0.0019243
-0.33854,0.45973,0.17147,0.21451,0.32656,-0.0092632,0.0018258
-0.33693,0.45747,0.17117,0.21397,0.32773,-0.0092459,0.0017254
-0.33533,0.45522,0.17086,0.21343,0.32889,-0.0092292,0.0016232
-0.33373,0.45327,0.17064,0.21301,0.33026,-0.0091761,0.0014635
-0.33213,0.45107,0.17039,0.21244,0.33145,-0.0090993,0.0013838
-0.33053,0.44887,0.17016,0.21189,0.33265,-0.0090065,0.0013084
-0.32893,0.44666,0.1699,0.21132,0.33384,-0.0089528,0.0012148
-0.32733,0.44438,0.16956,0.21076,0.33503,-0.0089083,0.0010743
-0.32573,0.44192,0.16918,0.21006,0.33599,-0.0088726,0.00099498
-0.32413,0.43971,0.16885,0.20948,0.33715,-0.0088484,0.00093354
-0.32253,0.4375,0.16852,0.20889,0.3383,-0.008826,0.00087262
-0.32093,0.43529,0.16817,0.2083,0.33945,-0.0088054,0.00081216
-0.31933,0.43308,0.16782,0.20772,0.34061,-0.0087866,0.00075151
-0.31773,0.43087,0.16749,0.20711,0.34176,-0.0087522,0.00064286
-0.31613,0.42866,0.16716,0.2065,0.34292,-0.0087192,0.00051467
-0.31453,0.42646,0.16681,0.20589,0.34408,-0.0087102,0.00038703
-0.31293,0.42427,0.16642,0.20529,0.34521,-0.0087667,0.00025198
-0.31132,0.42207,0.16603,0.20469,0.34634,-0.0088377,0.00011992
-0.30972,0.41987,0.16564,0.20408,0.34748,-0.0088651,0.00010167
-0.30812,0.41762,0.16529,0.20343,0.3486,-0.0087819,-6.1736e-05
-0.30652,0.4154,0.1649,0.20281,0.34973,-0.0087282,-0.00013089
-0.30492,0.4132,0.1645,0.2022,0.35085,-0.0087019,-0.00020568
-0.30332,0.411,0.16409,0.20158,0.35198,-0.0086967,-0.00028162
-0.30172,0.40878,0.1637,0.20095,0.35308,-0.0086116,-0.00036409
-0.30012,0.40657,0.16329,0.20032,0.35419,-0.0085277,-0.00045182
-0.29852,0.40434,0.16292,0.19968,0.35535,-0.0085978,-0.00060483
-0.29692,0.40212,0.16251,0.19904,0.35647,-0.0085033,-0.00066469
-0.29532,0.39989,0.16211,0.19839,0.35755,-0.0084236,-0.00072597
-0.29372,0.39768,0.16171,0.19774,0.35861,-0.0083479,-0.00078381
-0.29212,0.39546,0.16129,0.19708,0.35967,-0.008269,-0.00083791
-0.29052,0.39348,0.16096,0.19655,0.36094,-0.0082241,-0.00088805
-0.28892,0.39124,0.16054,0.19589,0.36201,-0.0082795,-0.0010554
-0.28731,0.38881,0.16,0.1951,0.36287,-0.0082325,-0.0011391
-0.28571,0.38662,0.15953,0.19442,0.36394,-0.0081894,-0.0012383
-0.28411,0.38442,0.15906,0.19375,0.36499,-0.0081451,-0.0013516
-0.28251,0.38222,0.15858,0.19307,0.36604,-0.0080842,-0.0014707
-0.28091,0.38004,0.1581,0.19237,0.36709,-0.0080435,-0.0015691
-0.27931,0.37788,0.15761,0.19167,0.36815,-0.0080121,-0.0016613
-0.27771,0.37571,0.15711,0.19097,0.3692,-0.0079827,-0.0017521
-0.27611,0.37353,0.15662,0.19026,0.37025,-0.007934,-0.0018034
-0.27451,0.37134,0.15611,0.18955,0.3713,-0.0078842,-0.0018579
-0.27291,0.36922,0.1556,0.18882,0.37235,-0.0077516,-0.0020258
-0.27131,0.3671,0.15508,0.18809,0.37339,-0.0076185,-0.0021906
-0.26971,0.36497,0.15455,0.18735,0.37444,-0.007485,-0.0023522
-0.26811,0.36285,0.154,0.18662,0.37548,-0.007351,-0.0025107
-0.26651,0.36074,0.15345,0.18588,0.37652,-0.007231,-0.0026395
-0.26491,0.35865,0.15291,0.1851,0.37754,-0.0071979,-0.0026978
-0.26331,0.35655,0.15235,0.18432,0.37857,-0.0071629,-0.0027569
-0.2617,0.35446,0.15179,0.18354,0.37959,-0.0071259,-0.0028165
-0.2601,0.35236,0.15122,0.18276,0.38062,-0.0070871,-0.0028768
-0.2585,0.35027,0.15064,0.18197,0.38164,-0.0070466,-0.0029395
-0.2569,0.34819,0.15005,0.18119,0.38266,-0.0070065,-0.0030359
-0.2553,0.34612,0.14945,0.18039,0.38367,-0.0069602,-0.0031751
-0.2537,0.34408,0.14884,0.17959,0.38468,-0.0069007,-0.0033194
-0.2521,0.34206,0.14821,0.1788,0.38568,-0.0068326,-0.0034518
-0.2505,0.34001,0.14762,0.17797,0.38666,-0.0067478,-0.0035997
-0.2489,0.33797,0.14704,0.17713,0.38764,-0.0066619,-0.0037083
-0.2473,0.33595,0.14646,0.17628,0.38861,-0.0065869,-0.0038206
-0.2457,0.33394,0.14586,0.17543,0.38959,-0.0065128,-0.0039353
-0.2441,0.33192,0.14525,0.17459,0.39056,-0.0064395,-0.0040525
-0.2425,0.32993,0.14463,0.17373,0.39153,-0.0063897,-0.0043741
-0.2409,0.32798,0.14401,0.17286,0.39248,-0.0063125,-0.0045049
-0.2393,0.32603,0.14338,0.17199,0.39342,-0.0062351,-0.0046332
-0.2377,0.32407,0.14276,0.17111,0.39437,-0.0061727,-0.0047474
-0.23609,0.3221,0.14214,0.17023,0.39533,-0.0061225,-0.0048563
-0.23449,0.3202,0.14152,0.16933,0.39628,-0.0060694,-0.005037
-0.23289,0.31831,0.14089,0.16842,0.39723,-0.0060155,-0.0052237
-0.23129,0.31641,0.14027,0.16751,0.39818,-0.0059715,-0.0053935
-0.22969,0.31452,0.13966,0.16659,0.39912,-0.0059283,-0.0055521
-0.22809,0.31286,0.1391,0.16577,0.4003,-0.0057686,-0.0055511
-0.22649,0.31103,0.13845,0.16485,0.40125,-0.0055755,-0.0054786
-0.22489,0.30903,0.13775,0.16383,0.40198,-0.0054267,-0.0054039
-0.22329,0.30722,0.13711,0.16291,0.40291,-0.0052959,-0.0055405
-0.22169,0.3054,0.13647,0.16198,0.40384,-0.0051639,-0.0056761
-0.22009,0.30361,0.13582,0.16105,0.40481,-0.0050493,-0.005841
-0.21849,0.30185,0.13514,0.16011,0.40577,-0.0050119,-0.0062458
-0.21689,0.3001,0.13445,0.15917,0.40673,-0.0049757,-0.0066472
-0.21529,0.29852,0.13384,0.15832,0.40792,-0.0049195,-0.0070062
-0.21369,0.29679,0.13318,0.15736,0.40885,-0.0048482,-0.0072031
-0.21208,0.2949,0.13243,0.1563,0.40953,-0.0046521,-0.0072992
-0.21048,0.29318,0.13175,0.15534,0.41046,-0.0046064,-0.0074781
-0.20888,0.29147,0.13107,0.15437,0.41139,-0.004562,-0.007655
-0.20728,0.28996,0.13048,0.15348,0.41256,-0.0044675,-0.0078423
-0.20568,0.28811,0.12975,0.1524,0.41324,-0.0043736,-0.0080223
-0.20408,0.28641,0.12909,0.15141,0.41416,-0.0042632,-0.0082356
-0.20248,0.28472,0.12842,0.15041,0.41507,-0.0041519,-0.0084528
-0.20088,0.28304,0.12776,0.14942,0.41598,-0.0040779,-0.0087036
-0.19928,0.28138,0.12711,0.14841,0.41688,-0.004049,-0.0088172
-0.19768,0.27972,0.12644,0.1474,0.41779,-0.0040131,-0.0089286
-0.19608,0.27807,0.12577,0.14639,0.41869,-0.0039711,-0.0090384
-0.19448,0.27644,0.12511,0.14537,0.41959,-0.0039157,-0.0092052
-0.19288,0.27482,0.12446,0.14434,0.42048,-0.0038477,-0.0094197
-0.19128,0.27319,0.1238,0.14331,0.42136,-0.0037775,-0.0096342
-0.18968,0.27173,0.12321,0.14236,0.42251,-0.0037162,-0.0098427
-0.18808,0.27,0.12247,0.14123,0.42313,-0.0036743,-0.010065
-0.18647,0.26842,0.12181,0.14018,0.424,-0.0036235,-0.010303
-0.18487,0.26685,0.12113,0.13913,0.42486,-0.0035723,-0.010542
-0.18327,0.26528,0.12046,0.13808,0.42573,-0.0035208,-0.010782
-0.18167,0.26374,0.11978,0.13701,0.42658,-0.0034532,-0.010994
-0.18007,0.26221,0.11911,0.13593,0.42742,-0.0033882,-0.011172
-0.17847,0.26067,0.11843,0.13485,0.42827,-0.0033035,-0.011355
-0.17687,0.25914,0.11776,0.13377,0.42911,-0.0032176,-0.011534
-0.17527,0.25775,0.11714,0.13275,0.4302,-0.003127,-0.011721
-0.17367,0.2561,0.11639,0.13158,0.43076,-0.0030628,-0.011918
-0.17207,0.25462,0.11571,0.13048,0.43158,-0.0029996,-0.012114
-0.17047,0.25314,0.11504,0.12938,0.4324,-0.0029358,-0.012308
-0.16887,0.25166,0.11435,0.12828,0.43322,-0.0028712,-0.012499
-0.16727,0.25021,0.11369,0.12715,0.43402,-0.002806,-0.012685
-0.16567,0.24876,0.11302,0.12603,0.43482,-0.0027402,-0.012878
-0.16407,0.24747,0.11241,0.12497,0.43588,-0.0026735,-0.013025
-0.16246,0.24605,0.11173,0.12385,0.43668,-0.002615,-0.01313
-0.16086,0.24449,0.11103,0.12262,0.43719,-0.0026157,-0.013143
-0.15926,0.24309,0.11038,0.12147,0.43797,-0.0025649,-0.013329
-0.15766,0.24169,0.10974,0.12031,0.43874,-0.0025145,-0.013518
-0.15606,0.24043,0.10917,0.11922,0.43978,-0.0025216,-0.013531
-0.15446,0.23906,0.10852,0.11809,0.44054,-0.0024473,-0.013702
-0.15286,0.23769,0.10786,0.11695,0.44129,-0.0023757,-0.013864
-0.15126,0.23626,0.10713,0.11573,0.44175,-0.0022927,-0.014007
-0.14966,0.23495,0.10647,0.11454,0.4425,-0.0022254,-0.014159
-0.14806,0.23362,0.10583,0.11337,0.44324,-0.0021579,-0.014316
-0.14646,0.23229,0.1052,0.11221,0.44398,-0.0020982,-0.014458
-0.14486,0.23102,0.10459,0.11103,0.4447,-0.0020342,-0.014583
-0.14326,0.22975,0.10398,0.10985,0.44543,-0.0019698,-0.01471
-0.14166,0.22848,0.10336,0.10867,0.44615,-0.0019051,-0.014839
-0.14006,0.22722,0.10272,0.10748,0.44693,-0.0018508,-0.0148
-0.13846,0.22599,0.10211,0.10628,0.4476,-0.001713,-0.015025
-0.13685,0.22478,0.10151,0.10508,0.44828,-0.001581,-0.015291
-0.13525,0.22359,0.10092,0.10389,0.44895,-0.0014627,-0.015624
-0.13365,0.2224,0.10032,0.10271,0.44962,-0.0013451,-0.015953
-0.13205,0.22124,0.099738,0.10149,0.45029,-0.0012306,-0.016227
-0.13045,0.22008,0.099154,0.10027,0.45096,-0.0011157,-0.016488
-0.12885,0.21893,0.098565,0.099059,0.45163,-0.0010119,-0.016727
-0.12725,0.21781,0.097965,0.097852,0.45229,-0.00093519,-0.016846
-0.12565,0.21676,0.097407,0.096604,0.45292,-0.00090153,-0.016947
-0.12405,0.21567,0.096817,0.095375,0.45355,-0.00081058,-0.017065
-0.12245,0.21457,0.096221,0.094153,0.45419,-0.00071561,-0.017195
-0.12085,0.21348,0.095629,0.092933,0.45482,-0.00062656,-0.017318
-0.11925,0.21245,0.095068,0.091706,0.45544,-0.00057179,-0.017408
-0.11765,0.21141,0.094401,0.090454,0.45601,-0.00069382,-0.01749
-0.11605,0.21042,0.09386,0.08921,0.45661,-0.00060624,-0.017627
-0.11445,0.20942,0.093315,0.087966,0.45721,-0.00051694,-0.017765
-0.11285,0.20845,0.092779,0.086729,0.45781,-0.00043429,-0.017858
-0.11124,0.20751,0.092262,0.085487,0.45839,-0.0003437,-0.017963
-0.10964,0.20659,0.091754,0.084237,0.45898,-0.00024203,-0.018104
-0.10804,0.20567,0.091244,0.082988,0.45955,-0.00013962,-0.018247
-0.10644,0.20489,0.090808,0.081786,0.46042,-2.2281e-05,-0.018452
-0.10484,0.20405,0.090321,0.080535,0.46097,5.5587e-05,-0.018561
-0.10324,0.20322,0.089841,0.079285,0.46151,0.00012341,-0.018655
-0.10164,0.20239,0.089358,0.078034,0.46204,0.00019137,-0.018761
-0.10004,0.20156,0.088876,0.076777,0.46257,0.00025995,-0.018888
-0.098439,0.20068,0.088374,0.075512,0.4631,0.00031544,-0.019024
-0.096839,0.1999,0.087893,0.074248,0.46363,0.0003637,-0.019164
-0.095238,0.199,0.087371,0.072942,0.46387,0.00041717,-0.019301
-0.093637,0.19821,0.086911,0.071669,0.46439,0.00048923,-0.019455
-0.092037,0.19746,0.086471,0.070385,0.4649,0.00053786,-0.019598
-0.090436,0.19672,0.086033,0.069112,0.46538,0.00059055,-0.019753
-0.088836,0.19598,0.085598,0.067836,0.46586,0.00065988,-0.019905
-0.087235,0.19533,0.085127,0.066535,0.46634,0.00070352,-0.019969
-0.085634,0.19467,0.084712,0.065237,0.46678,0.00075846,-0.020052
-0.084034,0.19401,0.084296,0.063939,0.46722,0.00081427,-0.020132
-0.082433,0.19336,0.083877,0.062638,0.46766,0.00086864,-0.020203
-0.080832,0.19266,0.083436,0.061337,0.46812,0.00093452,-0.020258
-0.079232,0.19201,0.083018,0.060038,0.46855,0.00097975,-0.020336
-0.077631,0.19138,0.08263,0.058729,0.46898,0.0010294,-0.020428
-0.07603,0.19076,0.082232,0.057433,0.46939,0.001098,-0.020537
-0.07443,0.19014,0.081836,0.056136,0.4698,0.0011648,-0.020649
-0.072829,0.18958,0.081482,0.054823,0.47019,0.0011981,-0.020773
-0.071228,0.18902,0.081128,0.05351,0.47058,0.0012314,-0.020897
-0.069628,0.18845,0.080773,0.052198,0.47096,0.0012649,-0.02102
-0.068027,0.18789,0.080418,0.050894,0.47133,0.0012953,-0.021143
-0.066427,0.18736,0.080083,0.049594,0.47168,0.0013266,-0.021232
-0.064826,0.18682,0.079771,0.048271,0.47203,0.0013609,-0.021276
-0.063225,0.18632,0.079439,0.04696,0.47238,0.0013977,-0.02134
-0.061625,0.18582,0.079101,0.045655,0.47273,0.0014332,-0.021404
-0.060024,0.18535,0.078791,0.044344,0.47304,0.0014504,-0.021441
-0.058423,0.1849,0.078492,0.043029,0.47334,0.0014593,-0.021465
-0.056823,0.18445,0.078194,0.041715,0.47364,0.0014684,-0.021489
-0.055222,0.184,0.077894,0.0404,0.47393,0.0014776,-0.021512
-0.053621,0.18359,0.077627,0.03908,0.47421,0.001403,-0.021561
-0.052021,0.18319,0.077372,0.037763,0.47447,0.0014341,-0.021628
-0.05042,0.18279,0.077117,0.036446,0.47472,0.0014664,-0.021695
-0.04882,0.18239,0.076862,0.03513,0.47497,0.0015,-0.021765
-0.047219,0.18204,0.076613,0.033798,0.47521,0.0015252,-0.02183
-0.045618,0.18174,0.076396,0.032456,0.47543,0.0015332,-0.021878
-0.044018,0.18144,0.07618,0.031114,0.47565,0.0015429,-0.021927
-0.042417,0.18115,0.075966,0.02977,0.47587,0.0015543,-0.021976
-0.040816,0.18085,0.075751,0.028426,0.47608,0.0015671,-0.022026
-0.039216,0.18049,0.07549,0.027105,0.47631,0.001583,-0.022094
-0.037615,0.18021,0.075282,0.025769,0.47651,0.0015878,-0.022122
-0.036014,0.17997,0.075096,0.024436,0.47667,0.0016138,-0.022088
-0.034414,0.17972,0.07491,0.023098,0.47683,0.0016319,-0.022113
-0.032813,0.1796,0.074792,0.021761,0.47694,0.0016715,-0.022057
-0.031212,0.17938,0.07463,0.020415,0.47708,0.0017028,-0.022082
-0.029612,0.17916,0.074466,0.019066,0.47722,0.0017338,-0.022113
-0.028011,0.17894,0.074302,0.017716,0.47736,0.0017676,-0.02215
-0.026411,0.17872,0.074144,0.016368,0.47749,0.0018096,-0.022193
-0.02481,0.17856,0.074037,0.015025,0.47759,0.0018196,-0.022144
-0.023209,0.17842,0.073908,0.01368,0.47767,0.0018295,-0.022155
-0.021609,0.17839,0.073841,0.012333,0.47803,0.0018766,-0.022148
-0.020008,0.17828,0.073759,0.010977,0.4781,0.0018736,-0.02218
-0.018407,0.17808,0.073637,0.0096293,0.47788,0.0018693,-0.02219
-0.016807,0.17797,0.073572,0.0082901,0.47793,0.0018775,-0.022198
-0.015206,0.17787,0.073508,0.0069508,0.47799,0.0018853,-0.022206
-0.013605,0.17781,0.073481,0.0056081,0.47802,0.0018898,-0.022164
-0.012005,0.17776,0.073462,0.0042648,0.47805,0.0018927,-0.022114
-0.010404,0.17771,0.073442,0.0029214,0.47808,0.0018946,-0.022066
-0.0088035,0.17766,0.073422,0.0015781,0.4781,0.0018955,-0.02202
-0.0072029,0.17763,0.073434,0.00024262,0.47811,0.001954,-0.021993
-0.0056022,0.17762,0.073483,-0.0010831,0.47811,0.0019608,-0.022051
-0.0040016,0.17762,0.073532,-0.0024088,0.47811,0.001967,-0.02211
-0.002401,0.17761,0.073581,-0.0037346,0.4781,0.0019725,-0.02217
-0.00080032,0.17761,0.07363,-0.0050604,0.47808,0.0019775,-0.022232
0.00080032,0.17763,0.07369,-0.0063898,0.47805,0.0019586,-0.022208
0.002401,0.17769,0.073761,-0.0077227,0.478,0.0019308,-0.022071
0.0040016,0.17775,0.073832,-0.0090556,0.47795,0.001903,-0.021935
0.0056022,0.17781,0.073907,-0.010376,0.47792,0.0019117,-0.021913
0.0072029,0.17785,0.073993,-0.011693,0.47787,0.0018925,-0.021784
0.0088035,0.17792,0.07409,-0.01301,0.4778,0.0018853,-0.021679
0.010404,0.17803,0.074209,-0.014328,0.47771,0.0019034,-0.021627
0.012005,0.17815,0.074328,-0.015646,0.47761,0.0019209,-0.021575
0.013605,0.17826,0.074453,-0.016968,0.47751,0.0019245,-0.021528
0.015206,0.17837,0.074582,-0.018292,0.47741,0.0019196,-0.021485
0.016807,0.17849,0.074718,-0.019616,0.47731,0.001912,-0.02145
0.018407,0.17866,0.074898,-0.020939,0.47718,0.0018866,-0.021463
0.020008,0.17884,0.075071,-0.022276,0.47704,0.0018627,-0.021461
0.021609,0.17902,0.07525,-0.023609,0.4769,0.0018265,-0.021483
0.023209,0.1792,0.075432,-0.024942,0.47677,0.0018083,-0.021497
0.02481,0.17938,0.075615,-0.026265,0.47665,0.0017915,-0.021515
0.026411,0.17962,0.075834,-0.02761,0.47646,0.0017504,-0.021406
0.028011,0.17986,0.076035,-0.028951,0.47626,0.0017076,-0.021353
0.029612,0.18011,0.07625,-0.030323,0.47608,0.001657,-0.021318
0.031212,0.18036,0.07645,-0.031654,0.4759,0.0016355,-0.021301
0.032813,0.1806,0.07665,-0.032983,0.47572,0.0016153,-0.021285
0.034414,0.18085,0.076857,-0.034317,0.47553,0.0015903,-0.021267
0.036014,0.18117,0.077124,-0.035659,0.47531,0.0015196,-0.021183
0.037615,0.18149,0.077389,-0.037,0.47509,0.0014478,-0.021099
0.039216,0.18181,0.077661,-0.038339,0.47487,0.0013738,-0.021017
0.040816,0.18212,0.077938,-0.039675,0.47464,0.001299,-0.02094
0.042417,0.18243,0.078216,-0.041011,0.47441,0.001224,-0.020863
0.044018,0.18277,0.078504,-0.042345,0.47417,0.0011568,-0.020815
0.045618,0.18317,0.078821,-0.043671,0.4739,0.0011142,-0.020854
0.047219,0.18357,0.079137,-0.044996,0.47362,0.0010708,-0.020893
0.04882,0.18397,0.079452,-0.046323,0.47334,0.0010993,-0.020935
0.05042,0.18438,0.079775,-0.047652,0.47305,0.0010516,-0.020936
0.052021,0.18478,0.080097,-0.04898,0.47275,0.001004,-0.020937
0.053621,0.18523,0.08043,-0.050301,0.47244,0.00094218,-0.020846
0.055222,0.18571,0.080771,-0.051617,0.47211,0.00087665,-0.020636
0.056823,0.18623,0.081159,-0.052927,0.47175,0.0008559,-0.020473
0.058423,0.18672,0.081527,-0.054233,0.47141,0.00081998,-0.020253
0.060024,0.18721,0.081894,-0.055538,0.47106,0.00078228,-0.020039
0.061625,0.18782,0.082314,-0.056878,0.471,0.0007477,-0.019847
0.063225,0.18835,0.082703,-0.05819,0.47063,0.00070061,-0.019685
0.064826,0.18891,0.083103,-0.059495,0.47024,0.0006618,-0.019548
0.066427,0.18937,0.083475,-0.060757,0.46956,0.00059924,-0.019392
0.068027,0.18995,0.083899,-0.062054,0.46917,0.00054212,-0.019247
0.069628,0.19053,0.084323,-0.063352,0.46877,0.00048533,-0.019105
0.071228,0.19116,0.084775,-0.064646,0.46835,0.00040952,-0.018965
0.072829,0.1918,0.085232,-0.06594,0.46793,0.00032981,-0.018827
0.07443,0.19245,0.085688,-0.067235,0.4675,0.0002506,-0.01869
0.07603,0.19311,0.086163,-0.068513,0.46706,0.00019016,-0.018499
0.077631,0.19378,0.086638,-0.069791,0.46661,0.00013208,-0.018305
0.079232,0.19445,0.087113,-0.071069,0.46616,9.4823e-05,-0.018089
0.080832,0.19518,0.087607,-0.072351,0.4657,5.5647e-05,-0.01789
0.082433,0.1959,0.088101,-0.073634,0.46523,1.4778e-05,-0.017692
0.084034,0.19664,0.088597,-0.074898,0.46472,-7.7321e-05,-0.01761
0.085634,0.19738,0.08909,-0.076156,0.46423,-0.00013413,-0.017503
0.087235,0.19823,0.089635,-0.077459,0.46401,-0.0001876,-0.017408
0.088836,0.199,0.090135,-0.078715,0.4635,-0.00021128,-0.017268
0.090436,0.19969,0.090589,-0.079922,0.4627,-0.00023029,-0.017089
0.092037,0.2005,0.091108,-0.081161,0.46216,-0.00029077,-0.016937
0.093637,0.20132,0.091625,-0.0824,0.46161,-0.00035012,-0.016785
0.095238,0.20215,0.092146,-0.08364,0.46107,-0.00040996,-0.016636
0.096839,0.20302,0.092675,-0.08488,0.46051,-0.00047224,-0.016491
0.098439,0.20391,0.093211,-0.086108,0.45994,-0.00046952,-0.016372
0.10004,0.2048,0.093748,-0.087331,0.45936,-0.00044147,-0.016262
0.10164,0.20569,0.094284,-0.088553,0.45878,-0.00041498,-0.016153
0.10324,0.20663,0.094832,-0.08977,0.45819,-0.00047149,-0.01599
0.10484,0.2076,0.095383,-0.090984,0.45759,-0.000568,-0.015815
0.10644,0.20856,0.095931,-0.092198,0.45699,-0.00066452,-0.015639
0.10804,0.20971,0.096565,-0.093434,0.45665,-0.00071454,-0.015455
0.10964,0.21069,0.097129,-0.094632,0.45604,-0.00084434,-0.015289
0.11124,0.21168,0.097687,-0.095831,0.45542,-0.000946,-0.015136
0.11285,0.21254,0.098162,-0.096992,0.45448,-0.00097318,-0.015006
0.11445,0.21357,0.098711,-0.098186,0.45383,-0.0009913,-0.014885
0.11605,0.21463,0.099285,-0.099366,0.45317,-0.0010237,-0.014707
0.11765,0.2157,0.09986,-0.10054,0.45252,-0.0010576,-0.01451
0.11925,0.21677,0.10043,-0.10173,0.45185,-0.0010905,-0.014307
0.12085,0.21783,0.101,-0.1029,0.45119,-0.0011289,-0.014107
0.12245,0.21905,0.10166,-0.10412,0.45078,-0.001208,-0.014047
0.12405,0.22006,0.1022,-0.10522,0.44982,-0.0012601,-0.013874
0.12565,0.22121,0.10279,-0.10637,0.44913,-0.0013109,-0.013718
0.12725,0.22236,0.10338,-0.10752,0.44844,-0.001362,-0.013564
0.12885,0.22351,0.10396,-0.10867,0.44774,-0.0014133,-0.01341
0.13045,0.22467,0.10456,-0.10982,0.44703,-0.0014796,-0.013248
0.13205,0.22587,0.10519,-0.11095,0.44632,-0.0015692,-0.01307
0.13365,0.22707,0.10581,-0.11207,0.44561,-0.001659,-0.012889
0.13525,0.22829,0.10642,-0.1132,0.44488,-0.0016679,-0.012805
0.13685,0.22951,0.10704,-0.11433,0.44416,-0.0017311,-0.01268
0.13846,0.23074,0.10766,-0.11545,0.44343,-0.0017959,-0.012549
0.14006,0.23203,0.10831,-0.11656,0.44269,-0.0018708,-0.012387
0.14166,0.23331,0.10896,-0.11767,0.44194,-0.0019482,-0.012224
0.14326,0.23458,0.10961,-0.11877,0.4412,-0.0020224,-0.012052
0.14486,0.23584,0.11024,-0.11986,0.44046,-0.0021028,-0.011874
0.14646,0.23712,0.11089,-0.12097,0.4397,-0.0021597,-0.011711
0.14806,0.23844,0.11157,-0.12206,0.43894,-0.0022449,-0.011614
0.14966,0.23977,0.11224,-0.12315,0.43817,-0.0023286,-0.011506
0.15126,0.2411,0.11291,-0.12424,0.43738,-0.0023985,-0.011406
0.15286,0.24243,0.11358,-0.12534,0.4366,-0.002468,-0.011311
0.15446,0.24377,0.11424,-0.12643,0.43581,-0.0025391,-0.011196
0.15606,0.24515,0.11494,-0.1275,0.43502,-0.0026185,-0.01104
0.15766,0.24654,0.11566,-0.12858,0.43424,-0.002718,-0.010888
0.15926,0.24794,0.11637,-0.12965,0.43345,-0.002824,-0.010739
0.16086,0.24933,0.11708,-0.13072,0.43266,-0.0029302,-0.010589
0.16246,0.25073,0.11779,-0.13179,0.43186,-0.0030365,-0.010439
0.16407,0.25218,0.11851,-0.13285,0.43105,-0.003035,-0.010272
0.16567,0.25364,0.11924,-0.1339,0.43023,-0.003027,-0.010107
0.16727,0.2551,0.11995,-0.13495,0.42941,-0.0030185,-0.0099434
0.16887,0.25656,0.12067,-0.13601,0.42858,-0.0030094,-0.0097825
0.17047,0.25803,0.12138,-0.13706,0.42776,-0.0030342,-0.0096142
0.17207,0.25958,0.1221,-0.13809,0.4269,-0.0031484,-0.0094605
0.17367,0.26111,0.12282,-0.13913,0.42606,-0.0033023,-0.0092989
0.17527,0.26264,0.12354,-0.14017,0.42521,-0.0034571,-0.0091381
0.17687,0.26417,0.12425,-0.14121,0.42435,-0.0036128,-0.0089781
0.17847,0.26571,0.12496,-0.14225,0.42349,-0.0037485,-0.008813
0.18007,0.26726,0.12568,-0.14328,0.42264,-0.0038246,-0.008633
0.18167,0.26883,0.1264,-0.14429,0.42177,-0.0038387,-0.0084525
0.18327,0.27041,0.12712,-0.1453,0.42092,-0.0038486,-0.0082582
0.18487,0.27201,0.12785,-0.14631,0.42004,-0.0039328,-0.0080867
0.18647,0.27361,0.12859,-0.14732,0.41917,-0.0040263,-0.0079145
0.18808,0.27521,0.12932,-0.14833,0.41829,-0.0041268,-0.0077465
0.18968,0.27682,0.13006,-0.14933,0.41742,-0.0042274,-0.0075783
0.19128,0.2786,0.13088,-0.15042,0.41679,-0.0042924,-0.0074348
0.19288,0.28024,0.13163,-0.1514,0.4159,-0.0043428,-0.0072623
0.19448,0.28173,0.13229,-0.1523,0.41476,-0.0044048,-0.0070887
0.19608,0.2834,0.13303,-0.15329,0.41386,-0.004471,-0.0069345
0.19768,0.28506,0.13376,-0.15428,0.41297,-0.0045366,-0.0067804
0.19928,0.28675,0.1345,-0.15525,0.41207,-0.0046036,-0.0066267
0.20088,0.28845,0.13524,-0.15621,0.41118,-0.0046716,-0.0064738
0.20248,0.29015,0.13598,-0.15717,0.41028,-0.0047402,-0.0063217
0.20408,0.29185,0.13671,-0.15813,0.40938,-0.0047239,-0.0061155
0.20568,0.29357,0.13742,-0.1591,0.40848,-0.0047721,-0.0059485
0.20728,0.29532,0.13813,-0.16005,0.40756,-0.0048627,-0.0058534
0.20888,0.29708,0.13883,-0.16099,0.40665,-0.0049528,-0.0057599
0.21048,0.299,0.13958,-0.16202,0.40597,-0.0050344,-0.0055843
0.21208,0.30074,0.14023,-0.16296,0.40504,-0.0051223,-0.0053457
0.21369,0.30232,0.14081,-0.1638,0.40387,-0.0052024,-0.0050501
0.21529,0.3041,0.14149,-0.16471,0.40294,-0.0052629,-0.0049556
0.21689,0.30589,0.14216,-0.16563,0.40201,-0.0053214,-0.0048506
0.21849,0.30767,0.14282,-0.16655,0.40109,-0.005381,-0.004746
0.22009,0.3095,0.14347,-0.16745,0.40016,-0.0054763,-0.0045942
0.22169,0.31134,0.14411,-0.16835,0.39922,-0.0055916,-0.0044152
0.22329,0.31318,0.14475,-0.16925,0.39829,-0.0057072,-0.004236
0.22489,0.3152,0.14547,-0.17024,0.39758,-0.0057006,-0.0040252
0.22649,0.31704,0.1461,-0.1711,0.39664,-0.0057783,-0.0038782
0.22809,0.31893,0.14672,-0.17196,0.39569,-0.0058464,-0.0037419
0.22969,0.32081,0.14732,-0.17282,0.39475,-0.0059187,-0.0035962
0.23129,0.3227,0.14792,-0.17368,0.3938,-0.0059936,-0.0034533
0.23289,0.32458,0.14851,-0.17454,0.39286,-0.0060712,-0.003313
0.23449,0.32633,0.149,-0.17529,0.39169,-0.0061968,-0.0032675
0.23609,0.32827,0.14959,-0.17613,0.39072,-0.006299,-0.003108
0.2377,0.33021,0.15017,-0.17697,0.38975,-0.006386,-0.0029257
0.2393,0.33214,0.15075,-0.17781,0.38876,-0.0064309,-0.0026915
0.2409,0.33406,0.15134,-0.17863,0.38778,-0.0064367,-0.0024374
0.2425,0.336,0.15192,-0.17946,0.38679,-0.006459,-0.0022268
0.2441,0.33798,0.15251,-0.18027,0.3858,-0.0065072,-0.0020712
0.2457,0.33993,0.15312,-0.18106,0.38481,-0.0065948,-0.0019445
0.2473,0.34188,0.15373,-0.18185,0.38382,-0.0066836,-0.0018172
0.2489,0.34383,0.15432,-0.18264,0.38283,-0.0067727,-0.0016887
0.2505,0.34578,0.15491,-0.18343,0.38184,-0.0068622,-0.0015592
0.2521,0.34777,0.1555,-0.18422,0.38084,-0.0068395,-0.0013558
0.2537,0.34973,0.1561,-0.18498,0.37987,-0.0068269,-0.0011977
0.2553,0.3517,0.15668,-0.18573,0.37886,-0.0068768,-0.001055
0.2569,0.35366,0.15726,-0.18649,0.37784,-0.0069254,-0.00091064
0.2585,0.35562,0.15783,-0.18725,0.37682,-0.0069726,-0.00076477
0.2601,0.35758,0.15839,-0.188,0.3758,-0.0070185,-0.00061725
0.2617,0.35979,0.15905,-0.18886,0.37511,-0.00716,-0.00045561
0.26331,0.36156,0.1595,-0.18948,0.37385,-0.0072683,-0.00031876
0.26491,0.36354,0.16004,-0.1902,0.37282,-0.0073351,-0.00016588
0.26651,0.36552,0.16058,-0.19092,0.37178,-0.0074031,-1.233e-05
0.26811,0.36749,0.16111,-0.19164,0.37075,-0.0074724,0.00014179
0.26971,0.36948,0.16163,-0.19235,0.36971,-0.0075383,0.0002992
0.27131,0.3715,0.16215,-0.19306,0.36867,-0.0075954,0.00045925
0.27291,0.37352,0.16265,-0.19377,0.36762,-0.0076535,0.00061485
0.27451,0.37552,0.16318,-0.19446,0.36659,-0.0077284,0.00068552
0.27611,0.37752,0.1637,-0.19514,0.36554,-0.0078066,0.00076455
0.27771,0.37956,0.1642,-0.19582,0.36449,-0.0078726,0.00086895
0.27931,0.38163,0.16468,-0.1965,0.36344,-0.0079272,0.00098972
0.28091,0.38369,0.16515,-0.19718,0.36238,-0.0079812,0.0011121
0.28251,0.38575,0.16562,-0.19786,0.36131,-0.0080345,0.0012362
0.28411,0.38781,0.16607,-0.19853,0.36024,-0.0080371,0.0013448
0.28571,0.38984,0.16653,-0.1992,0.35916,-0.0080995,0.0014167
0.28731,0.39194,0.16697,-0.19985,0.3581,-0.0081854,0.0014648
0.28892,0.39407,0.16739,-0.20049,0.35703,-0.0082756,0.0014973
0.29052,0.39619,0.16781,-0.20114,0.35597,-0.008367,0.0015318
0.29212,0.39832,0.16822,-0.20178,0.35491,-0.0084598,0.0015682
0.29372,0.40043,0.16864,-0.20242,0.35383,-0.0085134,0.0016511
0.29532,0.4026,0.16906,-0.20304,0.35276,-0.0084842,0.0018002
0.29692,0.40478,0.16948,-0.20364,0.35169,-0.0084472,0.001956
0.29852,0.40697,0.16988,-0.20425,0.35063,-0.008411,0.002112
0.30012,0.40915,0.17028,-0.20486,0.34956,-0.0083756,0.0022685
0.30172,0.41133,0.17067,-0.20546,0.34849,-0.008585,0.0023811
0.30332,0.41355,0.17105,-0.20605,0.34741,-0.0085177,0.0024692
0.30492,0.41578,0.17144,-0.20662,0.34634,-0.0083828,0.0025419
0.30652,0.41801,0.17181,-0.2072,0.34525,-0.0082464,0.0026164
0.30812,0.42024,0.17218,-0.20777,0.34417,-0.0081087,0.0026929
0.30972,0.42247,0.17253,-0.20835,0.34309,-0.0079696,0.0027713
0.31132,0.42472,0.17288,-0.20891,0.34202,-0.0079648,0.0028287
0.31293,0.42699,0.17323,-0.20946,0.34095,-0.008124,0.0029302
0.31453,0.42926,0.17359,-0.21,0.33989,-0.0083043,0.0029955
0.31613,0.43152,0.17394,-0.21055,0.33883,-0.0084766,0.003066
0.31773,0.43379,0.17428,-0.21109,0.33778,-0.0086408,0.0031416
0.31933,0.43605,0.17461,-0.21163,0.33673,-0.0087949,0.0032199
0.32093,0.43833,0.17493,-0.21217,0.33567,-0.0089141,0.0032738
0.32253,0.44063,0.17522,-0.21271,0.33459,-0.008955,0.0032536
0.32413,0.44292,0.17555,-0.21324,0.33354,-0.0090409,0.0032887
0.32573,0.44526,0.17584,-0.21377,0.33246,-0.0090219,0.0032214
0.32733,0.44794,0.17624,-0.21437,0.33161,-0.0089751,0.0031572
0.32893,0.45028,0.17653,-0.21487,0.33058,-0.0089859,0.0031978
0.33053,0.45262,0.17682,-0.21538,0.32954,-0.0090038,0.003243
0.33213,0.45494,0.1771,-0.21589,0.3285,-0.0090276,0.0032905
0.33373,0.45726,0.17736,-0.2164,0.32746,-0.0090518,0.0033275
0.33533,0.4596,0.17761,-0.21691,0.32642,-0.0090756,0.0033519
0.33693,0.46169,0.17777,-0.21727,0.3252,-0.0091036,0.0033226
0.33854,0.46406,0.17805,-0.21776,0.32416,-0.0091023,0.0033618
0.34014,0.46643,0.17832,-0.21824,0.32312,-0.0091004,0.0034026
0.34174,0.46879,0.17856,-0.21872,0.3221,-0.0091509,0.003407
0.34334,0.47115,0.17881,-0.21921,0.32107,-0.0091394,0.0034214
0.34494,0.47351,0.17909,-0.21969,0.32002,-0.0091221,0.0034684
0.34654,0.47587,0.17936,-0.22017,0.31896,-0.0091046,0.003521
0.34814,0.47823,0.17962,-0.22064,0.31791,-0.0090881,0.0035729
0.34974,0.48059,0.17987,-0.22112,0.31685,-0.0090725,0.0036243
0.35134,0.48293,0.18013,-0.22159,0.31581,-0.0090943,0.0036767
0.35294,0.48528,0.18039,-0.22205,0.31476,-0.0091223,0.0036845
0.35454,0.48765,0.18065,-0.22252,0.31371,-0.0091503,0.0036417
0.35614,0.49001,0.1809,-0.22298,0.31267,-0.0091632,0.0036062
0.35774,0.49235,0.18115,-0.22343,0.31162,-0.0091645,0.0036145
0.35934,0.49466,0.18139,-0.22386,0.31057,-0.0091663,0.003658
0.36094,0.49729,0.18175,-0.22444,0.30971,-0.0091613,0.0036931
0.36255,0.49964,0.18199,-0.22487,0.30863,-0.009175,0.0036394
0.36415,0.502,0.18223,-0.2253,0.30756,-0.0091894,0.0035846
0.36575,0.50435,0.18245,-0.22574,0.30648,-0.0092045,0.0035287
0.36735,0.50644,0.18252,-0.22602,0.30522,-0.0092228,0.0036956
0.36895,0.50877,0.18274,-0.22642,0.30416,-0.0092578,0.0037375
0.37055,0.51113,0.18296,-0.22684,0.30309,-0.009286,0.0038524
0.37215,0.5135,0.18316,-0.22725,0.30203,-0.0092971,0.0039864
0.37375,0.51585,0.18335,-0.22766,0.30094,-0.0093894,0.004096
0.37535,0.51821,0.18353,-0.22805,0.29986,-0.0095105,0.0041505
0.37695,0.52058,0.18369,-0.22843,0.29878,-0.0096234,0.0041882
0.37855,0.52295,0.18385,-0.22882,0.29769,-0.0097389,0.0042232
0.38015,0.52562,0.18414,-0.22934,0.29683,-0.0097012,0.0042438
0.38175,0.52766,0.18418,-0.22957,0.29562,-0.0096212,0.0043088
0.38335,0.53004,0.18432,-0.22993,0.29454,-0.0096187,0.004314
0.38495,0.53242,0.18448,-0.23029,0.29351,-0.0096373,0.0044891
0.38655,0.53477,0.18462,-0.23063,0.2924,-0.0097182,0.004572
0.38816,0.53713,0.18476,-0.23097,0.2913,-0.0098008,0.0046364
0.38976,0.53949,0.18487,-0.23132,0.2902,-0.0098867,0.0046761
0.39136,0.54186,0.18495,-0.23166,0.28909,-0.0099776,0.0046725
0.39296,0.54424,0.18503,-0.23201,0.28798,-0.01007,0.0046495
0.39456,0.5466,0.18511,-0.23234,0.28688,-0.010139,0.0046308
0.39616,0.54896,0.18518,-0.23266,0.28578,-0.010188,0.0045997
0.39776,0.55131,0.18525,-0.23298,0.28466,-0.01024,0.0045715
0.39936,0.55367,0.1853,-0.2333,0.28355,-0.010294,0.0045501
0.40096,0.55635,0.18547,-0.23376,0.28262,-0.010328,0.0045063
0.40256,0.55862,0.18554,-0.23402,0.28155,-0.01038,0.0044972
0.40416,0.56096,0.18558,-0.23433,0.2804,-0.010318,0.0043571
0.40576,0.56331,0.18562,-0.23464,0.27926,-0.010261,0.004217
0.40736,0.56566,0.18565,-0.23495,0.27812,-0.010208,0.0040769
0.40896,0.56801,0.18566,-0.23526,0.27697,-0.010157,0.003936
0.41056,0.56999,0.18557,-0.2354,0.27565,-0.010113,0.0042205
0.41216,0.57229,0.18561,-0.23568,0.27452,-0.010099,0.0041227
0.41377,0.57457,0.18562,-0.23595,0.27339,-0.010115,0.0040688
0.41537,0.57684,0.1856,-0.23622,0.27224,-0.010153,0.0040832
0.41697,0.57912,0.18559,-0.2365,0.27108,-0.01017,0.0041245
0.41857,0.58137,0.18564,-0.23676,0.26995,-0.01018,0.0041322
0.42017,0.58361,0.1857,-0.23701,0.26882,-0.010192,0.0041316
0.42177,0.58585,0.18576,-0.23727,0.26768,-0.010215,0.0040822
0.42337,0.58809,0.18582,-0.23753,0.26652,-0.010241,0.0040161
0.42497,0.59032,0.18589,-0.23779,0.26537,-0.010278,0.0039105
0.42657,0.59252,0.18598,-0.23803,0.26421,-0.010342,0.0037339
0.42817,0.59473,0.18606,-0.23827,0.26305,-0.010408,0.0035567
0.42977,0.59693,0.18614,-0.23851,0.26189,-0.010477,0.0033788
0.43137,0.59914,0.1862,-0.23875,0.26073,-0.010542,0.0032942
0.43297,0.60132,0.18625,-0.23898,0.25957,-0.010457,0.0034345
0.43457,0.60349,0.18631,-0.23922,0.25841,-0.010359,0.0036018
0.43617,0.60567,0.18635,-0.23945,0.25726,-0.010264,0.0037744
0.43778,0.60785,0.18639,-0.23968,0.2561,-0.010172,0.0039523
0.43938,0.61039,0.18654,-0.24006,0.25509,-0.010082,0.0041037
0.44098,0.6122,0.18645,-0.24014,0.25376,-0.010066,0.0041688
0.44258,0.61437,0.18648,-0.24036,0.25261,-0.010071,0.0042322
0.44418,0.61653,0.18651,-0.24057,0.25145,-0.010079,0.0042944
0.44578,0.6187,0.18652,-0.24078,0.25029,-0.010089,0.0043555
0.44738,0.62088,0.18652,-0.24099,0.24913,-0.010107,0.0044088
0.44898,0.62305,0.18652,-0.24118,0.24797,-0.010105,0.0044706
0.45058,0.62521,0.18652,-0.24137,0.24682,-0.010085,0.0045359
0.45218,0.62737,0.18651,-0.24155,0.24567,-0.010067,0.0045985
0.45378,0.62953,0.18649,-0.24173,0.24452,-0.010049,0.0046582
0.45538,0.63171,0.18646,-0.2419,0.24338,-0.010078,0.0046676
0.45698,0.6339,0.18642,-0.24206,0.24222,-0.010041,0.0047716
0.45858,0.63606,0.18639,-0.24219,0.24108,-0.010039,0.0047806
0.46018,0.63822,0.18637,-0.24232,0.23994,-0.010034,0.0047907
0.46178,0.64038,0.18633,-0.24245,0.2388,-0.010028,0.0048015
0.46339,0.64253,0.18629,-0.24257,0.23766,-0.010021,0.004813
0.46499,0.64469,0.18624,-0.24269,0.23652,-0.010012,0.0048289
0.46659,0.64689,0.18608,-0.24287,0.23537,-0.01013,0.0047944
0.46819,0.64905,0.18602,-0.24298,0.23422,-0.010116,0.0048122
0.46979,0.65121,0.18593,-0.24311,0.23309,-0.010006,0.0049439
0.47139,0.65337,0.18584,-0.24323,0.23194,-0.0099254,0.005047
0.47299,0.65552,0.18577,-0.24334,0.2308,-0.0098608,0.0051157
0.47459,0.65808,0.18582,-0.24359,0.22979,-0.0097858,0.0047963
0.47619,0.65984,0.18564,-0.24354,0.22851,-0.0097081,0.0047132
0.47779,0.66198,0.18556,-0.24363,0.22738,-0.0096239,0.0046066
0.47939,0.66413,0.18548,-0.24372,0.22624,-0.0095359,0.0044981
0.48099,0.66628,0.18538,-0.24381,0.22511,-0.0094441,0.0043878
0.48259,0.66843,0.18527,-0.24391,0.22398,-0.0093484,0.0042757
0.48419,0.67058,0.18516,-0.244,0.22284,-0.009249,0.0041619
0.48579,0.67273,0.18504,-0.24409,0.22171,-0.0091506,0.0040618
0.48739,0.67488,0.18492,-0.24416,0.22057,-0.009208,0.0041221
0.489,0.67702,0.18479,-0.24422,0.21943,-0.0092575,0.0041896
0.4906,0.67917,0.18465,-0.24429,0.21829,-0.0093074,0.0042512
0.4922,0.68131,0.1845,-0.24436,0.21715,-0.0093577,0.0043067
0.4938,0.68345,0.18435,-0.24443,0.21601,-0.0094085,0.0043563
0.4954,0.68559,0.18418,-0.24449,0.21487,-0.0094534,0.0043989
0.497,0.68772,0.18402,-0.24453,0.21373,-0.0093993,0.0044217
0.4986,0.68986,0.18385,-0.24457,0.2126,-0.0093455,0.0044427
0.5002,0.69199,0.18367,-0.24461,0.21146,-0.0092922,0.0044619
0.5018,0.69412,0.18348,-0.24465,0.21033,-0.0092393,0.0044794
0.5034,0.69624,0.1833,-0.24469,0.2092,-0.0092027,0.0044861
0.505,0.69834,0.18311,-0.24473,0.20807,-0.0091747,0.0044915
0.5066,0.70046,0.18293,-0.24474,0.20696,-0.0092088,0.0043969
0.5082,0.70257,0.18275,-0.24476,0.20584,-0.0092545,0.0042825
0.5098,0.70469,0.18255,-0.24477,0.20473,-0.0093053,0.0041598
0.5114,0.70674,0.1824,-0.24476,0.20363,-0.0092985,0.0040549
0.51301,0.70883,0.18221,-0.24476,0.20252,-0.0093269,0.00395
0.51461,0.71094,0.18199,-0.24478,0.20141,-0.0093262,0.0038479
0.51621,0.71306,0.18174,-0.24479,0.20031,-0.0092634,0.0038607
0.51781,0.71514,0.18152,-0.24477,0.19922,-0.0092861,0.0038493
0.51941,0.71721,0.1813,-0.24475,0.19814,-0.0093314,0.0038284
0.52101,0.71928,0.18106,-0.24473,0.19706,-0.0093756,0.0038097
0.52261,0.72135,0.18082,-0.24471,0.19598,-0.0094189,0.0037933
0.52421,0.72387,0.18067,-0.24485,0.195,-0.0093723,0.0037462
0.52581,0.72553,0.18025,-0.24469,0.1938,-0.0093357,0.0037599
0.52741,0.7276,0.17996,-0.24466,0.19273,-0.0093624,0.0037892
0.52901,0.72966,0.17966,-0.24462,0.19166,-0.0093721,0.0038218
0.53061,0.73171,0.17936,-0.24457,0.19059,-0.0093633,0.0038569
0.53221,0.73377,0.17906,-0.24452,0.18952,-0.0093357,0.003888
0.53381,0.73582,0.17875,-0.24447,0.18845,-0.0093035,0.0039193
0.53541,0.73787,0.17843,-0.24442,0.18738,-0.0092784,0.0039262
0.53701,0.73992,0.1781,-0.24436,0.18632,-0.0092645,0.0039073
0.53862,0.74196,0.17776,-0.24431,0.18526,-0.009251,0.0038877
0.54022,0.74401,0.17742,-0.24425,0.1842,-0.0092412,0.0038502
0.54182,0.74607,0.17707,-0.24418,0.18315,-0.009237,0.0037887
0.54342,0.74814,0.17671,-0.24412,0.1821,-0.0092339,0.0037269
0.54502,0.7502,0.17634,-0.24406,0.18105,-0.0092318,0.0036646
0.54662,0.75224,0.17595,-0.24398,0.18001,-0.0091893,0.0035926
0.54822,0.75429,0.17556,-0.2439,0.17898,-0.0091469,0.0035203
0.54982,0.75633,0.17516,-0.24382,0.17794,-0.0091056,0.0034482
0.55142,0.75838,0.17475,-0.24374,0.17691,-0.0090653,0.0033761
0.55302,0.76042,0.17433,-0.24366,0.17588,-0.0090261,0.0033041
0.55462,0.76247,0.1739,-0.24358,0.17484,-0.0089879,0.0032321
0.55622,0.76454,0.17346,-0.24347,0.17383,-0.0089579,0.0031761
0.55782,0.76661,0.173,-0.24333,0.17284,-0.0089126,0.0031259
0.55942,0.76867,0.17254,-0.24319,0.17184,-0.0088645,0.0030734
0.56102,0.77074,0.17206,-0.24306,0.17085,-0.0088148,0.003024
0.56263,0.77281,0.17158,-0.24292,0.16985,-0.0087633,0.0029775
0.56423,0.77488,0.17108,-0.24279,0.16885,-0.0087103,0.0029339
0.56583,0.77695,0.17058,-0.24266,0.16785,-0.0086554,0.0028934
0.56743,0.77948,0.17017,-0.24267,0.16695,-0.0086001,0.0028465
0.56903,0.78099,0.1696,-0.24244,0.16584,-0.0086623,0.0027613
0.57063,0.78302,0.16912,-0.24227,0.16484,-0.0086454,0.0027058
0.57223,0.78504,0.16866,-0.24209,0.16386,-0.0086553,0.0026255
0.57383,0.78708,0.16819,-0.24191,0.16288,-0.0086449,0.0025424
0.57543,0.78919,0.1676,-0.24175,0.16188,-0.0085466,0.002568
0.57703,0.79116,0.16718,-0.24154,0.16092,-0.0086027,0.0023248
0.57863,0.7932,0.16666,-0.24136,0.15995,-0.008578,0.0022052
0.58023,0.79525,0.16613,-0.24117,0.15897,-0.008548,0.002096
0.58183,0.7973,0.16557,-0.24099,0.15799,-0.0085126,0.0019972
0.58343,0.79935,0.16501,-0.2408,0.157,-0.0084738,0.0019061
0.58503,0.8014,0.16444,-0.24062,0.15601,-0.0084417,0.0018091
0.58663,0.80345,0.16387,-0.24043,0.15502,-0.0084177,0.0017043
0.58824,0.80591,0.16341,-0.24035,0.15408,-0.0084172,0.0016647
0.58984,0.80786,0.16289,-0.24012,0.15312,-0.0083757,0.001598
0.59144,0.8098,0.16237,-0.23988,0.15216,-0.0083342,0.0015316
0.59304,0.81175,0.16184,-0.23965,0.1512,-0.0082927,0.0014654
0.59464,0.81369,0.1613,-0.23941,0.15024,-0.0082511,0.0013994
0.59624,0.81516,0.16073,-0.23903,0.1492,-0.0083252,0.0014603
0.59784,0.81715,0.16016,-0.23879,0.14825,-0.0082959,0.0014893
0.59944,0.81915,0.15956,-0.23855,0.14729,-0.0082873,0.001535
0.60104,0.82112,0.15897,-0.23831,0.14634,-0.0082806,0.0015853
0.60264,0.82307,0.15838,-0.23806,0.14539,-0.0082674,0.0016342
0.60424,0.82498,0.15779,-0.23781,0.14444,-0.0082427,0.0016741
0.60584,0.82687,0.15721,-0.23756,0.1435,-0.0082033,0.0016943
0.60744,0.82876,0.15662,-0.2373,0.14256,-0.0081648,0.0017156
0.60904,0.83066,0.15602,-0.23704,0.14162,-0.0081273,0.001738
0.61064,0.83256,0.15542,-0.23677,0.14069,-0.0081223,0.0017271
0.61224,0.83439,0.15486,-0.23647,0.13978,-0.0080763,0.0015624
0.61385,0.83623,0.15429,-0.23617,0.13888,-0.0080303,0.001399
0.61545,0.83806,0.15372,-0.23587,0.13798,-0.0079842,0.0012368
0.61705,0.8399,0.15313,-0.23557,0.13707,-0.0079413,0.0010762
0.61865,0.84173,0.15255,-0.23527,0.13617,-0.0079013,0.00091524
0.62025,0.84357,0.15195,-0.23497,0.13527,-0.007862,0.00075306
0.62185,0.84591,0.1514,-0.23481,0.13438,-0.007911,0.0011369
0.62345,0.84768,0.15079,-0.23449,0.13351,-0.0078561,0.0011311
0.62505,0.84945,0.15018,-0.23415,0.13267,-0.0078121,0.0010854
0.62665,0.85122,0.14957,-0.23381,0.13183,-0.007768,0.0010275
0.62825,0.85299,0.14895,-0.23347,0.13098,-0.0077277,0.00094958
0.62985,0.85477,0.14835,-0.23314,0.13012,-0.0076912,0.00085181
0.63145,0.85665,0.1477,-0.23282,0.12922,-0.0075672,0.00071345
0.63305,0.85841,0.14709,-0.23248,0.12837,-0.0075582,0.00063149
0.63465,0.86017,0.14649,-0.23214,0.12753,-0.0075586,0.00056729
0.63625,0.8614,0.1458,-0.23165,0.12661,-0.0075397,0.00050699
0.63786,0.86314,0.14518,-0.23129,0.12576,-0.0074649,0.00043496
0.63946,0.86489,0.14457,-0.23094,0.1249,-0.0073899,0.00036104
0.64106,0.86663,0.14394,-0.23058,0.12405,-0.0073147,0.00028523
0.64266,0.86835,0.14334,-0.23022,0.1232,-0.0072377,0.00019212
0.64426,0.87002,0.14277,-0.22986,0.12237,-0.0071579,7.3834e-05
0.64586,0.8717,0.1422,-0.2295,0.12153,-0.0070778,-4.5745e-05
0.64746,0.87336,0.14164,-0.22913,0.1207,-0.0070068,-0.00016459
0.64906,0.87499,0.14109,-0.22876,0.11987,-0.0069491,-0.0002802
0.65066,0.87662,0.14054,-0.22839,0.11904,-0.0068915,-0.00039476
0.65226,0.87826,0.13998,-0.22803,0.11821,-0.006834,-0.00050822
0.65386,0.87989,0.13942,-0.22766,0.11738,-0.0067768,-0.00062056
0.65546,0.8815,0.13885,-0.22729,0.11654,-0.0066757,-0.00071356
0.65706,0.88308,0.13827,-0.22692,0.11572,-0.0065322,-0.00079125
0.65866,0.88454,0.13774,-0.22655,0.11489,-0.0065224,-0.00094746
0.66026,0.88609,0.13717,-0.22619,0.11406,-0.0064244,-0.0010542
0.66186,0.88764,0.1366,-0.22582,0.11323,-0.0063247,-0.0011607
0.66347,0.88919,0.13602,-0.22545,0.1124,-0.0062235,-0.0012667
0.66507,0.89074,0.13544,-0.22508,0.11156,-0.0061228,-0.0013709
0.66667,0.89282,0.13492,-0.22484,0.11079,-0.0059222,-0.0013555
0.66827,0.89376,0.13426,-0.22433,0.10991,-0.0058759,-0.0013814
0.66987,0.89522,0.13368,-0.22396,0.10909,-0.0058037,-0.0013787
0.67147,0.89668,0.13308,-0.22359,0.10827,-0.0057318,-0.0013764
0.67307,0.89814,0.13249,-0.22321,0.10745,-0.0056644,-0.0013801
0.67467,0.8996,0.13189,-0.22284,0.10663,-0.0056016,-0.0013899
0.67627,0.90107,0.13128,-0.22247,0.10581,-0.0055443,-0.0014164
0.67787,0.90251,0.13064,-0.2221,0.10502,-0.0055238,-0.0014876
0.67947,0.90392,0.13002,-0.22172,0.10423,-0.005515,-0.0015939
0.68107,0.90532,0.1294,-0.22135,0.10344,-0.0055062,-0.0017123
0.68267,0.90674,0.12877,-0.22097,0.10264,-0.0054956,-0.0018422
0.68427,0.90816,0.12813,-0.22059,0.10185,-0.0054996,-0.0019846
0.68587,0.90958,0.12748,-0.2202,0.10104,-0.0055232,-0.0021405
0.68747,0.911,0.12684,-0.21982,0.10024,-0.0055579,-0.0023137
0.68908,0.91242,0.12617,-0.21943,0.099447,-0.0056638,-0.0023039
0.69068,0.91381,0.12549,-0.21904,0.098683,-0.0056776,-0.0023238
0.69228,0.9152,0.12479,-0.21865,0.097919,-0.0056921,-0.0023422
0.69388,0.91659,0.1241,-0.21827,0.097155,-0.0057072,-0.0023592
0.69548,0.91799,0.1234,-0.21788,0.096391,-0.005723,-0.0023746
0.69708,0.91938,0.12269,-0.21749,0.095625,-0.0057396,-0.0023886
0.69868,0.92132,0.122,-0.21722,0.094895,-0.0054165,-0.0024938
0.70028,0.9227,0.12129,-0.21682,0.094146,-0.0053647,-0.0024534
0.70188,0.92352,0.12051,-0.2163,0.093354,-0.0053389,-0.002435
0.70348,0.92488,0.11979,-0.2159,0.092612,-0.0053109,-0.0024156
0.70508,0.92625,0.11908,-0.2155,0.091869,-0.0052824,-0.0023926
0.70668,0.92762,0.11836,-0.21511,0.091126,-0.0052535,-0.002366
0.70828,0.92898,0.11764,-0.21469,0.090414,-0.0052172,-0.0023533
0.70988,0.93033,0.11692,-0.21427,0.089707,-0.0051807,-0.0023444
0.71148,0.93165,0.11622,-0.21388,0.088982,-0.0051445,-0.0023635
0.71309,0.93299,0.1155,-0.21347,0.088268,-0.0051104,-0.002368
0.71469,0.93434,0.11478,-0.21306,0.087559,-0.0050807,-0.0023721
0.71629,0.93567,0.11406,-0.21263,0.086885,-0.0049997,-0.0023776
0.71789,0.93699,0.11333,-0.2122,0.086211,-0.0049151,-0.0023883
0.71949,0.93832,0.1126,-0.21177,0.085535,-0.0048303,-0.0023985
0.72109,0.93964,0.11187,-0.21135,0.084861,-0.0047545,-0.0024074
0.72269,0.94096,0.11113,-0.21093,0.084187,-0.0046981,-0.0024144
0.72429,0.94229,0.11039,-0.21051,0.083513,-0.004642,-0.0024216
0.72589,0.94359,0.10965,-0.21008,0.082854,-0.0045891,-0.0024211
0.72749,0.94487,0.10894,-0.20964,0.082219,-0.0045399,-0.0024098
0.72909,0.94614,0.10822,-0.20921,0.081583,-0.0044897,-0.0023991
0.73069,0.94743,0.10749,-0.20876,0.08096,-0.0044808,-0.0024072
0.73229,0.94872,0.10675,-0.20832,0.080338,-0.0044751,-0.0024182
0.73389,0.95,0.10602,-0.20786,0.079721,-0.0044669,-0.0024342
0.73549,0.95126,0.10529,-0.20741,0.079118,-0.0044283,-0.00246
0.73709,0.95251,0.10457,-0.20695,0.078517,-0.0043693,-0.0024885
0.7387,0.95375,0.10384,-0.2065,0.077915,-0.0043112,-0.0025171
0.7403,0.95499,0.10312,-0.20604,0.077314,-0.0042544,-0.0025459
0.7419,0.95623,0.10239,-0.20559,0.076713,-0.0041989,-0.0025747
0.7435,0.95747,0.10167,-0.20513,0.076105,-0.0040817,-0.0026055
0.7451,0.95871,0.10094,-0.20468,0.075508,-0.0040663,-0.0026651
0.7467,0.95992,0.10022,-0.20422,0.074919,-0.0040418,-0.0026999
0.7483,0.96109,0.099507,-0.20377,0.074354,-0.0039891,-0.0026761
0.7499,0.96224,0.0988,-0.20331,0.073804,-0.0039327,-0.0026381
0.7515,0.96339,0.098089,-0.20284,0.073255,-0.0038756,-0.0025977
0.7531,0.96454,0.097376,-0.20237,0.072706,-0.0038178,-0.0025551
0.7547,0.9657,0.09666,-0.2019,0.072156,-0.0037592,-0.0025102
0.7563,0.96685,0.095941,-0.20144,0.071606,-0.0036998,-0.002463
0.7579,0.968,0.09522,-0.20097,0.071056,-0.0036398,-0.0024137
0.7595,0.96914,0.0945,-0.20051,0.070509,-0.0035814,-0.0023678
0.7611,0.97025,0.093785,-0.20005,0.069964,-0.0035238,-0.0023307
0.76271,0.97135,0.093077,-0.1996,0.069419,-0.0034625,-0.0023024
0.76431,0.97244,0.092366,-0.19915,0.068874,-0.0034011,-0.0022723
0.76591,0.97354,0.091654,-0.1987,0.068328,-0.0033396,-0.0022404
0.76751,0.97463,0.090941,-0.19824,0.067784,-0.0032793,-0.0021983
0.76911,0.97573,0.090229,-0.19779,0.067246,-0.0032227,-0.0021453
0.77071,0.97676,0.089564,-0.19735,0.066737,-0.0031886,-0.0021154
0.77231,0.97778,0.088899,-0.1969,0.066238,-0.0031773,-0.0020747
0.77391,0.9788,0.088231,-0.19645,0.065742,-0.0031742,-0.0020339
0.77551,0.97981,0.087562,-0.196,0.065246,-0.0031711,-0.0019952
0.77711,0.98083,0.086891,-0.19555,0.064749,-0.003168,-0.0019586
0.77871,0.98185,0.086217,-0.1951,0.064252,-0.0031649,-0.0019241
0.78031,0.98287,0.085542,-0.19465,0.063754,-0.0031617,-0.0018918
0.78191,0.98382,0.084897,-0.19421,0.063268,-0.0030953,-0.0018462
0.78351,0.98475,0.084244,-0.19375,0.062789,-0.0030502,-0.0018011
0.78511,0.98571,0.083582,-0.19331,0.062307,-0.0030308,-0.0017405
0.78671,0.98666,0.082931,-0.19286,0.061828,-0.0029987,-0.0016833
0.78832,0.98761,0.08229,-0.19242,0.061349,-0.0029523,-0.0016293
0.78992,0.98855,0.081652,-0.19197,0.060874,-0.0029116,-0.0015789
0.79152,0.98944,0.081036,-0.19153,0.060425,-0.0029431,-0.0015583
0.79312,0.99033,0.08042,-0.19109,0.059977,-0.0029703,-0.0015385
0.79472,0.99123,0.079803,-0.19065,0.059528,-0.0029973,-0.0015187
0.79632,0.99212,0.079184,-0.1902,0.059078,-0.0030242,-0.0014989
0.79792,0.99301,0.078564,-0.18976,0.058629,-0.003051,-0.0014791
0.79952,0.99448,0.078007,-0.18943,0.058222,-0.003062,-0.0014535
0.80112,0.99533,0.077412,-0.18899,0.057786,-0.003058,-0.0014078
0.80272,0.99618,0.076816,-0.18855,0.05735,-0.0030549,-0.0013628
0.80432,0.99699,0.076241,-0.18812,0.056929,-0.0030121,-0.0013713
0.80592,0.99781,0.075647,-0.18769,0.056495,-0.003011,-0.0013704
0.80752,0.99864,0.075051,-0.18725,0.05606,-0.0030101,-0.0013699
0.80912,0.99947,0.074454,-0.18682,0.055625,-0.0030094,-0.0013699
0.81072,1.0003,0.073855,-0.18638,0.055189,-0.0030088,-0.0013702
0.81232,1.0005,0.073226,-0.18585,0.054726,-0.0028872,-0.0013042
0.81393,1.0013,0.072649,-0.18542,0.054311,-0.0028887,-0.0013044
0.81553,1.0021,0.07207,-0.18499,0.053896,-0.0028895,-0.0013031
0.81713,1.0028,0.071494,-0.18457,0.053483,-0.0028898,-0.001299
0.81873,1.0036,0.070922,-0.18415,0.053071,-0.0028879,-0.001296
0.82033,1.0044,0.07035,-0.18372,0.05266,-0.0028851,-0.0012946
0.82193,1.0051,0.069775,-0.18329,0.05225,-0.0028826,-0.0012928
0.82353,1.0059,0.069198,-0.18287,0.051839,-0.0028754,-0.0012903
0.82513,1.0066,0.068633,-0.18245,0.051443,-0.0028499,-0.001315
0.82673,1.0074,0.068064,-0.18202,0.051061,-0.0028544,-0.0013444
0.82833,1.0081,0.067494,-0.18159,0.050679,-0.00286,-0.0013753
0.82993,1.0088,0.066922,-0.18116,0.050296,-0.0028668,-0.0014075
0.83153,1.0096,0.066349,-0.18074,0.049912,-0.0028747,-0.0014411
0.83313,1.0109,0.065822,-0.18041,0.049565,-0.0028756,-0.0014809
0.83473,1.011,0.065197,-0.17988,0.049154,-0.0028606,-0.0014771
0.83633,1.0117,0.064632,-0.17945,0.048803,-0.0028468,-0.0014689
0.83794,1.0124,0.064069,-0.17902,0.048454,-0.0028355,-0.0014617
0.83954,1.0131,0.063505,-0.1786,0.048106,-0.0028244,-0.0014551
0.84114,1.0138,0.062939,-0.17817,0.047756,-0.0028135,-0.001449
0.84274,1.0145,0.062373,-0.17774,0.047407,-0.0028028,-0.0014435
0.84434,1.0152,0.061805,-0.17731,0.047056,-0.0027924,-0.0014385
0.84594,1.0159,0.061236,-0.17689,0.046706,-0.0027821,-0.001434
0.84754,1.0172,0.060725,-0.17656,0.046398,-0.0027672,-0.0014339
0.84914,1.0173,0.06013,-0.17603,0.04604,-0.0026252,-0.0015122
0.85074,1.0179,0.059584,-0.17562,0.04571,-0.0026058,-0.0014903
0.85234,1.0186,0.059037,-0.1752,0.04538,-0.002587,-0.0014694
0.85394,1.0192,0.058489,-0.17478,0.045049,-0.0025686,-0.0014493
0.85554,1.0199,0.05794,-0.17436,0.044718,-0.0025508,-0.0014301
0.85714,1.0205,0.05739,-0.17394,0.044386,-0.0025334,-0.0014118
0.85874,1.0212,0.056839,-0.17352,0.044054,-0.0025166,-0.0013944
0.86034,1.0218,0.056298,-0.17311,0.043731,-0.0024818,-0.0013765
0.86194,1.0224,0.055772,-0.1727,0.043421,-0.0024216,-0.0013577
0.86355,1.023,0.055246,-0.1723,0.04311,-0.0023616,-0.0013396
0.86515,1.0236,0.05472,-0.17189,0.042799,-0.0023019,-0.0013222
0.86675,1.0242,0.054199,-0.17146,0.042477,-0.0022636,-0.0013169
0.86835,1.0248,0.053673,-0.17105,0.042167,-0.0022021,-0.0013145
0.86995,1.0254,0.053154,-0.17064,0.04186,-0.0021555,-0.0013167
0.87155,1.0261,0.052624,-0.17023,0.041556,-0.0020962,-0.00132
0.87315,1.0267,0.052105,-0.16983,0.041251,-0.0020408,-0.0013209
0.87475,1.0272,0.051617,-0.16943,0.04095,-0.0019913,-0.0013037
0.87635,1.0278,0.051129,-0.16903,0.040649,-0.0019419,-0.0012864
0.87795,1.0283,0.05064,-0.16863,0.040348,-0.0018926,-0.0012689
0.87955,1.0289,0.05015,-0.16823,0.040046,-0.0018434,-0.0012513
0.88115,1.0294,0.049691,-0.16784,0.039752,-0.001806,-0.0012281
0.88275,1.0299,0.049248,-0.16747,0.039461,-0.0017736,-0.0012022
0.88435,1.0305,0.048807,-0.16709,0.039172,-0.0017398,-0.0011766
0.88595,1.031,0.048367,-0.16672,0.038884,-0.0017047,-0.0011511
0.88756,1.0316,0.047857,-0.16632,0.038587,-0.0016865,-0.001135
0.88916,1.0321,0.047402,-0.16593,0.038297,-0.0016675,-0.0011156
0.89076,1.0326,0.046969,-0.16555,0.038026,-0.0016248,-0.0011118
0.89236,1.0331,0.046535,-0.16517,0.037745,-0.0015832,-0.0011069
0.89396,1.0336,0.046113,-0.16481,0.037465,-0.001529,-0.0010994
0.89556,1.0341,0.045687,-0.16444,0.037182,-0.0014649,-0.0010801
0.89716,1.0346,0.045261,-0.16408,0.0369,-0.0014008,-0.0010617
0.89876,1.0351,0.044835,-0.16372,0.036617,-0.0013367,-0.0010444
0.90036,1.0356,0.044412,-0.16335,0.036336,-0.0012733,-0.0010257
0.90196,1.036,0.044026,-0.163,0.036066,-0.0012151,-0.00098495
0.90356,1.0365,0.04364,-0.16265,0.035797,-0.0011569,-0.00094476
0.90516,1.0369,0.043253,-0.16229,0.035527,-0.0010987,-0.00090512
0.90676,1.0374,0.042871,-0.16194,0.03526,-0.0010415,-0.00086582
0.90836,1.0378,0.042505,-0.1616,0.035004,-0.0009874,-0.00082598
0.90996,1.0382,0.04214,-0.16125,0.034748,-0.00093275,-0.00078588
0.91156,1.0386,0.041773,-0.16091,0.034492,-0.00087753,-0.00074552
0.91317,1.0391,0.041407,-0.16057,0.034236,-0.00082171,-0.00070488
0.91477,1.0395,0.04104,-0.16022,0.033979,-0.00076531,-0.00066398
0.91637,1.0405,0.040709,-0.15997,0.033749,-0.00070041,-0.00063166
0.91797,1.0409,0.040367,-0.15964,0.033499,-0.00065086,-0.00058038
0.91957,1.0413,0.040055,-0.15931,0.033266,-0.00060569,-0.0005593
0.92117,1.0416,0.039722,-0.15899,0.033022,-0.00056483,-0.00051201
0.92277,1.042,0.039391,-0.15866,0.032777,-0.0005297,-0.00047057
0.92437,1.0424,0.039062,-0.15833,0.032534,-0.00050035,-0.0004349
0.92597,1.0428,0.038734,-0.158,0.032291,-0.00047675,-0.00040505
0.92757,1.0431,0.038408,-0.15767,0.03205,-0.00045892,-0.00038097
0.92917,1.0435,0.03808,-0.15734,0.031807,-0.00044124,-0.00035734
0.93077,1.0439,0.037754,-0.15701,0.03157,-0.00040838,-0.00031624
0.93237,1.0436,0.037417,-0.1566,0.031324,-0.00038586,-0.00020391
0.93397,1.0439,0.037122,-0.15628,0.031102,-0.00034953,-0.00018128
0.93557,1.0443,0.036826,-0.15597,0.03088,-0.0003131,-0.00015769
0.93717,1.0446,0.03653,-0.15565,0.030659,-0.00027659,-0.00013314
0.93878,1.0449,0.036233,-0.15533,0.030436,-0.00023997,-0.00010762
0.94038,1.0453,0.035937,-0.15501,0.030214,-0.00020595,-8.125e-05
0.94198,1.0456,0.035641,-0.1547,0.029993,-0.00017472,-5.6299e-05
0.94358,1.046,0.035344,-0.15438,0.029771,-0.00014376,-3.3695e-05
0.94518,1.0463,0.035071,-0.15408,0.029567,-0.00013384,-2.2103e-05
0.94678,1.0466,0.034796,-0.15377,0.029361,-0.00012237,-3.7903e-06
0.94838,1.0469,0.034521,-0.15346,0.029155,-0.00011142,1.4241e-05
0.94998,1.0472,0.034246,-0.15316,0.028948,-0.00010099,3.1992e-05
0.95158,1.0475,0.03397,-0.15285,0.028741,-9.1059e-05,4.9457e-05
0.95318,1.0478,0.033693,-0.15254,0.028533,-7.979e-05,6.8338e-05
0.95478,1.0481,0.033414,-0.15224,0.028327,-5.8284e-05,0.00010423
0.95638,1.0491,0.03316,-0.15202,0.028141,-2.638e-05,0.00015158
0.95798,1.0488,0.032861,-0.15164,0.027917,1.2919e-06,0.0001933
0.95958,1.0491,0.032595,-0.15133,0.027726,1.4599e-05,0.00022679
0.96118,1.0493,0.032329,-0.15103,0.027534,2.7259e-05,0.00025912
0.96279,1.0496,0.032062,-0.15073,0.027341,3.9258e-05,0.00029027
0.96439,1.0499,0.031796,-0.15043,0.027149,5.0605e-05,0.00032025
0.96599,1.0509,0.031553,-0.15021,0.026976,7.4667e-05,0.00033918
0.96759,1.0511,0.031296,-0.14992,0.026782,6.9522e-05,0.00032476
0.96919,1.0514,0.031039,-0.14962,0.026589,6.4093e-05,0.00031261
0.97079,1.0517,0.030782,-0.14933,0.026397,5.8434e-05,0.00030275
0.97239,1.052,0.030526,-0.14903,0.026205,5.3282e-05,0.00029407
0.97399,1.0523,0.030271,-0.14874,0.026015,5.2631e-05,0.00028148
0.97559,1.0526,0.030018,-0.14844,0.02583,5.6654e-05,0.00026782
0.97719,1.0522,0.02975,-0.14806,0.025631,5.5885e-05,0.00026524
0.97879,1.0525,0.029509,-0.14777,0.025454,6.5153e-05,0.00026866
0.98039,1.0527,0.029268,-0.14748,0.025277,7.4631e-05,0.00027271
0.98199,1.053,0.029026,-0.14719,0.0251,8.4341e-05,0.0002774
0.98359,1.0533,0.028784,-0.14689,0.024922,9.4264e-05,0.00028273
0.98519,1.0536,0.028542,-0.1466,0.024744,0.00010441,0.0002887
0.98679,1.0538,0.0283,-0.14631,0.024566,0.00011478,0.0002953
0.9884,1.054,0.028087,-0.14602,0.024426,0.00012991,0.00029307
0.99,1.0543,0.027851,-0.14573,0.024254,0.00013324,0.00028995
0.9916,1.0545,0.027615,-0.14545,0.024083,0.00013655,0.00028719
0.9932,1.0548,0.027379,-0.14516,0.023911,0.00013983,0.00028481
0.9948,1.0551,0.027143,-0.14487,0.023739,0.00014312,0.00028278
0.9964,1.0553,0.026906,-0.14458,0.023567,0.00014637,0.00028112
0.998,1.0556,0.026669,-0.14429,0.023395,0.00014854,0.00028175
0.9996,1.0558,0.026435,-0.14401,0.023229,0.00013907,0.000296
1.0012,1.0561,0.026201,-0.14373,0.023063,0.00013183,0.00030677
1.0028,1.0563,0.025967,-0.14346,0.022899,0.00013877,0.00030283
1.0044,1.0565,0.025738,-0.14317,0.022736,0.00014575,0.00030363
1.006,1.0568,0.025509,-0.14289,0.022573,0.00015218,0.00030183
1.0076,1.057,0.025279,-0.14261,0.022411,0.00015847,0.00029768
1.0092,1.0572,0.025049,-0.14233,0.022247,0.00016953,0.00029545
1.0108,1.0574,0.024818,-0.14205,0.022083,0.0001869,0.00029668
1.0124,1.0577,0.024588,-0.14178,0.021918,0.00020709,0.00030663
1.014,1.0579,0.024357,-0.14151,0.021754,0.00022777,0.00031674
1.0156,1.0581,0.024126,-0.14123,0.02159,0.00024901,0.00032653
1.0172,1.0583,0.023899,-0.14096,0.021431,0.00026633,0.00033728
1.0188,1.0586,0.023679,-0.14069,0.021279,0.00027835,0.00035198
1.0204,1.0588,0.023458,-0.14042,0.021128,0.00029191,0.00036486
1.022,1.059,0.023237,-0.14015,0.020976,0.00030566,0.00037745
1.0236,1.0592,0.023017,-0.13987,0.020824,0.0003196,0.00038977
1.0252,1.0594,0.022796,-0.1396,0.020672,0.00033375,0.0004018
1.0268,1.0597,0.022575,-0.13933,0.02052,0.00034808,0.00041354
1.0284,1.0599,0.022358,-0.13906,0.020364,0.00036255,0.00042482
1.03,1.0601,0.022168,-0.13879,0.02022,0.00039131,0.00042454
1.0316,1.0603,0.021966,-0.13853,0.020071,0.00039947,0.00042924
1.0332,1.0605,0.021763,-0.13826,0.019922,0.00040854,0.00043699
1.0348,1.0607,0.021558,-0.138,0.019773,0.00041923,0.00044786
1.0364,1.0609,0.021356,-0.13773,0.019624,0.00043275,0.00045992
1.038,1.0617,0.021188,-0.13755,0.019489,0.00041568,0.00047597
1.0396,1.0613,0.020987,-0.13721,0.019334,0.00041261,0.00048135
1.0412,1.0615,0.020805,-0.13695,0.019194,0.00041976,0.00048756
1.0428,1.0617,0.020622,-0.13669,0.019054,0.0004267,0.0004942
1.0444,1.0619,0.02044,-0.13643,0.018914,0.00043342,0.00050127
1.046,1.0621,0.020249,-0.13616,0.01877,0.00045237,0.00050476
1.0476,1.0623,0.020069,-0.1359,0.018629,0.00045489,0.00050561
1.0492,1.0624,0.019894,-0.13565,0.018486,0.00044998,0.00050507
1.0508,1.0626,0.019719,-0.13539,0.018351,0.00044781,0.00052133
1.0524,1.0628,0.019544,-0.13513,0.018214,0.00045245,0.00052847
1.054,1.063,0.019386,-0.13488,0.018086,0.00046355,0.00053759
1.0556,1.0632,0.019219,-0.13463,0.017956,0.00047381,0.00055718
1.0572,1.0633,0.019034,-0.13436,0.017816,0.00046615,0.00057833
1.0588,1.0635,0.01887,-0.1341,0.017688,0.00047598,0.00059624
1.0604,1.0637,0.018706,-0.13385,0.017559,0.00048596,0.00061398
1.062,1.0639,0.018541,-0.13359,0.01743,0.0004961,0.00063154
1.0636,1.064,0.018377,-0.13333,0.017301,0.0005064,0.00064893
1.0652,1.0642,0.018218,-0.13308,0.017174,0.00050634,0.00066129
1.0668,1.0644,0.018063,-0.13283,0.017053,0.00049754,0.00065968
1.0684,1.0645,0.017908,-0.13258,0.016931,0.00048912,0.00065844
1.07,1.0647,0.017754,-0.13233,0.01681,0.00048111,0.00065758
1.0716,1.0648,0.017599,-0.13208,0.016689,0.00047348,0.00065709
1.0732,1.065,0.017444,-0.13183,0.016567,0.00046624,0.00065697
1.0748,1.0652,0.017288,-0.13158,0.016446,0.00045939,0.00065721
1.0764,1.066,0.017145,-0.13141,0.016336,0.00046183,0.00065586
1.078,1.0661,0.017001,-0.13116,0.016218,0.00046327,0.00064924
1.0796,1.0663,0.016866,-0.13091,0.016104,0.00046739,0.00064688
1.0812,1.0658,0.016719,-0.1306,0.015976,0.00054236,0.00062185
1.0828,1.0659,0.016582,-0.13035,0.015861,0.00054206,0.00062353
1.0844,1.0661,0.016445,-0.13011,0.015747,0.00054136,0.00062468
1.086,1.0662,0.016308,-0.12986,0.015632,0.00054024,0.00062528
1.0876,1.0663,0.016171,-0.12962,0.015517,0.00053872,0.00062535
1.0892,1.0665,0.016034,-0.12937,0.015402,0.00053679,0.00062487
1.0908,1.0673,0.015916,-0.12921,0.015301,0.00054829,0.00061552
1.0924,1.0674,0.015794,-0.12897,0.015191,0.00055438,0.00060208
1.094,1.0669,0.015666,-0.12866,0.015072,0.00055361,0.00059016
1.0956,1.067,0.015548,-0.12842,0.014963,0.00056229,0.00057801
1.0972,1.0671,0.015429,-0.12818,0.014855,0.00057098,0.00056548
1.0988,1.0673,0.015311,-0.12794,0.014746,0.0005797,0.0005526
1.1004,1.0674,0.015193,-0.12771,0.014637,0.00058844,0.00053937
1.102,1.0675,0.015074,-0.12747,0.014531,0.00060268,0.00053957
1.1036,1.0676,0.014956,-0.12724,0.014427,0.00060498,0.00054438
1.1052,1.0678,0.014839,-0.12701,0.014323,0.00060719,0.00054908
1.1068,1.0679,0.014721,-0.12678,0.014219,0.00060932,0.00055364
1.1084,1.068,0.014604,-0.12655,0.014115,0.00061135,0.00055807
1.11,1.0681,0.014494,-0.12632,0.014014,0.00062113,0.00057588
1.1116,1.0682,0.014382,-0.12609,0.013914,0.00061927,0.00058874
1.1132,1.0683,0.01427,-0.12586,0.013814,0.00061759,0.00059775
1.1148,1.0685,0.014159,-0.12562,0.013714,0.00061635,0.00060419
1.1164,1.0686,0.014049,-0.12539,0.013616,0.00061605,0.00061049
1.118,1.0687,0.01394,-0.12516,0.013518,0.0006167,0.00061668
1.1196,1.0688,0.013832,-0.12493,0.013421,0.00061829,0.00062278
1.1212,1.0689,0.013727,-0.1247,0.013324,0.0006204,0.0006252
1.1228,1.069,0.013624,-0.12447,0.013228,0.00062186,0.0006259
1.1244,1.0691,0.01352,-0.12425,0.013132,0.00062451,0.00062803
1.1261,1.0692,0.013416,-0.12402,0.013036,0.00062744,0.00062957
1.1277,1.0693,0.013317,-0.1238,0.012944,0.00062874,0.00063082
1.1293,1.0694,0.013215,-0.12357,0.012848,0.00063058,0.00063241
1.1309,1.0695,0.013116,-0.12335,0.012756,0.00063282,0.00063511
1.1325,1.0696,0.013023,-0.12312,0.012668,0.00063565,0.00064038
1.1341,1.0697,0.012931,-0.1229,0.01258,0.00063852,0.00064563
1.1357,1.0698,0.012838,-0.12267,0.012492,0.00064146,0.00065087
1.1373,1.0699,0.012745,-0.12245,0.012404,0.00064444,0.00065609
1.1389,1.07,0.012653,-0.12223,0.012316,0.00064748,0.00066128
1.1405,1.07,0.01256,-0.122,0.012227,0.00065056,0.00066647
1.1421,1.0701,0.012469,-0.12178,0.012142,0.00065091,0.00067092
1.1437,1.0702,0.012379,-0.12156,0.012056,0.00065132,0.00067461
1.1453,1.0703,0.012289,-0.12134,0.011971,0.00065168,0.00067819
1.1469,1.0704,0.012199,-0.12113,0.011886,0.00065197,0.00068165
1.1485,1.0705,0.012109,-0.12091,0.011801,0.00065221,0.00068498
1.1501,1.0706,0.012025,-0.12069,0.01172,0.00065225,0.00069083
1.1517,1.0706,0.011941,-0.12048,0.01164,0.00065229,0.00069752
1.1533,1.0707,0.011858,-0.12026,0.01156,0.00065238,0.00070455
1.1549,1.0708,0.011774,-0.12004,0.011476,0.00065145,0.00071228
1.1565,1.0709,0.01169,-0.11983,0.011396,0.0006525,0.00072069
1.1581,1.0709,0.011606,-0.11961,0.011316,0.00065455,0.00073013
1.1597,1.071,0.011525,-0.1194,0.011239,0.00065776,0.00073531
1.1613,1.0711,0.011443,-0.11918,0.011161,0.00065971,0.0007423
1.1629,1.0712,0.01136,-0.11897,0.01108,0.00066038,0.00074964
1.1645,1.0712,0.011279,-0.11876,0.011001,0.00065976,0.00075602
1.1661,1.0713,0.011202,-0.11855,0.010926,0.00065825,0.00075921
1.1677,1.0714,0.011126,-0.11834,0.010851,0.00065656,0.00076211
1.1693,1.0714,0.01105,-0.11812,0.010777,0.00065443,0.000765
1.1709,1.0715,0.010975,-0.11792,0.010704,0.0006516,0.00076858
1.1725,1.0716,0.0109,-0.11771,0.010631,0.0006488,0.00077222
1.1741,1.0716,0.010825,-0.1175,0.010558,0.00064602,0.00077594
1.1757,1.0717,0.010751,-0.11729,0.010484,0.00064327,0.00077973
1.1773,1.0718,0.010676,-0.11709,0.010411,0.00064055,0.00078358
1.1789,1.0718,0.010601,-0.11688,0.010338,0.00063785,0.00078751
1.1805,1.0719,0.010526,-0.11667,0.010264,0.00063518,0.00079151
1.1821,1.0726,0.01046,-0.11653,0.010199,0.0006419,0.00079564
1.1837,1.0727,0.010393,-0.11633,0.010129,0.00063941,0.0007981
1.1853,1.0727,0.010326,-0.11612,0.01006,0.00063687,0.00080044
1.1869,1.0728,0.010259,-0.11592,0.0099902,0.00063428,0.00080263
1.1885,1.0722,0.010186,-0.11565,0.0099146,0.00062929,0.00080632
1.1901,1.0723,0.010119,-0.11544,0.0098462,0.00062588,0.0008072
1.1917,1.0723,0.010053,-0.11524,0.0097778,0.00062251,0.00080822
1.1933,1.0724,0.0099868,-0.11504,0.0097092,0.00061917,0.00080937
1.1949,1.0724,0.0099205,-0.11484,0.0096406,0.00061586,0.00081066
1.1965,1.0725,0.0098542,-0.11464,0.0095719,0.00061259,0.00081207
1.1981,1.0725,0.0097909,-0.11444,0.009506,0.00060989,0.00081329
1.1997,1.0726,0.0097306,-0.11424,0.0094427,0.00060773,0.00081415
1.2013,1.0726,0.0096703,-0.11404,0.0093793,0.00060557,0.00081492
1.2029,1.0727,0.0096101,-0.11385,0.0093158,0.00060341,0.00081559
1.2045,1.0728,0.0095495,-0.11364,0.0092515,0.00060143,0.00081516
1.2061,1.0728,0.0094893,-0.11344,0.0091877,0.0005995,0.00081441
1.2077,1.0729,0.0094291,-0.11324,0.009124,0.00059741,0.00081291
1.2093,1.0729,0.009369,-0.11305,0.0090605,0.00059297,0.00081455
1.2109,1.073,0.0093088,-0.11285,0.0089969,0.00059026,0.00081486
1.2125,1.073,0.0092506,-0.11265,0.0089359,0.00058641,0.00081904
1.2141,1.0731,0.0091948,-0.11246,0.0088782,0.00058319,0.00081626
1.2157,1.0731,0.0091391,-0.11226,0.0088204,0.00058004,0.00081345
1.2173,1.0732,0.0090835,-0.11206,0.0087622,0.00057703,0.00081035
1.2189,1.0732,0.0090278,-0.11187,0.0087045,0.00057371,0.00080725
1.2205,1.0733,0.0089721,-0.11168,0.0086467,0.00057043,0.00080418
1.2221,1.0733,0.0089165,-0.11148,0.0085889,0.00056718,0.00080123
1.2237,1.0734,0.0088611,-0.11129,0.0085316,0.00056352,0.00079753
1.2253,1.0734,0.0088054,-0.1111,0.0084734,0.00056063,0.00079547
1.2269,1.0735,0.0087498,-0.1109,0.0084151,0.0005577,0.0007933
1.2285,1.0735,0.0086942,-0.1107,0.0083567,0.00055473,0.00079101
1.2301,1.0736,0.0086404,-0.11051,0.0083006,0.00055182,0.00078847
1.2317,1.0736,0.0085896,-0.11032,0.0082483,0.00054904,0.00078567
1.2333,1.0736,0.0085387,-0.11013,0.0081958,0.00054625,0.0007829
1.2349,1.0737,0.0084879,-0.10994,0.0081433,0.00054344,0.00078016
1.2365,1.0737,0.008437,-0.10974,0.0080907,0.00054062,0.00077745
1.2381,1.0738,0.0083862,-0.10955,0.0080381,0.00053779,0.00077477
1.2397,1.0738,0.0083353,-0.10936,0.0079853,0.00053494,0.00077212
1.2413,1.0739,0.0082844,-0.10917,0.0079325,0.00053209,0.00076949
1.2429,1.0739,0.0082336,-0.10898,0.0078796,0.00052922,0.0007669
1.2445,1.074,0.0081827,-0.10879,0.0078267,0.00052634,0.00076433
1.2461,1.074,0.0081318,-0.10859,0.0077737,0.00052344,0.00076179
1.2477,1.0741,0.0080826,-0.1084,0.0077223,0.00052336,0.00075788
1.2493,1.0741,0.0080363,-0.10821,0.0076742,0.0005199,0.00075486
1.2509,1.0741,0.00799,-0.10802,0.0076259,0.00051645,0.00075187
1.2525,1.0742,0.0079437,-0.10783,0.0075776,0.00051301,0.00074891
1.2541,1.0742,0.0078974,-0.10764,0.0075292,0.00050957,0.00074599
1.2557,1.0743,0.0078511,-0.10745,0.0074808,0.00050615,0.00074309
1.2573,1.0743,0.0078048,-0.10726,0.0074322,0.00050274,0.00074023
1.2589,1.0744,0.0077585,-0.10706,0.0073836,0.00049933,0.00073741
1.2605,1.0744,0.0077126,-0.10688,0.007336,0.00049564,0.00073479
1.2621,1.0744,0.0076674,-0.10669,0.0072902,0.00049279,0.00073183
1.2637,1.0745,0.0076222,-0.10651,0.0072444,0.00048993,0.00072886
1.2653,1.0745,0.007577,-0.10633,0.0071985,0.00048708,0.00072589
1.2669,1.0746,0.0075318,-0.10614,0.0071525,0.00048422,0.00072291
1.2685,1.0746,0.0074866,-0.10596,0.0071065,0.00048136,0.00071993
1.2701,1.0746,0.0074414,-0.10578,0.0070603,0.0004785,0.00071695
1.2717,1.0747,0.0073962,-0.1056,0.0070142,0.00047563,0.00071396
1.2733,1.0754,0.0073559,-0.10547,0.006973,0.00048378,0.00071511
1.2749,1.0754,0.0073145,-0.10529,0.0069307,0.00048108,0.00071165
1.2765,1.0754,0.0072731,-0.1051,0.0068885,0.00047843,0.00070828
1.2781,1.0748,0.0072274,-0.10485,0.0068421,0.00046694,0.00070468
1.2797,1.0749,0.0071865,-0.10467,0.0068006,0.00046426,0.00070137
1.2813,1.0749,0.0071456,-0.10449,0.0067591,0.00046159,0.00069794
1.2829,1.0749,0.0071047,-0.10431,0.0067175,0.00045892,0.00069452
1.2845,1.075,0.0070637,-0.10413,0.0066759,0.00045626,0.00069109
1.2861,1.075,0.0070228,-0.10394,0.0066342,0.00045359,0.00068766
1.2877,1.0751,0.0069819,-0.10376,0.0065925,0.00045091,0.0006842
1.2893,1.0751,0.0069412,-0.10358,0.0065507,0.00044823,0.00068071
1.2909,1.0751,0.0069005,-0.1034,0.0065089,0.00044554,0.00067722
1.2925,1.0752,0.0068597,-0.10322,0.006467,0.00044285,0.00067373
1.2941,1.0752,0.006819,-0.10303,0.0064251,0.00044017,0.00067024
1.2957,1.0752,0.0067782,-0.10285,0.0063831,0.00043748,0.00066675
1.2973,1.0753,0.0067385,-0.10267,0.0063425,0.00043486,0.00066335
1.2989,1.0753,0.0066998,-0.10249,0.0063034,0.00043233,0.00066003
1.3005,1.0753,0.0066616,-0.10232,0.0062647,0.00042982,0.0006567
1.3021,1.0754,0.0066247,-0.10214,0.0062276,0.00042735,0.00065331
1.3037,1.0754,0.0065879,-0.10196,0.0061905,0.00042488,0.00064993
1.3053,1.0754,0.0065511,-0.10178,0.0061533,0.00042241,0.00064654
1.3069,1.0755,0.0065142,-0.1016,0.006116,0.00041994,0.00064315
1.3085,1.0755,0.0064774,-0.10142,0.0060786,0.00041747,0.00063976
1.3101,1.0755,0.0064405,-0.10124,0.0060412,0.000415,0.00063637
1.3117,1.0756,0.0064037,-0.10106,0.0060037,0.00041252,0.00063298
1.3133,1.0756,0.0063668,-0.10088,0.0059662,0.00041004,0.00062958
1.3149,1.0756,0.00633,-0.1007,0.0059286,0.00040757,0.00062618
1.3165,1.0763,0.0062972,-0.10058,0.0058949,0.00041391,0.00062301
1.3181,1.0764,0.0062619,-0.10041,0.0058594,0.00041154,0.00061985
1.3197,1.0764,0.0062266,-0.10024,0.0058239,0.00040917,0.00061669
1.3213,1.0764,0.0061913,-0.10006,0.0057884,0.00040679,0.00061353
1.3229,1.0765,0.006156,-0.099888,0.0057527,0.00040442,0.00061036
1.3245,1.0765,0.0061207,-0.099714,0.005717,0.00040205,0.0006072
1.3261,1.0765,0.0060878,-0.099542,0.0056845,0.00039985,0.00060397
1.3277,1.0765,0.0060552,-0.099371,0.0056522,0.00039767,0.00060073
1.3293,1.0766,0.0060224,-0.099199,0.0056198,0.00039548,0.00059747
1.3309,1.0766,0.0059896,-0.099027,0.0055872,0.00039329,0.0005942
1.3325,1.0766,0.0059567,-0.098853,0.0055543,0.00039106,0.00059087
1.3341,1.0767,0.0059236,-0.09868,0.005521,0.00038881,0.00058749
1.3357,1.0767,0.0058905,-0.098506,0.0054877,0.00038655,0.00058414
1.3373,1.0767,0.0058575,-0.098332,0.0054544,0.00038429,0.00058081
1.3389,1.0768,0.0058246,-0.098159,0.0054211,0.00038203,0.00057751
1.3405,1.0768,0.0057877,-0.09797,0.0053826,0.0003795,0.00057335
1.3421,1.0768,0.005755,-0.097798,0.0053495,0.00037726,0.00057007
1.3437,1.0768,0.005723,-0.09763,0.0053178,0.00037514,0.00056698
1.3453,1.0769,0.0056908,-0.09746,0.0052855,0.00037296,0.00056379
1.3469,1.0762,0.0056572,-0.097234,0.0052521,0.00036247,0.0005606
1.3485,1.0763,0.0056265,-0.097062,0.0052217,0.00036038,0.00055751
1.3501,1.0763,0.0055957,-0.09689,0.0051911,0.00035829,0.00055442
1.3517,1.0763,0.005565,-0.096717,0.0051603,0.00035619,0.00055133
1.3533,1.0763,0.0055342,-0.096545,0.0051294,0.00035408,0.00054823
1.3549,1.0764,0.0055033,-0.096371,0.0050979,0.00035191,0.00054527
1.3565,1.0764,0.0054732,-0.096203,0.0050683,0.0003499,0.00054221
1.3581,1.0764,0.0054432,-0.096035,0.0050388,0.00034789,0.00053916
1.3597,1.0764,0.0054132,-0.095867,0.0050094,0.00034589,0.00053614
1.3613,1.0765,0.005385,-0.095708,0.0049823,0.000344,0.00053337
1.3629,1.0765,0.0053548,-0.095539,0.0049521,0.00034194,0.00053035
1.3645,1.0765,0.0053247,-0.09537,0.0049218,0.00033988,0.00052733
1.3661,1.0765,0.0052945,-0.0952,0.0048915,0.00033782,0.00052432
1.3677,1.0766,0.0052644,-0.095031,0.0048612,0.00033576,0.0005213
1.3693,1.0766,0.0052343,-0.094862,0.0048308,0.0003337,0.00051829
1.3709,1.0766,0.005206,-0.094694,0.0048028,0.00033176,0.00051533
1.3725,1.0766,0.0051781,-0.094526,0.0047752,0.00032984,0.00051237
1.3741,1.0767,0.0051502,-0.094358,0.0047475,0.00032792,0.00050942
1.3758,1.0767,0.0051223,-0.09419,0.0047197,0.000326,0.00050646
1.3774,1.0767,0.0050944,-0.094022,0.0046919,0.00032408,0.0005035
1.379,1.0767,0.0050664,-0.093853,0.004664,0.00032215,0.00050055
1.3806,1.0767,0.0050385,-0.093685,0.0046361,0.00032023,0.00049759
1.3822,1.0768,0.0050118,-0.093522,0.00461,0.00031838,0.0004949
1.3838,1.0768,0.0049851,-0.09336,0.004584,0.00031657,0.00049214
1.3854,1.0768,0.0049585,-0.093197,0.004558,0.00031476,0.00048937
1.387,1.0768,0.0049319,-0.093034,0.004532,0.00031295,0.0004866
1.3886,1.0769,0.0049053,-0.092872,0.0045058,0.00031114,0.00048383
1.3902,1.0769,0.0048787,-0.092709,0.0044797,0.00030933,0.00048106
1.3918,1.0769,0.004852,-0.092547,0.0044535,0.00030752,0.00047829
1.3934,1.0769,0.0048254,-0.092384,0.0044272,0.0003057,0.00047552
1.395,1.0769,0.0047988,-0.092221,0.0044009,0.00030389,0.00047276
1.3966,1.077,0.0047722,-0.092059,0.0043745,0.00030207,0.00046999
1.3982,1.077,0.0047455,-0.091896,0.004348,0.00030026,0.00046722
1.3998,1.077,0.0047189,-0.091734,0.0043216,0.00029844,0.00046445
1.4014,1.077,0.0046941,-0.091571,0.0042973,0.00029673,0.00046176
1.403,1.077,0.0046689,-0.091407,0.0042723,0.00029495,0.00045901
1.4046,1.0771,0.0046445,-0.091246,0.0042483,0.00029324,0.00045638
1.4062,1.0771,0.0046202,-0.091085,0.0042244,0.00029153,0.00045377
1.4078,1.0771,0.0045958,-0.090924,0.0042003,0.0002898,0.00045116
1.4094,1.0771,0.0045715,-0.090763,0.0041763,0.00028808,0.00044855
1.411,1.0771,0.0045472,-0.090602,0.0041522,0.00028636,0.00044595
1.4126,1.0772,0.0045229,-0.090442,0.0041281,0.00028464,0.00044334
1.4142,1.0772,0.0044986,-0.090281,0.004104,0.00028293,0.00044074
1.4158,1.0772,0.0044747,-0.090122,0.0040804,0.00028127,0.00043818
1.4174,1.0772,0.0044511,-0.089963,0.0040574,0.00027964,0.00043566
1.419,1.0772,0.0044276,-0.089806,0.0040345,0.00027803,0.00043317
1.4206,1.0772,0.0044043,-0.089649,0.0040119,0.00027643,0.00043071
1.4222,1.0773,0.0043811,-0.089492,0.0039894,0.00027486,0.00042826
1.4238,1.0773,0.0043581,-0.089336,0.0039672,0.0002733,0.00042584
1.4254,1.0773,0.0043352,-0.089181,0.003945,0.00027175,0.00042343
1.427,1.0773,0.0043122,-0.089025,0.0039228,0.00027019,0.00042102
1.4286,1.0773,0.0042893,-0.088869,0.0039006,0.00026864,0.00041861
1.4302,1.0773,0.0042664,-0.088713,0.0038783,0.00026708,0.00041621
1.4318,1.0774,0.0042434,-0.088558,0.003856,0.00026553,0.0004138
1.4334,1.0774,0.0042205,-0.088402,0.0038336,0.00026398,0.00041139
1.435,1.0774,0.0041976,-0.088247,0.0038112,0.00026242,0.00040898
1.4366,1.0774,0.0041744,-0.088085,0.0037882,0.00026085,0.00040648
1.4382,1.0774,0.0041524,-0.087927,0.0037665,0.00025931,0.00040405
1.4398,1.0774,0.0041303,-0.087768,0.0037448,0.00025776,0.00040163
1.4414,1.0774,0.0041083,-0.08761,0.003723,0.00025622,0.00039921
1.443,1.0775,0.0040863,-0.087452,0.0037012,0.00025467,0.00039679
1.4446,1.0775,0.0040651,-0.087296,0.0036807,0.00025321,0.00039448
1.4462,1.0775,0.0040448,-0.087144,0.0036614,0.00025181,0.00039228
1.4478,1.0775,0.0040245,-0.086992,0.0036422,0.00025042,0.00039007
1.4494,1.0775,0.0040042,-0.086839,0.0036228,0.00024902,0.00038787
1.451,1.0775,0.0039838,-0.086687,0.0036035,0.00024763,0.00038566
1.4526,1.0775,0.0039635,-0.086535,0.0035841,0.00024623,0.00038346
1.4542,1.0775,0.0039432,-0.086382,0.0035646,0.00024483,0.00038125
1.4558,1.0775,0.0039229,-0.08623,0.0035451,0.00024344,0.00037904
1.4574,1.0776,0.0039025,-0.086077,0.0035255,0.00024203,0.00037683
1.459,1.0776,0.0038821,-0.085925,0.0035054,0.00024057,0.00037461
1.4606,1.0776,0.0038616,-0.085772,0.0034853,0.00023912,0.00037238
1.4622,1.0776,0.0038411,-0.085619,0.0034651,0.00023767,0.00037016
1.4638,1.0776,0.0038206,-0.085466,0.003445,0.00023621,0.00036794
1.4654,1.0776,0.0038001,-0.085313,0.0034247,0.00023476,0.00036572
1.467,1.0776,0.0037797,-0.085161,0.0034044,0.0002333,0.0003635
1.4686,1.0776,0.0037592,-0.085008,0.0033841,0.00023185,0.00036128
1.4702,1.0777,0.0037387,-0.084855,0.0033637,0.00023039,0.00035906
1.4718,1.0777,0.0037194,-0.084708,0.0033453,0.00022908,0.00035704
1.4734,1.0777,0.0037001,-0.084561,0.0033269,0.00022776,0.00035502
1.475,1.0777,0.0036808,-0.084415,0.0033085,0.00022645,0.00035301
1.4766,1.0777,0.0036615,-0.084268,0.00329,0.00022514,0.00035099
1.4782,1.0777,0.0036422,-0.084121,0.0032715,0.00022383,0.00034897
1.4798,1.0777,0.0036229,-0.083974,0.0032529,0.00022251,0.00034696
1.4814,1.0777,0.0036047,-0.083825,0.0032354,0.00022124,0.00034494
1.483,1.0777,0.0035866,-0.083676,0.003218,0.00021998,0.00034293
1.4846,1.0778,0.0035685,-0.083526,0.0032005,0.00021872,0.00034091
1.4862,1.0778,0.0035504,-0.083377,0.003183,0.00021745,0.0003389
1.4878,1.0778,0.0035323,-0.083227,0.0031655,0.00021619,0.00033689
1.4894,1.0778,0.0035142,-0.083078,0.0031479,0.00021492,0.00033488
1.491,1.0778,0.0034961,-0.082928,0.0031303,0.00021365,0.00033287
1.4926,1.0778,0.003478,-0.082778,0.0031126,0.00021239,0.00033085
1.4942,1.0778,0.0034599,-0.082629,0.0030949,0.00021112,0.00032884
1.4958,1.0778,0.0034421,-0.082481,0.0030775,0.00020987,0.00032688
1.4974,1.0778,0.0034249,-0.082336,0.0030609,0.00020864,0.00032501
1.499,1.0778,0.0034077,-0.08219,0.0030443,0.00020741,0.00032315
1.5006,1.0778,0.0033905,-0.082045,0.0030277,0.00020619,0.00032129
1.5022,1.0779,0.0033733,-0.0819,0.003011,0.00020497,0.00031943
1.5038,1.0779,0.0033561,-0.081755,0.0029944,0.00020375,0.00031757
1.5054,1.0779,0.0033389,-0.081611,0.0029777,0.00020253,0.00031571
1.507,1.0779,0.0033223,-0.081465,0.0029617,0.00020136,0.00031388
1.5086,1.0779,0.0033057,-0.08132,0.0029459,0.00020021,0.00031205
1.5102,1.0779,0.0032892,-0.081174,0.00293,0.00019905,0.00031022
1.5118,1.0779,0.0032728,-0.081029,0.0029142,0.0001979,0.00030839
1.5134,1.0779,0.0032564,-0.080883,0.0028985,0.00019675,0.00030657
1.515,1.0779,0.0032401,-0.080737,0.0028828,0.00019561,0.00030475
1.5166,1.0785,0.0032223,-0.080661,0.0028683,0.00020174,0.00030326
1.5182,1.0786,0.0032056,-0.080515,0.0028519,0.00020054,0.00030142
1.5198,1.0786,0.0031884,-0.08037,0.0028348,0.00019931,0.00029956
1.5214,1.0786,0.0031717,-0.08023,0.0028187,0.00019815,0.00029784
1.523,1.0786,0.003155,-0.080094,0.0028031,0.00019701,0.00029617
1.5246,1.0786,0.0031401,-0.079956,0.0027895,0.00019598,0.00029458
1.5262,1.0786,0.0031252,-0.079818,0.0027757,0.00019494,0.00029298
1.5278,1.0786,0.0031101,-0.079678,0.0027615,0.00019388,0.00029135
1.5294,1.0786,0.0030951,-0.079538,0.0027474,0.00019281,0.00028971
1.531,1.0786,0.00308,-0.079399,0.0027332,0.00019175,0.00028808
1.5326,1.0786,0.003065,-0.079259,0.0027189,0.00019069,0.00028645
1.5342,1.0786,0.0030499,-0.079119,0.0027047,0.00018963,0.00028482
1.5358,1.0786,0.0030349,-0.07898,0.0026904,0.00018856,0.0002832
1.5374,1.0786,0.0030199,-0.07884,0.0026761,0.0001875,0.00028157
1.539,1.0786,0.0030049,-0.078701,0.0026618,0.00018644,0.00027995
1.5406,1.0786,0.0029899,-0.078561,0.0026475,0.00018537,0.00027834
1.5422,1.0786,0.002975,-0.078422,0.0026331,0.00018431,0.00027673
1.5438,1.0786,0.00296,-0.078283,0.0026188,0.00018325,0.00027511
1.5454,1.0786,0.0029451,-0.078144,0.0026044,0.00018219,0.00027351
1.547,1.0786,0.0029302,-0.078005,0.0025899,0.00018112,0.0002719
1.5486,1.0787,0.0029153,-0.077866,0.0025755,0.00018006,0.0002703
1.5502,1.0786,0.0028966,-0.077706,0.0025566,0.00017895,0.00026809
1.5518,1.0786,0.0028821,-0.077569,0.0025426,0.00017789,0.00026655
1.5534,1.0787,0.0028681,-0.077437,0.0025293,0.00017687,0.00026512
1.555,1.0787,0.0028539,-0.077303,0.0025157,0.00017583,0.00026365
1.5566,1.0787,0.0028397,-0.077169,0.0025021,0.0001748,0.00026219
1.5582,1.078,0.0028247,-0.076989,0.0024882,0.0001671,0.00026066
1.5598,1.078,0.0028109,-0.076853,0.0024755,0.00016618,0.00025918
1.5614,1.078,0.0027972,-0.076717,0.0024627,0.00016526,0.0002577
1.563,1.078,0.0027834,-0.076582,0.0024499,0.00016434,0.00025621
1.5646,1.078,0.0027697,-0.076446,0.0024371,0.00016342,0.00025473
1.5662,1.078,0.002756,-0.07631,0.0024243,0.0001625,0.00025325
1.5678,1.078,0.0027422,-0.076174,0.0024114,0.00016158,0.00025176
1.5694,1.078,0.0027285,-0.076039,0.0023984,0.00016067,0.00025028
1.571,1.078,0.0027147,-0.075903,0.0023855,0.00015975,0.0002488
1.5726,1.078,0.002701,-0.075767,0.0023725,0.00015883,0.00024732
1.5742,1.078,0.0026872,-0.075632,0.0023594,0.00015791,0.00024584
1.5758,1.078,0.0026735,-0.075496,0.0023463,0.00015699,0.00024436
1.5774,1.078,0.0026597,-0.07536,0.0023332,0.00015607,0.00024288
1.579,1.078,0.002646,-0.075224,0.0023201,0.00015515,0.0002414
1.5806,1.078,0.0026322,-0.075089,0.0023069,0.00015423,0.00023992
1.5822,1.078,0.0026185,-0.074953,0.0022937,0.00015331,0.00023845
1.5838,1.078,0.002606,-0.074822,0.0022821,0.00015245,0.00023712
1.5854,1.078,0.0025936,-0.074692,0.0022706,0.00015161,0.00023581
1.587,1.078,0.0025812,-0.074561,0.0022592,0.00015076,0.00023449
1.5886,1.078,0.0025688,-0.07443,0.0022478,0.00014992,0.00023318
1.5902,1.078,0.0025565,-0.0743,0.0022363,0.00014908,0.00023187
1.5918,1.078,0.0025441,-0.074169,0.0022248,0.00014823,0.00023056
1.5934,1.078,0.0025318,-0.074037,0.0022132,0.00014736,0.00022924
1.595,1.078,0.0025196,-0.073904,0.0022013,0.00014647,0.0002279
1.5966,1.078,0.0025075,-0.073762,0.002188,0.00014538,0.00022645
1.5982,1.078,0.0024953,-0.073629,0.0021761,0.0001445,0.00022512
1.5998,1.078,0.0024832,-0.073497,0.0021647,0.00014367,0.00022381
1.6014,1.078,0.0024712,-0.073366,0.0021534,0.00014285,0.00022251
1.603,1.078,0.0024592,-0.073235,0.0021422,0.00014203,0.00022122
1.6046,1.078,0.0024472,-0.073104,0.002131,0.00014123,0.00021993
1.6062,1.078,0.0024353,-0.072974,0.0021199,0.00014043,0.00021864
1.6078,1.078,0.0024234,-0.072843,0.0021088,0.00013964,0.00021736
1.6094,1.078,0.0024115,-0.072713,0.0020977,0.00013885,0.00021608
1.611,1.078,0.0023997,-0.072582,0.0020868,0.00013808,0.0002148
1.6126,1.0786,0.0023894,-0.072495,0.0020771,0.00014367,0.0002136
1.6142,1.0786,0.0023777,-0.072365,0.0020662,0.00014289,0.00021232
1.6158,1.0786,0.0023646,-0.072244,0.0020545,0.00014213,0.00021113
1.6174,1.0786,0.0023535,-0.072118,0.0020445,0.00014138,0.00020997
1.619,1.0786,0.0023424,-0.071993,0.0020344,0.00014063,0.00020882
1.6206,1.0786,0.0023313,-0.071867,0.0020243,0.00013988,0.00020766
1.6222,1.0786,0.0023202,-0.071741,0.0020142,0.00013914,0.00020651
1.6238,1.0786,0.0023091,-0.071616,0.0020041,0.00013839,0.00020535
1.6255,1.0786,0.002298,-0.07149,0.0019939,0.00013764,0.0002042
1.6271,1.0786,0.0022869,-0.071364,0.0019837,0.0001369,0.00020305
1.6287,1.0786,0.0022758,-0.071239,0.0019735,0.00013615,0.00020189
1.6303,1.0779,0.0022634,-0.07107,0.001962,0.00012914,0.00020068
1.6319,1.0779,0.0022525,-0.070943,0.0019516,0.00012839,0.00019952
1.6335,1.0779,0.0022415,-0.070817,0.0019413,0.00012764,0.00019836
1.6351,1.0779,0.0022305,-0.07069,0.0019309,0.00012689,0.0001972
1.6367,1.0779,0.0022195,-0.070563,0.0019205,0.00012614,0.00019604
1.6383,1.0779,0.0022085,-0.070437,0.00191,0.00012539,0.00019488
1.6399,1.0779,0.0021976,-0.07031,0.0018995,0.00012465,0.00019372
1.6415,1.0779,0.0021866,-0.070183,0.001889,0.0001239,0.00019256
1.6431,1.0779,0.0021756,-0.070057,0.0018785,0.00012315,0.0001914
1.6447,1.0779,0.0021646,-0.06993,0.0018679,0.0001224,0.00019025
1.6463,1.0779,0.0021539,-0.069805,0.0018576,0.00012167,0.00018913
1.6479,1.0779,0.0021436,-0.069683,0.0018482,0.00012097,0.00018808
1.6495,1.0779,0.0021333,-0.069561,0.0018387,0.00012027,0.00018703
1.6511,1.0779,0.0021231,-0.069439,0.0018291,0.00011957,0.00018598
1.6527,1.0779,0.0021133,-0.069316,0.00182,0.0001189,0.00018497
1.6543,1.0779,0.0021034,-0.069192,0.0018108,0.00011823,0.00018392
1.6559,1.0779,0.0020935,-0.069069,0.0018016,0.00011755,0.00018287
1.6575,1.0779,0.0020837,-0.068945,0.0017924,0.00011687,0.00018182
1.6591,1.0779,0.0020738,-0.068821,0.0017832,0.0001162,0.00018077
1.6607,1.0779,0.002064,-0.068698,0.0017739,0.00011552,0.00017972
1.6623,1.0778,0.0020541,-0.068574,0.0017646,0.00011485,0.00017867
1.6639,1.0778,0.0020442,-0.068451,0.0017552,0.00011417,0.00017762
1.6655,1.0778,0.0020343,-0.068327,0.0017458,0.0001135,0.00017657
1.6671,1.0778,0.0020245,-0.068204,0.0017364,0.00011282,0.00017552
1.6687,1.0778,0.0020146,-0.06808,0.001727,0.00011215,0.00017448
1.6703,1.0778,0.0020055,-0.067958,0.0017187,0.00011153,0.00017349
1.6719,1.0778,0.0019965,-0.067836,0.0017104,0.00011092,0.00017251
1.6735,1.0778,0.0019874,-0.067714,0.001702,0.00011031,0.00017153
1.6751,1.0778,0.0019782,-0.067592,0.0016936,0.00010969,0.00017055
1.6767,1.0778,0.0019691,-0.067472,0.0016851,0.00010907,0.00016958
1.6783,1.0778,0.0019599,-0.067352,0.0016766,0.00010844,0.00016862
1.6799,1.0778,0.0019506,-0.067232,0.0016679,0.00010781,0.00016766
1.6815,1.0778,0.0019414,-0.067112,0.0016593,0.00010718,0.0001667
1.6831,1.0777,0.0019322,-0.066992,0.0016506,0.00010654,0.00016574
1.6847,1.0777,0.001923,-0.066872,0.0016418,0.00010591,0.00016479
1.6863,1.0777,0.0019138,-0.066753,0.0016331,0.00010527,0.00016383
1.6879,1.0777,0.0019046,-0.066633,0.0016242,0.00010464,0.00016288
1.6895,1.0777,0.0018953,-0.066514,0.0016154,0.000104,0.00016193
1.6911,1.0777,0.0018842,-0.066412,0.0016074,0.00010361,0.00016109
1.6927,1.0777,0.0018759,-0.066295,0.0016,0.00010305,0.00016022
1.6943,1.0777,0.0018676,-0.066179,0.0015926,0.00010249,0.00015935
1.6959,1.0777,0.0018593,-0.066062,0.0015852,0.00010194,0.00015848
1.6975,1.0777,0.001851,-0.065945,0.0015778,0.00010138,0.00015762
1.6991,1.0777,0.0018427,-0.065829,0.0015703,0.00010083,0.00015675
1.7007,1.0776,0.0018344,-0.065712,0.0015629,0.00010028,0.00015588
1.7023,1.0776,0.0018261,-0.065596,0.0015554,9.9723e-05,0.00015502
1.7039,1.0776,0.0018179,-0.065479,0.0015479,9.9172e-05,0.00015416
1.7055,1.0776,0.0018096,-0.065362,0.0015404,9.8622e-05,0.00015329
1.7071,1.0776,0.0018014,-0.065246,0.0015329,9.8073e-05,0.00015243
1.7087,1.0776,0.0017932,-0.065129,0.0015254,9.7525e-05,0.00015157
1.7103,1.0776,0.0017849,-0.065013,0.0015178,9.6978e-05,0.00015071
1.7119,1.0776,0.0017767,-0.064896,0.0015103,9.6432e-05,0.00014985
1.7135,1.0776,0.0017685,-0.06478,0.0015027,9.5887e-05,0.00014899
1.7151,1.0775,0.0017603,-0.064663,0.0014951,9.5343e-05,0.00014814
1.7167,1.0775,0.0017521,-0.064547,0.0014875,9.48e-05,0.00014728
1.7183,1.0775,0.001742,-0.064427,0.0014768,9.4092e-05,0.0001463
1.7199,1.0775,0.0017339,-0.06431,0.0014693,9.355e-05,0.00014543
1.7215,1.0775,0.001726,-0.064196,0.0014621,9.3042e-05,0.00014462
1.7231,1.0775,0.0017182,-0.06408,0.001455,9.2536e-05,0.0001438
1.7247,1.0775,0.0017104,-0.063965,0.0014481,9.2036e-05,0.00014298
1.7263,1.0775,0.0017028,-0.06385,0.0014412,9.1546e-05,0.00014216
1.7279,1.0775,0.0016947,-0.063737,0.0014337,9.1014e-05,0.00014135
1.7295,1.0775,0.0016867,-0.063624,0.0014264,9.0485e-05,0.00014057
1.7311,1.0774,0.0016789,-0.063512,0.0014192,8.9965e-05,0.00013979
1.7327,1.0774,0.0016711,-0.0634,0.0014121,8.9448e-05,0.00013901
1.7343,1.0774,0.0016633,-0.063288,0.001405,8.8935e-05,0.00013824
1.7359,1.0774,0.0016556,-0.063176,0.0013979,8.8424e-05,0.00013747
1.7375,1.0774,0.0016482,-0.063057,0.0013904,8.788e-05,0.00013662
1.7391,1.0774,0.0016405,-0.062947,0.0013836,8.739e-05,0.00013588
1.7407,1.0774,0.0016329,-0.062837,0.0013768,8.6904e-05,0.00013514
1.7423,1.0774,0.0016267,-0.062737,0.0013731,8.6593e-05,0.00013458
1.7439,1.0774,0.0016192,-0.062626,0.0013662,8.6099e-05,0.00013382
1.7455,1.0773,0.0016117,-0.062514,0.0013593,8.5604e-05,0.00013306
1.7471,1.0773,0.0016041,-0.062402,0.0013523,8.5108e-05,0.0001323
1.7487,1.0773,0.0015966,-0.06229,0.0013452,8.4613e-05,0.00013153
1.7503,1.0773,0.001589,-0.062178,0.0013382,8.4119e-05,0.00013077
1.7519,1.0773,0.0015815,-0.062066,0.0013311,8.3626e-05,0.00013002
1.7535,1.0773,0.001574,-0.061954,0.0013241,8.3134e-05,0.00012926
1.7551,1.0773,0.0015665,-0.061842,0.001317,8.2643e-05,0.0001285
1.7567,1.0773,0.001559,-0.061731,0.0013099,8.2153e-05,0.00012775
1.7583,1.0772,0.0015515,-0.061619,0.0013028,8.1664e-05,0.00012699
1.7599,1.0772,0.001544,-0.061507,0.0012957,8.1177e-05,0.00012624
1.7615,1.0772,0.0015365,-0.061395,0.0012886,8.0691e-05,0.00012549
1.7631,1.0772,0.0015293,-0.061285,0.0012819,8.021e-05,0.00012477
1.7647,1.0772,0.0015223,-0.061176,0.0012753,7.9733e-05,0.00012407
1.7663,1.0772,0.0015153,-0.061067,0.0012688,7.9257e-05,0.00012338
1.7679,1.0772,0.0015083,-0.060957,0.0012622,7.878e-05,0.00012268
1.7695,1.0772,0.0015013,-0.060848,0.0012555,7.8304e-05,0.00012198
1.7711,1.0772,0.0014943,-0.060739,0.0012489,7.7829e-05,0.00012129
1.7727,1.0772,0.0014872,-0.06063,0.0012422,7.7353e-05,0.00012059
1.7743,1.0771,0.0014802,-0.06052,0.0012355,7.6878e-05,0.00011989
1.7759,1.0771,0.0014733,-0.060413,0.0012292,7.6433e-05,0.00011922
1.7775,1.0771,0.0014668,-0.060307,0.0012235,7.6019e-05,0.00011858
1.7791,1.0771,0.0014603,-0.060201,0.0012178,7.5605e-05,0.00011794
1.7807,1.0771,0.0014538,-0.060095,0.001212,7.5191e-05,0.00011729
1.7823,1.0771,0.0014473,-0.059988,0.0012063,7.4775e-05,0.00011665
1.7839,1.0771,0.001441,-0.059883,0.0012004,7.4328e-05,0.00011604
1.7855,1.077,0.0014345,-0.059775,0.0011947,7.3927e-05,0.00011537
1.7871,1.077,0.0014284,-0.05966,0.0011891,7.3563e-05,0.00011464
1.7887,1.077,0.0014218,-0.059554,0.0011833,7.3151e-05,0.000114
1.7903,1.077,0.0014153,-0.059449,0.0011774,7.2738e-05,0.00011336
1.7919,1.077,0.0014087,-0.059344,0.0011715,7.2326e-05,0.00011273
1.7935,1.077,0.0014021,-0.059239,0.0011655,7.1915e-05,0.00011209
1.7951,1.077,0.0013955,-0.059134,0.0011595,7.1503e-05,0.00011146
1.7967,1.0769,0.0013889,-0.05903,0.0011535,7.1092e-05,0.00011083
1.7983,1.0769,0.0013823,-0.058926,0.0011475,7.0681e-05,0.0001102
1.7999,1.0769,0.0013757,-0.058821,0.0011415,7.0271e-05,0.00010957
1.8015,1.0769,0.0013691,-0.058717,0.0011354,6.9861e-05,0.00010894
1.8031,1.0769,0.0013628,-0.058612,0.0011298,6.9471e-05,0.00010833
1.8047,1.0769,0.0013568,-0.058508,0.0011246,6.9102e-05,0.00010774
1.8063,1.0769,0.0013509,-0.058405,0.0011194,6.8727e-05,0.00010716
1.8079,1.0768,0.001345,-0.058301,0.0011142,6.8341e-05,0.00010659
1.8095,1.0768,0.0013391,-0.058198,0.0011089,6.7955e-05,0.00010601
1.8111,1.0768,0.0013333,-0.058094,0.0011036,6.757e-05,0.00010544
1.8127,1.0768,0.0013274,-0.057991,0.0010983,6.7185e-05,0.00010486
1.8143,1.0768,0.0013215,-0.057887,0.001093,6.68e-05,0.00010429
1.8159,1.0768,0.0013157,-0.057784,0.0010877,6.6416e-05,0.00010372
1.8175,1.0768,0.0013098,-0.05768,0.0010823,6.6032e-05,0.00010315
1.8191,1.0767,0.0013039,-0.057577,0.0010769,6.5648e-05,0.00010257
1.8207,1.0767,0.0012981,-0.057473,0.0010715,6.5265e-05,0.000102
1.8223,1.0767,0.0012922,-0.05737,0.0010661,6.4883e-05,0.00010143
1.8239,1.0767,0.0012863,-0.057267,0.0010606,6.45e-05,0.00010086
1.8255,1.0767,0.0012804,-0.057163,0.0010551,6.4118e-05,0.00010029
1.8271,1.0767,0.0012746,-0.05706,0.0010496,6.3737e-05,9.9719e-05
1.8287,1.0767,0.0012687,-0.056956,0.0010441,6.3356e-05,9.9149e-05
1.8303,1.0766,0.0012631,-0.056855,0.0010391,6.3e-05,9.8603e-05
1.8319,1.0766,0.0012576,-0.056755,0.0010343,6.2662e-05,9.8072e-05
1.8335,1.0766,0.0012521,-0.056655,0.0010296,6.2324e-05,9.7541e-05
1.8351,1.0766,0.0012466,-0.056555,0.0010248,6.1987e-05,9.7011e-05
1.8367,1.0766,0.0012411,-0.056455,0.00102,6.165e-05,9.6481e-05
1.8383,1.0766,0.0012357,-0.056355,0.0010152,6.1313e-05,9.5951e-05
1.8399,1.0765,0.0012302,-0.056255,0.0010104,6.0977e-05,9.5422e-05
1.8415,1.0765,0.0012247,-0.056155,0.0010055,6.0642e-05,9.4893e-05
1.8431,1.0765,0.0012192,-0.056055,0.0010006,6.0306e-05,9.4364e-05
1.8447,1.0765,0.0012137,-0.055955,0.00099573,5.9972e-05,9.3835e-05
1.8463,1.0765,0.0012083,-0.055855,0.00099081,5.9637e-05,9.3307e-05
1.8479,1.0765,0.0012028,-0.055755,0.00098588,5.9303e-05,9.2779e-05
1.8495,1.0764,0.0011973,-0.055655,0.00098092,5.897e-05,9.2251e-05
1.8511,1.0764,0.0011918,-0.055555,0.00097595,5.8637e-05,9.1723e-05
1.8527,1.0764,0.0011863,-0.055455,0.00097095,5.8304e-05,9.1196e-05
1.8543,1.0764,0.0011808,-0.055355,0.00096594,5.7972e-05,9.0669e-05
1.8559,1.0764,0.0011756,-0.055254,0.00096084,5.761e-05,9.0146e-05
1.8575,1.0764,0.0011704,-0.055158,0.00095639,5.7284e-05,8.9685e-05
1.8591,1.0764,0.0011654,-0.055062,0.00095208,5.6965e-05,8.9216e-05
1.8607,1.0763,0.0011605,-0.054964,0.0009478,5.665e-05,8.8741e-05
1.8623,1.0763,0.0011556,-0.054866,0.00094349,5.6335e-05,8.8266e-05
1.8639,1.0763,0.0011507,-0.054768,0.00093917,5.602e-05,8.7791e-05
1.8655,1.0763,0.0011458,-0.05467,0.00093483,5.5706e-05,8.7317e-05
1.8671,1.0763,0.0011409,-0.054573,0.00093047,5.5392e-05,8.6842e-05
1.8687,1.0763,0.001136,-0.054475,0.00092608,5.5079e-05,8.6368e-05
1.8703,1.0762,0.0011311,-0.054377,0.00092168,5.4766e-05,8.5894e-05
1.8719,1.0762,0.0011262,-0.054279,0.00091727,5.4454e-05,8.5421e-05
1.8735,1.0762,0.0011213,-0.054182,0.00091283,5.4142e-05,8.4948e-05
1.8752,1.0762,0.0011164,-0.054084,0.00090837,5.383e-05,8.4475e-05
1.8768,1.0762,0.0011115,-0.053986,0.0009039,5.3519e-05,8.4002e-05
1.8784,1.0762,0.0011066,-0.053888,0.0008994,5.3208e-05,8.3529e-05
1.88,1.0761,0.0011017,-0.05379,0.00089489,5.2898e-05,8.3057e-05
1.8816,1.0761,0.0010967,-0.053693,0.00089035,5.2588e-05,8.2585e-05
1.8832,1.0761,0.0010918,-0.053595,0.0008858,5.2279e-05,8.2114e-05
1.8848,1.0761,0.0010869,-0.053497,0.00088123,5.197e-05,8.1642e-05
1.8864,1.0761,0.001082,-0.053399,0.00087664,5.1661e-05,8.1171e-05
1.888,1.0761,0.0010772,-0.053303,0.00087231,5.1365e-05,8.0718e-05
1.8896,1.076,0.0010727,-0.05321,0.00086845,5.1088e-05,8.0297e-05
1.8912,1.076,0.0010681,-0.053117,0.00086458,5.0813e-05,7.9875e-05
1.8928,1.076,0.0010635,-0.053023,0.00086069,5.0537e-05,7.9454e-05
1.8944,1.076,0.0010589,-0.05293,0.00085678,5.0262e-05,7.9033e-05
1.896,1.076,0.0010544,-0.052837,0.00085285,4.9988e-05,7.8612e-05
1.8976,1.0759,0.0010498,-0.052743,0.0008489,4.9714e-05,7.8191e-05
1.8992,1.0759,0.0010452,-0.05265,0.00084494,4.944e-05,7.7771e-05
1.9008,1.0759,0.0010406,-0.052557,0.00084096,4.9167e-05,7.735e-05
1.9024,1.0759,0.0010361,-0.052464,0.00083697,4.8894e-05,7.693e-05
1.904,1.0759,0.0010315,-0.05237,0.00083295,4.8622e-05,7.651e-05
1.9056,1.0759,0.0010269,-0.052277,0.00082892,4.835e-05,7.609e-05
1.9072,1.0758,0.0010223,-0.052184,0.00082487,4.8079e-05,7.5671e-05
1.9088,1.0758,0.0010177,-0.052091,0.0008208,4.7808e-05,7.5252e-05
1.9104,1.0758,0.0010132,-0.051997,0.00081672,4.7538e-05,7.4832e-05
1.912,1.0758,0.0010086,-0.051904,0.00081262,4.7267e-05,7.4414e-05
1.9136,1.0758,0.001004,-0.051811,0.0008085,4.6998e-05,7.3995e-05
1.9152,1.0757,0.00099942,-0.051717,0.00080436,4.6729e-05,7.3576e-05
1.9168,1.0757,0.00099484,-0.051624,0.00080021,4.646e-05,7.3158e-05
1.9184,1.0757,0.00099031,-0.05153,0.00079609,4.6195e-05,7.2735e-05
1.92,1.0757,0.00098625,-0.051438,0.00079258,4.594e-05,7.235e-05
1.9216,1.0757,0.00098228,-0.051346,0.00078912,4.5682e-05,7.1969e-05
1.9232,1.0756,0.00097832,-0.051254,0.00078565,4.5426e-05,7.1588e-05
1.9248,1.0756,0.00097434,-0.051162,0.00078217,4.5171e-05,7.1207e-05
1.9264,1.0756,0.00097036,-0.05107,0.00077869,4.4918e-05,7.0825e-05
1.928,1.0756,0.00096638,-0.050979,0.00077519,4.4666e-05,7.0443e-05
1.9296,1.0756,0.0009624,-0.050887,0.00077168,4.4417e-05,7.0061e-05
1.9312,1.0756,0.00095841,-0.050795,0.00076816,4.4168e-05,6.9678e-05
1.9328,1.0755,0.00095442,-0.050703,0.00076463,4.3922e-05,6.9295e-05
1.9344,1.0755,0.00095043,-0.050611,0.00076109,4.3676e-05,6.8912e-05
1.936,1.0755,0.00094643,-0.050519,0.00075754,4.3432e-05,6.8529e-05
1.9376,1.0755,0.00094244,-0.050427,0.00075397,4.3187e-05,6.8146e-05
1.9392,1.0755,0.00093845,-0.050335,0.00075038,4.2944e-05,6.7763e-05
1.9408,1.0754,0.00093437,-0.050245,0.0007463,4.2648e-05,6.7417e-05
1.9424,1.0754,0.00093038,-0.050154,0.00074259,4.2394e-05,6.7041e-05
1.944,1.0754,0.00092641,-0.050062,0.00073887,4.2141e-05,6.6664e-05
1.9456,1.0754,0.00092244,-0.04997,0.00073514,4.1888e-05,6.6287e-05
1.9472,1.0754,0.00091846,-0.049878,0.00073139,4.1637e-05,6.591e-05
1.9488,1.0754,0.00091447,-0.049786,0.00072764,4.1387e-05,6.5533e-05
1.9504,1.0753,0.00091057,-0.049697,0.00072415,4.1151e-05,6.5168e-05
1.952,1.0753,0.00090675,-0.04961,0.00072103,4.0931e-05,6.4837e-05
1.9536,1.0753,0.00090294,-0.049524,0.00071789,4.0711e-05,6.4505e-05
1.9552,1.0753,0.00089912,-0.049438,0.00071475,4.0493e-05,6.4174e-05
1.9568,1.0753,0.00089531,-0.049351,0.00071161,4.0278e-05,6.3841e-05
1.9584,1.0752,0.00089152,-0.049264,0.00070847,4.0064e-05,6.3507e-05
1.96,1.0752,0.00088771,-0.049179,0.00070491,3.9798e-05,6.3198e-05
1.9616,1.0752,0.00088396,-0.049092,0.00070187,3.9599e-05,6.2855e-05
1.9632,1.0752,0.00088041,-0.048998,0.00069969,3.9512e-05,6.2445e-05
1.9648,1.0751,0.00087665,-0.048911,0.00069644,3.9291e-05,6.2113e-05
1.9664,1.0751,0.00087288,-0.048825,0.00069316,3.9069e-05,6.1783e-05
1.968,1.0751,0.0008691,-0.048738,0.00068986,3.8847e-05,6.1454e-05
1.9696,1.0751,0.0008653,-0.048651,0.00068654,3.8625e-05,6.1126e-05
1.9712,1.0751,0.00086151,-0.048565,0.00068319,3.8402e-05,6.0799e-05
1.9728,1.075,0.0008577,-0.048479,0.00067982,3.8179e-05,6.0473e-05
1.9744,1.075,0.00085389,-0.048392,0.00067643,3.7956e-05,6.0148e-05
1.976,1.075,0.00085006,-0.048306,0.00067301,3.7732e-05,5.9824e-05
1.9776,1.075,0.00084622,-0.04822,0.00066957,3.7508e-05,5.9501e-05
1.9792,1.075,0.0008424,-0.048134,0.00066612,3.7284e-05,5.9178e-05
1.9808,1.0749,0.00083857,-0.048048,0.00066267,3.7062e-05,5.8854e-05
1.9824,1.0749,0.00083476,-0.047962,0.00065921,3.6841e-05,5.8529e-05
1.984,1.0749,0.00083096,-0.047875,0.00065575,3.6623e-05,5.8203e-05
1.9856,1.0749,0.00082748,-0.04779,0.00065286,3.6426e-05,5.7897e-05
1.9872,1.0749,0.0008241,-0.047706,0.00065014,3.6236e-05,5.7598e-05
1.9888,1.0748,0.00082072,-0.047622,0.00064741,3.6047e-05,5.7299e-05
1.9904,1.0748,0.00081733,-0.047538,0.00064466,3.5858e-05,5.6999e-05
1.992,1.0748,0.00081395,-0.047454,0.0006419,3.567e-05,5.67e-05
1.9936,1.0748,0.00081057,-0.04737,0.00063913,3.5482e-05,5.6401e-05
1.9952,1.0748,0.00080726,-0.047285,0.00063628,3.5284e-05,5.6105e-05
1.9968,1.0747,0.00080396,-0.047201,0.00063341,3.5083e-05,5.5809e-05
1.9984,1.0747,0.00080067,-0.047116,0.00063052,3.4883e-05,5.5514e-05
2,1.0747,0.00079737,-0.047032,0.00062762,3.4683e-05,5.5219e-05


==> figs/data/reference/cylinder_nse_dns_2.02_mean_d.csv <==
y,U,UpUp,V,VpVp,Pxx,Pyy
-2,1.0759,0.00075692,0.047402,0.00057659,3.6433e-05,5.0725e-05
-1.9888,1.0761,0.00077932,0.04799,0.00059498,3.7734e-05,5.2685e-05
-1.9776,1.0755,0.00080213,0.048557,0.00061456,3.4827e-05,5.4735e-05
-1.9664,1.0757,0.00082652,0.049162,0.00063644,3.6362e-05,5.6847e-05
-1.9552,1.0758,0.00085164,0.049776,0.00065745,3.7766e-05,5.9098e-05
-1.944,1.0759,0.000877,0.050393,0.00067828,3.921e-05,6.1411e-05
-1.9328,1.076,0.00090429,0.051029,0.00070299,4.0911e-05,6.3878e-05
-1.9216,1.0762,0.00093154,0.051665,0.00072689,4.2631e-05,6.636e-05
-1.9104,1.0763,0.00095934,0.052304,0.00075004,4.4304e-05,6.8927e-05
-1.8992,1.0764,0.00099009,0.052969,0.00077772,4.6136e-05,7.1811e-05
-1.888,1.0765,0.0010216,0.053626,0.0008045,4.7938e-05,7.4687e-05
-1.8768,1.0766,0.0010534,0.054287,0.00083191,4.9895e-05,7.7597e-05
-1.8655,1.0773,0.0010869,0.054991,0.00086215,5.7041e-05,8.0578e-05
-1.8543,1.0768,0.0011215,0.055635,0.00089133,5.4172e-05,8.378e-05
-1.8431,1.0769,0.0011576,0.056314,0.00092043,5.6146e-05,8.7084e-05
-1.8319,1.077,0.0011947,0.057021,0.00095442,5.8581e-05,9.0643e-05
-1.8207,1.0771,0.001232,0.057732,0.00098826,6.1097e-05,9.4265e-05
-1.8095,1.0778,0.0012699,0.058489,0.0010216,6.8797e-05,9.803e-05
-1.7983,1.0773,0.0013107,0.059195,0.0010594,6.6314e-05,0.00010218
-1.7871,1.0774,0.0013525,0.059934,0.001097,6.9093e-05,0.00010636
-1.7759,1.0781,0.0013957,0.060705,0.0011346,7.7278e-05,0.00011055
-1.7647,1.0775,0.001442,0.061429,0.001177,7.4911e-05,0.00011516
-1.7535,1.0776,0.0014893,0.062191,0.0012189,7.7957e-05,0.00011984
-1.7423,1.0777,0.0015374,0.062955,0.0012611,8.1095e-05,0.00012459
-1.7311,1.0777,0.0015896,0.063734,0.0013092,8.4629e-05,0.00012976
-1.7199,1.0778,0.0016435,0.064538,0.0013583,8.8128e-05,0.0001353
-1.7087,1.0785,0.0016989,0.065381,0.0014076,9.7523e-05,0.00014094
-1.6975,1.0779,0.0017544,0.06614,0.0014583,9.5633e-05,0.00014653
-1.6863,1.0779,0.0018156,0.066966,0.0015155,9.9821e-05,0.00015276
-1.6751,1.0779,0.0018778,0.067799,0.0015726,0.00010404,0.00015917
-1.6639,1.078,0.0019387,0.068636,0.0016263,0.0001081,0.00016563
-1.6527,1.0774,0.0020013,0.069445,0.0016822,0.00010625,0.00017242
-1.6415,1.0774,0.0020698,0.070316,0.0017459,0.00011099,0.00017978
-1.6303,1.0774,0.0021405,0.071175,0.00181,0.00011579,0.00018711
-1.619,1.0774,0.0022158,0.072059,0.0018802,0.000121,0.00019501
-1.6078,1.0774,0.0022918,0.072946,0.0019491,0.00012609,0.0002031
-1.5966,1.0774,0.0023719,0.073863,0.0020242,0.0001317,0.00021189
-1.5854,1.0774,0.0024557,0.074765,0.002101,0.00013741,0.00022077
-1.5742,1.0774,0.0025458,0.075703,0.002187,0.00014377,0.00023051
-1.563,1.0774,0.0026338,0.07663,0.0022667,0.00014974,0.00023997
-1.5518,1.0773,0.0027265,0.077582,0.0023539,0.00015639,0.00025017
-1.5406,1.0773,0.0028252,0.078543,0.0024468,0.00016331,0.00026085
-1.5294,1.0772,0.002927,0.079507,0.0025416,0.00017035,0.00027173
-1.5182,1.0778,0.003038,0.080547,0.0026475,0.00018523,0.00028377
-1.507,1.0777,0.0031516,0.081556,0.0027566,0.00019344,0.0002964
-1.4958,1.077,0.0032612,0.082492,0.0028577,0.0001942,0.0003085
-1.4846,1.0769,0.0033807,0.083519,0.0029715,0.00020263,0.00032176
-1.4734,1.0768,0.0035123,0.084552,0.0030991,0.00021233,0.00033606
-1.4622,1.0767,0.0036405,0.085593,0.0032207,0.00022159,0.00035036
-1.451,1.0766,0.0037689,0.086634,0.0033397,0.00023071,0.00036467
-1.4398,1.0771,0.0039189,0.087761,0.0034853,0.00024894,0.00038119
-1.4286,1.0769,0.0040684,0.088829,0.0036279,0.00025945,0.00039753
-1.4174,1.0768,0.0042235,0.089923,0.0037779,0.000271,0.00041452
-1.4062,1.0766,0.0043828,0.091031,0.0039308,0.00028274,0.00043214
-1.395,1.0764,0.0045536,0.092156,0.0040975,0.00029519,0.0004507
-1.3838,1.0762,0.0047294,0.09329,0.0042687,0.00030799,0.00046972
-1.3725,1.076,0.0049152,0.094428,0.0044483,0.00032097,0.00048814
-1.3613,1.0758,0.0051074,0.095584,0.0046366,0.00033599,0.0005099
-1.3501,1.0756,0.0053133,0.096759,0.0048408,0.00035086,0.00053043
-1.3389,1.0753,0.0055238,0.097948,0.0050486,0.00036725,0.00055208
-1.3277,1.0751,0.0057487,0.099149,0.0052722,0.00038255,0.00057259
-1.3165,1.0754,0.0059907,0.10041,0.0055104,0.00040543,0.00059211
-1.3053,1.0752,0.0062331,0.10164,0.005752,0.00042383,0.00061155
-1.2941,1.0742,0.0064935,0.10283,0.0060118,0.00043021,0.00062889
-1.2829,1.0739,0.0067663,0.10409,0.0062842,0.00044295,0.00063989
-1.2717,1.0735,0.0070525,0.10535,0.0065713,0.00045525,0.0006475
-1.2605,1.0732,0.0073636,0.10663,0.0068926,0.00047992,0.0006671
-1.2493,1.0728,0.0076778,0.10793,0.0072177,0.00050963,0.00068132
-1.2381,1.0724,0.0080096,0.10924,0.0075653,0.00053132,0.00067388
-1.2269,1.072,0.0083681,0.11057,0.0079435,0.0005472,0.00066524
-1.2157,1.0716,0.0087443,0.11192,0.0083399,0.0005601,0.00067694
-1.2045,1.0718,0.0091516,0.11336,0.0087654,0.00058933,0.00067255
-1.1933,1.0706,0.0095749,0.11468,0.0092065,0.00057459,0.00066279
-1.1821,1.0701,0.010028,0.11608,0.0096786,0.00056842,0.00065163
-1.1709,1.0695,0.010504,0.11751,0.010168,0.00056062,0.00064033
-1.1597,1.0689,0.011024,0.11897,0.010679,0.00053892,0.00063401
-1.1485,1.0682,0.011591,0.12046,0.011211,0.00048531,0.00067044
-1.1373,1.0675,0.012204,0.12199,0.011762,0.00044279,0.00076601
-1.1261,1.0667,0.012874,0.12355,0.012333,0.00042137,0.00088197
-1.1148,1.0658,0.013603,0.12514,0.012917,0.00042399,0.00098488
-1.1036,1.0648,0.014396,0.12675,0.013523,0.00048591,0.0010726
-1.0924,1.0639,0.015241,0.1284,0.014158,0.00055291,0.0011241
-1.0812,1.0629,0.016127,0.13007,0.014822,0.00063176,0.0011032
-1.07,1.0618,0.017059,0.13175,0.015532,0.00065646,0.0010487
-1.0588,1.0614,0.018061,0.13355,0.016314,0.00066011,0.00095195
-1.0476,1.0596,0.01908,0.1352,0.017119,0.00066882,0.0009079
-1.0364,1.0584,0.020177,0.13697,0.018006,0.00070989,0.00088813
-1.0252,1.0572,0.021349,0.13879,0.018938,0.00070693,0.00080721
-1.014,1.0558,0.022624,0.14066,0.019935,0.00072091,0.00073009
-1.0028,1.0543,0.024008,0.14258,0.020987,0.00053855,0.00068403
-0.9916,1.0527,0.025487,0.14455,0.022096,0.00056194,0.00068392
-0.98039,1.0509,0.027101,0.14657,0.023239,0.00059483,0.00072203
-0.96919,1.0491,0.028823,0.14862,0.024475,0.0004676,0.00060417
-0.95798,1.0471,0.030629,0.15072,0.025767,0.00040036,0.00059864
-0.94678,1.045,0.032501,0.15286,0.027122,0.00028554,0.00057829
-0.93557,1.0429,0.034443,0.15505,0.028544,0.00021093,0.0005931
-0.92437,1.0406,0.036483,0.15728,0.030048,0.00011808,0.00052021
-0.91317,1.0381,0.038624,0.15958,0.031637,2.2828e-05,0.0003585
-0.90196,1.0354,0.040925,0.16192,0.033316,-8.9915e-05,0.0001416
-0.89076,1.0332,0.043369,0.16439,0.035174,-0.00022856,-6.8705e-05
-0.87955,1.0295,0.045847,0.16671,0.037112,-0.00034321,-0.00034571
-0.86835,1.0263,0.04853,0.16917,0.039248,-0.00043053,-0.00054782
-0.85714,1.0228,0.051272,0.17167,0.041446,-0.00056824,-0.00063304
-0.84594,1.0191,0.054164,0.17424,0.04377,-0.00084166,-0.00083418
-0.83473,1.0157,0.057287,0.17697,0.046308,-0.001017,-0.0010642
-0.82353,1.0107,0.060483,0.17957,0.049024,-0.0012065,-0.0011886
-0.81232,1.006,0.063764,0.18235,0.051896,-0.0014453,-0.0012375
-0.80112,1.0007,0.067255,0.18523,0.054925,-0.0017179,-0.0017331
-0.78992,0.99483,0.071127,0.1882,0.058177,-0.0020629,-0.0018463
-0.77871,0.98842,0.075242,0.19125,0.061568,-0.0024712,-0.0021175
-0.76751,0.98161,0.07957,0.1943,0.065102,-0.0027888,-0.0019812
-0.7563,0.97431,0.084096,0.19739,0.068804,-0.002918,-0.0019853
-0.7451,0.96669,0.088553,0.20047,0.072749,-0.0032345,-0.0021417
-0.73389,0.95859,0.093036,0.20354,0.076812,-0.0036497,-0.0022274
-0.72269,0.95009,0.097646,0.20659,0.081056,-0.0035384,-0.0020462
-0.71148,0.94158,0.1024,0.20975,0.085435,-0.0043842,-0.0016578
-0.70028,0.93212,0.10727,0.21273,0.089898,-0.0049961,-0.0013666
-0.68908,0.9223,0.11209,0.21562,0.094545,-0.005286,-0.0012341
-0.67787,0.91164,0.11667,0.21824,0.099478,-0.0055245,-0.0010884
-0.66667,0.90102,0.12115,0.22084,0.10479,-0.0057222,-0.0011763
-0.65546,0.89006,0.12555,0.2234,0.11027,-0.0059481,-0.0012255
-0.64426,0.87856,0.12991,0.22586,0.11606,-0.0068312,-0.0010334
-0.63305,0.86654,0.13417,0.22816,0.12216,-0.0069558,-0.00061535
-0.62185,0.85412,0.13816,0.23046,0.12833,-0.0070207,4.1004e-05
-0.61064,0.84123,0.14191,0.2325,0.13461,-0.0075114,0.00040744
-0.59944,0.8277,0.14552,0.2344,0.14111,-0.0077678,0.001449
-0.58824,0.81391,0.14904,0.2361,0.14773,-0.0080546,0.0025593
-0.57703,0.79973,0.15231,0.23758,0.15443,-0.0081007,0.0036011
-0.56583,0.78545,0.15528,0.23889,0.1612,-0.008284,0.0043062
-0.55462,0.77087,0.15819,0.23996,0.16814,-0.0086486,0.0048284
-0.54342,0.75594,0.16118,0.24075,0.17541,-0.0090399,0.0056307
-0.53221,0.74083,0.16395,0.24137,0.1828,-0.009164,0.0055985
-0.52101,0.72534,0.16659,0.24169,0.19032,-0.0093209,0.0054763
-0.5098,0.7096,0.16913,0.2418,0.19795,-0.0091906,0.0052772
-0.4986,0.69359,0.17169,0.24156,0.20599,-0.0091161,0.0049622
-0.48739,0.67742,0.17364,0.24113,0.21417,-0.0089803,0.0045702
-0.47619,0.66097,0.175,0.24047,0.22258,-0.009289,0.0040392
-0.46499,0.64444,0.17595,0.23956,0.23121,-0.0092521,0.0037193
-0.45378,0.628,0.17648,0.23848,0.2399,-0.0091997,0.0031769
-0.44258,0.61166,0.17675,0.2372,0.24864,-0.0091034,0.0033031
-0.43137,0.5952,0.1768,0.23577,0.25738,-0.0094239,0.0032023
-0.42017,0.57858,0.17702,0.23416,0.26602,-0.0094105,0.0034127
-0.40896,0.56201,0.17732,0.23236,0.27433,-0.0094537,0.0033709
-0.39776,0.54543,0.17763,0.23033,0.28264,-0.0093942,0.0032743
-0.38655,0.52903,0.17743,0.22798,0.29111,-0.0093493,0.0034599
-0.37535,0.51275,0.17675,0.22526,0.29947,-0.0094533,0.0032297
-0.36415,0.4965,0.17545,0.2223,0.30784,-0.0094626,0.0030862
-0.35294,0.48027,0.17388,0.21909,0.31602,-0.0096037,0.0023742
-0.34174,0.46425,0.17206,0.21558,0.32422,-0.0092917,0.0020262
-0.33053,0.44887,0.17016,0.21189,0.33265,-0.0090065,0.0013084
-0.31933,0.43308,0.16782,0.20772,0.34061,-0.0087866,0.00075151
-0.30812,0.41762,0.16529,0.20343,0.3486,-0.0087819,-6.1736e-05
-0.29692,0.40212,0.16251,0.19904,0.35647,-0.0085033,-0.00066469
-0.28571,0.38662,0.15953,0.19442,0.36394,-0.0081894,-0.0012383
-0.27451,0.37134,0.15611,0.18955,0.3713,-0.0078842,-0.0018579
-0.26331,0.35655,0.15235,0.18432,0.37857,-0.0071629,-0.0027569
-0.2521,0.34206,0.14821,0.1788,0.38568,-0.0068326,-0.0034518
-0.2409,0.32798,0.14401,0.17286,0.39248,-0.0063125,-0.0045049
-0.22969,0.31452,0.13966,0.16659,0.39912,-0.0059283,-0.0055521
-0.21849,0.30185,0.13514,0.16011,0.40577,-0.0050119,-0.0062458
-0.20728,0.28996,0.13048,0.15348,0.41256,-0.0044675,-0.0078423
-0.19608,0.27807,0.12577,0.14639,0.41869,-0.0039711,-0.0090384
-0.18487,0.26685,0.12113,0.13913,0.42486,-0.0035723,-0.010542
-0.17367,0.2561,0.11639,0.13158,0.43076,-0.0030628,-0.011918
-0.16246,0.24605,0.11173,0.12385,0.43668,-0.002615,-0.01313
-0.15126,0.23626,0.10713,0.11573,0.44175,-0.0022927,-0.014007
-0.14006,0.22722,0.10272,0.10748,0.44693,-0.0018508,-0.0148
-0.12885,0.21893,0.098565,0.099059,0.45163,-0.0010119,-0.016727
-0.11765,0.21141,0.094401,0.090454,0.45601,-0.00069382,-0.01749
-0.10644,0.20489,0.090808,0.081786,0.46042,-2.2281e-05,-0.018452
-0.095238,0.199,0.087371,0.072942,0.46387,0.00041717,-0.019301
-0.084034,0.19401,0.084296,0.063939,0.46722,0.00081427,-0.020132
-0.072829,0.18958,0.081482,0.054823,0.47019,0.0011981,-0.020773
-0.061625,0.18582,0.079101,0.045655,0.47273,0.0014332,-0.021404
-0.05042,0.18279,0.077117,0.036446,0.47472,0.0014664,-0.021695
-0.039216,0.18049,0.07549,0.027105,0.47631,0.001583,-0.022094
-0.028011,0.17894,0.074302,0.017716,0.47736,0.0017676,-0.02215
-0.016807,0.17797,0.073572,0.0082901,0.47793,0.0018775,-0.022198
-0.0056022,0.17762,0.073483,-0.0010831,0.47811,0.0019608,-0.022051
0.0056022,0.17781,0.073907,-0.010376,0.47792,0.0019117,-0.021913
0.016807,0.17849,0.074718,-0.019616,0.47731,0.001912,-0.02145
0.028011,0.17986,0.076035,-0.028951,0.47626,0.0017076,-0.021353
0.039216,0.18181,0.077661,-0.038339,0.47487,0.0013738,-0.021017
0.05042,0.18438,0.079775,-0.047652,0.47305,0.0010516,-0.020936
0.061625,0.18782,0.082314,-0.056878,0.471,0.0007477,-0.019847
0.072829,0.1918,0.085232,-0.06594,0.46793,0.00032981,-0.018827
0.084034,0.19664,0.088597,-0.074898,0.46472,-7.7321e-05,-0.01761
0.095238,0.20215,0.092146,-0.08364,0.46107,-0.00040996,-0.016636
0.10644,0.20856,0.095931,-0.092198,0.45699,-0.00066452,-0.015639
0.11765,0.2157,0.09986,-0.10054,0.45252,-0.0010576,-0.01451
0.12885,0.22351,0.10396,-0.10867,0.44774,-0.0014133,-0.01341
0.14006,0.23203,0.10831,-0.11656,0.44269,-0.0018708,-0.012387
0.15126,0.2411,0.11291,-0.12424,0.43738,-0.0023985,-0.011406
0.16246,0.25073,0.11779,-0.13179,0.43186,-0.0030365,-0.010439
0.17367,0.26111,0.12282,-0.13913,0.42606,-0.0033023,-0.0092989
0.18487,0.27201,0.12785,-0.14631,0.42004,-0.0039328,-0.0080867
0.19608,0.2834,0.13303,-0.15329,0.41386,-0.004471,-0.0069345
0.20728,0.29532,0.13813,-0.16005,0.40756,-0.0048627,-0.0058534
0.21849,0.30767,0.14282,-0.16655,0.40109,-0.005381,-0.004746
0.22969,0.32081,0.14732,-0.17282,0.39475,-0.0059187,-0.0035962
0.2409,0.33406,0.15134,-0.17863,0.38778,-0.0064367,-0.0024374
0.2521,0.34777,0.1555,-0.18422,0.38084,-0.0068395,-0.0013558
0.26331,0.36156,0.1595,-0.18948,0.37385,-0.0072683,-0.00031876
0.27451,0.37552,0.16318,-0.19446,0.36659,-0.0077284,0.00068552
0.28571,0.38984,0.16653,-0.1992,0.35916,-0.0080995,0.0014167
0.29692,0.40478,0.16948,-0.20364,0.35169,-0.0084472,0.001956
0.30812,0.42024,0.17218,-0.20777,0.34417,-0.0081087,0.0026929
0.31933,0.43605,0.17461,-0.21163,0.33673,-0.0087949,0.0032199
0.33053,0.45262,0.17682,-0.21538,0.32954,-0.0090038,0.003243
0.34174,0.46879,0.17856,-0.21872,0.3221,-0.0091509,0.003407
0.35294,0.48528,0.18039,-0.22205,0.31476,-0.0091223,0.0036845
0.36415,0.502,0.18223,-0.2253,0.30756,-0.0091894,0.0035846
0.37535,0.51821,0.18353,-0.22805,0.29986,-0.0095105,0.0041505
0.38655,0.53477,0.18462,-0.23063,0.2924,-0.0097182,0.004572
0.39776,0.55131,0.18525,-0.23298,0.28466,-0.01024,0.0045715
0.40896,0.56801,0.18566,-0.23526,0.27697,-0.010157,0.003936
0.42017,0.58361,0.1857,-0.23701,0.26882,-0.010192,0.0041316
0.43137,0.59914,0.1862,-0.23875,0.26073,-0.010542,0.0032942
0.44258,0.61437,0.18648,-0.24036,0.25261,-0.010071,0.0042322
0.45378,0.62953,0.18649,-0.24173,0.24452,-0.010049,0.0046582
0.46499,0.64469,0.18624,-0.24269,0.23652,-0.010012,0.0048289
0.47619,0.65984,0.18564,-0.24354,0.22851,-0.0097081,0.0047132
0.48739,0.67488,0.18492,-0.24416,0.22057,-0.009208,0.0041221
0.4986,0.68986,0.18385,-0.24457,0.2126,-0.0093455,0.0044427
0.5098,0.70469,0.18255,-0.24477,0.20473,-0.0093053,0.0041598
0.52101,0.71928,0.18106,-0.24473,0.19706,-0.0093756,0.0038097
0.53221,0.73377,0.17906,-0.24452,0.18952,-0.0093357,0.003888
0.54342,0.74814,0.17671,-0.24412,0.1821,-0.0092339,0.0037269
0.55462,0.76247,0.1739,-0.24358,0.17484,-0.0089879,0.0032321
0.56583,0.77695,0.17058,-0.24266,0.16785,-0.0086554,0.0028934
0.57703,0.79116,0.16718,-0.24154,0.16092,-0.0086027,0.0023248
0.58824,0.80591,0.16341,-0.24035,0.15408,-0.0084172,0.0016647
0.59944,0.81915,0.15956,-0.23855,0.14729,-0.0082873,0.001535
0.61064,0.83256,0.15542,-0.23677,0.14069,-0.0081223,0.0017271
0.62185,0.84591,0.1514,-0.23481,0.13438,-0.007911,0.0011369
0.63305,0.85841,0.14709,-0.23248,0.12837,-0.0075582,0.00063149
0.64426,0.87002,0.14277,-0.22986,0.12237,-0.0071579,7.3834e-05
0.65546,0.8815,0.13885,-0.22729,0.11654,-0.0066757,-0.00071356
0.66667,0.89282,0.13492,-0.22484,0.11079,-0.0059222,-0.0013555
0.67787,0.90251,0.13064,-0.2221,0.10502,-0.0055238,-0.0014876
0.68908,0.91242,0.12617,-0.21943,0.099447,-0.0056638,-0.0023039
0.70028,0.9227,0.12129,-0.21682,0.094146,-0.0053647,-0.0024534
0.71148,0.93165,0.11622,-0.21388,0.088982,-0.0051445,-0.0023635
0.72269,0.94096,0.11113,-0.21093,0.084187,-0.0046981,-0.0024144
0.73389,0.95,0.10602,-0.20786,0.079721,-0.0044669,-0.0024342
0.7451,0.95871,0.10094,-0.20468,0.075508,-0.0040663,-0.0026651
0.7563,0.96685,0.095941,-0.20144,0.071606,-0.0036998,-0.002463
0.76751,0.97463,0.090941,-0.19824,0.067784,-0.0032793,-0.0021983
0.77871,0.98185,0.086217,-0.1951,0.064252,-0.0031649,-0.0019241
0.78992,0.98855,0.081652,-0.19197,0.060874,-0.0029116,-0.0015789
0.80112,0.99533,0.077412,-0.18899,0.057786,-0.003058,-0.0014078
0.81232,1.0005,0.073226,-0.18585,0.054726,-0.0028872,-0.0013042
0.82353,1.0059,0.069198,-0.18287,0.051839,-0.0028754,-0.0012903
0.83473,1.011,0.065197,-0.17988,0.049154,-0.0028606,-0.0014771
0.84594,1.0159,0.061236,-0.17689,0.046706,-0.0027821,-0.001434
0.85714,1.0205,0.05739,-0.17394,0.044386,-0.0025334,-0.0014118
0.86835,1.0248,0.053673,-0.17105,0.042167,-0.0022021,-0.0013145
0.87955,1.0289,0.05015,-0.16823,0.040046,-0.0018434,-0.0012513
0.89076,1.0326,0.046969,-0.16555,0.038026,-0.0016248,-0.0011118
0.90196,1.036,0.044026,-0.163,0.036066,-0.0012151,-0.00098495
0.91317,1.0391,0.041407,-0.16057,0.034236,-0.00082171,-0.00070488
0.92437,1.0424,0.039062,-0.15833,0.032534,-0.00050035,-0.0004349
0.93557,1.0443,0.036826,-0.15597,0.03088,-0.0003131,-0.00015769
0.94678,1.0466,0.034796,-0.15377,0.029361,-0.00012237,-3.7903e-06
0.95798,1.0488,0.032861,-0.15164,0.027917,1.2919e-06,0.0001933
0.96919,1.0514,0.031039,-0.14962,0.026589,6.4093e-05,0.00031261
0.98039,1.0527,0.029268,-0.14748,0.025277,7.4631e-05,0.00027271
0.9916,1.0545,0.027615,-0.14545,0.024083,0.00013655,0.00028719
1.0028,1.0563,0.025967,-0.14346,0.022899,0.00013877,0.00030283
1.014,1.0579,0.024357,-0.14151,0.021754,0.00022777,0.00031674
1.0252,1.0594,0.022796,-0.1396,0.020672,0.00033375,0.0004018
1.0364,1.0609,0.021356,-0.13773,0.019624,0.00043275,0.00045992
1.0476,1.0623,0.020069,-0.1359,0.018629,0.00045489,0.00050561
1.0588,1.0635,0.01887,-0.1341,0.017688,0.00047598,0.00059624
1.07,1.0647,0.017754,-0.13233,0.01681,0.00048111,0.00065758
1.0812,1.0658,0.016719,-0.1306,0.015976,0.00054236,0.00062185
1.0924,1.0674,0.015794,-0.12897,0.015191,0.00055438,0.00060208
1.1036,1.0676,0.014956,-0.12724,0.014427,0.00060498,0.00054438
1.1148,1.0685,0.014159,-0.12562,0.013714,0.00061635,0.00060419
1.1261,1.0692,0.013416,-0.12402,0.013036,0.00062744,0.00062957
1.1373,1.0699,0.012745,-0.12245,0.012404,0.00064444,0.00065609
1.1485,1.0705,0.012109,-0.12091,0.011801,0.00065221,0.00068498
1.1597,1.071,0.011525,-0.1194,0.011239,0.00065776,0.00073531
1.1709,1.0715,0.010975,-0.11792,0.010704,0.0006516,0.00076858
1.1821,1.0726,0.01046,-0.11653,0.010199,0.0006419,0.00079564
1.1933,1.0724,0.0099868,-0.11504,0.0097092,0.00061917,0.00080937
1.2045,1.0728,0.0095495,-0.11364,0.0092515,0.00060143,0.00081516
1.2157,1.0731,0.0091391,-0.11226,0.0088204,0.00058004,0.00081345
1.2269,1.0735,0.0087498,-0.1109,0.0084151,0.0005577,0.0007933
1.2381,1.0738,0.0083862,-0.10955,0.0080381,0.00053779,0.00077477
1.2493,1.0741,0.0080363,-0.10821,0.0076742,0.0005199,0.00075486
1.2605,1.0744,0.0077126,-0.10688,0.007336,0.00049564,0.00073479
1.2717,1.0747,0.0073962,-0.1056,0.0070142,0.00047563,0.00071396
1.2829,1.0749,0.0071047,-0.10431,0.0067175,0.00045892,0.00069452
1.2941,1.0752,0.006819,-0.10303,0.0064251,0.00044017,0.00067024
1.3053,1.0754,0.0065511,-0.10178,0.0061533,0.00042241,0.00064654
1.3165,1.0763,0.0062972,-0.10058,0.0058949,0.00041391,0.00062301
1.3277,1.0765,0.0060552,-0.099371,0.0056522,0.00039767,0.00060073
1.3389,1.0768,0.0058246,-0.098159,0.0054211,0.00038203,0.00057751
1.3501,1.0763,0.0055957,-0.09689,0.0051911,0.00035829,0.00055442
1.3613,1.0765,0.005385,-0.095708,0.0049823,0.000344,0.00053337
1.3725,1.0766,0.0051781,-0.094526,0.0047752,0.00032984,0.00051237
1.3838,1.0768,0.0049851,-0.09336,0.004584,0.00031657,0.00049214
1.395,1.0769,0.0047988,-0.092221,0.0044009,0.00030389,0.00047276
1.4062,1.0771,0.0046202,-0.091085,0.0042244,0.00029153,0.00045377
1.4174,1.0772,0.0044511,-0.089963,0.0040574,0.00027964,0.00043566
1.4286,1.0773,0.0042893,-0.088869,0.0039006,0.00026864,0.00041861
1.4398,1.0774,0.0041303,-0.087768,0.0037448,0.00025776,0.00040163
1.451,1.0775,0.0039838,-0.086687,0.0036035,0.00024763,0.00038566
1.4622,1.0776,0.0038411,-0.085619,0.0034651,0.00023767,0.00037016
1.4734,1.0777,0.0037001,-0.084561,0.0033269,0.00022776,0.00035502
1.4846,1.0778,0.0035685,-0.083526,0.0032005,0.00021872,0.00034091
1.4958,1.0778,0.0034421,-0.082481,0.0030775,0.00020987,0.00032688
1.507,1.0779,0.0033223,-0.081465,0.0029617,0.00020136,0.00031388
1.5182,1.0786,0.0032056,-0.080515,0.0028519,0.00020054,0.00030142
1.5294,1.0786,0.0030951,-0.079538,0.0027474,0.00019281,0.00028971
1.5406,1.0786,0.0029899,-0.078561,0.0026475,0.00018537,0.00027834
1.5518,1.0786,0.0028821,-0.077569,0.0025426,0.00017789,0.00026655
1.563,1.078,0.0027834,-0.076582,0.0024499,0.00016434,0.00025621
1.5742,1.078,0.0026872,-0.075632,0.0023594,0.00015791,0.00024584
1.5854,1.078,0.0025936,-0.074692,0.0022706,0.00015161,0.00023581
1.5966,1.078,0.0025075,-0.073762,0.002188,0.00014538,0.00022645
1.6078,1.078,0.0024234,-0.072843,0.0021088,0.00013964,0.00021736
1.619,1.0786,0.0023424,-0.071993,0.0020344,0.00014063,0.00020882
1.6303,1.0779,0.0022634,-0.07107,0.001962,0.00012914,0.00020068
1.6415,1.0779,0.0021866,-0.070183,0.001889,0.0001239,0.00019256
1.6527,1.0779,0.0021133,-0.069316,0.00182,0.0001189,0.00018497
1.6639,1.0778,0.0020442,-0.068451,0.0017552,0.00011417,0.00017762
1.6751,1.0778,0.0019782,-0.067592,0.0016936,0.00010969,0.00017055
1.6863,1.0777,0.0019138,-0.066753,0.0016331,0.00010527,0.00016383
1.6975,1.0777,0.001851,-0.065945,0.0015778,0.00010138,0.00015762
1.7087,1.0776,0.0017932,-0.065129,0.0015254,9.7525e-05,0.00015157
1.7199,1.0775,0.0017339,-0.06431,0.0014693,9.355e-05,0.00014543
1.7311,1.0774,0.0016789,-0.063512,0.0014192,8.9965e-05,0.00013979
1.7423,1.0774,0.0016267,-0.062737,0.0013731,8.6593e-05,0.00013458
1.7535,1.0773,0.001574,-0.061954,0.0013241,8.3134e-05,0.00012926
1.7647,1.0772,0.0015223,-0.061176,0.0012753,7.9733e-05,0.00012407
1.7759,1.0771,0.0014733,-0.060413,0.0012292,7.6433e-05,0.00011922
1.7871,1.077,0.0014284,-0.05966,0.0011891,7.3563e-05,0.00011464
1.7983,1.0769,0.0013823,-0.058926,0.0011475,7.0681e-05,0.0001102
1.8095,1.0768,0.0013391,-0.058198,0.0011089,6.7955e-05,0.00010601
1.8207,1.0767,0.0012981,-0.057473,0.0010715,6.5265e-05,0.000102
1.8319,1.0766,0.0012576,-0.056755,0.0010343,6.2662e-05,9.8072e-05
1.8431,1.0765,0.0012192,-0.056055,0.0010006,6.0306e-05,9.4364e-05
1.8543,1.0764,0.0011808,-0.055355,0.00096594,5.7972e-05,9.0669e-05
1.8655,1.0763,0.0011458,-0.05467,0.00093483,5.5706e-05,8.7317e-05
1.8768,1.0762,0.0011115,-0.053986,0.0009039,5.3519e-05,8.4002e-05
1.888,1.0761,0.0010772,-0.053303,0.00087231,5.1365e-05,8.0718e-05
1.8992,1.0759,0.0010452,-0.05265,0.00084494,4.944e-05,7.7771e-05
1.9104,1.0758,0.0010132,-0.051997,0.00081672,4.7538e-05,7.4832e-05
1.9216,1.0757,0.00098228,-0.051346,0.00078912,4.5682e-05,7.1969e-05
1.9328,1.0755,0.00095442,-0.050703,0.00076463,4.3922e-05,6.9295e-05
1.944,1.0754,0.00092641,-0.050062,0.00073887,4.2141e-05,6.6664e-05
1.9552,1.0753,0.00089912,-0.049438,0.00071475,4.0493e-05,6.4174e-05
1.9664,1.0751,0.00087288,-0.048825,0.00069316,3.9069e-05,6.1783e-05
1.9776,1.075,0.00084622,-0.04822,0.00066957,3.7508e-05,5.9501e-05
1.9888,1.0748,0.00082072,-0.047622,0.00064741,3.6047e-05,5.7299e-05
2,1.0747,0.00079737,-0.047032,0.00062762,3.4683e-05,5.5219e-05


==> figs/data/reference/cylinder_nse_dns_2.02_prod_mean.csv <==
y,P
-2,0.06224
-1.9973,0.062429
-1.9947,0.062619
-1.992,0.062808
-1.9893,0.062998
-1.9867,0.063187
-1.984,0.063377
-1.9813,0.06344
-1.9787,0.063631
-1.976,0.063821
-1.9733,0.064012
-1.9706,0.064203
-1.968,0.064393
-1.9653,0.064584
-1.9626,0.064784
-1.96,0.064983
-1.9573,0.065183
-1.9546,0.065383
-1.952,0.065583
-1.9493,0.065782
-1.9466,0.065982
-1.944,0.066185
-1.9413,0.066388
-1.9386,0.066592
-1.936,0.066796
-1.9333,0.067
-1.9306,0.067204
-1.928,0.067408
-1.9253,0.067612
-1.9226,0.067816
-1.9199,0.06802
-1.9173,0.068224
-1.9146,0.068429
-1.9119,0.068639
-1.9093,0.068852
-1.9066,0.069068
-1.9039,0.069284
-1.9013,0.069499
-1.8986,0.069713
-1.8959,0.069926
-1.8933,0.07014
-1.8906,0.070353
-1.8879,0.070567
-1.8853,0.07078
-1.8826,0.070994
-1.8799,0.071207
-1.8773,0.07142
-1.8746,0.071776
-1.8719,0.071989
-1.8692,0.072203
-1.8666,0.072417
-1.8639,0.072631
-1.8612,0.072702
-1.8586,0.072926
-1.8559,0.073149
-1.8532,0.073373
-1.8506,0.073597
-1.8479,0.07382
-1.8452,0.074044
-1.8426,0.074268
-1.8399,0.074495
-1.8372,0.074722
-1.8346,0.07495
-1.8319,0.075178
-1.8292,0.075406
-1.8266,0.075635
-1.8239,0.075863
-1.8212,0.076091
-1.8185,0.076319
-1.8159,0.076548
-1.8132,0.076932
-1.8105,0.077177
-1.8079,0.077272
-1.8052,0.077514
-1.8025,0.077756
-1.7999,0.077998
-1.7972,0.07824
-1.7945,0.078482
-1.7919,0.078725
-1.7892,0.078967
-1.7865,0.079209
-1.7839,0.079452
-1.7812,0.079849
-1.7785,0.080088
-1.7759,0.080327
-1.7732,0.08041
-1.7705,0.080659
-1.7678,0.080908
-1.7652,0.081158
-1.7625,0.081407
-1.7598,0.081657
-1.7572,0.081906
-1.7545,0.082156
-1.7518,0.082406
-1.7492,0.082655
-1.7465,0.082905
-1.7438,0.083155
-1.7412,0.083406
-1.7385,0.083656
-1.7358,0.083906
-1.7332,0.084157
-1.7305,0.084419
-1.7278,0.084685
-1.7252,0.084952
-1.7225,0.085219
-1.7198,0.085487
-1.7171,0.085754
-1.7145,0.086022
-1.7118,0.086463
-1.7091,0.08673
-1.7065,0.086997
-1.7038,0.087264
-1.7011,0.087529
-1.6985,0.087588
-1.6958,0.08785
-1.6931,0.08812
-1.6905,0.088394
-1.6878,0.088667
-1.6851,0.088939
-1.6825,0.089212
-1.6798,0.089487
-1.6771,0.089763
-1.6744,0.09004
-1.6718,0.090318
-1.6691,0.090597
-1.6664,0.090877
-1.6638,0.091157
-1.6611,0.091437
-1.6584,0.091718
-1.6558,0.091817
-1.6531,0.092105
-1.6504,0.092393
-1.6478,0.09268
-1.6451,0.092968
-1.6424,0.093257
-1.6398,0.093543
-1.6371,0.093821
-1.6344,0.094099
-1.6318,0.094378
-1.6291,0.094668
-1.6264,0.094957
-1.6237,0.095247
-1.6211,0.095539
-1.6184,0.095834
-1.6157,0.096129
-1.6131,0.096424
-1.6104,0.096719
-1.6077,0.097018
-1.6051,0.097322
-1.6024,0.097626
-1.5997,0.09793
-1.5971,0.098235
-1.5944,0.098729
-1.5917,0.099024
-1.5891,0.099319
-1.5864,0.099414
-1.5837,0.099724
-1.5811,0.10003
-1.5784,0.10035
-1.5757,0.10066
-1.573,0.10097
-1.5704,0.10128
-1.5677,0.10159
-1.565,0.1019
-1.5624,0.10222
-1.5597,0.10253
-1.557,0.10284
-1.5544,0.10316
-1.5517,0.10348
-1.549,0.1038
-1.5464,0.10412
-1.5437,0.10444
-1.541,0.10476
-1.5384,0.10508
-1.5357,0.1054
-1.533,0.10572
-1.5304,0.10604
-1.5277,0.10636
-1.525,0.1069
-1.5223,0.10723
-1.5197,0.10757
-1.517,0.10791
-1.5143,0.10825
-1.5117,0.10858
-1.509,0.10892
-1.5063,0.10926
-1.5037,0.10959
-1.501,0.10993
-1.4983,0.11002
-1.4957,0.11035
-1.493,0.1107
-1.4903,0.11104
-1.4877,0.11138
-1.485,0.11172
-1.4823,0.11206
-1.4797,0.11239
-1.477,0.11274
-1.4743,0.11309
-1.4716,0.11343
-1.469,0.11378
-1.4663,0.11413
-1.4636,0.11448
-1.461,0.11482
-1.4583,0.11517
-1.4556,0.11552
-1.453,0.11586
-1.4503,0.11646
-1.4476,0.11683
-1.445,0.11718
-1.4423,0.11754
-1.4396,0.1179
-1.437,0.11825
-1.4343,0.11861
-1.4316,0.11897
-1.429,0.11932
-1.4263,0.11968
-1.4236,0.12004
-1.4209,0.12041
-1.4183,0.12078
-1.4156,0.12115
-1.4129,0.12152
-1.4103,0.1219
-1.4076,0.12227
-1.4049,0.12265
-1.4023,0.12302
-1.3996,0.1234
-1.3969,0.12378
-1.3943,0.12415
-1.3916,0.12453
-1.3889,0.12491
-1.3863,0.12529
-1.3836,0.12566
-1.3809,0.12604
-1.3783,0.12641
-1.3756,0.12681
-1.3729,0.12721
-1.3702,0.1276
-1.3676,0.12799
-1.3649,0.12838
-1.3622,0.12875
-1.3596,0.12913
-1.3569,0.12953
-1.3542,0.12992
-1.3516,0.13031
-1.3489,0.13071
-1.3462,0.1311
-1.3436,0.13148
-1.3409,0.13189
-1.3382,0.13229
-1.3356,0.1327
-1.3329,0.1331
-1.3302,0.13351
-1.3276,0.13392
-1.3249,0.13432
-1.3222,0.13473
-1.3195,0.13542
-1.3169,0.13558
-1.3142,0.13629
-1.3115,0.13672
-1.3089,0.13716
-1.3062,0.13761
-1.3035,0.13776
-1.3009,0.13819
-1.2982,0.13861
-1.2955,0.13903
-1.2929,0.13945
-1.2902,0.13988
-1.2875,0.14032
-1.2849,0.14069
-1.2822,0.14107
-1.2795,0.14146
-1.2769,0.14182
-1.2742,0.14217
-1.2715,0.14252
-1.2688,0.14292
-1.2662,0.14333
-1.2635,0.14373
-1.2608,0.14413
-1.2582,0.14453
-1.2555,0.14493
-1.2528,0.14533
-1.2502,0.14575
-1.2475,0.14621
-1.2448,0.14668
-1.2422,0.14714
-1.2395,0.1476
-1.2368,0.14808
-1.2342,0.14863
-1.2315,0.14918
-1.2288,0.14973
-1.2262,0.15029
-1.2235,0.15087
-1.2208,0.15145
-1.2181,0.15183
-1.2155,0.15244
-1.2128,0.15305
-1.2101,0.15366
-1.2075,0.15454
-1.2048,0.15512
-1.2021,0.15538
-1.1995,0.15601
-1.1968,0.15664
-1.1941,0.15727
-1.1915,0.1579
-1.1888,0.15854
-1.1861,0.15924
-1.1835,0.15994
-1.1808,0.16065
-1.1781,0.16136
-1.1755,0.16206
-1.1728,0.16277
-1.1701,0.16368
-1.1674,0.16464
-1.1648,0.1657
-1.1621,0.16687
-1.1594,0.16801
-1.1568,0.16904
-1.1541,0.17005
-1.1514,0.1711
-1.1488,0.17215
-1.1461,0.1732
-1.1434,0.17425
-1.1408,0.17532
-1.1381,0.17638
-1.1354,0.17748
-1.1328,0.17859
-1.1301,0.1797
-1.1274,0.18049
-1.1247,0.18128
-1.1221,0.18199
-1.1194,0.18277
-1.1167,0.18348
-1.1141,0.18419
-1.1114,0.18491
-1.1087,0.18599
-1.1061,0.18675
-1.1034,0.18716
-1.1007,0.18802
-1.0981,0.18889
-1.0954,0.18964
-1.0927,0.1905
-1.0901,0.19132
-1.0874,0.19216
-1.0847,0.19319
-1.0821,0.19408
-1.0794,0.19476
-1.0767,0.19544
-1.074,0.19608
-1.0714,0.19667
-1.0687,0.19727
-1.066,0.19781
-1.0634,0.19899
-1.0607,0.19978
-1.058,0.20069
-1.0554,0.20157
-1.0527,0.20188
-1.05,0.20244
-1.0474,0.20326
-1.0447,0.20409
-1.042,0.20513
-1.0394,0.20618
-1.0367,0.20739
-1.034,0.20936
-1.0314,0.21037
-1.0287,0.2118
-1.026,0.21346
-1.0233,0.21506
-1.0207,0.21653
-1.018,0.21799
-1.0153,0.21944
-1.0127,0.2209
-1.01,0.22238
-1.0073,0.22387
-1.0047,0.22535
-1.002,0.22697
-0.99933,0.22867
-0.99666,0.2303
-0.994,0.23187
-0.99133,0.23337
-0.98866,0.2348
-0.98599,0.23614
-0.98332,0.2375
-0.98065,0.23881
-0.97799,0.24
-0.97532,0.24129
-0.97265,0.24259
-0.96998,0.24402
-0.96731,0.24568
-0.96464,0.24703
-0.96197,0.24841
-0.95931,0.24971
-0.95664,0.25099
-0.95397,0.25227
-0.9513,0.2537
-0.94863,0.25457
-0.94596,0.25544
-0.9433,0.25632
-0.94063,0.25772
-0.93796,0.25861
-0.93529,0.26025
-0.93262,0.26326
-0.92995,0.26622
-0.92728,0.2691
-0.92462,0.27135
-0.92195,0.27301
-0.91928,0.27483
-0.91661,0.27665
-0.91394,0.27848
-0.91127,0.28023
-0.90861,0.28289
-0.90594,0.28578
-0.90327,0.28738
-0.9006,0.2872
-0.89793,0.28871
-0.89526,0.29021
-0.8926,0.29172
-0.88993,0.29361
-0.88726,0.29552
-0.88459,0.29723
-0.88192,0.29911
-0.87925,0.30023
-0.87658,0.30063
-0.87392,0.30106
-0.87125,0.30169
-0.86858,0.30258
-0.86591,0.30342
-0.86324,0.30497
-0.86057,0.30728
-0.85791,0.31091
-0.85524,0.31503
-0.85257,0.31914
-0.8499,0.32323
-0.84723,0.32638
-0.84456,0.32902
-0.84189,0.3317
-0.83923,0.33438
-0.83656,0.33759
-0.83389,0.33932
-0.83122,0.34194
-0.82855,0.34456
-0.82588,0.34718
-0.82322,0.35055
-0.82055,0.35499
-0.81788,0.35921
-0.81521,0.36362
-0.81254,0.36803
-0.80987,0.37225
-0.8072,0.37636
-0.80454,0.38048
-0.80187,0.38468
-0.7992,0.38895
-0.79653,0.39288
-0.79386,0.39665
-0.79119,0.40095
-0.78853,0.40544
-0.78586,0.41358
-0.78319,0.41673
-0.78052,0.41897
-0.77785,0.42018
-0.77518,0.42058
-0.77252,0.42235
-0.76985,0.42492
-0.76718,0.42669
-0.76451,0.42849
-0.76184,0.43049
-0.75917,0.43295
-0.7565,0.43545
-0.75384,0.43788
-0.75117,0.44053
-0.7485,0.44215
-0.74583,0.44367
-0.74316,0.44521
-0.74049,0.44677
-0.73783,0.44848
-0.73516,0.45021
-0.73249,0.45227
-0.72982,0.45413
-0.72715,0.45712
-0.72448,0.4604
-0.72181,0.4642
-0.71915,0.46626
-0.71648,0.46843
-0.71381,0.47074
-0.71114,0.47271
-0.70847,0.47385
-0.7058,0.47213
-0.70314,0.47217
-0.70047,0.47283
-0.6978,0.47232
-0.69513,0.47155
-0.69246,0.47079
-0.68979,0.4697
-0.68712,0.47005
-0.68446,0.4702
-0.68179,0.47055
-0.67912,0.47021
-0.67645,0.47176
-0.67378,0.47303
-0.67111,0.47465
-0.66845,0.47548
-0.66578,0.4762
-0.66311,0.47688
-0.66044,0.47768
-0.65777,0.47861
-0.6551,0.48043
-0.65243,0.48227
-0.64977,0.48407
-0.6471,0.48585
-0.64443,0.48862
-0.64176,0.48997
-0.63909,0.49118
-0.63642,0.49308
-0.63376,0.49353
-0.63109,0.49474
-0.62842,0.49594
-0.62575,0.49706
-0.62308,0.4977
-0.62041,0.49838
-0.61775,0.49879
-0.61508,0.49902
-0.61241,0.49928
-0.60974,0.49961
-0.60707,0.49983
-0.6044,0.49942
-0.60173,0.49946
-0.59907,0.49936
-0.5964,0.49993
-0.59373,0.49708
-0.59106,0.49547
-0.58839,0.49399
-0.58572,0.49273
-0.58306,0.49013
-0.58039,0.48892
-0.57772,0.48766
-0.57505,0.48681
-0.57238,0.48596
-0.56971,0.48485
-0.56704,0.48347
-0.56438,0.48191
-0.56171,0.48076
-0.55904,0.4797
-0.55637,0.47833
-0.5537,0.47655
-0.55103,0.47484
-0.54837,0.47318
-0.5457,0.47199
-0.54303,0.47108
-0.54036,0.47064
-0.53769,0.46983
-0.53502,0.46831
-0.53235,0.46684
-0.52969,0.46516
-0.52702,0.46314
-0.52435,0.46104
-0.52168,0.4582
-0.51901,0.45826
-0.51634,0.45754
-0.51368,0.45674
-0.51101,0.45458
-0.50834,0.45182
-0.50567,0.44923
-0.503,0.44591
-0.50033,0.44303
-0.49767,0.44212
-0.495,0.44269
-0.49233,0.44327
-0.48966,0.44351
-0.48699,0.44357
-0.48432,0.44368
-0.48165,0.44384
-0.47899,0.44323
-0.47632,0.44122
-0.47365,0.43914
-0.47098,0.43692
-0.46831,0.4348
-0.46564,0.43274
-0.46298,0.43079
-0.46031,0.42867
-0.45764,0.42711
-0.45497,0.42441
-0.4523,0.42264
-0.44963,0.42091
-0.44696,0.41958
-0.4443,0.41894
-0.44163,0.41789
-0.43896,0.41599
-0.43629,0.41489
-0.43362,0.41369
-0.43095,0.41258
-0.42829,0.41028
-0.42562,0.40729
-0.42295,0.40437
-0.42028,0.40164
-0.41761,0.40033
-0.41494,0.39906
-0.41227,0.39771
-0.40961,0.39623
-0.40694,0.39464
-0.40427,0.39294
-0.4016,0.39126
-0.39893,0.38934
-0.39626,0.3875
-0.3936,0.38564
-0.39093,0.38397
-0.38826,0.38135
-0.38559,0.3797
-0.38292,0.37839
-0.38025,0.37735
-0.37759,0.3765
-0.37492,0.37573
-0.37225,0.37502
-0.36958,0.3747
-0.36691,0.37419
-0.36424,0.37367
-0.36157,0.37278
-0.35891,0.37161
-0.35624,0.37113
-0.35357,0.36889
-0.3509,0.36727
-0.34823,0.36575
-0.34556,0.3646
-0.3429,0.3629
-0.34023,0.36028
-0.33756,0.3585
-0.33489,0.35659
-0.33222,0.35626
-0.32955,0.35627
-0.32688,0.35448
-0.32422,0.35287
-0.32155,0.35186
-0.31888,0.35099
-0.31621,0.35089
-0.31354,0.35033
-0.31087,0.34917
-0.30821,0.34915
-0.30554,0.34904
-0.30287,0.3491
-0.3002,0.34883
-0.29753,0.34852
-0.29486,0.34798
-0.29219,0.34744
-0.28953,0.34764
-0.28686,0.34653
-0.28419,0.34544
-0.28152,0.34419
-0.27885,0.34303
-0.27618,0.34191
-0.27352,0.34054
-0.27085,0.33883
-0.26818,0.33725
-0.26551,0.33631
-0.26284,0.33593
-0.26017,0.3355
-0.25751,0.33505
-0.25484,0.33472
-0.25217,0.33445
-0.2495,0.33355
-0.24683,0.33279
-0.24416,0.33212
-0.24149,0.33082
-0.23883,0.32966
-0.23616,0.32851
-0.23349,0.32671
-0.23082,0.32518
-0.22815,0.32438
-0.22548,0.32221
-0.22282,0.32075
-0.22015,0.32001
-0.21748,0.31895
-0.21481,0.31893
-0.21214,0.31801
-0.20947,0.31824
-0.2068,0.3194
-0.20414,0.31931
-0.20147,0.31993
-0.1988,0.31994
-0.19613,0.31977
-0.19346,0.31981
-0.19079,0.32002
-0.18813,0.32027
-0.18546,0.32078
-0.18279,0.32137
-0.18012,0.32132
-0.17745,0.32129
-0.17478,0.32205
-0.17211,0.32118
-0.16945,0.32101
-0.16678,0.32076
-0.16411,0.3212
-0.16144,0.32072
-0.15877,0.3206
-0.1561,0.32113
-0.15344,0.32107
-0.15077,0.32011
-0.1481,0.31984
-0.14543,0.31963
-0.14276,0.31935
-0.14009,0.31887
-0.13742,0.31864
-0.13476,0.31848
-0.13209,0.31816
-0.12942,0.31766
-0.12675,0.31699
-0.12408,0.31637
-0.12141,0.31597
-0.11875,0.31529
-0.11608,0.31452
-0.11341,0.3135
-0.11074,0.31248
-0.10807,0.31171
-0.1054,0.31159
-0.10274,0.3109
-0.10007,0.31058
-0.097398,0.31058
-0.09473,0.31047
-0.092061,0.31107
-0.089393,0.31183
-0.086724,0.31231
-0.084056,0.3122
-0.081388,0.31224
-0.078719,0.31223
-0.076051,0.31227
-0.073382,0.31216
-0.070714,0.31187
-0.068045,0.31165
-0.065377,0.31118
-0.062708,0.31103
-0.06004,0.31102
-0.057372,0.3111
-0.054703,0.31125
-0.052035,0.31169
-0.049366,0.31223
-0.046698,0.31289
-0.044029,0.31338
-0.041361,0.31402
-0.038692,0.31468
-0.036024,0.31468
-0.033356,0.31489
-0.030687,0.31459
-0.028019,0.31529
-0.02535,0.31588
-0.022682,0.31579
-0.020013,0.31596
-0.017345,0.31484
-0.014676,0.31441
-0.012008,0.31367
-0.0093396,0.31301
-0.0066711,0.31179
-0.0040027,0.31085
-0.0013342,0.30997
0.0013342,0.30939
0.0040027,0.30911
0.0066711,0.30858
0.0093396,0.3088
0.012008,0.30928
0.014676,0.30994
0.017345,0.3108
0.020013,0.31203
0.022682,0.31327
0.02535,0.31441
0.028019,0.31469
0.030687,0.31504
0.033356,0.31548
0.036024,0.31566
0.038692,0.31572
0.041361,0.31581
0.044029,0.31589
0.046698,0.31566
0.049366,0.31541
0.052035,0.31526
0.054703,0.31452
0.057372,0.31448
0.06004,0.31402
0.062708,0.31406
0.065377,0.31323
0.068045,0.31291
0.070714,0.31268
0.073382,0.31254
0.076051,0.31213
0.078719,0.31156
0.081388,0.3108
0.084056,0.31031
0.086724,0.30987
0.089393,0.31014
0.092061,0.30944
0.09473,0.3094
0.097398,0.30912
0.10007,0.30917
0.10274,0.30917
0.1054,0.30882
0.10807,0.30932
0.11074,0.30893
0.11341,0.30852
0.11608,0.30851
0.11875,0.30824
0.12141,0.30822
0.12408,0.3076
0.12675,0.30691
0.12942,0.3063
0.13209,0.30593
0.13476,0.30538
0.13742,0.30533
0.14009,0.30535
0.14276,0.3054
0.14543,0.30583
0.1481,0.3056
0.15077,0.30553
0.15344,0.30584
0.1561,0.30592
0.15877,0.3062
0.16144,0.30657
0.16411,0.30709
0.16678,0.30777
0.16945,0.30858
0.17211,0.3089
0.17478,0.3091
0.17745,0.30937
0.18012,0.30956
0.18279,0.30946
0.18546,0.30944
0.18813,0.30945
0.19079,0.31042
0.19346,0.31093
0.19613,0.31113
0.1988,0.31196
0.20147,0.31248
0.20414,0.31337
0.2068,0.31406
0.20947,0.31477
0.21214,0.31556
0.21481,0.31567
0.21748,0.31707
0.22015,0.31852
0.22282,0.31998
0.22548,0.32223
0.22815,0.32305
0.23082,0.32414
0.23349,0.32434
0.23616,0.32472
0.23883,0.3251
0.24149,0.32546
0.24416,0.32563
0.24683,0.32581
0.2495,0.32606
0.25217,0.32633
0.25484,0.32649
0.25751,0.32649
0.26017,0.32656
0.26284,0.32694
0.26551,0.32757
0.26818,0.32825
0.27085,0.32931
0.27352,0.33069
0.27618,0.33251
0.27885,0.33435
0.28152,0.33623
0.28419,0.33818
0.28686,0.34041
0.28953,0.34312
0.29219,0.34591
0.29486,0.34859
0.29753,0.35082
0.3002,0.35315
0.30287,0.35493
0.30554,0.35637
0.30821,0.35786
0.31087,0.35941
0.31354,0.36123
0.31621,0.36318
0.31888,0.36503
0.32155,0.36696
0.32422,0.36921
0.32688,0.37187
0.32955,0.37512
0.33222,0.37713
0.33489,0.37903
0.33756,0.37888
0.34023,0.37926
0.3429,0.37857
0.34556,0.37848
0.34823,0.3785
0.3509,0.37864
0.35357,0.37948
0.35624,0.38085
0.35891,0.38209
0.36157,0.384
0.36424,0.38434
0.36691,0.38514
0.36958,0.38606
0.37225,0.3871
0.37492,0.38825
0.37759,0.38983
0.38025,0.39213
0.38292,0.39276
0.38559,0.39432
0.38826,0.39603
0.39093,0.39718
0.3936,0.39747
0.39626,0.39757
0.39893,0.39717
0.4016,0.39786
0.40427,0.39728
0.40694,0.39664
0.40961,0.396
0.41227,0.39436
0.41494,0.39402
0.41761,0.39306
0.42028,0.39285
0.42295,0.39266
0.42562,0.39247
0.42829,0.39227
0.43095,0.39211
0.43362,0.3929
0.43629,0.39381
0.43896,0.39563
0.44163,0.39659
0.4443,0.39836
0.44696,0.4005
0.44963,0.40382
0.4523,0.40737
0.45497,0.41081
0.45764,0.41262
0.46031,0.41379
0.46298,0.41505
0.46564,0.41636
0.46831,0.41836
0.47098,0.41969
0.47365,0.42101
0.47632,0.42179
0.47899,0.42257
0.48165,0.42351
0.48432,0.42458
0.48699,0.42577
0.48966,0.42703
0.49233,0.4283
0.495,0.4296
0.49767,0.4305
0.50033,0.4314
0.503,0.43233
0.50567,0.43318
0.50834,0.43416
0.51101,0.43441
0.51368,0.43481
0.51634,0.43549
0.51901,0.43654
0.52168,0.43768
0.52435,0.43817
0.52702,0.43804
0.52969,0.43902
0.53235,0.44099
0.53502,0.44263
0.53769,0.4439
0.54036,0.4452
0.54303,0.44647
0.5457,0.44775
0.54837,0.44892
0.55103,0.45012
0.5537,0.45136
0.55637,0.45413
0.55904,0.45809
0.56171,0.46259
0.56438,0.46721
0.56704,0.47291
0.56971,0.47855
0.57238,0.48106
0.57505,0.48314
0.57772,0.48493
0.58039,0.48669
0.58306,0.48856
0.58572,0.49038
0.58839,0.49212
0.59106,0.49189
0.59373,0.49172
0.5964,0.49039
0.59907,0.49164
0.60173,0.4929
0.6044,0.49347
0.60707,0.49369
0.60974,0.49422
0.61241,0.49474
0.61508,0.49523
0.61775,0.49578
0.62041,0.49641
0.62308,0.49869
0.62575,0.50049
0.62842,0.50211
0.63109,0.50408
0.63376,0.50488
0.63642,0.50385
0.63909,0.50228
0.64176,0.50076
0.64443,0.49857
0.6471,0.4962
0.64977,0.49291
0.65243,0.48967
0.6551,0.48657
0.65777,0.48463
0.66044,0.48215
0.66311,0.47928
0.66578,0.47639
0.66845,0.47674
0.67111,0.47431
0.67378,0.47154
0.67645,0.4683
0.67912,0.46784
0.68179,0.46754
0.68446,0.46791
0.68712,0.46841
0.68979,0.46902
0.69246,0.46978
0.69513,0.47056
0.6978,0.47081
0.70047,0.47017
0.70314,0.46849
0.7058,0.46767
0.70847,0.46801
0.71114,0.46871
0.71381,0.46678
0.71648,0.46724
0.71915,0.46806
0.72181,0.46911
0.72448,0.47042
0.72715,0.47071
0.72982,0.47056
0.73249,0.47016
0.73516,0.46936
0.73783,0.46847
0.74049,0.46757
0.74316,0.46665
0.74583,0.46564
0.7485,0.46429
0.75117,0.46139
0.75384,0.45838
0.7565,0.45526
0.75917,0.45197
0.76184,0.44843
0.76451,0.44484
0.76718,0.44114
0.76985,0.43727
0.77252,0.43365
0.77518,0.43008
0.77785,0.42653
0.78052,0.423
0.78319,0.42079
0.78586,0.41748
0.78853,0.41553
0.79119,0.41316
0.79386,0.41043
0.79653,0.40775
0.7992,0.40579
0.80187,0.4034
0.80454,0.40051
0.8072,0.39763
0.80987,0.39477
0.81254,0.39062
0.81521,0.38759
0.81788,0.38538
0.82055,0.38402
0.82322,0.38268
0.82588,0.38268
0.82855,0.38272
0.83122,0.38282
0.83389,0.38392
0.83656,0.3825
0.83923,0.3798
0.84189,0.37707
0.84456,0.37432
0.84723,0.37222
0.8499,0.36964
0.85257,0.36735
0.85524,0.36507
0.85791,0.36281
0.86057,0.36074
0.86324,0.35896
0.86591,0.35655
0.86858,0.35418
0.87125,0.35252
0.87392,0.34943
0.87658,0.34465
0.87925,0.33984
0.88192,0.33511
0.88459,0.3305
0.88726,0.32516
0.88993,0.32034
0.8926,0.31602
0.89526,0.31193
0.89793,0.30788
0.9006,0.30387
0.90327,0.30003
0.90594,0.29624
0.90861,0.29285
0.91127,0.2895
0.91394,0.28614
0.91661,0.28354
0.91928,0.28134
0.92195,0.27929
0.92462,0.27674
0.92728,0.27394
0.92995,0.27109
0.93262,0.26827
0.93529,0.266
0.93796,0.26374
0.94063,0.26148
0.9433,0.25922
0.94596,0.25671
0.94863,0.25421
0.9513,0.25171
0.95397,0.24935
0.95664,0.24787
0.95931,0.24764
0.96197,0.24702
0.96464,0.24639
0.96731,0.24645
0.96998,0.24603
0.97265,0.24547
0.97532,0.24438
0.97799,0.24271
0.98065,0.24155
0.98332,0.24041
0.98599,0.23926
0.98866,0.23701
0.99133,0.23539
0.994,0.23375
0.99666,0.2321
0.99933,0.23049
1.002,0.22891
1.0047,0.22787
1.0073,0.2268
1.01,0.22581
1.0127,0.22495
1.0153,0.22403
1.018,0.22293
1.0207,0.22179
1.0233,0.22065
1.026,0.21951
1.0287,0.21829
1.0314,0.21714
1.034,0.21575
1.0367,0.21487
1.0394,0.21332
1.042,0.21217
1.0447,0.21107
1.0474,0.21003
1.05,0.20901
1.0527,0.20785
1.0554,0.20657
1.058,0.20542
1.0607,0.20419
1.0634,0.20297
1.066,0.2019
1.0687,0.20103
1.0714,0.20015
1.074,0.19927
1.0767,0.19875
1.0794,0.19751
1.0821,0.196
1.0847,0.19476
1.0874,0.19352
1.0901,0.19266
1.0927,0.1915
1.0954,0.18998
1.0981,0.18885
1.1007,0.18772
1.1034,0.18658
1.1061,0.18545
1.1087,0.18432
1.1114,0.18333
1.1141,0.18231
1.1167,0.1813
1.1194,0.18033
1.1221,0.1795
1.1247,0.17875
1.1274,0.17796
1.1301,0.17709
1.1328,0.17618
1.1354,0.17526
1.1381,0.17435
1.1408,0.17344
1.1434,0.17252
1.1461,0.17164
1.1488,0.17076
1.1514,0.16978
1.1541,0.16879
1.1568,0.16778
1.1594,0.16672
1.1621,0.16571
1.1648,0.16474
1.1674,0.16395
1.1701,0.16319
1.1728,0.16245
1.1755,0.16169
1.1781,0.16093
1.1808,0.16017
1.1835,0.15978
1.1861,0.15909
1.1888,0.15806
1.1915,0.15738
1.1941,0.1567
1.1968,0.15602
1.1995,0.15549
1.2021,0.15498
1.2048,0.15447
1.2075,0.15401
1.2101,0.15348
1.2128,0.15295
1.2155,0.1525
1.2181,0.15206
1.2208,0.15163
1.2235,0.15121
1.2262,0.15075
1.2288,0.15028
1.2315,0.14983
1.2342,0.14937
1.2368,0.14892
1.2395,0.14847
1.2422,0.14802
1.2448,0.14757
1.2475,0.14706
1.2502,0.14658
1.2528,0.1461
1.2555,0.14562
1.2582,0.14514
1.2608,0.14469
1.2635,0.14427
1.2662,0.14386
1.2688,0.14345
1.2715,0.14303
1.2742,0.14296
1.2769,0.14224
1.2795,0.14182
1.2822,0.1414
1.2849,0.14099
1.2875,0.14057
1.2902,0.14016
1.2929,0.13974
1.2955,0.13932
1.2982,0.13891
1.3009,0.13851
1.3035,0.13809
1.3062,0.13768
1.3089,0.13727
1.3115,0.13685
1.3142,0.13644
1.3169,0.1363
1.3195,0.13591
1.3222,0.13551
1.3249,0.13511
1.3276,0.13472
1.3302,0.13432
1.3329,0.13393
1.3356,0.13353
1.3382,0.13287
1.3409,0.13269
1.3436,0.1323
1.3462,0.13165
1.3489,0.13125
1.3516,0.13085
1.3542,0.13044
1.3569,0.13005
1.3596,0.12967
1.3622,0.1293
1.3649,0.12891
1.3676,0.12852
1.3702,0.12813
1.3729,0.12773
1.3756,0.12734
1.3783,0.12695
1.3809,0.12656
1.3836,0.12618
1.3863,0.1258
1.3889,0.12543
1.3916,0.12505
1.3943,0.12468
1.3969,0.1243
1.3996,0.12392
1.4023,0.12354
1.4049,0.12317
1.4076,0.1228
1.4103,0.12243
1.4129,0.12207
1.4156,0.1217
1.4183,0.12134
1.4209,0.12097
1.4236,0.12061
1.4263,0.12025
1.429,0.11989
1.4316,0.11953
1.4343,0.11917
1.437,0.11879
1.4396,0.11842
1.4423,0.11805
1.445,0.11768
1.4476,0.11733
1.4503,0.11697
1.453,0.11661
1.4556,0.11625
1.4583,0.1159
1.461,0.11554
1.4636,0.11519
1.4663,0.11483
1.469,0.11448
1.4716,0.11413
1.4743,0.11379
1.477,0.11346
1.4797,0.11312
1.4823,0.11277
1.485,0.11243
1.4877,0.11208
1.4903,0.11173
1.493,0.11138
1.4957,0.11104
1.4983,0.1107
1.501,0.11037
1.5037,0.11004
1.5063,0.1097
1.509,0.10936
1.5117,0.10902
1.5143,0.10868
1.517,0.10858
1.5197,0.10824
1.5223,0.10792
1.525,0.10761
1.5277,0.10729
1.5304,0.10696
1.533,0.10664
1.5357,0.10632
1.5384,0.10599
1.541,0.10567
1.5437,0.10535
1.5464,0.10503
1.549,0.10471
1.5517,0.10435
1.5544,0.10405
1.557,0.10355
1.5597,0.10323
1.5624,0.10291
1.565,0.10259
1.5677,0.10227
1.5704,0.10196
1.573,0.10164
1.5757,0.10132
1.5784,0.101
1.5811,0.10069
1.5837,0.10038
1.5864,0.10008
1.5891,0.099778
1.5917,0.099476
1.5944,0.099172
1.5971,0.098857
1.5997,0.098553
1.6024,0.098249
1.6051,0.097945
1.6077,0.097641
1.6104,0.097336
1.6131,0.097225
1.6157,0.096937
1.6184,0.096645
1.6211,0.096353
1.6237,0.096061
1.6264,0.095769
1.6291,0.095288
1.6318,0.094995
1.6344,0.094702
1.6371,0.094409
1.6398,0.094116
1.6424,0.093823
1.6451,0.093531
1.6478,0.09325
1.6504,0.092972
1.6531,0.092697
1.6558,0.092411
1.6584,0.092125
1.6611,0.091839
1.6638,0.091554
1.6664,0.091268
1.6691,0.090983
1.6718,0.090698
1.6744,0.090415
1.6771,0.090136
1.6798,0.08986
1.6825,0.089586
1.6851,0.089312
1.6878,0.089039
1.6905,0.088779
1.6931,0.08851
1.6958,0.088242
1.6985,0.087973
1.7011,0.087704
1.7038,0.087436
1.7065,0.087167
1.7091,0.086899
1.7118,0.08663
1.7145,0.086361
1.7171,0.086093
1.7198,0.085828
1.7225,0.085561
1.7252,0.085292
1.7278,0.08503
1.7305,0.084775
1.7332,0.08452
1.7358,0.084264
1.7385,0.083997
1.7412,0.083749
1.7438,0.083509
1.7465,0.083253
1.7492,0.082997
1.7518,0.082741
1.7545,0.082485
1.7572,0.08223
1.7598,0.081974
1.7625,0.08172
1.7652,0.081473
1.7678,0.081225
1.7705,0.080978
1.7732,0.080731
1.7759,0.080485
1.7785,0.080243
1.7812,0.08
1.7839,0.079761
1.7865,0.07949
1.7892,0.07925
1.7919,0.079011
1.7945,0.078773
1.7972,0.078536
1.7999,0.0783
1.8025,0.078063
1.8052,0.077823
1.8079,0.077587
1.8105,0.077352
1.8132,0.077117
1.8159,0.076883
1.8185,0.076648
1.8212,0.076413
1.8239,0.076179
1.8266,0.075944
1.8292,0.07571
1.8319,0.075482
1.8346,0.075254
1.8372,0.075026
1.8399,0.074798
1.8426,0.074571
1.8452,0.074343
1.8479,0.074116
1.8506,0.073888
1.8532,0.073661
1.8559,0.073433
1.8586,0.073218
1.8612,0.072997
1.8639,0.072776
1.8666,0.072554
1.8692,0.072333
1.8719,0.072112
1.8746,0.071891
1.8773,0.07167
1.8799,0.071449
1.8826,0.071228
1.8853,0.071007
1.8879,0.070788
1.8906,0.070577
1.8933,0.070366
1.8959,0.070155
1.8986,0.069944
1.9013,0.069733
1.9039,0.069522
1.9066,0.069312
1.9093,0.069101
1.9119,0.06889
1.9146,0.06868
1.9173,0.068469
1.9199,0.068259
1.9226,0.068051
1.9253,0.067843
1.928,0.067635
1.9306,0.067426
1.9333,0.067218
1.936,0.067009
1.9386,0.0668
1.9413,0.066603
1.944,0.066397
1.9466,0.06619
1.9493,0.065984
1.952,0.065787
1.9546,0.065593
1.9573,0.065398
1.96,0.06521
1.9626,0.06501
1.9653,0.064797
1.968,0.064603
1.9706,0.06441
1.9733,0.064217
1.976,0.064025
1.9787,0.063833
1.9813,0.063641
1.984,0.063448
1.9867,0.063258
1.9893,0.063067
1.992,0.062877
1.9947,0.062688
1.9973,0.062499
2,0.06231


==> figs/data/reference/cylinder_nse_p_dns_1.06_mean.csv <==
y,P
-2,0.99385
-1.996,0.99383
-1.992,0.99381
-1.988,0.99379
-1.984,0.99377
-1.98,0.99375
-1.976,0.99373
-1.972,0.99371
-1.968,0.99369
-1.964,0.99367
-1.96,0.99365
-1.956,0.99363
-1.952,0.99361
-1.9479,0.99359
-1.9439,0.99357
-1.9399,0.99355
-1.9359,0.99353
-1.9319,0.99351
-1.9279,0.99349
-1.9239,0.99347
-1.9199,0.99345
-1.9159,0.99343
-1.9119,0.9934
-1.9079,0.99338
-1.9039,0.99336
-1.8999,0.99334
-1.8959,0.99332
-1.8919,0.9933
-1.8879,0.99328
-1.8839,0.99325
-1.8799,0.99323
-1.8759,0.99321
-1.8719,0.99319
-1.8679,0.99317
-1.8639,0.99315
-1.8599,0.99312
-1.8559,0.9931
-1.8519,0.99308
-1.8478,0.99306
-1.8438,0.99303
-1.8398,0.99301
-1.8358,0.99299
-1.8318,0.99296
-1.8278,0.99294
-1.8238,0.99292
-1.8198,0.99289
-1.8158,0.99287
-1.8118,0.99285
-1.8078,0.99282
-1.8038,0.9928
-1.7998,0.99278
-1.7958,0.99275
-1.7918,0.99273
-1.7878,0.9927
-1.7838,0.99268
-1.7798,0.99265
-1.7758,0.99263
-1.7718,0.99261
-1.7678,0.99258
-1.7638,0.99256
-1.7598,0.99253
-1.7558,0.99251
-1.7518,0.99248
-1.7477,0.99245
-1.7437,0.99243
-1.7397,0.9924
-1.7357,0.99238
-1.7317,0.99235
-1.7277,0.99233
-1.7237,0.9923
-1.7197,0.99227
-1.7157,0.99225
-1.7117,0.99222
-1.7077,0.99219
-1.7037,0.99217
-1.6997,0.99214
-1.6957,0.99211
-1.6917,0.99208
-1.6877,0.99206
-1.6837,0.99203
-1.6797,0.992
-1.6757,0.99198
-1.6717,0.99195
-1.6677,0.99192
-1.6637,0.99189
-1.6597,0.99186
-1.6557,0.99183
-1.6517,0.99181
-1.6476,0.99178
-1.6436,0.99175
-1.6396,0.99172
-1.6356,0.99169
-1.6316,0.99166
-1.6276,0.99163
-1.6236,0.9916
-1.6196,0.99157
-1.6156,0.99154
-1.6116,0.99151
-1.6076,0.99148
-1.6036,0.99145
-1.5996,0.99142
-1.5956,0.99139
-1.5916,0.99136
-1.5876,0.99133
-1.5836,0.9913
-1.5796,0.99127
-1.5756,0.99123
-1.5716,0.9912
-1.5676,0.99117
-1.5636,0.99114
-1.5596,0.99111
-1.5556,0.99107
-1.5516,0.99104
-1.5475,0.99101
-1.5435,0.99098
-1.5395,0.99094
-1.5355,0.99091
-1.5315,0.99088
-1.5275,0.99084
-1.5235,0.99081
-1.5195,0.99078
-1.5155,0.99074
-1.5115,0.99071
-1.5075,0.99067
-1.5035,0.99064
-1.4995,0.9906
-1.4955,0.99057
-1.4915,0.99053
-1.4875,0.9905
-1.4835,0.99046
-1.4795,0.99043
-1.4755,0.99039
-1.4715,0.99036
-1.4675,0.99032
-1.4635,0.99028
-1.4595,0.99025
-1.4555,0.99021
-1.4515,0.99017
-1.4474,0.99013
-1.4434,0.9901
-1.4394,0.99006
-1.4354,0.99002
-1.4314,0.98998
-1.4274,0.98995
-1.4234,0.98991
-1.4194,0.98987
-1.4154,0.98983
-1.4114,0.98979
-1.4074,0.98975
-1.4034,0.98971
-1.3994,0.98967
-1.3954,0.98963
-1.3914,0.98959
-1.3874,0.98955
-1.3834,0.98951
-1.3794,0.98947
-1.3754,0.98943
-1.3714,0.98939
-1.3674,0.98935
-1.3634,0.9893
-1.3594,0.98926
-1.3554,0.98922
-1.3514,0.98918
-1.3473,0.98913
-1.3433,0.98909
-1.3393,0.98905
-1.3353,0.989
-1.3313,0.98896
-1.3273,0.98892
-1.3233,0.98887
-1.3193,0.98883
-1.3153,0.98878
-1.3113,0.98874
-1.3073,0.98869
-1.3033,0.98865
-1.2993,0.9886
-1.2953,0.98855
-1.2913,0.9885
-1.2873,0.98846
-1.2833,0.98841
-1.2793,0.98836
-1.2753,0.98832
-1.2713,0.98827
-1.2673,0.98822
-1.2633,0.98817
-1.2593,0.98812
-1.2553,0.98807
-1.2513,0.98803
-1.2472,0.98798
-1.2432,0.98793
-1.2392,0.98788
-1.2352,0.98782
-1.2312,0.98777
-1.2272,0.98772
-1.2232,0.98767
-1.2192,0.98762
-1.2152,0.98757
-1.2112,0.98751
-1.2072,0.98746
-1.2032,0.98741
-1.1992,0.98735
-1.1952,0.9873
-1.1912,0.98725
-1.1872,0.98719
-1.1832,0.98714
-1.1792,0.98708
-1.1752,0.98703
-1.1712,0.98697
-1.1672,0.98691
-1.1632,0.98686
-1.1592,0.9868
-1.1552,0.98674
-1.1512,0.98668
-1.1471,0.98663
-1.1431,0.98657
-1.1391,0.98651
-1.1351,0.98645
-1.1311,0.98639
-1.1271,0.98633
-1.1231,0.98627
-1.1191,0.98621
-1.1151,0.98614
-1.1111,0.98608
-1.1071,0.98602
-1.1031,0.98596
-1.0991,0.98589
-1.0951,0.98583
-1.0911,0.98577
-1.0871,0.9857
-1.0831,0.98564
-1.0791,0.98557
-1.0751,0.98551
-1.0711,0.98544
-1.0671,0.98537
-1.0631,0.98531
-1.0591,0.98524
-1.0551,0.98517
-1.0511,0.9851
-1.047,0.98503
-1.043,0.98496
-1.039,0.98489
-1.035,0.98482
-1.031,0.98475
-1.027,0.98468
-1.023,0.9846
-1.019,0.98453
-1.015,0.98446
-1.011,0.98438
-1.007,0.98431
-1.003,0.98423
-0.999,0.98416
-0.99499,0.98408
-0.99099,0.98401
-0.98699,0.98393
-0.98298,0.98385
-0.97898,0.98377
-0.97497,0.98369
-0.97097,0.98361
-0.96697,0.98353
-0.96296,0.98345
-0.95896,0.98337
-0.95495,0.98329
-0.95095,0.9832
-0.94695,0.98312
-0.94294,0.98304
-0.93894,0.98295
-0.93493,0.98286
-0.93093,0.98278
-0.92693,0.98269
-0.92292,0.9826
-0.91892,0.98251
-0.91491,0.98242
-0.91091,0.98233
-0.90691,0.98224
-0.9029,0.98215
-0.8989,0.98206
-0.89489,0.98196
-0.89089,0.98187
-0.88689,0.98177
-0.88288,0.98168
-0.87888,0.98158
-0.87487,0.98148
-0.87087,0.98138
-0.86687,0.98128
-0.86286,0.98118
-0.85886,0.98108
-0.85485,0.98098
-0.85085,0.98088
-0.84685,0.98077
-0.84284,0.98067
-0.83884,0.98056
-0.83483,0.98045
-0.83083,0.98034
-0.82683,0.98023
-0.82282,0.98012
-0.81882,0.98001
-0.81481,0.97989
-0.81081,0.97978
-0.80681,0.97966
-0.8028,0.97954
-0.7988,0.97942
-0.79479,0.9793
-0.79079,0.97918
-0.78679,0.97906
-0.78278,0.97893
-0.77878,0.9788
-0.77477,0.97867
-0.77077,0.97854
-0.76677,0.97841
-0.76276,0.97828
-0.75876,0.97814
-0.75475,0.978
-0.75075,0.97786
-0.74675,0.97772
-0.74274,0.97757
-0.73874,0.97742
-0.73473,0.97727
-0.73073,0.97712
-0.72673,0.97697
-0.72272,0.97681
-0.71872,0.97665
-0.71471,0.97649
-0.71071,0.97632
-0.70671,0.97615
-0.7027,0.97598
-0.6987,0.9758
-0.69469,0.97562
-0.69069,0.97544
-0.68669,0.97526
-0.68268,0.97507
-0.67868,0.97488
-0.67467,0.97469
-0.67067,0.9745
-0.66667,0.97431
-0.66266,0.97411
-0.65866,0.97392
-0.65465,0.97373
-0.65065,0.97353
-0.64665,0.97333
-0.64264,0.97314
-0.63864,0.97295
-0.63463,0.97276
-0.63063,0.97257
-0.62663,0.97239
-0.62262,0.97221
-0.61862,0.97204
-0.61461,0.97187
-0.61061,0.97171
-0.60661,0.97156
-0.6026,0.9714
-0.5986,0.97124
-0.59459,0.97111
-0.59059,0.97097
-0.58659,0.97084
-0.58258,0.97072
-0.57858,0.97061
-0.57457,0.9705
-0.57057,0.9704
-0.56657,0.9703
-0.56256,0.9702
-0.55856,0.97011
-0.55455,0.97003
-0.55055,0.96995
-0.54655,0.96987
-0.54254,0.9698
-0.53854,0.96973
-0.53453,0.96966
-0.53053,0.9696
-0.52653,0.96954
-0.52252,0.96948
-0.51852,0.96943
-0.51451,0.96937
-0.51051,0.96932
-0.50651,0.96927
-0.5025,0.96922
-0.4985,0.96918
-0.49449,0.96913
-0.49049,0.96908
-0.48649,0.96904
-0.48248,0.969
-0.47848,0.96896
-0.47447,0.96893
-0.47047,0.96889
-0.46647,0.96886
-0.46246,0.96883
-0.45846,0.9688
-0.45445,0.96877
-0.45045,0.96874
-0.44645,0.9687
-0.44244,0.96868
-0.43844,0.96865
-0.43443,0.96863
-0.43043,0.9686
-0.42643,0.96857
-0.42242,0.96856
-0.41842,0.96854
-0.41441,0.96851
-0.41041,0.9685
-0.40641,0.96848
-0.4024,0.96846
-0.3984,0.96843
-0.39439,0.9684
-0.39039,0.96837
-0.38639,0.96835
-0.38238,0.96833
-0.37838,0.9683
-0.37437,0.96828
-0.37037,0.96826
-0.36637,0.96823
-0.36236,0.96821
-0.35836,0.96818
-0.35435,0.96816
-0.35035,0.96814
-0.34635,0.96812
-0.34234,0.96809
-0.33834,0.96807
-0.33433,0.96805
-0.33033,0.96803
-0.32633,0.96801
-0.32232,0.96799
-0.31832,0.96797
-0.31431,0.96795
-0.31031,0.96793
-0.30631,0.96791
-0.3023,0.9679
-0.2983,0.96788
-0.29429,0.96786
-0.29029,0.96785
-0.28629,0.96784
-0.28228,0.96782
-0.27828,0.96781
-0.27427,0.9678
-0.27027,0.96779
-0.26627,0.96778
-0.26226,0.96777
-0.25826,0.96776
-0.25425,0.96775
-0.25025,0.96774
-0.24625,0.96774
-0.24224,0.96774
-0.23824,0.96774
-0.23423,0.96773
-0.23023,0.96773
-0.22623,0.96773
-0.22222,0.96773
-0.21822,0.96773
-0.21421,0.96773
-0.21021,0.96774
-0.20621,0.96773
-0.2022,0.96774
-0.1982,0.96774
-0.19419,0.96775
-0.19019,0.96775
-0.18619,0.96776
-0.18218,0.96776
-0.17818,0.96776
-0.17417,0.96777
-0.17017,0.96777
-0.16617,0.96777
-0.16216,0.96778
-0.15816,0.96778
-0.15415,0.96779
-0.15015,0.9678
-0.14615,0.9678
-0.14214,0.9678
-0.13814,0.9678
-0.13413,0.96781
-0.13013,0.96782
-0.12613,0.96783
-0.12212,0.96782
-0.11812,0.96783
-0.11411,0.96784
-0.11011,0.96784
-0.10611,0.96785
-0.1021,0.96785
-0.098098,0.96786
-0.094094,0.96786
-0.09009,0.96787
-0.086086,0.96787
-0.082082,0.96787
-0.078078,0.96787
-0.074074,0.96788
-0.07007,0.96788
-0.066066,0.96788
-0.062062,0.96788
-0.058058,0.96788
-0.054054,0.96787
-0.05005,0.96788
-0.046046,0.96788
-0.042042,0.96788
-0.038038,0.96789
-0.034034,0.96788
-0.03003,0.96788
-0.026026,0.96787
-0.022022,0.96787
-0.018018,0.96787
-0.014014,0.96786
-0.01001,0.96786
-0.006006,0.96786
-0.002002,0.96785
0.002002,0.96784
0.006006,0.96783
0.01001,0.96782
0.014014,0.96781
0.018018,0.9678
0.022022,0.96778
0.026026,0.96777
0.03003,0.96776
0.034034,0.96774
0.038038,0.96773
0.042042,0.96771
0.046046,0.9677
0.05005,0.9677
0.054054,0.96769
0.058058,0.96767
0.062062,0.96766
0.066066,0.96765
0.07007,0.96764
0.074074,0.96763
0.078078,0.96761
0.082082,0.96759
0.086086,0.96758
0.09009,0.96757
0.094094,0.96757
0.098098,0.96755
0.1021,0.96754
0.10611,0.96753
0.11011,0.96752
0.11411,0.96751
0.11812,0.9675
0.12212,0.96749
0.12613,0.96747
0.13013,0.96747
0.13413,0.96746
0.13814,0.96745
0.14214,0.96745
0.14615,0.96744
0.15015,0.96745
0.15415,0.96744
0.15816,0.96744
0.16216,0.96743
0.16617,0.96743
0.17017,0.96744
0.17417,0.96744
0.17818,0.96744
0.18218,0.96743
0.18619,0.96744
0.19019,0.96744
0.19419,0.96745
0.1982,0.96745
0.2022,0.96745
0.20621,0.96746
0.21021,0.96746
0.21421,0.96747
0.21822,0.96748
0.22222,0.96748
0.22623,0.96749
0.23023,0.9675
0.23423,0.96751
0.23824,0.96752
0.24224,0.96754
0.24625,0.96755
0.25025,0.96756
0.25425,0.96758
0.25826,0.9676
0.26226,0.96761
0.26627,0.96762
0.27027,0.96764
0.27427,0.96766
0.27828,0.96767
0.28228,0.9677
0.28629,0.96771
0.29029,0.96773
0.29429,0.96776
0.2983,0.96778
0.3023,0.9678
0.30631,0.96782
0.31031,0.96784
0.31431,0.96787
0.31832,0.96789
0.32232,0.96791
0.32633,0.96793
0.33033,0.96796
0.33433,0.96799
0.33834,0.96801
0.34234,0.96804
0.34635,0.96807
0.35035,0.9681
0.35435,0.96812
0.35836,0.96816
0.36236,0.96818
0.36637,0.96822
0.37037,0.96825
0.37437,0.96828
0.37838,0.96832
0.38238,0.96835
0.38639,0.96839
0.39039,0.96843
0.39439,0.96846
0.3984,0.9685
0.4024,0.96853
0.40641,0.96857
0.41041,0.9686
0.41441,0.96864
0.41842,0.96868
0.42242,0.96871
0.42643,0.96875
0.43043,0.96879
0.43443,0.96882
0.43844,0.96886
0.44244,0.9689
0.44645,0.96894
0.45045,0.96898
0.45445,0.96903
0.45846,0.96907
0.46246,0.96911
0.46647,0.96916
0.47047,0.96921
0.47447,0.96926
0.47848,0.96931
0.48248,0.96935
0.48649,0.96941
0.49049,0.96946
0.49449,0.96952
0.4985,0.96958
0.5025,0.96964
0.50651,0.9697
0.51051,0.96977
0.51451,0.96984
0.51852,0.9699
0.52252,0.96997
0.52653,0.97004
0.53053,0.97011
0.53453,0.97018
0.53854,0.97026
0.54254,0.97033
0.54655,0.97042
0.55055,0.9705
0.55455,0.97059
0.55856,0.97067
0.56256,0.97077
0.56657,0.97086
0.57057,0.97097
0.57457,0.97107
0.57858,0.97119
0.58258,0.97131
0.58659,0.97143
0.59059,0.97156
0.59459,0.97169
0.5986,0.97183
0.6026,0.97197
0.60661,0.97212
0.61061,0.97228
0.61461,0.97244
0.61862,0.97261
0.62262,0.97278
0.62663,0.97296
0.63063,0.97314
0.63463,0.97332
0.63864,0.97351
0.64264,0.9737
0.64665,0.97389
0.65065,0.97408
0.65465,0.97427
0.65866,0.97446
0.66266,0.97465
0.66667,0.97484
0.67067,0.97502
0.67467,0.97521
0.67868,0.9754
0.68268,0.97558
0.68669,0.97576
0.69069,0.97594
0.69469,0.97611
0.6987,0.97629
0.7027,0.97646
0.70671,0.97662
0.71071,0.97679
0.71471,0.97695
0.71872,0.97711
0.72272,0.97727
0.72673,0.97743
0.73073,0.97758
0.73473,0.97773
0.73874,0.97788
0.74274,0.97802
0.74675,0.97816
0.75075,0.9783
0.75475,0.97844
0.75876,0.97858
0.76276,0.97871
0.76677,0.97885
0.77077,0.97898
0.77477,0.97911
0.77878,0.97923
0.78278,0.97936
0.78679,0.97948
0.79079,0.9796
0.79479,0.97972
0.7988,0.97984
0.8028,0.97996
0.80681,0.98007
0.81081,0.98019
0.81481,0.9803
0.81882,0.98042
0.82282,0.98052
0.82683,0.98063
0.83083,0.98074
0.83483,0.98085
0.83884,0.98096
0.84284,0.98106
0.84685,0.98116
0.85085,0.98127
0.85485,0.98137
0.85886,0.98147
0.86286,0.98157
0.86687,0.98166
0.87087,0.98176
0.87487,0.98186
0.87888,0.98195
0.88288,0.98205
0.88689,0.98214
0.89089,0.98223
0.89489,0.98233
0.8989,0.98242
0.9029,0.98251
0.90691,0.9826
0.91091,0.98269
0.91491,0.98277
0.91892,0.98286
0.92292,0.98295
0.92693,0.98303
0.93093,0.98312
0.93493,0.9832
0.93894,0.98329
0.94294,0.98337
0.94695,0.98345
0.95095,0.98353
0.95495,0.98361
0.95896,0.98369
0.96296,0.98377
0.96697,0.98385
0.97097,0.98393
0.97497,0.98401
0.97898,0.98408
0.98298,0.98416
0.98699,0.98424
0.99099,0.98431
0.99499,0.98439
0.999,0.98446
1.003,0.98453
1.007,0.98461
1.011,0.98468
1.015,0.98475
1.019,0.98482
1.023,0.98489
1.027,0.98496
1.031,0.98503
1.035,0.9851
1.039,0.98517
1.043,0.98524
1.047,0.98531
1.0511,0.98537
1.0551,0.98544
1.0591,0.98551
1.0631,0.98557
1.0671,0.98564
1.0711,0.9857
1.0751,0.98577
1.0791,0.98583
1.0831,0.9859
1.0871,0.98596
1.0911,0.98602
1.0951,0.98608
1.0991,0.98615
1.1031,0.98621
1.1071,0.98627
1.1111,0.98633
1.1151,0.98639
1.1191,0.98645
1.1231,0.98651
1.1271,0.98657
1.1311,0.98663
1.1351,0.98668
1.1391,0.98674
1.1431,0.9868
1.1471,0.98686
1.1512,0.98691
1.1552,0.98697
1.1592,0.98703
1.1632,0.98708
1.1672,0.98714
1.1712,0.98719
1.1752,0.98725
1.1792,0.9873
1.1832,0.98735
1.1872,0.98741
1.1912,0.98746
1.1952,0.98751
1.1992,0.98757
1.2032,0.98762
1.2072,0.98767
1.2112,0.98772
1.2152,0.98777
1.2192,0.98782
1.2232,0.98787
1.2272,0.98792
1.2312,0.98797
1.2352,0.98802
1.2392,0.98807
1.2432,0.98812
1.2472,0.98817
1.2513,0.98822
1.2553,0.98827
1.2593,0.98832
1.2633,0.98836
1.2673,0.98841
1.2713,0.98846
1.2753,0.9885
1.2793,0.98855
1.2833,0.9886
1.2873,0.98864
1.2913,0.98869
1.2953,0.98873
1.2993,0.98878
1.3033,0.98882
1.3073,0.98887
1.3113,0.98891
1.3153,0.98896
1.3193,0.989
1.3233,0.98904
1.3273,0.98909
1.3313,0.98913
1.3353,0.98917
1.3393,0.98922
1.3433,0.98926
1.3473,0.9893
1.3514,0.98934
1.3554,0.98938
1.3594,0.98943
1.3634,0.98947
1.3674,0.98951
1.3714,0.98955
1.3754,0.98959
1.3794,0.98963
1.3834,0.98967
1.3874,0.98971
1.3914,0.98975
1.3954,0.98979
1.3994,0.98983
1.4034,0.98987
1.4074,0.9899
1.4114,0.98994
1.4154,0.98998
1.4194,0.99002
1.4234,0.99006
1.4274,0.9901
1.4314,0.99013
1.4354,0.99017
1.4394,0.99021
1.4434,0.99024
1.4474,0.99028
1.4515,0.99032
1.4555,0.99035
1.4595,0.99039
1.4635,0.99043
1.4675,0.99046
1.4715,0.9905
1.4755,0.99053
1.4795,0.99057
1.4835,0.9906
1.4875,0.99064
1.4915,0.99067
1.4955,0.99071
1.4995,0.99074
1.5035,0.99077
1.5075,0.99081
1.5115,0.99084
1.5155,0.99088
1.5195,0.99091
1.5235,0.99094
1.5275,0.99098
1.5315,0.99101
1.5355,0.99104
1.5395,0.99107
1.5435,0.9911
1.5475,0.99114
1.5516,0.99117
1.5556,0.9912
1.5596,0.99123
1.5636,0.99126
1.5676,0.9913
1.5716,0.99133
1.5756,0.99136
1.5796,0.99139
1.5836,0.99142
1.5876,0.99145
1.5916,0.99148
1.5956,0.99151
1.5996,0.99154
1.6036,0.99157
1.6076,0.9916
1.6116,0.99163
1.6156,0.99166
1.6196,0.99169
1.6236,0.99172
1.6276,0.99175
1.6316,0.99178
1.6356,0.99181
1.6396,0.99183
1.6436,0.99186
1.6476,0.99189
1.6517,0.99192
1.6557,0.99195
1.6597,0.99198
1.6637,0.992
1.6677,0.99203
1.6717,0.99206
1.6757,0.99209
1.6797,0.99211
1.6837,0.99214
1.6877,0.99217
1.6917,0.99219
1.6957,0.99222
1.6997,0.99225
1.7037,0.99227
1.7077,0.9923
1.7117,0.99233
1.7157,0.99235
1.7197,0.99238
1.7237,0.9924
1.7277,0.99243
1.7317,0.99246
1.7357,0.99248
1.7397,0.99251
1.7437,0.99253
1.7477,0.99256
1.7518,0.99258
1.7558,0.99261
1.7598,0.99263
1.7638,0.99266
1.7678,0.99268
1.7718,0.99271
1.7758,0.99273
1.7798,0.99275
1.7838,0.99278
1.7878,0.9928
1.7918,0.99282
1.7958,0.99285
1.7998,0.99287
1.8038,0.9929
1.8078,0.99292
1.8118,0.99294
1.8158,0.99297
1.8198,0.99299
1.8238,0.99301
1.8278,0.99304
1.8318,0.99306
1.8358,0.99308
1.8398,0.9931
1.8438,0.99313
1.8478,0.99315
1.8519,0.99317
1.8559,0.99319
1.8599,0.99322
1.8639,0.99324
1.8679,0.99326
1.8719,0.99328
1.8759,0.9933
1.8799,0.99332
1.8839,0.99335
1.8879,0.99337
1.8919,0.99339
1.8959,0.99341
1.8999,0.99343
1.9039,0.99345
1.9079,0.99347
1.9119,0.99349
1.9159,0.99351
1.9199,0.99353
1.9239,0.99355
1.9279,0.99357
1.9319,0.99359
1.9359,0.99361
1.9399,0.99364
1.9439,0.99366
1.9479,0.99368
1.952,0.9937
1.956,0.99372
1.96,0.99373
1.964,0.99375
1.968,0.99377
1.972,0.99379
1.976,0.99381
1.98,0.99383
1.984,0.99385
1.988,0.99387
1.992,0.99389
1.996,0.99391
2,0.99393


==> figs/data/reference/cylinder_nse_p_dns_1.54_mean.csv <==
y,P
-2,0.99505
-1.996,0.99504
-1.992,0.99503
-1.988,0.99501
-1.984,0.995
-1.98,0.99499
-1.976,0.99498
-1.972,0.99497
-1.968,0.99495
-1.964,0.99494
-1.96,0.99493
-1.956,0.99492
-1.952,0.99491
-1.9479,0.99489
-1.9439,0.99488
-1.9399,0.99487
-1.9359,0.99486
-1.9319,0.99484
-1.9279,0.99483
-1.9239,0.99482
-1.9199,0.99481
-1.9159,0.99479
-1.9119,0.99478
-1.9079,0.99477
-1.9039,0.99476
-1.8999,0.99474
-1.8959,0.99473
-1.8919,0.99472
-1.8879,0.9947
-1.8839,0.99469
-1.8799,0.99468
-1.8759,0.99467
-1.8719,0.99465
-1.8679,0.99464
-1.8639,0.99463
-1.8599,0.99462
-1.8559,0.9946
-1.8519,0.99459
-1.8478,0.99457
-1.8438,0.99456
-1.8398,0.99455
-1.8358,0.99454
-1.8318,0.99452
-1.8278,0.99451
-1.8238,0.99449
-1.8198,0.99448
-1.8158,0.99447
-1.8118,0.99445
-1.8078,0.99444
-1.8038,0.99443
-1.7998,0.99441
-1.7958,0.9944
-1.7918,0.99438
-1.7878,0.99437
-1.7838,0.99436
-1.7798,0.99434
-1.7758,0.99433
-1.7718,0.99431
-1.7678,0.9943
-1.7638,0.99429
-1.7598,0.99427
-1.7558,0.99426
-1.7518,0.99424
-1.7477,0.99423
-1.7437,0.99421
-1.7397,0.9942
-1.7357,0.99418
-1.7317,0.99417
-1.7277,0.99416
-1.7237,0.99414
-1.7197,0.99413
-1.7157,0.99411
-1.7117,0.9941
-1.7077,0.99408
-1.7037,0.99407
-1.6997,0.99405
-1.6957,0.99404
-1.6917,0.99402
-1.6877,0.99401
-1.6837,0.99399
-1.6797,0.99398
-1.6757,0.99396
-1.6717,0.99395
-1.6677,0.99393
-1.6637,0.99392
-1.6597,0.9939
-1.6557,0.99389
-1.6517,0.99387
-1.6476,0.99385
-1.6436,0.99384
-1.6396,0.99382
-1.6356,0.99381
-1.6316,0.99379
-1.6276,0.99377
-1.6236,0.99376
-1.6196,0.99374
-1.6156,0.99373
-1.6116,0.99371
-1.6076,0.99369
-1.6036,0.99368
-1.5996,0.99366
-1.5956,0.99365
-1.5916,0.99363
-1.5876,0.99361
-1.5836,0.9936
-1.5796,0.99358
-1.5756,0.99356
-1.5716,0.99355
-1.5676,0.99353
-1.5636,0.99351
-1.5596,0.9935
-1.5556,0.99348
-1.5516,0.99346
-1.5475,0.99344
-1.5435,0.99343
-1.5395,0.99341
-1.5355,0.99339
-1.5315,0.99338
-1.5275,0.99336
-1.5235,0.99334
-1.5195,0.99332
-1.5155,0.9933
-1.5115,0.99329
-1.5075,0.99327
-1.5035,0.99325
-1.4995,0.99323
-1.4955,0.99322
-1.4915,0.9932
-1.4875,0.99318
-1.4835,0.99316
-1.4795,0.99314
-1.4755,0.99313
-1.4715,0.99311
-1.4675,0.99309
-1.4635,0.99307
-1.4595,0.99305
-1.4555,0.99303
-1.4515,0.99302
-1.4474,0.993
-1.4434,0.99298
-1.4394,0.99296
-1.4354,0.99294
-1.4314,0.99292
-1.4274,0.9929
-1.4234,0.99288
-1.4194,0.99286
-1.4154,0.99284
-1.4114,0.99282
-1.4074,0.9928
-1.4034,0.99278
-1.3994,0.99277
-1.3954,0.99275
-1.3914,0.99273
-1.3874,0.99271
-1.3834,0.99269
-1.3794,0.99267
-1.3754,0.99265
-1.3714,0.99263
-1.3674,0.99261
-1.3634,0.99259
-1.3594,0.99257
-1.3554,0.99254
-1.3514,0.99252
-1.3473,0.9925
-1.3433,0.99248
-1.3393,0.99246
-1.3353,0.99244
-1.3313,0.99242
-1.3273,0.9924
-1.3233,0.99238
-1.3193,0.99236
-1.3153,0.99234
-1.3113,0.99231
-1.3073,0.99229
-1.3033,0.99227
-1.2993,0.99225
-1.2953,0.99223
-1.2913,0.99221
-1.2873,0.99218
-1.2833,0.99216
-1.2793,0.99214
-1.2753,0.99212
-1.2713,0.99209
-1.2673,0.99207
-1.2633,0.99205
-1.2593,0.99203
-1.2553,0.992
-1.2513,0.99198
-1.2472,0.99196
-1.2432,0.99193
-1.2392,0.99191
-1.2352,0.99189
-1.2312,0.99186
-1.2272,0.99184
-1.2232,0.99182
-1.2192,0.99179
-1.2152,0.99177
-1.2112,0.99174
-1.2072,0.99172
-1.2032,0.9917
-1.1992,0.99167
-1.1952,0.99165
-1.1912,0.99162
-1.1872,0.9916
-1.1832,0.99157
-1.1792,0.99155
-1.1752,0.99152
-1.1712,0.9915
-1.1672,0.99147
-1.1632,0.99145
-1.1592,0.99142
-1.1552,0.99139
-1.1512,0.99137
-1.1471,0.99134
-1.1431,0.99132
-1.1391,0.99129
-1.1351,0.99126
-1.1311,0.99124
-1.1271,0.99121
-1.1231,0.99118
-1.1191,0.99115
-1.1151,0.99113
-1.1111,0.9911
-1.1071,0.99107
-1.1031,0.99104
-1.0991,0.99102
-1.0951,0.99099
-1.0911,0.99096
-1.0871,0.99093
-1.0831,0.9909
-1.0791,0.99087
-1.0751,0.99084
-1.0711,0.99081
-1.0671,0.99078
-1.0631,0.99076
-1.0591,0.99073
-1.0551,0.9907
-1.0511,0.99067
-1.047,0.99063
-1.043,0.9906
-1.039,0.99057
-1.035,0.99054
-1.031,0.99051
-1.027,0.99048
-1.023,0.99045
-1.019,0.99041
-1.015,0.99038
-1.011,0.99035
-1.007,0.99032
-1.003,0.99028
-0.999,0.99025
-0.99499,0.99022
-0.99099,0.99018
-0.98699,0.99015
-0.98298,0.99011
-0.97898,0.99008
-0.97497,0.99004
-0.97097,0.99001
-0.96697,0.98997
-0.96296,0.98993
-0.95896,0.9899
-0.95495,0.98986
-0.95095,0.98982
-0.94695,0.98978
-0.94294,0.98974
-0.93894,0.9897
-0.93493,0.98966
-0.93093,0.98962
-0.92693,0.98958
-0.92292,0.98954
-0.91892,0.9895
-0.91491,0.98946
-0.91091,0.98941
-0.90691,0.98937
-0.9029,0.98933
-0.8989,0.98928
-0.89489,0.98924
-0.89089,0.98919
-0.88689,0.98914
-0.88288,0.9891
-0.87888,0.98905
-0.87487,0.989
-0.87087,0.98895
-0.86687,0.9889
-0.86286,0.98885
-0.85886,0.9888
-0.85485,0.98874
-0.85085,0.98869
-0.84685,0.98863
-0.84284,0.98858
-0.83884,0.98852
-0.83483,0.98846
-0.83083,0.9884
-0.82683,0.98835
-0.82282,0.98828
-0.81882,0.98822
-0.81481,0.98816
-0.81081,0.9881
-0.80681,0.98803
-0.8028,0.98797
-0.7988,0.9879
-0.79479,0.98783
-0.79079,0.98776
-0.78679,0.98769
-0.78278,0.98761
-0.77878,0.98753
-0.77477,0.98745
-0.77077,0.98737
-0.76677,0.98729
-0.76276,0.98721
-0.75876,0.98712
-0.75475,0.98704
-0.75075,0.98695
-0.74675,0.98685
-0.74274,0.98676
-0.73874,0.98666
-0.73473,0.98656
-0.73073,0.98646
-0.72673,0.98636
-0.72272,0.98625
-0.71872,0.98614
-0.71471,0.98603
-0.71071,0.98592
-0.70671,0.9858
-0.7027,0.98568
-0.6987,0.98556
-0.69469,0.98543
-0.69069,0.98531
-0.68669,0.98518
-0.68268,0.98505
-0.67868,0.98492
-0.67467,0.98478
-0.67067,0.98465
-0.66667,0.98451
-0.66266,0.98437
-0.65866,0.98422
-0.65465,0.98407
-0.65065,0.98392
-0.64665,0.98376
-0.64264,0.98361
-0.63864,0.98346
-0.63463,0.9833
-0.63063,0.98313
-0.62663,0.98296
-0.62262,0.9828
-0.61862,0.98263
-0.61461,0.98245
-0.61061,0.98228
-0.60661,0.9821
-0.6026,0.98192
-0.5986,0.98174
-0.59459,0.98156
-0.59059,0.98137
-0.58659,0.98118
-0.58258,0.981
-0.57858,0.9808
-0.57457,0.98061
-0.57057,0.98041
-0.56657,0.98022
-0.56256,0.98002
-0.55856,0.97981
-0.55455,0.97961
-0.55055,0.97941
-0.54655,0.97921
-0.54254,0.979
-0.53854,0.97879
-0.53453,0.97858
-0.53053,0.97836
-0.52653,0.97815
-0.52252,0.97794
-0.51852,0.97772
-0.51451,0.97751
-0.51051,0.97729
-0.50651,0.97708
-0.5025,0.97686
-0.4985,0.97664
-0.49449,0.97642
-0.49049,0.97621
-0.48649,0.97599
-0.48248,0.97577
-0.47848,0.97556
-0.47447,0.97534
-0.47047,0.97512
-0.46647,0.97489
-0.46246,0.97467
-0.45846,0.97445
-0.45445,0.97422
-0.45045,0.974
-0.44645,0.97378
-0.44244,0.97355
-0.43844,0.97333
-0.43443,0.97311
-0.43043,0.97288
-0.42643,0.97266
-0.42242,0.97243
-0.41842,0.97221
-0.41441,0.97198
-0.41041,0.97176
-0.40641,0.97154
-0.4024,0.97132
-0.3984,0.97111
-0.39439,0.97089
-0.39039,0.97067
-0.38639,0.97046
-0.38238,0.97024
-0.37838,0.97003
-0.37437,0.96982
-0.37037,0.96961
-0.36637,0.9694
-0.36236,0.9692
-0.35836,0.96899
-0.35435,0.96879
-0.35035,0.96859
-0.34635,0.96839
-0.34234,0.96819
-0.33834,0.968
-0.33433,0.9678
-0.33033,0.96761
-0.32633,0.96742
-0.32232,0.96722
-0.31832,0.96703
-0.31431,0.96685
-0.31031,0.96666
-0.30631,0.96648
-0.3023,0.9663
-0.2983,0.96613
-0.29429,0.96596
-0.29029,0.96579
-0.28629,0.96561
-0.28228,0.96544
-0.27828,0.96528
-0.27427,0.96512
-0.27027,0.96496
-0.26627,0.96481
-0.26226,0.96466
-0.25826,0.96451
-0.25425,0.96438
-0.25025,0.96424
-0.24625,0.9641
-0.24224,0.96396
-0.23824,0.96382
-0.23423,0.9637
-0.23023,0.96358
-0.22623,0.96346
-0.22222,0.96334
-0.21822,0.96322
-0.21421,0.96311
-0.21021,0.963
-0.20621,0.9629
-0.2022,0.9628
-0.1982,0.9627
-0.19419,0.96261
-0.19019,0.96252
-0.18619,0.96244
-0.18218,0.96235
-0.17818,0.96228
-0.17417,0.9622
-0.17017,0.96213
-0.16617,0.96207
-0.16216,0.962
-0.15816,0.96194
-0.15415,0.96189
-0.15015,0.96183
-0.14615,0.96178
-0.14214,0.96174
-0.13814,0.9617
-0.13413,0.96165
-0.13013,0.96162
-0.12613,0.96158
-0.12212,0.96154
-0.11812,0.96151
-0.11411,0.96148
-0.11011,0.96145
-0.10611,0.96142
-0.1021,0.9614
-0.098098,0.96137
-0.094094,0.96134
-0.09009,0.96132
-0.086086,0.9613
-0.082082,0.96128
-0.078078,0.96126
-0.074074,0.96124
-0.07007,0.96123
-0.066066,0.96122
-0.062062,0.9612
-0.058058,0.96119
-0.054054,0.96118
-0.05005,0.96118
-0.046046,0.96117
-0.042042,0.96115
-0.038038,0.96115
-0.034034,0.96115
-0.03003,0.96115
-0.026026,0.96114
-0.022022,0.96115
-0.018018,0.96114
-0.014014,0.96114
-0.01001,0.96114
-0.006006,0.96115
-0.002002,0.96115
0.002002,0.96116
0.006006,0.96116
0.01001,0.96117
0.014014,0.96117
0.018018,0.96118
0.022022,0.96118
0.026026,0.96119
0.03003,0.9612
0.034034,0.96121
0.038038,0.96121
0.042042,0.96122
0.046046,0.96123
0.05005,0.96125
0.054054,0.96126
0.058058,0.96127
0.062062,0.96129
0.066066,0.96131
0.07007,0.96133
0.074074,0.96135
0.078078,0.96137
0.082082,0.96139
0.086086,0.96141
0.09009,0.96143
0.094094,0.96146
0.098098,0.9615
0.1021,0.96152
0.10611,0.96155
0.11011,0.96158
0.11411,0.96162
0.11812,0.96166
0.12212,0.96169
0.12613,0.96173
0.13013,0.96177
0.13413,0.96181
0.13814,0.96186
0.14214,0.96191
0.14615,0.96196
0.15015,0.96201
0.15415,0.96206
0.15816,0.96212
0.16216,0.96218
0.16617,0.96224
0.17017,0.9623
0.17417,0.96238
0.17818,0.96245
0.18218,0.96253
0.18619,0.9626
0.19019,0.96268
0.19419,0.96278
0.1982,0.96287
0.2022,0.96297
0.20621,0.96307
0.21021,0.96317
0.21421,0.96327
0.21822,0.96339
0.22222,0.9635
0.22623,0.96362
0.23023,0.96374
0.23423,0.96387
0.23824,0.964
0.24224,0.96413
0.24625,0.96426
0.25025,0.96441
0.25425,0.96455
0.25826,0.96469
0.26226,0.96484
0.26627,0.96499
0.27027,0.96513
0.27427,0.96528
0.27828,0.96543
0.28228,0.96559
0.28629,0.96575
0.29029,0.96591
0.29429,0.96607
0.2983,0.96624
0.3023,0.96641
0.30631,0.96658
0.31031,0.96675
0.31431,0.96692
0.31832,0.96709
0.32232,0.96727
0.32633,0.96745
0.33033,0.96762
0.33433,0.96781
0.33834,0.968
0.34234,0.96818
0.34635,0.96837
0.35035,0.96857
0.35435,0.96876
0.35836,0.96896
0.36236,0.96916
0.36637,0.96937
0.37037,0.96957
0.37437,0.96978
0.37838,0.96999
0.38238,0.97019
0.38639,0.97041
0.39039,0.97062
0.39439,0.97083
0.3984,0.97104
0.4024,0.97126
0.40641,0.97148
0.41041,0.97169
0.41441,0.97191
0.41842,0.97213
0.42242,0.97234
0.42643,0.97257
0.43043,0.97279
0.43443,0.97302
0.43844,0.97324
0.44244,0.97347
0.44645,0.9737
0.45045,0.97392
0.45445,0.97415
0.45846,0.97438
0.46246,0.97461
0.46647,0.97483
0.47047,0.97506
0.47447,0.97529
0.47848,0.97551
0.48248,0.97574
0.48649,0.97597
0.49049,0.97619
0.49449,0.97642
0.4985,0.97664
0.5025,0.97687
0.50651,0.97709
0.51051,0.97732
0.51451,0.97755
0.51852,0.97777
0.52252,0.97799
0.52653,0.97821
0.53053,0.97844
0.53453,0.97866
0.53854,0.97888
0.54254,0.97909
0.54655,0.97931
0.55055,0.97953
0.55455,0.97974
0.55856,0.97995
0.56256,0.98017
0.56657,0.98037
0.57057,0.98058
0.57457,0.98078
0.57858,0.98098
0.58258,0.98118
0.58659,0.98138
0.59059,0.98157
0.59459,0.98176
0.5986,0.98195
0.6026,0.98214
0.60661,0.98232
0.61061,0.9825
0.61461,0.98268
0.61862,0.98285
0.62262,0.98302
0.62663,0.98318
0.63063,0.98335
0.63463,0.98351
0.63864,0.98367
0.64264,0.98382
0.64665,0.98397
0.65065,0.98411
0.65465,0.98426
0.65866,0.9844
0.66266,0.98454
0.66667,0.98467
0.67067,0.98481
0.67467,0.98494
0.67868,0.98506
0.68268,0.98519
0.68669,0.98532
0.69069,0.98544
0.69469,0.98556
0.6987,0.98567
0.7027,0.98579
0.70671,0.9859
0.71071,0.98601
0.71471,0.98612
0.71872,0.98622
0.72272,0.98632
0.72673,0.98642
0.73073,0.98653
0.73473,0.98662
0.73874,0.98672
0.74274,0.98681
0.74675,0.9869
0.75075,0.98699
0.75475,0.98708
0.75876,0.98716
0.76276,0.98725
0.76677,0.98733
0.77077,0.98741
0.77477,0.98749
0.77878,0.98757
0.78278,0.98765
0.78679,0.98772
0.79079,0.98779
0.79479,0.98787
0.7988,0.98794
0.8028,0.98801
0.80681,0.98808
0.81081,0.98814
0.81481,0.98821
0.81882,0.98828
0.82282,0.98834
0.82683,0.9884
0.83083,0.98846
0.83483,0.98852
0.83884,0.98858
0.84284,0.98864
0.84685,0.9887
0.85085,0.98875
0.85485,0.98881
0.85886,0.98886
0.86286,0.98892
0.86687,0.98897
0.87087,0.98902
0.87487,0.98907
0.87888,0.98912
0.88288,0.98917
0.88689,0.98922
0.89089,0.98927
0.89489,0.98932
0.8989,0.98937
0.9029,0.98941
0.90691,0.98946
0.91091,0.9895
0.91491,0.98955
0.91892,0.98959
0.92292,0.98963
0.92693,0.98967
0.93093,0.98972
0.93493,0.98976
0.93894,0.9898
0.94294,0.98984
0.94695,0.98988
0.95095,0.98991
0.95495,0.98995
0.95896,0.98999
0.96296,0.99003
0.96697,0.99006
0.97097,0.9901
0.97497,0.99014
0.97898,0.99017
0.98298,0.99021
0.98699,0.99024
0.99099,0.99028
0.99499,0.99031
0.999,0.99035
1.003,0.99038
1.007,0.99041
1.011,0.99045
1.015,0.99048
1.019,0.99051
1.023,0.99054
1.027,0.99058
1.031,0.99061
1.035,0.99064
1.039,0.99067
1.043,0.9907
1.047,0.99073
1.0511,0.99076
1.0551,0.99079
1.0591,0.99082
1.0631,0.99085
1.0671,0.99088
1.0711,0.99091
1.0751,0.99094
1.0791,0.99097
1.0831,0.991
1.0871,0.99102
1.0911,0.99105
1.0951,0.99108
1.0991,0.99111
1.1031,0.99114
1.1071,0.99116
1.1111,0.99119
1.1151,0.99122
1.1191,0.99124
1.1231,0.99127
1.1271,0.9913
1.1311,0.99132
1.1351,0.99135
1.1391,0.99138
1.1431,0.9914
1.1471,0.99143
1.1512,0.99145
1.1552,0.99148
1.1592,0.99151
1.1632,0.99153
1.1672,0.99156
1.1712,0.99158
1.1752,0.99161
1.1792,0.99163
1.1832,0.99166
1.1872,0.99168
1.1912,0.9917
1.1952,0.99173
1.1992,0.99175
1.2032,0.99178
1.2072,0.9918
1.2112,0.99183
1.2152,0.99185
1.2192,0.99187
1.2232,0.9919
1.2272,0.99192
1.2312,0.99194
1.2352,0.99197
1.2392,0.99199
1.2432,0.99201
1.2472,0.99203
1.2513,0.99206
1.2553,0.99208
1.2593,0.9921
1.2633,0.99212
1.2673,0.99215
1.2713,0.99217
1.2753,0.99219
1.2793,0.99221
1.2833,0.99224
1.2873,0.99226
1.2913,0.99228
1.2953,0.9923
1.2993,0.99232
1.3033,0.99234
1.3073,0.99237
1.3113,0.99239
1.3153,0.99241
1.3193,0.99243
1.3233,0.99245
1.3273,0.99247
1.3313,0.99249
1.3353,0.99251
1.3393,0.99253
1.3433,0.99255
1.3473,0.99257
1.3514,0.99259
1.3554,0.99262
1.3594,0.99264
1.3634,0.99266
1.3674,0.99268
1.3714,0.9927
1.3754,0.99272
1.3794,0.99274
1.3834,0.99276
1.3874,0.99278
1.3914,0.99279
1.3954,0.99281
1.3994,0.99283
1.4034,0.99285
1.4074,0.99287
1.4114,0.99289
1.4154,0.99291
1.4194,0.99293
1.4234,0.99295
1.4274,0.99297
1.4314,0.99299
1.4354,0.99301
1.4394,0.99303
1.4434,0.99304
1.4474,0.99306
1.4515,0.99308
1.4555,0.9931
1.4595,0.99312
1.4635,0.99314
1.4675,0.99315
1.4715,0.99317
1.4755,0.99319
1.4795,0.99321
1.4835,0.99323
1.4875,0.99324
1.4915,0.99326
1.4955,0.99328
1.4995,0.9933
1.5035,0.99332
1.5075,0.99333
1.5115,0.99335
1.5155,0.99337
1.5195,0.99338
1.5235,0.9934
1.5275,0.99342
1.5315,0.99344
1.5355,0.99346
1.5395,0.99347
1.5435,0.99349
1.5475,0.99351
1.5516,0.99352
1.5556,0.99354
1.5596,0.99356
1.5636,0.99357
1.5676,0.99359
1.5716,0.99361
1.5756,0.99362
1.5796,0.99364
1.5836,0.99366
1.5876,0.99367
1.5916,0.99369
1.5956,0.99371
1.5996,0.99372
1.6036,0.99374
1.6076,0.99375
1.6116,0.99377
1.6156,0.99379
1.6196,0.9938
1.6236,0.99382
1.6276,0.99383
1.6316,0.99385
1.6356,0.99387
1.6396,0.99388
1.6436,0.9939
1.6476,0.99391
1.6517,0.99393
1.6557,0.99394
1.6597,0.99396
1.6637,0.99398
1.6677,0.99399
1.6717,0.99401
1.6757,0.99402
1.6797,0.99404
1.6837,0.99405
1.6877,0.99407
1.6917,0.99408
1.6957,0.9941
1.6997,0.99411
1.7037,0.99413
1.7077,0.99414
1.7117,0.99416
1.7157,0.99417
1.7197,0.99419
1.7237,0.9942
1.7277,0.99422
1.7317,0.99423
1.7357,0.99424
1.7397,0.99426
1.7437,0.99427
1.7477,0.99429
1.7518,0.9943
1.7558,0.99431
1.7598,0.99433
1.7638,0.99434
1.7678,0.99436
1.7718,0.99437
1.7758,0.99439
1.7798,0.9944
1.7838,0.99441
1.7878,0.99443
1.7918,0.99444
1.7958,0.99445
1.7998,0.99447
1.8038,0.99448
1.8078,0.9945
1.8118,0.99451
1.8158,0.99452
1.8198,0.99454
1.8238,0.99455
1.8278,0.99456
1.8318,0.99458
1.8358,0.99459
1.8398,0.9946
1.8438,0.99462
1.8478,0.99463
1.8519,0.99464
1.8559,0.99466
1.8599,0.99467
1.8639,0.99468
1.8679,0.99469
1.8719,0.99471
1.8759,0.99472
1.8799,0.99473
1.8839,0.99475
1.8879,0.99476
1.8919,0.99477
1.8959,0.99478
1.8999,0.9948
1.9039,0.99481
1.9079,0.99482
1.9119,0.99483
1.9159,0.99485
1.9199,0.99486
1.9239,0.99487
1.9279,0.99488
1.9319,0.9949
1.9359,0.99491
1.9399,0.99492
1.9439,0.99493
1.9479,0.99494
1.952,0.99496
1.956,0.99497
1.96,0.99498
1.964,0.99499
1.968,0.995
1.972,0.99502
1.976,0.99503
1.98,0.99504
1.984,0.99505
1.988,0.99506
1.992,0.99508
1.996,0.99509
2,0.9951


==> figs/data/reference/cylinder_nse_p_dns_2.02_mean.csv <==
y,P
-2,0.99665
-1.996,0.99665
-1.992,0.99664
-1.988,0.99664
-1.984,0.99663
-1.98,0.99663
-1.976,0.99663
-1.972,0.99662
-1.968,0.99662
-1.964,0.99662
-1.96,0.99661
-1.956,0.99661
-1.952,0.9966
-1.9479,0.9966
-1.9439,0.9966
-1.9399,0.99659
-1.9359,0.99659
-1.9319,0.99659
-1.9279,0.99658
-1.9239,0.99658
-1.9199,0.99658
-1.9159,0.99657
-1.9119,0.99657
-1.9079,0.99656
-1.9039,0.99656
-1.8999,0.99656
-1.8959,0.99655
-1.8919,0.99655
-1.8879,0.99655
-1.8839,0.99654
-1.8799,0.99654
-1.8759,0.99654
-1.8719,0.99653
-1.8679,0.99653
-1.8639,0.99653
-1.8599,0.99652
-1.8559,0.99652
-1.8519,0.99651
-1.8478,0.99651
-1.8438,0.99651
-1.8398,0.9965
-1.8358,0.9965
-1.8318,0.9965
-1.8278,0.99649
-1.8238,0.99649
-1.8198,0.99649
-1.8158,0.99648
-1.8118,0.99648
-1.8078,0.99648
-1.8038,0.99647
-1.7998,0.99647
-1.7958,0.99647
-1.7918,0.99646
-1.7878,0.99646
-1.7838,0.99646
-1.7798,0.99645
-1.7758,0.99645
-1.7718,0.99645
-1.7678,0.99645
-1.7638,0.99644
-1.7598,0.99644
-1.7558,0.99644
-1.7518,0.99643
-1.7477,0.99643
-1.7437,0.99643
-1.7397,0.99642
-1.7357,0.99642
-1.7317,0.99642
-1.7277,0.99641
-1.7237,0.99641
-1.7197,0.99641
-1.7157,0.9964
-1.7117,0.9964
-1.7077,0.9964
-1.7037,0.99639
-1.6997,0.99639
-1.6957,0.99639
-1.6917,0.99639
-1.6877,0.99638
-1.6837,0.99638
-1.6797,0.99638
-1.6757,0.99638
-1.6717,0.99637
-1.6677,0.99637
-1.6637,0.99637
-1.6597,0.99636
-1.6557,0.99636
-1.6517,0.99636
-1.6476,0.99635
-1.6436,0.99635
-1.6396,0.99635
-1.6356,0.99635
-1.6316,0.99634
-1.6276,0.99634
-1.6236,0.99634
-1.6196,0.99634
-1.6156,0.99633
-1.6116,0.99633
-1.6076,0.99633
-1.6036,0.99633
-1.5996,0.99632
-1.5956,0.99632
-1.5916,0.99632
-1.5876,0.99632
-1.5836,0.99631
-1.5796,0.99631
-1.5756,0.99631
-1.5716,0.99631
-1.5676,0.9963
-1.5636,0.9963
-1.5596,0.9963
-1.5556,0.9963
-1.5516,0.99629
-1.5475,0.99629
-1.5435,0.99629
-1.5395,0.99629
-1.5355,0.99628
-1.5315,0.99628
-1.5275,0.99628
-1.5235,0.99628
-1.5195,0.99628
-1.5155,0.99627
-1.5115,0.99627
-1.5075,0.99627
-1.5035,0.99627
-1.4995,0.99626
-1.4955,0.99626
-1.4915,0.99626
-1.4875,0.99626
-1.4835,0.99626
-1.4795,0.99626
-1.4755,0.99625
-1.4715,0.99625
-1.4675,0.99625
-1.4635,0.99625
-1.4595,0.99625
-1.4555,0.99624
-1.4515,0.99624
-1.4474,0.99624
-1.4434,0.99624
-1.4394,0.99624
-1.4354,0.99623
-1.4314,0.99623
-1.4274,0.99623
-1.4234,0.99623
-1.4194,0.99623
-1.4154,0.99623
-1.4114,0.99622
-1.4074,0.99622
-1.4034,0.99622
-1.3994,0.99622
-1.3954,0.99622
-1.3914,0.99621
-1.3874,0.99621
-1.3834,0.99621
-1.3794,0.99621
-1.3754,0.99621
-1.3714,0.9962
-1.3674,0.9962
-1.3634,0.9962
-1.3594,0.9962
-1.3554,0.9962
-1.3514,0.9962
-1.3473,0.9962
-1.3433,0.99619
-1.3393,0.99619
-1.3353,0.99619
-1.3313,0.99619
-1.3273,0.99619
-1.3233,0.99619
-1.3193,0.99618
-1.3153,0.99618
-1.3113,0.99618
-1.3073,0.99618
-1.3033,0.99618
-1.2993,0.99618
-1.2953,0.99618
-1.2913,0.99617
-1.2873,0.99617
-1.2833,0.99617
-1.2793,0.99617
-1.2753,0.99617
-1.2713,0.99616
-1.2673,0.99616
-1.2633,0.99616
-1.2593,0.99616
-1.2553,0.99616
-1.2513,0.99615
-1.2472,0.99615
-1.2432,0.99615
-1.2392,0.99615
-1.2352,0.99614
-1.2312,0.99614
-1.2272,0.99614
-1.2232,0.99614
-1.2192,0.99613
-1.2152,0.99613
-1.2112,0.99613
-1.2072,0.99613
-1.2032,0.99612
-1.1992,0.99612
-1.1952,0.99612
-1.1912,0.99611
-1.1872,0.99611
-1.1832,0.99611
-1.1792,0.9961
-1.1752,0.9961
-1.1712,0.99609
-1.1672,0.99609
-1.1632,0.99608
-1.1592,0.99608
-1.1552,0.99607
-1.1512,0.99607
-1.1471,0.99606
-1.1431,0.99606
-1.1391,0.99605
-1.1351,0.99605
-1.1311,0.99604
-1.1271,0.99604
-1.1231,0.99603
-1.1191,0.99603
-1.1151,0.99602
-1.1111,0.99602
-1.1071,0.99601
-1.1031,0.996
-1.0991,0.996
-1.0951,0.99599
-1.0911,0.99599
-1.0871,0.99598
-1.0831,0.99597
-1.0791,0.99597
-1.0751,0.99596
-1.0711,0.99595
-1.0671,0.99595
-1.0631,0.99594
-1.0591,0.99593
-1.0551,0.99592
-1.0511,0.99591
-1.047,0.9959
-1.043,0.99589
-1.039,0.99588
-1.035,0.99587
-1.031,0.99586
-1.027,0.99585
-1.023,0.99584
-1.019,0.99583
-1.015,0.99581
-1.011,0.9958
-1.007,0.99579
-1.003,0.99577
-0.999,0.99576
-0.99499,0.99574
-0.99099,0.99573
-0.98699,0.99571
-0.98298,0.99569
-0.97898,0.99568
-0.97497,0.99566
-0.97097,0.99564
-0.96697,0.99562
-0.96296,0.99561
-0.95896,0.99559
-0.95495,0.99557
-0.95095,0.99555
-0.94695,0.99552
-0.94294,0.9955
-0.93894,0.99548
-0.93493,0.99546
-0.93093,0.99543
-0.92693,0.99541
-0.92292,0.99539
-0.91892,0.99536
-0.91491,0.99534
-0.91091,0.99531
-0.90691,0.99528
-0.9029,0.99525
-0.8989,0.99522
-0.89489,0.99519
-0.89089,0.99516
-0.88689,0.99513
-0.88288,0.99509
-0.87888,0.99506
-0.87487,0.99502
-0.87087,0.99498
-0.86687,0.99495
-0.86286,0.99491
-0.85886,0.99487
-0.85485,0.99483
-0.85085,0.99479
-0.84685,0.99474
-0.84284,0.9947
-0.83884,0.99465
-0.83483,0.9946
-0.83083,0.99455
-0.82683,0.9945
-0.82282,0.99445
-0.81882,0.9944
-0.81481,0.99435
-0.81081,0.99429
-0.80681,0.99423
-0.8028,0.99418
-0.7988,0.99412
-0.79479,0.99405
-0.79079,0.99399
-0.78679,0.99392
-0.78278,0.99386
-0.77878,0.99379
-0.77477,0.99372
-0.77077,0.99365
-0.76677,0.99358
-0.76276,0.99351
-0.75876,0.99344
-0.75475,0.99337
-0.75075,0.99329
-0.74675,0.99322
-0.74274,0.99314
-0.73874,0.99306
-0.73473,0.99298
-0.73073,0.9929
-0.72673,0.99282
-0.72272,0.99274
-0.71872,0.99265
-0.71471,0.99257
-0.71071,0.99249
-0.70671,0.99241
-0.7027,0.99233
-0.6987,0.99224
-0.69469,0.99216
-0.69069,0.99208
-0.68669,0.99199
-0.68268,0.9919
-0.67868,0.99181
-0.67467,0.99172
-0.67067,0.99163
-0.66667,0.99154
-0.66266,0.99145
-0.65866,0.99136
-0.65465,0.99126
-0.65065,0.99116
-0.64665,0.99106
-0.64264,0.99097
-0.63864,0.99087
-0.63463,0.99076
-0.63063,0.99066
-0.62663,0.99056
-0.62262,0.99045
-0.61862,0.99035
-0.61461,0.99025
-0.61061,0.99015
-0.60661,0.99005
-0.6026,0.98995
-0.5986,0.98985
-0.59459,0.98974
-0.59059,0.98964
-0.58659,0.98954
-0.58258,0.98943
-0.57858,0.98933
-0.57457,0.98923
-0.57057,0.98913
-0.56657,0.98904
-0.56256,0.98894
-0.55856,0.98884
-0.55455,0.98874
-0.55055,0.98864
-0.54655,0.98854
-0.54254,0.98843
-0.53854,0.98833
-0.53453,0.98822
-0.53053,0.98812
-0.52653,0.98801
-0.52252,0.98791
-0.51852,0.9878
-0.51451,0.98769
-0.51051,0.98759
-0.50651,0.98748
-0.5025,0.98737
-0.4985,0.98726
-0.49449,0.98715
-0.49049,0.98704
-0.48649,0.98692
-0.48248,0.9868
-0.47848,0.98668
-0.47447,0.98656
-0.47047,0.98644
-0.46647,0.98632
-0.46246,0.9862
-0.45846,0.98608
-0.45445,0.98596
-0.45045,0.98584
-0.44645,0.98572
-0.44244,0.98559
-0.43844,0.98547
-0.43443,0.98536
-0.43043,0.98524
-0.42643,0.98512
-0.42242,0.98501
-0.41842,0.9849
-0.41441,0.98478
-0.41041,0.98467
-0.40641,0.98455
-0.4024,0.98444
-0.3984,0.98433
-0.39439,0.98422
-0.39039,0.98411
-0.38639,0.984
-0.38238,0.9839
-0.37838,0.98379
-0.37437,0.98368
-0.37037,0.98357
-0.36637,0.98347
-0.36236,0.98336
-0.35836,0.98325
-0.35435,0.98314
-0.35035,0.98303
-0.34635,0.98292
-0.34234,0.98281
-0.33834,0.98271
-0.33433,0.9826
-0.33033,0.9825
-0.32633,0.98239
-0.32232,0.98229
-0.31832,0.98218
-0.31431,0.98208
-0.31031,0.98197
-0.30631,0.98187
-0.3023,0.98176
-0.2983,0.98167
-0.29429,0.98156
-0.29029,0.98146
-0.28629,0.98136
-0.28228,0.98126
-0.27828,0.98116
-0.27427,0.98106
-0.27027,0.98096
-0.26627,0.98087
-0.26226,0.98077
-0.25826,0.98068
-0.25425,0.98059
-0.25025,0.98051
-0.24625,0.98042
-0.24224,0.98033
-0.23824,0.98025
-0.23423,0.98017
-0.23023,0.98008
-0.22623,0.98
-0.22222,0.97992
-0.21822,0.97984
-0.21421,0.97975
-0.21021,0.97967
-0.20621,0.97959
-0.2022,0.97951
-0.1982,0.97944
-0.19419,0.97936
-0.19019,0.97928
-0.18619,0.9792
-0.18218,0.97913
-0.17818,0.97905
-0.17417,0.97898
-0.17017,0.97891
-0.16617,0.97884
-0.16216,0.97876
-0.15816,0.97869
-0.15415,0.97862
-0.15015,0.97856
-0.14615,0.97849
-0.14214,0.97842
-0.13814,0.97836
-0.13413,0.97831
-0.13013,0.97825
-0.12613,0.97819
-0.12212,0.97813
-0.11812,0.97807
-0.11411,0.97801
-0.11011,0.97796
-0.10611,0.9779
-0.1021,0.97785
-0.098098,0.9778
-0.094094,0.97775
-0.09009,0.9777
-0.086086,0.97766
-0.082082,0.97762
-0.078078,0.97757
-0.074074,0.97753
-0.07007,0.97749
-0.066066,0.97745
-0.062062,0.97742
-0.058058,0.97738
-0.054054,0.97735
-0.05005,0.97732
-0.046046,0.9773
-0.042042,0.97728
-0.038038,0.97725
-0.034034,0.97723
-0.03003,0.97721
-0.026026,0.97719
-0.022022,0.97718
-0.018018,0.97717
-0.014014,0.97716
-0.01001,0.97715
-0.006006,0.97714
-0.002002,0.97713
0.002002,0.97713
0.006006,0.97713
0.01001,0.97713
0.014014,0.97713
0.018018,0.97713
0.022022,0.97713
0.026026,0.97714
0.03003,0.97715
0.034034,0.97716
0.038038,0.97717
0.042042,0.97718
0.046046,0.97719
0.05005,0.97721
0.054054,0.97723
0.058058,0.97725
0.062062,0.97727
0.066066,0.9773
0.07007,0.97732
0.074074,0.97735
0.078078,0.97738
0.082082,0.97741
0.086086,0.97745
0.09009,0.97748
0.094094,0.97752
0.098098,0.97756
0.1021,0.9776
0.10611,0.97765
0.11011,0.97769
0.11411,0.97774
0.11812,0.97779
0.12212,0.97783
0.12613,0.97789
0.13013,0.97794
0.13413,0.97799
0.13814,0.97805
0.14214,0.97811
0.14615,0.97817
0.15015,0.97823
0.15415,0.97829
0.15816,0.97836
0.16216,0.97842
0.16617,0.97849
0.17017,0.97856
0.17417,0.97863
0.17818,0.9787
0.18218,0.97878
0.18619,0.97885
0.19019,0.97893
0.19419,0.97901
0.1982,0.97909
0.2022,0.97917
0.20621,0.97925
0.21021,0.97933
0.21421,0.97942
0.21822,0.9795
0.22222,0.97958
0.22623,0.97966
0.23023,0.97975
0.23423,0.97983
0.23824,0.97991
0.24224,0.98
0.24625,0.98008
0.25025,0.98016
0.25425,0.98025
0.25826,0.98033
0.26226,0.98042
0.26627,0.9805
0.27027,0.98059
0.27427,0.98067
0.27828,0.98076
0.28228,0.98085
0.28629,0.98094
0.29029,0.98102
0.29429,0.98111
0.2983,0.9812
0.3023,0.98129
0.30631,0.98138
0.31031,0.98146
0.31431,0.98155
0.31832,0.98164
0.32232,0.98173
0.32633,0.98182
0.33033,0.98191
0.33433,0.98199
0.33834,0.98209
0.34234,0.98218
0.34635,0.98227
0.35035,0.98236
0.35435,0.98246
0.35836,0.98256
0.36236,0.98265
0.36637,0.98275
0.37037,0.98285
0.37437,0.98295
0.37838,0.98305
0.38238,0.98315
0.38639,0.98324
0.39039,0.98334
0.39439,0.98344
0.3984,0.98355
0.4024,0.98365
0.40641,0.98376
0.41041,0.98387
0.41441,0.98398
0.41842,0.98409
0.42242,0.9842
0.42643,0.98431
0.43043,0.98441
0.43443,0.98452
0.43844,0.98463
0.44244,0.98474
0.44645,0.98485
0.45045,0.98496
0.45445,0.98507
0.45846,0.98517
0.46246,0.98528
0.46647,0.98539
0.47047,0.9855
0.47447,0.98561
0.47848,0.98571
0.48248,0.98582
0.48649,0.98592
0.49049,0.98603
0.49449,0.98614
0.4985,0.98625
0.5025,0.98636
0.50651,0.98647
0.51051,0.98658
0.51451,0.98669
0.51852,0.9868
0.52252,0.9869
0.52653,0.98701
0.53053,0.98711
0.53453,0.98722
0.53854,0.98732
0.54254,0.98743
0.54655,0.98753
0.55055,0.98764
0.55455,0.98774
0.55856,0.98785
0.56256,0.98795
0.56657,0.98806
0.57057,0.98816
0.57457,0.98826
0.57858,0.98837
0.58258,0.98847
0.58659,0.98858
0.59059,0.98869
0.59459,0.9888
0.5986,0.9889
0.6026,0.98901
0.60661,0.98912
0.61061,0.98923
0.61461,0.98933
0.61862,0.98943
0.62262,0.98954
0.62663,0.98965
0.63063,0.98975
0.63463,0.98985
0.63864,0.98996
0.64264,0.99006
0.64665,0.99017
0.65065,0.99027
0.65465,0.99037
0.65866,0.99048
0.66266,0.99058
0.66667,0.99068
0.67067,0.99078
0.67467,0.99088
0.67868,0.99097
0.68268,0.99107
0.68669,0.99117
0.69069,0.99127
0.69469,0.99136
0.6987,0.99146
0.7027,0.99155
0.70671,0.99164
0.71071,0.99173
0.71471,0.99183
0.71872,0.99192
0.72272,0.992
0.72673,0.99209
0.73073,0.99218
0.73473,0.99226
0.73874,0.99235
0.74274,0.99243
0.74675,0.99252
0.75075,0.99259
0.75475,0.99267
0.75876,0.99275
0.76276,0.99283
0.76677,0.99291
0.77077,0.99298
0.77477,0.99305
0.77878,0.99312
0.78278,0.99319
0.78679,0.99326
0.79079,0.99333
0.79479,0.99339
0.7988,0.99345
0.8028,0.99352
0.80681,0.99358
0.81081,0.99364
0.81481,0.9937
0.81882,0.99376
0.82282,0.99382
0.82683,0.99387
0.83083,0.99393
0.83483,0.99399
0.83884,0.99404
0.84284,0.99409
0.84685,0.99415
0.85085,0.9942
0.85485,0.99425
0.85886,0.9943
0.86286,0.99435
0.86687,0.9944
0.87087,0.99444
0.87487,0.99449
0.87888,0.99453
0.88288,0.99458
0.88689,0.99462
0.89089,0.99466
0.89489,0.9947
0.8989,0.99474
0.9029,0.99478
0.90691,0.99482
0.91091,0.99485
0.91491,0.99489
0.91892,0.99492
0.92292,0.99495
0.92693,0.99498
0.93093,0.99502
0.93493,0.99504
0.93894,0.99507
0.94294,0.9951
0.94695,0.99513
0.95095,0.99515
0.95495,0.99518
0.95896,0.9952
0.96296,0.99522
0.96697,0.99524
0.97097,0.99527
0.97497,0.99529
0.97898,0.99531
0.98298,0.99533
0.98699,0.99535
0.99099,0.99537
0.99499,0.99539
0.999,0.99541
1.003,0.99543
1.007,0.99545
1.011,0.99547
1.015,0.99549
1.019,0.99551
1.023,0.99553
1.027,0.99555
1.031,0.99556
1.035,0.99558
1.039,0.9956
1.043,0.99561
1.047,0.99563
1.0511,0.99564
1.0551,0.99566
1.0591,0.99567
1.0631,0.99568
1.0671,0.9957
1.0711,0.99571
1.0751,0.99572
1.0791,0.99574
1.0831,0.99575
1.0871,0.99576
1.0911,0.99577
1.0951,0.99578
1.0991,0.99579
1.1031,0.9958
1.1071,0.99582
1.1111,0.99582
1.1151,0.99583
1.1191,0.99584
1.1231,0.99585
1.1271,0.99586
1.1311,0.99587
1.1351,0.99588
1.1391,0.99589
1.1431,0.9959
1.1471,0.99591
1.1512,0.99591
1.1552,0.99592
1.1592,0.99593
1.1632,0.99594
1.1672,0.99594
1.1712,0.99595
1.1752,0.99595
1.1792,0.99596
1.1832,0.99597
1.1872,0.99597
1.1912,0.99598
1.1952,0.99598
1.1992,0.99599
1.2032,0.99599
1.2072,0.996
1.2112,0.996
1.2152,0.99601
1.2192,0.99601
1.2232,0.99602
1.2272,0.99602
1.2312,0.99603
1.2352,0.99603
1.2392,0.99603
1.2432,0.99604
1.2472,0.99604
1.2513,0.99605
1.2553,0.99605
1.2593,0.99605
1.2633,0.99606
1.2673,0.99606
1.2713,0.99606
1.2753,0.99607
1.2793,0.99607
1.2833,0.99607
1.2873,0.99608
1.2913,0.99608
1.2953,0.99608
1.2993,0.99609
1.3033,0.99609
1.3073,0.99609
1.3113,0.9961
1.3153,0.9961
1.3193,0.9961
1.3233,0.9961
1.3273,0.99611
1.3313,0.99611
1.3353,0.99611
1.3393,0.99612
1.3433,0.99612
1.3473,0.99612
1.3514,0.99613
1.3554,0.99613
1.3594,0.99613
1.3634,0.99613
1.3674,0.99614
1.3714,0.99614
1.3754,0.99614
1.3794,0.99615
1.3834,0.99615
1.3874,0.99615
1.3914,0.99615
1.3954,0.99616
1.3994,0.99616
1.4034,0.99616
1.4074,0.99617
1.4114,0.99617
1.4154,0.99617
1.4194,0.99617
1.4234,0.99618
1.4274,0.99618
1.4314,0.99618
1.4354,0.99619
1.4394,0.99619
1.4434,0.99619
1.4474,0.99619
1.4515,0.9962
1.4555,0.9962
1.4595,0.9962
1.4635,0.99621
1.4675,0.99621
1.4715,0.99621
1.4755,0.99621
1.4795,0.99622
1.4835,0.99622
1.4875,0.99622
1.4915,0.99623
1.4955,0.99623
1.4995,0.99623
1.5035,0.99623
1.5075,0.99624
1.5115,0.99624
1.5155,0.99624
1.5195,0.99625
1.5235,0.99625
1.5275,0.99625
1.5315,0.99626
1.5355,0.99626
1.5395,0.99626
1.5435,0.99626
1.5475,0.99627
1.5516,0.99627
1.5556,0.99627
1.5596,0.99628
1.5636,0.99628
1.5676,0.99628
1.5716,0.99629
1.5756,0.99629
1.5796,0.99629
1.5836,0.9963
1.5876,0.9963
1.5916,0.9963
1.5956,0.9963
1.5996,0.99631
1.6036,0.99631
1.6076,0.99631
1.6116,0.99632
1.6156,0.99632
1.6196,0.99632
1.6236,0.99633
1.6276,0.99633
1.6316,0.99633
1.6356,0.99634
1.6396,0.99634
1.6436,0.99634
1.6476,0.99635
1.6517,0.99635
1.6557,0.99635
1.6597,0.99636
1.6637,0.99636
1.6677,0.99636
1.6717,0.99637
1.6757,0.99637
1.6797,0.99637
1.6837,0.99638
1.6877,0.99638
1.6917,0.99638
1.6957,0.99639
1.6997,0.99639
1.7037,0.99639
1.7077,0.9964
1.7117,0.9964
1.7157,0.9964
1.7197,0.99641
1.7237,0.99641
1.7277,0.99641
1.7317,0.99642
1.7357,0.99642
1.7397,0.99642
1.7437,0.99643
1.7477,0.99643
1.7518,0.99644
1.7558,0.99644
1.7598,0.99644
1.7638,0.99645
1.7678,0.99645
1.7718,0.99645
1.7758,0.99646
1.7798,0.99646
1.7838,0.99646
1.7878,0.99647
1.7918,0.99647
1.7958,0.99647
1.7998,0.99648
1.8038,0.99648
1.8078,0.99648
1.8118,0.99649
1.8158,0.99649
1.8198,0.9965
1.8238,0.9965
1.8278,0.9965
1.8318,0.99651
1.8358,0.99651
1.8398,0.99651
1.8438,0.99652
1.8478,0.99652
1.8519,0.99653
1.8559,0.99653
1.8599,0.99653
1.8639,0.99654
1.8679,0.99654
1.8719,0.99654
1.8759,0.99655
1.8799,0.99655
1.8839,0.99655
1.8879,0.99656
1.8919,0.99656
1.8959,0.99657
1.8999,0.99657
1.9039,0.99657
1.9079,0.99658
1.9119,0.99658
1.9159,0.99659
1.9199,0.99659
1.9239,0.99659
1.9279,0.9966
1.9319,0.9966
1.9359,0.9966
1.9399,0.99661
1.9439,0.99661
1.9479,0.99662
1.952,0.99662
1.956,0.99662
1.96,0.99663
1.964,0.99663
1.968,0.99664
1.972,0.99664
1.976,0.99664
1.98,0.99665
1.984,0.99665
1.988,0.99665
1.992,0.99666
1.996,0.99666
2,0.99667


==> figs/data/reference/h_mode_centre.csv <==
0.5035555990031284, 0.0018649333135047907
0.5335054857467973, 0.007750824468072404
0.5651589089089093, 0.014693153126292602
0.5964401901901937, 0.018752892651148323
0.6120808308308341, 0.022087175055198194
0.6472722722722732, 0.025712306223933945
0.6668230730730755, 0.028901849747779762
0.6809510820233289, 0.03024969153696444
0.6981043543543564, 0.032816654534677636
0.7189643998133715, 0.03620074406156226
0.729385635635639, 0.03847067617707145
0.7506421646384069, 0.04101644433854168
0.7606669169169198, 0.04325508939171718
0.7763075575575584, 0.04542989389210306
0.7880380380380405, 0.04658995936902899
0.7958583583583607, 0.04919917636778082
0.8266688002184921, 0.051940071022837486
0.8388701201201219, 0.05383924241773064
0.8773532239385489, 0.05835360002433698
0.889702202202205, 0.06050878651460023
0.9280376476586056, 0.06509589775644276
0.9522647647647648, 0.06746878766064801
0.9679054054054053, 0.07036826585082379
0.9850576243436695, 0.07213597025581275
1.003096846846848, 0.07428326649547567
1.0265578078078104, 0.07747300587707562
1.0734797297297298, 0.08095378988111535
1.0930305305305321, 0.08341865971517126
1.1244397895738256, 0.08607648374734522
1.1438626126126152, 0.08762431326675502
1.167323573573574, 0.0902343136965229
1.2004664251539108, 0.09246779864542531
1.2337962962962976, 0.0948755548929966
1.2494369369369398, 0.09676048991746655
1.282828613699003, 0.09892988133011282
1.3159096596596633, 0.10096692690006626
1.335460460460462, 0.10328686199616421
1.365190802244097, 0.10579901101459843
1.3941128628628636, 0.10792771147712998
1.4019331831831856, 0.11039199373792374
1.428546331894168, 0.11245583733926245
1.491901861544239, 0.11887782885635023
1.527027027027028, 0.12174375090654166
1.5466091091091112, 0.12402310584287313
1.5622497497497516, 0.12474856296367909
1.577890390390392, 0.12576388956040097
1.6013513513513526, 0.12663467313467303
1.6209021521521532, 0.12692552189935902
1.6404529529529555, 0.12663663171221307
1.6717342342342345, 0.124609112242833
1.687374874874875, 0.12403015672201712
1.7073106623544803, 0.122317206754334
1.7264764764764777, 0.12055368158856516
1.7643306390395441, 0.11577208563543606
1.7968593593593614, 0.11360033960615346
1.8125000000000018, 0.11113723249188356
1.8398711211211225, 0.1072253655712957
1.863332082082085, 0.10461771543457576
1.891041698339686, 0.10150439013496992
1.9219844844844864, 0.09708404692707007
1.9417261220597428, 0.09497069341211639
1.9571759259259291, 0.09273776750811635
1.980636886886888, 0.09027505210935438
2.0080080080080105, 0.08694292414059834
2.035379129129131, 0.08346586143388457
2.05884009009009, 0.08143795024899658
2.070570570570572, 0.07882971253901472
2.093779393219913, 0.07707606951194035
2.117492492492495, 0.07419415121740691
2.140953453453456, 0.07144156634272891
2.187875375375377, 0.06811041766274317
2.220490452520057, 0.06602169696180515
2.269988738738739, 0.062027271681341256
2.309188194030156, 0.05948990430495882
2.3364614614614627, 0.05782749386237751
2.3638325825825834, 0.05565484379728547
2.4150824364452745, 0.053445416541284985
2.4459459459459456, 0.052035588361169616
2.4967780280280287, 0.05015398291851758
2.5483553184591745, 0.048474432881168705
2.590621871871873, 0.04740492348341174
2.6570945945945947, 0.04639370989952374
2.7146635837906103, 0.045060045849531716
2.7704892392392413, 0.04451523818093572
2.833051801801801, 0.043503828739293815
2.889947215822474, 0.042036847416085155
2.9386261261261257, 0.04090029161540765
3.001188688688689, 0.04061355586355575
3.0715664008193464, 0.03972368930098069
3.134134134134136, 0.03946073712352771
3.2162474974974984, 0.03917498066044567
3.27098973973974, 0.03961252688287564
3.3925677510463714, 0.04106338245057184
3.522446586829016, 0.04191849560953442
3.583802552552555, 0.04252689026235523
3.6659016075366786, 0.0437121031210268
3.7362987987987992, 0.04441868030821505
3.8043786937718345, 0.044779989474280635
3.8418731231231256, 0.04514864215736292
3.9200763263263276, 0.04587723300223279
3.9786064003095305, 0.046667394904088555
4.033470970970974, 0.04762212973259472
4.096033533533536, 0.04849487188440671
4.1510239488572225, 0.04903695971535871
4.22972972972973, 0.04975032635497745
4.295451701701701, 0.05009914274739846
4.355571801727454, 0.049928598382958156
4.4049361861861875, 0.05024956150246829
4.486486486486488, 0.05051452884011021
4.5456383906776665, 0.05096285241878096
4.604354354354353, 0.051419028151586166
4.670827077077078, 0.050987553519530104
4.735704979627879, 0.05039596003931324
4.803772522522522, 0.05012460425541809
4.870245245245247, 0.04998299909927806
4.925771568578092, 0.04929535218808212
5.0031906906906904, 0.04883018035925002
5.057932932932935, 0.04854305289188998
5.114430256869415, 0.04804523348379386
5.1752377377377385, 0.048114124410636006
5.261261261261264, 0.04753869432939184
5.323644294780539, 0.04723379107241499
5.452527543668683, 0.04658606408463084
5.531062312312315, 0.04653766534871173
5.603675735833853, 0.04626151150018376
5.6640077577577586, 0.04668925925030565
5.787406771819061, 0.0463470357983482
5.958466701874251, 0.04667850195579826


==> figs/data/reference/l_mode_centre.csv <==
0.5288978108631568, 0.0019579000918964473
0.5886198698698717, 0.00628811347125291
0.6668230730730755, 0.010929942240988533
0.7020145145145147, 0.012960791292186524
0.7417723904873963, 0.015231138184635618
0.7684872372372382, 0.0168773587988702
0.8232294794794832, 0.020648403994334097
0.8456754591135134, 0.0221717972821317
0.8701514014014027, 0.02383931852245791
0.9090309887635843, 0.027951906991845465
0.9327139639639661, 0.03137905862033752
0.9597154124836411, 0.03322518253878182
0.9718155655655671, 0.035004385646827396
1.0040642832386908, 0.03903304224752879
1.0304679679679687, 0.04370340779061699
1.0484131539937405, 0.04537580346242087
1.061749249249253, 0.0470384736256827
1.080090918818776, 0.05089600816212814
1.0969406906906922, 0.05515658167111648
1.1117686836438114, 0.05665887549633064
1.1204016516516528, 0.05834632105271631
1.149782001433854, 0.06256296105941317
1.167323573573574, 0.06675488614732783
1.1877953192238966, 0.0686836165005934
1.1986048548548567, 0.07023488672035172
1.2259759759759774, 0.07429443038745354
1.2384797429439534, 0.07587470964273324
1.2533470970971, 0.07864384353047127
1.2689877377377385, 0.0802389090790252
1.284628378378379, 0.08212384410349516
1.335460460460462, 0.08603962817916289
1.421483983983988, 0.08821795811912081
1.464495745745749, 0.08822011255441475
1.5114176676676685, 0.08851233232337874
1.6052615115115128, 0.08619807710214666
1.6991053553553552, 0.08533316926049472
1.7303866366366396, 0.08576954033640061
1.7706661920045512, 0.0865315555231071
1.8007695195195215, 0.08736734789351064
1.8946133633633657, 0.08838659164531248
1.914164164164168, 0.08824263619612438
1.980636886886888, 0.08534727101878259
2.0080080080080105, 0.08389929464348056
2.0494305224648635, 0.08161711884550094
2.0901213713713744, 0.07636680128249873
2.1317927110099575, 0.0750583942327947
2.1644144144144146, 0.07405156677249691
2.258258258258259, 0.07130250733739085
2.3403716216216246, 0.06782818663923307
2.391203703703704, 0.06623645067249706
2.473317067067068, 0.06218239102250711
2.5632507507507523, 0.0592882009916893
2.6069591833854897, 0.05825236718161164
2.637543793793796, 0.057262835957603286
2.7392079579579587, 0.055383776665753226
2.800646088315707, 0.05329699006251987
2.8604229229229254, 0.05162154506921934
2.913599946891834, 0.05047121103588337
3.009009009009011, 0.04931003185654326
3.0833927663540237, 0.04766169817313848
3.134134134134136, 0.04656253928346932
3.17715895023613, 0.04574074944716733
3.302271021021024, 0.043672266407731364
3.3593060979800846, 0.04199838704576042
3.415665665665667, 0.04179379468914335
3.493936598486485, 0.04119655167314806
3.607263513513516, 0.04006417486359337
3.7284784784784826, 0.03934557276417727
3.7988613613613644, 0.038914293989875226
3.9526306331529995, 0.03751340716704488
4.037381131131134, 0.03675222024349911
4.095814130162161, 0.0368102038560888
4.139045295295297, 0.0366123778071451
4.24070945945946, 0.03661747010874905
4.282712942629871, 0.03684891986490535
4.3658345845845865, 0.03705854177075096
4.418927331377525, 0.03744282978703828
4.451858108108109, 0.037497654855212725
4.553522272272275, 0.03793755137069077
4.599490590880226, 0.03886088294602885
4.682557557557558, 0.03924842731819467
4.735704979627879, 0.03953866244229598
4.780311561561565, 0.0399779974518345
4.894093803753059, 0.04051948311061748
4.995370370370374, 0.040568508580136386
5.046202452452455, 0.04071598946889632
5.100944694694697, 0.04071873147745231
5.245716993310953, 0.04059580442307975
5.347284784784787, 0.04087600525391211
5.386386386386388, 0.040877963831452035
5.429398148148149, 0.041314922480619964
5.549189980334791, 0.04227441843703461
5.6874458250378375, 0.04204650878804861
5.746121121121121, 0.04176559117256773
5.8254200896091035, 0.04191109571664209
5.945795595944237, 0.04124731234193568


==> figs/data/reference/modeh_u_centerline.csv <==
0.5242555007587257, -0.007136226990451355
0.5884152124430959, -0.02742974907579243
0.6525749241274661, -0.04508050951101916
0.7167346358118363, -0.06035278446114267
0.7808943474962065, -0.07765117667635413
0.842137708649469, -0.09873605682789055
0.8975483687405164, -0.1199746042195331
0.9471263277693476, -0.1415466734635813
0.9937879362670716, -0.16313073078719342
1.0404495447647952, -0.1841091552326546
1.090027503793627, -0.2054524298338456
1.1454381638846742, -0.2268955465532192
1.2066815250379364, -0.24709069694921704
1.270841236722307, -0.2589273817541915
1.3350009484066772, -0.2606334802337267
1.3991606600910473, -0.24736392936261264
1.4516549696509866, -0.22584559734364174
1.4895675265553874, -0.2050078701814564
1.52456373292868, -0.18370723801660271
1.5566435887708652, -0.1609193160951785
1.5858070940819426, -0.13864673046760423
1.6149705993930197, -0.11462992215095458
1.6412177541729895, -0.09187135979201999
1.6645485584218513, -0.07080709906307003
1.6878793626707131, -0.04901607888033821
1.7112101669195758, -0.027225058697606386
1.7345409711684376, -0.004707279061093361
1.7578717754172994, 0.016841487970377766
1.7812025796661612, 0.037905748699327946
1.804533383915023, 0.0592122625795386
1.8278641881638849, 0.08027652330848878
1.8511949924127467, 0.10085627773491779
1.8745257966616085, 0.12167828531260749
1.8978566009104711, 0.14201578658777625
1.9241037556904401, 0.1644836451651981
1.953267261001518, 0.1886942560028564
1.982430766312595, 0.2111606441514391
2.011594271623673, 0.23382083482103
2.04075777693475, 0.25589961792759586
2.069921282245827, 0.2768155859081112
2.099084787556905, 0.2969563438045931
2.13116464339909, 0.3185814505999668
2.1661608497723823, 0.3393975764622996
2.2040734066767835, 0.36113510104345226
2.244902314112292, 0.3829865138392231
2.2886475720789075, 0.4040577853628172
2.335309180576632, 0.42571591553920496
2.3848871396054636, 0.44754753589599716
2.4373814491654024, 0.46830100515168116
2.4927921092564493, 0.48949444305415635
2.5540354704097123, 0.5109668346749653
2.6181951820940825, 0.5311075658363772
2.6823548937784527, 0.5500150082277357
2.746514605462823, 0.5670725174640141
2.810674317147193, 0.5817515412151892
2.8748340288315632, 0.5951091841413072
2.9389937405159334, 0.6074097224073792
3.0031534522003036, 0.6182126957383863
3.067313163884674, 0.6281347485193551
3.131472875569045, 0.6375282489703012
3.195632587253415, 0.6453360924311785
3.259792298937785, 0.6535843961670748
3.3239520106221554, 0.6597184905828795
3.3881117223065256, 0.6645312041736269
3.4522714339908958, 0.6693439177643743
3.516431145675266, 0.6741566313551216
3.580590857359636, 0.6787931608358614
3.6447505690440063, 0.6827249538765705
3.7089102807283765, 0.6858639184222454
3.7730699924127467, 0.689531435297943
3.8372297040971177, 0.6943441488886904
3.901389415781488, 0.6987164022044187
3.965549127465858, 0.7029124714101392
4.029708839150228, 0.7066680803408409
4.093868550834598, 0.7097189528315119
4.158028262518968, 0.7131221935421981
4.222187974203338, 0.7149397772628157
4.2863476858877085, 0.716845453038437
4.350507397572079, 0.7188392208690622
4.414667109256449, 0.7209210807546911
4.478826820940821, 0.7219458359802743
4.540070182094082, 0.7230601536897003


==> figs/data/reference/modeh_u_x1p06.csv <==
-1.9691864784546804, 1.1193181818181817
-1.9189264487369986, 1.123539505796217
-1.8686664190193163, 1.1270572757779134
-1.8184063893016345, 1.1317476357535081
-1.7681463595839526, 1.136437995729103
-1.7178863298662703, 1.1406593197071384
-1.6676263001485885, 1.1460532336790725
-1.6173662704309062, 1.1514471476510066
-1.5671062407132244, 1.1568410616229405
-1.516846210995542, 1.1627040115924343
-1.4665861812778602, 1.1688014795607076
-1.4163261515601784, 1.1758370195241
-1.366066121842496, 1.1826380414887125
-1.3158060921248143, 1.190377135448444
-1.265546062407132, 1.198585265405735
-1.2152860326894501, 1.2065588773642464
-1.1650260029717678, 1.2164086333129955
-1.114765973254086, 1.2255548352654058
-1.0645059435364037, 1.236108145210494
-1.0142459138187219, 1.2473650091519217
-0.96398588410104, 1.260028981086028
-0.9137258543833577, 1.2729274710189138
-0.8634658246656759, 1.287467586943258
-0.8132057949479936, 1.3029457748627211
-0.7629457652303118, 1.3172513727882853
-0.7126857355126295, 1.3181894447834044
-0.6761329866270427, 1.2757885906040267
-0.6560289747399701, 1.209748322147651
-0.6441493313521542, 1.1467177013422818
-0.6322696879643384, 1.0797315436241608
-0.6194762258543833, 1.006468120805369
-0.6121656760772658, 0.9357843959731542
-0.6057689450222878, 0.869228187919463
-0.5961738484398214, 0.8010381711409393
-0.5870356612184247, 0.7283766778523488
-0.5756129271916786, 0.6548552852348992
-0.5641901931649329, 0.5774643456375836
-0.5550520059435362, 0.5187762164429528
-0.5454569093610693, 0.4606040268456375
-0.5305747187433663, 0.39191035474592484
-0.5162147102526, 0.33265100671140924
-0.49336924219910827, 0.2738338926174493
-0.46823922734026713, 0.21329697986577179
-0.4362555720653787, 0.15503880033557005
-0.3951337295690931, 0.09918833892617407
-0.3471582466567602, 0.04663285539963358
-0.29689821693907836, -0.007306284319707146
-0.24663818722139652, -0.06218349603416762
-0.19637815750371423, -0.10932161378889615
-0.1461181277860324, -0.14754804758999418
-0.0958580980683501, -0.17592472544234328
-0.045598068350668264, -0.18976128737034825
0.0046619613670140225, -0.19257550335570528
0.054921991084695865, -0.18108412141549746
0.10518202080237815, -0.15903942953020156
0.15544205052006, -0.12479980170835914
0.20570208023774228, -0.08329011592434421
0.2559621099554237, -0.03943525015253213
0.30622213967310596, 0.0027779896278214977
0.35648216939078825, 0.04686737339841329
0.40674219910847054, 0.09470904514948097
0.4501485884101042, 0.14568739513422768
0.4798476968796441, 0.20160234899328833
0.5049777117384853, 0.2601614932885905
0.5209695393759297, 0.3173447986577178
0.5346768202080243, 0.37710780201342264
0.5465564635958406, 0.44306208053691254
0.5593499257057957, 0.5142617449664426
0.5689450222882622, 0.5852034395973151
0.5811292719167911, 0.6570050335570468
0.5885921248142649, 0.7221854026845635
0.596816493313522, 0.7815184563758388
0.605497771173849, 0.851772231543624
0.6156150498832522, 0.9299616490891656
0.6237741456166424, 1.0108536073825503
0.632912332838039, 1.0708315855704698
0.6443350668647856, 1.1402684563758387
0.6572808320950978, 1.2047609060402684
0.6763187221396736, 1.275169463087248
0.7128714710252604, 1.3233488407565588
0.7631315007429427, 1.3238178767541182
0.813391530460625, 1.3078706528370958
0.8636515601783064, 1.291923428920073
0.9139115898959886, 1.2771487949969493
0.9641716196136709, 1.2637812690665038
1.0144316493313532, 1.2513518151311775
1.0646916790490346, 1.2391568791946308
1.114951708766717, 1.228838087248322
1.1652117384843992, 1.218753813300793
1.2154717682020806, 1.2093730933496032
1.2657317979197629, 1.2006959273947526
1.3159918276374452, 1.192253279438682
1.3662518573551274, 1.1847487034777302
1.4165118870728088, 1.1774786455155581
1.4667719167904911, 1.1704431055521658
1.5170319465081734, 1.1643456375838925
1.5672919762258557, 1.1580136516168393
1.617552005943537, 1.1523852196461255
1.6678120356612194, 1.146522269676632
1.7180720653789017, 1.141831909701037
1.768332095096583, 1.1369070317266625
1.8185921248142654, 1.1319821537522878
1.8688521545319476, 1.1279953477730322
1.91911218424963, 1.123539505796217
1.9693722139673113, 1.1202562538133007
1.9967867756315014, 1.1179110738255031


==> figs/data/reference/modeh_u_x1p54.csv <==
-1.964617384843982, 1.0952518939393938
-1.9143573551263002, 1.0980473484848485
-1.864097325408618, 1.0994450757575756
-1.813837295690936, 1.102473484848485
-1.7635772659732538, 1.1041041666666667
-1.713317236255572, 1.1066666666666667
-1.6630572065378901, 1.1092291666666667
-1.6127971768202078, 1.111558712121212
-1.562537147102526, 1.1143541666666668
-1.5122771173848437, 1.116683712121212
-1.4620170876671619, 1.1194791666666666
-1.4117570579494796, 1.1225075757575758
-1.3614970282317977, 1.125535984848485
-1.311236998514116, 1.128098484848485
-1.2609769687964336, 1.130660984848485
-1.2107169390787518, 1.1329905303030303
-1.1604569093610695, 1.1353200757575757
-1.1101968796433876, 1.1374166666666667
-1.0599368499257054, 1.1399791666666668
-1.0096768202080235, 1.142308712121212
-0.9594167904903417, 1.1434734848484849
-0.9091567607726594, 1.1448712121212121
-0.8588967310549775, 1.1441723484848485
-0.8086367013372953, 1.1388143939393938
-0.7583766716196134, 1.1260018939393939
-0.7081166419019311, 1.0957178030303032
-0.664710252600297, 1.0461276041666667
-0.6327265973254081, 0.9879374999999999
-0.6075965824665674, 0.9288291666666668
-0.5847511144130753, 0.8678416666666666
-0.5641901931649329, 0.8113385416666665
-0.5436292719167901, 0.7540666666666667
-0.5207838038632984, 0.6905166666666664
-0.4979383358098066, 0.6295291666666665
-0.47509286775631443, 0.5716166666666669
-0.44996285289747373, 0.5121666666666664
-0.42254829123328363, 0.45322916666666657
-0.3951337295690931, 0.3951458333333333
-0.367719167904903, 0.33919791666666654
-0.3380200594353635, 0.27897916666666633
-0.30832095096582446, 0.21961458333333317
-0.2809063893016339, 0.1666562499999995
-0.25120728083209487, 0.10985416666666659
-0.21922362555720598, 0.05055059523809513
-0.18723997028231754, -0.003994047619047425
-0.15068722139673074, -0.058986111111111406
-0.1049962852897468, -0.11517992424242429
-0.05473625557206496, -0.1554810606060606
-0.004476225854382676, -0.16852651515151562
0.045783803863299166, -0.15687878787878784
0.09604383358098101, -0.11914015151515134
0.1417347696879645, -0.06183333333333341
0.17828751857355218, -0.00619047619047608
0.21027117384844018, 0.04762202380952374
0.24225482912332907, 0.10472916666666654
0.2742384843982171, 0.16330059523809526
0.30622213967310596, 0.22297023809523786
0.33820579494799485, 0.28337202380952364
0.3679049034175339, 0.34005208333333314
0.395319465081724, 0.3959999999999999
0.42044947994056514, 0.4481041666666665
0.4455794947994063, 0.5070416666666664
0.4707095096582474, 0.5649541666666664
0.49355497771173873, 0.6254291666666667
0.514115898959882, 0.6812916666666666
0.5323922734026754, 0.7351041666666664
0.5529531946508177, 0.7945541666666667
0.573514115898961, 0.8549010416666667
0.5940750371471033, 0.9114041666666666
0.6192050520059444, 0.9725625
0.6489041604754835, 1.0319880952380953
0.6900260029717691, 1.0877973484848484
0.7402860326894505, 1.1262348484848486
0.7905460624071328, 1.1418428030303032
0.840806092124815, 1.1469678030303032
0.8910661218424973, 1.1476666666666666
0.9413261515601787, 1.1474337121212121
0.991586181277861, 1.1451041666666666
1.0418462109955433, 1.1434734848484849
1.0921062407132247, 1.1406780303030304
1.142366270430907, 1.1383484848484848
1.1926263001485893, 1.1353200757575757
1.2428863298662716, 1.1322916666666667
1.293146359583953, 1.1287973484848486
1.3434063893016353, 1.1267007575757577
1.3936664190193175, 1.1243712121212122
1.443926448736999, 1.1220416666666666
1.4941864784546812, 1.1187803030303032
1.5444465081723635, 1.1162178030303032
1.5947065378900458, 1.1131893939393938
1.6449665676077272, 1.1101609848484848
1.6952265973254095, 1.107598484848485
1.7454866270430918, 1.1052689393939394
1.7957466567607732, 1.102473484848485
1.8460066864784554, 1.1006098484848486
1.8962667161961377, 1.098280303030303
1.94652674591382, 1.0964166666666666
1.9807949479940579, 1.0938541666666668


==> figs/data/reference/modeh_u_x2p02.csv <==
-1.9691864784546804, 1.0751258389261737
-1.9189264487369984, 1.0760639109212926
-1.8686664190193163, 1.076532946918852
-1.8184063893016345, 1.075829392922513
-1.7681463595839522, 1.077705536912751
-1.7178863298662703, 1.0751258389261737
-1.6676263001485885, 1.0772365009151912
-1.6173662704309062, 1.0762984289200723
-1.5671062407132244, 1.0760639109212926
-1.516846210995542, 1.0772365009151912
-1.4665861812778602, 1.0751258389261737
-1.4163261515601784, 1.0751258389261737
-1.366066121842496, 1.0744222849298346
-1.3158060921248143, 1.0725461409395964
-1.265546062407132, 1.071608068944478
-1.2152860326894501, 1.0687938529591205
-1.1650260029717683, 1.0669177089688824
-1.114765973254086, 1.0633999389871867
-1.0645059435364042, 1.0582405430140325
-1.0142459138187219, 1.0519085570469793
-0.96398588410104, 1.0434659090909082
-0.9137258543833577, 1.0322090451494805
-0.8634658246656759, 1.0157927852348987
-0.813205794947994, 0.9932790573520429
-0.7629457652303118, 0.9641988255033551
-0.7126857355126299, 0.9269104636973755
-0.6624257057949476, 0.8807104179377663
-0.6144502228826152, 0.829538590604026
-0.5664747399702823, 0.7733011744966438
-0.5207838038632984, 0.7174077181208043
-0.4796619613670132, 0.6620875279642053
-0.4385401188707281, 0.6070539709172253
-0.39513372956909354, 0.5511891778523488
-0.3494427934621096, 0.49263003355704615
-0.3014673105497767, 0.43278104026845554
-0.25120728083209487, 0.3772002745576568
-0.20094725111441303, 0.3298276388041481
-0.15068722139673074, 0.2930083129957284
-0.1004271916790489, 0.2679148871262962
-0.05016716196136661, 0.2519676632092738
0.00009286775631522914, 0.24375953325198285
0.05035289747399707, 0.24985700122025545
0.10061292719167936, 0.2681494051250759
0.15087295690936164, 0.29558801098230525
0.20113298662704304, 0.33381444478340416
0.25139301634472533, 0.3818906345332511
0.3016530460624076, 0.43794043624161016
0.3473439821693911, 0.49469379194630836
0.39075037147102565, 0.5506732382550332
0.4341567607726602, 0.6090604026845625
0.4752786032689449, 0.6661003914988806
0.5164004457652305, 0.7222804809843391
0.559806835066865, 0.7787185402684553
0.6077823179791975, 0.8352139261744957
0.6580423476968797, 0.8872769219035992
0.708302377414562, 0.929724679682733
0.7585624071322443, 0.9658404514948136
0.8088224368499257, 0.9939826113483821
0.859082466567608, 1.0143856772422204
0.9093424962852903, 1.0293948291641235
0.9596025260029717, 1.0411207291031106
1.009862555720654, 1.0495633770591812
1.0601225854383363, 1.0563643990237943
1.1103826151560177, 1.0615237949969485
1.1606426448737, 1.065510600976204
1.2109026745913822, 1.0676212629652215
1.2611627043090645, 1.070435478950579
1.311422734026746, 1.0725461409395964
1.3616827637444282, 1.0725461409395964
1.4119427934621105, 1.0741877669310549
1.4622028231797919, 1.0751258389261737
1.5124628528974742, 1.0751258389261737
1.5627228826151565, 1.075829392922513
1.6129829123328387, 1.077705536912751
1.6632429420505201, 1.077705536912751
1.7135029717682024, 1.077705536912751
1.7637630014858847, 1.077705536912751
1.8140230312035661, 1.0772365009151912
1.8642830609212484, 1.0751258389261737
1.9145430906389307, 1.0751258389261737
1.964803120356612, 1.0751258389261737
1.994502228826152, 1.0751258389261737


==> figs/data/reference/modeh_v_x1p06.csv <==
-1.9789623205741624, 0.006209294436906321
-1.9385017942583729, 0.007391451831750162
-1.8980412679425835, 0.008504070556309307
-1.857580741626794, 0.009755766621438067
-1.8171202153110044, 0.011285617367706724
-1.776659688995215, 0.012885006784260522
-1.7361991626794255, 0.014623473541383936
-1.6957386363636362, 0.016431478968792268
-1.6552781100478466, 0.018030868385345844
-1.6148175837320573, 0.02025610583446391
-1.5743570574162677, 0.02241180461329706
-1.5338965311004782, 0.024637042062415127
-1.4934360047846886, 0.02714043419267287
-1.452975478468899, 0.029921981004070508
-1.41251495215311, 0.032703527815467925
-1.3720544258373204, 0.03576322930800524
-1.3315938995215308, 0.03896200814111239
-1.2911333732057413, 0.04250848032564436
-1.2506728468899517, 0.04640264586160092
-1.2102123205741622, 0.05043588873812732
-1.169751794258373, 0.05460820895522378
-1.1292912679425835, 0.05940637720488451
-1.088830741626794, 0.0643436227951153
-1.0483702153110044, 0.06955902306648554
-1.0079096889952148, 0.07546981004070541
-0.9674491626794257, 0.0814501356852102
-0.9269886363636362, 0.08798677069199456
-0.8865281100478466, 0.09507971506105828
-0.846067583732057, 0.10265943012211654
-0.8056070574162675, 0.11079545454545447
-0.7651465311004784, 0.11990502035278139
-0.7246860047846888, 0.13019674355495237
-0.6842254784688993, 0.14125339213025767
-0.6437649521531097, 0.14813772048846663
-0.6069826555023918, 0.14019485903814255
-0.5793959330143537, 0.12243159203980092
-0.5591656698564589, 0.10448134328358205
-0.5407745215311, 0.08627611940298507
-0.5223833732057415, 0.06761194029850737
-0.5039922248803825, 0.0498656716417909
-0.48376196172248775, 0.032042910447761086
-0.4598534688995213, 0.0141764392324093
-0.43410586124401895, -0.003416844349680259
-0.4046800239234445, -0.020354477611940425
-0.36789772727272707, -0.03773914518317523
-0.3274372009569375, -0.05164687924016298
-0.28697667464114796, -0.06033921302578027
-0.2465161483253584, -0.06388568521031224
-0.20605562200956884, -0.06186906377204893
-0.16559509569377973, -0.05449796472184554
-0.12513456937799017, -0.042467774762551036
-0.08467404306220061, -0.02744742198100414
-0.04421351674641105, -0.01054952510176399
-0.005592105263157343, 0.004964552238805764
0.03302930622009592, 0.02171641791044765
0.07348983253588548, 0.03791892808683839
0.11395035885167504, 0.050922659430121975
0.1544108851674646, 0.06211838534599723
0.19487141148325415, 0.06879409769335121
0.23533193779904327, 0.0720624151967435
0.2757924641148328, 0.07122795115332425
0.3162529904306224, 0.06531716417910438
0.35671351674641194, 0.05474728629579362
0.3971740430622015, 0.03958785617367688
0.43027811004784766, 0.023355543710021243
0.45602571770334954, 0.006964285714285756
0.47993421052631646, -0.010537935323383207
0.5001644736842108, -0.02846268656716422
0.5185556220095702, -0.04666791044776142
0.5369467703349287, -0.06961567164179128
0.5557976973684218, -0.08996268656716433
0.5749551435406701, -0.1085758706467661
0.5976375598086126, -0.1266791044776121
0.6289025119617229, -0.1417689959294437
0.6693630382775124, -0.1414213025780191
0.709823564593302, -0.13182496607869743
0.7502840909090915, -0.12153324287652656
0.7907446172248811, -0.11291044776119419
0.8312051435406707, -0.10498303934871123
0.8716656698564593, -0.09768147896879253
0.9121261961722489, -0.09079715061058358
0.9525867224880384, -0.08446913161465397
0.993047248803828, -0.07814111261872458
1.0335077751196176, -0.07236940298507477
1.0739683014354071, -0.06722354138398923
1.1144288277511967, -0.062147218453188824
1.1548893540669862, -0.05741858887381279
1.1953498803827758, -0.05289857530529174
1.2358104066985653, -0.04879579375848042
1.276270933014355, -0.045110244233378616
1.3167314593301436, -0.04142469470827681
1.3571919856459331, -0.03822591587516966
1.3976525119617227, -0.03495759837177759
1.4381130382775122, -0.03203697421981011
1.4785735645933018, -0.029324966078697612
1.5190340909090914, -0.02668249660786981
1.559494617224881, -0.024318181818181905
1.5999551435406705, -0.021953867028494
1.64041566985646, -0.02000678426051561
1.6808761961722496, -0.017851085481682682
1.7213367224880392, -0.016112618724559047
1.7617972488038278, -0.014443690637720552
1.8022577751196174, -0.013052917232021732
1.842718301435407, -0.011523066485753075
1.8831788277511965, -0.010132293080054477
1.923639354066986, -0.008811058344640577
1.9640998803827756, -0.007489823609226676
1.99352571770335, -0.00673880597014942


==> figs/data/reference/modeh_v_x1p54.csv <==
-1.9625797448165874, 0.036423841059602724
-1.908632376395535, 0.03947847682119199
-1.8546850079744823, 0.04281080674292581
-1.8007376395534296, 0.04623570138470812
-1.7467902711323768, 0.050030854906682576
-1.6928429027113245, 0.05401113786875378
-1.6388955342902718, 0.05817655027092106
-1.584948165869219, 0.06308248043347375
-1.5310007974481663, 0.06798841059602645
-1.477053429027114, 0.0737274232390126
-1.4231060606060613, 0.07946643588199875
-1.3691586921850085, 0.08585340156532206
-1.3152113237639558, 0.09288832028898253
-1.2612639553429035, 0.10075632149307645
-1.2073165869218507, 0.10890201685731482
-1.153369218500798, 0.11797335942203502
-1.0994218500797452, 0.12806291390728475
-1.045474481658693, 0.1392632450331126
-0.9915271132376402, 0.15148178807947021
-0.9375797448165875, 0.1650888019265503
-0.8836323763955347, 0.18017685129440097
-0.829685007974482, 0.1978567128236003
-0.7757376395534292, 0.21766556291390737
-0.7242424242424246, 0.2409826158940398
-0.6776515151515161, 0.2637113686534216
-0.6286084529505587, 0.28496011438892244
-0.5746610845295059, 0.29680839855508745
-0.5207137161084532, 0.2906991270319086
-0.46676634768740044, 0.2729267007826611
-0.4152711323763958, 0.2511647350993378
-0.36868022328548733, 0.22841335540838859
-0.3245414673046261, 0.20714403973509932
-0.2804027113237648, 0.18655353200883007
-0.23626395534290356, 0.16449227373068442
-0.19457735247208952, 0.14206332781456954
-0.15779505582137254, 0.11948084200567644
-0.12346491228070189, 0.09708017975402083
-0.08913476874003212, 0.07307947019867544
-0.05725677830941045, 0.051357615894039865
-0.025378787878788778, 0.028714522232734074
0.008951355661881877, 0.0054411069063387
0.04328149920255164, -0.01855960264900669
0.07761164274322141, -0.042123935666982026
0.11194178628389118, -0.06481551561021748
0.14627192982456094, -0.08634342478713353
0.1830542264752788, -0.10867135761589419
0.21983652312599666, -0.1305629139072848
0.25661881977671364, -0.15321812913907285
0.2934011164274315, -0.17609153263954602
0.32773125996810126, -0.19703760643330193
0.36206140350877103, -0.21900189214758758
0.3988437001594889, -0.24180256622516572
0.43807814992025484, -0.2650941639072848
0.4822169059011161, -0.28706208609271533
0.5337121212121207, -0.3045845875978328
0.5876594896331735, -0.3060656231186032
0.6391547049441781, -0.29052400662251654
0.6857456140350875, -0.2682477924944813
0.7298843700159487, -0.24550772626931572
0.7764752791068572, -0.22342384105960278
0.8279704944178627, -0.20276339554485268
0.8819178628389146, -0.1842504515352199
0.9358652312599673, -0.1682367549668875
0.9898125996810201, -0.15398178807947027
1.0437599681020728, -0.14139298615292017
1.0977073365231256, -0.1298223961468996
1.1516547049441783, -0.1196402769416014
1.205602073365231, -0.11019867549668882
1.2595494417862838, -0.10140502709211319
1.3134968102073357, -0.09335189644792297
1.3674441786283884, -0.0861318482841662
1.4213915470494412, -0.07946718844069833
1.475338915470494, -0.07335791691751958
1.5292862838915466, -0.06743377483443713
1.5832336523125994, -0.062435279951836176
1.6371810207336521, -0.05762191450933174
1.6911283891547049, -0.05327137266706794
1.7450757575757567, -0.04901339554485262
1.7990231259968095, -0.04503311258278142
1.8529704944178622, -0.0417007826610476
1.906917862838915, -0.038368452739313774
1.9608652312599677, -0.03522125225767603
1.9927432216905894, -0.03434188741721855


==> figs/data/reference/modeh_v_x2p02.csv <==
-1.9723883572567775, 0.047493226971703884
-1.9184409888357252, 0.04999247441300425
-1.8644936204146725, 0.053232239614690036
-1.8105462519936197, 0.05637944009632756
-1.756598883572567, 0.059896899458157904
-1.7026515151515147, 0.06341435881998803
-1.648704146730462, 0.06730207706201086
-1.5947567783094092, 0.07128236002408206
-1.5408094098883565, 0.07544777242624934
-1.4868620414673042, 0.08007600842865759
-1.4329146730462514, 0.08498193859121017
-1.3789673046251987, 0.09016556291390743
-1.3250199362041464, 0.09571944611679728
-1.2710725677830936, 0.10127332931968702
-1.2171251993620409, 0.10719747140276947
-1.1631778309409881, 0.11367700180614104
-1.1092304625199358, 0.1205267910897051
-1.055283094098883, 0.1280245334136063
-1.0013357256778304, 0.13607766405779664
-0.9473883572567776, 0.14551926550270933
-0.8934409888357253, 0.15616420830824818
-0.8394936204146726, 0.16764223359422048
-0.7855462519936198, 0.18087898856110785
-0.7315988835725671, 0.19467113184828422
-0.6776515151515143, 0.2073524984948827
-0.6237041467304625, 0.21697922937989167
-0.5697567783094097, 0.22290337146297423
-0.515809409888357, 0.2255877483443709
-0.46186204146730425, 0.22253311258278152
-0.4079146730462515, 0.21355433473810959
-0.35396730462519876, 0.19985475617098147
-0.3024720893141941, 0.1807864238410597
-0.25588118022328477, 0.15963024282560712
-0.2141945773524716, 0.1376396937086094
-0.17741228070175374, 0.11547540208136242
-0.14308213716108398, 0.09351111636707676
-0.10875199362041421, 0.06980132450331133
-0.07687400318979254, 0.04706125827814578
-0.04744816586921807, 0.025000000000000133
-0.018022328548643607, 0.0027690397350994544
0.011403508771929971, -0.0199710264900661
0.04082934609250444, -0.04220198675496678
0.0702551834130789, -0.06443294701986746
0.10213317384370058, -0.08714877010406807
0.13646331738437034, -0.10984035004730353
0.1732456140350882, -0.1321864652317879
0.21493221690590136, -0.15454470198675474
0.2639752791068588, -0.17651339554485257
0.31792264752791066, -0.19595198675496683
0.3718700159489634, -0.21150285972305816
0.42581738437001615, -0.22261062612883808
0.4797647527910689, -0.22797937989163142
0.5337121212121216, -0.2289050270921129
0.5876594896331744, -0.2255726971703791
0.6416068580542271, -0.21816751956652602
0.695554226475279, -0.20641180012040916
0.7495015948963317, -0.1929899157134254
0.8034489633173845, -0.1804011137868753
0.8573963317384372, -0.1683677001806141
0.91134370015949, -0.15651941601444896
0.9652910685805427, -0.14652242624924727
1.0192384370015954, -0.13671056592414188
1.0731858054226482, -0.12819461167971102
1.1271331738437, -0.1203266104756171
1.1810805422647528, -0.11356938591210097
1.2350279106858055, -0.10699729078868159
1.2889752791068583, -0.10098058398555088
1.342922647527911, -0.09514900662251646
1.3968700159489638, -0.08987281757977095
1.4508173843700165, -0.08459662853702588
1.5047647527910684, -0.07969069837447296
1.558712121212121, -0.07524759181216134
1.6126594896331738, -0.07080448524984928
1.6666068580542266, -0.0668242022877783
1.7205542264752793, -0.0626587898856108
1.774501594896332, -0.0591413305237809
1.8284489633173848, -0.055623871161950555
1.8823963317384376, -0.05238410596026477
1.9363437001594894, -0.049329470198675285
1.9829346092503988, -0.0467839403973509


==> figs/data/reference/model_u_centerline.csv <==
0.5333226210150808, 0.0006415046330117136
0.5928186581396409, -0.004756211360075202
0.6569483857975933, -0.011919990591520824
0.7204956889443954, -0.018520613914747797
0.7840333084914048, -0.024089352844095968
0.8475920558925072, -0.031909475905543605
0.9111736918022095, -0.04216859844343279
0.9747790965477661, -0.05496052812993457
1.0355450937687376, -0.07268519199665469
1.090580864828914, -0.09479695616903605
1.1398437578728453, -0.11675083893040172
1.186231832228406, -0.13986404225891502
1.2297300437316316, -0.162533460042656
1.2703472113751912, -0.185698844140336
1.308085813699507, -0.20962430781943642
1.3458211881572257, -0.23320581003391028
1.3864466560291784, -0.25725566646920095
1.4299426195538811, -0.27968553966150567
1.4820946145958778, -0.30200213133669607
1.5428533931333677, -0.3189575722916158
1.6108053647877654, -0.3165863384508931
1.6667966919563457, -0.30385549486816466
1.7185223665174814, -0.2807433761028286
1.7587121300392505, -0.258364576982572
1.7902422537499945, -0.2357145595993293
1.8188824684960219, -0.21261584293610558
1.8475091262023415, -0.18807248812145128
1.873257818050357, -0.16435309144593346
1.8961401643598181, -0.14269591418220684
1.9190079852695918, -0.11949091032766201
1.9418733852794166, -0.09602793537464693
1.964733943489346, -0.07204901822469245
1.9876017643991197, -0.048844014370147626
2.0104671644089445, -0.025381039417132545
2.033334985318718, -0.002176035562587497
2.056212489828283, 0.019997083898078527
2.079087573437902, 0.04242817445721436
2.104827550046104, 0.06707626708722336
2.133448397592547, 0.0922387525382049
2.1620750552988666, 0.11678210735285921
2.190709459885019, 0.14049995465241039
2.219351611351006, 0.1633922944368582
2.247982142497241, 0.18752289549396095
2.276630104123104, 0.20979610464208132
2.3081515125940335, 0.23337481797981496
2.342563798389657, 0.25640164359817974
2.376971242385384, 0.27994441141348414
2.411385142114307, 0.30279925629953575
2.448687751886064, 0.325333159021039
2.4888746910245603, 0.3480129244228438
2.5319471699797704, 0.37070956695571544
2.57789585099475, 0.3944181179994657
2.62385663650947, 0.4168368135508673
2.6727003103790556, 0.43955492600784996
2.7244333283367004, 0.46188453244116146
2.7790588375523386, 0.48349027042279047
2.839453952901261, 0.5052867788416393
2.902757405398745, 0.5246708807097308
2.9660705414960216, 0.5430230981839435
3.029405685774644, 0.5590301238538853
3.0927531546348215, 0.5737238421134357
3.156108546440283, 0.5875732913234487
3.2194674595547594, 0.6010475098447784
3.2828351759417753, 0.6135836516443997
3.3462064136378062, 0.6257445627553379
3.409585574279122, 0.6370612048167384
3.4729752988474845, 0.6472521548120892
3.536376467670146, 0.6562236050692192
3.5997899610743627, 0.6638817479159576
3.663208736442102, 0.6709770447296711
3.726624870828079, 0.6783537645598969
3.7900498084865957, 0.6847924076684146
3.853486190399412, 0.6900115510387116
3.916912888712435, 0.6962625788028878
3.980354552588774, 0.7009188761401597
4.043803259083145, 0.7048247121000653
4.107252845904768, 0.7086367403877997
4.1707041933809, 0.7122611533311927
4.234159942493302, 0.7154165279137314
4.297616571932957, 0.7184780948240995
4.361077603008881, 0.7210706233736133
4.424552719320867, 0.722162229168394
4.488015511051299, 0.7245671423735661
4.5255183323927906, 0.7257665002242186


==> figs/data/reference/model_u_x1p06.csv <==
-1.9724925705794942, 1.1299757081686428
-1.922232540861812, 1.1340270915678525
-1.87197251114413, 1.1390913208168643
-1.8217124814264478, 1.1436491271409746
-1.771452451708766, 1.1482069334650853
-1.7211924219910841, 1.1537775856389985
-1.6709323922734018, 1.1593482378129116
-1.62067236255572, 1.1646656785243743
-1.5704123328380377, 1.170995965085639
-1.5201523031203559, 1.1775794631093546
-1.4698922734026736, 1.1846693840579707
-1.4196322436849917, 1.1922657279314888
-1.36937221396731, 1.1996088603425559
-1.3191121842496276, 1.2079648386034254
-1.2688521545319458, 1.2170804512516469
-1.2185921248142635, 1.225689640974967
-1.1683320950965816, 1.2358180994729906
-1.1180720653788994, 1.2459465579710143
-1.0678120356612175, 1.2573410737812911
-1.0175520059435357, 1.2689888010540182
-0.9672919762258534, 1.2813961627140975
-0.9170319465081715, 1.2948163702239788
-0.8667719167904893, 1.3092494235836627
-0.8165118870728074, 1.325708168642951
-0.7662518573551251, 1.3419137022397891
-0.7159918276374433, 1.344445816864295
-0.6817236255572054, 1.2898154438405796
-0.6703008915304598, 1.2264492753623188
-0.6588781575037137, 1.1589051177536231
-0.6511106983655264, 1.0888541666666667
-0.6456277860326884, 1.023677536231884
-0.636032689450222, 0.9434807769726246
-0.6268945022288253, 0.8467164855072462
-0.6223254086181269, 0.7675668025362317
-0.6131872213967302, 0.6820108695652172
-0.6054197622585424, 0.5824818840579709
-0.599936849925705, 0.5106204710144926
-0.590341753343238, 0.4159193840579709
-0.5812035661218413, 0.3310597826086945
-0.5697808320950957, 0.2520493659420291
-0.5560735512630006, 0.17266757246376807
-0.5286589895988101, 0.10077963250517596
-0.48753714710252494, 0.05078845520421593
-0.4372771173848431, 0.02673336627140932
-0.3870170876671608, 0.010527832674571691
-0.33675705794947897, -0.0064373353096183195
-0.2864970282317967, -0.025174983530961814
-0.23623699851411484, -0.042646574440053264
-0.185976968796433, -0.0580924736495394
-0.1357169390787507, -0.07024662384716773
-0.08545690936106887, -0.07708333333333384
-0.03519687964338658, -0.0798686594202902
0.015063150074295706, -0.0834136198945985
0.0653231797919771, -0.08417325428195
0.11558320950965939, -0.07860260210803727
0.16584323922734168, -0.07024662384716773
0.21610326894502307, -0.05885210803689089
0.26636329866270536, -0.04644474637681206
0.31662332838038765, -0.03175848155467742
0.36688335809806993, -0.013780467720685419
0.41714338781575133, 0.005970026350460511
0.4674034175334336, 0.03281044137022393
0.5130943536404171, 0.07425271739130368
0.5458395245170884, 0.13877943840579698
0.5610698365527504, 0.2060914855072462
0.5763001485884116, 0.29485054347826045
0.5839153046062417, 0.36578351449275326
0.5935104011887082, 0.43541666666666634
0.5976225854383372, 0.5064424818840578
0.6067607726597339, 0.5909307065217391
0.6163558692422004, 0.6738405797101445
0.6204680534918285, 0.752247509057971
0.6250371471025273, 0.8197916666666663
0.634175334323924, 0.9019587862318841
0.6433135215453207, 0.9883038949275362
0.6524517087667174, 1.0723278985507245
0.6615898959881141, 1.15333446557971
0.6730126300148598, 1.2185575181159418
0.6844353640416063, 1.2807631340579708
0.7187035661218442, 1.3378623188405796
0.7689635958395256, 1.3386219532279313
0.8192236255572078, 1.3229228425559945
0.8694836552748901, 1.3077301548089588
0.9197436849925715, 1.2930438899868246
0.9700037147102538, 1.279117259552042
1.020263744427936, 1.2669631093544134
1.0705237741456184, 1.255568593544137
1.1207838038632998, 1.2444272891963108
1.171043833580982, 1.2340456192358364
1.2213038632986644, 1.224423583662714
1.2715638930163458, 1.2148015480895915
1.321823922734028, 1.206445569828722
1.3720839524517103, 1.1985960144927534
1.4223439821693926, 1.1904932476943344
1.472604011887074, 1.1836565382081683
1.5228640416047563, 1.1768198287220022
1.5731240713224386, 1.169729907773386
1.62338410104012, 1.1641592555994729
1.6736441307578023, 1.1580821805006587
1.7239041604754846, 1.1525115283267455
1.7741641901931668, 1.1471940876152829
1.8244242199108482, 1.1418766469038206
1.8746842496285305, 1.1378252635046109
1.9249442793462128, 1.1325078227931487
1.9752043090638942, 1.1292160737812913


==> figs/data/reference/model_u_x1p54.csv <==
-1.9633543833580975, 1.1177515645586298
-1.9130943536404152, 1.1202836791831356
-1.8628343239227334, 1.123069005270092
-1.8125742942050511, 1.1266139657444003
-1.7623142644873693, 1.1304121376811596
-1.7120542347696874, 1.1334506752305664
-1.6617942050520051, 1.1372488471673257
-1.6115341753343233, 1.1410470191040845
-1.561274145616641, 1.1456048254281952
-1.5110141158989592, 1.148643362977602
-1.460754086181277, 1.1537075922266138
-1.410494056463595, 1.158012187088274
-1.3602340267459132, 1.1628232048748353
-1.309973997028231, 1.167887434123847
-1.259713967310549, 1.1729516633728587
-1.2094539375928668, 1.178522315546772
-1.159193907875185, 1.184092967720685
-1.1089338781575027, 1.1904232542819497
-1.0586738484398208, 1.1965003293807643
-1.008413818722139, 1.20333703886693
-0.9581537890044567, 1.2111865942028985
-0.9078937592867748, 1.2180233036890646
-0.8576337295690926, 1.2261260704874837
-0.8073736998514107, 1.2337224143610013
-0.7571136701337284, 1.23752058629776
-0.7068536404160466, 1.2248600131752303
-0.6657317979197614, 1.174579451345756
-0.6406017830609203, 1.1116111865942027
-0.623848439821693, 1.0431385869565215
-0.6069863086393537, 0.9696590320910974
-0.5926263001485874, 0.9001585144927531
-0.5789190193164924, 0.829596920289855
-0.5652117384843973, 0.7585711050724635
-0.5515044576523023, 0.6894021739130434
-0.5377971768202072, 0.6239470108695655
-0.523437168329441, 0.5606140010351961
-0.5035289747399694, 0.500232110507246
-0.4829680534918266, 0.43463768115942036
-0.46012258543833484, 0.3733605072463768
-0.43270802377414475, 0.31073046066252585
-0.40072436849925586, 0.24627005693581783
-0.3687407132243674, 0.18857401656314687
-0.33447251114412957, 0.12490942028985463
-0.2979197622585428, 0.05806159420289836
-0.261367013372956, -0.008438066123188648
-0.22481426448736874, -0.07284873188405827
-0.18826151560178195, -0.1351704030797105
-0.14942421991084576, -0.19571256038647356
-0.10373328380386226, -0.2544013504611331
-0.05347325408617998, -0.29871335638998664
-0.0032132243684976913, -0.31947669631093545
0.04704680534918371, -0.309854660737813
0.097306835066866, -0.2746582674571809
0.14299777117384949, -0.2210899758454108
0.18183506686478612, -0.1623273324275365
0.21610326894502307, -0.10468103002070395
0.24808692421991196, -0.04618918219461676
0.28007057949480085, 0.013098473084885764
0.3143387815750387, 0.07442538496376772
0.3508915304606255, 0.14162137681159415
0.38515973254086333, 0.20488806935817783
0.41714338781575133, 0.26934847308488585
0.4445579494799414, 0.32823822463768115
0.4674034175334336, 0.3872871376811595
0.48796433878157597, 0.44591825181159406
0.5094390787518588, 0.5120697463768114
0.5268016344725126, 0.5714900362318835
0.5405089153046072, 0.6318387681159421
0.5542161961367027, 0.696365489130435
0.5679234769687973, 0.7664628623188401
0.5816307578008928, 0.8347033514492752
0.595990766291659, 0.9079839544513457
0.6123089577584384, 0.9772192028985507
0.6296062407132252, 1.0566009963768117
0.6501671619613685, 1.1214990942028984
0.6821508172362565, 1.1882850241545895
0.7278417533432409, 1.2261260704874837
0.7781017830609223, 1.2334692028985508
0.8283618127786045, 1.229417819499341
0.8786218424962868, 1.2223278985507244
0.9288818722139691, 1.214478343214756
0.9791419019316505, 1.2066287878787878
1.0294019316493328, 1.1997920783926217
1.079661961367015, 1.193461791831357
1.1299219910846965, 1.1868782938076414
1.1801820208023788, 1.1810544301712778
1.230442050520061, 1.1754837779973646
1.2807020802377433, 1.1701663372859024
1.3309621099554247, 1.1651021080368906
1.381222139673107, 1.160037878787879
1.4314821693907893, 1.1557332839262187
1.4817421991084707, 1.1514286890645584
1.532002228826153, 1.1468708827404477
1.5822622585438353, 1.1428194993412384
1.6325222882615176, 1.13927453886693
1.682782317979199, 1.1354763669301713
1.7330423476968813, 1.131931406455863
1.7833023774145635, 1.1288928689064557
1.833562407132245, 1.1243350625823454
1.8838224368499272, 1.121802947957839
1.9340824665676095, 1.1195240447957842
1.9752043090638942, 1.1164855072463769


==> figs/data/reference/model_u_x2p02.csv <==
-1.9724925705794942, 1.0882699275362318
-1.922232540861812, 1.0910552536231881
-1.87197251114413, 1.0910552536231881
-1.8217124814264478, 1.091308465085639
-1.771452451708766, 1.093080945322793
-1.7211924219910841, 1.093840579710145
-1.6709323922734018, 1.0956130599472989
-1.62067236255572, 1.0953598484848484
-1.5704123328380377, 1.0966259057971013
-1.5201523031203559, 1.0971323287220023
-1.4698922734026736, 1.0994112318840576
-1.4196322436849917, 1.0989048089591567
-1.36937221396731, 1.0994112318840576
-1.3191121842496276, 1.0994112318840576
-1.2688521545319458, 1.0994112318840576
-1.2185921248142635, 1.0994112318840576
-1.1683320950965816, 1.0971323287220023
-1.1180720653788994, 1.0968791172595518
-1.0678120356612175, 1.0966259057971013
-1.0175520059435357, 1.0946002140974964
-0.9672919762258534, 1.091561676548089
-0.9170319465081715, 1.0852313899868244
-0.8667719167904893, 1.0766222002635044
-0.8165118870728074, 1.0637084156785241
-0.7662518573551251, 1.0416790184453224
-0.7159918276374433, 1.0077486824769433
-0.6657317979197614, 0.9568531785243741
-0.6223254086181269, 0.898171422101449
-0.5857726597325397, 0.8403759057971012
-0.5492199108469529, 0.776661571557971
-0.514951708766715, 0.7134446169772257
-0.4829680534918266, 0.6525653467908903
-0.45098439821693814, 0.5928797877846788
-0.4190007429420497, 0.5327963250517596
-0.38473254086181186, 0.469927536231884
-0.350464338781574, 0.4058650362318841
-0.3161961367013362, 0.34215070199275344
-0.2796433878157494, 0.2756510416666669
-0.24309063893016258, 0.21298120471014492
-0.20653789004457535, 0.15414119112318847
-0.1631315007429408, 0.09441493741765505
-0.11287147102525896, 0.04225337615283298
-0.06261144130757668, 0.006044137022398033
-0.012351411589895278, -0.010414608036890538
0.03790861812778701, -0.004843955862977811
0.0881686478454693, 0.020223978919631236
0.13842867756315158, 0.06504240777338621
0.18640416047548403, 0.12315443840579698
0.22981054977711857, 0.1855147946859903
0.2686478454680543, 0.24953860960144914
0.305200594353642, 0.3132529438405798
0.33946879643387895, 0.37363483436852984
0.37145245170876784, 0.4333203933747414
0.40343610698365673, 0.49419966356107636
0.43541976225854473, 0.5554768374741199
0.46968796433878257, 0.620335144927536
0.5039561664190204, 0.6851934523809526
0.5359398216939093, 0.7448790113871633
0.5702080237741471, 0.8093891530797102
0.6067607726597339, 0.8713626585144927
0.6478826151560195, 0.9317346014492753
0.695858098068352, 0.9872385540184454
0.7461181277860343, 1.0280055994729906
0.7963781575037157, 1.055858860342556
0.8466381872213979, 1.0733304512516466
0.8968982169390802, 1.0826992753623186
0.9471582466567625, 1.0887763504611327
0.9974182763744439, 1.0923213109354415
1.0476783060921262, 1.0956130599472989
1.0979383358098085, 1.0966259057971013
1.1481983655274899, 1.0971323287220023
1.1984583952451722, 1.0994112318840576
1.2487184249628545, 1.0994112318840576
1.2989784546805367, 1.0994112318840576
1.3492384843982181, 1.0994112318840576
1.3994985141159004, 1.0994112318840576
1.4497585438335827, 1.0981451745718047
1.5000185735512641, 1.0966259057971013
1.5502786032689464, 1.0966259057971013
1.6005386329866287, 1.0966259057971013
1.650798662704311, 1.0963726943346508
1.7010586924219924, 1.093840579710145
1.7513187221396747, 1.093840579710145
1.801578751857357, 1.0923213109354415
1.8518387815750383, 1.0910552536231881
1.9020988112927206, 1.0905488306982871
1.952358841010403, 1.0882699275362318
1.9889115898959897, 1.0882699275362318


==> figs/data/reference/model_v_x1p06.csv <==
-1.9618055555555545, -0.0024102272727273277
-1.88010265700483, 0.0001056818181818242
-1.7983997584541056, 0.0009443181818180602
-1.7166968599033812, 0.0035999999999999366
-1.6349939613526558, 0.005696590909090915
-1.5532910628019314, 0.008492045454545294
-1.471588164251207, 0.011287500000000006
-1.3898852657004825, 0.01450227272727278
-1.3081823671497572, 0.018136363636363617
-1.2264794685990328, 0.022748863636363637
-1.1447765700483084, 0.026802272727272758
-1.063073671497584, 0.03211363636363629
-0.9813707729468586, 0.037285227272727206
-0.8996678743961342, 0.042177272727272785
-0.8179649758454097, 0.046789772727272694
-0.7362620772946853, 0.05154204545454533
-0.6545591787439609, 0.049026136363636286
-0.5914251207729464, 0.016156249999999872
-0.5431461352656992, -0.022098214285714235
-0.47629830917874294, -0.054545454545454675
-0.3945954106280185, -0.07411363636363633
-0.31289251207729407, -0.07942500000000008
-0.23118961352656875, -0.07229659090909102
-0.14948671497584431, -0.05258863636363631
-0.06778381642511988, -0.024634090909090967
0.013919082125604554, 0.006255681818181813
0.09562198067632899, 0.03672613636363631
0.1773248792270543, 0.061046590909090925
0.25902777777777874, 0.07684090909090902
0.3407306763285032, 0.08187272727272732
0.4224335748792276, 0.072228409090909
0.5004227053140102, 0.04880249999999997
0.556129227053141, 0.014362499999999945
0.593266908212561, -0.019770000000000176
0.6526871980676336, -0.05244886363636381
0.734390096618359, -0.05370681818181822
0.8160929951690825, -0.048115909090909126
0.8977958937198078, -0.04392272727272728
0.9794987922705332, -0.03805227272727285
1.0612016908212567, -0.03302045454545466
1.142904589371982, -0.02840795454545464
1.2246074879227056, -0.02323636363636372
1.306310386473431, -0.019322727272727325
1.3880132850241562, -0.015968181818181937
1.4697161835748798, -0.012194318181818153
1.551419082125605, -0.009119318181818215
1.6331219806763286, -0.007022727272727236
1.714824879227054, -0.004926136363636369
1.7965277777777793, -0.0026897727272727767
1.8782306763285028, -0.0005931818181819093
1.9599335748792281, 0.0005249999999999977


==> figs/data/reference/model_v_x1p54.csv <==
-1.9718866171003717, 0.03407981787048553
-1.9299721189591077, 0.03616204856787031
-1.888057620817844, 0.03853148349937707
-1.8461431226765799, 0.04097271948941461
-1.804228624535316, 0.04341395547945193
-1.762314126394052, 0.046070594645080676
-1.720399628252788, 0.04894263698630119
-1.6784851301115242, 0.05188648038605215
-1.6365706319702602, 0.05518932907845564
-1.5946561338289962, 0.058707580946450566
-1.5527416356877324, 0.0622258328144456
-1.5108271375464684, 0.06617489103362373
-1.4689126394052043, 0.07033935242839329
-1.4269981412639405, 0.07450381382316285
-1.3850836431226765, 0.07909908156911571
-1.3431691449814125, 0.08412515566625134
-1.3012546468401487, 0.08936663293897873
-1.2593401486988847, 0.09518251867994998
-1.2174256505576206, 0.10135740971357388
-1.1755111524163568, 0.10767590286425877
-1.1335966542750928, 0.11478420765877928
-1.0916821561338288, 0.122179716687422
-1.049767657992565, 0.13029323630136969
-1.007853159851301, 0.1390529654420919
-0.965938661710037, 0.14853070516811928
-0.9240241635687731, 0.15887005759651296
-0.8821096654275091, 0.17021462484433358
-0.8401951672862451, 0.18234900373598983
-0.7982806691449813, 0.19642201120796998
-0.7563661710037173, 0.2124336472602738
-0.7163568773234199, 0.2301254280821916
-0.6782527881040892, 0.24813313356164368
-0.6382434944237918, 0.26283799034869226
-0.5963289962825278, 0.2607557596513074
-0.5639405204460965, 0.24336793664383538
-0.5429832713754643, 0.22538655821917786
-0.5239312267657992, 0.20690496575342443
-0.5048791821561336, 0.18826541095890392
-0.485827137546468, 0.1697838184931505
-0.46677509293680286, 0.15177611301369853
-0.4477230483271373, 0.13519006849315052
-0.4267657992565055, 0.11778788527397244
-0.4039033457249066, 0.09975385273972581
-0.3791356877323415, 0.08211472602739711
-0.3505576208178436, 0.063751605308219
-0.320074349442379, 0.046573202054794316
-0.2876858736059478, 0.029899400684931354
-0.2495817843866166, 0.014047322540473028
-0.20766728624535302, 0.0007641267123286166
-0.165752788104089, -0.007780199252802156
-0.12383828996282498, -0.011011246886675208
-0.08192379182156095, -0.01007783312577848
-0.04000929368029693, -0.006559581257783442
0.0019052044609670915, -0.0015335071606478179
0.04381970260223067, 0.0037079701120795727
0.08573420074349469, 0.00729802303860505
0.12764869888475872, 0.007082619863013506
0.16956319702602274, 0.0034925669364880285
0.21147769516728676, -0.004405549501868111
0.2533921933085508, -0.017257938978829546
0.2914962825278815, -0.03319777397260282
0.3257899628252794, -0.049959332191780836
0.3581784386617106, -0.06864057148972624
0.38675650557620855, -0.08667930528375756
0.41152416356877364, -0.10441245719178105
0.4343866171003721, -0.12244648972602756
0.4553438661710043, -0.14045419520547964
0.47439591078066945, -0.15830393835616463
0.49344795539033504, -0.17599571917808232
0.5125000000000006, -0.1949511986301371
0.5315520446096658, -0.21295890410958918
0.552509293680298, -0.23209867294520548
0.5791821561338293, -0.2499023437500001
0.6153810408921938, -0.2603763231631384
0.6572955390334578, -0.25290901307596525
0.6973048327137552, -0.23546853595890416
0.7354089219330859, -0.21722388698630146
0.7754182156133833, -0.20078144458281466
0.8173327137546473, -0.18555962017434635
0.8592472118959114, -0.17256362858032404
0.9011617100371754, -0.16071645392278966
0.9430762081784394, -0.15001809620174367
0.984990706319703, -0.14046855541718561
1.026905204460967, -0.13113441780821944
1.068819702602231, -0.12316450031133264
1.110734200743495, -0.11548178704856804
1.152648698884759, -0.10815807907845598
1.194563197026023, -0.10162418275217955
1.2364776951672867, -0.09516208748443367
1.2783921933085511, -0.08934620174346208
1.3203066914498147, -0.08410472447073492
1.3622211895910783, -0.0789350482565383
1.4041356877323428, -0.07419617839352455
1.4460501858736063, -0.06952910958904135
1.4879646840148708, -0.06536464819427157
1.5298791821561344, -0.061415589975093665
1.5717936802973989, -0.05761013387297664
1.6137081784386624, -0.054163683063511936
1.655622676579926, -0.050932635429639106
1.6975371747211905, -0.04798879202988804
1.739451672862454, -0.045044948630137194
1.7813661710037185, -0.04217290628891668
1.823280669144982, -0.03965986924034892
1.8651951672862457, -0.037218633250311495
1.9071096654275101, -0.03506460149439605
1.9490241635687737, -0.03269516656288918
1.9814126394052054, -0.03135488013698651


==> figs/data/reference/model_v_x2p02.csv <==
-1.9795074349442379, 0.051206997198007476
-1.9375929368029738, 0.05364823318804479
-1.89567843866171, 0.05630487235367365
-1.8537639405204462, 0.059105113636363615
-1.8118494423791822, 0.06197715597758402
-1.7699349442379182, 0.06499280043586542
-1.7280204460966542, 0.06815204701120792
-1.6861059479553904, 0.07152669676214185
-1.6441914498141263, 0.075044948630137
-1.6022769516728623, 0.07877860367372347
-1.5603624535315985, 0.08258405977584049
-1.5184479553903345, 0.08682032222914071
-1.4765334572490705, 0.09127198785803237
-1.4346189591078067, 0.09565185242839347
-1.3927044609665427, 0.10039072229140722
-1.3507899628252786, 0.1053449953300124
-1.3088754646840148, 0.11065827366127023
-1.2669609665427508, 0.11633055728518049
-1.2250464684014868, 0.12214644302615185
-1.183131970260223, 0.12832133405977586
-1.141217472118959, 0.13507063356164384
-1.099302973977695, 0.14181993306351182
-1.0573884758364311, 0.14892823785803233
-1.0154739776951671, 0.15682635429638847
-0.9735594795539031, 0.16508347602739726
-0.9316449814126393, 0.17456121575342465
-0.8897304832713753, 0.18497236924034866
-0.8478159851301112, 0.19660414072229138
-0.8059014869888474, 0.2096001323163138
-0.7639869888475834, 0.22388854296388538
-0.7220724907063194, 0.23860775996264005
-0.6801579925650554, 0.2539013854296388
-0.6382434944237918, 0.2680461939601494
-0.5963289962825278, 0.27867275062266506
-0.5544144981412638, 0.2849194427148194
-0.5124999999999997, 0.28599645859277706
-0.4705855018587357, 0.2838424268368617
-0.4286710037174717, 0.2764469178082192
-0.3867565055762081, 0.26739998443337476
-0.3448420074349441, 0.2540449875466998
-0.30292750929368006, 0.23695633561643836
-0.26482342007434934, 0.21931720890410955
-0.2324349442379181, 0.20269825556506849
-0.20385687732341973, 0.18494159735812132
-0.17908921933085464, 0.16784781678082183
-0.1562267657992562, 0.15086686643835612
-0.13336431226765777, 0.13217465753424662
-0.11240706319702554, 0.11406164383561634
-0.0933550185873604, 0.09668578767123281
-0.07430297397769481, 0.07930993150684928
-0.05525092936802922, 0.060670376712328666
-0.03619888475836408, 0.04187285958904108
-0.017146840148698494, 0.022443493150684835
-0.0011431226765794555, 0.004751712328767144
0.017146840148699383, -0.012150256849315033
0.036198884758364525, -0.03078981164383565
0.05525092936803011, -0.049113441780822
0.0743029739776957, -0.06712114726027396
0.09335501858736084, -0.0844970034246576
0.11240706319702642, -0.1012410102739727
0.1333643122676582, -0.11911708047945202
0.1562267657992571, -0.13794092465753438
0.17908921933085553, -0.15505351027397252
0.20195167286245397, -0.17177119006849317
0.22671933085501905, -0.18909063111545987
0.2533921933085508, -0.20545101516634046
0.28387546468401537, -0.2228017979452055
0.3219795539033461, -0.2401616983188044
0.3638940520446101, -0.25509631849315073
0.40580855018587414, -0.26687169209215456
0.44772304832713816, -0.2752724159402242
0.48963754646840174, -0.2794368773349938
0.5315520446096658, -0.2795804794520549
0.5734665427509298, -0.2767802381693649
0.6153810408921938, -0.26823591220423415
0.6572955390334578, -0.25588613013698636
0.6992100371747219, -0.24166952054794533
0.7411245353159854, -0.22730930884184297
0.7830390334572495, -0.21352350560398503
0.8249535315985135, -0.20074291718555426
0.8668680297397775, -0.18925474782067253
0.9087825278810415, -0.17877179327521786
0.9506970260223055, -0.16907865037359893
0.9926115241635691, -0.16031892123287672
1.0345260223048331, -0.15256440691158168
1.0764405204460972, -0.14495349470734742
1.1183550185873612, -0.13777338885429646
1.1602695167286252, -0.13109589041095893
1.2021840148698892, -0.12477739726027404
1.2440985130111528, -0.11874610834371102
1.2860130111524168, -0.11314562577833132
1.3279275092936813, -0.10776054638854304
1.3698420074349449, -0.10266267123287676
1.4117565055762085, -0.09785200031133257
1.453671003717473, -0.09318493150684937
1.4955855018587365, -0.08880506693648826
1.537500000000001, -0.08471240660024904
1.5794144981412646, -0.08069154732254058
1.6213289962825281, -0.07702969333748444
1.6632434944237926, -0.07343964041095896
1.7051579925650562, -0.06999318960149448
1.7470724907063206, -0.06683394302615209
1.7889869888475842, -0.06381829856787047
1.8309014869888487, -0.06073085305105863
1.8728159851301123, -0.057858810709838115
1.9147304832713758, -0.0554175747198008
1.9566449814126403, -0.05283273661270249
1.989033457249071, -0.05079837328767123


==> figs/data/reference/modem_u_centerline.csv <==
0.5,-0.003247361178719821
0.5226130653266332,-0.003247361178719821
0.5452261306532663,-0.007103801230530811
0.5678391959798995,-0.011705796595610126
0.5904522613065326,-0.01626583857222827
0.6130653266331658,-0.02061453839973217
0.635678391959799,-0.02498806606218966
0.6582914572864322,-0.02925037038481623
0.6809045226130653,-0.03311612736644377
0.7035175879396984,-0.03698188434807132
0.7261306532663316,-0.04095028825390232
0.7487437185929648,-0.04498965229930496
0.771356783919598,-0.04902901634470761
0.7939698492462312,-0.053732367951073196
0.8165829145728644,-0.05901611387425461
0.8391959798994975,-0.064299859797436
0.8618090452261307,-0.0702396951995802
0.8844221105527639,-0.07639776515297414
0.907035175879397,-0.08280164101404061
0.9296482412060302,-0.08991289911066702
0.9522613065326633,-0.09717691314420822
0.9748743718592965,-0.10468514213423995
0.9974874371859297,-0.11318911830448836
1.020100502512563,-0.12157035249458267
1.042713567839196,-0.13032454541921637
1.0653266331658293,-0.13973463369295835
1.0879396984924623,-0.14914472196670023
1.1105527638190955,-0.1585463939780048
1.1331658291457287,-0.16796058456828478
1.1557788944723617,-0.1774980337449386
1.178391959798995,-0.1868599550201887
1.2010050251256281,-0.19639102953889095
1.2236180904522613,-0.20478172839224235
1.2462311557788945,-0.21316587011146942
1.2688442211055277,-0.22170029660095708
1.291457286432161,-0.2292788852595281
1.314070351758794,-0.23672052856379389
1.3366834170854272,-0.24389048323712625
1.3592964824120604,-0.248395853874254
1.3819095477386933,-0.2527507801573178
1.4045226130653266,-0.25587149767795736
1.4271356783919598,-0.2570672731608196
1.449748743718593,-0.2573939293625172
1.4723618090452262,-0.25615095163060847
1.4949748743718594,-0.25365658771185057
1.5175879396984926,-0.24993002375774953
1.5402010050251256,-0.2454083481203274
1.5628140703517588,-0.23723393049829208
1.585427135678392,-0.2282044202396007
1.6080402010050252,-0.2185100466674934
1.6306532663316584,-0.2065525876650734
1.6532663316582914,-0.19396259740059685
1.6758793969849246,-0.18001061168332494
1.6984924623115578,-0.16439828994391606
1.721105527638191,-0.1484897636143136
1.7437185929648242,-0.13147202962220628
1.7663316582914574,-0.11420574716720892
1.7889447236180904,-0.09583525354427017
1.8115577889447236,-0.07648451756201909
1.8341708542713568,-0.05683432559636656
1.85678391959799,-0.03684221837601014
1.8793969849246233,-0.01630906009800122
1.9020100502512562,0.004415854074119638
1.9246231155778895,0.025592884776635474
1.9472361809045227,0.046642329450531074
1.9698492462311559,0.06730502876944228
1.992462311557789,0.08754938298150619
2.015075376884422,0.10787569595481288
2.0376884422110555,0.12780965048358803
2.0603015075376883,0.14696152589961628
2.082914572864322,0.16594089119055386
2.1055276381909547,0.18449562284306503
2.128140703517588,0.20205770609546864
2.150753768844221,0.2186544821011822
2.1733668341708543,0.2348321360058631
2.1959798994974875,0.2506034918940297
2.2185929648241207,0.2658459172097548
2.241206030150754,0.28141004180834883
2.2638190954773867,0.29596708920101283
2.2864321608040203,0.31005946194700723
2.309045226130653,0.32374913102718594
2.3316582914572868,0.33656280846499853
2.3542713567839195,0.34923912920301325
2.3768844221105527,0.361954275343211
2.399497487437186,0.3741140800046351
2.422110552763819,0.3857710024513532
2.4447236180904524,0.3970238618653499
2.4673366834170856,0.4078080366489002
2.4899497487437188,0.41849335735615456
2.512562814070352,0.42846068218461464
2.535175879396985,0.4383650152742369
2.557788944723618,0.44809424337018466
2.580402010050251,0.45744213532373035
2.6030150753768844,0.4665065183660121
2.6256281407035176,0.4754793915264369
2.648241206030151,0.48407023311678515
2.670854271356784,0.4926610747071334
2.693467336683417,0.5007439974910586
2.7160804020100504,0.5086302107540325
2.7386934673366836,0.5162589791349869
2.761306532663317,0.5234627701094396
2.78391959798995,0.5304374363610447
2.806532663316583,0.5371047554860074
2.829145728643216,0.5435818635866233
2.851758793969849,0.5496798510952925
2.8743718592964824,0.5554959638479088
2.8969849246231156,0.5611295959241729
2.919597989949749,0.5666217914170814
2.942211055276382,0.5720292634748443
2.9648241206030153,0.5772103754448308
2.9874371859296485,0.5819948262399364
3.0100502512562817,0.586708790908455
3.032663316582915,0.5912810140901202
3.0552763819095476,0.5956521248560404
3.077889447236181,0.5999796715296223
3.100502512562814,0.6042058921987817
3.1231155778894473,0.608332860983408
3.1457286432160805,0.6122836697057078
3.1683417085427137,0.6160949078386889
3.190954773869347,0.6198753464516358
3.21356783919598,0.6237173483555931
3.2361809045226133,0.6274514496816073
3.2587939698492465,0.6311417957502128
3.2814070351758793,0.6344760143082188
3.3040201005025125,0.6377309482393789
3.3266331658291457,0.6409540367647706
3.349246231155779,0.6439515915976943
3.371859296482412,0.6468185447745796
3.3944723618090453,0.6496854979514647
3.4170854271356785,0.6524857473256265
3.4396984924623117,0.6551515795635583
3.462311557788945,0.6578174118014903
3.484924623115578,0.6603681500821885
3.5075376884422114,0.6628161769350432
3.530150753768844,0.6652453666011481
3.5527638190954773,0.6674924272774585
3.5753768844221105,0.6696749343928121
3.5979899497487438,0.6717618848565836
3.620603015075377,0.6737277366102967
3.64321608040201,0.6756855916988693
3.6658291457286434,0.6775190320870612
3.6884422110552766,0.6793873990296921
3.71105527638191,0.6812646012867347
3.733668341708543,0.6831739677180096
3.7562814070351758,0.6849680686227893
3.778894472361809,0.686814150553741
3.801507537688442,0.6886998270289331
3.8241206030150754,0.690478176375297
3.8467336683417086,0.6922239030789226
3.869346733668342,0.6940537490307366
3.891959798994975,0.6959385655397892
3.9145728643216082,0.6978052810156008
3.9371859296482414,0.6994040125666801
3.9597989949748746,0.7009733063693815
3.982412060301508,0.702472541328027
4.005025125628141,0.7038303910946775
4.027638190954773,0.7051882408613281
4.050251256281407,0.7064285013794772
4.072864321608041,0.7076454331921578
4.0954773869346734,0.7088667829074284
4.118090452261306,0.7101297791849998
4.14070351758794,0.7113753565859091
4.1633165829145735,0.7125555856398504
4.185929648241206,0.7134654306863177
4.208542713567839,0.7143479580334987
4.231155778894473,0.715236641832473
4.2537688442211055,0.7161201925423063
4.276381909547739,0.717001521694651
4.298994974874372,0.7178864371154914
4.321608040201005,0.7186996862319658
4.344221105527638,0.7195129353484402
4.366834170854272,0.7202693073454671
4.389447236180905,0.7208306254536254
4.4120603015075375,0.7213919435617835
4.434673366834171,0.7218931845875444
4.457286432160805,0.7225022312776958
4.4798994974874375,0.7231124702327217
4.50251256281407,0.7237037804630995
4.525125628140704,0.7242710900842584
4.547738693467337,0.7244133269569595
4.57035175879397,0.7244133269569595
4.592964824120603,0.7244133269569595
4.615577889447236,0.7244133269569595
4.63819095477387,0.7244133269569595
4.660804020100502,0.7244133269569595
4.683417085427136,0.7244133269569595
4.706030150753769,0.7244133269569595
4.728643216080402,0.7244133269569595
4.751256281407035,0.7244133269569595
4.773869346733669,0.7244133269569595
4.796482412060302,0.7244133269569595
4.819095477386935,0.7244133269569595
4.841708542713568,0.7244133269569595
4.864321608040201,0.7244133269569595
4.886934673366834,0.7244133269569595
4.909547738693467,0.7244133269569595
4.932160804020101,0.7244133269569595
4.954773869346734,0.7244133269569595
4.977386934673367,0.7244133269569595
5.0,0.7244133269569595


==> figs/data/reference/modem_u_x1p06.csv <==
-2.0,1.1246469449934122
-1.979899497487437,1.1246469449934122
-1.9597989949748744,1.125552775641537
-1.9396984924623115,1.1272070282987288
-1.9195979899497488,1.1288878268411136
-1.899497487437186,1.1306086272820923
-1.879396984924623,1.1323247275119233
-1.8592964824120604,1.1340862680487755
-1.8391959798994975,1.1359355784350604
-1.8190954773869348,1.1377848888213458
-1.7989949748743719,1.1396341992076309
-1.778894472361809,1.1414835095939164
-1.7587939698492463,1.1434167284400134
-1.7386934673366834,1.1453747818111593
-1.7185929648241207,1.147332835182305
-1.6984924623115578,1.1495171225525693
-1.678391959798995,1.1517096529848208
-1.6582914572864322,1.1538703407216662
-1.6381909547738693,1.156012237701592
-1.6180904522613067,1.1581801501568463
-1.5979899497487438,1.160524580946075
-1.5778894472361809,1.1628690117353033
-1.557788944723618,1.1652887163935195
-1.5376884422110553,1.1677775714595162
-1.5175879396984926,1.170279345861533
-1.4974874371859297,1.1729146327566562
-1.4773869346733668,1.1755516501395253
-1.457286432160804,1.1783389631080292
-1.4371859296482412,1.1812648290444343
-1.4170854271356785,1.1841842795136515
-1.3969849246231156,1.1870143880109292
-1.3768844221105527,1.1898427250827877
-1.3567839195979898,1.1928845257738199
-1.3366834170854272,1.1961029783038652
-1.3165829145728645,1.1993405446330083
-1.2964824120603016,1.2028010636182855
-1.2763819095477387,1.2062652073297504
-1.2562814070351758,1.2096444043828
-1.236180904522613,1.2129603857773925
-1.2160804020100502,1.216314329565248
-1.1959798994974875,1.2202944485654192
-1.1758793969849246,1.2242893939717348
-1.1557788944723617,1.2282196175685343
-1.135678391959799,1.2320738767381862
-1.1155778894472361,1.2359595502314478
-1.0954773869346734,1.2403369837054021
-1.0753768844221105,1.2447257826100098
-1.0552763819095476,1.2492107580015848
-1.035175879396985,1.2537908765951813
-1.015075376884422,1.2583897111804774
-0.9949748743718594,1.26339149154768
-0.9748743718592965,1.2684048829715806
-0.9547738693467336,1.2735658996152448
-0.9346733668341709,1.2788287202606692
-0.914572864321608,1.2841163187584046
-0.8944723618090451,1.2898961083021467
-0.8743718592964824,1.295689730642422
-0.8542713567839195,1.3018210701872661
-0.8341708542713568,1.3082073417950313
-0.8140703517587939,1.314587463140541
-0.793969849246231,1.3206987094921976
-0.7738693467336684,1.3267998705865316
-0.7537688442211055,1.3299826271373483
-0.7336683417085428,1.3306765433094898
-0.7135678391959799,1.3293772374943078
-0.693467336683417,1.3022167739749633
-0.6733668341708543,1.2550795886173172
-0.6532663316582914,1.1516925802438256
-0.6331658291457287,0.9989541153844497
-0.6130653266331658,0.8124659171313653
-0.5929648241206029,0.6086651503870603
-0.5728643216080402,0.4548053564142048
-0.5527638190954773,0.3344461205792839
-0.5326633165829147,0.2564154815546439
-0.5125628140703518,0.20223036608563344
-0.49246231155778886,0.1642125217772073
-0.4723618090452262,0.1333767063146367
-0.4522613065326633,0.10904910549418764
-0.4321608040201004,0.08728055107543208
-0.4120603015075377,0.07039005827935685
-0.3919597989949748,0.053916468831159345
-0.3718592964824121,0.03955167688559002
-0.3517587939698492,0.025149532659167792
-0.3316582914572863,0.010830026348128404
-0.31155778894472363,-0.003702793934832655
-0.29145728643216073,-0.018286389998912616
-0.27135678391959805,-0.0328160994746614
-0.25125628140703515,-0.04728333414487896
-0.23115577889447225,-0.060456172473677156
-0.21105527638190957,-0.07297079092199148
-0.19095477386934667,-0.08500459508129478
-0.170854271356784,-0.09524196209004054
-0.1507537688442211,-0.105316319993718
-0.1306532663316582,-0.11360744287218164
-0.11055276381909551,-0.12064889096373191
-0.09045226130653261,-0.12690839071953294
-0.07035175879396993,-0.13043352182016843
-0.05025125628140703,-0.13375731911679764
-0.03015075376884413,-0.13542540276379866
-0.01005025125628145,-0.1366970160430121
0.010050251256281229,-0.13720179025452872
0.03015075376884413,-0.13519471861196747
0.05025125628140703,-0.13304874377010928
0.07035175879396993,-0.1289661657448793
0.09045226130653283,-0.12344406104492799
0.11055276381909529,-0.11727038622664995
0.1306532663316582,-0.10889214152395674
0.1507537688442211,-0.10037450741292403
0.170854271356784,-0.0905907185780452
0.1909547738693469,-0.08001172526024898
0.2110552763819098,-0.06930783937336181
0.23115577889447225,-0.05810822198491795
0.25125628140703515,-0.04685774073560767
0.27135678391959805,-0.03574546700075822
0.29145728643216096,-0.024367552566064557
0.31155778894472386,-0.01289005157749105
0.3316582914572863,-0.0006446211232963087
0.3517587939698492,0.011766691489400537
0.3718592964824121,0.024839754224225668
0.391959798994975,0.038355827598740504
0.4120603015075379,0.052463700422704394
0.4321608040201004,0.06927577594420883
0.4522613065326633,0.08719456268642323
0.4723618090452262,0.11240816186317178
0.4924623115577891,0.14326835197211346
0.512562814070352,0.1805273886498142
0.5326633165829144,0.2405719026905086
0.5527638190954773,0.32349505067421824
0.5728643216080402,0.4415635377594919
0.5929648241206031,0.5925943447910627
0.613065326633166,0.7778320379242195
0.6331658291457285,0.9826271223500211
0.6532663316582914,1.1321554631743367
0.6733668341708543,1.2423694082069558
0.6934673366834172,1.2967926401162289
0.7135678391959801,1.326330142128887
0.7336683417085426,1.3308157093910142
0.7537688442211055,1.3310614005724335
0.7738693467336684,1.3287502113118668
0.7939698492462313,1.3224220492366363
0.8140703517587942,1.3160938871614059
0.8341708542713566,1.3098410296505292
0.8542713567839195,1.30361413447995
0.8743718592964824,1.2975369210160892
0.8944723618090453,1.291645769811267
0.9145728643216082,1.2857638753113743
0.9346733668341707,1.2802669208239434
0.9547738693467336,1.2748090424494254
0.9748743718592965,1.269536928944087
0.9949748743718594,1.2646210663847333
1.0150753768844223,1.2597067056718605
1.0351758793969852,1.2549504301663261
1.0552763819095476,1.2502333633761709
1.0753768844221105,1.2457279543100082
1.0954773869346734,1.2414366842699476
1.1155778894472363,1.2371468751386931
1.1356783919597992,1.2330150595499858
1.1557788944723617,1.2289225852791235
1.1758793969849246,1.2249413180059117
1.1959798994974875,1.2211414303286898
1.2160804020100504,1.2173458025648651
1.2361809045226133,1.2136866011243068
1.2562814070351758,1.210027399683748
1.2763819095477387,1.2064537287131694
1.2964824120603016,1.2030945899464607
1.3165829145728645,1.199740967313585
1.3366834170854274,1.196644272751894
1.3567839195979898,1.1935739825387208
1.3768844221105527,1.1905164061447873
1.3969849246231156,1.1874423778915095
1.4170854271356785,1.1843696877340162
1.4371859296482414,1.1815294902791824
1.457286432160804,1.1787555246997545
1.4773869346733668,1.1760806204525578
1.4974874371859297,1.1734942365220142
1.5175879396984926,1.1709065554333609
1.5376884422110555,1.1682359332141738
1.557788944723618,1.1655520204190837
1.5778894472361809,1.163014305109236
1.5979899497487438,1.1607748792647634
1.6180904522613067,1.1585341971998546
1.6381909547738696,1.15617327859196
1.658291457286432,1.1537856904306152
1.678391959798995,1.1515454392558708
1.6984924623115578,1.1494935950602825
1.7185929648241207,1.1474405355819326
1.7386934673366836,1.1453790504489016
1.758793969849246,1.1433309442934183
1.778894472361809,1.1412828381379347
1.7989949748743719,1.1392347319824512
1.8190954773869348,1.1371913232073187
1.8391959798994977,1.1355168500705015
1.8592964824120601,1.1339094928255309
1.879396984924623,1.1321935751789258
1.899497487437186,1.1302392598478845
1.9195979899497488,1.1282906115539117
1.9396984924623117,1.12686810186905
1.9597989949748746,1.1255533312177204
1.979899497487437,1.1242858853113642
2.0,1.123563573803397


==> figs/data/reference/modem_u_x1p54.csv <==
-2.0,1.1065017292490118
-1.979899497487437,1.1065017292490118
-1.9597989949748744,1.1067252890131878
-1.9396984924623115,1.1077906168501208
-1.9195979899497488,1.1088559446870536
-1.899497487437186,1.1097488973775782
-1.879396984924623,1.1105853620099988
-1.8592964824120604,1.1115264437060586
-1.8391959798994975,1.112840888128434
-1.8190954773869348,1.1141553325508093
-1.7989949748743719,1.1152976016144924
-1.778894472361809,1.1163831828323556
-1.7587939698492463,1.1174865020564102
-1.7386934673366834,1.118606514021855
-1.7185929648241207,1.1197265259872995
-1.6984924623115578,1.1209490248471066
-1.678391959798995,1.1222209371695282
-1.6582914572864322,1.123481804900882
-1.6381909547738693,1.124707134447164
-1.6180904522613067,1.125932463993446
-1.5979899497487438,1.1273287791251443
-1.5778894472361809,1.128799174580683
-1.557788944723618,1.1301948865592486
-1.5376884422110553,1.1312683157485535
-1.5175879396984926,1.1323417449378583
-1.4974874371859297,1.133756315262984
-1.4773869346733668,1.1353279776231737
-1.457286432160804,1.1368843980352112
-1.4371859296482412,1.1383507428145638
-1.4170854271356785,1.1398170875939164
-1.3969849246231156,1.1413514917645782
-1.3768844221105527,1.142919103448582
-1.3567839195979898,1.1444735608080678
-1.3366834170854272,1.145998640392118
-1.3165829145728645,1.1475237199761683
-1.2964824120603016,1.1490487995602185
-1.2763819095477387,1.150573879144269
-1.2562814070351758,1.1521053701327935
-1.236180904522613,1.1536851338453555
-1.2160804020100502,1.1552648975579176
-1.1959798994974875,1.1568446612704797
-1.1758793969849246,1.1584244249830418
-1.1557788944723617,1.160019154830627
-1.135678391959799,1.1617042361240264
-1.1155778894472361,1.1633893174174261
-1.0954773869346734,1.1651087262635942
-1.0753768844221105,1.1668363396569474
-1.0552763819095476,1.1685788272476136
-1.035175879396985,1.1704117582218043
-1.015075376884422,1.1722446891959948
-0.9949748743718594,1.1740426734485396
-0.9748743718592965,1.175845224351335
-0.9547738693467336,1.1776244789287347
-0.9346733668341709,1.1792710787983665
-0.914572864321608,1.1809176786679987
-0.8944723618090451,1.1824270430541586
-0.8743718592964824,1.1839075652001623
-0.8542713567839195,1.1851567621558656
-0.8341708542713568,1.1856043618744248
-0.8140703517587939,1.1860519615929839
-0.793969849246231,1.184905403432
-0.7738693467336684,1.1831028525292049
-0.7537688442211055,1.1799517378371376
-0.7336683417085428,1.1713643043226978
-0.7135678391959799,1.1627768708082575
-0.693467336683417,1.1437369018098527
-0.6733668341708543,1.1199662019138037
-0.6532663316582914,1.0843258082447016
-0.6331658291457287,1.0349781599540975
-0.6130653266331658,0.9689207871778484
-0.5929648241206029,0.8957828187420989
-0.5728643216080402,0.8166997967646231
-0.5527638190954773,0.7376338944369616
-0.5326633165829147,0.662433534858708
-0.5125628140703518,0.5981010427713986
-0.49246231155778886,0.5402871713716545
-0.4723618090452262,0.4856724648853644
-0.4522613065326633,0.43650255126101567
-0.4321608040201004,0.39176115936734174
-0.4120603015075377,0.35006245671714553
-0.3919597989949748,0.30956394746369725
-0.3718592964824121,0.2709234163963193
-0.3517587939698492,0.23193032953978085
-0.3316582914572863,0.19301279918381486
-0.31155778894472363,0.1545437351718189
-0.29145728643216073,0.11667129438393246
-0.27135678391959805,0.07906396519844434
-0.25125628140703515,0.041846701204339906
-0.23115577889447225,0.005500417451263024
-0.21105527638190957,-0.029843576804389035
-0.19095477386934667,-0.06411865429086776
-0.170854271356784,-0.09547580510925609
-0.1507537688442211,-0.12626298222611573
-0.1306532663316582,-0.15172428919801134
-0.11055276381909551,-0.17699405002086344
-0.09045226130653261,-0.19647635906806696
-0.07035175879396993,-0.21339603349722536
-0.05025125628140703,-0.22834480316452266
-0.03015075376884413,-0.23510538171905132
-0.01005025125628145,-0.24186596027357993
0.010050251256281229,-0.2410487416007157
0.03015075376884413,-0.23679553160535607
0.05025125628140703,-0.23056747529155291
0.07035175879396993,-0.21598301568365597
0.09045226130653283,-0.201398556075759
0.11055276381909529,-0.18003566353442418
0.1306532663316582,-0.1556473973609273
0.1507537688442211,-0.12872942169848517
0.170854271356784,-0.0982238072346047
0.1909547738693469,-0.06593194593730972
0.2110552763819098,-0.032075382630225815
0.23115577889447225,0.0038793824239861524
0.25125628140703515,0.040449634926888134
0.27135678391959805,0.07748459529512998
0.29145728643216096,0.11445039919609537
0.31155778894472386,0.1512475987865497
0.3316582914572863,0.1886356392536336
0.3517587939698492,0.22623007270135703
0.3718592964824121,0.2642273834486134
0.391959798994975,0.30386829918482533
0.4120603015075379,0.3449070570141167
0.4321608040201004,0.3885892232903628
0.4522613065326633,0.43529458640368945
0.4723618090452262,0.4853772058789291
0.4924623115577891,0.5411553443011952
0.512562814070352,0.5999161152800799
0.5326633165829144,0.6665924964749224
0.5527638190954773,0.7417675305750736
0.5728643216080402,0.8220271495612077
0.5929648241206031,0.9004477342537888
0.613065326633166,0.9691553860751698
0.6331658291457285,1.0341666685993491
0.6532663316582914,1.0829394242876376
0.6733668341708543,1.1175655044763138
0.6934673366834172,1.1440432529552766
0.7135678391959801,1.160052987986751
0.7336683417085426,1.1740755852113602
0.7537688442211055,1.1801679737508057
0.7738693467336684,1.184757389869608
0.7939698492462313,1.1871910140593975
0.8140703517587942,1.1874056998972584
0.8341708542713566,1.187444789035307
0.8542713567839195,1.1864589659411413
0.8743718592964824,1.1851809776044404
0.8944723618090453,1.1837516304648767
0.9145728643216082,1.18213541066664
0.9346733668341707,1.1805191908684036
0.9547738693467336,1.1786224861299703
0.9748743718592965,1.1765870213464766
0.9949748743718594,1.174734650314695
1.0150753768844223,1.1730414676689231
1.0351758793969852,1.1713773743364986
1.0552763819095476,1.1696298369523839
1.0753768844221105,1.1678050073305655
1.0954773869346734,1.1659559636426233
1.1155778894472363,1.1641736661207585
1.1356783919597992,1.162434869966448
1.1557788944723617,1.1607112218100322
1.1758793969849246,1.1589410763167254
1.1959798994974875,1.157210725905022
1.2160804020100504,1.155491213864041
1.2361809045226133,1.1537861580780895
1.2562814070351758,1.1520551934912615
1.2763819095477387,1.150293149350327
1.2964824120603016,1.148617243762004
1.3165829145728645,1.1471853297302328
1.3366834170854274,1.145753415698462
1.3567839195979898,1.1442904993323608
1.3768844221105527,1.1428120025244501
1.3969849246231156,1.1414526257564173
1.4170854271356785,1.1401260293054838
1.4371859296482414,1.13879943285455
1.457286432160804,1.1373489897253215
1.4773869346733668,1.1358360621698291
1.4974874371859297,1.1343064219825774
1.5175879396984926,1.1328826093031785
1.5376884422110555,1.131487443928906
1.557788944723618,1.1301030561445238
1.5778894472361809,1.128687344817497
1.5979899497487438,1.1273508700471004
1.6180904522613067,1.1260364256247248
1.6381909547738696,1.1247077017506082
1.658291457286432,1.1234043845560295
1.678391959798995,1.122132472233608
1.6984924623115578,1.1209077026082925
1.7185929648241207,1.1197330065143363
1.7386934673366836,1.118586780922218
1.758793969849246,1.1174516723823031
1.778894472361809,1.1162850776407187
1.7989949748743719,1.1149114154585362
1.8190954773869348,1.113627351107556
1.8391959798994977,1.1124568151573535
1.8592964824120601,1.111516220403882
1.879396984924623,1.1105440581192283
1.899497487437186,1.109626356090625
1.9195979899497488,1.1087979928105764
1.9396984924623117,1.1078894640513024
1.9597989949748746,1.1065240099956304
1.979899497487437,1.1052033168560194
2.0,1.105169836956522


==> figs/data/reference/modem_u_x2p02.csv <==
-2.0,1.0816978832312028
-1.979899497487437,1.0816978832312028
-1.9597989949748744,1.08213721725939
-1.9396984924623115,1.082881766883857
-1.9195979899497488,1.0835533153240433
-1.899497487437186,1.083650239622584
-1.879396984924623,1.0837440304470263
-1.8592964824120604,1.0837604498673974
-1.8391959798994975,1.08367039708306
-1.8190954773869348,1.0836198979215799
-1.7989949748743719,1.0843318109636715
-1.778894472361809,1.0850614084277204
-1.7587939698492463,1.085248886618405
-1.7386934673366834,1.0848849374409497
-1.7185929648241207,1.0845471805421112
-1.6984924623115578,1.0852907011704311
-1.678391959798995,1.086067194046701
-1.6582914572864322,1.086305823236335
-1.6381909547738693,1.0860676081351248
-1.6180904522613067,1.0858684162469074
-1.5979899497487438,1.0860696194461
-1.5778894472361809,1.0862758912955073
-1.557788944723618,1.0865171937843743
-1.5376884422110553,1.0868529377501313
-1.5175879396984926,1.0872338993919586
-1.4974874371859297,1.0872917685813404
-1.4773869346733668,1.0873254109422814
-1.457286432160804,1.087205026817592
-1.4371859296482412,1.0871037599129405
-1.4170854271356785,1.087028154877041
-1.3969849246231156,1.0869940498212887
-1.3768844221105527,1.0869546304892768
-1.3567839195979898,1.086743511912117
-1.3366834170854272,1.0863683486143478
-1.3165829145728645,1.0859931853165787
-1.2964824120603016,1.0857983542153185
-1.2763819095477387,1.0856107725664341
-1.2562814070351758,1.0852502719241133
-1.236180904522613,1.0846875269774596
-1.2160804020100502,1.084067838440911
-1.1959798994974875,1.083229560869138
-1.1758793969849246,1.0823986965004377
-1.1557788944723617,1.081669788106565
-1.135678391959799,1.0809157234709228
-1.1155778894472361,1.0801616588352805
-1.0954773869346734,1.0790925859831852
-1.0753768844221105,1.0780102534619949
-1.0552763819095476,1.076599213513332
-1.035175879396985,1.074927969764756
-1.015075376884422,1.0732317713605806
-0.9949748743718594,1.0709533516777583
-0.9748743718592965,1.0686575154098892
-0.9547738693467336,1.0656938416426627
-0.9346733668341709,1.062177025547906
-0.914572864321608,1.0586044592854496
-0.8944723618090451,1.053643717554286
-0.8743718592964824,1.0486395013197334
-0.8542713567839195,1.0425422413645176
-0.8341708542713568,1.0354579757226783
-0.8140703517587939,1.0281523006396338
-0.793969849246231,1.017988636612885
-0.7738693467336684,1.007768495145129
-0.7537688442211055,0.9953210874377053
-0.7336683417085428,0.9810798342829015
-0.7135678391959799,0.9664294750120431
-0.693467336683417,0.9470919584742832
-0.6733668341708543,0.9276762383492543
-0.6532663316582914,0.9054708651180331
-0.6331658291457287,0.8811639333134351
-0.6130653266331658,0.8557225039300173
-0.5929648241206029,0.8280504905807771
-0.5728643216080402,0.7993333834215112
-0.5527638190954773,0.769683784427559
-0.5326633165829147,0.7390291592167867
-0.5125628140703518,0.7076228510620686
-0.49246231155778886,0.6749723534924614
-0.4723618090452262,0.6425452241637664
-0.4522613065326633,0.6103398811161524
-0.4321608040201004,0.5781810353357782
-0.4120603015075377,0.546518648740455
-0.3919597989949748,0.5151540456447492
-0.3718592964824121,0.4836107748802828
-0.3517587939698492,0.45194162562918005
-0.3316582914572863,0.4206716345220902
-0.31155778894472363,0.3895405375998018
-0.29145728643216073,0.35942756824619054
-0.27135678391959805,0.3304632567200374
-0.25125628140703515,0.3021178472790379
-0.23115577889447225,0.2760350150102121
-0.21105527638190957,0.25038396257578865
-0.19095477386934667,0.22760327149112303
-0.170854271356784,0.2064117632207655
-0.1507537688442211,0.18731298604733737
-0.1306532663316582,0.17185692284525
-0.11055276381909551,0.1567765965180778
-0.09045226130653261,0.1454258109075496
-0.07035175879396993,0.13499633919393694
-0.05025125628140703,0.12699543509607059
-0.03015075376884413,0.1220564467997958
-0.01005025125628145,0.11762824201498281
0.010050251256281229,0.11851793205726772
0.03015075376884413,0.12085114872618237
0.05025125628140703,0.1255783940652924
0.07035175879396993,0.13423661704873316
0.09045226130653283,0.14335586246108994
0.11055276381909529,0.15688023971711523
0.1306532663316582,0.1713291240086371
0.1507537688442211,0.18774728027021903
0.170854271356784,0.20755216979029695
0.1909547738693469,0.22788265254378642
0.2110552763819098,0.2509376944760182
0.23115577889447225,0.2751325725890085
0.25125628140703515,0.3013141092111443
0.27135678391959805,0.32920732949512443
0.29145728643216096,0.35793371637297566
0.31155778894472386,0.38734891113735215
0.3316582914572863,0.4175413992656931
0.3517587939698492,0.44847846174510886
0.3718592964824121,0.4802024963625602
0.391959798994975,0.5123275826164381
0.4120603015075379,0.5450302515101182
0.4321608040201004,0.5778043078934125
0.4522613065326633,0.610762722157524
0.4723618090452262,0.64372517909312
0.4924623115577891,0.6765079716663247
0.512562814070352,0.7091460554381632
0.5326633165829144,0.7410952521697656
0.5527638190954773,0.7730556734181212
0.5728643216080402,0.8039938363212036
0.5929648241206031,0.8328686374998813
0.613065326633166,0.8606524866159488
0.6331658291457285,0.8858182780821856
0.6532663316582914,0.9101463626674609
0.6733668341708543,0.9307186512450238
0.6934673366834172,0.9508340904044522
0.7135678391959801,0.9675558259472092
0.7336683417085426,0.9829297052537012
0.7537688442211055,0.9973206991090882
0.7738693467336684,1.0088980709493607
0.7939698492462313,1.0200952001717238
0.8140703517587942,1.0290610471061026
0.8341708542713566,1.0366346561798143
0.8542713567839195,1.0435929672399227
0.8743718592964824,1.04872587587204
0.8944723618090453,1.053600619990243
0.9145728643216082,1.0577257314509818
0.9346733668341707,1.061285704917855
0.9547738693467336,1.0646538397636978
0.9748743718592965,1.067208659680821
0.9949748743718594,1.0696057628533415
1.0150753768844223,1.0718732552493937
1.0351758793969852,1.0738914570840405
1.0552763819095476,1.0757374019671584
1.0753768844221105,1.0770507797813462
1.0954773869346734,1.0782850126595138
1.1155778894472363,1.0793697728744056
1.1356783919597992,1.080268261786816
1.1557788944723617,1.081300418922439
1.1758793969849246,1.0822689575602054
1.1959798994974875,1.0831467173411267
1.2160804020100504,1.0836612059866548
1.2361809045226133,1.0842239509333085
1.2562814070351758,1.0847866958799621
1.2763819095477387,1.0852429194742914
1.2964824120603016,1.0856649781842813
1.3165829145728645,1.085978686411827
1.3366834170854274,1.085978686411827
1.3567839195979898,1.085978686411827
1.3768844221105527,1.0862269496701984
1.3969849246231156,1.0865552175557462
1.4170854271356785,1.0866259830040017
1.4371859296482414,1.0865603973912576
1.457286432160804,1.0864758489205206
1.4773869346733668,1.0862179288870784
1.4974874371859297,1.085914128173124
1.5175879396984926,1.0859117435630743
1.5376884422110555,1.0860524297997376
1.557788944723618,1.0861931160364011
1.5778894472361809,1.08651072379516
1.5979899497487438,1.086885887092929
1.6180904522613067,1.0871215080720036
1.6381909547738696,1.0870708746196778
1.658291457286432,1.086850371060214
1.678391959798995,1.086344036536957
1.6984924623115578,1.0858377020136998
1.7185929648241207,1.085773058311448
1.7386934673366836,1.085773058311448
1.758793969849246,1.085660076778288
1.778894472361809,1.0852856712061922
1.7989949748743719,1.0848880796677958
1.8190954773869348,1.0844517732318149
1.8391959798994977,1.0837765472601961
1.8592964824120601,1.0831576794526911
1.879396984924623,1.0829517072606203
1.899497487437186,1.0828504403559691
1.9195979899497488,1.0824406086881226
1.9396984924623117,1.0819849076171915
1.9597989949748746,1.0816978832312028
1.979899497487437,1.0816978832312028
2.0,1.0816978832312028


==> figs/data/reference/modem_v_x1p06.csv <==
-2.0,0.0018995335820894965
-1.979899497487437,0.0018995335820894965
-1.9597989949748744,0.0022103806804879807
-1.9396984924623115,0.0028135056759682198
-1.9195979899497488,0.0034003858825808553
-1.899497487437186,0.003986237718959451
-1.879396984924623,0.004596889754371894
-1.8592964824120604,0.0050109670484529524
-1.8391959798994975,0.00548823936249219
-1.8190954773869348,0.005971409292980102
-1.7989949748743719,0.006470154961518544
-1.778894472361809,0.007187493608440349
-1.7587939698492463,0.007942156405795401
-1.7386934673366834,0.008700660079131032
-1.7185929648241207,0.009474293456639008
-1.6984924623115578,0.010187784168390265
-1.678391959798995,0.010850067318960769
-1.6582914572864322,0.011505251053926038
-1.6381909547738693,0.012292587821539455
-1.6180904522613067,0.013175523921930584
-1.5979899497487438,0.014057672460664708
-1.5778894472361809,0.014937008493652301
-1.557788944723618,0.01583058216305601
-1.5376884422110553,0.016727191355145325
-1.5175879396984926,0.01767985902514286
-1.4974874371859297,0.018645560853639
-1.4773869346733668,0.01966642909228715
-1.457286432160804,0.020737923456479963
-1.4371859296482412,0.021824298136508102
-1.4170854271356785,0.02291067281653623
-1.3969849246231156,0.024050429771203904
-1.3768844221105527,0.025239258756520475
-1.3567839195979898,0.026472551391522284
-1.3366834170854272,0.027714145241285848
-1.3165829145728645,0.02902023676495823
-1.2964824120603016,0.030418251100001535
-1.2763819095477387,0.031929947169779316
-1.2562814070351758,0.03346462644585214
-1.236180904522613,0.0350242127237322
-1.2160804020100502,0.03655785804058826
-1.1959798994974875,0.038082770982626704
-1.1758793969849246,0.039617769274939436
-1.1557788944723617,0.0412608347704818
-1.135678391959799,0.04302133242768042
-1.1155778894472361,0.044890098697457005
-1.0954773869346734,0.046769842385264083
-1.0753768844221105,0.04869583180566073
-1.0552763819095476,0.05063799854745836
-1.035175879396985,0.05268302562871387
-1.015075376884422,0.05478740013890308
-0.9949748743718594,0.05690289004836156
-0.9748743718592965,0.05901342403975891
-0.9547738693467336,0.06118782395760815
-0.9346733668341709,0.06341327008962924
-0.914572864321608,0.0657240711447796
-0.8944723618090451,0.06807881435865953
-0.8743718592964824,0.07048118339257542
-0.8542713567839195,0.07293134010103856
-0.8341708542713568,0.07546328346160602
-0.8140703517587939,0.07805495679489081
-0.793969849246231,0.08080049658524509
-0.7738693467336684,0.08364785619898746
-0.7537688442211055,0.08666142987252351
-0.7336683417085428,0.08968706554698977
-0.7135678391959799,0.09203910889094527
-0.693467336683417,0.09447605989736507
-0.6733668341708543,0.09635313507837684
-0.6532663316582914,0.09743705050722858
-0.6331658291457287,0.09186844994436108
-0.6130653266331658,0.08446564719752472
-0.5929648241206029,0.07406328166700601
-0.5728643216080402,0.0590427400208247
-0.5527638190954773,0.04183334538463112
-0.5326633165829147,0.025429015900249236
-0.5125628140703518,0.01059634762412651
-0.49246231155778886,-0.0034958701805070033
-0.4723618090452262,-0.01598226075639844
-0.4522613065326633,-0.025656842295466976
-0.4321608040201004,-0.034826498361553215
-0.4120603015075377,-0.043018541120119116
-0.3919597989949748,-0.05032574856081109
-0.3718592964824121,-0.05572921670536598
-0.3517587939698492,-0.06009252293419943
-0.3316582914572863,-0.06420050414612644
-0.31155778894472363,-0.0671834397777559
-0.29145728643216073,-0.06846572100834038
-0.27135678391959805,-0.06875471565572727
-0.25125628140703515,-0.06875878311278562
-0.23115577889447225,-0.06770426388436081
-0.21105527638190957,-0.06477907215952634
-0.19095477386934667,-0.060854670085114984
-0.170854271356784,-0.05659944510944929
-0.1507537688442211,-0.05148971949699076
-0.1306532663316582,-0.045126726298323
-0.11055276381909551,-0.03816096763731107
-0.09045226130653261,-0.030991284262995265
-0.07035175879396993,-0.02348929280050216
-0.05025125628140703,-0.015538300085214217
-0.03015075376884413,-0.007653279795844311
-0.01005025125628145,0.00018361126614093153
0.010050251256281229,0.008271165439942137
0.03015075376884413,0.016388507445123865
0.05025125628140703,0.02420923403250346
0.07035175879396993,0.0319820424022995
0.09045226130653283,0.039084332330415514
0.11055276381909529,0.045500634997796136
0.1306532663316582,0.051349177983065014
0.1507537688442211,0.05712180907570185
0.170854271356784,0.06197596065934682
0.1909547738693469,0.06591466004819002
0.2110552763819098,0.06883427367644401
0.23115577889447225,0.07158896692394048
0.25125628140703515,0.07353627938516114
0.27135678391959805,0.07445982306840722
0.29145728643216096,0.07388882530947566
0.31155778894472386,0.0730395693673333
0.3316582914572863,0.0713033415478982
0.3517587939698492,0.06830630404125294
0.3718592964824121,0.0636354245368273
0.391959798994975,0.05868353090477571
0.4120603015075379,0.052870691654239174
0.4321608040201004,0.045731799319623824
0.4522613065326633,0.03631484575107207
0.4723618090452262,0.026118354186908065
0.4924623115577891,0.014777652802656784
0.512562814070352,0.00028065632265830004
0.5326633165829144,-0.017700439892246754
0.5527638190954773,-0.035122448646733875
0.5728643216080402,-0.053781419782369104
0.5929648241206031,-0.07122103640454178
0.613065326633166,-0.08239180668856001
0.6331658291457285,-0.09172261225892396
0.6532663316582914,-0.09700870417098766
0.6733668341708543,-0.09661947647800198
0.6934673366834172,-0.09439052116734231
0.7135678391959801,-0.09212938981984371
0.7336683417085426,-0.08972770291816709
0.7537688442211055,-0.08658566032590917
0.7738693467336684,-0.08375605239562825
0.7939698492462313,-0.08095416016340509
0.8140703517587942,-0.07829728382414125
0.8341708542713566,-0.0758179773877097
0.8542713567839195,-0.0734884935307785
0.8743718592964824,-0.07117296288941324
0.8944723618090453,-0.06894711798709233
0.9145728643216082,-0.06656588664587493
0.9346733668341707,-0.06427190615586684
0.9547738693467336,-0.0619779256658587
0.9748743718592965,-0.059683945175850614
0.9949748743718594,-0.05748264340131244
1.0150753768844223,-0.0554300086143684
1.0351758793969852,-0.05339027504096709
1.0552763819095476,-0.05149309868593839
1.0753768844221105,-0.04963350796902685
1.0954773869346734,-0.04780518498822509
1.1155778894472363,-0.0459817991788898
1.1356783919597992,-0.044239841993596485
1.1557788944723617,-0.04245612878506378
1.1758793969849246,-0.04069721745690866
1.1959798994974875,-0.03894155453124458
1.2160804020100504,-0.037286282157699704
1.2361809045226133,-0.03572201626321661
1.2562814070351758,-0.03432512348965762
1.2763819095477387,-0.0329282307160986
1.2964824120603016,-0.03153133794253955
1.3165829145728645,-0.030169592496527335
1.3366834170854274,-0.028961491904033205
1.3567839195979898,-0.027754284864353124
1.3768844221105527,-0.026530155332912385
1.3969849246231156,-0.025282652868878687
1.4170854271356785,-0.024090089829079512
1.4371859296482414,-0.022900395210680956
1.457286432160804,-0.021760129965930027
1.4773869346733668,-0.020655061549576036
1.4974874371859297,-0.019619406874634763
1.5175879396984926,-0.018584771917851732
1.5376884422110555,-0.017614258657086337
1.557788944723618,-0.016686856547059432
1.5778894472361809,-0.015841668061975393
1.5979899497487438,-0.014996479576891354
1.6180904522613067,-0.01424479743256498
1.6381909547738696,-0.013503247902091146
1.658291457286432,-0.012715614252055743
1.678391959798995,-0.011922245244276878
1.6984924623115578,-0.01121970637398691
1.7185929648241207,-0.01052675320627855
1.7386934673366836,-0.009834745087377231
1.758793969849246,-0.009145094788268535
1.778894472361809,-0.008514213778639985
1.7989949748743719,-0.007895766487008309
1.8190954773869348,-0.00726346361848618
1.8391959798994977,-0.0066255530426226105
1.8592964824120601,-0.006016135043742936
1.879396984924623,-0.005419754179288515
1.899497487437186,-0.004950767028473365
1.9195979899497488,-0.004485029765207047
1.9396984924623117,-0.004019292501940728
1.9597989949748746,-0.0035535552386744096
1.979899497487437,-0.00328078982514343
2.0,-0.003106902985074711


==> figs/data/reference/modem_v_x1p54.csv <==
-2.0,0.03525182946504413
-1.979899497487437,0.03525182946504413
-1.9597989949748744,0.03563080076368888
-1.9396984924623115,0.03669914820534832
-1.9195979899497488,0.03780303816700613
-1.899497487437186,0.038963762318549186
-1.879396984924623,0.0401601272182403
-1.8592964824120604,0.04136629057155895
-1.8391959798994975,0.042585742224099124
-1.8190954773869348,0.04380915013857396
-1.7989949748743719,0.045051986447185555
-1.778894472361809,0.046396021943199375
-1.7587939698492463,0.04774910267334404
-1.7386934673366834,0.049158680276180665
-1.7185929648241207,0.050590401671475965
-1.6984924623115578,0.052037792072354774
-1.678391959798995,0.0535103769003589
-1.6582914572864322,0.055078338651740624
-1.6381909547738693,0.05665113616861725
-1.6180904522613067,0.05840454023839266
-1.5979899497487438,0.06016210781593817
-1.5778894472361809,0.06191967539348371
-1.557788944723618,0.06367724297102925
-1.5376884422110553,0.06551217055099547
-1.5175879396984926,0.06747660086055135
-1.4974874371859297,0.06952694524957456
-1.4773869346733668,0.07159466188826882
-1.457286432160804,0.07366237852696307
-1.4371859296482412,0.07573009516565729
-1.4170854271356785,0.07788491074612933
-1.3969849246231156,0.08017663798674562
-1.3768844221105527,0.08251050191804671
-1.3567839195979898,0.08497984351976176
-1.3366834170854272,0.08751224679367539
-1.3165829145728645,0.09007963397312803
-1.2964824120603016,0.09282433185077887
-1.2763819095477387,0.09568465164574208
-1.2562814070351758,0.09857089461723109
-1.236180904522613,0.10156903032385345
-1.2160804020100502,0.1045694704901255
-1.1959798994974875,0.10769929844732405
-1.1758793969849246,0.11090431265678445
-1.1557788944723617,0.11429523827845847
-1.135678391959799,0.11785658324305692
-1.1155778894472361,0.12150240212519453
-1.0954773869346734,0.12519596145189701
-1.0753768844221105,0.1291955048674811
-1.0552763819095476,0.13322755512448675
-1.035175879396985,0.13746927728923355
-1.015075376884422,0.1418459657297002
-0.9949748743718594,0.1463329590253467
-0.9748743718592965,0.15109611195046807
-0.9547738693467336,0.15601838743500662
-0.9346733668341709,0.1610724009902919
-0.914572864321608,0.16647576556419885
-0.8944723618090451,0.17200682744347956
-0.8743718592964824,0.17783324572978046
-0.8542713567839195,0.18403653622345345
-0.8341708542713568,0.1903791449233007
-0.8140703517587939,0.19735538923696316
-0.793969849246231,0.20451984064992923
-0.7738693467336684,0.21212941819892758
-0.7537688442211055,0.2205976027848388
-0.7336683417085428,0.2295924988577175
-0.7135678391959799,0.23881678806671203
-0.693467336683417,0.24846934193952655
-0.6733668341708543,0.25774833882147646
-0.6532663316582914,0.2657966115228432
-0.6331658291457287,0.2727856475016939
-0.6130653266331658,0.27498049419105586
-0.5929648241206029,0.2758690523232619
-0.5728643216080402,0.27238181129763117
-0.5527638190954773,0.2640534687869532
-0.5326633165829147,0.2537139805922199
-0.5125628140703518,0.24189829002936897
-0.49246231155778886,0.2288061525869296
-0.4723618090452262,0.2159133315036835
-0.4522613065326633,0.20296888162412113
-0.4321608040201004,0.19028502595154817
-0.4120603015075377,0.17789246017573265
-0.3919597989949748,0.16551457128977598
-0.3718592964824121,0.1537024881473354
-0.3517587939698492,0.14239139543084087
-0.3316582914572863,0.1318373077320521
-0.31155778894472363,0.12163801975081026
-0.29145728643216073,0.11177569231998088
-0.27135678391959805,0.10256919938634679
-0.25125628140703515,0.09336481312015861
-0.23115577889447225,0.0849758949104443
-0.21105527638190957,0.0763834427398798
-0.19095477386934667,0.06859825256147413
-0.170854271356784,0.06037914519798444
-0.1507537688442211,0.05297496455512045
-0.1306532663316582,0.04564236424458605
-0.11055276381909551,0.03866886057168847
-0.09045226130653261,0.03186639551839273
-0.07035175879396993,0.02558706176486993
-0.05025125628140703,0.019481139985864676
-0.03015075376884413,0.013363327228546378
-0.01005025125628145,0.007677869781624686
0.010050251256281229,0.0020789485984064574
0.03015075376884413,-0.003690529716601415
0.05025125628140703,-0.009542412202609617
0.07035175879396993,-0.015580118242811027
0.09045226130653283,-0.021668783449167582
0.11055276381909529,-0.02836346005922279
0.1306532663316582,-0.03486196301567569
0.1507537688442211,-0.04198020193940293
0.170854271356784,-0.04900817120795718
0.1909547738693469,-0.05695591237707021
0.2110552763819098,-0.06483128484363548
0.23115577889447225,-0.07398713008334232
0.25125628140703515,-0.08325909648892846
0.27135678391959805,-0.09357800711979422
0.29145728643216096,-0.104032102692412
0.31155778894472386,-0.11508636096723494
0.3316582914572863,-0.1264471053712083
0.3517587939698492,-0.13867406549166464
0.3718592964824121,-0.15117573976766407
0.391959798994975,-0.16397006088156962
0.4120603015075379,-0.1772419949358474
0.4321608040201004,-0.19113603863137268
0.4522613065326633,-0.20497930965464706
0.4723618090452262,-0.21927769561294128
0.4924623115577891,-0.23281439128730586
0.512562814070352,-0.24619929507951538
0.5326633165829144,-0.25910075463270593
0.5527638190954773,-0.2686880922935114
0.5728643216080402,-0.27567237281913926
0.5929648241206031,-0.27917736541770644
0.613065326633166,-0.27905212281488156
0.6331658291457285,-0.274769675807762
0.6532663316582914,-0.2687018721130112
0.6733668341708543,-0.26003487197174274
0.6934673366834172,-0.25070547048081343
0.7135678391959801,-0.24079777716016287
0.7336683417085426,-0.23088571798396154
0.7537688442211055,-0.22193259095149243
0.7738693467336684,-0.2130385089363232
0.7939698492462313,-0.20522449605918042
0.8140703517587942,-0.19754233848383634
0.8341708542713566,-0.19048721576789548
0.8542713567839195,-0.18392212687615933
0.8743718592964824,-0.17756431054955835
0.8944723618090453,-0.17156549414858363
0.9145728643216082,-0.16592526189558554
0.9346733668341707,-0.1603767024154864
0.9547738693467336,-0.15529666985441043
0.9748743718592965,-0.15035122016648844
0.9949748743718594,-0.14551114379285124
1.0150753768844223,-0.14092774554265491
1.0351758793969852,-0.13647894297639304
1.0552763819095476,-0.13233133858190163
1.0753768844221105,-0.1282872083530515
1.0954773869346734,-0.12428947852524996
1.1155778894472363,-0.1205424639795687
1.1356783919597992,-0.11688948479730041
1.1557788944723617,-0.11329430307414837
1.1758793969849246,-0.10996866128314894
1.1959798994974875,-0.10664423292355851
1.2160804020100504,-0.10339873432607923
1.2361809045226133,-0.1002110209088111
1.2562814070351758,-0.09717596764306619
1.2763819095477387,-0.09425872910739042
1.2964824120603016,-0.09148787699866795
1.3165829145728645,-0.0887546282367972
1.3366834170854274,-0.08616677889811238
1.3567839195979898,-0.08358211904198562
1.3768844221105527,-0.08112140880393881
1.3969849246231156,-0.07874351498857776
1.4170854271356785,-0.07637671286031886
1.4371859296482414,-0.07409733709879568
1.457286432160804,-0.07190749543980202
1.4773869346733668,-0.06977431461712616
1.4974874371859297,-0.06769657808949206
1.5175879396984926,-0.06564602166539989
1.5376884422110555,-0.06368092632523789
1.557788944723618,-0.061837248403983705
1.5778894472361809,-0.060019676158460364
1.5979899497487438,-0.05828739981981758
1.6180904522613067,-0.05657555374053789
1.6381909547738696,-0.0549084287041945
1.658291457286432,-0.05333233771281133
1.678391959798995,-0.051815969067307836
1.6984924623115578,-0.05030591818474747
1.7185929648241207,-0.04880679410040023
1.7386934673366836,-0.04730767001605299
1.758793969849246,-0.04586042021969671
1.778894472361809,-0.04443024626445603
1.7989949748743719,-0.04307556926341209
1.8190954773869348,-0.041852020405186055
1.8391959798994977,-0.04064227235907963
1.8592964824120601,-0.039436109005761
1.879396984924623,-0.03827860211188777
1.899497487437186,-0.037141304541121634
1.9195979899497488,-0.03599367453086777
1.9396984924623117,-0.03483921674549955
1.9597989949748746,-0.03376637084908037
1.979899497487437,-0.033056841057772186
2.0,-0.03284838377710253


==> figs/data/reference/modem_v_x2p02.csv <==
-2.0,0.04935011208485568
-1.979899497487437,0.04935011208485568
-1.9597989949748744,0.05021567066684211
-1.9396984924623115,0.05126663296975519
-1.9195979899497488,0.05236383426953901
-1.899497487437186,0.0535964615119814
-1.879396984924623,0.054864920362994125
-1.8592964824120604,0.056135462670732134
-1.8391959798994975,0.05740569685290801
-1.8190954773869348,0.05868066975774307
-1.7989949748743719,0.06001730297679625
-1.778894472361809,0.0613956870175323
-1.7587939698492463,0.06279315595227021
-1.7386934673366834,0.06420597288428251
-1.7185929648241207,0.0656430142433306
-1.6984924623115578,0.0671217529994263
-1.678391959798995,0.06866841185502358
-1.6582914572864322,0.0702362892598512
-1.6381909547738693,0.07182860470901745
-1.6180904522613067,0.07346537601191563
-1.5979899497487438,0.07510581920985882
-1.5778894472361809,0.0767887484957574
-1.557788944723618,0.07849045090894187
-1.5376884422110553,0.08029561410846627
-1.5175879396984926,0.08217582231612552
-1.4974874371859297,0.08410547000349826
-1.4773869346733668,0.08605950425411245
-1.457286432160804,0.08802440019823754
-1.4371859296482412,0.08998856512344061
-1.4170854271356785,0.09206855952585406
-1.3969849246231156,0.09417054036271635
-1.3768844221105527,0.09632031941237909
-1.3567839195979898,0.09854292783078045
-1.3366834170854272,0.10082594881292745
-1.3165829145728645,0.10313463945951945
-1.2964824120603016,0.10549640447991211
-1.2763819095477387,0.10789117735469474
-1.2562814070351758,0.11035500305116122
-1.236180904522613,0.1128531870618448
-1.2160804020100502,0.11539514716238107
-1.1959798994974875,0.11808288076819237
-1.1758793969849246,0.12082031006034896
-1.1557788944723617,0.12367116592233765
-1.135678391959799,0.12656560933787864
-1.1155778894472361,0.12946005275341965
-1.0954773869346734,0.13245347256652415
-1.0753768844221105,0.13555471013834902
-1.0552763819095476,0.1386758817762665
-1.035175879396985,0.14206996761704782
-1.015075376884422,0.1454657605020151
-0.9949748743718594,0.14902778480016537
-0.9748743718592965,0.15276662128648
-0.9547738693467336,0.15677899145306196
-0.9346733668341709,0.16095231678529023
-0.914572864321608,0.16539810566294846
-0.8944723618090451,0.16987761481343724
-0.8743718592964824,0.1747279955120743
-0.8542713567839195,0.17965538528881683
-0.8341708542713568,0.18489159714475129
-0.8140703517587939,0.1904737460505856
-0.793969849246231,0.19623984891796598
-0.7738693467336684,0.20219200073268723
-0.7537688442211055,0.20824002518619295
-0.7336683417085428,0.21433883615427934
-0.7135678391959799,0.22031029257464996
-0.693467336683417,0.2263399003739674
-0.6733668341708543,0.23215513545438818
-0.6532663316582914,0.23734020960534188
-0.6331658291457287,0.24231217724015175
-0.6130653266331658,0.2462885566050803
-0.5929648241206029,0.24976447252381123
-0.5728643216080402,0.2523659552083236
-0.5527638190954773,0.2543553925063047
-0.5326633165829147,0.2551137314644056
-0.5125628140703518,0.2556993812349564
-0.49246231155778886,0.25461623841032666
-0.4723618090452262,0.2535306745230291
-0.4522613065326633,0.25077223067205856
-0.4321608040201004,0.2473262143391824
-0.4120603015075377,0.24355296853615316
-0.3919597989949748,0.23901288817896027
-0.3718592964824121,0.2335258371607306
-0.3517587939698492,0.22764290325126127
-0.3316582914572863,0.22013191503209537
-0.31155778894472363,0.2123128604388026
-0.29145728643216073,0.20371566245118627
-0.27135678391959805,0.19449954782045611
-0.25125628140703515,0.18477312202807408
-0.23115577889447225,0.17424527029166526
-0.21105527638190957,0.16258112675411063
-0.19095477386934667,0.14983642761141502
-0.170854271356784,0.1365054864981004
-0.1507537688442211,0.12240578549821168
-0.1306532663316582,0.10737938865360386
-0.11055276381909551,0.09170774713175746
-0.09045226130653261,0.07539284012135802
-0.07035175879396993,0.058807818777877524
-0.05025125628140703,0.04141952076646552
-0.03015075376884413,0.023818452251369394
-0.01005025125628145,0.005603319094287577
0.010050251256281229,-0.012258727526802338
0.03015075376884413,-0.029503515689720587
0.05025125628140703,-0.04681253864296471
0.07035175879396993,-0.06394414176614581
0.09045226130653283,-0.08033736979667808
0.11055276381909529,-0.09616265436986846
0.1306532663316582,-0.11140231683680221
0.1507537688442211,-0.12597842980529095
0.170854271356784,-0.1398116528047469
0.1909547738693469,-0.15270727892029085
0.2110552763819098,-0.1653012328094678
0.23115577889447225,-0.1768119109324101
0.25125628140703515,-0.18747843263813257
0.27135678391959805,-0.19742471158268415
0.29145728643216096,-0.20633593222937047
0.31155778894472386,-0.21453609943654772
0.3316582914572863,-0.22176088450843537
0.3517587939698492,-0.2282389914754035
0.3718592964824121,-0.2344169138722608
0.391959798994975,-0.2393101997234166
0.4120603015075379,-0.24395137143240242
0.4321608040201004,-0.2476976310347748
0.4522613065326633,-0.2504828007851831
0.4723618090452262,-0.25248153917925265
0.4924623115577891,-0.25382190204333716
0.512562814070352,-0.25402878054617517
0.5326633165829144,-0.2541966342388776
0.5527638190954773,-0.2529457788701585
0.5728643216080402,-0.2516535332886492
0.5929648241206031,-0.24882496953097877
0.613065326633166,-0.24539664760754748
0.6331658291457285,-0.2411609769863437
0.6532663316582914,-0.2363500490403394
0.6733668341708543,-0.23084086185972338
0.6934673366834172,-0.2252419463565396
0.7135678391959801,-0.21934026012093932
0.7336683417085426,-0.21339650962566825
0.7537688442211055,-0.207572348281525
0.7738693467336684,-0.20192153040176453
0.7939698492462313,-0.19640178671478672
0.8140703517587942,-0.1910466726869487
0.8341708542713566,-0.18588245889140642
0.8542713567839195,-0.18088603463900313
0.8743718592964824,-0.17600871790024233
0.8944723618090453,-0.17128781300908516
0.9145728643216082,-0.16667687002133158
0.9346733668341707,-0.16249023725531742
0.9547738693467336,-0.15834899906431651
0.9748743718592965,-0.15440262344761507
0.9949748743718594,-0.15050263313076195
1.0150753768844223,-0.1468153335192896
1.0351758793969852,-0.14332056915697458
1.0552763819095476,-0.13990912629296498
1.0753768844221105,-0.13651084177514408
1.0954773869346734,-0.13331794337156833
1.1155778894472363,-0.13013051110948062
1.1356783919597992,-0.12713491638209581
1.1557788944723617,-0.1242749339733491
1.1758793969849246,-0.12148180229499636
1.1959798994974875,-0.11873346693570058
1.2160804020100504,-0.1160416659098161
1.2361809045226133,-0.11337705567163525
1.2562814070351758,-0.11087258698348601
1.2763819095477387,-0.10840880774856065
1.2964824120603016,-0.10598481120269639
1.3165829145728645,-0.10360717042699773
1.3366834170854274,-0.10125952802779037
1.3567839195979898,-0.09902210395348782
1.3768844221105527,-0.096840924151814
1.3969849246231156,-0.09470448230815738
1.4170854271356785,-0.09257716910079053
1.4371859296482414,-0.09047516014841028
1.457286432160804,-0.08840773753881324
1.4773869346733668,-0.08644357261361009
1.4974874371859297,-0.08448592385707433
1.5175879396984926,-0.0826456308593457
1.5376884422110555,-0.08083671592665387
1.557788944723618,-0.0790448560354224
1.5778894472361809,-0.0772529961441908
1.5979899497487438,-0.07554068731209412
1.6180904522613067,-0.07385820622263858
1.6381909547738696,-0.07225309393921654
1.658291457286432,-0.07065075552759467
1.678391959798995,-0.06905414571134769
1.6984924623115578,-0.06745175106868964
1.7185929648241207,-0.06589538561747164
1.7386934673366836,-0.06447079048860795
1.758793969849246,-0.06307805287633776
1.778894472361809,-0.06169966883560172
1.7989949748743719,-0.06031271277298363
1.8190954773869348,-0.05891711228660948
1.8391959798994977,-0.057570485093930375
1.8592964824120601,-0.05627826762793911
1.879396984924623,-0.055019870637372036
1.899497487437186,-0.05386029458677573
1.9195979899497488,-0.0526975267010955
1.9396984924623117,-0.05151199671510438
1.9597989949748746,-0.050341300560629215
1.979899497487437,-0.04916092775567929
2.0,-0.04879115684251106


==> figs/data/reference/parn_u_centerline.csv <==
0.525,-0.0016032064
0.6,-0.0156312625
0.6375,-0.021242485
0.7125,-0.0324649299
0.7625,-0.0380761523
0.825,-0.046492986
0.875,-0.0549098196
0.9375,-0.0661322645
0.975,-0.0801603206
1,-0.096993988
1.0625,-0.1166332665
1.1,-0.1334669339
1.125,-0.1587174349
1.175,-0.1811623246
1.2125,-0.2092184369
1.275,-0.2400801603
1.325,-0.273747495
1.375,-0.2961923848
1.4,-0.3130260521
1.45,-0.324248497
1.5125,-0.3382765531
1.5875,-0.3298597194
1.65,-0.298997996
1.725,-0.2597194389
1.775,-0.223246493
1.825,-0.1699398798
1.875,-0.1334669339
1.9,-0.0857715431
1.9375,-0.0521042084
1.9875,-0.0128256513
2,0.0068136273
2.05,0.054509018
2.0875,0.0909819639
2.1,0.1162324649
2.1375,0.1358717435
2.1625,0.155511022
2.175,0.1779559118
2.2125,0.2004008016
2.225,0.2228456914
2.25,0.2396793587
2.275,0.2565130261
2.3,0.2761523046
2.325,0.2957915832
2.3625,0.3126252505
2.3875,0.3294589178
2.4,0.3462925852
2.4375,0.3659318637
2.45,0.3827655311
2.4875,0.3967935872
2.525,0.4164328657
2.55,0.4304609218
2.5875,0.444488978
2.6375,0.4725450902
2.7,0.5006012024
2.7625,0.5230460922
2.8375,0.5426853707
2.8875,0.5651302605
2.9875,0.5931863727
3.0875,0.6128256513
3.1625,0.6352705411
3.3,0.6661322645
3.4375,0.6829659319
3.55,0.696993988
3.6625,0.7082164329
3.7875,0.7166332665
3.8875,0.7250501002
4.025,0.7362725451
4.1125,0.7418837675
4.225,0.7418837675
4.3875,0.7446893788
4.4875,0.7446893788

==> figs/data/reference/parn_u_x1p06.csv <==
-0.9226932668,1.3352059925
-0.897755611,1.3401997503
-0.8778054863,1.3451935081
-0.8528678304,1.3501872659
-0.8279301746,1.3651685393
-0.7930174564,1.3751560549
-0.7680798005,1.3851435705
-0.7431421446,1.3901373283
-0.72319202,1.3901373283
-0.7032418953,1.3801498127
-0.6882793017,1.3501872659
-0.6733167082,1.3052434457
-0.6633416459,1.2353308365
-0.6483790524,1.1304619226
-0.63840399,1.0056179775
-0.6284289277,0.8558052434
-0.6134663342,0.7009987516
-0.6034912718,0.5561797753
-0.5885286783,0.436329588
-0.578553616,0.3414481898
-0.5635910224,0.2615480649
-0.5536159601,0.2066167291
-0.5436408978,0.1666666667
-0.5336658354,0.131710362
-0.5187032419,0.1167290886
-0.4987531172,0.0867665418
-0.4688279302,0.0617977528
-0.4438902743,0.0518102372
-0.4239401496,0.0368289638
-0.3790523691,0.0168539326
-0.3391521197,0.0018726592
-0.3142144638,-0.0131086142
-0.2743142145,-0.0330836454
-0.2443890274,-0.043071161
-0.2094763092,-0.0730337079
-0.174563591,-0.0830212235
-0.1396508728,-0.0930087391
-0.0997506234,-0.1029962547
-0.0648379052,-0.1079900125
-0.0349127182,-0.1179775281
-0.0049875312,-0.1179775281
0.0448877805,-0.1179775281
0.0947630923,-0.1079900125
0.1346633416,-0.0930087391
0.1895261845,-0.0780274657
0.2294264339,-0.0630461923
0.2693266833,-0.0480649189
0.3142144638,-0.018102372
0.3591022444,0.0018726592
0.3840399002,0.0168539326
0.4289276808,0.0418227216
0.4538653367,0.056803995
0.4837905237,0.0717852684
0.5037406484,0.0967540574
0.5236907731,0.1167290886
0.5386533666,0.1367041199
0.5486284289,0.1766541823
0.5586034913,0.2215980025
0.5685785536,0.2865168539
0.5835411471,0.3714107366
0.5935162095,0.4762796504
0.608478803,0.6111111111
0.6184538653,0.7559300874
0.6334164589,0.9107365793
0.6433915212,1.0605493134
0.6533665835,1.1803995006
0.6633416459,1.2702871411
0.6783042394,1.3352059925
0.6932668329,1.3601747815
0.7032418953,1.3801498127
0.7182044888,1.3901373283
0.7581047382,1.3901373283
0.8229426434,1.3701622971
0.8578553616,1.3551810237
0.9127182045,1.3401997503
0.957605985,1.3252184769

==> figs/data/reference/parn_u_x1p54.csv <==
-0.927680798,1.2415730337
-0.8827930175,1.2465667915
-0.8279301746,1.2565543071
-0.783042394,1.2615480649
-0.7481296758,1.2615480649
-0.7182044888,1.2515605493
-0.6832917706,1.2265917603
-0.6583541147,1.1916354557
-0.63840399,1.1367041199
-0.6134663342,1.0617977528
-0.608478803,1.0118601748
-0.5885286783,0.956928839
-0.5885286783,0.9519350811
-0.578553616,0.8970037453
-0.5685785536,0.8420724095
-0.5536159601,0.7821473159
-0.5436408978,0.72721598
-0.5336658354,0.6722846442
-0.5187032419,0.627340824
-0.5087281796,0.5823970037
-0.493765586,0.5374531835
-0.4837905237,0.4975031211
-0.4688279302,0.4625468165
-0.4588528678,0.4275905119
-0.433915212,0.3626716604
-0.4239401496,0.3377028714
-0.4139650873,0.3027465668
-0.3840399002,0.2578027466
-0.3690773067,0.2278401998
-0.3391521197,0.1679151061
-0.3142144638,0.1229712859
-0.2793017456,0.0530586767
-0.2593516209,0.0031210986
-0.2294264339,-0.056803995
-0.1995012469,-0.1217228464
-0.1645885287,-0.1816479401
-0.144638404,-0.2016229713
-0.1346633416,-0.2315855181
-0.1197007481,-0.2565543071
-0.0947630923,-0.2815230961
-0.0798004988,-0.3014981273
-0.0598503741,-0.311485643
-0.029925187,-0.336454432
0,-0.3414481898
0.0448877805,-0.3264669164
0.0847880299,-0.3014981273
0.114713217,-0.2615480649
0.144638404,-0.2215980025
0.1596009975,-0.1916354557
0.1895261845,-0.1416978777
0.2194513716,-0.0867665418
0.2443890274,-0.031835206
0.2743142145,0.0230961298
0.2992518703,0.0830212235
0.3441396509,0.1629213483
0.3940149626,0.2578027466
0.4089775561,0.3027465668
0.4588528678,0.4126092385
0.4788029925,0.4625468165
0.4987531172,0.5324594257
0.5236907731,0.6223470662
0.5486284289,0.72721598
0.5735660848,0.8320848939
0.5935162095,0.9419475655
0.608478803,1.0018726592
0.6334164589,1.0917602996
0.6583541147,1.1616729089
0.6783042394,1.2016229713
0.7082294264,1.2365792759
0.7431421446,1.2515605493
0.812967581,1.2515605493
0.8678304239,1.2465667915
0.9226932668,1.2415730337
0.9526184539,1.2365792759

==> figs/data/reference/parn_u_x2p02.csv <==
-0.9226932668,1.1079900125
-0.8827930175,1.1029962547
-0.8329177057,1.0880149813
-0.7680798005,1.0680399501
-0.7182044888,1.043071161
-0.6733167082,0.9981273408
-0.63840399,0.9581772784
-0.6034912718,0.9132334582
-0.578553616,0.8632958802
-0.5436408978,0.8033707865
-0.5137157107,0.7534332085
-0.4887780549,0.7034956305
-0.4538653367,0.6335830212
-0.4089775561,0.5586766542
-0.3740648379,0.4937578028
-0.3441396509,0.4338327091
-0.3142144638,0.3789013733
-0.289276808,0.3389513109
-0.2693266833,0.2990012484
-0.2493765586,0.2490636704
-0.2044887781,0.184144819
-0.1795511222,0.15917603
-0.1396508728,0.1092384519
-0.114713217,0.0792759051
-0.0798004988,0.0493133583
-0.0448877805,0.0293383271
0,0.0193508115
0.0498753117,0.0293383271
0.1097256858,0.0593008739
0.1496259352,0.0892634207
0.174563591,0.1392009988
0.2194513716,0.1941323346
0.2643391521,0.2690387016
0.2842892768,0.308988764
0.3241895262,0.3789013733
0.3591022444,0.4438202247
0.3990024938,0.5237203496
0.4389027431,0.5936329588
0.463840399,0.638576779
0.4987531172,0.7034956305
0.5336658354,0.7584269663
0.5685785536,0.8183520599
0.6234413965,0.9132334582
0.6683291771,0.968164794
0.6932668329,0.9981273408
0.7281795511,1.0280898876
0.7630922693,1.0530586767
0.8079800499,1.0780274657
0.8478802993,1.0930087391
0.897755611,1.1029962547
0.9426433915,1.1079900125
0.9725685786,1.1129837703

==> figs/data/reference/parn_uu_x1p06.csv <==
-0.9254498714652957, 0.0008471379936675905
-0.9048843187660669, 0.0008411827177894349
-0.8843187660668381, 0.0008352274419112793
-0.8586118251928021, 0.0008277833470635709
-0.8431876606683806, 0.0008233168901549681
-0.8277634961439588, 0.0008188504332463653
-0.802056555269923, 0.0008114063383986569
-0.781491002570694, 0.0019637522208216796
-0.755784061696658, 0.003114609284275094
-0.7300771208226222, 0.005423767506029742
-0.7095115681233932, 0.008892715705055065
-0.6940874035989717, 0.013521453881351064
-0.6838046272493572, 0.01930998203491785
-0.6735218508997427, 0.03436491945489378
-0.6632390745501286, 0.05868626614127903
-0.6478149100257067, 0.08879762980020053
-0.6375321336760926, 0.12354368691129619
-0.6272493573264781, 0.14786503359768147
-0.6118251928020566, 0.15596867524888094
-0.6015424164524421, 0.14785758950283379
-0.5912596401028276, 0.13048009449037734
-0.5758354755784061, 0.10730960486744553
-0.5655526992287916, 0.08993210985498906
-0.5552699228791771, 0.07487121715913497
-0.544987146529563, 0.06560183025478661
-0.5347043701799485, 0.058649045667040545
-0.519280205655527, 0.05516967573522846
-0.498714652956298, 0.054005419301049185
-0.473007712082262, 0.0551562763645026
-0.44215938303341895, 0.05630564460898657
-0.41645244215938293, 0.057456501672439986
-0.3907455012853469, 0.058607358735893456
-0.35989717223650386, 0.05975672698037743
-0.33419023136246784, 0.0609075840438309
-0.3033419023136248, 0.06321525344661594
-0.27763496143958877, 0.06320780935176828
-0.25192802056555275, 0.0620420640986194
-0.2210796915167097, 0.06203313118480214
-0.19023136246786665, 0.06318249942928611
-0.16452442159383018, 0.06433335649273958
-0.1285347043701801, 0.06316463360165164
-0.09768637532133662, 0.061997399529533204
-0.0616966580976861, 0.06082867663844532
-0.02570694087403602, 0.060818254905658564
0.005141388174807471, 0.061967623150142426
0.03598971722365052, 0.06195869023632522
0.06683804627249357, 0.06194975732250796
0.09768637532133662, 0.06194082440869075
0.13367609254498714, 0.06308870383420517
0.16452442159383063, 0.06423807207868909
0.2005141388174807, 0.06538595150420345
0.23650385604113078, 0.06653383092971787
0.2673521850899738, 0.06652489801590061
0.29305912596400985, 0.06535915276275178
0.32390745501285334, 0.06535021984893452
0.34961439588688936, 0.06534277575408681
0.3753213367609254, 0.06417703050093804
0.4010282776349614, 0.06185298408948797
0.4267352185089974, 0.05952893767803796
0.4575835475578405, 0.0572034024476184
0.4832904884318765, 0.05603765719446957
0.5089974293059125, 0.05603021309962186
0.5244215938303345, 0.060658951275917916
0.5398457583547556, 0.06412938829391279
0.5501285347043705, 0.07339281992238295
0.5604113110539846, 0.08497285386745546
0.5758354755784065, 0.10118460362676304
0.5861182519280206, 0.12318934799654596
0.5964010282776346, 0.14519409236632894
0.6118251928020566, 0.16024754096733532
0.6221079691516707, 0.16371946680429975
0.6323907455012856, 0.14634197179184327
0.6426735218508997, 0.11274826056317064
0.6580976863753216, 0.0791530605155284
0.6683804627249357, 0.04903425276175921
0.6838046272493576, 0.02818036545542979
0.6889460154241647, 0.016595865053448622
0.6992287917737787, 0.010801381624003736
0.7146529562982007, 0.0073220116921916545
0.7300771208226218, 0.0026843406020783944
0.7609254498714648, 0.0015171065299600106
0.7917737789203088, 0.001508173616142805
0.8123393316195369, 0.0003439171819634712
0.8380462724935729, 0.00033647308711576285
0.8637532133676089, 0.0003290289922680545
0.8894601542416449, 0.00032158489742040164
0.915167095115681, 0.0003141408025726933
0.93573264781491, 0.0003081855266945377
0.9562982005141389, 0.0003022302508163821


==> figs/data/reference/parn_uu_x1p54.csv <==
-0.9316129032258065, 0.009302325581395432
-0.9006451612903226, 0.009302325581395432
-0.8696774193548387, 0.010465116279069764
-0.8438709677419352, 0.011627906976744207
-0.8129032258064512, 0.015116279069767424
-0.792258064516129, 0.01744186046511631
-0.7716129032258061, 0.020930232558139528
-0.7509677419354839, 0.0255813953488373
-0.7406451612903222, 0.03023255813953485
-0.7199999999999998, 0.03488372093023262
-0.7096774193548385, 0.03953488372093028
-0.6993548387096773, 0.04418604651162794
-0.6890322580645161, 0.05348837209302326
-0.673548387096774, 0.06279069767441858
-0.6632258064516128, 0.07209302325581401
-0.6529032258064515, 0.086046511627907
-0.6374193548387095, 0.0976744186046512
-0.6270967741935483, 0.11395348837209307
-0.6167741935483866, 0.12906976744186044
-0.6064516129032254, 0.14534883720930236
-0.5909677419354837, 0.16046511627906979
-0.5806451612903225, 0.17093023255813955
-0.5651612903225804, 0.18023255813953487
-0.5548387096774192, 0.18720930232558136
-0.544516129032258, 0.19069767441860463
-0.5238709677419355, 0.19186046511627908
-0.4980645161290318, 0.19186046511627908
-0.47225806451612895, 0.19186046511627908
-0.4567741935483869, 0.1941860465116279
-0.4412903225806448, 0.19651162790697668
-0.4309677419354836, 0.20232558139534884
-0.415483870967742, 0.20581395348837211
-0.3999999999999999, 0.21046511627906972
-0.3896774193548387, 0.21744186046511627
-0.3741935483870966, 0.22093023255813948
-0.35354838709677416, 0.22441860465116276
-0.33290322580645126, 0.22790697674418603
-0.3122580645161288, 0.23023255813953492
-0.3019354838709676, 0.2337209302325582
-0.2864516129032255, 0.2337209302325582
-0.27096774193548345, 0.2313953488372093
-0.2606451612903222, 0.22674418604651164
-0.250322580645161, 0.22209302325581393
-0.23483870967741938, 0.21511627906976744
-0.22451612903225815, 0.21046511627906972
-0.20903225806451609, 0.20348837209302323
-0.1987096774193544, 0.19534883720930235
-0.18838709677419319, 0.18720930232558136
-0.17290322580645157, 0.17790697674418604
-0.16258064516129034, 0.17093023255813955
-0.15225806451612867, 0.16279069767441856
-0.14193548387096744, 0.15465116279069768
-0.1316129032258062, 0.14534883720930236
-0.11612903225806415, 0.13837209302325587
-0.10580645161290292, 0.13023255813953488
-0.09032258064516085, 0.12558139534883717
-0.07999999999999963, 0.11976744186046517
-0.0696774193548384, 0.11279069767441863
-0.05419354838709678, 0.10581395348837208
-0.04387096774193555, 0.1034883720930233
-0.028387096774193488, 0.09999999999999998
-0.007741935483870588, 0.0976744186046512
0.012903225806451868, 0.0976744186046512
0.028387096774193932, 0.09883720930232553
0.043870967741935996, 0.10232558139534886
0.059354838709677615, 0.1093023255813953
0.07483870967741968, 0.1151162790697674
0.08516129032258091, 0.11976744186046517
0.09548387096774213, 0.12558139534883717
0.1058064516129038, 0.1325581395348837
0.12129032258064543, 0.1395348837209302
0.13677419354838705, 0.14651162790697675
0.14709677419354872, 0.15581395348837207
0.15741935483870995, 0.16511627906976745
0.16774193548387162, 0.17093023255813955
0.1780645161290324, 0.17906976744186048
0.18838709677419363, 0.18604651162790703
0.20903225806451609, 0.1941860465116279
0.21935483870967776, 0.19999999999999996
0.22967741935483899, 0.20813953488372094
0.2400000000000002, 0.213953488372093
0.2554838709677423, 0.21744186046511627
0.27612903225806473, 0.22209302325581393
0.301935483870968, 0.22325581395348837
0.3174193548387101, 0.22325581395348837
0.33806451612903254, 0.22325581395348837
0.36387096774193584, 0.21976744186046515
0.3793548387096779, 0.213953488372093
0.3948387096774195, 0.20813953488372094
0.4051612903225812, 0.20232558139534884
0.4206451612903228, 0.19883720930232557
0.4412903225806457, 0.19534883720930235
0.45677419354838733, 0.19186046511627908
0.4774193548387098, 0.19186046511627908
0.4980645161290327, 0.1941860465116279
0.5187096774193551, 0.19534883720930235
0.5445161290322584, 0.19534883720930235
0.5600000000000005, 0.19186046511627908
0.5754838709677421, 0.18720930232558136
0.5858064516129038, 0.1767441860465116
0.5961290322580646, 0.16279069767441856
0.6064516129032258, 0.1511627906976744
0.6219354838709683, 0.13604651162790699
0.6270967741935483, 0.12093023255813962
0.6425806451612908, 0.10813953488372097
0.652903225806452, 0.09302325581395354
0.6683870967741936, 0.08139534883720934
0.6787096774193553, 0.06976744186046513
0.6890322580645161, 0.06046511627906981
0.6993548387096777, 0.05232558139534882
0.7148387096774198, 0.045348837209302384
0.7303225806451614, 0.03953488372093028
0.7406451612903231, 0.03372093023255818
0.7509677419354839, 0.029069767441860517
0.7612903225806456, 0.0255813953488373
0.7767741935483872, 0.02209302325581397
0.7974193548387101, 0.019767441860465196
0.8180645161290325, 0.016279069767441867
0.838709677419355, 0.013953488372092981
0.8645161290322587, 0.01279069767441865
0.890322580645162, 0.010465116279069764
0.9161290322580649, 0.009302325581395432
0.9367741935483873, 0.008139534883720989
0.9574193548387098, 0.008139534883720989


==> figs/data/reference/parn_uu_x2p02.csv <==
-0.9264516129032256, 0.029032258064516148
-0.905806451612903, 0.030193548387096758
-0.8903225806451611, 0.03251612903225798
-0.8748387096774191, 0.03600000000000003
-0.8541935483870966, 0.03948387096774186
-0.8387096774193548, 0.042967741935483916
-0.8232258064516127, 0.04645161290322575
-0.8129032258064512, 0.05109677419354841
-0.792258064516129, 0.055741935483870964
-0.7819354838709678, 0.060387096774193516
-0.7716129032258061, 0.06503225806451607
-0.7612903225806451, 0.06967741935483873
-0.7509677419354839, 0.07432258064516128
-0.7354838709677418, 0.08012903225806445
-0.7251612903225806, 0.08477419354838711
-0.7096774193548385, 0.08941935483870966
-0.6941935483870965, 0.09522580645161294
-0.6890322580645161, 0.10219354838709671
-0.6683870967741932, 0.11032258064516132
-0.6632258064516128, 0.11612903225806448
-0.6477419354838707, 0.12425806451612909
-0.6374193548387095, 0.12890322580645164
-0.6270967741935483, 0.13587096774193552
-0.6167741935483866, 0.14051612903225796
-0.6064516129032254, 0.14516129032258074
-0.5909677419354837, 0.14980645161290318
-0.5754838709677417, 0.15677419354838706
-0.5599999999999996, 0.16374193548387095
-0.5496774193548384, 0.17070967741935483
-0.5290322580645159, 0.1765161290322581
-0.5187096774193547, 0.18000000000000005
-0.4980645161290318, 0.183483870967742
-0.4825806451612902, 0.18929032258064515
-0.4619354838709677, 0.1927741935483872
-0.436129032258064, 0.19509677419354832
-0.415483870967742, 0.19858064516129037
-0.38451612903225785, 0.19858064516129037
-0.35354838709677416, 0.19625806451612904
-0.32774193548387087, 0.1939354838709677
-0.30709677419354797, 0.19161290322580649
-0.2812903225806451, 0.18580645161290332
-0.2606451612903222, 0.18116129032258055
-0.250322580645161, 0.1765161290322581
-0.23999999999999977, 0.17070967741935483
-0.22451612903225815, 0.16374193548387095
-0.21419354838709648, 0.15793548387096779
-0.1987096774193544, 0.15329032258064512
-0.18838709677419319, 0.14748387096774185
-0.17290322580645157, 0.14167741935483869
-0.16258064516129034, 0.13587096774193552
-0.14709677419354827, 0.13238709677419358
-0.1367741935483866, 0.12774193548387092
-0.11612903225806415, 0.12193548387096775
-0.10580645161290292, 0.11612903225806448
-0.09548387096774169, 0.11032258064516132
-0.07999999999999963, 0.10567741935483865
-0.06451612903225756, 0.09987096774193538
-0.04903225806451594, 0.09638709677419355
-0.03354838709677388, 0.091741935483871
-0.012903225806451424, 0.09058064516129039
0.007741935483871032, 0.09058064516129039
0.033548387096774324, 0.091741935483871
0.04903225806451639, 0.09522580645161294
0.06451612903225845, 0.09870967741935488
0.08516129032258091, 0.10335483870967743
0.09548387096774213, 0.10799999999999998
0.1109677419354842, 0.11264516129032254
0.12129032258064543, 0.11612903225806448
0.13161290322580665, 0.12193548387096775
0.14193548387096788, 0.1265806451612903
0.15741935483870995, 0.13238709677419358
0.16258064516129078, 0.13587096774193552
0.18322580645161324, 0.1428387096774194
0.1987096774193553, 0.14748387096774185
0.1987096774193553, 0.15329032258064512
0.21935483870967776, 0.1590967741935484
0.22967741935483899, 0.16490322580645167
0.2400000000000002, 0.17070967741935483
0.2606451612903231, 0.1765161290322581
0.28129032258064557, 0.18116129032258055
0.301935483870968, 0.18696774193548382
0.32774193548387087, 0.19161290322580649
0.3483870967741942, 0.19625806451612904
0.37419354838709706, 0.19741935483870965
0.40000000000000036, 0.19625806451612904
0.4361290322580649, 0.19509677419354832
0.467096774193549, 0.1927741935483872
0.487741935483871, 0.1939354838709677
0.5083870967741935, 0.1939354838709677
0.5290322580645168, 0.18812903225806443
0.5445161290322584, 0.18232258064516127
0.5496774193548388, 0.17883870967741944
0.5600000000000005, 0.17303225806451616
0.580645161290323, 0.1683870967741935
0.5909677419354842, 0.16258064516129034
0.6064516129032258, 0.15677419354838706
0.6167741935483875, 0.1509677419354839
0.6270967741935483, 0.14632258064516124
0.6374193548387099, 0.13935483870967746
0.652903225806452, 0.13238709677419358
0.6683870967741936, 0.12425806451612909
0.6787096774193553, 0.11961290322580642
0.6941935483870969, 0.11380645161290315
0.7096774193548394, 0.10567741935483865
0.7200000000000002, 0.09870967741935488
0.7303225806451614, 0.0929032258064515
0.7406451612903231, 0.08593548387096772
0.7509677419354839, 0.08012903225806445
0.7664516129032264, 0.07432258064516128
0.7870967741935484, 0.06619354838709668
0.8077419354838709, 0.060387096774193516
0.8232258064516134, 0.055741935483870964
0.8335483870967746, 0.0499354838709678
0.8490322580645162, 0.04529032258064514
0.8696774193548387, 0.040645161290322585
0.8851612903225812, 0.03716129032258064
0.9006451612903228, 0.0336774193548387
0.9161290322580649, 0.03251612903225798
0.9264516129032265, 0.030193548387096758
0.947096774193549, 0.027870967741935426


==> figs/data/reference/parn_uv_x1p06.csv <==
-0.9250645994832041, 0.001293661060801976
-0.9147286821705425, 0.001293661060801976
-0.8992248062015502, 0.001293661060801976
-0.8837209302325579, 0.00038809831824052066
-0.863049095607235, 0.00038809831824052066
-0.842377260981912, 0.001293661060801976
-0.8165374677002586, 0.001293661060801976
-0.7906976744186047, 0.001293661060801976
-0.7648578811369509, 0.0021992238033634315
-0.7390180878552972, 0.0021992238033634315
-0.7131782945736433, 0.003104786545924887
-0.6976744186046511, 0.004915912031047756
-0.6821705426356588, 0.0076326002587321085
-0.6666666666666665, 0.01034928848641646
-0.6563307493540051, 0.0130659767141008
-0.6459948320413433, 0.01759379042690805
-0.6408268733850129, 0.022121604139715284
-0.6304909560723515, 0.025743855109961092
-0.6098191214470288, 0.02755498059508399
-0.5943152454780365, 0.024838292367399636
-0.5736434108527133, 0.021216041397153843
-0.5684754521963824, 0.01759379042690805
-0.5529715762273901, 0.013971539456662255
-0.5426356589147288, 0.01034928848641646
-0.5271317829457365, 0.006727037516170667
-0.5064599483204133, 0.004915912031047756
-0.48578811369509056, 0.003104786545924887
-0.454780361757106, 0.0021992238033634315
-0.43410852713178283, 0.0021992238033634315
-0.41343669250645965, 0.00038809831824052066
-0.38759689922480645, -0.0005174644243209348
-0.3617571059431528, -0.0014230271668823624
-0.3410852713178296, -0.0032341526520052732
-0.315245478036176, -0.0032341526520052732
-0.2894056847545219, -0.0032341526520052732
-0.26356589147286824, -0.002328589909443818
-0.2377260981912146, -0.0032341526520052732
-0.2118863049095605, -0.0032341526520052732
-0.1860465116279073, -0.002328589909443818
-0.16020671834625322, -0.002328589909443818
-0.12919896640826867, -0.0014230271668823624
-0.09819121447028456, -0.0005174644243209348
-0.06718346253230001, 0.00038809831824052066
-0.04651162790697683, 0.001293661060801976
-0.015503875968992276, 0.001293661060801976
0.0051679586563309066, 0.0021992238033634315
0.025839793281653645, 0.003104786545924887
0.05167958656330729, 0.0040103492884863146
0.08268733850129184, 0.004915912031047756
0.10335917312661502, 0.004915912031047756
0.12919896640826867, 0.0058214747736092115
0.14987080103359185, 0.0058214747736092115
0.18087855297157596, 0.006727037516170667
0.2118863049095605, 0.006727037516170667
0.23772609819121415, 0.006727037516170667
0.26356589147286824, 0.006727037516170667
0.2790697674418601, 0.0058214747736092115
0.29974160206718325, 0.004915912031047756
0.32041343669250644, 0.0040103492884863146
0.351421188630491, 0.0021992238033634315
0.3772609819121442, 0.00038809831824052066
0.4031007751937983, 0.00038809831824052066
0.4289405684754519, -0.0014230271668823624
0.454780361757106, -0.0014230271668823624
0.48578811369509056, -0.0014230271668823624
0.5012919896640824, -0.004139715394566729
0.5219638242894056, -0.005950840879689612
0.5426356589147283, -0.008667529107373978
0.5529715762273901, -0.012289780077619772
0.5684754521963824, -0.015912031047865538
0.5788113695090433, -0.01953428201811136
0.594315245478036, -0.023156532988357154
0.6149870801033592, -0.024967658473480037
0.635658914728682, -0.023156532988357154
0.6408268733850124, -0.01953428201811136
0.6511627906976742, -0.01500646830530411
0.6614987080103356, -0.009573091849935433
0.6770025839793283, -0.006856403622251067
0.6976744186046511, -0.0032341526520052732
0.7131782945736429, -0.0005174644243209348
0.7441860465116275, 0.00038809831824052066
0.7648578811369506, 0.00038809831824052066
0.7906976744186043, 0.00038809831824052066
0.8217054263565888, 0.00038809831824052066
0.8423772609819116, 0.00038809831824052066
0.8630490956072348, 0.00038809831824052066
0.8940568475452193, 0.00038809831824052066
0.9147286821705425, 0.00038809831824052066
0.9405684754521966, 0.00038809831824052066


==> figs/data/reference/parn_uv_x1p54.csv <==
-0.9250645994832039, -0.0016774193548387273
-0.9043927648578807, -0.0016774193548387273
-0.878552971576227, -0.0007741935483870921
-0.8578811369509041, -0.0007741935483870921
-0.8372093023255813, -0.0007741935483870921
-0.8113695090439275, -0.0007741935483870921
-0.7906976744186045, -0.0007741935483870921
-0.7648578811369506, 0.0001290322580645431
-0.7493540051679584, 0.0010322580645161228
-0.7338501291989661, 0.001935483870967758
-0.7183462532299738, 0.004645161290322608
-0.7080103359173122, 0.006451612903225823
-0.6925064599483202, 0.010064516129032197
-0.6821705426356586, 0.013677419354838682
-0.6666666666666661, 0.017290322580645112
-0.6614987080103356, 0.021806451612903233
-0.6511627906976738, 0.027225806451612877
-0.6408268733850124, 0.03535483870967743
-0.6253229974160202, 0.04438709677419356
-0.6149870801033592, 0.05251612903225805
-0.6046511627906974, 0.06154838709677418
-0.5891472868217051, 0.07058064516129031
-0.5891472868217051, 0.07058064516129031
-0.5788113695090438, 0.07600000000000001
-0.5684754521963824, 0.08141935483870966
-0.5581395348837206, 0.08503225806451611
-0.5478036175710592, 0.08864516129032257
-0.532299741602067, 0.08593548387096772
-0.5116279069767438, 0.08232258064516126
-0.4961240310077515, 0.0787096774193548
-0.4806201550387592, 0.0741935483870968
-0.47028423772609784, 0.06967741935483868
-0.4599483204134365, 0.06516129032258061
-0.44961240310077466, 0.05974193548387097
-0.4392764857881133, 0.05251612903225805
-0.4289405684754519, 0.04709677419354835
-0.41343669250645965, 0.04077419354838713
-0.4031007751937983, 0.03535483870967743
-0.3927648578811369, 0.030838709677419363
-0.3824289405684751, 0.026322580645161298
-0.3669250645994828, 0.020903225806451597
-0.35142118863049054, 0.016387096774193533
-0.3410852713178292, 0.011870967741935468
-0.3307493540051678, 0.008258064516128982
-0.31524547803617553, 0.004645161290322608
-0.29974160206718325, 0.001935483870967758
-0.284237726098191, -0.0007741935483870921
-0.2687338501291987, -0.003483870967741942
-0.25322997416020643, -0.008000000000000007
-0.23255813953488325, -0.009806451612903222
-0.2118863049095605, -0.010709677419354857
-0.19121447028423733, -0.010709677419354857
-0.1705426356589146, -0.012516129032258072
-0.14470284237726094, -0.013419354838709707
-0.11886304909560685, -0.013419354838709707
-0.09819121447028412, -0.013419354838709707
-0.07235142118863003, -0.011612903225806437
-0.05167958656330729, -0.008903225806451642
-0.0258397932816532, -0.005290322580645157
-0.010335917312660925, -0.003483870967741942
0.010335917312661813, -0.0007741935483870921
0.03100775193798455, 0.0010322580645161228
0.05684754521963864, 0.003741935483870973
0.07751937984496138, 0.005548387096774188
0.09302325581395365, 0.006451612903225823
0.11369509043927684, 0.010064516129032197
0.1291989664082691, 0.012774193548387047
0.15503875968992276, 0.013677419354838682
0.1808785529715764, 0.012774193548387047
0.20671834625323005, 0.010967741935483832
0.23255813953488413, 0.011870967741935468
0.2532299741602073, 0.009161290322580617
0.26873385012919915, 0.005548387096774188
0.28940568475452233, 0.0010322580645161228
0.31007751937984507, -0.003483870967741942
0.3204134366925069, -0.008000000000000007
0.3410852713178296, -0.012516129032258072
0.35142118863049143, -0.017032258064516137
0.37209302325581417, -0.023354838709677472
0.382428940568476, -0.028774193548387117
0.3979328165374678, -0.033290322580645126
0.4082687338501292, -0.03780645161290325
0.418604651162791, -0.04322580645161289
0.4341085271317833, -0.04864516129032259
0.4444444444444451, -0.05406451612903229
0.44961240310077555, -0.059483870967741936
0.4599483204134369, -0.06580645161290327
0.4702842377260983, -0.07122580645161292
0.485788113695091, -0.07664516129032256
0.5012919896640828, -0.08206451612903226
0.5116279069767442, -0.08658064516129033
0.5322997416020674, -0.08929032258064518
0.5529715762273906, -0.08748387096774196
0.5633074935400519, -0.0829677419354839
0.5788113695090438, -0.07664516129032256
0.5891472868217056, -0.06941935483870965
0.6046511627906979, -0.062193548387096786
0.6149870801033597, -0.05316129032258066
0.625322997416021, -0.04412903225806453
0.6408268733850129, -0.035999999999999976
0.6511627906976747, -0.028774193548387117
0.6614987080103361, -0.024258064516129052
0.6770025839793288, -0.017935483870967772
0.6873385012919901, -0.014322580645161287
0.7080103359173133, -0.008903225806451642
0.7235142118863052, -0.005290322580645157
0.7441860465116283, -0.0016774193548387273
0.7700258397932824, -0.0007741935483870921
0.8062015503875974, 0.0001290322580645431
0.8320413436692506, 0.0001290322580645431
0.8682170542635665, 0.0001290322580645431
0.8888888888888893, 0.0001290322580645431
0.9250645994832043, 0.0010322580645161228


==> figs/data/reference/parn_uv_x2p02.csv <==
-0.9312169312169316, 0.004111013258965568
-0.91005291005291, 0.005030823425803521
-0.8888888888888891, 0.006875336366749751
-0.8624338624338628, 0.007793923381770096
-0.8412698412698412, 0.009638436322716326
-0.8148148148148149, 0.012406428885953225
-0.7936507936507939, 0.015175644601007732
-0.7724867724867726, 0.01794486031606246
-0.7513227513227512, 0.021638778805225245
-0.7354497354497354, 0.02533392044620575
-0.7248677248677251, 0.029030285239003806
-0.7037037037037037, 0.03179950095405831
-0.6931216931216935, 0.03642056852096476
-0.6772486772486772, 0.04196511571016193
-0.6666666666666665, 0.04751088605117659
-0.6507936507936507, 0.05305543324037376
-0.6402116402116405, 0.05860120358138843
-0.6296296296296298, 0.06322227114829487
-0.613756613756614, 0.06876681833749199
-0.6031746031746037, 0.07246318313029004
-0.5925925925925926, 0.07708425069719643
-0.5820105820105819, 0.08170531826410288
-0.5714285714285716, 0.08632638583100932
-0.5555555555555558, 0.09279563579431471
-0.5449735449735451, 0.09649200058711283
-0.5343915343915349, 0.10111306815401921
-0.518518518518519, 0.10573291256910805
-0.5079365079365079, 0.11035398013601438
-0.4920634920634921, 0.11589852732521155
-0.4761904761904763, 0.11866896619208367
-0.46031746031746046, 0.12236410783306417
-0.44444444444444464, 0.12605924947404468
-0.4285714285714284, 0.1288296883409168
-0.4021164021164023, 0.1315976809041538
-0.3756613756613758, 0.1325162679191741
-0.35449735449735487, 0.13251137531190366
-0.3386243386243386, 0.1297335975341259
-0.31746031746031766, 0.12787929937863884
-0.28571428571428603, 0.12694725769362492
-0.2645502645502651, 0.12324355398992115
-0.24867724867724883, 0.11861637066392672
-0.232804232804233, 0.11491389011204067
-0.22222222222222232, 0.1102879299378638
-0.20105820105820138, 0.10565952346005181
-0.18518518518518556, 0.10010763735994904
-0.1693121693121693, 0.09455575125984633
-0.15873015873015905, 0.08992979108566951
-0.14285714285714324, 0.08345320221145847
-0.12698412698412742, 0.07882601888546398
-0.11640211640211673, 0.07142595038896227
-0.10582010582010604, 0.06495058466656872
-0.09523809523809534, 0.05847521894417529
-0.08465608465608465, 0.0519998532217818
-0.0740740740740744, 0.0436750819511717
-0.058201058201058586, 0.035349087528743994
-0.047619047619047894, 0.02702431625813395
-0.03174603174603208, 0.019623024609814577
-0.021164021164021385, 0.013147658887420977
-0.010582010582010692, 0.0057475903909192105
0.005291005291005124, -0.0007289984832918872
0.010582010582010248, -0.008127843827976045
0.026455026455026065, -0.01830324379862036
0.03703703703703676, -0.025703312295122127
0.04761904761904745, -0.03125397524340723
0.0582010582010577, -0.038654043739908994
0.07407407407407396, -0.04698003816233676
0.08465608465608421, -0.05438010665883852
0.10052910052910002, -0.0617813983071579
0.10582010582010515, -0.06825554087773378
0.12169312169312185, -0.0738074269778366
0.1322751322751321, -0.08028279270023009
0.1428571428571428, -0.08768286119673174
0.1587301587301586, -0.09415945007094284
0.16402116402116373, -0.09785948431919367
0.17989417989417955, -0.10341137041929649
0.19047619047619024, -0.10988673614168998
0.20634920634920606, -0.11451391946768441
0.22222222222222188, -0.12006580556778712
0.2380952380952377, -0.12376828611967328
0.25925925925925863, -0.1283966925974852
0.28042328042328046, -0.13210039630118897
0.3015873015873014, -0.1321052889084594
0.3174603174603172, -0.1339583639121289
0.3386243386243386, -0.13673736484172427
0.35978835978835955, -0.13766696022310299
0.3809523809523805, -0.1376718528303733
0.40211640211640187, -0.13675204266353547
0.4232804232804228, -0.13398282694848096
0.44444444444444375, -0.13121361123342645
0.4656084656084656, -0.12844439551837183
0.4867724867724865, -0.12567517980331722
0.5079365079365079, -0.1229059640882626
0.5185185185185182, -0.12013430206957287
0.5291005291005288, -0.11458853172855821
0.5449735449735447, -0.10904398453936115
0.5555555555555554, -0.10442291697245476
0.5661375661375656, -0.09980184940554826
0.5767195767195763, -0.09518078183864187
0.5925925925925921, -0.08963623464944481
0.6084656084656079, -0.08409168746024753
0.6190476190476191, -0.07854591711923287
0.6296296296296298, -0.0730001467782182
0.6455026455026456, -0.06745559958902103
0.6560846560846558, -0.06283453202211464
0.6719576719576716, -0.057289984832917584
0.6825396825396823, -0.05359362004011947
0.693121693121693, -0.048047849699104805
0.7089947089947088, -0.0443527080581243
0.7195767195767191, -0.04065634326532608
0.7407407407407405, -0.036037722002054906
0.7513227513227507, -0.03141665443514852
0.7724867724867721, -0.026798033171877345
0.7936507936507935, -0.02310411468271456
0.8042328042328042, -0.019407749889916448
0.8253968253968251, -0.01663853417486194
0.8465608465608465, -0.012944615685698824
0.8677248677248675, -0.010175399970644317
0.8994708994708991, -0.008333333333333415
0.9312169312169307, -0.006491266696022402
0.9523809523809526, -0.005571456529184338


==> figs/data/reference/parn_v_x1p06.csv <==
-0.927680798,0.0543071161
-0.9077306733,0.0617977528
-0.8628428928,0.0655430712
-0.8229426434,0.0692883895
-0.7780548628,0.0730337079
-0.753117207,0.0767790262
-0.7182044888,0.0767790262
-0.6932668329,0.0805243446
-0.6633416459,0.0805243446
-0.63840399,0.0730337079
-0.6034912718,0.0468164794
-0.5885286783,0.0280898876
-0.5685785536,0.0093632959
-0.5486284289,-0.0093632959
-0.5286783042,-0.0243445693
-0.5037406484,-0.0355805243
-0.4738154613,-0.0505617978
-0.4389027431,-0.0580524345
-0.4139650873,-0.0655430712
-0.3890274314,-0.0730337079
-0.3591022444,-0.0805243446
-0.3241895262,-0.0842696629
-0.2992518703,-0.0842696629
-0.2593516209,-0.0805243446
-0.2394014963,-0.0767790262
-0.1945137157,-0.0730337079
-0.174563591,-0.0692883895
-0.1546134663,-0.0655430712
-0.1346633416,-0.0580524345
-0.1047381546,-0.043071161
-0.0748129676,-0.0355805243
-0.0548628429,-0.0280898876
-0.0199501247,-0.0056179775
0.0199501247,0.0093632959
0.0498753117,0.0205992509
0.0798004988,0.0355805243
0.1197007481,0.0505617978
0.1496259352,0.0617977528
0.1795511222,0.0730337079
0.2244389027,0.0805243446
0.2693266833,0.0880149813
0.3092269327,0.0917602996
0.3441396509,0.0917602996
0.3790523691,0.0917602996
0.4139650873,0.0842696629
0.463840399,0.0730337079
0.493765586,0.0580524345
0.5187032419,0.0393258427
0.5536159601,0.0168539326
0.5735660848,0.0018726592
0.5935162095,-0.0205992509
0.608478803,-0.0393258427
0.6284289277,-0.0543071161
0.6633416459,-0.0655430712
0.7082294264,-0.0617977528
0.7581047382,-0.0580524345
0.7930174564,-0.0543071161
0.8379052369,-0.0505617978
0.8827930175,-0.0468164794
0.9177057357,-0.043071161
0.9526184539,-0.043071161

==> figs/data/reference/parn_v_x1p54.csv <==
-0.9226932668,0.1741573034
-0.897755611,0.1853932584
-0.8628428928,0.1966292135
-0.8229426434,0.2116104869
-0.7581047382,0.2378277154
-0.7032418953,0.2565543071
-0.6733167082,0.2790262172
-0.6483790524,0.2902621723
-0.6134663342,0.297752809
-0.578553616,0.2902621723
-0.5486284289,0.2752808989
-0.5236907731,0.2490636704
-0.5037406484,0.2378277154
-0.4788029925,0.2116104869
-0.463840399,0.1966292135
-0.4438902743,0.1779026217
-0.4139650873,0.1479400749
-0.3840399002,0.1217228464
-0.3640897756,0.1104868914
-0.3291770574,0.0880149813
-0.2992518703,0.0730337079
-0.2593516209,0.0505617978
-0.2244389027,0.0355805243
-0.1945137157,0.0280898876
-0.1596009975,0.0168539326
-0.1296758105,0.0093632959
-0.0847880299,0.0018726592
-0.0448877805,0.0018726592
0.0049875312,-0.0056179775
0.0399002494,-0.0131086142
0.0947630923,-0.0168539326
0.1346633416,-0.0205992509
0.1695760599,-0.031835206
0.2044887781,-0.0468164794
0.2443890274,-0.0617977528
0.2743142145,-0.0692883895
0.3142144638,-0.095505618
0.3541147132,-0.1179775281
0.3840399002,-0.1367041199
0.4089775561,-0.1479400749
0.433915212,-0.170411985
0.4588528678,-0.1891385768
0.4837905237,-0.2078651685
0.5137157107,-0.234082397
0.5286783042,-0.2490636704
0.5635910224,-0.2715355805
0.5885286783,-0.2865168539
0.6134663342,-0.2865168539
0.6733167082,-0.2677902622
0.7132169576,-0.2528089888
0.7481296758,-0.234082397
0.7780548628,-0.2153558052
0.8229426434,-0.1966292135
0.8428927681,-0.1891385768
0.8827930175,-0.1779026217
0.927680798,-0.1666666667
0.9625935162,-0.1554307116

==> figs/data/reference/parn_v_x2p02.csv <==
-0.9226932668,0.1891385768
-0.8877805486,0.2003745318
-0.8329177057,0.2191011236
-0.7630922693,0.2415730337
-0.7032418953,0.2640449438
-0.6483790524,0.2790262172
-0.6134663342,0.2902621723
-0.5735660848,0.297752809
-0.5187032419,0.3014981273
-0.463840399,0.2940074906
-0.4039900249,0.2865168539
-0.3740648379,0.2752808989
-0.3142144638,0.2528089888
-0.2643391521,0.2265917603
-0.2044887781,0.1891385768
-0.1596009975,0.1554307116
-0.1197007481,0.1217228464
-0.0548628429,0.0617977528
-0.0099750623,0.0168539326
0.0548628429,-0.0393258427
0.1047381546,-0.0880149813
0.1396508728,-0.1179775281
0.174563591,-0.1479400749
0.2294264339,-0.1891385768
0.2743142145,-0.2191011236
0.3092269327,-0.2415730337
0.3640897756,-0.2565543071
0.4139650873,-0.2715355805
0.4488778055,-0.2827715356
0.5087281796,-0.2865168539
0.578553616,-0.2790262172
0.6433915212,-0.2640449438
0.7431421446,-0.2265917603
0.7980049875,-0.2116104869
0.8428927681,-0.2003745318
0.897755611,-0.1853932584
0.9526184539,-0.170411985

==> figs/data/reference/parn_vv_x1p06.csv <==
-0.9214659685863877, 0.001209321424905152
-0.8848167539267016, 0.0012236936659481557
-0.8586387434554974, 0.0028025870033878686
-0.8219895287958117, 0.002816959244430872
-0.7853403141361257, 0.002831331485473876
-0.7591623036649213, 0.0059788522738939975
-0.7277486910994766, 0.007559798788625505
-0.6963350785340314, 0.009140745303357067
-0.6649214659685865, 0.01072169181808863
-0.6335078534031418, 0.0154398932347809
-0.6020942408376966, 0.01858946720049287
-0.5759162303664924, 0.021736987988912937
-0.5392670157068067, 0.02331998768093635
-0.5026178010471205, 0.026471614823940115
-0.47120418848167533, 0.029621188789652086
-0.4345549738219896, 0.03434144338363629
-0.40314136125654443, 0.03592238989836785
-0.3664921465968587, 0.040642644492352
-0.32460732984293195, 0.04379632481264767
-0.2879581151832462, 0.04694795195565146
-0.2513089005235605, 0.05009957909865531
-0.20942408376963328, 0.05482188686993131
-0.16753926701570698, 0.0564069397392466
-0.13089005235602125, 0.057989939431269955
-0.0890052356020945, 0.05957499230058527
-0.041884816753926746, 0.059593470896212
-0.00523560209424101, 0.0627450980392158
0.031413612565444726, 0.0627594702802588
0.0628272251308899, 0.0612031618930296
0.10471204188481664, 0.06121958731136448
0.14136125654450238, 0.05809670465044664
0.18324607329842912, 0.05811313006878152
0.2198952879581153, 0.05655887485884417
0.25130890052356003, 0.05186531156965413
0.2879581151832462, 0.04874242890873637
0.3350785340314131, 0.0440550251514219
0.3769633507853398, 0.03936556821681564
0.418848167539267, 0.03624473873318973
0.46073298429319376, 0.03312390924956379
0.49738219895287905, 0.031569654039626444
0.5340314136125652, 0.025309516476747895
0.575916230366492, 0.02218868699312193
0.6125654450261777, 0.01749717688122382
0.6544502617801045, 0.012807719946617502
0.6963350785340312, 0.009686890462991593
0.743455497382199, 0.006568114156657534
0.7853403141361257, 0.005015912124011979
0.8219895287958114, 0.005030284365054982
0.8638743455497382, 0.0034780823324094823
0.8952879581151829, 0.003490401396160636
0.9319371727748691, 0.0019361461862232865


==> figs/data/reference/parn_vv_x1p54.csv <==
-0.9267015706806283, 0.009821880168960906
-0.9005235602094239, 0.009832132653479708
-0.8743455497382202, 0.011408964772463226
-0.8481675392670158, 0.014552376525911459
-0.8219895287958117, 0.016129208644894866
-0.7958115183246075, 0.01927262039834332
-0.7643979057591623, 0.02241808264869516
-0.743455497382199, 0.027126023539704502
-0.7172774869109948, 0.03183601492761745
-0.6963350785340314, 0.0381105354530914
-0.6753926701570683, 0.04438505597856546
-0.6596858638743459, 0.052224105641600405
-0.6387434554973823, 0.06006520580153929
-0.6230366492146597, 0.06790425546457435
-0.6125654450261782, 0.07417467499624075
-0.6020942408376966, 0.08357825379683681
-0.5916230366492146, 0.09141525296296804
-0.581151832460733, 0.09925225212909927
-0.5654450261780108, 0.11022446106106376
-0.5549738219895288, 0.11806146022719499
-0.5445026178010473, 0.12903161866225576
-0.5340314136125657, 0.13843519746285182
-0.5235602094240837, 0.14627219662898305
-0.5078534031413615, 0.1541112462920181
-0.4869109947643979, 0.16195234645195677
-0.47643979057591634, 0.16978934561808812
-0.45549738219895275, 0.1776304457780269
-0.4345549738219896, 0.1839049663035009
-0.418848167539267, 0.19017743633207118
-0.40314136125654443, 0.1964499063606414
-0.3821989528795813, 0.2011578472516506
-0.3664921465968587, 0.20743031728022088
-0.34554973821989554, 0.21370483780569483
-0.32460732984293195, 0.22311251760009843
-0.3036649214659688, 0.22938703812557237
-0.27748691099476464, 0.23723018878241492
-0.26178010471204205, 0.2419360791765205
-0.23036649214659732, 0.2466481210613372
-0.20418848167539272, 0.2497915328147854
-0.17801047120418856, 0.25136836493376896
-0.1570680628272254, 0.2529431465558487
-0.13089005235602125, 0.2482536601369732
-0.10471204188481709, 0.24669733298702717
-0.08376963350785349, 0.24670553497464215
-0.05759162303664933, 0.24514920782469612
-0.03141361256544517, 0.2435928806747501
-0.00523560209424101, 0.2436031331592689
0.01570680628272214, 0.24517791478134865
0.036649214659685736, 0.2467526964034284
0.05759162303664889, 0.2514606372944377
0.08376963350785305, 0.2530374694134212
0.10471204188481664, 0.25461225103550095
0.12041884816753923, 0.2624513006985359
0.1465968586387434, 0.2608949735485899
0.17277486910994755, 0.2577720667641792
0.20418848167539272, 0.25621779011113693
0.23036649214659688, 0.25466146296119097
0.2565445026178006, 0.25310513581124494
0.2722513089005236, 0.24841154839856194
0.2984293193717278, 0.24372206197968638
0.31937172774869094, 0.23746394542944238
0.34031413612565453, 0.23120582887919833
0.3560209424083767, 0.22337908219758584
0.3769633507853398, 0.21712096564734185
0.403141361256544, 0.20929831995953685
0.418848167539267, 0.20303815291238908
0.4345549738219896, 0.1967779858652413
0.45026178010471174, 0.1905178188180936
0.4659685863874343, 0.18425765177094583
0.47643979057591634, 0.17642885459242952
0.4921465968586385, 0.1701686875452818
0.5078534031413611, 0.16390852049813398
0.5183246073298426, 0.15607972331961784
0.5287958115183247, 0.14668434650663675
0.5392670157068062, 0.1388555493281205
0.5549738219895288, 0.13102880264650807
0.5706806282722514, 0.12320205596489553
0.575916230366492, 0.11223804902054602
0.5916230366492141, 0.10127814307000393
0.6020942408376961, 0.09188276625702296
0.6178010471204183, 0.0824894399409456
0.6230366492146597, 0.07465859226552574
0.6387434554973819, 0.06526526594944837
0.6544502617801045, 0.05743851926783583
0.6649214659685865, 0.0511763017237844
0.6806282722513086, 0.04334955504217186
0.7015706806282722, 0.03865801812639258
0.7225130890052354, 0.03239990157614858
0.743455497382199, 0.029274944294834127
0.7643979057591621, 0.024583407379054845
0.7905759162303663, 0.021460500594643994
0.8115183246073299, 0.016768963678864712
0.837696335078534, 0.0152126365289188
0.8638743455497382, 0.01208972974450806
0.8848167539267013, 0.01053135209765832
0.9109947643979055, 0.010541604582177011
0.9319371727748691, 0.008983226935327271
0.9476439790575912, 0.00898937842603853


==> figs/data/reference/parn_vv_x2p02.csv <==
-0.9247319158219087, 0.025712221093606047
-0.9038237359311196, 0.027284936157448758
-0.8776936239254476, 0.030424230855756074
-0.8515635119197758, 0.03356352555406317
-0.8254333999141037, 0.03670282025237048
-0.7993032879084321, 0.0398421149506778
-0.7784087423051487, 0.04454389899719802
-0.7575073795581126, 0.04768114855237937
-0.7366196510985827, 0.053947467090238455
-0.7157319226390526, 0.060213785628097316
-0.7000729434381585, 0.06647805902283066
-0.6791852149786282, 0.07274437756068952
-0.6687618021801223, 0.08057114030363544
-0.6530960058354749, 0.08527087920702969
-0.6374438437783336, 0.09309968709310157
-0.6217984988649459, 0.10249302947051242
-0.6061463368078042, 0.11032183735658418
-0.5904941747506629, 0.11815064524265606
-0.580070761952157, 0.12597740798560197
-0.5696473491536516, 0.133804170728548
-0.5592239363551461, 0.1416309334714939
-0.5488005235566402, 0.14945769621443994
-0.5383702936143813, 0.1557199244660471
-0.5227385829884996, 0.16824233582613546
-0.5123151701899937, 0.17606909856908137
-0.4966698252766055, 0.185462440946492
-0.48624641247809963, 0.19328920368943803
-0.4810653832257361, 0.20424299027193582
-0.4654268554561005, 0.21520086714068531
-0.4497883276864658, 0.2261587440094348
-0.4393785491754665, 0.23711457573505834
-0.4237332042620783, 0.2465079181124692
-0.42374002140583134, 0.24807245260380795
-0.4133234257510785, 0.2574637498380926
-0.40814921364246803, 0.2699820709119293
-0.3925106858728329, 0.28093994778067866
-0.3768585238156916, 0.28876875566675053
-0.3716638602758211, 0.2965934732665706
-0.35080340039130364, 0.3091179297697849
-0.335171689765422, 0.32164034112987316
-0.3195399791395399, 0.33416275248996163
-0.3091097491972814, 0.3404249807415688
-0.2934575871401397, 0.34825378862764067
-0.28303417434163425, 0.3560805513705866
-0.2673888294282465, 0.3654738937479973
-0.24651473525622203, 0.3748692812685339
-0.23087620748658688, 0.3858271581372834
-0.21523767971695218, 0.396785035006033
-0.1943635855449286, 0.4061804225265696
-0.16826074211426878, 0.41557785519023216
-0.15262221434463363, 0.42653573205898176
-0.13696323514373931, 0.4328000054537149
-0.121304255942845, 0.4390642788484479
-0.10042334462706837, 0.44689513187764573
-0.07430686690890242, 0.45316349555863067
-0.04818357204698387, 0.45786732474827674
-0.011589144380287575, 0.4594461752414971
0.024998466142655662, 0.46258956022605635
0.05636414455071659, 0.46416636557615065
0.0877570915337893, 0.45948503296088994
0.10869935714334433, 0.4532350755680383
0.12964843989665198, 0.44542058368384796
0.15059070550620746, 0.43917062629099635
0.1663178561446328, 0.4297895547723414
0.1872737560416935, 0.42041052839681214
0.20823647308250814, 0.40946696752994416
0.2291923729795693, 0.40008794115441493
0.23969077435935926, 0.3907048244926339
0.2606398571126669, 0.3828903326084435
0.2763806420385988, 0.3703801921071108
0.297343359079413, 0.3594366312402427
0.3130773268615914, 0.3484910252302489
0.3392687931610414, 0.33754950950650675
0.3549959437994672, 0.32816843798785156
0.3707435458691517, 0.3140937629951801
0.3864843307950836, 0.3015836224938474
0.40744704783589736, 0.2906400616269794
0.41796590064694694, 0.2765633414911819
0.4337066855728784, 0.2640532009898491
0.4546762197574461, 0.25154510563164234
0.46518143828098957, 0.24059745447852243
0.4756798396607791, 0.2312143378167415
0.4966561909890994, 0.21714170796719567
0.5176393594611732, 0.2015045436263112
0.5386225279332466, 0.18586737928542674
0.5595920621178143, 0.17335928392722
0.5753464813312519, 0.15772007444320968
0.5910940834009364, 0.1436453994505381
0.6172991839878925, 0.12957481474411836
0.6434974674310956, 0.11706876452903747
0.6644670016156633, 0.10456066917083062
0.6854365358002306, 0.09205257381262388
0.7116348192434332, 0.079546523597543
0.7378194683991302, 0.07016954236513961
0.7692396839572155, 0.059230071784523775
0.8006530823715488, 0.049855135695246355
0.8320596636421271, 0.0420447340973078
0.8686949941713427, 0.03423637764249521
0.9000811240106623, 0.031119579518573248
0.9314740709937346, 0.026438246903312423
0.9628670179768086, 0.021756914288051377


==> figs/data/sd7003_Cl_Cd_z100.csv <==
t,cl,cd
0.0023611,5.3129,1.6164
0.008556,5.0612,1.2543
0.017856,4.6461,1.0111
0.027195,4.207,0.84883
0.036558,3.7563,0.71397
0.045939,3.2984,0.5928
0.055334,2.8378,0.48072
0.064742,2.387,0.37798
0.074161,1.9481,0.28517
0.083591,1.527,0.20352
0.09303,1.1617,0.13976
0.10248,0.85815,0.089599
0.11193,0.58259,0.04724
0.1214,0.34809,0.013068
0.13087,0.19197,-0.001072
0.14034,0.10482,-0.0096315
0.1498,0.062586,-0.013537
0.15926,0.056131,-0.012529
0.16872,0.068316,-0.0093383
0.17818,0.1002,-0.0038603
0.18764,0.15201,0.004496
0.19709,0.21249,0.014125
0.20654,0.27188,0.022489
0.21599,0.34917,0.035088
0.22544,0.40455,0.041795
0.23489,0.4627,0.051419
0.24434,0.5062,0.057455
0.25378,0.54368,0.06239
0.26323,0.57449,0.065991
0.27268,0.5971,0.069455
0.28213,0.6157,0.071517
0.29158,0.62869,0.072923
0.30103,0.63446,0.072692
0.31048,0.6393,0.072955
0.31993,0.64212,0.072614
0.32938,0.63669,0.07124
0.33883,0.63682,0.070729
0.34829,0.6345,0.06936
0.35774,0.62707,0.068204
0.36719,0.62495,0.06714
0.37665,0.6234,0.066272
0.3861,0.61676,0.064775
0.39556,0.61441,0.063942
0.40502,0.6148,0.063469
0.41447,0.61303,0.062964
0.42393,0.61182,0.0622
0.43339,0.61131,0.061447
0.44285,0.61245,0.061368
0.45231,0.61489,0.06164
0.46177,0.61631,0.061355
0.47123,0.61555,0.06064
0.48069,0.61668,0.060611
0.49015,0.62074,0.061043
0.49961,0.62414,0.061104
0.50907,0.62513,0.060727
0.51853,0.62539,0.060369
0.528,0.62858,0.060673
0.53746,0.63253,0.060944
0.54692,0.63422,0.060651
0.55639,0.63436,0.060159
0.56585,0.63599,0.060062
0.57531,0.63888,0.060227
0.58478,0.64077,0.060218
0.59424,0.64203,0.060124
0.60371,0.64365,0.060027
0.61318,0.6455,0.059947
0.62264,0.64741,0.059856
0.63211,0.64906,0.059748
0.64157,0.64989,0.059535
0.65104,0.65062,0.059322
0.66051,0.6519,0.059214
0.66998,0.654,0.059245
0.67945,0.65633,0.059307
0.68891,0.65823,0.059251
0.69838,0.65955,0.059065
0.70785,0.66052,0.058853
0.71732,0.66152,0.058681
0.72679,0.66289,0.058581
0.73626,0.66468,0.058538
0.74573,0.6665,0.058504
0.7552,0.66808,0.05844
0.76467,0.66917,0.058303
0.77414,0.67004,0.058135
0.78361,0.67078,0.057958
0.79308,0.67131,0.057761
0.80255,0.67206,0.057596
0.81203,0.67335,0.057501
0.8215,0.67494,0.057456
0.83097,0.67674,0.057446
0.84044,0.67846,0.05743
0.84991,0.67982,0.057378
0.85939,0.68082,0.057303
0.86886,0.68178,0.05721
0.87833,0.683,0.057141
0.8878,0.68451,0.057099
0.89728,0.68622,0.057076
0.90675,0.68781,0.057035
0.91622,0.68915,0.056951
0.9257,0.69045,0.056863
0.93517,0.6917,0.056771
0.94465,0.69278,0.056669
0.95412,0.69374,0.056556
0.96359,0.69471,0.056442
0.97307,0.69592,0.056353
0.98254,0.69733,0.056295
0.99202,0.69873,0.056242
1.0015,0.69999,0.056173
1.011,0.701,0.056069
1.0204,0.70189,0.055946
1.0299,0.70282,0.055828
1.0394,0.70383,0.055724
1.0489,0.70496,0.055646
1.0583,0.70623,0.055592
1.0678,0.70759,0.055553
1.0773,0.709,0.055522
1.0868,0.71031,0.055482
1.0962,0.71146,0.055417
1.1057,0.71254,0.055345
1.1152,0.71371,0.055286
1.1247,0.71499,0.05524
1.1342,0.71627,0.055191
1.1436,0.71736,0.055118
1.1531,0.71833,0.055031
1.1626,0.71937,0.054952
1.1721,0.72051,0.054887
1.1815,0.72169,0.054837
1.191,0.72291,0.054797
1.2005,0.72413,0.054759
1.21,0.72526,0.05471
1.2195,0.72636,0.054652
1.2289,0.72748,0.054594
1.2384,0.72861,0.054535
1.2479,0.72974,0.054477
1.2574,0.73077,0.054404
1.2668,0.73166,0.054313
1.2763,0.7325,0.054217
1.2858,0.73337,0.054125
1.2953,0.73427,0.054038
1.3048,0.73523,0.053965
1.3142,0.73626,0.0539
1.3237,0.73739,0.053848
1.3332,0.73864,0.053811
1.3427,0.73991,0.053778
1.3522,0.74111,0.053736
1.3616,0.74225,0.053686
1.3711,0.74317,0.053601
1.3806,0.7437,0.053475
1.3901,0.7442,0.053346
1.3995,0.74485,0.053235
1.409,0.74577,0.053169
1.4185,0.74684,0.053123
1.428,0.74797,0.053087
1.4375,0.74938,0.053077
1.4469,0.75056,0.053039
1.4564,0.7513,0.05295
1.4659,0.75158,0.052804
1.4754,0.75106,0.052551
1.4849,0.75035,0.05228
1.4943,0.74964,0.05203
1.5038,0.74951,0.051861
1.5133,0.75008,0.051781
1.5228,0.75388,0.052072
1.5323,0.75854,0.052511
1.5417,0.76297,0.052897
1.5512,0.76609,0.053063
1.5607,0.76709,0.053003
1.5702,0.76533,0.052617
1.5796,0.75971,0.051699
1.5891,0.75175,0.050489
1.5986,0.74439,0.049346
1.6081,0.73894,0.048444
1.6176,0.73813,0.048155
1.627,0.74285,0.048586
1.6365,0.753,0.049778
1.646,0.76564,0.051278
1.6555,0.77645,0.052619
1.665,0.78443,0.053735
1.6744,0.78896,0.054227
1.6839,0.79121,0.05398
1.6934,0.79038,0.053429
1.7029,0.7883,0.053037
1.7124,0.78556,0.052382
1.7218,0.781,0.051634
1.7313,0.77014,0.050511
1.7408,0.75431,0.048561
1.7503,0.73532,0.045798
1.7598,0.71369,0.043012
1.7692,0.69367,0.040941
1.7787,0.68353,0.040693
1.7882,0.688,0.042642
1.7977,0.7154,0.047589
1.8071,0.76663,0.054815
1.8166,0.83435,0.063086
1.8261,0.90514,0.07087
1.8356,0.96359,0.07669
1.8451,0.99797,0.079097
1.8545,0.99781,0.075464
1.864,0.95697,0.066508
1.8735,0.8763,0.052859
1.883,0.76726,0.036663
1.8924,0.64528,0.02041
1.9019,0.52989,0.0068883
1.9114,0.43939,-0.0016196
1.9209,0.38908,-0.0020054
1.9304,0.39488,0.0057093
1.9399,0.46158,0.020713
1.9493,0.58605,0.042037
1.9588,0.75269,0.067258
1.9683,0.93875,0.093076
1.9777,1.1211,0.11639
1.9872,1.2786,0.13458
1.9967,1.3897,0.14515
2.0061,1.4414,0.14694
2.0156,1.4296,0.13971
2.025,1.3567,0.12456
2.0345,1.2284,0.10243
2.044,1.061,0.07519
2.0534,0.87249,0.045531
2.0629,0.67957,0.01599
2.0724,0.50177,-0.010775
2.0818,0.35806,-0.032039
2.0913,0.26214,-0.045769
2.1008,0.21991,-0.050998
2.1103,0.23187,-0.047644
2.1198,0.29151,-0.036575
2.1292,0.38703,-0.019503
2.1387,0.50193,0.00081626
2.1482,0.61909,0.021705
2.1577,0.72297,0.040538
2.1672,0.80192,0.055239
2.1767,0.85108,0.064717
2.1861,0.87077,0.068981
2.1956,0.86619,0.069089
2.2051,0.84584,0.066296
2.2146,0.81925,0.062079
2.2241,0.79764,0.05838
2.2335,0.78872,0.056374
2.243,0.79566,0.056714
2.2525,0.8184,0.059548
2.262,0.8529,0.064142
2.2715,0.89315,0.069601
2.2809,0.93288,0.075059
2.2904,0.96654,0.079644
2.2999,0.99008,0.082686
2.3094,1.0006,0.083753
2.3188,0.99686,0.08265
2.3283,0.98047,0.079696
2.3378,0.95458,0.075305
2.3473,0.92239,0.069945
2.3567,0.88774,0.064213
2.3662,0.85381,0.058701
2.3757,0.82411,0.053807
2.3852,0.80083,0.049983
2.3946,0.78463,0.047398
2.4041,0.77555,0.045931
2.4136,0.77343,0.045474
2.423,0.77649,0.045797
2.4325,0.78319,0.046697
2.442,0.79217,0.048031
2.4515,0.80294,0.049746
2.4609,0.81324,0.05147
2.4704,0.8228,0.053138
2.4799,0.83117,0.054635
2.4894,0.83694,0.05572
2.4988,0.83975,0.056304
2.5083,0.83918,0.056306
2.5178,0.83564,0.055787
2.5273,0.82996,0.054823
2.5367,0.82222,0.053501
2.5462,0.81323,0.051937
2.5557,0.804,0.050356
2.5651,0.79536,0.048872
2.5746,0.78837,0.047615
2.5841,0.78359,0.046706
2.5936,0.78072,0.046151
2.603,0.77969,0.045933
2.6125,0.78108,0.046156
2.622,0.78498,0.046852
2.6314,0.79098,0.047946
2.6409,0.7985,0.049334
2.6504,0.80632,0.05077
2.6599,0.81353,0.052082
2.6693,0.81985,0.053251
2.6788,0.82508,0.054203
2.6883,0.82868,0.054838
2.6977,0.83078,0.055104
2.7072,0.83089,0.054908
2.7167,0.8282,0.054135
2.7262,0.82263,0.052784
2.7356,0.81454,0.050945
2.7451,0.80516,0.048927
2.7546,0.79648,0.047137
2.764,0.79034,0.045891
2.7735,0.78725,0.045245
2.783,0.78709,0.045216
2.7925,0.78933,0.045684
2.8019,0.79288,0.046416
2.8114,0.79701,0.047257
2.8209,0.80139,0.048175
2.8303,0.80572,0.049077
2.8398,0.81042,0.050011
2.8493,0.81542,0.050968
2.8588,0.82085,0.051917
2.8682,0.82633,0.052788
2.8777,0.83175,0.05358
2.8872,0.83686,0.054248
2.8966,0.84068,0.054615
2.9061,0.84319,0.054709
2.9156,0.84479,0.054693
2.925,0.84574,0.054638
2.9345,0.8462,0.054555
2.944,0.84616,0.054419
2.9535,0.84618,0.054358
2.9629,0.8465,0.054409
2.9724,0.84716,0.054529
2.9819,0.84797,0.054688
2.9913,0.84858,0.054797
3.0008,0.84892,0.054837
3.0103,0.84923,0.054853
3.0197,0.84961,0.054877
3.0292,0.84998,0.054898
3.0387,0.84996,0.054839
3.0481,0.84924,0.05467
3.0576,0.84755,0.054286
3.0671,0.84446,0.053643
3.0765,0.83985,0.05273
3.086,0.83429,0.051585
3.0955,0.82884,0.050521
3.105,0.8245,0.049724
3.1144,0.82166,0.049223
3.1239,0.82009,0.048912
3.1334,0.8196,0.048812
3.1428,0.82006,0.048875
3.1523,0.82131,0.04908
3.1618,0.82328,0.049409
3.1712,0.82586,0.049851
3.1807,0.82876,0.050358
3.1902,0.83217,0.050923
3.1996,0.83599,0.051569
3.2091,0.83965,0.052179
3.2186,0.84281,0.052659
3.228,0.8454,0.053032
3.2375,0.84731,0.053246
3.247,0.84816,0.053223
3.2564,0.84756,0.05295
3.2659,0.84547,0.052475
3.2754,0.84163,0.051751
3.2848,0.83598,0.050662
3.2943,0.82902,0.049326
3.3038,0.82137,0.047973
3.3132,0.81395,0.046672
3.3227,0.80779,0.045608
3.3322,0.80342,0.044884
3.3416,0.80086,0.044499
3.3511,0.7999,0.044411
3.3606,0.80034,0.044566
3.37,0.80179,0.04491
3.3795,0.80403,0.045368
3.389,0.8072,0.045955
3.3984,0.81108,0.046634
3.4079,0.8157,0.047402
3.4174,0.82084,0.048274
3.4268,0.8258,0.049102
3.4363,0.83047,0.049908
3.4457,0.83456,0.050674
3.4552,0.83814,0.051302
3.4647,0.84117,0.05175
3.4741,0.84359,0.052056
3.4836,0.84526,0.052206
3.4931,0.84605,0.052217
3.5025,0.84568,0.052028
3.512,0.84378,0.051661
3.5215,0.84018,0.051108
3.5309,0.83549,0.050374
3.5404,0.8302,0.049504
3.5499,0.82429,0.048492
3.5593,0.81767,0.047394
3.5688,0.81021,0.046286
3.5783,0.80373,0.04529
3.5877,0.7993,0.04459
3.5972,0.79681,0.04421
3.6067,0.79612,0.044041
3.6161,0.79721,0.044062
3.6256,0.80166,0.04445
3.6351,0.81028,0.045432
3.6445,0.81985,0.046696
3.654,0.82934,0.048095
3.6635,0.83651,0.049311
3.6729,0.83919,0.049965
3.6824,0.83551,0.04966
3.6918,0.82565,0.048466
3.7013,0.81292,0.046821
3.7108,0.79859,0.044909
3.7202,0.78532,0.043058
3.7297,0.77524,0.041573
3.7392,0.77169,0.040662
3.7486,0.77842,0.040947
3.7581,0.79709,0.042986
3.7676,0.82661,0.046799
3.777,0.86237,0.05162
3.7865,0.9002,0.056882
3.796,0.93507,0.061875
3.8054,0.96253,0.06597
3.8149,0.9774,0.068445
3.8244,0.97206,0.068134
3.8338,0.947,0.065076
3.8433,0.90368,0.059252
3.8527,0.84463,0.051139
3.8622,0.77703,0.041788
3.8717,0.71011,0.032298
3.8811,0.65533,0.02423
3.8906,0.61968,0.018558
3.9001,0.60942,0.016359
3.9095,0.63159,0.018755
3.919,0.68936,0.026413
3.9285,0.77721,0.038436
3.9379,0.88885,0.053987
3.9474,1.0132,0.071316
3.9569,1.1359,0.088389
3.9663,1.242,0.10314
3.9758,1.3178,0.11385
3.9852,1.3503,0.11887
3.9947,1.3321,0.11671
4.0041,1.265,0.1075
4.0135,1.1552,0.092042
4.023,1.0155,0.072101
4.0324,0.85995,0.049642
4.0419,0.70444,0.027149
4.0513,0.56373,0.0066259
4.0608,0.44945,-0.010227
4.0702,0.37164,-0.021893
4.0797,0.33647,-0.02725
4.0891,0.34521,-0.025895
4.0986,0.39488,-0.018151
4.1081,0.47804,-0.0049957
4.1175,0.58173,0.011568
4.127,0.69201,0.029278
4.1365,0.79526,0.045841
4.1459,0.88257,0.059918
4.1554,0.94792,0.07067
4.1649,0.98938,0.077361
4.1743,1.009,0.080277
4.1838,1.0106,0.080072
4.1933,0.99771,0.07736
4.2027,0.97585,0.073141
4.2122,0.95144,0.068415
4.2217,0.92822,0.063786
4.2311,0.90979,0.059788
4.2406,0.89726,0.056797
4.25,0.88991,0.054741
4.2595,0.88808,0.053706
4.269,0.88987,0.053489
4.2784,0.89344,0.053807
4.2879,0.89624,0.054327
4.2974,0.89692,0.054767
4.3068,0.89501,0.054946
4.3163,0.88948,0.054644
4.3257,0.88085,0.05381
4.3352,0.87109,0.052796
4.3447,0.8612,0.051662
4.3541,0.85105,0.050402
4.3636,0.84217,0.049171
4.373,0.83516,0.048061
4.3825,0.83066,0.047267
4.3919,0.82885,0.046805
4.4014,0.82945,0.046634
4.4109,0.8325,0.046701
4.4203,0.83721,0.046854
4.4298,0.84288,0.047008
4.4392,0.84824,0.047085
4.4487,0.85289,0.047068
4.4582,0.85632,0.046881
4.4676,0.8578,0.046426
4.4771,0.85748,0.045734
4.4865,0.85496,0.044771
4.496,0.8504,0.043664
4.5055,0.84483,0.042622
4.5149,0.83934,0.041814
4.5244,0.83489,0.041259
4.5338,0.83199,0.041057
4.5433,0.8306,0.041138
4.5528,0.83075,0.041457
4.5622,0.83195,0.041903
4.5717,0.83408,0.042493
4.5811,0.83715,0.043182
4.5906,0.84122,0.043978
4.6001,0.84604,0.04492
4.6095,0.85107,0.045971
4.619,0.85588,0.047049
4.6284,0.85937,0.047846
4.6379,0.86121,0.048327
4.6473,0.86173,0.048584
4.6568,0.86128,0.048727
4.6663,0.86031,0.048793
4.6757,0.85911,0.048786
4.6852,0.85741,0.048594
4.6946,0.85532,0.048288
4.7041,0.853,0.047863
4.7135,0.85037,0.047395
4.723,0.84799,0.046931
4.7325,0.84607,0.046545
4.7419,0.84482,0.046338
4.7514,0.84411,0.046188
4.7608,0.84375,0.046098
4.7703,0.84383,0.046116
4.7797,0.84427,0.04616
4.7892,0.84496,0.046264
4.7987,0.84571,0.04634
4.8081,0.84645,0.046405
4.8176,0.84728,0.046457
4.827,0.84816,0.046559
4.8365,0.84901,0.046699
4.8459,0.8497,0.046768
4.8554,0.85032,0.046836
4.8649,0.85098,0.046903
4.8743,0.85182,0.046993
4.8838,0.85277,0.047085
4.8932,0.85368,0.047206
4.9027,0.85462,0.047326
4.9122,0.8557,0.047447
4.9216,0.85704,0.047628
4.9311,0.85863,0.047881
4.9405,0.8605,0.048177
4.95,0.86261,0.048502
4.9594,0.86464,0.048793
4.9689,0.86635,0.049039
4.9784,0.86764,0.049236
4.9878,0.86853,0.049359
4.9973,0.8691,0.049417
5.0067,0.86957,0.049449
5.0162,0.86988,0.049466
5.0256,0.86997,0.049432
5.0351,0.87012,0.049406
5.0446,0.87058,0.049464
5.054,0.87136,0.049534
5.0635,0.87217,0.0496
5.0729,0.87277,0.049633
5.0824,0.87317,0.049614
5.0918,0.87344,0.049581
5.1013,0.87387,0.049585
5.1108,0.87462,0.049694
5.1202,0.87554,0.049825
5.1297,0.87638,0.049929
5.1391,0.87712,0.049999
5.1486,0.87757,0.050004
5.158,0.87783,0.050015
5.1675,0.87787,0.049989
5.1769,0.87784,0.049937
5.1864,0.87777,0.049912
5.1959,0.87784,0.049885
5.2053,0.87797,0.049848
5.2148,0.87809,0.049822
5.2242,0.87794,0.049737
5.2337,0.87751,0.049631
5.2431,0.87689,0.049475
5.2526,0.8764,0.049317
5.262,0.87614,0.049233
5.2715,0.87636,0.049227
5.281,0.87678,0.049254
5.2904,0.87715,0.049253
5.2999,0.87752,0.049265
5.3093,0.87791,0.049274
5.3188,0.87834,0.049262
5.3282,0.87886,0.049301
5.3377,0.87952,0.049351
5.3471,0.8803,0.049415
5.3566,0.88102,0.049494
5.3661,0.88147,0.049532
5.3755,0.8817,0.049478
5.385,0.88176,0.049394
5.3944,0.88162,0.049305
5.4039,0.88135,0.049176
5.4133,0.88108,0.048981
5.4228,0.88082,0.048783
5.4322,0.88065,0.04858
5.4417,0.88076,0.048502
5.4511,0.88163,0.048476
5.4606,0.88283,0.048492
5.47,0.88429,0.048614
5.4795,0.88567,0.048719
5.489,0.88693,0.048776
5.4984,0.88795,0.048832
5.5079,0.88847,0.048862
5.5173,0.88844,0.048797
5.5268,0.88801,0.048698
5.5362,0.88736,0.048619
5.5457,0.88687,0.048584
5.5551,0.88632,0.048545
5.5646,0.88581,0.048484
5.574,0.88583,0.048465
5.5835,0.88669,0.048513
5.5929,0.88793,0.048639
5.6024,0.88939,0.048749
5.6118,0.89174,0.048962
5.6213,0.89368,0.049098
5.6307,0.89498,0.049194
5.6402,0.8956,0.049221
5.6496,0.89497,0.049129
5.6591,0.88944,0.048564
5.6686,0.87874,0.04736
5.678,0.86672,0.045857
5.6875,0.8551,0.044491
5.6969,0.84414,0.043257
5.7064,0.83474,0.042294
5.7158,0.82802,0.041733
5.7253,0.82655,0.041792
5.7347,0.82968,0.042409
5.7442,0.83953,0.043858
5.7536,0.85355,0.045899
5.7631,0.87133,0.048201
5.7725,0.89089,0.050635
5.782,0.90947,0.052901
5.7914,0.92388,0.054795
5.8009,0.93004,0.055778
5.8103,0.92613,0.055557
5.8198,0.90982,0.053537
5.8292,0.88103,0.049628
5.8387,0.8448,0.044412
5.8481,0.80736,0.038861
5.8576,0.77252,0.033714
5.8671,0.74298,0.029526
5.8765,0.72174,0.026743
5.886,0.71359,0.025757
5.8954,0.72188,0.027128
5.9049,0.74827,0.031017
5.9143,0.79108,0.037288
5.9238,0.84646,0.04546
5.9333,0.90661,0.054325
5.9427,0.96414,0.062742
5.9522,1.0138,0.069935
5.9616,1.0527,0.075508
5.9711,1.078,0.078917
5.9805,1.0855,0.079394
5.99,1.0727,0.076867
5.9994,1.041,0.071577
6.0089,0.99394,0.064154
6.0183,0.93821,0.055354
6.0278,0.88258,0.046563
6.0372,0.83299,0.038834
6.0467,0.79333,0.03271
6.0561,0.76596,0.028509
6.0656,0.7521,0.026635
6.075,0.75143,0.026948
6.0845,0.763,0.029201
6.0939,0.78491,0.032974
6.1034,0.81393,0.037821
6.1129,0.84532,0.042935
6.1223,0.87497,0.047672
6.1318,0.89991,0.051543
6.1412,0.91738,0.054246
6.1507,0.92591,0.055569
6.1601,0.92686,0.055648
6.1696,0.92238,0.05494
6.179,0.91361,0.053584
6.1885,0.90227,0.051832
6.1979,0.89077,0.050043
6.2074,0.88105,0.048534
6.2168,0.87466,0.047542
6.2263,0.872,0.047038
6.2357,0.87238,0.046843
6.2452,0.87473,0.046824
6.2546,0.87837,0.047037
6.2641,0.88295,0.047369
6.2735,0.88746,0.047722
6.283,0.89124,0.048061
6.2924,0.89397,0.048271
6.3019,0.89492,0.04823
6.3113,0.89401,0.047914
6.3208,0.8919,0.047557
6.3302,0.88889,0.047117
6.3397,0.88546,0.04663
6.3492,0.88209,0.046233
6.3586,0.87906,0.046033
6.3681,0.8764,0.0459
6.3775,0.87443,0.045844
6.387,0.87354,0.04587
6.3964,0.87374,0.045995
6.4059,0.87472,0.046317
6.4153,0.8765,0.046775
6.4248,0.87895,0.047328
6.4342,0.8815,0.047989
6.4437,0.88394,0.048575
6.4531,0.88646,0.049163
6.4626,0.88911,0.049731
6.472,0.89181,0.050352
6.4815,0.8945,0.050836
6.4909,0.89698,0.051193
6.5004,0.89921,0.051581
6.5098,0.90096,0.051857
6.5192,0.90223,0.05199
6.5287,0.9031,0.052037
6.5381,0.90372,0.052049
6.5476,0.9042,0.052071
6.557,0.90466,0.05201
6.5665,0.90503,0.051863
6.5759,0.90511,0.051612
6.5854,0.90501,0.051325
6.5948,0.90462,0.050997
6.6043,0.9041,0.050629
6.6137,0.90347,0.050209
6.6232,0.90275,0.049758
6.6326,0.90157,0.049264
6.6421,0.9001,0.048831
6.6515,0.8984,0.04853
6.661,0.89677,0.048256
6.6704,0.89548,0.048027
6.6799,0.89461,0.047878
6.6893,0.89412,0.04774
6.6988,0.89391,0.047634
6.7082,0.89398,0.047544
6.7177,0.89415,0.047432
6.7271,0.89447,0.047371
6.7366,0.89496,0.047368
6.746,0.89548,0.04745
6.7555,0.89607,0.047411
6.7649,0.89645,0.047364
6.7744,0.89657,0.047244
6.7838,0.89644,0.047085
6.7933,0.89614,0.046991
6.8027,0.89568,0.046916
6.8121,0.89509,0.046793
6.8216,0.89455,0.046701
6.831,0.89429,0.046602
6.8405,0.89421,0.046557
6.8499,0.89427,0.046523
6.8594,0.89446,0.046569
6.8688,0.89481,0.046619
6.8783,0.89556,0.04669
6.8877,0.89645,0.046833
6.8972,0.89735,0.046948
6.9066,0.89833,0.04711
6.9161,0.89943,0.047439
6.9255,0.90059,0.047728
6.935,0.90187,0.047939
6.9444,0.90308,0.048128
6.9539,0.90416,0.048288
6.9633,0.90487,0.048323
6.9727,0.90491,0.048266
6.9822,0.9045,0.04814
6.9916,0.90374,0.047953
7.001,0.90298,0.047735
7.0105,0.90277,0.047714
7.0199,0.90286,0.047834
7.0294,0.90296,0.047972
7.0388,0.90295,0.048117
7.0483,0.90313,0.048248
7.0577,0.90355,0.048352
7.0672,0.90424,0.04854
7.0766,0.90494,0.048618
7.086,0.90525,0.048544
7.0955,0.90541,0.048461
7.1049,0.9051,0.048301
7.1144,0.90456,0.048108
7.1238,0.90362,0.047905
7.1333,0.90236,0.047624
7.1427,0.90102,0.04726
7.1522,0.89991,0.046957
7.1616,0.89887,0.046641
7.1711,0.89791,0.046428
7.1805,0.89677,0.0462
7.1899,0.89556,0.045974
7.1994,0.89469,0.04577
7.2088,0.89387,0.04556
7.2183,0.89318,0.045291
7.2277,0.89256,0.044918
7.2372,0.89155,0.044454
7.2466,0.89022,0.043991
7.2561,0.88874,0.043515
7.2655,0.88711,0.043046
7.2749,0.88536,0.042623
7.2844,0.88348,0.04224
7.2938,0.88128,0.041853
7.3033,0.8791,0.041563
7.3127,0.877,0.041303
7.3222,0.87472,0.041008
7.3316,0.87221,0.040745
7.3411,0.86978,0.040514
7.3505,0.86742,0.040258
7.3599,0.86525,0.040082
7.3694,0.86335,0.039962
7.3788,0.8618,0.039886
7.3883,0.86062,0.039832
7.3977,0.86007,0.039948
7.4072,0.86047,0.040268
7.4166,0.86179,0.040721
7.4261,0.86424,0.041317
7.4355,0.86731,0.041988
7.445,0.87034,0.042644
7.4544,0.87296,0.0432
7.4638,0.87513,0.043762
7.4733,0.87681,0.04425
7.4827,0.87813,0.044635
7.4922,0.87916,0.044999
7.5016,0.8803,0.045376
7.5111,0.88152,0.045719
7.5205,0.88292,0.046132
7.53,0.88507,0.046622
7.5394,0.88764,0.047119
7.5489,0.89012,0.047412
7.5583,0.89234,0.047635
7.5678,0.89418,0.047791
7.5772,0.89567,0.047892
7.5867,0.89656,0.047946
7.5961,0.89646,0.047815
7.6055,0.89629,0.047704
7.615,0.89592,0.047523
7.6244,0.89495,0.047237
7.6339,0.89366,0.046891
7.6433,0.89249,0.046644
7.6528,0.89157,0.046502
7.6622,0.89203,0.046546
7.6717,0.89405,0.04677
7.6811,0.897,0.047056
7.6906,0.90088,0.047506
7.7,0.90549,0.048155
7.7095,0.9107,0.048936
7.7189,0.91581,0.049676
7.7284,0.92049,0.05034
7.7378,0.92345,0.05076
7.7472,0.92357,0.050676
7.7567,0.92125,0.050238
7.7661,0.91681,0.049528
7.7756,0.91128,0.048635
7.785,0.90554,0.047643
7.7945,0.90073,0.046829
7.8039,0.89708,0.04626
7.8134,0.89427,0.045964
7.8228,0.89311,0.046008
7.8322,0.89365,0.046248
7.8417,0.89597,0.046705
7.8511,0.89978,0.047286
7.8606,0.90387,0.047791
7.87,0.90806,0.048201
7.8795,0.91187,0.048554
7.8889,0.91513,0.048747
7.8984,0.91717,0.048769
7.9078,0.91768,0.048631
7.9172,0.91676,0.048295
7.9267,0.91484,0.047907
7.9361,0.91238,0.047471
7.9456,0.90889,0.046937
7.955,0.9044,0.046314
7.9644,0.89951,0.04575
7.9739,0.8939,0.045031
7.9833,0.88825,0.044307
7.9928,0.88285,0.043699
8.0022,0.87843,0.043264
8.0117,0.87573,0.043016
8.0211,0.87441,0.042963
8.0305,0.87468,0.043097
8.04,0.87651,0.043386
8.0494,0.87968,0.043845
8.0589,0.88357,0.044353
8.0683,0.88881,0.045105
8.0778,0.89527,0.045983
8.0872,0.90281,0.046917
8.0966,0.90994,0.047838
8.1061,0.91611,0.048607
8.1155,0.92112,0.04927
8.125,0.9247,0.049756
8.1344,0.92692,0.049986
8.1439,0.92744,0.050047
8.1533,0.92634,0.049889
8.1627,0.92417,0.049643
8.1722,0.92095,0.049333
8.1816,0.91712,0.048864
8.1911,0.9133,0.048391
8.2005,0.90986,0.047883
8.21,0.90682,0.047391
8.2194,0.90418,0.047012
8.2288,0.90208,0.046641
8.2383,0.90033,0.046306
8.2477,0.89925,0.046068
8.2572,0.89886,0.045991
8.2666,0.89898,0.046003
8.276,0.89948,0.046084
8.2855,0.90019,0.046226
8.2949,0.90093,0.046384
8.3044,0.90172,0.046532
8.3138,0.90234,0.046744
8.3233,0.90264,0.046898
8.3327,0.90282,0.046982
8.3421,0.90327,0.047069
8.3516,0.90382,0.047197
8.361,0.90445,0.047308
8.3705,0.90507,0.047392
8.3799,0.90545,0.047429
8.3894,0.90597,0.047462
8.3988,0.90604,0.047411
8.4082,0.90572,0.047289
8.4177,0.90524,0.047164
8.4271,0.90465,0.047018
8.4366,0.90406,0.046862
8.446,0.90377,0.046704
8.4555,0.90375,0.04654
8.4649,0.90408,0.046411
8.4743,0.90458,0.046441
8.4838,0.9049,0.046542
8.4932,0.90499,0.046549
8.5027,0.9054,0.046676
8.5121,0.90584,0.046821
8.5215,0.90619,0.047002
8.531,0.90649,0.047164
8.5404,0.90679,0.047298
8.5499,0.90698,0.047376
8.5593,0.90679,0.047445
8.5688,0.90657,0.047504
8.5782,0.90625,0.047456
8.5876,0.90603,0.047335
8.5971,0.90606,0.047188
8.6065,0.90584,0.047039
8.616,0.90569,0.046949
8.6254,0.90543,0.046844
8.6349,0.90527,0.046745
8.6443,0.9052,0.046698
8.6537,0.90505,0.046682
8.6632,0.90479,0.0466
8.6726,0.90454,0.046501
8.6821,0.90437,0.046405
8.6915,0.90451,0.046418
8.701,0.90484,0.046464
8.7104,0.90528,0.046553
8.7198,0.90599,0.046667
8.7293,0.90682,0.046831
8.7387,0.90794,0.04696
8.7482,0.90919,0.047082
8.7576,0.91069,0.047249
8.7671,0.91257,0.047494
8.7765,0.91441,0.047726
8.7859,0.916,0.047898
8.7954,0.91736,0.04807
8.8048,0.91838,0.048205
8.8143,0.91902,0.048256
8.8237,0.91948,0.048318
8.8331,0.91998,0.048288
8.8426,0.92061,0.048265
8.852,0.92095,0.048201
8.8615,0.9211,0.048091
8.8709,0.92113,0.048012
8.8804,0.92106,0.04791
8.8898,0.92082,0.047737
8.8992,0.92048,0.047562
8.9087,0.92026,0.047446
8.9181,0.92033,0.047465
8.9276,0.9208,0.047531
8.937,0.92135,0.047579
8.9464,0.92181,0.047618
8.9559,0.92245,0.047744
8.9653,0.9231,0.047849
8.9748,0.92372,0.047928
8.9842,0.92404,0.047949
8.9936,0.92362,0.047821
9.0031,0.92212,0.047392
9.0125,0.9198,0.046819
9.022,0.91674,0.046093
9.0314,0.91336,0.045404
9.0408,0.90988,0.04484
9.0503,0.9064,0.044412
9.0597,0.90341,0.04413
9.0692,0.90152,0.044071
9.0786,0.90025,0.044117
9.088,0.89933,0.044129
9.0975,0.89875,0.044156
9.1069,0.89862,0.044264
9.1164,0.89891,0.044452
9.1258,0.8997,0.04479
9.1352,0.90097,0.045245
9.1447,0.9027,0.045738
9.1541,0.90447,0.046187
9.1636,0.90616,0.046594
9.173,0.90833,0.047162
9.1824,0.9108,0.047752
9.1919,0.91343,0.048411
9.2013,0.91622,0.049162
9.2108,0.91925,0.04986
9.2202,0.92208,0.050521
9.2296,0.92466,0.051092
9.2391,0.92696,0.051476
9.2485,0.92887,0.051609
9.258,0.93031,0.051761
9.2674,0.93122,0.051887
9.2768,0.9313,0.051724
9.2863,0.93081,0.051482
9.2957,0.92991,0.051162
9.3052,0.92881,0.050798
9.3146,0.92727,0.050389
9.3241,0.92591,0.05001
9.3335,0.92454,0.049585
9.3429,0.92319,0.04917
9.3524,0.92186,0.048763
9.3618,0.92087,0.048497
9.3713,0.92015,0.048334
9.3807,0.91988,0.048292
9.3901,0.92001,0.048296
9.3996,0.92046,0.0482
9.409,0.92087,0.048013
9.4185,0.92098,0.047854
9.4279,0.92111,0.047685
9.4373,0.92115,0.047491
9.4468,0.92095,0.047303
9.4562,0.92098,0.047188
9.4657,0.92067,0.047126
9.4751,0.91988,0.046947
9.4845,0.91885,0.04672
9.494,0.91784,0.046556
9.5034,0.91721,0.046468
9.5129,0.91686,0.046481
9.5223,0.91673,0.046553
9.5317,0.91636,0.046587
9.5412,0.91603,0.046615
9.5506,0.91572,0.046621
9.5601,0.91526,0.046579
9.5695,0.91444,0.046507
9.5789,0.91362,0.046506
9.5884,0.91297,0.046454
9.5978,0.91284,0.046468
9.6073,0.91312,0.046508
9.6167,0.91361,0.046562
9.6261,0.91423,0.046753
9.6356,0.91474,0.046902
9.645,0.91513,0.047027
9.6545,0.91533,0.047091
9.6639,0.91538,0.047126
9.6733,0.91552,0.047345
9.6828,0.9161,0.047709
9.6922,0.91647,0.047945
9.7017,0.9167,0.04811
9.7111,0.91644,0.048111
9.7205,0.91599,0.047998
9.73,0.9157,0.04792
9.7394,0.91552,0.047927
9.7489,0.91549,0.048077
9.7583,0.91553,0.04821
9.7677,0.91583,0.048313
9.7772,0.91619,0.048352
9.7866,0.91698,0.048473
9.7961,0.91806,0.048734
9.8055,0.91963,0.049
9.8149,0.9217,0.04932
9.8244,0.92385,0.049755
9.8338,0.92568,0.049918
9.8433,0.92585,0.049705
9.8527,0.92565,0.049543
9.8621,0.92534,0.049302
9.8716,0.92498,0.049076
9.881,0.92464,0.048928
9.8905,0.92424,0.048722
9.8999,0.92373,0.048524
9.9093,0.9232,0.048432
9.9188,0.92319,0.048322
9.9282,0.92318,0.048143
9.9377,0.92292,0.047986
9.9471,0.92261,0.047791
9.9565,0.92274,0.04768
9.966,0.92292,0.047642
9.9754,0.92321,0.047715
9.9849,0.9232,0.047679
9.9943,0.92315,0.047649
10.004,0.92316,0.047626
10.013,0.92303,0.047603
10.023,0.92276,0.04759
10.032,0.92249,0.047531
10.041,0.92199,0.047506
10.051,0.92174,0.047444
10.06,0.92181,0.047462
10.07,0.92198,0.047521
10.079,0.92216,0.047578
10.089,0.92244,0.047623
10.098,0.92286,0.047702
10.108,0.92325,0.047786
10.117,0.92358,0.047868
10.126,0.92399,0.047992
10.136,0.92426,0.048066
10.145,0.92437,0.048011
10.155,0.9244,0.047977
10.164,0.92445,0.048024
10.174,0.92431,0.048044
10.183,0.92402,0.048036
10.193,0.92372,0.047983
10.202,0.92331,0.047958
10.211,0.92282,0.047916
10.221,0.92242,0.047823
10.23,0.92204,0.047792
10.24,0.92188,0.047776
10.249,0.92172,0.047751
10.259,0.92159,0.047703
10.268,0.92141,0.047729
10.277,0.92146,0.047683
10.287,0.92148,0.047629
10.296,0.92126,0.047526
10.306,0.92102,0.047475
10.315,0.92069,0.047457
10.325,0.92038,0.047409
10.334,0.92003,0.047354
10.344,0.91939,0.047186
10.353,0.91859,0.046958
10.362,0.91784,0.046787
10.372,0.91702,0.046601
10.381,0.91616,0.04649
10.391,0.91525,0.046394
10.4,0.91444,0.046336
10.41,0.91383,0.046247
10.419,0.91328,0.046206
10.429,0.91257,0.046148
10.438,0.91195,0.04608
10.447,0.91151,0.046013
10.457,0.9114,0.046016
10.466,0.91153,0.046094
10.476,0.91189,0.046137
10.485,0.91253,0.046284
10.495,0.91344,0.046471
10.504,0.91456,0.046652
10.513,0.91559,0.046849
10.523,0.91625,0.046992
10.532,0.91688,0.047088
10.542,0.9174,0.047233
10.551,0.91765,0.047289
10.561,0.91772,0.04727
10.57,0.91772,0.047309
10.58,0.91785,0.047361
10.589,0.91784,0.047324
10.598,0.91772,0.047308
10.608,0.91766,0.047278
10.617,0.91772,0.047359
10.627,0.91791,0.04747
10.636,0.91819,0.047492
10.646,0.91839,0.047549
10.655,0.91836,0.047623
10.665,0.91836,0.047641
10.674,0.91848,0.047662
10.683,0.91854,0.047698
10.693,0.91853,0.047734
10.702,0.91868,0.047823
10.712,0.91914,0.047942
10.721,0.91964,0.048042
10.731,0.9203,0.048182
10.74,0.92089,0.048383
10.749,0.92121,0.048568
10.759,0.92155,0.048834
10.768,0.9218,0.048949
10.778,0.92194,0.048975
10.787,0.92202,0.049033
10.797,0.92181,0.049038
10.806,0.92106,0.048842
10.816,0.92006,0.048604
10.825,0.91879,0.04835
10.834,0.91701,0.048054
10.844,0.91491,0.047714
10.853,0.91275,0.047347
10.863,0.91084,0.046979
10.872,0.90917,0.046737
10.882,0.90785,0.046622
10.891,0.90682,0.046442
10.901,0.90615,0.046358
10.91,0.90581,0.046376
10.919,0.90571,0.046405
10.929,0.90598,0.046499
10.938,0.90615,0.0466
10.948,0.90636,0.046751
10.957,0.9067,0.046935
10.967,0.90737,0.04712
10.976,0.90799,0.047286
10.985,0.90855,0.04745
10.995,0.90927,0.047612
11.004,0.91039,0.047874
11.014,0.91174,0.048154
11.023,0.91315,0.048473
11.033,0.91458,0.048735
11.042,0.91604,0.048995
11.052,0.91749,0.049183
11.061,0.9188,0.049404
11.07,0.91997,0.04962
11.08,0.9212,0.049802
11.089,0.92225,0.049957
11.099,0.92278,0.049982
11.108,0.92311,0.049995
11.118,0.92342,0.049953
11.127,0.92348,0.049909
11.137,0.92375,0.04991
11.146,0.92421,0.05006
11.155,0.92477,0.050246
11.165,0.92524,0.050408
11.174,0.92572,0.050582
11.184,0.92629,0.050691
11.193,0.92648,0.050762
11.203,0.92664,0.050825
11.212,0.92692,0.050891
11.222,0.92705,0.050905
11.231,0.92688,0.050887
11.24,0.9262,0.050848
11.25,0.92563,0.05081
11.259,0.92509,0.05072
11.269,0.92475,0.050625
11.278,0.92466,0.050654
11.288,0.92477,0.050783
11.297,0.92492,0.050793
11.306,0.92521,0.050834
11.316,0.92558,0.050929
11.325,0.92588,0.051007
11.335,0.92606,0.05108
11.344,0.92615,0.051118
11.354,0.92634,0.051124
11.363,0.92677,0.051201
11.373,0.92738,0.05128
11.382,0.92804,0.05137
11.391,0.92882,0.051486
11.401,0.92951,0.051619
11.41,0.92979,0.051663
11.42,0.92979,0.051626
11.429,0.92963,0.051569
11.439,0.9296,0.051574
11.448,0.9297,0.051537
11.458,0.92963,0.05145
11.467,0.92946,0.051345
11.476,0.92923,0.051309
11.486,0.92865,0.051189
11.495,0.92798,0.051047
11.505,0.92774,0.05094
11.514,0.92795,0.050968
11.524,0.92808,0.050956
11.533,0.92821,0.050939
11.543,0.92824,0.050883
11.552,0.92786,0.050806
11.561,0.92731,0.05079
11.571,0.92671,0.050672
11.58,0.92595,0.050544
11.59,0.92509,0.050372
11.599,0.92442,0.050152
11.609,0.924,0.049993
11.618,0.9236,0.049957
11.628,0.9232,0.04992
11.637,0.92299,0.049916
11.646,0.92304,0.049956
11.656,0.92302,0.049997
11.665,0.92308,0.050036
11.675,0.92303,0.050005
11.684,0.92277,0.049942
11.694,0.92256,0.049856
11.703,0.92231,0.049752
11.712,0.92195,0.049667
11.722,0.92174,0.049561
11.731,0.92144,0.049538
11.741,0.92153,0.049613
11.75,0.92175,0.049756
11.76,0.92198,0.049855
11.769,0.92231,0.049959
11.779,0.92278,0.050118
11.788,0.923,0.050229
11.797,0.92306,0.050216
11.807,0.92289,0.050173
11.816,0.92267,0.05017
11.826,0.92273,0.050197
11.835,0.92291,0.050224
11.845,0.92311,0.05023
11.854,0.92318,0.050221
11.864,0.92345,0.050231
11.873,0.9238,0.050299
11.882,0.92424,0.050358
11.892,0.92444,0.050423
11.901,0.92447,0.050446
11.911,0.92446,0.05047
11.92,0.92454,0.050464
11.93,0.92464,0.050462
11.939,0.92478,0.050489
11.949,0.92509,0.050583
11.958,0.92579,0.050734
11.967,0.92652,0.050793
11.977,0.92751,0.050855
11.986,0.92836,0.051018
11.996,0.92903,0.051121
12.005,0.92976,0.051223
12.015,0.93043,0.05135
12.024,0.9311,0.051461
12.033,0.93189,0.051593
12.043,0.93245,0.051642
12.052,0.93308,0.051625
12.062,0.93365,0.051735
12.071,0.93408,0.051865
12.081,0.93456,0.051986
12.09,0.93486,0.052133
12.1,0.93468,0.052149
12.109,0.93445,0.052119
12.118,0.93415,0.052028
12.128,0.93346,0.051894
12.137,0.93265,0.051772
12.147,0.93158,0.051561
12.156,0.93038,0.051321
12.166,0.92915,0.051116
12.175,0.9278,0.050892
12.185,0.92636,0.050631
12.194,0.92508,0.050366
12.203,0.92391,0.050087
12.213,0.92274,0.049901
12.222,0.92175,0.049729
12.232,0.92088,0.049572
12.241,0.9199,0.04938
12.251,0.91891,0.049218
12.26,0.91784,0.049065
12.269,0.91728,0.048987
12.279,0.91688,0.04897
12.288,0.91668,0.048875
12.298,0.91665,0.048831
12.307,0.91676,0.048876
12.317,0.91699,0.048933
12.326,0.91711,0.048953
12.336,0.91725,0.049001
12.345,0.91743,0.049096
12.354,0.91758,0.049087
12.364,0.91746,0.049036
12.373,0.91749,0.049048
12.383,0.91743,0.049057
12.392,0.91746,0.049063
12.402,0.91762,0.049112
12.411,0.91779,0.049103
12.421,0.91781,0.049084
12.43,0.91759,0.04903
12.439,0.91722,0.048953
12.449,0.91682,0.048834
12.458,0.91647,0.048684
12.468,0.91598,0.048576
12.477,0.91549,0.048417
12.487,0.91524,0.048332
12.496,0.91518,0.048254
12.506,0.91519,0.048216
12.515,0.9151,0.048217
12.524,0.91523,0.048246
12.534,0.91531,0.048238
12.543,0.9154,0.048225
12.553,0.91558,0.048214
12.562,0.91574,0.048271
12.572,0.91578,0.04833
12.581,0.9159,0.048338
12.59,0.91644,0.048424
12.6,0.91714,0.048542
12.609,0.91791,0.048677
12.619,0.91858,0.048793
12.628,0.9194,0.048961
12.638,0.92019,0.049197
12.647,0.92092,0.049489
12.657,0.92171,0.049558
12.666,0.92211,0.049538
12.675,0.9223,0.049546
12.685,0.92236,0.049554
12.694,0.92238,0.049516
12.704,0.92204,0.049471
12.713,0.92178,0.049473
12.723,0.92189,0.04959
12.732,0.9221,0.049686
12.742,0.92227,0.049719
12.751,0.92253,0.049765
12.76,0.92272,0.049807
12.77,0.9228,0.049881
12.779,0.92268,0.049928
12.789,0.92207,0.049899
12.798,0.9211,0.049767
12.808,0.92005,0.049626
12.817,0.91914,0.049501
12.826,0.91873,0.049463
12.836,0.91824,0.049417
12.845,0.9175,0.049345
12.855,0.9165,0.049189
12.864,0.91536,0.049011
12.874,0.91417,0.048892
12.883,0.9133,0.048717
12.893,0.91264,0.048563
12.902,0.91216,0.048504
12.911,0.91223,0.048587
12.921,0.91264,0.048787
12.93,0.91311,0.048944
12.94,0.91335,0.049065
12.949,0.91349,0.049209
12.959,0.91384,0.049369
12.968,0.91438,0.049503
12.978,0.91479,0.049589
12.987,0.915,0.049675
12.996,0.9151,0.049749
13.006,0.91499,0.049704
13.015,0.91477,0.049697
13.025,0.91425,0.049615
13.034,0.91331,0.049415
13.044,0.91229,0.049182
13.053,0.9114,0.048982
13.063,0.91056,0.048802
13.072,0.9098,0.04865
13.081,0.90946,0.048601
13.091,0.90934,0.048608
13.1,0.90953,0.048752
13.11,0.90995,0.04891
13.119,0.91043,0.049029
13.129,0.91068,0.049107
13.138,0.91104,0.049168
13.147,0.91138,0.049227
13.157,0.91166,0.049297
13.166,0.91185,0.049416
13.176,0.91235,0.049579
13.185,0.91304,0.049746
13.195,0.91403,0.049859
13.204,0.9148,0.049912
13.214,0.91544,0.050052
13.223,0.9159,0.050125
13.232,0.91654,0.050186
13.242,0.91739,0.050323
13.251,0.91811,0.050416
13.261,0.91858,0.050477
13.27,0.91901,0.050524
13.28,0.91922,0.05053
13.289,0.91952,0.050529
13.299,0.91968,0.050544
13.308,0.91942,0.050467
13.317,0.91905,0.050367
13.327,0.91872,0.050242
13.336,0.91852,0.050151
13.346,0.91841,0.050178
13.355,0.91825,0.050226
13.365,0.91806,0.050285
13.374,0.91799,0.050345
13.384,0.91792,0.050368
13.393,0.91794,0.050315
13.402,0.91825,0.050307
13.412,0.91866,0.050375
13.421,0.91934,0.050507
13.431,0.92017,0.050696
13.44,0.92116,0.050833
13.45,0.92208,0.05093
13.459,0.923,0.051008
13.469,0.92399,0.051133
13.478,0.92495,0.051329
13.487,0.92583,0.051487
13.497,0.92667,0.051595
13.506,0.92755,0.051701
13.516,0.9283,0.051765
13.525,0.929,0.051865
13.535,0.92954,0.052015
13.544,0.92995,0.052107
13.553,0.9305,0.052208
13.563,0.93062,0.05218
13.572,0.93069,0.0521
13.582,0.9304,0.052016
13.591,0.92988,0.051894
13.601,0.92924,0.051811
13.61,0.92825,0.051581
13.62,0.92713,0.051397
13.629,0.92614,0.05124
13.638,0.92523,0.051086
13.648,0.92436,0.05092
13.657,0.92357,0.050823
13.667,0.92273,0.050725
13.676,0.92192,0.050624
13.686,0.92111,0.050433
13.695,0.9204,0.050245
13.705,0.91998,0.050132
13.714,0.91982,0.050092
13.723,0.91978,0.050072
13.733,0.91986,0.050028
13.742,0.91991,0.049993
13.752,0.91993,0.050036
13.761,0.92003,0.050118
13.771,0.91989,0.050171
13.78,0.9198,0.05019
13.79,0.92009,0.050263
13.799,0.92056,0.050357
13.808,0.92109,0.050403
13.818,0.92167,0.050542
13.827,0.92239,0.050698
13.837,0.92314,0.050831
13.846,0.92386,0.050917
13.856,0.9245,0.051
13.865,0.9252,0.051123
13.874,0.92565,0.05114
13.884,0.92573,0.051108
13.893,0.92586,0.051092
13.903,0.92605,0.051105
13.912,0.92584,0.051097
13.922,0.92555,0.050999
13.931,0.92526,0.050936
13.941,0.92497,0.050884
13.95,0.92476,0.050854
13.959,0.92451,0.050817
13.969,0.92377,0.050673
13.978,0.92244,0.05046
13.988,0.92162,0.050354
13.997,0.92104,0.05036
14.007,0.92023,0.050256
14.016,0.9195,0.050241
14.026,0.9189,0.050161
14.035,0.91842,0.050162
14.044,0.91817,0.050142
14.054,0.91824,0.050188
14.063,0.91841,0.05028
14.073,0.91873,0.05036
14.082,0.91906,0.05043
14.092,0.91966,0.050513
14.101,0.9202,0.050593
14.111,0.92064,0.050663
14.12,0.92095,0.050784
14.129,0.92126,0.050832
14.139,0.92164,0.050875
14.148,0.92197,0.0509
14.158,0.9222,0.050912
14.167,0.9223,0.050934
14.177,0.92222,0.050871
14.186,0.92221,0.050818
14.196,0.92209,0.050801
14.205,0.92107,0.050737
14.214,0.91999,0.050561
14.224,0.91881,0.050332
14.233,0.91788,0.050183
14.243,0.91689,0.050046
14.252,0.916,0.049974
14.262,0.91536,0.049961
14.271,0.91507,0.049964
14.28,0.91504,0.049948
14.29,0.91513,0.049907
14.299,0.91529,0.04997
14.309,0.91549,0.050041
14.318,0.91558,0.050088
14.328,0.91552,0.050064
14.337,0.91548,0.05005
14.347,0.9155,0.050099
14.356,0.91555,0.050174
14.365,0.91544,0.050209
14.375,0.91537,0.050275
14.384,0.91521,0.050283
14.394,0.91495,0.050162
14.403,0.91481,0.050123
14.413,0.91466,0.05013
14.422,0.91449,0.050133
14.432,0.91439,0.050158
14.441,0.91409,0.050073
14.45,0.91422,0.050009
14.46,0.9144,0.050018
14.469,0.91459,0.050032
14.479,0.91475,0.050115
14.488,0.91546,0.050282
14.498,0.91629,0.050477
14.507,0.91674,0.050708
14.517,0.91699,0.050815
14.526,0.9172,0.050924
14.535,0.91771,0.051051
14.545,0.91852,0.051213
14.554,0.91934,0.051355
14.564,0.91999,0.05157
14.573,0.92075,0.051799
14.583,0.92142,0.051966
14.592,0.92191,0.052143
14.602,0.92233,0.052258
14.611,0.92267,0.052354
14.62,0.92309,0.052462
14.63,0.92337,0.052494
14.639,0.92384,0.052508
14.649,0.9242,0.052487
14.658,0.92425,0.05248
14.668,0.92408,0.052462
14.677,0.92384,0.052458
14.687,0.92381,0.052469
14.696,0.92406,0.052492
14.705,0.92424,0.052448
14.715,0.92449,0.052501
14.724,0.92462,0.052517
14.734,0.92466,0.052493
14.743,0.92453,0.052517
14.753,0.92413,0.052425
14.762,0.92381,0.052211
14.771,0.92412,0.05212
14.781,0.92425,0.05204
14.79,0.9244,0.052067
14.8,0.92431,0.052093
14.809,0.92415,0.052115
14.819,0.92417,0.052084
14.828,0.92402,0.052087
14.838,0.9239,0.052144
14.847,0.92411,0.052236
14.856,0.92403,0.052274
14.866,0.92414,0.052325
14.875,0.92471,0.05249
14.885,0.92526,0.052637
14.894,0.92566,0.052776
14.904,0.92599,0.052846
14.913,0.92633,0.052906
14.923,0.92625,0.052891
14.932,0.92589,0.052774
14.941,0.92536,0.052656
14.951,0.92489,0.052583
14.96,0.92447,0.052489
14.97,0.92397,0.052376
14.979,0.92348,0.052284
14.989,0.92285,0.052267
14.998,0.92224,0.052158
15.008,0.92137,0.051994
15.017,0.92045,0.051829
15.026,0.9192,0.051626
15.036,0.91778,0.051344
15.045,0.9165,0.051062
15.055,0.91548,0.050844
15.064,0.91464,0.05068
15.074,0.91347,0.050484
15.083,0.91233,0.050321
15.093,0.91141,0.050197
15.102,0.91062,0.050104
15.111,0.91001,0.050072
15.121,0.90957,0.050074
15.13,0.90922,0.050001
15.14,0.9089,0.049931
15.149,0.9083,0.04979
15.159,0.90772,0.049697
15.168,0.90709,0.049592
15.178,0.90665,0.049495
15.187,0.90594,0.049409
15.196,0.90544,0.04934
15.206,0.90506,0.049273
15.215,0.90486,0.049264
15.225,0.90492,0.049273
15.234,0.90482,0.049222
15.244,0.90496,0.049247
15.253,0.90539,0.049368
15.263,0.90616,0.04957
15.272,0.90686,0.049755
15.281,0.90735,0.049847
15.291,0.90778,0.04991
15.3,0.90828,0.049996
15.31,0.90877,0.050033
15.319,0.90938,0.050089
15.329,0.90996,0.050205
15.338,0.91057,0.05034
15.347,0.91097,0.050394
15.357,0.91148,0.050483
15.366,0.9121,0.05058
15.376,0.91287,0.050711
15.385,0.91381,0.050887
15.395,0.91481,0.051037
15.404,0.91594,0.051148
15.414,0.91702,0.051302
15.423,0.91777,0.051439
15.432,0.91841,0.051493
15.442,0.91925,0.051599
15.451,0.91996,0.051672
15.461,0.92052,0.051793
15.47,0.92063,0.051849
15.48,0.92034,0.051756
15.489,0.91968,0.0516
15.499,0.91908,0.0515
15.508,0.91877,0.051448
15.517,0.91863,0.051402
15.527,0.91838,0.051422
15.536,0.91791,0.051347
15.546,0.9175,0.051327
15.555,0.91698,0.051246
15.565,0.91623,0.051121
15.574,0.91534,0.050972
15.584,0.91447,0.050834
15.593,0.9137,0.050687
15.602,0.91309,0.050554
15.612,0.91271,0.050502
15.621,0.91253,0.050487
15.631,0.9126,0.0505
15.64,0.91299,0.05059
15.65,0.91351,0.050738
15.659,0.91421,0.050854
15.669,0.9149,0.050962
15.678,0.91598,0.051169
15.687,0.91705,0.051385
15.697,0.91824,0.051565
15.706,0.91954,0.05178
15.716,0.92076,0.052025
15.725,0.92158,0.052161
15.735,0.92229,0.05221
15.744,0.92276,0.05234
15.754,0.92307,0.052429
15.763,0.92343,0.05243
15.772,0.9237,0.052405
15.782,0.92364,0.052353
15.791,0.9237,0.052347
15.801,0.92364,0.052341
15.81,0.92344,0.052245
15.82,0.92313,0.052113
15.829,0.92286,0.051998
15.839,0.92281,0.051951
15.848,0.92276,0.051941
15.857,0.92265,0.05194
15.867,0.92256,0.05189
15.876,0.92262,0.05188
15.886,0.92273,0.051878
15.895,0.92309,0.051945
15.905,0.92333,0.052072
15.914,0.92355,0.052184
15.924,0.92368,0.05229
15.933,0.92381,0.052336
15.942,0.92396,0.052356
15.952,0.92407,0.052401
15.961,0.92385,0.05241
15.971,0.92359,0.052418
15.98,0.9234,0.052399
15.99,0.92344,0.052442
15.999,0.92324,0.052486
16.009,0.92297,0.052547
16.018,0.92243,0.052603
16.027,0.92168,0.052521
16.037,0.92084,0.052358
16.046,0.92013,0.052198
16.056,0.91949,0.05205
16.065,0.91916,0.051936
16.075,0.91885,0.051866
16.084,0.91869,0.051841
16.093,0.9185,0.051827
16.103,0.9184,0.051826
16.112,0.91849,0.051848
16.122,0.91847,0.0518
16.131,0.91813,0.051756
16.141,0.9178,0.051751
16.15,0.91765,0.051723
16.16,0.91778,0.05178
16.169,0.91821,0.051833
16.178,0.91883,0.051937
16.188,0.91973,0.052083
16.197,0.92031,0.052175
16.207,0.92045,0.052199
16.216,0.92037,0.052235
16.226,0.9202,0.052301
16.235,0.91994,0.052271
16.245,0.91967,0.052205
16.254,0.91979,0.052233
16.263,0.91921,0.052095
16.273,0.91856,0.051904
16.282,0.91802,0.051743
16.292,0.91734,0.051635
16.301,0.91673,0.051515
16.311,0.91625,0.051498
16.32,0.91569,0.051462
16.33,0.91522,0.051437
16.339,0.9149,0.051436
16.348,0.91444,0.051364
16.358,0.91393,0.051287
16.367,0.91338,0.051162
16.377,0.91278,0.051094
16.386,0.91236,0.051041
16.396,0.91216,0.051074
16.405,0.91223,0.051103
16.415,0.91229,0.051136
16.424,0.91261,0.051202
16.433,0.91288,0.051238
16.443,0.91286,0.051238
16.452,0.91312,0.051267
16.462,0.91356,0.051346
16.471,0.91408,0.05146
16.481,0.91424,0.051504
16.49,0.9143,0.051506
16.5,0.91426,0.051479
16.509,0.91413,0.051425
16.518,0.91409,0.05143
16.528,0.91431,0.051464
16.537,0.91409,0.051466
16.547,0.9138,0.051412
16.556,0.91362,0.051411
16.566,0.91327,0.051355
16.575,0.913,0.051353
16.585,0.91272,0.05133
16.594,0.91235,0.051352
16.603,0.91199,0.051347
16.613,0.91173,0.051317
16.622,0.91159,0.051353
16.632,0.91148,0.051377
16.641,0.9113,0.051436
16.651,0.91144,0.051444
16.66,0.91137,0.051402
16.67,0.91111,0.051387
16.679,0.91107,0.051426
16.688,0.9113,0.051513
16.698,0.91174,0.051648
16.707,0.91196,0.051717
16.717,0.91235,0.051782
16.726,0.91259,0.051836
16.736,0.91247,0.051742
16.745,0.91218,0.051605
16.755,0.91208,0.051498
16.764,0.91214,0.051404
16.773,0.91241,0.051375
16.783,0.91287,0.051449
16.792,0.91311,0.051496
16.802,0.91329,0.051619
16.811,0.91318,0.051639
16.821,0.91288,0.05155
16.83,0.91259,0.051481
16.84,0.91242,0.051444
16.849,0.91248,0.051382
16.858,0.91225,0.051329
16.868,0.9122,0.051337
16.877,0.91238,0.051393
16.887,0.91272,0.051489
16.896,0.91304,0.051585
16.906,0.91353,0.051728
16.915,0.91384,0.051835
16.925,0.91403,0.051927
16.934,0.91391,0.051935
16.943,0.9137,0.051947
16.953,0.91363,0.051985
16.962,0.91381,0.052055
16.972,0.914,0.052055
16.981,0.9142,0.052131
16.991,0.91412,0.052166
17,0.9139,0.052144
17.01,0.91336,0.052054
17.019,0.91282,0.051963
17.028,0.91217,0.051832
17.038,0.91114,0.051624
17.047,0.90999,0.051414
17.057,0.90894,0.051196
17.066,0.90804,0.051035
17.076,0.90721,0.050861
17.085,0.90635,0.050715
17.095,0.9056,0.050637
17.104,0.90517,0.050594
17.113,0.90492,0.050594
17.123,0.90482,0.050639
17.132,0.90472,0.050668
17.142,0.90468,0.050666
17.151,0.90469,0.050704
17.161,0.90481,0.050789
17.17,0.905,0.050863
17.18,0.9053,0.050971
17.189,0.90592,0.051136
17.198,0.90662,0.051292
17.208,0.9073,0.051423
17.217,0.90782,0.051586
17.227,0.90858,0.051775
17.236,0.90955,0.051981
17.246,0.91042,0.052172
17.255,0.9109,0.052267
17.265,0.91135,0.052364
17.274,0.91174,0.052436
17.283,0.91184,0.052367
17.293,0.91179,0.052319
17.302,0.91163,0.052221
17.312,0.91125,0.052105
17.321,0.91094,0.05199
17.331,0.91068,0.051947
17.34,0.91023,0.051893
17.35,0.90984,0.051873
17.359,0.90941,0.051795
17.368,0.90909,0.051716
17.378,0.90891,0.051708
17.387,0.9086,0.051715
17.397,0.90816,0.051715
17.406,0.90716,0.051586
17.416,0.90625,0.051423
17.425,0.90549,0.051278
17.435,0.90469,0.051117
17.444,0.90382,0.050917
17.453,0.9029,0.050737
17.463,0.90206,0.050617
17.472,0.90156,0.05057
17.482,0.9009,0.05051
17.491,0.90041,0.050412
17.501,0.89994,0.050304
17.51,0.89977,0.050284
17.52,0.89971,0.050251
17.529,0.89994,0.050286
17.538,0.90038,0.050378
17.548,0.9006,0.050486
17.557,0.90074,0.050582
17.567,0.90105,0.05073
17.576,0.90166,0.050849
17.586,0.90246,0.051026
17.595,0.90327,0.051176
17.605,0.90373,0.051343
17.614,0.90413,0.051422
17.623,0.90459,0.051528
17.633,0.90486,0.051518
17.642,0.90523,0.051557
17.652,0.90585,0.051683
17.661,0.90662,0.051818
17.671,0.90721,0.051963
17.68,0.90769,0.052089
17.69,0.90803,0.05213
17.699,0.90839,0.052198
17.708,0.90828,0.05216
17.718,0.90787,0.052036
17.727,0.90766,0.051992
17.737,0.90755,0.051978
17.746,0.90764,0.051976
17.756,0.90785,0.051995
17.765,0.90792,0.051992
17.775,0.90821,0.052019
17.784,0.9085,0.052114
17.793,0.90895,0.0522
17.803,0.90987,0.052405
17.812,0.91101,0.052737
17.822,0.91206,0.052947
17.831,0.91338,0.053137
17.841,0.91426,0.053275
17.85,0.91479,0.053417
17.86,0.91502,0.053427
17.869,0.91547,0.05344
17.878,0.91603,0.053509
17.888,0.91639,0.053515
17.897,0.91654,0.053495
17.907,0.91663,0.053396
17.916,0.91656,0.053312
17.926,0.91651,0.053226
17.935,0.91683,0.053288
17.945,0.91711,0.053343
17.954,0.91758,0.053439
17.963,0.91843,0.053566
17.973,0.91948,0.053709
17.982,0.9203,0.053861
17.992,0.92077,0.053952
18.001,0.92133,0.054065
18.011,0.92156,0.054093
18.02,0.92166,0.054107
18.03,0.92133,0.054002
18.039,0.92074,0.053802
18.048,0.92009,0.053628
18.058,0.9195,0.053538
18.067,0.91911,0.053505
18.077,0.91849,0.053408
18.086,0.91758,0.05322
18.096,0.91673,0.053085
18.105,0.91615,0.052985
18.115,0.91556,0.052965
18.124,0.91502,0.052917
18.133,0.91446,0.052839
18.143,0.91407,0.052896
18.152,0.91359,0.052866
18.162,0.91318,0.052746
18.171,0.91251,0.052529
18.181,0.91169,0.052313
18.19,0.91095,0.052121
18.2,0.91023,0.05201
18.209,0.90974,0.051942
18.218,0.9095,0.051889
18.228,0.90949,0.051863
18.237,0.90948,0.051859
18.247,0.90964,0.051906
18.256,0.91021,0.052026
18.266,0.91092,0.05218
18.275,0.91146,0.052287
18.285,0.91165,0.052378
18.294,0.91175,0.052413
18.303,0.9117,0.052368
18.313,0.91158,0.052321
18.322,0.9113,0.052199
18.332,0.91105,0.052085
18.341,0.91082,0.051968
18.351,0.91062,0.051847
18.36,0.91028,0.05174
18.37,0.91005,0.051672
18.379,0.91004,0.051714
18.388,0.90999,0.051753
18.398,0.91001,0.051779
18.407,0.90979,0.051743
18.417,0.90955,0.05171
18.426,0.90923,0.051674
18.436,0.90884,0.051647
18.445,0.90831,0.051602
18.455,0.90769,0.051562
18.464,0.90688,0.051396
18.473,0.90624,0.051241
18.483,0.90579,0.051113
18.492,0.90546,0.051045
18.502,0.90515,0.050955
18.511,0.90498,0.050913
18.521,0.90509,0.050958
18.53,0.90549,0.050984
18.54,0.90592,0.051032
18.549,0.90655,0.051154
18.558,0.90733,0.051261
18.568,0.90794,0.051347
18.577,0.90858,0.051459
18.587,0.90953,0.051616
18.596,0.91084,0.051832
18.606,0.91198,0.052023
18.615,0.91332,0.052253
18.625,0.9148,0.052556
18.634,0.91597,0.052865
18.643,0.91676,0.053081
18.653,0.91751,0.053289
18.662,0.91824,0.053454
18.672,0.91872,0.05361
18.681,0.91904,0.053694
18.691,0.91951,0.053735
18.7,0.91979,0.053733
18.71,0.91968,0.053749
18.719,0.91919,0.053622
18.728,0.91857,0.053499
18.738,0.91791,0.053454
18.747,0.91741,0.053331
18.757,0.91665,0.053142
18.766,0.91588,0.052959
18.776,0.91522,0.052872
18.785,0.91459,0.052792
18.795,0.91392,0.052764
18.804,0.91341,0.052753
18.813,0.91312,0.052725
18.823,0.91299,0.052729
18.832,0.91318,0.052817
18.842,0.91349,0.052935
18.851,0.91389,0.053009
18.861,0.91436,0.053082
18.87,0.91501,0.053173
18.88,0.91549,0.053266
18.889,0.91573,0.053295
18.898,0.91605,0.053371
18.908,0.9165,0.053485
18.917,0.91715,0.053687
18.927,0.91755,0.053805
18.936,0.91811,0.053905
18.946,0.91886,0.054071
18.955,0.91943,0.054147
18.965,0.92001,0.054204
18.974,0.92092,0.054343
18.983,0.92194,0.05451
18.993,0.92286,0.054758
19.002,0.92361,0.054939
19.012,0.92421,0.055078
19.021,0.92474,0.055178
19.031,0.9257,0.055315
19.04,0.92647,0.055375
19.05,0.92704,0.055363
19.059,0.92729,0.055378
19.068,0.92719,0.055336
19.078,0.92685,0.055289
19.087,0.92617,0.055166
19.097,0.92538,0.055025
19.106,0.92439,0.054763
19.116,0.92319,0.054461
19.125,0.92156,0.054063
19.135,0.92012,0.053671
19.144,0.91868,0.053317
19.153,0.91742,0.053063
19.163,0.91641,0.052861
19.172,0.91534,0.052607
19.182,0.91394,0.052394
19.191,0.91259,0.052175
19.201,0.91178,0.052122
19.21,0.91111,0.052097
19.22,0.91042,0.052049
19.229,0.90982,0.051997
19.238,0.90946,0.051937
19.248,0.90909,0.051858
19.257,0.90871,0.051797
19.267,0.90833,0.051749
19.276,0.908,0.051667
19.286,0.90773,0.051652
19.295,0.90757,0.051694
19.305,0.90715,0.051627
19.314,0.9069,0.051613
19.323,0.90664,0.051595
19.333,0.90656,0.051611
19.342,0.90666,0.051665
19.352,0.90699,0.051739
19.361,0.90743,0.051824
19.371,0.90825,0.051917
19.38,0.90914,0.052044
19.39,0.9098,0.052129
19.399,0.91034,0.052192
19.408,0.91103,0.052305
19.418,0.9118,0.052424
19.427,0.91249,0.052506
19.437,0.91297,0.052523
19.446,0.91337,0.052562
19.456,0.91391,0.052609
19.465,0.91416,0.052704
19.475,0.91406,0.052721
19.484,0.91408,0.052752
19.493,0.9141,0.052775
19.503,0.9141,0.052746
19.512,0.91411,0.052688
19.522,0.9139,0.052605
19.531,0.91375,0.052553
19.541,0.91333,0.052454
19.55,0.91274,0.052363
19.56,0.91219,0.052276
19.569,0.91169,0.052216
19.578,0.91115,0.052148
19.588,0.91104,0.052195
19.597,0.91113,0.052326
19.607,0.91124,0.052434
19.616,0.91106,0.052438
19.626,0.91082,0.052418
19.635,0.9108,0.052465
19.645,0.91115,0.052519
19.654,0.91146,0.052525
19.664,0.91174,0.052591
19.673,0.91248,0.052751
19.682,0.9132,0.052967
19.692,0.91401,0.053206
19.701,0.91464,0.053329
19.711,0.91516,0.053441
19.72,0.91557,0.053487
19.73,0.91569,0.053521
19.739,0.91565,0.053503
19.749,0.9156,0.053474
19.758,0.91529,0.053379
19.767,0.91495,0.053279
19.777,0.91481,0.053237
19.786,0.91478,0.053191
19.796,0.91472,0.053156
19.805,0.91432,0.05305
19.815,0.91404,0.052991
19.824,0.91394,0.052916
19.834,0.91385,0.052904
19.843,0.91359,0.052882
19.852,0.91323,0.052799
19.862,0.91332,0.052854
19.871,0.91317,0.052851
19.881,0.91325,0.052849
19.89,0.91356,0.052913
19.9,0.91417,0.053044
19.909,0.9148,0.053208
19.919,0.91526,0.053252
19.928,0.91611,0.053377
19.937,0.91656,0.053442
19.947,0.91692,0.053517
19.956,0.91728,0.053604
19.966,0.91756,0.053658
19.975,0.91805,0.053755
19.985,0.91825,0.053849
19.994,0.91873,0.054017
20.004,0.91928,0.054161
20.013,0.9196,0.054184
20.022,0.91992,0.054263
20.032,0.92007,0.054265
20.041,0.92016,0.054259
20.051,0.92013,0.054235
20.06,0.91999,0.054182
20.07,0.91991,0.054162
20.079,0.91988,0.054119
20.089,0.91965,0.054037
20.098,0.91944,0.053955
20.107,0.91911,0.053821
20.117,0.91848,0.053708
20.126,0.9176,0.053581
20.136,0.91677,0.053386
20.145,0.91598,0.053219
20.155,0.91516,0.053
20.164,0.91433,0.052798
20.174,0.91348,0.052558
20.183,0.91279,0.052426
20.192,0.91233,0.05234
20.202,0.91155,0.052272
20.211,0.91036,0.05215
20.221,0.90917,0.052043
20.23,0.90803,0.051926
20.24,0.90712,0.051827
20.249,0.9062,0.051742
20.259,0.90559,0.051669
20.268,0.90489,0.051561
20.277,0.9043,0.051447
20.287,0.90367,0.051331
20.296,0.9034,0.051253
20.306,0.90312,0.051158
20.315,0.90294,0.051107
20.325,0.90262,0.05103
20.334,0.90258,0.051074
20.344,0.90304,0.05117
20.353,0.90392,0.051314
20.362,0.90512,0.051548
20.372,0.90622,0.051717
20.381,0.90698,0.051868
20.391,0.90808,0.052068
20.4,0.9092,0.052307
20.41,0.91038,0.052564
20.419,0.91172,0.052809
20.429,0.91305,0.053079
20.438,0.91426,0.053284
20.447,0.91524,0.05339
20.457,0.91596,0.053458
20.466,0.91691,0.053578
20.476,0.91752,0.053654
20.485,0.91794,0.053663
20.495,0.91869,0.053802
20.504,0.91943,0.053941
20.514,0.91999,0.054037
20.523,0.92013,0.054025
20.532,0.91993,0.053992
20.542,0.9199,0.053972
20.551,0.91997,0.053966
20.561,0.92023,0.05399
20.57,0.92035,0.054041
20.58,0.92042,0.05405
20.589,0.92032,0.054036
20.599,0.92033,0.053995
20.608,0.92008,0.05395
20.617,0.91987,0.053897
20.627,0.91979,0.053838
20.636,0.91978,0.053905
20.646,0.91958,0.053945
20.655,0.91953,0.053912
20.665,0.91977,0.053913
20.674,0.91989,0.05389
20.684,0.9199,0.053856
20.693,0.91977,0.053836
20.702,0.91937,0.053835
20.712,0.91879,0.053746
20.721,0.91819,0.053688
20.731,0.9176,0.053587
20.74,0.91705,0.053443
20.75,0.91638,0.053264
20.759,0.91547,0.053099
20.769,0.91438,0.052884
20.778,0.91315,0.052659
20.787,0.91195,0.052387
20.797,0.91108,0.052179
20.806,0.91088,0.052083
20.816,0.91093,0.052048
20.825,0.91111,0.052131
20.835,0.91153,0.052297
20.844,0.91219,0.052508
20.854,0.91247,0.052711
20.863,0.91253,0.052766
20.872,0.91287,0.052844
20.882,0.91364,0.052969
20.891,0.91443,0.053108
20.901,0.91493,0.053131
20.91,0.91554,0.053226
20.92,0.91619,0.053363
20.929,0.91665,0.053526
20.939,0.91717,0.053685
20.948,0.91753,0.053774
20.957,0.91758,0.053749
20.967,0.91778,0.05368
20.976,0.91804,0.05366
20.986,0.91859,0.053664
20.995,0.91946,0.053698
21.005,0.92044,0.053785
21.014,0.92134,0.053879
21.024,0.92228,0.053992
21.033,0.92317,0.054118
21.042,0.92363,0.054276
21.052,0.92384,0.054273
21.061,0.92387,0.054201
21.071,0.92407,0.054243
21.08,0.92438,0.054342
21.09,0.92455,0.054401
21.099,0.92469,0.054563
21.109,0.92437,0.054485
21.118,0.92415,0.054412
21.127,0.92382,0.054296
21.137,0.9236,0.054232
21.146,0.92332,0.054103
21.156,0.92303,0.053966
21.165,0.92271,0.053849
21.175,0.92263,0.053822
21.184,0.92235,0.053744
21.194,0.92215,0.053682
21.203,0.92177,0.053601
21.212,0.92128,0.053468
21.222,0.92083,0.053357
21.231,0.92025,0.053231
21.241,0.91954,0.0531
21.25,0.91857,0.052916
21.26,0.91763,0.052771
21.269,0.91659,0.052571
21.279,0.91537,0.052312
21.288,0.91351,0.051955
21.297,0.9115,0.051594
21.307,0.90913,0.051169
21.316,0.90664,0.050788
21.326,0.90411,0.050519
21.335,0.90218,0.050264
21.345,0.90052,0.050073
21.354,0.89837,0.04985
21.364,0.89637,0.049658
21.373,0.89481,0.049493
21.382,0.894,0.049419
21.392,0.89399,0.049472
21.401,0.89438,0.049596
21.411,0.89517,0.049742
21.42,0.8962,0.049969
21.43,0.89704,0.050134
21.439,0.89777,0.050177
21.449,0.89832,0.050191
21.458,0.89896,0.050248
21.467,0.89942,0.050324
21.477,0.89985,0.050391
21.486,0.90035,0.050452
21.496,0.90069,0.050485
21.505,0.90089,0.050472
21.515,0.90086,0.050442
21.524,0.90099,0.05046
21.534,0.90124,0.050531
21.543,0.90142,0.050525
21.552,0.90172,0.050579
21.562,0.90185,0.050615
21.571,0.90215,0.05071
21.581,0.90255,0.050865
21.59,0.9032,0.051043
21.6,0.90394,0.051166
21.609,0.90453,0.051249
21.619,0.90507,0.051331
21.628,0.90592,0.05148
21.637,0.9069,0.0516
21.647,0.90805,0.051736
21.656,0.90923,0.051952
21.666,0.91027,0.052161
21.675,0.91111,0.052318
21.685,0.91167,0.052369
21.694,0.91214,0.052318
21.704,0.91283,0.052382
21.713,0.91361,0.052475
21.722,0.91409,0.05258
21.732,0.91464,0.052741
21.741,0.91519,0.052898
21.751,0.91567,0.052946
21.76,0.91619,0.052964
21.77,0.91664,0.053011
21.779,0.91699,0.053009
21.789,0.91726,0.05293
21.798,0.91705,0.052756
21.807,0.9165,0.052559
21.817,0.91593,0.052299
21.826,0.9152,0.052036
21.836,0.91431,0.05183
21.845,0.91332,0.051706
21.855,0.9124,0.051543
21.864,0.91164,0.051346
21.874,0.9106,0.051155
21.883,0.90961,0.050954
21.892,0.90858,0.050739
21.902,0.90775,0.050546
21.911,0.90711,0.050444
21.921,0.90663,0.050372
21.93,0.90654,0.050465
21.94,0.9063,0.050465
21.949,0.90627,0.05055
21.959,0.9067,0.050701
21.968,0.90699,0.050765
21.977,0.90733,0.050834
21.987,0.9075,0.050882
21.996,0.9073,0.050869
22.006,0.90696,0.050775
22.015,0.90684,0.050698
22.025,0.90683,0.050657
22.034,0.90705,0.050658
22.044,0.90734,0.050741
22.053,0.90751,0.0508
22.062,0.90765,0.050816
22.072,0.90786,0.05085
22.081,0.90817,0.050933
22.091,0.90848,0.050973
22.1,0.90877,0.050937
22.11,0.90923,0.051036
22.119,0.90976,0.051102
22.129,0.91004,0.051192
22.138,0.9105,0.051297
22.147,0.91107,0.051344
22.157,0.91142,0.051383
22.166,0.91176,0.051465
22.176,0.91193,0.05146
22.185,0.91218,0.051476
22.195,0.91247,0.0515
22.204,0.91294,0.051526
22.214,0.91332,0.051522
22.223,0.91368,0.051536
22.232,0.91374,0.051431
22.242,0.91395,0.051388
22.251,0.91421,0.05141
22.261,0.91455,0.051415
22.27,0.91486,0.051402
22.28,0.91511,0.051423
22.289,0.91548,0.051517
22.299,0.91561,0.051495
22.308,0.9156,0.051494
22.317,0.91508,0.051375
22.327,0.91422,0.051218
22.336,0.91333,0.05104
22.346,0.9125,0.050884
22.355,0.91147,0.05065
22.365,0.91062,0.050488
22.374,0.90968,0.0503
22.384,0.90879,0.050172
22.393,0.90779,0.050023
22.402,0.90663,0.049896
22.412,0.90524,0.04969
22.421,0.90372,0.049408
22.431,0.90233,0.049156
22.44,0.90109,0.048982
22.45,0.89984,0.048767
22.459,0.89842,0.048486
22.469,0.89694,0.048256
22.478,0.89554,0.04802
22.487,0.89428,0.047771
22.497,0.89324,0.047658
22.506,0.89242,0.047613
22.516,0.89139,0.04744
22.525,0.89015,0.047274
22.535,0.88908,0.047091
22.544,0.88816,0.046939
22.554,0.88729,0.046791
22.563,0.88631,0.046562
22.572,0.88552,0.046396
22.582,0.88468,0.046227
22.591,0.88379,0.04607
22.601,0.88289,0.045936
22.61,0.88233,0.045803
22.62,0.88197,0.045708
22.629,0.8817,0.045657
22.639,0.88141,0.045635
22.648,0.88131,0.045679
22.657,0.88133,0.04576
22.667,0.88137,0.045801
22.676,0.88157,0.045851
22.686,0.88193,0.045976
22.695,0.88239,0.046137
22.705,0.88307,0.04631
22.714,0.88388,0.046509
22.724,0.88507,0.046853
22.733,0.88646,0.047155
22.742,0.88766,0.047396
22.752,0.88895,0.047669
22.761,0.89041,0.047973
22.771,0.89183,0.048214
22.78,0.89313,0.048493
22.79,0.89443,0.048712
22.799,0.89566,0.048895
22.809,0.89704,0.049145
22.818,0.89832,0.04938
22.827,0.89966,0.049554
22.837,0.90087,0.049682
22.846,0.90207,0.049817
22.856,0.90325,0.050016
22.865,0.90456,0.05022
22.875,0.90604,0.05046
22.884,0.90735,0.050719
22.894,0.90849,0.050922
22.903,0.9096,0.051153
22.912,0.91082,0.05137
22.922,0.91197,0.051572
22.931,0.91288,0.051717
22.941,0.91388,0.051911
22.95,0.9148,0.052128
22.96,0.91575,0.052287
22.969,0.91668,0.052409
22.979,0.91722,0.052441
22.988,0.91725,0.052417
22.997,0.91694,0.052369
23.007,0.91647,0.052336
23.016,0.91594,0.052223
23.026,0.9156,0.052164
23.035,0.91514,0.052108
23.045,0.9148,0.052053
23.054,0.91419,0.051964
23.064,0.91302,0.051739
23.073,0.91203,0.051551
23.082,0.91156,0.051445
23.092,0.91114,0.051367
23.101,0.9106,0.051289
23.111,0.91033,0.05125
23.12,0.90984,0.051155
23.13,0.90923,0.051055
23.139,0.90851,0.05104
23.149,0.90796,0.051021
23.158,0.90747,0.051046
23.167,0.90702,0.050982
23.177,0.90653,0.050916
23.186,0.9062,0.050854
23.196,0.90573,0.05077
23.205,0.90535,0.050677
23.215,0.90568,0.050722
23.224,0.90609,0.050722
23.234,0.90659,0.050691
23.243,0.90695,0.050668
23.252,0.90709,0.050645
23.262,0.9071,0.050704
23.271,0.90685,0.050693
23.281,0.90674,0.050681
23.29,0.90671,0.050697
23.3,0.90654,0.050648
23.309,0.9064,0.050556
23.319,0.90611,0.050479
23.328,0.90575,0.050407
23.337,0.90528,0.050277
23.347,0.90478,0.050118
23.356,0.90461,0.050057
23.366,0.90406,0.049971
23.375,0.90353,0.049893
23.385,0.90257,0.049771
23.394,0.902,0.049707
23.404,0.9015,0.049677
23.413,0.90111,0.049642
23.422,0.90097,0.049615
23.432,0.90088,0.049591
23.441,0.90093,0.049559
23.451,0.90116,0.049611
23.46,0.90109,0.049615
23.47,0.90116,0.049618
23.479,0.90127,0.049622
23.489,0.90175,0.049714
23.498,0.90228,0.049854
23.507,0.90262,0.049858
23.517,0.90272,0.049888
23.526,0.90284,0.049893
23.536,0.90283,0.049835
23.545,0.90307,0.049846
23.555,0.90358,0.049934
23.564,0.90424,0.050019
23.574,0.90483,0.050098
23.583,0.90568,0.050229
23.592,0.9067,0.050436
23.602,0.90769,0.050592
23.611,0.90851,0.050718
23.621,0.90942,0.050804
23.63,0.91022,0.050896
23.64,0.91103,0.050979
23.649,0.91195,0.051093
23.659,0.9128,0.051231
23.668,0.91347,0.051313
23.677,0.91391,0.051335
23.687,0.91467,0.051431
23.696,0.91554,0.051636
23.706,0.91615,0.051796
23.715,0.91682,0.051985
23.725,0.91752,0.052133
23.734,0.91808,0.052228
23.744,0.91883,0.052346
23.753,0.91938,0.052336
23.762,0.91997,0.052357
23.772,0.92038,0.05241
23.781,0.92086,0.052463
23.791,0.92165,0.052641
23.8,0.92247,0.052829
23.81,0.92332,0.052977
23.819,0.92405,0.053089
23.829,0.9246,0.053227
23.838,0.92497,0.053324
23.847,0.92539,0.053383
23.857,0.92565,0.053439
23.866,0.92573,0.053432
23.876,0.9256,0.053398
23.885,0.92534,0.053316
23.895,0.92514,0.053275
23.904,0.92509,0.053253
23.913,0.92476,0.053171
23.923,0.92438,0.053078
23.932,0.92435,0.053064
23.942,0.92446,0.05306
23.951,0.92486,0.053138
23.961,0.92536,0.053238
23.97,0.92576,0.053265
23.98,0.92579,0.0533
23.989,0.92567,0.053275
23.998,0.92521,0.053221
24.008,0.92451,0.053062
24.017,0.92364,0.052835
24.027,0.92275,0.052627
24.036,0.92171,0.052367
24.046,0.92071,0.052182
24.055,0.9199,0.052004
24.065,0.9191,0.05187
24.074,0.91833,0.051731
24.083,0.91741,0.051497
24.093,0.91663,0.051248
24.102,0.91563,0.05109
24.112,0.91455,0.050923
24.121,0.91369,0.050793
24.131,0.913,0.050672
24.14,0.91226,0.0505
24.15,0.91155,0.050382
24.159,0.91101,0.050277
24.168,0.9103,0.050158
24.178,0.90961,0.050018
24.187,0.90891,0.04985
24.197,0.9085,0.049768
24.206,0.90838,0.049734
24.216,0.90885,0.049771
24.225,0.90954,0.049875
24.235,0.91035,0.050017
24.244,0.91106,0.050168
24.253,0.91149,0.050241
24.263,0.91174,0.050276
24.272,0.91187,0.050336
24.282,0.91216,0.050454
24.291,0.91275,0.050619
24.301,0.91315,0.050729
24.31,0.91345,0.050779
24.319,0.91363,0.050764
24.329,0.9141,0.050856
24.338,0.915,0.051082
24.348,0.91547,0.051158
24.357,0.9157,0.051158
24.367,0.91598,0.051203
24.376,0.91617,0.051269
24.386,0.91649,0.05134
24.395,0.91686,0.051447
24.404,0.91718,0.051539
24.414,0.91745,0.051606
24.423,0.91756,0.0516
24.433,0.91762,0.051578
24.442,0.91786,0.051578
24.452,0.91754,0.051502
24.461,0.91671,0.051408
24.471,0.91555,0.051223
24.48,0.91467,0.051058
24.489,0.91427,0.050991
24.499,0.91421,0.050996
24.508,0.91404,0.05098
24.518,0.91385,0.050928
24.527,0.91378,0.050913
24.537,0.91364,0.050854
24.546,0.91342,0.050774
24.556,0.91301,0.050688
24.565,0.91256,0.050577
24.574,0.91237,0.050482
24.584,0.91202,0.050443
24.593,0.91147,0.050355
24.603,0.91091,0.050245
24.612,0.91009,0.050107
24.622,0.90958,0.050055
24.631,0.90941,0.050026
24.641,0.90909,0.049979
24.65,0.90882,0.049963
24.659,0.90867,0.050028
24.669,0.90832,0.050022
24.678,0.90794,0.049989
24.688,0.9076,0.050019
24.697,0.90734,0.04996
24.707,0.90708,0.049893
24.716,0.90666,0.049851
24.726,0.90613,0.049791
24.735,0.90537,0.049621
24.744,0.90465,0.049493
24.754,0.90414,0.049397
24.763,0.90383,0.04937
24.773,0.90377,0.049461
24.782,0.90356,0.04948
24.792,0.90363,0.049553
24.801,0.90382,0.049628
24.811,0.90376,0.049677
24.82,0.90369,0.049735
24.829,0.90392,0.049754
24.839,0.90412,0.049774
24.848,0.90399,0.049799
24.858,0.90392,0.049811
24.867,0.90377,0.049826
24.877,0.90321,0.049755
24.886,0.90268,0.049659
24.896,0.90222,0.049586
24.905,0.9019,0.049518
24.914,0.90173,0.04953
24.924,0.90176,0.049569
24.933,0.90199,0.049696
24.943,0.90219,0.049794
24.952,0.90257,0.049898
24.962,0.90303,0.049979
24.971,0.90335,0.050041
24.981,0.90343,0.050051
24.99,0.90337,0.050097
24.999,0.90297,0.050065
25.009,0.90248,0.049928
25.018,0.90219,0.049852
25.028,0.90223,0.049778
25.037,0.90199,0.049628
25.047,0.90168,0.049503
25.056,0.90151,0.049462
25.066,0.90142,0.049513
25.075,0.90122,0.049561
25.084,0.90109,0.049555
25.094,0.9013,0.049629
25.103,0.9017,0.049753
25.113,0.90211,0.049882
25.122,0.90248,0.050023
25.132,0.90289,0.050149
25.141,0.9035,0.050237
25.151,0.90436,0.050438
25.16,0.90516,0.050675
25.169,0.90576,0.050845
25.179,0.90635,0.051055
25.188,0.90681,0.051196
25.198,0.90713,0.051235
25.207,0.90766,0.051275
25.217,0.90821,0.051327
25.226,0.90846,0.051353
25.236,0.90879,0.051414
25.245,0.90895,0.051446
25.254,0.90891,0.051449
25.264,0.9089,0.051436
25.273,0.909,0.051429
25.283,0.90911,0.051467
25.292,0.90909,0.051478
25.302,0.90921,0.051425
25.311,0.90939,0.051454
25.321,0.90966,0.051519
25.33,0.91011,0.051596
25.339,0.91041,0.051638
25.349,0.91071,0.051673
25.358,0.91129,0.051716
25.368,0.91181,0.051798
25.377,0.91195,0.051791
25.387,0.91198,0.051809
25.396,0.91197,0.051775
25.406,0.91208,0.051778
25.415,0.91216,0.051817
25.424,0.91242,0.051798
25.434,0.9126,0.051815
25.443,0.91303,0.051923
25.453,0.91346,0.052025
25.462,0.91393,0.0521
25.472,0.91483,0.05224
25.481,0.9155,0.052407
25.491,0.91606,0.05246
25.5,0.91667,0.052574
25.509,0.91672,0.052615
25.519,0.91604,0.05247
25.528,0.91543,0.0523
25.538,0.91506,0.052177
25.547,0.91454,0.052032
25.557,0.914,0.051873
25.566,0.91363,0.051789
25.576,0.91327,0.05174
25.585,0.91291,0.051711
25.594,0.91256,0.051596
25.604,0.91201,0.051467
25.613,0.91171,0.051403
25.623,0.91163,0.051396
25.632,0.91179,0.05144
25.642,0.9122,0.051575
25.651,0.91266,0.051755
25.661,0.91331,0.051908
25.67,0.91423,0.052082
25.679,0.91501,0.052179
25.689,0.91588,0.052361
25.698,0.9167,0.05256
25.708,0.9171,0.0527
25.717,0.91756,0.052852
25.727,0.91793,0.052968
25.736,0.91816,0.053003
25.746,0.91843,0.053048
25.755,0.91865,0.053077
25.764,0.9188,0.053124
25.774,0.91895,0.05314
25.783,0.91903,0.053099
25.793,0.91894,0.05307
25.802,0.91864,0.053018
25.812,0.91828,0.052966
25.821,0.91796,0.052896
25.831,0.91736,0.052806
25.84,0.91671,0.052723
25.849,0.91595,0.05259
25.859,0.91532,0.052438
25.868,0.91449,0.052319
25.878,0.91362,0.052223
25.887,0.91275,0.052118
25.897,0.91203,0.052
25.906,0.91143,0.051889
25.916,0.9111,0.051869
25.925,0.91084,0.051879
25.934,0.91082,0.051953
25.944,0.911,0.052014
25.953,0.91129,0.052072
25.963,0.91199,0.052184
25.972,0.91289,0.052311
25.982,0.91374,0.052471
25.991,0.91447,0.052634
26,0.91517,0.052787
26.01,0.91626,0.052982
26.019,0.91713,0.053146
26.029,0.91764,0.053277
26.038,0.918,0.053407
26.048,0.91826,0.053466
26.057,0.91829,0.053458
26.067,0.9182,0.053354
26.076,0.91793,0.053246
26.085,0.91753,0.053095
26.095,0.91713,0.053022
26.104,0.91658,0.05297
26.114,0.91621,0.052925
26.123,0.91601,0.052936
26.133,0.91572,0.052884
26.142,0.91527,0.052771
26.152,0.91473,0.052641
26.161,0.91452,0.052521
26.17,0.91424,0.052401
26.18,0.91381,0.052284
26.189,0.91321,0.052151
26.199,0.9122,0.051989
26.208,0.91093,0.051832
26.218,0.90997,0.051723
26.227,0.90901,0.051575
26.237,0.90835,0.051475
26.246,0.90776,0.051403
26.255,0.90712,0.051306
26.265,0.9063,0.051153
26.274,0.90563,0.051053
26.284,0.90521,0.050943
26.293,0.90461,0.050829
26.303,0.90419,0.050741
26.312,0.90403,0.050701
26.322,0.90356,0.05064
26.331,0.90313,0.050508
26.34,0.903,0.05041
26.35,0.90303,0.050357
26.359,0.90303,0.050384
26.369,0.90332,0.050472
26.378,0.90383,0.050663
26.388,0.90445,0.050858
26.397,0.90512,0.051019
26.407,0.90585,0.051159
26.416,0.90686,0.05129
26.425,0.90786,0.051478
26.435,0.90839,0.051584
26.444,0.90903,0.051671
26.454,0.91014,0.051807
26.463,0.91144,0.051999
26.473,0.91249,0.052195
26.482,0.91324,0.052393
26.492,0.91408,0.052573
26.501,0.91471,0.052716
26.51,0.91564,0.052772
26.52,0.91673,0.052858
26.529,0.91759,0.052954
26.539,0.91832,0.053077
26.548,0.91915,0.053212
26.558,0.91999,0.053327
26.567,0.92092,0.053528
26.577,0.92187,0.053721
26.586,0.92285,0.053943
26.595,0.92368,0.05415
26.605,0.92439,0.054261
26.614,0.92517,0.054311
26.624,0.92582,0.054354
26.633,0.92612,0.054379
26.643,0.92602,0.054368
26.652,0.9257,0.054362
26.662,0.92524,0.054278
26.671,0.92477,0.054173
26.68,0.92421,0.054012
26.69,0.92346,0.053752
26.699,0.92279,0.053565
26.709,0.92239,0.053408
26.718,0.92193,0.053304
26.728,0.92179,0.053239
26.737,0.92176,0.053193
26.747,0.9217,0.053172
26.756,0.92144,0.053158
26.765,0.92106,0.053134
26.775,0.92082,0.053133
26.784,0.92035,0.05303
26.794,0.91994,0.052923
26.803,0.91963,0.052885
26.813,0.9197,0.052885
26.822,0.91975,0.052933
26.832,0.92005,0.053036
26.841,0.92019,0.053077
26.85,0.92035,0.053144
26.86,0.92065,0.053215
26.869,0.92107,0.053236
26.879,0.92115,0.053241
26.888,0.9211,0.053244
26.898,0.92113,0.053218
26.907,0.92067,0.053135
26.917,0.91997,0.052958
26.926,0.91934,0.052836
26.935,0.91855,0.052693
26.945,0.9178,0.052572
26.954,0.91672,0.052342
26.964,0.91553,0.052032
26.973,0.91429,0.05176
26.983,0.91308,0.051555
26.992,0.91191,0.051401
27.002,0.91068,0.051265
27.011,0.90948,0.05107
27.02,0.90834,0.050853
27.03,0.90738,0.050727
27.039,0.90636,0.050605
27.049,0.90523,0.050531
27.058,0.90396,0.050343
27.068,0.90283,0.050161
27.077,0.90185,0.049982
27.087,0.90096,0.049829
27.096,0.90019,0.049688
27.105,0.89949,0.049661
27.115,0.89885,0.049562
27.124,0.89826,0.049417
27.134,0.89735,0.049227
27.143,0.89624,0.049031
27.153,0.89506,0.04883
27.162,0.89377,0.048586
27.172,0.89265,0.048394
27.181,0.8918,0.048255
27.19,0.89121,0.048187
27.2,0.89093,0.048166
27.209,0.89088,0.048171
27.219,0.89144,0.048326
27.228,0.8924,0.048557
27.238,0.89355,0.04878
27.247,0.8949,0.049082
27.257,0.89658,0.049446
27.266,0.89835,0.049777
27.275,0.90003,0.050117
27.285,0.90178,0.050447
27.294,0.90357,0.050762
27.304,0.90525,0.051028
27.313,0.90698,0.051327
27.323,0.90833,0.0515
27.332,0.90951,0.051676
27.342,0.91053,0.051892
27.351,0.91136,0.052019
27.36,0.9122,0.052143
27.37,0.91294,0.052248
27.379,0.91341,0.052247
27.389,0.91394,0.052294
27.398,0.91454,0.052319
27.408,0.91483,0.052332
27.417,0.91505,0.052379
27.427,0.91519,0.052386
27.436,0.91519,0.052377
27.445,0.91511,0.052377
27.455,0.91486,0.052344
27.464,0.91449,0.052266
27.474,0.91402,0.052149
27.483,0.91347,0.052097
27.493,0.91313,0.052105
27.502,0.91277,0.052056
27.512,0.91238,0.051972
27.521,0.91197,0.051899
27.53,0.91163,0.051852
27.54,0.91116,0.05181
27.549,0.91033,0.051734
27.559,0.90935,0.051611
27.568,0.90819,0.051497
27.578,0.907,0.051335
27.587,0.9059,0.051159
27.597,0.90485,0.050923
27.606,0.90376,0.050749
27.615,0.90287,0.050592
27.625,0.90179,0.050395
27.634,0.90067,0.050195
27.644,0.89986,0.050086
27.653,0.89918,0.050031
27.663,0.89856,0.049983
27.672,0.89841,0.049984
27.682,0.89803,0.049961
27.691,0.89764,0.049971
27.7,0.89729,0.050001
27.71,0.89646,0.049952
27.719,0.89555,0.049764
27.729,0.89442,0.049556
27.738,0.89301,0.049301
27.748,0.89129,0.048967
27.757,0.88988,0.048688
27.767,0.88891,0.0485
27.776,0.88811,0.048407
27.785,0.88759,0.048372
27.795,0.88741,0.048367
27.804,0.88739,0.048316
27.814,0.8875,0.048257
27.823,0.88805,0.048303
27.833,0.88875,0.048411
27.842,0.88963,0.048573
27.852,0.8906,0.048831
27.861,0.89161,0.04905
27.87,0.8925,0.049176
27.88,0.89339,0.049238
27.889,0.89485,0.049397
27.899,0.89636,0.049588
27.908,0.8978,0.04979
27.918,0.89922,0.05
27.927,0.90064,0.050161
27.937,0.90167,0.050315
27.946,0.90252,0.050478
27.955,0.90368,0.050737
27.965,0.90485,0.050991
27.974,0.90593,0.051187
27.984,0.90704,0.051261
27.993,0.90805,0.051392
28.003,0.90941,0.051651
28.012,0.9103,0.051808
28.022,0.91089,0.051986
28.031,0.91139,0.052054
28.04,0.91189,0.052144
28.05,0.9124,0.052205
28.059,0.91302,0.052289
28.069,0.91374,0.0525
28.078,0.91431,0.05268
28.088,0.91484,0.052763
28.097,0.9157,0.052885
28.107,0.91627,0.052899
28.116,0.91696,0.052985
28.125,0.91754,0.053036
28.135,0.91795,0.053108
28.144,0.91828,0.053131
28.154,0.91872,0.053205
28.163,0.91921,0.053287
28.173,0.9197,0.053353
28.182,0.92002,0.053406
28.192,0.92038,0.053513
28.201,0.92059,0.053554
28.21,0.92051,0.053539
28.22,0.92029,0.053503
28.229,0.92,0.053464
28.239,0.91936,0.0533
28.248,0.91894,0.05316
28.258,0.9187,0.053073
28.267,0.91843,0.053021
28.277,0.91814,0.052988
28.286,0.91792,0.05293
28.295,0.91775,0.05289
28.305,0.91773,0.052902
28.314,0.91775,0.052915
28.324,0.91771,0.05293
28.333,0.91776,0.052981
28.343,0.91754,0.052928
28.352,0.91683,0.052736
28.362,0.91572,0.052514
28.371,0.91449,0.052282
28.38,0.91292,0.051974
28.39,0.91121,0.05168
28.399,0.90984,0.051429
28.409,0.909,0.051221
28.418,0.90852,0.051117
28.428,0.9085,0.051051
28.437,0.90834,0.051004
28.447,0.90819,0.050943
28.456,0.9081,0.050959
28.465,0.90802,0.050979
28.475,0.90784,0.051023
28.484,0.90809,0.051103
28.494,0.90838,0.051226
28.503,0.90843,0.051228
28.513,0.90868,0.05123
28.522,0.90909,0.051326
28.532,0.90964,0.05146
28.541,0.91014,0.051503
28.55,0.9108,0.051605
28.56,0.91104,0.051624
28.569,0.91146,0.051694
28.579,0.91167,0.051736
28.588,0.91158,0.051728
28.598,0.91159,0.051748
28.607,0.91174,0.051709
28.617,0.91183,0.051635
28.626,0.9119,0.051583
28.635,0.91194,0.051596
28.645,0.91184,0.051531
28.654,0.91157,0.051461
28.664,0.91108,0.051351
28.673,0.91022,0.051166
28.683,0.90941,0.050992
28.692,0.90859,0.050813
28.702,0.90771,0.050629
28.711,0.90689,0.050464
28.72,0.90609,0.050306
28.73,0.90528,0.050111
28.739,0.90458,0.049967
28.749,0.90386,0.049837
28.758,0.90337,0.04978
28.768,0.90291,0.049702
28.777,0.90265,0.049705
28.787,0.90277,0.049749
28.796,0.903,0.049805
28.805,0.90339,0.049843
28.815,0.9038,0.049924
28.824,0.90427,0.049989
28.834,0.90487,0.050105
28.843,0.90568,0.05031
28.853,0.90637,0.050428
28.862,0.90717,0.050556
28.872,0.908,0.050746
28.881,0.90872,0.050899
28.89,0.90917,0.05101
28.9,0.90952,0.051037
28.909,0.90999,0.051092
28.919,0.91046,0.051141
28.928,0.91096,0.051231
28.938,0.91147,0.051363
28.947,0.91233,0.051541
28.957,0.91333,0.051749
28.966,0.91434,0.051888
28.975,0.91539,0.052018
28.985,0.91635,0.052184
28.994,0.91742,0.0523
29.004,0.91842,0.052402
29.013,0.91935,0.052535
29.023,0.92033,0.052681
29.032,0.92124,0.052831
29.042,0.92214,0.053073
29.051,0.92312,0.053198
29.06,0.9238,0.053308
29.07,0.92385,0.053303
29.079,0.92339,0.053245
29.089,0.92308,0.053215
29.098,0.92288,0.053277
29.108,0.9225,0.053187
29.117,0.92197,0.053078
29.127,0.92137,0.053011
29.136,0.92066,0.052851
29.145,0.91991,0.05271
29.155,0.91909,0.052587
29.164,0.9182,0.05248
29.174,0.91738,0.052334
29.183,0.91645,0.052188
29.193,0.9154,0.052017
29.202,0.91442,0.051834
29.212,0.9132,0.051579
29.221,0.91182,0.051343
29.23,0.91047,0.051121
29.24,0.90902,0.05088
29.249,0.90763,0.050654
29.259,0.90608,0.050367
29.268,0.90409,0.050043
29.278,0.9021,0.049656
29.287,0.90015,0.049308
29.297,0.89851,0.048987
29.306,0.89701,0.048707
29.315,0.89596,0.048542
29.325,0.8951,0.048378
29.334,0.89405,0.048177
29.344,0.89311,0.048016
29.353,0.89253,0.047974
29.363,0.89233,0.047902
29.372,0.8924,0.047826
29.382,0.8927,0.047866
29.391,0.89326,0.048071
29.4,0.89396,0.048275
29.41,0.89499,0.048485
29.419,0.89587,0.048694
29.429,0.8969,0.048924
29.438,0.89796,0.049126
29.448,0.89911,0.049368
29.457,0.90056,0.049653
29.467,0.90203,0.049949
29.476,0.90363,0.050303
29.485,0.9048,0.050502
29.495,0.90575,0.050694
29.504,0.90648,0.050836
29.514,0.90704,0.050911
29.523,0.90743,0.050956
29.533,0.9078,0.050989
29.542,0.9083,0.051089
29.552,0.90878,0.051152
29.561,0.90901,0.051188
29.57,0.90903,0.05117
29.58,0.90909,0.051189
29.589,0.90917,0.051189
29.599,0.9092,0.051175
29.608,0.90947,0.051193
29.618,0.90949,0.051169
29.627,0.9096,0.051198
29.637,0.9097,0.051227
29.646,0.90973,0.051211
29.655,0.90963,0.051163
29.665,0.90944,0.051112
29.674,0.90935,0.051077
29.684,0.90948,0.05106
29.693,0.9097,0.05103
29.703,0.90964,0.051059
29.712,0.90978,0.051078
29.722,0.90999,0.051152
29.731,0.91052,0.051202
29.74,0.91144,0.05135
29.75,0.91203,0.051462
29.759,0.91268,0.051571
29.769,0.91336,0.051683
29.778,0.91393,0.051859
29.788,0.91442,0.052026
29.797,0.91434,0.052048
29.807,0.9142,0.052004
29.816,0.91386,0.051933
29.825,0.91346,0.051857
29.835,0.91313,0.051718
29.844,0.91278,0.051624
29.854,0.91253,0.051526
29.863,0.91224,0.051429
29.873,0.91189,0.051406
29.882,0.9115,0.051358
29.892,0.91113,0.051313
29.901,0.91057,0.051203
29.91,0.91007,0.051186
29.92,0.90948,0.0511
29.929,0.90885,0.051004
29.939,0.90853,0.050966
29.948,0.90816,0.050893
29.958,0.9079,0.050883
29.967,0.90788,0.050905
29.977,0.90816,0.05105
29.986,0.90849,0.051141
29.995,0.90887,0.051248
30.005,0.90906,0.051311
30.014,0.90926,0.051331
30.024,0.90927,0.051322
30.033,0.90946,0.051347
30.043,0.90973,0.051367
30.052,0.90973,0.051348
30.062,0.90947,0.051296
30.071,0.9093,0.051322
30.08,0.90917,0.051337
30.09,0.90876,0.051361
30.099,0.90814,0.051238
30.109,0.90759,0.051092
30.118,0.90681,0.050976
30.128,0.90616,0.050857
30.137,0.90549,0.050728
30.147,0.90453,0.050563
30.156,0.90355,0.050374
30.165,0.90293,0.050295
30.175,0.90252,0.050217
30.184,0.902,0.050135
30.194,0.90155,0.050095
30.203,0.90112,0.05008
30.213,0.90087,0.050021
30.222,0.90062,0.050021
30.232,0.90021,0.049953
30.241,0.90017,0.049916
30.25,0.90039,0.049927
30.26,0.90078,0.049998
30.269,0.90103,0.050134
30.279,0.90156,0.050296
30.288,0.90246,0.050529
30.298,0.90336,0.050667
30.307,0.90433,0.050888
30.317,0.9055,0.051114
30.326,0.90692,0.051433
30.335,0.9084,0.051762
30.345,0.9096,0.051961
30.354,0.91043,0.052106
30.364,0.91122,0.05225
30.373,0.91179,0.052311
30.383,0.91225,0.052391
30.392,0.91243,0.052404
30.402,0.91268,0.05247
30.411,0.91314,0.052518
30.42,0.9136,0.052601
30.43,0.91421,0.052648
30.439,0.91443,0.052696
30.449,0.91454,0.052781
30.458,0.91417,0.052727
30.468,0.91374,0.052675
30.477,0.91336,0.052591
30.487,0.9127,0.052497
30.496,0.91198,0.052357
30.505,0.91145,0.05227
30.515,0.91061,0.052148
30.524,0.90974,0.051969
30.534,0.90874,0.051772
30.543,0.90789,0.051584
30.553,0.90681,0.051436
30.562,0.90586,0.051292
30.572,0.90484,0.051186
30.581,0.90394,0.051097
30.59,0.90318,0.050964
30.6,0.90236,0.050878
30.609,0.90148,0.050711
30.619,0.90096,0.050572
30.628,0.90052,0.05042
30.638,0.90005,0.050342
30.647,0.89967,0.050278
30.657,0.8994,0.050198
30.666,0.89934,0.050184
30.675,0.89965,0.05028
30.685,0.89964,0.050253
30.694,0.8994,0.050132
30.704,0.89938,0.050105
30.713,0.89943,0.050096
30.723,0.89965,0.050133
30.732,0.89992,0.050232
30.742,0.90051,0.050369
30.751,0.90114,0.050563
30.76,0.90191,0.050794
30.77,0.9026,0.050968
30.779,0.90331,0.051081
30.789,0.90366,0.051134
30.798,0.90357,0.051017
30.808,0.90364,0.050965
30.817,0.90345,0.050879
30.827,0.9033,0.050768
30.836,0.90334,0.05072
30.845,0.90346,0.050622
30.855,0.9037,0.050607
30.864,0.90399,0.050643
30.874,0.90461,0.050688
30.883,0.90546,0.050811
30.893,0.90636,0.050986
30.902,0.90734,0.051143
30.912,0.90809,0.051279
30.921,0.90894,0.051433
30.93,0.90985,0.051617
30.94,0.91077,0.051804
30.949,0.91155,0.051925
30.959,0.91245,0.052075
30.968,0.91354,0.052199
30.978,0.9144,0.052243
30.987,0.91548,0.05237
30.997,0.91625,0.052503
31.006,0.91684,0.052636
31.015,0.91744,0.052716
31.025,0.91849,0.052925
31.034,0.91931,0.053111
31.044,0.91961,0.053183
31.053,0.91995,0.053241
31.063,0.92017,0.053264
31.072,0.92006,0.053225
31.082,0.91997,0.053162
31.091,0.92005,0.053142
31.1,0.92019,0.05315
31.11,0.92035,0.053147
31.119,0.92054,0.053169
31.129,0.92093,0.053219
31.138,0.92166,0.053286
31.148,0.92275,0.053486
31.157,0.92389,0.053711
31.167,0.92514,0.053961
31.176,0.92658,0.054215
31.185,0.92794,0.054508
31.195,0.92915,0.054727
31.204,0.93012,0.054871
31.214,0.93132,0.05501
31.223,0.9323,0.055138
31.233,0.93288,0.055247
31.242,0.93321,0.055352
31.252,0.93324,0.055316
31.261,0.9328,0.05518
31.27,0.9318,0.055003
31.28,0.93041,0.054798
31.289,0.92906,0.054582
31.299,0.92769,0.054294
31.308,0.9262,0.054005
31.318,0.92502,0.053742
31.327,0.92398,0.053499
31.337,0.92265,0.053324
31.346,0.92127,0.053143
31.355,0.92001,0.052929
31.365,0.91904,0.052793
31.374,0.91833,0.052687
31.384,0.91731,0.052554
31.393,0.91648,0.052424
31.403,0.91594,0.052378
31.412,0.91556,0.052391
31.422,0.9153,0.052488
31.431,0.91541,0.052415
31.44,0.9156,0.052431
31.45,0.91615,0.052523
31.459,0.91667,0.052608
31.469,0.91712,0.052641
31.478,0.91766,0.052727
31.488,0.9179,0.052756
31.497,0.91797,0.052747
31.507,0.91792,0.05275
31.516,0.91776,0.052722
31.525,0.91746,0.052713
31.535,0.91722,0.052647
31.544,0.91692,0.052574
31.554,0.91629,0.052472
31.563,0.91536,0.052254
31.573,0.91427,0.052066
31.582,0.91342,0.051949
31.592,0.91227,0.051785
31.601,0.9109,0.051593
31.61,0.90949,0.051414
31.62,0.90799,0.051226
31.629,0.90666,0.051025
31.639,0.90534,0.050799
31.648,0.90426,0.050624
31.658,0.903,0.05038
31.667,0.90195,0.050201
31.677,0.90097,0.050021
31.686,0.90005,0.049818
31.695,0.89927,0.049709
31.705,0.89859,0.049655
31.714,0.89848,0.049661
31.724,0.89831,0.049633
31.733,0.8982,0.049584
31.743,0.89839,0.049539
31.752,0.89866,0.04955
31.762,0.89883,0.049599
31.771,0.89943,0.049698
31.78,0.90019,0.049888
31.79,0.90076,0.05009
31.799,0.9013,0.050231
31.809,0.90187,0.050413
31.818,0.90229,0.050599
31.828,0.90265,0.050677
31.837,0.90281,0.050678
31.847,0.90291,0.050609
31.856,0.9027,0.050524
31.865,0.90244,0.050477
31.875,0.90196,0.050365
31.884,0.90127,0.050293
31.894,0.9006,0.050222
31.903,0.89962,0.050032
31.913,0.89851,0.049847
31.922,0.89763,0.049696
31.932,0.89682,0.049537
31.941,0.89641,0.049432
31.95,0.89632,0.049389
31.96,0.89681,0.049472
31.969,0.89753,0.049669
31.979,0.89828,0.049918
31.988,0.89932,0.050086
31.998,0.90041,0.050227
32.007,0.90131,0.050385
32.017,0.90219,0.050537
32.026,0.90345,0.050742
32.035,0.90482,0.050977
32.045,0.9062,0.051184
32.054,0.90775,0.051423
32.064,0.90904,0.051649
32.073,0.91017,0.051806
32.083,0.91119,0.051973
32.092,0.91195,0.052106
32.102,0.91266,0.052215
32.111,0.91328,0.05233
32.12,0.9138,0.052408
32.13,0.91438,0.052553
32.139,0.91464,0.052659
32.149,0.91481,0.052733
32.158,0.91508,0.052823
32.168,0.91534,0.052913
32.177,0.91545,0.052983
32.187,0.91583,0.053053
32.196,0.91574,0.052968
32.205,0.91546,0.052873
32.215,0.91517,0.052712
32.224,0.91494,0.05258
32.234,0.91456,0.052535
32.243,0.91386,0.052463
32.253,0.91305,0.052386
32.262,0.91231,0.052301
32.272,0.91151,0.052146
32.281,0.91073,0.051967
32.29,0.91017,0.051901
32.3,0.90974,0.051905
32.309,0.90933,0.051876
32.319,0.90912,0.05186
32.328,0.90914,0.051812
32.338,0.90902,0.051724
32.347,0.90863,0.051685
32.357,0.90794,0.05163
32.366,0.90729,0.051539
32.375,0.90704,0.051515
32.385,0.90689,0.051479
32.394,0.90701,0.051491
32.404,0.90722,0.051517
32.413,0.90727,0.05153
32.423,0.9075,0.051562
32.432,0.90753,0.051587
32.442,0.90729,0.051637
32.451,0.90682,0.051577
32.46,0.90644,0.051511
32.47,0.90633,0.05149
32.479,0.90613,0.051468
32.489,0.90581,0.051442
32.498,0.90531,0.051302
32.508,0.90471,0.051124
32.517,0.90397,0.050954
32.527,0.9034,0.050821
32.536,0.90259,0.050637
32.545,0.90207,0.050513
32.555,0.90161,0.050525
32.564,0.90122,0.05053
32.574,0.90088,0.050567
32.583,0.90078,0.050695
32.593,0.90099,0.050779
32.602,0.90138,0.050871
32.612,0.90184,0.050926
32.621,0.90259,0.050977
32.63,0.90313,0.051053
32.64,0.90379,0.05114
32.649,0.9046,0.051264
32.659,0.90547,0.051347
32.668,0.90629,0.051395
32.678,0.90698,0.051451
32.687,0.90767,0.051554
32.697,0.90861,0.051737
32.706,0.90946,0.051909
32.715,0.91014,0.052002
32.725,0.911,0.052078
32.734,0.91174,0.05212
32.744,0.91234,0.052194
32.753,0.91287,0.05224
32.763,0.91342,0.052299
32.772,0.9138,0.05229
32.782,0.91399,0.052247
32.791,0.91403,0.052205
32.8,0.91397,0.052254
32.81,0.91404,0.05231
32.819,0.91443,0.052357
32.829,0.91506,0.052435
32.838,0.91523,0.052498
32.848,0.91529,0.052442
32.857,0.91537,0.052407
32.867,0.9155,0.05242
32.876,0.91563,0.052441
32.885,0.9156,0.05247
32.895,0.9155,0.052463
32.904,0.91538,0.052435
32.914,0.91562,0.052508
32.923,0.91586,0.052517
32.933,0.91624,0.052548
32.942,0.91692,0.052655
32.952,0.91736,0.052764
32.961,0.91771,0.052905
32.97,0.91793,0.053014
32.98,0.91818,0.053037
32.989,0.91841,0.053033
32.999,0.91869,0.053085
33.008,0.91869,0.053111
33.018,0.91834,0.053031
33.027,0.91818,0.052987
33.037,0.91812,0.052973
33.046,0.91776,0.052854
33.055,0.91731,0.052791
33.065,0.91657,0.052643
33.074,0.91585,0.052438
33.084,0.91535,0.052321
33.093,0.91462,0.052174
33.103,0.91376,0.052014
33.112,0.91323,0.051846
33.122,0.91273,0.051718
33.131,0.91242,0.051655
33.14,0.91212,0.051626
33.15,0.91196,0.051635
33.159,0.91193,0.051688
33.169,0.91199,0.051745
33.178,0.91223,0.051825
33.188,0.91231,0.051833
33.197,0.9123,0.051786
33.207,0.91228,0.051741
33.216,0.91227,0.05173
33.225,0.91204,0.051648
33.235,0.91169,0.051536
33.244,0.91153,0.051536
33.254,0.91138,0.051538
33.263,0.91102,0.051508
33.273,0.91057,0.051468
33.282,0.91008,0.051435
33.292,0.90959,0.051378
33.301,0.9092,0.05127
33.31,0.90892,0.051212
33.32,0.90881,0.051181
33.329,0.90878,0.051131
33.339,0.90871,0.05113
33.348,0.90843,0.051149
33.358,0.90816,0.051123
33.367,0.90807,0.051106
33.377,0.908,0.051145
33.386,0.90789,0.051122
33.395,0.90774,0.05105
33.405,0.90762,0.050932
33.414,0.90761,0.050943
33.424,0.90738,0.050933
33.433,0.9067,0.050877
33.443,0.90584,0.050742
33.452,0.90512,0.050606
33.462,0.90468,0.050515
33.471,0.9044,0.050506
33.48,0.90412,0.05047
33.49,0.90355,0.050406
33.499,0.9031,0.050381
33.509,0.90247,0.050322
33.518,0.90195,0.050262
33.528,0.90128,0.05012
33.537,0.90094,0.050038
33.547,0.90078,0.050034
33.556,0.90057,0.050035
33.565,0.90034,0.050032
33.575,0.90035,0.050059
33.584,0.90054,0.050178
33.594,0.90094,0.050327
33.603,0.90144,0.050455
33.613,0.90212,0.050595
33.622,0.90307,0.050801
33.632,0.90441,0.051015
33.641,0.90541,0.051164
33.65,0.90636,0.05133
33.66,0.90743,0.051548
33.669,0.90855,0.051733
33.679,0.90987,0.051908
33.688,0.911,0.052044
33.698,0.91225,0.052246
33.707,0.91356,0.052476
33.717,0.91498,0.052739
33.726,0.91632,0.052939
33.735,0.91748,0.053071
33.745,0.91837,0.053156
33.754,0.91906,0.053319
33.764,0.91957,0.053444
33.773,0.91991,0.053484
33.783,0.91992,0.053389
33.792,0.91979,0.053297
33.802,0.91963,0.053309
33.811,0.91925,0.053218
33.82,0.919,0.053142
33.83,0.9189,0.053115
33.839,0.91869,0.053097
33.849,0.91839,0.053036
33.858,0.91811,0.052973
33.868,0.91766,0.052835
33.877,0.91707,0.052666
33.887,0.91635,0.052478
33.896,0.91551,0.05232
33.905,0.91451,0.052171
33.915,0.91363,0.052047
33.924,0.91267,0.051947
33.934,0.91165,0.051744
33.943,0.91067,0.051546
33.953,0.90977,0.05138
33.962,0.90879,0.051287
33.972,0.90774,0.051193
33.981,0.90659,0.051039
33.99,0.90553,0.050874
34,0.90438,0.050735
34.009,0.90343,0.050575
34.019,0.90266,0.050464
34.028,0.90184,0.050329
34.038,0.90143,0.050296
34.047,0.90129,0.050301
34.057,0.90111,0.050298
34.066,0.90106,0.050311
34.075,0.90079,0.050273
34.085,0.90054,0.050277
34.094,0.90023,0.050221
34.104,0.90002,0.050097
34.113,0.90016,0.050026
34.123,0.90027,0.050048
34.132,0.90008,0.049957
34.142,0.90014,0.049884
34.151,0.90022,0.049857
34.16,0.90027,0.049782
34.17,0.90026,0.049705
34.179,0.90039,0.04968
34.189,0.90065,0.049738
34.198,0.90096,0.0498
34.208,0.90117,0.04986
34.217,0.90173,0.049956
34.227,0.90238,0.050064
34.236,0.90287,0.050078
34.245,0.90323,0.050108
34.255,0.90387,0.050217
34.264,0.90447,0.050318
34.274,0.90518,0.050368
34.283,0.90547,0.050423
34.293,0.90562,0.050492
34.302,0.90591,0.050567
34.312,0.90606,0.050635
34.321,0.90617,0.050672
34.33,0.90637,0.050713
34.34,0.90652,0.050753
34.349,0.90672,0.050815
34.359,0.90706,0.050884
34.368,0.90745,0.050909
34.378,0.90781,0.050975
34.387,0.90792,0.051015
34.397,0.90805,0.051033
34.406,0.90826,0.051033
34.415,0.90859,0.051056
34.425,0.90881,0.051089
34.434,0.90908,0.05121
34.444,0.90913,0.051326
34.453,0.90918,0.051361
34.463,0.90934,0.051394
34.472,0.90942,0.051316
34.482,0.90945,0.051287
34.491,0.90945,0.051255
34.5,0.90953,0.051241
34.51,0.90957,0.051272
34.519,0.90975,0.051358
34.529,0.90975,0.051436
34.538,0.90958,0.051475
34.548,0.90964,0.051548
34.557,0.90964,0.051611
34.567,0.90955,0.051599
34.576,0.90965,0.051628
34.585,0.90981,0.05165
34.595,0.90995,0.051698
34.604,0.91021,0.051752
34.614,0.91043,0.051724
34.623,0.91043,0.051652
34.633,0.91028,0.051595
34.642,0.90992,0.051528
34.652,0.90962,0.051479
34.661,0.90936,0.051449
34.67,0.90895,0.051379
34.68,0.90851,0.051317
34.689,0.9082,0.05126
34.699,0.90795,0.051237
34.708,0.90801,0.051234
34.718,0.90834,0.051288
34.727,0.90864,0.051404
34.737,0.90928,0.05159
34.746,0.90987,0.051797
34.755,0.91053,0.051946
34.765,0.91127,0.052136
34.774,0.91188,0.052316
34.784,0.91201,0.052399
34.793,0.91176,0.052383
34.803,0.91142,0.05234
34.812,0.91086,0.0522
34.822,0.91041,0.052107
34.831,0.91009,0.052073
34.84,0.90982,0.052033
34.85,0.90955,0.051978
34.859,0.90933,0.052039
34.869,0.90948,0.052085
34.878,0.90955,0.052133
34.888,0.90976,0.052236
34.897,0.90999,0.052312
34.907,0.91008,0.052369
34.916,0.90995,0.052385
34.925,0.90974,0.052363
34.935,0.90959,0.052354
34.944,0.90959,0.052378
34.954,0.9093,0.052312
34.963,0.90889,0.052197
34.973,0.90856,0.05217
34.982,0.90856,0.052254
34.992,0.90854,0.052287
35.001,0.90851,0.052365
35.01,0.90846,0.052425
35.02,0.9085,0.052518
35.029,0.90849,0.05253
35.039,0.90869,0.052579
35.048,0.90898,0.052626
35.058,0.90882,0.05262
35.067,0.90833,0.052586
35.077,0.908,0.052521
35.086,0.90746,0.052421
35.095,0.90681,0.052268
35.105,0.9062,0.052127
35.114,0.90531,0.051989
35.124,0.90438,0.051846
35.133,0.90351,0.051679
35.143,0.90294,0.051574
35.152,0.90236,0.051495
35.162,0.90184,0.051369
35.171,0.90154,0.051361
35.18,0.90134,0.051347
35.19,0.90101,0.051263
35.199,0.90075,0.051134
35.209,0.90059,0.051111
35.218,0.90051,0.051174
35.228,0.90053,0.051238
35.237,0.9005,0.051245
35.247,0.90003,0.051251
35.256,0.89959,0.051251
35.266,0.89967,0.051239
35.275,0.89999,0.051187
35.284,0.90046,0.051195
35.294,0.90121,0.051313
35.303,0.90204,0.051482
35.313,0.90272,0.05162
35.322,0.90347,0.051788
35.332,0.90421,0.051982
35.341,0.90513,0.052174
35.351,0.90583,0.052288
35.36,0.90655,0.052409
35.369,0.9077,0.05255
35.379,0.90876,0.052691
35.388,0.90933,0.052786
35.398,0.90975,0.052837
35.407,0.91005,0.05283
35.417,0.91027,0.052822
35.426,0.91042,0.052695
35.436,0.91063,0.052592
35.445,0.91076,0.052502
35.454,0.91061,0.052466
35.464,0.91076,0.052508
35.473,0.91111,0.052619
35.483,0.91128,0.052667
35.492,0.91115,0.052668
35.502,0.91114,0.052672
35.511,0.91132,0.052713
35.521,0.91099,0.052665
35.53,0.91045,0.052511
35.539,0.91029,0.052433
35.549,0.91014,0.052386
35.558,0.9103,0.052389
35.568,0.91063,0.052401
35.577,0.91115,0.052441
35.587,0.91152,0.052484
35.596,0.91175,0.05253
35.606,0.91235,0.052637
35.615,0.91312,0.05274
35.624,0.91385,0.052727
35.634,0.91431,0.052714
35.643,0.91484,0.05277
35.653,0.91544,0.052826
35.662,0.91602,0.052841
35.672,0.91615,0.052831
35.681,0.91609,0.052814
35.691,0.91617,0.052806
35.7,0.91613,0.052796
35.709,0.9163,0.052787
35.719,0.91643,0.052784
35.728,0.91641,0.052685
35.738,0.91646,0.052563
35.747,0.91639,0.052475
35.757,0.91624,0.052359
35.766,0.91586,0.052223
35.776,0.91565,0.05212
35.785,0.91549,0.052091
35.794,0.91537,0.052005
35.804,0.91522,0.051937
35.813,0.91534,0.051911
35.823,0.91553,0.051965
35.832,0.9156,0.05197
35.842,0.91585,0.052032
35.851,0.91638,0.052135
35.861,0.91713,0.052296
35.87,0.9179,0.052395
35.879,0.9187,0.052507
35.889,0.91941,0.052611
35.898,0.92028,0.052701
35.908,0.92107,0.052799
35.917,0.92169,0.052807
35.927,0.92213,0.052849
35.936,0.92244,0.052903
35.946,0.92254,0.052955
35.955,0.92271,0.052962
35.964,0.92252,0.052896
35.974,0.92211,0.052828
35.983,0.92189,0.052737
35.993,0.92168,0.052602
36.002,0.9212,0.052431
36.012,0.92049,0.052238
36.021,0.91941,0.052057
36.031,0.91842,0.051926
36.04,0.91776,0.051815
36.049,0.9173,0.051735
36.059,0.91687,0.051619
36.068,0.91651,0.051589
36.078,0.9162,0.051531
36.087,0.91605,0.051478
36.097,0.91595,0.051468
36.106,0.91597,0.051487
36.115,0.91599,0.051465
36.125,0.91555,0.051356
36.134,0.91514,0.051254
36.144,0.91462,0.051096
36.153,0.91375,0.05084
36.163,0.91261,0.050558
36.172,0.91129,0.050284
36.182,0.90981,0.050035
36.191,0.9081,0.049754
36.2,0.90608,0.049375
36.21,0.90415,0.04899
36.219,0.90214,0.048614
36.229,0.90005,0.048254
36.238,0.89792,0.047845
36.248,0.89601,0.047477
36.257,0.89428,0.047182
36.267,0.89279,0.046986
36.276,0.89121,0.046734
36.285,0.88982,0.046458
36.295,0.88857,0.046323
36.304,0.88735,0.046166
36.314,0.88632,0.045987
36.323,0.88538,0.045835
36.333,0.88461,0.045718
36.342,0.88416,0.045603
36.352,0.88386,0.045565
36.361,0.88359,0.045477
36.37,0.88358,0.045493
36.38,0.88342,0.045514
36.389,0.88342,0.045548
36.399,0.88352,0.045653
36.408,0.88391,0.04577
36.418,0.88449,0.045934
36.427,0.885,0.046048
36.437,0.88538,0.046157
36.446,0.88579,0.046279
36.455,0.88643,0.04642
36.465,0.88695,0.046477
36.474,0.88736,0.046547
36.484,0.88768,0.046535
36.493,0.88814,0.046585
36.503,0.88872,0.046617
36.512,0.88932,0.046689
36.522,0.88991,0.046779
36.531,0.89032,0.046839
36.54,0.89053,0.046893
36.55,0.89044,0.046947
36.559,0.89009,0.046887
36.569,0.88977,0.046838
36.578,0.88946,0.046785
36.588,0.88934,0.046729
36.597,0.88914,0.046708
36.607,0.88889,0.046659
36.616,0.8885,0.046629
36.625,0.88805,0.046494
36.635,0.88747,0.046394
36.644,0.8868,0.046318
36.654,0.8864,0.046287
36.663,0.8862,0.046212
36.673,0.88613,0.046162
36.682,0.88608,0.046149
36.692,0.886,0.046158
36.701,0.88639,0.046247
36.71,0.887,0.046384
36.72,0.88762,0.046533
36.729,0.88855,0.046736
36.739,0.8897,0.046861
36.748,0.89114,0.047125
36.758,0.89257,0.047402
36.767,0.89409,0.047672
36.777,0.89563,0.047932
36.786,0.89716,0.048158
36.795,0.89868,0.04843
36.805,0.90011,0.048674
36.814,0.90129,0.048838
36.824,0.90218,0.048936
36.833,0.90308,0.048949
36.843,0.90385,0.048967
36.852,0.90442,0.049024
36.861,0.90499,0.049082
36.871,0.90567,0.049159
36.88,0.9063,0.049319
36.89,0.90656,0.049414
36.899,0.90671,0.049476
36.909,0.90674,0.049461
36.918,0.90655,0.049397
36.928,0.90626,0.049336
36.937,0.90597,0.049261
36.946,0.9057,0.049202
36.956,0.90511,0.049113
36.965,0.90454,0.049004
36.975,0.90404,0.048941
36.984,0.90362,0.04886
36.994,0.90314,0.048747
37.003,0.90265,0.048645
37.013,0.9021,0.048495
37.022,0.90151,0.04837
37.031,0.90109,0.048297
37.041,0.90048,0.04821
37.05,0.89983,0.048113
37.06,0.89919,0.047997
37.069,0.8986,0.047891
37.079,0.89816,0.047822
37.088,0.89797,0.047835
37.098,0.89762,0.047793
37.107,0.89732,0.047802
37.116,0.89714,0.047837
37.126,0.89683,0.047832
37.135,0.89664,0.047827
37.145,0.89657,0.047855
37.154,0.89652,0.047897
37.164,0.8965,0.047951
37.173,0.89645,0.04799
37.183,0.89665,0.048045
37.192,0.89692,0.04807
37.201,0.89694,0.048008
37.211,0.89697,0.047936
37.22,0.89691,0.047907
37.23,0.89706,0.047856
37.239,0.8973,0.047861
37.249,0.89752,0.047929
37.258,0.89789,0.048019
37.268,0.89834,0.048077
37.277,0.8987,0.048137
37.286,0.89901,0.048239
37.296,0.89937,0.0483
37.305,0.89936,0.048301
37.315,0.89929,0.048249
37.324,0.8993,0.048223
37.334,0.8993,0.048228
37.343,0.89941,0.048235
37.353,0.89964,0.048275
37.362,0.89988,0.04837
37.371,0.89992,0.048487
37.381,0.90007,0.048518
37.39,0.90054,0.048652
37.4,0.90116,0.048838
37.409,0.90165,0.048958
37.419,0.9023,0.049109
37.428,0.90337,0.049344
37.438,0.90454,0.049565
37.447,0.90571,0.049891
37.456,0.90706,0.050161
37.466,0.90864,0.050387
37.475,0.91044,0.050698
37.485,0.91211,0.050984
37.494,0.9134,0.051245
37.504,0.91472,0.051376
37.513,0.91532,0.051449
37.523,0.91538,0.051419
37.532,0.91505,0.051251
37.541,0.91454,0.05098
37.551,0.91406,0.050832
37.56,0.91376,0.050762
37.57,0.9135,0.05071
37.579,0.91333,0.050638
37.589,0.91285,0.050557
37.598,0.91199,0.050408
37.608,0.91103,0.050241
37.617,0.91009,0.050066
37.626,0.9094,0.049924
37.636,0.9088,0.04985
37.645,0.90845,0.049727
37.655,0.90826,0.049673
37.664,0.90818,0.04958
37.674,0.90816,0.049641
37.683,0.90828,0.049678
37.693,0.90837,0.049629
37.702,0.90865,0.049641
37.711,0.90908,0.049709
37.721,0.90941,0.049689
37.73,0.90984,0.049781
37.74,0.9103,0.049813
37.749,0.9107,0.049842
37.759,0.91115,0.049916
37.768,0.91162,0.050039
37.778,0.91211,0.05012
37.787,0.91253,0.050195
37.796,0.91306,0.050275
37.806,0.91365,0.050397
37.815,0.91394,0.050449
37.825,0.91398,0.050455
37.834,0.91378,0.050432
37.844,0.91369,0.050405
37.853,0.91348,0.050353
37.863,0.91334,0.050306
37.872,0.91331,0.05025
37.881,0.91348,0.050222
37.891,0.91362,0.050216
37.9,0.91396,0.050221
37.91,0.91423,0.050255
37.919,0.91453,0.050262
37.929,0.91465,0.050278
37.938,0.91465,0.05029
37.947,0.91473,0.050317
37.957,0.91463,0.050283
37.966,0.91459,0.050315
37.976,0.91462,0.050312
37.985,0.91496,0.050359
37.995,0.91574,0.050415
38.004,0.91649,0.050502
38.014,0.91693,0.050614
38.023,0.91748,0.050757
38.032,0.91777,0.050833
38.042,0.91795,0.050883
38.051,0.91778,0.050907
38.061,0.91736,0.050878
38.07,0.91667,0.050805
38.08,0.91556,0.050761
38.089,0.91449,0.050603
38.099,0.91328,0.050372
38.108,0.91213,0.05014
38.117,0.91106,0.049935
38.127,0.90999,0.04973
38.136,0.90916,0.049611
38.146,0.9086,0.049567
38.155,0.9083,0.049523
38.165,0.90821,0.049508
38.174,0.90809,0.049464
38.184,0.90816,0.049469
38.193,0.90837,0.049556
38.202,0.90878,0.049646
38.212,0.90916,0.049743
38.221,0.90977,0.049856
38.231,0.91031,0.049995
38.24,0.91094,0.050115
38.25,0.91153,0.050207
38.259,0.91195,0.050274
38.269,0.91228,0.050292
38.278,0.91241,0.050292
38.287,0.91263,0.050423
38.297,0.9128,0.050428
38.306,0.91317,0.050441
38.316,0.91362,0.050515
38.325,0.91407,0.050582
38.335,0.9142,0.05063
38.344,0.9142,0.050673
38.354,0.91411,0.050702
38.363,0.91386,0.050681
38.372,0.91371,0.050673
38.382,0.91397,0.050755
38.391,0.9143,0.050906
38.401,0.91451,0.051003
38.41,0.91456,0.051063
38.42,0.91477,0.051132
38.429,0.91515,0.051221
38.439,0.91585,0.051396
38.448,0.91646,0.051534
38.457,0.91677,0.051619
38.467,0.91697,0.051701
38.476,0.91723,0.051772
38.486,0.91739,0.051808
38.495,0.91746,0.051802
38.505,0.91758,0.051768
38.514,0.91771,0.051758
38.524,0.91777,0.051748
38.533,0.91793,0.051753
38.542,0.91802,0.051708
38.552,0.91808,0.051651
38.561,0.91807,0.051633
38.571,0.91835,0.051674
38.58,0.91886,0.051788
38.59,0.91944,0.051895
38.599,0.91958,0.051946
38.608,0.91948,0.051936
38.618,0.91948,0.051983
38.627,0.91956,0.052094
38.637,0.91956,0.052143
38.646,0.91948,0.052178
38.656,0.91946,0.052225
38.665,0.9198,0.052287
38.675,0.92041,0.052397
38.684,0.92094,0.052513
38.693,0.92185,0.052673
38.703,0.92265,0.052778
38.712,0.92348,0.052866
38.722,0.92442,0.053031
38.731,0.92514,0.05316
38.741,0.92568,0.05326
38.75,0.92575,0.053261
38.76,0.9255,0.053218
38.769,0.92513,0.053146
38.778,0.92465,0.052995
38.788,0.92403,0.052787
38.797,0.92329,0.052638
38.807,0.92247,0.052452
38.816,0.92158,0.052272
38.826,0.92068,0.052096
38.835,0.92007,0.051987
38.845,0.91949,0.051873
38.854,0.91905,0.051837
38.863,0.91905,0.051875
38.873,0.91916,0.051885
38.882,0.91942,0.05197
38.892,0.91978,0.052
38.901,0.92002,0.051984
38.911,0.92023,0.051976
38.92,0.92054,0.052012
38.93,0.9209,0.052076
38.939,0.92131,0.052174
38.948,0.92146,0.052288
38.958,0.92124,0.052304
38.967,0.92082,0.052217
38.977,0.92045,0.052077
38.986,0.92034,0.052066
38.996,0.91981,0.052006
39.005,0.91896,0.051849
39.015,0.91812,0.051635
39.024,0.91774,0.051555
39.033,0.91719,0.051468
39.043,0.91635,0.051268
39.052,0.91547,0.051129
39.062,0.91472,0.051066
39.071,0.91398,0.051004
39.081,0.91315,0.05091
39.09,0.91241,0.050761
39.1,0.91175,0.050636
39.109,0.91123,0.050516
39.118,0.91085,0.050417
39.128,0.9106,0.050296
39.137,0.91042,0.050231
39.147,0.91014,0.050181
39.156,0.91001,0.050202
39.166,0.90992,0.050218
39.175,0.90988,0.05021
39.184,0.90998,0.050277
39.194,0.91014,0.050371
39.203,0.91037,0.050384
39.213,0.91093,0.050485
39.222,0.91175,0.050631
39.232,0.91255,0.0508
39.241,0.91316,0.050911
39.251,0.91387,0.051066
39.26,0.91471,0.051197
39.269,0.91542,0.051327
39.279,0.916,0.05143
39.288,0.91659,0.051535
39.298,0.91747,0.051579
39.307,0.9183,0.051633
39.317,0.91917,0.051694
39.326,0.9203,0.051865
39.336,0.92109,0.051969
39.345,0.92161,0.052029
39.354,0.92203,0.052039
39.364,0.9224,0.052076
39.373,0.92274,0.052066
39.383,0.92291,0.052037
39.392,0.92326,0.052012
39.402,0.92342,0.052103
39.411,0.92349,0.052146
39.421,0.9235,0.052227
39.43,0.92328,0.052196
39.439,0.92306,0.052162
39.449,0.92305,0.052145
39.458,0.92298,0.052094
39.468,0.92274,0.052018
39.477,0.92266,0.052001
39.487,0.92269,0.051988
39.496,0.92258,0.051991
39.506,0.92234,0.052029
39.515,0.92214,0.052098
39.524,0.92196,0.052155
39.534,0.92211,0.052271
39.543,0.92219,0.052326
39.553,0.92229,0.052377
39.562,0.92258,0.05253
39.572,0.92284,0.052627
39.581,0.92273,0.052618
39.591,0.92262,0.052613
39.6,0.92281,0.05267
39.609,0.9234,0.052773
39.619,0.9241,0.052879
39.628,0.92488,0.052997
39.638,0.92579,0.053161
39.647,0.92667,0.053288
39.657,0.92738,0.053365
39.666,0.92785,0.053471
39.676,0.92802,0.053541
39.685,0.92776,0.053544
39.694,0.92724,0.053533
39.704,0.92638,0.053426
39.713,0.92522,0.053217
39.723,0.92393,0.052911
39.732,0.92235,0.052622
39.742,0.92054,0.052307
39.751,0.91851,0.051937
39.761,0.91643,0.05161
39.77,0.91429,0.051301
39.779,0.91212,0.051028
39.789,0.91009,0.050743
39.798,0.90855,0.050512
39.808,0.90731,0.050347
39.817,0.90612,0.050215
39.827,0.9053,0.050124
39.836,0.90471,0.05004
39.845,0.90426,0.050063
39.855,0.90444,0.050124
39.864,0.90511,0.050284
39.874,0.90603,0.050495
39.883,0.90693,0.050667
39.893,0.90801,0.050853
39.902,0.90883,0.051027
39.912,0.90952,0.051162
39.921,0.91018,0.051293
39.93,0.91071,0.051374
39.94,0.91141,0.051438
39.949,0.91234,0.051564
39.959,0.91296,0.051718
39.968,0.91343,0.051862
39.978,0.91375,0.051965
39.987,0.91412,0.052062
39.997,0.91466,0.052117
40.006,0.91535,0.052189
40.015,0.91584,0.052278
40.025,0.91588,0.052294
40.034,0.91535,0.052132
40.044,0.91437,0.05191
40.053,0.91307,0.051634
40.063,0.91186,0.051365
40.072,0.91047,0.051131
40.082,0.90948,0.050999
40.091,0.90884,0.050879
40.1,0.90847,0.050769
40.11,0.90793,0.050643
40.119,0.90719,0.050507
40.129,0.90624,0.050325
40.138,0.9054,0.050197
40.148,0.90433,0.050081
40.157,0.90323,0.049988
40.167,0.90218,0.049915
40.176,0.90129,0.049806
40.185,0.90071,0.049677
40.195,0.90024,0.049553
40.204,0.8998,0.049448
40.214,0.89976,0.049345
40.223,0.90006,0.049312
40.233,0.90067,0.049382
40.242,0.90129,0.049508
40.252,0.90191,0.049581
40.261,0.90255,0.049661
40.27,0.90335,0.049792
40.28,0.90408,0.049879
40.289,0.90476,0.049962
40.299,0.90581,0.050043
40.308,0.90667,0.050159
40.318,0.90744,0.050256
40.327,0.9088,0.050461
40.337,0.90982,0.050626
40.346,0.91053,0.050736
40.355,0.91088,0.050809
40.365,0.91145,0.050807
40.374,0.91205,0.05081
40.384,0.91284,0.050941
40.393,0.91363,0.051076
40.403,0.91418,0.051152
40.412,0.91445,0.051175
40.422,0.91503,0.051305
40.431,0.91582,0.051482
40.44,0.91659,0.05166
40.45,0.91736,0.051807
40.459,0.91795,0.051922
40.469,0.91846,0.052009
40.478,0.91861,0.052015
40.488,0.91876,0.052013
40.497,0.91916,0.052074
40.507,0.91963,0.052196
40.516,0.92035,0.052336
40.525,0.92108,0.052481
40.535,0.92159,0.052465
40.544,0.9219,0.052396
40.554,0.92204,0.052377
40.563,0.92185,0.05229
40.573,0.92137,0.052163
40.582,0.92073,0.052013
40.592,0.9202,0.051983
40.601,0.91944,0.051965
40.61,0.91827,0.051755
40.62,0.91709,0.051545
40.629,0.91592,0.051321
40.639,0.91455,0.051027
40.648,0.91323,0.050758
40.658,0.91195,0.050455
40.667,0.91093,0.050253
40.677,0.9099,0.050096
40.686,0.90926,0.049999
40.695,0.90878,0.049918
40.705,0.90855,0.049861
40.714,0.90849,0.049867
40.724,0.90851,0.049889
40.733,0.90846,0.049885
40.743,0.9088,0.049927
40.752,0.90912,0.049966
40.762,0.90937,0.049975
40.771,0.90949,0.049973
40.78,0.90975,0.049978
40.79,0.91016,0.050035
40.799,0.91055,0.050153
40.809,0.91117,0.050273
40.818,0.91177,0.050411
40.828,0.91222,0.050493
40.837,0.91265,0.050553
40.846,0.91308,0.050632
40.856,0.91363,0.050743
40.865,0.9142,0.050859
40.875,0.91506,0.051032
40.884,0.91589,0.051165
40.894,0.91652,0.051265
40.903,0.91712,0.051354
40.913,0.91767,0.051435
40.922,0.91799,0.051486
40.931,0.91836,0.05151
40.941,0.91871,0.051601
40.95,0.91936,0.051769
40.96,0.91987,0.051871
40.969,0.92035,0.052028
40.979,0.92075,0.052122
40.988,0.92102,0.052211
40.998,0.9215,0.052325
41.007,0.92186,0.052379
41.016,0.92215,0.052465
41.026,0.92271,0.052499
41.035,0.92313,0.052519
41.045,0.92349,0.052569
41.054,0.92348,0.052556
41.064,0.92302,0.052484
41.073,0.92222,0.052379
41.083,0.92119,0.052203
41.092,0.91994,0.052017
41.101,0.91833,0.05177
41.111,0.91658,0.051469
41.12,0.91495,0.051157
41.13,0.913,0.050817
41.139,0.91118,0.050516
41.149,0.90978,0.050242
41.158,0.90834,0.049955
41.168,0.90732,0.049788
41.177,0.90661,0.049712
41.186,0.90609,0.049654
41.196,0.90588,0.049661
41.205,0.90587,0.04965
41.215,0.90618,0.049668
41.224,0.90637,0.049796
41.234,0.90665,0.049864
41.243,0.90673,0.049909
41.253,0.90689,0.050018
41.262,0.90674,0.050092
41.271,0.90662,0.050107
41.281,0.90629,0.05004
41.29,0.90583,0.049996
41.3,0.90523,0.049911
41.309,0.90454,0.049805
41.319,0.90374,0.049683
41.328,0.90317,0.049547
41.338,0.90269,0.049457
41.347,0.90192,0.049325
41.356,0.9011,0.049196
41.366,0.90035,0.049101
41.375,0.89974,0.049013
41.385,0.89919,0.048908
41.394,0.8989,0.048953
41.404,0.89897,0.048976
41.413,0.89904,0.048961
41.423,0.89933,0.049034
41.432,0.89959,0.049112
41.441,0.90001,0.049226
41.451,0.9002,0.049395
41.46,0.90049,0.049568
41.47,0.90083,0.049719
41.479,0.90132,0.049841
41.489,0.90199,0.049992
41.498,0.90252,0.050104
41.508,0.90284,0.050181
41.517,0.90304,0.050212
41.526,0.9033,0.050253
41.536,0.90339,0.050299
41.545,0.90346,0.050364
41.555,0.90328,0.050367
41.564,0.90327,0.050372
41.574,0.90354,0.050427
41.583,0.90365,0.050484
41.593,0.90359,0.050496
41.602,0.90368,0.050504
41.611,0.90414,0.050536
41.621,0.90463,0.050623
41.63,0.90527,0.050764
41.64,0.90577,0.050788
41.649,0.90631,0.050846
41.659,0.90703,0.050991
41.668,0.90748,0.051115
41.678,0.90757,0.051121
41.687,0.90737,0.051057
41.696,0.90706,0.050994
41.706,0.90667,0.050992
41.715,0.9063,0.050929
41.725,0.90583,0.050988
41.734,0.90537,0.050941
41.744,0.90455,0.0508
41.753,0.90377,0.050587
41.763,0.9029,0.050309
41.772,0.90197,0.050104
41.781,0.90112,0.049983
41.791,0.90046,0.049907
41.8,0.89983,0.049816
41.81,0.89911,0.049736
41.819,0.89858,0.049724
41.829,0.8982,0.049702
41.838,0.89781,0.049636
41.848,0.89735,0.049573
41.857,0.89685,0.049514
41.866,0.89641,0.049493
41.876,0.8964,0.049494
41.885,0.89656,0.049592
41.895,0.89663,0.049656
41.904,0.89696,0.049775
41.914,0.89735,0.049904
41.923,0.89789,0.049939
41.933,0.89864,0.050081
41.942,0.89964,0.050262
41.951,0.90063,0.050473
41.961,0.90151,0.050634
41.97,0.90232,0.050761
41.98,0.90317,0.050863
41.989,0.90393,0.050949
41.999,0.90471,0.051003
42.008,0.90537,0.051052
42.018,0.90578,0.051111
42.027,0.90615,0.051182
42.036,0.90673,0.051263
42.046,0.90693,0.051285
42.055,0.90704,0.05133
42.065,0.90704,0.051351
42.074,0.90721,0.051434
42.084,0.90728,0.051497
42.093,0.90728,0.0515
42.103,0.9073,0.051546
42.112,0.90739,0.051534
42.121,0.90751,0.051534
42.131,0.90776,0.051582
42.14,0.90806,0.051684
42.15,0.90849,0.051806
42.159,0.90909,0.051987
42.169,0.90968,0.052162
42.178,0.91012,0.052267
42.188,0.91099,0.052444
42.197,0.91202,0.052642
42.206,0.9127,0.052797
42.216,0.91345,0.052954
42.225,0.91406,0.053106
42.235,0.91469,0.053193
42.244,0.91551,0.053334
42.254,0.91648,0.053495
42.263,0.91697,0.053556
42.273,0.91753,0.053619
42.282,0.91815,0.053698
42.291,0.91862,0.053729
42.301,0.91899,0.053711
42.31,0.9189,0.053627
42.32,0.91892,0.053567
42.329,0.91853,0.053522
42.339,0.91783,0.053387
42.348,0.91705,0.05321
42.358,0.91635,0.05305
42.367,0.91522,0.052808
42.376,0.91401,0.052586
42.386,0.91247,0.052297
42.395,0.91094,0.051978
42.405,0.90952,0.051691
42.414,0.90841,0.051497
42.424,0.90765,0.05142
42.433,0.90714,0.051396
42.443,0.90689,0.051403
42.452,0.90685,0.05146
42.461,0.90723,0.051595
42.471,0.90766,0.051781
42.48,0.90803,0.051872
42.49,0.90818,0.052006
42.499,0.90815,0.052074
42.509,0.90832,0.052112
42.518,0.90885,0.052196
42.528,0.90961,0.052345
42.537,0.91046,0.052499
42.546,0.91117,0.052623
42.556,0.9117,0.052694
42.565,0.91204,0.052694
42.575,0.91231,0.052671
42.584,0.91271,0.052652
42.594,0.9132,0.052664
42.603,0.91333,0.05264
42.613,0.91326,0.05259
42.622,0.9134,0.052527
42.631,0.91375,0.052537
42.641,0.91375,0.052544
42.65,0.91365,0.052561
42.66,0.91363,0.052603
42.669,0.91385,0.052639
42.679,0.91426,0.052758
42.688,0.91459,0.052875
42.698,0.91523,0.053017
42.707,0.91607,0.053123
42.716,0.91687,0.053249
42.726,0.91748,0.053364
42.735,0.91842,0.053526
42.745,0.91953,0.053728
42.754,0.92031,0.053872
42.764,0.92104,0.054018
42.773,0.92174,0.054102
42.783,0.92237,0.054109
42.792,0.9231,0.054151
42.801,0.92355,0.054173
42.811,0.92374,0.054145
42.82,0.92414,0.05419
42.83,0.92441,0.054203
42.839,0.92473,0.054296
42.849,0.92515,0.054403
42.858,0.9257,0.054477
42.868,0.92589,0.054488
42.877,0.9261,0.054533
42.886,0.92662,0.054577
42.896,0.92711,0.054654
42.905,0.9275,0.054765
42.915,0.928,0.054885
42.924,0.92859,0.055022
42.934,0.92905,0.055145
42.943,0.92949,0.055244
42.953,0.92996,0.055309
42.962,0.93017,0.055362
42.971,0.93042,0.055384
42.981,0.93059,0.055408
42.99,0.93051,0.055455
43,0.93,0.055444
43.009,0.92945,0.055383
43.019,0.92857,0.055217
43.028,0.92755,0.055056
43.038,0.92638,0.054762
43.047,0.92525,0.054481
43.056,0.92419,0.054241
43.066,0.92332,0.054048
43.075,0.92258,0.053916
43.085,0.92216,0.053856
43.094,0.92147,0.053794
43.104,0.92091,0.053741
43.113,0.92021,0.053676
43.123,0.91946,0.053563
43.132,0.9187,0.053439
43.141,0.91785,0.053297
43.151,0.91693,0.053245
43.16,0.91627,0.053139
43.17,0.91598,0.05305
43.179,0.91566,0.052974
43.189,0.91564,0.052945
43.198,0.91574,0.052934
43.208,0.91621,0.053136
43.217,0.91699,0.053274
43.226,0.91758,0.053389
43.236,0.91835,0.053552
43.245,0.91918,0.05367
43.255,0.9201,0.053775
43.264,0.92089,0.053831
43.274,0.92122,0.053793
43.283,0.92115,0.053714
43.293,0.92101,0.053658
43.302,0.92105,0.05368
43.311,0.92122,0.053739
43.321,0.92158,0.053866
43.33,0.92202,0.053968
43.34,0.92245,0.054041
43.349,0.92259,0.054076
43.359,0.92237,0.054084
43.368,0.92212,0.054039
43.378,0.92168,0.053969
43.387,0.9211,0.053922
43.396,0.92063,0.053832
43.406,0.91988,0.053627
43.415,0.91882,0.053446
43.425,0.91781,0.053302
43.434,0.91719,0.053167
43.444,0.91652,0.053037
43.453,0.91573,0.052923
43.463,0.91498,0.052829
43.472,0.91442,0.0528
43.481,0.91414,0.052784
43.491,0.91413,0.052746
43.5,0.91395,0.052712
43.51,0.91369,0.052784
43.519,0.9133,0.052714
43.529,0.91274,0.052711
43.538,0.91187,0.052582
43.548,0.91121,0.052476
43.557,0.91031,0.052294
43.566,0.90918,0.05214
43.576,0.90799,0.051995
43.585,0.90676,0.05181
43.595,0.90556,0.051579
43.604,0.90474,0.051468
43.614,0.90406,0.051412
43.623,0.90345,0.051342
43.633,0.903,0.051207
43.642,0.90262,0.051075
43.651,0.90218,0.050926
43.661,0.90187,0.05087
43.67,0.90171,0.050874
43.68,0.90168,0.050895
43.689,0.90186,0.050937
43.699,0.902,0.050972
43.708,0.90249,0.051111
43.718,0.90287,0.051205
43.727,0.9032,0.051249
43.736,0.90369,0.051311
43.746,0.90383,0.051393
43.755,0.90402,0.051452
43.765,0.90436,0.0515
43.774,0.90462,0.05156
43.784,0.90486,0.05165
43.793,0.90505,0.051693
43.803,0.9052,0.051708
43.812,0.90497,0.05167
43.821,0.90459,0.051557
43.831,0.90423,0.051485
43.84,0.90402,0.051457
43.85,0.90381,0.051424
43.859,0.90381,0.051478
43.869,0.90399,0.051527
43.878,0.90476,0.051659
43.888,0.90557,0.05181
43.897,0.90642,0.051997
43.906,0.90704,0.052233
43.916,0.9078,0.05244
43.925,0.90811,0.052541
43.935,0.90853,0.052688
43.944,0.90862,0.052709
43.954,0.90845,0.052666
43.963,0.90844,0.052636
43.973,0.90874,0.052639
43.982,0.90906,0.052638
43.991,0.9097,0.052677
44.001,0.91013,0.052711
44.01,0.91036,0.052723
44.02,0.91071,0.052764
44.029,0.91103,0.052822
44.039,0.91136,0.052853
44.048,0.91187,0.052927
44.058,0.91255,0.053061
44.067,0.91312,0.053093
44.076,0.9139,0.053209
44.086,0.91489,0.05342
44.095,0.91596,0.053577
44.105,0.91676,0.053692
44.114,0.9175,0.053803
44.124,0.91837,0.053933
44.133,0.91973,0.05421
44.143,0.92099,0.054463
44.152,0.92207,0.054639
44.161,0.92317,0.054841
44.171,0.92414,0.054983
44.18,0.92492,0.055071
44.19,0.9255,0.055149
44.199,0.92611,0.055222
44.209,0.92651,0.055306
44.218,0.92653,0.055294
44.228,0.92657,0.0553
44.237,0.92633,0.055328
44.247,0.92584,0.055223
44.256,0.92493,0.055073
44.265,0.92374,0.054808
44.275,0.92234,0.054504
44.284,0.92101,0.054158
44.294,0.91944,0.053816
44.303,0.91795,0.05354
44.313,0.91673,0.053312
44.322,0.9156,0.053107
44.332,0.91431,0.052896
44.341,0.91308,0.052713
44.35,0.9121,0.052565
44.36,0.91108,0.052413
44.369,0.91003,0.052234
44.379,0.90913,0.052121
44.388,0.90837,0.052
44.398,0.90777,0.051943
44.407,0.90726,0.05194
44.417,0.90676,0.051896
44.426,0.90653,0.051948
44.435,0.90636,0.051945
44.445,0.9065,0.052039
44.454,0.90664,0.052096
44.464,0.90654,0.052125
44.473,0.9065,0.052189
44.483,0.90633,0.052161
44.492,0.90614,0.052126
44.502,0.9059,0.052098
44.511,0.90559,0.052071
44.52,0.90549,0.052098
44.53,0.90552,0.052146
44.539,0.90562,0.052157
44.549,0.90586,0.052195
44.558,0.90628,0.052253
44.568,0.90662,0.052321
44.577,0.90687,0.052378
44.587,0.90719,0.052415
44.596,0.90755,0.052472
44.605,0.90818,0.052566
44.615,0.909,0.052688
44.624,0.90974,0.052866
44.634,0.91056,0.052994
44.643,0.91134,0.053216
44.653,0.91229,0.053493
44.662,0.91306,0.053625
44.672,0.91374,0.053754
44.681,0.91427,0.053816
44.69,0.91485,0.053887
44.7,0.91535,0.053966
44.709,0.91588,0.054041
44.719,0.91672,0.054137
44.728,0.9174,0.054194
44.738,0.91777,0.054211
44.747,0.9181,0.05427
44.757,0.91797,0.054228
44.766,0.91762,0.0541
44.775,0.91774,0.054117
44.785,0.9182,0.054177
44.794,0.91836,0.054223
44.804,0.91797,0.054204
44.813,0.91758,0.054124
44.823,0.9174,0.054039
44.832,0.91734,0.053988
44.842,0.91695,0.053829
44.851,0.91622,0.053629
44.86,0.91591,0.053533
44.87,0.91593,0.053489
44.879,0.91579,0.053497
44.889,0.91551,0.053421
44.898,0.91523,0.05337
44.908,0.91528,0.053367
44.917,0.91505,0.053291
44.927,0.91478,0.05316
44.936,0.91471,0.053118
44.945,0.91509,0.053127
44.955,0.91532,0.053135
44.964,0.91569,0.053185
44.974,0.91653,0.053303
44.983,0.91731,0.053444
44.993,0.91811,0.053631
45.002,0.91911,0.053811
45.011,0.92043,0.053974
45.021,0.92156,0.054144
45.03,0.92272,0.054394
45.04,0.92352,0.05465
45.049,0.92428,0.054863
45.059,0.92496,0.055018
45.068,0.92561,0.055071
45.078,0.92613,0.055217
45.087,0.92668,0.055338
45.096,0.92685,0.055369
45.106,0.92639,0.055266
45.115,0.92568,0.055086
45.125,0.92468,0.05487
45.134,0.9233,0.054603
45.144,0.92159,0.054249
45.153,0.91988,0.053857
45.163,0.91841,0.053531
45.172,0.91693,0.053242
45.181,0.91537,0.052927
45.191,0.91406,0.05265
45.2,0.9129,0.052424
45.21,0.9119,0.052272
45.219,0.91089,0.052213
45.229,0.91014,0.052086
45.238,0.90964,0.051995
45.248,0.90933,0.051966
45.257,0.90917,0.051928
45.266,0.90941,0.051967
45.276,0.90959,0.052037
45.285,0.90981,0.052131
45.295,0.91019,0.052253
45.304,0.9109,0.052431
45.314,0.91163,0.052548
45.323,0.91233,0.052686
45.333,0.91325,0.052862
45.342,0.91425,0.0531
45.351,0.91515,0.053287
45.361,0.91593,0.053456
45.37,0.91629,0.053518
45.38,0.91657,0.053563
45.389,0.91658,0.053548
45.399,0.91631,0.05348
45.408,0.91585,0.053379
45.418,0.91592,0.053361
45.427,0.91614,0.053401
45.436,0.9162,0.053379
45.446,0.91608,0.053309
45.455,0.91573,0.0532
45.465,0.91545,0.053115
45.474,0.91523,0.053053
45.484,0.91483,0.052965
45.493,0.91476,0.052935
45.503,0.91436,0.052862
45.512,0.91368,0.052739
45.521,0.91288,0.052614
45.531,0.91185,0.052466
45.54,0.91055,0.052216
45.55,0.90941,0.051968
45.559,0.90817,0.051702
45.569,0.90739,0.051489
45.578,0.90698,0.051358
45.588,0.9069,0.051377
45.597,0.90688,0.051357
45.606,0.90721,0.051406
45.616,0.90776,0.05151
45.625,0.90814,0.051585
45.635,0.90874,0.051695
45.644,0.90955,0.051794
45.654,0.91065,0.052
45.663,0.91154,0.052158
45.673,0.91216,0.052268
45.682,0.91248,0.052363
45.691,0.91301,0.052466
45.701,0.91352,0.052519
45.71,0.91359,0.052536
45.72,0.91356,0.052502
45.729,0.91329,0.05247
45.739,0.91311,0.05244
45.748,0.91302,0.052463
45.758,0.91268,0.052435
45.767,0.91215,0.052381
45.776,0.91161,0.052292
45.786,0.91132,0.052296
45.795,0.91085,0.052227
45.805,0.91037,0.052114
45.814,0.91019,0.051993
45.824,0.91002,0.051895
45.833,0.90984,0.051829
45.843,0.90996,0.051804
45.852,0.91021,0.051817
45.861,0.91066,0.051894
45.871,0.9113,0.052
45.88,0.9121,0.052093
45.89,0.91291,0.052243
45.899,0.91372,0.052349
45.909,0.91431,0.052411
45.918,0.91444,0.052382
45.928,0.91451,0.052343
45.937,0.91423,0.052304
45.946,0.91379,0.052254
45.956,0.91342,0.052247
45.965,0.91328,0.052164
45.975,0.91346,0.052138
45.984,0.91392,0.052151
45.994,0.91403,0.052136
46.003,0.91395,0.052076
46.013,0.91396,0.052084
46.022,0.91414,0.052114
46.031,0.91465,0.052162
46.041,0.9151,0.052287
46.05,0.91552,0.052351
46.06,0.91578,0.052388
46.069,0.91577,0.052296
46.079,0.91571,0.052258
46.088,0.91583,0.052224
46.098,0.9162,0.052269
46.107,0.91638,0.052279
46.116,0.9166,0.052383
46.126,0.91627,0.052319
46.135,0.91563,0.052133
46.145,0.91483,0.051945
46.154,0.91405,0.05175
46.164,0.91302,0.051493
46.173,0.91213,0.051247
46.183,0.9116,0.051058
46.192,0.91095,0.050839
46.201,0.91026,0.050704
46.211,0.9096,0.050551
46.22,0.90916,0.050405
46.23,0.90881,0.050318
46.239,0.90866,0.050265
46.249,0.9082,0.05017
46.258,0.90742,0.05005
46.268,0.90684,0.049989
46.277,0.90633,0.049964
46.286,0.90583,0.049949
46.296,0.90517,0.049831
46.305,0.90442,0.049724
46.315,0.90351,0.049603
46.324,0.90223,0.049455
46.334,0.90102,0.049259
46.343,0.89983,0.04904
46.353,0.89893,0.048905
46.362,0.89819,0.048805
46.371,0.89771,0.04875
46.381,0.8971,0.048665
46.39,0.89668,0.048606
46.4,0.89666,0.0486
46.409,0.89689,0.048613
46.419,0.89726,0.048646
46.428,0.89767,0.048693
46.438,0.89819,0.04877
46.447,0.89881,0.048874
46.456,0.89954,0.048998
46.466,0.90033,0.04919
46.475,0.90111,0.049323
46.485,0.90179,0.049435
46.494,0.90238,0.049501
46.504,0.903,0.049576
46.513,0.90368,0.04964
46.522,0.9042,0.049698
46.532,0.90439,0.049641
46.541,0.90412,0.049538
46.551,0.90366,0.049464
46.56,0.90309,0.049328
46.57,0.90223,0.049217
46.579,0.90125,0.049108
46.589,0.89999,0.048898
46.598,0.89874,0.048675
46.607,0.89778,0.048553
46.617,0.89671,0.048405
46.626,0.8955,0.048234
46.636,0.89438,0.048056
46.645,0.89371,0.048026
46.655,0.89307,0.047941
46.664,0.89282,0.047914
46.674,0.89284,0.048008
46.683,0.89266,0.04793
46.692,0.89246,0.047871
46.702,0.8924,0.047886
46.711,0.89216,0.047835
46.721,0.89206,0.04787
46.73,0.89189,0.047906
46.74,0.89169,0.047867
46.749,0.89155,0.047829
46.759,0.89142,0.047779
46.768,0.89116,0.047745
46.777,0.89105,0.047683
46.787,0.89092,0.047634
46.796,0.89071,0.047574
46.806,0.89051,0.047545
46.815,0.89037,0.047501
46.825,0.89033,0.047461
46.834,0.89029,0.047456
46.844,0.8903,0.047498
46.853,0.89051,0.047554
46.862,0.89075,0.047606
46.872,0.89079,0.047666
46.881,0.89047,0.047578
46.891,0.8902,0.047462
46.9,0.89022,0.047474
46.91,0.89039,0.047521
46.919,0.89071,0.047552
46.929,0.89115,0.047547
46.938,0.89169,0.047586
46.947,0.89234,0.04767
46.957,0.89321,0.047833
46.966,0.89404,0.048029
46.976,0.89463,0.048139
46.985,0.89485,0.048226
46.995,0.89504,0.048246
47.004,0.89543,0.048253
47.014,0.89601,0.048339
47.023,0.89676,0.048393
47.032,0.89777,0.048563
47.042,0.89887,0.048776
47.051,0.89994,0.048994
47.061,0.9013,0.049255
47.07,0.90298,0.049509
47.08,0.90479,0.049773
47.089,0.90662,0.050026
47.099,0.90847,0.050286
47.108,0.91013,0.050578
47.117,0.91195,0.050901
47.127,0.9136,0.05125
47.136,0.91506,0.051545
47.146,0.91591,0.05169
47.155,0.91632,0.051774
47.165,0.91655,0.051734
47.174,0.91657,0.051641
47.184,0.91654,0.051558
47.193,0.91624,0.051452
47.202,0.9159,0.051355
47.212,0.91534,0.051202
47.221,0.91465,0.051041
47.231,0.91365,0.050859
47.24,0.91261,0.050653
47.25,0.91163,0.050472
47.259,0.91112,0.050407
47.269,0.91081,0.050457
47.278,0.91062,0.050474
47.287,0.91011,0.050361
47.297,0.90918,0.050225
47.306,0.90811,0.050027
47.316,0.90715,0.049821
47.325,0.90634,0.049697
47.335,0.90546,0.049535
47.344,0.9047,0.049366
47.354,0.90374,0.049277
47.363,0.90281,0.049193
47.372,0.90187,0.049053
47.382,0.90081,0.048873
47.391,0.90019,0.04877
47.401,0.90002,0.048827
47.41,0.89997,0.048827
47.42,0.90017,0.048913
47.429,0.90066,0.049056
47.439,0.90118,0.049232
47.448,0.90169,0.049337
47.457,0.90238,0.049411
47.467,0.90319,0.049508
47.476,0.90387,0.049575
47.486,0.9045,0.049612
47.495,0.90518,0.049682
47.505,0.90602,0.04981
47.514,0.90666,0.049919
47.524,0.90719,0.050026
47.533,0.90749,0.05009
47.542,0.90767,0.050148
47.552,0.90767,0.050222
47.561,0.90779,0.050326
47.571,0.90781,0.050383
47.58,0.90762,0.050415
47.59,0.90752,0.050464
47.599,0.90762,0.050494
47.608,0.90774,0.050528
47.618,0.90795,0.050509
47.627,0.90814,0.050494
47.637,0.9084,0.050501
47.646,0.90877,0.050534
47.656,0.90893,0.050589
47.665,0.90915,0.050591
47.675,0.90933,0.050597
47.684,0.90947,0.050635
47.693,0.90952,0.05065
47.703,0.90988,0.050717
47.712,0.91024,0.050791
47.722,0.91046,0.050823
47.731,0.91052,0.05076
47.741,0.91052,0.050799
47.75,0.91057,0.050936
47.76,0.91062,0.050986
47.769,0.91054,0.05099
47.778,0.91056,0.050955
47.788,0.91068,0.050969
47.797,0.91096,0.051023
47.807,0.91121,0.051074
47.816,0.91114,0.051074
47.826,0.91124,0.051136
47.835,0.91109,0.051166
47.845,0.91104,0.051251
47.854,0.91078,0.051191
47.863,0.91023,0.051058
47.873,0.9098,0.050945
47.882,0.90931,0.050843
47.892,0.90902,0.050831
47.901,0.90882,0.050774
47.911,0.90885,0.050796
47.92,0.90937,0.050886
47.93,0.9096,0.050941
47.939,0.90962,0.050926
47.948,0.90963,0.050945
47.958,0.90983,0.051039
47.967,0.91012,0.051091
47.977,0.91085,0.051215
47.986,0.91179,0.051369
47.996,0.91287,0.051552
48.005,0.91373,0.051657
48.015,0.91445,0.0517
48.024,0.91503,0.051759
48.033,0.91549,0.051868
48.043,0.91569,0.05182
48.052,0.9157,0.051686
48.062,0.91552,0.051616
48.071,0.9155,0.051623
48.081,0.91522,0.05156
48.09,0.91477,0.051435
48.1,0.91424,0.051256
48.109,0.91384,0.051134
48.118,0.91345,0.051006
48.128,0.91309,0.050932
48.137,0.91283,0.050842
48.147,0.91248,0.050854
48.156,0.91219,0.050805
48.166,0.91206,0.050741
48.175,0.91165,0.05064
48.185,0.91125,0.050549
48.194,0.91087,0.05053
48.203,0.91041,0.050455
48.213,0.91006,0.050452
48.222,0.90986,0.05038
48.232,0.91008,0.050356
48.241,0.91056,0.050427
48.251,0.91132,0.050505
48.26,0.91203,0.050606
48.27,0.91291,0.050725
48.279,0.91378,0.050884
48.288,0.91464,0.051027
48.298,0.91545,0.051137
48.307,0.91618,0.051244
48.317,0.9168,0.051346
48.326,0.91741,0.051392
48.336,0.91755,0.051434
48.345,0.91762,0.051432
48.355,0.91772,0.051407
48.364,0.91779,0.051389
48.373,0.91798,0.051426
48.383,0.91843,0.051449
48.392,0.91911,0.051546
48.402,0.91983,0.05163
48.411,0.92033,0.051674
48.421,0.9211,0.051784
48.43,0.92192,0.051911
48.44,0.92299,0.052069
48.449,0.92412,0.052174
48.458,0.92543,0.052403
48.468,0.92685,0.052794
48.477,0.92845,0.053102
48.487,0.92999,0.053337
48.496,0.93131,0.053583
48.506,0.93223,0.053735
48.515,0.93285,0.05381
48.525,0.93345,0.053878
48.534,0.9342,0.053991
48.543,0.93464,0.054023
48.553,0.93466,0.053967
48.562,0.93424,0.053872
48.572,0.93349,0.053737
48.581,0.93248,0.053491
48.591,0.93131,0.053213
48.6,0.92961,0.052883
48.61,0.92779,0.052533
48.619,0.92576,0.052094
48.628,0.92343,0.051645
48.638,0.92122,0.05124
48.647,0.91918,0.050921
48.657,0.91736,0.050577
48.666,0.9156,0.050293
48.676,0.91444,0.050123
48.685,0.91351,0.050003
48.694,0.91263,0.049832
48.704,0.91203,0.049766
48.713,0.91166,0.049784
48.723,0.91135,0.049672
48.732,0.91099,0.049521
48.742,0.91076,0.049398
48.751,0.91077,0.049329
48.761,0.91108,0.049316
48.77,0.91135,0.0493
48.779,0.91177,0.049374
48.789,0.91222,0.04953
48.798,0.91264,0.049662
48.808,0.91308,0.049736
48.817,0.91355,0.049892
48.827,0.91402,0.050025
48.836,0.91451,0.050146
48.846,0.9149,0.050262
48.855,0.9152,0.050357
48.864,0.91529,0.050411
48.874,0.91531,0.050467
48.883,0.91506,0.05042
48.893,0.91444,0.050284
48.902,0.91355,0.05007
48.912,0.91249,0.049898
48.921,0.91133,0.049676
48.931,0.90999,0.049399
48.94,0.90842,0.049108
48.949,0.90691,0.048868
48.959,0.90561,0.048636
48.968,0.90436,0.048446
48.978,0.90318,0.048375
48.987,0.90218,0.048423
48.997,0.90157,0.048397
49.006,0.90115,0.048365
49.015,0.90095,0.048372
49.025,0.90105,0.048401
49.034,0.90142,0.048474
49.044,0.90206,0.048541
49.053,0.90269,0.048589
49.063,0.90362,0.048747
49.072,0.90463,0.048896
49.082,0.90546,0.049106
49.091,0.90625,0.04934
49.1,0.90706,0.049507
49.11,0.90773,0.049614
49.119,0.9083,0.049755
49.129,0.90882,0.049859
49.138,0.90952,0.050001
49.148,0.91,0.050108
49.157,0.91035,0.050172
49.167,0.91089,0.050264
49.176,0.91125,0.05032
49.185,0.91169,0.050377
49.195,0.91206,0.050463
49.204,0.91204,0.050532
49.214,0.91193,0.050438
49.223,0.91193,0.050327
49.233,0.9118,0.050228
49.242,0.91184,0.050224
49.252,0.91201,0.050268
49.261,0.91227,0.050252
49.27,0.91246,0.05027
49.28,0.91273,0.050306
49.289,0.91316,0.050308
49.299,0.91394,0.050366
49.308,0.91473,0.050495
49.318,0.91548,0.050663
49.327,0.91618,0.050793
49.337,0.91705,0.050931
49.346,0.91786,0.051108
49.355,0.91847,0.05118
49.365,0.91865,0.051203
49.374,0.91856,0.051203
49.384,0.91818,0.051135
49.393,0.91796,0.051106
49.403,0.9175,0.051014
49.412,0.91711,0.050877
49.422,0.91685,0.050818
49.431,0.91685,0.050817
49.44,0.91709,0.050874
49.45,0.91708,0.050915
49.459,0.91685,0.050887
49.469,0.91666,0.050901
49.478,0.91666,0.050939
49.488,0.91665,0.050923
49.497,0.91625,0.050764
49.506,0.91576,0.05067
49.516,0.91516,0.05055
49.525,0.91465,0.050422
49.535,0.91385,0.050244
49.544,0.91316,0.050096
49.554,0.91239,0.049946
49.563,0.91178,0.049788
49.573,0.9113,0.049749
49.582,0.91103,0.04975
49.591,0.91095,0.04977
49.601,0.91087,0.049835
49.61,0.91096,0.049952
49.62,0.91114,0.050069
49.629,0.91147,0.050111
49.639,0.91204,0.050188
49.648,0.91271,0.050291
49.658,0.91344,0.0504
49.667,0.9143,0.050477
49.676,0.91514,0.05059
49.686,0.91591,0.050686
49.695,0.91625,0.050737
49.705,0.91631,0.050688
49.714,0.91616,0.05064
49.724,0.91615,0.05065
49.733,0.91602,0.050575
49.743,0.91569,0.050481
49.752,0.91547,0.050432
49.761,0.91501,0.05037
49.771,0.91428,0.050242
49.78,0.91333,0.050041
49.79,0.9122,0.049816
49.799,0.91138,0.049723
49.809,0.91078,0.049673
49.818,0.91017,0.0496
49.828,0.90964,0.049529
49.837,0.90921,0.049525
49.846,0.90875,0.049542
49.856,0.90848,0.04958
49.865,0.90842,0.049628
49.875,0.90827,0.049614
49.884,0.90848,0.049699
49.894,0.90931,0.049929
49.903,0.90985,0.050045
49.913,0.91024,0.050121
49.922,0.91051,0.050164
49.931,0.91077,0.050239
49.941,0.91072,0.050292
49.95,0.91087,0.050318
49.96,0.91125,0.050426
49.969,0.91186,0.05058
49.979,0.9124,0.050686
49.988,0.91324,0.050917
49.998,0.91432,0.051087
50.007,0.91567,0.051267
50.016,0.91731,0.051516
50.026,0.91884,0.051733
50.035,0.92025,0.051945
50.045,0.92146,0.05217
50.054,0.9228,0.052388
50.064,0.92369,0.052567
50.073,0.92438,0.052651
50.082,0.92509,0.052743
50.092,0.92581,0.052884
50.101,0.92635,0.052961
50.111,0.92701,0.053038
50.12,0.9279,0.053197
50.13,0.92895,0.053395
50.139,0.92994,0.053549
50.149,0.93087,0.053667
50.158,0.93164,0.053773
50.167,0.93238,0.053909
50.177,0.93298,0.054008
50.186,0.93341,0.054101
50.196,0.93356,0.054113
50.205,0.93355,0.054091
50.215,0.93354,0.054047
50.224,0.93341,0.053976
50.234,0.93293,0.053927
50.243,0.93235,0.053817
50.252,0.9318,0.053683
50.262,0.93116,0.053571
50.271,0.92996,0.053374
50.281,0.92851,0.053121
50.29,0.92724,0.052974
50.3,0.92571,0.052779
50.309,0.9241,0.052512
50.319,0.92247,0.052238
50.328,0.92108,0.052002
50.337,0.91975,0.051748
50.347,0.91854,0.051485
50.356,0.91715,0.051222
50.366,0.91598,0.051106
50.375,0.91503,0.051044
50.385,0.91399,0.050888
50.394,0.91323,0.050803
50.404,0.91267,0.05076
50.413,0.91251,0.050811
50.422,0.91234,0.050782
50.432,0.91217,0.050721
50.441,0.91227,0.050698
50.451,0.91245,0.050694
50.46,0.91277,0.050662
50.47,0.91315,0.050727
50.479,0.91384,0.050894
50.489,0.91453,0.05106
50.498,0.91522,0.051196
50.507,0.91582,0.051346
50.517,0.91655,0.051463
50.526,0.91748,0.051643
50.536,0.91842,0.051778
50.545,0.91921,0.051912
50.555,0.91972,0.051981
50.564,0.92049,0.052048
50.574,0.92128,0.052129
50.583,0.92185,0.05216
50.592,0.92226,0.052155
50.602,0.92274,0.052249
50.611,0.92267,0.052202
50.621,0.9222,0.052091
50.63,0.9215,0.051965
50.64,0.92076,0.051833
50.649,0.92007,0.051631
50.659,0.9191,0.051418
50.668,0.91812,0.051286
50.677,0.91747,0.051257
50.687,0.91637,0.051083
50.696,0.91498,0.050816
50.706,0.91382,0.050576
50.715,0.91313,0.050437
50.725,0.91302,0.050378
50.734,0.91304,0.050365
50.743,0.9132,0.050371
50.753,0.91358,0.050527
50.762,0.91375,0.050567
50.772,0.91419,0.05072
50.781,0.91455,0.050856
50.791,0.91503,0.050959
50.8,0.91548,0.05103
50.81,0.91578,0.051083
50.819,0.91593,0.05108
50.828,0.91614,0.051032
50.838,0.91649,0.051067
50.847,0.91708,0.051135
50.857,0.91787,0.051228
50.866,0.91852,0.051377
50.876,0.91881,0.051499
50.885,0.91899,0.051598
50.895,0.91911,0.05165
50.904,0.91912,0.05167
50.913,0.91877,0.051573
50.923,0.91827,0.051485
50.932,0.91765,0.051378
50.942,0.91689,0.051201
50.951,0.91622,0.050963
50.961,0.91547,0.050694
50.97,0.91492,0.050517
50.98,0.91448,0.050356
50.989,0.91402,0.050197
50.998,0.91348,0.050046
51.008,0.91329,0.049949
51.017,0.91317,0.04994
51.027,0.91348,0.05003
51.036,0.91381,0.050114
51.046,0.91384,0.050209
51.055,0.91372,0.050198
51.065,0.91361,0.050274
51.074,0.91365,0.05029
51.083,0.91376,0.050256
51.093,0.91406,0.050275
51.102,0.9141,0.05027
51.112,0.91421,0.050237
51.121,0.91428,0.050226
51.131,0.9141,0.050132
51.14,0.91371,0.050032
51.15,0.91341,0.049966
51.159,0.91302,0.049885
51.168,0.91283,0.049848
51.178,0.91257,0.049744
51.187,0.91214,0.049626
51.197,0.91158,0.049575
51.206,0.91121,0.049555
51.216,0.9111,0.049582
51.225,0.91088,0.049576
51.234,0.91083,0.049654
51.244,0.91114,0.049763
51.253,0.91178,0.049878
51.263,0.91236,0.04998
51.272,0.91327,0.050111
51.282,0.91403,0.050264
51.291,0.9144,0.050325
51.301,0.91471,0.050423
51.31,0.91483,0.05044
51.319,0.91515,0.050517
51.329,0.91525,0.050553
51.338,0.91551,0.050537
51.348,0.91576,0.050543
51.357,0.91596,0.050551
51.367,0.91613,0.050522
51.376,0.9161,0.050439
51.386,0.9159,0.050359
51.395,0.91562,0.050285
51.404,0.9151,0.050201
51.414,0.91464,0.050124
51.423,0.91392,0.049982
51.433,0.9132,0.049891
51.442,0.9129,0.049861
51.452,0.91277,0.049802
51.461,0.91264,0.049735
51.471,0.91237,0.049697
51.48,0.91236,0.049723
51.489,0.91199,0.049662
51.499,0.91142,0.049557
51.508,0.9106,0.049463
51.518,0.90928,0.049301
51.527,0.9078,0.049109
51.537,0.90647,0.048908
51.546,0.90516,0.048709
51.556,0.90416,0.048515
51.565,0.90349,0.048367
51.574,0.9025,0.048136
51.584,0.90171,0.048016
51.593,0.9011,0.04797
51.603,0.90078,0.048002
51.612,0.90083,0.048066
51.622,0.90092,0.04809
51.631,0.90122,0.048208
51.64,0.90161,0.04836
51.65,0.9022,0.048466
51.659,0.90327,0.04865
51.669,0.90459,0.04886
51.678,0.906,0.049103
51.688,0.90736,0.049297
51.697,0.90872,0.049551
51.707,0.90987,0.049748
51.716,0.91087,0.049878
51.725,0.91148,0.049938
51.735,0.91215,0.050021
51.744,0.91273,0.05008
51.754,0.9134,0.050217
51.763,0.9139,0.05032
51.773,0.91441,0.050393
51.782,0.915,0.050425
51.792,0.91547,0.05042
51.801,0.91577,0.050451
51.81,0.91599,0.05053
51.82,0.91618,0.050573
51.829,0.91593,0.05054
51.839,0.91564,0.050476
51.848,0.91524,0.050413
51.858,0.91466,0.050349
51.867,0.91399,0.050187
51.877,0.91294,0.050082
51.886,0.91179,0.049985
51.895,0.91054,0.0498
51.905,0.9092,0.049558
51.914,0.90798,0.049325
51.924,0.90651,0.049089
51.933,0.90515,0.048896
51.943,0.90408,0.048714
51.952,0.90327,0.048597
51.962,0.90269,0.048531
51.971,0.90274,0.048538
51.98,0.90287,0.048622
51.99,0.9031,0.048711
51.999,0.90355,0.0488
52.009,0.90394,0.048853
52.018,0.90413,0.048902
52.028,0.90449,0.049022
52.037,0.90499,0.049092
52.046,0.90565,0.049207
52.056,0.90618,0.049307
52.065,0.90679,0.049447
52.075,0.90733,0.04947
52.084,0.90783,0.049443
52.094,0.90805,0.049443
52.103,0.90806,0.049388
52.113,0.9082,0.049305
52.122,0.90843,0.049235
52.131,0.90857,0.049169
52.141,0.90851,0.049193
52.15,0.90803,0.049154
52.16,0.90754,0.049081
52.169,0.90673,0.049003
52.179,0.90594,0.048931
52.188,0.90518,0.048781
52.198,0.90439,0.048642
52.207,0.90358,0.048501
52.216,0.90268,0.048373
52.226,0.90179,0.048271
52.235,0.9014,0.048233
52.245,0.90108,0.048175
52.254,0.90109,0.048217
52.264,0.90147,0.048332
52.273,0.90201,0.048458
52.283,0.90245,0.048566
52.292,0.9032,0.048695
52.301,0.90435,0.048907
52.311,0.90546,0.04909
52.32,0.90647,0.049311
52.33,0.90769,0.04956
52.339,0.90894,0.049796
52.349,0.91001,0.050002
52.358,0.9108,0.050103
52.368,0.91138,0.050183
52.377,0.9119,0.050209
52.386,0.91234,0.050305
52.396,0.91291,0.050385
52.405,0.91337,0.05046
52.415,0.91364,0.050534
52.424,0.91403,0.05061
52.434,0.91437,0.050695
52.443,0.91467,0.050774
52.452,0.91505,0.050845
52.462,0.91545,0.050921
52.471,0.91568,0.050973
52.481,0.91595,0.05105
52.49,0.9161,0.051095
52.5,0.91617,0.05113
52.509,0.91624,0.051153
52.519,0.91614,0.051129
52.528,0.91609,0.051101
52.537,0.91611,0.05114
52.547,0.91644,0.051172
52.556,0.91691,0.051308
52.566,0.91747,0.051494
52.575,0.91821,0.051677
52.585,0.91903,0.051817
52.594,0.9197,0.051957
52.604,0.92033,0.052098
52.613,0.92093,0.05214
52.622,0.92167,0.052213
52.632,0.92228,0.05227
52.641,0.92286,0.0523
52.651,0.92339,0.052334
52.66,0.92379,0.052363
52.67,0.92386,0.052354
52.679,0.92401,0.052466
52.689,0.92404,0.0525
52.698,0.92393,0.052488
52.707,0.9238,0.052511
52.717,0.92377,0.052531
52.726,0.92378,0.052525
52.736,0.92386,0.052552
52.745,0.92388,0.052543
52.755,0.92368,0.052481
52.764,0.92321,0.052381
52.774,0.92276,0.052279
52.783,0.92232,0.052235
52.792,0.92167,0.052117
52.802,0.92081,0.051978
52.811,0.91995,0.051826
52.821,0.91886,0.051633
52.83,0.91779,0.051422
52.84,0.91651,0.051176
52.849,0.91498,0.050924
52.859,0.91357,0.050729
52.868,0.912,0.050528
52.877,0.91034,0.050303
52.887,0.9087,0.050082
52.896,0.90723,0.049894
52.906,0.90595,0.049684
52.915,0.90518,0.049526
52.925,0.90479,0.049412
52.934,0.90469,0.049365
52.944,0.90521,0.049507
52.953,0.90593,0.049655
52.962,0.90669,0.049814
52.972,0.90766,0.050022
52.981,0.90883,0.050303
52.991,0.90984,0.050538
53,0.91093,0.050731
53.01,0.91185,0.050875
53.019,0.91283,0.050978
53.028,0.91398,0.051081
53.038,0.91497,0.051232
53.047,0.91597,0.051413
53.057,0.91731,0.051644
53.066,0.91856,0.051836
53.076,0.91938,0.051949
53.085,0.92032,0.052081
53.094,0.92119,0.052169
53.104,0.92144,0.052109
53.113,0.92167,0.052054
53.123,0.92214,0.052071
53.132,0.92295,0.052146
53.142,0.92379,0.052234
53.151,0.92462,0.052393
53.161,0.92555,0.052577
53.17,0.92645,0.052715
53.179,0.92733,0.052889
53.189,0.9283,0.053069
53.198,0.92919,0.053224
53.208,0.93021,0.053423
53.217,0.93127,0.053726
53.227,0.93236,0.05396
53.236,0.93315,0.054095
53.246,0.9337,0.054219
53.255,0.93396,0.054258
53.264,0.93393,0.0542
53.274,0.93404,0.05421
53.283,0.93447,0.05425
53.293,0.93458,0.054288
53.302,0.93467,0.054318
53.312,0.93448,0.05419
53.321,0.93428,0.054134
53.331,0.9341,0.054036
53.34,0.93376,0.05388
53.349,0.9332,0.053729
53.359,0.93266,0.053604
53.368,0.93177,0.05335
53.378,0.93094,0.053124
53.387,0.92995,0.052895
53.397,0.92908,0.052729
53.406,0.92819,0.052687
53.416,0.9274,0.05257
53.425,0.92643,0.052443
53.434,0.9257,0.052293
53.444,0.92521,0.052164
53.453,0.92462,0.052079
53.463,0.9241,0.052039
53.472,0.9235,0.051985
53.482,0.92281,0.051928
53.491,0.9224,0.051902
53.501,0.92183,0.051775
53.51,0.92127,0.051679
53.519,0.92074,0.051604
53.529,0.92024,0.051518
53.538,0.9197,0.051425
53.548,0.91929,0.051346
53.557,0.91867,0.051243
53.567,0.9179,0.051066
53.576,0.91703,0.050838
53.586,0.91659,0.050709
53.595,0.91615,0.050559
53.604,0.91588,0.050455
53.614,0.91568,0.0504
53.623,0.91606,0.050407
53.633,0.9167,0.05053
53.642,0.9174,0.050622
53.652,0.9181,0.050734
53.661,0.91874,0.050844
53.67,0.91938,0.050963
53.68,0.92002,0.051092
53.689,0.92068,0.051184
53.699,0.92103,0.051174
53.708,0.92107,0.051148
53.718,0.92098,0.051052
53.727,0.92056,0.050907
53.737,0.9202,0.050894
53.746,0.91996,0.050891
53.755,0.91979,0.050854
53.765,0.91932,0.050752
53.774,0.91898,0.05069
53.784,0.91854,0.050639
53.793,0.91824,0.050583
53.803,0.91789,0.050541
53.812,0.91737,0.050396
53.822,0.91698,0.050354
53.831,0.91661,0.05029
53.84,0.91631,0.050207
53.85,0.91571,0.050045
53.859,0.91527,0.049905
53.869,0.91497,0.049916
53.878,0.91484,0.049913
53.888,0.91463,0.049821
53.897,0.91454,0.049764
53.907,0.9148,0.049773
53.916,0.91521,0.049847
53.925,0.9156,0.049937
53.935,0.91565,0.050022
53.944,0.91559,0.050128
53.954,0.91568,0.050153
53.963,0.9157,0.05017
53.973,0.91561,0.050153
53.982,0.91554,0.050097
53.991,0.91533,0.049992
54.001,0.91485,0.049818
54.01,0.91443,0.049642
54.02,0.91371,0.04944
54.029,0.91275,0.049217
54.039,0.91167,0.048983
54.048,0.91065,0.048775
54.058,0.90974,0.048606
54.067,0.90876,0.04842
54.076,0.908,0.048276
54.086,0.90759,0.048234
54.095,0.90733,0.048183
54.105,0.90749,0.048187
54.114,0.90767,0.048248
54.124,0.90788,0.048381
54.133,0.90827,0.048555
54.143,0.90855,0.048659
54.152,0.90902,0.048792
54.161,0.90937,0.048893
54.171,0.91002,0.049005
54.18,0.91083,0.049106
54.19,0.91164,0.049272
54.199,0.91218,0.049401
54.209,0.91262,0.049477
54.218,0.913,0.049509
54.228,0.91327,0.049589
54.237,0.91318,0.049567
54.246,0.91306,0.049554
54.256,0.913,0.04956
54.265,0.91303,0.049492
54.275,0.91307,0.049426
54.284,0.91325,0.049401
54.294,0.91356,0.049478
54.303,0.91379,0.049527
54.312,0.91389,0.049561
54.322,0.91422,0.049635
54.331,0.9146,0.049692
54.341,0.91499,0.049751
54.35,0.91511,0.049802
54.36,0.91488,0.049862
54.369,0.91462,0.049905
54.379,0.91451,0.049831
54.388,0.91455,0.04979
54.397,0.91439,0.049782
54.407,0.91388,0.049694
54.416,0.91339,0.04965
54.426,0.91327,0.049655
54.435,0.91326,0.049704
54.445,0.91343,0.049724
54.454,0.91371,0.049855
54.464,0.91388,0.050016
54.473,0.91403,0.050039
54.482,0.91433,0.050012
54.492,0.91454,0.050001
54.501,0.91452,0.049993
54.511,0.91418,0.049966
54.52,0.91339,0.04984
54.53,0.91243,0.04965
54.539,0.91167,0.049515
54.549,0.91094,0.049344
54.558,0.91034,0.049271
54.567,0.91009,0.049206
54.577,0.90997,0.049198
54.586,0.91001,0.049184
54.596,0.91035,0.049292
54.605,0.91072,0.049344
54.615,0.91122,0.049433
54.624,0.91179,0.049523
54.634,0.91216,0.04961
54.643,0.91259,0.049728
54.652,0.91315,0.049847
54.662,0.91345,0.049895
54.671,0.91398,0.049994
54.681,0.91446,0.050128
54.69,0.91486,0.050135
54.7,0.91537,0.050231
54.709,0.91583,0.050407
54.718,0.91641,0.050492
54.728,0.91684,0.050595
54.737,0.9174,0.05066
54.747,0.91814,0.050808
54.756,0.91895,0.050998
54.766,0.91945,0.051028
54.775,0.91992,0.051047
54.785,0.92074,0.051132
54.794,0.92151,0.051212
54.803,0.92235,0.051331
54.813,0.92317,0.051454
54.822,0.92395,0.051593
54.832,0.92465,0.051667
54.841,0.92515,0.051721
54.851,0.92545,0.051745
54.86,0.92557,0.05172
54.87,0.92549,0.05172
54.879,0.92515,0.05171
54.888,0.92483,0.051741
54.898,0.92452,0.051709
54.907,0.92374,0.051588
54.917,0.92287,0.05145
54.926,0.92192,0.051305
54.936,0.92072,0.051128
54.945,0.91934,0.050955
54.955,0.91797,0.050778
54.964,0.91662,0.050524
54.973,0.91552,0.05035
54.983,0.91457,0.050208
54.992,0.91364,0.049979
55.002,0.91259,0.049763
55.011,0.91169,0.049627
55.021,0.91095,0.049569
55.03,0.91052,0.049574
55.039,0.91035,0.049579
55.049,0.91038,0.049575
55.058,0.91061,0.049681
55.068,0.91127,0.049856
55.077,0.91163,0.049979
55.087,0.91215,0.050104
55.096,0.91263,0.050215
55.106,0.91294,0.05027
55.115,0.9133,0.050371
55.124,0.91342,0.050437
55.134,0.91356,0.050454
55.143,0.91375,0.050501
55.153,0.91395,0.050527
55.162,0.9144,0.050665
55.172,0.91499,0.050806
55.181,0.91544,0.050881
55.191,0.91584,0.050958
55.2,0.91661,0.051096
55.209,0.91756,0.051257
55.219,0.9187,0.051491
55.228,0.91986,0.051685
55.238,0.92047,0.051764
55.247,0.92107,0.051827
55.257,0.92154,0.051852
55.266,0.92184,0.051863
55.276,0.92212,0.051848
55.285,0.9223,0.051806
55.294,0.92223,0.051797
55.304,0.92209,0.051731
55.313,0.92195,0.051639
55.323,0.92168,0.051566
55.332,0.92117,0.051482
55.342,0.92044,0.051338
55.351,0.91958,0.051197
55.361,0.91881,0.051107
55.37,0.91816,0.051052
55.379,0.9176,0.050945
55.389,0.91733,0.05088
55.398,0.91707,0.050802
55.408,0.91706,0.050774
55.417,0.91731,0.050747
55.427,0.91758,0.050776
55.436,0.91782,0.050866
55.446,0.91844,0.050987
55.455,0.91904,0.051054
55.464,0.9197,0.051126
55.474,0.92049,0.051256
55.483,0.92114,0.051436
55.493,0.92179,0.051545
55.502,0.92267,0.05165
55.512,0.92369,0.051759
55.521,0.92474,0.051901
55.53,0.92579,0.05207
55.54,0.92691,0.052253
55.549,0.92765,0.052374
55.559,0.92841,0.052536
55.568,0.92935,0.052682
55.578,0.93003,0.052805
55.587,0.93052,0.05294
55.597,0.93091,0.053066
55.606,0.93132,0.053163
55.615,0.93182,0.053219
55.625,0.93202,0.0532
55.634,0.93207,0.053263
55.644,0.93153,0.053249
55.653,0.93066,0.053154
55.663,0.92988,0.053048
55.672,0.92907,0.052931
55.682,0.92836,0.0528
55.691,0.92737,0.052616
55.7,0.92637,0.052437
55.71,0.92548,0.052286
55.719,0.92469,0.052095
55.729,0.92386,0.051911
55.738,0.92318,0.051777
55.748,0.92273,0.051714
55.757,0.92227,0.051615
55.767,0.92213,0.051606
55.776,0.9222,0.051554
55.785,0.9221,0.051549
55.795,0.92206,0.051523
55.804,0.92185,0.051503
55.814,0.92204,0.051559
55.823,0.92223,0.051518
55.833,0.92203,0.051469
55.842,0.92226,0.051516
55.852,0.92284,0.051669
55.861,0.92345,0.051747
55.87,0.92427,0.051916
55.88,0.92506,0.052039
55.889,0.92583,0.052165
55.899,0.92671,0.052324
55.908,0.92768,0.052438
55.918,0.92869,0.052528
55.927,0.92946,0.052588
55.937,0.93002,0.052574
55.946,0.9306,0.052641
55.955,0.9312,0.052768
55.965,0.93196,0.052887
55.974,0.93239,0.052995
55.984,0.93253,0.053076
55.993,0.93235,0.053018
56.003,0.93156,0.052905
56.012,0.93035,0.052744
56.021,0.92918,0.052492
56.031,0.92798,0.052254
56.04,0.92654,0.051989
56.05,0.92484,0.0517
56.059,0.92294,0.051328
56.069,0.92089,0.050951
56.078,0.91862,0.050563
56.088,0.91655,0.050203
56.097,0.91498,0.049956
56.106,0.91371,0.049766
56.116,0.9125,0.04962
56.125,0.91168,0.049499
56.135,0.91109,0.04941
56.144,0.91087,0.049427
56.154,0.91085,0.049475
56.163,0.911,0.049467
56.173,0.91133,0.049502
56.182,0.91182,0.049542
56.191,0.9124,0.04961
56.201,0.91322,0.049766
56.21,0.91431,0.049972
56.22,0.91503,0.050118
56.229,0.91555,0.050233
56.239,0.91607,0.050393
56.248,0.9158,0.050393
56.257,0.91525,0.050333
56.267,0.91473,0.050227
56.276,0.9145,0.0502
56.286,0.91408,0.050106
56.295,0.91399,0.050057
56.305,0.91424,0.050052
56.314,0.91453,0.050098
56.324,0.91472,0.050128
56.333,0.91496,0.0502
56.342,0.91487,0.05015
56.352,0.91465,0.050147
56.361,0.91438,0.050168
56.371,0.91457,0.050192
56.38,0.91508,0.050293
56.39,0.91547,0.050372
56.399,0.91588,0.050399
56.409,0.91645,0.050471
56.418,0.9169,0.050552
56.427,0.91749,0.050654
56.437,0.91839,0.050872
56.446,0.91949,0.051207
56.456,0.92025,0.051415
56.465,0.92069,0.051451
56.475,0.92141,0.051532
56.484,0.92208,0.051559
56.494,0.9223,0.051523
56.503,0.92239,0.051512
56.512,0.92251,0.051497
56.522,0.92245,0.051475
56.531,0.92216,0.051363
56.541,0.92186,0.051217
56.55,0.92119,0.051024
56.56,0.92029,0.050764
56.569,0.9193,0.050474
56.579,0.91859,0.050261
56.588,0.91771,0.050083
56.597,0.91677,0.049909
56.607,0.91581,0.049695
56.616,0.91515,0.049523
56.626,0.91441,0.049429
56.635,0.91392,0.049393
56.645,0.9135,0.04935
56.654,0.91337,0.049479
56.663,0.91321,0.049591
56.673,0.91333,0.049647
56.682,0.91346,0.049697
56.692,0.91364,0.04971
56.701,0.91401,0.049803
56.711,0.91454,0.050036
56.72,0.91476,0.050198
56.73,0.91503,0.050251
56.739,0.91537,0.050296
56.748,0.91553,0.050286
56.758,0.91552,0.050234
56.767,0.91561,0.050208
56.777,0.91581,0.050215
56.786,0.91573,0.050229
56.796,0.91555,0.050188
56.805,0.91551,0.050162
56.815,0.91574,0.05016
56.824,0.91602,0.050188
56.833,0.91636,0.050245
56.843,0.91687,0.050382
56.852,0.91741,0.050523
56.862,0.91812,0.05072
56.871,0.91877,0.05088
56.881,0.9191,0.050936
56.89,0.91906,0.050948
56.9,0.91871,0.050944
56.909,0.91837,0.050883
56.918,0.91796,0.050761
56.928,0.91772,0.050653
56.937,0.91789,0.050662
56.947,0.91837,0.050749
56.956,0.91918,0.050912
56.966,0.92025,0.05109
56.975,0.92136,0.05132
56.985,0.92257,0.051528
56.994,0.924,0.051759
57.003,0.92531,0.052039
57.013,0.92663,0.052263
57.022,0.92756,0.052375
57.032,0.92823,0.052447
57.041,0.92861,0.052494
57.051,0.92902,0.052489
57.06,0.92926,0.052455
57.069,0.92964,0.052473
57.079,0.93032,0.052584
57.088,0.93057,0.05258
57.098,0.93054,0.052578
57.107,0.93071,0.0526
57.117,0.93105,0.052678
57.126,0.93077,0.052607
57.136,0.93032,0.052513
57.145,0.92945,0.052428
57.154,0.92832,0.052226
57.164,0.92693,0.051993
57.173,0.92546,0.051706
57.183,0.9241,0.051403
57.192,0.92279,0.051106
57.202,0.92144,0.050846
57.211,0.92003,0.050591
57.221,0.91861,0.050341
57.23,0.91731,0.05015
57.239,0.91617,0.050083
57.249,0.9151,0.049991
57.258,0.91389,0.049807
57.268,0.91303,0.0497
57.277,0.91239,0.049626
57.287,0.91182,0.04961
57.296,0.91142,0.049691
57.306,0.91127,0.049717
57.315,0.91106,0.049759
57.324,0.91103,0.049826
57.334,0.91123,0.049859
57.343,0.91139,0.049835
57.353,0.91154,0.049828
57.362,0.91169,0.049789
57.372,0.91197,0.049833
57.381,0.9124,0.049919
57.39,0.91268,0.049963
57.4,0.91267,0.049926
57.409,0.91262,0.049873
57.419,0.91242,0.049761
57.428,0.91201,0.049655
57.438,0.9116,0.049529
57.447,0.91163,0.049453
57.457,0.91193,0.049516
57.466,0.91201,0.049511
57.475,0.91226,0.049549
57.485,0.91275,0.049577
57.494,0.91312,0.049605
57.504,0.91381,0.04973
57.513,0.91482,0.049876
57.523,0.91608,0.050119
57.532,0.91732,0.050353
57.542,0.91887,0.050649
57.551,0.92052,0.050974
57.56,0.92206,0.051328
57.57,0.92328,0.051615
57.579,0.92448,0.051888
57.589,0.92551,0.052083
57.598,0.92653,0.052232
57.608,0.9275,0.052353
57.617,0.92843,0.052437
57.627,0.92884,0.052456
57.636,0.92912,0.052442
57.645,0.92942,0.052476
57.655,0.92997,0.05257
57.664,0.93051,0.052633
57.674,0.93092,0.052759
57.683,0.93119,0.052832
57.693,0.93118,0.052851
57.702,0.93083,0.052803
57.712,0.93012,0.052722
57.721,0.9295,0.052639
57.73,0.92891,0.052499
57.74,0.92827,0.052433
57.749,0.92771,0.052335
57.759,0.92709,0.052184
57.768,0.92679,0.052095
57.778,0.9266,0.052032
57.787,0.92624,0.051929
57.796,0.92574,0.051838
57.806,0.9252,0.051775
57.815,0.92444,0.051671
57.825,0.92394,0.051616
57.834,0.9238,0.051632
57.844,0.92378,0.051662
57.853,0.92344,0.051625
57.863,0.92323,0.051622
57.872,0.92278,0.051555
57.881,0.92249,0.051583
57.891,0.92236,0.05163
57.9,0.92213,0.051667
57.91,0.92164,0.051663
57.919,0.92127,0.051589
57.929,0.92091,0.05145
57.938,0.92022,0.051271
57.948,0.91974,0.051131
57.957,0.91889,0.050983
57.966,0.91769,0.050741
57.976,0.91641,0.050465
57.985,0.91522,0.050219
57.995,0.91425,0.050083
58.004,0.9131,0.049924
58.014,0.91211,0.04973
58.023,0.91135,0.049585
58.033,0.9107,0.049437
58.042,0.91043,0.049343
58.051,0.91044,0.04933
58.061,0.91052,0.049357
58.07,0.91084,0.049407
58.08,0.91113,0.049409
58.089,0.91157,0.049433
58.099,0.91226,0.049593
58.108,0.91287,0.049707
58.118,0.91343,0.049807
58.127,0.91417,0.049983
58.136,0.91539,0.050274
58.146,0.91658,0.050474
58.155,0.9173,0.050644
58.165,0.91804,0.050782
58.174,0.91862,0.050918
58.184,0.91896,0.05089
58.193,0.91928,0.050839
58.202,0.91934,0.050834
58.212,0.91941,0.050929
58.221,0.91935,0.050935
58.231,0.91898,0.050824
58.24,0.91833,0.050714
58.25,0.91762,0.050648
58.259,0.91695,0.050569
58.269,0.91652,0.050487
58.278,0.91624,0.050461
58.287,0.91619,0.050468
58.297,0.91648,0.050522
58.306,0.91672,0.050574
58.316,0.91701,0.050655
58.325,0.91726,0.050763
58.335,0.91758,0.050848
58.344,0.91819,0.050931
58.354,0.91862,0.051009
58.363,0.91948,0.051201
58.372,0.92032,0.051383
58.382,0.92126,0.051559
58.391,0.92234,0.051813
58.401,0.92342,0.052049
58.41,0.92473,0.052297
58.42,0.92597,0.052556
58.429,0.9272,0.052775
58.439,0.92811,0.05293
58.448,0.92883,0.053079
58.457,0.92954,0.053185
58.467,0.93008,0.053262
58.476,0.93031,0.053239
58.486,0.93066,0.053217
58.495,0.93117,0.053234
58.505,0.93151,0.053286
58.514,0.93193,0.053307
58.524,0.93206,0.053307
58.533,0.93201,0.053273
58.542,0.9318,0.053309
58.552,0.93149,0.053327
58.561,0.93111,0.053354
58.571,0.93069,0.053333
58.58,0.9303,0.053312
58.59,0.92993,0.053278
58.599,0.92929,0.053238
58.608,0.92888,0.053161
58.618,0.92905,0.053163
58.627,0.92929,0.053225
58.637,0.92932,0.053212
58.646,0.92929,0.053218
58.656,0.92923,0.05323
58.665,0.92893,0.053225
58.675,0.92851,0.05313
58.684,0.92808,0.053029
58.693,0.9278,0.052974
58.703,0.92794,0.053028
58.712,0.92838,0.053071
58.722,0.92828,0.053008
58.731,0.92787,0.05292
58.741,0.92722,0.052798
58.75,0.92629,0.052624
58.76,0.92537,0.052492
58.769,0.92491,0.052442
58.778,0.92492,0.052454
58.788,0.92529,0.052581
58.797,0.92575,0.052718
58.807,0.92644,0.052812
58.816,0.927,0.052903
58.826,0.9277,0.052972
58.835,0.92833,0.053063
58.845,0.92922,0.053157
58.854,0.93002,0.053296
58.863,0.93056,0.053407
58.873,0.93058,0.053362
58.882,0.9303,0.053242
58.892,0.92981,0.05319
58.901,0.92909,0.053079
58.911,0.92857,0.052976
58.92,0.92806,0.052817
58.93,0.92726,0.052635
58.939,0.92636,0.052531
58.948,0.92535,0.052419
58.958,0.92443,0.052324
58.967,0.92372,0.052228
58.977,0.92295,0.052118
58.986,0.92216,0.052014
58.996,0.92149,0.052006
59.005,0.92082,0.051923
59.014,0.92002,0.051796
59.024,0.9193,0.051668
59.033,0.91877,0.051561
59.043,0.91837,0.05147
59.052,0.91813,0.051436
59.062,0.91771,0.05139
59.071,0.91761,0.051388
59.081,0.91768,0.051432
59.09,0.91785,0.051464
59.099,0.91796,0.051446
59.109,0.91765,0.051373
59.118,0.91729,0.051327
59.128,0.91709,0.0513
59.137,0.91686,0.051262
59.147,0.91686,0.051325
59.156,0.91736,0.051488
59.166,0.91788,0.051613
59.175,0.91839,0.051671
59.184,0.91886,0.051709
59.194,0.91953,0.051802
59.203,0.9201,0.051893
59.213,0.92023,0.051889
59.222,0.92027,0.051902
59.232,0.92025,0.051843
59.241,0.9204,0.051804
59.251,0.92025,0.051689
59.26,0.91981,0.051539
59.269,0.91937,0.051397
59.279,0.91923,0.051368
59.288,0.91905,0.051372
59.298,0.91862,0.051304
59.307,0.91797,0.051155
59.317,0.91776,0.051137
59.326,0.91761,0.051161
59.336,0.91738,0.051115
59.345,0.91759,0.05117
59.354,0.91777,0.051325
59.364,0.918,0.051478
59.373,0.91828,0.051557
59.383,0.91863,0.051622
59.392,0.91888,0.051642
59.402,0.91903,0.051662
59.411,0.91897,0.05168
59.421,0.91888,0.051673
59.43,0.91913,0.051679
59.439,0.9195,0.051717
59.449,0.91986,0.051793
59.458,0.92022,0.05185
59.468,0.92083,0.051935
59.477,0.92152,0.052006
59.487,0.9222,0.052065
59.496,0.92291,0.052138
59.505,0.92364,0.05228
59.515,0.92438,0.052433
59.524,0.92511,0.052555
59.534,0.92602,0.052647
59.543,0.92679,0.052693
59.553,0.92721,0.052706
59.562,0.92758,0.052754
59.572,0.92816,0.052824
59.581,0.92863,0.052868
59.59,0.92938,0.052976
59.6,0.93003,0.053097
59.609,0.93036,0.053135
59.619,0.93012,0.053139
59.628,0.92987,0.053204
59.638,0.9295,0.053209
59.647,0.92913,0.053236
59.657,0.92874,0.05317
59.666,0.92807,0.053051
59.675,0.92758,0.052926
59.685,0.92709,0.052811
59.694,0.92703,0.05289
59.704,0.92684,0.052893
59.713,0.92667,0.052853
59.723,0.92645,0.052801
59.732,0.92622,0.052758
59.742,0.92593,0.052681
59.751,0.92572,0.052604
59.76,0.9259,0.052577
59.77,0.92617,0.05262
59.779,0.92632,0.052651
59.789,0.92648,0.052699
59.798,0.92643,0.052694
59.808,0.92609,0.052623
59.817,0.92565,0.052506
59.827,0.9252,0.052405
59.836,0.92476,0.052353
59.845,0.92439,0.052331
59.855,0.92393,0.052316
59.864,0.92339,0.052238
59.874,0.92263,0.052086
59.883,0.92156,0.051894
59.893,0.92076,0.051684
59.902,0.91959,0.051491
59.911,0.91814,0.051288
59.921,0.91716,0.051134
59.93,0.91647,0.051004
59.94,0.91586,0.05092
59.949,0.91515,0.050847
59.959,0.91479,0.05081
59.968,0.91471,0.050773
59.978,0.91472,0.050706
59.987,0.9148,0.050686
59.996,0.91461,0.050669
60.006,0.91436,0.050613


==> figs/data/sd7003_Cl_Cd_z100_d.csv <==
t,cl,cd
0.0023611,5.3129,1.6164
0.11193,0.58259,0.04724
0.22544,0.40455,0.041795
0.33883,0.63682,0.070729
0.45231,0.61489,0.06164
0.56585,0.63599,0.060062
0.67945,0.65633,0.059307
0.79308,0.67131,0.057761
0.90675,0.68781,0.057035
1.0204,0.70189,0.055946
1.1342,0.71627,0.055191
1.2479,0.72974,0.054477
1.3616,0.74225,0.053686
1.4754,0.75106,0.052551
1.5891,0.75175,0.050489
1.7029,0.7883,0.053037
1.8166,0.83435,0.063086
1.9304,0.39488,0.0057093
2.044,1.061,0.07519
2.1577,0.72297,0.040538
2.2715,0.89315,0.069601
2.3852,0.80083,0.049983
2.4988,0.83975,0.056304
2.6125,0.78108,0.046156
2.7262,0.82263,0.052784
2.8398,0.81042,0.050011
2.9535,0.84618,0.054358
3.0671,0.84446,0.053643
3.1807,0.82876,0.050358
3.2943,0.82902,0.049326
3.4079,0.8157,0.047402
3.5215,0.84018,0.051108
3.6351,0.81028,0.045432
3.7486,0.77842,0.040947
3.8622,0.77703,0.041788
3.9758,1.3178,0.11385
4.0891,0.34521,-0.025895
4.2027,0.97585,0.073141
4.3163,0.88948,0.054644
4.4298,0.84288,0.047008
4.5433,0.8306,0.041138
4.6568,0.86128,0.048727
4.7703,0.84383,0.046116
4.8838,0.85277,0.047085
4.9973,0.8691,0.049417
5.1108,0.87462,0.049694
5.2242,0.87794,0.049737
5.3377,0.87952,0.049351
5.4511,0.88163,0.048476
5.5646,0.88581,0.048484
5.678,0.86672,0.045857
5.7914,0.92388,0.054795
5.9049,0.74827,0.031017
6.0183,0.93821,0.055354
6.1318,0.89991,0.051543
6.2452,0.87473,0.046824
6.3586,0.87906,0.046033
6.472,0.89181,0.050352
6.5854,0.90501,0.051325
6.6988,0.89391,0.047634
6.8121,0.89509,0.046793
6.9255,0.90059,0.047728
7.0388,0.90295,0.048117
7.1522,0.89991,0.046957
7.2655,0.88711,0.043046
7.3788,0.8618,0.039886
7.4922,0.87916,0.044999
7.6055,0.89629,0.047704
7.7189,0.91581,0.049676
7.8322,0.89365,0.046248
7.9456,0.90889,0.046937
8.0589,0.88357,0.044353
8.1722,0.92095,0.049333
8.2855,0.90019,0.046226
8.3988,0.90604,0.047411
8.5121,0.90584,0.046821
8.6254,0.90543,0.046844
8.7387,0.90794,0.04696
8.852,0.92095,0.048201
8.9653,0.9231,0.047849
9.0786,0.90025,0.044117
9.1919,0.91343,0.048411
9.3052,0.92881,0.050798
9.4185,0.92098,0.047854
9.5317,0.91636,0.046587
9.645,0.91513,0.047027
9.7583,0.91553,0.04821
9.8716,0.92498,0.049076
9.9849,0.9232,0.047679
10.098,0.92286,0.047702
10.211,0.92282,0.047916
10.325,0.92038,0.047409
10.438,0.91195,0.04608
10.551,0.91765,0.047289
10.665,0.91836,0.047641
10.778,0.92194,0.048975
10.891,0.90682,0.046442
11.004,0.91039,0.047874
11.118,0.92342,0.049953
11.231,0.92688,0.050887
11.344,0.92615,0.051118
11.458,0.92963,0.05145
11.571,0.92671,0.050672
11.684,0.92277,0.049942
11.797,0.92306,0.050216
11.911,0.92446,0.05047
12.024,0.9311,0.051461
12.137,0.93265,0.051772
12.251,0.91891,0.049218
12.364,0.91746,0.049036
12.477,0.91549,0.048417
12.59,0.91644,0.048424
12.704,0.92204,0.049471
12.817,0.91914,0.049501
12.93,0.91311,0.048944
13.044,0.91229,0.049182
13.157,0.91166,0.049297
13.27,0.91901,0.050524
13.384,0.91792,0.050368
13.497,0.92667,0.051595
13.61,0.92825,0.051581
13.723,0.91978,0.050072
13.837,0.92314,0.050831
13.95,0.92476,0.050854
14.063,0.91841,0.05028
14.177,0.92222,0.050871
14.29,0.91513,0.049907
14.403,0.91481,0.050123
14.517,0.91699,0.050815
14.63,0.92337,0.052494
14.743,0.92453,0.052517
14.856,0.92403,0.052274
14.97,0.92397,0.052376
15.083,0.91233,0.050321
15.196,0.90544,0.04934
15.31,0.90877,0.050033
15.423,0.91777,0.051439
15.536,0.91791,0.051347
15.65,0.91351,0.050738
15.763,0.92343,0.05243
15.876,0.92262,0.05188
15.99,0.92344,0.052442
16.103,0.9184,0.051826
16.216,0.92037,0.052235
16.33,0.91522,0.051437
16.443,0.91286,0.051238
16.556,0.91362,0.051411
16.67,0.91111,0.051387
16.783,0.91287,0.051449
16.896,0.91304,0.051585
17.01,0.91336,0.052054
17.123,0.90482,0.050639
17.236,0.90955,0.051981
17.35,0.90984,0.051873
17.463,0.90206,0.050617
17.576,0.90166,0.050849
17.69,0.90803,0.05213
17.803,0.90987,0.052405
17.916,0.91656,0.053312
18.03,0.92133,0.054002
18.143,0.91407,0.052896
18.256,0.91021,0.052026
18.37,0.91005,0.051672
18.483,0.90579,0.051113
18.596,0.91084,0.051832
18.71,0.91968,0.053749
18.823,0.91299,0.052729
18.936,0.91811,0.053905
19.05,0.92704,0.055363
19.163,0.91641,0.052861
19.276,0.908,0.051667
19.39,0.9098,0.052129
19.503,0.9141,0.052746
19.616,0.91106,0.052438
19.73,0.91569,0.053521
19.843,0.91359,0.052882
19.956,0.91728,0.053604
20.07,0.91991,0.054162
20.183,0.91279,0.052426
20.296,0.9034,0.051253
20.41,0.91038,0.052564
20.523,0.92013,0.054025
20.636,0.91978,0.053905
20.75,0.91638,0.053264
20.863,0.91253,0.052766
20.976,0.91804,0.05366
21.09,0.92455,0.054401
21.203,0.92177,0.053601
21.316,0.90664,0.050788
21.43,0.89704,0.050134
21.543,0.90142,0.050525
21.656,0.90923,0.051952
21.77,0.91664,0.053011
21.883,0.90961,0.050954
21.996,0.9073,0.050869
22.11,0.90923,0.051036
22.223,0.91368,0.051536
22.336,0.91333,0.05104
22.45,0.89984,0.048767
22.563,0.88631,0.046562
22.676,0.88157,0.045851
22.79,0.89443,0.048712
22.903,0.9096,0.051153
23.016,0.91594,0.052223
23.13,0.90923,0.051055
23.243,0.90695,0.050668
23.356,0.90461,0.050057
23.47,0.90116,0.049618
23.583,0.90568,0.050229
23.696,0.91554,0.051636
23.81,0.92332,0.052977
23.923,0.92438,0.053078
24.036,0.92171,0.052367
24.15,0.91155,0.050382
24.263,0.91174,0.050276
24.376,0.91617,0.051269
24.489,0.91427,0.050991
24.603,0.91091,0.050245
24.716,0.90666,0.049851
24.829,0.90392,0.049754
24.943,0.90219,0.049794
25.056,0.90151,0.049462
25.169,0.90576,0.050845
25.283,0.90911,0.051467
25.396,0.91197,0.051775
25.509,0.91672,0.052615
25.623,0.91163,0.051396
25.736,0.91816,0.053003
25.849,0.91595,0.05259
25.963,0.91199,0.052184
26.076,0.91793,0.053246
26.189,0.91321,0.052151
26.303,0.90419,0.050741
26.416,0.90686,0.05129
26.529,0.91759,0.052954
26.643,0.92602,0.054368
26.756,0.92144,0.053158
26.869,0.92107,0.053236
26.983,0.91308,0.051555
27.096,0.90019,0.049688
27.209,0.89088,0.048171
27.323,0.90833,0.0515
27.436,0.91519,0.052377
27.549,0.91033,0.051734
27.663,0.89856,0.049983
27.776,0.88811,0.048407
27.889,0.89485,0.049397
28.003,0.90941,0.051651
28.116,0.91696,0.052985
28.229,0.92,0.053464
28.343,0.91754,0.052928
28.456,0.9081,0.050959
28.569,0.91146,0.051694
28.683,0.90941,0.050992
28.796,0.903,0.049805
28.909,0.90999,0.051092
29.023,0.92033,0.052681
29.136,0.92066,0.052851
29.249,0.90763,0.050654
29.363,0.89233,0.047902
29.476,0.90363,0.050303
29.589,0.90917,0.051189
29.703,0.90964,0.051059
29.816,0.91386,0.051933
29.929,0.90885,0.051004
30.043,0.90973,0.051367
30.156,0.90355,0.050374
30.269,0.90103,0.050134
30.383,0.91225,0.052391
30.496,0.91198,0.052357
30.609,0.90148,0.050711
30.723,0.89965,0.050133
30.836,0.90334,0.05072
30.949,0.91155,0.051925
31.063,0.92017,0.053264
31.176,0.92658,0.054215
31.289,0.92906,0.054582
31.403,0.91594,0.052378
31.516,0.91776,0.052722
31.629,0.90666,0.051025
31.743,0.89839,0.049539
31.856,0.9027,0.050524
31.969,0.89753,0.049669
32.083,0.91119,0.051973
32.196,0.91574,0.052968
32.309,0.90933,0.051876
32.423,0.9075,0.051562
32.536,0.90259,0.050637
32.649,0.9046,0.051264
32.763,0.91342,0.052299
32.876,0.91563,0.052441
32.989,0.91841,0.053033
33.103,0.91376,0.052014
33.216,0.91227,0.05173
33.329,0.90878,0.051131
33.443,0.90584,0.050742
33.556,0.90057,0.050035
33.669,0.90855,0.051733
33.783,0.91992,0.053389
33.896,0.91551,0.05232
34.009,0.90343,0.050575
34.123,0.90027,0.050048
34.236,0.90287,0.050078
34.349,0.90672,0.050815
34.463,0.90934,0.051394
34.576,0.90965,0.051628
34.689,0.9082,0.05126
34.803,0.91142,0.05234
34.916,0.90995,0.052385
35.029,0.90849,0.05253
35.143,0.90294,0.051574
35.256,0.89959,0.051251
35.369,0.9077,0.05255
35.483,0.91128,0.052667
35.596,0.91175,0.05253
35.709,0.9163,0.052787
35.823,0.91553,0.051965
35.936,0.92244,0.052903
36.049,0.9173,0.051735
36.163,0.91261,0.050558
36.276,0.89121,0.046734
36.389,0.88342,0.045548
36.503,0.88872,0.046617
36.616,0.8885,0.046629
36.729,0.88855,0.046736
36.843,0.90385,0.048967
36.956,0.90511,0.049113
37.069,0.8986,0.047891
37.183,0.89665,0.048045
37.296,0.89937,0.0483
37.409,0.90165,0.048958
37.523,0.91538,0.051419
37.636,0.9088,0.04985
37.749,0.9107,0.049842
37.863,0.91334,0.050306
37.976,0.91462,0.050312
38.089,0.91449,0.050603
38.202,0.90878,0.049646
38.316,0.91362,0.050515
38.429,0.91515,0.051221
38.542,0.91802,0.051708
38.656,0.91946,0.052225
38.769,0.92513,0.053146
38.882,0.91942,0.05197
38.996,0.91981,0.052006
39.109,0.91123,0.050516
39.222,0.91175,0.050631
39.336,0.92109,0.051969
39.449,0.92305,0.052145
39.562,0.92258,0.05253
39.676,0.92802,0.053541
39.789,0.91009,0.050743
39.902,0.90883,0.051027
40.015,0.91584,0.052278
40.129,0.90624,0.050325
40.242,0.90129,0.049508
40.355,0.91088,0.050809
40.469,0.91846,0.052009
40.582,0.92073,0.052013
40.695,0.90878,0.049918
40.809,0.91117,0.050273
40.922,0.91799,0.051486
41.035,0.92313,0.052519
41.149,0.90978,0.050242
41.262,0.90674,0.050092
41.375,0.89974,0.049013
41.489,0.90199,0.049992
41.602,0.90368,0.050504
41.715,0.9063,0.050929
41.829,0.8982,0.049702
41.942,0.89964,0.050262
42.055,0.90704,0.05133
42.169,0.90968,0.052162
42.282,0.91815,0.053698
42.395,0.91094,0.051978
42.509,0.90832,0.052112
42.622,0.9134,0.052527
42.735,0.91842,0.053526
42.849,0.92515,0.054403
42.962,0.93017,0.055362
43.075,0.92258,0.053916
43.189,0.91564,0.052945
43.302,0.92105,0.05368
43.415,0.91882,0.053446
43.529,0.91274,0.052711
43.642,0.90262,0.051075
43.755,0.90402,0.051452
43.869,0.90399,0.051527
43.982,0.90906,0.052638
44.095,0.91596,0.053577
44.209,0.92651,0.055306
44.322,0.9156,0.053107
44.435,0.90636,0.051945
44.549,0.90586,0.052195
44.662,0.91306,0.053625
44.775,0.91774,0.054117
44.889,0.91551,0.053421
45.002,0.91911,0.053811
45.115,0.92568,0.055086
45.229,0.91014,0.052086
45.342,0.91425,0.0531
45.455,0.91573,0.0532
45.569,0.90739,0.051489
45.682,0.91248,0.052363
45.795,0.91085,0.052227
45.909,0.91431,0.052411
46.022,0.91414,0.052114
46.135,0.91563,0.052133
46.249,0.9082,0.05017
46.362,0.89819,0.048805
46.475,0.90111,0.049323
46.589,0.89999,0.048898
46.702,0.8924,0.047886
46.815,0.89037,0.047501
46.929,0.89115,0.047547
47.042,0.89887,0.048776
47.155,0.91632,0.051774
47.269,0.91081,0.050457
47.382,0.90081,0.048873
47.495,0.90518,0.049682
47.608,0.90774,0.050528
47.722,0.91046,0.050823
47.835,0.91109,0.051166
47.948,0.90963,0.050945
48.062,0.91552,0.051616
48.175,0.91165,0.05064
48.288,0.91464,0.051027
48.402,0.91983,0.05163
48.515,0.93285,0.05381
48.628,0.92343,0.051645
48.742,0.91076,0.049398
48.855,0.9152,0.050357
48.968,0.90436,0.048446
49.082,0.90546,0.049106
49.195,0.91206,0.050463
49.308,0.91473,0.050495
49.422,0.91685,0.050818
49.535,0.91385,0.050244
49.648,0.91271,0.050291
49.761,0.91501,0.05037
49.875,0.90827,0.049614
49.988,0.91324,0.050917
50.101,0.92635,0.052961
50.215,0.93354,0.054047
50.328,0.92108,0.052002
50.441,0.91227,0.050698
50.555,0.91972,0.051981
50.668,0.91812,0.051286
50.781,0.91455,0.050856
50.895,0.91911,0.05165
51.008,0.91329,0.049949
51.121,0.91428,0.050226
51.234,0.91083,0.049654
51.348,0.91576,0.050543
51.461,0.91264,0.049735
51.574,0.9025,0.048136
51.688,0.90736,0.049297
51.801,0.91577,0.050451
51.914,0.90798,0.049325
52.028,0.90449,0.049022
52.141,0.90851,0.049193
52.254,0.90109,0.048217
52.368,0.91138,0.050183
52.481,0.91595,0.05105
52.594,0.9197,0.051957
52.707,0.9238,0.052511
52.821,0.91886,0.051633
52.934,0.90469,0.049365
53.047,0.91597,0.051413
53.161,0.92555,0.052577
53.274,0.93404,0.05421
53.387,0.92995,0.052895
53.501,0.92183,0.051775
53.614,0.91568,0.0504
53.727,0.92056,0.050907
53.84,0.91631,0.050207
53.954,0.91568,0.050153
54.067,0.90876,0.04842
54.18,0.91083,0.049106
54.294,0.91356,0.049478
54.407,0.91388,0.049694
54.52,0.91339,0.04984
54.634,0.91216,0.04961
54.747,0.91814,0.050808
54.86,0.92557,0.05172
54.973,0.91552,0.05035
55.087,0.91215,0.050104
55.2,0.91661,0.051096
55.313,0.92195,0.051639
55.427,0.91758,0.050776
55.54,0.92691,0.052253
55.653,0.93066,0.053154
55.767,0.92213,0.051606
55.88,0.92506,0.052039
55.993,0.93235,0.053018
56.106,0.91371,0.049766
56.22,0.91503,0.050118
56.333,0.91496,0.0502
56.446,0.91949,0.051207
56.56,0.92029,0.050764
56.673,0.91333,0.049647
56.786,0.91573,0.050229
56.9,0.91871,0.050944
57.013,0.92663,0.052263
57.126,0.93077,0.052607
57.239,0.91617,0.050083
57.353,0.91154,0.049828
57.466,0.91201,0.049511
57.579,0.92448,0.051888
57.693,0.93118,0.052851
57.806,0.9252,0.051775
57.919,0.92127,0.051589
58.033,0.9107,0.049437
58.146,0.91658,0.050474
58.259,0.91695,0.050569
58.372,0.92032,0.051383
58.486,0.93066,0.053217
58.599,0.92929,0.053238
58.712,0.92838,0.053071
58.826,0.9277,0.052972
58.939,0.92636,0.052531
59.052,0.91813,0.051436
59.166,0.91788,0.051613
59.279,0.91923,0.051368
59.392,0.91888,0.051642
59.505,0.92364,0.05228
59.619,0.93012,0.053139
59.732,0.92622,0.052758
59.845,0.92439,0.052331
59.959,0.91479,0.05081


==> figs/data/sd7003_Cl_Cd_z20.csv <==
t,cl,cd
0.00715,2.3951,0.7448
0.024414,2.2695,0.5578
0.043441,2.1175,0.46903
0.062575,1.9597,0.40476
0.081782,1.7984,0.3504
0.10105,1.6366,0.30187
0.12035,1.4762,0.25803
0.13962,1.3221,0.21893
0.15887,1.1731,0.18404
0.17809,1.0587,0.15818
0.1973,0.96785,0.13667
0.21649,0.88767,0.11737
0.23565,0.81616,0.10019
0.25479,0.75095,0.084886
0.27392,0.68888,0.070945
0.29302,0.6309,0.058594
0.31209,0.57569,0.046488
0.33115,0.52983,0.035871
0.3502,0.49514,0.030589
0.36924,0.47117,0.030421
0.38828,0.46249,0.031736
0.40733,0.46513,0.033543
0.42638,0.47253,0.035466
0.44543,0.48781,0.038536
0.46449,0.50369,0.041145
0.48356,0.52563,0.045014
0.50262,0.54725,0.048488
0.52169,0.56799,0.051416
0.54076,0.58891,0.05448
0.55983,0.60601,0.056728
0.5789,0.62255,0.058971
0.59797,0.63488,0.060042
0.61703,0.6463,0.061377
0.6361,0.65644,0.062521
0.65516,0.66551,0.063311
0.67422,0.67021,0.063291
0.69327,0.67671,0.063688
0.71233,0.68242,0.063839
0.73138,0.68507,0.063703
0.75042,0.68779,0.063517
0.76947,0.69157,0.06342
0.78851,0.69524,0.063269
0.80755,0.69585,0.062707
0.82658,0.69717,0.06227
0.84561,0.69979,0.062051
0.86464,0.70112,0.061511
0.88366,0.70156,0.06101
0.90269,0.70368,0.060732
0.9217,0.70558,0.060398
0.94072,0.70613,0.060006
0.95973,0.70801,0.05965
0.97875,0.70997,0.059457
0.99776,0.71197,0.059303
1.0167,0.71342,0.05892
1.0357,0.71463,0.058671
1.0547,0.71637,0.058576
1.0737,0.71865,0.058461
1.0927,0.72056,0.058177
1.1117,0.72215,0.057914
1.1307,0.72425,0.057868
1.1497,0.72663,0.057821
1.1687,0.72912,0.057744
1.1877,0.73168,0.057651
1.2067,0.73404,0.057538
1.2256,0.73574,0.057403
1.2446,0.73747,0.057357
1.2636,0.73963,0.057339
1.2826,0.7417,0.057221
1.3016,0.74343,0.056993
1.3205,0.74494,0.056749
1.3395,0.74648,0.056594
1.3585,0.74831,0.056541
1.3774,0.75027,0.056478
1.3964,0.75186,0.056309
1.4154,0.75326,0.056085
1.4343,0.75477,0.055898
1.4533,0.75647,0.055775
1.4723,0.75833,0.055706
1.4912,0.7601,0.055655
1.5102,0.76165,0.055563
1.5291,0.76292,0.055428
1.5481,0.764,0.055267
1.567,0.76513,0.055129
1.586,0.76661,0.055051
1.6049,0.76847,0.055017
1.6239,0.77038,0.054972
1.6428,0.77206,0.054885
1.6618,0.7735,0.054776
1.6807,0.77467,0.054664
1.6997,0.77588,0.054578
1.7186,0.77727,0.054508
1.7376,0.77879,0.054452
1.7565,0.78042,0.054412
1.7754,0.78204,0.054383
1.7944,0.78375,0.054379
1.8133,0.78556,0.054407
1.8322,0.78721,0.054421
1.8512,0.78818,0.054323
1.8701,0.78795,0.053993
1.889,0.78653,0.053436
1.9079,0.78533,0.052928
1.9269,0.78635,0.052862
1.9458,0.79034,0.053373
1.9647,0.79611,0.054225
1.9836,0.80166,0.055021
2.0025,0.8046,0.055287
2.0215,0.80205,0.054479
2.0404,0.79227,0.052334
2.0593,0.7791,0.049619
2.0782,0.77048,0.047789
2.0971,0.77064,0.047658
2.1161,0.7774,0.04882
2.135,0.78624,0.050327
2.1539,0.79568,0.051908
2.1728,0.80424,0.053285
2.1917,0.81233,0.054578
2.2106,0.82028,0.055895
2.2295,0.82808,0.057218
2.2484,0.83566,0.058456
2.2673,0.84267,0.059507
2.2862,0.84773,0.060111
2.3051,0.8477,0.059692
2.324,0.83972,0.05778
2.3429,0.82554,0.054876
2.3619,0.8131,0.052505
2.3808,0.8093,0.051959
2.3997,0.81462,0.053229
2.4186,0.82269,0.054827
2.4375,0.83101,0.056248
2.4564,0.83881,0.057417
2.4753,0.84475,0.058182
2.4942,0.85039,0.058937
2.5131,0.85586,0.059719
2.532,0.86128,0.060555
2.5509,0.86551,0.061183
2.5697,0.86535,0.060889
2.5886,0.85858,0.059255
2.6075,0.84835,0.056963
2.6264,0.84078,0.055327
2.6453,0.83937,0.055162
2.6642,0.84351,0.056419
2.6831,0.85023,0.058292
2.702,0.8556,0.059694
2.7209,0.85867,0.06035
2.7398,0.86033,0.060418
2.7587,0.86206,0.060435
2.7775,0.86386,0.060461
2.7964,0.86511,0.06035
2.8153,0.8652,0.060022
2.8342,0.8648,0.059716
2.8531,0.86557,0.059742
2.872,0.86623,0.059744
2.8908,0.86668,0.059634
2.9097,0.86887,0.059933
2.9286,0.87028,0.060118
2.9475,0.87175,0.060295
2.9664,0.87252,0.060266
2.9853,0.87401,0.060401
3.0041,0.87522,0.06044
3.023,0.87529,0.060279
3.0419,0.87482,0.060063
3.0608,0.87455,0.060006
3.0796,0.87573,0.060167
3.0985,0.87707,0.060155
3.1174,0.87795,0.060079
3.1363,0.87745,0.059716
3.1552,0.87857,0.059728
3.174,0.87898,0.059673
3.1929,0.87875,0.05966
3.2118,0.87795,0.059485
3.2306,0.87782,0.059436
3.2495,0.87742,0.059254
3.2684,0.87617,0.058895
3.2872,0.87371,0.058119
3.3061,0.87188,0.057426
3.325,0.87141,0.057033
3.3439,0.8724,0.057079
3.3627,0.87377,0.05723
3.3816,0.87498,0.057369
3.4005,0.87563,0.057405
3.4193,0.87708,0.057513
3.4382,0.87835,0.057529
3.457,0.87935,0.057505
3.4759,0.88022,0.057509
3.4948,0.88144,0.057593
3.5136,0.88259,0.057551
3.5325,0.88449,0.057706
3.5514,0.88629,0.057863
3.5702,0.88789,0.057955
3.5891,0.8891,0.057975
3.6079,0.8894,0.057899
3.6268,0.88844,0.057619
3.6457,0.88691,0.0571
3.6645,0.88458,0.056487
3.6834,0.88184,0.055898
3.7022,0.8799,0.055491
3.7211,0.8785,0.055243
3.7399,0.87888,0.055341
3.7588,0.88144,0.055773
3.7777,0.88633,0.056446
3.7965,0.89114,0.057028
3.8154,0.89592,0.057593
3.8342,0.89963,0.057805
3.8531,0.90309,0.058026
3.8719,0.90584,0.058162
3.8908,0.90577,0.057718
3.9096,0.90381,0.057143
3.9285,0.89968,0.056397
3.9473,0.8941,0.055508
3.9662,0.88475,0.054379
3.985,0.87489,0.05351
4.0039,0.8667,0.053009
4.0227,0.86144,0.05285
4.0416,0.85972,0.053171
4.0604,0.86116,0.053649
4.0793,0.8679,0.054735
4.0981,0.88141,0.056423
4.117,0.89875,0.058575
4.1358,0.91848,0.061071
4.1547,0.93942,0.063648
4.1735,0.95758,0.065291
4.1924,0.97221,0.065995
4.2112,0.97976,0.065839
4.2301,0.97816,0.064473
4.2489,0.96549,0.061806
4.2677,0.94285,0.058123
4.2866,0.91382,0.054139
4.3054,0.88281,0.050274
4.3243,0.85311,0.046893
4.3431,0.82631,0.043909
4.362,0.80582,0.041977
4.3808,0.79307,0.04119
4.3997,0.78907,0.041352
4.4186,0.79497,0.042664
4.4374,0.81244,0.045458
4.4563,0.83962,0.049256
4.4752,0.87367,0.053972
4.494,0.91155,0.059284
4.5129,0.95139,0.064993
4.5317,0.98993,0.070465
4.5505,1.0211,0.074712
4.5693,1.0431,0.07763
4.5881,1.055,0.079113
4.6069,1.0575,0.079158
4.6257,1.0518,0.077815
4.6445,1.0384,0.075229
4.6633,1.0189,0.071519
4.6821,0.9966,0.067345
4.7009,0.97324,0.063011
4.7196,0.95087,0.058899
4.7384,0.92969,0.054661
4.7572,0.91081,0.050766
4.776,0.89661,0.047556
4.7948,0.88688,0.04515
4.8136,0.87985,0.04353
4.8325,0.87536,0.042351
4.8513,0.87344,0.041704
4.8701,0.87384,0.041739
4.8889,0.87575,0.042348
4.9078,0.87658,0.043186
4.9266,0.8777,0.044397
4.9454,0.87701,0.045375
4.9643,0.87368,0.045899
4.9831,0.8692,0.046163
5.002,0.86569,0.04653
5.0208,0.86347,0.046916
5.0397,0.8602,0.046773
5.0585,0.85701,0.04635
5.0774,0.85523,0.046287
5.0963,0.85562,0.046698
5.1151,0.85985,0.047808
5.134,0.86723,0.049072
5.1529,0.87593,0.050501
5.1717,0.88521,0.05207
5.1906,0.89409,0.053619
5.2094,0.9029,0.055229
5.2283,0.91209,0.057027
5.2472,0.92255,0.058927
5.266,0.93205,0.060595
5.2849,0.9398,0.061822
5.3037,0.94417,0.062405
5.3226,0.94553,0.062606
5.3414,0.94519,0.062505
5.3603,0.94388,0.062026
5.3791,0.94183,0.061325
5.398,0.93852,0.060354
5.4168,0.93466,0.059185
5.4356,0.92971,0.057976
5.4545,0.92581,0.057138
5.4733,0.92348,0.056601
5.4921,0.92106,0.055879
5.511,0.9191,0.055227
5.5298,0.91842,0.054911
5.5486,0.91757,0.054589
5.5675,0.91804,0.054566
5.5863,0.9192,0.054608
5.6051,0.91994,0.054565
5.6239,0.92017,0.054372
5.6428,0.92053,0.054204
5.6616,0.91927,0.053851
5.6804,0.91812,0.053535
5.6993,0.917,0.053248
5.7181,0.9159,0.052909
5.7369,0.91556,0.052706
5.7558,0.91407,0.0524
5.7746,0.91137,0.051832
5.7934,0.90912,0.051511
5.8122,0.90762,0.051323
5.8311,0.90622,0.050971
5.8499,0.90499,0.050668
5.8687,0.90433,0.050581
5.8875,0.90487,0.050632
5.9064,0.90512,0.050618
5.9252,0.90496,0.050632
5.944,0.90553,0.050584
5.9629,0.90614,0.050664
5.9817,0.90645,0.050767
6.0005,0.90668,0.050832
6.0193,0.90711,0.050883
6.0381,0.90748,0.050885
6.057,0.90796,0.050895
6.0758,0.9086,0.051001
6.0946,0.91013,0.051239
6.1134,0.91134,0.051437
6.1323,0.9132,0.05165
6.1511,0.91491,0.051996
6.1699,0.91691,0.052384
6.1888,0.91843,0.052631
6.2076,0.9204,0.052991
6.2264,0.92168,0.053297
6.2452,0.92262,0.053402
6.2641,0.92352,0.053576
6.2829,0.9244,0.053779
6.3017,0.92565,0.053958
6.3205,0.92799,0.054215
6.3394,0.92921,0.054216
6.3582,0.93042,0.054247
6.377,0.93043,0.054078
6.3958,0.93097,0.05415
6.4147,0.93086,0.054194
6.4335,0.93221,0.054311
6.4523,0.93347,0.054611
6.4711,0.93405,0.054722
6.4899,0.93393,0.054455
6.5088,0.9329,0.054021
6.5276,0.93108,0.053511
6.5464,0.92871,0.052998
6.5652,0.92563,0.052444
6.584,0.92263,0.051835
6.6029,0.92004,0.051251
6.6217,0.91789,0.050764
6.6405,0.91624,0.050379
6.6593,0.91653,0.050367
6.6781,0.91691,0.05034
6.697,0.91803,0.050411
6.7158,0.91916,0.050595
6.7346,0.92005,0.05081
6.7534,0.92009,0.050927
6.7722,0.9208,0.051117
6.7911,0.92125,0.051107
6.8099,0.92223,0.051145
6.8287,0.92242,0.051026
6.8475,0.9227,0.051025
6.8663,0.92362,0.051284
6.8852,0.92501,0.051553
6.904,0.9264,0.051928
6.9228,0.92675,0.052017
6.9416,0.92715,0.052086
6.9604,0.92834,0.052432
6.9793,0.92925,0.052665
6.9981,0.92976,0.052681
7.0169,0.9296,0.052426
7.0357,0.92983,0.052337
7.0545,0.93017,0.052345
7.0733,0.92957,0.052296
7.0922,0.92947,0.052326
7.111,0.92919,0.052378
7.1298,0.92948,0.052424
7.1486,0.92922,0.052351
7.1674,0.92814,0.052175
7.1863,0.92685,0.051925
7.2051,0.92566,0.051615
7.2239,0.92491,0.051482
7.2427,0.92455,0.051315
7.2615,0.92509,0.051385
7.2804,0.92464,0.051265
7.2992,0.92444,0.051249
7.318,0.92346,0.051189
7.3368,0.92364,0.051297
7.3556,0.92326,0.051231
7.3744,0.92381,0.051284
7.3933,0.9238,0.051277
7.4121,0.92423,0.051481
7.4309,0.92421,0.051637
7.4497,0.92485,0.051765
7.4685,0.92616,0.052079
7.4874,0.92814,0.052461
7.5062,0.92974,0.052838
7.525,0.93093,0.053116
7.5438,0.93162,0.053269
7.5626,0.93251,0.053413
7.5815,0.93269,0.053358
7.6003,0.93154,0.053212
7.6191,0.93115,0.053113
7.6379,0.93059,0.053082
7.6568,0.9297,0.05293
7.6756,0.92904,0.05276
7.6944,0.92885,0.052688
7.7132,0.92899,0.052719
7.732,0.92955,0.052904
7.7509,0.92855,0.052764
7.7697,0.92724,0.052587
7.7885,0.92737,0.052602
7.8073,0.92777,0.052599
7.8261,0.92738,0.052509
7.845,0.92747,0.052437
7.8638,0.92727,0.052419
7.8826,0.92638,0.05241
7.9014,0.92594,0.052475
7.9202,0.92722,0.052729
7.9391,0.92823,0.052971
7.9579,0.92819,0.052933
7.9767,0.92847,0.052933
7.9955,0.92858,0.053049
8.0143,0.92782,0.053059
8.0332,0.92777,0.053135
8.052,0.9278,0.053307
8.0708,0.92835,0.053362
8.0896,0.92836,0.05317
8.1085,0.92885,0.053265
8.1273,0.92927,0.05345
8.1461,0.92986,0.053646
8.1649,0.9303,0.053812
8.1837,0.93162,0.054085
8.2026,0.93376,0.054545
8.2214,0.93638,0.054864
8.2402,0.93858,0.055118
8.259,0.9399,0.055132
8.2779,0.94107,0.055408
8.2967,0.94151,0.055438
8.3155,0.94102,0.055207
8.3343,0.94024,0.055013
8.3532,0.93906,0.054775
8.372,0.93846,0.054724
8.3908,0.93715,0.054589
8.4096,0.93577,0.054568
8.4284,0.9337,0.054353
8.4473,0.93279,0.054321
8.4661,0.93128,0.054234
8.4849,0.9291,0.053946
8.5037,0.92678,0.053751
8.5226,0.92612,0.05383
8.5414,0.92718,0.054208
8.5602,0.92926,0.054712
8.579,0.93214,0.055207
8.5979,0.93528,0.055568
8.6167,0.93971,0.056014
8.6355,0.94822,0.056896
8.6543,0.95577,0.057591
8.6732,0.96169,0.057982
8.692,0.96549,0.058108
8.7108,0.96715,0.057935
8.7296,0.9667,0.057648
8.7485,0.96304,0.056956
8.7673,0.95825,0.056321
8.7861,0.9523,0.055591
8.8049,0.94443,0.054705
8.8237,0.93356,0.05353
8.8426,0.92209,0.052155
8.8614,0.91095,0.050857
8.8802,0.89975,0.049608
8.899,0.89274,0.04898
8.9178,0.8908,0.048899
8.9367,0.89183,0.049357
8.9555,0.89717,0.050093
8.9743,0.90773,0.051442
8.9932,0.92065,0.053144
9.012,0.93697,0.055082
9.0308,0.95693,0.057461
9.0497,0.97887,0.060082
9.0685,1.0019,0.062729
9.0873,1.0236,0.065062
9.1061,1.0423,0.066894
9.125,1.0584,0.068457
9.1438,1.0672,0.068693
9.1626,1.0688,0.067979
9.1814,1.0638,0.066395
9.2002,1.0521,0.06399
9.219,1.0353,0.060977
9.2378,1.0151,0.057549
9.2566,0.99252,0.053778
9.2754,0.97018,0.050228
9.2942,0.94873,0.047087
9.313,0.9284,0.044346
9.3318,0.91174,0.042185
9.3506,0.8993,0.040756
9.3694,0.89142,0.040222
9.3882,0.88726,0.040352
9.407,0.88539,0.04075
9.4258,0.88584,0.041523
9.4445,0.88775,0.042477
9.4633,0.89033,0.043468
9.4822,0.89392,0.044567
9.501,0.89882,0.045954
9.5198,0.90345,0.047328
9.5386,0.90752,0.048685
9.5574,0.91074,0.049742
9.5762,0.91382,0.050659
9.595,0.91684,0.051557
9.6138,0.91963,0.052317
9.6327,0.92323,0.053161
9.6515,0.92672,0.054085
9.6703,0.93049,0.054754
9.6891,0.93514,0.055283
9.708,0.93986,0.055893
9.7268,0.94271,0.056039
9.7456,0.94441,0.055921
9.7644,0.94625,0.055819
9.7832,0.94717,0.055686
9.8021,0.94738,0.05546
9.8209,0.9475,0.055361
9.8397,0.94712,0.055025
9.8585,0.94667,0.054708
9.8773,0.94646,0.054523
9.8962,0.94652,0.054343
9.915,0.94734,0.054387
9.9338,0.94743,0.054254
9.9526,0.94838,0.054298
9.9714,0.94881,0.054279
9.9902,0.94946,0.054221
10.009,0.94991,0.054191
10.028,0.95035,0.054255
10.047,0.95187,0.054422
10.065,0.95364,0.054651
10.084,0.9551,0.054887
10.103,0.95622,0.055022
10.122,0.95699,0.055166
10.141,0.95898,0.055591
10.16,0.95881,0.055602
10.178,0.9591,0.055699
10.197,0.95899,0.055553
10.216,0.95821,0.055293
10.235,0.95652,0.054934
10.254,0.95531,0.054603
10.272,0.95376,0.054168
10.291,0.95164,0.053634
10.31,0.94952,0.053102
10.329,0.94731,0.052527
10.348,0.94451,0.052019
10.367,0.94134,0.051354
10.385,0.93962,0.050994
10.404,0.93802,0.050628
10.423,0.93686,0.050306
10.442,0.9361,0.05014
10.461,0.9354,0.049905
10.479,0.93499,0.049826
10.498,0.9344,0.04973
10.517,0.93401,0.049705
10.536,0.93347,0.049739
10.555,0.93368,0.049947
10.573,0.93428,0.050188
10.592,0.9355,0.05049
10.611,0.93622,0.050641
10.63,0.93659,0.050728
10.649,0.93761,0.050907
10.668,0.93755,0.050933
10.686,0.93861,0.051071
10.705,0.93919,0.051276
10.724,0.94055,0.051606
10.743,0.94174,0.051813
10.762,0.94162,0.051564
10.78,0.94138,0.051326
10.799,0.9416,0.051412
10.818,0.94016,0.051187
10.837,0.94009,0.051163
10.856,0.93988,0.051057
10.874,0.93883,0.050747
10.893,0.93822,0.05072
10.912,0.93634,0.050619
10.931,0.93551,0.050589
10.95,0.93522,0.050704
10.969,0.93563,0.050794
10.987,0.9371,0.051078
11.006,0.93925,0.051465
11.025,0.94078,0.051758
11.044,0.94183,0.052006
11.062,0.94189,0.052013
11.081,0.94202,0.05206
11.1,0.94153,0.052077
11.119,0.94007,0.051812
11.138,0.939,0.05152
11.156,0.93647,0.051048
11.175,0.934,0.050614
11.194,0.93265,0.050446
11.213,0.93018,0.05013
11.232,0.92918,0.050136
11.251,0.9293,0.050274
11.269,0.92948,0.050161
11.288,0.93021,0.050219
11.307,0.93161,0.050585
11.326,0.93181,0.050579
11.345,0.93126,0.050426
11.363,0.93097,0.05033
11.382,0.93213,0.05055
11.401,0.93402,0.050966
11.42,0.93615,0.0514
11.439,0.93697,0.051529
11.458,0.93877,0.051822
11.476,0.93982,0.051997
11.495,0.94066,0.05217
11.514,0.94079,0.052165
11.533,0.93975,0.051935
11.552,0.93904,0.051889
11.57,0.93835,0.051794
11.589,0.93729,0.051691
11.608,0.93614,0.051491
11.627,0.93617,0.051496
11.646,0.93558,0.051328
11.664,0.93416,0.051036
11.683,0.93333,0.050859
11.702,0.93304,0.050746
11.721,0.93273,0.050534
11.74,0.93196,0.050278
11.759,0.93203,0.050206
11.777,0.93184,0.050236
11.796,0.93211,0.050336
11.815,0.93297,0.050394
11.834,0.93341,0.050543
11.853,0.93411,0.050698
11.871,0.934,0.050763
11.89,0.93429,0.05099
11.909,0.93497,0.051196
11.928,0.93504,0.051309
11.947,0.93569,0.051431
11.966,0.93442,0.051132
11.984,0.93362,0.051013
12.003,0.9332,0.051006
12.022,0.9318,0.050814
12.041,0.92994,0.050421
12.06,0.92813,0.050021
12.078,0.92759,0.049937
12.097,0.92682,0.049798
12.116,0.92556,0.049581
12.135,0.92505,0.049631
12.154,0.92467,0.04965
12.173,0.92456,0.049655
12.191,0.92537,0.049852
12.21,0.92482,0.049676
12.229,0.9246,0.049399
12.248,0.92396,0.049269
12.267,0.92377,0.049249
12.285,0.92372,0.049262
12.304,0.92405,0.049342
12.323,0.92522,0.049595
12.342,0.92714,0.049891
12.361,0.92841,0.050098
12.379,0.92908,0.050269
12.398,0.92982,0.050436
12.417,0.93025,0.050454
12.436,0.93092,0.050537
12.455,0.93137,0.050643
12.474,0.93073,0.050336
12.492,0.93073,0.050246
12.511,0.93014,0.050207
12.53,0.92918,0.050043
12.549,0.92828,0.049681
12.568,0.92743,0.049514
12.586,0.92749,0.049536
12.605,0.9264,0.049393
12.624,0.92539,0.049267
12.643,0.92453,0.049096
12.662,0.92484,0.04914
12.681,0.92512,0.04909
12.699,0.92672,0.049191
12.718,0.92753,0.049333
12.737,0.92839,0.049517
12.756,0.92788,0.049295
12.775,0.92798,0.049337
12.793,0.9278,0.049288
12.812,0.92812,0.049235
12.831,0.92894,0.049337
12.85,0.92917,0.049381
12.869,0.92997,0.049366
12.888,0.93042,0.049499
12.906,0.93099,0.0497
12.925,0.93157,0.049931
12.944,0.9335,0.050344
12.963,0.93478,0.0505
12.982,0.93698,0.050769
13,0.93902,0.050938
13.019,0.94042,0.050955
13.038,0.94129,0.051014
13.057,0.94197,0.051249
13.076,0.9409,0.051262
13.094,0.94059,0.051102
13.113,0.93979,0.050812
13.132,0.93882,0.050428
13.151,0.93757,0.050208
13.17,0.93693,0.050031
13.189,0.93576,0.049747
13.207,0.93505,0.04954
13.226,0.93411,0.049367
13.245,0.93307,0.049107
13.264,0.93218,0.048849
13.283,0.93117,0.048675
13.301,0.93046,0.048491
13.32,0.92956,0.048228
13.339,0.92848,0.048165
13.358,0.92701,0.047924
13.377,0.92655,0.047794
13.395,0.92655,0.047895
13.414,0.92581,0.047762
13.433,0.92535,0.04768
13.452,0.92582,0.047891
13.471,0.92587,0.04808
13.489,0.92628,0.048126
13.508,0.92756,0.048313
13.527,0.92891,0.048472
13.546,0.93052,0.048725
13.565,0.93216,0.049015
13.584,0.93515,0.049468
13.602,0.93715,0.049697
13.621,0.93965,0.050104
13.64,0.94156,0.050393
13.659,0.94293,0.050487
13.678,0.94358,0.050537
13.696,0.94393,0.050529
13.715,0.94481,0.05056
13.734,0.94569,0.05065
13.753,0.94688,0.050783
13.772,0.9476,0.050801
13.79,0.94815,0.050919
13.809,0.94841,0.051001
13.828,0.94908,0.051059
13.847,0.94977,0.051096
13.866,0.95064,0.051101
13.884,0.95204,0.051189
13.903,0.95279,0.051189
13.922,0.95339,0.051219
13.941,0.95259,0.051027
13.96,0.95241,0.050968
13.978,0.95189,0.050893
13.997,0.95027,0.05067
14.016,0.94813,0.050137
14.035,0.94629,0.049834
14.054,0.94493,0.049652
14.072,0.94359,0.049456
14.091,0.94271,0.049395
14.11,0.94217,0.049278
14.129,0.94216,0.048958
14.148,0.94166,0.048873
14.166,0.94033,0.048623
14.185,0.94002,0.048715
14.204,0.93921,0.048713
14.223,0.93866,0.048672
14.242,0.93913,0.048737
14.26,0.93944,0.048732
14.279,0.9398,0.048694
14.298,0.94029,0.048824
14.317,0.94067,0.048824
14.336,0.9411,0.048803
14.355,0.94223,0.049217
14.373,0.94338,0.049651
14.392,0.94419,0.049931
14.411,0.94543,0.050154
14.43,0.94638,0.0501
14.449,0.94727,0.05018
14.467,0.9479,0.050246
14.486,0.94832,0.050108
14.505,0.94812,0.050025
14.524,0.94755,0.04983
14.543,0.9474,0.049696
14.561,0.94746,0.049694
14.58,0.94814,0.049895
14.599,0.94857,0.049976
14.618,0.94901,0.049997
14.637,0.94919,0.050057
14.655,0.94975,0.050215
14.674,0.95094,0.050633
14.693,0.95182,0.050773
14.712,0.95187,0.050696
14.731,0.95324,0.050963
14.749,0.9537,0.051008
14.768,0.95442,0.051242
14.787,0.95505,0.051502
14.806,0.9561,0.051734
14.825,0.95609,0.051794
14.843,0.95543,0.051701
14.862,0.95454,0.051531
14.881,0.9541,0.051345
14.9,0.95363,0.051231
14.919,0.95326,0.051164
14.937,0.95311,0.051016
14.956,0.95239,0.050813
14.975,0.95189,0.050754
14.994,0.95226,0.050891
15.013,0.95187,0.050971
15.031,0.9517,0.050917
15.05,0.95264,0.051073
15.069,0.95314,0.051235
15.088,0.95331,0.051329
15.107,0.95361,0.05128
15.126,0.95412,0.05151
15.144,0.95398,0.051601
15.163,0.95274,0.051564
15.182,0.95157,0.051402
15.201,0.95189,0.051494
15.22,0.95245,0.051601
15.238,0.95321,0.051724
15.257,0.95396,0.051915
15.276,0.95436,0.052075
15.295,0.95472,0.052201
15.314,0.9554,0.05249
15.332,0.95597,0.052583
15.351,0.95619,0.052613
15.37,0.95578,0.052584
15.389,0.95515,0.052474
15.408,0.95386,0.052222
15.426,0.95383,0.052206
15.445,0.95231,0.051879
15.464,0.95055,0.051499
15.483,0.9491,0.051186
15.502,0.94878,0.051317
15.52,0.94793,0.051241
15.539,0.94774,0.051337
15.558,0.94784,0.051472
15.577,0.94789,0.051365
15.596,0.94717,0.051261
15.615,0.94651,0.051135
15.633,0.94706,0.051337
15.652,0.94711,0.051508
15.671,0.94726,0.051565
15.69,0.94765,0.051644
15.709,0.94741,0.051641
15.727,0.94759,0.051756
15.746,0.94745,0.051882
15.765,0.94782,0.052009
15.784,0.94824,0.052089
15.803,0.94842,0.052175
15.821,0.9478,0.052013
15.84,0.94811,0.052106
15.859,0.94826,0.052017
15.878,0.94848,0.051855
15.897,0.94879,0.051745
15.916,0.94885,0.05179
15.934,0.94814,0.051667
15.953,0.9491,0.051762
15.972,0.94779,0.051582
15.991,0.94798,0.05156
16.01,0.948,0.051484
16.028,0.94786,0.051607
16.047,0.94689,0.051571
16.066,0.94611,0.051505
16.085,0.94523,0.051631
16.104,0.94532,0.051569
16.122,0.94498,0.051451
16.141,0.94542,0.05153
16.16,0.94534,0.051534
16.179,0.94503,0.051365
16.198,0.94508,0.051272
16.216,0.94533,0.051281
16.235,0.94565,0.051251
16.254,0.94728,0.05155
16.273,0.94758,0.051564
16.292,0.9487,0.051744
16.311,0.94992,0.052026
16.329,0.95104,0.052163
16.348,0.9522,0.052325
16.367,0.95426,0.052684
16.386,0.95569,0.052974
16.405,0.95629,0.053116
16.423,0.95792,0.053389
16.442,0.95862,0.05347
16.461,0.95926,0.053448
16.48,0.9602,0.053567
16.499,0.96113,0.053663
16.517,0.96199,0.053827
16.536,0.96285,0.054084
16.555,0.96323,0.054011
16.574,0.9624,0.053825
16.593,0.96164,0.053694
16.612,0.9608,0.053577
16.63,0.95927,0.053292
16.649,0.95814,0.053042
16.668,0.95725,0.05289
16.687,0.95618,0.052605
16.706,0.95395,0.052113
16.724,0.95301,0.051873
16.743,0.95178,0.051561
16.762,0.95031,0.05129
16.781,0.9505,0.051316
16.8,0.95009,0.051259
16.818,0.95033,0.051343
16.837,0.95059,0.051328
16.856,0.95155,0.051534
16.875,0.953,0.051852
16.894,0.95432,0.051949
16.912,0.95621,0.052263
16.931,0.95688,0.052387
16.95,0.95702,0.052507
16.969,0.95737,0.052534
16.988,0.95818,0.052708
17.007,0.95932,0.052973
17.025,0.95895,0.052932
17.044,0.95854,0.052768
17.063,0.9583,0.052557
17.082,0.95882,0.052566
17.101,0.95759,0.05218
17.119,0.95719,0.051974
17.138,0.95699,0.051985
17.157,0.95746,0.052093
17.176,0.9584,0.052197
17.195,0.95958,0.052296
17.213,0.95952,0.052225
17.232,0.96062,0.052458
17.251,0.96215,0.052841
17.27,0.96482,0.053374
17.289,0.96682,0.053828
17.307,0.96818,0.053952
17.326,0.96966,0.05417
17.345,0.97052,0.054451
17.364,0.97159,0.054818
17.383,0.97287,0.055191
17.401,0.97325,0.055406
17.42,0.97464,0.05565
17.439,0.975,0.055769
17.458,0.97503,0.055768
17.477,0.9736,0.055419
17.496,0.97231,0.055048
17.514,0.96994,0.054596
17.533,0.96746,0.054117
17.552,0.96595,0.053783
17.571,0.96451,0.05351
17.59,0.96324,0.053166
17.608,0.96099,0.052617
17.627,0.96049,0.05244
17.646,0.95917,0.052109
17.665,0.95677,0.051701
17.684,0.95498,0.05155
17.702,0.95528,0.051643
17.721,0.95543,0.051729
17.74,0.95565,0.051635
17.759,0.95616,0.051762
17.778,0.95718,0.051894
17.796,0.95658,0.051851
17.815,0.95738,0.052159
17.834,0.95808,0.052547
17.853,0.95866,0.052901
17.872,0.95952,0.053046
17.891,0.96081,0.053261
17.909,0.96073,0.053258
17.928,0.96162,0.053272
17.947,0.96089,0.053214
17.966,0.96097,0.053379
17.985,0.96029,0.053328
18.003,0.95927,0.053266
18.022,0.95893,0.053216
18.041,0.95884,0.05317
18.06,0.95883,0.053158
18.079,0.95896,0.053131
18.097,0.95941,0.053158
18.116,0.95988,0.053143
18.135,0.96049,0.053348
18.154,0.96158,0.053748
18.173,0.96149,0.053926
18.191,0.96238,0.054162
18.21,0.96269,0.05427
18.229,0.963,0.054355
18.248,0.96337,0.054563
18.267,0.96378,0.054636
18.286,0.96325,0.054594
18.304,0.96155,0.054346
18.323,0.96006,0.054174
18.342,0.95978,0.054307
18.361,0.95808,0.054052
18.38,0.95691,0.053912
18.398,0.9553,0.053643
18.417,0.95475,0.053662
18.436,0.95382,0.053448
18.455,0.95294,0.053185
18.474,0.95242,0.052975
18.492,0.95118,0.052644
18.511,0.95078,0.052465
18.53,0.95089,0.052429
18.549,0.95161,0.052487
18.568,0.95264,0.052515
18.586,0.95374,0.052801
18.605,0.95536,0.053057
18.624,0.95553,0.053259
18.643,0.95523,0.05322
18.662,0.95421,0.053193
18.681,0.9528,0.052993
18.699,0.95258,0.053082
18.718,0.95274,0.053239
18.737,0.9531,0.053482
18.756,0.95406,0.053781
18.775,0.95444,0.053873
18.793,0.95511,0.053977
18.812,0.95604,0.05401
18.831,0.95648,0.054027
18.85,0.95677,0.0541
18.869,0.95616,0.054026
18.887,0.95572,0.053833
18.906,0.95491,0.053656
18.925,0.95457,0.053639
18.944,0.95324,0.053353
18.963,0.95366,0.053417
18.982,0.95387,0.053629
19,0.95393,0.053659
19.019,0.9547,0.053854
19.038,0.95627,0.054202
19.057,0.95687,0.054359
19.076,0.95807,0.054516
19.094,0.9587,0.054667
19.113,0.95864,0.054725
19.132,0.95826,0.054723
19.151,0.95819,0.054826
19.17,0.95827,0.054855
19.189,0.95989,0.055142
19.207,0.96175,0.055387
19.226,0.96388,0.055668
19.245,0.96461,0.055834
19.264,0.96529,0.055995
19.283,0.96507,0.05608
19.301,0.9646,0.056066
19.32,0.96423,0.056012
19.339,0.96223,0.055572
19.358,0.96027,0.055189
19.377,0.95743,0.054601
19.395,0.95297,0.053704
19.414,0.94839,0.052866
19.433,0.94494,0.052223
19.452,0.94174,0.051798
19.471,0.94054,0.051695
19.49,0.93921,0.051448
19.508,0.93882,0.051405
19.527,0.93972,0.051581
19.546,0.941,0.051917
19.565,0.94236,0.05225
19.584,0.94357,0.052552
19.602,0.94557,0.053073
19.621,0.94834,0.053715
19.64,0.95069,0.054258
19.659,0.95233,0.054512
19.678,0.95356,0.054795
19.697,0.95419,0.055077
19.715,0.95367,0.055139
19.734,0.95383,0.055236
19.753,0.95531,0.055667
19.772,0.95583,0.055898
19.791,0.95714,0.056076
19.809,0.95843,0.05617
19.828,0.95754,0.055955
19.847,0.95764,0.05594
19.866,0.9569,0.055743
19.885,0.95631,0.055593
19.904,0.95432,0.055167
19.922,0.95258,0.054782
19.941,0.95066,0.054413
19.96,0.94979,0.054338
19.979,0.94813,0.054166
19.998,0.94786,0.054026
20.016,0.9486,0.054134
20.035,0.94942,0.054282
20.054,0.9493,0.054328
20.073,0.9496,0.054431
20.092,0.94933,0.05435
20.111,0.94887,0.054282
20.129,0.9481,0.054205
20.148,0.94684,0.053921
20.167,0.94629,0.053828
20.186,0.94554,0.053741
20.205,0.94499,0.053638
20.223,0.94488,0.053642
20.242,0.94508,0.053707
20.261,0.94457,0.053684
20.28,0.94453,0.053655
20.299,0.94516,0.053721
20.318,0.94528,0.053705
20.336,0.94623,0.053841
20.355,0.9474,0.054081
20.374,0.94948,0.054462
20.393,0.95129,0.054685
20.412,0.95326,0.055012
20.43,0.95516,0.055253
20.449,0.95719,0.055632
20.468,0.95825,0.05591
20.487,0.9577,0.055804
20.506,0.95751,0.055718
20.525,0.95763,0.055741
20.543,0.95659,0.055563
20.562,0.95536,0.055314
20.581,0.9545,0.055123
20.6,0.95379,0.054975
20.619,0.95283,0.054722
20.637,0.95066,0.054278
20.656,0.94874,0.05386
20.675,0.94655,0.053383
20.694,0.94464,0.053139
20.713,0.94327,0.052934
20.732,0.94265,0.05286
20.75,0.94173,0.052589
20.769,0.94187,0.052622
20.788,0.94379,0.052951
20.807,0.94503,0.053191
20.826,0.94604,0.053498
20.844,0.94727,0.053786
20.863,0.94788,0.053947
20.882,0.94893,0.054157
20.901,0.94952,0.054275
20.92,0.95045,0.054497
20.939,0.95092,0.054636
20.957,0.95058,0.054613
20.976,0.9508,0.054681
20.995,0.95111,0.054682
21.014,0.95097,0.054654
21.033,0.95039,0.054566
21.051,0.94919,0.054365
21.07,0.94703,0.054
21.089,0.94616,0.05383
21.108,0.94545,0.053781
21.127,0.94518,0.053667
21.146,0.94419,0.053386
21.164,0.94307,0.053243
21.183,0.94297,0.053247
21.202,0.94292,0.053196
21.221,0.94136,0.052835
21.24,0.94095,0.05277
21.258,0.93926,0.052426
21.277,0.93771,0.052264
21.296,0.93694,0.052263
21.315,0.93586,0.052137
21.334,0.93448,0.051943
21.353,0.93322,0.051739
21.371,0.93278,0.051691
21.39,0.93247,0.05165
21.409,0.9322,0.051558
21.428,0.93256,0.051557
21.447,0.93319,0.051659
21.465,0.93292,0.051686
21.484,0.9324,0.05169
21.503,0.93312,0.051771
21.522,0.93355,0.051803
21.541,0.93445,0.051903
21.56,0.93451,0.052058
21.578,0.93426,0.052073
21.597,0.93484,0.0524
21.616,0.93608,0.052869
21.635,0.93732,0.053263
21.654,0.93858,0.053504
21.672,0.93973,0.053753
21.691,0.94108,0.054086
21.71,0.94203,0.054346
21.729,0.94302,0.054611
21.748,0.94365,0.054752
21.767,0.94408,0.054813
21.785,0.94542,0.055054
21.804,0.9472,0.055339
21.823,0.9483,0.055587
21.842,0.94936,0.055859
21.861,0.94954,0.055886
21.88,0.94807,0.05554
21.898,0.94775,0.055346
21.917,0.94684,0.055079
21.936,0.94598,0.054851
21.955,0.94461,0.054604
21.974,0.94326,0.054354
21.992,0.94181,0.054126
22.011,0.94158,0.054107
22.03,0.9412,0.05402
22.049,0.94065,0.053936
22.068,0.94065,0.053879
22.087,0.94171,0.054107
22.105,0.94349,0.054439
22.124,0.94429,0.054595
22.143,0.94544,0.054696
22.162,0.94591,0.054643
22.181,0.94587,0.054538
22.199,0.9452,0.054354
22.218,0.94368,0.054181
22.237,0.94288,0.054041
22.256,0.94184,0.053792
22.275,0.94125,0.053671
22.294,0.94085,0.053658
22.312,0.93941,0.053392
22.331,0.93872,0.053362
22.35,0.93778,0.05309
22.369,0.93751,0.052918
22.388,0.93805,0.052942
22.407,0.93821,0.052878
22.425,0.93772,0.052713
22.444,0.93787,0.052674
22.463,0.93798,0.052718
22.482,0.9378,0.052768
22.501,0.93786,0.052881
22.519,0.93879,0.053093
22.538,0.94055,0.053447
22.557,0.94151,0.053602
22.576,0.94301,0.053776
22.595,0.94374,0.053961
22.614,0.94503,0.054319
22.632,0.94614,0.054648
22.651,0.94756,0.055022
22.67,0.94874,0.055196
22.689,0.94951,0.055229
22.708,0.94991,0.055219
22.726,0.94885,0.054949
22.745,0.94746,0.054563
22.764,0.94597,0.054259
22.783,0.94474,0.054084
22.802,0.94341,0.05391
22.821,0.9429,0.053709
22.839,0.94175,0.053416
22.858,0.94149,0.053363
22.877,0.94118,0.053378
22.896,0.94132,0.053414
22.915,0.94148,0.053412
22.934,0.94152,0.053428
22.952,0.94042,0.053137
22.971,0.94021,0.053041
22.99,0.93928,0.052743
23.009,0.93955,0.052708
23.028,0.93973,0.052796
23.046,0.93994,0.052919
23.065,0.93987,0.052714
23.084,0.93925,0.052535
23.103,0.93863,0.052581
23.122,0.93823,0.052607
23.141,0.93827,0.052613
23.159,0.93851,0.052639
23.178,0.93863,0.052663
23.197,0.93914,0.052603
23.216,0.93985,0.052626
23.235,0.94003,0.05263
23.253,0.9406,0.05276
23.272,0.94172,0.053044
23.291,0.94259,0.053275
23.31,0.94325,0.053294
23.329,0.94435,0.053517
23.348,0.94443,0.053582
23.366,0.94393,0.053461
23.385,0.94315,0.053416
23.404,0.94302,0.053625
23.423,0.94284,0.053687
23.442,0.94159,0.053566
23.46,0.94017,0.053338
23.479,0.93864,0.052991
23.498,0.93702,0.052685
23.517,0.93487,0.052291
23.536,0.93318,0.052112
23.555,0.93336,0.052138
23.573,0.93281,0.051895
23.592,0.93313,0.05181
23.611,0.93367,0.051903
23.63,0.93454,0.052236
23.649,0.93571,0.052414
23.667,0.93696,0.052475
23.686,0.93755,0.052626
23.705,0.93785,0.052723
23.724,0.93795,0.052881
23.743,0.93748,0.052886
23.762,0.93759,0.052945
23.78,0.93827,0.053132
23.799,0.93836,0.053121
23.818,0.93931,0.05333
23.837,0.94058,0.053753
23.856,0.94065,0.05389
23.874,0.94159,0.05411
23.893,0.94189,0.054137
23.912,0.94309,0.054322
23.931,0.94362,0.054453
23.95,0.94404,0.054549
23.969,0.94441,0.054723
23.987,0.94471,0.054744
24.006,0.94495,0.054781
24.025,0.94468,0.054754
24.044,0.94346,0.054585
24.063,0.94251,0.054304
24.082,0.94185,0.054108
24.1,0.9408,0.053776
24.119,0.93838,0.053311
24.138,0.93701,0.053034
24.157,0.93586,0.052769
24.176,0.93503,0.05254
24.194,0.9353,0.052483
24.213,0.93589,0.052553
24.232,0.93481,0.052409
24.251,0.9351,0.052448
24.27,0.93405,0.052247
24.289,0.93373,0.052195
24.307,0.93324,0.052089
24.326,0.93362,0.052242
24.345,0.93438,0.052446
24.364,0.93458,0.052348
24.383,0.93419,0.052168
24.402,0.93582,0.052729
24.42,0.93682,0.053221
24.439,0.93842,0.053633
24.458,0.94033,0.053943
24.477,0.94148,0.054043
24.496,0.94277,0.05424
24.514,0.94512,0.054703
24.533,0.94693,0.05506
24.552,0.94904,0.055312
24.571,0.95185,0.055686
24.59,0.95433,0.056176
24.609,0.95601,0.056534
24.627,0.95792,0.056862
24.646,0.95926,0.057067
24.665,0.96133,0.057495
24.684,0.96467,0.058053
24.703,0.967,0.058407
24.722,0.96897,0.058831
24.74,0.97051,0.059048
24.759,0.97148,0.059182
24.778,0.97114,0.059053
24.797,0.97096,0.058871
24.816,0.97019,0.058639
24.834,0.9701,0.058457
24.853,0.9698,0.0583
24.872,0.96907,0.058172
24.891,0.96803,0.057892
24.91,0.96741,0.057665
24.929,0.96593,0.057231
24.947,0.96429,0.056829
24.966,0.96272,0.056582
24.985,0.96181,0.056564
25.004,0.95992,0.056247
25.023,0.95668,0.055594
25.041,0.95386,0.055152
25.06,0.95208,0.054866
25.079,0.95043,0.054556
25.098,0.94966,0.054332
25.117,0.94698,0.053859
25.136,0.9457,0.053761
25.154,0.94522,0.053768
25.173,0.94434,0.053701
25.192,0.94368,0.053933
25.211,0.94367,0.053853
25.23,0.94428,0.053739
25.248,0.94342,0.053428
25.267,0.94323,0.053422
25.286,0.94161,0.053175
25.305,0.9413,0.053178
25.324,0.94077,0.053192
25.343,0.94063,0.053223
25.361,0.94038,0.053129
25.38,0.94019,0.053088
25.399,0.93997,0.053047
25.418,0.93982,0.053082
25.437,0.93987,0.053175
25.455,0.94011,0.053436
25.474,0.93962,0.053345
25.493,0.94052,0.053336
25.512,0.94056,0.053211
25.531,0.94098,0.05323
25.55,0.94171,0.053514
25.568,0.94188,0.053602
25.587,0.94167,0.053599
25.606,0.94271,0.053723
25.625,0.94303,0.053757
25.644,0.94299,0.05354
25.662,0.9417,0.053147
25.681,0.94015,0.052791
25.7,0.93934,0.05263
25.719,0.93751,0.052441
25.738,0.93613,0.052386
25.757,0.93605,0.05245
25.775,0.93528,0.052224
25.794,0.93435,0.051982
25.813,0.93407,0.051868
25.832,0.93379,0.051874
25.851,0.93267,0.051639
25.869,0.93183,0.051459
25.888,0.93132,0.051299
25.907,0.93193,0.051271
25.926,0.93211,0.05131
25.945,0.93176,0.051319
25.964,0.9321,0.051448
25.982,0.932,0.051603
26.001,0.93243,0.051739
26.02,0.93272,0.051783
26.039,0.93396,0.052174
26.058,0.93396,0.052221
26.077,0.93489,0.05237
26.095,0.93647,0.052561
26.114,0.9367,0.052602
26.133,0.93773,0.052674
26.152,0.93823,0.052766
26.171,0.93857,0.05262
26.189,0.939,0.052777
26.208,0.93927,0.052925
26.227,0.93986,0.052992
26.246,0.94015,0.052968
26.265,0.9411,0.053047
26.284,0.942,0.053153
26.302,0.94192,0.053118
26.321,0.94228,0.053012
26.34,0.94206,0.052939
26.359,0.9414,0.052809
26.378,0.9413,0.052786
26.396,0.94147,0.052739
26.415,0.94156,0.05281
26.434,0.94126,0.052799
26.453,0.94065,0.05268
26.472,0.94106,0.052676
26.491,0.94019,0.052502
26.509,0.94034,0.052497
26.528,0.9399,0.052455
26.547,0.93903,0.052288
26.566,0.93834,0.052176
26.585,0.93622,0.051808
26.603,0.93473,0.051465
26.622,0.93137,0.050894
26.641,0.9292,0.050471
26.66,0.92745,0.050199
26.679,0.92578,0.049856
26.698,0.92573,0.049871
26.716,0.92592,0.050017
26.735,0.92554,0.049823
26.754,0.92653,0.049942
26.773,0.92803,0.050296
26.792,0.92991,0.050653
26.81,0.93195,0.050923
26.829,0.93439,0.051354
26.848,0.93634,0.051626
26.867,0.93802,0.051917
26.886,0.93852,0.052065
26.905,0.93978,0.052156
26.923,0.94085,0.052563
26.942,0.94216,0.053013
26.961,0.94381,0.053308
26.98,0.9439,0.053371
26.999,0.94427,0.053502
27.017,0.94412,0.053517
27.036,0.94305,0.053341
27.055,0.94214,0.05317
27.074,0.94189,0.053068
27.093,0.94159,0.052906
27.112,0.9416,0.052756
27.13,0.94112,0.052646
27.149,0.94107,0.052518
27.168,0.94072,0.052276
27.187,0.94039,0.052156
27.206,0.94065,0.05217
27.224,0.94236,0.052417
27.243,0.94402,0.052535
27.262,0.94512,0.052575
27.281,0.94573,0.052644
27.3,0.94635,0.052856
27.318,0.94709,0.053106
27.337,0.94659,0.053166
27.356,0.94671,0.053296
27.375,0.947,0.053441
27.394,0.94728,0.053306
27.413,0.94701,0.053091
27.431,0.94624,0.052918
27.45,0.94598,0.052801
27.469,0.94514,0.05273
27.488,0.94464,0.052767
27.507,0.94479,0.052958
27.525,0.94602,0.053323
27.544,0.94599,0.053087
27.563,0.94507,0.052729
27.582,0.9441,0.052443
27.601,0.94279,0.052128
27.62,0.94145,0.05197
27.638,0.94079,0.051865
27.657,0.93993,0.051735
27.676,0.93859,0.051509
27.695,0.93883,0.05142
27.714,0.93804,0.051298
27.732,0.93808,0.051313
27.751,0.93779,0.051227
27.77,0.93791,0.051335
27.789,0.93752,0.051425
27.808,0.93752,0.051497
27.826,0.9374,0.051642
27.845,0.93665,0.051491
27.864,0.93563,0.051213
27.883,0.93453,0.051055
27.902,0.93355,0.050989
27.921,0.93243,0.05079
27.939,0.93172,0.050643
27.958,0.93214,0.050815
27.977,0.93194,0.05067
27.996,0.93136,0.05055
28.015,0.93065,0.050425
28.033,0.93032,0.050386
28.052,0.92973,0.050319
28.071,0.92879,0.050223
28.09,0.9292,0.050338
28.109,0.92984,0.050527
28.128,0.92988,0.050575
28.146,0.92996,0.050539
28.165,0.93007,0.050578
28.184,0.93049,0.050673
28.203,0.93088,0.05082
28.222,0.93184,0.051064
28.24,0.93299,0.051295
28.259,0.9338,0.051437
28.278,0.93433,0.051486
28.297,0.93462,0.051609
28.316,0.9359,0.051817
28.335,0.93653,0.051771
28.353,0.9373,0.052028
28.372,0.93897,0.052307
28.391,0.93887,0.052315
28.41,0.93886,0.052342
28.429,0.93926,0.052356
28.447,0.93966,0.052491
28.466,0.94085,0.05275
28.485,0.94266,0.053136
28.504,0.94441,0.053492
28.523,0.94608,0.053811
28.542,0.94679,0.053833
28.56,0.94697,0.053743
28.579,0.94678,0.053619
28.598,0.94562,0.053283
28.617,0.94442,0.053
28.636,0.94363,0.052926
28.654,0.943,0.052917
28.673,0.94247,0.052756
28.692,0.94252,0.052774
28.711,0.94311,0.052795
28.73,0.94319,0.052701
28.749,0.94292,0.052531
28.767,0.94328,0.052649
28.786,0.94425,0.052897
28.805,0.94463,0.053015
28.824,0.94494,0.052955
28.843,0.94498,0.052912
28.861,0.9458,0.05309
28.88,0.94641,0.053163
28.899,0.94694,0.053238
28.918,0.94779,0.053382
28.937,0.94893,0.053634
28.956,0.95141,0.053991
28.974,0.95394,0.054434
28.993,0.95563,0.054711
29.012,0.95755,0.055104
29.031,0.95871,0.055241
29.05,0.96033,0.055679
29.068,0.96118,0.055917
29.087,0.96255,0.056199
29.106,0.96274,0.056243
29.125,0.96255,0.056234
29.144,0.96146,0.055951
29.163,0.96095,0.055866
29.181,0.96043,0.055713
29.2,0.96042,0.05553
29.219,0.96008,0.055302
29.238,0.96042,0.055233
29.257,0.96056,0.05523
29.275,0.95984,0.055283
29.294,0.95841,0.055205
29.313,0.95785,0.055082
29.332,0.95641,0.054752
29.351,0.95456,0.0543
29.369,0.95316,0.054025
29.388,0.95056,0.053508
29.407,0.94913,0.053095
29.426,0.94737,0.052779
29.445,0.94587,0.052521
29.464,0.94617,0.052482
29.482,0.94653,0.052492
29.501,0.94721,0.052693
29.52,0.94872,0.053015
29.539,0.94961,0.053141
29.558,0.95019,0.053265
29.576,0.95036,0.053194
29.595,0.95026,0.05302
29.614,0.94994,0.052946
29.633,0.95004,0.052946
29.652,0.94916,0.05282
29.67,0.9484,0.052686
29.689,0.94826,0.052691
29.708,0.94762,0.052677
29.727,0.94779,0.05271
29.746,0.94756,0.052781
29.765,0.94744,0.052877
29.783,0.9483,0.053042
29.802,0.94834,0.053003
29.821,0.94862,0.052953
29.84,0.94867,0.052856
29.859,0.94789,0.052661
29.877,0.94818,0.052688
29.896,0.94695,0.052438
29.915,0.94629,0.0524
29.934,0.9464,0.052461
29.953,0.94723,0.052634
29.972,0.94871,0.052912
29.99,0.94905,0.053055
30.009,0.94872,0.052918
30.028,0.94899,0.052936
30.047,0.9491,0.052934
30.066,0.94925,0.052781
30.084,0.94995,0.052877
30.103,0.95041,0.052985
30.122,0.95147,0.053328
30.141,0.95222,0.053622
30.16,0.95265,0.053711
30.178,0.95297,0.053661
30.197,0.95267,0.053542
30.216,0.95213,0.053395
30.235,0.95182,0.053283
30.254,0.95111,0.053024
30.273,0.95036,0.052743
30.291,0.94947,0.052599
30.31,0.94866,0.05254
30.329,0.94812,0.052432
30.348,0.94767,0.052396
30.367,0.9465,0.052206
30.385,0.94479,0.051828
30.404,0.94285,0.051539
30.423,0.94097,0.051236
30.442,0.93936,0.050948
30.461,0.93758,0.050716
30.48,0.93634,0.050485
30.498,0.93591,0.050542
30.517,0.93584,0.050567
30.536,0.9371,0.050837
30.555,0.93843,0.051136
30.574,0.94008,0.051474
30.592,0.94262,0.051915
30.611,0.94468,0.052399
30.63,0.94661,0.052804
30.649,0.94739,0.052975
30.668,0.9476,0.053064
30.686,0.94809,0.05324
30.705,0.94799,0.053142
30.724,0.947,0.052942
30.743,0.94481,0.052482
30.762,0.94329,0.052091
30.781,0.94112,0.051695
30.799,0.9388,0.051411
30.818,0.93917,0.051401
30.837,0.93921,0.051353
30.856,0.93916,0.051343
30.875,0.9387,0.051275
30.893,0.93788,0.05106
30.912,0.93781,0.050962
30.931,0.93743,0.050865
30.95,0.9377,0.050983
30.969,0.93739,0.05114
30.987,0.93804,0.05136
31.006,0.93795,0.051355
31.025,0.9382,0.051525
31.044,0.93861,0.051674
31.063,0.93954,0.051878
31.082,0.93931,0.051879
31.1,0.93937,0.051967
31.119,0.93948,0.052014
31.138,0.93887,0.051899
31.157,0.93726,0.051629
31.176,0.93702,0.051662
31.194,0.93704,0.051654
31.213,0.93669,0.051552
31.232,0.93566,0.051361
31.251,0.9349,0.051344
31.27,0.93482,0.051364
31.289,0.935,0.051346
31.307,0.93571,0.051322
31.326,0.93722,0.051574
31.345,0.93808,0.051693
31.364,0.93819,0.051617
31.383,0.93873,0.051798
31.401,0.93899,0.052009
31.42,0.94045,0.052397
31.439,0.94173,0.052653
31.458,0.94236,0.052819
31.477,0.94399,0.052988
31.496,0.94438,0.053024
31.514,0.94324,0.05278
31.533,0.94258,0.052674
31.552,0.9428,0.052765
31.571,0.94325,0.052861
31.59,0.9424,0.052617
31.608,0.94194,0.052513
31.627,0.94266,0.052523
31.646,0.94357,0.05263
31.665,0.94367,0.052713
31.684,0.94307,0.052547
31.703,0.94182,0.052247
31.721,0.94203,0.052289
31.74,0.94113,0.052093
31.759,0.94042,0.051981
31.778,0.9397,0.051892
31.797,0.93923,0.051775
31.815,0.93916,0.05168
31.834,0.93915,0.051623
31.853,0.93986,0.051785
31.872,0.93896,0.051712
31.891,0.93921,0.051781
31.909,0.94011,0.051869
31.928,0.94108,0.051988
31.947,0.9425,0.052182
31.966,0.9442,0.05238
31.985,0.94518,0.05241
32.004,0.9452,0.052429
32.022,0.94411,0.052426
32.041,0.94417,0.0526
32.06,0.94468,0.052685
32.079,0.94552,0.052836
32.098,0.94535,0.05272
32.116,0.94598,0.052682
32.135,0.94633,0.052614
32.154,0.94637,0.052482
32.173,0.94672,0.052612
32.192,0.94687,0.052645
32.211,0.94789,0.052723
32.229,0.94764,0.052619
32.248,0.94774,0.05262
32.267,0.94769,0.052466
32.286,0.94734,0.052322
32.305,0.94782,0.05236
32.323,0.94764,0.052322
32.342,0.94687,0.052164
32.361,0.94643,0.051989
32.38,0.94659,0.052105
32.399,0.94644,0.052298
32.417,0.94642,0.052254
32.436,0.94612,0.052117
32.455,0.94639,0.052174
32.474,0.94646,0.052157
32.493,0.9461,0.05211
32.512,0.94569,0.052153
32.53,0.946,0.052086
32.549,0.9468,0.052221
32.568,0.9479,0.052426
32.587,0.9505,0.052917
32.606,0.95178,0.053028
32.624,0.95282,0.053143
32.643,0.95404,0.053376
32.662,0.95505,0.053616
32.681,0.95629,0.053816
32.7,0.95689,0.053896
32.718,0.95652,0.05375
32.737,0.95715,0.053827
32.756,0.95764,0.05401
32.775,0.95771,0.054134
32.794,0.95752,0.054098
32.813,0.95758,0.05405
32.831,0.95612,0.053698
32.85,0.95413,0.053294
32.869,0.95217,0.053015
32.888,0.9496,0.052503
32.907,0.94906,0.052244
32.925,0.94618,0.051537
32.944,0.94381,0.050975
32.963,0.94056,0.05031
32.982,0.93864,0.050008
33.001,0.9362,0.049665
33.019,0.93419,0.0493
33.038,0.93325,0.048965
33.057,0.93243,0.04885
33.076,0.93291,0.049069
33.095,0.9331,0.049138
33.113,0.93403,0.049309
33.132,0.93446,0.049359
33.151,0.93606,0.049697
33.17,0.93715,0.050049
33.189,0.93833,0.050324
33.208,0.93868,0.050359
33.226,0.93965,0.050454
33.245,0.94147,0.050859
33.264,0.94319,0.051252
33.283,0.94518,0.051669
33.302,0.94773,0.052272
33.32,0.95012,0.052764
33.339,0.95225,0.053124
33.358,0.95453,0.053635
33.377,0.95667,0.05398
33.396,0.9581,0.054212
33.414,0.9596,0.05439
33.433,0.96077,0.054589
33.452,0.96076,0.05457
33.471,0.96081,0.054557
33.49,0.96069,0.054527
33.509,0.96086,0.054479
33.527,0.95912,0.054137
33.546,0.95749,0.053762
33.565,0.95718,0.053614
33.584,0.95619,0.053553
33.603,0.95532,0.053504
33.621,0.95526,0.053386
33.64,0.95478,0.053299
33.659,0.95375,0.053076
33.678,0.95266,0.052874
33.697,0.9507,0.052518
33.715,0.9492,0.052138
33.734,0.94704,0.051713
33.753,0.94514,0.051359
33.772,0.94346,0.05102
33.791,0.94181,0.050592
33.81,0.94053,0.050491
33.828,0.94027,0.05033
33.847,0.94015,0.050233
33.866,0.93989,0.050134
33.885,0.93958,0.050094
33.904,0.93924,0.050074
33.922,0.94027,0.050071
33.941,0.94139,0.050283
33.96,0.94196,0.050345
33.979,0.94295,0.050517
33.998,0.94269,0.050445
34.016,0.94393,0.050713
34.035,0.94612,0.051214
34.054,0.94763,0.051547
34.073,0.94838,0.051603
34.092,0.94921,0.051697
34.11,0.94898,0.051664
34.129,0.94963,0.051888
34.148,0.94972,0.052009
34.167,0.95041,0.052142
34.186,0.95041,0.052075
34.205,0.95081,0.052132
34.223,0.95201,0.052395
34.242,0.95305,0.052592
34.261,0.95313,0.052481
34.28,0.95379,0.052482
34.299,0.95388,0.052383
34.317,0.95365,0.05234
34.336,0.95301,0.052173
34.355,0.95316,0.052294
34.374,0.95349,0.052259
34.393,0.95352,0.052203
34.411,0.95294,0.052072
34.43,0.95252,0.052043
34.449,0.95249,0.052043
34.468,0.95303,0.052111
34.487,0.95447,0.052367
34.505,0.95555,0.052407
34.524,0.95726,0.052618
34.543,0.95788,0.052678
34.562,0.95817,0.052644
34.581,0.9577,0.052591
34.599,0.95683,0.052376
34.618,0.9558,0.052235
34.637,0.95494,0.052008
34.656,0.95405,0.051888
34.675,0.95273,0.051641
34.694,0.95132,0.051267
34.712,0.94995,0.051036
34.731,0.9492,0.050911
34.75,0.94736,0.050619
34.769,0.94591,0.050277
34.788,0.94518,0.050143
34.806,0.94382,0.05004
34.825,0.94228,0.049697
34.844,0.94159,0.04957
34.863,0.9416,0.049577
34.882,0.94131,0.049531
34.9,0.94044,0.049354
34.919,0.93994,0.049357
34.938,0.93938,0.049328
34.957,0.93993,0.049464
34.976,0.94006,0.04961
34.994,0.94089,0.049756
35.013,0.94143,0.049838
35.032,0.94166,0.049898
35.051,0.94168,0.049868
35.07,0.94271,0.050045
35.088,0.94341,0.050257
35.107,0.94432,0.050299
35.126,0.94538,0.050499
35.145,0.94666,0.050891
35.164,0.9484,0.051354
35.182,0.94931,0.051485
35.201,0.95026,0.051579
35.22,0.9515,0.051649
35.239,0.95205,0.051709
35.258,0.95146,0.05156
35.277,0.95176,0.051513
35.295,0.95033,0.051179
35.314,0.94949,0.050982
35.333,0.94928,0.051113
35.352,0.94921,0.051131
35.371,0.95006,0.051383
35.389,0.9506,0.051484
35.408,0.95172,0.05175
35.427,0.95207,0.051888
35.446,0.95233,0.051902
35.465,0.95279,0.051921
35.483,0.95351,0.052156
35.502,0.95329,0.05213
35.521,0.95326,0.052037
35.54,0.95241,0.05183
35.559,0.95125,0.05164
35.577,0.95077,0.051564
35.596,0.9505,0.051494
35.615,0.94939,0.051365
35.634,0.94904,0.051281
35.653,0.94908,0.051388
35.671,0.94946,0.051632
35.69,0.94955,0.051735
35.709,0.94966,0.051612
35.728,0.95065,0.051602
35.747,0.95181,0.051793
35.766,0.95282,0.051984
35.784,0.95357,0.052206
35.803,0.95366,0.052298
35.822,0.95434,0.052452
35.841,0.95423,0.052478
35.86,0.9539,0.052541
35.878,0.95286,0.052382
35.897,0.95281,0.052414
35.916,0.95274,0.052347
35.935,0.95238,0.052255
35.954,0.95154,0.052169
35.972,0.95112,0.052125
35.991,0.95083,0.052065
36.01,0.95134,0.052167
36.029,0.95211,0.052362
36.048,0.95274,0.052432
36.067,0.95352,0.052507
36.085,0.95381,0.052417
36.104,0.95439,0.052521
36.123,0.95551,0.052827
36.142,0.95627,0.05305
36.161,0.95675,0.052965
36.179,0.95779,0.053068
36.198,0.95753,0.052964
36.217,0.95689,0.052772
36.236,0.95629,0.052542
36.255,0.95739,0.052888
36.273,0.95774,0.053043
36.292,0.95796,0.053007
36.311,0.9582,0.053154
36.33,0.95806,0.053193
36.349,0.95834,0.053422
36.367,0.95695,0.053206
36.386,0.95629,0.052996
36.405,0.95637,0.052987
36.424,0.95736,0.053039
36.443,0.95781,0.05298
36.462,0.95758,0.052928
36.48,0.95734,0.052863
36.499,0.95784,0.05311
36.518,0.95858,0.053329
36.537,0.95858,0.053419
36.556,0.95841,0.053263
36.574,0.95737,0.052985
36.593,0.95669,0.052792
36.612,0.9572,0.052817
36.631,0.9565,0.052701
36.65,0.95494,0.052378
36.668,0.95298,0.052215
36.687,0.95169,0.052047
36.706,0.94983,0.051744
36.725,0.94955,0.051767
36.744,0.95038,0.051767
36.762,0.95132,0.051881
36.781,0.95227,0.052016
36.8,0.95352,0.05224
36.819,0.95507,0.052598
36.838,0.95624,0.052848
36.857,0.95764,0.053267
36.875,0.95749,0.053213
36.894,0.95706,0.053037
36.913,0.95785,0.053287
36.932,0.95787,0.053296
36.951,0.95721,0.05317
36.969,0.95693,0.05305
36.988,0.95684,0.053073
37.007,0.9565,0.053089
37.026,0.95633,0.053186
37.045,0.95496,0.053003
37.063,0.95474,0.053006
37.082,0.95432,0.053045
37.101,0.95462,0.053068
37.12,0.95438,0.052944
37.139,0.95485,0.05291
37.158,0.95559,0.052964
37.176,0.95529,0.052773
37.195,0.95542,0.05282
37.214,0.95564,0.052897
37.233,0.95592,0.052915
37.252,0.95592,0.052967
37.27,0.95582,0.052788
37.289,0.95551,0.05264
37.308,0.95542,0.052754
37.327,0.95451,0.052646
37.346,0.95339,0.052357
37.364,0.95262,0.052186
37.383,0.95192,0.051907
37.402,0.95137,0.051943
37.421,0.95184,0.052068
37.44,0.95168,0.051956
37.458,0.95266,0.052202
37.477,0.95354,0.052306
37.496,0.95351,0.05227
37.515,0.95406,0.052439
37.534,0.95401,0.052484
37.553,0.95515,0.052856
37.571,0.95536,0.05305
37.59,0.95568,0.053071
37.609,0.95586,0.053143
37.628,0.9559,0.053214
37.647,0.95562,0.053219
37.665,0.95489,0.052975
37.684,0.95463,0.052972
37.703,0.9534,0.052864
37.722,0.95212,0.052758
37.741,0.95171,0.052735
37.759,0.9509,0.052584
37.778,0.94999,0.052264
37.797,0.94939,0.052121
37.816,0.94944,0.052158
37.835,0.9492,0.052064
37.854,0.94972,0.052204
37.872,0.95168,0.052499
37.891,0.95269,0.052582
37.91,0.95387,0.052818
37.929,0.95501,0.052961
37.948,0.95503,0.053048
37.966,0.95563,0.05312
37.985,0.95578,0.053044
38.004,0.95603,0.053084
38.023,0.95622,0.053083
38.042,0.95721,0.053434
38.06,0.95762,0.053525
38.079,0.95812,0.053553
38.098,0.95875,0.053546
38.117,0.95947,0.053591
38.136,0.95982,0.053778
38.154,0.9592,0.05366
38.173,0.95971,0.053617
38.192,0.96061,0.053786
38.211,0.96087,0.053783
38.23,0.96065,0.053779
38.249,0.96037,0.053814
38.267,0.95961,0.053753
38.286,0.95881,0.053541
38.305,0.95775,0.053286
38.324,0.95626,0.053041
38.343,0.95474,0.052768
38.361,0.9538,0.052548
38.38,0.95362,0.052441
38.399,0.95366,0.052362
38.418,0.95393,0.052422
38.437,0.95431,0.052492
38.455,0.9543,0.05255
38.474,0.95474,0.052752
38.493,0.95468,0.0528
38.512,0.9551,0.052958
38.531,0.95581,0.053104
38.55,0.95608,0.053067
38.568,0.95663,0.053088
38.587,0.95783,0.053279
38.606,0.95898,0.053579
38.625,0.95964,0.053744
38.644,0.96064,0.054014
38.662,0.96157,0.054353
38.681,0.96241,0.054538
38.7,0.96344,0.054809
38.719,0.96373,0.054899
38.738,0.96337,0.054862
38.756,0.96238,0.054704
38.775,0.96133,0.054472
38.794,0.96077,0.054352
38.813,0.95971,0.054167
38.832,0.95973,0.054117
38.851,0.95982,0.054079
38.869,0.9595,0.054056
38.888,0.96023,0.054218
38.907,0.95985,0.054034
38.926,0.95936,0.053849
38.945,0.95977,0.053966
38.963,0.95989,0.05399
38.982,0.95992,0.054017
39.001,0.95903,0.053936
39.02,0.95849,0.05394
39.039,0.95747,0.053758
39.057,0.95672,0.053561
39.076,0.95556,0.053539
39.095,0.95444,0.053569
39.114,0.95281,0.053281
39.133,0.95119,0.052982
39.152,0.95078,0.053062
39.17,0.95148,0.053387
39.189,0.9526,0.053553
39.208,0.95361,0.053696
39.227,0.95448,0.053838
39.246,0.95528,0.053978
39.264,0.95679,0.054328
39.283,0.95773,0.054426
39.302,0.95853,0.054575
39.321,0.96004,0.054907
39.34,0.96091,0.055249
39.358,0.96146,0.055494
39.377,0.96216,0.055727
39.396,0.96271,0.055939
39.415,0.96362,0.056251
39.434,0.96341,0.056298
39.453,0.96255,0.056091
39.471,0.96089,0.055677
39.49,0.95907,0.055335
39.509,0.95662,0.054922
39.528,0.95472,0.054456
39.547,0.95251,0.05404
39.565,0.95184,0.053918
39.584,0.94922,0.053457
39.603,0.94746,0.053087
39.622,0.94581,0.052717
39.641,0.94533,0.05268
39.66,0.9436,0.052496
39.678,0.94264,0.052355
39.697,0.94184,0.05222
39.716,0.94185,0.052249
39.735,0.94247,0.052373
39.754,0.9425,0.052481
39.772,0.94208,0.052556
39.791,0.9423,0.052685
39.81,0.94292,0.053009
39.829,0.94393,0.053414
39.848,0.94577,0.053883
39.867,0.94744,0.054179
39.885,0.94875,0.054334
39.904,0.95069,0.054779
39.923,0.95215,0.055105
39.942,0.95292,0.055285
39.961,0.95559,0.055712
39.979,0.95832,0.056256
39.998,0.95984,0.056555
40.017,0.96054,0.056747
40.036,0.96186,0.056997
40.055,0.96264,0.057282
40.074,0.96243,0.05733
40.092,0.96155,0.057151
40.111,0.96147,0.05716
40.13,0.96136,0.057113
40.149,0.96009,0.056887
40.168,0.958,0.05643
40.186,0.95609,0.055997
40.205,0.95473,0.055685
40.224,0.9544,0.055569
40.243,0.95403,0.055488
40.262,0.95409,0.055624
40.281,0.95393,0.055607
40.299,0.95374,0.055553
40.318,0.9529,0.055306
40.337,0.95223,0.055344
40.356,0.95221,0.055538
40.375,0.95294,0.055606
40.394,0.95327,0.055738
40.412,0.95343,0.055738
40.431,0.95361,0.055794
40.45,0.95539,0.056148
40.469,0.95688,0.056498
40.488,0.95711,0.056604
40.506,0.95822,0.056806
40.525,0.96074,0.057273
40.544,0.96187,0.057597
40.563,0.96205,0.05761
40.582,0.96288,0.057876
40.601,0.96262,0.058024
40.619,0.96198,0.058029
40.638,0.96072,0.057788
40.657,0.95961,0.057633
40.676,0.95962,0.057602
40.695,0.95908,0.057444
40.713,0.95807,0.057172
40.732,0.95673,0.056955
40.751,0.95508,0.056748
40.77,0.9542,0.056617
40.789,0.95457,0.056617
40.808,0.95451,0.056632
40.826,0.95411,0.056365
40.845,0.9542,0.056289
40.864,0.95321,0.056105
40.883,0.9534,0.05629
40.902,0.95361,0.056554
40.921,0.95338,0.056615
40.939,0.95341,0.05674
40.958,0.95319,0.056787
40.977,0.95208,0.056699
40.996,0.95256,0.05688
41.015,0.95312,0.057004
41.033,0.95311,0.057001
41.052,0.95267,0.056878
41.071,0.95129,0.056561
41.09,0.94949,0.056145
41.109,0.9477,0.055908
41.128,0.94572,0.055619
41.146,0.94408,0.055432
41.165,0.94342,0.055311
41.184,0.94308,0.055316
41.203,0.94332,0.055372
41.222,0.94376,0.055388
41.241,0.94482,0.055566
41.259,0.94646,0.055787
41.278,0.94787,0.055989
41.297,0.94887,0.056319
41.316,0.94954,0.056631
41.335,0.94969,0.05677
41.354,0.94966,0.056932
41.372,0.94906,0.056921
41.391,0.94877,0.056811
41.41,0.94823,0.056737
41.429,0.9472,0.056545
41.448,0.94666,0.056453
41.466,0.94561,0.056305
41.485,0.94491,0.056302
41.504,0.9456,0.056606
41.523,0.94529,0.056668
41.542,0.94494,0.056695
41.561,0.94374,0.05643
41.579,0.94201,0.05617
41.598,0.94049,0.055736
41.617,0.94003,0.055546
41.636,0.93995,0.055588
41.655,0.94001,0.055443
41.674,0.94142,0.055566
41.692,0.94268,0.05588
41.711,0.94411,0.056318
41.73,0.94512,0.056663
41.749,0.94625,0.057031
41.768,0.94779,0.057652
41.787,0.94868,0.057834
41.805,0.94915,0.05794
41.824,0.95035,0.058087
41.843,0.95027,0.058062
41.862,0.94917,0.057781
41.881,0.94909,0.057712
41.9,0.94958,0.057735
41.918,0.94941,0.057694
41.937,0.94941,0.057686
41.956,0.94964,0.057733
41.975,0.95049,0.057986
41.994,0.95066,0.057945
42.013,0.95189,0.058148
42.031,0.95203,0.058141
42.05,0.95187,0.058041
42.069,0.95174,0.058078
42.088,0.95116,0.058022
42.107,0.95056,0.057991
42.126,0.95021,0.058086
42.144,0.94985,0.058069
42.163,0.94987,0.058111
42.182,0.95056,0.058229
42.201,0.95138,0.05833
42.22,0.95078,0.058166
42.238,0.9502,0.058118
42.257,0.95052,0.058318
42.276,0.95011,0.058373
42.295,0.94863,0.058281
42.314,0.94762,0.058177
42.333,0.94695,0.058138
42.351,0.9461,0.057955
42.37,0.94534,0.057767
42.389,0.94469,0.057548
42.408,0.94466,0.057423
42.427,0.94326,0.057114
42.446,0.94118,0.056731
42.464,0.93944,0.056509
42.483,0.93707,0.056124
42.502,0.93573,0.055855
42.521,0.93384,0.055438
42.54,0.93293,0.055298
42.559,0.93187,0.055173
42.577,0.92997,0.05498
42.596,0.92818,0.054739
42.615,0.92707,0.054664
42.634,0.92564,0.054428
42.653,0.92596,0.054468
42.672,0.92684,0.054494
42.69,0.92751,0.054404
42.709,0.92891,0.054588
42.728,0.92932,0.054741
42.747,0.92943,0.054883
42.766,0.9299,0.055096
42.785,0.93054,0.055241
42.803,0.93136,0.055601
42.822,0.93114,0.055637
42.841,0.93104,0.05577
42.86,0.93147,0.055885
42.879,0.93155,0.05588
42.898,0.93283,0.056124
42.916,0.93456,0.056328
42.935,0.9354,0.056483
42.954,0.93759,0.056945
42.973,0.93932,0.057349
42.992,0.94066,0.057525
43.011,0.94256,0.057817
43.029,0.945,0.058219
43.048,0.94694,0.058388
43.067,0.94779,0.058485
43.086,0.94777,0.058525
43.105,0.9469,0.05848
43.124,0.94606,0.058364
43.142,0.94573,0.058342
43.161,0.94532,0.058186
43.18,0.94548,0.05804
43.199,0.94525,0.057863
43.218,0.94451,0.057663
43.237,0.94454,0.057801
43.255,0.94362,0.057832
43.274,0.94284,0.057631
43.293,0.94163,0.057335
43.312,0.94212,0.05723
43.331,0.94209,0.057069
43.35,0.94281,0.056999
43.368,0.94199,0.056739
43.387,0.94078,0.056452
43.406,0.93992,0.056388
43.425,0.94002,0.056511
43.444,0.9405,0.056678
43.463,0.94153,0.056927
43.481,0.94199,0.056898
43.5,0.94183,0.056787
43.519,0.9408,0.05649
43.538,0.94028,0.05632
43.557,0.93894,0.056023
43.576,0.93658,0.055535
43.594,0.93438,0.055205
43.613,0.93369,0.055045
43.632,0.93293,0.054824
43.651,0.93157,0.054574
43.67,0.93124,0.054415
43.688,0.92994,0.054328
43.707,0.92958,0.05436
43.726,0.92963,0.054342
43.745,0.9298,0.054302
43.764,0.93099,0.05459
43.783,0.93116,0.05451
43.801,0.92962,0.054164
43.82,0.9288,0.054039
43.839,0.92751,0.053763
43.858,0.92656,0.053636
43.877,0.92511,0.05342
43.896,0.92407,0.05327
43.914,0.92256,0.05312
43.933,0.92145,0.052984
43.952,0.92051,0.052821
43.971,0.91899,0.052593
43.99,0.91919,0.052633
44.009,0.91942,0.052584
44.027,0.91903,0.05246
44.046,0.91946,0.052506
44.065,0.91925,0.052486
44.084,0.9194,0.052509
44.103,0.92055,0.052664
44.122,0.92159,0.052855
44.14,0.92193,0.052963
44.159,0.92331,0.0531
44.178,0.92446,0.053477
44.197,0.92498,0.053671
44.216,0.92594,0.053783
44.235,0.92716,0.053949
44.253,0.92795,0.054081
44.272,0.92783,0.054003
44.291,0.92873,0.054183
44.31,0.9297,0.054311
44.329,0.93003,0.054355
44.347,0.93022,0.054382
44.366,0.93023,0.054378
44.385,0.92961,0.054266
44.404,0.92874,0.05396
44.423,0.92926,0.053864
44.442,0.92896,0.053743
44.46,0.92887,0.053687
44.479,0.92742,0.053384
44.498,0.92601,0.053106
44.517,0.92525,0.052828
44.536,0.92507,0.052655
44.555,0.92573,0.0527
44.573,0.92715,0.052865
44.592,0.92857,0.053046
44.611,0.93006,0.053351
44.63,0.93157,0.053651
44.649,0.93366,0.054001
44.668,0.93697,0.054512
44.686,0.94053,0.055111
44.705,0.94414,0.055634
44.724,0.94644,0.055913
44.743,0.94757,0.055981
44.762,0.94895,0.056268
44.781,0.94972,0.05642
44.799,0.95028,0.056474
44.818,0.95023,0.056569
44.837,0.95009,0.056647
44.856,0.95003,0.056699
44.875,0.94873,0.056334
44.893,0.94724,0.055922
44.912,0.94649,0.055752
44.931,0.94541,0.055474
44.95,0.9445,0.055245
44.969,0.94343,0.055089
44.988,0.9433,0.055038
45.006,0.9426,0.054743
45.025,0.94179,0.054456
45.044,0.9422,0.054519
45.063,0.94194,0.054441
45.082,0.94206,0.054457
45.1,0.9434,0.054686
45.119,0.94516,0.055072
45.138,0.94669,0.055266
45.157,0.94778,0.055322
45.176,0.94843,0.055458
45.195,0.94912,0.055664
45.213,0.94946,0.055781
45.232,0.94963,0.055872
45.251,0.95002,0.055843
45.27,0.94946,0.055682
45.289,0.94916,0.05556
45.308,0.94729,0.055149
45.326,0.94588,0.054842
45.345,0.94478,0.054717
45.364,0.94336,0.054566
45.383,0.94167,0.05412
45.402,0.93994,0.053669
45.42,0.9392,0.053401
45.439,0.93824,0.053163
45.458,0.9359,0.052739
45.477,0.93374,0.052317
45.496,0.93262,0.052119
45.515,0.93049,0.051726
45.533,0.92782,0.051269
45.552,0.92576,0.050891
45.571,0.92483,0.050736
45.59,0.92428,0.050685
45.609,0.92313,0.050353
45.627,0.9236,0.050301
45.646,0.92454,0.05043
45.665,0.9256,0.050664
45.684,0.92559,0.050781
45.703,0.92642,0.051097
45.722,0.928,0.051535
45.74,0.92847,0.05153
45.759,0.92856,0.051507
45.778,0.9289,0.051588
45.797,0.92922,0.051811
45.816,0.93021,0.052161
45.834,0.93194,0.052494
45.853,0.93349,0.052768
45.872,0.93369,0.052787
45.891,0.93498,0.052947
45.91,0.93562,0.05302
45.929,0.93576,0.053119
45.947,0.93666,0.053174
45.966,0.93606,0.052974
45.985,0.93625,0.052934
46.004,0.93639,0.052978
46.023,0.93665,0.053086
46.041,0.9373,0.052977
46.06,0.93718,0.052802
46.079,0.93614,0.052515
46.098,0.93647,0.052662
46.117,0.93723,0.052905
46.136,0.93681,0.052809
46.154,0.93594,0.052463
46.173,0.93565,0.052234
46.192,0.93502,0.05207
46.211,0.9347,0.051978
46.23,0.9344,0.051729
46.248,0.93356,0.051455
46.267,0.93186,0.051153
46.286,0.93059,0.050875
46.305,0.92926,0.050623
46.324,0.92746,0.05031
46.343,0.92711,0.050305
46.361,0.92599,0.050184
46.38,0.92512,0.050099
46.399,0.92546,0.050173
46.418,0.9257,0.050292
46.437,0.92625,0.050426
46.455,0.92687,0.050462
46.474,0.92705,0.050448
46.493,0.92774,0.05059
46.512,0.92821,0.050732
46.531,0.92904,0.050913
46.55,0.93015,0.051132
46.568,0.93097,0.051285
46.587,0.93263,0.051478
46.606,0.93373,0.051611
46.625,0.93406,0.051579
46.644,0.93521,0.051781
46.662,0.93636,0.052088
46.681,0.93773,0.052406
46.7,0.93855,0.052588
46.719,0.93902,0.052673
46.738,0.94004,0.052995
46.757,0.94056,0.053199
46.775,0.94069,0.053242
46.794,0.94047,0.053175
46.813,0.94031,0.053125
46.832,0.94079,0.053227
46.851,0.94026,0.053139
46.869,0.93936,0.052872
46.888,0.93642,0.052242
46.907,0.93346,0.051606
46.926,0.93041,0.050943
46.945,0.92853,0.050552
46.964,0.92853,0.050511
46.982,0.92863,0.050416
47.001,0.9291,0.050397
47.02,0.93045,0.050658
47.039,0.93194,0.051074
47.058,0.93279,0.051453
47.076,0.93353,0.051629
47.095,0.93378,0.051465
47.114,0.93445,0.051449
47.133,0.93446,0.051478
47.152,0.93514,0.05168
47.17,0.93602,0.052003
47.189,0.93691,0.052221
47.208,0.93792,0.052418
47.227,0.9393,0.052686
47.246,0.94139,0.05316
47.265,0.94372,0.053643
47.283,0.94444,0.053695
47.302,0.94545,0.053793
47.321,0.94682,0.053931
47.34,0.94754,0.054095
47.359,0.94749,0.054121
47.377,0.94733,0.053968
47.396,0.94694,0.053735
47.415,0.94621,0.053611
47.434,0.94528,0.053421
47.453,0.9445,0.053129
47.472,0.9432,0.052761
47.49,0.94292,0.052661
47.509,0.9424,0.05255
47.528,0.94227,0.052578
47.547,0.94269,0.05263
47.566,0.94309,0.052562
47.584,0.94358,0.052624
47.603,0.94347,0.052587
47.622,0.94267,0.052322
47.641,0.94184,0.052193
47.66,0.94127,0.052003
47.679,0.94042,0.051758
47.697,0.93949,0.051551
47.716,0.93814,0.051356
47.735,0.93789,0.051361
47.754,0.93814,0.051344
47.773,0.93827,0.051356
47.791,0.93796,0.051273
47.81,0.9383,0.051416
47.829,0.93854,0.051489
47.848,0.9388,0.051604
47.867,0.93921,0.051708
47.886,0.93998,0.051827
47.904,0.94102,0.052035
47.923,0.94135,0.052164
47.942,0.9406,0.05209
47.961,0.9398,0.051965
47.98,0.94036,0.052114
47.998,0.94047,0.052107
48.017,0.94156,0.052247
48.036,0.94216,0.052316
48.055,0.94206,0.052286
48.074,0.94275,0.052446
48.092,0.94395,0.052774
48.111,0.94499,0.052974
48.13,0.94665,0.053203
48.149,0.94868,0.053415
48.168,0.95014,0.053568
48.187,0.95116,0.053687
48.205,0.95209,0.053779
48.224,0.95367,0.053988
48.243,0.95446,0.054099
48.262,0.95456,0.053921
48.281,0.95401,0.05377
48.299,0.95352,0.053766
48.318,0.95231,0.053671
48.337,0.95138,0.053419
48.356,0.95027,0.053251
48.375,0.94926,0.053028
48.393,0.94775,0.052761
48.412,0.94628,0.052448
48.431,0.94486,0.052143
48.45,0.94516,0.05223
48.469,0.94494,0.052091
48.488,0.94368,0.051799
48.506,0.94379,0.051917
48.525,0.94344,0.051795
48.544,0.94331,0.051739
48.563,0.94332,0.051734
48.582,0.94349,0.051721
48.6,0.94419,0.051809
48.619,0.94557,0.052138
48.638,0.94674,0.052407
48.657,0.94862,0.052779
48.676,0.94954,0.05306
48.694,0.95114,0.053335
48.713,0.95202,0.05342
48.732,0.95284,0.053632
48.751,0.95329,0.053767
48.77,0.9531,0.053789
48.789,0.95373,0.053848
48.807,0.95391,0.053879
48.826,0.95455,0.053985
48.845,0.95485,0.053993
48.864,0.95483,0.054042
48.883,0.95478,0.054183
48.901,0.95547,0.05426
48.92,0.95567,0.054139
48.939,0.95567,0.054084
48.958,0.95415,0.053645
48.977,0.95204,0.053179
48.996,0.94959,0.052775
49.014,0.9472,0.052479
49.033,0.94569,0.052261
49.052,0.94481,0.052098
49.071,0.94411,0.05191
49.09,0.9432,0.051675
49.108,0.94202,0.051409
49.127,0.94151,0.051246
49.146,0.94043,0.051039
49.165,0.93941,0.050881
49.184,0.93869,0.050807
49.202,0.93878,0.050825
49.221,0.93854,0.050814
49.24,0.9385,0.050905
49.259,0.93975,0.051223
49.278,0.94042,0.05146
49.297,0.94167,0.05172
49.315,0.94262,0.05197
49.334,0.94338,0.05219
49.353,0.94495,0.052596
49.372,0.94655,0.052947
49.391,0.94797,0.053253
49.409,0.94896,0.053435
49.428,0.94881,0.053367
49.447,0.94932,0.053472
49.466,0.94916,0.053538
49.485,0.94875,0.053486
49.503,0.94799,0.053315
49.522,0.9473,0.053226
49.541,0.94651,0.053077
49.56,0.94608,0.052922
49.579,0.94489,0.052691
49.598,0.94443,0.052545
49.616,0.94471,0.052516
49.635,0.94429,0.052389
49.654,0.94322,0.052095
49.673,0.94129,0.051657
49.692,0.93935,0.051357
49.71,0.93733,0.051128
49.729,0.93549,0.050702
49.748,0.93441,0.050468
49.767,0.93441,0.050458
49.786,0.93457,0.050478
49.804,0.9351,0.05052
49.823,0.93623,0.05067
49.842,0.9385,0.05118
49.861,0.94032,0.051599
49.88,0.94236,0.052003
49.899,0.94385,0.052364
49.917,0.94526,0.052623
49.936,0.94687,0.05293
49.955,0.94795,0.053162
49.974,0.94804,0.053207
49.993,0.94796,0.053267
50.011,0.94741,0.053162
50.03,0.94742,0.052991
50.049,0.94783,0.053026
50.068,0.94776,0.052866
50.087,0.94704,0.052674
50.105,0.94592,0.052638
50.124,0.94484,0.052476
50.143,0.94288,0.052018
50.162,0.94116,0.051706
50.181,0.94043,0.05155
50.2,0.94055,0.051554
50.218,0.94043,0.051416
50.237,0.94082,0.051415
50.256,0.94121,0.051454
50.275,0.94219,0.051549
50.294,0.94321,0.051854
50.312,0.94447,0.052102
50.331,0.94548,0.052327
50.35,0.94722,0.052835
50.369,0.94871,0.053204
50.388,0.94986,0.053437
50.406,0.95136,0.053724
50.425,0.95131,0.05385
50.444,0.95095,0.053881
50.463,0.94995,0.05368
50.482,0.94871,0.053466
50.501,0.94773,0.053273
50.519,0.94761,0.053097
50.538,0.94735,0.053023
50.557,0.9472,0.052914
50.576,0.9464,0.052763
50.595,0.94548,0.052595
50.613,0.94489,0.05259
50.632,0.94555,0.052855
50.651,0.94571,0.052962
50.67,0.9459,0.052911
50.689,0.94624,0.052807
50.708,0.9463,0.052632
50.726,0.94525,0.052448
50.745,0.94456,0.052404
50.764,0.94494,0.052555
50.783,0.94457,0.052603
50.802,0.94453,0.052775
50.82,0.94433,0.052865
50.839,0.94467,0.053027
50.858,0.94501,0.053083
50.877,0.94563,0.05319
50.896,0.94666,0.053308
50.914,0.94749,0.053296
50.933,0.94777,0.05313
50.952,0.94771,0.05305
50.971,0.9469,0.052929
50.99,0.94645,0.053185
51.009,0.94613,0.053094
51.027,0.94595,0.053006
51.046,0.94479,0.052651
51.065,0.94433,0.052316
51.084,0.94306,0.051996
51.103,0.94132,0.051661
51.121,0.94052,0.051453
51.14,0.93947,0.051422
51.159,0.93875,0.051407
51.178,0.94052,0.051557
51.197,0.94111,0.051509
51.216,0.9423,0.051716
51.234,0.94335,0.051853
51.253,0.94437,0.052085
51.272,0.94574,0.052363
51.291,0.9464,0.05249
51.31,0.94796,0.052811
51.328,0.94963,0.05319
51.347,0.95014,0.053355
51.366,0.94984,0.053333
51.385,0.94996,0.053211
51.404,0.94977,0.053061
51.422,0.94952,0.052943
51.441,0.95008,0.053045
51.46,0.95043,0.053052
51.479,0.95043,0.0529
51.498,0.94952,0.052563
51.517,0.94919,0.052303
51.535,0.94911,0.052182
51.554,0.9487,0.052177
51.573,0.94831,0.052056
51.592,0.94802,0.052062
51.611,0.94745,0.051998
51.629,0.94673,0.051815
51.648,0.94792,0.052132
51.667,0.94899,0.052356
51.686,0.9499,0.052545
51.705,0.94968,0.052522
51.723,0.94959,0.052491
51.742,0.94974,0.05245
51.761,0.94943,0.052307
51.78,0.94899,0.052128
51.799,0.94859,0.052116
51.818,0.94765,0.052073
51.836,0.94776,0.052095
51.855,0.94851,0.052184
51.874,0.94795,0.051907
51.893,0.94739,0.051597
51.912,0.94571,0.051146
51.93,0.94404,0.050805
51.949,0.94254,0.050614
51.968,0.94153,0.050508
51.987,0.94048,0.050354
52.006,0.93989,0.050249
52.024,0.93909,0.050112
52.043,0.93831,0.049956
52.062,0.93787,0.049915
52.081,0.93894,0.050225
52.1,0.9397,0.05032
52.118,0.94013,0.050438
52.137,0.94188,0.050822
52.156,0.94311,0.051107
52.175,0.94448,0.051416
52.194,0.94543,0.051531
52.212,0.94682,0.051822
52.231,0.9475,0.051961
52.25,0.94768,0.051919
52.269,0.94649,0.051706
52.288,0.94586,0.051572
52.307,0.94553,0.051471
52.325,0.94385,0.051125
52.344,0.94318,0.050898
52.363,0.94335,0.05098
52.382,0.94282,0.050834
52.401,0.94223,0.050533
52.419,0.9428,0.050628
52.438,0.94348,0.05072
52.457,0.94386,0.050844
52.476,0.9446,0.051081
52.495,0.94581,0.051448
52.513,0.94736,0.051765
52.532,0.94862,0.052005
52.551,0.94922,0.052071
52.57,0.95011,0.052199
52.589,0.94974,0.052138
52.608,0.9494,0.052124
52.626,0.94888,0.052182
52.645,0.94888,0.052287
52.664,0.94903,0.052255
52.683,0.9496,0.052267
52.702,0.95033,0.052357
52.72,0.95145,0.052563
52.739,0.95263,0.052846
52.758,0.95378,0.053118
52.777,0.95392,0.053114
52.796,0.95445,0.053186
52.814,0.95477,0.05336
52.833,0.95614,0.053607
52.852,0.95681,0.053708
52.871,0.95727,0.053795
52.89,0.95814,0.054
52.909,0.95846,0.054129
52.927,0.95953,0.054462
52.946,0.96018,0.05479
52.965,0.96035,0.054811
52.984,0.95991,0.054705
53.003,0.95972,0.054666
53.021,0.9589,0.054477
53.04,0.95828,0.054251
53.059,0.95611,0.053945
53.078,0.95356,0.053534
53.097,0.95127,0.053058
53.115,0.9489,0.052612
53.134,0.94659,0.052185
53.153,0.94468,0.051859
53.172,0.94323,0.051573
53.191,0.94191,0.051299
53.21,0.94092,0.05127
53.228,0.94052,0.05129
53.247,0.94028,0.051177
53.266,0.93954,0.050946
53.285,0.93962,0.050962
53.304,0.94061,0.051092
53.322,0.94108,0.051124
53.341,0.94131,0.051143
53.36,0.94246,0.051352
53.379,0.9429,0.051558
53.398,0.94295,0.051708
53.416,0.94384,0.051924
53.435,0.94622,0.052337
53.454,0.94766,0.052598
53.473,0.94909,0.052872
53.492,0.94994,0.053031
53.511,0.95126,0.053384
53.529,0.9523,0.053584
53.548,0.95297,0.053802
53.567,0.95357,0.05393
53.586,0.95421,0.054073
53.605,0.9558,0.054409
53.623,0.95658,0.054615
53.642,0.95686,0.05457
53.661,0.95771,0.054516
53.68,0.95882,0.054692
53.699,0.95883,0.05477
53.717,0.95894,0.05474
53.736,0.95832,0.054602
53.755,0.95904,0.054737
53.774,0.95927,0.054727
53.793,0.95926,0.054708
53.812,0.95956,0.054687
53.83,0.95905,0.054518
53.849,0.95737,0.05417
53.868,0.95685,0.054057
53.887,0.95648,0.053888
53.906,0.95653,0.053851
53.924,0.9556,0.053627
53.943,0.95456,0.053379
53.962,0.95283,0.052971
53.981,0.9522,0.052963
54,0.95104,0.052802
54.018,0.95047,0.052709
54.037,0.94957,0.052683
54.056,0.94926,0.052665
54.075,0.94877,0.052595
54.094,0.94814,0.052467
54.113,0.94689,0.052105
54.131,0.94537,0.051675
54.15,0.94374,0.051445
54.169,0.94254,0.051429
54.188,0.94202,0.051474
54.207,0.94173,0.051463
54.225,0.94149,0.051396
54.244,0.94158,0.051422
54.263,0.94151,0.051459
54.282,0.94218,0.051646
54.301,0.94179,0.051579
54.319,0.94228,0.051677
54.338,0.94346,0.051983
54.357,0.94535,0.052446
54.376,0.9469,0.052668
54.395,0.94778,0.052824
54.414,0.94842,0.0529
54.432,0.94987,0.053276
54.451,0.95082,0.053586
54.47,0.9519,0.053781
54.489,0.95277,0.054113
54.508,0.95382,0.054478
54.526,0.95446,0.054683
54.545,0.95518,0.054875
54.564,0.95614,0.055059
54.583,0.95763,0.055243
54.602,0.95842,0.055287
54.621,0.95875,0.055337
54.639,0.9598,0.05554
54.658,0.96007,0.055707
54.677,0.95972,0.055673
54.696,0.95899,0.055533
54.715,0.95807,0.055411
54.733,0.95718,0.055273
54.752,0.95649,0.055127
54.771,0.95562,0.055013
54.79,0.95542,0.054972
54.809,0.95466,0.054833
54.828,0.95291,0.054602
54.846,0.95248,0.054456
54.865,0.95175,0.054187
54.884,0.95061,0.053956
54.903,0.9486,0.053669
54.922,0.94751,0.05345
54.94,0.94675,0.053358
54.959,0.94653,0.053421
54.978,0.94788,0.053735
54.997,0.94851,0.053666
55.016,0.94786,0.053449
55.035,0.94919,0.053702
55.053,0.95049,0.054073
55.072,0.95125,0.054408
55.091,0.95157,0.054653
55.11,0.95246,0.054924
55.129,0.95305,0.055218
55.147,0.95403,0.055431
55.166,0.95509,0.055635
55.185,0.95673,0.055824
55.204,0.95795,0.056095
55.223,0.95838,0.056267
55.242,0.9592,0.056483
55.26,0.95986,0.056601
55.279,0.9594,0.056514
55.298,0.95933,0.056448
55.317,0.95892,0.056378
55.336,0.95739,0.056013
55.354,0.95626,0.055681
55.373,0.95503,0.055359
55.392,0.95309,0.054963
55.411,0.95263,0.054827
55.43,0.95227,0.054708
55.449,0.9525,0.054642
55.467,0.95322,0.054742
55.486,0.95361,0.054721
55.505,0.95458,0.054752
55.524,0.95497,0.054891
55.543,0.95592,0.055024
55.561,0.95622,0.055154
55.58,0.95784,0.055498
55.599,0.95866,0.055808
55.618,0.95971,0.055982
55.637,0.96087,0.056204
55.656,0.96201,0.056618
55.674,0.96184,0.056692
55.693,0.96155,0.056653
55.712,0.96089,0.056481
55.731,0.95985,0.056365
55.75,0.9588,0.056212
55.768,0.95636,0.05561
55.787,0.95386,0.054949
55.806,0.95152,0.054483
55.825,0.94933,0.053985
55.844,0.94708,0.053602
55.863,0.94578,0.053456
55.881,0.9445,0.053191
55.9,0.94261,0.052836
55.919,0.94179,0.052759
55.938,0.94149,0.052798
55.957,0.94082,0.052698
55.975,0.94092,0.052625
55.994,0.94115,0.052758
56.013,0.94229,0.052989
56.032,0.94334,0.053211
56.051,0.94382,0.05352
56.069,0.944,0.053681
56.088,0.94541,0.054094
56.107,0.94715,0.054395
56.126,0.94817,0.054569
56.145,0.94898,0.054705
56.164,0.94933,0.05477
56.182,0.94917,0.054686
56.201,0.94962,0.054725
56.22,0.94947,0.054732
56.239,0.94969,0.054643
56.258,0.94941,0.054487
56.276,0.9477,0.05415
56.295,0.94787,0.054117
56.314,0.94684,0.05384
56.333,0.94468,0.053357
56.352,0.94215,0.0529
56.371,0.94056,0.05248
56.389,0.93889,0.052112
56.408,0.93719,0.051841
56.427,0.93611,0.051649
56.446,0.93515,0.051401
56.465,0.93424,0.051177
56.483,0.93359,0.051135
56.502,0.93256,0.051006
56.521,0.93129,0.050801
56.54,0.93079,0.050707
56.559,0.93057,0.050794
56.578,0.92967,0.050659
56.596,0.92969,0.050568
56.615,0.92864,0.050523
56.634,0.92867,0.050617
56.653,0.9289,0.050797
56.672,0.92924,0.050869
56.69,0.93091,0.051237
56.709,0.93164,0.051361
56.728,0.93415,0.051683
56.747,0.93621,0.052042
56.766,0.93782,0.052434
56.785,0.94011,0.052912
56.803,0.94249,0.053379
56.822,0.94415,0.053872
56.841,0.94535,0.054171
56.86,0.94606,0.054184
56.879,0.947,0.054285
56.897,0.94725,0.054241
56.916,0.94719,0.054158
56.935,0.94726,0.054151
56.954,0.94725,0.054099
56.973,0.9458,0.053773
56.992,0.94434,0.053394
57.01,0.94227,0.052824
57.029,0.93866,0.052171
57.048,0.93718,0.051905
57.067,0.93547,0.051584
57.086,0.93314,0.051059
57.104,0.93246,0.050798
57.123,0.93136,0.050556
57.142,0.93101,0.050512
57.161,0.93095,0.05053
57.18,0.93151,0.050626
57.198,0.93241,0.050783
57.217,0.93365,0.051056
57.236,0.93466,0.051332
57.255,0.93553,0.051443
57.274,0.93659,0.051455
57.293,0.93725,0.051556
57.311,0.93718,0.051633
57.33,0.93734,0.051653
57.349,0.93727,0.051668
57.368,0.93841,0.051861
57.387,0.93879,0.052046
57.405,0.9389,0.052214
57.424,0.93963,0.052414
57.443,0.94146,0.052667
57.462,0.9429,0.052888
57.481,0.94335,0.052944
57.5,0.94402,0.052966
57.518,0.94411,0.052827
57.537,0.94426,0.052766
57.556,0.94342,0.052527
57.575,0.94314,0.052514
57.594,0.94228,0.052387
57.612,0.94089,0.052158
57.631,0.94021,0.051978
57.65,0.93913,0.051798
57.669,0.93809,0.051601
57.688,0.93781,0.051633
57.707,0.93741,0.051449
57.725,0.93706,0.051404
57.744,0.93603,0.051177
57.763,0.93453,0.050871
57.782,0.93351,0.050543
57.801,0.93253,0.05017
57.819,0.93156,0.049854
57.838,0.9319,0.050014
57.857,0.93142,0.050035
57.876,0.93165,0.050111
57.895,0.9329,0.050492
57.913,0.93457,0.050911
57.932,0.936,0.051258
57.951,0.93816,0.051711
57.97,0.94099,0.052143
57.989,0.94326,0.052436
58.008,0.9452,0.052674
58.026,0.94597,0.052898
58.045,0.94702,0.053034
58.064,0.94742,0.05318
58.083,0.94786,0.053235
58.102,0.9486,0.053355
58.12,0.94909,0.053423
58.139,0.94856,0.053476
58.158,0.94749,0.053421
58.177,0.94707,0.053399
58.196,0.94732,0.053446
58.215,0.94749,0.053385
58.233,0.947,0.053055
58.252,0.94601,0.05284
58.271,0.94547,0.052534
58.29,0.94598,0.052721
58.309,0.94587,0.052679
58.327,0.94631,0.05272
58.346,0.94685,0.052671
58.365,0.94662,0.052546
58.384,0.94652,0.052522
58.403,0.94598,0.052547
58.421,0.94534,0.052572
58.44,0.94386,0.05229
58.459,0.94225,0.051914
58.478,0.94138,0.051698
58.497,0.93999,0.051343
58.516,0.93892,0.051042
58.534,0.93792,0.050723
58.553,0.93713,0.05059
58.572,0.93602,0.050423
58.591,0.93687,0.050594
58.61,0.93747,0.050658
58.628,0.93915,0.050853
58.647,0.94122,0.051071
58.666,0.94253,0.05134
58.685,0.9436,0.051631
58.704,0.94445,0.052093
58.722,0.94557,0.05246
58.741,0.94599,0.052696
58.76,0.94685,0.05269
58.779,0.94826,0.052874
58.798,0.94949,0.053064
58.817,0.9505,0.053171
58.835,0.95057,0.053167
58.854,0.94932,0.052994
58.873,0.94782,0.052771
58.892,0.94606,0.052541
58.911,0.94477,0.05234
58.929,0.94314,0.05201
58.948,0.94234,0.051875
58.967,0.94069,0.051438
58.986,0.9402,0.051242
59.005,0.94013,0.051196
59.023,0.93879,0.050976
59.042,0.93826,0.050934
59.061,0.93827,0.051066
59.08,0.93724,0.05087
59.099,0.93539,0.05058
59.118,0.93498,0.05044
59.136,0.93473,0.050285
59.155,0.93505,0.050305
59.174,0.93636,0.050468
59.193,0.93708,0.050555
59.212,0.93798,0.050868
59.23,0.93822,0.050986
59.249,0.93847,0.051068
59.268,0.93961,0.051384
59.287,0.94022,0.051386
59.306,0.93946,0.051155
59.324,0.9391,0.051209
59.343,0.93822,0.051109
59.362,0.93757,0.051003
59.381,0.93761,0.051131
59.4,0.93736,0.051093
59.419,0.93647,0.051071
59.437,0.93557,0.05106
59.456,0.93511,0.05105
59.475,0.93459,0.050914
59.494,0.93438,0.050701
59.513,0.93475,0.050778
59.531,0.93429,0.050665
59.55,0.93387,0.050633
59.569,0.93387,0.050724
59.588,0.93485,0.051093
59.607,0.9365,0.0515
59.626,0.93837,0.051785
59.644,0.94012,0.051972
59.663,0.94107,0.052066
59.682,0.94126,0.052066
59.701,0.94069,0.051904
59.72,0.94033,0.05185
59.738,0.94014,0.051742
59.757,0.94084,0.051765
59.776,0.94122,0.051923
59.795,0.94171,0.052048
59.814,0.94308,0.052435
59.833,0.944,0.05278
59.851,0.94517,0.053133
59.87,0.94643,0.05336
59.889,0.94758,0.053575
59.908,0.94784,0.053459
59.927,0.94798,0.053492
59.945,0.94773,0.053463
59.964,0.94726,0.053334
59.983,0.94772,0.053365
60.002,0.94863,0.053542


==> figs/data/sd7003_Cl_Cd_z20_d.csv <==
t,cl,cd
0.00715,2.3951,0.7448
0.15887,1.1731,0.18404
0.31209,0.57569,0.046488
0.46449,0.50369,0.041145
0.61703,0.6463,0.061377
0.76947,0.69157,0.06342
0.9217,0.70558,0.060398
1.0737,0.71865,0.058461
1.2256,0.73574,0.057403
1.3774,0.75027,0.056478
1.5291,0.76292,0.055428
1.6807,0.77467,0.054664
1.8322,0.78721,0.054421
1.9836,0.80166,0.055021
2.135,0.78624,0.050327
2.2862,0.84773,0.060111
2.4375,0.83101,0.056248
2.5886,0.85858,0.059255
2.7398,0.86033,0.060418
2.8908,0.86668,0.059634
3.0419,0.87482,0.060063
3.1929,0.87875,0.05966
3.3439,0.8724,0.057079
3.4948,0.88144,0.057593
3.6457,0.88691,0.0571
3.7965,0.89114,0.057028
3.9473,0.8941,0.055508
4.0981,0.88141,0.056423
4.2489,0.96549,0.061806
4.3997,0.78907,0.041352
4.5505,1.0211,0.074712
4.7009,0.97324,0.063011
4.8513,0.87344,0.041704
5.002,0.86569,0.04653
5.1529,0.87593,0.050501
5.3037,0.94417,0.062405
5.4545,0.92581,0.057138
5.6051,0.91994,0.054565
5.7558,0.91407,0.0524
5.9064,0.90512,0.050618
6.057,0.90796,0.050895
6.2076,0.9204,0.052991
6.3582,0.93042,0.054247
6.5088,0.9329,0.054021
6.6593,0.91653,0.050367
6.8099,0.92223,0.051145
6.9604,0.92834,0.052432
7.111,0.92919,0.052378
7.2615,0.92509,0.051385
7.4121,0.92423,0.051481
7.5626,0.93251,0.053413
7.7132,0.92899,0.052719
7.8638,0.92727,0.052419
8.0143,0.92782,0.053059
8.1649,0.9303,0.053812
8.3155,0.94102,0.055207
8.4661,0.93128,0.054234
8.6167,0.93971,0.056014
8.7673,0.95825,0.056321
8.9178,0.8908,0.048899
9.0685,1.0019,0.062729
9.219,1.0353,0.060977
9.3694,0.89142,0.040222
9.5198,0.90345,0.047328
9.6703,0.93049,0.054754
9.8209,0.9475,0.055361
9.9714,0.94881,0.054279
10.122,0.95699,0.055166
10.272,0.95376,0.054168
10.423,0.93686,0.050306
10.573,0.93428,0.050188
10.724,0.94055,0.051606
10.874,0.93883,0.050747
11.025,0.94078,0.051758
11.175,0.934,0.050614
11.326,0.93181,0.050579
11.476,0.93982,0.051997
11.627,0.93617,0.051496
11.777,0.93184,0.050236
11.928,0.93504,0.051309
12.078,0.92759,0.049937
12.229,0.9246,0.049399
12.379,0.92908,0.050269
12.53,0.92918,0.050043
12.681,0.92512,0.04909
12.831,0.92894,0.049337
12.982,0.93698,0.050769
13.132,0.93882,0.050428
13.283,0.93117,0.048675
13.433,0.92535,0.04768
13.584,0.93515,0.049468
13.734,0.94569,0.05065
13.884,0.95204,0.051189
14.035,0.94629,0.049834
14.185,0.94002,0.048715
14.336,0.9411,0.048803
14.486,0.94832,0.050108
14.637,0.94919,0.050057
14.787,0.95505,0.051502
14.937,0.95311,0.051016
15.088,0.95331,0.051329
15.238,0.95321,0.051724
15.389,0.95515,0.052474
15.539,0.94774,0.051337
15.69,0.94765,0.051644
15.84,0.94811,0.052106
15.991,0.94798,0.05156
16.141,0.94542,0.05153
16.292,0.9487,0.051744
16.442,0.95862,0.05347
16.593,0.96164,0.053694
16.743,0.95178,0.051561
16.894,0.95432,0.051949
17.044,0.95854,0.052768
17.195,0.95958,0.052296
17.345,0.97052,0.054451
17.496,0.97231,0.055048
17.646,0.95917,0.052109
17.796,0.95658,0.051851
17.947,0.96089,0.053214
18.097,0.95941,0.053158
18.248,0.96337,0.054563
18.398,0.9553,0.053643
18.549,0.95161,0.052487
18.699,0.95258,0.053082
18.85,0.95677,0.0541
19,0.95393,0.053659
19.151,0.95819,0.054826
19.301,0.9646,0.056066
19.452,0.94174,0.051798
19.602,0.94557,0.053073
19.753,0.95531,0.055667
19.904,0.95432,0.055167
20.054,0.9493,0.054328
20.205,0.94499,0.053638
20.355,0.9474,0.054081
20.506,0.95751,0.055718
20.656,0.94874,0.05386
20.807,0.94503,0.053191
20.957,0.95058,0.054613
21.108,0.94545,0.053781
21.258,0.93926,0.052426
21.409,0.9322,0.051558
21.56,0.93451,0.052058
21.71,0.94203,0.054346
21.861,0.94954,0.055886
22.011,0.94158,0.054107
22.162,0.94591,0.054643
22.312,0.93941,0.053392
22.463,0.93798,0.052718
22.614,0.94503,0.054319
22.764,0.94597,0.054259
22.915,0.94148,0.053412
23.065,0.93987,0.052714
23.216,0.93985,0.052626
23.366,0.94393,0.053461
23.517,0.93487,0.052291
23.667,0.93696,0.052475
23.818,0.93931,0.05333
23.969,0.94441,0.054723
24.119,0.93838,0.053311
24.27,0.93405,0.052247
24.42,0.93682,0.053221
24.571,0.95185,0.055686
24.722,0.96897,0.058831
24.872,0.96907,0.058172
25.023,0.95668,0.055594
25.173,0.94434,0.053701
25.324,0.94077,0.053192
25.474,0.93962,0.053345
25.625,0.94303,0.053757
25.775,0.93528,0.052224
25.926,0.93211,0.05131
26.077,0.93489,0.05237
26.227,0.93986,0.052992
26.378,0.9413,0.052786
26.528,0.9399,0.052455
26.679,0.92578,0.049856
26.829,0.93439,0.051354
26.98,0.9439,0.053371
27.13,0.94112,0.052646
27.281,0.94573,0.052644
27.431,0.94624,0.052918
27.582,0.9441,0.052443
27.732,0.93808,0.051313
27.883,0.93453,0.051055
28.033,0.93032,0.050386
28.184,0.93049,0.050673
28.335,0.93653,0.051771
28.485,0.94266,0.053136
28.636,0.94363,0.052926
28.786,0.94425,0.052897
28.937,0.94893,0.053634
29.087,0.96255,0.056199
29.238,0.96042,0.055233
29.388,0.95056,0.053508
29.539,0.94961,0.053141
29.689,0.94826,0.052691
29.84,0.94867,0.052856
29.99,0.94905,0.053055
30.141,0.95222,0.053622
30.291,0.94947,0.052599
30.442,0.93936,0.050948
30.592,0.94262,0.051915
30.743,0.94481,0.052482
30.893,0.93788,0.05106
31.044,0.93861,0.051674
31.194,0.93704,0.051654
31.345,0.93808,0.051693
31.496,0.94438,0.053024
31.646,0.94357,0.05263
31.797,0.93923,0.051775
31.947,0.9425,0.052182
32.098,0.94535,0.05272
32.248,0.94774,0.05262
32.399,0.94644,0.052298
32.549,0.9468,0.052221
32.7,0.95689,0.053896
32.85,0.95413,0.053294
33.001,0.9362,0.049665
33.151,0.93606,0.049697
33.302,0.94773,0.052272
33.452,0.96076,0.05457
33.603,0.95532,0.053504
33.753,0.94514,0.051359
33.904,0.93924,0.050074
34.054,0.94763,0.051547
34.205,0.95081,0.052132
34.355,0.95316,0.052294
34.505,0.95555,0.052407
34.656,0.95405,0.051888
34.806,0.94382,0.05004
34.957,0.93993,0.049464
35.107,0.94432,0.050299
35.258,0.95146,0.05156
35.408,0.95172,0.05175
35.559,0.95125,0.05164
35.709,0.94966,0.051612
35.86,0.9539,0.052541
36.01,0.95134,0.052167
36.161,0.95675,0.052965
36.311,0.9582,0.053154
36.462,0.95758,0.052928
36.612,0.9572,0.052817
36.762,0.95132,0.051881
36.913,0.95785,0.053287
37.063,0.95474,0.053006
37.214,0.95564,0.052897
37.364,0.95262,0.052186
37.515,0.95406,0.052439
37.665,0.95489,0.052975
37.816,0.94944,0.052158
37.966,0.95563,0.05312
38.117,0.95947,0.053591
38.267,0.95961,0.053753
38.418,0.95393,0.052422
38.568,0.95663,0.053088
38.719,0.96373,0.054899
38.869,0.9595,0.054056
39.02,0.95849,0.05394
39.17,0.95148,0.053387
39.321,0.96004,0.054907
39.471,0.96089,0.055677
39.622,0.94581,0.052717
39.772,0.94208,0.052556
39.923,0.95215,0.055105
40.074,0.96243,0.05733
40.224,0.9544,0.055569
40.375,0.95294,0.055606
40.525,0.96074,0.057273
40.676,0.95962,0.057602
40.826,0.95411,0.056365
40.977,0.95208,0.056699
41.128,0.94572,0.055619
41.278,0.94787,0.055989
41.429,0.9472,0.056545
41.579,0.94201,0.05617
41.73,0.94512,0.056663
41.881,0.94909,0.057712
42.031,0.95203,0.058141
42.182,0.95056,0.058229
42.333,0.94695,0.058138
42.483,0.93707,0.056124
42.634,0.92564,0.054428
42.785,0.93054,0.055241
42.935,0.9354,0.056483
43.086,0.94777,0.058525
43.237,0.94454,0.057801
43.387,0.94078,0.056452
43.538,0.94028,0.05632
43.688,0.92994,0.054328
43.839,0.92751,0.053763
43.99,0.91919,0.052633
44.14,0.92193,0.052963
44.291,0.92873,0.054183
44.442,0.92896,0.053743
44.592,0.92857,0.053046
44.743,0.94757,0.055981
44.893,0.94724,0.055922
45.044,0.9422,0.054519
45.195,0.94912,0.055664
45.345,0.94478,0.054717
45.496,0.93262,0.052119
45.646,0.92454,0.05043
45.797,0.92922,0.051811
45.947,0.93666,0.053174
46.098,0.93647,0.052662
46.248,0.93356,0.051455
46.399,0.92546,0.050173
46.55,0.93015,0.051132
46.7,0.93855,0.052588
46.851,0.94026,0.053139
47.001,0.9291,0.050397
47.152,0.93514,0.05168
47.302,0.94545,0.053793
47.453,0.9445,0.053129
47.603,0.94347,0.052587
47.754,0.93814,0.051344
47.904,0.94102,0.052035
48.055,0.94206,0.052286
48.205,0.95209,0.053779
48.356,0.95027,0.053251
48.506,0.94379,0.051917
48.657,0.94862,0.052779
48.807,0.95391,0.053879
48.958,0.95415,0.053645
49.108,0.94202,0.051409
49.259,0.93975,0.051223
49.409,0.94896,0.053435
49.56,0.94608,0.052922
49.71,0.93733,0.051128
49.861,0.94032,0.051599
50.011,0.94741,0.053162
50.162,0.94116,0.051706
50.312,0.94447,0.052102
50.463,0.94995,0.05368
50.613,0.94489,0.05259
50.764,0.94494,0.052555
50.914,0.94749,0.053296
51.065,0.94433,0.052316
51.216,0.9423,0.051716
51.366,0.94984,0.053333
51.517,0.94919,0.052303
51.667,0.94899,0.052356
51.818,0.94765,0.052073
51.968,0.94153,0.050508
52.118,0.94013,0.050438
52.269,0.94649,0.051706
52.419,0.9428,0.050628
52.57,0.95011,0.052199
52.72,0.95145,0.052563
52.871,0.95727,0.053795
53.021,0.9589,0.054477
53.172,0.94323,0.051573
53.322,0.94108,0.051124
53.473,0.94909,0.052872
53.623,0.95658,0.054615
53.774,0.95927,0.054727
53.924,0.9556,0.053627
54.075,0.94877,0.052595
54.225,0.94149,0.051396
54.376,0.9469,0.052668
54.526,0.95446,0.054683
54.677,0.95972,0.055673
54.828,0.95291,0.054602
54.978,0.94788,0.053735
55.129,0.95305,0.055218
55.279,0.9594,0.056514
55.43,0.95227,0.054708
55.58,0.95784,0.055498
55.731,0.95985,0.056365
55.881,0.9445,0.053191
56.032,0.94334,0.053211
56.182,0.94917,0.054686
56.333,0.94468,0.053357
56.483,0.93359,0.051135
56.634,0.92867,0.050617
56.785,0.94011,0.052912
56.935,0.94726,0.054151
57.086,0.93314,0.051059
57.236,0.93466,0.051332
57.387,0.93879,0.052046
57.537,0.94426,0.052766
57.688,0.93781,0.051633
57.838,0.9319,0.050014
57.989,0.94326,0.052436
58.139,0.94856,0.053476
58.29,0.94598,0.052721
58.44,0.94386,0.05229
58.591,0.93687,0.050594
58.741,0.94599,0.052696
58.892,0.94606,0.052541
59.042,0.93826,0.050934
59.193,0.93708,0.050555
59.343,0.93822,0.051109
59.494,0.93438,0.050701
59.644,0.94012,0.051972
59.795,0.94171,0.052048
59.945,0.94773,0.053463


==> figs/data/sd7003_Cl_Cd_z4.csv <==
t,cl,cd
0.018129,1.1566,0.3701
0.051315,1.113,0.29441
0.084832,1.0678,0.2586
0.11848,1.0219,0.23293
0.15219,0.9761,0.21196
0.18593,0.93093,0.19399
0.21968,0.8874,0.17861
0.25345,0.84489,0.16523
0.28721,0.8239,0.15719
0.32098,0.81184,0.15109
0.35474,0.80344,0.14578
0.38849,0.79799,0.14111
0.42224,0.79466,0.13704
0.45598,0.79256,0.13333
0.48971,0.79197,0.12993
0.52343,0.79158,0.12677
0.55714,0.79192,0.12379
0.59085,0.79258,0.12099
0.62454,0.79409,0.11841
0.65823,0.79564,0.1159
0.69191,0.79735,0.11347
0.72558,0.79943,0.11119
0.75924,0.80172,0.10896
0.79289,0.80429,0.1069
0.82654,0.80608,0.10476
0.86018,0.80899,0.10294
0.89382,0.81109,0.10098
0.92745,0.81349,0.099158
0.96107,0.8155,0.097364
0.99469,0.81774,0.095577
1.0282,0.81949,0.093843
1.0618,0.82104,0.091982
1.0954,0.82247,0.090114
1.129,0.82326,0.088113
1.1626,0.82487,0.086025
1.1961,0.82656,0.08399
1.2297,0.82885,0.082254
1.2633,0.83148,0.080605
1.2969,0.83469,0.079174
1.3305,0.83794,0.077867
1.3641,0.84135,0.076799
1.3977,0.84492,0.075842
1.4313,0.84862,0.074904
1.4649,0.85209,0.074172
1.4985,0.85526,0.073476
1.5321,0.85899,0.072907
1.5657,0.86262,0.072456
1.5993,0.86473,0.071865
1.6329,0.86685,0.071303
1.6665,0.87026,0.070983
1.7001,0.87327,0.070705
1.7337,0.87476,0.070294
1.7673,0.87588,0.069993
1.8009,0.8779,0.069837
1.8346,0.88056,0.069779
1.8682,0.88306,0.0699
1.9018,0.88577,0.070258
1.9354,0.88872,0.07082
1.969,0.89188,0.071672
2.0026,0.8948,0.072533
2.0362,0.89669,0.07327
2.0698,0.89742,0.074104
2.1034,0.89699,0.074874
2.1371,0.89531,0.076116
2.1706,0.89498,0.078023
2.2042,0.89698,0.079389
2.2378,0.90179,0.081222
2.2713,0.90971,0.083544
2.3048,0.91964,0.08595
2.3383,0.93016,0.087297
2.3719,0.93485,0.087045
2.4054,0.92718,0.08534
2.439,0.91427,0.083102
2.4726,0.91583,0.083365
2.5062,0.92906,0.086093
2.5398,0.93861,0.088489
2.5733,0.94104,0.089545
2.6069,0.94611,0.090404
2.6404,0.95302,0.091108
2.674,0.94101,0.088037
2.7075,0.94801,0.088496
2.7411,0.96425,0.090594
2.7746,0.9702,0.090423
2.8082,0.9727,0.089888
2.8418,0.98045,0.091144
2.8753,0.97695,0.089889
2.9089,0.96069,0.086187
2.9425,0.9537,0.08417
2.976,0.96006,0.084879
3.0096,0.96936,0.086082
3.0432,0.97725,0.0869
3.0768,0.98445,0.087551
3.1103,0.98846,0.087551
3.1439,0.99193,0.087386
3.1775,0.99376,0.08701
3.2111,0.99851,0.08759
3.2447,1.0032,0.08832
3.2783,1.0051,0.088571
3.3119,1.0046,0.088407
3.3455,0.999,0.087346
3.3791,0.9884,0.085282
3.4127,0.98204,0.084077
3.4463,0.98085,0.084055
3.4799,0.98286,0.084768
3.5135,0.98643,0.085964
3.5471,0.98942,0.087179
3.5807,0.99222,0.088443
3.6143,0.99485,0.08944
3.6478,0.99734,0.090326
3.6814,0.99856,0.091139
3.715,1.0016,0.092455
3.7486,1.005,0.09395
3.7822,1.0072,0.095043
3.8158,1.0091,0.095725
3.8493,1.011,0.09613
3.8829,1.012,0.095834
3.9164,1.0144,0.095819
3.95,1.0164,0.09569
3.9836,1.0197,0.095956
4.0171,1.0231,0.096174
4.0507,1.0265,0.096403
4.0843,1.0287,0.096338
4.1179,1.0305,0.096149
4.1514,1.0328,0.09616
4.185,1.0352,0.096521
4.2186,1.0384,0.097141
4.2522,1.0403,0.097447
4.2858,1.0419,0.097617
4.3194,1.0441,0.097744
4.353,1.0476,0.098258
4.3866,1.0488,0.098302
4.4202,1.0516,0.098638
4.4538,1.0541,0.09905
4.4873,1.0573,0.099538
4.5209,1.0612,0.10021
4.5545,1.0664,0.10129
4.5881,1.0696,0.10196
4.6217,1.0723,0.10266
4.6553,1.0729,0.10288
4.6889,1.079,0.10457
4.7225,1.0845,0.10611
4.7561,1.0895,0.10759
4.7897,1.0926,0.10854
4.8233,1.0982,0.10993
4.8569,1.1031,0.11095
4.8905,1.1093,0.11233
4.9241,1.1138,0.11351
4.9577,1.1178,0.11447
4.9912,1.1172,0.11453
5.0248,1.1158,0.1145
5.0584,1.1134,0.11439
5.092,1.1089,0.11387
5.1256,1.106,0.11368
5.1592,1.1054,0.11392
5.1928,1.1032,0.11352
5.2263,1.1018,0.11323
5.2599,1.1008,0.1131
5.2935,1.1021,0.11365
5.3271,1.1006,0.11358
5.3607,1.099,0.11345
5.3943,1.0996,0.11371
5.4278,1.0958,0.11303
5.4614,1.0958,0.11315
5.495,1.0966,0.11345
5.5286,1.0963,0.11363
5.5622,1.0915,0.11295
5.5958,1.0883,0.11276
5.6294,1.0905,0.11386
5.663,1.0868,0.11357
5.6965,1.0846,0.11368
5.7301,1.0841,0.11411
5.7637,1.0865,0.11518
5.7973,1.0864,0.11572
5.8309,1.0868,0.11641
5.8645,1.0883,0.11732
5.8981,1.0868,0.11764
5.9316,1.0928,0.11953
5.9652,1.0967,0.12101
5.9988,1.1015,0.12262
6.0323,1.1076,0.1246
6.0658,1.1134,0.12663
6.0994,1.12,0.12881
6.133,1.1256,0.13064
6.1666,1.13,0.13206
6.2001,1.1307,0.13282
6.2337,1.1331,0.13395
6.2673,1.1318,0.13414
6.3008,1.1343,0.13516
6.3344,1.1369,0.13613
6.3679,1.1389,0.13695
6.4015,1.1416,0.13796
6.4351,1.1428,0.13861
6.4686,1.1442,0.13921
6.5022,1.1424,0.13919
6.5358,1.146,0.14043
6.5693,1.1451,0.1406
6.6029,1.1418,0.14004
6.6364,1.143,0.14047
6.67,1.1445,0.1411
6.7036,1.1443,0.14149
6.7371,1.1461,0.14233
6.7707,1.1484,0.14323
6.8043,1.1531,0.14498
6.8378,1.1573,0.14668
6.8714,1.1624,0.14857
6.9049,1.1638,0.14949
6.9385,1.1675,0.15089
6.972,1.1721,0.15221
7.0055,1.1742,0.1529
7.0391,1.1817,0.15491
7.0727,1.1881,0.15673
7.1062,1.1945,0.15859
7.1398,1.1993,0.16021
7.1733,1.2021,0.16142
7.2069,1.2043,0.16263
7.2404,1.202,0.16286
7.274,1.1987,0.16283
7.3075,1.1978,0.16348
7.3411,1.1971,0.16433
7.3746,1.1936,0.16458
7.4082,1.187,0.16391
7.4417,1.179,0.16263
7.4752,1.1725,0.16165
7.5088,1.1629,0.16033
7.5423,1.1512,0.15855
7.5759,1.1404,0.15707
7.6094,1.1274,0.15515
7.643,1.1151,0.15333
7.6765,1.104,0.15156
7.7101,1.0912,0.14942
7.7436,1.0802,0.14787
7.7771,1.0737,0.14727
7.8107,1.0634,0.14593
7.8442,1.056,0.14537
7.8778,1.0511,0.14536
7.9113,1.0506,0.14641
7.9449,1.0486,0.14736
7.9784,1.049,0.14889
8.0119,1.049,0.15023
8.0455,1.0457,0.15093
8.079,1.04,0.15132
8.1125,1.038,0.15251
8.1461,1.0317,0.15255
8.1796,1.0243,0.1524
8.2131,1.0185,0.15242
8.2466,1.0135,0.15262
8.2801,1.0074,0.15266
8.3137,1.004,0.15326
8.3472,1.0055,0.15465
8.3807,1.0037,0.15511
8.4142,0.99993,0.15523
8.4477,0.99652,0.15528
8.4812,0.99802,0.15643
8.5148,0.99591,0.15684
8.5483,0.9936,0.15701
8.5818,0.98987,0.15677
8.6153,0.99168,0.1578
8.6489,0.98742,0.15748
8.6824,0.98515,0.15759
8.7159,0.98411,0.15796
8.7495,0.98025,0.15774
8.783,0.97511,0.15728
8.8166,0.97115,0.15722
8.8501,0.96945,0.15777
8.8836,0.96653,0.15794
8.9172,0.96375,0.15811
8.9507,0.96026,0.15794
8.9843,0.95576,0.15751
9.0178,0.95056,0.157
9.0514,0.94575,0.15663
9.0849,0.94329,0.1568
9.1185,0.93959,0.15666
9.152,0.93375,0.15611
9.1856,0.92813,0.15563
9.2191,0.92412,0.15555
9.2527,0.9197,0.15546
9.2862,0.9147,0.15508
9.3198,0.90814,0.15435
9.3533,0.90224,0.1538
9.3869,0.89543,0.15295
9.4204,0.88627,0.15159
9.454,0.87987,0.1508
9.4875,0.87233,0.14965
9.5211,0.862,0.14784
9.5547,0.85127,0.14602
9.5882,0.83849,0.14377
9.6218,0.82818,0.14196
9.6553,0.81899,0.14036
9.6889,0.81136,0.13912
9.7225,0.80312,0.13763
9.756,0.79623,0.13633
9.7896,0.79034,0.13516
9.8232,0.78583,0.1344
9.8567,0.78279,0.13404
9.8903,0.775,0.1327
9.9239,0.77003,0.13195
9.9574,0.76436,0.13105
9.991,0.75881,0.12995
10.024,0.7539,0.12897
10.058,0.75181,0.12859
10.092,0.75126,0.12852
10.125,0.75186,0.12885
10.159,0.75144,0.12899
10.192,0.7534,0.12984
10.226,0.7543,0.13055
10.259,0.7541,0.13078
10.293,0.75651,0.1316
10.327,0.75923,0.13236
10.36,0.75807,0.13222
10.394,0.75727,0.13199
10.427,0.75682,0.13197
10.461,0.75513,0.13174
10.495,0.75111,0.13102
10.528,0.74461,0.12958
10.562,0.73938,0.12829
10.595,0.73331,0.12675
10.629,0.72687,0.12515
10.663,0.72318,0.12422
10.696,0.716,0.12253
10.73,0.70935,0.121
10.763,0.7024,0.11926
10.797,0.69878,0.11828
10.831,0.69483,0.1173
10.864,0.69025,0.11614
10.898,0.68793,0.11557
10.931,0.68515,0.11501
10.965,0.68152,0.1142
10.999,0.67629,0.11298
11.032,0.67329,0.11218
11.066,0.6738,0.11221
11.099,0.67413,0.11227
11.133,0.67689,0.11283
11.167,0.67881,0.11319
11.2,0.68259,0.11392
11.234,0.68372,0.11408
11.268,0.68651,0.11452
11.301,0.6881,0.11464
11.335,0.68863,0.1144
11.368,0.68825,0.11398
11.402,0.68679,0.11337
11.436,0.684,0.11248
11.469,0.68174,0.11179
11.503,0.67987,0.11125
11.536,0.675,0.1101
11.57,0.67124,0.10922
11.604,0.66729,0.10837
11.637,0.66345,0.10763
11.671,0.66072,0.10722
11.704,0.65732,0.10673
11.738,0.65258,0.10596
11.772,0.64937,0.10554
11.805,0.64667,0.10531
11.839,0.64318,0.10494
11.872,0.63824,0.10431
11.906,0.63692,0.10448
11.939,0.63608,0.10471
11.973,0.63722,0.10544
12.007,0.63796,0.10611
12.04,0.63872,0.10674
12.074,0.63882,0.10722
12.107,0.64105,0.1081
12.141,0.64498,0.10934
12.174,0.65049,0.11089
12.208,0.6547,0.11212
12.242,0.6573,0.11297
12.275,0.66302,0.11446
12.309,0.66889,0.11602
12.342,0.67351,0.11727
12.376,0.67808,0.11847
12.41,0.68277,0.11961
12.443,0.68754,0.1207
12.477,0.69206,0.12169
12.51,0.69738,0.12285
12.544,0.70069,0.12357
12.578,0.70228,0.12388
12.611,0.70339,0.124
12.645,0.70317,0.12384
12.678,0.70409,0.12387
12.712,0.70354,0.12355
12.746,0.70463,0.12358
12.779,0.70609,0.12372
12.813,0.70584,0.12354
12.846,0.70517,0.12328
12.88,0.70329,0.12279
12.914,0.70181,0.12244
12.947,0.6999,0.12207
12.981,0.69659,0.12143
13.014,0.69383,0.12097
13.048,0.69196,0.12073
13.082,0.68959,0.12044
13.115,0.68543,0.11979
13.149,0.6814,0.11914
13.182,0.67592,0.11821
13.216,0.67131,0.11746
13.249,0.66604,0.1166
13.283,0.66073,0.11575
13.317,0.65419,0.11465
13.35,0.64627,0.11322
13.384,0.64057,0.11221
13.417,0.63271,0.11073
13.451,0.62475,0.10927
13.485,0.61779,0.10803
13.518,0.6104,0.1067
13.552,0.60413,0.10561
13.585,0.59881,0.10469
13.619,0.59481,0.10405
13.653,0.59015,0.10339
13.686,0.58485,0.10257
13.72,0.57877,0.10156
13.753,0.57534,0.10115
13.787,0.57163,0.10068
13.821,0.56948,0.10055
13.854,0.56789,0.10054
13.888,0.56592,0.10044
13.921,0.56501,0.10053
13.955,0.56298,0.10042
13.989,0.56251,0.10061
14.022,0.56234,0.10085
14.056,0.5621,0.10105
14.089,0.56176,0.10127
14.123,0.5639,0.10202
14.157,0.56508,0.10255
14.19,0.56569,0.10294
14.224,0.56886,0.10383
14.257,0.57217,0.10475
14.291,0.57436,0.10536
14.325,0.57799,0.10626
14.358,0.58127,0.10707
14.392,0.58553,0.10806
14.426,0.58856,0.10877
14.459,0.5913,0.10938
14.493,0.59352,0.10985
14.526,0.59618,0.1104
14.56,0.59882,0.11097
14.594,0.60218,0.11171
14.627,0.60491,0.11234
14.661,0.60787,0.11308
14.695,0.60942,0.1135
14.728,0.60912,0.11352
14.762,0.60896,0.11356
14.795,0.60932,0.11374
14.829,0.60732,0.11342
14.863,0.60535,0.11308
14.896,0.60292,0.11262
14.93,0.60052,0.11219
14.964,0.59889,0.11192
14.997,0.59698,0.11162
15.031,0.59503,0.11133
15.065,0.59397,0.11127
15.098,0.59311,0.11126
15.132,0.59236,0.11129
15.166,0.59061,0.11107
15.199,0.58874,0.11078
15.233,0.58668,0.11045
15.266,0.58451,0.11008
15.3,0.58233,0.10971
15.334,0.58094,0.1095
15.367,0.57926,0.10925
15.401,0.57713,0.10889
15.435,0.57685,0.10891
15.468,0.57563,0.10869
15.502,0.57463,0.1085
15.536,0.57391,0.10834
15.569,0.57235,0.10795
15.603,0.57119,0.10765
15.637,0.56934,0.10717
15.67,0.56876,0.10695
15.704,0.56727,0.10649
15.738,0.56612,0.10608
15.771,0.56496,0.10568
15.805,0.56458,0.10542
15.839,0.56452,0.10525
15.872,0.56441,0.10509
15.906,0.56466,0.10502
15.94,0.56647,0.10528
15.973,0.56776,0.10542
16.007,0.56829,0.1054
16.041,0.56946,0.10549
16.074,0.57099,0.10564
16.108,0.57233,0.10571
16.142,0.57447,0.10599
16.175,0.5775,0.10645
16.209,0.58138,0.10712
16.243,0.58436,0.10759
16.276,0.5865,0.10787
16.31,0.58826,0.10805
16.344,0.59009,0.10818
16.377,0.59219,0.10831
16.411,0.59317,0.1082
16.445,0.59454,0.10817
16.479,0.5965,0.10827
16.512,0.59792,0.10824
16.546,0.59796,0.10787
16.58,0.59755,0.10745
16.613,0.59875,0.1074
16.647,0.60031,0.10741
16.681,0.59981,0.107
16.714,0.59891,0.1065
16.748,0.59807,0.106
16.782,0.59699,0.10542
16.815,0.59502,0.10461
16.849,0.59465,0.10423
16.883,0.59454,0.10397
16.916,0.59493,0.10388
16.95,0.59517,0.10378
16.984,0.59559,0.10376
17.017,0.59554,0.1037
17.051,0.59433,0.10341
17.084,0.59462,0.10347
17.118,0.59564,0.10374
17.152,0.59781,0.10435
17.185,0.59945,0.1049
17.219,0.59905,0.105
17.253,0.59949,0.10533
17.286,0.60011,0.10566
17.32,0.59964,0.10573
17.354,0.60037,0.10607
17.387,0.60064,0.10631
17.421,0.60001,0.10631
17.455,0.60124,0.1067
17.488,0.60163,0.10694
17.522,0.60232,0.10721
17.556,0.6038,0.10763
17.589,0.60389,0.10768
17.623,0.60469,0.10791
17.656,0.60758,0.10858
17.69,0.61109,0.10935
17.724,0.61637,0.11057
17.757,0.61943,0.11135
17.791,0.62092,0.11181
17.825,0.62127,0.11205
17.858,0.62,0.11188
17.892,0.61959,0.11187
17.926,0.62032,0.11213
17.959,0.61923,0.11196
17.993,0.61896,0.11198
18.026,0.61834,0.11187
18.06,0.61685,0.11153
18.094,0.61535,0.11113
18.127,0.61348,0.1106
18.161,0.60936,0.10953
18.195,0.60707,0.10882
18.228,0.60607,0.10838
18.262,0.60631,0.10825
18.296,0.6059,0.10802
18.329,0.60592,0.1079
18.363,0.60584,0.10774
18.397,0.60543,0.10757
18.43,0.60418,0.10725
18.464,0.60514,0.10741
18.497,0.60651,0.10767
18.531,0.60406,0.10711
18.565,0.60185,0.10664
18.598,0.60133,0.10661
18.632,0.60004,0.10639
18.666,0.5995,0.10634
18.699,0.59593,0.10566
18.733,0.58903,0.10418
18.767,0.58536,0.10341
18.8,0.58291,0.10294
18.834,0.57948,0.10227
18.867,0.57817,0.10209
18.901,0.57833,0.10221
18.935,0.57966,0.10259
18.968,0.58247,0.10334
19.002,0.58449,0.10392
19.036,0.5881,0.10489
19.069,0.59261,0.10607
19.103,0.5976,0.10736
19.136,0.60296,0.10874
19.17,0.60843,0.11012
19.204,0.61343,0.11135
19.237,0.61819,0.11254
19.271,0.62168,0.11345
19.305,0.62402,0.11407
19.338,0.62693,0.11474
19.372,0.62992,0.11543
19.405,0.63456,0.11647
19.439,0.63441,0.11634
19.473,0.6369,0.11676
19.506,0.63842,0.11694
19.54,0.6381,0.11672
19.574,0.63958,0.11685
19.607,0.64046,0.11674
19.641,0.64256,0.11685
19.675,0.64299,0.11655
19.708,0.64215,0.11594
19.742,0.64374,0.11582
19.775,0.64368,0.11539
19.809,0.64615,0.11552
19.843,0.64663,0.11522
19.876,0.64751,0.11501
19.91,0.64895,0.11491
19.944,0.64822,0.11438
19.977,0.64709,0.11378
20.011,0.64649,0.11329
20.045,0.64673,0.113
20.078,0.64782,0.11297
20.112,0.64807,0.11277
20.145,0.64837,0.11268
20.179,0.64985,0.11296
20.213,0.65077,0.11312
20.246,0.65246,0.11343
20.28,0.6537,0.11368
20.314,0.65402,0.11375
20.347,0.65415,0.11384
20.381,0.65314,0.11364
20.414,0.65238,0.11349
20.448,0.65247,0.11352
20.482,0.65454,0.11406
20.515,0.65624,0.11455
20.549,0.6564,0.11471
20.583,0.65493,0.11452
20.616,0.65359,0.1144
20.65,0.65007,0.11378
20.683,0.64997,0.11394
20.717,0.64635,0.11329
20.751,0.64292,0.11271
20.784,0.63931,0.11209
20.818,0.63641,0.1117
20.851,0.63288,0.11112
20.885,0.63015,0.11069
20.919,0.62714,0.11018
20.952,0.62559,0.11005
20.986,0.62343,0.10974
21.02,0.62318,0.10981
21.053,0.62368,0.11007
21.087,0.62607,0.11074
21.12,0.62811,0.11128
21.154,0.62868,0.11148
21.188,0.63093,0.11203
21.221,0.63364,0.11273
21.255,0.63827,0.11387
21.288,0.64239,0.11486
21.322,0.64604,0.11571
21.356,0.64974,0.11651
21.389,0.65281,0.11718
21.423,0.65583,0.11781
21.456,0.65869,0.11837
21.49,0.66065,0.1187
21.524,0.66593,0.11975
21.557,0.67054,0.12065
21.591,0.67161,0.12071
21.625,0.67223,0.12065
21.658,0.67238,0.12048
21.692,0.67256,0.12036
21.725,0.67209,0.12007
21.759,0.67361,0.1202
21.793,0.67518,0.12027
21.826,0.67484,0.11998
21.86,0.67464,0.11975
21.893,0.67542,0.1197
21.927,0.67532,0.11949
21.961,0.67367,0.11894
21.994,0.67344,0.11874
22.028,0.67431,0.1189
22.062,0.67494,0.11907
22.095,0.67354,0.11884
22.129,0.67101,0.11839
22.162,0.66893,0.118
22.196,0.66788,0.11784
22.23,0.66585,0.11751
22.263,0.66304,0.11705
22.297,0.66001,0.11653
22.331,0.6579,0.1163
22.364,0.65232,0.11529
22.398,0.64698,0.11433
22.431,0.64175,0.11336
22.465,0.63492,0.11204
22.499,0.63109,0.11138
22.532,0.62983,0.11131
22.566,0.62739,0.11096
22.599,0.62272,0.11009
22.633,0.61966,0.10955
22.667,0.61732,0.10916
22.7,0.61377,0.1085
22.734,0.61046,0.10795
22.768,0.60831,0.10769
22.801,0.60733,0.10771
22.835,0.60583,0.10761
22.868,0.60384,0.10746
22.902,0.60027,0.10693
22.936,0.59693,0.10647
22.969,0.59513,0.10634
23.003,0.59435,0.10646
23.036,0.59383,0.10664
23.07,0.59114,0.10632
23.104,0.59131,0.10666
23.137,0.5904,0.10673
23.171,0.59016,0.10697
23.205,0.59023,0.10726
23.238,0.58954,0.10738
23.272,0.58839,0.10732
23.306,0.58781,0.10736
23.339,0.59066,0.10817
23.373,0.59222,0.10867
23.406,0.59124,0.10857
23.44,0.59341,0.10913
23.474,0.59522,0.10957
23.507,0.59878,0.11033
23.541,0.60288,0.11123
23.575,0.60513,0.1117
23.608,0.60842,0.11237
23.642,0.61087,0.11284
23.676,0.6111,0.11272
23.709,0.61363,0.1131
23.743,0.61705,0.11365
23.777,0.61494,0.113
23.81,0.61423,0.11259
23.844,0.61325,0.11211
23.878,0.61223,0.1116
23.912,0.61313,0.11149
23.945,0.61143,0.11075
23.979,0.61074,0.11023
24.013,0.60954,0.10969
24.046,0.60844,0.10919
24.08,0.60679,0.10849
24.114,0.60568,0.10793
24.147,0.60575,0.10766
24.181,0.60623,0.1074
24.215,0.60408,0.10653
24.248,0.6044,0.10615
24.282,0.6038,0.10557
24.316,0.60453,0.10519
24.35,0.60787,0.10535
24.383,0.61034,0.10537
24.417,0.61047,0.1049
24.451,0.61419,0.10522
24.484,0.61733,0.10552
24.518,0.61882,0.10549
24.552,0.62033,0.10551
24.585,0.62187,0.10561
24.619,0.62405,0.10581
24.653,0.62426,0.10559
24.687,0.62347,0.10524
24.72,0.6241,0.10528
24.754,0.62463,0.10531
24.788,0.62403,0.10513
24.821,0.62518,0.10533
24.855,0.62513,0.10518
24.889,0.62652,0.10544
24.922,0.62533,0.10514
24.956,0.62583,0.10523
24.99,0.62655,0.10539
25.023,0.62741,0.1056
25.057,0.62884,0.10592
25.09,0.63261,0.10681
25.124,0.63402,0.10713
25.158,0.63436,0.10722
25.191,0.6341,0.10721
25.225,0.63523,0.10758
25.259,0.63767,0.10829
25.292,0.636,0.10805
25.326,0.6363,0.1082
25.36,0.6358,0.10815
25.393,0.63555,0.10815
25.427,0.63607,0.10832
25.461,0.63744,0.10866
25.494,0.63871,0.10901
25.528,0.63876,0.10911
25.562,0.64033,0.10951
25.595,0.64071,0.10965
25.629,0.6416,0.10987
25.662,0.64096,0.10977
25.696,0.64097,0.10977
25.73,0.64235,0.11004
25.763,0.64391,0.11033
25.797,0.6469,0.11089
25.831,0.64985,0.1114
25.864,0.65294,0.11202
25.898,0.65637,0.11274
25.931,0.66096,0.11372
25.965,0.66512,0.11457
25.999,0.66837,0.11523
26.032,0.6701,0.11554
26.066,0.67314,0.11618
26.1,0.67494,0.11654
26.133,0.67628,0.11681
26.167,0.67634,0.11686
26.2,0.67633,0.1169
26.234,0.67655,0.11702
26.268,0.67899,0.11771
26.301,0.67839,0.11776
26.335,0.67768,0.11779
26.369,0.67586,0.11753
26.402,0.67455,0.11746
26.436,0.67179,0.11709
26.47,0.66847,0.11654
26.503,0.66512,0.11598
26.537,0.66255,0.11567
26.57,0.65948,0.11523
26.604,0.65671,0.11481
26.638,0.65612,0.1149
26.671,0.65643,0.11524
26.705,0.65566,0.11537
26.739,0.65498,0.11556
26.772,0.65592,0.11617
26.806,0.65528,0.11647
26.839,0.65431,0.11666
26.873,0.65455,0.1171
26.907,0.6546,0.11748
26.94,0.65418,0.11776
26.974,0.65482,0.11841
27.008,0.65502,0.11895
27.041,0.65377,0.11911
27.075,0.65077,0.11882
27.108,0.64825,0.11864
27.142,0.64588,0.11842
27.176,0.64304,0.11803
27.209,0.64058,0.11769
27.243,0.63852,0.11739
27.277,0.63652,0.11708
27.31,0.63447,0.11674
27.344,0.63169,0.11614
27.378,0.62849,0.11544
27.411,0.62861,0.11549
27.445,0.63025,0.11596
27.478,0.62995,0.11598
27.512,0.62974,0.11602
27.546,0.62749,0.11556
27.579,0.62792,0.11568
27.613,0.62735,0.11559
27.647,0.62626,0.11531
27.68,0.62471,0.11492
27.714,0.62191,0.11427
27.748,0.62068,0.11396
27.781,0.62079,0.11399
27.815,0.62005,0.11375
27.848,0.61938,0.11356
27.882,0.61801,0.11317
27.916,0.61799,0.113
27.949,0.62113,0.11362
27.983,0.62297,0.1139
28.017,0.62535,0.1143
28.05,0.62774,0.11472
28.084,0.63083,0.1153
28.118,0.63197,0.11548
28.151,0.63289,0.11556
28.185,0.63193,0.11525
28.219,0.632,0.11514
28.252,0.62948,0.11448
28.286,0.62479,0.11328
28.319,0.6212,0.11224
28.353,0.61705,0.11102
28.387,0.61254,0.10973
28.42,0.60923,0.10861
28.454,0.60607,0.10757
28.488,0.60329,0.1067
28.521,0.60137,0.1061
28.555,0.60052,0.10577
28.589,0.59827,0.10517
28.622,0.59711,0.10482
28.656,0.59688,0.10475
28.69,0.59791,0.10504
28.723,0.59838,0.10524
28.757,0.59945,0.10558
28.791,0.60013,0.10582
28.824,0.60031,0.10594
28.858,0.60264,0.10653
28.892,0.60398,0.10691
28.925,0.60552,0.10726
28.959,0.60954,0.10808
28.992,0.61502,0.10928
29.026,0.61882,0.11019
29.06,0.62241,0.1111
29.093,0.62767,0.11241
29.127,0.63104,0.11326
29.161,0.63376,0.11391
29.194,0.63396,0.11392
29.228,0.63458,0.11396
29.262,0.63688,0.11432
29.295,0.63699,0.11413
29.329,0.63628,0.11367
29.363,0.63591,0.11322
29.396,0.63634,0.11287
29.43,0.63641,0.11239
29.463,0.63853,0.1123
29.497,0.64111,0.11238
29.531,0.6413,0.11188
29.564,0.63967,0.11092
29.598,0.63588,0.10949
29.632,0.63464,0.10867
29.665,0.63178,0.10758
29.699,0.63338,0.10757
29.733,0.63255,0.10704
29.766,0.63261,0.10673
29.8,0.63025,0.10586
29.834,0.62805,0.10502
29.867,0.62707,0.1044
29.901,0.62346,0.10324
29.935,0.62064,0.10229
29.968,0.62,0.10191
30.002,0.61822,0.10125
30.035,0.61848,0.10113
30.069,0.61821,0.10098
30.103,0.61912,0.10112
30.136,0.62038,0.10136
30.17,0.62215,0.10181
30.204,0.62242,0.10195
30.237,0.62159,0.1019
30.271,0.62034,0.10179
30.304,0.6202,0.10193
30.338,0.62011,0.10208
30.372,0.62138,0.10255
30.405,0.62235,0.10292
30.439,0.62254,0.10305
30.473,0.62407,0.10347
30.506,0.62527,0.10384
30.54,0.62795,0.10444
30.573,0.63184,0.1053
30.607,0.63499,0.106
30.641,0.63479,0.10591
30.674,0.63565,0.10603
30.708,0.63889,0.1067
30.742,0.64031,0.10695
30.775,0.63915,0.10661
30.809,0.64044,0.10681
30.842,0.64293,0.10725
30.876,0.64291,0.10718
30.91,0.64199,0.10684
30.943,0.64122,0.10645
30.977,0.6424,0.10658
31.01,0.64384,0.10681
31.044,0.64464,0.10686
31.078,0.64569,0.10693
31.111,0.64632,0.10684
31.145,0.64887,0.10712
31.179,0.65124,0.10738
31.212,0.65293,0.10745
31.246,0.65578,0.10779
31.279,0.65921,0.10835
31.313,0.66332,0.10908
31.347,0.66633,0.10955
31.38,0.6704,0.11026
31.414,0.67409,0.11089
31.448,0.67766,0.11152
31.481,0.68205,0.11237
31.515,0.68699,0.11345
31.548,0.68771,0.11363
31.582,0.6905,0.11426
31.616,0.69295,0.11484
31.649,0.6964,0.11572
31.683,0.69708,0.11601
31.717,0.69537,0.11577
31.75,0.6928,0.11539
31.784,0.68965,0.11484
31.817,0.68588,0.11403
31.851,0.68342,0.11336
31.885,0.68152,0.1129
31.918,0.67815,0.11202
31.952,0.67486,0.11109
31.985,0.67228,0.11036
32.019,0.67089,0.10991
32.053,0.67037,0.10966
32.086,0.67187,0.10985
32.12,0.67298,0.10993
32.154,0.67474,0.11017
32.187,0.67645,0.11041
32.221,0.679,0.11092
32.254,0.67963,0.11104
32.288,0.67877,0.11086
32.322,0.67834,0.11081
32.355,0.6776,0.1107
32.389,0.67863,0.11104
32.422,0.67857,0.11113
32.456,0.67757,0.11099
32.49,0.67514,0.11055
32.523,0.67435,0.11045
32.557,0.67275,0.11014
32.59,0.67025,0.10963
32.624,0.66857,0.10932
32.658,0.66788,0.10916
32.691,0.66819,0.10919
32.725,0.66525,0.10848
32.758,0.66644,0.10856
32.792,0.66801,0.10864
32.826,0.66943,0.10866
32.859,0.67171,0.10885
32.893,0.67543,0.10939
32.926,0.67513,0.10901
32.96,0.67512,0.10864
32.994,0.67716,0.10877
33.027,0.67844,0.10871
33.061,0.68021,0.10884
33.095,0.6831,0.10922
33.128,0.68492,0.10934
33.162,0.68713,0.1096
33.195,0.69138,0.11034
33.229,0.69454,0.11085
33.263,0.69494,0.11072
33.296,0.69863,0.11136
33.33,0.70209,0.11194
33.363,0.70506,0.11242
33.397,0.70671,0.11266
33.431,0.70952,0.11314
33.464,0.71067,0.11314
33.498,0.71229,0.11324
33.531,0.71517,0.11367
33.565,0.7175,0.11393
33.599,0.71995,0.11421
33.632,0.72365,0.11482
33.666,0.7264,0.11525
33.699,0.73044,0.11596
33.733,0.73372,0.11651
33.767,0.73535,0.11671
33.8,0.7371,0.11697
33.834,0.73877,0.11723
33.868,0.74056,0.11758
33.901,0.74232,0.118
33.935,0.74406,0.11842
33.968,0.74417,0.11857
34.002,0.74369,0.11861
34.036,0.74534,0.11925
34.069,0.74436,0.11937
34.103,0.74353,0.1196
34.136,0.74109,0.11955
34.17,0.74066,0.11992
34.204,0.73994,0.12016
34.237,0.73879,0.12018
34.271,0.73677,0.11996
34.304,0.73324,0.11944
34.338,0.73129,0.11931
34.372,0.72929,0.1192
34.405,0.72657,0.11896
34.439,0.72164,0.11822
34.472,0.7168,0.11752
34.506,0.71192,0.11681
34.539,0.7073,0.11616
34.573,0.70487,0.11601
34.607,0.70083,0.11554
34.64,0.69827,0.1154
34.674,0.69595,0.11541
34.707,0.69601,0.11597
34.741,0.69666,0.11671
34.775,0.696,0.11718
34.808,0.69737,0.11804
34.842,0.69854,0.11873
34.875,0.69771,0.1189
34.909,0.69866,0.1194
34.943,0.70013,0.12003
34.976,0.70189,0.12072
35.01,0.7029,0.12122
35.043,0.70496,0.12198
35.077,0.70714,0.12276
35.11,0.71003,0.12374
35.144,0.71003,0.12399
35.178,0.70996,0.12412
35.211,0.71125,0.12459
35.245,0.7117,0.12487
35.278,0.71161,0.12503
35.312,0.71094,0.12505
35.346,0.70967,0.12493
35.379,0.70865,0.12481
35.413,0.70949,0.12507
35.446,0.71037,0.12527
35.48,0.70833,0.12469
35.514,0.70596,0.12397
35.547,0.70499,0.1236
35.581,0.70065,0.12243
35.614,0.69854,0.12171
35.648,0.69838,0.12143
35.682,0.69892,0.12138
35.715,0.6984,0.12119
35.749,0.69779,0.12098
35.782,0.69764,0.12088
35.816,0.6952,0.12038
35.85,0.6941,0.12025
35.883,0.69142,0.11976
35.917,0.68899,0.11935
35.951,0.68679,0.11898
35.984,0.6822,0.11804
36.018,0.67683,0.1169
36.051,0.6721,0.11594
36.085,0.66665,0.11487
36.119,0.66196,0.11395
36.152,0.65999,0.11363
36.186,0.65707,0.11307
36.219,0.65471,0.11267
36.253,0.65222,0.11226
36.287,0.6502,0.11196
36.32,0.64817,0.11164
36.354,0.6462,0.11133
36.387,0.6431,0.11075
36.421,0.64143,0.11054
36.455,0.63987,0.11034
36.488,0.63794,0.11001
36.522,0.63489,0.10947
36.556,0.63464,0.10964
36.589,0.63581,0.11014
36.623,0.63327,0.1098
36.656,0.63074,0.10946
36.69,0.62923,0.10936
36.724,0.62816,0.10939
36.757,0.62825,0.10964
36.791,0.63064,0.11041
36.824,0.63,0.11047
36.858,0.63022,0.11061
36.892,0.63325,0.11131
36.925,0.63443,0.11157
36.959,0.63572,0.1118
36.993,0.63883,0.11248
37.026,0.64138,0.1131
37.06,0.64414,0.11378
37.093,0.64679,0.11451
37.127,0.6476,0.11486
37.161,0.64879,0.11531
37.194,0.64847,0.11539
37.228,0.64895,0.11567
37.262,0.64777,0.11556
37.295,0.64746,0.11568
37.329,0.64646,0.11562
37.362,0.64509,0.11549
37.396,0.64447,0.1155
37.43,0.6435,0.11545
37.463,0.64228,0.11536
37.497,0.64099,0.11527
37.531,0.64078,0.11543
37.564,0.64077,0.11558
37.598,0.64036,0.11562
37.631,0.64166,0.11599
37.665,0.64157,0.11601
37.699,0.64206,0.11607
37.732,0.64405,0.11646
37.766,0.64474,0.11661
37.8,0.64383,0.11637
37.833,0.6434,0.11627
37.867,0.64217,0.11601
37.901,0.64093,0.11576
37.934,0.63876,0.11536
37.968,0.63537,0.11473
38.001,0.63144,0.11402
38.035,0.62647,0.11309
38.069,0.62283,0.11245
38.102,0.61984,0.11197
38.136,0.61609,0.11133
38.17,0.61252,0.11071
38.203,0.60832,0.10994
38.237,0.60471,0.10929
38.271,0.60224,0.10892
38.304,0.60104,0.10883
38.338,0.60112,0.10898
38.371,0.60381,0.10972
38.405,0.60612,0.11037
38.439,0.6077,0.11083
38.472,0.60915,0.11119
38.506,0.61113,0.11161
38.54,0.61418,0.11227
38.573,0.6182,0.11318
38.607,0.62256,0.11426
38.641,0.62483,0.11483
38.674,0.62491,0.11489
38.708,0.62571,0.11508
38.742,0.62664,0.11533
38.775,0.62751,0.11549
38.809,0.62909,0.11576
38.842,0.6294,0.11573
38.876,0.6285,0.11544
38.91,0.62748,0.11513
38.943,0.62844,0.11524
38.977,0.62778,0.11504
39.011,0.6274,0.11484
39.044,0.62905,0.1151
39.078,0.62914,0.115
39.112,0.62867,0.11467
39.145,0.62806,0.11429
39.179,0.62722,0.11386
39.213,0.62756,0.11373
39.246,0.62736,0.1135
39.28,0.62673,0.11326
39.314,0.62458,0.11273
39.347,0.62335,0.1125
39.381,0.62133,0.11207
39.414,0.61992,0.11185
39.448,0.61875,0.11171
39.482,0.61603,0.11119
39.515,0.61374,0.11078
39.549,0.61153,0.11041
39.583,0.6094,0.11
39.616,0.60668,0.10947
39.65,0.60475,0.1091
39.684,0.60253,0.1087
39.717,0.60023,0.10829
39.751,0.5979,0.10786
39.785,0.59566,0.10748
39.818,0.59331,0.10703
39.852,0.59084,0.10659
39.886,0.58948,0.1064
39.919,0.58752,0.1061
39.953,0.58645,0.10602
39.987,0.58496,0.10583
40.02,0.58342,0.10561
40.054,0.58187,0.1054
40.087,0.58159,0.10544
40.121,0.58085,0.10543
40.155,0.58074,0.10555
40.188,0.57991,0.10556
40.222,0.57865,0.10549
40.256,0.57809,0.10555
40.289,0.57745,0.10558
40.323,0.57785,0.10583
40.357,0.57905,0.1063
40.39,0.57876,0.10642
40.424,0.57835,0.1065
40.458,0.57943,0.10686
40.491,0.58016,0.10717
40.525,0.58189,0.10772
40.559,0.58265,0.1081
40.592,0.58309,0.10844
40.626,0.58571,0.10925
40.66,0.58818,0.11004
40.693,0.58854,0.11032
40.727,0.58888,0.11056
40.76,0.58973,0.11087
40.794,0.58994,0.11096
40.828,0.5902,0.11099
40.861,0.59149,0.11123
40.895,0.59193,0.11127
40.929,0.59279,0.11136
40.962,0.59594,0.11198
40.996,0.59561,0.1118
41.03,0.5963,0.11178
41.063,0.59635,0.11162
41.097,0.59558,0.11128
41.131,0.59372,0.11072
41.164,0.5925,0.11038
41.198,0.5908,0.10989
41.232,0.59039,0.1097
41.265,0.58838,0.10914
41.299,0.58603,0.10847
41.333,0.58364,0.10779
41.366,0.5813,0.10712
41.4,0.58001,0.10664
41.434,0.57973,0.10634
41.467,0.58015,0.1062
41.501,0.57912,0.10572
41.535,0.57891,0.10548
41.568,0.57813,0.10508
41.602,0.57753,0.10473
41.636,0.57752,0.10457
41.669,0.57652,0.10416
41.703,0.57554,0.10369
41.737,0.57624,0.10367
41.77,0.57695,0.10366
41.804,0.57676,0.10347
41.838,0.5768,0.1034
41.871,0.57538,0.10302
41.905,0.57563,0.103
41.939,0.57617,0.10308
41.972,0.57641,0.1031
42.006,0.57659,0.10317
42.04,0.57712,0.10334
42.073,0.5776,0.10348
42.107,0.57734,0.10341
42.141,0.5776,0.10343
42.174,0.57615,0.10301
42.208,0.57473,0.10255
42.242,0.57631,0.10282
42.275,0.57826,0.10323
42.309,0.57927,0.10342
42.343,0.58122,0.10379
42.376,0.5831,0.10407
42.41,0.58518,0.10429
42.443,0.58744,0.10452
42.477,0.59071,0.10497
42.511,0.59275,0.10516
42.544,0.5935,0.1051
42.578,0.59401,0.105
42.612,0.59455,0.10494
42.645,0.59617,0.10518
42.679,0.59678,0.10526
42.713,0.59701,0.1052
42.746,0.59753,0.10522
42.78,0.59764,0.10517
42.814,0.59804,0.10517
42.847,0.5985,0.10522
42.881,0.60045,0.10558
42.915,0.6011,0.10563
42.948,0.60047,0.10538
42.982,0.60219,0.10562
43.016,0.60315,0.10562
43.049,0.60391,0.10551
43.083,0.60672,0.10587
43.117,0.60698,0.10568
43.15,0.60713,0.10547
43.184,0.60931,0.10581
43.217,0.60999,0.10587
43.251,0.61244,0.10632
43.285,0.61506,0.10687
43.318,0.61663,0.10722
43.352,0.62112,0.1082
43.386,0.62269,0.10851
43.419,0.62402,0.10871
43.453,0.62617,0.10906
43.487,0.62754,0.10922
43.52,0.62871,0.10933
43.554,0.63013,0.10948
43.588,0.63033,0.10937
43.621,0.63086,0.10943
43.655,0.62882,0.1089
43.689,0.62698,0.1084
43.722,0.62592,0.10807
43.756,0.62685,0.10824
43.789,0.62663,0.10819
43.823,0.62606,0.10807
43.857,0.62472,0.10776
43.89,0.6267,0.10825
43.924,0.6247,0.10783
43.958,0.62216,0.10725
43.991,0.62047,0.10684
44.025,0.62041,0.10677
44.059,0.62284,0.10734
44.092,0.6216,0.10715
44.126,0.6217,0.1073
44.159,0.62315,0.10781
44.193,0.62037,0.10746
44.227,0.62065,0.10779
44.26,0.62012,0.10794
44.294,0.62009,0.10828
44.328,0.61899,0.10836
44.361,0.6191,0.10868
44.395,0.61851,0.10886
44.429,0.61874,0.10923
44.462,0.61624,0.10901
44.496,0.61398,0.10879
44.53,0.61175,0.10856
44.563,0.61187,0.10887
44.597,0.61259,0.10929
44.63,0.61158,0.10923
44.664,0.61046,0.10912
44.698,0.61006,0.1091
44.731,0.61258,0.10967
44.765,0.61404,0.10996
44.799,0.61621,0.11038
44.832,0.61854,0.11083
44.866,0.62051,0.1112
44.899,0.62184,0.11147
44.933,0.62262,0.11162
44.967,0.62143,0.11134
45,0.62251,0.11161
45.034,0.62346,0.11189
45.068,0.62442,0.11217
45.101,0.62605,0.11261
45.135,0.62614,0.11269
45.169,0.62545,0.11263
45.202,0.62578,0.11279
45.236,0.62569,0.11284
45.27,0.6251,0.11279
45.303,0.62455,0.11276
45.337,0.62588,0.11318
45.37,0.62653,0.11345
45.404,0.62654,0.11355
45.438,0.62756,0.11391
45.471,0.62885,0.11436
45.505,0.62938,0.11464
45.539,0.62961,0.11481
45.572,0.63029,0.11511
45.606,0.63039,0.11533
45.64,0.62989,0.11542
45.673,0.63051,0.11578
45.707,0.62995,0.11588
45.741,0.62668,0.11532
45.774,0.62424,0.11492
45.808,0.62133,0.11441
45.842,0.61838,0.11385
45.875,0.61425,0.11313
45.909,0.60971,0.11234
45.942,0.60286,0.11097
45.976,0.5996,0.11042
46.01,0.59487,0.10955
46.043,0.58995,0.10863
46.077,0.58501,0.10762
46.111,0.58094,0.10679
46.144,0.57941,0.10654
46.178,0.57817,0.10639
46.212,0.57726,0.10623
46.245,0.57733,0.10626
46.279,0.57757,0.10631
46.313,0.5792,0.10666
46.346,0.58086,0.10704
46.38,0.58085,0.10702
46.414,0.58054,0.10694
46.447,0.58104,0.10706
46.481,0.58413,0.10782
46.514,0.58604,0.10836
46.548,0.58685,0.10867
46.582,0.5872,0.10883
46.615,0.58762,0.10896
46.649,0.58801,0.10905
46.683,0.58872,0.10916
46.716,0.59001,0.10938
46.75,0.59319,0.10999
46.784,0.59527,0.11034
46.817,0.5969,0.11056
46.851,0.59957,0.11103
46.885,0.60222,0.11149
46.918,0.60402,0.11169
46.952,0.60505,0.11161
46.986,0.60541,0.11124
47.019,0.60686,0.11111
47.053,0.60947,0.11127
47.087,0.61309,0.11172
47.12,0.61487,0.11182
47.154,0.61674,0.11194
47.188,0.61797,0.11196
47.221,0.61762,0.1116
47.255,0.61754,0.11129
47.289,0.61825,0.11119
47.322,0.61839,0.11099
47.356,0.61817,0.11075
47.389,0.616,0.11006
47.423,0.61365,0.10937
47.457,0.60981,0.10831
47.49,0.6085,0.10787
47.524,0.6076,0.10758
47.558,0.60641,0.10717
47.591,0.60497,0.10667
47.625,0.6047,0.10638
47.659,0.60528,0.10625
47.692,0.60637,0.1062
47.726,0.60761,0.10625
47.76,0.60842,0.10626
47.793,0.60848,0.10612
47.827,0.60718,0.10569
47.861,0.60734,0.10559
47.894,0.60748,0.10556
47.928,0.60822,0.10569
47.962,0.60946,0.10598
47.995,0.61033,0.10626
48.029,0.60871,0.106
48.063,0.60579,0.10546
48.096,0.60363,0.10511
48.13,0.60153,0.10481
48.163,0.60095,0.1049
48.197,0.59977,0.10488
48.231,0.59987,0.10519
48.264,0.60062,0.10566
48.298,0.59817,0.10542
48.332,0.59634,0.10529
48.365,0.59472,0.10521
48.399,0.59111,0.10468
48.433,0.59233,0.10521
48.466,0.59143,0.10525
48.5,0.59077,0.10531
48.534,0.59144,0.10566
48.567,0.59317,0.10614
48.601,0.59733,0.10715
48.634,0.60035,0.10777
48.668,0.60044,0.1077
48.702,0.6025,0.10814
48.735,0.60755,0.10927
48.769,0.60997,0.10981
48.803,0.61121,0.11001
48.836,0.61072,0.10983
48.87,0.61152,0.10995
48.904,0.61072,0.10973
48.937,0.61171,0.10989
48.971,0.61191,0.10983
49.005,0.61212,0.10973
49.038,0.61092,0.1093
49.072,0.6108,0.1091
49.105,0.60927,0.10857
49.139,0.60895,0.10827
49.173,0.60821,0.10785
49.206,0.6077,0.10745
49.24,0.6103,0.10777
49.274,0.61251,0.108
49.307,0.61276,0.10779
49.341,0.61405,0.10788
49.375,0.61527,0.10798
49.408,0.61663,0.10814
49.442,0.6181,0.10836
49.476,0.61816,0.10828
49.509,0.61794,0.10817
49.543,0.61685,0.10786
49.576,0.61462,0.10734
49.61,0.61282,0.10687
49.644,0.61237,0.10671
49.677,0.6109,0.10641
49.711,0.6101,0.10627
49.745,0.61019,0.10635
49.778,0.60825,0.10595
49.812,0.60697,0.10565
49.846,0.60738,0.10568
49.879,0.60822,0.10578
49.913,0.60911,0.10591
49.947,0.61093,0.10629
49.98,0.61239,0.10655
50.014,0.61335,0.10673
50.047,0.61488,0.10708
50.081,0.61649,0.10751
50.115,0.61758,0.10781
50.148,0.618,0.10795
50.182,0.61889,0.1082
50.216,0.61767,0.10799
50.249,0.61904,0.10844
50.283,0.61946,0.10865
50.317,0.62046,0.10902
50.35,0.62247,0.10961
50.384,0.62424,0.11015
50.417,0.62512,0.1105
50.451,0.6261,0.11084
50.485,0.6273,0.1112
50.518,0.62938,0.11174
50.552,0.62968,0.11181
50.586,0.63138,0.11217
50.619,0.63357,0.11263
50.653,0.63504,0.113
50.687,0.63642,0.11338
50.72,0.63707,0.1136
50.754,0.64038,0.11447
50.788,0.64289,0.11521
50.821,0.64552,0.116
50.855,0.64754,0.11661
50.888,0.6487,0.11705
50.922,0.64951,0.11742
50.956,0.64998,0.11764
50.989,0.64979,0.11768
51.023,0.64929,0.11768
51.057,0.64941,0.11775
51.09,0.64884,0.11767
51.124,0.6471,0.11738
51.158,0.64526,0.11705
51.191,0.6429,0.11659
51.225,0.64026,0.11607
51.258,0.63776,0.11564
51.292,0.6348,0.11511
51.326,0.63383,0.11498
51.359,0.63228,0.11472
51.393,0.63214,0.11476
51.427,0.63101,0.11454
51.46,0.62931,0.11417
51.494,0.62791,0.11389
51.528,0.62582,0.11342
51.561,0.62292,0.11274
51.595,0.6191,0.11187
51.629,0.61729,0.11153
51.662,0.61395,0.11087
51.696,0.61083,0.11026
51.729,0.6068,0.10948
51.763,0.60487,0.10914
51.797,0.60102,0.10835
51.83,0.59706,0.10751
51.864,0.59615,0.10734
51.898,0.59458,0.10705
51.931,0.59163,0.10649
51.965,0.5902,0.10628
51.999,0.58628,0.10547
52.032,0.58347,0.10488
52.066,0.58139,0.10449
52.099,0.57992,0.10417
52.133,0.57825,0.10382
52.167,0.5779,0.10376
52.2,0.57719,0.10363
52.234,0.57754,0.1038
52.268,0.57823,0.10401
52.301,0.57887,0.10416
52.335,0.58096,0.10468
52.369,0.58157,0.10486
52.402,0.58207,0.10502
52.436,0.58382,0.10548
52.47,0.5848,0.1058
52.503,0.58618,0.10625
52.537,0.58611,0.10634
52.57,0.58619,0.10645
52.604,0.58677,0.10663
52.638,0.58634,0.10647
52.671,0.58466,0.10601
52.705,0.58362,0.10569
52.739,0.58279,0.10539
52.772,0.584,0.10551
52.806,0.58345,0.10519
52.84,0.58346,0.10499
52.873,0.58361,0.10481
52.907,0.58382,0.10461
52.941,0.58517,0.10471
52.974,0.58767,0.10513
53.008,0.58942,0.10537
53.042,0.59099,0.10558
53.075,0.595,0.10638
53.109,0.59715,0.10677
53.143,0.59792,0.10685
53.176,0.59874,0.10689
53.21,0.6014,0.1073
53.244,0.604,0.1077
53.277,0.60617,0.10797
53.311,0.60755,0.10806
53.344,0.60913,0.1082
53.378,0.61052,0.10836
53.412,0.6124,0.10866
53.445,0.61435,0.10899
53.479,0.61489,0.10898
53.513,0.61572,0.10904
53.546,0.61807,0.1095
53.58,0.62025,0.10992
53.614,0.61998,0.10978
53.647,0.61898,0.10947
53.681,0.61858,0.10927
53.715,0.61741,0.10891
53.748,0.62025,0.10944
53.782,0.62289,0.10994
53.816,0.62364,0.10997
53.849,0.6237,0.10982
53.883,0.62447,0.10981
53.917,0.62242,0.10918
53.95,0.62207,0.10893
53.984,0.62329,0.10911
54.018,0.62445,0.10933
54.051,0.62318,0.10902
54.085,0.62168,0.10867
54.118,0.62085,0.10839
54.152,0.62008,0.10816
54.186,0.61606,0.10724
54.219,0.61384,0.10673
54.253,0.6118,0.10622
54.287,0.6105,0.10592
54.32,0.60965,0.10576
54.354,0.60809,0.10542
54.388,0.60762,0.10532
54.421,0.60834,0.10548
54.455,0.61096,0.10607
54.489,0.61466,0.10693
54.522,0.61759,0.10762
54.556,0.62251,0.10877
54.589,0.62737,0.10994
54.623,0.63276,0.11124
54.657,0.63729,0.11234
54.69,0.64147,0.11337
54.724,0.64453,0.11415
54.758,0.64825,0.11508
54.791,0.65135,0.11589
54.825,0.65354,0.11653
54.859,0.65333,0.11664
54.892,0.65198,0.11651
54.926,0.65033,0.11634
54.959,0.64803,0.11604
54.993,0.64516,0.11566
55.027,0.64127,0.11505
55.06,0.63682,0.11431
55.094,0.63246,0.11356
55.128,0.62882,0.11295
55.161,0.62462,0.1122
55.195,0.62107,0.11154
55.229,0.61995,0.11142
55.262,0.62013,0.11157
55.296,0.61974,0.11163
55.33,0.61875,0.11165
55.363,0.61866,0.11185
55.397,0.61966,0.1123
55.43,0.62069,0.11281
55.464,0.62138,0.11326
55.498,0.6244,0.11418
55.531,0.62559,0.11466
55.565,0.62543,0.11482
55.599,0.62558,0.11501
55.632,0.6253,0.11506
55.666,0.62568,0.11522
55.7,0.62506,0.11509
55.733,0.62451,0.11492
55.767,0.6249,0.1149
55.8,0.62452,0.11481
55.834,0.62388,0.11465
55.868,0.6213,0.11399
55.901,0.61792,0.11315
55.935,0.61485,0.11235
55.969,0.61252,0.11173
56.002,0.61125,0.11135
56.036,0.61136,0.1113
56.07,0.61028,0.11102
56.103,0.6089,0.11071
56.137,0.61054,0.11104
56.171,0.61193,0.11137
56.204,0.61118,0.11128
56.238,0.61057,0.11123
56.271,0.60739,0.11058
56.305,0.60782,0.11078
56.339,0.61011,0.11129
56.372,0.61244,0.11175
56.406,0.61441,0.11209
56.44,0.61378,0.11188
56.473,0.61313,0.11157
56.507,0.61455,0.11163
56.541,0.617,0.11196
56.574,0.61979,0.11242
56.608,0.61992,0.11225
56.642,0.62127,0.11235
56.675,0.62012,0.11189
56.709,0.61952,0.11154
56.743,0.61899,0.11126
56.776,0.61939,0.1113
56.81,0.61671,0.11063
56.843,0.61527,0.11022
56.877,0.61463,0.11002
56.911,0.61359,0.10976
56.944,0.61428,0.10988
56.978,0.61399,0.10978
57.012,0.61341,0.10954
57.045,0.61131,0.10894
57.079,0.61044,0.10856
57.112,0.61098,0.10847
57.146,0.61104,0.10832
57.18,0.61234,0.10845
57.213,0.61434,0.10876
57.247,0.61542,0.10897
57.281,0.61686,0.10924
57.314,0.61849,0.10957
57.348,0.62281,0.11058
57.382,0.62529,0.11119
57.415,0.62818,0.11195
57.449,0.62965,0.11246
57.483,0.63072,0.11289
57.516,0.63052,0.11307
57.55,0.63051,0.11326
57.584,0.63035,0.11343
57.617,0.63132,0.11382
57.651,0.63252,0.11434
57.685,0.6324,0.11462
57.718,0.63016,0.11431
57.752,0.62853,0.11404
57.785,0.62756,0.11384
57.819,0.62826,0.114
57.853,0.62826,0.11389
57.886,0.62719,0.11361
57.92,0.62697,0.11349
57.954,0.62665,0.11332
57.987,0.62722,0.11333
58.021,0.62765,0.11333
58.055,0.62936,0.11355
58.088,0.6309,0.11375
58.122,0.63175,0.11381
58.156,0.63335,0.11409
58.189,0.63618,0.11471
58.223,0.6374,0.11495
58.257,0.63952,0.11541
58.29,0.6414,0.11579
58.324,0.64087,0.11551
58.357,0.6422,0.11564
58.391,0.64241,0.11556
58.425,0.64142,0.11519
58.458,0.63948,0.11452
58.492,0.63849,0.11402
58.526,0.63698,0.11346
58.559,0.63441,0.11265
58.593,0.6324,0.11202
58.627,0.62762,0.11075
58.66,0.62115,0.10907
58.694,0.61797,0.10812
58.728,0.61739,0.10778
58.761,0.61741,0.1076
58.795,0.61454,0.10675
58.828,0.61012,0.10557
58.862,0.60613,0.10451
58.896,0.60206,0.10348
58.929,0.59727,0.10228
58.963,0.59541,0.10176
58.997,0.59666,0.10193
59.03,0.59842,0.10228
59.064,0.59602,0.10171
59.098,0.5935,0.10108
59.131,0.59158,0.10052
59.165,0.59178,0.10041
59.199,0.59196,0.10023
59.232,0.59316,0.10024
59.266,0.59141,0.099633
59.299,0.59482,0.10019
59.333,0.59785,0.10067
59.367,0.59952,0.10078
59.4,0.60077,0.10081
59.434,0.60294,0.10104
59.468,0.60475,0.10118
59.501,0.60877,0.10182
59.535,0.61069,0.102
59.569,0.61233,0.1022
59.602,0.61592,0.10281
59.636,0.6222,0.104
59.669,0.62738,0.10488
59.703,0.63165,0.10557
59.737,0.63717,0.10652
59.77,0.64361,0.10763
59.804,0.64941,0.10861
59.838,0.65036,0.10842
59.871,0.65223,0.10843
59.905,0.65513,0.10876
59.938,0.65903,0.10935
59.972,0.66278,0.1099
60.006,0.66578,0.1103


==> figs/data/sd7003_Cl_Cd_z4_d.csv <==
t,cl,cd
0.018129,1.1566,0.3701
0.18593,0.93093,0.19399
0.35474,0.80344,0.14578
0.52343,0.79158,0.12677
0.69191,0.79735,0.11347
0.86018,0.80899,0.10294
1.0282,0.81949,0.093843
1.1961,0.82656,0.08399
1.3641,0.84135,0.076799
1.5321,0.85899,0.072907
1.7001,0.87327,0.070705
1.8682,0.88306,0.0699
2.0362,0.89669,0.07327
2.2042,0.89698,0.079389
2.3719,0.93485,0.087045
2.5398,0.93861,0.088489
2.7075,0.94801,0.088496
2.8753,0.97695,0.089889
3.0432,0.97725,0.0869
3.2111,0.99851,0.08759
3.3791,0.9884,0.085282
3.5471,0.98942,0.087179
3.715,1.0016,0.092455
3.8829,1.012,0.095834
4.0507,1.0265,0.096403
4.2186,1.0384,0.097141
4.3866,1.0488,0.098302
4.5545,1.0664,0.10129
4.7225,1.0845,0.10611
4.8905,1.1093,0.11233
5.0584,1.1134,0.11439
5.2263,1.1018,0.11323
5.3943,1.0996,0.11371
5.5622,1.0915,0.11295
5.7301,1.0841,0.11411
5.8981,1.0868,0.11764
6.0658,1.1134,0.12663
6.2337,1.1331,0.13395
6.4015,1.1416,0.13796
6.5693,1.1451,0.1406
6.7371,1.1461,0.14233
6.9049,1.1638,0.14949
7.0727,1.1881,0.15673
7.2404,1.202,0.16286
7.4082,1.187,0.16391
7.5759,1.1404,0.15707
7.7436,1.0802,0.14787
7.9113,1.0506,0.14641
8.079,1.04,0.15132
8.2466,1.0135,0.15262
8.4142,0.99993,0.15523
8.5818,0.98987,0.15677
8.7495,0.98025,0.15774
8.9172,0.96375,0.15811
9.0849,0.94329,0.1568
9.2527,0.9197,0.15546
9.4204,0.88627,0.15159
9.5882,0.83849,0.14377
9.756,0.79623,0.13633
9.9239,0.77003,0.13195
10.092,0.75126,0.12852
10.259,0.7541,0.13078
10.427,0.75682,0.13197
10.595,0.73331,0.12675
10.763,0.7024,0.11926
10.931,0.68515,0.11501
11.099,0.67413,0.11227
11.268,0.68651,0.11452
11.436,0.684,0.11248
11.604,0.66729,0.10837
11.772,0.64937,0.10554
11.939,0.63608,0.10471
12.107,0.64105,0.1081
12.275,0.66302,0.11446
12.443,0.68754,0.1207
12.611,0.70339,0.124
12.779,0.70609,0.12372
12.947,0.6999,0.12207
13.115,0.68543,0.11979
13.283,0.66073,0.11575
13.451,0.62475,0.10927
13.619,0.59481,0.10405
13.787,0.57163,0.10068
13.955,0.56298,0.10042
14.123,0.5639,0.10202
14.291,0.57436,0.10536
14.459,0.5913,0.10938
14.627,0.60491,0.11234
14.795,0.60932,0.11374
14.964,0.59889,0.11192
15.132,0.59236,0.11129
15.3,0.58233,0.10971
15.468,0.57563,0.10869
15.637,0.56934,0.10717
15.805,0.56458,0.10542
15.973,0.56776,0.10542
16.142,0.57447,0.10599
16.31,0.58826,0.10805
16.479,0.5965,0.10827
16.647,0.60031,0.10741
16.815,0.59502,0.10461
16.984,0.59559,0.10376
17.152,0.59781,0.10435
17.32,0.59964,0.10573
17.488,0.60163,0.10694
17.656,0.60758,0.10858
17.825,0.62127,0.11205
17.993,0.61896,0.11198
18.161,0.60936,0.10953
18.329,0.60592,0.1079
18.497,0.60651,0.10767
18.666,0.5995,0.10634
18.834,0.57948,0.10227
19.002,0.58449,0.10392
19.17,0.60843,0.11012
19.338,0.62693,0.11474
19.506,0.63842,0.11694
19.675,0.64299,0.11655
19.843,0.64663,0.11522
20.011,0.64649,0.11329
20.179,0.64985,0.11296
20.347,0.65415,0.11384
20.515,0.65624,0.11455
20.683,0.64997,0.11394
20.851,0.63288,0.11112
21.02,0.62318,0.10981
21.188,0.63093,0.11203
21.356,0.64974,0.11651
21.524,0.66593,0.11975
21.692,0.67256,0.12036
21.86,0.67464,0.11975
22.028,0.67431,0.1189
22.196,0.66788,0.11784
22.364,0.65232,0.11529
22.532,0.62983,0.11131
22.7,0.61377,0.1085
22.868,0.60384,0.10746
23.036,0.59383,0.10664
23.205,0.59023,0.10726
23.373,0.59222,0.10867
23.541,0.60288,0.11123
23.709,0.61363,0.1131
23.878,0.61223,0.1116
24.046,0.60844,0.10919
24.215,0.60408,0.10653
24.383,0.61034,0.10537
24.552,0.62033,0.10551
24.72,0.6241,0.10528
24.889,0.62652,0.10544
25.057,0.62884,0.10592
25.225,0.63523,0.10758
25.393,0.63555,0.10815
25.562,0.64033,0.10951
25.73,0.64235,0.11004
25.898,0.65637,0.11274
26.066,0.67314,0.11618
26.234,0.67655,0.11702
26.402,0.67455,0.11746
26.57,0.65948,0.11523
26.739,0.65498,0.11556
26.907,0.6546,0.11748
27.075,0.65077,0.11882
27.243,0.63852,0.11739
27.411,0.62861,0.11549
27.579,0.62792,0.11568
27.748,0.62068,0.11396
27.916,0.61799,0.113
28.084,0.63083,0.1153
28.252,0.62948,0.11448
28.42,0.60923,0.10861
28.589,0.59827,0.10517
28.757,0.59945,0.10558
28.925,0.60552,0.10726
29.093,0.62767,0.11241
29.262,0.63688,0.11432
29.43,0.63641,0.11239
29.598,0.63588,0.10949
29.766,0.63261,0.10673
29.935,0.62064,0.10229
30.103,0.61912,0.10112
30.271,0.62034,0.10179
30.439,0.62254,0.10305
30.607,0.63499,0.106
30.775,0.63915,0.10661
30.943,0.64122,0.10645
31.111,0.64632,0.10684
31.279,0.65921,0.10835
31.448,0.67766,0.11152
31.616,0.69295,0.11484
31.784,0.68965,0.11484
31.952,0.67486,0.11109
32.12,0.67298,0.10993
32.288,0.67877,0.11086
32.456,0.67757,0.11099
32.624,0.66857,0.10932
32.792,0.66801,0.10864
32.96,0.67512,0.10864
33.128,0.68492,0.10934
33.296,0.69863,0.11136
33.464,0.71067,0.11314
33.632,0.72365,0.11482
33.8,0.7371,0.11697
33.968,0.74417,0.11857
34.136,0.74109,0.11955
34.304,0.73324,0.11944
34.472,0.7168,0.11752
34.64,0.69827,0.1154
34.808,0.69737,0.11804
34.976,0.70189,0.12072
35.144,0.71003,0.12399
35.312,0.71094,0.12505
35.48,0.70833,0.12469
35.648,0.69838,0.12143
35.816,0.6952,0.12038
35.984,0.6822,0.11804
36.152,0.65999,0.11363
36.32,0.64817,0.11164
36.488,0.63794,0.11001
36.656,0.63074,0.10946
36.824,0.63,0.11047
36.993,0.63883,0.11248
37.161,0.64879,0.11531
37.329,0.64646,0.11562
37.497,0.64099,0.11527
37.665,0.64157,0.11601
37.833,0.6434,0.11627
38.001,0.63144,0.11402
38.17,0.61252,0.11071
38.338,0.60112,0.10898
38.506,0.61113,0.11161
38.674,0.62491,0.11489
38.842,0.6294,0.11573
39.011,0.6274,0.11484
39.179,0.62722,0.11386
39.347,0.62335,0.1125
39.515,0.61374,0.11078
39.684,0.60253,0.1087
39.852,0.59084,0.10659
40.02,0.58342,0.10561
40.188,0.57991,0.10556
40.357,0.57905,0.1063
40.525,0.58189,0.10772
40.693,0.58854,0.11032
40.861,0.59149,0.11123
41.03,0.5963,0.11178
41.198,0.5908,0.10989
41.366,0.5813,0.10712
41.535,0.57891,0.10548
41.703,0.57554,0.10369
41.871,0.57538,0.10302
42.04,0.57712,0.10334
42.208,0.57473,0.10255
42.376,0.5831,0.10407
42.544,0.5935,0.1051
42.713,0.59701,0.1052
42.881,0.60045,0.10558
43.049,0.60391,0.10551
43.217,0.60999,0.10587
43.386,0.62269,0.10851
43.554,0.63013,0.10948
43.722,0.62592,0.10807
43.89,0.6267,0.10825
44.059,0.62284,0.10734
44.227,0.62065,0.10779
44.395,0.61851,0.10886
44.563,0.61187,0.10887
44.731,0.61258,0.10967
44.899,0.62184,0.11147
45.068,0.62442,0.11217
45.236,0.62569,0.11284
45.404,0.62654,0.11355
45.572,0.63029,0.11511
45.741,0.62668,0.11532
45.909,0.60971,0.11234
46.077,0.58501,0.10762
46.245,0.57733,0.10626
46.414,0.58054,0.10694
46.582,0.5872,0.10883
46.75,0.59319,0.10999
46.918,0.60402,0.11169
47.087,0.61309,0.11172
47.255,0.61754,0.11129
47.423,0.61365,0.10937
47.591,0.60497,0.10667
47.76,0.60842,0.10626
47.928,0.60822,0.10569
48.096,0.60363,0.10511
48.264,0.60062,0.10566
48.433,0.59233,0.10521
48.601,0.59733,0.10715
48.769,0.60997,0.10981
48.937,0.61171,0.10989
49.105,0.60927,0.10857
49.274,0.61251,0.108
49.442,0.6181,0.10836
49.61,0.61282,0.10687
49.778,0.60825,0.10595
49.947,0.61093,0.10629
50.115,0.61758,0.10781
50.283,0.61946,0.10865
50.451,0.6261,0.11084
50.619,0.63357,0.11263
50.788,0.64289,0.11521
50.956,0.64998,0.11764
51.124,0.6471,0.11738
51.292,0.6348,0.11511
51.46,0.62931,0.11417
51.629,0.61729,0.11153
51.797,0.60102,0.10835
51.965,0.5902,0.10628
52.133,0.57825,0.10382
52.301,0.57887,0.10416
52.47,0.5848,0.1058
52.638,0.58634,0.10647
52.806,0.58345,0.10519
52.974,0.58767,0.10513
53.143,0.59792,0.10685
53.311,0.60755,0.10806
53.479,0.61489,0.10898
53.647,0.61898,0.10947
53.816,0.62364,0.10997
53.984,0.62329,0.10911
54.152,0.62008,0.10816
54.32,0.60965,0.10576
54.489,0.61466,0.10693
54.657,0.63729,0.11234
54.825,0.65354,0.11653
54.993,0.64516,0.11566
55.161,0.62462,0.1122
55.33,0.61875,0.11165
55.498,0.6244,0.11418
55.666,0.62568,0.11522
55.834,0.62388,0.11465
56.002,0.61125,0.11135
56.171,0.61193,0.11137
56.339,0.61011,0.11129
56.507,0.61455,0.11163
56.675,0.62012,0.11189
56.843,0.61527,0.11022
57.012,0.61341,0.10954
57.18,0.61234,0.10845
57.348,0.62281,0.11058
57.516,0.63052,0.11307
57.685,0.6324,0.11462
57.853,0.62826,0.11389
58.021,0.62765,0.11333
58.189,0.63618,0.11471
58.357,0.6422,0.11564
58.526,0.63698,0.11346
58.694,0.61797,0.10812
58.862,0.60613,0.10451
59.03,0.59842,0.10228
59.199,0.59196,0.10023
59.367,0.59952,0.10078
59.535,0.61069,0.102
59.703,0.63165,0.10557
59.871,0.65223,0.10843


==> figs/data/sd7003_div_hist_z100.csv <==
x,f
-0.019596,0.00020458
-0.019192,0.00011016
-0.018788,8.6554e-05
-0.018384,7.0817e-05
-0.01798,7.0817e-05
-0.017576,6.2949e-05
-0.017172,5.508e-05
-0.016768,5.508e-05
-0.016364,5.508e-05
-0.01596,4.7211e-05
-0.015556,4.7211e-05
-0.015152,3.9343e-05
-0.014747,4.7211e-05
-0.014343,3.9343e-05
-0.013939,4.7211e-05
-0.013535,4.7211e-05
-0.013131,3.9343e-05
-0.012727,3.9343e-05
-0.012323,4.7211e-05
-0.011919,3.9343e-05
-0.011515,3.9343e-05
-0.011111,0.00033835
-0.010707,0.00080259
-0.010303,0.00083407
-0.009899,0.00065309
-0.0094949,0.00055867
-0.0090909,0.00056654
-0.0086869,0.00070817
-0.0082828,0.00056654
-0.0078788,0.00055867
-0.0074747,0.00073178
-0.0070707,0.00069243
-0.0066667,0.001196
-0.0062626,0.0009521
-0.0058586,0.0024314
-0.0054545,0.0027776
-0.0050505,0.0015265
-0.0046465,0.0015186
-0.0042424,0.0019278
-0.0038384,0.0022111
-0.0034343,0.003714
-0.0030303,0.0031553
-0.0026263,0.0043356
-0.0022222,0.0062162
-0.0018182,0.0059172
-0.0014141,0.01152
-0.0010101,0.063114
-0.00060606,0.14429
-0.00020202,0.28208
0.00020202,0.23293
0.00060606,0.11992
0.0010101,0.019829
0.0014141,0.013558
0.0018182,0.010623
0.0022222,0.0079394
0.0026263,0.0077269
0.0030303,0.0059958
0.0034343,0.006169
0.0038384,0.0052011
0.0042424,0.0035251
0.0046465,0.0040366
0.0050505,0.0018491
0.0054545,0.0031946
0.0058586,0.0022111
0.0062626,0.0024707
0.0066667,0.0010544
0.0070707,0.00095996
0.0074747,0.0011331
0.0078788,0.00025179
0.0082828,0.00020458
0.0086869,0.00023606
0.0090909,0.00032261
0.0094949,0.00020458
0.009899,8.6554e-05
0.010303,8.6554e-05
0.010707,8.6554e-05
0.011111,9.4423e-05
0.011515,9.4423e-05
0.011919,0.00011016
0.012323,0.00013377
0.012727,0.00018098
0.013131,0.00031474
0.013535,0
0.013939,0
0.014343,0
0.014747,0
0.015152,0
0.015556,0
0.01596,0
0.016364,0
0.016768,0
0.017172,0
0.017576,0
0.01798,0
0.018384,0
0.018788,0
0.019192,0
0.019596,0
0.02,0


==> figs/data/sd7003_div_hist_z20.csv <==
x,f
-0.019596,0.0001725
-0.019192,0.0001725
-0.018788,0.00018818
-0.018384,0.00018818
-0.01798,0.0001725
-0.017576,0.00075273
-0.017172,0.00042341
-0.016768,0.00039205
-0.016364,0.00036068
-0.01596,0.00032932
-0.015556,0.00032932
-0.015152,0.00026659
-0.014747,0.00028227
-0.014343,0.00029796
-0.013939,0.00025091
-0.013535,0.00028227
-0.013131,0.00025091
-0.012727,0.00026659
-0.012323,0.00025091
-0.011919,0.00025091
-0.011515,0.0005175
-0.011111,0.00045477
-0.010707,0.00090955
-0.010303,0.00058023
-0.009899,0.00054886
-0.0094949,0.00050182
-0.0090909,0.0005175
-0.0086869,0.00075273
-0.0082828,0.0020386
-0.0078788,0.0025091
-0.0074747,0.0018348
-0.0070707,0.0015995
-0.0066667,0.0015995
-0.0062626,0.0041557
-0.0058586,0.0025561
-0.0054545,0.0037166
-0.0050505,0.0026659
-0.0046465,0.0026032
-0.0042424,0.0054259
-0.0038384,0.011385
-0.0034343,0.010381
-0.0030303,0.0092366
-0.0026263,0.011244
-0.0022222,0.019681
-0.0018182,0.014835
-0.0014141,0.021594
-0.0010101,0.01841
-0.00060606,0.063182
-0.00020202,0.11009
0.00020202,0.12047
0.00060606,0.064343
0.0010101,0.14181
0.0014141,0.070819
0.0018182,0.12036
0.0022222,0.063904
0.0026263,0.01725
0.0030303,0.0038577
0.0034343,0.0040459
0.0038384,0.0049084
0.0042424,0.0050652
0.0046465,0.004438
0.0050505,0.0056925
0.0054545,0.0063511
0.0058586,0.0051123
0.0062626,0.003795
0.0066667,0.0048771
0.0070707,0.0052691
0.0074747,0.0016309
0.0078788,0.00065864
0.0082828,0.00054886
0.0086869,0.00062727
0.0090909,0.00073705
0.0094949,0.0011134
0.009899,0.00029796
0.010303,0.00040773
0.010707,0.00042341
0.011111,9.4091e-05
0.011515,0.00012545
0.011919,0.00010977
0.012323,0.00010977
0.012727,9.4091e-05
0.013131,0.00010977
0.013535,9.4091e-05
0.013939,0.00010977
0.014343,0.00012545
0.014747,9.4091e-05
0.015152,0.00010977
0.015556,7.8409e-05
0.01596,0.00012545
0.016364,0.00012545
0.016768,7.8409e-05
0.017172,0.00012545
0.017576,9.4091e-05
0.01798,0.00010977
0.018384,0.00010977
0.018788,0.00010977
0.019192,0.00010977
0.019596,0.00012545
0.02,0.00010977


==> figs/data/sd7003_div_hist_z4.csv <==
x,f
-0.019596,0.00036413
-0.019192,0.00036413
-0.018788,0.00030811
-0.018384,0.00033612
-0.01798,0.0002801
-0.017576,0.00030811
-0.017172,0.00025209
-0.016768,0.0002801
-0.016364,0.00022408
-0.01596,0.0002801
-0.015556,0.00022408
-0.015152,0.00022408
-0.014747,0.0072545
-0.014343,0.0027169
-0.013939,0.0019607
-0.013535,0.0016246
-0.013131,0.0014005
-0.012727,0.0013725
-0.012323,0.0012604
-0.011919,0.0012604
-0.011515,0.0012604
-0.011111,0.0011764
-0.010707,0.0012044
-0.010303,0.0011204
-0.009899,0.0030811
-0.0094949,0.0019327
-0.0090909,0.0018766
-0.0086869,0.0017366
-0.0082828,0.0016526
-0.0078788,0.0016526
-0.0074747,0.0015685
-0.0070707,0.0014845
-0.0066667,0.0068063
-0.0062626,0.0051538
-0.0058586,0.0042855
-0.0054545,0.0036973
-0.0050505,0.021371
-0.0046465,0.012604
-0.0042424,0.011036
-0.0038384,0.015937
-0.0034343,0.013333
-0.0030303,0.0080388
-0.0026263,0.0073945
-0.0022222,0.010448
-0.0018182,0.0096633
-0.0014141,0.005938
-0.0010101,0.0060221
-0.00060606,0.0091031
-0.00020202,0.018038
0.00020202,0.081116
0.00060606,0.020111
0.0010101,0.013501
0.0014141,0.01717
0.0018182,0.0349
0.0022222,0.061285
0.0026263,0.05179
0.0030303,0.03546
0.0034343,0.026973
0.0038384,0.038989
0.0042424,0.02871
0.0046465,0.044479
0.0050505,0.025685
0.0054545,0.014257
0.0058586,0.01773
0.0062626,0.013557
0.0066667,0.018374
0.0070707,0.015153
0.0074747,0.024424
0.0078788,0.017926
0.0082828,0.0098034
0.0086869,0.0082068
0.0090909,0.008683
0.0094949,0.0090751
0.009899,0.010111
0.010303,0.012184
0.010707,0.0092152
0.011111,0.0097754
0.011515,0.0075626
0.011919,0.0047056
0.012323,0.0023528
0.012727,0.0022968
0.013131,0.01266
0.013535,0.0052938
0.013939,0.0055179
0.014343,0.0069184
0.014747,0.0056579
0.015152,0.0040054
0.015556,0.0027449
0.01596,0.0034172
0.016364,0.0047336
0.016768,0.00084029
0.017172,0.0008683
0.017576,0.00092432
0.01798,0.00089631
0.018384,0.00095233
0.018788,0.0010364
0.019192,0.0010644
0.019596,0.0012324
0.02,0.0017086


==> figs/data/sd7003_diva_z100.csv <==
t, d
0.013196,0.0014297
0.036557,0.0019796
0.060036,0.002306
0.083591,0.0025094
0.10721,0.0027591
0.13087,0.0028055
0.15453,0.0029136
0.17818,0.0030178
0.20182,0.0033154
0.22544,0.0033029
0.24906,0.0033916
0.27268,0.0034884
0.29631,0.0036503
0.31993,0.0036964
0.34356,0.0037827
0.3672,0.0037368
0.39084,0.0039162
0.41448,0.0040232
0.43812,0.0041528
0.46177,0.0041232
0.48542,0.0041255
0.50908,0.0042276
0.53273,0.0043675
0.55639,0.0044067
0.58005,0.0043458
0.60371,0.0045329
0.62738,0.0044835
0.65105,0.0044811
0.67472,0.0045498
0.69839,0.0046272
0.72206,0.004596
0.74574,0.0045915
0.76941,0.004545
0.79309,0.0046192
0.81677,0.0044662
0.84045,0.0044282
0.86413,0.0045405
0.88781,0.0043223
0.91149,0.0042299
0.93518,0.0041125
0.95886,0.0037465
0.98255,0.0040655
1.0062,0.0043879
1.0299,0.0041961
1.0536,0.0041252
1.0773,0.0044052
1.101,0.0048757
1.1247,0.0051521
1.1484,0.0048449
1.1721,0.0046962
1.1958,0.0051647
1.2195,0.005226
1.2432,0.0050119
1.2669,0.0049964
1.2905,0.0050569
1.3142,0.0049713
1.3379,0.0049833
1.3616,0.0049118
1.3853,0.0050256
1.409,0.0049631
1.4327,0.0049718
1.4564,0.0048862
1.4801,0.0049333
1.5038,0.0048226
1.5275,0.0047325
1.5512,0.0048117
1.5749,0.0046867
1.5986,0.0046173
1.6223,0.0045901
1.646,0.004499
1.6697,0.0044359
1.6934,0.0044139
1.7171,0.0042995
1.7408,0.0043545
1.7645,0.0042511
1.7882,0.0041822
1.8119,0.004113
1.8356,0.0040587
1.8593,0.0039754
1.883,0.0038045
1.9067,0.0037966
1.9304,0.0034421
1.9541,0.0032424
1.9777,0.0035306
2.0014,0.003374
2.025,0.0033107
2.0487,0.0033866
2.0724,0.0034565
2.0961,0.0036697
2.1198,0.0037708
2.1435,0.0037808
2.1672,0.0037818
2.1909,0.0039024
2.2146,0.0040001
2.2383,0.0040791
2.262,0.0041462
2.2857,0.0041035
2.3094,0.0041417
2.3331,0.0042547
2.3567,0.0042033
2.3804,0.0042271
2.4041,0.0043614
2.4278,0.0042582
2.4515,0.0042806
2.4752,0.0043125
2.4988,0.0043811
2.5225,0.004256
2.5462,0.0043486
2.5699,0.0043295
2.5936,0.0042054
2.6173,0.0043277
2.6409,0.0042551
2.6646,0.0043125
2.6883,0.0043115
2.712,0.0041729
2.7356,0.0041841
2.7593,0.0042875
2.783,0.0040726
2.8067,0.0040983
2.8304,0.004033
2.854,0.0038322
2.8777,0.0037671
2.9014,0.0038637
2.9251,0.0037899
2.9487,0.0035566
2.9724,0.0033899
2.9961,0.0035851
3.0197,0.0036351
3.0434,0.0034465
3.0671,0.0033526
3.0908,0.0037176
3.1144,0.0038419
3.1381,0.003794
3.1618,0.0037055
3.1854,0.0036277
3.2091,0.0037815
3.2328,0.0038114
3.2564,0.0038037
3.2801,0.0038227
3.3038,0.003766
3.3274,0.003791
3.3511,0.0036901
3.3748,0.0037016
3.3984,0.0036662
3.4221,0.0037211
3.4458,0.0037371
3.4694,0.0037472
3.4931,0.0037404
3.5168,0.003692
3.5404,0.0037703
3.5641,0.0037593
3.5878,0.003704
3.6114,0.0036527
3.6351,0.0036967
3.6587,0.0037367
3.6824,0.0037635
3.7061,0.0037653
3.7297,0.0036427
3.7534,0.0035329
3.7771,0.0035924
3.8007,0.0035565
3.8244,0.0033882
3.848,0.0034548
3.8717,0.0034372
3.8954,0.0030976
3.919,0.0031621
3.9427,0.0031917
3.9664,0.003056
3.99,0.0030277
4.0136,0.0030505
4.0372,0.0029907
4.0608,0.0030706
4.0845,0.0030887
4.1081,0.0031358
4.1318,0.0031724
4.1554,0.0032162
4.1791,0.0032747
4.2028,0.0032348
4.2264,0.003238
4.2501,0.0032855
4.2737,0.0032889
4.2974,0.0033558
4.321,0.0033586
4.3447,0.0033471
4.3683,0.0033052
4.392,0.0034257
4.4156,0.0034061
4.4393,0.0033799
4.4629,0.0032819
4.4866,0.0032863
4.5102,0.0032844
4.5339,0.0033271
4.5575,0.0033307
4.5812,0.003385
4.6048,0.0033157
4.6285,0.0032861
4.6521,0.0033588
4.6757,0.0033471
4.6994,0.0032694
4.723,0.0032665
4.7467,0.0031976
4.7703,0.0031291
4.7939,0.0030015
4.8176,0.0030255
4.8412,0.0030556
4.8649,0.0028805
4.8885,0.0027743
4.9122,0.0029008
4.9358,0.0029152
4.9594,0.0026854
4.9831,0.0027566
5.0067,0.0028085
5.0304,0.0027234
5.054,0.0027789
5.0777,0.0028368
5.1013,0.0027566
5.1249,0.0026785
5.1486,0.0027093
5.1722,0.002808
5.1959,0.0027594
5.2195,0.0026924
5.2431,0.0027807
5.2668,0.0027849
5.2904,0.0027419
5.3141,0.0026749
5.3377,0.0026124
5.3613,0.0026109
5.385,0.0026992
5.4086,0.0027443
5.4322,0.0027729
5.4559,0.0027839
5.4795,0.0026993
5.5031,0.0026005
5.5268,0.002599
5.5504,0.0025969
5.574,0.0025906
5.5977,0.0026121
5.6213,0.0026386
5.6449,0.0026657
5.6686,0.0026177
5.6922,0.0025182
5.7158,0.0025284
5.7395,0.0025265
5.7631,0.0023932
5.7867,0.0022972
5.8104,0.0023662
5.834,0.0024238
5.8576,0.0022439
5.8813,0.0021171
5.9049,0.0022454
5.9285,0.0023245
5.9522,0.0021907
5.9758,0.0020789
5.9995,0.0021208
6.0231,0.0022213
6.0467,0.0022777
6.0703,0.0021821
6.094,0.0021007
6.1176,0.002137
6.1412,0.0022552
6.1649,0.0022688
6.1885,0.0021717
6.2121,0.0021029
6.2358,0.0021602
6.2594,0.0022086
6.283,0.0022434
6.3066,0.0022615
6.3303,0.0022263
6.3539,0.0021944
6.3775,0.0022248
6.4012,0.002213
6.4248,0.0022415
6.4484,0.0022776
6.472,0.0022643
6.4957,0.0022647
6.5193,0.002286
6.5429,0.0022764
6.5665,0.0022925
6.5902,0.0022525
6.6138,0.0022264
6.6374,0.0022524
6.661,0.002212
6.6846,0.0021686
6.7083,0.0021853
6.7319,0.002173
6.7555,0.0020757
6.7791,0.0020068
6.8027,0.0020996
6.8264,0.0021092
6.85,0.0019112
6.8736,0.0018612
6.8972,0.0019622
6.9208,0.0020011
6.9444,0.0019622
6.9681,0.0018938
6.9917,0.001881
7.0152,0.0018518
7.0388,0.0019064
7.0624,0.0018997
7.086,0.0018471
7.1097,0.0018238
7.1333,0.0018127
7.1569,0.0018219
7.1805,0.0018195
7.2041,0.0018132
7.2277,0.0017711
7.2513,0.0017229
7.2749,0.0017252
7.2985,0.0017741
7.3222,0.0017999
7.3458,0.0017935
7.3694,0.0017847
7.393,0.001797
7.4166,0.0018037
7.4402,0.001791
7.4638,0.0017787
7.4874,0.0017893
7.5111,0.0018324
7.5347,0.0018372
7.5583,0.0017994
7.5819,0.0017516
7.6055,0.001786
7.6291,0.0017673
7.6528,0.0016809
7.6764,0.0016893
7.7,0.0017626
7.7236,0.001705
7.7472,0.0015617
7.7708,0.0015635
7.7944,0.0016578
7.818,0.0016353
7.8416,0.0014654
7.8653,0.0014535
7.8889,0.0015737
7.9125,0.0016206
7.9361,0.001514
7.9597,0.001415
7.9833,0.0014549
8.0069,0.0015024
8.0305,0.0015112
8.0541,0.0015015
8.0777,0.0014568
8.1013,0.0014451
8.1249,0.0014328
8.1485,0.0014068
8.1721,0.0013848
8.1957,0.0013986
8.2193,0.0014375
8.2429,0.0014376
8.2665,0.0014257
8.2901,0.0013972
8.3137,0.0013825
8.3374,0.0013776
8.361,0.0014047
8.3846,0.0014146
8.4082,0.0014039
8.4318,0.0014193
8.4554,0.0013932
8.479,0.0014118
8.5026,0.0014167
8.5262,0.0014074
8.5498,0.0013901
8.5734,0.0014209
8.597,0.0014236
8.6206,0.0013774
8.6442,0.0013396
8.6678,0.0013739
8.6914,0.0013779
8.7151,0.0012904
8.7387,0.0012434
8.7623,0.0012913
8.7859,0.0013483
8.8095,0.0012822
8.8331,0.0011363
8.8567,0.0011869
8.8803,0.0012906
8.9039,0.0012868
8.9275,0.0012003
8.9511,0.0011351
8.9747,0.0011149
8.9983,0.0011442
9.0219,0.0011709
9.0455,0.001162
9.0691,0.001113
9.0927,0.0010967
9.1163,0.0011101
9.1399,0.0011029
9.1635,0.0011166
9.1871,0.0011563
9.2107,0.001171
9.2343,0.0011434
9.2579,0.0011257
9.2815,0.0011638
9.3051,0.0011926
9.3287,0.0011793
9.3523,0.0011779
9.3759,0.0011909
9.3995,0.0011839
9.4231,0.0011692
9.4467,0.0011455
9.4703,0.0011664
9.4939,0.0011765
9.5176,0.001142
9.5412,0.0011234
9.5648,0.0011342
9.5884,0.0011311
9.612,0.001063
9.6356,0.0010308
9.6592,0.0010871
9.6828,0.0010824
9.7064,0.00099089
9.73,0.00096469
9.7536,0.0010227
9.7772,0.0010464
9.8008,0.00098201
9.8244,0.00087792
9.848,0.00091947
9.8716,0.00098422
9.8952,0.00097549
9.9188,0.00090717
9.9424,0.00084835
9.966,0.00087578
9.9896,0.00091262
10.013,0.00092458
10.037,0.00090365
10.06,0.00086818
10.084,0.00085428
10.108,0.00087202
10.131,0.00087603
10.155,0.00087048
10.178,0.00085726
10.202,0.00086235
10.226,0.00087781
10.249,0.00088716
10.273,0.00087936
10.296,0.00086938
10.32,0.0008887
10.344,0.00089858
10.367,0.00090048
10.391,0.00087668
10.414,0.00088747
10.438,0.00088278
10.462,0.00088073
10.485,0.00087018
10.509,0.00085067
10.532,0.00086153
10.556,0.0008682
10.58,0.00084739
10.603,0.00081116
10.627,0.00083305
10.65,0.00085376
10.674,0.00082132
10.698,0.00075516
10.721,0.00076296
10.745,0.00082143
10.768,0.00082942
10.792,0.00076143
10.816,0.00070613
10.839,0.00076026
10.863,0.00081169
10.886,0.00080171
10.91,0.00075142
10.934,0.00070776
10.957,0.00071502
10.981,0.0007313
11.004,0.00074418
11.028,0.00073127
11.052,0.00071079
11.075,0.00070778
11.099,0.00072258
11.122,0.00072584
11.146,0.00073063
11.17,0.00072872
11.193,0.00072712
11.217,0.00072679
11.24,0.00072325
11.264,0.00072019
11.288,0.00072078
11.311,0.00071579
11.335,0.00072139
11.358,0.00072165
11.382,0.00070909
11.406,0.00069522
11.429,0.00069621
11.453,0.00068549
11.477,0.00066956
11.5,0.00066281
11.524,0.00066636
11.547,0.00066371
11.571,0.00064509
11.595,0.00062987
11.618,0.00065149
11.642,0.00066052
11.665,0.00063277
11.689,0.00059097
11.713,0.00059632
11.736,0.00062268
11.76,0.00062565
11.783,0.000585
11.807,0.00055438
11.831,0.0005714
11.854,0.00059225
11.878,0.00058745
11.901,0.00056169
11.925,0.0005442
11.949,0.0005473
11.972,0.00055949
11.996,0.00056465
12.019,0.00055932
12.043,0.0005511
12.067,0.00055026
12.09,0.00055522
12.114,0.00055934
12.137,0.00055654
12.161,0.00055106
12.185,0.00054813
12.208,0.00054883
12.232,0.00055092
12.255,0.00054417
12.279,0.00054336
12.303,0.00054742
12.326,0.00055136
12.35,0.00054949
12.373,0.00054614
12.397,0.00055142
12.421,0.00055143
12.444,0.00055395
12.468,0.00054948
12.491,0.00055355
12.515,0.00055901
12.539,0.00054848
12.562,0.00053809
12.586,0.00053511
12.609,0.00054958
12.633,0.00054978
12.657,0.00052603
12.68,0.00050039
12.704,0.00049876
12.728,0.00051814
12.751,0.00052135
12.775,0.00049532
12.798,0.00046933
12.822,0.00047877
12.846,0.00049473
12.869,0.00049398
12.893,0.00048092
12.916,0.00047317
12.94,0.00047293
12.964,0.00047702
12.987,0.00048372
13.011,0.00048812
13.034,0.00048585
13.058,0.00048433
13.082,0.00048526
13.105,0.00048942
13.129,0.00049512
13.152,0.00049607
13.176,0.00049655
13.2,0.00049884
13.223,0.00050004
13.247,0.00049968
13.27,0.00049963
13.294,0.00049821
13.318,0.00049496
13.341,0.00048844
13.365,0.00048145
13.388,0.00047567
13.412,0.00047306
13.436,0.00047211
13.459,0.0004699
13.483,0.00046723
13.506,0.00046369
13.53,0.00045872
13.554,0.00045275
13.577,0.00044961
13.601,0.00045085
13.624,0.00044571
13.648,0.00043448
13.672,0.00043037
13.695,0.00043297
13.719,0.00043863
13.742,0.00043689
13.766,0.00042217
13.79,0.00041802
13.813,0.00042398
13.837,0.00042478
13.86,0.00042567
13.884,0.00041573
13.908,0.00040857
13.931,0.00040977
13.955,0.00041436
13.978,0.00041628
14.002,0.00041362
14.026,0.00040662
14.049,0.00040079
14.073,0.00039999
14.097,0.0003995
14.12,0.00040052
14.144,0.00039962
14.167,0.00040367
14.191,0.00040819
14.215,0.00041168
14.238,0.00041661
14.262,0.00041893
14.285,0.0004195
14.309,0.00042159
14.333,0.00042338
14.356,0.00042247
14.38,0.00042534
14.403,0.00042764
14.427,0.00043116
14.451,0.00043926
14.474,0.00044478
14.498,0.00044615
14.521,0.00044437
14.545,0.00044497
14.569,0.00044274
14.592,0.00044065
14.616,0.00043809
14.639,0.00042728
14.663,0.00042513
14.687,0.00042597
14.71,0.00042593
14.734,0.00041885
14.757,0.00041038
14.781,0.0004029
14.805,0.00040403
14.828,0.0004069
14.852,0.00040789
14.875,0.00040204
14.899,0.00039362
14.923,0.0003887
14.946,0.00039179
14.97,0.0003969
14.994,0.00040142
15.017,0.00040067
15.041,0.00039739
15.064,0.00039518
15.088,0.00039093
15.112,0.00039231
15.135,0.00039665
15.159,0.00039956
15.182,0.00040381
15.206,0.00040779
15.23,0.00041229
15.253,0.00041579
15.277,0.00041705
15.3,0.00041474
15.324,0.00040924
15.348,0.00040477
15.371,0.00040242
15.395,0.0004011
15.418,0.00040113
15.442,0.00039819
15.466,0.00039647
15.489,0.0003929
15.513,0.00038981
15.536,0.00038434
15.56,0.00038253
15.584,0.00038213
15.607,0.00038099
15.631,0.00037921
15.654,0.0003768
15.678,0.00037341
15.702,0.00037298
15.725,0.00037272
15.749,0.00037426
15.773,0.00037806
15.796,0.00038415
15.82,0.00038759
15.843,0.00038889
15.867,0.00039007
15.891,0.00039258
15.914,0.00039321
15.938,0.00039216
15.961,0.00039022
15.985,0.00039122
16.009,0.00038944
16.032,0.00038672
16.056,0.00038642
16.079,0.00038523
16.103,0.00038297
16.127,0.00037966
16.15,0.0003788
16.174,0.00037865
16.197,0.00038117
16.221,0.0003854
16.245,0.00038598
16.268,0.00038324
16.292,0.00038146
16.315,0.00038136
16.339,0.00037887
16.363,0.00037555
16.386,0.00037703
16.41,0.0003795
16.433,0.00037821
16.457,0.00038132
16.481,0.00038426
16.504,0.00038689
16.528,0.00038806
16.551,0.00038926
16.575,0.00038696
16.599,0.00038524
16.622,0.00038018
16.646,0.00037461
16.669,0.00037322
16.693,0.00037349
16.717,0.00037669
16.74,0.00037786
16.764,0.00037802
16.788,0.00037745
16.811,0.00037886
16.835,0.00038038
16.858,0.000382
16.882,0.00038419
16.906,0.00038692
16.929,0.00038783
16.953,0.00038924
16.976,0.00039291
17,0.00039467
17.024,0.00039658
17.047,0.00039377
17.071,0.00039244
17.094,0.0003911
17.118,0.00039034
17.142,0.00038824
17.165,0.00038718
17.189,0.00038478
17.212,0.00038276
17.236,0.00038474
17.26,0.00038287
17.283,0.00038195
17.307,0.00037862
17.33,0.00037529
17.354,0.0003746
17.378,0.00037366
17.401,0.0003714
17.425,0.00036997
17.448,0.00037004
17.472,0.00037188
17.496,0.0003726
17.519,0.00037292
17.543,0.00037403
17.567,0.00037609
17.59,0.00038002
17.614,0.00037889
17.637,0.00038106
17.661,0.00038167
17.685,0.00038365
17.708,0.00038453
17.732,0.0003856
17.755,0.00038573
17.779,0.00038518
17.803,0.00038435
17.826,0.00038248
17.85,0.00038313
17.873,0.00038397
17.897,0.00038381
17.921,0.00038274
17.944,0.00038029
17.968,0.00038171
17.992,0.00038291
18.015,0.00038152
18.039,0.00038212
18.062,0.00038181
18.086,0.00038138
18.11,0.0003809
18.133,0.00038088
18.157,0.00038118
18.18,0.00038189
18.204,0.00038487
18.228,0.00039136
18.251,0.00039305
18.275,0.00039592
18.298,0.00040013
18.322,0.00040128
18.346,0.00039579
18.369,0.00039197
18.393,0.00039174
18.416,0.00038705
18.44,0.00038457
18.464,0.00038418
18.487,0.00038758
18.511,0.00039217
18.534,0.00039206
18.558,0.00039377
18.582,0.00039191
18.605,0.00038961
18.629,0.00038853
18.652,0.00038986
18.676,0.00038934
18.7,0.00039013
18.723,0.0003889
18.747,0.00038703
18.771,0.00038886
18.794,0.00038889
18.818,0.00038888
18.841,0.000391
18.865,0.00039481
18.889,0.00039717
18.912,0.00039859
18.936,0.00039869
18.959,0.00039605
18.983,0.00039285
19.007,0.00039178
19.03,0.00039257
19.054,0.00039406
19.077,0.00039349
19.101,0.00039484
19.125,0.00039514
19.148,0.00039514
19.172,0.000396
19.195,0.00039531
19.219,0.0003956
19.243,0.00039666
19.266,0.00039714
19.29,0.00039341
19.314,0.00039007
19.337,0.0003866
19.361,0.00038638
19.384,0.00038461
19.408,0.00038375
19.432,0.00038361
19.455,0.0003824
19.479,0.00037763
19.502,0.00037752
19.526,0.00038031
19.55,0.0003811
19.573,0.0003819
19.597,0.00038068
19.62,0.00038299
19.644,0.00038397
19.668,0.00038646
19.691,0.00038585
19.715,0.0003887
19.738,0.00038836
19.762,0.00038786
19.786,0.00038724
19.809,0.00038536
19.833,0.00038509
19.856,0.00038454
19.88,0.00038317
19.904,0.00038152
19.927,0.00038189
19.951,0.00038247
19.974,0.00038136
19.998,0.00038009
20.022,0.0003789
20.045,0.00037807
20.069,0.00037665
20.093,0.00037581
20.116,0.00037609
20.14,0.0003766
20.163,0.00037504
20.187,0.00037753
20.211,0.00038047
20.234,0.0003826
20.258,0.00038261
20.281,0.00038506
20.305,0.00038877
20.329,0.00039313
20.352,0.0003959
20.376,0.00039471
20.399,0.0003942
20.423,0.00039084
20.447,0.00038865
20.47,0.00038615
20.494,0.00038915
20.517,0.00039339
20.541,0.00039454
20.565,0.00039544
20.588,0.00039514
20.612,0.00039639
20.636,0.0003961
20.659,0.00039508
20.683,0.00039406
20.706,0.00039506
20.73,0.00039373
20.754,0.00039201
20.777,0.00038959
20.801,0.00038854
20.824,0.00038753
20.848,0.00038391
20.872,0.00038561
20.895,0.00038728
20.919,0.00039101
20.942,0.00039318
20.966,0.00039417
20.99,0.00039454
21.013,0.00039267
21.037,0.00038953
21.06,0.00038974
21.084,0.00039359
21.108,0.00039658
21.131,0.00039864
21.155,0.00039956
21.178,0.00040187
21.202,0.00040298
21.226,0.00040237
21.249,0.00040117
21.273,0.00040114
21.296,0.0004015
21.32,0.00039982
21.344,0.00039456
21.367,0.0003934
21.391,0.00039198
21.415,0.00039082
21.438,0.00038792
21.462,0.00038708
21.485,0.00038692
21.509,0.00038703
21.533,0.00038791
21.556,0.00038436
21.58,0.00038262
21.603,0.00038367
21.627,0.00038513
21.651,0.00038623
21.674,0.00038845
21.698,0.00039142
21.721,0.00039174
21.745,0.00039062
21.769,0.00039332
21.792,0.00039407
21.816,0.00039645
21.839,0.00039744
21.863,0.00039406
21.887,0.00039367
21.91,0.00039381
21.934,0.00039028
21.957,0.00038611
21.981,0.00038587
22.005,0.00038543
22.028,0.00038542
22.052,0.0003851
22.076,0.00038613
22.099,0.00038573
22.123,0.00038825
22.146,0.00039006
22.17,0.00039211
22.194,0.00039401
22.217,0.00039508
22.241,0.00039522
22.264,0.00039279
22.288,0.00039439
22.312,0.00039697
22.335,0.00040006
22.359,0.00040004
22.382,0.00039755
22.406,0.00039646
22.43,0.00039719
22.453,0.00039843
22.477,0.00039664
22.5,0.00039564
22.524,0.00039572
22.548,0.00039748
22.571,0.00039694
22.595,0.0003929
22.619,0.00038868
22.642,0.00038827
22.666,0.00038881
22.689,0.00038778
22.713,0.00038736
22.737,0.00038668
22.76,0.00038838
22.784,0.00038849
22.807,0.00038661
22.831,0.00038647
22.855,0.00038587
22.878,0.00038521
22.902,0.00038097
22.925,0.00038096
22.949,0.00038733
22.973,0.00039203
22.996,0.00039202
23.02,0.00038887
23.043,0.00038653
23.067,0.00038507
23.091,0.00038439
23.114,0.00038624
23.138,0.00038771
23.161,0.00038859
23.185,0.00039027
23.209,0.00039236
23.232,0.00038995
23.256,0.00038828
23.28,0.00038959
23.303,0.00039486
23.327,0.00039291
23.35,0.00039567
23.374,0.00039503
23.398,0.00039537
23.421,0.00039264
23.445,0.00039221
23.468,0.00039378
23.492,0.00039244
23.516,0.00039178
23.539,0.00039414
23.563,0.00039324
23.586,0.0003936
23.61,0.00039339
23.634,0.00039184
23.657,0.00039349
23.681,0.00039461
23.704,0.00039838
23.728,0.00039978
23.752,0.00040096
23.775,0.00040183
23.799,0.0004037
23.822,0.00040064
23.846,0.00039972
23.87,0.00040098
23.893,0.00040033
23.917,0.00040027
23.941,0.00040303
23.964,0.00040094
23.988,0.00039756
24.011,0.00039648
24.035,0.00039226
24.059,0.00039093
24.082,0.00039049
24.106,0.00039028
24.129,0.00039222
24.153,0.00039716
24.177,0.00039851
24.2,0.00039711
24.224,0.00039374
24.247,0.00039096
24.271,0.00038827
24.295,0.00038952
24.318,0.00039055
24.342,0.0003935
24.365,0.00039379
24.389,0.00039299
24.413,0.00038942
24.436,0.00038883
24.46,0.00038926
24.484,0.00038951
24.507,0.00039159
24.531,0.00039343
24.554,0.0003948
24.578,0.00039464
24.602,0.00039639
24.625,0.00039607
24.649,0.00039449
24.672,0.00039467
24.696,0.00039504
24.72,0.00039485
24.743,0.00039544
24.767,0.00039282
24.79,0.0003934
24.814,0.00039178
24.838,0.00038804
24.861,0.00038641
24.885,0.000382
24.908,0.00038123
24.932,0.00038104
24.956,0.00038073
24.979,0.00038079
25.003,0.0003812
25.027,0.00038138
25.05,0.00038146
25.074,0.00038479
25.097,0.0003892
25.121,0.0003945
25.145,0.00039769
25.168,0.0003995
25.192,0.00040291
25.215,0.00040675
25.239,0.00040759
25.263,0.00041005
25.286,0.00040867
25.31,0.00040682
25.333,0.00040513
25.357,0.00039974
25.381,0.00039756
25.404,0.00039472
25.428,0.00038956
25.451,0.00038785
25.475,0.0003871
25.499,0.00038886
25.522,0.00038778
25.546,0.00038723
25.569,0.00038617
25.593,0.0003843
25.617,0.00038155
25.64,0.00038196
25.664,0.00038301
25.688,0.00038183
25.711,0.00038165
25.735,0.00037787
25.758,0.00037575
25.782,0.00037522
25.806,0.00037921
25.829,0.00038272
25.853,0.00038735
25.876,0.00038918
25.9,0.00039178
25.924,0.00039641
25.947,0.00039605
25.971,0.00039513
25.994,0.00039666
26.018,0.00039795
26.042,0.00039919
26.065,0.00039712
26.089,0.00039592
26.113,0.00039334
26.136,0.0003877
26.16,0.00038539
26.183,0.00038658
26.207,0.00038789
26.231,0.00038883
26.254,0.00038907
26.278,0.00039166
26.301,0.00039506
26.325,0.00039871
26.349,0.0003996
26.372,0.00040155
26.396,0.00040287
26.419,0.00040671
26.443,0.00040607
26.467,0.0004033
26.49,0.00039998
26.514,0.00040247
26.537,0.00040498
26.561,0.00040727
26.585,0.00040956
26.608,0.00041049
26.632,0.00041454
26.656,0.00041761
26.679,0.0004169
26.703,0.00041663
26.726,0.00041975
26.75,0.00042256
26.774,0.00042247
26.797,0.00041772
26.821,0.00041181
26.844,0.00041009
26.868,0.00040922
26.892,0.00040642
26.915,0.00040242
26.939,0.00040041
26.962,0.00040005
26.986,0.0004004
27.01,0.00040378
27.033,0.00040452
27.057,0.00040267
27.081,0.00040109
27.104,0.00039876
27.128,0.00039881
27.151,0.0003992
27.175,0.00040118
27.199,0.00040053
27.222,0.00039987
27.246,0.00039868
27.269,0.00039533
27.293,0.00039243
27.317,0.00039336
27.34,0.00039541
27.364,0.00039951
27.387,0.00040668
27.411,0.00040851
27.435,0.00040858
27.458,0.00041175
27.482,0.00041367
27.505,0.00040995
27.529,0.00040659
27.553,0.00040555
27.576,0.00040546
27.6,0.00040484
27.623,0.0004015
27.647,0.00040044
27.671,0.00039997
27.694,0.00040193
27.718,0.00040191
27.742,0.00040007
27.765,0.00039733
27.789,0.000397
27.812,0.00039864
27.836,0.00040043
27.86,0.00040039
27.883,0.00040361
27.907,0.00040792
27.93,0.00040961
27.954,0.00041042
27.978,0.00041323
28.001,0.00041393
28.025,0.00041628
28.048,0.00041927
28.072,0.00042047
28.096,0.00041816
28.119,0.00041887
28.143,0.00042303
28.166,0.00042456
28.19,0.00042393
28.214,0.00042302
28.237,0.00042157
28.261,0.00041842
28.284,0.00041776
28.308,0.00041567
28.332,0.00041309
28.355,0.00041323
28.379,0.00041171
28.403,0.0004098
28.426,0.00040761
28.45,0.00040305
28.473,0.00040007
28.497,0.00039831
28.521,0.00039536
28.544,0.00039097
28.568,0.00038812
28.591,0.00038858
28.615,0.00039112
28.639,0.00039579
28.662,0.00039834
28.686,0.00040276
28.709,0.00040597
28.733,0.00040267
28.757,0.00040184
28.78,0.00040165
28.804,0.00039898
28.827,0.00039448
28.851,0.00039651
28.875,0.00039677
28.898,0.00039889
28.922,0.00039773
28.945,0.00039431
28.969,0.00039137
28.993,0.0003889
29.016,0.00039041
29.04,0.00039059
29.064,0.0003907
29.087,0.00039247
29.111,0.00039163
29.134,0.00038991
29.158,0.0003897
29.182,0.00038918
29.205,0.00039212
29.229,0.00039191
29.252,0.0003899
29.276,0.0003864
29.3,0.00038563
29.323,0.00038728
29.347,0.00038923
29.37,0.00038859
29.394,0.00039073
29.418,0.00039431
29.441,0.00039498
29.465,0.00039484
29.488,0.00039179
29.512,0.00039229
29.536,0.00039284
29.559,0.00039439
29.583,0.00039554
29.607,0.00039505
29.63,0.00039767
29.654,0.00040041
29.677,0.00040133
29.701,0.00040181
29.725,0.00040297
29.748,0.00040358
29.772,0.00040204
29.795,0.00040067
29.819,0.00039692
29.843,0.0003956
29.866,0.00039433
29.89,0.00039308
29.913,0.00039143
29.937,0.00039287
29.961,0.00039091
29.984,0.00039182
30.008,0.00039359
30.031,0.00039441
30.055,0.00039247
30.079,0.00039221
30.102,0.00039312
30.126,0.00039579
30.149,0.00039552
30.173,0.0003969
30.197,0.00039537
30.22,0.00039781
30.244,0.00039889
30.267,0.00039658
30.291,0.00039466
30.315,0.00039436
30.338,0.0003966
30.362,0.00039845
30.385,0.00039952
30.409,0.00040191
30.433,0.00040383
30.456,0.00040661
30.48,0.0004063
30.504,0.00040429
30.527,0.0004036
30.551,0.00040181
30.574,0.00040126
30.598,0.00039936
30.622,0.00039918
30.645,0.00039732
30.669,0.00039537
30.692,0.00039363
30.716,0.00039342
30.74,0.00039906
30.763,0.0004024
30.787,0.00040504
30.81,0.00040642
30.834,0.00040542
30.858,0.00040165
30.881,0.00039811
30.905,0.00039887
30.928,0.00039932
30.952,0.00040076
30.976,0.00039988
30.999,0.00040268
31.023,0.0004046
31.046,0.00040404
31.07,0.00040419
31.094,0.0004022
31.117,0.00040249
31.141,0.00040462
31.165,0.00040664
31.188,0.00040623
31.212,0.00040383
31.235,0.0003994
31.259,0.00039443
31.283,0.00039138
31.306,0.00039006
31.33,0.00038884
31.353,0.00038816
31.377,0.00038999
31.401,0.0003902
31.424,0.00038895
31.448,0.00038662
31.471,0.00038391
31.495,0.00038582
31.519,0.00038673
31.542,0.0003867
31.566,0.00038504
31.589,0.00038544
31.613,0.00038477
31.637,0.00038622
31.66,0.00038894
31.684,0.00038832
31.707,0.00038985
31.731,0.00039234
31.755,0.00039383
31.778,0.00039499
31.802,0.00039493
31.826,0.00039393
31.849,0.0003914
31.873,0.00039188
31.896,0.00039445
31.92,0.00039665
31.944,0.00039821
31.967,0.00040003
31.991,0.00040204
32.014,0.00040584
32.038,0.00041063
32.062,0.00041026
32.085,0.00040812
32.109,0.00040748
32.132,0.00040573
32.156,0.00040527
32.18,0.00040365
32.203,0.0004026
32.227,0.00040102
32.251,0.00039995
32.274,0.00040048
32.298,0.00040187
32.321,0.00040229
32.345,0.00040515
32.369,0.00040642
32.392,0.00040371
32.416,0.00040083
32.439,0.00039972
32.463,0.00040007
32.487,0.00040094
32.51,0.00040291
32.534,0.00040373
32.557,0.0004044
32.581,0.00040557
32.605,0.00040786
32.628,0.00040753
32.652,0.00041086
32.676,0.00041351
32.699,0.00041117
32.723,0.00040782
32.746,0.00040617
32.77,0.00040203
32.794,0.0003998
32.817,0.00039711
32.841,0.00039343
32.864,0.00039108
32.888,0.00039021
32.912,0.0003913
32.935,0.00039217
32.959,0.00039552
32.982,0.00039923
33.006,0.00040328
33.03,0.00040462
33.053,0.00040649
33.077,0.00040672
33.1,0.00040618
33.124,0.00040602
33.148,0.00040569
33.171,0.00040662
33.195,0.00040977
33.219,0.00041306
33.242,0.00041656
33.266,0.00041841
33.289,0.00041832
33.313,0.00041575
33.337,0.00041046
33.36,0.00041153
33.384,0.00041621
33.407,0.00041713
33.431,0.00041255
33.455,0.00040993
33.478,0.0004081
33.502,0.00040873
33.526,0.00040569
33.549,0.00040379
33.573,0.00040399
33.596,0.00040636
33.62,0.00040928
33.644,0.00041193
33.667,0.00041161
33.691,0.00041357
33.714,0.00041066
33.738,0.00040715
33.762,0.00040956
33.785,0.00041036
33.809,0.00041139
33.832,0.00041282
33.856,0.00041202
33.88,0.00041215
33.903,0.0004163
33.927,0.00041729
33.951,0.00041817
33.974,0.00041528
33.998,0.0004173
34.021,0.00041964
34.045,0.00041537
34.069,0.00041222
34.092,0.00040664
34.116,0.00040553
34.139,0.00040048
34.163,0.00039656
34.187,0.00039677
34.21,0.000396
34.234,0.0003929
34.257,0.00038983
34.281,0.00038567
34.305,0.00038805
34.328,0.00039041
34.352,0.0003949
34.375,0.0003957
34.399,0.00039633
34.423,0.00039853
34.446,0.00039933
34.47,0.00039893
34.494,0.00039754
34.517,0.00039628
34.541,0.00039761
34.564,0.00040031
34.588,0.00040252
34.612,0.00040635
34.635,0.00040956
34.659,0.00041166
34.682,0.00041042
34.706,0.00041024
34.73,0.00040955
34.753,0.0004072
34.777,0.00040531
34.8,0.00040433
34.824,0.00040177
34.848,0.00040113
34.871,0.00040349
34.895,0.00040425
34.919,0.00040169
34.942,0.00039845
34.966,0.00040045
34.989,0.00040041
35.013,0.00040056
35.037,0.00039998
35.06,0.00040057
35.084,0.00040273
35.107,0.00040582
35.131,0.00041044
35.155,0.00041374
35.178,0.00041375
35.202,0.0004132
35.225,0.00041129
35.249,0.00040963
35.273,0.00041053
35.296,0.00041448
35.32,0.00041549
35.343,0.00041583
35.367,0.00041791
35.391,0.00041781
35.414,0.00041644
35.438,0.00041434
35.461,0.00040819
35.485,0.00040385
35.509,0.00039901
35.532,0.00039732
35.556,0.00039632
35.58,0.00039546
35.603,0.00039873
35.627,0.00040035
35.65,0.00040235
35.674,0.0004033
35.698,0.00040097
35.721,0.00040219
35.745,0.00040683
35.768,0.00040847
35.792,0.00041185
35.816,0.00041572
35.839,0.00041824
35.863,0.00041905
35.886,0.00041599
35.91,0.00041285
35.934,0.00040982
35.957,0.00041151
35.981,0.00041214
36.004,0.00040825
36.028,0.00040155
36.052,0.00039597
36.075,0.00039299
36.099,0.00039003
36.122,0.00038869
36.146,0.00038366
36.17,0.00038316
36.193,0.00038268
36.217,0.000385
36.24,0.00038549
36.264,0.00038749
36.288,0.00038844
36.311,0.00039093
36.335,0.00039212
36.359,0.00039213
36.382,0.00039407
36.406,0.00039943
36.429,0.0004026
36.453,0.00040479
36.477,0.00040828
36.5,0.00040533
36.524,0.00040068
36.547,0.00039858
36.571,0.00039668
36.595,0.00039632
36.618,0.00039789
36.642,0.0003928
36.665,0.00038902
36.689,0.00039003
36.713,0.00039484
36.736,0.00039935
36.76,0.00040176
36.783,0.00040264
36.807,0.00040331
36.831,0.00040503
36.854,0.00040692
36.878,0.00040701
36.901,0.00040887
36.925,0.00040985
36.949,0.00041132
36.972,0.00040917
36.996,0.00041055
37.02,0.00041034
37.043,0.00040851
37.067,0.00041071
37.09,0.00041235
37.114,0.00041423
37.138,0.00041579
37.161,0.00041684
37.185,0.00041988
37.208,0.00041876
37.232,0.00041725
37.256,0.00041361
37.279,0.0004112
37.303,0.00040858
37.326,0.00040619
37.35,0.00040845
37.374,0.00041046
37.397,0.00041122
37.421,0.00040891
37.444,0.00040414
37.468,0.0004
37.492,0.00039866
37.515,0.00040247
37.539,0.00040833
37.562,0.0004141
37.586,0.00042049
37.61,0.00042535
37.633,0.00042966
37.657,0.00042574
37.68,0.00042229
37.704,0.00041798
37.728,0.00041205
37.751,0.00040997
37.775,0.00040888
37.798,0.00041006
37.822,0.00040711
37.846,0.00040332
37.869,0.00039989
37.893,0.00040015
37.916,0.00040206
37.94,0.00040468
37.964,0.00040522
37.987,0.00040478
38.011,0.00040239
38.034,0.00039882
38.058,0.00039712
38.082,0.00039984
38.105,0.0004027
38.129,0.00040565
38.153,0.00040928
38.176,0.0004098
38.2,0.00040891
38.223,0.00041025
38.247,0.00041159
38.271,0.00041181
38.294,0.0004109
38.318,0.00040759
38.341,0.00040778
38.365,0.00040555
38.389,0.00040221
38.412,0.00040005
38.436,0.00039829
38.459,0.00039457
38.483,0.00038919
38.507,0.00038684
38.53,0.00038437
38.554,0.00038361
38.577,0.00038457
38.601,0.00038699
38.625,0.0003893
38.648,0.00039639
38.672,0.00039851
38.695,0.00040127
38.719,0.00040361
38.743,0.00040624
38.766,0.00040441
38.79,0.00040286
38.813,0.00040093
38.837,0.00040163
38.861,0.00040218
38.884,0.00040484
38.908,0.00040203
38.931,0.00039842
38.955,0.00039987
38.979,0.00040144
39.002,0.00040034
39.026,0.00040195
39.049,0.00040378
39.073,0.00040397
39.097,0.00040486
39.12,0.0004068
39.144,0.00040513
39.167,0.00040417
39.191,0.00040006
39.215,0.00039797
39.238,0.00039668
39.262,0.00039527
39.285,0.00039412
39.309,0.00039326
39.333,0.00038977
39.356,0.00039151
39.38,0.00039317
39.404,0.00039545
39.427,0.00039675
39.451,0.00039754
39.474,0.00040092
39.498,0.0004022
39.522,0.00040196
39.545,0.00040241
39.569,0.00040194
39.592,0.00040525
39.616,0.00040863
39.64,0.00041241
39.663,0.00041818
39.687,0.00042061
39.71,0.00042226
39.734,0.00042036
39.758,0.00042043
39.781,0.00041933
39.805,0.00041849
39.828,0.00041923
39.852,0.0004239
39.876,0.00042727
39.899,0.0004261
39.923,0.00042169
39.946,0.00041651
39.97,0.00041299
39.994,0.00040765
40.017,0.00040052
40.041,0.00039544
40.065,0.00039562
40.088,0.00039642
40.112,0.00039726
40.135,0.00039762
40.159,0.00040287
40.183,0.00040509
40.206,0.00040819
40.23,0.00040866
40.253,0.00040988
40.277,0.00041169
40.301,0.00041318
40.324,0.00041746
40.348,0.000415
40.371,0.00041348
40.395,0.00041604
40.419,0.00041581
40.442,0.00041671
40.466,0.00041626
40.489,0.00041719
40.513,0.00041729
40.537,0.00041691
40.56,0.00041552
40.584,0.00041299
40.607,0.00041141
40.631,0.00041265
40.655,0.00041121
40.678,0.00041174
40.702,0.00041123
40.725,0.0004124
40.749,0.00041032
40.773,0.0004133
40.796,0.00041725
40.82,0.00041881
40.843,0.00041737
40.867,0.00041591
40.891,0.0004116
40.914,0.00040781
40.938,0.00040599
40.961,0.00040638
40.985,0.00040481
41.009,0.00040324
41.032,0.00040349
41.056,0.00040659
41.079,0.00041068
41.103,0.00041297
41.127,0.00041222
41.15,0.00041229
41.174,0.00041415
41.198,0.00041336
41.221,0.0004123
41.245,0.00041462
41.268,0.00041488
41.292,0.00041623
41.316,0.00041602
41.339,0.00041534
41.363,0.0004121
41.386,0.00040823
41.41,0.00040608
41.434,0.00040879
41.457,0.00041695
41.481,0.00042286
41.504,0.0004284
41.528,0.00043025
41.552,0.00043303
41.575,0.00043081
41.599,0.00042782
41.622,0.00042296
41.646,0.00042012
41.67,0.00041814
41.693,0.00041956
41.717,0.00041599
41.74,0.00041118
41.764,0.00040656
41.788,0.00040734
41.811,0.00040413
41.835,0.00040069
41.858,0.00039861
41.882,0.00039953
41.906,0.000399
41.929,0.0003965
41.953,0.00039547
41.976,0.00039608
42,0.00039306
42.024,0.00039048
42.047,0.00039172
42.071,0.00039499
42.095,0.00039726
42.118,0.00039642
42.142,0.00039802
42.165,0.00039871
42.189,0.00040127
42.213,0.0004062
42.236,0.00041059
42.26,0.00041193
42.283,0.00040715
42.307,0.00040219
42.331,0.00039754
42.354,0.00039524
42.378,0.00039533
42.401,0.00039609
42.425,0.00039809
42.449,0.00040068
42.472,0.00040333
42.496,0.00040636
42.519,0.00040498
42.543,0.00040333
42.567,0.00040177
42.59,0.00040112
42.614,0.00040109
42.637,0.00039918
42.661,0.00040133
42.685,0.00040104
42.708,0.00040182
42.732,0.00040598
42.756,0.00040689
42.779,0.00040154
42.803,0.00040054
42.826,0.00039958
42.85,0.0003982
42.874,0.00039534
42.897,0.00039829
42.921,0.00039965
42.944,0.00039904
42.968,0.00039909
42.992,0.00039825
43.015,0.00039981
43.039,0.0003989
43.062,0.0003978
43.086,0.0003968
43.11,0.00039608
43.133,0.00039822
43.157,0.0003997
43.18,0.00040165
43.204,0.00040146
43.228,0.0004002
43.251,0.00039818
43.275,0.00039666
43.298,0.00039658
43.322,0.00039664
43.346,0.00040035
43.369,0.00040436
43.393,0.0004022
43.416,0.00039636
43.44,0.00039401
43.464,0.0003962
43.487,0.00040069
43.511,0.00040376
43.535,0.0004061
43.558,0.00040897
43.582,0.00041224
43.605,0.00041368
43.629,0.00041143
43.653,0.00041183
43.676,0.00041388
43.7,0.00041555
43.723,0.00041308
43.747,0.00040767
43.771,0.00040544
43.794,0.00040519
43.818,0.00040342
43.841,0.00040368
43.865,0.00040484
43.889,0.00040482
43.912,0.0004044
43.936,0.00040593
43.959,0.0004083
43.983,0.00040684
44.007,0.00040715
44.03,0.0004076
44.054,0.00040979
44.077,0.00040921
44.101,0.00041101
44.125,0.0004109
44.148,0.00040863
44.172,0.00041131
44.195,0.00041656
44.219,0.0004221
44.243,0.00042697
44.266,0.00042505
44.29,0.00042713
44.313,0.00042733
44.337,0.0004237
44.361,0.00042251
44.384,0.00042072
44.408,0.0004166
44.431,0.00041287
44.455,0.00041055
44.479,0.00040855
44.502,0.0004075
44.526,0.00040553
44.55,0.00040805
44.573,0.00041024
44.597,0.00041194
44.62,0.00040785
44.644,0.00040232
44.668,0.0003979
44.691,0.00039652
44.715,0.00039699
44.738,0.00039822
44.762,0.00040286
44.786,0.00040515
44.809,0.00040411
44.833,0.00040123
44.856,0.00040615
44.88,0.00041235
44.904,0.000414
44.927,0.00041405
44.951,0.00040803
44.974,0.00040684
44.998,0.00040487
45.022,0.00040054
45.045,0.00039758
45.069,0.00039416
45.092,0.00039277
45.116,0.00039723
45.14,0.00040011
45.163,0.00039858
45.187,0.00039852
45.211,0.00039815
45.234,0.00039821
45.258,0.00039994
45.281,0.0004023
45.305,0.0004044
45.329,0.00040692
45.352,0.00040688
45.376,0.00040458
45.399,0.00040342
45.423,0.00040302
45.447,0.00040206
45.47,0.00040328
45.494,0.000405
45.517,0.00040952
45.541,0.00041024
45.565,0.00041274
45.588,0.00041452
45.612,0.00041417
45.635,0.00041634
45.659,0.00041586
45.683,0.00041458
45.706,0.0004141
45.73,0.00041274
45.753,0.0004129
45.777,0.00041375
45.801,0.00041236
45.824,0.00041199
45.848,0.00041092
45.871,0.00040824
45.895,0.00040861
45.919,0.00040711
45.942,0.00040722
45.966,0.00040728
45.99,0.00040603
46.013,0.00040668
46.037,0.00040482
46.06,0.00040202
46.084,0.00040104
46.108,0.00040317
46.131,0.00040517
46.155,0.00041185
46.178,0.00041252
46.202,0.00041137
46.226,0.00040953
46.249,0.00040489
46.273,0.00039979
46.296,0.00039646
46.32,0.00039812
46.344,0.0004002
46.367,0.00040115
46.391,0.00040152
46.414,0.00039994
46.438,0.0004004
46.462,0.00040086
46.485,0.0004028
46.509,0.00040673
46.532,0.00041264
46.556,0.00041356
46.58,0.00041412
46.603,0.00041297
46.627,0.00041139
46.651,0.00040879
46.674,0.00040443
46.698,0.0003983
46.721,0.00039528
46.745,0.00039587
46.769,0.00039773
46.792,0.00039832
46.816,0.00040097
46.839,0.00040219
46.863,0.00040493
46.887,0.00040638
46.91,0.00040877
46.934,0.00041147
46.957,0.00041338
46.981,0.00041478
47.005,0.00041512
47.028,0.0004141
47.052,0.0004165
47.075,0.00041804
47.099,0.0004184
47.123,0.00041472
47.146,0.00041024
47.17,0.00040845
47.193,0.00040742
47.217,0.00040643
47.241,0.00040454
47.264,0.00040151
47.288,0.00040051
47.312,0.00040193
47.335,0.00040249
47.359,0.00040071
47.382,0.00039939
47.406,0.00040002
47.43,0.00040389
47.453,0.00040739
47.477,0.00040679
47.5,0.00040639
47.524,0.0004095
47.548,0.00041022
47.571,0.00041532
47.595,0.00041702
47.618,0.000418
47.642,0.00041772
47.666,0.0004145
47.689,0.00041161
47.713,0.00041031
47.736,0.00041014
47.76,0.00041213
47.784,0.00041422
47.807,0.00041617
47.831,0.00041737
47.855,0.00041787
47.878,0.00042153
47.902,0.00041783
47.925,0.00041301
47.949,0.00040792
47.973,0.00040876
47.996,0.0004082
48.02,0.00040802
48.043,0.00040696
48.067,0.00040459
48.091,0.0004033
48.114,0.00040546
48.138,0.00041083
48.161,0.00041304
48.185,0.00041339
48.209,0.0004163
48.232,0.00041546
48.256,0.00041299
48.28,0.00041242
48.303,0.00041181
48.327,0.00041175
48.35,0.00041208
48.374,0.00041499
48.398,0.00041543
48.421,0.00041515
48.445,0.00041628
48.468,0.00041514
48.492,0.00041396
48.516,0.00041142
48.539,0.00040895
48.563,0.00040509
48.586,0.00040483
48.61,0.00040603
48.634,0.00040656
48.657,0.00040832
48.681,0.00040886
48.704,0.00041266
48.728,0.0004101
48.752,0.00040788
48.775,0.00040532
48.799,0.00040585
48.823,0.00040823
48.846,0.00040764
48.87,0.00041086
48.893,0.00041385
48.917,0.00041647
48.941,0.00041814
48.964,0.00041754
48.988,0.00041649
49.011,0.00041473
49.035,0.00041288
49.059,0.00041235
49.082,0.00041283
49.106,0.00041545
49.129,0.00041667
49.153,0.00041851
49.177,0.00041597
49.2,0.00041626
49.224,0.00041694
49.247,0.0004173
49.271,0.00041302
49.295,0.000413
49.318,0.00041627
49.342,0.00041896
49.366,0.00042444
49.389,0.00042653
49.413,0.00042883
49.436,0.00042835
49.46,0.00042712
49.484,0.00042356
49.507,0.00042012
49.531,0.00041659
49.554,0.00041397
49.578,0.00041146
49.602,0.0004121
49.625,0.0004148
49.649,0.00041677
49.672,0.0004166
49.696,0.00041531
49.72,0.00041555
49.743,0.00042362
49.767,0.00043169
49.791,0.00043752
49.814,0.00044004
49.838,0.00043847
49.861,0.00043667
49.885,0.00043675
49.909,0.00043366
49.932,0.00043262
49.956,0.00043004
49.979,0.00042685
50.003,0.00042323
50.027,0.00041832
50.05,0.00041333
50.074,0.00041009
50.097,0.00040805
50.121,0.00041227
50.145,0.00041606
50.168,0.00041811
50.192,0.00042208
50.216,0.00042618
50.239,0.0004224
50.263,0.00041842
50.286,0.00041848
50.31,0.00042541
50.334,0.00042805
50.357,0.0004273
50.381,0.00042736
50.404,0.00042607
50.428,0.00042114
50.452,0.00041397
50.475,0.00040993
50.499,0.00040998
50.522,0.00041412
50.546,0.00041805
50.57,0.00041911
50.593,0.00041942
50.617,0.00041922
50.64,0.00041657
50.664,0.00041466
50.688,0.0004127
50.711,0.00041253
50.735,0.00041267
50.759,0.00041156
50.782,0.00041189
50.806,0.00041277
50.829,0.00041063
50.853,0.00040847
50.877,0.00040863
50.9,0.00040656
50.924,0.00040545
50.947,0.00040559
50.971,0.00040446
50.995,0.00040214
51.018,0.00040201
51.042,0.00040125
51.065,0.00040107
51.089,0.00040359
51.113,0.00040785
51.136,0.00041054
51.16,0.00040996
51.184,0.00040841
51.207,0.00041118
51.231,0.00041648
51.254,0.00042213
51.278,0.0004262
51.302,0.00042987
51.325,0.00043399
51.349,0.00043717
51.372,0.00043657
51.396,0.00043768
51.42,0.00043795
51.443,0.00043853
51.467,0.00043641
51.49,0.00043182
51.514,0.00042662
51.538,0.0004261
51.561,0.00042555
51.585,0.00042741
51.609,0.00042764
51.632,0.00042714
51.656,0.00042621
51.679,0.00042594
51.703,0.00042006
51.727,0.00041688
51.75,0.00041442
51.774,0.00041236
51.797,0.00041208
51.821,0.00040924
51.845,0.00040727
51.868,0.00040636
51.892,0.00040676
51.915,0.00040848
51.939,0.00040749
51.963,0.00040761
51.986,0.00040934
52.01,0.00040897
52.034,0.0004083
52.057,0.00040787
52.081,0.00040831
52.104,0.00041278
52.128,0.00041564
52.152,0.00041388
52.175,0.00041396
52.199,0.00041344
52.222,0.00041456
52.246,0.00041424
52.27,0.00041687
52.293,0.0004181
52.317,0.00041777
52.34,0.00041771
52.364,0.00041697
52.388,0.00041641
52.411,0.00041627
52.435,0.00041449
52.458,0.00041486
52.482,0.00041534
52.506,0.00041348
52.529,0.000414
52.553,0.00041321
52.577,0.0004099
52.6,0.00040549
52.624,0.00040208
52.647,0.00040069
52.671,0.00040356
52.695,0.00040491
52.718,0.00040478
52.742,0.00040347
52.765,0.00040462
52.789,0.00040876
52.813,0.00041354
52.836,0.00041728
52.86,0.00042234
52.883,0.00042498
52.907,0.00042715
52.931,0.00042646
52.954,0.00042624
52.978,0.00042508
53.001,0.0004225
53.025,0.00042254
53.049,0.00042001
53.072,0.00041702
53.096,0.00041559
53.12,0.00041669
53.143,0.00041735
53.167,0.00041744
53.19,0.00042008
53.214,0.00042169
53.238,0.00042329
53.261,0.00042298
53.285,0.0004197
53.308,0.00041993
53.332,0.00042013
53.356,0.00042114
53.379,0.00042099
53.403,0.00042202
53.426,0.0004229
53.45,0.00042566
53.474,0.00042696
53.497,0.00042488
53.521,0.00042309
53.545,0.00041944
53.568,0.00041735
53.592,0.00041461
53.615,0.00041536
53.639,0.00041763
53.663,0.00041564
53.686,0.00041294
53.71,0.00040842
53.733,0.00040497
53.757,0.0004055
53.781,0.00040524
53.804,0.00040568
53.828,0.00040853
53.851,0.00040983
53.875,0.00041163
53.899,0.0004121
53.922,0.00041262
53.946,0.00041196
53.97,0.00041366
53.993,0.00041589
54.017,0.00041906
54.04,0.00042059
54.064,0.0004237
54.088,0.00042898
54.111,0.00043437
54.135,0.00043779
54.158,0.00043453
54.182,0.00043137
54.206,0.00042997
54.229,0.00042426
54.253,0.00041627
54.276,0.00041268
54.3,0.00041042
54.324,0.00041015
54.347,0.00041245
54.371,0.00041826
54.394,0.00041889
54.418,0.00041792
54.442,0.00041495
54.465,0.00041294
54.489,0.00041102
54.512,0.00041158
54.536,0.00040886
54.56,0.00040664
54.583,0.00040463
54.607,0.00040408
54.631,0.00040336
54.654,0.00040388
54.678,0.00040473
54.701,0.00040615
54.725,0.00040585
54.749,0.00040129
54.772,0.0003997
54.796,0.00039898
54.819,0.00040004
54.843,0.0004011
54.867,0.00040027
54.89,0.00040247
54.914,0.00040257
54.937,0.00039906
54.961,0.00039802
54.985,0.000397
55.008,0.00039787
55.032,0.0004028
55.055,0.00040899
55.079,0.00040938
55.103,0.00040971
55.126,0.00041055
55.15,0.00041089
55.174,0.00041138
55.197,0.00040872
55.221,0.00040609
55.244,0.00040316
55.268,0.00040207
55.292,0.00040153
55.315,0.00040324
55.339,0.00040773
55.362,0.00040952
55.386,0.0004118
55.41,0.0004118
55.433,0.00041017
55.457,0.00040894
55.48,0.00040479
55.504,0.00040525
55.528,0.0004107
55.551,0.00041613
55.575,0.00041827
55.598,0.00042
55.622,0.0004178
55.646,0.00041659
55.669,0.00041462
55.693,0.00041627
55.716,0.00041552
55.74,0.00041501
55.764,0.00041648
55.787,0.00041289
55.811,0.00040995
55.834,0.00040744
55.858,0.00040842
55.882,0.00040811
55.905,0.00040737
55.929,0.00040493
55.953,0.00040466
55.976,0.00040872
56,0.00041196
56.023,0.00041731
56.047,0.00042053
56.071,0.00042255
56.094,0.00042369
56.118,0.0004271
56.141,0.00042774
56.165,0.00042648
56.189,0.00042387
56.212,0.0004251
56.236,0.00043081
56.259,0.00043397
56.283,0.00043699
56.307,0.00043538
56.33,0.00043094
56.354,0.00043599
56.377,0.00043738
56.401,0.00043502
56.425,0.00043255
56.448,0.00043299
56.472,0.00043066
56.495,0.00042599
56.519,0.00042462
56.543,0.00042192
56.566,0.00042202
56.59,0.00042349
56.613,0.00042123
56.637,0.00042105
56.661,0.00042209
56.684,0.00042006
56.708,0.00041897
56.731,0.00041606
56.755,0.00041094
56.779,0.00041257
56.802,0.00041221
56.826,0.00040947
56.849,0.00040703
56.873,0.00040818
56.897,0.00040984
56.92,0.00041143
56.944,0.00041327
56.968,0.00041279
56.991,0.00041443
57.015,0.00041415
57.038,0.00041439
57.062,0.00041538
57.086,0.00041605
57.109,0.00041727
57.133,0.00042136
57.156,0.00042087
57.18,0.00041839
57.204,0.00041558
57.227,0.00041326
57.251,0.00041154
57.274,0.00040974
57.298,0.00041246
57.322,0.00041119
57.345,0.00041099
57.369,0.00040675
57.392,0.00040518
57.416,0.00040768
57.44,0.00040877
57.463,0.00041088
57.487,0.00041098
57.51,0.00041226
57.534,0.00041173
57.558,0.00040778
57.581,0.00040451
57.605,0.00040491
57.628,0.00040728
57.652,0.00040673
57.676,0.00040418
57.699,0.00040294
57.723,0.00040173
57.746,0.00040406
57.77,0.00040419
57.794,0.00040346
57.817,0.000403
57.841,0.00040593
57.864,0.00040808
57.888,0.00041204
57.912,0.00041337
57.935,0.00041388
57.959,0.00041658
57.982,0.00041544
58.006,0.00041303
58.03,0.00041245
58.053,0.00041277
58.077,0.00041216
58.101,0.00040868
58.124,0.00040894
58.148,0.00040522
58.171,0.00040433
58.195,0.00040448
58.219,0.00040518
58.242,0.00040606
58.266,0.00040668
58.289,0.00041019
58.313,0.00040978
58.337,0.00040967
58.36,0.00041119
58.384,0.00041214
58.407,0.00041253
58.431,0.00041677
58.455,0.00042236
58.478,0.00042207
58.502,0.00042074
58.525,0.00041784
58.549,0.00041762
58.573,0.00041455
58.596,0.00041169
58.62,0.00041045
58.643,0.00041295
58.667,0.00041217
58.691,0.00040978
58.714,0.00040957
58.738,0.00040873
58.761,0.00040781
58.785,0.00040671
58.809,0.00040522
58.832,0.00040503
58.856,0.00040642
58.879,0.00040452
58.903,0.0004023
58.927,0.00040116
58.95,0.00040228
58.974,0.00040333
58.998,0.00040588
59.021,0.00040405
59.045,0.00040615
59.068,0.00040807
59.092,0.00040954
59.116,0.00041021
59.139,0.0004093
59.163,0.00040708
59.186,0.00040251
59.21,0.00039918
59.234,0.00039445
59.257,0.00039727
59.281,0.0003998
59.304,0.00039985
59.328,0.00040422
59.352,0.00040754
59.375,0.00040976
59.399,0.00041103
59.422,0.00041039
59.446,0.00040883
59.47,0.00040736
59.493,0.00040507
59.517,0.00040584
59.54,0.0004074
59.564,0.00040936
59.588,0.00040931
59.611,0.00040781
59.635,0.00040724
59.658,0.00040753
59.682,0.00040721
59.706,0.00040819
59.729,0.00040686
59.753,0.00040786
59.776,0.00040893
59.8,0.00041098
59.824,0.00041086
59.847,0.00041038
59.871,0.00040987
59.894,0.00040972
59.918,0.00040668
59.942,0.00040717
59.965,0.00040774
59.989,0.00040819


==> figs/data/sd7003_diva_z100_d.csv <==
t, d
0.013196,0.0014297
0.17818,0.0030178
0.34356,0.0037827
0.50908,0.0042276
0.67472,0.0045498
0.84045,0.0044282
1.0062,0.0043879
1.1721,0.0046962
1.3379,0.0049833
1.5038,0.0048226
1.6697,0.0044359
1.8356,0.0040587
2.0014,0.003374
2.1672,0.0037818
2.3331,0.0042547
2.4988,0.0043811
2.6646,0.0043125
2.8304,0.004033
2.9961,0.0035851
3.1618,0.0037055
3.3274,0.003791
3.4931,0.0037404
3.6587,0.0037367
3.8244,0.0033882
3.99,0.0030277
4.1554,0.0032162
4.321,0.0033586
4.4866,0.0032863
4.6521,0.0033588
4.8176,0.0030255
4.9831,0.0027566
5.1486,0.0027093
5.3141,0.0026749
5.4795,0.0026993
5.6449,0.0026657
5.8104,0.0023662
5.9758,0.0020789
6.1412,0.0022552
6.3066,0.0022615
6.472,0.0022643
6.6374,0.0022524
6.8027,0.0020996
6.9681,0.0018938
7.1333,0.0018127
7.2985,0.0017741
7.4638,0.0017787
7.6291,0.0017673
7.7944,0.0016578
7.9597,0.001415
8.1249,0.0014328
8.2901,0.0013972
8.4554,0.0013932
8.6206,0.0013774
8.7859,0.0013483
8.9511,0.0011351
9.1163,0.0011101
9.2815,0.0011638
9.4467,0.0011455
9.612,0.001063
9.7772,0.0010464
9.9424,0.00084835
10.108,0.00087202
10.273,0.00087936
10.438,0.00088278
10.603,0.00081116
10.768,0.00082942
10.934,0.00070776
11.099,0.00072258
11.264,0.00072019
11.429,0.00069621
11.595,0.00062987
11.76,0.00062565
11.925,0.0005442
12.09,0.00055522
12.255,0.00054417
12.421,0.00055143
12.586,0.00053511
12.751,0.00052135
12.916,0.00047317
13.082,0.00048526
13.247,0.00049968
13.412,0.00047306
13.577,0.00044961
13.742,0.00043689
13.908,0.00040857
14.073,0.00039999
14.238,0.00041661
14.403,0.00042764
14.569,0.00044274
14.734,0.00041885
14.899,0.00039362
15.064,0.00039518
15.23,0.00041229
15.395,0.0004011
15.56,0.00038253
15.725,0.00037272
15.891,0.00039258
16.056,0.00038642
16.221,0.0003854
16.386,0.00037703
16.551,0.00038926
16.717,0.00037669
16.882,0.00038419
17.047,0.00039377
17.212,0.00038276
17.378,0.00037366
17.543,0.00037403
17.708,0.00038453
17.873,0.00038397
18.039,0.00038212
18.204,0.00038487
18.369,0.00039197
18.534,0.00039206
18.7,0.00039013
18.865,0.00039481
19.03,0.00039257
19.195,0.00039531
19.361,0.00038638
19.526,0.00038031
19.691,0.00038585
19.856,0.00038454
20.022,0.0003789
20.187,0.00037753
20.352,0.0003959
20.517,0.00039339
20.683,0.00039406
20.848,0.00038391
21.013,0.00039267
21.178,0.00040187
21.344,0.00039456
21.509,0.00038703
21.674,0.00038845
21.839,0.00039744
22.005,0.00038543
22.17,0.00039211
22.335,0.00040006
22.5,0.00039564
22.666,0.00038881
22.831,0.00038647
22.996,0.00039202
23.161,0.00038859
23.327,0.00039291
23.492,0.00039244
23.657,0.00039349
23.822,0.00040064
23.988,0.00039756
24.153,0.00039716
24.318,0.00039055
24.484,0.00038951
24.649,0.00039449
24.814,0.00039178
24.979,0.00038079
25.145,0.00039769
25.31,0.00040682
25.475,0.0003871
25.64,0.00038196
25.806,0.00037921
25.971,0.00039513
26.136,0.0003877
26.301,0.00039506
26.467,0.0004033
26.632,0.00041454
26.797,0.00041772
26.962,0.00040005
27.128,0.00039881
27.293,0.00039243
27.458,0.00041175
27.623,0.0004015
27.789,0.000397
27.954,0.00041042
28.119,0.00041887
28.284,0.00041776
28.45,0.00040305
28.615,0.00039112
28.78,0.00040165
28.945,0.00039431
29.111,0.00039163
29.276,0.0003864
29.441,0.00039498
29.607,0.00039505
29.772,0.00040204
29.937,0.00039287
30.102,0.00039312
30.267,0.00039658
30.433,0.00040383
30.598,0.00039936
30.763,0.0004024
30.928,0.00039932
31.094,0.0004022
31.259,0.00039443
31.424,0.00038895
31.589,0.00038544
31.755,0.00039383
31.92,0.00039665
32.085,0.00040812
32.251,0.00039995
32.416,0.00040083
32.581,0.00040557
32.746,0.00040617
32.912,0.0003913
33.077,0.00040672
33.242,0.00041656
33.407,0.00041713
33.573,0.00040399
33.738,0.00040715
33.903,0.0004163
34.069,0.00041222
34.234,0.0003929
34.399,0.00039633
34.564,0.00040031
34.73,0.00040955
34.895,0.00040425
35.06,0.00040057
35.225,0.00041129
35.391,0.00041781
35.556,0.00039632
35.721,0.00040219
35.886,0.00041599
36.052,0.00039597
36.217,0.000385
36.382,0.00039407
36.547,0.00039858
36.713,0.00039484
36.878,0.00040701
37.043,0.00040851
37.208,0.00041876
37.374,0.00041046
37.539,0.00040833
37.704,0.00041798
37.869,0.00039989
38.034,0.00039882
38.2,0.00040891
38.365,0.00040555
38.53,0.00038437
38.695,0.00040127
38.861,0.00040218
39.026,0.00040195
39.191,0.00040006
39.356,0.00039151
39.522,0.00040196
39.687,0.00042061
39.852,0.0004239
40.017,0.00040052
40.183,0.00040509
40.348,0.000415
40.513,0.00041729
40.678,0.00041174
40.843,0.00041737
41.009,0.00040324
41.174,0.00041415
41.339,0.00041534
41.504,0.0004284
41.67,0.00041814
41.835,0.00040069
42,0.00039306
42.165,0.00039871
42.331,0.00039754
42.496,0.00040636
42.661,0.00040133
42.826,0.00039958
42.992,0.00039825
43.157,0.0003997
43.322,0.00039664
43.487,0.00040069
43.653,0.00041183
43.818,0.00040342
43.983,0.00040684
44.148,0.00040863
44.313,0.00042733
44.479,0.00040855
44.644,0.00040232
44.809,0.00040411
44.974,0.00040684
45.14,0.00040011
45.305,0.0004044
45.47,0.00040328
45.635,0.00041634
45.801,0.00041236
45.966,0.00040728
46.131,0.00040517
46.296,0.00039646
46.462,0.00040086
46.627,0.00041139
46.792,0.00039832
46.957,0.00041338
47.123,0.00041472
47.288,0.00040051
47.453,0.00040739
47.618,0.000418
47.784,0.00041422
47.949,0.00040792
48.114,0.00040546
48.28,0.00041242
48.445,0.00041628
48.61,0.00040603
48.775,0.00040532
48.941,0.00041814
49.106,0.00041545
49.271,0.00041302
49.436,0.00042835
49.602,0.0004121
49.767,0.00043169
49.932,0.00043262
50.097,0.00040805
50.263,0.00041842
50.428,0.00042114
50.593,0.00041942
50.759,0.00041156
50.924,0.00040545
51.089,0.00040359
51.254,0.00042213
51.42,0.00043795
51.585,0.00042741
51.75,0.00041442
51.915,0.00040848
52.081,0.00040831
52.246,0.00041424
52.411,0.00041627
52.577,0.0004099
52.742,0.00040347
52.907,0.00042715
53.072,0.00041702
53.238,0.00042329
53.403,0.00042202
53.568,0.00041735
53.733,0.00040497
53.899,0.0004121
54.064,0.0004237
54.229,0.00042426
54.394,0.00041889
54.56,0.00040664
54.725,0.00040585
54.89,0.00040247
55.055,0.00040899
55.221,0.00040609
55.386,0.0004118
55.551,0.00041613
55.716,0.00041552
55.882,0.00040811
56.047,0.00042053
56.212,0.0004251
56.377,0.00043738
56.543,0.00042192
56.708,0.00041897
56.873,0.00040818
57.038,0.00041439
57.204,0.00041558
57.369,0.00040675
57.534,0.00041173
57.699,0.00040294
57.864,0.00040808
58.03,0.00041245
58.195,0.00040448
58.36,0.00041119
58.525,0.00041784
58.691,0.00040978
58.856,0.00040642
59.021,0.00040405
59.186,0.00040251
59.352,0.00040754
59.517,0.00040584
59.682,0.00040721
59.847,0.00041038


==> figs/data/sd7003_diva_z20.csv <==
t, d
0.0071332,0.0011202
0.024395,0.0013376
0.043432,0.0016516
0.062575,0.00182
0.081789,0.0019723
0.10106,0.0021186
0.12038,0.0022065
0.13967,0.0023006
0.15894,0.002365
0.17819,0.0024611
0.19742,0.0025846
0.21663,0.0026424
0.23582,0.0026938
0.255,0.0027149
0.27415,0.0028544
0.29329,0.0028786
0.3124,0.0028288
0.33149,0.0029274
0.35058,0.003022
0.36966,0.0029966
0.38874,0.0031638
0.40782,0.0031255
0.4269,0.003096
0.44599,0.0032023
0.46509,0.0032785
0.48419,0.0032836
0.50329,0.0033945
0.52239,0.0034279
0.5415,0.0033933
0.5606,0.0034824
0.57971,0.003483
0.59881,0.0034744
0.61791,0.0035491
0.63701,0.0035251
0.6561,0.003625
0.6752,0.003749
0.69429,0.0037323
0.71338,0.0036679
0.73246,0.0037561
0.75155,0.003783
0.77063,0.0038586
0.7897,0.0038478
0.80878,0.003778
0.82785,0.0039403
0.84692,0.0039061
0.86598,0.0039377
0.88505,0.0040155
0.90411,0.0039272
0.92316,0.004
0.94222,0.0041174
0.96127,0.0041519
0.98032,0.0040678
0.99937,0.0041128
1.0184,0.0041412
1.0374,0.0040964
1.0565,0.0040558
1.0755,0.0041264
1.0946,0.0041983
1.1136,0.0042963
1.1326,0.004406
1.1517,0.0043616
1.1707,0.004276
1.1897,0.0043941
1.2087,0.0044297
1.2278,0.0043373
1.2468,0.0042706
1.2658,0.0043852
1.2848,0.0044704
1.3038,0.0044367
1.3229,0.0044303
1.3419,0.0044267
1.3609,0.0044132
1.3799,0.0043851
1.3989,0.004445
1.4179,0.0043982
1.4369,0.0043813
1.4559,0.0044484
1.4749,0.0045373
1.4939,0.0045859
1.5129,0.0044992
1.5319,0.0044366
1.5509,0.0045152
1.5699,0.0046402
1.5889,0.0046929
1.6079,0.0046316
1.6269,0.0044908
1.6459,0.0044067
1.6649,0.0043808
1.6839,0.0044841
1.7029,0.0045604
1.7218,0.0045012
1.7408,0.0045184
1.7598,0.0046636
1.7788,0.0047021
1.7978,0.0047542
1.8168,0.0046853
1.8357,0.0044836
1.8547,0.0043119
1.8737,0.0043022
1.8927,0.0043882
1.9116,0.0045781
1.9306,0.0047297
1.9496,0.0046685
1.9685,0.004482
1.9875,0.0043243
2.0065,0.0042364
2.0254,0.0041858
2.0444,0.0042156
2.0634,0.0042255
2.0823,0.0040887
2.1013,0.0039438
2.1203,0.0039534
2.1392,0.00396
2.1582,0.0039438
2.1771,0.0039718
2.1961,0.0040639
2.215,0.0041273
2.234,0.0041182
2.253,0.004153
2.2719,0.0042587
2.2909,0.0043154
2.3098,0.0043321
2.3288,0.0043586
2.3477,0.0043095
2.3667,0.0042763
2.3856,0.0043493
2.4046,0.0044914
2.4235,0.0045584
2.4425,0.0046243
2.4614,0.0047035
2.4804,0.0047893
2.4993,0.0048409
2.5183,0.0048295
2.5372,0.0047877
2.5562,0.0048259
2.5751,0.0049034
2.594,0.0049012
2.613,0.004875
2.6319,0.0049533
2.6509,0.0050222
2.6698,0.0050351
2.6887,0.0050407
2.7077,0.0050262
2.7266,0.0049797
2.7456,0.0049182
2.7645,0.0049036
2.7834,0.0049333
2.8024,0.0049521
2.8213,0.0049478
2.8402,0.0049255
2.8592,0.0049187
2.8781,0.0049598
2.897,0.0049722
2.916,0.0049704
2.9349,0.0049763
2.9538,0.0049709
2.9728,0.0049498
2.9917,0.0049551
3.0106,0.0049213
3.0295,0.0048779
3.0484,0.0048556
3.0674,0.0048276
3.0863,0.004758
3.1052,0.004648
3.1242,0.0046299
3.1431,0.0046925
3.162,0.0047603
3.1809,0.0047478
3.1999,0.0047096
3.2188,0.0046855
3.2377,0.0046897
3.2566,0.0046977
3.2755,0.0046836
3.2945,0.0046963
3.3134,0.0047003
3.3323,0.0047033
3.3512,0.0046993
3.3701,0.0046837
3.3891,0.0046579
3.408,0.0046106
3.4269,0.004573
3.4458,0.0045486
3.4647,0.0045521
3.4836,0.0045561
3.5026,0.0045408
3.5215,0.0045312
3.5404,0.0044958
3.5593,0.0044609
3.5782,0.0044374
3.5971,0.0044485
3.616,0.004451
3.6349,0.0044501
3.6538,0.0044344
3.6728,0.0044087
3.6917,0.0043515
3.7106,0.0043388
3.7295,0.0043147
3.7484,0.0042622
3.7673,0.0042336
3.7862,0.0042166
3.8051,0.0041917
3.824,0.004158
3.8429,0.0041318
3.8618,0.004114
3.8807,0.0041
3.8996,0.0040795
3.9186,0.0040469
3.9375,0.0039727
3.9564,0.0039049
3.9753,0.0038859
3.9942,0.0038953
4.0131,0.0039152
4.032,0.0039292
4.0509,0.0038951
4.0698,0.0037883
4.0887,0.0036527
4.1076,0.0035405
4.1265,0.0034987
4.1454,0.0035053
4.1643,0.0035554
4.1832,0.0036072
4.2021,0.0036007
4.221,0.0035338
4.2399,0.003394
4.2588,0.0032554
4.2777,0.0031963
4.2966,0.0031655
4.3155,0.0031553
4.3344,0.0031878
4.3533,0.0032178
4.3722,0.0032789
4.3911,0.0033308
4.4101,0.0033926
4.429,0.0034338
4.4479,0.0034035
4.4668,0.0033223
4.4857,0.0032095
4.5046,0.0030669
4.5235,0.0030025
4.5424,0.0030245
4.5613,0.0031092
4.5801,0.00322
4.599,0.0033331
4.6178,0.0034075
4.6367,0.0034584
4.6555,0.00349
4.6744,0.0035258
4.6932,0.0035365
4.712,0.0035294
4.7309,0.0035225
4.7497,0.0035301
4.7686,0.0035284
4.7875,0.0034876
4.8063,0.0034389
4.8252,0.0034615
4.8441,0.0034917
4.8629,0.0034923
4.8818,0.0034815
4.9007,0.0034803
4.9196,0.0035003
4.9385,0.0035555
4.9574,0.0036202
4.9763,0.0036247
4.9952,0.0036363
5.0141,0.0036384
5.033,0.0036173
5.0519,0.0036343
5.0708,0.0036556
5.0898,0.0036617
5.1087,0.003652
5.1276,0.003636
5.1465,0.0036291
5.1654,0.0036181
5.1843,0.0035994
5.2032,0.0035955
5.2222,0.003607
5.2411,0.0036525
5.26,0.0036758
5.2789,0.003694
5.2978,0.0036823
5.3167,0.0036864
5.3356,0.0036857
5.3545,0.0036898
5.3734,0.0037086
5.3923,0.0036996
5.4112,0.0037196
5.4301,0.0037469
5.449,0.0037416
5.4679,0.0037652
5.4868,0.0037762
5.5057,0.0037518
5.5246,0.0036929
5.5435,0.0036689
5.5624,0.0036895
5.5812,0.0037592
5.6001,0.0038215
5.619,0.0038116
5.6379,0.0037979
5.6568,0.0037871
5.6757,0.0037929
5.6946,0.0037789
5.7135,0.0037822
5.7323,0.003768
5.7512,0.0037794
5.7701,0.0037842
5.789,0.0037376
5.8079,0.003738
5.8268,0.0037801
5.8457,0.0038129
5.8646,0.0038062
5.8835,0.0037842
5.9023,0.0037469
5.9212,0.0037108
5.9401,0.0036544
5.959,0.0036371
5.9779,0.0036851
5.9968,0.0037414
6.0157,0.0037947
6.0345,0.003777
6.0534,0.0037146
6.0723,0.0036039
6.0912,0.0035162
6.1101,0.0035247
6.129,0.0035812
6.1479,0.0036289
6.1668,0.0036541
6.1856,0.0036595
6.2045,0.0036179
6.2234,0.0035234
6.2423,0.0034142
6.2612,0.0033461
6.2801,0.0033474
6.2989,0.0033749
6.3178,0.0034051
6.3367,0.0034372
6.3556,0.0034522
6.3745,0.0034403
6.3933,0.0033848
6.4122,0.003269
6.4311,0.0031431
6.45,0.0030587
6.4689,0.0030461
6.4878,0.0030478
6.5066,0.0030851
6.5255,0.0031768
6.5444,0.0032321
6.5633,0.0032688
6.5821,0.0033032
6.601,0.0033067
6.6199,0.0032785
6.6388,0.003259
6.6577,0.0032425
6.6765,0.0031707
6.6954,0.0031906
6.7143,0.0032516
6.7332,0.0032876
6.7521,0.0032891
6.7709,0.0032589
6.7898,0.0032024
6.8087,0.0031951
6.8276,0.0031967
6.8464,0.0032111
6.8653,0.0032761
6.8842,0.0033315
6.9031,0.0033244
6.922,0.0033134
6.9408,0.0032998
6.9597,0.0033152
6.9786,0.0033099
6.9975,0.0033001
7.0164,0.0033077
7.0352,0.0033045
7.0541,0.0032936
7.073,0.0032833
7.0919,0.0032808
7.1107,0.003296
7.1296,0.0033079
7.1485,0.0032982
7.1674,0.0032785
7.1863,0.0032802
7.2051,0.003267
7.224,0.0032826
7.2429,0.0032723
7.2618,0.0032776
7.2806,0.0032843
7.2995,0.0033026
7.3184,0.0033056
7.3373,0.0033121
7.3561,0.003324
7.375,0.0033158
7.3939,0.0033048
7.4128,0.0033208
7.4316,0.0033538
7.4505,0.0033817
7.4694,0.0033596
7.4883,0.0033308
7.5071,0.0033258
7.526,0.0033129
7.5449,0.0032986
7.5638,0.0032977
7.5827,0.0032868
7.6015,0.0032825
7.6204,0.0032856
7.6393,0.0032818
7.6582,0.0032758
7.677,0.0032615
7.6959,0.0032368
7.7148,0.0032131
7.7337,0.0031929
7.7525,0.0031814
7.7714,0.0032122
7.7903,0.0032448
7.8092,0.0032475
7.8281,0.0032128
7.8469,0.0031759
7.8658,0.0031481
7.8847,0.0031791
7.9036,0.0032043
7.9224,0.0032153
7.9413,0.0031983
7.9602,0.0031515
7.9791,0.0031285
7.9979,0.0031352
8.0168,0.0031247
8.0357,0.0031182
8.0546,0.0031355
8.0734,0.0031443
8.0923,0.0031534
8.1112,0.0031466
8.1301,0.0031273
8.1489,0.0030899
8.1678,0.0030391
8.1867,0.002985
8.2056,0.0029531
8.2245,0.0029572
8.2433,0.0029691
8.2622,0.0029928
8.2811,0.0030051
8.3,0.0029952
8.3188,0.0029653
8.3377,0.0029095
8.3566,0.0028257
8.3755,0.0027506
8.3944,0.0027162
8.4132,0.00271
8.4321,0.0027276
8.451,0.002772
8.4699,0.0028033
8.4887,0.0028179
8.5076,0.0028182
8.5265,0.0027854
8.5454,0.0027246
8.5643,0.0026255
8.5831,0.0025074
8.602,0.002408
8.6209,0.0023592
8.6398,0.0023693
8.6586,0.002414
8.6775,0.0024599
8.6964,0.0025171
8.7153,0.0025825
8.7342,0.0026323
8.753,0.0026547
8.7719,0.0026604
8.7908,0.0026253
8.8097,0.0025453
8.8285,0.0024388
8.8474,0.0023159
8.8663,0.0022387
8.8851,0.0022426
8.904,0.0022948
8.9229,0.0023356
8.9418,0.0023533
8.9607,0.0023741
8.9796,0.0024225
8.9984,0.0024814
9.0173,0.0025204
9.0362,0.0025231
9.0551,0.0025206
9.074,0.002506
9.0929,0.0024841
9.1118,0.0024506
9.1306,0.0024339
9.1495,0.0024305
9.1684,0.0024515
9.1873,0.0024738
9.2061,0.0024846
9.225,0.0025014
9.2438,0.0025044
9.2627,0.0025195
9.2816,0.002523
9.3004,0.0025242
9.3193,0.0025387
9.3381,0.0025661
9.3569,0.0026015
9.3758,0.0026337
9.3946,0.0026437
9.4135,0.0026294
9.4323,0.0025952
9.4512,0.0025876
9.4701,0.0025866
9.4889,0.0026046
9.5078,0.0026157
9.5266,0.0026273
9.5455,0.0026354
9.5644,0.0026421
9.5832,0.0026427
9.6021,0.0026439
9.621,0.0026429
9.6399,0.002633
9.6587,0.0026158
9.6776,0.0026224
9.6965,0.0026248
9.7154,0.0026267
9.7342,0.0026275
9.7531,0.0026456
9.772,0.0026575
9.7909,0.0026662
9.8097,0.0026684
9.8286,0.0026768
9.8475,0.0026817
9.8664,0.0026769
9.8852,0.0026724
9.9041,0.002659
9.923,0.0026628
9.9418,0.0026656
9.9607,0.0026696
9.9796,0.0026711
9.9985,0.0026745
10.017,0.0026584
10.036,0.0026434
10.055,0.0026522
10.074,0.0026591
10.093,0.0026707
10.112,0.0026786
10.131,0.0026843
10.149,0.0026836
10.168,0.0026782
10.187,0.0026659
10.206,0.0026575
10.225,0.0026514
10.244,0.0026496
10.263,0.0026519
10.281,0.0026497
10.3,0.0026494
10.319,0.0026414
10.338,0.0026392
10.357,0.002617
10.376,0.0025815
10.395,0.0025715
10.414,0.0025713
10.432,0.0025918
10.451,0.002593
10.47,0.0025864
10.489,0.0025758
10.508,0.0025703
10.527,0.0025338
10.546,0.00248
10.565,0.0024429
10.583,0.0024362
10.602,0.0024451
10.621,0.0024691
10.64,0.002496
10.659,0.0025094
10.678,0.0024967
10.697,0.0024435
10.715,0.0023582
10.734,0.0022512
10.753,0.0021784
10.772,0.0021507
10.791,0.0021581
10.81,0.0022063
10.829,0.0022664
10.847,0.0023097
10.866,0.0023236
10.885,0.0023245
10.904,0.0023146
10.923,0.0022857
10.942,0.0022524
10.961,0.0022302
10.98,0.0022021
10.998,0.002169
11.017,0.0021319
11.036,0.0021189
11.055,0.0021111
11.074,0.0020904
11.093,0.0020662
11.112,0.0020857
11.13,0.0021175
11.149,0.0021354
11.168,0.0021598
11.187,0.002185
11.206,0.0022096
11.225,0.0022316
11.244,0.0022401
11.263,0.0022459
11.281,0.0022353
11.3,0.0022345
11.319,0.0022371
11.338,0.0022234
11.357,0.0022154
11.376,0.0022072
11.395,0.0021951
11.413,0.0021758
11.432,0.0021545
11.451,0.0021381
11.47,0.0021433
11.489,0.0021435
11.508,0.0021481
11.527,0.0021581
11.546,0.0021767
11.564,0.0021962
11.583,0.0022034
11.602,0.002192
11.621,0.002171
11.64,0.0021413
11.659,0.0021303
11.678,0.0021207
11.697,0.002121
11.715,0.0021286
11.734,0.0021467
11.753,0.0021622
11.772,0.0021735
11.791,0.0021813
11.81,0.0021653
11.829,0.0021492
11.847,0.0021528
11.866,0.0021496
11.885,0.0021345
11.904,0.0021335
11.923,0.0021402
11.942,0.0021604
11.961,0.0021768
11.98,0.0021877
11.998,0.0021884
12.017,0.0021763
12.036,0.0021532
12.055,0.0021297
12.074,0.002125
12.093,0.0021211
12.112,0.0021203
12.131,0.0021199
12.149,0.002132
12.168,0.002138
12.187,0.0021349
12.206,0.0021205
12.225,0.0021093
12.244,0.0021011
12.263,0.0021004
12.282,0.0020918
12.3,0.0020964
12.319,0.0020989
12.338,0.0021066
12.357,0.002115
12.376,0.0021234
12.395,0.0021301
12.414,0.0021141
12.433,0.0021053
12.451,0.0020947
12.47,0.0020705
12.489,0.0020321
12.508,0.0020068
12.527,0.0020113
12.546,0.0020108
12.565,0.0020035
12.583,0.0020082
12.602,0.0020202
12.621,0.0020228
12.64,0.0020036
12.659,0.001968
12.678,0.0019311
12.697,0.0018898
12.716,0.0018529
12.734,0.0018275
12.753,0.0018241
12.772,0.0018473
12.791,0.001865
12.81,0.0018843
12.829,0.0019035
12.848,0.0018981
12.867,0.001861
12.885,0.0018022
12.904,0.0017355
12.923,0.0016777
12.942,0.0016486
12.961,0.0016473
12.98,0.0016682
12.999,0.0016991
13.018,0.0017363
13.036,0.0017764
13.055,0.0018042
13.074,0.0018143
13.093,0.0018113
13.112,0.0017852
13.131,0.001753
13.15,0.0017176
13.169,0.001665
13.187,0.0016174
13.206,0.0015747
13.225,0.001552
13.244,0.0015513
13.263,0.0015662
13.282,0.001591
13.301,0.001614
13.319,0.0016408
13.338,0.0016624
13.357,0.0016677
13.376,0.0016619
13.395,0.0016478
13.414,0.0016286
13.433,0.0016117
13.452,0.0016047
13.47,0.0015944
13.489,0.0015837
13.508,0.0015714
13.527,0.001564
13.546,0.0015667
13.565,0.0015706
13.584,0.0015748
13.603,0.0015921
13.621,0.0016178
13.64,0.0016366
13.659,0.0016522
13.678,0.001666
13.697,0.0016679
13.716,0.0016643
13.735,0.0016486
13.754,0.0016304
13.772,0.00163
13.791,0.0016326
13.81,0.0016385
13.829,0.0016353
13.848,0.0016323
13.867,0.0016288
13.886,0.0016345
13.905,0.0016352
13.923,0.0016266
13.942,0.0016146
13.961,0.0016108
13.98,0.0016114
13.999,0.0016213
14.018,0.0016293
14.037,0.0016394
14.055,0.0016523
14.074,0.0016532
14.093,0.0016525
14.112,0.0016506
14.131,0.001651
14.15,0.0016494
14.169,0.0016467
14.187,0.001658
14.206,0.0016588
14.225,0.0016533
14.244,0.0016534
14.263,0.0016502
14.282,0.0016447
14.301,0.0016408
14.32,0.0016391
14.338,0.0016409
14.357,0.0016343
14.376,0.0016236
14.395,0.0016203
14.414,0.0016298
14.433,0.0016327
14.452,0.0016333
14.471,0.001641
14.489,0.0016373
14.508,0.0016321
14.527,0.0016279
14.546,0.0016302
14.565,0.0016372
14.584,0.0016422
14.603,0.0016392
14.622,0.0016323
14.64,0.0016204
14.659,0.0016043
14.678,0.0015946
14.697,0.0015866
14.716,0.0015796
14.735,0.0015811
14.754,0.0015945
14.773,0.0016059
14.791,0.0016048
14.81,0.0015881
14.829,0.0015685
14.848,0.0015447
14.867,0.0015229
14.886,0.0015158
14.905,0.0015142
14.924,0.0015133
14.942,0.0015206
14.961,0.0015272
14.98,0.0015378
14.999,0.001548
15.018,0.0015567
15.037,0.0015619
15.056,0.001546
15.075,0.001516
15.093,0.0014835
15.112,0.0014569
15.131,0.0014486
15.15,0.0014448
15.169,0.0014482
15.188,0.0014568
15.207,0.0014684
15.226,0.0014721
15.244,0.0014674
15.263,0.0014601
15.282,0.0014475
15.301,0.0014302
15.32,0.0014079
15.339,0.0013908
15.358,0.0013764
15.377,0.0013744
15.395,0.0013677
15.414,0.0013688
15.433,0.001366
15.452,0.0013646
15.471,0.0013621
15.49,0.0013547
15.509,0.0013481
15.528,0.0013415
15.546,0.0013343
15.565,0.0013274
15.584,0.00133
15.603,0.0013218
15.622,0.0013174
15.641,0.0013192
15.66,0.0013223
15.679,0.0013235
15.697,0.0013258
15.716,0.0013238
15.735,0.0013276
15.754,0.0013382
15.773,0.001348
15.792,0.0013533
15.811,0.0013542
15.83,0.0013534
15.848,0.0013568
15.867,0.0013586
15.886,0.0013481
15.905,0.0013393
15.924,0.0013398
15.943,0.001337
15.962,0.0013344
15.981,0.0013254
16,0.0013226
16.018,0.0013236
16.037,0.0013381
16.056,0.0013524
16.075,0.0013626
16.094,0.0013716
16.113,0.0013662
16.132,0.0013535
16.15,0.0013443
16.169,0.0013371
16.188,0.0013353
16.207,0.0013401
16.226,0.0013436
16.245,0.0013468
16.264,0.0013466
16.283,0.0013497
16.302,0.0013476
16.32,0.0013426
16.339,0.0013433
16.358,0.0013429
16.377,0.0013412
16.396,0.0013353
16.415,0.0013326
16.434,0.0013324
16.453,0.0013289
16.471,0.0013256
16.49,0.0013278
16.509,0.0013309
16.528,0.0013279
16.547,0.0013229
16.566,0.0013143
16.585,0.0013142
16.604,0.0013106
16.623,0.0013075
16.641,0.001309
16.66,0.0013094
16.679,0.0013097
16.698,0.0013101
16.717,0.0013137
16.736,0.0013104
16.755,0.0012962
16.774,0.0012777
16.792,0.0012585
16.811,0.0012514
16.83,0.0012411
16.849,0.0012327
16.868,0.0012353
16.887,0.001238
16.906,0.0012409
16.925,0.0012393
16.944,0.0012395
16.962,0.0012381
16.981,0.0012329
17,0.0012267
17.019,0.0012161
17.038,0.0012031
17.057,0.0011938
17.076,0.0011896
17.095,0.0011866
17.113,0.0011898
17.132,0.0011916
17.151,0.0011963
17.17,0.0011928
17.189,0.0011849
17.208,0.0011759
17.227,0.0011705
17.246,0.001159
17.264,0.0011514
17.283,0.0011409
17.302,0.0011327
17.321,0.0011184
17.34,0.0011096
17.359,0.0010992
17.378,0.0010939
17.397,0.0010852
17.415,0.001083
17.434,0.0010848
17.453,0.0010856
17.472,0.0010849
17.491,0.0010904
17.51,0.0010872
17.529,0.001083
17.548,0.0010846
17.566,0.0010878
17.585,0.0010906
17.604,0.0010912
17.623,0.0010905
17.642,0.001086
17.661,0.0010756
17.68,0.001069
17.699,0.0010608
17.717,0.0010516
17.736,0.0010403
17.755,0.0010357
17.774,0.0010271
17.793,0.0010224
17.812,0.001022
17.831,0.0010201
17.85,0.001018
17.868,0.0010185
17.887,0.0010151
17.906,0.001015
17.925,0.0010198
17.944,0.0010191
17.963,0.0010175
17.982,0.0010181
18.001,0.0010181
18.019,0.001017
18.038,0.0010162
18.057,0.0010162
18.076,0.0010164
18.095,0.0010151
18.114,0.0010154
18.133,0.0010114
18.152,0.0010105
18.17,0.0010012
18.189,0.00099207
18.208,0.00098244
18.227,0.00097445
18.246,0.0009669
18.265,0.0009656
18.284,0.00096886
18.303,0.00097955
18.321,0.0009851
18.34,0.00098717
18.359,0.00098942
18.378,0.0009949
18.397,0.00099904
18.416,0.0010023
18.435,0.001002
18.454,0.0010014
18.473,0.0010055
18.491,0.0010063
18.51,0.0010039
18.529,0.0010059
18.548,0.001004
18.567,0.0010029
18.586,0.0010035
18.605,0.0010018
18.624,0.0010023
18.642,0.0010065
18.661,0.0010073
18.68,0.0010017
18.699,0.00099146
18.718,0.00098532
18.737,0.00098484
18.756,0.00098395
18.775,0.00098193
18.793,0.00098005
18.812,0.00097862
18.831,0.00097838
18.85,0.00097784
18.869,0.00097848
18.888,0.0009797
18.907,0.00097998
18.926,0.00097498
18.944,0.00096913
18.963,0.00096575
18.982,0.00096835
19.001,0.00096543
19.02,0.00096476
19.039,0.00096201
19.058,0.00096076
19.077,0.00095622
19.095,0.0009542
19.114,0.00096116
19.133,0.00096292
19.152,0.00096637
19.171,0.00096491
19.19,0.00096292
19.209,0.00096151
19.228,0.00095753
19.246,0.00095561
19.265,0.00095401
19.284,0.00095204
19.303,0.0009527
19.322,0.00095902
19.341,0.00096155
19.36,0.00096232
19.379,0.00096238
19.398,0.00095854
19.416,0.00095583
19.435,0.00095355
19.454,0.00094372
19.473,0.0009368
19.492,0.00093087
19.511,0.00092935
19.53,0.00092946
19.549,0.00092415
19.567,0.00092308
19.586,0.00092627
19.605,0.00092357
19.624,0.00091859
19.643,0.00091624
19.662,0.00091105
19.681,0.00090617
19.7,0.00090321
19.718,0.00089628
19.737,0.00088949
19.756,0.00088358
19.775,0.00088105
19.794,0.00087936
19.813,0.00087329
19.832,0.00086999
19.851,0.00086491
19.869,0.00085902
19.888,0.00086176
19.907,0.00086687
19.926,0.00086771
19.945,0.00086248
19.964,0.0008626
19.983,0.00086302
20.002,0.00086203
20.02,0.00085937
20.039,0.00085984
20.058,0.00085608
20.077,0.00085748
20.096,0.00086034
20.115,0.00085958
20.134,0.00086142
20.153,0.00086816
20.172,0.00087444
20.19,0.00087152
20.209,0.00086497
20.228,0.00086123
20.247,0.00086153
20.266,0.00086262
20.285,0.00086395
20.304,0.00086454
20.323,0.0008609
20.341,0.00085934
20.36,0.00085608
20.379,0.00085404
20.398,0.00085181
20.417,0.00084812
20.436,0.00084573
20.455,0.00084559
20.474,0.00084145
20.492,0.00084085
20.511,0.00084488
20.53,0.00084879
20.549,0.00085312
20.568,0.00085655
20.587,0.00085873
20.606,0.00086306
20.625,0.00086873
20.643,0.0008697
20.662,0.00087552
20.681,0.00087809
20.7,0.00087748
20.719,0.00087544
20.738,0.00087475
20.757,0.00087144
20.776,0.00086998
20.794,0.00087082
20.813,0.00087056
20.832,0.00087183
20.851,0.00087429
20.87,0.0008737
20.889,0.00086995
20.908,0.00087204
20.927,0.00087286
20.945,0.00087115
20.964,0.00086692
20.983,0.00086581
21.002,0.0008663
21.021,0.0008678
21.04,0.00086306
21.059,0.00085786
21.078,0.00085205
21.096,0.00084281
21.115,0.00083433
21.134,0.00083475
21.153,0.000834
21.172,0.00082912
21.191,0.00082631
21.21,0.0008239
21.229,0.00082382
21.247,0.00082859
21.266,0.00082982
21.285,0.00083315
21.304,0.00083691
21.323,0.00083655
21.342,0.00083336
21.361,0.00082827
21.38,0.00082537
21.398,0.00082141
21.417,0.00082138
21.436,0.00082245
21.455,0.0008221
21.474,0.00081775
21.493,0.00081367
21.512,0.00080938
21.531,0.00081049
21.549,0.00080844
21.568,0.00080841
21.587,0.00080945
21.606,0.00080857
21.625,0.00080543
21.644,0.00080434
21.663,0.00080414
21.682,0.00080287
21.701,0.00080161
21.719,0.00080305
21.738,0.00080325
21.757,0.00080088
21.776,0.00079805
21.795,0.00079723
21.814,0.00079787
21.833,0.00079742
21.852,0.00079923
21.87,0.00080015
21.889,0.00079659
21.908,0.00079306
21.927,0.00078948
21.946,0.00078688
21.965,0.00078941
21.984,0.00078854
22.003,0.00078726
22.021,0.00078854
22.04,0.0007866
22.059,0.00078656
22.078,0.00078283
22.097,0.00077549
22.116,0.00076926
22.135,0.00076424
22.154,0.00076164
22.172,0.0007585
22.191,0.00075783
22.21,0.00075646
22.229,0.00075115
22.248,0.0007463
22.267,0.00074279
22.286,0.00074375
22.305,0.00074566
22.323,0.00074351
22.342,0.00074178
22.361,0.00073914
22.38,0.00073643
22.399,0.00073663
22.418,0.00073398
22.437,0.00072959
22.456,0.00072663
22.474,0.00072484
22.493,0.00072235
22.512,0.00072097
22.531,0.00071909
22.55,0.00072153
22.569,0.00072585
22.588,0.00072791
22.607,0.00073394
22.625,0.0007407
22.644,0.00074461
22.663,0.00074522
22.682,0.00074797
22.701,0.00075028
22.72,0.00075173
22.739,0.00074909
22.758,0.00075166
22.777,0.00074991
22.795,0.00074666
22.814,0.00074587
22.833,0.00074259
22.852,0.00074016
22.871,0.00074076
22.89,0.00073981
22.909,0.00073976
22.928,0.00074247
22.946,0.00074119
22.965,0.00074011
22.984,0.00074099
23.003,0.00073893
23.022,0.00073729
23.041,0.00073565
23.06,0.00073522
23.079,0.00073391
23.097,0.00073548
23.116,0.00073672
23.135,0.0007404
23.154,0.00074701
23.173,0.00074474
23.192,0.00073805
23.211,0.00074009
23.23,0.00073599
23.248,0.00073479
23.267,0.00073436
23.286,0.00073679
23.305,0.00073412
23.324,0.00073176
23.343,0.00073342
23.362,0.00073339
23.381,0.00073478
23.399,0.00073795
23.418,0.00073969
23.437,0.00074015
23.456,0.0007428
23.475,0.00074581
23.494,0.00075231
23.513,0.00075771
23.532,0.00075517
23.55,0.00075185
23.569,0.0007467
23.588,0.000743
23.607,0.00073816
23.626,0.00073237
23.645,0.00072883
23.664,0.0007269
23.683,0.00072987
23.702,0.00072997
23.72,0.00073446
23.739,0.00073949
23.758,0.00073691
23.777,0.00073434
23.796,0.00073079
23.815,0.0007328
23.834,0.00073522
23.853,0.00073666
23.871,0.00073845
23.89,0.00073349
23.909,0.0007321
23.928,0.00072762
23.947,0.00072719
23.966,0.00072666
23.985,0.00072531
24.004,0.00072735
24.022,0.00073049
24.041,0.00073078
24.06,0.00073728
24.079,0.00073858
24.098,0.00074028
24.117,0.0007416
24.136,0.00074177
24.155,0.00074594
24.173,0.00074829
24.192,0.00074779
24.211,0.0007492
24.23,0.00074836
24.249,0.00074789
24.268,0.00074837
24.287,0.00074546
24.306,0.00073941
24.324,0.00073546
24.343,0.00073328
24.362,0.00072834
24.381,0.00072046
24.4,0.00072067
24.419,0.00071748
24.438,0.00071333
24.457,0.00070917
24.475,0.00070747
24.494,0.00070278
24.513,0.00070223
24.532,0.00070079
24.551,0.0007046
24.57,0.00070424
24.589,0.00070208
24.608,0.00070732
24.626,0.00071393
24.645,0.0007162
24.664,0.00071836
24.683,0.00072122
24.702,0.00072287
24.721,0.00072238
24.74,0.00072365
24.759,0.00072166
24.777,0.00071835
24.796,0.00071798
24.815,0.00071586
24.834,0.00071688
24.853,0.00071547
24.872,0.00071069
24.891,0.00070984
24.91,0.0007074
24.928,0.00070741
24.947,0.00070962
24.966,0.00071218
24.985,0.0007167
25.004,0.00072
25.023,0.00072152
25.042,0.00072863
25.061,0.00073262
25.079,0.00073426
25.098,0.00073406
25.117,0.00073823
25.136,0.0007404
25.155,0.0007373
25.174,0.00073626
25.193,0.00073765
25.212,0.00073784
25.231,0.00073522
25.249,0.00073225
25.268,0.00072878
25.287,0.00072903
25.306,0.00072908
25.325,0.00073016
25.344,0.00073324
25.363,0.00073192
25.382,0.00072819
25.4,0.00072344
25.419,0.0007212
25.438,0.00071708
25.457,0.00071112
25.476,0.000708
25.495,0.00070714
25.514,0.00070652
25.533,0.00070727
25.551,0.00071165
25.57,0.0007146
25.589,0.00071498
25.608,0.00072081
25.627,0.00072614
25.646,0.00072863
25.665,0.00073178
25.684,0.00073081
25.702,0.00072968
25.721,0.00072983
25.74,0.00072784
25.759,0.00072878
25.778,0.00072558
25.797,0.0007215
25.816,0.00071736
25.835,0.00071524
25.853,0.00070938
25.872,0.0007075
25.891,0.00070517
25.91,0.00070492
25.929,0.0007048
25.948,0.00070406
25.967,0.00070189
25.986,0.00070087
26.005,0.00069531
26.023,0.00069163
26.042,0.00069192
26.061,0.00068892
26.08,0.000689
26.099,0.00069051
26.118,0.0006901
26.137,0.00068762
26.156,0.00068702
26.174,0.00068853
26.193,0.00068633
26.212,0.00068926
26.231,0.00069007
26.25,0.00068978
26.269,0.00068873
26.288,0.00068963
26.307,0.00069209
26.325,0.00069887
26.344,0.00070442
26.363,0.00070842
26.382,0.00071006
26.401,0.00071696
26.42,0.00072014
26.439,0.00072371
26.458,0.00072625
26.476,0.00072705
26.495,0.00072758
26.514,0.00072396
26.533,0.00071947
26.552,0.00071459
26.571,0.00070957
26.59,0.00070367
26.609,0.00070383
26.628,0.00070298
26.646,0.00070115
26.665,0.00070208
26.684,0.00070414
26.703,0.0007047
26.722,0.00070476
26.741,0.00070195
26.76,0.00069859
26.779,0.00069232
26.797,0.00068691
26.816,0.00068503
26.835,0.00068476
26.854,0.0006812
26.873,0.00067821
26.892,0.00067521
26.911,0.00067889
26.93,0.00068332
26.948,0.00068551
26.967,0.00069074
26.986,0.00069258
27.005,0.0006944
27.024,0.00069726
27.043,0.00069687
27.062,0.00069666
27.081,0.00069729
27.099,0.00070022
27.118,0.00069777
27.137,0.00069624
27.156,0.00069514
27.175,0.00069301
27.194,0.0006937
27.213,0.00069844
27.232,0.00070625
27.251,0.00071248
27.269,0.00071858
27.288,0.000726
27.307,0.00072942
27.326,0.00073183
27.345,0.00073411
27.364,0.00073257
27.383,0.00073203
27.402,0.00073618
27.42,0.00074357
27.439,0.00074476
27.458,0.00074563
27.477,0.0007431
27.496,0.00073691
27.515,0.00073346
27.534,0.00072766
27.553,0.00072744
27.571,0.00072564
27.59,0.00072425
27.609,0.00072226
27.628,0.00072281
27.647,0.00072403
27.666,0.00072197
27.685,0.00071773
27.704,0.00071626
27.723,0.00071662
27.741,0.00071677
27.76,0.00071509
27.779,0.00071142
27.798,0.00071293
27.817,0.0007108
27.836,0.0007112
27.855,0.00070576
27.874,0.00070209
27.892,0.00070134
27.911,0.00070078
27.93,0.00070513
27.949,0.00071136
27.968,0.00071629
27.987,0.00071793
28.006,0.00071665
28.025,0.00071705
28.043,0.00072419
28.062,0.00072778
28.081,0.00072699
28.1,0.00072307
28.119,0.00072101
28.138,0.0007226
28.157,0.00072196
28.176,0.00072036
28.194,0.0007199
28.213,0.00072037
28.232,0.00071425
28.251,0.00070963
28.27,0.00070092
28.289,0.00069479
28.308,0.00068852
28.327,0.0006834
28.345,0.00068239
28.364,0.00068154
28.383,0.00068643
28.402,0.00069195
28.421,0.00069637
28.44,0.00070106
28.459,0.00070726
28.478,0.0007104
28.496,0.0007109
28.515,0.00070953
28.534,0.00070748
28.553,0.00070298
28.572,0.00069767
28.591,0.00069537
28.61,0.00069483
28.629,0.00069363
28.647,0.0006879
28.666,0.00068371
28.685,0.0006848
28.704,0.00068751
28.723,0.00069057
28.742,0.00069558
28.761,0.00070145
28.78,0.0007046
28.798,0.00070339
28.817,0.00069925
28.836,0.00069183
28.855,0.00068879
28.874,0.00069128
28.893,0.00069389
28.912,0.00070247
28.931,0.00070543
28.949,0.00070867
28.968,0.0007054
28.987,0.00070341
29.006,0.00070722
29.025,0.00070903
29.044,0.00071091
29.063,0.00070584
29.082,0.00070645
29.1,0.00070794
29.119,0.00070423
29.138,0.00070121
29.157,0.00069923
29.176,0.00070755
29.195,0.0007103
29.214,0.00071236
29.233,0.00071179
29.251,0.00071228
29.27,0.00070781
29.289,0.00070704
29.308,0.00070938
29.327,0.00070888
29.346,0.00070855
29.365,0.00070604
29.384,0.00070542
29.402,0.00070679
29.421,0.0007094
29.44,0.00071481
29.459,0.0007163
29.478,0.00071297
29.497,0.00071422
29.516,0.00071655
29.535,0.00071942
29.553,0.00071753
29.572,0.00071908
29.591,0.00071961
29.61,0.00072003
29.629,0.00072187
29.648,0.000727
29.667,0.00072705
29.686,0.00072174
29.704,0.00072161
29.723,0.00072178
29.742,0.00071871
29.761,0.00071349
29.78,0.00070835
29.799,0.00070441
29.818,0.00069886
29.837,0.0006987
29.855,0.00069915
29.874,0.00069757
29.893,0.00069452
29.912,0.00069286
29.931,0.00069292
29.95,0.0006914
29.969,0.00068784
29.988,0.00068581
30.006,0.00068426
30.025,0.00068558
30.044,0.00068391
30.063,0.00068063
30.082,0.0006763
30.101,0.00067399
30.12,0.00066964
30.139,0.00066613
30.157,0.0006662
30.176,0.00067258
30.195,0.00067391
30.214,0.00067236
30.233,0.00067299
30.252,0.00067372
30.271,0.00067447
30.29,0.00067389
30.308,0.00067618
30.327,0.00067396
30.346,0.00067313
30.365,0.00067014
30.384,0.00067204
30.403,0.00067701
30.422,0.00067715
30.44,0.00067466
30.459,0.00067433
30.478,0.00067488
30.497,0.00067744
30.516,0.00067768
30.535,0.00067788
30.554,0.00067654
30.573,0.00067454
30.591,0.0006732
30.61,0.00067156
30.629,0.00067349
30.648,0.00067575
30.667,0.00067858
30.686,0.00068097
30.705,0.00067823
30.724,0.00067238
30.742,0.00067142
30.761,0.00067005
30.78,0.00067115
30.799,0.00067164
30.818,0.00067193
30.837,0.00066827
30.856,0.00066752
30.875,0.00067276
30.893,0.00067624
30.912,0.00067679
30.931,0.00067557
30.95,0.00067621
30.969,0.0006778
30.988,0.00068143
31.007,0.00068524
31.025,0.00068811
31.044,0.00069059
31.063,0.00069064
31.082,0.00068572
31.101,0.00068309
31.12,0.00068592
31.139,0.00068508
31.158,0.00068341
31.176,0.00067782
31.195,0.00067624
31.214,0.00067696
31.233,0.00067813
31.252,0.00068074
31.271,0.00067728
31.29,0.00067619
31.309,0.00067531
31.327,0.0006747
31.346,0.00067719
31.365,0.00068238
31.384,0.00068479
31.403,0.00068665
31.422,0.00069139
31.441,0.00069274
31.46,0.00069168
31.478,0.00069106
31.497,0.00069225
31.516,0.00069476
31.535,0.00069277
31.554,0.00069279
31.573,0.00069225
31.592,0.00069282
31.61,0.00069374
31.629,0.00069192
31.648,0.00068864
31.667,0.00068779
31.686,0.0006868
31.705,0.0006881
31.724,0.00068773
31.743,0.00068424
31.761,0.00068342
31.78,0.00068536
31.799,0.00068591
31.818,0.00068613
31.837,0.00068487
31.856,0.00068389
31.875,0.00068561
31.894,0.00069171
31.912,0.00069136
31.931,0.00069214
31.95,0.00068805
31.969,0.00068744
31.988,0.00069184
32.007,0.00068887
32.026,0.00068796
32.045,0.00068725
32.063,0.00068856
32.082,0.00068319
32.101,0.00068368
32.12,0.00068718
32.139,0.00069377
32.158,0.00069555
32.177,0.00069607
32.196,0.000697
32.214,0.00069695
32.233,0.00069671
32.252,0.00069036
32.271,0.00068902
32.29,0.000683
32.309,0.00068139
32.328,0.00068339
32.347,0.0006823
32.365,0.00068407
32.384,0.00068064
32.403,0.00067916
32.422,0.00067917
32.441,0.00067485
32.46,0.00067308
32.479,0.00067467
32.497,0.00067453
32.516,0.00067905
32.535,0.00068587
32.554,0.00068797
32.573,0.00068701
32.592,0.00068325
32.611,0.0006772
32.63,0.00067193
32.648,0.00066971
32.667,0.00066972
32.686,0.00066678
32.705,0.00066479
32.724,0.00066212
32.743,0.00065798
32.762,0.00065363
32.781,0.00065354
32.799,0.00065837
32.818,0.00066546
32.837,0.00067186
32.856,0.00067235
32.875,0.00067505
32.894,0.0006771
32.913,0.00067978
32.931,0.00068072
32.95,0.00068039
32.969,0.00067993
32.988,0.00067939
33.007,0.0006779
33.026,0.00068112
33.045,0.00068345
33.064,0.00068587
33.082,0.00068533
33.101,0.00067836
33.12,0.00067841
33.139,0.00067758
33.158,0.00067884
33.177,0.00067927
33.196,0.00067922
33.215,0.00068623
33.233,0.00069235
33.252,0.00069322
33.271,0.00069322
33.29,0.00069295
33.309,0.00069237
33.328,0.00069159
33.347,0.00069075
33.365,0.00068741
33.384,0.00068407
33.403,0.00067731
33.422,0.00067407
33.441,0.00067118
33.46,0.0006696
33.479,0.00066664
33.498,0.00066998
33.516,0.00067325
33.535,0.00067705
33.554,0.00067671
33.573,0.00067278
33.592,0.00067027
33.611,0.00066745
33.63,0.00066512
33.649,0.00066017
33.667,0.00066173
33.686,0.0006656
33.705,0.00067118
33.724,0.0006781
33.743,0.00067774
33.762,0.00067854
33.781,0.00068138
33.8,0.00068444
33.818,0.00068638
33.837,0.00068426
33.856,0.00068218
33.875,0.00068457
33.894,0.00068596
33.913,0.00068601
33.932,0.0006885
33.951,0.00069206
33.969,0.00069801
33.988,0.00069845
34.007,0.00070192
34.026,0.00070657
34.045,0.00070585
34.064,0.00070711
34.083,0.00070129
34.101,0.00070034
34.12,0.00070256
34.139,0.00070642
34.158,0.00070882
34.177,0.00070769
34.196,0.000705
34.215,0.00070298
34.234,0.00070188
34.252,0.00070354
34.271,0.0007039
34.29,0.0007012
34.309,0.00069997
34.328,0.000703
34.347,0.00069866
34.366,0.00069526
34.385,0.00068808
34.403,0.00068139
34.422,0.00067639
34.441,0.00067152
34.46,0.00066839
34.479,0.00066657
34.498,0.00066628
34.517,0.00066499
34.536,0.00066425
34.554,0.0006658
34.573,0.00066504
34.592,0.00066493
34.611,0.00066183
34.63,0.0006634
34.649,0.00066051
34.668,0.00066168
34.686,0.00066304
34.705,0.00066242
34.724,0.00066399
34.743,0.00066424
34.762,0.00066324
34.781,0.00066394
34.8,0.00066606
34.819,0.00066764
34.837,0.00066913
34.856,0.00066854
34.875,0.00067059
34.894,0.0006729
34.913,0.00067262
34.932,0.00066991
34.951,0.00067108
34.97,0.00067452
34.988,0.00067713
35.007,0.00067905
35.026,0.00068295
35.045,0.00068389
35.064,0.00068137
35.083,0.00068187
35.102,0.0006811
35.121,0.00068137
35.139,0.0006846
35.158,0.00068598
35.177,0.00068752
35.196,0.00068715
35.215,0.00068669
35.234,0.00068629
35.253,0.00068615
35.272,0.00068809
35.29,0.00069203
35.309,0.00069442
35.328,0.00069553
35.347,0.00069786
35.366,0.00070311
35.385,0.00070661
35.404,0.00070631
35.423,0.00070745
35.441,0.00070757
35.46,0.00070787
35.479,0.00070822
35.498,0.00070788
35.517,0.00070203
35.536,0.00069307
35.555,0.00068887
35.573,0.00068428
35.592,0.00068335
35.611,0.00068213
35.63,0.00068349
35.649,0.00068872
35.668,0.00068828
35.687,0.00069105
35.706,0.00069149
35.724,0.00069556
35.743,0.00069937
35.762,0.00070024
35.781,0.00069765
35.8,0.00069858
35.819,0.00069923
35.838,0.0006983
35.857,0.00069833
35.876,0.00069575
35.894,0.00069603
35.913,0.00069992
35.932,0.00070238
35.951,0.00070642
35.97,0.000704
35.989,0.00069799
36.008,0.00069428
36.027,0.00069241
36.045,0.0006893
36.064,0.00068321
36.083,0.0006811
36.102,0.00068114
36.121,0.00068214
36.14,0.00068441
36.159,0.00068853
36.178,0.00069257
36.196,0.00069514
36.215,0.00069554
36.234,0.00069546
36.253,0.00069562
36.272,0.00069673
36.291,0.0006968
36.31,0.00069534
36.329,0.00069784
36.347,0.00070066
36.366,0.00069966
36.385,0.00069902
36.404,0.00069686
36.423,0.00069295
36.442,0.00068894
36.461,0.00068785
36.48,0.00069216
36.498,0.00069616
36.517,0.00069648
36.536,0.00069585
36.555,0.00069747
36.574,0.000701
36.593,0.00070511
36.612,0.00070188
36.631,0.00070267
36.649,0.00070186
36.668,0.00070014
36.687,0.00069943
36.706,0.00070356
36.725,0.00070701
36.744,0.00071089
36.763,0.00070934
36.782,0.00071011
36.8,0.00070515
36.819,0.00070425
36.838,0.00070262
36.857,0.00069798
36.876,0.0006937
36.895,0.00069267
36.914,0.00068654
36.933,0.00068177
36.951,0.00067801
36.97,0.0006724
36.989,0.00067332
37.008,0.00067292
37.027,0.00067531
37.046,0.00067639
37.065,0.000677
37.083,0.00068079
37.102,0.00067891
37.121,0.00068279
37.14,0.00069115
37.159,0.00069259
37.178,0.00069437
37.197,0.00069482
37.216,0.00069779
37.234,0.0006981
37.253,0.00069635
37.272,0.00069471
37.291,0.0006898
37.31,0.00068569
37.329,0.00068621
37.348,0.00068856
37.367,0.00068747
37.385,0.00068982
37.404,0.0006981
37.423,0.0007
37.442,0.00070084
37.461,0.00069892
37.48,0.0006969
37.499,0.000694
37.518,0.0006885
37.536,0.00069052
37.555,0.0006942
37.574,0.00069953
37.593,0.00069907
37.612,0.00069745
37.631,0.00069415
37.65,0.00069013
37.669,0.00069058
37.687,0.00069334
37.706,0.0006979
37.725,0.00069664
37.744,0.00069576
37.763,0.00069355
37.782,0.00069255
37.801,0.00069409
37.819,0.000694
37.838,0.00069476
37.857,0.00069623
37.876,0.00069788
37.895,0.00070175
37.914,0.00070531
37.933,0.00070939
37.952,0.00070865
37.97,0.00070568
37.989,0.00070417
38.008,0.00070172
38.027,0.00069775
38.046,0.00069409
38.065,0.00069021
38.084,0.0006877
38.103,0.0006895
38.121,0.00069597
38.14,0.00070028
38.159,0.00070122
38.178,0.00069816
38.197,0.00070004
38.216,0.00070417
38.235,0.00070503
38.254,0.00070494
38.273,0.00070609
38.291,0.00070926
38.31,0.00071104
38.329,0.00071681
38.348,0.00071616
38.367,0.00071615
38.386,0.00071755
38.405,0.00071828
38.424,0.00071869
38.442,0.0007163
38.461,0.00071058
38.48,0.00070806
38.499,0.00070773
38.518,0.00070896
38.537,0.00071146
38.556,0.00071286
38.575,0.0007108
38.593,0.0007102
38.612,0.00071058
38.631,0.00071207
38.65,0.0007128
38.669,0.00070827
38.688,0.00070653
38.707,0.00070749
38.726,0.00070448
38.744,0.00070155
38.763,0.00070249
38.782,0.00070318
38.801,0.00070287
38.82,0.00070481
38.839,0.00070051
38.858,0.00069751
38.877,0.0006892
38.895,0.0006867
38.914,0.00068181
38.933,0.00067929
38.952,0.00067656
38.971,0.00067594
38.99,0.00067249
39.009,0.00067067
39.028,0.00066557
39.046,0.00066321
39.065,0.00066129
39.084,0.00066298
39.103,0.00066863
39.122,0.00067367
39.141,0.00067524
39.16,0.00067809
39.179,0.00067832
39.197,0.00067974
39.216,0.000683
39.235,0.00068814
39.254,0.00069147
39.273,0.0006883
39.292,0.00068222
39.311,0.0006763
39.33,0.00067545
39.348,0.00067856
39.367,0.00068369
39.386,0.00068575
39.405,0.00068475
39.424,0.00068671
39.443,0.00068873
39.462,0.00069312
39.481,0.00069854
39.5,0.00069889
39.518,0.00070333
39.537,0.0007071
39.556,0.00071172
39.575,0.0007146
39.594,0.00071329
39.613,0.00071273
39.632,0.00070774
39.651,0.00070017
39.669,0.00069416
39.688,0.00069231
39.707,0.00068929
39.726,0.0006872
39.745,0.00069009
39.764,0.00069414
39.783,0.0006956
39.802,0.0006905
39.82,0.00068089
39.839,0.00067413
39.858,0.00067144
39.877,0.00067385
39.896,0.00066898
39.915,0.0006666
39.934,0.00066927
39.953,0.00067651
39.971,0.00067972
39.99,0.00068244
40.009,0.0006877
40.028,0.00069419
40.047,0.00069853
40.066,0.00070281
40.085,0.0007023
40.104,0.000705
40.122,0.00070496
40.141,0.00070865
40.16,0.00070994
40.179,0.00070847
40.198,0.00070818
40.217,0.00070875
40.236,0.00071081
40.255,0.00071231
40.273,0.00071872
40.292,0.00072379
40.311,0.00072518
40.33,0.00072668
40.349,0.00073192
40.368,0.00073529
40.387,0.0007364
40.406,0.00073551
40.424,0.00073236
40.443,0.00072353
40.462,0.00071449
40.481,0.00070429
40.5,0.00069552
40.519,0.00069334
40.538,0.00068854
40.557,0.00068496
40.575,0.00067915
40.594,0.00067321
40.613,0.00066805
40.632,0.00066697
40.651,0.0006667
40.67,0.00066666
40.689,0.00066699
40.708,0.00066983
40.726,0.00067278
40.745,0.00067414
40.764,0.00067449
40.783,0.00067468
40.802,0.00067824
40.821,0.00068064
40.84,0.00068018
40.859,0.00067739
40.877,0.00067631
40.896,0.00067542
40.915,0.00067304
40.934,0.00067261
40.953,0.00067537
40.972,0.00067509
40.991,0.00067036
41.01,0.000668
41.028,0.00066485
41.047,0.0006653
41.066,0.00066249
41.085,0.00065868
41.104,0.00065976
41.123,0.00066259
41.142,0.00066177
41.161,0.00066711
41.18,0.00067219
41.198,0.00067458
41.217,0.00067628
41.236,0.00067578
41.255,0.00068167
41.274,0.00068362
41.293,0.00068614
41.312,0.00068937
41.331,0.00068604
41.349,0.00068436
41.368,0.00068649
41.387,0.0006865
41.406,0.00068341
41.425,0.00068248
41.444,0.00068229
41.463,0.00068094
41.482,0.00067913
41.5,0.00068303
41.519,0.00068875
41.538,0.00069252
41.557,0.00069316
41.576,0.0006936
41.595,0.00069324
41.614,0.00069402
41.633,0.00069534
41.651,0.00069559
41.67,0.00069803
41.689,0.0007
41.708,0.00070227
41.727,0.00069949
41.746,0.00069622
41.765,0.00069652
41.784,0.00069894
41.803,0.00070541
41.821,0.00070901
41.84,0.00070708
41.859,0.00070539
41.878,0.00070325
41.897,0.00070219
41.916,0.00069979
41.935,0.00069215
41.954,0.00068845
41.972,0.0006865
41.991,0.00068579
42.01,0.00068979
42.029,0.00069532
42.048,0.0006979
42.067,0.00070001
42.086,0.00070216
42.105,0.00070568
42.123,0.00070903
42.142,0.00070594
42.161,0.00070413
42.18,0.0007055
42.199,0.00070239
42.218,0.00070102
42.237,0.00070119
42.256,0.00070336
42.274,0.00069947
42.293,0.0006901
42.312,0.00068292
42.331,0.00068004
42.35,0.0006803
42.369,0.00067838
42.388,0.00067783
42.407,0.00067934
42.425,0.00068817
42.444,0.00069352
42.463,0.00069902
42.482,0.00069957
42.501,0.00070083
42.52,0.00070462
42.539,0.00071151
42.558,0.00071617
42.577,0.00071723
42.595,0.00071331
42.614,0.00071189
42.633,0.00070598
42.652,0.00070365
42.671,0.00069887
42.69,0.00069943
42.709,0.00070148
42.728,0.00069985
42.746,0.00069668
42.765,0.00069362
42.784,0.00069066
42.803,0.00068952
42.822,0.00068899
42.841,0.00068773
42.86,0.00068715
42.879,0.00068628
42.897,0.00068896
42.916,0.00069159
42.935,0.00069166
42.954,0.00068735
42.973,0.00068587
42.992,0.00068852
43.011,0.00069157
43.03,0.00069234
43.048,0.00069282
43.067,0.00068943
43.086,0.00069119
43.105,0.00068989
43.124,0.00069346
43.143,0.00069393
43.162,0.00069542
43.18,0.00069667
43.199,0.00069907
43.218,0.00069889
43.237,0.00069791
43.256,0.00069761
43.275,0.00069926
43.294,0.0007017
43.313,0.00070273
43.331,0.00070232
43.35,0.00069565
43.369,0.00069148
43.388,0.0006905
43.407,0.00069023
43.426,0.00069351
43.445,0.00069405
43.464,0.00069287
43.482,0.00069258
43.501,0.00069417
43.52,0.00069457
43.539,0.00069898
43.558,0.00070274
43.577,0.00069915
43.596,0.00069939
43.615,0.00069846
43.633,0.00069731
43.652,0.00069393
43.671,0.00069512
43.69,0.00069593
43.709,0.00069423
43.728,0.0006941
43.747,0.00069192
43.766,0.00069211
43.784,0.00069498
43.803,0.00069588
43.822,0.00069148
43.841,0.00068671
43.86,0.00068456
43.879,0.00068688
43.898,0.00068476
43.917,0.00068392
43.935,0.0006829
43.954,0.0006846
43.973,0.00068555
43.992,0.00068176
44.011,0.00068176
44.03,0.00068333
44.049,0.00068391
44.068,0.00068631
44.086,0.00068835
44.105,0.0006847
44.124,0.00068455
44.143,0.00068528
44.162,0.00068478
44.181,0.0006845
44.2,0.00068596
44.218,0.00068337
44.237,0.00068562
44.256,0.00068717
44.275,0.0006857
44.294,0.00068163
44.313,0.0006832
44.332,0.00068564
44.351,0.00068641
44.369,0.00069018
44.388,0.00069578
44.407,0.00069693
44.426,0.00069816
44.445,0.00069906
44.464,0.00069965
44.483,0.00070014
44.502,0.00070024
44.52,0.00070145
44.539,0.00069839
44.558,0.00069986
44.577,0.00070181
44.596,0.00069897
44.615,0.00070097
44.634,0.00070078
44.652,0.0006982
44.671,0.00069276
44.69,0.00068848
44.709,0.00068696
44.728,0.00068729
44.747,0.00068551
44.766,0.0006867
44.785,0.00068577
44.803,0.000687
44.822,0.00068984
44.841,0.00069441
44.86,0.00069272
44.879,0.00069062
44.898,0.0006885
44.917,0.00068417
44.936,0.00068116
44.954,0.00067896
44.973,0.00067762
44.992,0.00067822
45.011,0.00067911
45.03,0.00068339
45.049,0.00068692
45.068,0.00068579
45.086,0.00068422
45.105,0.00067952
45.124,0.00067789
45.143,0.00067755
45.162,0.00067534
45.181,0.00067463
45.2,0.00067903
45.218,0.00067933
45.237,0.0006789
45.256,0.00067478
45.275,0.00067367
45.294,0.00067444
45.313,0.00067667
45.332,0.00067533
45.35,0.0006742
45.369,0.00067339
45.388,0.00067381
45.407,0.00067397
45.426,0.00067546
45.445,0.00067375
45.464,0.00067289
45.483,0.00067129
45.501,0.00067354
45.52,0.00067364
45.539,0.00067049
45.558,0.00066841
45.577,0.00066693
45.596,0.00066549
45.615,0.00066295
45.633,0.00066191
45.652,0.00066643
45.671,0.0006667
45.69,0.00066816
45.709,0.00066907
45.728,0.00067017
45.747,0.00066799
45.766,0.00066674
45.784,0.00066923
45.803,0.00067125
45.822,0.00067517
45.841,0.00067532
45.86,0.00067693
45.879,0.00067674
45.898,0.00067563
45.916,0.00067427
45.935,0.00067427
45.954,0.00067626
45.973,0.00067389
45.992,0.00067283
46.011,0.0006805
46.03,0.00068647
46.049,0.00069259
46.067,0.00069803
46.086,0.00070278
46.105,0.00070353
46.124,0.00070477
46.143,0.00070255
46.162,0.00070096
46.181,0.0006973
46.2,0.00069482
46.218,0.00069196
46.237,0.00068501
46.256,0.00067881
46.275,0.00067417
46.294,0.00067355
46.313,0.00067275
46.332,0.00066949
46.35,0.00066869
46.369,0.00066574
46.388,0.0006671
46.407,0.00067272
46.426,0.00067377
46.445,0.00067979
46.464,0.0006875
46.483,0.00069026
46.501,0.00069048
46.52,0.00069046
46.539,0.00069025
46.558,0.00069156
46.577,0.00068813
46.596,0.00068505
46.615,0.00068688
46.633,0.00068501
46.652,0.00068564
46.671,0.00068641
46.69,0.00068793
46.709,0.00068791
46.728,0.0006893
46.747,0.00068739
46.766,0.00068766
46.784,0.00068719
46.803,0.00068545
46.822,0.00068822
46.841,0.0006911
46.86,0.00069193
46.879,0.00068962
46.898,0.0006895
46.917,0.00068698
46.935,0.00068462
46.954,0.00068398
46.973,0.00068406
46.992,0.00068534
47.011,0.00068639
47.03,0.00068861
47.049,0.00068989
47.067,0.00069002
47.086,0.00068855
47.105,0.00068409
47.124,0.00068048
47.143,0.00067818
47.162,0.00067516
47.181,0.00067598
47.2,0.00067656
47.218,0.00067496
47.237,0.00067041
47.256,0.00066961
47.275,0.00066866
47.294,0.00067324
47.313,0.00067711
47.332,0.00067342
47.351,0.00066859
47.369,0.00066681
47.388,0.00066605
47.407,0.00066824
47.426,0.00067403
47.445,0.00068163
47.464,0.00068431
47.483,0.00068586
47.501,0.00068231
47.52,0.00068453
47.539,0.00069201
47.558,0.00069364
47.577,0.00068668
47.596,0.00068552
47.615,0.0006844
47.634,0.00068727
47.652,0.00068793
47.671,0.0006906
47.69,0.00069359
47.709,0.00069572
47.728,0.00069784
47.747,0.00069633
47.766,0.00069043
47.785,0.00068502
47.803,0.00067624
47.822,0.00067627
47.841,0.00067902
47.86,0.00068135
47.879,0.00068145
47.898,0.00068048
47.917,0.00067967
47.936,0.00068296
47.954,0.00068174
47.973,0.00068095
47.992,0.00068305
48.011,0.0006889
48.03,0.00069066
48.049,0.00068744
48.068,0.00067929
48.087,0.00067296
48.105,0.00066942
48.124,0.00066518
48.143,0.00066069
48.162,0.0006646
48.181,0.00066966
48.2,0.00067392
48.219,0.00067394
48.238,0.0006705
48.256,0.00066951
48.275,0.00066742
48.294,0.00066632
48.313,0.00066326
48.332,0.00065913
48.351,0.00065655
48.37,0.00065384
48.389,0.00065503
48.407,0.00065975
48.426,0.0006618
48.445,0.00066324
48.464,0.0006622
48.483,0.00066637
48.502,0.00067118
48.521,0.00067536
48.539,0.00067291
48.558,0.00066666
48.577,0.00066705
48.596,0.00066747
48.615,0.00066436
48.634,0.00066661
48.653,0.00066788
48.672,0.00067085
48.69,0.00067303
48.709,0.00067171
48.728,0.00067461
48.747,0.00066995
48.766,0.00066998
48.785,0.00066707
48.804,0.00066452
48.823,0.00066386
48.841,0.00066548
48.86,0.00066838
48.879,0.00066725
48.898,0.00067019
48.917,0.00067289
48.936,0.00067479
48.955,0.00067551
48.974,0.00067747
48.992,0.00067813
49.011,0.00068372
49.03,0.00068737
49.049,0.00068618
49.068,0.00068681
49.087,0.00068563
49.106,0.00068049
49.125,0.00067339
49.143,0.00066631
49.162,0.00065805
49.181,0.00065456
49.2,0.00065367
49.219,0.00065458
49.238,0.00065409
49.257,0.00065874
49.276,0.00066332
49.294,0.00067148
49.313,0.00067771
49.332,0.00067979
49.351,0.00067827
49.37,0.00067718
49.389,0.00067572
49.408,0.00067627
49.426,0.00067577
49.445,0.00067802
49.464,0.00068037
49.483,0.00068089
49.502,0.00067928
49.521,0.00067914
49.54,0.00068153
49.559,0.00068252
49.577,0.00068171
49.596,0.00068187
49.615,0.00068205
49.634,0.00067972
49.653,0.00067867
49.672,0.00067393
49.691,0.00067135
49.71,0.00066855
49.728,0.00066778
49.747,0.00066826
49.766,0.00067203
49.785,0.00067414
49.804,0.00067751
49.823,0.00068042
49.842,0.00067743
49.86,0.00067758
49.879,0.00068291
49.898,0.00068858
49.917,0.00069157
49.936,0.00069421
49.955,0.00069791
49.974,0.00070078
49.993,0.00069619
50.011,0.000694
50.03,0.00068652
50.049,0.00068164
50.068,0.00068193
50.087,0.00068097
50.106,0.00067991
50.125,0.00067679
50.144,0.00067635
50.162,0.0006734
50.181,0.00066978
50.2,0.0006688
50.219,0.00067142
50.238,0.00067009
50.257,0.00066349
50.276,0.00066189
50.294,0.00066284
50.313,0.00066075
50.332,0.00065926
50.351,0.00065786
50.37,0.00065883
50.389,0.00065803
50.408,0.00065539
50.427,0.00065621
50.445,0.00065698
50.464,0.00065703
50.483,0.00065622
50.502,0.00065591
50.521,0.0006528
50.54,0.00065364
50.559,0.00065512
50.578,0.00065993
50.596,0.00066108
50.615,0.00066216
50.634,0.00066286
50.653,0.00066205
50.672,0.00066396
50.691,0.00066509
50.71,0.00066705
50.728,0.00066862
50.747,0.00066793
50.766,0.00066624
50.785,0.00066507
50.804,0.00066595
50.823,0.00066632
50.842,0.00066732
50.861,0.00067151
50.879,0.00067241
50.898,0.00067546
50.917,0.00067576
50.936,0.00067437
50.955,0.00067756
50.974,0.00067798
50.993,0.00067251
51.012,0.00066345
51.03,0.00065686
51.049,0.00065338
51.068,0.00065154
51.087,0.00064825
51.106,0.00064853
51.125,0.00065165
51.144,0.00064993
51.162,0.00064724
51.181,0.00064566
51.2,0.00064889
51.219,0.00065566
51.238,0.00066136
51.257,0.00066796
51.276,0.00067001
51.295,0.00066735
51.313,0.00067067
51.332,0.0006723
51.351,0.00067813
51.37,0.00067833
51.389,0.00067804
51.408,0.00067637
51.427,0.00067762
51.445,0.00067662
51.464,0.00067598
51.483,0.00067382
51.502,0.00067264
51.521,0.00067497
51.54,0.00067384
51.559,0.00067238
51.578,0.0006693
51.596,0.0006695
51.615,0.00067328
51.634,0.0006785
51.653,0.00067607
51.672,0.00067799
51.691,0.00067745
51.71,0.00067597
51.729,0.00067448
51.747,0.00067411
51.766,0.00067404
51.785,0.00067642
51.804,0.00067548
51.823,0.00067046
51.842,0.00066876
51.861,0.00066752
51.88,0.00066643
51.898,0.00066938
51.917,0.0006735
51.936,0.00067325
51.955,0.00067157
51.974,0.00067188
51.993,0.00067171
52.012,0.00067168
52.03,0.00067559
52.049,0.0006811
52.068,0.0006846
52.087,0.00068538
52.106,0.00068531
52.125,0.0006852
52.144,0.00068286
52.163,0.00068147
52.181,0.00067893
52.2,0.00067794
52.219,0.00068502
52.238,0.00069095
52.257,0.00069489
52.276,0.00069873
52.295,0.00069969
52.314,0.00070255
52.332,0.00070399
52.351,0.00070794
52.37,0.00070781
52.389,0.00070327
52.408,0.00069533
52.427,0.0006881
52.446,0.00068189
52.465,0.00067682
52.483,0.00067221
52.502,0.00067315
52.521,0.0006724
52.54,0.00066924
52.559,0.00067161
52.578,0.00067578
52.597,0.00067707
52.616,0.00067658
52.634,0.00067499
52.653,0.00066948
52.672,0.00066786
52.691,0.00066989
52.71,0.00066976
52.729,0.00066825
52.748,0.00066875
52.766,0.00067113
52.785,0.00067094
52.804,0.00066829
52.823,0.00067003
52.842,0.00067492
52.861,0.00067749
52.88,0.0006832
52.899,0.00068749
52.917,0.00068891
52.936,0.00068641
52.955,0.00068304
52.974,0.0006807
52.993,0.00067952
53.012,0.00068001
53.031,0.00068207
53.05,0.00068168
53.068,0.00068341
53.087,0.00068661
53.106,0.00068907
53.125,0.00069044
53.144,0.0006909
53.163,0.00069091
53.182,0.00068886
53.201,0.00069214
53.219,0.00069367
53.238,0.00069612
53.257,0.0006965
53.276,0.00069474
53.295,0.00069349
53.314,0.00069496
53.333,0.00069314
53.351,0.0006908
53.37,0.00069085
53.389,0.00069511
53.408,0.0006885
53.427,0.0006828
53.446,0.00067486
53.465,0.000673
53.484,0.00066737
53.502,0.00066702
53.521,0.00066831
53.54,0.00066963
53.559,0.00067405
53.578,0.00067541
53.597,0.00067956
53.616,0.00068377
53.635,0.00068689
53.653,0.0006916
53.672,0.00069561
53.691,0.00070001
53.71,0.00069984
53.729,0.00070214
53.748,0.00070386
53.767,0.00070154
53.786,0.00070095
53.804,0.00070333
53.823,0.0007062
53.842,0.00070794
53.861,0.00070937
53.88,0.00070613
53.899,0.00070353
53.918,0.00070477
53.937,0.00070899
53.955,0.0007139
53.974,0.00071667
53.993,0.00072141
54.012,0.00072536
54.031,0.00072752
54.05,0.00072345
54.069,0.00072298
54.088,0.00071816
54.106,0.00071456
54.125,0.00070796
54.144,0.00070164
54.163,0.00069618
54.182,0.00069141
54.201,0.00068561
54.22,0.00068421
54.239,0.00068302
54.257,0.00068028
54.276,0.00067788
54.295,0.00067855
54.314,0.00068178
54.333,0.0006812
54.352,0.00067968
54.371,0.00067918
54.39,0.00068098
54.408,0.00068334
54.427,0.00068713
54.446,0.00069025
54.465,0.00069314
54.484,0.00069599
54.503,0.00069745
54.522,0.00069694
54.541,0.00070015
54.559,0.00070187
54.578,0.00069799
54.597,0.00069776
54.616,0.00069262
54.635,0.00069273
54.654,0.00069139
54.673,0.00069435
54.692,0.00069669
54.71,0.00069644
54.729,0.00069812
54.748,0.00069664
54.767,0.00069641
54.786,0.00069909
54.805,0.00069953
54.824,0.00069836
54.843,0.00069022
54.861,0.00068801
54.88,0.00068923
54.899,0.00068621
54.918,0.00068102
54.937,0.00067871
54.956,0.00067488
54.975,0.00067464
54.994,0.00067504
55.012,0.00067499
55.031,0.00068202
55.05,0.00068781
55.069,0.00069375
55.088,0.00069567
55.107,0.00069743
55.126,0.00069754
55.145,0.00069695
55.163,0.00069488
55.182,0.00069343
55.201,0.00069477
55.22,0.00069496
55.239,0.00069446
55.258,0.00069392
55.277,0.00068755
55.295,0.00068238
55.314,0.00068157
55.333,0.00068213
55.352,0.00068569
55.371,0.00068635
55.39,0.00068728
55.409,0.00068598
55.428,0.00068081
55.446,0.00067938
55.465,0.00067978
55.484,0.00067946
55.503,0.00067596
55.522,0.00067196
55.541,0.00067343
55.56,0.00067763
55.579,0.00067886
55.597,0.00068238
55.616,0.00067953
55.635,0.00067876
55.654,0.00068061
55.673,0.00068032
55.692,0.00068304
55.711,0.00068808
55.73,0.00068656
55.748,0.00067942
55.767,0.0006789
55.786,0.00067868
55.805,0.00068059
55.824,0.00067984
55.843,0.00068294
55.862,0.0006863
55.881,0.00068469
55.899,0.00068402
55.918,0.00068234
55.937,0.00068109
55.956,0.00068528
55.975,0.00069165
55.994,0.00069586
56.013,0.00069871
56.032,0.00070126
56.05,0.00070328
56.069,0.00070332
56.088,0.00070113
56.107,0.00069605
56.126,0.0006935
56.145,0.00069253
56.164,0.00069692
56.183,0.00069599
56.201,0.00069008
56.22,0.00068523
56.239,0.00068366
56.258,0.00068131
56.277,0.00068264
56.296,0.00068514
56.315,0.00068477
56.334,0.00068644
56.352,0.00069022
56.371,0.00068631
56.39,0.00068456
56.409,0.0006865
56.428,0.00069176
56.447,0.00070154
56.466,0.00071066
56.485,0.00071893
56.503,0.00071876
56.522,0.00072106
56.541,0.00072226
56.56,0.00072465
56.579,0.00072524
56.598,0.00072528
56.617,0.00072587
56.636,0.00072117
56.654,0.00071621
56.673,0.00071322
56.692,0.00070791
56.711,0.00070872
56.73,0.00070661
56.749,0.00070729
56.768,0.00070407
56.786,0.00070896
56.805,0.00071373
56.824,0.00071361
56.843,0.00071285
56.862,0.00071029
56.881,0.0007113
56.9,0.00071004
56.919,0.00070995
56.937,0.00070862
56.956,0.00071208
56.975,0.00071186
56.994,0.00071584
57.013,0.00071592
57.032,0.00071328
57.051,0.00070922
57.07,0.00070475
57.088,0.00070366
57.107,0.00070198
57.126,0.00069436
57.145,0.00069161
57.164,0.0006923
57.183,0.00069592
57.202,0.00069682
57.221,0.00069125
57.239,0.00068744
57.258,0.00068537
57.277,0.00068462
57.296,0.00068735
57.315,0.00068841
57.334,0.00068961
57.353,0.00068494
57.371,0.00068394
57.39,0.00068509
57.409,0.00068418
57.428,0.00067972
57.447,0.00067684
57.466,0.00067604
57.485,0.00066993
57.504,0.00066129
57.522,0.0006597
57.541,0.00066578
57.56,0.00067342
57.579,0.00067351
57.598,0.00067325
57.617,0.00067279
57.636,0.00067355
57.655,0.00067309
57.673,0.0006688
57.692,0.00066715
57.711,0.00066715
57.73,0.00067025
57.749,0.00067434
57.768,0.00067645
57.787,0.00067302
57.806,0.0006717
57.824,0.00067299
57.843,0.00067398
57.862,0.00067884
57.881,0.00068255
57.9,0.00068012
57.919,0.00067956
57.938,0.00068058
57.957,0.00067773
57.975,0.00067929
57.994,0.00067798
58.013,0.0006741
58.032,0.00067198
58.051,0.00067487
58.07,0.00067637
58.089,0.00067643
58.108,0.00067298
58.126,0.0006701
58.145,0.00066899
58.164,0.0006694
58.183,0.00066776
58.202,0.0006663
58.221,0.00066378
58.24,0.00066445
58.259,0.00066366
58.277,0.00066767
58.296,0.00067042
58.315,0.00067331
58.334,0.00067613
58.353,0.00067495
58.372,0.00067463
58.391,0.00067709
58.409,0.00068113
58.428,0.00068038
58.447,0.00068038
58.466,0.00068663
58.485,0.00068858
58.504,0.00069027
58.523,0.00069463
58.542,0.00069033
58.56,0.00068945
58.579,0.00068389
58.598,0.00068271
58.617,0.00068379
58.636,0.00068556
58.655,0.00068551
58.674,0.000685
58.693,0.00068695
58.711,0.00068919
58.73,0.0006865
58.749,0.00068999
58.768,0.00069053
58.787,0.00069192
58.806,0.00069336
58.825,0.0006902
58.844,0.00068658
58.862,0.00068631
58.881,0.00069008
58.9,0.00068786
58.919,0.00068508
58.938,0.00068599
58.957,0.0006893
58.976,0.0006938
58.995,0.00069303
59.013,0.00068982
59.032,0.00068312
59.051,0.00067844
59.07,0.00067354
59.089,0.0006682
59.108,0.00066712
59.127,0.00065799
59.145,0.00065097
59.164,0.00065447
59.183,0.00065535
59.202,0.00065673
59.221,0.00065686
59.24,0.00065851
59.259,0.00065862
59.278,0.00065767
59.296,0.00066097
59.315,0.00066083
59.334,0.00066129
59.353,0.00066089
59.372,0.00066289
59.391,0.00066857
59.41,0.00066947
59.429,0.00066777
59.447,0.00066307
59.466,0.00066061
59.485,0.0006614
59.504,0.00066245
59.523,0.00066677
59.542,0.00066685
59.561,0.0006693
59.58,0.00067524
59.598,0.00068223
59.617,0.00068348
59.636,0.0006823
59.655,0.00067991
59.674,0.00067829
59.693,0.00068277
59.712,0.00068366
59.731,0.00068204
59.749,0.00068396
59.768,0.00068868
59.787,0.00068877
59.806,0.00068677
59.825,0.00068573
59.844,0.00068458
59.863,0.00068274
59.882,0.00068051
59.9,0.00067974
59.919,0.00067606
59.938,0.00067444
59.957,0.00067234
59.976,0.00067017
59.995,0.00066797


==> figs/data/sd7003_diva_z20_d.csv <==
t, d
0.0071332,0.0011202
0.15894,0.002365
0.3124,0.0028288
0.46509,0.0032785
0.61791,0.0035491
0.77063,0.0038586
0.92316,0.004
1.0755,0.0041264
1.2278,0.0043373
1.3799,0.0043851
1.5319,0.0044366
1.6839,0.0044841
1.8357,0.0044836
1.9875,0.0043243
2.1392,0.00396
2.2909,0.0043154
2.4425,0.0046243
2.594,0.0049012
2.7456,0.0049182
2.897,0.0049722
3.0484,0.0048556
3.1999,0.0047096
3.3512,0.0046993
3.5026,0.0045408
3.6538,0.0044344
3.8051,0.0041917
3.9564,0.0039049
4.1076,0.0035405
4.2588,0.0032554
4.4101,0.0033926
4.5613,0.0031092
4.712,0.0035294
4.8629,0.0034923
5.0141,0.0036384
5.1654,0.0036181
5.3167,0.0036864
5.4679,0.0037652
5.619,0.0038116
5.7701,0.0037842
5.9212,0.0037108
6.0723,0.0036039
6.2234,0.0035234
6.3745,0.0034403
6.5255,0.0031768
6.6765,0.0031707
6.8276,0.0031967
6.9786,0.0033099
7.1296,0.0033079
7.2806,0.0032843
7.4316,0.0033538
7.5827,0.0032868
7.7337,0.0031929
7.8847,0.0031791
8.0357,0.0031182
8.1867,0.002985
8.3377,0.0029095
8.4887,0.0028179
8.6398,0.0023693
8.7908,0.0026253
8.9418,0.0023533
9.0929,0.0024841
9.2438,0.0025044
9.3946,0.0026437
9.5455,0.0026354
9.6965,0.0026248
9.8475,0.0026817
9.9985,0.0026745
10.149,0.0026836
10.3,0.0026494
10.451,0.002593
10.602,0.0024451
10.753,0.0021784
10.904,0.0023146
11.055,0.0021111
11.206,0.0022096
11.357,0.0022154
11.508,0.0021481
11.659,0.0021303
11.81,0.0021653
11.961,0.0021768
12.112,0.0021203
12.263,0.0021004
12.414,0.0021141
12.565,0.0020035
12.716,0.0018529
12.867,0.001861
13.018,0.0017363
13.169,0.001665
13.319,0.0016408
13.47,0.0015944
13.621,0.0016178
13.772,0.00163
13.923,0.0016266
14.074,0.0016532
14.225,0.0016533
14.376,0.0016236
14.527,0.0016279
14.678,0.0015946
14.829,0.0015685
14.98,0.0015378
15.131,0.0014486
15.282,0.0014475
15.433,0.001366
15.584,0.00133
15.735,0.0013276
15.886,0.0013481
16.037,0.0013381
16.188,0.0013353
16.339,0.0013433
16.49,0.0013278
16.641,0.001309
16.792,0.0012585
16.944,0.0012395
17.095,0.0011866
17.246,0.001159
17.397,0.0010852
17.548,0.0010846
17.699,0.0010608
17.85,0.001018
18.001,0.0010181
18.152,0.0010105
18.303,0.00097955
18.454,0.0010014
18.605,0.0010018
18.756,0.00098395
18.907,0.00097998
19.058,0.00096076
19.209,0.00096151
19.36,0.00096232
19.511,0.00092935
19.662,0.00091105
19.813,0.00087329
19.964,0.0008626
20.115,0.00085958
20.266,0.00086262
20.417,0.00084812
20.568,0.00085655
20.719,0.00087544
20.87,0.0008737
21.021,0.0008678
21.172,0.00082912
21.323,0.00083655
21.474,0.00081775
21.625,0.00080543
21.776,0.00079805
21.927,0.00078948
22.078,0.00078283
22.229,0.00075115
22.38,0.00073643
22.531,0.00071909
22.682,0.00074797
22.833,0.00074259
22.984,0.00074099
23.135,0.0007404
23.286,0.00073679
23.437,0.00074015
23.588,0.000743
23.739,0.00073949
23.89,0.00073349
24.041,0.00073078
24.192,0.00074779
24.343,0.00073328
24.494,0.00070278
24.645,0.0007162
24.796,0.00071798
24.947,0.00070962
25.098,0.00073406
25.249,0.00073225
25.4,0.00072344
25.551,0.00071165
25.702,0.00072968
25.853,0.00070938
26.005,0.00069531
26.156,0.00068702
26.307,0.00069209
26.458,0.00072625
26.609,0.00070383
26.76,0.00069859
26.911,0.00067889
27.062,0.00069666
27.213,0.00069844
27.364,0.00073257
27.515,0.00073346
27.666,0.00072197
27.817,0.0007108
27.968,0.00071629
28.119,0.00072101
28.27,0.00070092
28.421,0.00069637
28.572,0.00069767
28.723,0.00069057
28.874,0.00069128
29.025,0.00070903
29.176,0.00070755
29.327,0.00070888
29.478,0.00071297
29.629,0.00072187
29.78,0.00070835
29.931,0.00069292
30.082,0.0006763
30.233,0.00067299
30.384,0.00067204
30.535,0.00067788
30.686,0.00068097
30.837,0.00066827
30.988,0.00068143
31.139,0.00068508
31.29,0.00067619
31.441,0.00069274
31.592,0.00069282
31.743,0.00068424
31.894,0.00069171
32.045,0.00068725
32.196,0.000697
32.347,0.0006823
32.497,0.00067453
32.648,0.00066971
32.799,0.00065837
32.95,0.00068039
33.101,0.00067836
33.252,0.00069322
33.403,0.00067731
33.554,0.00067671
33.705,0.00067118
33.856,0.00068218
34.007,0.00070192
34.158,0.00070882
34.309,0.00069997
34.46,0.00066839
34.611,0.00066183
34.762,0.00066324
34.913,0.00067262
35.064,0.00068137
35.215,0.00068669
35.366,0.00070311
35.517,0.00070203
35.668,0.00068828
35.819,0.00069923
35.97,0.000704
36.121,0.00068214
36.272,0.00069673
36.423,0.00069295
36.574,0.000701
36.725,0.00070701
36.876,0.0006937
37.027,0.00067531
37.178,0.00069437
37.329,0.00068621
37.48,0.0006969
37.631,0.00069415
37.782,0.00069255
37.933,0.00070939
38.084,0.0006877
38.235,0.00070503
38.386,0.00071755
38.537,0.00071146
38.688,0.00070653
38.839,0.00070051
38.99,0.00067249
39.141,0.00067524
39.292,0.00068222
39.443,0.00068873
39.594,0.00071329
39.745,0.00069009
39.896,0.00066898
40.047,0.00069853
40.198,0.00070818
40.349,0.00073192
40.5,0.00069552
40.651,0.0006667
40.802,0.00067824
40.953,0.00067537
41.104,0.00065976
41.255,0.00068167
41.406,0.00068341
41.557,0.00069316
41.708,0.00070227
41.859,0.00070539
42.01,0.00068979
42.161,0.00070413
42.312,0.00068292
42.463,0.00069902
42.614,0.00071189
42.765,0.00069362
42.916,0.00069159
43.067,0.00068943
43.218,0.00069889
43.369,0.00069148
43.52,0.00069457
43.671,0.00069512
43.822,0.00069148
43.973,0.00068555
44.124,0.00068455
44.275,0.0006857
44.426,0.00069816
44.577,0.00070181
44.728,0.00068729
44.879,0.00069062
45.03,0.00068339
45.181,0.00067463
45.332,0.00067533
45.483,0.00067129
45.633,0.00066191
45.784,0.00066923
45.935,0.00067427
46.086,0.00070278
46.237,0.00068501
46.388,0.0006671
46.539,0.00069025
46.69,0.00068793
46.841,0.0006911
46.992,0.00068534
47.143,0.00067818
47.294,0.00067324
47.445,0.00068163
47.596,0.00068552
47.747,0.00069633
47.898,0.00068048
48.049,0.00068744
48.2,0.00067392
48.351,0.00065655
48.502,0.00067118
48.653,0.00066788
48.804,0.00066452
48.955,0.00067551
49.106,0.00068049
49.257,0.00065874
49.408,0.00067627
49.559,0.00068252
49.71,0.00066855
49.86,0.00067758
50.011,0.000694
50.162,0.0006734
50.313,0.00066075
50.464,0.00065703
50.615,0.00066216
50.766,0.00066624
50.917,0.00067576
51.068,0.00065154
51.219,0.00065566
51.37,0.00067833
51.521,0.00067497
51.672,0.00067799
51.823,0.00067046
51.974,0.00067188
52.125,0.0006852
52.276,0.00069873
52.427,0.0006881
52.578,0.00067578
52.729,0.00066825
52.88,0.0006832
53.031,0.00068207
53.182,0.00068886
53.333,0.00069314
53.484,0.00066737
53.635,0.00068689
53.786,0.00070095
53.937,0.00070899
54.088,0.00071816
54.239,0.00068302
54.39,0.00068098
54.541,0.00070015
54.692,0.00069669
54.843,0.00069022
54.994,0.00067504
55.145,0.00069695
55.295,0.00068238
55.446,0.00067938
55.597,0.00068238
55.748,0.00067942
55.899,0.00068402
56.05,0.00070328
56.201,0.00069008
56.352,0.00069022
56.503,0.00071876
56.654,0.00071621
56.805,0.00071373
56.956,0.00071208
57.107,0.00070198
57.258,0.00068537
57.409,0.00068418
57.56,0.00067342
57.711,0.00066715
57.862,0.00067884
58.013,0.0006741
58.164,0.0006694
58.315,0.00067331
58.466,0.00068663
58.617,0.00068379
58.768,0.00069053
58.919,0.00068508
59.07,0.00067354
59.221,0.00065686
59.372,0.00066289
59.523,0.00066677
59.674,0.00067829
59.825,0.00068573
59.976,0.00067017


==> figs/data/sd7003_diva_z4.csv <==
t, d
0.0062157,0.0010969
0.018025,0.0011277
0.034578,0.0013032
0.051276,0.001491
0.06805,0.001629
0.084872,0.0017446
0.10173,0.0018275
0.1186,0.0018786
0.13549,0.0019823
0.1524,0.0020566
0.16931,0.0021115
0.18623,0.0022034
0.20315,0.0022523
0.22008,0.0022747
0.23702,0.0023541
0.25395,0.0023554
0.27088,0.0024585
0.28782,0.0024785
0.30476,0.0024937
0.32169,0.0024807
0.33863,0.0025519
0.35557,0.0026219
0.3725,0.0026442
0.38944,0.0027063
0.40637,0.0027403
0.4233,0.002787
0.44023,0.0028505
0.45716,0.0028917
0.47409,0.0029184
0.49102,0.0029744
0.50795,0.0029416
0.52487,0.0030247
0.5418,0.0030253
0.55872,0.0031441
0.57564,0.0031376
0.59256,0.003192
0.60948,0.0032004
0.62639,0.0032269
0.64331,0.0033108
0.66022,0.0033069
0.67714,0.0033599
0.69405,0.0033788
0.71096,0.0034251
0.72787,0.0034573
0.74478,0.0034581
0.76169,0.0034424
0.77859,0.0034836
0.7955,0.0034516
0.8124,0.0035119
0.8293,0.0035952
0.84621,0.0035826
0.86311,0.0035647
0.88001,0.0036287
0.89691,0.0036615
0.91381,0.0036547
0.93071,0.0036909
0.94761,0.0037149
0.9645,0.0037088
0.9814,0.0036752
0.99829,0.0037802
1.0152,0.0037892
1.0321,0.0037398
1.049,0.0036922
1.0659,0.0037076
1.0827,0.0037916
1.0996,0.0038501
1.1165,0.0038859
1.1334,0.0038943
1.1503,0.0038839
1.1672,0.003867
1.1841,0.0039335
1.201,0.0039922
1.2178,0.0040181
1.2347,0.0040364
1.2516,0.0040408
1.2685,0.0040146
1.2854,0.0040087
1.3023,0.0039989
1.3192,0.0039792
1.3361,0.0039604
1.353,0.0039548
1.3699,0.003937
1.3868,0.0039643
1.4037,0.0040086
1.4206,0.0040992
1.4375,0.004205
1.4544,0.0042647
1.4713,0.004271
1.4882,0.0042325
1.5052,0.0041397
1.5221,0.0041656
1.539,0.0042409
1.5559,0.0043176
1.5728,0.0043424
1.5897,0.0043442
1.6066,0.004332
1.6235,0.0043277
1.6405,0.0043766
1.6574,0.0044087
1.6743,0.0044212
1.6912,0.0044014
1.7081,0.004387
1.725,0.0043702
1.7419,0.0043391
1.7589,0.0043421
1.7758,0.0043525
1.7927,0.0043981
1.8096,0.0044468
1.8265,0.0045419
1.8435,0.00459
1.8604,0.0046036
1.8773,0.0045944
1.8942,0.0045517
1.9112,0.0044987
1.9281,0.0044191
1.945,0.0043812
1.9619,0.0043983
1.9789,0.0043956
1.9958,0.0044066
2.0127,0.0044009
2.0296,0.0044624
2.0466,0.0045576
2.0635,0.0046223
2.0804,0.0046909
2.0973,0.0047276
2.1143,0.0047171
2.1312,0.004664
2.1481,0.0045482
2.1651,0.0044691
2.182,0.0044223
2.1989,0.0044177
2.2158,0.0044291
2.2327,0.0045372
2.2496,0.0046777
2.2665,0.0048102
2.2833,0.0048571
2.3002,0.0048225
2.3171,0.0047475
2.3339,0.0046843
2.3508,0.0046975
2.3677,0.0046746
2.3846,0.0046175
2.4015,0.0045935
2.4184,0.0046328
2.4353,0.0046736
2.4522,0.0047177
2.4692,0.0047558
2.4861,0.0047864
2.503,0.0048175
2.5199,0.0048471
2.5368,0.0048721
2.5537,0.0048754
2.5706,0.0048651
2.5875,0.0048657
2.6044,0.0048758
2.6213,0.0048906
2.6382,0.0049274
2.6551,0.004948
2.672,0.0049679
2.6889,0.0049931
2.7058,0.0050084
2.7227,0.0050104
2.7396,0.0050309
2.7565,0.0050439
2.7734,0.0050879
2.7903,0.0051466
2.8072,0.0051827
2.8241,0.0052011
2.841,0.0052177
2.8579,0.0052266
2.8748,0.0052434
2.8917,0.0052484
2.9086,0.0052379
2.9255,0.005256
2.9424,0.0052679
2.9594,0.0052918
2.9763,0.0052923
2.9932,0.0052768
3.0101,0.0052639
3.027,0.0052415
3.0439,0.0052442
3.0608,0.0052438
3.0777,0.0052448
3.0947,0.0052432
3.1116,0.0052597
3.1285,0.0053027
3.1454,0.0053576
3.1623,0.0053833
3.1792,0.0054019
3.1962,0.0054412
3.2131,0.0054497
3.23,0.0054479
3.2469,0.005415
3.2639,0.0053604
3.2808,0.0052961
3.2977,0.0053035
3.3146,0.0053702
3.3316,0.0054199
3.3485,0.0054406
3.3654,0.0054677
3.3824,0.0054763
3.3993,0.0054831
3.4162,0.0055434
3.4331,0.0055945
3.4501,0.0056111
3.467,0.0055869
3.4839,0.0055718
3.5009,0.0055746
3.5178,0.0055458
3.5347,0.005501
3.5517,0.0054635
3.5686,0.0054398
3.5855,0.0054323
3.6024,0.0054362
3.6194,0.0054456
3.6363,0.0054489
3.6532,0.0054739
3.6702,0.0055064
3.6871,0.0055125
3.704,0.0055413
3.7209,0.0055669
3.7379,0.0056025
3.7548,0.0056468
3.7717,0.0056551
3.7886,0.0056536
3.8055,0.0056433
3.8225,0.0056297
3.8394,0.0056325
3.8563,0.0056221
3.8732,0.0056123
3.8901,0.0055703
3.907,0.0055322
3.9239,0.005504
3.9408,0.0054905
3.9577,0.0054691
3.9746,0.0054426
3.9915,0.0054442
4.0084,0.0054527
4.0253,0.0054662
4.0423,0.0054778
4.0592,0.0055047
4.0761,0.0055284
4.093,0.0055588
4.1099,0.00558
4.1269,0.0055907
4.1438,0.0055966
4.1607,0.0055828
4.1776,0.0055723
4.1945,0.0055606
4.2115,0.0055386
4.2284,0.0055225
4.2453,0.0055388
4.2623,0.0055667
4.2792,0.0055791
4.2961,0.0055687
4.313,0.0055473
4.33,0.0055032
4.3469,0.0054686
4.3638,0.005443
4.3808,0.0054161
4.3977,0.0053906
4.4146,0.0054008
4.4315,0.0054148
4.4485,0.0054293
4.4654,0.0054252
4.4823,0.0054174
4.4992,0.0054353
4.5162,0.0054741
4.5331,0.005499
4.55,0.0055018
4.567,0.0054974
4.5839,0.0054977
4.6008,0.0055235
4.6178,0.0055526
4.6347,0.0055689
4.6516,0.0055944
4.6686,0.0056145
4.6855,0.0056245
4.7024,0.0056267
4.7194,0.0056311
4.7363,0.0056245
4.7533,0.0056012
4.7702,0.0055829
4.7871,0.0055579
4.8041,0.0055554
4.821,0.0055748
4.8379,0.0055942
4.8549,0.0056175
4.8718,0.0056322
4.8887,0.0056428
4.9057,0.0056614
4.9226,0.0056851
4.9395,0.0057051
4.9565,0.0057171
4.9734,0.0057165
4.9903,0.0057106
5.0073,0.0057049
5.0242,0.0057007
5.0411,0.0056902
5.0581,0.0056789
5.075,0.0056732
5.0919,0.0056693
5.1089,0.0056628
5.1258,0.0056559
5.1427,0.0056422
5.1596,0.0056204
5.1766,0.0056201
5.1935,0.0056279
5.2104,0.005635
5.2273,0.0056562
5.2443,0.0056694
5.2612,0.0056593
5.2781,0.0056451
5.2951,0.0056547
5.312,0.005678
5.3289,0.005711
5.3459,0.0057367
5.3628,0.0057667
5.3797,0.0057643
5.3966,0.0057455
5.4136,0.0057351
5.4305,0.0057334
5.4474,0.0057409
5.4643,0.0057493
5.4813,0.0057523
5.4982,0.0057488
5.5151,0.0057394
5.5321,0.0057385
5.549,0.0057424
5.5659,0.0057476
5.5828,0.0057667
5.5998,0.0057827
5.6167,0.0057702
5.6336,0.0057577
5.6505,0.0057419
5.6675,0.0057219
5.6844,0.0057181
5.7013,0.0057107
5.7182,0.0057175
5.7352,0.0057237
5.7521,0.0057364
5.769,0.0057441
5.786,0.0057361
5.8029,0.0057222
5.8198,0.0056986
5.8367,0.0056835
5.8537,0.0056825
5.8706,0.0056973
5.8875,0.0057007
5.9044,0.0057053
5.9214,0.0057028
5.9383,0.0057021
5.9552,0.0057059
5.9721,0.0057072
5.989,0.0057095
6.006,0.0057133
6.0229,0.0057165
6.0398,0.005724
6.0567,0.005742
6.0736,0.0057574
6.0906,0.0057567
6.1075,0.0057513
6.1244,0.0057482
6.1413,0.0057485
6.1583,0.0057437
6.1752,0.0057387
6.1921,0.0057437
6.209,0.005748
6.2259,0.0057626
6.2428,0.0057735
6.2597,0.0057826
6.2766,0.0057887
6.2936,0.0057903
6.3105,0.0057875
6.3274,0.0057795
6.3443,0.0057629
6.3612,0.0057339
6.3781,0.005682
6.395,0.0056405
6.4119,0.0056223
6.4288,0.0056203
6.4458,0.0056238
6.4627,0.0056182
6.4796,0.0056067
6.4965,0.0056132
6.5134,0.0056203
6.5303,0.0056299
6.5472,0.0056408
6.5641,0.0056447
6.581,0.0056484
6.5979,0.0056656
6.6148,0.0056876
6.6318,0.0057025
6.6487,0.0057025
6.6656,0.0057036
6.6825,0.0057084
6.6994,0.005698
6.7163,0.005684
6.7332,0.005664
6.7501,0.0056407
6.767,0.0056296
6.784,0.0056056
6.8009,0.0055951
6.8178,0.0055793
6.8347,0.0055735
6.8516,0.005583
6.8685,0.0055911
6.8854,0.0056009
6.9023,0.0056024
6.9192,0.0056187
6.9362,0.0056358
6.9531,0.0056522
6.97,0.0056649
6.9869,0.0056708
7.0038,0.0056647
7.0207,0.0056515
7.0376,0.0056454
7.0545,0.0056388
7.0714,0.0056305
7.0883,0.0056135
7.1052,0.0056009
7.1221,0.0055853
7.139,0.0055818
7.1559,0.0055818
7.1728,0.005572
7.1897,0.0055637
7.2066,0.0055623
7.2235,0.0055561
7.2404,0.0055512
7.2573,0.0055528
7.2742,0.0055556
7.2911,0.0055606
7.308,0.0055665
7.3249,0.005574
7.3418,0.0055761
7.3587,0.0055792
7.3756,0.0055795
7.3925,0.0055809
7.4094,0.0055794
7.4263,0.0055801
7.4432,0.0055733
7.4601,0.005559
7.477,0.005541
7.4938,0.0055291
7.5107,0.0055283
7.5276,0.0055297
7.5445,0.0055267
7.5614,0.005541
7.5783,0.005554
7.5952,0.0055577
7.6121,0.0055576
7.629,0.0055464
7.6459,0.005533
7.6627,0.005515
7.6796,0.0054995
7.6965,0.0054926
7.7134,0.005489
7.7303,0.0054838
7.7472,0.0054788
7.7641,0.0054682
7.781,0.0054664
7.7979,0.0054536
7.8148,0.0054496
7.8316,0.0054539
7.8485,0.0054614
7.8654,0.0054501
7.8823,0.0054362
7.8992,0.0054158
7.9161,0.0053895
7.9329,0.0053785
7.9498,0.005367
7.9667,0.0053472
7.9836,0.005343
8.0005,0.0053394
8.0174,0.0053421
8.0343,0.0053614
8.0511,0.0053712
8.068,0.005375
8.0849,0.0053716
8.1018,0.0053689
8.1187,0.0053501
8.1356,0.0053631
8.1524,0.0053604
8.1693,0.0053412
8.1862,0.005326
8.2031,0.005296
8.22,0.0052687
8.2368,0.005249
8.2537,0.0052355
8.2706,0.0052278
8.2875,0.005215
8.3043,0.0052037
8.3212,0.0051889
8.3381,0.0051851
8.355,0.0051792
8.3718,0.0051731
8.3887,0.0051784
8.4056,0.0051769
8.4225,0.0051767
8.4393,0.0051725
8.4562,0.0051744
8.4731,0.0051684
8.49,0.0051638
8.5068,0.0051563
8.5237,0.005138
8.5406,0.0051236
8.5575,0.0051093
8.5743,0.0050915
8.5912,0.0050629
8.6081,0.0050379
8.625,0.0050112
8.6418,0.0049732
8.6587,0.0049293
8.6756,0.0048873
8.6925,0.0048515
8.7094,0.0048229
8.7262,0.0048157
8.7431,0.004825
8.76,0.0048379
8.7769,0.0048429
8.7937,0.0048479
8.8106,0.0048535
8.8275,0.0048655
8.8444,0.0048746
8.8613,0.0048818
8.8781,0.0048967
8.895,0.0049004
8.9119,0.004904
8.9288,0.0049171
8.9457,0.0049221
8.9626,0.0049389
8.9794,0.0049478
8.9963,0.0049484
9.0131,0.0049508
9.03,0.0049509
9.0469,0.0049431
9.0638,0.0049359
9.0807,0.004916
9.0975,0.0048983
9.1144,0.00488
9.1313,0.0048683
9.1482,0.004866
9.1651,0.0048646
9.182,0.0048696
9.1988,0.0048733
9.2157,0.0048775
9.2326,0.004883
9.2495,0.0048934
9.2664,0.004902
9.2832,0.0049163
9.3001,0.0049328
9.317,0.0049403
9.3339,0.0049448
9.3508,0.0049501
9.3677,0.0049543
9.3845,0.0049583
9.4014,0.0049569
9.4183,0.0049502
9.4352,0.0049298
9.4521,0.0049184
9.4689,0.0049163
9.4858,0.0049177
9.5027,0.0049165
9.5196,0.0049268
9.5365,0.0049244
9.5534,0.0049225
9.5702,0.0049151
9.5871,0.004912
9.604,0.0049163
9.6209,0.0049195
9.6378,0.004928
9.6547,0.0049525
9.6716,0.004967
9.6884,0.0049835
9.7053,0.0049905
9.7222,0.0049828
9.7391,0.0049915
9.756,0.0049957
9.7729,0.0049983
9.7898,0.0050006
9.8066,0.0050058
9.8235,0.0050132
9.8404,0.0050184
9.8573,0.0050173
9.8742,0.0050248
9.8911,0.0050276
9.908,0.0050353
9.9249,0.0050466
9.9418,0.0050516
9.9587,0.0050616
9.9756,0.0050652
9.9925,0.0050685
10.009,0.0050747
10.026,0.0050712
10.043,0.0050731
10.06,0.0050822
10.077,0.0050739
10.094,0.0050735
10.111,0.0050793
10.128,0.0050835
10.145,0.0050943
10.161,0.0051163
10.178,0.0051339
10.195,0.0051529
10.212,0.0051628
10.229,0.005155
10.246,0.005149
10.263,0.0051537
10.28,0.0051521
10.297,0.0051534
10.314,0.0051654
10.33,0.0051748
10.347,0.0051905
10.364,0.0052051
10.381,0.0052167
10.398,0.0052195
10.415,0.0052191
10.432,0.0052109
10.449,0.0052067
10.466,0.0052012
10.483,0.0051984
10.499,0.005197
10.516,0.0051941
10.533,0.0051856
10.55,0.0051947
10.567,0.0052153
10.584,0.0052252
10.601,0.0052437
10.618,0.0052612
10.635,0.005273
10.651,0.0052879
10.668,0.0052867
10.685,0.0052938
10.702,0.0052961
10.719,0.0053069
10.736,0.0053106
10.753,0.0053132
10.77,0.0053168
10.787,0.0053223
10.804,0.0053308
10.82,0.0053288
10.837,0.0053365
10.854,0.0053394
10.871,0.0053298
10.888,0.0053315
10.905,0.0053341
10.922,0.0053317
10.939,0.005336
10.956,0.005349
10.973,0.0053595
10.99,0.0053765
11.006,0.0053898
11.023,0.0054025
11.04,0.0054181
11.057,0.0054338
11.074,0.0054433
11.091,0.0054499
11.108,0.0054503
11.125,0.0054453
11.142,0.0054497
11.159,0.0054494
11.176,0.0054583
11.192,0.0054668
11.209,0.0054734
11.226,0.0054774
11.243,0.0054727
11.26,0.0054831
11.277,0.0054911
11.294,0.0054946
11.311,0.0055151
11.328,0.0055219
11.345,0.0055304
11.362,0.005545
11.378,0.0055392
11.395,0.005518
11.412,0.0055069
11.429,0.0054963
11.446,0.0054872
11.463,0.0054865
11.48,0.005483
11.497,0.0054831
11.514,0.0054907
11.531,0.0054942
11.547,0.0054868
11.564,0.005483
11.581,0.0054886
11.598,0.0054871
11.615,0.0054821
11.632,0.0054775
11.649,0.0054701
11.666,0.0054626
11.683,0.0054646
11.7,0.0054602
11.716,0.0054495
11.733,0.0054354
11.75,0.0054313
11.767,0.0054455
11.784,0.0054533
11.801,0.005457
11.818,0.0054487
11.835,0.0054441
11.852,0.0054541
11.868,0.0054721
11.885,0.0054738
11.902,0.0054628
11.919,0.0054528
11.936,0.0054487
11.953,0.0054384
11.97,0.0054379
11.987,0.0054436
12.004,0.0054466
12.02,0.0054509
12.037,0.0054689
12.054,0.0054716
12.071,0.0054724
12.088,0.0054758
12.105,0.0054636
12.122,0.005469
12.139,0.0054743
12.156,0.005479
12.172,0.0054731
12.189,0.0054515
12.206,0.0054434
12.223,0.0054344
12.24,0.0054174
12.257,0.0054076
12.274,0.0053977
12.291,0.0053813
12.308,0.0053649
12.324,0.0053461
12.341,0.005333
12.358,0.0053146
12.375,0.0053061
12.392,0.0053039
12.409,0.0053075
12.426,0.005313
12.443,0.0053053
12.46,0.0053063
12.476,0.0053105
12.493,0.0053096
12.51,0.0053122
12.527,0.0053152
12.544,0.0053164
12.561,0.0053116
12.578,0.0053044
12.595,0.0052913
12.611,0.0052858
12.628,0.0052694
12.645,0.0052566
12.662,0.0052446
12.679,0.0052241
12.696,0.0052231
12.713,0.0052055
12.73,0.0051871
12.747,0.0051801
12.763,0.0051773
12.78,0.0051784
12.797,0.0051898
12.814,0.0052057
12.831,0.0052284
12.848,0.0052307
12.865,0.0052323
12.882,0.0052338
12.898,0.0052331
12.915,0.0052306
12.932,0.0052174
12.949,0.0051896
12.966,0.0051768
12.983,0.0051549
13,0.0051429
13.017,0.0051282
13.033,0.0051136
13.05,0.0051145
13.067,0.0051118
13.084,0.0050921
13.101,0.0050771
13.118,0.0050699
13.135,0.0050547
13.152,0.0050419
13.169,0.0050274
13.185,0.0050138
13.202,0.0050035
13.219,0.0049949
13.236,0.0049807
13.253,0.0049625
13.27,0.004948
13.287,0.0049298
13.304,0.0049002
13.321,0.004889
13.337,0.0048749
13.354,0.0048682
13.371,0.0048557
13.388,0.0048308
13.405,0.0048258
13.422,0.0048232
13.439,0.0048379
13.456,0.0048376
13.473,0.0048323
13.489,0.0048211
13.506,0.0048082
13.523,0.0048124
13.54,0.0048184
13.557,0.0048245
13.574,0.0048327
13.591,0.0048366
13.608,0.0048431
13.625,0.0048565
13.641,0.0048678
13.658,0.0048711
13.675,0.0048669
13.692,0.0048726
13.709,0.0048682
13.726,0.0048691
13.743,0.0048661
13.76,0.0048669
13.776,0.0048636
13.793,0.0048778
13.81,0.004888
13.827,0.0048742
13.844,0.0048681
13.861,0.0048741
13.878,0.0048748
13.895,0.0048671
13.912,0.0048554
13.928,0.0048538
13.945,0.0048617
13.962,0.0048626
13.979,0.0048718
13.996,0.0048718
14.013,0.0048775
14.03,0.0048692
14.047,0.0048724
14.064,0.0048761
14.081,0.0048847
14.097,0.0048771
14.114,0.0048767
14.131,0.0048853
14.148,0.0048828
14.165,0.0048719
14.182,0.0048565
14.199,0.0048603
14.216,0.004873
14.233,0.0048789
14.249,0.0048887
14.266,0.0048852
14.283,0.0048813
14.3,0.0048755
14.317,0.0048776
14.334,0.0048688
14.351,0.0048737
14.368,0.0048855
14.385,0.0048794
14.401,0.0048896
14.418,0.0048901
14.435,0.0048882
14.452,0.004902
14.469,0.0049142
14.486,0.0049302
14.503,0.0049386
14.52,0.0049428
14.537,0.0049581
14.553,0.0049427
14.57,0.0049165
14.587,0.0049136
14.604,0.0049309
14.621,0.0049234
14.638,0.0049188
14.655,0.0049117
14.672,0.0048982
14.689,0.00489
14.705,0.00488
14.722,0.004882
14.739,0.0048755
14.756,0.0048654
14.773,0.0048587
14.79,0.0048495
14.807,0.0048398
14.824,0.0048223
14.841,0.004838
14.858,0.004839
14.874,0.0048445
14.891,0.0048567
14.908,0.0048564
14.925,0.0048529
14.942,0.0048411
14.959,0.0048327
14.976,0.0048264
14.993,0.0047968
15.01,0.0047923
15.026,0.004791
15.043,0.0047846
15.06,0.0048086
15.077,0.0048321
15.094,0.0048368
15.111,0.0048465
15.128,0.0048512
15.145,0.0048384
15.162,0.0048273
15.179,0.0048196
15.195,0.0048051
15.212,0.0047925
15.229,0.0047969
15.246,0.0048264
15.263,0.0048375
15.28,0.0048305
15.297,0.0048306
15.314,0.0048428
15.331,0.0048532
15.348,0.0048701
15.364,0.0048666
15.381,0.0048603
15.398,0.0048629
15.415,0.0048768
15.432,0.0048611
15.449,0.0048499
15.466,0.0048651
15.483,0.0048886
15.5,0.0048837
15.517,0.0048767
15.534,0.0048883
15.55,0.0049076
15.567,0.0049266
15.584,0.0049281
15.601,0.0049334
15.618,0.0049505
15.635,0.0049596
15.652,0.0049468
15.669,0.004939
15.686,0.0049472
15.703,0.0049651
15.719,0.0049707
15.736,0.0049682
15.753,0.0049556
15.77,0.0049454
15.787,0.0049216
15.804,0.0048952
15.821,0.0048714
15.838,0.0048553
15.855,0.0048506
15.872,0.0048482
15.889,0.0048166
15.905,0.0048029
15.922,0.0048145
15.939,0.0048065
15.956,0.0047789
15.973,0.0047563
15.99,0.0047558
16.007,0.0047798
16.024,0.004791
16.041,0.0047896
16.058,0.004819
16.074,0.0048406
16.091,0.0048577
16.108,0.004884
16.125,0.0049118
16.142,0.0049322
16.159,0.0049443
16.176,0.0049498
16.193,0.0049636
16.21,0.004964
16.227,0.0049612
16.244,0.0049484
16.261,0.0049389
16.277,0.0049424
16.294,0.004946
16.311,0.0049457
16.328,0.0049528
16.345,0.0049576
16.362,0.0049526
16.379,0.00495
16.396,0.0049529
16.413,0.0049391
16.43,0.0049306
16.447,0.0049192
16.464,0.0049229
16.48,0.0049312
16.497,0.0049281
16.514,0.0049365
16.531,0.0049435
16.548,0.0049566
16.565,0.0049542
16.582,0.004949
16.599,0.0049401
16.616,0.0049203
16.633,0.0049156
16.65,0.0048999
16.667,0.0048811
16.683,0.0048714
16.7,0.0048683
16.717,0.0048592
16.734,0.0048562
16.751,0.0048642
16.768,0.0048805
16.785,0.0049026
16.802,0.0049101
16.819,0.0049028
16.836,0.004905
16.853,0.0049203
16.87,0.0049304
16.886,0.0049469
16.903,0.0049607
16.92,0.0049681
16.937,0.0049691
16.954,0.0049779
16.971,0.0049922
16.988,0.0049834
17.005,0.0049739
17.022,0.0049718
17.039,0.0049891
17.056,0.0049817
17.072,0.0049623
17.089,0.0049456
17.106,0.0049132
17.123,0.0048839
17.14,0.0048663
17.157,0.0048589
17.174,0.0048597
17.191,0.0048667
17.208,0.0048812
17.225,0.0048904
17.242,0.004909
17.259,0.0049189
17.275,0.0049214
17.292,0.0049263
17.309,0.0049195
17.326,0.0049317
17.343,0.0049402
17.36,0.0049561
17.377,0.0049546
17.394,0.0049577
17.411,0.0049709
17.428,0.0049706
17.445,0.0049596
17.461,0.0049388
17.478,0.004924
17.495,0.0049187
17.512,0.0049044
17.529,0.0048909
17.546,0.0048756
17.563,0.0048606
17.58,0.0048635
17.597,0.0048851
17.614,0.004902
17.63,0.0049052
17.647,0.0048942
17.664,0.0049095
17.681,0.0049365
17.698,0.0049301
17.715,0.0049169
17.732,0.0048788
17.749,0.004853
17.766,0.004855
17.783,0.0048296
17.8,0.004828
17.816,0.0048377
17.833,0.0048398
17.85,0.0048333
17.867,0.0048372
17.884,0.0048349
17.901,0.0048443
17.918,0.0048434
17.935,0.004843
17.952,0.0048372
17.969,0.0048407
17.985,0.0048189
18.002,0.004794
18.019,0.0047915
18.036,0.0047896
18.053,0.0047999
18.07,0.0048124
18.087,0.004815
18.104,0.0048273
18.121,0.0048176
18.137,0.004819
18.154,0.0048253
18.171,0.0048301
18.188,0.0048338
18.205,0.0048365
18.222,0.004832
18.239,0.0048229
18.256,0.0047951
18.273,0.0047855
18.29,0.0047766
18.307,0.004758
18.323,0.004721
18.34,0.0046798
18.357,0.0046297
18.374,0.004609
18.391,0.0046141
18.408,0.0046331
18.425,0.0046393
18.442,0.0046583
18.459,0.0046717
18.476,0.0046936
18.493,0.0047169
18.509,0.0047263
18.526,0.0047405
18.543,0.0047629
18.56,0.0047505
18.577,0.0047288
18.594,0.0047074
18.611,0.0046886
18.628,0.0046681
18.645,0.0046278
18.662,0.0045806
18.679,0.0045619
18.695,0.0045722
18.712,0.0045879
18.729,0.0046038
18.746,0.0046352
18.763,0.0046458
18.78,0.0046547
18.797,0.0046495
18.814,0.0046617
18.831,0.0046686
18.848,0.0046604
18.864,0.0046579
18.881,0.004651
18.898,0.0046408
18.915,0.0046263
18.932,0.0046199
18.949,0.0046275
18.966,0.0046491
18.983,0.004651
19,0.0046372
19.017,0.0046134
19.034,0.0046183
19.05,0.0046238
19.067,0.0046283
19.084,0.0046279
19.101,0.0046338
19.118,0.0046368
19.135,0.0046216
19.152,0.0046029
19.169,0.0046052
19.186,0.0046033
19.203,0.0045806
19.22,0.0045555
19.236,0.0045421
19.253,0.0045401
19.27,0.0045377
19.287,0.004558
19.304,0.0045729
19.321,0.0045733
19.338,0.0045712
19.355,0.0045673
19.372,0.0045697
19.389,0.0045689
19.405,0.0045719
19.422,0.00457
19.439,0.0045682
19.456,0.0045715
19.473,0.0045683
19.49,0.0045585
19.507,0.0045498
19.524,0.0045452
19.541,0.0045489
19.558,0.0045471
19.574,0.0045357
19.591,0.0045349
19.608,0.0045342
19.625,0.0045353
19.642,0.0045434
19.659,0.0045577
19.676,0.0045608
19.693,0.0045607
19.71,0.0045537
19.727,0.0045461
19.743,0.0045189
19.76,0.0044936
19.777,0.0044744
19.794,0.0044651
19.811,0.0044658
19.828,0.0044657
19.845,0.0044765
19.862,0.0044887
19.879,0.0044963
19.896,0.0045017
19.912,0.0044898
19.929,0.0044705
19.946,0.0044663
19.963,0.0044618
19.98,0.0044644
19.997,0.0044575
20.014,0.0044668
20.031,0.0044615
20.048,0.0044478
20.065,0.0044509
20.081,0.0044709
20.098,0.0044829
20.115,0.0044892
20.132,0.0044772
20.149,0.004471
20.166,0.004475
20.183,0.0045049
20.2,0.0045259
20.217,0.0045224
20.234,0.0045065
20.25,0.0045121
20.267,0.0045071
20.284,0.0044851
20.301,0.0044687
20.318,0.0044696
20.335,0.0044672
20.352,0.004444
20.369,0.0044363
20.386,0.0044339
20.403,0.0044404
20.419,0.0044343
20.436,0.0044292
20.453,0.0044337
20.47,0.0044399
20.487,0.0044395
20.504,0.004444
20.521,0.0044403
20.538,0.004431
20.555,0.0044288
20.572,0.0044347
20.588,0.0044461
20.605,0.0044539
20.622,0.0044684
20.639,0.0044858
20.656,0.0044931
20.673,0.0045068
20.69,0.0045253
20.707,0.0045415
20.724,0.0045429
20.741,0.004549
20.757,0.0045638
20.774,0.0045724
20.791,0.0045877
20.808,0.0045953
20.825,0.0046148
20.842,0.0046407
20.859,0.0046559
20.876,0.0046721
20.893,0.0046803
20.91,0.0046719
20.926,0.0046724
20.943,0.0046771
20.96,0.0046817
20.977,0.0046903
20.994,0.004695
21.011,0.0046961
21.028,0.0047117
21.045,0.0047341
21.062,0.0047516
21.078,0.0047563
21.095,0.004768
21.112,0.0047828
21.129,0.0048022
21.146,0.004809
21.163,0.0047963
21.18,0.0047866
21.197,0.0047878
21.214,0.004801
21.231,0.0048005
21.247,0.0047885
21.264,0.0047873
21.281,0.0047778
21.298,0.0047703
21.315,0.0047779
21.332,0.0047851
21.349,0.0048026
21.366,0.0047961
21.383,0.0047876
21.4,0.0047774
21.416,0.0047775
21.433,0.0047736
21.45,0.0047726
21.467,0.0047665
21.484,0.0047654
21.501,0.0047554
21.518,0.0047476
21.535,0.0047361
21.552,0.004722
21.569,0.004699
21.585,0.0046735
21.602,0.0046763
21.619,0.0046976
21.636,0.0047258
21.653,0.0047461
21.67,0.0047479
21.687,0.0047537
21.704,0.004748
21.721,0.0047446
21.738,0.0047421
21.754,0.0047569
21.771,0.0047478
21.788,0.0047385
21.805,0.0047379
21.822,0.0047299
21.839,0.0047361
21.856,0.0047394
21.873,0.0047367
21.89,0.0047313
21.907,0.0047274
21.923,0.0047192
21.94,0.0047253
21.957,0.0047251
21.974,0.0047104
21.991,0.0046821
22.008,0.0046529
22.025,0.0046329
22.042,0.0046206
22.059,0.0046139
22.075,0.0046118
22.092,0.0046052
22.109,0.0046078
22.126,0.0046249
22.143,0.0046265
22.16,0.0046376
22.177,0.0046298
22.194,0.004617
22.211,0.0046148
22.227,0.0046143
22.244,0.0045933
22.261,0.0045588
22.278,0.0045457
22.295,0.0045381
22.312,0.0045494
22.329,0.0045534
22.346,0.0045638
22.363,0.004556
22.38,0.0045432
22.396,0.004536
22.413,0.0045419
22.43,0.0045445
22.447,0.0045404
22.464,0.0045196
22.481,0.0045019
22.498,0.0044871
22.515,0.0044712
22.532,0.0044722
22.548,0.0044819
22.565,0.0044952
22.582,0.0044985
22.599,0.0044906
22.616,0.004481
22.633,0.0044816
22.65,0.0044839
22.667,0.0045092
22.684,0.0045394
22.701,0.0045523
22.717,0.0045593
22.734,0.0045639
22.751,0.0045702
22.768,0.0045797
22.785,0.0045755
22.802,0.0045772
22.819,0.0045642
22.836,0.004553
22.853,0.0045463
22.869,0.0045482
22.886,0.0045399
22.903,0.004545
22.92,0.0045527
22.937,0.0045586
22.954,0.0045511
22.971,0.0045443
22.988,0.0045389
23.005,0.0045323
23.022,0.0045282
23.038,0.0045241
23.055,0.0045149
23.072,0.0045194
23.089,0.0045183
23.106,0.0045273
23.123,0.0045282
23.14,0.0045256
23.157,0.0045236
23.174,0.0045196
23.191,0.0044941
23.207,0.0044937
23.224,0.0044961
23.241,0.0044881
23.258,0.0044599
23.275,0.0044249
23.292,0.0044161
23.309,0.0043894
23.326,0.0043732
23.343,0.0043662
23.36,0.0043633
23.377,0.0043671
23.393,0.0043772
23.41,0.0044014
23.427,0.0044106
23.444,0.004411
23.461,0.0044125
23.478,0.0044278
23.495,0.0044386
23.512,0.0044459
23.529,0.0044553
23.546,0.0044761
23.563,0.004495
23.579,0.004504
23.596,0.0045138
23.613,0.0045061
23.63,0.0045065
23.647,0.0045162
23.664,0.0045139
23.681,0.0044892
23.698,0.0044743
23.715,0.0044479
23.732,0.0044448
23.749,0.0044323
23.765,0.0044251
23.782,0.0044031
23.799,0.0043772
23.816,0.0043606
23.833,0.0043447
23.85,0.0043404
23.867,0.0043432
23.884,0.0043442
23.901,0.0043394
23.918,0.0043465
23.935,0.0043382
23.952,0.0043294
23.968,0.0043282
23.985,0.0043241
24.002,0.0043305
24.019,0.004332
24.036,0.0043286
24.053,0.004335
24.07,0.004342
24.087,0.0043515
24.104,0.0043473
24.121,0.0043415
24.138,0.0043464
24.155,0.004349
24.171,0.0043364
24.188,0.0043123
24.205,0.0042924
24.222,0.0042771
24.239,0.0042672
24.256,0.0042533
24.273,0.0042345
24.29,0.0042294
24.307,0.0042267
24.324,0.0042147
24.341,0.0042145
24.358,0.0042139
24.375,0.0042181
24.391,0.0042267
24.408,0.0042344
24.425,0.0042409
24.442,0.004239
24.459,0.0042486
24.476,0.0042491
24.493,0.0042499
24.51,0.0042395
24.527,0.0042374
24.544,0.0042382
24.561,0.0042522
24.578,0.0042608
24.595,0.0042538
24.611,0.004248
24.628,0.0042461
24.645,0.004233
24.662,0.0042165
24.679,0.0042022
24.696,0.0041881
24.713,0.004186
24.73,0.0041876
24.747,0.0041778
24.764,0.0041686
24.781,0.004169
24.798,0.0041722
24.814,0.0041904
24.831,0.0042021
24.848,0.0042025
24.865,0.0042127
24.882,0.0042242
24.899,0.0042266
24.916,0.0042402
24.933,0.0042525
24.95,0.0042712
24.967,0.0042893
24.984,0.0043111
25,0.004321
25.017,0.0043335
25.034,0.0043414
25.051,0.004337
25.068,0.0043069
25.085,0.0042825
25.102,0.0042611
25.119,0.0042462
25.136,0.0042355
25.153,0.0042281
25.169,0.0042204
25.186,0.0042275
25.203,0.0042422
25.22,0.0042465
25.237,0.0042557
25.254,0.004263
25.271,0.0042587
25.288,0.0042556
25.305,0.0042484
25.322,0.0042319
25.338,0.004213
25.355,0.00421
25.372,0.0042172
25.389,0.0042177
25.406,0.0042039
25.423,0.004198
25.44,0.0041843
25.457,0.0041867
25.474,0.004189
25.491,0.0041822
25.507,0.0041808
25.524,0.0041625
25.541,0.0041576
25.558,0.0041598
25.575,0.0041661
25.592,0.0041754
25.609,0.0041702
25.626,0.004165
25.643,0.0041612
25.66,0.0041623
25.676,0.0041715
25.693,0.0041845
25.71,0.0041937
25.727,0.0042138
25.744,0.0042425
25.761,0.0042644
25.778,0.0042708
25.795,0.0042678
25.812,0.0042761
25.829,0.0042732
25.845,0.00427
25.862,0.0042684
25.879,0.0042536
25.896,0.0042535
25.913,0.0042539
25.93,0.004253
25.947,0.0042544
25.964,0.0042512
25.981,0.0042629
25.998,0.0042872
26.014,0.004292
26.031,0.0043004
26.048,0.0043064
26.065,0.0043253
26.082,0.0043247
26.099,0.0043313
26.116,0.0043376
26.133,0.0043327
26.15,0.0043158
26.166,0.0043109
26.183,0.0043122
26.2,0.0043076
26.217,0.0043039
26.234,0.0043043
26.251,0.0043097
26.268,0.0043199
26.285,0.0043329
26.302,0.0043449
26.319,0.0043491
26.335,0.0043365
26.352,0.0043128
26.369,0.0043045
26.386,0.0043213
26.403,0.0043483
26.42,0.0043423
26.437,0.004345
26.454,0.0043396
26.471,0.0043319
26.487,0.0043121
26.504,0.0042953
26.521,0.0042832
26.538,0.0042647
26.555,0.0042427
26.572,0.0042387
26.589,0.0042336
26.606,0.0042216
26.623,0.0042186
26.64,0.0042332
26.656,0.0042461
26.673,0.0042571
26.69,0.0042756
26.707,0.0042952
26.724,0.0043099
26.741,0.0043277
26.758,0.0043467
26.775,0.0043487
26.792,0.0043575
26.809,0.004369
26.825,0.004361
26.842,0.0043535
26.859,0.0043557
26.876,0.0043484
26.893,0.0043478
26.91,0.0043589
26.927,0.00435
26.944,0.0043437
26.961,0.0043447
26.977,0.0043387
26.994,0.0043272
27.011,0.0043218
27.028,0.0043075
27.045,0.0042943
27.062,0.0042835
27.079,0.004281
27.096,0.0042767
27.113,0.004271
27.129,0.0042588
27.146,0.0042455
27.163,0.0042328
27.18,0.0042198
27.197,0.0042029
27.214,0.0041891
27.231,0.004174
27.248,0.0041739
27.265,0.0041771
27.282,0.0041979
27.298,0.0042129
27.315,0.0042262
27.332,0.0042552
27.349,0.0042545
27.366,0.0042593
27.383,0.0042561
27.4,0.0042515
27.417,0.0042599
27.434,0.0042537
27.45,0.0042558
27.467,0.0042455
27.484,0.0042284
27.501,0.0042239
27.518,0.004229
27.535,0.0042245
27.552,0.0042297
27.569,0.0042299
27.586,0.0042307
27.603,0.0042304
27.619,0.0042135
27.636,0.0041921
27.653,0.0041722
27.67,0.0041601
27.687,0.0041597
27.704,0.0041666
27.721,0.0041631
27.738,0.0041706
27.755,0.0041818
27.772,0.0042068
27.788,0.0042328
27.805,0.0042511
27.822,0.004264
27.839,0.0042829
27.856,0.0042855
27.873,0.0042856
27.89,0.0042824
27.907,0.0042736
27.924,0.0042715
27.941,0.0042469
27.957,0.004239
27.974,0.0042354
27.991,0.0042399
28.008,0.0042459
28.025,0.0042591
28.042,0.0042732
28.059,0.0042765
28.076,0.0042663
28.093,0.004266
28.11,0.0042607
28.126,0.0042559
28.143,0.0042598
28.16,0.0042569
28.177,0.0042514
28.194,0.0042633
28.211,0.0042653
28.228,0.0042679
28.245,0.0042793
28.262,0.0042794
28.279,0.0042725
28.295,0.0042707
28.312,0.0042811
28.329,0.0042985
28.346,0.0043131
28.363,0.0043158
28.38,0.0043206
28.397,0.0043151
28.414,0.0043242
28.431,0.0043405
28.448,0.0043555
28.464,0.0043685
28.481,0.0043674
28.498,0.0043649
28.515,0.0043533
28.532,0.0043481
28.549,0.0043561
28.566,0.0043507
28.583,0.0043343
28.6,0.0043252
28.617,0.0043264
28.633,0.0043368
28.65,0.004332
28.667,0.0043154
28.684,0.00432
28.701,0.0043118
28.718,0.0042933
28.735,0.0042682
28.752,0.0042547
28.769,0.0042474
28.786,0.0042282
28.802,0.0042232
28.819,0.0042414
28.836,0.0042447
28.853,0.004245
28.87,0.0042352
28.887,0.0042387
28.904,0.0042489
28.921,0.0042594
28.938,0.0042675
28.955,0.004261
28.971,0.0042724
28.988,0.0042832
29.005,0.0042737
29.022,0.004251
29.039,0.0042471
29.056,0.0042488
29.073,0.0042456
29.09,0.0042289
29.107,0.004195
29.123,0.004152
29.14,0.0041408
29.157,0.0041311
29.174,0.0041171
29.191,0.0040902
29.208,0.00407
29.225,0.0040448
29.242,0.004028
29.259,0.0040113
29.276,0.0039888
29.292,0.0039746
29.309,0.003969
29.326,0.0039795
29.343,0.0039834
29.36,0.0039838
29.377,0.0039619
29.394,0.0039423
29.411,0.0039397
29.428,0.0039338
29.445,0.003916
29.461,0.0039214
29.478,0.0039427
29.495,0.0039493
29.512,0.0039674
29.529,0.0039782
29.546,0.0039861
29.563,0.0039868
29.58,0.0039756
29.597,0.0039571
29.614,0.0039492
29.63,0.0039417
29.647,0.003938
29.664,0.0039415
29.681,0.0039429
29.698,0.0039333
29.715,0.0039289
29.732,0.0039258
29.749,0.003918
29.766,0.0039039
29.783,0.0039025
29.799,0.0039123
29.816,0.0039142
29.833,0.0039124
29.85,0.0039181
29.867,0.0039272
29.884,0.0039181
29.901,0.0039102
29.918,0.0039121
29.935,0.0039058
29.952,0.0038859
29.968,0.0038678
29.985,0.0038641
30.002,0.0038535
30.019,0.0038438
30.036,0.0038448
30.053,0.0038573
30.07,0.0038626
30.087,0.0038874
30.104,0.0039056
30.121,0.0039287
30.137,0.0039303
30.154,0.0039118
30.171,0.0038954
30.188,0.0038779
30.205,0.0038619
30.222,0.0038305
30.239,0.0038032
30.256,0.0037815
30.273,0.0037691
30.29,0.0037749
30.306,0.0037717
30.323,0.0037889
30.34,0.0038044
30.357,0.0038136
30.374,0.0038023
30.391,0.0037969
30.408,0.0037864
30.425,0.0037813
30.442,0.0037793
30.459,0.0037804
30.475,0.0037957
30.492,0.0038085
30.509,0.0038228
30.526,0.0038277
30.543,0.0038398
30.56,0.003856
30.577,0.0038666
30.594,0.0038717
30.611,0.0038835
30.628,0.0038928
30.644,0.0038956
30.661,0.0038781
30.678,0.003867
30.695,0.0038556
30.712,0.0038511
30.729,0.0038668
30.746,0.0038735
30.763,0.0038625
30.78,0.0038587
30.797,0.0038596
30.813,0.0038564
30.83,0.0038305
30.847,0.0038149
30.864,0.0038168
30.881,0.0038071
30.898,0.0038065
30.915,0.0038034
30.932,0.0038019
30.949,0.0038175
30.966,0.0038299
30.982,0.0038265
30.999,0.0038296
31.016,0.0038558
31.033,0.0038784
31.05,0.0038818
31.067,0.0038911
31.084,0.0039017
31.101,0.0039178
31.118,0.0039334
31.134,0.0039212
31.151,0.0039096
31.168,0.0039055
31.185,0.0038972
31.202,0.0039013
31.219,0.0038998
31.236,0.0038951
31.253,0.0038809
31.27,0.0038723
31.287,0.0038685
31.303,0.0038697
31.32,0.0038746
31.337,0.0038795
31.354,0.0038839
31.371,0.0039073
31.388,0.0039305
31.405,0.0039316
31.422,0.0039274
31.439,0.0039346
31.456,0.0039422
31.472,0.0039383
31.489,0.0039279
31.506,0.0039299
31.523,0.0039421
31.54,0.0039633
31.557,0.0039886
31.574,0.0040019
31.591,0.0040141
31.608,0.0040297
31.625,0.0040328
31.641,0.0040167
31.658,0.0040059
31.675,0.0040033
31.692,0.0039857
31.709,0.0039649
31.726,0.0039269
31.743,0.0038886
31.76,0.0038647
31.777,0.0038586
31.794,0.0038651
31.811,0.0038944
31.827,0.0039206
31.844,0.0039424
31.861,0.0039592
31.878,0.0039622
31.895,0.0039556
31.912,0.0039221
31.929,0.0038892
31.946,0.0038634
31.963,0.0038437
31.98,0.0038263
31.997,0.0038125
32.013,0.0038169
32.03,0.0038222
32.047,0.0038172
32.064,0.0038075
32.081,0.0038014
32.098,0.0037908
32.115,0.0037797
32.132,0.0037645
32.149,0.0037629
32.166,0.0037604
32.182,0.0037487
32.199,0.003734
32.216,0.0037306
32.233,0.0037337
32.25,0.0037271
32.267,0.0037238
32.284,0.0037201
32.301,0.0037456
32.318,0.0037562
32.335,0.0037715
32.352,0.0037849
32.369,0.0038027
32.385,0.0038032
32.402,0.0038028
32.419,0.0037776
32.436,0.0037624
32.453,0.0037577
32.47,0.0037597
32.487,0.0037599
32.504,0.003769
32.521,0.0037815
32.538,0.0037919
32.555,0.0037887
32.571,0.0037681
32.588,0.0037433
32.605,0.0037311
32.622,0.0037139
32.639,0.0037076
32.656,0.0037052
32.673,0.0037116
32.69,0.0037132
32.707,0.0037088
32.724,0.0037134
32.74,0.0037142
32.757,0.0037126
32.774,0.0037051
32.791,0.0036968
32.808,0.0036815
32.825,0.0036872
32.842,0.0036966
32.859,0.0037149
32.876,0.0037129
32.893,0.0037104
32.91,0.0037351
32.926,0.0037677
32.943,0.0038003
32.96,0.0038081
32.977,0.003811
32.994,0.0038199
33.011,0.0038206
33.028,0.003819
33.045,0.0038196
33.062,0.0038096
33.079,0.0037929
33.095,0.0037818
33.112,0.0037704
33.129,0.0037534
33.146,0.0037387
33.163,0.0037415
33.18,0.0037445
33.197,0.003726
33.214,0.0037257
33.231,0.0037276
33.248,0.003736
33.265,0.0037297
33.281,0.0037251
33.298,0.0037275
33.315,0.0037276
33.332,0.0037203
33.349,0.0037109
33.366,0.0037014
33.383,0.003689
33.4,0.0036729
33.417,0.0036751
33.434,0.0036771
33.451,0.0036743
33.467,0.0036889
33.484,0.0036935
33.501,0.0036913
33.518,0.003694
33.535,0.0037024
33.552,0.0037071
33.569,0.0037112
33.586,0.0037007
33.603,0.00369
33.62,0.0036891
33.636,0.003697
33.653,0.0037049
33.67,0.0037155
33.687,0.003712
33.704,0.0037126
33.721,0.0037171
33.738,0.0037112
33.755,0.0037077
33.772,0.0037126
33.789,0.0037271
33.806,0.0037335
33.823,0.0037249
33.839,0.0037261
33.856,0.0037333
33.873,0.003734
33.89,0.0037423
33.907,0.0037512
33.924,0.0037445
33.941,0.0037327
33.958,0.0037278
33.975,0.0037352
33.992,0.0037359
34.008,0.003735
34.025,0.0037407
34.042,0.0037527
34.059,0.0037609
34.076,0.0037668
34.093,0.0037604
34.11,0.0037523
34.127,0.0037428
34.144,0.0037284
34.161,0.0037323
34.177,0.0037372
34.194,0.0037485
34.211,0.003756
34.228,0.0037633
34.245,0.0037632
34.262,0.0037704
34.279,0.00377
34.296,0.0037669
34.313,0.0037621
34.33,0.0037779
34.347,0.0038095
34.363,0.0038329
34.38,0.0038511
34.397,0.0038564
34.414,0.0038365
34.431,0.003816
34.448,0.003796
34.465,0.003766
34.482,0.0037571
34.499,0.0037527
34.516,0.003753
34.532,0.0037724
34.549,0.0037853
34.566,0.0038004
34.583,0.0038048
34.6,0.0038094
34.617,0.0037949
34.634,0.0037829
34.651,0.0037849
34.668,0.0037778
34.685,0.00377
34.701,0.0037582
34.718,0.0037535
34.735,0.0037497
34.752,0.0037366
34.769,0.0037252
34.786,0.003698
34.803,0.0036807
34.82,0.0036886
34.837,0.0036934
34.854,0.0037037
34.87,0.0037085
34.887,0.003722
34.904,0.0037334
34.921,0.0037407
34.938,0.0037447
34.955,0.0037529
34.972,0.003757
34.989,0.003754
35.006,0.0037468
35.022,0.003746
35.039,0.0037554
35.056,0.0037531
35.073,0.0037472
35.09,0.0037435
35.107,0.0037429
35.124,0.0037448
35.141,0.0037428
35.158,0.0037417
35.175,0.0037485
35.191,0.0037758
35.208,0.0037908
35.225,0.0037956
35.242,0.0037931
35.259,0.0037853
35.276,0.0037961
35.293,0.0038033
35.31,0.003797
35.327,0.0037938
35.344,0.003783
35.36,0.0037664
35.377,0.003745
35.394,0.0037361
35.411,0.0037335
35.428,0.0037398
35.445,0.0037393
35.462,0.0037577
35.479,0.0037676
35.496,0.0037571
35.513,0.0037371
35.529,0.0037362
35.546,0.0037451
35.563,0.0037658
35.58,0.0037783
35.597,0.0037797
35.614,0.0037795
35.631,0.0037851
35.648,0.0037856
35.665,0.0038
35.682,0.0038207
35.698,0.0038326
35.715,0.0038306
35.732,0.0038356
35.749,0.0038484
35.766,0.0038552
35.783,0.0038532
35.8,0.0038517
35.817,0.0038539
35.834,0.003854
35.851,0.0038349
35.868,0.0038276
35.884,0.0038291
35.901,0.0038239
35.918,0.0038176
35.935,0.0038187
35.952,0.0038085
35.969,0.0038121
35.986,0.003801
36.003,0.0038053
36.02,0.0038184
36.037,0.0038347
36.053,0.0038459
36.07,0.0038676
36.087,0.0038805
36.104,0.0038862
36.121,0.0038946
36.138,0.0039056
36.155,0.0039078
36.172,0.0039168
36.189,0.0039267
36.206,0.0039163
36.222,0.0039167
36.239,0.0039128
36.256,0.0038907
36.273,0.0038698
36.29,0.0038564
36.307,0.0038645
36.324,0.0038684
36.341,0.0038657
36.358,0.003857
36.375,0.0038663
36.391,0.0038664
36.408,0.003869
36.425,0.0038801
36.442,0.0038941
36.459,0.0038777
36.476,0.0038627
36.493,0.0038492
36.51,0.0038473
36.527,0.003836
36.544,0.0038411
36.56,0.0038332
36.577,0.0038188
36.594,0.0038186
36.611,0.0038357
36.628,0.0038469
36.645,0.0038289
36.662,0.0038141
36.679,0.0038086
36.696,0.0038024
36.713,0.0038054
36.729,0.0038097
36.746,0.0038097
36.763,0.0038012
36.78,0.0037779
36.797,0.00377
36.814,0.0037643
36.831,0.0037693
36.848,0.0037807
36.865,0.0037871
36.881,0.0037791
36.898,0.0037779
36.915,0.0037892
36.932,0.0037872
36.949,0.003784
36.966,0.0037879
36.983,0.0037892
37,0.00379
37.017,0.0037734
37.034,0.0037737
37.051,0.0037572
37.067,0.0037436
37.084,0.0037227
37.101,0.0037144
37.118,0.0036982
37.135,0.0036749
37.152,0.0036686
37.169,0.0036614
37.186,0.0036589
37.203,0.0036526
37.22,0.0036391
37.236,0.003639
37.253,0.00365
37.27,0.0036411
37.287,0.0036427
37.304,0.0036423
37.321,0.0036467
37.338,0.003638
37.355,0.0036408
37.372,0.0036378
37.389,0.0036374
37.405,0.0036476
37.422,0.0036533
37.439,0.003662
37.456,0.0036697
37.473,0.0036809
37.49,0.0036937
37.507,0.0036996
37.524,0.0037065
37.541,0.0037095
37.558,0.0037018
37.574,0.0036958
37.591,0.0036818
37.608,0.0036598
37.625,0.0036497
37.642,0.0036588
37.659,0.0036726
37.676,0.0036717
37.693,0.0036759
37.71,0.0036681
37.727,0.0036496
37.744,0.0036343
37.76,0.0036555
37.777,0.0036798
37.794,0.0036917
37.811,0.0036986
37.828,0.0037144
37.845,0.0037282
37.862,0.0037396
37.879,0.0037439
37.896,0.0037642
37.913,0.0037853
37.929,0.0037806
37.946,0.0037826
37.963,0.0037812
37.98,0.0037774
37.997,0.0037623
38.014,0.0037515
38.031,0.003742
38.048,0.0037281
38.065,0.0037138
38.082,0.0037073
38.098,0.0036906
38.115,0.0036756
38.132,0.0036655
38.149,0.0036574
38.166,0.0036471
38.183,0.0036381
38.2,0.0036311
38.217,0.00363
38.234,0.0036174
38.251,0.0036063
38.267,0.0035943
38.284,0.0035932
38.301,0.003599
38.318,0.0036098
38.335,0.00363
38.352,0.0036368
38.369,0.0036501
38.386,0.0036716
38.403,0.0037002
38.42,0.0037162
38.436,0.0037253
38.453,0.0037234
38.47,0.0037179
38.487,0.003715
38.504,0.003706
38.521,0.0036921
38.538,0.0036892
38.555,0.0036843
38.572,0.0036937
38.589,0.0037065
38.605,0.0037235
38.622,0.003724
38.639,0.003745
38.656,0.0037658
38.673,0.0037783
38.69,0.0037861
38.707,0.0037798
38.724,0.0037701
38.741,0.003742
38.758,0.0037212
38.774,0.003687
38.791,0.0036816
38.808,0.0036826
38.825,0.003695
38.842,0.0036927
38.859,0.0037025
38.876,0.0037062
38.893,0.0037115
38.91,0.0037146
38.927,0.0037134
38.943,0.0037057
38.96,0.0037057
38.977,0.0036851
38.994,0.0036726
39.011,0.0036691
39.028,0.0036481
39.045,0.0036247
39.062,0.0036134
39.079,0.003612
39.096,0.0036116
39.112,0.00362
39.129,0.003627
39.146,0.0036395
39.163,0.0036381
39.18,0.0036382
39.197,0.0036478
39.214,0.0036501
39.231,0.003623
39.248,0.003601
39.265,0.0035944
39.282,0.0035928
39.298,0.003591
39.315,0.0036004
39.332,0.0036169
39.349,0.0036228
39.366,0.0036115
39.383,0.0036196
39.4,0.0036408
39.417,0.0036539
39.434,0.0036599
39.451,0.0036647
39.468,0.0036607
39.484,0.0036592
39.501,0.0036584
39.518,0.0036534
39.535,0.0036601
39.552,0.0036691
39.569,0.0036702
39.586,0.0036754
39.603,0.0036774
39.62,0.0036728
39.637,0.0036575
39.653,0.0036478
39.67,0.0036432
39.687,0.0036439
39.704,0.0036269
39.721,0.0036282
39.738,0.0036402
39.755,0.0036521
39.772,0.0036547
39.789,0.0036576
39.806,0.0036705
39.823,0.0036919
39.839,0.0037054
39.856,0.0037068
39.873,0.0037028
39.89,0.0036996
39.907,0.0037163
39.924,0.0037072
39.941,0.0036939
39.958,0.003702
39.975,0.0037145
39.992,0.0037375
40.008,0.0037717
40.025,0.0037918
40.042,0.0038154
40.059,0.0038362
40.076,0.0038461
40.093,0.0038384
40.11,0.0038219
40.127,0.0037933
40.144,0.0037677
40.161,0.0037497
40.177,0.0037128
40.194,0.0036887
40.211,0.0036746
40.228,0.0036701
40.245,0.003683
40.262,0.0036972
40.279,0.0037015
40.296,0.0036925
40.313,0.0036947
40.33,0.003697
40.346,0.0036806
40.363,0.0036699
40.38,0.0036649
40.397,0.0036689
40.414,0.0036589
40.431,0.0036462
40.448,0.0036384
40.465,0.0036374
40.482,0.003644
40.499,0.003658
40.516,0.0036615
40.532,0.003674
40.549,0.0036928
40.566,0.003706
40.583,0.0037242
40.6,0.0037257
40.617,0.0037396
40.634,0.0037496
40.651,0.0037598
40.668,0.0037398
40.685,0.0037164
40.701,0.0037046
40.718,0.0036771
40.735,0.0036545
40.752,0.0036374
40.769,0.003618
40.786,0.0036085
40.803,0.0036047
40.82,0.0035908
40.837,0.0035891
40.854,0.0035867
40.871,0.0035712
40.887,0.0035682
40.904,0.0035626
40.921,0.0035482
40.938,0.0035281
40.955,0.0034987
40.972,0.0034774
40.989,0.0034654
41.006,0.0034552
41.023,0.0034462
41.04,0.0034448
41.057,0.0034626
41.073,0.0034816
41.09,0.003498
41.107,0.0035185
41.124,0.0035403
41.141,0.0035546
41.158,0.003567
41.175,0.0035777
41.192,0.0035949
41.209,0.0036119
41.226,0.0036296
41.243,0.0036443
41.259,0.0036499
41.276,0.003648
41.293,0.0036486
41.31,0.0036412
41.327,0.0036301
41.344,0.0036268
41.361,0.0036374
41.378,0.0036546
41.395,0.0036612
41.412,0.0036596
41.429,0.0036501
41.445,0.0036511
41.462,0.0036486
41.479,0.0036493
41.496,0.0036403
41.513,0.0036421
41.53,0.0036323
41.547,0.0036253
41.564,0.003631
41.581,0.0036318
41.598,0.0036245
41.615,0.0036155
41.631,0.0036088
41.648,0.0036016
41.665,0.0035919
41.682,0.0035898
41.699,0.0035954
41.716,0.0036022
41.733,0.0036121
41.75,0.0036302
41.767,0.0036453
41.784,0.0036581
41.801,0.0036656
41.817,0.0036663
41.834,0.0036761
41.851,0.0036959
41.868,0.0037028
41.885,0.0037043
41.902,0.0037165
41.919,0.0037403
41.936,0.0037566
41.953,0.0037571
41.97,0.0037396
41.987,0.0037235
42.003,0.0037205
42.02,0.0037096
42.037,0.0037011
42.054,0.0036975
42.071,0.003685
42.088,0.0036869
42.105,0.0036897
42.122,0.0036994
42.139,0.0036973
42.156,0.0036932
42.172,0.0036834
42.189,0.0036722
42.206,0.0036649
42.223,0.0036522
42.24,0.0036481
42.257,0.0036259
42.274,0.003601
42.291,0.0035786
42.308,0.0035751
42.325,0.0035716
42.342,0.003567
42.358,0.0035675
42.375,0.0035696
42.392,0.0035683
42.409,0.0035746
42.426,0.0035866
42.443,0.0035929
42.46,0.0035939
42.477,0.0035819
42.494,0.0035748
42.511,0.0035638
42.528,0.0035568
42.544,0.0035646
42.561,0.0035684
42.578,0.0035601
42.595,0.0035551
42.612,0.0035544
42.629,0.0035534
42.646,0.0035664
42.663,0.0035817
42.68,0.0035843
42.697,0.0035759
42.713,0.003583
42.73,0.0035879
42.747,0.00359
42.764,0.0035927
42.781,0.0035941
42.798,0.0035943
42.815,0.0035973
42.832,0.0035944
42.849,0.0035904
42.866,0.0035753
42.882,0.0035593
42.899,0.003544
42.916,0.0035303
42.933,0.0035169
42.95,0.0034992
42.967,0.0034938
42.984,0.0034851
43.001,0.0034928
43.018,0.0035079
43.035,0.0035152
43.051,0.0035157
43.068,0.0035129
43.085,0.0035226
43.102,0.003515
43.119,0.0035168
43.136,0.0035183
43.153,0.0035175
43.17,0.0035152
43.187,0.0035304
43.204,0.0035454
43.22,0.0035565
43.237,0.0035556
43.254,0.0035433
43.271,0.0035305
43.288,0.0035247
43.305,0.0035242
43.322,0.0035206
43.339,0.0035195
43.356,0.0035249
43.373,0.003537
43.389,0.0035436
43.406,0.0035432
43.423,0.0035492
43.44,0.0035403
43.457,0.0035472
43.474,0.0035679
43.491,0.003583
43.508,0.0035943
43.525,0.0036037
43.542,0.0036035
43.558,0.0035911
43.575,0.0036011
43.592,0.0036156
43.609,0.0036299
43.626,0.0036334
43.643,0.00364
43.66,0.0036446
43.677,0.0036469
43.694,0.0036531
43.711,0.0036619
43.727,0.0036656
43.744,0.0036784
43.761,0.0036887
43.778,0.0036987
43.795,0.003707
43.812,0.0037025
43.829,0.0036923
43.846,0.0036842
43.863,0.0036657
43.88,0.0036546
43.896,0.0036425
43.913,0.0036443
43.93,0.0036422
43.947,0.0036326
43.964,0.0036213
43.981,0.0036148
43.998,0.0036138
44.015,0.0036015
44.032,0.0035894
44.049,0.0035908
44.065,0.0035987
44.082,0.0036128
44.099,0.0036289
44.116,0.003629
44.133,0.0036237
44.15,0.0036099
44.167,0.0036079
44.184,0.0036132
44.201,0.0036256
44.218,0.0036243
44.235,0.0036061
44.251,0.0035772
44.268,0.0035373
44.285,0.0035188
44.302,0.0035065
44.319,0.0034917
44.336,0.0034916
44.353,0.0034975
44.37,0.0034972
44.387,0.0034963
44.404,0.0034988
44.42,0.0035056
44.437,0.0034977
44.454,0.0034988
44.471,0.0035065
44.488,0.003496
44.505,0.0034905
44.522,0.0034757
44.539,0.0034574
44.556,0.0034456
44.573,0.0034336
44.589,0.0034394
44.606,0.0034372
44.623,0.0034387
44.64,0.0034509
44.657,0.0034705
44.674,0.0034787
44.691,0.0034771
44.708,0.0034702
44.725,0.0034626
44.742,0.0034543
44.758,0.003431
44.775,0.0034029
44.792,0.0033966
44.809,0.0034024
44.826,0.0034107
44.843,0.003415
44.86,0.0034162
44.877,0.0034216
44.894,0.0034249
44.911,0.0034274
44.927,0.003447
44.944,0.0034645
44.961,0.0034683
44.978,0.0034784
44.995,0.0034888
45.012,0.0034983
45.029,0.0035182
45.046,0.0035259
45.063,0.0035442
45.08,0.0035519
45.096,0.003545
45.113,0.003549
45.13,0.0035536
45.147,0.0035501
45.164,0.0035479
45.181,0.0035585
45.198,0.0035618
45.215,0.0035527
45.232,0.0035582
45.249,0.0035611
45.265,0.0035581
45.282,0.0035539
45.299,0.0035449
45.316,0.0035327
45.333,0.0035301
45.35,0.0035327
45.367,0.003529
45.384,0.0035183
45.401,0.0035009
45.418,0.003488
45.435,0.0034832
45.451,0.0034998
45.468,0.0035156
45.485,0.0035189
45.502,0.0035279
45.519,0.0035375
45.536,0.003542
45.553,0.0035455
45.57,0.0035421
45.587,0.0035416
45.604,0.0035385
45.62,0.0035458
45.637,0.0035628
45.654,0.0035603
45.671,0.0035523
45.688,0.0035542
45.705,0.0035454
45.722,0.0035283
45.739,0.0035204
45.756,0.0035138
45.773,0.0035139
45.79,0.0035181
45.806,0.0035151
45.823,0.003507
45.84,0.003492
45.857,0.0034859
45.874,0.0034894
45.891,0.0035025
45.908,0.0035104
45.925,0.0035354
45.942,0.0035589
45.959,0.0035738
45.976,0.0035907
45.992,0.0035972
46.009,0.0035999
46.026,0.0035997
46.043,0.0036
46.06,0.0035978
46.077,0.0035896
46.094,0.0035803
46.111,0.0035654
46.128,0.0035459
46.145,0.0035383
46.161,0.0035351
46.178,0.0035289
46.195,0.0035358
46.212,0.0035397
46.229,0.0035425
46.246,0.0035358
46.263,0.0035263
46.28,0.00352
46.297,0.0035307
46.314,0.003527
46.33,0.0035282
46.347,0.0035244
46.364,0.0035227
46.381,0.003513
46.398,0.0034998
46.415,0.0034998
46.432,0.0035019
46.449,0.0035101
46.466,0.0035235
46.483,0.0035287
46.5,0.0035395
46.516,0.0035489
46.533,0.0035734
46.55,0.0035916
46.567,0.0036154
46.584,0.003621
46.601,0.0036248
46.618,0.0036476
46.635,0.0036574
46.652,0.0036503
46.669,0.0036306
46.685,0.0036121
46.702,0.0035857
46.719,0.0035706
46.736,0.0035492
46.753,0.0035375
46.77,0.0035245
46.787,0.0035187
46.804,0.0035243
46.821,0.0035302
46.838,0.0035256
46.854,0.0035296
46.871,0.0035401
46.888,0.0035431
46.905,0.0035417
46.922,0.0035405
46.939,0.0035412
46.956,0.0035404
46.973,0.0035207
46.99,0.0035099
47.007,0.003505
47.023,0.0035004
47.04,0.0034854
47.057,0.0034706
47.074,0.0034767
47.091,0.0034977
47.108,0.0035111
47.125,0.003525
47.142,0.0035112
47.159,0.0034974
47.176,0.0035011
47.192,0.0035004
47.209,0.0034978
47.226,0.0034829
47.243,0.0034661
47.26,0.0034504
47.277,0.0034513
47.294,0.003453
47.311,0.0034473
47.328,0.0034576
47.345,0.0034658
47.361,0.0034482
47.378,0.0034358
47.395,0.0034286
47.412,0.0034212
47.429,0.0034052
47.446,0.003397
47.463,0.0033894
47.48,0.0034009
47.497,0.0034066
47.514,0.0034098
47.53,0.0033986
47.547,0.0033846
47.564,0.0033748
47.581,0.0033548
47.598,0.0033382
47.615,0.0033383
47.632,0.0033548
47.649,0.0033743
47.666,0.003372
47.683,0.0033589
47.7,0.0033584
47.716,0.003354
47.733,0.0033494
47.75,0.0033457
47.767,0.0033501
47.784,0.0033543
47.801,0.0033334
47.818,0.0033234
47.835,0.0033326
47.852,0.0033374
47.869,0.0033358
47.886,0.0033289
47.902,0.0033398
47.919,0.0033704
47.936,0.0034037
47.953,0.003427
47.97,0.0034414
47.987,0.0034498
48.004,0.0034589
48.021,0.0034625
48.038,0.0034624
48.055,0.0034427
48.072,0.0034245
48.088,0.0034034
48.105,0.0034047
48.122,0.003408
48.139,0.0034378
48.156,0.003452
48.173,0.0034643
48.19,0.0034796
48.207,0.0034961
48.224,0.0035071
48.241,0.0034994
48.258,0.0034784
48.274,0.0034626
48.291,0.0034444
48.308,0.0034212
48.325,0.0034047
48.342,0.0034023
48.359,0.0034201
48.376,0.0034412
48.393,0.0034392
48.41,0.0034414
48.427,0.0034389
48.444,0.003446
48.461,0.0034625
48.477,0.0034593
48.494,0.0034536
48.511,0.0034536
48.528,0.0034665
48.545,0.0034732
48.562,0.0034744
48.579,0.0034735
48.596,0.0034707
48.613,0.0034797
48.63,0.0034907
48.647,0.0035006
48.663,0.0035107
48.68,0.0035097
48.697,0.0035076
48.714,0.0035051
48.731,0.0035111
48.748,0.0035074
48.765,0.0035073
48.782,0.0035032
48.799,0.0035127
48.816,0.0035142
48.833,0.0035253
48.85,0.003532
48.866,0.0035383
48.883,0.0035638
48.9,0.0035839
48.917,0.0035903
48.934,0.0036003
48.951,0.0036043
48.968,0.0036114
48.985,0.0036212
49.002,0.0036392
49.019,0.0036592
49.036,0.0036795
49.052,0.0036954
49.069,0.0037069
49.086,0.0037104
49.103,0.0037088
49.12,0.0036915
49.137,0.0036683
49.154,0.0036573
49.171,0.0036473
49.188,0.0036363
49.205,0.0036269
49.222,0.0036215
49.239,0.0036238
49.255,0.0036228
49.272,0.0036078
49.289,0.0035932
49.306,0.0035857
49.323,0.003583
49.34,0.0035709
49.357,0.0035558
49.374,0.0035517
49.391,0.0035631
49.408,0.0035669
49.425,0.0035468
49.441,0.003534
49.458,0.0035394
49.475,0.0035491
49.492,0.003565
49.509,0.0035743
49.526,0.0035749
49.543,0.0035759
49.56,0.0035695
49.577,0.0035732
49.594,0.0035698
49.611,0.0035621
49.628,0.0035545
49.644,0.0035348
49.661,0.0035328
49.678,0.0035265
49.695,0.003528
49.712,0.0035261
49.729,0.0035269
49.746,0.0035197
49.763,0.0035196
49.78,0.0035238
49.797,0.0035249
49.814,0.0035132
49.831,0.0034913
49.847,0.0034679
49.864,0.0034572
49.881,0.0034577
49.898,0.0034523
49.915,0.0034542
49.932,0.0034386
49.949,0.0034279
49.966,0.0034135
49.983,0.0033885
50,0.0033668
50.017,0.0033689
50.033,0.0033483
50.05,0.0033328
50.067,0.0033192
50.084,0.0033065
50.101,0.0032939
50.118,0.0032974
50.135,0.0032967
50.152,0.0033085
50.169,0.003311
50.186,0.0033247
50.203,0.0033211
50.22,0.0033281
50.236,0.0033348
50.253,0.0033424
50.27,0.0033365
50.287,0.0033302
50.304,0.00333
50.321,0.0033357
50.338,0.003347
50.355,0.0033607
50.372,0.0033734
50.389,0.0033877
50.406,0.0033963
50.423,0.0034041
50.439,0.0034006
50.456,0.0033944
50.473,0.0033943
50.49,0.0033873
50.507,0.0033826
50.524,0.0033793
50.541,0.0033758
50.558,0.00336
50.575,0.0033677
50.592,0.0033857
50.609,0.0034043
50.626,0.0034209
50.642,0.0034431
50.659,0.0034644
50.676,0.0034915
50.693,0.003513
50.71,0.0035285
50.727,0.0035301
50.744,0.0035316
50.761,0.003521
50.778,0.0035133
50.795,0.003506
50.812,0.0034993
50.829,0.0034993
50.845,0.0035035
50.862,0.003513
50.879,0.0034966
50.896,0.0034847
50.913,0.0034786
50.93,0.0034767
50.947,0.0034653
50.964,0.0034646
50.981,0.003457
50.998,0.0034531
51.015,0.0034516
51.032,0.003441
51.048,0.0034175
51.065,0.0033996
51.082,0.0034013
51.099,0.0034054
51.116,0.0034042
51.133,0.0033948
51.15,0.0033922
51.167,0.0033802
51.184,0.0033598
51.201,0.003351
51.218,0.0033564
51.234,0.0033542
51.251,0.0033601
51.268,0.003369
51.285,0.0033814
51.302,0.0033919
51.319,0.0034015
51.336,0.0034117
51.353,0.0034241
51.37,0.0034369
51.387,0.0034387
51.404,0.0034273
51.42,0.0034311
51.437,0.0034365
51.454,0.0034439
51.471,0.0034383
51.488,0.0034359
51.505,0.0034328
51.522,0.0034354
51.539,0.0034498
51.556,0.0034591
51.573,0.0034688
51.59,0.0034778
51.606,0.0034855
51.623,0.0034932
51.64,0.0034916
51.657,0.0034795
51.674,0.0034679
51.691,0.0034496
51.708,0.0034305
51.725,0.0034229
51.742,0.0034139
51.759,0.0034142
51.776,0.0034036
51.792,0.0033887
51.809,0.0033825
51.826,0.0033774
51.843,0.0033758
51.86,0.0033605
51.877,0.0033392
51.894,0.0033392
51.911,0.0033472
51.928,0.0033521
51.945,0.003354
51.962,0.0033687
51.978,0.0033797
51.995,0.0033723
52.012,0.0033528
52.029,0.0033534
52.046,0.0033523
52.063,0.0033606
52.08,0.0033659
52.097,0.0033633
52.114,0.0033671
52.131,0.0033637
52.148,0.0033619
52.164,0.0033578
52.181,0.003361
52.198,0.0033611
52.215,0.0033601
52.232,0.0033538
52.249,0.0033371
52.266,0.0033311
52.283,0.0033277
52.3,0.0033184
52.317,0.0033079
52.334,0.003295
52.35,0.0032795
52.367,0.0032727
52.384,0.0032793
52.401,0.0032902
52.418,0.0032931
52.435,0.0032925
52.452,0.0032965
52.469,0.0033017
52.486,0.0033048
52.503,0.0033112
52.52,0.0033118
52.536,0.0033262
52.553,0.0033229
52.57,0.0033232
52.587,0.0033216
52.604,0.0033095
52.621,0.0033052
52.638,0.0032913
52.655,0.0032913
52.672,0.0032933
52.689,0.0033016
52.706,0.0033069
52.722,0.0033147
52.739,0.0033195
52.756,0.0033178
52.773,0.0033194
52.79,0.0033219
52.807,0.0033235
52.824,0.0033199
52.841,0.0033316
52.858,0.0033479
52.875,0.003353
52.891,0.0033534
52.908,0.0033601
52.925,0.0033716
52.942,0.0034037
52.959,0.0034292
52.976,0.0034291
52.993,0.0034313
53.01,0.0034238
53.027,0.003412
53.044,0.0034135
53.06,0.0034247
53.077,0.0034378
53.094,0.0034399
53.111,0.0034333
53.128,0.0034131
53.145,0.0034104
53.162,0.0034342
53.179,0.0034467
53.196,0.0034577
53.213,0.0034732
53.23,0.0034959
53.246,0.0035053
53.263,0.0035085
53.28,0.0035012
53.297,0.0035107
53.314,0.0035141
53.331,0.0035075
53.348,0.0035104
53.365,0.0035068
53.382,0.0034937
53.399,0.0034867
53.415,0.003477
53.432,0.0034842
53.449,0.0034884
53.466,0.0034985
53.483,0.0034993
53.5,0.0035101
53.517,0.0035184
53.534,0.003514
53.551,0.0035035
53.568,0.0034862
53.585,0.0034637
53.601,0.0034641
53.618,0.0034723
53.635,0.0034784
53.652,0.0034903
53.669,0.0035127
53.686,0.0035335
53.703,0.0035494
53.72,0.0035755
53.737,0.0035847
53.754,0.0035848
53.771,0.003577
53.787,0.003558
53.804,0.0035501
53.821,0.003552
53.838,0.0035671
53.855,0.0035741
53.872,0.0035564
53.889,0.0035382
53.906,0.0035317
53.923,0.0035409
53.94,0.0035301
53.956,0.0035173
53.973,0.0035258
53.99,0.0035327
54.007,0.0035194
54.024,0.003505
54.041,0.0035025
54.058,0.0035003
54.075,0.0034981
54.092,0.0035032
54.109,0.0034978
54.126,0.0034986
54.142,0.0034917
54.159,0.0034881
54.176,0.0034769
54.193,0.003474
54.21,0.0034548
54.227,0.0034393
54.244,0.0034265
54.261,0.0034199
54.278,0.0034226
54.295,0.0034384
54.311,0.0034563
54.328,0.0034675
54.345,0.0034721
54.362,0.0034803
54.379,0.0034802
54.396,0.0034753
54.413,0.0034626
54.43,0.0034364
54.447,0.0034204
54.464,0.0034142
54.481,0.0033966
54.497,0.0033897
54.514,0.0033879
54.531,0.0033795
54.548,0.0033634
54.565,0.0033679
54.582,0.0033767
54.599,0.0033732
54.616,0.003365
54.633,0.0033636
54.65,0.0033651
54.666,0.0033582
54.683,0.0033459
54.7,0.0033355
54.717,0.0033195
54.734,0.0033221
54.751,0.0033164
54.768,0.0033175
54.785,0.0033216
54.802,0.0033182
54.819,0.0033
54.835,0.0032924
54.852,0.0033001
54.869,0.0032958
54.886,0.003297
54.903,0.0033036
54.92,0.0033128
54.937,0.0033193
54.954,0.0033086
54.971,0.0032982
54.988,0.003291
55.004,0.003292
55.021,0.0032973
55.038,0.003298
55.055,0.0032911
55.072,0.0032746
55.089,0.0032783
55.106,0.0032937
55.123,0.0033014
55.14,0.0033026
55.157,0.0033141
55.173,0.0033121
55.19,0.0033264
55.207,0.003333
55.224,0.003321
55.241,0.0033082
55.258,0.0032952
55.275,0.0032842
55.292,0.0032778
55.309,0.0032754
55.326,0.0032704
55.342,0.0032709
55.359,0.0032745
55.376,0.0032754
55.393,0.003292
55.41,0.0033056
55.427,0.0033224
55.444,0.0033485
55.461,0.0033774
55.478,0.0034005
55.495,0.0034109
55.512,0.003417
55.528,0.0034108
55.545,0.0034027
55.562,0.003401
55.579,0.0033921
55.596,0.0033719
55.613,0.0033631
55.63,0.0033676
55.647,0.0033691
55.664,0.0033777
55.681,0.0033714
55.697,0.0033775
55.714,0.0033855
55.731,0.0033817
55.748,0.0033822
55.765,0.0033676
55.782,0.0033711
55.799,0.0033659
55.816,0.0033603
55.833,0.0033484
55.85,0.0033481
55.867,0.0033408
55.883,0.0033289
55.9,0.003309
55.917,0.00329
55.934,0.003284
55.951,0.003292
55.968,0.003296
55.985,0.0032968
56.002,0.0033082
56.019,0.0033174
56.036,0.0033264
56.052,0.0033295
56.069,0.0033292
56.086,0.0033249
56.103,0.0033421
56.12,0.0033287
56.137,0.0033175
56.154,0.0033216
56.171,0.0033316
56.188,0.003311
56.205,0.0032971
56.222,0.0032911
56.238,0.0032938
56.255,0.0032843
56.272,0.0032792
56.289,0.0032782
56.306,0.0032829
56.323,0.0032899
56.34,0.0032875
56.357,0.0032822
56.374,0.0032713
56.391,0.0032556
56.408,0.0032439
56.424,0.0032265
56.441,0.0032127
56.458,0.0032026
56.475,0.0031924
56.492,0.0031899
56.509,0.0031859
56.526,0.0031858
56.543,0.0031817
56.56,0.0031812
56.577,0.0031717
56.593,0.0031622
56.61,0.0031667
56.627,0.003164
56.644,0.0031723
56.661,0.0031776
56.678,0.0031707
56.695,0.0031706
56.712,0.0031676
56.729,0.0031811
56.746,0.0031834
56.763,0.0031823
56.779,0.0031798
56.796,0.003179
56.813,0.0031915
56.83,0.0032025
56.847,0.0032148
56.864,0.0032317
56.881,0.0032442
56.898,0.0032658
56.915,0.0032762
56.932,0.0032826
56.949,0.0032712
56.965,0.0032543
56.982,0.0032384
56.999,0.0032337
57.016,0.0032339
57.033,0.0032356
57.05,0.0032458
57.067,0.0032628
57.084,0.0032838
57.101,0.0033145
57.118,0.0033242
57.135,0.0033388
57.151,0.0033502
57.168,0.003355
57.185,0.0033492
57.202,0.0033481
57.219,0.0033474
57.236,0.0033373
57.253,0.0033361
57.27,0.0033473
57.287,0.0033722
57.304,0.0033841
57.321,0.0033731
57.337,0.0033684
57.354,0.0033766
57.371,0.0033806
57.388,0.0033815
57.405,0.0033687
57.422,0.0033633
57.439,0.0033691
57.456,0.0033785
57.473,0.0033909
57.49,0.0034123
57.507,0.0034249
57.524,0.0034272
57.54,0.0034319
57.557,0.0034288
57.574,0.003426
57.591,0.0034159
57.608,0.0034117
57.625,0.0034243
57.642,0.0034347
57.659,0.0034321
57.676,0.0034255
57.693,0.0034277
57.71,0.0034251
57.726,0.0034224
57.743,0.0034172
57.76,0.0034093
57.777,0.003396
57.794,0.0033837
57.811,0.0033741
57.828,0.003363
57.845,0.0033685
57.862,0.0033801
57.879,0.0033935
57.896,0.0033927
57.912,0.003392
57.929,0.0033889
57.946,0.0033781
57.963,0.0033831
57.98,0.0034042
57.997,0.0034066
58.014,0.0034211
58.031,0.0034304
58.048,0.0034458
58.065,0.0034565
58.082,0.0034658
58.098,0.0034674
58.115,0.0034669
58.132,0.0034484
58.149,0.0034435
58.166,0.0034306
58.183,0.0034078
58.2,0.0034059
58.217,0.0034167
58.234,0.00343
58.251,0.0034259
58.268,0.0034116
58.284,0.0034069
58.301,0.0034109
58.318,0.0034149
58.335,0.0034118
58.352,0.0034027
58.369,0.0034104
58.386,0.0034267
58.403,0.0034492
58.42,0.0034581
58.437,0.003467
58.454,0.003467
58.47,0.0034572
58.487,0.0034409
58.504,0.0034428
58.521,0.003434
58.538,0.0034254
58.555,0.0034068
58.572,0.0033985
58.589,0.003398
58.606,0.0034038
58.623,0.0034212
58.64,0.0034211
58.656,0.0034197
58.673,0.0034256
58.69,0.003444
58.707,0.0034498
58.724,0.003441
58.741,0.0034303
58.758,0.0034158
58.775,0.0034066
58.792,0.0034082
58.809,0.0033984
58.825,0.0033765
58.842,0.0033636
58.859,0.0033543
58.876,0.0033548
58.893,0.0033564
58.91,0.0033554
58.927,0.0033483
58.944,0.0033406
58.961,0.0033439
58.978,0.0033419
58.995,0.0033474
59.011,0.0033419
59.028,0.0033253
59.045,0.0033087
59.062,0.0032987
59.079,0.0033051
59.096,0.0033181
59.113,0.0033164
59.13,0.0033084
59.147,0.0033105
59.164,0.0033146
59.181,0.003302
59.197,0.0032892
59.214,0.003274
59.231,0.0032671
59.248,0.0032592
59.265,0.0032513
59.282,0.0032461
59.299,0.0032533
59.316,0.0032496
59.333,0.0032589
59.35,0.0032702
59.367,0.0032782
59.383,0.0032916
59.4,0.0033023
59.417,0.0033174
59.434,0.0033397
59.451,0.0033411
59.468,0.0033418
59.485,0.0033506
59.502,0.0033511
59.519,0.003364
59.536,0.0033655
59.552,0.0033625
59.569,0.0033675
59.586,0.0033743
59.603,0.0033768
59.62,0.0033841
59.637,0.0033746
59.654,0.0033609
59.671,0.003349
59.688,0.0033437
59.705,0.0033197
59.722,0.0033004
59.738,0.0032903
59.755,0.003284
59.772,0.0032892
59.789,0.0033034
59.806,0.0033194
59.823,0.0033183
59.84,0.0033027
59.857,0.003284
59.874,0.0032743
59.891,0.0032476
59.908,0.0032243
59.924,0.0031873
59.941,0.0031759
59.958,0.0031596
59.975,0.0031638
59.992,0.0031805
60.009,0.0031971


==> figs/data/sd7003_diva_z4_d.csv <==
t, d
0.0062157,0.0010969
0.1186,0.0018786
0.23702,0.0023541
0.35557,0.0026219
0.47409,0.0029184
0.59256,0.003192
0.71096,0.0034251
0.8293,0.0035952
0.94761,0.0037149
1.0659,0.0037076
1.1841,0.0039335
1.3023,0.0039989
1.4206,0.0040992
1.539,0.0042409
1.6574,0.0044087
1.7758,0.0043525
1.8942,0.0045517
2.0127,0.0044009
2.1312,0.004664
2.2496,0.0046777
2.3677,0.0046746
2.4861,0.0047864
2.6044,0.0048758
2.7227,0.0050104
2.841,0.0052177
2.9594,0.0052918
3.0777,0.0052448
3.1962,0.0054412
3.3146,0.0053702
3.4331,0.0055945
3.5517,0.0054635
3.6702,0.0055064
3.7886,0.0056536
3.907,0.0055322
4.0253,0.0054662
4.1438,0.0055966
4.2623,0.0055667
4.3808,0.0054161
4.4992,0.0054353
4.6178,0.0055526
4.7363,0.0056245
4.8549,0.0056175
4.9734,0.0057165
5.0919,0.0056693
5.2104,0.005635
5.3289,0.005711
5.4474,0.0057409
5.5659,0.0057476
5.6844,0.0057181
5.8029,0.0057222
5.9214,0.0057028
6.0398,0.005724
6.1583,0.0057437
6.2766,0.0057887
6.395,0.0056405
6.5134,0.0056203
6.6318,0.0057025
6.7501,0.0056407
6.8685,0.0055911
6.9869,0.0056708
7.1052,0.0056009
7.2235,0.0055561
7.3418,0.0055761
7.4601,0.005559
7.5783,0.005554
7.6965,0.0054926
7.8148,0.0054496
7.9329,0.0053785
8.0511,0.0053712
8.1693,0.0053412
8.2875,0.005215
8.4056,0.0051769
8.5237,0.005138
8.6418,0.0049732
8.76,0.0048379
8.8781,0.0048967
8.9963,0.0049484
9.1144,0.00488
9.2326,0.004883
9.3508,0.0049501
9.4689,0.0049163
9.5871,0.004912
9.7053,0.0049905
9.8235,0.0050132
9.9418,0.0050516
10.06,0.0050822
10.178,0.0051339
10.297,0.0051534
10.415,0.0052191
10.533,0.0051856
10.651,0.0052879
10.77,0.0053168
10.888,0.0053315
11.006,0.0053898
11.125,0.0054453
11.243,0.0054727
11.362,0.005545
11.48,0.005483
11.598,0.0054871
11.716,0.0054495
11.835,0.0054441
11.953,0.0054384
12.071,0.0054724
12.189,0.0054515
12.308,0.0053649
12.426,0.005313
12.544,0.0053164
12.662,0.0052446
12.78,0.0051784
12.898,0.0052331
13.017,0.0051282
13.135,0.0050547
13.253,0.0049625
13.371,0.0048557
13.489,0.0048211
13.608,0.0048431
13.726,0.0048691
13.844,0.0048681
13.962,0.0048626
14.081,0.0048847
14.199,0.0048603
14.317,0.0048776
14.435,0.0048882
14.553,0.0049427
14.672,0.0048982
14.79,0.0048495
14.908,0.0048564
15.026,0.004791
15.145,0.0048384
15.263,0.0048375
15.381,0.0048603
15.5,0.0048837
15.618,0.0049505
15.736,0.0049682
15.855,0.0048506
15.973,0.0047563
16.091,0.0048577
16.21,0.004964
16.328,0.0049528
16.447,0.0049192
16.565,0.0049542
16.683,0.0048714
16.802,0.0049101
16.92,0.0049681
17.039,0.0049891
17.157,0.0048589
17.275,0.0049214
17.394,0.0049577
17.512,0.0049044
17.63,0.0049052
17.749,0.004853
17.867,0.0048372
17.985,0.0048189
18.104,0.0048273
18.222,0.004832
18.34,0.0046798
18.459,0.0046717
18.577,0.0047288
18.695,0.0045722
18.814,0.0046617
18.932,0.0046199
19.05,0.0046238
19.169,0.0046052
19.287,0.004558
19.405,0.0045719
19.524,0.0045452
19.642,0.0045434
19.76,0.0044936
19.879,0.0044963
19.997,0.0044575
20.115,0.0044892
20.234,0.0045065
20.352,0.004444
20.47,0.0044399
20.588,0.0044461
20.707,0.0045415
20.825,0.0046148
20.943,0.0046771
21.062,0.0047516
21.18,0.0047866
21.298,0.0047703
21.416,0.0047775
21.535,0.0047361
21.653,0.0047461
21.771,0.0047478
21.89,0.0047313
22.008,0.0046529
22.126,0.0046249
22.244,0.0045933
22.363,0.004556
22.481,0.0045019
22.599,0.0044906
22.717,0.0045593
22.836,0.004553
22.954,0.0045511
23.072,0.0045194
23.191,0.0044941
23.309,0.0043894
23.427,0.0044106
23.546,0.0044761
23.664,0.0045139
23.782,0.0044031
23.901,0.0043394
24.019,0.004332
24.138,0.0043464
24.256,0.0042533
24.375,0.0042181
24.493,0.0042499
24.611,0.004248
24.73,0.0041876
24.848,0.0042025
24.967,0.0042893
25.085,0.0042825
25.203,0.0042422
25.322,0.0042319
25.44,0.0041843
25.558,0.0041598
25.676,0.0041715
25.795,0.0042678
25.913,0.0042539
26.031,0.0043004
26.15,0.0043158
26.268,0.0043199
26.386,0.0043213
26.504,0.0042953
26.623,0.0042186
26.741,0.0043277
26.859,0.0043557
26.977,0.0043387
27.096,0.0042767
27.214,0.0041891
27.332,0.0042552
27.45,0.0042558
27.569,0.0042299
27.687,0.0041597
27.805,0.0042511
27.924,0.0042715
28.042,0.0042732
28.16,0.0042569
28.279,0.0042725
28.397,0.0043151
28.515,0.0043533
28.633,0.0043368
28.752,0.0042547
28.87,0.0042352
28.988,0.0042832
29.107,0.004195
29.225,0.0040448
29.343,0.0039834
29.461,0.0039214
29.58,0.0039756
29.698,0.0039333
29.816,0.0039142
29.935,0.0039058
30.053,0.0038573
30.171,0.0038954
30.29,0.0037749
30.408,0.0037864
30.526,0.0038277
30.644,0.0038956
30.763,0.0038625
30.881,0.0038071
30.999,0.0038296
31.118,0.0039334
31.236,0.0038951
31.354,0.0038839
31.472,0.0039383
31.591,0.0040141
31.709,0.0039649
31.827,0.0039206
31.946,0.0038634
32.064,0.0038075
32.182,0.0037487
32.301,0.0037456
32.419,0.0037776
32.538,0.0037919
32.656,0.0037052
32.774,0.0037051
32.893,0.0037104
33.011,0.0038206
33.129,0.0037534
33.248,0.003736
33.366,0.0037014
33.484,0.0036935
33.603,0.00369
33.721,0.0037171
33.839,0.0037261
33.958,0.0037278
34.076,0.0037668
34.194,0.0037485
34.313,0.0037621
34.431,0.003816
34.549,0.0037853
34.668,0.0037778
34.786,0.003698
34.904,0.0037334
35.022,0.003746
35.141,0.0037428
35.259,0.0037853
35.377,0.003745
35.496,0.0037571
35.614,0.0037795
35.732,0.0038356
35.851,0.0038349
35.969,0.0038121
36.087,0.0038805
36.206,0.0039163
36.324,0.0038684
36.442,0.0038941
36.56,0.0038332
36.679,0.0038086
36.797,0.00377
36.915,0.0037892
37.034,0.0037737
37.152,0.0036686
37.27,0.0036411
37.389,0.0036374
37.507,0.0036996
37.625,0.0036497
37.744,0.0036343
37.862,0.0037396
37.98,0.0037774
38.098,0.0036906
38.217,0.00363
38.335,0.00363
38.453,0.0037234
38.572,0.0036937
38.69,0.0037861
38.808,0.0036826
38.927,0.0037134
39.045,0.0036247
39.163,0.0036381
39.282,0.0035928
39.4,0.0036408
39.518,0.0036534
39.637,0.0036575
39.755,0.0036521
39.873,0.0037028
39.992,0.0037375
40.11,0.0038219
40.228,0.0036701
40.346,0.0036806
40.465,0.0036374
40.583,0.0037242
40.701,0.0037046
40.82,0.0035908
40.938,0.0035281
41.057,0.0034626
41.175,0.0035777
41.293,0.0036486
41.412,0.0036596
41.53,0.0036323
41.648,0.0036016
41.767,0.0036453
41.885,0.0037043
42.003,0.0037205
42.122,0.0036994
42.24,0.0036481
42.358,0.0035675
42.477,0.0035819
42.595,0.0035551
42.713,0.003583
42.832,0.0035944
42.95,0.0034992
43.068,0.0035129
43.187,0.0035304
43.305,0.0035242
43.423,0.0035492
43.542,0.0036035
43.66,0.0036446
43.778,0.0036987
43.896,0.0036425
44.015,0.0036015
44.133,0.0036237
44.251,0.0035772
44.37,0.0034972
44.488,0.003496
44.606,0.0034372
44.725,0.0034626
44.843,0.003415
44.961,0.0034683
45.08,0.0035519
45.198,0.0035618
45.316,0.0035327
45.435,0.0034832
45.553,0.0035455
45.671,0.0035523
45.79,0.0035181
45.908,0.0035104
46.026,0.0035997
46.145,0.0035383
46.263,0.0035263
46.381,0.003513
46.5,0.0035395
46.618,0.0036476
46.736,0.0035492
46.854,0.0035296
46.973,0.0035207
47.091,0.0034977
47.209,0.0034978
47.328,0.0034576
47.446,0.003397
47.564,0.0033748
47.683,0.0033589
47.801,0.0033334
47.919,0.0033704
48.038,0.0034624
48.156,0.003452
48.274,0.0034626
48.393,0.0034392
48.511,0.0034536
48.63,0.0034907
48.748,0.0035074
48.866,0.0035383
48.985,0.0036212
49.103,0.0037088
49.222,0.0036215
49.34,0.0035709
49.458,0.0035394
49.577,0.0035732
49.695,0.003528
49.814,0.0035132
49.932,0.0034386
50.05,0.0033328
50.169,0.003311
50.287,0.0033302
50.406,0.0033963
50.524,0.0033793
50.642,0.0034431
50.761,0.003521
50.879,0.0034966
50.998,0.0034531
51.116,0.0034042
51.234,0.0033542
51.353,0.0034241
51.471,0.0034383
51.59,0.0034778
51.708,0.0034305
51.826,0.0033774
51.945,0.003354
52.063,0.0033606
52.181,0.003361
52.3,0.0033184
52.418,0.0032931
52.536,0.0033262
52.655,0.0032913
52.773,0.0033194
52.891,0.0033534
53.01,0.0034238
53.128,0.0034131
53.246,0.0035053
53.365,0.0035068
53.483,0.0034993
53.601,0.0034641
53.72,0.0035755
53.838,0.0035671
53.956,0.0035173
54.075,0.0034981
54.193,0.003474
54.311,0.0034563
54.43,0.0034364
54.548,0.0033634
54.666,0.0033582
54.785,0.0033216
54.903,0.0033036
55.021,0.0032973
55.14,0.0033026
55.258,0.0032952
55.376,0.0032754
55.495,0.0034109
55.613,0.0033631
55.731,0.0033817
55.85,0.0033481
55.968,0.003296
56.086,0.0033249
56.205,0.0032971
56.323,0.0032899
56.441,0.0032127
56.56,0.0031812
56.678,0.0031707
56.796,0.003179
56.915,0.0032762
57.033,0.0032356
57.151,0.0033502
57.27,0.0033473
57.388,0.0033815
57.507,0.0034249
57.625,0.0034243
57.743,0.0034172
57.862,0.0033801
57.98,0.0034042
58.098,0.0034674
58.217,0.0034167
58.335,0.0034118
58.454,0.003467
58.572,0.0033985
58.69,0.003444
58.809,0.0033984
58.927,0.0033483
59.045,0.0033087
59.164,0.0033146
59.282,0.0032461
59.4,0.0033023
59.519,0.003364
59.637,0.0033746
59.755,0.003284
59.874,0.0032743
59.992,0.0031805


==> figs/data/sd7003_edac_mean_z100.csv <==
y,p,u,upup,v,vpvp
-0.49778,1.0448,0.9604,0.00012294,-0.054442,1.8712e-05
-0.49553,1.0448,0.96038,0.0001234,-0.054564,1.8683e-05
-0.49328,1.0448,0.96036,0.00012386,-0.054687,1.8623e-05
-0.49103,1.0449,0.96034,0.00012429,-0.054812,1.8668e-05
-0.48878,1.0449,0.96032,0.00012471,-0.054938,1.8768e-05
-0.48653,1.0449,0.9603,0.00012514,-0.055063,1.8867e-05
-0.48428,1.0449,0.96028,0.00012556,-0.055189,1.8941e-05
-0.48203,1.0449,0.96026,0.00012598,-0.055314,1.8984e-05
-0.47978,1.0449,0.96024,0.00012641,-0.055439,1.8995e-05
-0.47753,1.0449,0.96022,0.00012683,-0.055565,1.8974e-05
-0.47528,1.0449,0.9602,0.00012717,-0.055693,1.9124e-05
-0.47303,1.0449,0.96017,0.00012752,-0.055822,1.9247e-05
-0.47078,1.0449,0.96015,0.00012786,-0.055951,1.9336e-05
-0.46853,1.045,0.96013,0.0001282,-0.05608,1.9393e-05
-0.46628,1.045,0.96011,0.00012854,-0.056209,1.9416e-05
-0.46402,1.045,0.96009,0.00012889,-0.056337,1.9406e-05
-0.46177,1.045,0.96007,0.00012923,-0.056466,1.9363e-05
-0.45952,1.045,0.96005,0.00012949,-0.056599,1.9504e-05
-0.45727,1.045,0.96003,0.00012976,-0.056731,1.9623e-05
-0.45502,1.045,0.96002,0.00013003,-0.056864,1.9707e-05
-0.45277,1.045,0.96,0.00013029,-0.056996,1.9755e-05
-0.45052,1.045,0.95998,0.00013055,-0.057129,1.9769e-05
-0.44827,1.045,0.95996,0.00013081,-0.057261,1.9747e-05
-0.44602,1.045,0.95994,0.00013107,-0.057394,1.9691e-05
-0.44377,1.045,0.95992,0.00013137,-0.057528,1.977e-05
-0.44152,1.045,0.9599,0.00013169,-0.057664,1.9929e-05
-0.43927,1.0451,0.95989,0.00013202,-0.057799,2.0052e-05
-0.43702,1.0451,0.95987,0.00013235,-0.057934,2.0138e-05
-0.43477,1.0451,0.95985,0.00013267,-0.05807,2.0188e-05
-0.43252,1.0451,0.95983,0.00013301,-0.058205,2.0201e-05
-0.43027,1.0451,0.95982,0.00013333,-0.05834,2.0177e-05
-0.42802,1.0451,0.9598,0.00013364,-0.058476,2.0149e-05
-0.42576,1.0451,0.95978,0.00013394,-0.058616,2.0266e-05
-0.42351,1.0451,0.95977,0.00013425,-0.058755,2.0344e-05
-0.42126,1.0451,0.95975,0.00013455,-0.058894,2.0384e-05
-0.41901,1.0451,0.95973,0.00013485,-0.059033,2.0384e-05
-0.41676,1.0451,0.95972,0.00013518,-0.059172,2.0408e-05
-0.41451,1.0451,0.9597,0.00013551,-0.059311,2.0427e-05
-0.41226,1.0451,0.95969,0.00013586,-0.059453,2.0577e-05
-0.41001,1.0451,0.95967,0.0001362,-0.059595,2.0697e-05
-0.40776,1.0451,0.95966,0.00013654,-0.059737,2.0777e-05
-0.40551,1.0451,0.95964,0.00013688,-0.059879,2.0817e-05
-0.40326,1.0451,0.95963,0.00013723,-0.060021,2.0816e-05
-0.40101,1.0451,0.95961,0.00013756,-0.060163,2.0776e-05
-0.39876,1.0451,0.9596,0.00013793,-0.060308,2.0848e-05
-0.39651,1.0451,0.95958,0.0001383,-0.060453,2.0922e-05
-0.39426,1.0451,0.95957,0.0001387,-0.060598,2.1034e-05
-0.39201,1.0451,0.95956,0.00013909,-0.060743,2.1104e-05
-0.38976,1.0451,0.95954,0.00013948,-0.060888,2.1132e-05
-0.38751,1.0451,0.95953,0.00013987,-0.061033,2.1118e-05
-0.38525,1.0451,0.95952,0.00014028,-0.061181,2.1231e-05
-0.383,1.0451,0.95951,0.0001407,-0.06133,2.1324e-05
-0.38075,1.0451,0.95949,0.00014112,-0.061478,2.1371e-05
-0.3785,1.0451,0.95948,0.00014154,-0.061627,2.1375e-05
-0.37625,1.0451,0.95947,0.00014188,-0.061775,2.1426e-05
-0.374,1.0451,0.95946,0.00014228,-0.061924,2.1438e-05
-0.37175,1.0451,0.95945,0.00014267,-0.062076,2.16e-05
-0.3695,1.0451,0.95944,0.00014311,-0.062228,2.1718e-05
-0.36725,1.0451,0.95943,0.00014356,-0.062379,2.179e-05
-0.365,1.0451,0.95942,0.000144,-0.062531,2.1816e-05
-0.36275,1.0451,0.95941,0.00014444,-0.062683,2.1795e-05
-0.3605,1.0451,0.9594,0.00014489,-0.062836,2.1776e-05
-0.35825,1.0451,0.95939,0.0001454,-0.062991,2.1942e-05
-0.356,1.0451,0.95938,0.00014592,-0.063146,2.2065e-05
-0.35375,1.0451,0.95937,0.00014644,-0.063301,2.214e-05
-0.3515,1.0451,0.95936,0.00014696,-0.063456,2.2168e-05
-0.34925,1.0451,0.95935,0.00014748,-0.063611,2.2147e-05
-0.347,1.0451,0.95935,0.00014801,-0.063768,2.2241e-05
-0.34474,1.0451,0.95934,0.00014856,-0.063927,2.2387e-05
-0.34249,1.0451,0.95934,0.0001491,-0.064086,2.2483e-05
-0.34024,1.045,0.95933,0.00014964,-0.064245,2.2529e-05
-0.33799,1.045,0.95932,0.00015018,-0.064404,2.2523e-05
-0.33574,1.045,0.95932,0.00015073,-0.064563,2.2494e-05
-0.33349,1.045,0.95931,0.0001513,-0.064726,2.2667e-05
-0.33124,1.045,0.95931,0.00015186,-0.064889,2.2786e-05
-0.32899,1.045,0.95931,0.00015243,-0.065053,2.2851e-05
-0.32674,1.045,0.9593,0.000153,-0.065216,2.2864e-05
-0.32449,1.045,0.9593,0.00015357,-0.065379,2.2824e-05
-0.32224,1.045,0.9593,0.00015417,-0.065544,2.2951e-05
-0.31999,1.045,0.95929,0.00015478,-0.065711,2.3165e-05
-0.31774,1.045,0.95929,0.0001554,-0.065878,2.3324e-05
-0.31549,1.045,0.95929,0.00015602,-0.066045,2.3427e-05
-0.31324,1.0449,0.95929,0.00015662,-0.066212,2.3474e-05
-0.31099,1.0449,0.95929,0.00015724,-0.066379,2.3466e-05
-0.30874,1.0449,0.95929,0.00015785,-0.066546,2.3402e-05
-0.30649,1.0449,0.95928,0.00015843,-0.066716,2.3427e-05
-0.30423,1.0449,0.95928,0.00015896,-0.066889,2.3552e-05
-0.30198,1.0449,0.95928,0.0001595,-0.067062,2.3687e-05
-0.29973,1.0449,0.95927,0.00016003,-0.067235,2.3845e-05
-0.29748,1.0449,0.95927,0.00016055,-0.067407,2.3943e-05
-0.29523,1.0448,0.95927,0.00016109,-0.06758,2.3982e-05
-0.29298,1.0448,0.95927,0.00016162,-0.067752,2.3962e-05
-0.29073,1.0448,0.95927,0.00016213,-0.067927,2.3962e-05
-0.28848,1.0448,0.95927,0.00016256,-0.068105,2.413e-05
-0.28623,1.0448,0.95927,0.000163,-0.068284,2.4234e-05
-0.28398,1.0448,0.95927,0.00016341,-0.068464,2.4347e-05
-0.28173,1.0447,0.95927,0.00016388,-0.068645,2.4562e-05
-0.27948,1.0447,0.95927,0.00016436,-0.068826,2.4712e-05
-0.27723,1.0447,0.95928,0.00016483,-0.069006,2.4796e-05
-0.27498,1.0447,0.95928,0.0001653,-0.069187,2.4815e-05
-0.27273,1.0447,0.95928,0.00016578,-0.069368,2.4769e-05
-0.27048,1.0446,0.95929,0.00016625,-0.069549,2.4681e-05
-0.26823,1.0446,0.95929,0.00016672,-0.069733,2.4798e-05
-0.26597,1.0446,0.9593,0.00016722,-0.069919,2.4959e-05
-0.26372,1.0446,0.9593,0.00016775,-0.070107,2.5124e-05
-0.26147,1.0446,0.95931,0.00016829,-0.070294,2.5219e-05
-0.25922,1.0445,0.95931,0.00016882,-0.070481,2.5244e-05
-0.25697,1.0445,0.95932,0.00016936,-0.070671,2.5318e-05
-0.25472,1.0445,0.95933,0.00016991,-0.070863,2.552e-05
-0.25247,1.0445,0.95934,0.00017046,-0.071054,2.5649e-05
-0.25022,1.0444,0.95935,0.00017101,-0.071246,2.5705e-05
-0.24797,1.0444,0.95935,0.00017157,-0.071438,2.5686e-05
-0.24572,1.0444,0.95937,0.00017214,-0.071631,2.5652e-05
-0.24347,1.0444,0.95938,0.00017275,-0.071827,2.581e-05
-0.24122,1.0443,0.95939,0.00017337,-0.072025,2.6014e-05
-0.23897,1.0443,0.95941,0.000174,-0.072224,2.614e-05
-0.23672,1.0443,0.95942,0.00017463,-0.072422,2.6188e-05
-0.23447,1.0443,0.95943,0.00017526,-0.072621,2.6157e-05
-0.23222,1.0442,0.95945,0.00017578,-0.072823,2.6343e-05
-0.22997,1.0442,0.95946,0.00017632,-0.073025,2.6447e-05
-0.22772,1.0442,0.95948,0.00017685,-0.073228,2.6469e-05
-0.22546,1.0441,0.9595,0.00017741,-0.073433,2.6551e-05
-0.22321,1.0441,0.95952,0.00017802,-0.073641,2.6767e-05
-0.22096,1.0441,0.95953,0.00017866,-0.073849,2.6967e-05
-0.21871,1.044,0.95955,0.00017929,-0.074058,2.708e-05
-0.21646,1.044,0.95957,0.00017992,-0.074267,2.7105e-05
-0.21421,1.044,0.95959,0.00018054,-0.074477,2.716e-05
-0.21196,1.0439,0.95962,0.00018115,-0.074691,2.7328e-05
-0.20971,1.0439,0.95964,0.00018175,-0.074904,2.7405e-05
-0.20746,1.0438,0.95966,0.00018237,-0.075119,2.7492e-05
-0.20521,1.0438,0.95968,0.00018299,-0.075336,2.7572e-05
-0.20296,1.0438,0.9597,0.00018366,-0.075556,2.7834e-05
-0.20071,1.0437,0.95973,0.00018434,-0.075777,2.8052e-05
-0.19846,1.0437,0.95975,0.00018502,-0.075998,2.8172e-05
-0.19621,1.0436,0.95978,0.00018569,-0.076219,2.8194e-05
-0.19396,1.0436,0.9598,0.00018638,-0.076441,2.8152e-05
-0.19171,1.0436,0.95983,0.00018712,-0.076665,2.8262e-05
-0.18946,1.0435,0.95985,0.00018786,-0.076894,2.8462e-05
-0.18721,1.0435,0.95988,0.00018859,-0.077123,2.8557e-05
-0.18495,1.0434,0.95991,0.00018929,-0.077352,2.8661e-05
-0.1827,1.0434,0.95994,0.00019006,-0.077584,2.8798e-05
-0.18045,1.0433,0.95997,0.00019085,-0.077819,2.8967e-05
-0.1782,1.0433,0.96,0.00019164,-0.078053,2.9025e-05
-0.17595,1.0432,0.96003,0.00019246,-0.078292,2.9235e-05
-0.1737,1.0432,0.96007,0.00019329,-0.078532,2.9376e-05
-0.17145,1.0431,0.9601,0.00019412,-0.078772,2.9447e-05
-0.1692,1.0431,0.96014,0.000195,-0.079017,2.9686e-05
-0.16695,1.043,0.96017,0.00019589,-0.079262,2.9805e-05
-0.1647,1.0429,0.96021,0.00019678,-0.079509,2.9927e-05
-0.16245,1.0429,0.96025,0.0001977,-0.07976,3.0154e-05
-0.1602,1.0428,0.96029,0.00019862,-0.080011,3.0255e-05
-0.15795,1.0428,0.96034,0.00019955,-0.080264,3.0415e-05
-0.1557,1.0427,0.96038,0.00020054,-0.080521,3.063e-05
-0.15345,1.0426,0.96042,0.00020152,-0.080777,3.0714e-05
-0.1512,1.0426,0.96047,0.00020251,-0.08104,3.0969e-05
-0.14895,1.0425,0.96052,0.00020348,-0.081303,3.1154e-05
-0.1467,1.0424,0.96057,0.00020447,-0.081567,3.1199e-05
-0.14444,1.0423,0.96063,0.0002056,-0.081836,3.15e-05
-0.14219,1.0423,0.96068,0.00020672,-0.082107,3.1694e-05
-0.13994,1.0422,0.96073,0.00020784,-0.082378,3.1809e-05
-0.13769,1.0421,0.96079,0.00020896,-0.082656,3.2118e-05
-0.13544,1.042,0.96085,0.00021007,-0.082934,3.2273e-05
-0.13319,1.042,0.96091,0.00021123,-0.083215,3.2408e-05
-0.13094,1.0419,0.96097,0.00021245,-0.083499,3.262e-05
-0.12869,1.0418,0.96104,0.00021368,-0.083787,3.2847e-05
-0.12644,1.0417,0.9611,0.0002149,-0.084077,3.3033e-05
-0.12419,1.0416,0.96117,0.00021626,-0.084371,3.3302e-05
-0.12194,1.0415,0.96124,0.00021765,-0.084666,3.3463e-05
-0.11969,1.0414,0.96132,0.00021905,-0.084968,3.3776e-05
-0.11744,1.0413,0.96139,0.00022044,-0.08527,3.3973e-05
-0.11519,1.0412,0.96147,0.00022186,-0.085577,3.4231e-05
-0.11294,1.0411,0.96155,0.00022327,-0.085889,3.451e-05
-0.11069,1.041,0.96163,0.00022481,-0.086202,3.475e-05
-0.10844,1.0409,0.96172,0.0002264,-0.08652,3.5093e-05
-0.10618,1.0408,0.96181,0.00022801,-0.086842,3.5361e-05
-0.10393,1.0406,0.9619,0.00022966,-0.08717,3.5652e-05
-0.10168,1.0405,0.962,0.00023139,-0.087501,3.5984e-05
-0.099433,1.0404,0.9621,0.00023321,-0.087835,3.6301e-05
-0.097183,1.0403,0.96221,0.00023499,-0.088176,3.6611e-05
-0.094932,1.0401,0.96232,0.00023695,-0.08852,3.7001e-05
-0.092682,1.04,0.96243,0.00023892,-0.088869,3.7311e-05
-0.090431,1.0398,0.96255,0.00024096,-0.089226,3.7766e-05
-0.08818,1.0397,0.96267,0.00024311,-0.089583,3.8095e-05
-0.08593,1.0395,0.9628,0.0002453,-0.08995,3.8527e-05
-0.083679,1.0393,0.96294,0.00024758,-0.090321,3.9015e-05
-0.081429,1.0392,0.96308,0.00024996,-0.090697,3.9447e-05
-0.079178,1.039,0.96323,0.0002524,-0.091077,3.9801e-05
-0.076928,1.0388,0.96338,0.00025509,-0.091465,4.0316e-05
-0.074677,1.0386,0.96354,0.00025782,-0.091859,4.08e-05
-0.072427,1.0384,0.96371,0.0002606,-0.092259,4.1293e-05
-0.070176,1.0382,0.96389,0.00026352,-0.092668,4.1897e-05
-0.067925,1.038,0.96407,0.00026664,-0.093083,4.2496e-05
-0.065675,1.0377,0.96427,0.00026986,-0.093506,4.311e-05
-0.063424,1.0375,0.96447,0.00027324,-0.093935,4.3739e-05
-0.061174,1.0372,0.96469,0.00027688,-0.094374,4.4501e-05
-0.058923,1.037,0.96491,0.00028071,-0.094821,4.5236e-05
-0.056673,1.0367,0.96515,0.00028466,-0.095276,4.6046e-05
-0.054422,1.0364,0.96541,0.00028892,-0.095741,4.6927e-05
-0.052171,1.0361,0.96568,0.00029349,-0.096215,4.7891e-05
-0.049921,1.0357,0.96597,0.00029815,-0.096699,4.8896e-05
-0.04767,1.0354,0.96628,0.00030335,-0.097193,5.0034e-05
-0.04542,1.035,0.96661,0.00030879,-0.097698,5.1257e-05
-0.043169,1.0346,0.96697,0.00031455,-0.098214,5.2595e-05
-0.040919,1.0341,0.96735,0.0003208,-0.098741,5.4011e-05
-0.038668,1.0337,0.96777,0.00032752,-0.099279,5.5577e-05
-0.036418,1.0332,0.96822,0.00033486,-0.099829,5.7417e-05
-0.034167,1.0326,0.9687,0.00034282,-0.10039,5.9455e-05
-0.031916,1.032,0.96924,0.00035156,-0.10097,6.173e-05
-0.029666,1.0314,0.96982,0.00036111,-0.10155,6.4284e-05
-0.027415,1.0307,0.97046,0.00037185,-0.10214,6.719e-05
-0.025165,1.0299,0.97112,0.00038404,-0.10274,7.0735e-05
-0.022914,1.0291,0.97172,0.00039857,-0.10332,7.4973e-05
-0.020664,1.0281,0.97186,0.00041761,-0.10385,7.9968e-05
-0.018413,1.0271,0.97032,0.00044902,-0.10415,8.598e-05
-0.016162,1.0258,0.96425,0.00050853,-0.10389,9.3233e-05
-0.013912,1.0245,0.94796,0.00064584,-0.10241,0.00010274
-0.011661,1.023,0.91313,0.00087851,-0.098735,0.00011481
-0.0094108,1.0214,0.8488,0.001441,-0.09158,0.00013301
-0.0071602,1.0197,0.74809,0.0022609,-0.08008,0.00015977
-0.0049097,1.0182,0.60708,0.0034237,-0.063522,0.00020628
-0.0026591,1.0171,0.40684,0.0048604,-0.038783,0.00029641
-0.00040854,1.0165,0.14006,0.003018,-0.0169,0.000784
0.001842,1.0143,0.17289,0.013872,-0.046622,0.0023966
0.0040926,1.0123,0.25655,0.018649,-0.065616,0.0040316
0.0063432,1.0103,0.31322,0.019792,-0.076305,0.0054542
0.0085937,1.0086,0.355,0.020074,-0.083364,0.0066374
0.010844,1.0071,0.38817,0.020275,-0.088588,0.0076421
0.013095,1.0058,0.41582,0.020633,-0.092685,0.0084843
0.015345,1.0046,0.43966,0.021106,-0.096018,0.0091974
0.017596,1.0035,0.46087,0.021633,-0.098903,0.0098223
0.019847,1.0025,0.47986,0.022129,-0.1014,0.010361
0.022097,1.0016,0.49743,0.022481,-0.10359,0.010816
0.024348,1.0007,0.51412,0.022752,-0.10563,0.011187
0.026598,0.99987,0.5302,0.022921,-0.10757,0.011469
0.028849,0.99912,0.54564,0.022916,-0.10941,0.011717
0.031099,0.99839,0.56058,0.022771,-0.11118,0.011924
0.03335,0.99768,0.57535,0.02256,-0.11292,0.012097
0.0356,0.997,0.59003,0.022324,-0.11464,0.012213
0.037851,0.99637,0.60448,0.022135,-0.11635,0.012281
0.040102,0.9958,0.61887,0.022018,-0.11804,0.012304
0.042352,0.99528,0.63311,0.021918,-0.11968,0.012286
0.044603,0.99478,0.64721,0.021775,-0.12129,0.012246
0.046853,0.99433,0.66109,0.021526,-0.12288,0.012143
0.049104,0.99388,0.67483,0.02114,-0.12445,0.012011
0.051354,0.99344,0.68839,0.020662,-0.12598,0.011858
0.053605,0.99302,0.70188,0.020174,-0.12751,0.011703
0.055856,0.9926,0.71547,0.019676,-0.12905,0.01154
0.058106,0.99221,0.72906,0.01909,-0.13055,0.011308
0.060357,0.99183,0.74263,0.018428,-0.13203,0.011095
0.062607,0.9914,0.75605,0.017717,-0.13347,0.010919
0.064858,0.99102,0.76923,0.017094,-0.13486,0.010757
0.067108,0.99061,0.78216,0.016439,-0.13622,0.01054
0.069359,0.99024,0.79469,0.015893,-0.13753,0.010319
0.071609,0.98984,0.80678,0.015411,-0.13877,0.010094
0.07386,0.98948,0.81838,0.014888,-0.13993,0.0098591
0.076111,0.98915,0.82963,0.014262,-0.14103,0.0095561
0.078361,0.98885,0.84046,0.013638,-0.14208,0.0092268
0.080612,0.98856,0.85093,0.013025,-0.14306,0.0088965
0.082862,0.98827,0.86117,0.012374,-0.14397,0.0085416
0.085113,0.98798,0.87109,0.011759,-0.14481,0.0081973
0.087363,0.9877,0.88078,0.011131,-0.14561,0.0078708
0.089614,0.98737,0.89007,0.010546,-0.14636,0.0075516
0.091865,0.98706,0.89897,0.0099369,-0.14706,0.0072228
0.094115,0.98677,0.90763,0.0092666,-0.14772,0.0068843
0.096366,0.98649,0.91595,0.0085933,-0.14831,0.0065402
0.098616,0.9862,0.92393,0.0079159,-0.14886,0.0061835
0.10087,0.98592,0.93153,0.0072791,-0.14934,0.0058484
0.10312,0.98563,0.93884,0.0066622,-0.14978,0.0055269
0.10537,0.98532,0.94571,0.0061026,-0.15013,0.0051903
0.10762,0.98508,0.95225,0.0054758,-0.15044,0.0048315
0.10987,0.98482,0.95833,0.0048863,-0.15068,0.0044805
0.11212,0.98455,0.96377,0.0044126,-0.15086,0.0041472
0.11437,0.98428,0.96894,0.0039459,-0.15101,0.0038241
0.11662,0.984,0.97345,0.0035877,-0.15108,0.0035286
0.11887,0.98371,0.97788,0.0032006,-0.15114,0.0032322
0.12112,0.98342,0.98166,0.0028835,-0.15112,0.0029499
0.12337,0.98313,0.9853,0.0025644,-0.15109,0.0026718
0.12562,0.98282,0.9884,0.0022934,-0.15099,0.0024135
0.12787,0.9825,0.99127,0.0020272,-0.15087,0.0021664
0.13012,0.98217,0.9936,0.0018403,-0.15069,0.0019616
0.13237,0.98183,0.99587,0.0016523,-0.1505,0.0017622
0.13463,0.98146,0.99772,0.0015022,-0.15027,0.0015935
0.13688,0.9811,0.99948,0.0013545,-0.15003,0.0014318
0.13913,0.98073,1.001,0.0012277,-0.14977,0.00129
0.14138,0.98035,1.0024,0.001114,-0.14949,0.0011588
0.14363,0.97995,1.0036,0.0010178,-0.14919,0.0010402
0.14588,0.97956,1.0047,0.00093734,-0.14888,0.00093516
0.14813,0.97917,1.0057,0.00086501,-0.14857,0.00083736
0.15038,0.97876,1.0066,0.00080277,-0.14824,0.00075391
0.15263,0.97836,1.0075,0.000742,-0.14792,0.00067386
0.15488,0.97796,1.0082,0.00069477,-0.14758,0.0006073
0.15713,0.97755,1.0089,0.00065052,-0.14725,0.00054483
0.15938,0.97713,1.0096,0.00061833,-0.14691,0.00049344
0.16163,0.97672,1.0102,0.00058717,-0.14657,0.00044431
0.16388,0.9763,1.0108,0.00056184,-0.14622,0.00040603
0.16613,0.97589,1.0114,0.00053725,-0.14588,0.00036919
0.16838,0.97547,1.0119,0.00051817,-0.14553,0.00033831
0.17063,0.97506,1.0124,0.00050076,-0.14518,0.00030998
0.17288,0.97465,1.0129,0.00048464,-0.14483,0.00028447
0.17514,0.97424,1.0134,0.00046919,-0.14448,0.00026366
0.17739,0.97383,1.0139,0.00045472,-0.14414,0.00024497
0.17964,0.97343,1.0143,0.0004417,-0.14379,0.00022876
0.18189,0.97302,1.0148,0.00043002,-0.14344,0.00021469
0.18414,0.97262,1.0153,0.00041962,-0.14309,0.00020246
0.18639,0.97222,1.0157,0.00040971,-0.14274,0.00019151
0.18864,0.97183,1.0161,0.00040103,-0.1424,0.00018191
0.19089,0.97143,1.0166,0.00039267,-0.14205,0.00017309
0.19314,0.97104,1.017,0.00038484,-0.1417,0.00016503
0.19539,0.97066,1.0174,0.00037778,-0.14136,0.000158
0.19764,0.97027,1.0179,0.00037091,-0.14101,0.00015136
0.19989,0.96989,1.0183,0.00036418,-0.14066,0.00014502
0.20214,0.96952,1.0187,0.00035789,-0.14032,0.00013918
0.20439,0.96914,1.0191,0.00035202,-0.13997,0.00013367
0.20664,0.96877,1.0195,0.00034642,-0.13963,0.0001284
0.20889,0.96841,1.0199,0.00034133,-0.13928,0.0001236
0.21114,0.96805,1.0203,0.00033638,-0.13894,0.00011925
0.21339,0.96769,1.0207,0.00033159,-0.13859,0.00011517
0.21565,0.96733,1.0211,0.00032707,-0.13825,0.00011135
0.2179,0.96698,1.0215,0.00032279,-0.13791,0.00010798
0.22015,0.96663,1.0219,0.00031862,-0.13756,0.00010478
0.2224,0.96628,1.0222,0.00031456,-0.13722,0.00010171
0.22465,0.96594,1.0226,0.00031075,-0.13688,9.8879e-05
0.2269,0.9656,1.023,0.00030712,-0.13653,9.6285e-05
0.22915,0.96526,1.0234,0.0003036,-0.13619,9.3818e-05
0.2314,0.96493,1.0237,0.00030016,-0.13585,9.1475e-05
0.23365,0.9646,1.0241,0.00029684,-0.13551,8.9253e-05
0.2359,0.96427,1.0244,0.00029365,-0.13517,8.7235e-05
0.23815,0.96395,1.0248,0.00029079,-0.13483,8.5351e-05
0.2404,0.96363,1.0252,0.00028808,-0.13449,8.3557e-05
0.24265,0.96331,1.0255,0.00028554,-0.13415,8.1845e-05
0.2449,0.96299,1.0259,0.00028314,-0.13381,8.0228e-05
0.24715,0.96268,1.0262,0.00028066,-0.13347,7.8682e-05
0.2494,0.96237,1.0266,0.00027837,-0.13313,7.7255e-05
0.25165,0.96207,1.0269,0.00027605,-0.13279,7.5792e-05
0.25391,0.96177,1.0272,0.00027383,-0.13246,7.4515e-05
0.25616,0.96147,1.0276,0.00027178,-0.13212,7.3246e-05
0.25841,0.96117,1.0279,0.00026986,-0.13178,7.1968e-05
0.26066,0.96088,1.0282,0.00026799,-0.13144,7.0965e-05
0.26291,0.96058,1.0285,0.00026593,-0.13111,6.9779e-05
0.26516,0.9603,1.0288,0.00026398,-0.13077,6.877e-05
0.26741,0.96001,1.0292,0.00026216,-0.13043,6.7771e-05
0.26966,0.95973,1.0295,0.00026035,-0.1301,6.675e-05
0.27191,0.95945,1.0298,0.0002589,-0.12976,6.5915e-05
0.27416,0.95917,1.0301,0.00025732,-0.12943,6.4924e-05
0.27641,0.95889,1.0304,0.00025577,-0.12909,6.4207e-05
0.27866,0.95862,1.0307,0.00025405,-0.12876,6.3266e-05
0.28091,0.95835,1.031,0.00025264,-0.12842,6.2602e-05
0.28316,0.95809,1.0313,0.00025108,-0.12809,6.1762e-05
0.28541,0.95782,1.0315,0.00024952,-0.12776,6.0784e-05
0.28766,0.95756,1.0318,0.00024833,-0.12742,6.0321e-05
0.28991,0.9573,1.0321,0.00024696,-0.12709,5.9637e-05
0.29216,0.95705,1.0324,0.00024559,-0.12676,5.8863e-05
0.29442,0.95679,1.0327,0.00024469,-0.12643,5.837e-05
0.29667,0.95654,1.033,0.00024364,-0.1261,5.7658e-05
0.29892,0.95629,1.0333,0.00024263,-0.12577,5.7006e-05
0.30117,0.95605,1.0336,0.00024168,-0.12544,5.6463e-05
0.30342,0.9558,1.0339,0.00024059,-0.12511,5.5704e-05
0.30567,0.95557,1.0341,0.00023977,-0.12478,5.5301e-05
0.30792,0.95533,1.0344,0.00023886,-0.12445,5.477e-05
0.31017,0.95509,1.0347,0.0002378,-0.12412,5.4024e-05
0.31242,0.95486,1.0349,0.00023703,-0.1238,5.3712e-05
0.31467,0.95463,1.0352,0.00023614,-0.12347,5.319e-05
0.31692,0.9544,1.0355,0.00023517,-0.12314,5.2532e-05
0.31917,0.95417,1.0357,0.0002344,-0.12281,5.2229e-05
0.32142,0.95395,1.036,0.0002335,-0.12249,5.1712e-05
0.32367,0.95372,1.0362,0.00023254,-0.12216,5.1144e-05
0.32592,0.95351,1.0364,0.00023169,-0.12183,5.084e-05
0.32817,0.95329,1.0367,0.0002307,-0.12151,5.0324e-05
0.33042,0.95307,1.0369,0.00022965,-0.12118,4.987e-05
0.33267,0.95286,1.0371,0.00022892,-0.12085,4.9644e-05
0.33493,0.95265,1.0374,0.00022806,-0.12053,4.9206e-05
0.33718,0.95244,1.0376,0.00022712,-0.1202,4.8556e-05
0.33943,0.95224,1.0378,0.00022637,-0.11988,4.8379e-05
0.34168,0.95203,1.038,0.00022554,-0.11956,4.8063e-05
0.34393,0.95183,1.0383,0.00022462,-0.11923,4.7537e-05
0.34618,0.95163,1.0385,0.00022376,-0.11891,4.7107e-05
0.34843,0.95143,1.0387,0.00022304,-0.11859,4.692e-05
0.35068,0.95124,1.0389,0.00022221,-0.11827,4.6526e-05
0.35293,0.95104,1.0392,0.0002213,-0.11794,4.5926e-05
0.35518,0.95085,1.0394,0.00022063,-0.11762,4.5779e-05
0.35743,0.95066,1.0396,0.00021991,-0.11731,4.5512e-05
0.35968,0.95048,1.0398,0.00021909,-0.11699,4.5041e-05
0.36193,0.95029,1.04,0.00021834,-0.11667,4.4675e-05
0.36418,0.95011,1.0402,0.00021778,-0.11635,4.4665e-05
0.36643,0.94993,1.0404,0.00021711,-0.11603,4.4455e-05
0.36868,0.94975,1.0407,0.00021636,-0.11572,4.4044e-05
0.37093,0.94957,1.0409,0.00021553,-0.1154,4.3433e-05
0.37318,0.9494,1.0411,0.00021485,-0.11509,4.3164e-05
0.37544,0.94923,1.0413,0.00021429,-0.11477,4.313e-05
0.37769,0.94906,1.0415,0.00021366,-0.11446,4.2897e-05
0.37994,0.94889,1.0417,0.00021294,-0.11414,4.2466e-05
0.38219,0.94872,1.0419,0.00021215,-0.11383,4.1838e-05
0.38444,0.94855,1.0421,0.00021151,-0.11351,4.1745e-05
0.38669,0.94839,1.0423,0.00021086,-0.1132,4.1696e-05
0.38894,0.94823,1.0424,0.00021014,-0.11289,4.1451e-05
0.39119,0.94807,1.0426,0.00020936,-0.11258,4.1012e-05
0.39344,0.94791,1.0428,0.00020851,-0.11227,4.0377e-05
0.39569,0.94775,1.043,0.00020784,-0.11196,4.0449e-05
0.39794,0.9476,1.0432,0.00020711,-0.11165,4.0378e-05
0.40019,0.94745,1.0433,0.00020632,-0.11134,4.0115e-05
0.40244,0.9473,1.0435,0.00020549,-0.11103,3.966e-05
0.40469,0.94715,1.0437,0.00020464,-0.11072,3.9167e-05
0.40694,0.947,1.0438,0.00020417,-0.11041,3.9432e-05
0.40919,0.94686,1.044,0.00020362,-0.1101,3.9508e-05
0.41144,0.94672,1.0442,0.00020302,-0.10979,3.9395e-05
0.41369,0.94657,1.0443,0.00020238,-0.10949,3.9093e-05
0.41595,0.94643,1.0445,0.00020167,-0.10918,3.8603e-05
0.4182,0.94629,1.0447,0.00020091,-0.10887,3.7923e-05
0.42045,0.94615,1.0448,0.00020015,-0.10857,3.7968e-05
0.4227,0.94602,1.045,0.00019935,-0.10827,3.8141e-05
0.42495,0.94589,1.0451,0.00019851,-0.10796,3.8131e-05
0.4272,0.94576,1.0452,0.00019763,-0.10766,3.7939e-05
0.42945,0.94563,1.0454,0.00019671,-0.10736,3.7565e-05
0.4317,0.9455,1.0455,0.00019574,-0.10706,3.7008e-05
0.43395,0.94537,1.0457,0.00019528,-0.10675,3.6235e-05
0.4362,0.94525,1.0458,0.00019486,-0.10645,3.6604e-05
0.43845,0.94513,1.0459,0.00019438,-0.10615,3.6792e-05
0.4407,0.94501,1.0461,0.00019387,-0.10585,3.68e-05
0.44295,0.94489,1.0462,0.00019333,-0.10555,3.6628e-05
0.4452,0.94477,1.0463,0.00019275,-0.10525,3.6276e-05
0.44745,0.94465,1.0465,0.00019213,-0.10495,3.5743e-05
0.4497,0.94453,1.0466,0.00019149,-0.10465,3.503e-05
0.45195,0.94442,1.0467,0.00019078,-0.10435,3.5241e-05
0.45421,0.94431,1.0469,0.00019004,-0.10406,3.5439e-05
0.45646,0.9442,1.047,0.00018927,-0.10377,3.5464e-05
0.45871,0.94409,1.0471,0.00018848,-0.10347,3.5316e-05
0.46096,0.94398,1.0472,0.00018763,-0.10318,3.4995e-05
0.46321,0.94387,1.0473,0.00018678,-0.10288,3.4501e-05
0.46546,0.94377,1.0475,0.00018589,-0.10259,3.3834e-05
0.46771,0.94367,1.0476,0.0001852,-0.1023,3.4138e-05
0.46996,0.94357,1.0477,0.00018478,-0.10201,3.4298e-05
0.47221,0.94347,1.0478,0.00018435,-0.10171,3.4287e-05
0.47446,0.94337,1.0479,0.00018389,-0.10142,3.4105e-05
0.47671,0.94327,1.048,0.0001834,-0.10113,3.3751e-05
0.47896,0.94317,1.0481,0.00018289,-0.10083,3.3226e-05
0.48121,0.94307,1.0482,0.00018233,-0.10054,3.3011e-05
0.48346,0.94298,1.0483,0.0001817,-0.10026,3.322e-05
0.48571,0.94289,1.0484,0.00018107,-0.099971,3.3265e-05
0.48796,0.9428,1.0485,0.00018041,-0.099685,3.3145e-05
0.49021,0.94271,1.0486,0.00017973,-0.099398,3.2861e-05
0.49246,0.94262,1.0487,0.00017901,-0.099111,3.2412e-05
0.49472,0.94253,1.0488,0.00017828,-0.098827,3.2161e-05
0.49697,0.94245,1.0489,0.00017751,-0.098547,3.2398e-05
0.49922,0.94237,1.049,0.00017673,-0.098267,3.2478e-05


==> figs/data/sd7003_edac_mean_z20.csv <==
y,p,u,upup,v,vpvp
-0.49778,1.0455,0.96053,0.00012731,-0.054511,2.1539e-05
-0.49553,1.0455,0.96052,0.00012767,-0.054632,2.1518e-05
-0.49328,1.0455,0.96051,0.00012803,-0.054752,2.1468e-05
-0.49103,1.0455,0.96049,0.00012838,-0.054875,2.1497e-05
-0.48878,1.0455,0.96048,0.00012876,-0.054998,2.1564e-05
-0.48653,1.0455,0.96046,0.00012908,-0.055121,2.1644e-05
-0.48428,1.0455,0.96045,0.00012939,-0.055244,2.1702e-05
-0.48203,1.0455,0.96044,0.00012971,-0.055367,2.173e-05
-0.47978,1.0455,0.96042,0.00013002,-0.05549,2.1728e-05
-0.47753,1.0455,0.96041,0.00013033,-0.055613,2.1695e-05
-0.47528,1.0455,0.9604,0.00013066,-0.055739,2.183e-05
-0.47303,1.0455,0.96038,0.00013098,-0.055865,2.194e-05
-0.47078,1.0455,0.96037,0.0001313,-0.055991,2.2019e-05
-0.46853,1.0455,0.96036,0.00013163,-0.056117,2.2065e-05
-0.46628,1.0455,0.96034,0.00013195,-0.056243,2.2079e-05
-0.46402,1.0455,0.96033,0.00013228,-0.05637,2.2062e-05
-0.46177,1.0455,0.96032,0.0001326,-0.056496,2.2013e-05
-0.45952,1.0455,0.96031,0.00013291,-0.056625,2.2145e-05
-0.45727,1.0455,0.9603,0.00013323,-0.056755,2.2256e-05
-0.45502,1.0455,0.96028,0.00013354,-0.056885,2.2333e-05
-0.45277,1.0455,0.96027,0.00013385,-0.057014,2.2377e-05
-0.45052,1.0456,0.96026,0.00013416,-0.057144,2.2387e-05
-0.44827,1.0456,0.96025,0.00013447,-0.057274,2.2364e-05
-0.44602,1.0456,0.96024,0.00013478,-0.057403,2.2307e-05
-0.44377,1.0456,0.96022,0.0001351,-0.057535,2.238e-05
-0.44152,1.0456,0.96021,0.00013543,-0.057667,2.2529e-05
-0.43927,1.0456,0.9602,0.00013577,-0.0578,2.2642e-05
-0.43702,1.0456,0.96019,0.00013611,-0.057932,2.2721e-05
-0.43477,1.0456,0.96018,0.00013645,-0.058064,2.2764e-05
-0.43252,1.0456,0.96017,0.00013678,-0.058197,2.2773e-05
-0.43027,1.0456,0.96016,0.00013712,-0.058329,2.2747e-05
-0.42802,1.0456,0.96015,0.00013744,-0.058462,2.2715e-05
-0.42576,1.0456,0.96014,0.00013775,-0.058598,2.2819e-05
-0.42351,1.0456,0.96013,0.00013806,-0.058734,2.2885e-05
-0.42126,1.0456,0.96012,0.00013837,-0.05887,2.2915e-05
-0.41901,1.0456,0.96011,0.00013869,-0.059006,2.2908e-05
-0.41676,1.0456,0.9601,0.00013903,-0.059142,2.2921e-05
-0.41451,1.0456,0.96009,0.00013938,-0.059277,2.2928e-05
-0.41226,1.0456,0.96008,0.00013974,-0.059416,2.3067e-05
-0.41001,1.0455,0.96007,0.0001401,-0.059555,2.3179e-05
-0.40776,1.0455,0.96006,0.00014046,-0.059694,2.3251e-05
-0.40551,1.0455,0.96006,0.00014082,-0.059833,2.3286e-05
-0.40326,1.0455,0.96005,0.00014116,-0.059972,2.3282e-05
-0.40101,1.0455,0.96004,0.00014153,-0.06011,2.3239e-05
-0.39876,1.0455,0.96003,0.00014188,-0.060252,2.3309e-05
-0.39651,1.0455,0.96002,0.00014223,-0.060394,2.3381e-05
-0.39426,1.0455,0.96002,0.00014263,-0.060536,2.3483e-05
-0.39201,1.0455,0.96001,0.00014302,-0.060678,2.3546e-05
-0.38976,1.0455,0.96001,0.00014342,-0.060819,2.3568e-05
-0.38751,1.0455,0.96,0.00014381,-0.060961,2.3551e-05
-0.38525,1.0455,0.96,0.00014422,-0.061106,2.3656e-05
-0.383,1.0455,0.95999,0.00014463,-0.061251,2.374e-05
-0.38075,1.0455,0.95998,0.00014503,-0.061397,2.3783e-05
-0.3785,1.0455,0.95998,0.00014544,-0.061542,2.3783e-05
-0.37625,1.0455,0.95997,0.00014572,-0.061687,2.3825e-05
-0.374,1.0455,0.95997,0.00014607,-0.061833,2.3826e-05
-0.37175,1.0455,0.95996,0.00014649,-0.061981,2.398e-05
-0.3695,1.0454,0.95996,0.00014683,-0.062129,2.4083e-05
-0.36725,1.0454,0.95996,0.00014718,-0.062278,2.4143e-05
-0.365,1.0454,0.95995,0.00014753,-0.062426,2.4158e-05
-0.36275,1.0454,0.95995,0.00014788,-0.062575,2.4129e-05
-0.3605,1.0454,0.95994,0.00014823,-0.062724,2.4103e-05
-0.35825,1.0454,0.95994,0.00014868,-0.062875,2.4257e-05
-0.356,1.0454,0.95994,0.00014913,-0.063027,2.4369e-05
-0.35375,1.0454,0.95994,0.00014959,-0.063178,2.4436e-05
-0.3515,1.0454,0.95994,0.00015003,-0.06333,2.4457e-05
-0.34925,1.0454,0.95993,0.00015049,-0.063481,2.4432e-05
-0.347,1.0453,0.95993,0.00015094,-0.063635,2.4518e-05
-0.34474,1.0453,0.95993,0.00015138,-0.06379,2.4653e-05
-0.34249,1.0453,0.95993,0.00015183,-0.063945,2.4741e-05
-0.34024,1.0453,0.95993,0.00015227,-0.064101,2.4781e-05
-0.33799,1.0453,0.95993,0.00015272,-0.064256,2.4772e-05
-0.33574,1.0453,0.95993,0.00015316,-0.064411,2.474e-05
-0.33349,1.0453,0.95993,0.00015356,-0.064571,2.49e-05
-0.33124,1.0453,0.95993,0.00015397,-0.06473,2.5008e-05
-0.32899,1.0452,0.95993,0.00015438,-0.064889,2.5066e-05
-0.32674,1.0452,0.95993,0.00015478,-0.065049,2.5074e-05
-0.32449,1.0452,0.95993,0.00015518,-0.065208,2.503e-05
-0.32224,1.0452,0.95993,0.00015564,-0.065369,2.5144e-05
-0.31999,1.0452,0.95993,0.00015612,-0.065532,2.5333e-05
-0.31774,1.0452,0.95994,0.0001566,-0.065695,2.5469e-05
-0.31549,1.0451,0.95994,0.00015708,-0.065858,2.5552e-05
-0.31324,1.0451,0.95994,0.00015756,-0.06602,2.5582e-05
-0.31099,1.0451,0.95994,0.00015804,-0.066183,2.5559e-05
-0.30874,1.0451,0.95994,0.00015852,-0.066346,2.5483e-05
-0.30649,1.0451,0.95994,0.00015899,-0.066512,2.5498e-05
-0.30423,1.045,0.95995,0.00015945,-0.066681,2.5614e-05
-0.30198,1.045,0.95995,0.00015995,-0.066849,2.5733e-05
-0.29973,1.045,0.95995,0.00016048,-0.067017,2.5866e-05
-0.29748,1.045,0.95996,0.00016102,-0.067186,2.5943e-05
-0.29523,1.045,0.95997,0.00016156,-0.067354,2.5963e-05
-0.29298,1.0449,0.95997,0.00016209,-0.067522,2.5927e-05
-0.29073,1.0449,0.95998,0.00016262,-0.067692,2.5914e-05
-0.28848,1.0449,0.95998,0.00016313,-0.067867,2.6072e-05
-0.28623,1.0449,0.95998,0.00016365,-0.068041,2.6168e-05
-0.28398,1.0448,0.95999,0.00016419,-0.068217,2.6276e-05
-0.28173,1.0448,0.96,0.00016472,-0.068393,2.6456e-05
-0.27948,1.0448,0.96,0.00016523,-0.068569,2.6575e-05
-0.27723,1.0448,0.96001,0.00016575,-0.068745,2.6632e-05
-0.27498,1.0447,0.96002,0.00016627,-0.068921,2.6626e-05
-0.27273,1.0447,0.96003,0.00016679,-0.069098,2.6558e-05
-0.27048,1.0447,0.96004,0.00016731,-0.069274,2.6452e-05
-0.26823,1.0447,0.96005,0.00016784,-0.069453,2.6537e-05
-0.26597,1.0446,0.96006,0.00016839,-0.069635,2.6673e-05
-0.26372,1.0446,0.96007,0.00016896,-0.069818,2.6819e-05
-0.26147,1.0446,0.96008,0.00016952,-0.070001,2.6898e-05
-0.25922,1.0445,0.96009,0.00017009,-0.070184,2.691e-05
-0.25697,1.0445,0.9601,0.00017066,-0.070368,2.6966e-05
-0.25472,1.0445,0.96012,0.00017125,-0.070556,2.7139e-05
-0.25247,1.0444,0.96013,0.00017183,-0.070743,2.7241e-05
-0.25022,1.0444,0.96015,0.00017242,-0.07093,2.7274e-05
-0.24797,1.0444,0.96016,0.000173,-0.071117,2.7236e-05
-0.24572,1.0443,0.96018,0.00017359,-0.071305,2.7181e-05
-0.24347,1.0443,0.9602,0.00017423,-0.071496,2.731e-05
-0.24122,1.0443,0.96022,0.00017487,-0.07169,2.7489e-05
-0.23897,1.0442,0.96024,0.0001755,-0.071884,2.7593e-05
-0.23672,1.0442,0.96025,0.00017613,-0.072078,2.7622e-05
-0.23447,1.0442,0.96027,0.00017676,-0.072272,2.7576e-05
-0.23222,1.0441,0.9603,0.00017738,-0.072469,2.772e-05
-0.22997,1.0441,0.96032,0.000178,-0.072667,2.7785e-05
-0.22772,1.044,0.96034,0.00017862,-0.072864,2.7773e-05
-0.22546,1.044,0.96036,0.00017923,-0.073065,2.7828e-05
-0.22321,1.044,0.96039,0.00017984,-0.073268,2.8009e-05
-0.22096,1.0439,0.96041,0.00018046,-0.073472,2.8173e-05
-0.21871,1.0439,0.96044,0.00018107,-0.073675,2.8255e-05
-0.21646,1.0438,0.96046,0.00018168,-0.073879,2.8253e-05
-0.21421,1.0438,0.96049,0.00018231,-0.074085,2.8276e-05
-0.21196,1.0437,0.96052,0.00018297,-0.074293,2.8402e-05
-0.20971,1.0437,0.96054,0.00018363,-0.074501,2.8441e-05
-0.20746,1.0436,0.96057,0.00018429,-0.074711,2.8498e-05
-0.20521,1.0436,0.9606,0.00018497,-0.074923,2.8554e-05
-0.20296,1.0435,0.96063,0.00018566,-0.075139,2.8775e-05
-0.20071,1.0435,0.96066,0.00018636,-0.075355,2.8952e-05
-0.19846,1.0434,0.9607,0.00018704,-0.075572,2.9035e-05
-0.19621,1.0434,0.96073,0.00018773,-0.075788,2.9024e-05
-0.19396,1.0433,0.96076,0.00018844,-0.076005,2.895e-05
-0.19171,1.0433,0.9608,0.00018921,-0.076224,2.9008e-05
-0.18946,1.0432,0.96083,0.00018996,-0.076449,2.9163e-05
-0.18721,1.0431,0.96087,0.0001907,-0.076673,2.9216e-05
-0.18495,1.0431,0.96091,0.00019144,-0.076897,2.9267e-05
-0.1827,1.043,0.96095,0.00019217,-0.077124,2.9353e-05
-0.18045,1.043,0.96099,0.00019296,-0.077354,2.9467e-05
-0.1782,1.0429,0.96103,0.00019375,-0.077584,2.9476e-05
-0.17595,1.0428,0.96107,0.00019454,-0.077818,2.9629e-05
-0.1737,1.0428,0.96112,0.00019534,-0.078053,2.9717e-05
-0.17145,1.0427,0.96116,0.00019613,-0.078289,2.9737e-05
-0.1692,1.0426,0.96121,0.00019699,-0.078529,2.9918e-05
-0.16695,1.0426,0.96126,0.00019784,-0.07877,2.9983e-05
-0.1647,1.0425,0.96131,0.0001987,-0.079012,3.0049e-05
-0.16245,1.0424,0.96136,0.00019959,-0.079258,3.0213e-05
-0.1602,1.0423,0.96141,0.00020047,-0.079505,3.0256e-05
-0.15795,1.0423,0.96147,0.00020135,-0.079754,3.0351e-05
-0.1557,1.0422,0.96152,0.00020235,-0.080005,3.0494e-05
-0.15345,1.0421,0.96158,0.00020336,-0.080257,3.051e-05
-0.1512,1.042,0.96164,0.00020429,-0.080515,3.0688e-05
-0.14895,1.0419,0.9617,0.0002052,-0.080774,3.0796e-05
-0.1467,1.0419,0.96176,0.00020611,-0.081033,3.0771e-05
-0.14444,1.0418,0.96183,0.0002071,-0.081297,3.0984e-05
-0.14219,1.0417,0.9619,0.00020817,-0.081563,3.1107e-05
-0.13994,1.0416,0.96196,0.00020923,-0.08183,3.1152e-05
-0.13769,1.0415,0.96203,0.00021027,-0.082103,3.1373e-05
-0.13544,1.0414,0.96211,0.00021131,-0.082377,3.1446e-05
-0.13319,1.0413,0.96218,0.00021237,-0.082653,3.1493e-05
-0.13094,1.0412,0.96226,0.00021349,-0.082933,3.1604e-05
-0.12869,1.0411,0.96234,0.00021459,-0.083216,3.1728e-05
-0.12644,1.041,0.96242,0.0002157,-0.083501,3.1813e-05
-0.12419,1.0409,0.9625,0.00021687,-0.083791,3.1977e-05
-0.12194,1.0408,0.96259,0.00021804,-0.084082,3.2035e-05
-0.11969,1.0406,0.96268,0.00021927,-0.084379,3.2236e-05
-0.11744,1.0405,0.96277,0.00022055,-0.084678,3.2319e-05
-0.11519,1.0404,0.96286,0.0002218,-0.084981,3.2451e-05
-0.11294,1.0403,0.96296,0.00022301,-0.085288,3.2607e-05
-0.11069,1.0401,0.96306,0.00022433,-0.085596,3.2711e-05
-0.10844,1.04,0.96317,0.00022575,-0.085911,3.2918e-05
-0.10618,1.0399,0.96327,0.00022713,-0.086229,3.305e-05
-0.10393,1.0397,0.96339,0.00022849,-0.086552,3.3198e-05
-0.10168,1.0396,0.9635,0.00022993,-0.086879,3.3379e-05
-0.099433,1.0394,0.96362,0.00023148,-0.087209,3.3536e-05
-0.097183,1.0393,0.96374,0.00023294,-0.087546,3.3699e-05
-0.094932,1.0391,0.96387,0.00023458,-0.087886,3.3912e-05
-0.092682,1.0389,0.96401,0.00023618,-0.08823,3.4052e-05
-0.090431,1.0388,0.96415,0.00023782,-0.088584,3.4333e-05
-0.08818,1.0386,0.96429,0.00023955,-0.088937,3.4466e-05
-0.08593,1.0384,0.96444,0.00024131,-0.0893,3.4717e-05
-0.083679,1.0382,0.96459,0.00024316,-0.089668,3.5007e-05
-0.081429,1.038,0.96476,0.00024505,-0.09004,3.5226e-05
-0.079178,1.0378,0.96493,0.00024694,-0.090416,3.5351e-05
-0.076928,1.0376,0.96511,0.00024903,-0.0908,3.5637e-05
-0.074677,1.0373,0.96529,0.00025114,-0.091191,3.5894e-05
-0.072427,1.0371,0.96548,0.00025329,-0.091587,3.6127e-05
-0.070176,1.0369,0.96569,0.00025548,-0.091994,3.6477e-05
-0.067925,1.0366,0.9659,0.00025785,-0.092406,3.6809e-05
-0.065675,1.0363,0.96612,0.00026032,-0.092825,3.7148e-05
-0.063424,1.0361,0.96635,0.00026293,-0.093252,3.7493e-05
-0.061174,1.0358,0.9666,0.00026553,-0.093689,3.7962e-05
-0.058923,1.0355,0.96686,0.00026829,-0.094133,3.8385e-05
-0.056673,1.0351,0.96713,0.00027116,-0.094586,3.8876e-05
-0.054422,1.0348,0.96742,0.0002743,-0.095048,3.9432e-05
-0.052171,1.0345,0.96773,0.00027755,-0.09552,4.0061e-05
-0.049921,1.0341,0.96805,0.00028096,-0.096002,4.071e-05
-0.04767,1.0337,0.9684,0.00028472,-0.096494,4.1498e-05
-0.04542,1.0332,0.96876,0.00028851,-0.096997,4.2356e-05
-0.043169,1.0328,0.96915,0.00029268,-0.097511,4.3322e-05
-0.040919,1.0323,0.96957,0.00029714,-0.098035,4.4357e-05
-0.038668,1.0318,0.97003,0.00030191,-0.098572,4.5531e-05
-0.036418,1.0312,0.97051,0.00030708,-0.099121,4.6988e-05
-0.034167,1.0307,0.97103,0.00031273,-0.099681,4.8643e-05
-0.031916,1.03,0.9716,0.00031894,-0.10025,5.0535e-05
-0.029666,1.0293,0.97222,0.00032578,-0.10083,5.2704e-05
-0.027415,1.0285,0.9729,0.0003333,-0.10142,5.5228e-05
-0.025165,1.0277,0.9736,0.00034203,-0.10202,5.8416e-05
-0.022914,1.0268,0.97424,0.00035264,-0.10261,6.2313e-05
-0.020664,1.0258,0.97445,0.00036723,-0.10313,6.6976e-05
-0.018413,1.0246,0.97305,0.00039328,-0.10345,7.266e-05
-0.016162,1.0233,0.96728,0.00044661,-0.10322,7.9594e-05
-0.013912,1.0219,0.95158,0.00057689,-0.10183,8.8796e-05
-0.011661,1.0204,0.91779,0.00080603,-0.098312,0.00010059
-0.0094108,1.0187,0.85498,0.0013613,-0.0914,0.00011834
-0.0071602,1.017,0.75601,0.0021755,-0.080211,0.00014433
-0.0049097,1.0154,0.61657,0.0033414,-0.063995,0.00018975
-0.0026591,1.0141,0.41687,0.004815,-0.039586,0.00028039
-0.00040854,1.0133,0.14211,0.0028906,-0.016581,0.00078355
0.001842,1.0115,0.16388,0.013327,-0.044407,0.0023963
0.0040926,1.0094,0.24379,0.018615,-0.062918,0.0040821
0.0063432,1.0074,0.29838,0.020311,-0.073303,0.0055849
0.0085937,1.0057,0.33897,0.021133,-0.080144,0.0068325
0.010844,1.0042,0.37128,0.021677,-0.085143,0.0078708
0.013095,1.0029,0.39803,0.022229,-0.089048,0.0087703
0.015345,1.0017,0.42091,0.022739,-0.0922,0.0095655
0.017596,1.0006,0.44124,0.023229,-0.094912,0.010262
0.019847,0.99957,0.45926,0.023693,-0.097246,0.010853
0.022097,0.99862,0.47553,0.023991,-0.099245,0.011342
0.024348,0.99775,0.49089,0.024229,-0.1011,0.011727
0.026598,0.99697,0.5057,0.024455,-0.10287,0.012009
0.028849,0.99624,0.52011,0.024581,-0.10458,0.012249
0.031099,0.99555,0.53423,0.024549,-0.10624,0.012442
0.03335,0.99489,0.54798,0.024441,-0.10786,0.012611
0.0356,0.99426,0.56149,0.024291,-0.10947,0.01275
0.037851,0.99364,0.57477,0.024121,-0.11103,0.01287
0.040102,0.99303,0.58791,0.0239,-0.11256,0.012974
0.042352,0.99243,0.60075,0.02361,-0.11403,0.013065
0.044603,0.99183,0.61351,0.023281,-0.1155,0.013151
0.046853,0.99127,0.62626,0.022972,-0.11695,0.013205
0.049104,0.99071,0.63908,0.022634,-0.11843,0.013243
0.051354,0.99018,0.65183,0.022304,-0.11989,0.013244
0.053605,0.98969,0.6643,0.021972,-0.12129,0.013221
0.055856,0.9892,0.67662,0.021618,-0.12266,0.013196
0.058106,0.98875,0.68865,0.021267,-0.12396,0.013087
0.060357,0.98835,0.70064,0.02093,-0.12524,0.012942
0.062607,0.98795,0.71285,0.020585,-0.12651,0.012792
0.064858,0.98759,0.72508,0.020239,-0.12776,0.012646
0.067108,0.98723,0.73722,0.019768,-0.12903,0.012447
0.069359,0.98688,0.7494,0.019333,-0.13031,0.012245
0.071609,0.98652,0.76158,0.018902,-0.13159,0.01205
0.07386,0.98618,0.77363,0.018411,-0.13285,0.011851
0.076111,0.98588,0.78546,0.017819,-0.13408,0.011583
0.078361,0.9856,0.79713,0.017139,-0.13525,0.011292
0.080612,0.98534,0.80869,0.016458,-0.13639,0.010997
0.082862,0.98507,0.82017,0.01573,-0.1375,0.010667
0.085113,0.98481,0.83147,0.015058,-0.13857,0.010329
0.087363,0.98457,0.84263,0.01435,-0.13961,0.010002
0.089614,0.98432,0.85354,0.013668,-0.14058,0.0096622
0.091865,0.98408,0.8642,0.012992,-0.14149,0.009298
0.094115,0.98386,0.8747,0.012255,-0.14238,0.0089188
0.096366,0.98365,0.88495,0.011496,-0.14323,0.0085276
0.098616,0.98344,0.89495,0.010676,-0.14405,0.0081178
0.10087,0.98323,0.90455,0.009934,-0.14481,0.0077339
0.10312,0.98301,0.91379,0.0092223,-0.14551,0.007366
0.10537,0.98277,0.92236,0.0085746,-0.1461,0.0069869
0.10762,0.98259,0.93052,0.0078586,-0.14664,0.0065726
0.10987,0.98239,0.93813,0.0071593,-0.1471,0.0061682
0.11212,0.98219,0.94517,0.0065273,-0.14748,0.0057805
0.11437,0.98199,0.95196,0.0058705,-0.14782,0.0053994
0.11662,0.98179,0.95815,0.0053168,-0.14808,0.0050362
0.11887,0.98159,0.96423,0.0047087,-0.14833,0.0046688
0.12112,0.98138,0.96944,0.0042248,-0.14847,0.0042992
0.12337,0.98118,0.97444,0.0037317,-0.14858,0.0039328
0.12562,0.98097,0.97883,0.0033116,-0.14863,0.0035844
0.12787,0.98075,0.98297,0.0028925,-0.14866,0.0032501
0.13012,0.9805,0.98643,0.0025952,-0.14861,0.0029572
0.13237,0.98025,0.98979,0.0022916,-0.14855,0.0026696
0.13463,0.97998,0.99252,0.0020613,-0.14843,0.0024125
0.13688,0.9797,0.9951,0.0018343,-0.1483,0.0021633
0.13913,0.97941,0.99726,0.0016486,-0.14813,0.0019364
0.14138,0.97911,0.99921,0.0014798,-0.14793,0.0017256
0.14363,0.9788,1.0009,0.0013304,-0.14771,0.0015334
0.14588,0.97846,1.0024,0.0012097,-0.14747,0.0013651
0.14813,0.97813,1.0038,0.0011037,-0.14722,0.0012097
0.15038,0.97777,1.005,0.0010208,-0.14694,0.0010811
0.15263,0.97741,1.006,0.00094199,-0.14666,0.00095898
0.15488,0.97704,1.0069,0.00088026,-0.14636,0.00085921
0.15713,0.97667,1.0078,0.00082141,-0.14606,0.0007662
0.15938,0.97628,1.0085,0.00077374,-0.14575,0.00069179
0.16163,0.97589,1.0091,0.00072779,-0.14543,0.0006204
0.16388,0.9755,1.0097,0.00069061,-0.14511,0.00056272
0.16613,0.9751,1.0103,0.00065435,-0.14479,0.00050701
0.16838,0.97471,1.0108,0.0006239,-0.14447,0.00045938
0.17063,0.97431,1.0114,0.00059519,-0.14415,0.00041562
0.17288,0.97391,1.0119,0.00056873,-0.14382,0.00037628
0.17514,0.97351,1.0124,0.00054548,-0.14349,0.00034391
0.17739,0.97312,1.0128,0.00052367,-0.14317,0.00031515
0.17964,0.97272,1.0133,0.00050405,-0.14284,0.00029084
0.18189,0.97232,1.0138,0.00048667,-0.14252,0.00026984
0.18414,0.97192,1.0142,0.00047173,-0.14219,0.00025145
0.18639,0.97153,1.0147,0.00045799,-0.14186,0.00023513
0.18864,0.97114,1.0151,0.0004455,-0.14154,0.000221
0.19089,0.97075,1.0155,0.00043389,-0.14121,0.00020818
0.19314,0.97036,1.0159,0.00042315,-0.14089,0.00019662
0.19539,0.96997,1.0164,0.00041345,-0.14056,0.00018681
0.19764,0.96959,1.0168,0.00040434,-0.14024,0.00017779
0.19989,0.96921,1.0172,0.00039578,-0.13991,0.00016948
0.20214,0.96884,1.0176,0.00038816,-0.13959,0.00016225
0.20439,0.96846,1.018,0.00038111,-0.13926,0.00015565
0.20664,0.96809,1.0184,0.00037439,-0.13894,0.00014947
0.20889,0.96772,1.0188,0.00036811,-0.13861,0.00014388
0.21114,0.96736,1.0192,0.00036226,-0.13829,0.00013876
0.21339,0.967,1.0195,0.00035664,-0.13797,0.00013393
0.21565,0.96664,1.0199,0.00035122,-0.13764,0.00012939
0.2179,0.96628,1.0203,0.00034643,-0.13732,0.00012535
0.22015,0.96593,1.0207,0.00034185,-0.13699,0.0001215
0.2224,0.96558,1.021,0.00033743,-0.13667,0.00011784
0.22465,0.96523,1.0214,0.00033315,-0.13635,0.00011445
0.2269,0.96489,1.0218,0.0003292,-0.13603,0.00011133
0.22915,0.96455,1.0221,0.00032545,-0.1357,0.00010837
0.2314,0.96421,1.0225,0.00032182,-0.13538,0.00010556
0.23365,0.96388,1.0229,0.00031825,-0.13506,0.00010288
0.2359,0.96355,1.0232,0.00031506,-0.13474,0.00010042
0.23815,0.96322,1.0236,0.00031198,-0.13442,9.8114e-05
0.2404,0.96289,1.0239,0.00030897,-0.1341,9.5926e-05
0.24265,0.96257,1.0243,0.00030607,-0.13378,9.3845e-05
0.2449,0.96225,1.0246,0.00030325,-0.13346,9.1879e-05
0.24715,0.96193,1.025,0.00030046,-0.13314,8.9996e-05
0.2494,0.96162,1.0253,0.00029791,-0.13282,8.8249e-05
0.25165,0.96131,1.0256,0.00029536,-0.1325,8.6486e-05
0.25391,0.961,1.026,0.00029293,-0.13218,8.4926e-05
0.25616,0.9607,1.0263,0.00029059,-0.13186,8.3392e-05
0.25841,0.96039,1.0266,0.00028832,-0.13154,8.187e-05
0.26066,0.96009,1.0269,0.0002862,-0.13122,8.0624e-05
0.26291,0.9598,1.0273,0.00028393,-0.1309,7.9218e-05
0.26516,0.9595,1.0276,0.00028175,-0.13059,7.8001e-05
0.26741,0.95921,1.0279,0.0002798,-0.13027,7.6816e-05
0.26966,0.95892,1.0282,0.00027776,-0.12995,7.5623e-05
0.27191,0.95863,1.0285,0.00027588,-0.12963,7.463e-05
0.27416,0.95835,1.0288,0.00027387,-0.12932,7.3502e-05
0.27641,0.95806,1.0291,0.00027218,-0.129,7.2656e-05
0.27866,0.95778,1.0294,0.00027032,-0.12868,7.161e-05
0.28091,0.95751,1.0297,0.00026861,-0.12837,7.0837e-05
0.28316,0.95724,1.03,0.00026676,-0.12805,6.9908e-05
0.28541,0.95697,1.0303,0.00026473,-0.12773,6.8861e-05
0.28766,0.9567,1.0306,0.00026329,-0.12742,6.8322e-05
0.28991,0.95643,1.0309,0.00026169,-0.1271,6.7584e-05
0.29216,0.95616,1.0311,0.00026002,-0.12679,6.677e-05
0.29442,0.9559,1.0314,0.00025864,-0.12647,6.6228e-05
0.29667,0.95564,1.0317,0.0002571,-0.12616,6.5487e-05
0.29892,0.95539,1.032,0.0002556,-0.12585,6.481e-05
0.30117,0.95514,1.0322,0.0002542,-0.12553,6.4242e-05
0.30342,0.95488,1.0325,0.00025267,-0.12522,6.3476e-05
0.30567,0.95463,1.0328,0.00025135,-0.1249,6.3056e-05
0.30792,0.95439,1.033,0.00024997,-0.12459,6.2522e-05
0.31017,0.95414,1.0333,0.00024843,-0.12428,6.1793e-05
0.31242,0.9539,1.0336,0.00024732,-0.12397,6.1481e-05
0.31467,0.95366,1.0338,0.00024607,-0.12365,6.0979e-05
0.31692,0.95342,1.0341,0.00024472,-0.12334,6.0356e-05
0.31917,0.95319,1.0343,0.00024353,-0.12303,6.0073e-05
0.32142,0.95295,1.0346,0.00024222,-0.12272,5.9598e-05
0.32367,0.95272,1.0348,0.00024093,-0.12241,5.908e-05
0.32592,0.95249,1.0351,0.00023991,-0.1221,5.8814e-05
0.32817,0.95227,1.0353,0.00023878,-0.12179,5.8356e-05
0.33042,0.95204,1.0356,0.00023762,-0.12148,5.7961e-05
0.33267,0.95182,1.0358,0.00023663,-0.12117,5.7781e-05
0.33493,0.9516,1.036,0.00023555,-0.12086,5.7409e-05
0.33718,0.95138,1.0363,0.00023435,-0.12055,5.6847e-05
0.33943,0.95117,1.0365,0.00023351,-0.12024,5.6724e-05
0.34168,0.95095,1.0367,0.00023261,-0.11994,5.6478e-05
0.34393,0.95074,1.0369,0.00023161,-0.11963,5.6043e-05
0.34618,0.95053,1.0372,0.00023063,-0.11932,5.5698e-05
0.34843,0.95032,1.0374,0.00022972,-0.11901,5.5577e-05
0.35068,0.95012,1.0376,0.00022874,-0.11871,5.5269e-05
0.35293,0.94991,1.0378,0.00022764,-0.1184,5.4773e-05
0.35518,0.94971,1.0381,0.00022685,-0.1181,5.4698e-05
0.35743,0.94952,1.0383,0.00022604,-0.11779,5.4513e-05
0.35968,0.94932,1.0385,0.00022512,-0.11749,5.4143e-05
0.36193,0.94912,1.0387,0.00022425,-0.11718,5.3869e-05
0.36418,0.94893,1.0389,0.00022348,-0.11688,5.3924e-05
0.36643,0.94874,1.0391,0.00022263,-0.11657,5.3795e-05
0.36868,0.94855,1.0393,0.00022171,-0.11627,5.3481e-05
0.37093,0.94836,1.0395,0.00022069,-0.11597,5.2983e-05
0.37318,0.94818,1.0397,0.00021983,-0.11567,5.2804e-05
0.37544,0.94799,1.0399,0.00021908,-0.11536,5.2842e-05
0.37769,0.94781,1.0401,0.00021826,-0.11506,5.2698e-05
0.37994,0.94763,1.0403,0.00021736,-0.11476,5.2373e-05
0.38219,0.94745,1.0405,0.0002164,-0.11446,5.1865e-05
0.38444,0.94728,1.0407,0.00021563,-0.11416,5.1849e-05
0.38669,0.94711,1.0409,0.0002149,-0.11386,5.1872e-05
0.38894,0.94693,1.0411,0.00021408,-0.11356,5.1715e-05
0.39119,0.94676,1.0413,0.00021321,-0.11326,5.1379e-05
0.39344,0.94659,1.0414,0.00021226,-0.11296,5.0864e-05
0.39569,0.94643,1.0416,0.00021155,-0.11266,5.1e-05
0.39794,0.94626,1.0418,0.0002108,-0.11237,5.1004e-05
0.40019,0.9461,1.042,0.00020998,-0.11207,5.0831e-05
0.40244,0.94594,1.0422,0.00020911,-0.11177,5.0482e-05
0.40469,0.94577,1.0423,0.00020824,-0.11148,5.0097e-05
0.40694,0.94562,1.0425,0.00020778,-0.11118,5.0407e-05
0.40919,0.94547,1.0427,0.00020727,-0.11089,5.0543e-05
0.41144,0.94531,1.0428,0.00020671,-0.11059,5.0504e-05
0.41369,0.94516,1.043,0.00020609,-0.11029,5.0291e-05
0.41595,0.945,1.0432,0.0002054,-0.11,4.9904e-05
0.4182,0.94485,1.0434,0.00020467,-0.1097,4.9342e-05
0.42045,0.9447,1.0435,0.00020392,-0.10941,4.9445e-05
0.4227,0.94456,1.0437,0.00020314,-0.10912,4.9665e-05
0.42495,0.94442,1.0438,0.0002023,-0.10883,4.9717e-05
0.4272,0.94428,1.044,0.00020141,-0.10854,4.9601e-05
0.42945,0.94414,1.0441,0.00020048,-0.10825,4.9316e-05
0.4317,0.944,1.0443,0.0001995,-0.10796,4.8863e-05
0.43395,0.94386,1.0445,0.00019908,-0.10767,4.8188e-05
0.4362,0.94372,1.0446,0.00019869,-0.10738,4.8581e-05
0.43845,0.94359,1.0448,0.00019825,-0.10709,4.8806e-05
0.4407,0.94346,1.0449,0.00019778,-0.1068,4.8865e-05
0.44295,0.94333,1.0451,0.00019727,-0.10651,4.8757e-05
0.4452,0.9432,1.0452,0.00019671,-0.10622,4.8483e-05
0.44745,0.94307,1.0453,0.0001961,-0.10593,4.8041e-05
0.4497,0.94293,1.0455,0.00019545,-0.10564,4.7433e-05
0.45195,0.94281,1.0456,0.00019483,-0.10536,4.7673e-05
0.45421,0.94269,1.0458,0.00019417,-0.10508,4.79e-05
0.45646,0.94257,1.0459,0.00019348,-0.10479,4.7967e-05
0.45871,0.94245,1.046,0.00019274,-0.10451,4.7874e-05
0.46096,0.94233,1.0462,0.00019198,-0.10423,4.762e-05
0.46321,0.94221,1.0463,0.00019116,-0.10394,4.7205e-05
0.46546,0.94209,1.0465,0.00019032,-0.10366,4.663e-05
0.46771,0.94198,1.0466,0.00018958,-0.10338,4.6961e-05
0.46996,0.94187,1.0467,0.0001892,-0.1031,4.7145e-05
0.47221,0.94176,1.0468,0.00018878,-0.10282,4.7171e-05
0.47446,0.94165,1.047,0.00018833,-0.10254,4.7038e-05
0.47671,0.94154,1.0471,0.00018785,-0.10226,4.6746e-05
0.47896,0.94142,1.0472,0.00018734,-0.10197,4.6294e-05
0.48121,0.94132,1.0473,0.00018678,-0.10169,4.6131e-05
0.48346,0.94122,1.0475,0.00018618,-0.10142,4.636e-05
0.48571,0.94112,1.0476,0.00018556,-0.10114,4.6435e-05
0.48796,0.94101,1.0477,0.00018492,-0.10086,4.6357e-05
0.49021,0.94091,1.0478,0.00018423,-0.10059,4.6127e-05
0.49246,0.94081,1.0479,0.00018352,-0.10031,4.5743e-05
0.49472,0.94071,1.048,0.00018277,-0.10004,4.5544e-05
0.49697,0.94062,1.0481,0.000182,-0.099764,4.5804e-05
0.49922,0.94052,1.0483,0.00018116,-0.099493,4.5916e-05


==> figs/data/sd7003_edac_mean_z4.csv <==
y,p,u,upup,v,vpvp
-0.49778,0.98725,1.0161,0.00030689,-0.030814,0.00023611
-0.49553,0.98705,1.0163,0.00030865,-0.030856,0.00023677
-0.49328,0.98686,1.0164,0.00031036,-0.030898,0.00023743
-0.49103,0.98666,1.0166,0.00031229,-0.030942,0.00023807
-0.48878,0.98645,1.0167,0.00031431,-0.030989,0.00023871
-0.48653,0.98624,1.0169,0.00031634,-0.031031,0.00023947
-0.48428,0.98604,1.0171,0.00031832,-0.031073,0.00024026
-0.48203,0.98583,1.0172,0.00032026,-0.031115,0.00024104
-0.47978,0.98563,1.0174,0.00032215,-0.031157,0.00024182
-0.47753,0.98542,1.0175,0.00032401,-0.031198,0.0002426
-0.47528,0.9852,1.0177,0.00032631,-0.031244,0.00024335
-0.47303,0.98499,1.0179,0.00032857,-0.031289,0.00024409
-0.47078,0.98477,1.018,0.00033079,-0.031335,0.00024483
-0.46853,0.98455,1.0182,0.00033294,-0.03138,0.00024556
-0.46628,0.98433,1.0184,0.00033504,-0.031426,0.00024629
-0.46402,0.98411,1.0185,0.00033709,-0.031471,0.00024702
-0.46177,0.9839,1.0187,0.00033907,-0.031517,0.00024774
-0.45952,0.98367,1.0189,0.00034156,-0.031566,0.00024841
-0.45727,0.98344,1.019,0.00034398,-0.031616,0.00024907
-0.45502,0.9832,1.0192,0.00034636,-0.031666,0.00024972
-0.45277,0.98297,1.0194,0.00034868,-0.031716,0.00025037
-0.45052,0.98274,1.0196,0.00035092,-0.031766,0.00025101
-0.44827,0.98251,1.0198,0.00035312,-0.031815,0.00025165
-0.44602,0.98228,1.0199,0.00035525,-0.031865,0.00025229
-0.44377,0.98204,1.0201,0.00035766,-0.031917,0.00025299
-0.44152,0.98179,1.0203,0.00036034,-0.031967,0.00025379
-0.43927,0.98155,1.0205,0.00036296,-0.032017,0.00025459
-0.43702,0.98131,1.0207,0.00036551,-0.032067,0.00025538
-0.43477,0.98106,1.0208,0.00036799,-0.032117,0.00025616
-0.43252,0.98082,1.021,0.0003704,-0.032166,0.00025694
-0.43027,0.98058,1.0212,0.00037275,-0.032216,0.00025772
-0.42802,0.98033,1.0214,0.00037511,-0.032267,0.00025847
-0.42576,0.98007,1.0216,0.00037784,-0.032324,0.00025914
-0.42351,0.97982,1.0218,0.0003805,-0.032381,0.00025981
-0.42126,0.97956,1.022,0.00038308,-0.032438,0.00026047
-0.41901,0.9793,1.0222,0.00038558,-0.032495,0.00026113
-0.41676,0.97904,1.0224,0.00038821,-0.032547,0.00026188
-0.41451,0.97878,1.0226,0.00039088,-0.032596,0.00026269
-0.41226,0.97851,1.0228,0.00039388,-0.032653,0.00026345
-0.41001,0.97824,1.023,0.00039683,-0.03271,0.0002642
-0.40776,0.97797,1.0232,0.00039971,-0.032767,0.00026495
-0.40551,0.9777,1.0234,0.00040249,-0.032824,0.00026569
-0.40326,0.97743,1.0236,0.00040518,-0.032881,0.00026642
-0.40101,0.97716,1.0238,0.00040781,-0.032938,0.00026714
-0.39876,0.97688,1.024,0.00041068,-0.033002,0.00026785
-0.39651,0.9766,1.0242,0.00041362,-0.033067,0.00026857
-0.39426,0.97631,1.0244,0.00041678,-0.033125,0.0002694
-0.39201,0.97602,1.0247,0.00041989,-0.033182,0.00027022
-0.38976,0.97574,1.0249,0.00042287,-0.03324,0.00027103
-0.38751,0.97545,1.0251,0.00042577,-0.033298,0.00027184
-0.38525,0.97516,1.0253,0.00042903,-0.033364,0.00027256
-0.383,0.97486,1.0255,0.00043226,-0.033431,0.00027325
-0.38075,0.97456,1.0258,0.00043539,-0.033498,0.00027395
-0.3785,0.97426,1.026,0.0004384,-0.033566,0.00027463
-0.37625,0.97396,1.0262,0.0004416,-0.033626,0.00027537
-0.374,0.97365,1.0264,0.00044483,-0.033685,0.0002761
-0.37175,0.97334,1.0267,0.00044862,-0.033754,0.00027684
-0.3695,0.97302,1.0269,0.00045212,-0.033823,0.00027756
-0.36725,0.97271,1.0272,0.00045551,-0.033892,0.00027827
-0.365,0.97239,1.0274,0.00045876,-0.033961,0.00027897
-0.36275,0.97208,1.0276,0.00046192,-0.034029,0.00027966
-0.3605,0.97176,1.0279,0.00046515,-0.0341,0.00028035
-0.35825,0.97143,1.0281,0.00046917,-0.034171,0.0002812
-0.356,0.9711,1.0284,0.00047309,-0.034242,0.00028206
-0.35375,0.97077,1.0286,0.00047689,-0.034312,0.00028291
-0.3515,0.97044,1.0288,0.00048056,-0.034383,0.00028375
-0.34925,0.97011,1.0291,0.00048411,-0.034453,0.00028458
-0.347,0.96977,1.0293,0.00048809,-0.034528,0.00028537
-0.34474,0.96942,1.0296,0.00049229,-0.034605,0.00028613
-0.34249,0.96907,1.0299,0.00049637,-0.034682,0.00028687
-0.34024,0.96872,1.0301,0.00050028,-0.03476,0.00028761
-0.33799,0.96838,1.0304,0.00050409,-0.034837,0.00028833
-0.33574,0.96803,1.0306,0.00050784,-0.034915,0.00028903
-0.33349,0.96766,1.0309,0.00051238,-0.035,0.00028965
-0.33124,0.96729,1.0312,0.00051677,-0.035084,0.00029025
-0.32899,0.96692,1.0315,0.00052102,-0.035169,0.00029084
-0.32674,0.96656,1.0317,0.0005251,-0.035254,0.00029142
-0.32449,0.96619,1.032,0.00052906,-0.035339,0.00029198
-0.32224,0.96581,1.0323,0.00053375,-0.035426,0.00029272
-0.31999,0.96543,1.0326,0.00053879,-0.035514,0.00029357
-0.31774,0.96504,1.0329,0.00054366,-0.035602,0.00029441
-0.31549,0.96465,1.0331,0.00054836,-0.03569,0.00029523
-0.31324,0.96426,1.0334,0.0005529,-0.035777,0.00029603
-0.31099,0.96388,1.0337,0.00055727,-0.035865,0.00029683
-0.30874,0.96349,1.034,0.00056149,-0.035953,0.0002976
-0.30649,0.9631,1.0343,0.00056589,-0.036051,0.00029834
-0.30423,0.9627,1.0346,0.0005705,-0.036162,0.00029905
-0.30198,0.96228,1.0349,0.00057543,-0.036264,0.00029977
-0.29973,0.96186,1.0352,0.00058078,-0.036358,0.00030052
-0.29748,0.96144,1.0355,0.00058593,-0.036452,0.00030125
-0.29523,0.96102,1.0358,0.0005909,-0.036545,0.00030197
-0.29298,0.9606,1.0361,0.00059567,-0.036639,0.00030267
-0.29073,0.96018,1.0365,0.00060043,-0.03674,0.00030337
-0.28848,0.95975,1.0368,0.00060554,-0.03686,0.00030412
-0.28623,0.95932,1.0371,0.00061045,-0.036979,0.00030484
-0.28398,0.95888,1.0374,0.0006157,-0.037097,0.00030552
-0.28173,0.95842,1.0377,0.00062175,-0.037209,0.00030603
-0.27948,0.95796,1.0381,0.00062759,-0.037321,0.00030651
-0.27723,0.9575,1.0384,0.0006332,-0.037433,0.00030697
-0.27498,0.95704,1.0388,0.00063857,-0.037545,0.0003074
-0.27273,0.95658,1.0391,0.00064372,-0.037656,0.0003078
-0.27048,0.95612,1.0394,0.00064879,-0.037768,0.00030817
-0.26823,0.95563,1.0398,0.00065521,-0.037879,0.00030843
-0.26597,0.95515,1.0401,0.00066149,-0.038002,0.0003091
-0.26372,0.95467,1.0405,0.0006676,-0.038132,0.00031002
-0.26147,0.95419,1.0408,0.00067348,-0.038263,0.00031091
-0.25922,0.9537,1.0412,0.00067911,-0.038394,0.00031176
-0.25697,0.95321,1.0416,0.00068522,-0.038526,0.00031242
-0.25472,0.95269,1.0419,0.00069232,-0.03866,0.00031278
-0.25247,0.95218,1.0423,0.00069913,-0.038794,0.0003131
-0.25022,0.95166,1.0427,0.00070566,-0.038928,0.00031338
-0.24797,0.95114,1.0431,0.0007119,-0.039062,0.00031363
-0.24572,0.95062,1.0434,0.00071826,-0.039195,0.00031381
-0.24347,0.95007,1.0438,0.00072568,-0.039333,0.00031402
-0.24122,0.94953,1.0442,0.00073297,-0.039485,0.00031466
-0.23897,0.94898,1.0446,0.00073995,-0.039637,0.00031526
-0.23672,0.94844,1.045,0.00074664,-0.039789,0.00031581
-0.23447,0.9479,1.0454,0.00075302,-0.039941,0.00031631
-0.23222,0.94732,1.0458,0.00076102,-0.040096,0.00031645
-0.22997,0.94675,1.0462,0.00076867,-0.040251,0.00031653
-0.22772,0.94617,1.0467,0.00077598,-0.040406,0.00031657
-0.22546,0.9456,1.0471,0.00078311,-0.040577,0.00031721
-0.22321,0.94501,1.0475,0.0007913,-0.04075,0.00031774
-0.22096,0.94441,1.0479,0.0007996,-0.040923,0.0003182
-0.21871,0.94381,1.0484,0.00080753,-0.041097,0.00031859
-0.21646,0.94321,1.0488,0.00081508,-0.041271,0.00031892
-0.21421,0.9426,1.0492,0.00082309,-0.041447,0.00031911
-0.21196,0.94196,1.0497,0.00083213,-0.041626,0.00031908
-0.20971,0.94132,1.0501,0.00084074,-0.041806,0.000319
-0.20746,0.94069,1.0506,0.00084904,-0.041996,0.00031926
-0.20521,0.94006,1.051,0.00085699,-0.042195,0.00031982
-0.20296,0.9394,1.0515,0.00086662,-0.042398,0.00032014
-0.20071,0.93873,1.052,0.00087617,-0.042602,0.00032035
-0.19846,0.93806,1.0525,0.00088528,-0.042806,0.00032047
-0.19621,0.93739,1.0529,0.00089393,-0.04301,0.00032051
-0.19396,0.93672,1.0534,0.00090246,-0.043213,0.00032041
-0.19171,0.93601,1.0539,0.0009124,-0.043421,0.00032016
-0.18946,0.93531,1.0544,0.00092215,-0.043649,0.00032055
-0.18721,0.93462,1.0549,0.00093141,-0.043877,0.00032083
-0.18495,0.93389,1.0554,0.00094182,-0.044095,0.00032047
-0.1827,0.93315,1.056,0.00095229,-0.044324,0.00032026
-0.18045,0.93241,1.0565,0.00096287,-0.044563,0.0003202
-0.1782,0.93167,1.057,0.00097289,-0.044803,0.00032003
-0.17595,0.9309,1.0575,0.000984,-0.045054,0.00031993
-0.1737,0.93014,1.0581,0.00099483,-0.045307,0.00031973
-0.17145,0.92936,1.0586,0.0010054,-0.045562,0.00031944
-0.1692,0.92857,1.0592,0.0010173,-0.04583,0.00031923
-0.16695,0.92777,1.0598,0.0010286,-0.046097,0.00031888
-0.1647,0.92696,1.0603,0.00104,-0.046371,0.00031848
-0.16245,0.92613,1.0609,0.0010522,-0.046654,0.00031811
-0.1602,0.92531,1.0615,0.0010637,-0.046938,0.00031757
-0.15795,0.92447,1.0621,0.0010759,-0.047229,0.00031732
-0.1557,0.92361,1.0627,0.0010885,-0.047527,0.0003173
-0.15345,0.92276,1.0633,0.0011005,-0.047825,0.0003171
-0.1512,0.92187,1.0639,0.001114,-0.04814,0.00031657
-0.14895,0.92097,1.0645,0.0011272,-0.048459,0.00031581
-0.1467,0.92008,1.0651,0.0011397,-0.048778,0.00031484
-0.14444,0.91914,1.0658,0.0011546,-0.04911,0.00031415
-0.14219,0.91822,1.0664,0.0011683,-0.049448,0.00031413
-0.13994,0.91729,1.067,0.0011816,-0.04979,0.00031384
-0.13769,0.91632,1.0677,0.0011968,-0.05015,0.00031306
-0.13544,0.91535,1.0684,0.0012112,-0.050511,0.00031203
-0.13319,0.91436,1.0691,0.0012255,-0.050879,0.00031095
-0.13094,0.91336,1.0698,0.0012406,-0.051258,0.00030995
-0.12869,0.91234,1.0705,0.0012561,-0.051646,0.00030894
-0.12644,0.9113,1.0712,0.0012714,-0.052041,0.00030781
-0.12419,0.91024,1.0719,0.0012876,-0.052449,0.00030677
-0.12194,0.90918,1.0726,0.0013033,-0.05286,0.0003055
-0.11969,0.90809,1.0734,0.0013204,-0.05329,0.00030444
-0.11744,0.90698,1.0741,0.001337,-0.053723,0.0003031
-0.11519,0.90586,1.0749,0.0013543,-0.054169,0.00030178
-0.11294,0.90472,1.0757,0.0013713,-0.054632,0.00030051
-0.11069,0.90356,1.0764,0.0013894,-0.055089,0.00029928
-0.10844,0.90237,1.0772,0.0014082,-0.055569,0.00029809
-0.10618,0.90117,1.0781,0.0014265,-0.05606,0.00029653
-0.10393,0.89994,1.0789,0.0014451,-0.05657,0.00029465
-0.10168,0.89869,1.0797,0.0014644,-0.05709,0.00029309
-0.099433,0.89742,1.0806,0.0014846,-0.057613,0.00029159
-0.097183,0.89614,1.0814,0.0015035,-0.058164,0.00029032
-0.094932,0.89481,1.0823,0.0015251,-0.05872,0.0002884
-0.092682,0.89347,1.0832,0.0015457,-0.059288,0.00028655
-0.090431,0.8921,1.0841,0.001567,-0.059888,0.00028511
-0.08818,0.89069,1.0851,0.0015893,-0.060483,0.00028232
-0.08593,0.88927,1.086,0.0016109,-0.06111,0.00028103
-0.083679,0.88782,1.0869,0.0016337,-0.061751,0.0002798
-0.081429,0.88633,1.0879,0.0016571,-0.062405,0.00027739
-0.079178,0.88479,1.0889,0.0016809,-0.06307,0.00027378
-0.076928,0.88323,1.09,0.0017057,-0.063761,0.00027153
-0.074677,0.88165,1.091,0.0017301,-0.06447,0.0002696
-0.072427,0.88,1.0921,0.001756,-0.065198,0.00026607
-0.070176,0.87834,1.0932,0.0017822,-0.065955,0.0002639
-0.067925,0.87662,1.0943,0.0018089,-0.06673,0.00026132
-0.065675,0.87487,1.0954,0.0018362,-0.067527,0.00025864
-0.063424,0.87307,1.0966,0.0018641,-0.068346,0.00025585
-0.061174,0.87122,1.0978,0.0018931,-0.069195,0.00025331
-0.058923,0.86932,1.099,0.0019225,-0.070068,0.00025028
-0.056673,0.86736,1.1002,0.0019525,-0.070968,0.00024757
-0.054422,0.86535,1.1015,0.0019837,-0.071896,0.00024508
-0.052171,0.86327,1.1028,0.0020158,-0.072855,0.00024256
-0.049921,0.86112,1.1042,0.0020488,-0.073846,0.00023921
-0.04767,0.85891,1.1056,0.0020827,-0.074868,0.00023725
-0.04542,0.85663,1.1071,0.0021179,-0.075924,0.00023506
-0.043169,0.85425,1.1085,0.0021544,-0.077018,0.00023271
-0.040919,0.85178,1.1101,0.0021917,-0.078148,0.00023001
-0.038668,0.8492,1.1117,0.0022308,-0.079319,0.00022706
-0.036418,0.84653,1.1134,0.0022716,-0.08053,0.00022595
-0.034167,0.84375,1.1151,0.0023139,-0.081783,0.00022509
-0.031916,0.84083,1.1169,0.002358,-0.083083,0.00022428
-0.029666,0.83775,1.1188,0.0024041,-0.08443,0.00022348
-0.027415,0.83449,1.1208,0.0024529,-0.085824,0.00022281
-0.025165,0.83108,1.1229,0.0025058,-0.087268,0.00022511
-0.022914,0.82747,1.125,0.0025671,-0.088759,0.00022943
-0.020664,0.8236,1.1271,0.0026482,-0.090285,0.00023499
-0.018413,0.81944,1.1288,0.0027826,-0.091797,0.00024234
-0.016162,0.81494,1.1286,0.0030367,-0.09316,0.00025169
-0.013912,0.81013,1.1232,0.0035345,-0.094073,0.00026827
-0.011661,0.80499,1.1066,0.0044296,-0.093979,0.00029418
-0.0094108,0.79951,1.0683,0.005949,-0.091916,0.00033563
-0.0071602,0.79381,0.99748,0.0080796,-0.086846,0.00041368
-0.0049097,0.78809,0.88232,0.010872,-0.077428,0.00058903
-0.0026591,0.78258,0.68536,0.01553,-0.058343,0.00095938
-0.00040854,0.77688,0.20577,0.018579,-0.015224,0.0024441
0.001842,0.77242,-0.049744,0.022716,-0.022288,0.0051998
0.0040926,0.76947,-0.099991,0.033293,-0.031114,0.0073058
0.0063432,0.76698,-0.11839,0.042643,-0.034597,0.0091141
0.0085937,0.76482,-0.12941,0.051403,-0.036596,0.01045
0.010844,0.76289,-0.13828,0.059861,-0.038084,0.01146
0.013095,0.76112,-0.14639,0.067948,-0.039126,0.012253
0.015345,0.75945,-0.15388,0.075559,-0.039802,0.01291
0.017596,0.75785,-0.16033,0.082556,-0.040258,0.013444
0.019847,0.75629,-0.16616,0.088946,-0.040525,0.01391
0.022097,0.75475,-0.17159,0.094763,-0.040485,0.014353
0.024348,0.7532,-0.17643,0.099823,-0.040356,0.014798
0.026598,0.75166,-0.18046,0.10409,-0.040275,0.015205
0.028849,0.75013,-0.1839,0.10787,-0.040104,0.015613
0.031099,0.74861,-0.18652,0.11131,-0.039838,0.015975
0.03335,0.74712,-0.18823,0.11459,-0.039476,0.016333
0.0356,0.74569,-0.18876,0.11744,-0.03902,0.016659
0.037851,0.7443,-0.18831,0.11999,-0.038548,0.016965
0.040102,0.74291,-0.18712,0.12232,-0.038095,0.017289
0.042352,0.74149,-0.18501,0.12445,-0.03772,0.01768
0.044603,0.74006,-0.18213,0.12635,-0.037449,0.018123
0.046853,0.73862,-0.17805,0.12779,-0.037306,0.018575
0.049104,0.7372,-0.17282,0.12895,-0.037191,0.01901
0.051354,0.73583,-0.16661,0.13016,-0.037177,0.019399
0.053605,0.73453,-0.15978,0.13143,-0.037228,0.019773
0.055856,0.73324,-0.15255,0.13275,-0.037313,0.020183
0.058106,0.732,-0.14469,0.13389,-0.037402,0.02053
0.060357,0.73081,-0.13635,0.13475,-0.037449,0.020881
0.062607,0.72963,-0.12752,0.13546,-0.037489,0.02126
0.064858,0.72854,-0.11792,0.13602,-0.037477,0.021608
0.067108,0.72748,-0.10748,0.13608,-0.037464,0.021836
0.069359,0.72656,-0.09646,0.13597,-0.037449,0.021977
0.071609,0.72565,-0.084779,0.1356,-0.037437,0.022068
0.07386,0.72482,-0.072576,0.13508,-0.037488,0.022186
0.076111,0.72405,-0.05981,0.13433,-0.037641,0.022281
0.078361,0.72333,-0.046775,0.13354,-0.03788,0.022451
0.080612,0.72261,-0.033388,0.13261,-0.038232,0.022572
0.082862,0.72197,-0.019687,0.13145,-0.038711,0.022648
0.085113,0.72137,-0.0054628,0.13019,-0.039161,0.022746
0.087363,0.72082,0.0089599,0.12884,-0.039737,0.022911
0.089614,0.72035,0.023718,0.12746,-0.040502,0.023006
0.091865,0.71984,0.038571,0.12605,-0.04131,0.023171
0.094115,0.71936,0.053654,0.12451,-0.042163,0.02337
0.096366,0.71893,0.069391,0.12287,-0.043249,0.023584
0.098616,0.71855,0.085541,0.1209,-0.04447,0.023745
0.10087,0.71822,0.10147,0.11922,-0.045971,0.023941
0.10312,0.71792,0.11754,0.11761,-0.047541,0.024157
0.10537,0.71764,0.13331,0.11595,-0.048946,0.024295
0.10762,0.7176,0.14889,0.11397,-0.050283,0.024216
0.10987,0.71761,0.16425,0.11188,-0.05156,0.024181
0.11212,0.71759,0.18003,0.10988,-0.052851,0.024217
0.11437,0.71756,0.19578,0.10778,-0.054179,0.024334
0.11662,0.71744,0.21133,0.1063,-0.055634,0.024701
0.11887,0.71729,0.22695,0.10437,-0.057086,0.025006
0.12112,0.71719,0.24317,0.10275,-0.058695,0.025214
0.12337,0.71711,0.2596,0.10085,-0.060321,0.025459
0.12562,0.71705,0.27619,0.098818,-0.062014,0.025586
0.12787,0.71702,0.29295,0.096365,-0.063789,0.025703
0.13012,0.71704,0.30984,0.094384,-0.065433,0.025994
0.13237,0.71705,0.3267,0.092,-0.067065,0.026295
0.13463,0.71698,0.3432,0.090197,-0.068649,0.026644
0.13688,0.71694,0.35957,0.088178,-0.070227,0.026994
0.13913,0.71696,0.37557,0.086573,-0.071789,0.02736
0.14138,0.71705,0.39163,0.084686,-0.07329,0.027647
0.14363,0.71719,0.40782,0.082325,-0.074762,0.027809
0.14588,0.71736,0.42376,0.080397,-0.076263,0.028017
0.14813,0.71755,0.43957,0.078487,-0.077779,0.02825
0.15038,0.71759,0.45514,0.076931,-0.079297,0.028521
0.15263,0.7176,0.47066,0.075104,-0.080814,0.028799
0.15488,0.71766,0.48649,0.073879,-0.082469,0.029176
0.15713,0.71773,0.50243,0.072468,-0.084159,0.02962
0.15938,0.71786,0.51809,0.071081,-0.08595,0.029831
0.16163,0.71802,0.53375,0.069452,-0.087712,0.030038
0.16388,0.71827,0.54934,0.068233,-0.089226,0.030062
0.16613,0.71854,0.56496,0.066744,-0.090739,0.03008
0.16838,0.71888,0.58069,0.065723,-0.092311,0.030098
0.17063,0.71922,0.59657,0.064742,-0.093895,0.030128
0.17288,0.71961,0.61262,0.063765,-0.095507,0.030167
0.17514,0.71998,0.62861,0.062752,-0.097099,0.030292
0.17739,0.72038,0.64454,0.061363,-0.09865,0.030275
0.17964,0.72077,0.66051,0.059906,-0.10013,0.030309
0.18189,0.72125,0.67648,0.058586,-0.10156,0.030266
0.18414,0.72182,0.6925,0.057338,-0.10294,0.030089
0.18639,0.72259,0.70892,0.055694,-0.10428,0.029757
0.18864,0.72326,0.7254,0.054342,-0.10569,0.02944
0.19089,0.72394,0.74195,0.053004,-0.10713,0.029176
0.19314,0.72466,0.75857,0.051654,-0.1086,0.028909
0.19539,0.72544,0.77537,0.050774,-0.10995,0.028612
0.19764,0.72638,0.79185,0.049519,-0.11127,0.028159
0.19989,0.72745,0.80806,0.047962,-0.11256,0.027584
0.20214,0.7285,0.82407,0.04672,-0.1138,0.027052
0.20439,0.72955,0.83992,0.045437,-0.11499,0.026533
0.20664,0.7306,0.8556,0.04403,-0.11609,0.026029
0.20889,0.73167,0.8709,0.042648,-0.11705,0.025551
0.21114,0.73292,0.8857,0.040932,-0.11793,0.024902
0.21339,0.7342,0.90027,0.039067,-0.11876,0.024233
0.21565,0.73546,0.91468,0.037182,-0.11955,0.023609
0.2179,0.73673,0.92877,0.035637,-0.12032,0.022954
0.22015,0.73804,0.9426,0.034121,-0.12102,0.022272
0.2224,0.73941,0.9562,0.032541,-0.12164,0.021549
0.22465,0.74089,0.96951,0.030685,-0.12221,0.02073
0.2269,0.74237,0.98217,0.029034,-0.12269,0.019977
0.22915,0.74381,0.99425,0.027482,-0.12311,0.019237
0.2314,0.74524,1.0058,0.026061,-0.1235,0.018507
0.23365,0.7467,1.0167,0.02476,-0.12386,0.017782
0.2359,0.74824,1.0272,0.023347,-0.12417,0.01701
0.23815,0.74978,1.0374,0.021967,-0.12443,0.016266
0.2404,0.75133,1.0473,0.020623,-0.12463,0.015524
0.24265,0.7529,1.0568,0.019321,-0.12476,0.014794
0.2449,0.75449,1.0657,0.018004,-0.12482,0.014056
0.24715,0.7561,1.074,0.016579,-0.12484,0.013277
0.2494,0.7577,1.0817,0.015336,-0.12481,0.012541
0.25165,0.75928,1.0891,0.014141,-0.12475,0.011827
0.25391,0.76083,1.0955,0.013114,-0.12464,0.011146
0.25616,0.76236,1.1015,0.012147,-0.12449,0.010494
0.25841,0.76388,1.1071,0.011248,-0.1243,0.0098681
0.26066,0.76537,1.1117,0.010507,-0.12404,0.0092862
0.26291,0.76686,1.1163,0.0097441,-0.12379,0.0087082
0.26516,0.7683,1.1201,0.0091289,-0.1235,0.0081789
0.26741,0.76971,1.1235,0.0086162,-0.12321,0.0076932
0.26966,0.77109,1.1266,0.0081485,-0.12291,0.0072168
0.27191,0.77242,1.129,0.007806,-0.1226,0.0067895
0.27416,0.77373,1.1313,0.0074645,-0.12229,0.00637
0.27641,0.77499,1.1329,0.0072043,-0.12194,0.0060075
0.27866,0.77625,1.1345,0.0069387,-0.12159,0.0056447
0.28091,0.77747,1.1356,0.0067044,-0.12122,0.0053247
0.28316,0.77868,1.1366,0.0064714,-0.12084,0.0050084
0.28541,0.77987,1.1376,0.0062469,-0.12047,0.004702
0.28766,0.781,1.1381,0.0060842,-0.12008,0.0044573
0.28991,0.78212,1.1386,0.0059211,-0.1197,0.0042122
0.29216,0.78323,1.139,0.0057664,-0.11931,0.0039785
0.29442,0.78428,1.1391,0.005646,-0.11893,0.0037893
0.29667,0.78532,1.1392,0.0055256,-0.11854,0.0035998
0.29892,0.78635,1.1393,0.0054114,-0.11815,0.003429
0.30117,0.78734,1.1392,0.0053044,-0.11777,0.0032802
0.30342,0.78833,1.1391,0.0051973,-0.11738,0.003131
0.30567,0.78928,1.139,0.0051064,-0.11699,0.0030075
0.30792,0.79023,1.1388,0.005018,-0.1166,0.0028877
0.31017,0.79117,1.1386,0.0049296,-0.11621,0.0027675
0.31242,0.79207,1.1383,0.0048508,-0.11582,0.0026728
0.31467,0.79297,1.138,0.0047719,-0.11543,0.0025781
0.31692,0.79386,1.1377,0.0046931,-0.11505,0.0024855
0.31917,0.79472,1.1373,0.0046158,-0.11466,0.0024111
0.32142,0.79558,1.1369,0.0045384,-0.11428,0.0023364
0.32367,0.79643,1.1366,0.0044621,-0.1139,0.0022653
0.32592,0.79726,1.1362,0.0043899,-0.11351,0.0022056
0.32817,0.79808,1.1358,0.0043175,-0.11313,0.0021455
0.33042,0.79889,1.1354,0.0042468,-0.11275,0.0020897
0.33267,0.79969,1.135,0.0041788,-0.11237,0.0020419
0.33493,0.80048,1.1346,0.0041105,-0.11199,0.0019938
0.33718,0.80127,1.1342,0.0040419,-0.11161,0.0019454
0.33943,0.80204,1.1339,0.0039808,-0.11124,0.0019047
0.34168,0.8028,1.1335,0.0039201,-0.11086,0.0018647
0.34393,0.80357,1.1331,0.0038592,-0.11049,0.0018244
0.34618,0.80432,1.1327,0.0038008,-0.11011,0.0017868
0.34843,0.80505,1.1323,0.0037466,-0.10974,0.0017533
0.35068,0.80579,1.1319,0.003692,-0.10937,0.0017196
0.35293,0.80652,1.1316,0.0036371,-0.109,0.0016856
0.35518,0.80724,1.1312,0.003587,-0.10863,0.0016565
0.35743,0.80795,1.1308,0.0035372,-0.10826,0.0016277
0.35968,0.80866,1.1304,0.0034871,-0.1079,0.0015986
0.36193,0.80936,1.1301,0.0034389,-0.10753,0.0015712
0.36418,0.81004,1.1297,0.0033943,-0.10717,0.0015469
0.36643,0.81072,1.1294,0.0033495,-0.1068,0.0015223
0.36868,0.8114,1.129,0.0033044,-0.10644,0.0014975
0.37093,0.81209,1.1286,0.0032591,-0.10608,0.0014724
0.37318,0.81275,1.1283,0.0032167,-0.10572,0.0014498
0.37544,0.81341,1.1279,0.0031766,-0.10536,0.0014293
0.37769,0.81406,1.1276,0.0031362,-0.105,0.0014084
0.37994,0.81471,1.1272,0.0030956,-0.10465,0.0013874
0.38219,0.81537,1.1269,0.0030548,-0.10429,0.001366
0.38444,0.816,1.1265,0.0030176,-0.10394,0.0013476
0.38669,0.81663,1.1262,0.0029813,-0.10358,0.00133
0.38894,0.81725,1.1259,0.0029448,-0.10323,0.0013121
0.39119,0.81788,1.1255,0.0029081,-0.10288,0.0012939
0.39344,0.81851,1.1252,0.0028712,-0.10253,0.0012756
0.39569,0.81911,1.1249,0.0028382,-0.10218,0.0012603
0.39794,0.81971,1.1245,0.0028052,-0.10184,0.001245
0.40019,0.82031,1.1242,0.0027719,-0.10149,0.0012295
0.40244,0.82091,1.1239,0.0027385,-0.10114,0.0012137
0.40469,0.82151,1.1236,0.0027055,-0.1008,0.0011982
0.40694,0.82209,1.1232,0.0026762,-0.10046,0.0011858
0.40919,0.82267,1.1229,0.0026467,-0.10012,0.0011732
0.41144,0.82325,1.1226,0.002617,-0.099777,0.0011604
0.41369,0.82383,1.1223,0.0025871,-0.099436,0.0011473
0.41595,0.82441,1.122,0.002557,-0.099096,0.001134
0.4182,0.82499,1.1216,0.0025267,-0.098756,0.0011204
0.42045,0.82554,1.1213,0.0024994,-0.098421,0.0011087
0.4227,0.82608,1.121,0.0024729,-0.098088,0.0010974
0.42495,0.82663,1.1207,0.0024463,-0.097755,0.0010858
0.4272,0.82717,1.1204,0.0024195,-0.097422,0.0010741
0.42945,0.82771,1.1201,0.0023926,-0.097089,0.0010621
0.4317,0.82825,1.1198,0.0023654,-0.096756,0.0010499
0.43395,0.82881,1.1195,0.0023379,-0.096431,0.0010394
0.4362,0.82933,1.1192,0.0023145,-0.096107,0.0010309
0.43845,0.82985,1.1189,0.0022908,-0.095782,0.0010222
0.4407,0.83038,1.1186,0.002267,-0.095458,0.0010132
0.44295,0.8309,1.1184,0.0022431,-0.095133,0.0010041
0.4452,0.83143,1.1181,0.0022189,-0.094809,0.0009947
0.44745,0.83195,1.1178,0.0021946,-0.094485,0.00098512
0.4497,0.83247,1.1175,0.0021701,-0.09416,0.00097534
0.45195,0.83297,1.1172,0.0021487,-0.093842,0.00096719
0.45421,0.83346,1.1169,0.0021276,-0.093525,0.00095911
0.45646,0.83395,1.1166,0.0021064,-0.093208,0.00095083
0.45871,0.83444,1.1164,0.002085,-0.092891,0.00094235
0.46096,0.83494,1.1161,0.0020634,-0.092574,0.00093367
0.46321,0.83543,1.1158,0.0020417,-0.092257,0.00092479
0.46546,0.83592,1.1155,0.0020199,-0.091941,0.0009157
0.46771,0.83639,1.1153,0.0020012,-0.091627,0.00090851
0.46996,0.83687,1.115,0.0019821,-0.091318,0.0009022
0.47221,0.83735,1.1147,0.0019628,-0.091009,0.0008957
0.47446,0.83782,1.1144,0.0019433,-0.0907,0.00088901
0.47671,0.8383,1.1142,0.0019237,-0.090391,0.00088213
0.47896,0.83878,1.1139,0.001904,-0.090082,0.00087506
0.48121,0.83924,1.1136,0.0018852,-0.089776,0.00086842
0.48346,0.8397,1.1134,0.0018677,-0.089473,0.00086236
0.48571,0.84015,1.1131,0.00185,-0.089171,0.00085613
0.48796,0.8406,1.1129,0.0018321,-0.088869,0.0008497
0.49021,0.84105,1.1126,0.0018141,-0.088566,0.0008431
0.49246,0.84151,1.1123,0.001796,-0.088264,0.00083631
0.49472,0.84195,1.1121,0.0017786,-0.087963,0.00082977
0.49697,0.84238,1.1118,0.0017626,-0.087664,0.00082382
0.49922,0.84281,1.1116,0.0017465,-0.087366,0.0008177


==> figs/data/tgv_acmhd_p2_z8.00_6.25e-3.csv <==
t,en
0.07,0.00046862
0.14,0.0004692
0.21,0.00047047
0.28,0.00047203
0.35,0.00047385
0.42,0.00047622
0.49,0.00047935
0.56,0.00048308
0.63,0.00048715
0.7,0.00049163
0.77,0.00049678
0.84,0.00050266
0.91,0.00050911
0.98,0.00051608
1.05,0.00052368
1.12,0.00053201
1.19,0.00054108
1.26,0.00055084
1.33,0.00056132
1.4,0.0005726
1.47,0.0005847
1.54,0.00059763
1.61,0.00061145
1.68,0.0006262
1.75,0.00064191
1.82,0.00065856
1.89,0.00067625
1.96,0.00069507
2.03,0.00071504
2.1,0.00073614
2.17,0.0007584
2.24,0.00078194
2.31,0.00080685
2.38,0.00083314
2.45,0.00086074
2.52,0.00088972
2.59,0.0009202
2.66,0.00095227
2.73,0.00098589
2.8,0.001021
2.87,0.0010577
2.94,0.0010961
3.01,0.0011364
3.08,0.0011786
3.15,0.0012227
3.22,0.0012689
3.29,0.0013176
3.36,0.001369
3.43,0.0014231
3.5,0.0014801
3.57,0.0015401
3.64,0.0016034
3.71,0.0016702
3.78,0.0017406
3.85,0.0018146
3.92,0.0018925
3.99,0.0019747
4.06,0.0020616
4.13,0.0021536
4.2,0.0022511
4.27,0.0023536
4.34,0.0024604
4.41,0.0025702
4.48,0.0026829
4.55,0.0027989
4.62,0.002919
4.69,0.0030431
4.76,0.0031697
4.83,0.0032958
4.9,0.0034184
4.97,0.0035351
5.04,0.0036451
5.11,0.0037476
5.18,0.0038424
5.25,0.0039295
5.32,0.0040099
5.39,0.0040853
5.46,0.0041584
5.53,0.0042314
5.6,0.0043057
5.67,0.0043817
5.74,0.0044587
5.81,0.0045351
5.88,0.0046099
5.95,0.0046828
6.02,0.0047543
6.09,0.0048249
6.16,0.0048947
6.23,0.0049639
6.3,0.0050336
6.37,0.0051059
6.44,0.0051833
6.51,0.0052682
6.58,0.0053616
6.65,0.0054638
6.72,0.0055738
6.79,0.0056905
6.86,0.0058111
6.93,0.0059319
7,0.0060471
7.07,0.0061519
7.14,0.0062453
7.21,0.0063305
7.28,0.0064148
7.35,0.0065072
7.42,0.0066155
7.49,0.0067426
7.56,0.006885
7.63,0.0070359
7.7,0.007194
7.77,0.0073614
7.84,0.0075283
7.91,0.0076695
7.98,0.0077681
8.05,0.0078269
8.12,0.0078593
8.19,0.0078759
8.26,0.0078812
8.33,0.0078747
8.4,0.0078469
8.47,0.0077979
8.54,0.0077455
8.61,0.0076879
8.68,0.007607
8.75,0.0075009
8.82,0.0073948
8.89,0.0073114
8.96,0.0072529
9.03,0.007222
9.1,0.0072193
9.17,0.0072365
9.24,0.0072649
9.31,0.0073015
9.38,0.0073431
9.45,0.0073822
9.52,0.0074102
9.59,0.0074239
9.66,0.0074255
9.73,0.0074203
9.8,0.007412
9.87,0.0073984
9.94,0.0073715
10.01,0.0073245
10.08,0.0072548
10.15,0.0071656
10.22,0.007064
10.29,0.0069582
10.36,0.0068545
10.43,0.0067554
10.5,0.0066608
10.57,0.0065704
10.64,0.0064849
10.71,0.0064046
10.78,0.0063299
10.85,0.0062606
10.92,0.0061949
10.99,0.0061313
11.06,0.0060702
11.13,0.0060124
11.2,0.0059575
11.27,0.0059022
11.34,0.0058404
11.41,0.0057679
11.48,0.0056844
11.55,0.0055923
11.62,0.0054948
11.69,0.0053951
11.76,0.0052965
11.83,0.0052014
11.9,0.0051106
11.97,0.0050244
12.04,0.0049426
12.11,0.0048657
12.18,0.0047946
12.25,0.0047297
12.32,0.0046704
12.39,0.0046155
12.46,0.004564
12.53,0.0045157
12.6,0.0044705
12.67,0.0044283
12.74,0.0043886
12.81,0.0043508
12.88,0.0043144
12.95,0.0042795
13.02,0.0042463
13.09,0.0042153
13.16,0.0041867
13.23,0.0041606
13.3,0.0041373
13.37,0.0041164
13.44,0.0040979
13.51,0.0040816
13.58,0.0040673
13.65,0.0040549
13.72,0.0040441
13.79,0.0040346
13.86,0.0040257
13.93,0.0040164
14,0.0040056
14.07,0.0039923
14.14,0.0039758
14.21,0.0039556
14.28,0.0039319
14.35,0.0039051
14.42,0.0038756
14.49,0.0038438
14.56,0.0038101
14.63,0.0037748
14.7,0.0037384
14.77,0.0037014
14.84,0.0036642
14.91,0.0036273
14.98,0.0035908


==> figs/data/tgv_acmhd_p3_z8.00_6.25e-3.csv <==
t,en
0.07,0.00046868
0.14,0.00046928
0.21,0.00047045
0.28,0.0004719
0.35,0.00047381
0.42,0.00047642
0.49,0.00047951
0.56,0.00048297
0.63,0.00048702
0.7,0.00049172
0.77,0.00049692
0.84,0.00050266
0.91,0.00050904
0.98,0.00051608
1.05,0.00052373
1.12,0.00053205
1.19,0.00054108
1.26,0.00055084
1.33,0.00056133
1.4,0.00057261
1.47,0.0005847
1.54,0.00059763
1.61,0.00061144
1.68,0.00062615
1.75,0.0006418
1.82,0.00065843
1.89,0.00067608
1.96,0.00069477
2.03,0.00071454
2.1,0.00073546
2.17,0.00075755
2.24,0.00078084
2.31,0.00080539
2.38,0.00083125
2.45,0.00085844
2.52,0.00088701
2.59,0.00091703
2.66,0.00094854
2.73,0.00098157
2.8,0.0010162
2.87,0.0010524
2.94,0.0010904
3.01,0.0011302
3.08,0.001172
3.15,0.0012158
3.22,0.0012618
3.29,0.0013103
3.36,0.0013616
3.43,0.001416
3.5,0.0014741
3.57,0.0015362
3.64,0.0016029
3.71,0.0016749
3.78,0.0017524
3.85,0.0018359
3.92,0.0019254
3.99,0.002021
4.06,0.0021234
4.13,0.002233
4.2,0.0023492
4.27,0.0024701
4.34,0.0025952
4.41,0.0027253
4.48,0.0028609
4.55,0.0030011
4.62,0.003144
4.69,0.0032871
4.76,0.0034294
4.83,0.00357
4.9,0.0037073
4.97,0.0038399
5.04,0.0039678
5.11,0.0040906
5.18,0.004207
5.25,0.004314
5.32,0.0044097
5.39,0.0044954
5.46,0.0045753
5.53,0.0046535
5.6,0.0047329
5.67,0.0048155
5.74,0.004904
5.81,0.0049994
5.88,0.0051008
5.95,0.0052067
6.02,0.0053138
6.09,0.0054189
6.16,0.0055246
6.23,0.0056356
6.3,0.0057517
6.37,0.0058685
6.44,0.0059816
6.51,0.0060891
6.58,0.0061931
6.65,0.0062957
6.72,0.0063949
6.79,0.0064909
6.86,0.0065859
6.93,0.0066835
7,0.0067885
7.07,0.006901
7.14,0.0070232
7.21,0.0071519
7.28,0.0072798
7.35,0.0074139
7.42,0.0075741
7.49,0.0077685
7.56,0.007984
7.63,0.0081917
7.7,0.0083782
7.77,0.0085518
7.84,0.0087265
7.91,0.0089177
7.98,0.0091252
8.05,0.0093286
8.12,0.0094957
8.19,0.0096129
8.26,0.0096897
8.33,0.0097527
8.4,0.0098424
8.47,0.0099321
8.54,0.010021
8.61,0.01015
8.68,0.010251
8.75,0.010268
8.82,0.010258
8.89,0.010234
8.96,0.010191
9.03,0.010127
9.1,0.010003
9.17,0.0098805
9.24,0.009756
9.31,0.009634
9.38,0.0095423
9.45,0.0094687
9.52,0.0094086
9.59,0.0093833
9.66,0.0093722
9.73,0.0093541
9.8,0.0093457
9.87,0.0093577
9.94,0.0093753
10.01,0.0093958
10.08,0.0094193
10.15,0.0094358
10.22,0.0094595
10.29,0.0094899
10.36,0.009513
10.43,0.0095237
10.5,0.0095113
10.57,0.0094829
10.64,0.0094525
10.71,0.0094153
10.78,0.0093614
10.85,0.0092868
10.92,0.0092003
10.99,0.009123
11.06,0.0090526
11.13,0.0089754
11.2,0.0088931
11.27,0.008808
11.34,0.0087177
11.41,0.0086184
11.48,0.0085129
11.55,0.0084127
11.62,0.0083183
11.69,0.0082237
11.76,0.0081192
11.83,0.0079961
11.9,0.0078624
11.97,0.0077294
12.04,0.0076006
12.11,0.0074714
12.18,0.0073309
12.25,0.0071765
12.32,0.0070136
12.39,0.0068471
12.46,0.0066784
12.53,0.0065132
12.6,0.0063609
12.67,0.0062244
12.74,0.0060972
12.81,0.0059757
12.88,0.0058593
12.95,0.0057463
13.02,0.0056352
13.09,0.0055274
13.16,0.0054251
13.23,0.0053278
13.3,0.0052349
13.37,0.0051468
13.44,0.0050632
13.51,0.0049826
13.58,0.0049032
13.65,0.0048245
13.72,0.0047479
13.79,0.0046754
13.86,0.0046074
13.93,0.0045436
14,0.004482
14.07,0.0044193
14.14,0.0043539
14.21,0.0042874
14.28,0.0042233
14.35,0.0041632
14.42,0.0041057
14.49,0.0040498
14.56,0.003997
14.63,0.0039499
14.7,0.0039085
14.77,0.003869
14.84,0.0038278
14.91,0.0037849
14.98,0.0037437


==> figs/data/tgv_acmhd_p4_z6.60_6.25e-3.csv <==
t,en
0.07,0.00046858
0.14,0.00046919
0.21,0.00047038
0.28,0.00047179
0.35,0.00047377
0.42,0.0004764
0.49,0.00047937
0.56,0.00048287
0.63,0.00048703
0.7,0.00049163
0.77,0.00049679
0.84,0.00050261
0.91,0.00050899
0.98,0.00051597
1.05,0.00052364
1.12,0.00053197
1.19,0.00054099
1.26,0.00055074
1.33,0.00056124
1.4,0.00057251
1.47,0.0005846
1.54,0.00059752
1.61,0.00061132
1.68,0.00062603
1.75,0.00064168
1.82,0.0006583
1.89,0.00067595
1.96,0.00069463
2.03,0.00071441
2.1,0.00073531
2.17,0.00075738
2.24,0.00078065
2.31,0.00080517
2.38,0.00083097
2.45,0.0008581
2.52,0.00088661
2.59,0.00091653
2.66,0.00094791
2.73,0.00098081
2.8,0.0010153
2.87,0.0010514
2.94,0.0010892
3.01,0.0011288
3.08,0.0011704
3.15,0.001214
3.22,0.0012598
3.29,0.0013082
3.36,0.0013593
3.43,0.0014137
3.5,0.0014717
3.57,0.001534
3.64,0.0016012
3.71,0.001674
3.78,0.0017529
3.85,0.0018386
3.92,0.0019313
3.99,0.0020313
4.06,0.0021387
4.13,0.002253
4.2,0.0023732
4.27,0.0024989
4.34,0.002631
4.41,0.0027692
4.48,0.0029115
4.55,0.003058
4.62,0.003208
4.69,0.0033588
4.76,0.0035081
4.83,0.0036539
4.9,0.0037945
4.97,0.0039284
5.04,0.0040549
5.11,0.0041737
5.18,0.0042847
5.25,0.0043888
5.32,0.0044868
5.39,0.0045792
5.46,0.004667
5.53,0.0047518
5.6,0.0048365
5.67,0.0049248
5.74,0.005019
5.81,0.005119
5.88,0.0052245
5.95,0.0053355
6.02,0.0054517
6.09,0.0055737
6.16,0.0057025
6.23,0.0058368
6.3,0.0059736
6.37,0.006109
6.44,0.0062382
6.51,0.006356
6.58,0.0064597
6.65,0.006549
6.72,0.0066241
6.79,0.006694
6.86,0.006771
6.93,0.0068612
7,0.0069662
7.07,0.0070903
7.14,0.007235
7.21,0.0073968
7.28,0.0075683
7.35,0.0077569
7.42,0.007969
7.49,0.0081886
7.56,0.0084034
7.63,0.0086086
7.7,0.0088015
7.77,0.0089954
7.84,0.0091969
7.91,0.0094056
7.98,0.0096178
8.05,0.0098102
8.12,0.0099713
8.19,0.010115
8.26,0.010255
8.33,0.010399
8.4,0.010546
8.47,0.010699
8.54,0.010824
8.61,0.010943
8.68,0.011041
8.75,0.011081
8.82,0.011092
8.89,0.011065
8.96,0.011012
9.03,0.010939
9.1,0.01086
9.17,0.01077
9.24,0.010693
9.31,0.010616
9.38,0.01055
9.45,0.010505
9.52,0.010483
9.59,0.010474
9.66,0.010467
9.73,0.010459
9.8,0.010449
9.87,0.010428
9.94,0.0104
10.01,0.010367
10.08,0.010331
10.15,0.010299
10.22,0.010263
10.29,0.010213
10.36,0.010148
10.43,0.010067
10.5,0.0099853
10.57,0.0099079
10.64,0.0098229
10.71,0.0097326
10.78,0.0096442
10.85,0.0095515
10.92,0.0094505
10.99,0.0093413
11.06,0.0092327
11.13,0.009127
11.2,0.0090174
11.27,0.0089003
11.34,0.0087795
11.41,0.0086569
11.48,0.0085343
11.55,0.0084108
11.62,0.0082834
11.69,0.0081507
11.76,0.0080137
11.83,0.0078727
11.9,0.0077316
11.97,0.0075966
12.04,0.0074695
12.11,0.0073502
12.18,0.0072354
12.25,0.0071216
12.32,0.0070123
12.39,0.0069114
12.46,0.0068144
12.53,0.0067172
12.6,0.0066188
12.67,0.0065205
12.74,0.0064246
12.81,0.0063313
12.88,0.0062403
12.95,0.0061515
13.02,0.0060654
13.09,0.0059818
13.16,0.0058995
13.23,0.0058187
13.3,0.005741
13.37,0.0056664
13.44,0.0055932
13.51,0.0055212
13.58,0.0054502
13.65,0.0053796
13.72,0.0053088
13.79,0.0052378
13.86,0.0051679
13.93,0.0051002
14,0.005034
14.07,0.0049689
14.14,0.004906
14.21,0.0048462
14.28,0.0047892
14.35,0.0047335
14.42,0.0046789
14.49,0.0046255
14.56,0.004573
14.63,0.0045207
14.7,0.0044688
14.77,0.0044176
14.84,0.0043672
14.91,0.0043179
14.98,0.0042704


==> figs/data/tgv_enst_acm_p2.csv <==
t20,en20,t22,en22,t24,en24,t26,en26,t28,en28,t30,en30,t32,en32,t34,en34,t36,en36,t38,en38,t40,en40,t42,en42,t44,en44,t46,en46,t48,en48,t50,en50,t52,en52,t54,en54,t56,en56,t58,en58,t60,en60,t62,en62,t64,en64,t66,en66,t68,en68,t70,en70,t72,en72,t74,en74,t76,en76,t78,en78,t80,en80
7.5,0.0073895,7.5,0.0073908,7.5,0.0073908,7.5,0.0073915,7.5,0.0073897,7.5,0.0073887,7.5,0.0073884,7.5,0.0073879,7.5,0.0073885,7.5,0.0073869,7.5,0.007388,7.5,0.0073865,7.5,0.0073855,7.5,0.0073847,7.5,0.007384,7.5,0.0073835,7.5,0.0073828,7.5,0.0073815,7.5,0.0073803,7.5,0.0073795,7.5,0.0073787,7.5,0.0073783,7.5,0.0073776,7.5,0.0073767,7.5,0.0073763,7.5,0.0073753,7.5,0.0073749,7.5,0.0073743,7.5,0.0073739,7.5,0.0073732,7.5,0.0073723
7.51,0.0074153,7.51,0.0074165,7.51,0.0074166,7.51,0.0074173,7.51,0.0074154,7.51,0.0074146,7.51,0.0074142,7.51,0.0074137,7.51,0.0074143,7.51,0.0074128,7.51,0.0074138,7.51,0.0074124,7.51,0.0074113,7.51,0.0074105,7.51,0.0074098,7.51,0.0074094,7.51,0.0074087,7.51,0.0074073,7.51,0.0074061,7.51,0.0074053,7.51,0.0074046,7.51,0.0074041,7.51,0.0074034,7.51,0.0074025,7.51,0.0074021,7.51,0.0074011,7.51,0.0074007,7.51,0.0074001,7.51,0.0073997,7.51,0.007399,7.51,0.0073981
7.52,0.0074415,7.52,0.0074426,7.52,0.0074427,7.52,0.0074434,7.52,0.0074415,7.52,0.0074408,7.52,0.0074403,7.52,0.0074398,7.52,0.0074404,7.52,0.0074389,7.52,0.00744,7.52,0.0074385,7.52,0.0074375,7.52,0.0074366,7.52,0.0074359,7.52,0.0074355,7.52,0.0074348,7.52,0.0074334,7.52,0.0074322,7.52,0.0074314,7.52,0.0074306,7.52,0.0074301,7.52,0.0074295,7.52,0.0074285,7.52,0.0074281,7.52,0.0074271,7.52,0.0074267,7.52,0.0074261,7.52,0.0074257,7.52,0.007425,7.52,0.0074241
7.53,0.0074681,7.53,0.0074689,7.53,0.0074692,7.53,0.0074699,7.53,0.0074679,7.53,0.0074673,7.53,0.0074667,7.53,0.0074663,7.53,0.0074669,7.53,0.0074653,7.53,0.0074664,7.53,0.0074649,7.53,0.0074639,7.53,0.007463,7.53,0.0074623,7.53,0.0074619,7.53,0.0074611,7.53,0.0074597,7.53,0.0074585,7.53,0.0074576,7.53,0.0074569,7.53,0.0074564,7.53,0.0074557,7.53,0.0074548,7.53,0.0074544,7.53,0.0074533,7.53,0.0074529,7.53,0.0074523,7.53,0.0074519,7.53,0.0074512,7.53,0.0074502
7.54,0.0074951,7.54,0.0074956,7.54,0.007496,7.54,0.0074966,7.54,0.0074947,7.54,0.0074941,7.54,0.0074934,7.54,0.007493,7.54,0.0074935,7.54,0.007492,7.54,0.007493,7.54,0.0074916,7.54,0.0074905,7.54,0.0074896,7.54,0.0074888,7.54,0.0074884,7.54,0.0074876,7.54,0.0074862,7.54,0.007485,7.54,0.0074841,7.54,0.0074833,7.54,0.0074828,7.54,0.0074821,7.54,0.0074812,7.54,0.0074807,7.54,0.0074797,7.54,0.0074793,7.54,0.0074786,7.54,0.0074782,7.54,0.0074775,7.54,0.0074765
7.55,0.0075223,7.55,0.0075225,7.55,0.007523,7.55,0.0075236,7.55,0.0075216,7.55,0.0075211,7.55,0.0075203,7.55,0.0075199,7.55,0.0075204,7.55,0.0075189,7.55,0.0075199,7.55,0.0075184,7.55,0.0075173,7.55,0.0075164,7.55,0.0075156,7.55,0.0075151,7.55,0.0075143,7.55,0.0075129,7.55,0.0075116,7.55,0.0075107,7.55,0.0075099,7.55,0.0075094,7.55,0.0075086,7.55,0.0075076,7.55,0.0075072,7.55,0.0075061,7.55,0.0075057,7.55,0.007505,7.55,0.0075046,7.55,0.0075038,7.55,0.0075028
7.56,0.0075498,7.56,0.0075496,7.56,0.0075503,7.56,0.0075507,7.56,0.0075488,7.56,0.0075483,7.56,0.0075473,7.56,0.007547,7.56,0.0075474,7.56,0.0075459,7.56,0.0075469,7.56,0.0075454,7.56,0.0075442,7.56,0.0075432,7.56,0.0075424,7.56,0.0075419,7.56,0.0075411,7.56,0.0075396,7.56,0.0075383,7.56,0.0075374,7.56,0.0075366,7.56,0.007536,7.56,0.0075352,7.56,0.0075342,7.56,0.0075337,7.56,0.0075326,7.56,0.0075322,7.56,0.0075314,7.56,0.007531,7.56,0.0075302,7.56,0.0075292
7.57,0.0075774,7.57,0.0075768,7.57,0.0075778,7.57,0.007578,7.57,0.0075761,7.57,0.0075756,7.57,0.0075745,7.57,0.0075742,7.57,0.0075746,7.57,0.007573,7.57,0.0075739,7.57,0.0075724,7.57,0.0075712,7.57,0.0075702,7.57,0.0075693,7.57,0.0075688,7.57,0.0075679,7.57,0.0075664,7.57,0.0075651,7.57,0.0075641,7.57,0.0075632,7.57,0.0075626,7.57,0.0075618,7.57,0.0075608,7.57,0.0075603,7.57,0.0075591,7.57,0.0075586,7.57,0.0075579,7.57,0.0075574,7.57,0.0075566,7.57,0.0075555
7.58,0.0076052,7.58,0.0076042,7.58,0.0076053,7.58,0.0076053,7.58,0.0076036,7.58,0.007603,7.58,0.0076018,7.58,0.0076015,7.58,0.0076018,7.58,0.0076002,7.58,0.007601,7.58,0.0075995,7.58,0.0075982,7.58,0.0075972,7.58,0.0075963,7.58,0.0075957,7.58,0.0075948,7.58,0.0075932,7.58,0.0075919,7.58,0.0075908,7.58,0.0075899,7.58,0.0075893,7.58,0.0075884,7.58,0.0075873,7.58,0.0075868,7.58,0.0075856,7.58,0.0075851,7.58,0.0075843,7.58,0.0075837,7.58,0.0075829,7.58,0.0075818
7.59,0.0076331,7.59,0.0076316,7.59,0.007633,7.59,0.0076327,7.59,0.0076311,7.59,0.0076304,7.59,0.0076291,7.59,0.0076288,7.59,0.007629,7.59,0.0076274,7.59,0.0076281,7.59,0.0076266,7.59,0.0076252,7.59,0.0076241,7.59,0.0076232,7.59,0.0076226,7.59,0.0076216,7.59,0.00762,7.59,0.0076186,7.59,0.0076175,7.59,0.0076165,7.59,0.0076158,7.59,0.0076149,7.59,0.0076138,7.59,0.0076132,7.59,0.007612,7.59,0.0076114,7.59,0.0076106,7.59,0.00761,7.59,0.0076091,7.59,0.007608
7.6,0.007661,7.6,0.0076591,7.6,0.0076606,7.6,0.0076601,7.6,0.0076585,7.6,0.0076577,7.6,0.0076564,7.6,0.0076561,7.6,0.0076561,7.6,0.0076545,7.6,0.0076552,7.6,0.0076536,7.6,0.0076522,7.6,0.007651,7.6,0.00765,7.6,0.0076494,7.6,0.0076483,7.6,0.0076467,7.6,0.0076452,7.6,0.007644,7.6,0.007643,7.6,0.0076423,7.6,0.0076413,7.6,0.0076402,7.6,0.0076395,7.6,0.0076382,7.6,0.0076376,7.6,0.0076367,7.6,0.0076361,7.6,0.0076352,7.6,0.007634
7.61,0.0076888,7.61,0.0076865,7.61,0.0076882,7.61,0.0076874,7.61,0.007686,7.61,0.007685,7.61,0.0076836,7.61,0.0076832,7.61,0.0076832,7.61,0.0076816,7.61,0.0076821,7.61,0.0076805,7.61,0.007679,7.61,0.0076778,7.61,0.0076767,7.61,0.007676,7.61,0.0076749,7.61,0.0076732,7.61,0.0076716,7.61,0.0076704,7.61,0.0076694,7.61,0.0076686,7.61,0.0076676,7.61,0.0076663,7.61,0.0076656,7.61,0.0076643,7.61,0.0076636,7.61,0.0076627,7.61,0.0076621,7.61,0.0076611,7.61,0.0076598
7.62,0.0077165,7.62,0.0077138,7.62,0.0077156,7.62,0.0077146,7.62,0.0077133,7.62,0.0077121,7.62,0.0077107,7.62,0.0077102,7.62,0.0077101,7.62,0.0077085,7.62,0.0077089,7.62,0.0077072,7.62,0.0077057,7.62,0.0077044,7.62,0.0077032,7.62,0.0077025,7.62,0.0077013,7.62,0.0076995,7.62,0.0076979,7.62,0.0076967,7.62,0.0076956,7.62,0.0076947,7.62,0.0076936,7.62,0.0076923,7.62,0.0076916,7.62,0.0076902,7.62,0.0076895,7.62,0.0076885,7.62,0.0076878,7.62,0.0076867,7.62,0.0076855
7.63,0.0077441,7.63,0.0077409,7.63,0.0077429,7.63,0.0077417,7.63,0.0077404,7.63,0.0077391,7.63,0.0077376,7.63,0.0077371,7.63,0.0077369,7.63,0.0077352,7.63,0.0077355,7.63,0.0077338,7.63,0.0077321,7.63,0.0077308,7.63,0.0077295,7.63,0.0077287,7.63,0.0077275,7.63,0.0077257,7.63,0.007724,7.63,0.0077227,7.63,0.0077215,7.63,0.0077206,7.63,0.0077194,7.63,0.0077181,7.63,0.0077173,7.63,0.0077158,7.63,0.007715,7.63,0.007714,7.63,0.0077132,7.63,0.0077122,7.63,0.0077108
7.64,0.0077714,7.64,0.0077679,7.64,0.00777,7.64,0.0077685,7.64,0.0077674,7.64,0.0077658,7.64,0.0077643,7.64,0.0077637,7.64,0.0077634,7.64,0.0077616,7.64,0.0077619,7.64,0.0077601,7.64,0.0077583,7.64,0.0077569,7.64,0.0077556,7.64,0.0077548,7.64,0.0077534,7.64,0.0077516,7.64,0.0077498,7.64,0.0077484,7.64,0.0077472,7.64,0.0077462,7.64,0.007745,7.64,0.0077436,7.64,0.0077427,7.64,0.0077412,7.64,0.0077404,7.64,0.0077393,7.64,0.0077384,7.64,0.0077373,7.64,0.0077359
7.65,0.0077986,7.65,0.0077948,7.65,0.0077969,7.65,0.0077952,7.65,0.0077941,7.65,0.0077923,7.65,0.0077908,7.65,0.0077901,7.65,0.0077897,7.65,0.0077878,7.65,0.007788,7.65,0.0077861,7.65,0.0077843,7.65,0.0077828,7.65,0.0077815,7.65,0.0077805,7.65,0.0077791,7.65,0.0077772,7.65,0.0077753,7.65,0.0077739,7.65,0.0077726,7.65,0.0077716,7.65,0.0077703,7.65,0.0077688,7.65,0.0077678,7.65,0.0077663,7.65,0.0077654,7.65,0.0077642,7.65,0.0077633,7.65,0.0077621,7.65,0.0077607
7.66,0.0078254,7.66,0.0078213,7.66,0.0078235,7.66,0.0078215,7.66,0.0078206,7.66,0.0078186,7.66,0.007817,7.66,0.0078161,7.66,0.0078157,7.66,0.0078138,7.66,0.0078139,7.66,0.0078119,7.66,0.00781,7.66,0.0078084,7.66,0.007807,7.66,0.007806,7.66,0.0078045,7.66,0.0078025,7.66,0.0078006,7.66,0.007799,7.66,0.0077977,7.66,0.0077966,7.66,0.0077952,7.66,0.0077937,7.66,0.0077927,7.66,0.007791,7.66,0.0077901,7.66,0.0077889,7.66,0.0077879,7.66,0.0077867,7.66,0.0077851
7.67,0.0078519,7.67,0.0078476,7.67,0.0078498,7.67,0.0078476,7.67,0.0078467,7.67,0.0078445,7.67,0.0078429,7.67,0.0078419,7.67,0.0078414,7.67,0.0078394,7.67,0.0078394,7.67,0.0078373,7.67,0.0078353,7.67,0.0078337,7.67,0.0078322,7.67,0.0078311,7.67,0.0078295,7.67,0.0078274,7.67,0.0078255,7.67,0.0078239,7.67,0.0078225,7.67,0.0078213,7.67,0.0078199,7.67,0.0078183,7.67,0.0078172,7.67,0.0078155,7.67,0.0078144,7.67,0.0078132,7.67,0.0078121,7.67,0.0078108,7.67,0.0078092
7.68,0.0078781,7.68,0.0078737,7.68,0.0078758,7.68,0.0078734,7.68,0.0078725,7.68,0.0078701,7.68,0.0078685,7.68,0.0078673,7.68,0.0078668,7.68,0.0078646,7.68,0.0078645,7.68,0.0078624,7.68,0.0078603,7.68,0.0078586,7.68,0.007857,7.68,0.0078558,7.68,0.0078542,7.68,0.0078521,7.68,0.00785,7.68,0.0078483,7.68,0.0078469,7.68,0.0078456,7.68,0.0078441,7.68,0.0078425,7.68,0.0078413,7.68,0.0078395,7.68,0.0078384,7.68,0.0078371,7.68,0.007836,7.68,0.0078346,7.68,0.007833
7.69,0.007904,7.69,0.0078994,7.69,0.0079014,7.69,0.0078988,7.69,0.007898,7.69,0.0078953,7.69,0.0078937,7.69,0.0078924,7.69,0.0078918,7.69,0.0078895,7.69,0.0078894,7.69,0.0078871,7.69,0.0078849,7.69,0.0078832,7.69,0.0078815,7.69,0.0078803,7.69,0.0078786,7.69,0.0078763,7.69,0.0078742,7.69,0.0078725,7.69,0.0078709,7.69,0.0078696,7.69,0.0078681,7.69,0.0078663,7.69,0.0078651,7.69,0.0078633,7.69,0.0078621,7.69,0.0078607,7.69,0.0078595,7.69,0.0078581,7.69,0.0078564
7.7,0.0079294,7.7,0.0079248,7.7,0.0079266,7.7,0.0079239,7.7,0.0079231,7.7,0.0079202,7.7,0.0079186,7.7,0.0079171,7.7,0.0079164,7.7,0.0079141,7.7,0.0079138,7.7,0.0079115,7.7,0.0079092,7.7,0.0079074,7.7,0.0079056,7.7,0.0079043,7.7,0.0079025,7.7,0.0079003,7.7,0.007898,7.7,0.0078962,7.7,0.0078946,7.7,0.0078932,7.7,0.0078916,7.7,0.0078898,7.7,0.0078885,7.7,0.0078866,7.7,0.0078854,7.7,0.0078839,7.7,0.0078827,7.7,0.0078812,7.7,0.0078794
7.71,0.0079545,7.71,0.0079498,7.71,0.0079514,7.71,0.0079486,7.71,0.0079478,7.71,0.0079447,7.71,0.007943,7.71,0.0079415,7.71,0.0079407,7.71,0.0079382,7.71,0.0079379,7.71,0.0079355,7.71,0.0079331,7.71,0.0079312,7.71,0.0079294,7.71,0.007928,7.71,0.0079261,7.71,0.0079238,7.71,0.0079215,7.71,0.0079196,7.71,0.0079179,7.71,0.0079165,7.71,0.0079148,7.71,0.0079129,7.71,0.0079115,7.71,0.0079096,7.71,0.0079083,7.71,0.0079067,7.71,0.0079055,7.71,0.0079039,7.71,0.0079021
7.72,0.0079791,7.72,0.0079745,7.72,0.0079759,7.72,0.007973,7.72,0.0079721,7.72,0.0079688,7.72,0.0079671,7.72,0.0079654,7.72,0.0079646,7.72,0.007962,7.72,0.0079616,7.72,0.0079591,7.72,0.0079566,7.72,0.0079547,7.72,0.0079527,7.72,0.0079513,7.72,0.0079494,7.72,0.0079469,7.72,0.0079445,7.72,0.0079426,7.72,0.0079409,7.72,0.0079393,7.72,0.0079376,7.72,0.0079356,7.72,0.0079342,7.72,0.0079322,7.72,0.0079308,7.72,0.0079292,7.72,0.0079279,7.72,0.0079262,7.72,0.0079243
7.73,0.0080033,7.73,0.0079988,7.73,0.0079999,7.73,0.0079969,7.73,0.007996,7.73,0.0079925,7.73,0.0079908,7.73,0.0079889,7.73,0.007988,7.73,0.0079853,7.73,0.0079849,7.73,0.0079823,7.73,0.0079798,7.73,0.0079777,7.73,0.0079757,7.73,0.0079742,7.73,0.0079722,7.73,0.0079697,7.73,0.0079672,7.73,0.0079652,7.73,0.0079634,7.73,0.0079618,7.73,0.00796,7.73,0.007958,7.73,0.0079565,7.73,0.0079544,7.73,0.0079529,7.73,0.0079513,7.73,0.0079499,7.73,0.0079482,7.73,0.0079462
7.74,0.0080271,7.74,0.0080227,7.74,0.0080235,7.74,0.0080205,7.74,0.0080195,7.74,0.0080158,7.74,0.0080141,7.74,0.008012,7.74,0.0080111,7.74,0.0080083,7.74,0.0080078,7.74,0.0080051,7.74,0.0080025,7.74,0.0080004,7.74,0.0079983,7.74,0.0079967,7.74,0.0079946,7.74,0.007992,7.74,0.0079895,7.74,0.0079874,7.74,0.0079856,7.74,0.0079839,7.74,0.007982,7.74,0.00798,7.74,0.0079784,7.74,0.0079762,7.74,0.0079747,7.74,0.007973,7.74,0.0079716,7.74,0.0079698,7.74,0.0079678
7.75,0.0080505,7.75,0.0080462,7.75,0.0080466,7.75,0.0080437,7.75,0.0080425,7.75,0.0080387,7.75,0.008037,7.75,0.0080347,7.75,0.0080338,7.75,0.0080308,7.75,0.0080302,7.75,0.0080274,7.75,0.0080248,7.75,0.0080226,7.75,0.0080204,7.75,0.0080188,7.75,0.0080167,7.75,0.008014,7.75,0.0080114,7.75,0.0080093,7.75,0.0080074,7.75,0.0080056,7.75,0.0080037,7.75,0.0080016,7.75,0.0079999,7.75,0.0079977,7.75,0.0079961,7.75,0.0079944,7.75,0.0079929,7.75,0.007991,7.75,0.007989
7.76,0.0080734,7.76,0.0080694,7.76,0.0080694,7.76,0.0080664,7.76,0.0080651,7.76,0.0080612,7.76,0.0080594,7.76,0.008057,7.76,0.008056,7.76,0.0080529,7.76,0.0080523,7.76,0.0080494,7.76,0.0080467,7.76,0.0080445,7.76,0.0080422,7.76,0.0080405,7.76,0.0080383,7.76,0.0080356,7.76,0.0080329,7.76,0.0080307,7.76,0.0080288,7.76,0.008027,7.76,0.008025,7.76,0.0080228,7.76,0.0080211,7.76,0.0080188,7.76,0.0080172,7.76,0.0080154,7.76,0.0080138,7.76,0.0080119,7.76,0.0080098
7.77,0.0080959,7.77,0.0080921,7.77,0.0080917,7.77,0.0080888,7.77,0.0080873,7.77,0.0080833,7.77,0.0080814,7.77,0.0080789,7.77,0.0080778,7.77,0.0080746,7.77,0.008074,7.77,0.008071,7.77,0.0080682,7.77,0.0080659,7.77,0.0080636,7.77,0.0080618,7.77,0.0080596,7.77,0.0080568,7.77,0.0080541,7.77,0.0080518,7.77,0.0080498,7.77,0.0080479,7.77,0.0080459,7.77,0.0080436,7.77,0.0080419,7.77,0.0080395,7.77,0.0080379,7.77,0.008036,7.77,0.0080344,7.77,0.0080324,7.77,0.0080303
7.78,0.008118,7.78,0.0081143,7.78,0.0081135,7.78,0.0081107,7.78,0.008109,7.78,0.0081049,7.78,0.008103,7.78,0.0081004,7.78,0.0080992,7.78,0.0080959,7.78,0.0080952,7.78,0.0080922,7.78,0.0080894,7.78,0.008087,7.78,0.0080846,7.78,0.0080827,7.78,0.0080804,7.78,0.0080776,7.78,0.0080748,7.78,0.0080725,7.78,0.0080704,7.78,0.0080685,7.78,0.0080664,7.78,0.0080641,7.78,0.0080623,7.78,0.0080599,7.78,0.0080582,7.78,0.0080563,7.78,0.0080546,7.78,0.0080526,7.78,0.0080504
7.79,0.0081396,7.79,0.0081362,7.79,0.0081349,7.79,0.0081321,7.79,0.0081302,7.79,0.0081261,7.79,0.0081242,7.79,0.0081214,7.79,0.0081202,7.79,0.0081168,7.79,0.008116,7.79,0.0081129,7.79,0.0081101,7.79,0.0081076,7.79,0.0081051,7.79,0.0081032,7.79,0.0081009,7.79,0.008098,7.79,0.0080952,7.79,0.0080928,7.79,0.0080907,7.79,0.0080887,7.79,0.0080866,7.79,0.0080842,7.79,0.0080824,7.79,0.0080799,7.79,0.0080782,7.79,0.0080762,7.79,0.0080745,7.79,0.0080725,7.79,0.0080702
7.8,0.0081608,7.8,0.0081576,7.8,0.0081559,7.8,0.0081532,7.8,0.0081511,7.8,0.008147,7.8,0.0081449,7.8,0.008142,7.8,0.0081408,7.8,0.0081372,7.8,0.0081364,7.8,0.0081333,7.8,0.0081304,7.8,0.0081279,7.8,0.0081253,7.8,0.0081234,7.8,0.008121,7.8,0.008118,7.8,0.0081152,7.8,0.0081128,7.8,0.0081106,7.8,0.0081086,7.8,0.0081064,7.8,0.008104,7.8,0.0081021,7.8,0.0080996,7.8,0.0080978,7.8,0.0080958,7.8,0.008094,7.8,0.008092,7.8,0.0080896
7.81,0.0081816,7.81,0.0081786,7.81,0.0081765,7.81,0.0081739,7.81,0.0081715,7.81,0.0081674,7.81,0.0081652,7.81,0.0081622,7.81,0.008161,7.81,0.0081573,7.81,0.0081565,7.81,0.0081532,7.81,0.0081503,7.81,0.0081477,7.81,0.0081451,7.81,0.0081431,7.81,0.0081407,7.81,0.0081377,7.81,0.0081348,7.81,0.0081323,7.81,0.0081301,7.81,0.0081281,7.81,0.0081258,7.81,0.0081234,7.81,0.0081214,7.81,0.0081189,7.81,0.0081171,7.81,0.0081151,7.81,0.0081132,7.81,0.0081111,7.81,0.0081088
7.82,0.008202,7.82,0.0081992,7.82,0.0081967,7.82,0.0081941,7.82,0.0081915,7.82,0.0081874,7.82,0.0081851,7.82,0.0081821,7.82,0.0081807,7.82,0.008177,7.82,0.0081761,7.82,0.0081728,7.82,0.0081698,7.82,0.0081672,7.82,0.0081645,7.82,0.0081625,7.82,0.00816,7.82,0.008157,7.82,0.008154,7.82,0.0081515,7.82,0.0081493,7.82,0.0081472,7.82,0.0081449,7.82,0.0081425,7.82,0.0081404,7.82,0.0081379,7.82,0.008136,7.82,0.008134,7.82,0.0081321,7.82,0.00813,7.82,0.0081276
7.83,0.0082221,7.83,0.0082194,7.83,0.0082165,7.83,0.008214,7.83,0.0082112,7.83,0.0082071,7.83,0.0082046,7.83,0.0082015,7.83,0.0082001,7.83,0.0081963,7.83,0.0081954,7.83,0.008192,7.83,0.008189,7.83,0.0081863,7.83,0.0081836,7.83,0.0081815,7.83,0.008179,7.83,0.0081759,7.83,0.0081729,7.83,0.0081704,7.83,0.0081681,7.83,0.008166,7.83,0.0081637,7.83,0.0081612,7.83,0.0081591,7.83,0.0081566,7.83,0.0081547,7.83,0.0081526,7.83,0.0081507,7.83,0.0081485,7.83,0.0081461
7.84,0.0082418,7.84,0.0082392,7.84,0.008236,7.84,0.0082335,7.84,0.0082304,7.84,0.0082264,7.84,0.0082238,7.84,0.0082206,7.84,0.0082191,7.84,0.0082152,7.84,0.0082142,7.84,0.0082109,7.84,0.0082078,7.84,0.008205,7.84,0.0082023,7.84,0.0082002,7.84,0.0081976,7.84,0.0081945,7.84,0.0081915,7.84,0.0081889,7.84,0.0081866,7.84,0.0081845,7.84,0.0081821,7.84,0.0081796,7.84,0.0081775,7.84,0.0081749,7.84,0.0081729,7.84,0.0081708,7.84,0.0081689,7.84,0.0081667,7.84,0.0081642
7.85,0.0082612,7.85,0.0082587,7.85,0.0082552,7.85,0.0082526,7.85,0.0082494,7.85,0.0082453,7.85,0.0082426,7.85,0.0082394,7.85,0.0082378,7.85,0.0082338,7.85,0.0082328,7.85,0.0082294,7.85,0.0082263,7.85,0.0082234,7.85,0.0082206,7.85,0.0082185,7.85,0.0082159,7.85,0.0082127,7.85,0.0082097,7.85,0.0082071,7.85,0.0082048,7.85,0.0082026,7.85,0.0082002,7.85,0.0081976,7.85,0.0081955,7.85,0.0081929,7.85,0.0081909,7.85,0.0081888,7.85,0.0081868,7.85,0.0081846,7.85,0.0081821
7.86,0.0082804,7.86,0.0082778,7.86,0.008274,7.86,0.0082714,7.86,0.008268,7.86,0.0082639,7.86,0.008261,7.86,0.0082578,7.86,0.0082561,7.86,0.0082521,7.86,0.008251,7.86,0.0082476,7.86,0.0082444,7.86,0.0082415,7.86,0.0082387,7.86,0.0082365,7.86,0.0082338,7.86,0.0082307,7.86,0.0082276,7.86,0.008225,7.86,0.0082226,7.86,0.0082204,7.86,0.0082179,7.86,0.0082154,7.86,0.0082132,7.86,0.0082106,7.86,0.0082086,7.86,0.0082064,7.86,0.0082044,7.86,0.0082021,7.86,0.0081996
7.87,0.0082992,7.87,0.0082966,7.87,0.0082925,7.87,0.0082899,7.87,0.0082863,7.87,0.0082822,7.87,0.0082792,7.87,0.0082759,7.87,0.0082741,7.87,0.0082701,7.87,0.0082689,7.87,0.0082654,7.87,0.0082622,7.87,0.0082593,7.87,0.0082564,7.87,0.0082541,7.87,0.0082515,7.87,0.0082483,7.87,0.0082451,7.87,0.0082425,7.87,0.0082401,7.87,0.0082379,7.87,0.0082354,7.87,0.0082328,7.87,0.0082306,7.87,0.0082279,7.87,0.0082259,7.87,0.0082237,7.87,0.0082217,7.87,0.0082194,7.87,0.0082169
7.88,0.0083179,7.88,0.0083151,7.88,0.0083108,7.88,0.0083081,7.88,0.0083043,7.88,0.0083002,7.88,0.008297,7.88,0.0082937,7.88,0.0082918,7.88,0.0082877,7.88,0.0082865,7.88,0.008283,7.88,0.0082797,7.88,0.0082767,7.88,0.0082738,7.88,0.0082715,7.88,0.0082688,7.88,0.0082655,7.88,0.0082624,7.88,0.0082597,7.88,0.0082573,7.88,0.008255,7.88,0.0082525,7.88,0.0082499,7.88,0.0082477,7.88,0.008245,7.88,0.008243,7.88,0.0082408,7.88,0.0082387,7.88,0.0082364,7.88,0.0082338
7.89,0.0083363,7.89,0.0083333,7.89,0.0083289,7.89,0.008326,7.89,0.008322,7.89,0.008318,7.89,0.0083146,7.89,0.0083113,7.89,0.0083093,7.89,0.0083051,7.89,0.0083038,7.89,0.0083003,7.89,0.0082969,7.89,0.0082939,7.89,0.0082909,7.89,0.0082886,7.89,0.0082858,7.89,0.0082825,7.89,0.0082793,7.89,0.0082766,7.89,0.0082742,7.89,0.0082719,7.89,0.0082694,7.89,0.0082667,7.89,0.0082645,7.89,0.0082618,7.89,0.0082597,7.89,0.0082575,7.89,0.0082554,7.89,0.008253,7.89,0.0082505
7.9,0.0083545,7.9,0.0083513,7.9,0.0083467,7.9,0.0083437,7.9,0.0083395,7.9,0.0083354,7.9,0.0083319,7.9,0.0083285,7.9,0.0083264,7.9,0.0083222,7.9,0.0083208,7.9,0.0083173,7.9,0.0083139,7.9,0.0083108,7.9,0.0083077,7.9,0.0083054,7.9,0.0083026,7.9,0.0082992,7.9,0.008296,7.9,0.0082933,7.9,0.0082908,7.9,0.0082885,7.9,0.0082859,7.9,0.0082832,7.9,0.008281,7.9,0.0082782,7.9,0.0082761,7.9,0.0082739,7.9,0.0082718,7.9,0.0082694,7.9,0.0082668
7.91,0.0083724,7.91,0.008369,7.91,0.0083643,7.91,0.0083611,7.91,0.0083568,7.91,0.0083527,7.91,0.008349,7.91,0.0083456,7.91,0.0083433,7.91,0.0083391,7.91,0.0083376,7.91,0.008334,7.91,0.0083305,7.91,0.0083274,7.91,0.0083243,7.91,0.0083219,7.91,0.0083191,7.91,0.0083157,7.91,0.0083124,7.91,0.0083096,7.91,0.0083071,7.91,0.0083048,7.91,0.0083022,7.91,0.0082995,7.91,0.0082972,7.91,0.0082944,7.91,0.0082923,7.91,0.00829,7.91,0.0082879,7.91,0.0082855,7.91,0.0082828
7.92,0.0083902,7.92,0.0083864,7.92,0.0083816,7.92,0.0083783,7.92,0.0083739,7.92,0.0083696,7.92,0.0083658,7.92,0.0083623,7.92,0.00836,7.92,0.0083557,7.92,0.0083542,7.92,0.0083505,7.92,0.008347,7.92,0.0083438,7.92,0.0083406,7.92,0.0083381,7.92,0.0083353,7.92,0.0083318,7.92,0.0083285,7.92,0.0083257,7.92,0.0083232,7.92,0.0083208,7.92,0.0083181,7.92,0.0083154,7.92,0.0083131,7.92,0.0083103,7.92,0.0083081,7.92,0.0083058,7.92,0.0083037,7.92,0.0083012,7.92,0.0082986
7.93,0.0084078,7.93,0.0084036,7.93,0.0083988,7.93,0.0083952,7.93,0.0083907,7.93,0.0083864,7.93,0.0083825,7.93,0.0083789,7.93,0.0083764,7.93,0.0083721,7.93,0.0083705,7.93,0.0083668,7.93,0.0083631,7.93,0.0083599,7.93,0.0083567,7.93,0.0083541,7.93,0.0083512,7.93,0.0083477,7.93,0.0083444,7.93,0.0083415,7.93,0.0083389,7.93,0.0083366,7.93,0.0083339,7.93,0.0083311,7.93,0.0083287,7.93,0.0083259,7.93,0.0083237,7.93,0.0083214,7.93,0.0083192,7.93,0.0083167,7.93,0.0083141
7.94,0.0084253,7.94,0.0084206,7.94,0.0084158,7.94,0.0084119,7.94,0.0084074,7.94,0.0084029,7.94,0.0083989,7.94,0.0083952,7.94,0.0083926,7.94,0.0083883,7.94,0.0083865,7.94,0.0083828,7.94,0.0083791,7.94,0.0083758,7.94,0.0083725,7.94,0.0083699,7.94,0.0083669,7.94,0.0083634,7.94,0.00836,7.94,0.0083571,7.94,0.0083545,7.94,0.0083521,7.94,0.0083493,7.94,0.0083465,7.94,0.0083441,7.94,0.0083413,7.94,0.008339,7.94,0.0083367,7.94,0.0083345,7.94,0.008332,7.94,0.0083293
7.95,0.0084425,7.95,0.0084374,7.95,0.0084326,7.95,0.0084284,7.95,0.0084238,7.95,0.0084192,7.95,0.0084151,7.95,0.0084113,7.95,0.0084086,7.95,0.0084042,7.95,0.0084024,7.95,0.0083986,7.95,0.0083948,7.95,0.0083914,7.95,0.0083881,7.95,0.0083854,7.95,0.0083824,7.95,0.0083788,7.95,0.0083754,7.95,0.0083724,7.95,0.0083697,7.95,0.0083673,7.95,0.0083645,7.95,0.0083616,7.95,0.0083592,7.95,0.0083563,7.95,0.0083541,7.95,0.0083517,7.95,0.0083495,7.95,0.0083469,7.95,0.0083442
7.96,0.0084596,7.96,0.008454,7.96,0.0084492,7.96,0.0084448,7.96,0.0084401,7.96,0.0084353,7.96,0.0084311,7.96,0.0084272,7.96,0.0084244,7.96,0.0084199,7.96,0.008418,7.96,0.0084142,7.96,0.0084103,7.96,0.0084068,7.96,0.0084034,7.96,0.0084007,7.96,0.0083976,7.96,0.008394,7.96,0.0083905,7.96,0.0083875,7.96,0.0083848,7.96,0.0083823,7.96,0.0083794,7.96,0.0083765,7.96,0.0083741,7.96,0.0083712,7.96,0.0083689,7.96,0.0083664,7.96,0.0083642,7.96,0.0083616,7.96,0.0083588
7.97,0.0084765,7.97,0.0084703,7.97,0.0084657,7.97,0.0084609,7.97,0.0084562,7.97,0.0084512,7.97,0.0084469,7.97,0.0084429,7.97,0.00844,7.97,0.0084354,7.97,0.0084334,7.97,0.0084295,7.97,0.0084256,7.97,0.008422,7.97,0.0084185,7.97,0.0084157,7.97,0.0084126,7.97,0.0084089,7.97,0.0084054,7.97,0.0084023,7.97,0.0083996,7.97,0.008397,7.97,0.0083941,7.97,0.0083912,7.97,0.0083887,7.97,0.0083857,7.97,0.0083834,7.97,0.0083809,7.97,0.0083787,7.97,0.008376,7.97,0.0083732
7.98,0.0084931,7.98,0.0084865,7.98,0.0084819,7.98,0.0084768,7.98,0.0084721,7.98,0.0084669,7.98,0.0084625,7.98,0.0084584,7.98,0.0084553,7.98,0.0084507,7.98,0.0084486,7.98,0.0084446,7.98,0.0084406,7.98,0.008437,7.98,0.0084334,7.98,0.0084306,7.98,0.0084274,7.98,0.0084236,7.98,0.00842,7.98,0.0084169,7.98,0.0084141,7.98,0.0084115,7.98,0.0084085,7.98,0.0084056,7.98,0.008403,7.98,0.0084001,7.98,0.0083977,7.98,0.0083952,7.98,0.0083929,7.98,0.0083902,7.98,0.0083874
7.99,0.0085096,7.99,0.0085025,7.99,0.0084979,7.99,0.0084925,7.99,0.0084877,7.99,0.0084824,7.99,0.0084778,7.99,0.0084737,7.99,0.0084705,7.99,0.0084658,7.99,0.0084636,7.99,0.0084595,7.99,0.0084554,7.99,0.0084518,7.99,0.0084481,7.99,0.0084451,7.99,0.0084419,7.99,0.0084381,7.99,0.0084344,7.99,0.0084313,7.99,0.0084284,7.99,0.0084258,7.99,0.0084227,7.99,0.0084197,7.99,0.0084171,7.99,0.0084141,7.99,0.0084117,7.99,0.0084092,7.99,0.0084068,7.99,0.0084041,7.99,0.0084013
8,0.0085259,8,0.0085183,8,0.0085137,8,0.0085079,8,0.0085032,8,0.0084976,8,0.008493,8,0.0084887,8,0.0084854,8,0.0084807,8,0.0084784,8,0.0084742,8,0.00847,8,0.0084663,8,0.0084625,8,0.0084595,8,0.0084562,8,0.0084523,8,0.0084486,8,0.0084454,8,0.0084425,8,0.0084398,8,0.0084367,8,0.0084336,8,0.008431,8,0.008428,8,0.0084255,8,0.0084229,8,0.0084205,8,0.0084178,8,0.0084149
8.01,0.0085419,8.01,0.0085338,8.01,0.0085293,8.01,0.0085232,8.01,0.0085184,8.01,0.0085126,8.01,0.0085079,8.01,0.0085035,8.01,0.0085001,8.01,0.0084953,8.01,0.0084929,8.01,0.0084887,8.01,0.0084844,8.01,0.0084806,8.01,0.0084767,8.01,0.0084736,8.01,0.0084702,8.01,0.0084663,8.01,0.0084625,8.01,0.0084592,8.01,0.0084563,8.01,0.0084535,8.01,0.0084504,8.01,0.0084473,8.01,0.0084446,8.01,0.0084416,8.01,0.008439,8.01,0.0084364,8.01,0.008434,8.01,0.0084312,8.01,0.0084283
8.02,0.0085577,8.02,0.0085492,8.02,0.0085446,8.02,0.0085382,8.02,0.0085334,8.02,0.0085274,8.02,0.0085226,8.02,0.0085181,8.02,0.0085146,8.02,0.0085096,8.02,0.0085072,8.02,0.0085029,8.02,0.0084985,8.02,0.0084946,8.02,0.0084907,8.02,0.0084875,8.02,0.008484,8.02,0.00848,8.02,0.0084762,8.02,0.0084728,8.02,0.0084698,8.02,0.008467,8.02,0.0084638,8.02,0.0084607,8.02,0.008458,8.02,0.0084549,8.02,0.0084523,8.02,0.0084496,8.02,0.0084472,8.02,0.0084444,8.02,0.0084414
8.03,0.0085732,8.03,0.0085643,8.03,0.0085597,8.03,0.008553,8.03,0.0085482,8.03,0.0085419,8.03,0.0085371,8.03,0.0085324,8.03,0.0085287,8.03,0.0085237,8.03,0.0085212,8.03,0.0085168,8.03,0.0085124,8.03,0.0085083,8.03,0.0085044,8.03,0.0085011,8.03,0.0084975,8.03,0.0084934,8.03,0.0084896,8.03,0.0084862,8.03,0.0084831,8.03,0.0084803,8.03,0.008477,8.03,0.0084738,8.03,0.0084711,8.03,0.0084679,8.03,0.0084653,8.03,0.0084626,8.03,0.0084601,8.03,0.0084573,8.03,0.0084543
8.04,0.0085885,8.04,0.0085791,8.04,0.0085745,8.04,0.0085676,8.04,0.0085627,8.04,0.0085562,8.04,0.0085513,8.04,0.0085464,8.04,0.0085427,8.04,0.0085375,8.04,0.0085349,8.04,0.0085304,8.04,0.0085259,8.04,0.0085218,8.04,0.0085177,8.04,0.0085144,8.04,0.0085108,8.04,0.0085066,8.04,0.0085027,8.04,0.0084992,8.04,0.0084961,8.04,0.0084932,8.04,0.0084899,8.04,0.0084867,8.04,0.0084839,8.04,0.0084807,8.04,0.008478,8.04,0.0084753,8.04,0.0084728,8.04,0.0084699,8.04,0.0084669
8.05,0.0086034,8.05,0.0085938,8.05,0.008589,8.05,0.0085818,8.05,0.0085768,8.05,0.0085701,8.05,0.0085652,8.05,0.0085602,8.05,0.0085563,8.05,0.0085511,8.05,0.0085484,8.05,0.0085438,8.05,0.0085392,8.05,0.008535,8.05,0.0085309,8.05,0.0085274,8.05,0.0085237,8.05,0.0085195,8.05,0.0085155,8.05,0.008512,8.05,0.0085088,8.05,0.0085059,8.05,0.0085025,8.05,0.0084993,8.05,0.0084964,8.05,0.0084932,8.05,0.0084905,8.05,0.0084877,8.05,0.0084852,8.05,0.0084823,8.05,0.0084793
8.06,0.008618,8.06,0.0086081,8.06,0.0086031,8.06,0.0085958,8.06,0.0085907,8.06,0.0085838,8.06,0.0085788,8.06,0.0085736,8.06,0.0085696,8.06,0.0085643,8.06,0.0085615,8.06,0.0085569,8.06,0.0085522,8.06,0.0085479,8.06,0.0085437,8.06,0.0085401,8.06,0.0085364,8.06,0.0085321,8.06,0.008528,8.06,0.0085245,8.06,0.0085212,8.06,0.0085183,8.06,0.0085148,8.06,0.0085115,8.06,0.0085086,8.06,0.0085054,8.06,0.0085026,8.06,0.0084998,8.06,0.0084973,8.06,0.0084943,8.06,0.0084913
8.07,0.0086322,8.07,0.0086221,8.07,0.008617,8.07,0.0086095,8.07,0.0086043,8.07,0.0085972,8.07,0.0085921,8.07,0.0085867,8.07,0.0085826,8.07,0.0085772,8.07,0.0085743,8.07,0.0085696,8.07,0.0085648,8.07,0.0085604,8.07,0.0085561,8.07,0.0085525,8.07,0.0085487,8.07,0.0085443,8.07,0.0085402,8.07,0.0085366,8.07,0.0085333,8.07,0.0085303,8.07,0.0085268,8.07,0.0085235,8.07,0.0085205,8.07,0.0085173,8.07,0.0085144,8.07,0.0085116,8.07,0.008509,8.07,0.0085061,8.07,0.008503
8.08,0.0086461,8.08,0.0086358,8.08,0.0086305,8.08,0.0086229,8.08,0.0086175,8.08,0.0086102,8.08,0.008605,8.08,0.0085995,8.08,0.0085953,8.08,0.0085898,8.08,0.0085868,8.08,0.008582,8.08,0.0085771,8.08,0.0085727,8.08,0.0085682,8.08,0.0085645,8.08,0.0085607,8.08,0.0085562,8.08,0.0085521,8.08,0.0085484,8.08,0.008545,8.08,0.008542,8.08,0.0085385,8.08,0.0085351,8.08,0.0085321,8.08,0.0085288,8.08,0.0085259,8.08,0.0085231,8.08,0.0085205,8.08,0.0085175,8.08,0.0085144
8.09,0.0086596,8.09,0.0086492,8.09,0.0086437,8.09,0.0086359,8.09,0.0086304,8.09,0.0086229,8.09,0.0086176,8.09,0.008612,8.09,0.0086076,8.09,0.008602,8.09,0.0085989,8.09,0.008594,8.09,0.0085891,8.09,0.0085845,8.09,0.00858,8.09,0.0085762,8.09,0.0085723,8.09,0.0085677,8.09,0.0085636,8.09,0.0085598,8.09,0.0085564,8.09,0.0085533,8.09,0.0085497,8.09,0.0085463,8.09,0.0085433,8.09,0.00854,8.09,0.0085371,8.09,0.0085342,8.09,0.0085315,8.09,0.0085285,8.09,0.0085254
8.1,0.0086727,8.1,0.0086622,8.1,0.0086564,8.1,0.0086486,8.1,0.0086428,8.1,0.0086353,8.1,0.0086298,8.1,0.008624,8.1,0.0086196,8.1,0.0086138,8.1,0.0086106,8.1,0.0086056,8.1,0.0086007,8.1,0.008596,8.1,0.0085914,8.1,0.0085875,8.1,0.0085835,8.1,0.0085789,8.1,0.0085747,8.1,0.0085708,8.1,0.0085674,8.1,0.0085643,8.1,0.0085606,8.1,0.0085572,8.1,0.0085541,8.1,0.0085508,8.1,0.0085478,8.1,0.0085449,8.1,0.0085422,8.1,0.0085392,8.1,0.0085361
8.11,0.0086854,8.11,0.0086749,8.11,0.0086688,8.11,0.0086609,8.11,0.0086549,8.11,0.0086472,8.11,0.0086417,8.11,0.0086357,8.11,0.0086311,8.11,0.0086253,8.11,0.008622,8.11,0.0086169,8.11,0.0086118,8.11,0.008607,8.11,0.0086024,8.11,0.0085984,8.11,0.0085943,8.11,0.0085896,8.11,0.0085854,8.11,0.0085815,8.11,0.008578,8.11,0.0085748,8.11,0.0085711,8.11,0.0085676,8.11,0.0085646,8.11,0.0085611,8.11,0.0085582,8.11,0.0085553,8.11,0.0085526,8.11,0.0085495,8.11,0.0085464
8.12,0.0086977,8.12,0.0086872,8.12,0.0086807,8.12,0.0086728,8.12,0.0086666,8.12,0.0086588,8.12,0.0086531,8.12,0.008647,8.12,0.0086422,8.12,0.0086363,8.12,0.0086329,8.12,0.0086277,8.12,0.0086226,8.12,0.0086177,8.12,0.0086129,8.12,0.0086089,8.12,0.0086047,8.12,0.0085999,8.12,0.0085957,8.12,0.0085917,8.12,0.0085881,8.12,0.0085849,8.12,0.0085812,8.12,0.0085777,8.12,0.0085746,8.12,0.0085711,8.12,0.0085681,8.12,0.0085652,8.12,0.0085625,8.12,0.0085594,8.12,0.0085563
8.13,0.0087095,8.13,0.008699,8.13,0.0086923,8.13,0.0086842,8.13,0.0086779,8.13,0.0086699,8.13,0.0086641,8.13,0.0086579,8.13,0.008653,8.13,0.0086469,8.13,0.0086434,8.13,0.0086381,8.13,0.0086329,8.13,0.0086279,8.13,0.0086231,8.13,0.0086189,8.13,0.0086147,8.13,0.0086098,8.13,0.0086055,8.13,0.0086015,8.13,0.0085979,8.13,0.0085946,8.13,0.0085909,8.13,0.0085873,8.13,0.0085841,8.13,0.0085807,8.13,0.0085776,8.13,0.0085747,8.13,0.0085719,8.13,0.0085688,8.13,0.0085657
8.14,0.0087208,8.14,0.0087104,8.14,0.0087033,8.14,0.0086953,8.14,0.0086887,8.14,0.0086806,8.14,0.0086746,8.14,0.0086683,8.14,0.0086632,8.14,0.0086571,8.14,0.0086535,8.14,0.0086481,8.14,0.0086428,8.14,0.0086377,8.14,0.0086328,8.14,0.0086285,8.14,0.0086242,8.14,0.0086193,8.14,0.0086149,8.14,0.0086108,8.14,0.0086072,8.14,0.0086039,8.14,0.0086001,8.14,0.0085964,8.14,0.0085933,8.14,0.0085898,8.14,0.0085867,8.14,0.0085837,8.14,0.008581,8.14,0.0085779,8.14,0.0085747
8.15,0.0087317,8.15,0.0087214,8.15,0.0087139,8.15,0.0087059,8.15,0.008699,8.15,0.0086909,8.15,0.0086847,8.15,0.0086783,8.15,0.008673,8.15,0.0086668,8.15,0.0086631,8.15,0.0086576,8.15,0.0086522,8.15,0.008647,8.15,0.008642,8.15,0.0086377,8.15,0.0086333,8.15,0.0086283,8.15,0.0086239,8.15,0.0086197,8.15,0.008616,8.15,0.0086127,8.15,0.0086088,8.15,0.0086051,8.15,0.008602,8.15,0.0085985,8.15,0.0085953,8.15,0.0085923,8.15,0.0085896,8.15,0.0085864,8.15,0.0085833
8.16,0.0087421,8.16,0.0087318,8.16,0.0087241,8.16,0.008716,8.16,0.0087088,8.16,0.0087007,8.16,0.0086943,8.16,0.0086878,8.16,0.0086824,8.16,0.0086761,8.16,0.0086722,8.16,0.0086667,8.16,0.0086612,8.16,0.0086558,8.16,0.0086508,8.16,0.0086464,8.16,0.0086419,8.16,0.0086369,8.16,0.0086324,8.16,0.0086282,8.16,0.0086244,8.16,0.008621,8.16,0.0086171,8.16,0.0086134,8.16,0.0086102,8.16,0.0086067,8.16,0.0086035,8.16,0.0086005,8.16,0.0085977,8.16,0.0085945,8.16,0.0085914
8.17,0.008752,8.17,0.0087418,8.17,0.0087337,8.17,0.0087256,8.17,0.0087182,8.17,0.00871,8.17,0.0087034,8.17,0.0086968,8.17,0.0086913,8.17,0.0086849,8.17,0.0086809,8.17,0.0086753,8.17,0.0086697,8.17,0.0086642,8.17,0.0086592,8.17,0.0086546,8.17,0.0086501,8.17,0.008645,8.17,0.0086405,8.17,0.0086362,8.17,0.0086324,8.17,0.0086289,8.17,0.008625,8.17,0.0086212,8.17,0.008618,8.17,0.0086144,8.17,0.0086112,8.17,0.0086082,8.17,0.0086054,8.17,0.0086022,8.17,0.0085991
8.18,0.0087614,8.18,0.0087513,8.18,0.0087429,8.18,0.0087347,8.18,0.0087271,8.18,0.0087188,8.18,0.0087121,8.18,0.0087054,8.18,0.0086997,8.18,0.0086933,8.18,0.0086891,8.18,0.0086835,8.18,0.0086778,8.18,0.0086722,8.18,0.008667,8.18,0.0086624,8.18,0.0086578,8.18,0.0086526,8.18,0.0086481,8.18,0.0086437,8.18,0.0086398,8.18,0.0086364,8.18,0.0086324,8.18,0.0086286,8.18,0.0086253,8.18,0.0086217,8.18,0.0086185,8.18,0.0086154,8.18,0.0086126,8.18,0.0086094,8.18,0.0086062
8.19,0.0087703,8.19,0.0087602,8.19,0.0087516,8.19,0.0087434,8.19,0.0087356,8.19,0.0087272,8.19,0.0087203,8.19,0.0087135,8.19,0.0087076,8.19,0.0087012,8.19,0.0086969,8.19,0.0086912,8.19,0.0086854,8.19,0.0086797,8.19,0.0086745,8.19,0.0086698,8.19,0.0086651,8.19,0.0086599,8.19,0.0086553,8.19,0.0086508,8.19,0.0086469,8.19,0.0086434,8.19,0.0086394,8.19,0.0086355,8.19,0.0086322,8.19,0.0086286,8.19,0.0086253,8.19,0.0086222,8.19,0.0086194,8.19,0.0086162,8.19,0.008613
8.2,0.0087787,8.2,0.0087687,8.2,0.0087598,8.2,0.0087516,8.2,0.0087435,8.2,0.0087351,8.2,0.008728,8.2,0.0087212,8.2,0.0087152,8.2,0.0087087,8.2,0.0087043,8.2,0.0086985,8.2,0.0086926,8.2,0.0086868,8.2,0.0086815,8.2,0.0086768,8.2,0.008672,8.2,0.0086667,8.2,0.0086621,8.2,0.0086575,8.2,0.0086536,8.2,0.00865,8.2,0.0086459,8.2,0.008642,8.2,0.0086387,8.2,0.0086351,8.2,0.0086317,8.2,0.0086286,8.2,0.0086257,8.2,0.0086225,8.2,0.0086193
8.21,0.0087868,8.21,0.0087767,8.21,0.0087676,8.21,0.0087593,8.21,0.0087511,8.21,0.0087426,8.21,0.0087353,8.21,0.0087285,8.21,0.0087223,8.21,0.0087158,8.21,0.0087112,8.21,0.0087053,8.21,0.0086995,8.21,0.0086936,8.21,0.0086882,8.21,0.0086833,8.21,0.0086785,8.21,0.0086731,8.21,0.0086685,8.21,0.0086639,8.21,0.0086598,8.21,0.0086562,8.21,0.0086521,8.21,0.0086481,8.21,0.0086448,8.21,0.0086411,8.21,0.0086377,8.21,0.0086346,8.21,0.0086317,8.21,0.0086284,8.21,0.0086253
8.22,0.0087944,8.22,0.0087842,8.22,0.008775,8.22,0.0087666,8.22,0.0087582,8.22,0.0087497,8.22,0.0087423,8.22,0.0087354,8.22,0.008729,8.22,0.0087225,8.22,0.0087178,8.22,0.0087119,8.22,0.0087059,8.22,0.0086999,8.22,0.0086945,8.22,0.0086896,8.22,0.0086846,8.22,0.0086792,8.22,0.0086745,8.22,0.0086698,8.22,0.0086657,8.22,0.0086621,8.22,0.0086579,8.22,0.0086539,8.22,0.0086505,8.22,0.0086468,8.22,0.0086434,8.22,0.0086402,8.22,0.0086373,8.22,0.008634,8.22,0.0086308
8.23,0.0088016,8.23,0.0087914,8.23,0.008782,8.23,0.0087736,8.23,0.008765,8.23,0.0087565,8.23,0.0087488,8.23,0.0087419,8.23,0.0087354,8.23,0.0087289,8.23,0.0087241,8.23,0.0087181,8.23,0.008712,8.23,0.0087059,8.23,0.0087005,8.23,0.0086954,8.23,0.0086905,8.23,0.008685,8.23,0.0086803,8.23,0.0086755,8.23,0.0086713,8.23,0.0086676,8.23,0.0086634,8.23,0.0086593,8.23,0.0086559,8.23,0.0086522,8.23,0.0086487,8.23,0.0086455,8.23,0.0086425,8.23,0.0086392,8.23,0.008636
8.24,0.0088086,8.24,0.0087982,8.24,0.0087887,8.24,0.0087802,8.24,0.0087715,8.24,0.0087629,8.24,0.0087551,8.24,0.0087481,8.24,0.0087415,8.24,0.0087349,8.24,0.00873,8.24,0.008724,8.24,0.0087179,8.24,0.0087117,8.24,0.0087061,8.24,0.008701,8.24,0.008696,8.24,0.0086904,8.24,0.0086857,8.24,0.0086809,8.24,0.0086766,8.24,0.0086729,8.24,0.0086686,8.24,0.0086645,8.24,0.008661,8.24,0.0086572,8.24,0.0086537,8.24,0.0086505,8.24,0.0086475,8.24,0.0086441,8.24,0.0086409
8.25,0.0088153,8.25,0.0088047,8.25,0.0087951,8.25,0.0087865,8.25,0.0087777,8.25,0.008769,8.25,0.0087611,8.25,0.008754,8.25,0.0087473,8.25,0.0087407,8.25,0.0087357,8.25,0.0087296,8.25,0.0087234,8.25,0.0087171,8.25,0.0087116,8.25,0.0087064,8.25,0.0087013,8.25,0.0086957,8.25,0.0086909,8.25,0.008686,8.25,0.0086817,8.25,0.0086779,8.25,0.0086735,8.25,0.0086694,8.25,0.0086659,8.25,0.008662,8.25,0.0086584,8.25,0.0086551,8.25,0.0086521,8.25,0.0086488,8.25,0.0086455
8.26,0.0088218,8.26,0.008811,8.26,0.0088014,8.26,0.0087926,8.26,0.0087837,8.26,0.0087749,8.26,0.0087668,8.26,0.0087597,8.26,0.0087528,8.26,0.0087463,8.26,0.0087412,8.26,0.008735,8.26,0.0087288,8.26,0.0087224,8.26,0.0087168,8.26,0.0087115,8.26,0.0087063,8.26,0.0087006,8.26,0.0086958,8.26,0.0086908,8.26,0.0086865,8.26,0.0086826,8.26,0.0086782,8.26,0.008674,8.26,0.0086705,8.26,0.0086666,8.26,0.0086629,8.26,0.0086596,8.26,0.0086566,8.26,0.0086531,8.26,0.0086498
8.27,0.0088282,8.27,0.008817,8.27,0.0088074,8.27,0.0087985,8.27,0.0087895,8.27,0.0087806,8.27,0.0087724,8.27,0.0087652,8.27,0.0087582,8.27,0.0087517,8.27,0.0087465,8.27,0.0087402,8.27,0.0087339,8.27,0.0087274,8.27,0.0087218,8.27,0.0087164,8.27,0.0087112,8.27,0.0087054,8.27,0.0087006,8.27,0.0086955,8.27,0.0086911,8.27,0.0086872,8.27,0.0086827,8.27,0.0086784,8.27,0.0086748,8.27,0.0086709,8.27,0.0086672,8.27,0.0086638,8.27,0.0086608,8.27,0.0086573,8.27,0.008654
8.28,0.0088344,8.28,0.0088229,8.28,0.0088133,8.28,0.0088042,8.28,0.0087951,8.28,0.0087861,8.28,0.0087778,8.28,0.0087705,8.28,0.0087634,8.28,0.0087568,8.28,0.0087515,8.28,0.0087452,8.28,0.0087389,8.28,0.0087323,8.28,0.0087266,8.28,0.0087211,8.28,0.0087159,8.28,0.00871,8.28,0.0087051,8.28,0.0087,8.28,0.0086955,8.28,0.0086915,8.28,0.008687,8.28,0.0086827,8.28,0.008679,8.28,0.0086751,8.28,0.0086713,8.28,0.0086679,8.28,0.0086647,8.28,0.0086612,8.28,0.0086579
8.29,0.0088405,8.29,0.0088286,8.29,0.008819,8.29,0.0088097,8.29,0.0088006,8.29,0.0087915,8.29,0.008783,8.29,0.0087757,8.29,0.0087685,8.29,0.0087619,8.29,0.0087565,8.29,0.0087501,8.29,0.0087437,8.29,0.008737,8.29,0.0087312,8.29,0.0087257,8.29,0.0087204,8.29,0.0087145,8.29,0.0087095,8.29,0.0087043,8.29,0.0086997,8.29,0.0086957,8.29,0.0086911,8.29,0.0086867,8.29,0.0086831,8.29,0.0086791,8.29,0.0086752,8.29,0.0086717,8.29,0.0086686,8.29,0.008665,8.29,0.0086616
8.3,0.0088465,8.3,0.0088343,8.3,0.0088247,8.3,0.0088152,8.3,0.008806,8.3,0.0087967,8.3,0.0087881,8.3,0.0087807,8.3,0.0087734,8.3,0.0087668,8.3,0.0087613,8.3,0.0087548,8.3,0.0087483,8.3,0.0087416,8.3,0.0087357,8.3,0.0087301,8.3,0.0087247,8.3,0.0087188,8.3,0.0087138,8.3,0.0087085,8.3,0.0087038,8.3,0.0086998,8.3,0.0086951,8.3,0.0086907,8.3,0.0086869,8.3,0.0086829,8.3,0.008679,8.3,0.0086754,8.3,0.0086722,8.3,0.0086686,8.3,0.0086652
8.31,0.0088525,8.31,0.0088398,8.31,0.0088303,8.31,0.0088206,8.31,0.0088113,8.31,0.0088018,8.31,0.0087931,8.31,0.0087857,8.31,0.0087782,8.31,0.0087715,8.31,0.0087659,8.31,0.0087594,8.31,0.0087528,8.31,0.008746,8.31,0.0087401,8.31,0.0087344,8.31,0.0087289,8.31,0.0087229,8.31,0.0087179,8.31,0.0087125,8.31,0.0087078,8.31,0.0087037,8.31,0.008699,8.31,0.0086944,8.31,0.0086906,8.31,0.0086866,8.31,0.0086826,8.31,0.008679,8.31,0.0086757,8.31,0.008672,8.31,0.0086686
8.32,0.0088584,8.32,0.0088453,8.32,0.0088358,8.32,0.0088258,8.32,0.0088165,8.32,0.0088069,8.32,0.008798,8.32,0.0087905,8.32,0.0087829,8.32,0.0087762,8.32,0.0087705,8.32,0.0087639,8.32,0.0087572,8.32,0.0087503,8.32,0.0087444,8.32,0.0087386,8.32,0.008733,8.32,0.0087269,8.32,0.0087219,8.32,0.0087164,8.32,0.0087116,8.32,0.0087074,8.32,0.0087027,8.32,0.0086981,8.32,0.0086942,8.32,0.0086901,8.32,0.008686,8.32,0.0086824,8.32,0.0086791,8.32,0.0086753,8.32,0.0086718
8.33,0.0088644,8.33,0.0088508,8.33,0.0088413,8.33,0.0088311,8.33,0.0088217,8.33,0.0088118,8.33,0.0088029,8.33,0.0087952,8.33,0.0087875,8.33,0.0087808,8.33,0.0087749,8.33,0.0087683,8.33,0.0087615,8.33,0.0087545,8.33,0.0087485,8.33,0.0087426,8.33,0.008737,8.33,0.0087308,8.33,0.0087257,8.33,0.0087202,8.33,0.0087153,8.33,0.0087111,8.33,0.0087062,8.33,0.0087015,8.33,0.0086977,8.33,0.0086935,8.33,0.0086893,8.33,0.0086856,8.33,0.0086823,8.33,0.0086785,8.33,0.0086749
8.34,0.0088703,8.34,0.0088563,8.34,0.0088467,8.34,0.0088363,8.34,0.0088268,8.34,0.0088168,8.34,0.0088077,8.34,0.0087999,8.34,0.008792,8.34,0.0087853,8.34,0.0087793,8.34,0.0087725,8.34,0.0087658,8.34,0.0087587,8.34,0.0087526,8.34,0.0087465,8.34,0.0087409,8.34,0.0087346,8.34,0.0087295,8.34,0.0087239,8.34,0.0087189,8.34,0.0087146,8.34,0.0087097,8.34,0.0087049,8.34,0.008701,8.34,0.0086967,8.34,0.0086925,8.34,0.0086888,8.34,0.0086853,8.34,0.0086815,8.34,0.0086779
8.35,0.0088762,8.35,0.0088617,8.35,0.0088521,8.35,0.0088415,8.35,0.0088319,8.35,0.0088217,8.35,0.0088124,8.35,0.0088045,8.35,0.0087965,8.35,0.0087897,8.35,0.0087836,8.35,0.0087768,8.35,0.0087699,8.35,0.0087627,8.35,0.0087565,8.35,0.0087504,8.35,0.0087446,8.35,0.0087383,8.35,0.0087331,8.35,0.0087274,8.35,0.0087224,8.35,0.008718,8.35,0.008713,8.35,0.0087082,8.35,0.0087042,8.35,0.0086999,8.35,0.0086956,8.35,0.0086918,8.35,0.0086883,8.35,0.0086844,8.35,0.0086807
8.36,0.0088821,8.36,0.0088672,8.36,0.0088576,8.36,0.0088467,8.36,0.008837,8.36,0.0088266,8.36,0.0088172,8.36,0.0088092,8.36,0.008801,8.36,0.0087941,8.36,0.0087879,8.36,0.0087809,8.36,0.008774,8.36,0.0087666,8.36,0.0087604,8.36,0.0087542,8.36,0.0087483,8.36,0.0087419,8.36,0.0087367,8.36,0.0087309,8.36,0.0087258,8.36,0.0087213,8.36,0.0087163,8.36,0.0087113,8.36,0.0087073,8.36,0.0087029,8.36,0.0086986,8.36,0.0086947,8.36,0.0086911,8.36,0.0086872,8.36,0.0086835
8.37,0.0088881,8.37,0.0088728,8.37,0.008863,8.37,0.008852,8.37,0.0088421,8.37,0.0088315,8.37,0.0088219,8.37,0.0088138,8.37,0.0088054,8.37,0.0087985,8.37,0.0087922,8.37,0.0087851,8.37,0.008778,8.37,0.0087706,8.37,0.0087643,8.37,0.0087579,8.37,0.008752,8.37,0.0087455,8.37,0.0087402,8.37,0.0087343,8.37,0.0087291,8.37,0.0087245,8.37,0.0087194,8.37,0.0087144,8.37,0.0087103,8.37,0.0087058,8.37,0.0087014,8.37,0.0086975,8.37,0.0086939,8.37,0.0086899,8.37,0.0086861
8.38,0.0088942,8.38,0.0088784,8.38,0.0088686,8.38,0.0088573,8.38,0.0088472,8.38,0.0088364,8.38,0.0088267,8.38,0.0088184,8.38,0.0088099,8.38,0.0088029,8.38,0.0087964,8.38,0.0087892,8.38,0.0087821,8.38,0.0087745,8.38,0.0087681,8.38,0.0087616,8.38,0.0087556,8.38,0.008749,8.38,0.0087436,8.38,0.0087377,8.38,0.0087323,8.38,0.0087277,8.38,0.0087225,8.38,0.0087174,8.38,0.0087132,8.38,0.0087087,8.38,0.0087042,8.38,0.0087002,8.38,0.0086965,8.38,0.0086924,8.38,0.0086886
8.39,0.0089003,8.39,0.0088842,8.39,0.0088742,8.39,0.0088627,8.39,0.0088525,8.39,0.0088415,8.39,0.0088316,8.39,0.0088231,8.39,0.0088145,8.39,0.0088073,8.39,0.0088007,8.39,0.0087934,8.39,0.0087862,8.39,0.0087784,8.39,0.0087719,8.39,0.0087653,8.39,0.0087592,8.39,0.0087525,8.39,0.0087471,8.39,0.008741,8.39,0.0087355,8.39,0.0087309,8.39,0.0087256,8.39,0.0087204,8.39,0.0087161,8.39,0.0087115,8.39,0.0087069,8.39,0.0087028,8.39,0.0086991,8.39,0.0086949,8.39,0.008691
8.4,0.0089066,8.4,0.0088901,8.4,0.0088799,8.4,0.0088682,8.4,0.0088578,8.4,0.0088466,8.4,0.0088365,8.4,0.0088279,8.4,0.0088191,8.4,0.0088118,8.4,0.0088051,8.4,0.0087977,8.4,0.0087903,8.4,0.0087824,8.4,0.0087758,8.4,0.0087691,8.4,0.0087628,8.4,0.008756,8.4,0.0087505,8.4,0.0087443,8.4,0.0087387,8.4,0.008734,8.4,0.0087286,8.4,0.0087233,8.4,0.0087189,8.4,0.0087142,8.4,0.0087096,8.4,0.0087054,8.4,0.0087016,8.4,0.0086973,8.4,0.0086933
8.41,0.008913,8.41,0.0088962,8.41,0.0088858,8.41,0.0088739,8.41,0.0088633,8.41,0.0088519,8.41,0.0088416,8.41,0.0088329,8.41,0.0088238,8.41,0.0088165,8.41,0.0088096,8.41,0.008802,8.41,0.0087945,8.41,0.0087864,8.41,0.0087798,8.41,0.0087729,8.41,0.0087665,8.41,0.0087596,8.41,0.0087539,8.41,0.0087477,8.41,0.008742,8.41,0.0087371,8.41,0.0087316,8.41,0.0087262,8.41,0.0087217,8.41,0.008717,8.41,0.0087122,8.41,0.008708,8.41,0.008704,8.41,0.0086997,8.41,0.0086957
8.42,0.0089196,8.42,0.0089025,8.42,0.0088918,8.42,0.0088798,8.42,0.0088689,8.42,0.0088574,8.42,0.0088468,8.42,0.0088379,8.42,0.0088287,8.42,0.0088212,8.42,0.0088142,8.42,0.0088065,8.42,0.0087988,8.42,0.0087906,8.42,0.0087838,8.42,0.0087767,8.42,0.0087702,8.42,0.0087632,8.42,0.0087574,8.42,0.008751,8.42,0.0087452,8.42,0.0087402,8.42,0.0087347,8.42,0.0087291,8.42,0.0087246,8.42,0.0087197,8.42,0.0087148,8.42,0.0087105,8.42,0.0087065,8.42,0.0087021,8.42,0.0086979
8.43,0.0089263,8.43,0.008909,8.43,0.008898,8.43,0.0088859,8.43,0.0088748,8.43,0.008863,8.43,0.0088522,8.43,0.0088431,8.43,0.0088337,8.43,0.0088261,8.43,0.0088189,8.43,0.008811,8.43,0.0088031,8.43,0.0087948,8.43,0.0087879,8.43,0.0087806,8.43,0.008774,8.43,0.0087668,8.43,0.008761,8.43,0.0087544,8.43,0.0087485,8.43,0.0087434,8.43,0.0087377,8.43,0.008732,8.43,0.0087274,8.43,0.0087224,8.43,0.0087175,8.43,0.008713,8.43,0.0087089,8.43,0.0087045,8.43,0.0087002
8.44,0.0089333,8.44,0.0089157,8.44,0.0089044,8.44,0.0088921,8.44,0.0088808,8.44,0.0088688,8.44,0.0088578,8.44,0.0088485,8.44,0.0088389,8.44,0.0088311,8.44,0.0088237,8.44,0.0088157,8.44,0.0088077,8.44,0.0087991,8.44,0.008792,8.44,0.0087847,8.44,0.0087778,8.44,0.0087706,8.44,0.0087646,8.44,0.0087579,8.44,0.0087518,8.44,0.0087466,8.44,0.0087408,8.44,0.008735,8.44,0.0087303,8.44,0.0087252,8.44,0.0087201,8.44,0.0087156,8.44,0.0087114,8.44,0.0087068,8.44,0.0087025
8.45,0.0089404,8.45,0.0089226,8.45,0.008911,8.45,0.0088986,8.45,0.0088869,8.45,0.0088748,8.45,0.0088635,8.45,0.008854,8.45,0.0088442,8.45,0.0088362,8.45,0.0088287,8.45,0.0088205,8.45,0.0088123,8.45,0.0088035,8.45,0.0087963,8.45,0.0087888,8.45,0.0087818,8.45,0.0087744,8.45,0.0087683,8.45,0.0087614,8.45,0.0087552,8.45,0.0087499,8.45,0.008744,8.45,0.008738,8.45,0.0087332,8.45,0.008728,8.45,0.0087228,8.45,0.0087182,8.45,0.0087139,8.45,0.0087092,8.45,0.0087048
8.46,0.0089479,8.46,0.0089298,8.46,0.0089179,8.46,0.0089052,8.46,0.0088933,8.46,0.008881,8.46,0.0088694,8.46,0.0088598,8.46,0.0088496,8.46,0.0088415,8.46,0.0088338,8.46,0.0088254,8.46,0.008817,8.46,0.0088081,8.46,0.0088007,8.46,0.0087929,8.46,0.0087858,8.46,0.0087783,8.46,0.008772,8.46,0.008765,8.46,0.0087586,8.46,0.0087532,8.46,0.0087471,8.46,0.0087411,8.46,0.0087361,8.46,0.0087308,8.46,0.0087255,8.46,0.0087208,8.46,0.0087164,8.46,0.0087116,8.46,0.0087071
8.47,0.0089555,8.47,0.0089372,8.47,0.0089249,8.47,0.0089121,8.47,0.0088999,8.47,0.0088874,8.47,0.0088755,8.47,0.0088656,8.47,0.0088553,8.47,0.008847,8.47,0.0088391,8.47,0.0088305,8.47,0.0088219,8.47,0.0088127,8.47,0.0088052,8.47,0.0087972,8.47,0.0087899,8.47,0.0087822,8.47,0.0087758,8.47,0.0087687,8.47,0.0087621,8.47,0.0087565,8.47,0.0087504,8.47,0.0087441,8.47,0.0087391,8.47,0.0087336,8.47,0.0087282,8.47,0.0087234,8.47,0.0087189,8.47,0.008714,8.47,0.0087094
8.48,0.0089634,8.48,0.0089448,8.48,0.0089322,8.48,0.0089192,8.48,0.0089067,8.48,0.0088939,8.48,0.0088817,8.48,0.0088717,8.48,0.008861,8.48,0.0088526,8.48,0.0088445,8.48,0.0088356,8.48,0.0088268,8.48,0.0088174,8.48,0.0088097,8.48,0.0088016,8.48,0.0087941,8.48,0.0087862,8.48,0.0087797,8.48,0.0087724,8.48,0.0087656,8.48,0.0087599,8.48,0.0087536,8.48,0.0087473,8.48,0.0087421,8.48,0.0087365,8.48,0.008731,8.48,0.008726,8.48,0.0087215,8.48,0.0087165,8.48,0.0087118
8.49,0.0089715,8.49,0.0089527,8.49,0.0089397,8.49,0.0089265,8.49,0.0089137,8.49,0.0089007,8.49,0.0088882,8.49,0.0088779,8.49,0.008867,8.49,0.0088583,8.49,0.00885,8.49,0.0088409,8.49,0.0088319,8.49,0.0088223,8.49,0.0088144,8.49,0.008806,8.49,0.0087983,8.49,0.0087903,8.49,0.0087836,8.49,0.0087761,8.49,0.0087692,8.49,0.0087634,8.49,0.008757,8.49,0.0087504,8.49,0.0087451,8.49,0.0087394,8.49,0.0087338,8.49,0.0087287,8.49,0.008724,8.49,0.0087189,8.49,0.0087141
8.5,0.0089798,8.5,0.0089608,8.5,0.0089474,8.5,0.008934,8.5,0.0089208,8.5,0.0089076,8.5,0.0088948,8.5,0.0088842,8.5,0.008873,8.5,0.0088642,8.5,0.0088556,8.5,0.0088463,8.5,0.0088371,8.5,0.0088272,8.5,0.0088191,8.5,0.0088105,8.5,0.0088027,8.5,0.0087945,8.5,0.0087876,8.5,0.0087799,8.5,0.0087729,8.5,0.0087669,8.5,0.0087603,8.5,0.0087536,8.5,0.0087482,8.5,0.0087424,8.5,0.0087366,8.5,0.0087314,8.5,0.0087266,8.5,0.0087214,8.5,0.0087165
8.51,0.0089884,8.51,0.0089691,8.51,0.0089553,8.51,0.0089416,8.51,0.0089282,8.51,0.0089147,8.51,0.0089015,8.51,0.0088907,8.51,0.0088793,8.51,0.0088702,8.51,0.0088614,8.51,0.0088518,8.51,0.0088424,8.51,0.0088323,8.51,0.008824,8.51,0.0088151,8.51,0.0088071,8.51,0.0087987,8.51,0.0087917,8.51,0.0087838,8.51,0.0087766,8.51,0.0087704,8.51,0.0087637,8.51,0.0087569,8.51,0.0087513,8.51,0.0087453,8.51,0.0087394,8.51,0.0087342,8.51,0.0087293,8.51,0.0087239,8.51,0.0087189
8.52,0.0089972,8.52,0.0089776,8.52,0.0089634,8.52,0.0089495,8.52,0.0089357,8.52,0.008922,8.52,0.0089085,8.52,0.0088974,8.52,0.0088856,8.52,0.0088764,8.52,0.0088673,8.52,0.0088575,8.52,0.0088478,8.52,0.0088374,8.52,0.0088289,8.52,0.0088198,8.52,0.0088116,8.52,0.008803,8.52,0.0087958,8.52,0.0087877,8.52,0.0087803,8.52,0.008774,8.52,0.0087672,8.52,0.0087602,8.52,0.0087544,8.52,0.0087483,8.52,0.0087423,8.52,0.0087369,8.52,0.0087319,8.52,0.0087265,8.52,0.0087214
8.53,0.0090062,8.53,0.0089862,8.53,0.0089717,8.53,0.0089575,8.53,0.0089435,8.53,0.0089295,8.53,0.0089156,8.53,0.0089042,8.53,0.0088922,8.53,0.0088826,8.53,0.0088733,8.53,0.0088633,8.53,0.0088533,8.53,0.0088427,8.53,0.0088339,8.53,0.0088246,8.53,0.0088162,8.53,0.0088074,8.53,0.0088,8.53,0.0087917,8.53,0.0087841,8.53,0.0087776,8.53,0.0087707,8.53,0.0087635,8.53,0.0087576,8.53,0.0087514,8.53,0.0087452,8.53,0.0087397,8.53,0.0087346,8.53,0.008729,8.53,0.0087238
8.54,0.0090154,8.54,0.008995,8.54,0.0089802,8.54,0.0089657,8.54,0.0089513,8.54,0.0089371,8.54,0.0089228,8.54,0.0089112,8.54,0.0088988,8.54,0.0088891,8.54,0.0088795,8.54,0.0088691,8.54,0.0088589,8.54,0.008848,8.54,0.0088391,8.54,0.0088295,8.54,0.0088208,8.54,0.0088119,8.54,0.0088043,8.54,0.0087958,8.54,0.008788,8.54,0.0087814,8.54,0.0087742,8.54,0.0087669,8.54,0.0087609,8.54,0.0087545,8.54,0.0087482,8.54,0.0087425,8.54,0.0087373,8.54,0.0087316,8.54,0.0087263
8.55,0.0090247,8.55,0.009004,8.55,0.0089888,8.55,0.008974,8.55,0.0089594,8.55,0.0089448,8.55,0.0089302,8.55,0.0089183,8.55,0.0089056,8.55,0.0088956,8.55,0.0088858,8.55,0.0088751,8.55,0.0088647,8.55,0.0088535,8.55,0.0088443,8.55,0.0088345,8.55,0.0088256,8.55,0.0088165,8.55,0.0088087,8.55,0.0088,8.55,0.008792,8.55,0.0087852,8.55,0.0087779,8.55,0.0087704,8.55,0.0087642,8.55,0.0087576,8.55,0.0087512,8.55,0.0087454,8.55,0.00874,8.55,0.0087342,8.55,0.0087288
8.56,0.0090341,8.56,0.009013,8.56,0.0089975,8.56,0.0089825,8.56,0.0089675,8.56,0.0089527,8.56,0.0089378,8.56,0.0089256,8.56,0.0089125,8.56,0.0089023,8.56,0.0088922,8.56,0.0088813,8.56,0.0088705,8.56,0.0088591,8.56,0.0088496,8.56,0.0088396,8.56,0.0088305,8.56,0.0088211,8.56,0.0088131,8.56,0.0088042,8.56,0.0087961,8.56,0.008789,8.56,0.0087816,8.56,0.0087739,8.56,0.0087675,8.56,0.0087608,8.56,0.0087542,8.56,0.0087483,8.56,0.0087428,8.56,0.0087369,8.56,0.0087313
8.57,0.0090436,8.57,0.0090221,8.57,0.0090063,8.57,0.008991,8.57,0.0089758,8.57,0.0089607,8.57,0.0089454,8.57,0.0089329,8.57,0.0089195,8.57,0.008909,8.57,0.0088987,8.57,0.0088875,8.57,0.0088764,8.57,0.0088647,8.57,0.0088551,8.57,0.0088448,8.57,0.0088354,8.57,0.0088259,8.57,0.0088177,8.57,0.0088086,8.57,0.0088002,8.57,0.008793,8.57,0.0087853,8.57,0.0087775,8.57,0.008771,8.57,0.0087641,8.57,0.0087573,8.57,0.0087513,8.57,0.0087456,8.57,0.0087395,8.57,0.0087338
8.58,0.0090532,8.58,0.0090312,8.58,0.0090152,8.58,0.0089995,8.58,0.0089841,8.58,0.0089687,8.58,0.0089531,8.58,0.0089403,8.58,0.0089266,8.58,0.0089158,8.58,0.0089052,8.58,0.0088937,8.58,0.0088825,8.58,0.0088705,8.58,0.0088606,8.58,0.00885,8.58,0.0088404,8.58,0.0088307,8.58,0.0088223,8.58,0.008813,8.58,0.0088044,8.58,0.008797,8.58,0.0087892,8.58,0.0087811,8.58,0.0087745,8.58,0.0087674,8.58,0.0087605,8.58,0.0087543,8.58,0.0087485,8.58,0.0087423,8.58,0.0087364
8.59,0.0090627,8.59,0.0090403,8.59,0.0090241,8.59,0.0090081,8.59,0.0089925,8.59,0.0089767,8.59,0.0089608,8.59,0.0089477,8.59,0.0089337,8.59,0.0089227,8.59,0.0089118,8.59,0.0089,8.59,0.0088885,8.59,0.0088762,8.59,0.0088661,8.59,0.0088553,8.59,0.0088455,8.59,0.0088356,8.59,0.008827,8.59,0.0088174,8.59,0.0088087,8.59,0.0088011,8.59,0.0087931,8.59,0.0087849,8.59,0.008778,8.59,0.0087708,8.59,0.0087637,8.59,0.0087574,8.59,0.0087514,8.59,0.008745,8.59,0.008739
8.6,0.0090722,8.6,0.0090494,8.6,0.009033,8.6,0.0090167,8.6,0.0090008,8.6,0.0089848,8.6,0.0089685,8.6,0.0089551,8.6,0.0089409,8.6,0.0089296,8.6,0.0089184,8.6,0.0089064,8.6,0.0088946,8.6,0.008882,8.6,0.0088717,8.6,0.0088607,8.6,0.0088506,8.6,0.0088405,8.6,0.0088317,8.6,0.0088219,8.6,0.0088129,8.6,0.0088052,8.6,0.008797,8.6,0.0087886,8.6,0.0087816,8.6,0.0087742,8.6,0.0087669,8.6,0.0087605,8.6,0.0087543,8.6,0.0087478,8.6,0.0087416
8.61,0.0090815,8.61,0.0090584,8.61,0.0090418,8.61,0.0090252,8.61,0.0090091,8.61,0.0089928,8.61,0.0089762,8.61,0.0089625,8.61,0.008948,8.61,0.0089364,8.61,0.008925,8.61,0.0089127,8.61,0.0089006,8.61,0.0088878,8.61,0.0088772,8.61,0.008866,8.61,0.0088557,8.61,0.0088454,8.61,0.0088364,8.61,0.0088264,8.61,0.0088172,8.61,0.0088093,8.61,0.0088009,8.61,0.0087924,8.61,0.0087852,8.61,0.0087776,8.61,0.0087701,8.61,0.0087635,8.61,0.0087572,8.61,0.0087505,8.61,0.0087442
8.62,0.0090907,8.62,0.0090672,8.62,0.0090504,8.62,0.0090336,8.62,0.0090173,8.62,0.0090007,8.62,0.0089839,8.62,0.0089699,8.62,0.008955,8.62,0.0089432,8.62,0.0089315,8.62,0.0089189,8.62,0.0089066,8.62,0.0088935,8.62,0.0088827,8.62,0.0088712,8.62,0.0088607,8.62,0.0088502,8.62,0.008841,8.62,0.0088309,8.62,0.0088215,8.62,0.0088133,8.62,0.0088048,8.62,0.0087961,8.62,0.0087887,8.62,0.008781,8.62,0.0087733,8.62,0.0087666,8.62,0.0087601,8.62,0.0087532,8.62,0.0087468
8.63,0.0090996,8.63,0.0090758,8.63,0.0090589,8.63,0.0090419,8.63,0.0090254,8.63,0.0090085,8.63,0.0089914,8.63,0.0089771,8.63,0.008962,8.63,0.0089499,8.63,0.0089379,8.63,0.008925,8.63,0.0089125,8.63,0.0088992,8.63,0.0088881,8.63,0.0088764,8.63,0.0088657,8.63,0.008855,8.63,0.0088456,8.63,0.0088353,8.63,0.0088256,8.63,0.0088173,8.63,0.0088086,8.63,0.0087997,8.63,0.0087921,8.63,0.0087842,8.63,0.0087764,8.63,0.0087695,8.63,0.0087629,8.63,0.0087559,8.63,0.0087493
8.64,0.0091084,8.64,0.0090842,8.64,0.0090673,8.64,0.00905,8.64,0.0090333,8.64,0.0090162,8.64,0.0089988,8.64,0.0089842,8.64,0.0089688,8.64,0.0089564,8.64,0.0089442,8.64,0.008931,8.64,0.0089182,8.64,0.0089046,8.64,0.0088934,8.64,0.0088814,8.64,0.0088705,8.64,0.0088596,8.64,0.00885,8.64,0.0088395,8.64,0.0088296,8.64,0.0088212,8.64,0.0088123,8.64,0.0088032,8.64,0.0087955,8.64,0.0087874,8.64,0.0087794,8.64,0.0087724,8.64,0.0087656,8.64,0.0087584,8.64,0.0087517
8.65,0.0091168,8.65,0.0090924,8.65,0.0090754,8.65,0.0090579,8.65,0.0090411,8.65,0.0090236,8.65,0.009006,8.65,0.0089911,8.65,0.0089754,8.65,0.0089627,8.65,0.0089503,8.65,0.0089368,8.65,0.0089237,8.65,0.00891,8.65,0.0088985,8.65,0.0088862,8.65,0.0088751,8.65,0.008864,8.65,0.0088542,8.65,0.0088435,8.65,0.0088335,8.65,0.0088248,8.65,0.0088158,8.65,0.0088065,8.65,0.0087986,8.65,0.0087904,8.65,0.0087822,8.65,0.0087751,8.65,0.0087681,8.65,0.0087608,8.65,0.0087539
8.66,0.0091249,8.66,0.0091003,8.66,0.0090833,8.66,0.0090656,8.66,0.0090486,8.66,0.0090309,8.66,0.009013,8.66,0.0089979,8.66,0.0089819,8.66,0.0089689,8.66,0.0089562,8.66,0.0089424,8.66,0.0089291,8.66,0.008915,8.66,0.0089033,8.66,0.0088908,8.66,0.0088795,8.66,0.0088683,8.66,0.0088582,8.66,0.0088473,8.66,0.0088371,8.66,0.0088283,8.66,0.0088191,8.66,0.0088096,8.66,0.0088015,8.66,0.0087931,8.66,0.0087848,8.66,0.0087775,8.66,0.0087704,8.66,0.0087629,8.66,0.0087559
8.67,0.0091327,8.67,0.009108,8.67,0.0090909,8.67,0.0090731,8.67,0.0090559,8.67,0.009038,8.67,0.0090199,8.67,0.0090044,8.67,0.0089881,8.67,0.0089749,8.67,0.0089618,8.67,0.0089478,8.67,0.0089342,8.67,0.0089199,8.67,0.0089079,8.67,0.0088952,8.67,0.0088836,8.67,0.0088722,8.67,0.008862,8.67,0.0088509,8.67,0.0088404,8.67,0.0088314,8.67,0.0088221,8.67,0.0088125,8.67,0.0088042,8.67,0.0087956,8.67,0.0087872,8.67,0.0087797,8.67,0.0087724,8.67,0.0087648,8.67,0.0087576
8.68,0.0091401,8.68,0.0091153,8.68,0.0090982,8.68,0.0090803,8.68,0.009063,8.68,0.0090448,8.68,0.0090264,8.68,0.0090107,8.68,0.0089941,8.68,0.0089806,8.68,0.0089672,8.68,0.0089529,8.68,0.008939,8.68,0.0089245,8.68,0.0089123,8.68,0.0088993,8.68,0.0088875,8.68,0.0088759,8.68,0.0088654,8.68,0.0088542,8.68,0.0088435,8.68,0.0088343,8.68,0.0088248,8.68,0.008815,8.68,0.0088066,8.68,0.0087978,8.68,0.0087892,8.68,0.0087816,8.68,0.0087742,8.68,0.0087665,8.68,0.0087591
8.69,0.0091472,8.69,0.0091223,8.69,0.0091051,8.69,0.0090872,8.69,0.0090697,8.69,0.0090514,8.69,0.0090328,8.69,0.0090168,8.69,0.0089999,8.69,0.008986,8.69,0.0089724,8.69,0.0089578,8.69,0.0089436,8.69,0.0089288,8.69,0.0089164,8.69,0.0089031,8.69,0.0088911,8.69,0.0088793,8.69,0.0088686,8.69,0.0088571,8.69,0.0088462,8.69,0.0088369,8.69,0.0088272,8.69,0.0088172,8.69,0.0088086,8.69,0.0087997,8.69,0.0087909,8.69,0.0087832,8.69,0.0087756,8.69,0.0087678,8.69,0.0087603
8.7,0.0091539,8.7,0.009129,8.7,0.0091118,8.7,0.0090938,8.7,0.0090762,8.7,0.0090576,8.7,0.0090388,8.7,0.0090226,8.7,0.0090054,8.7,0.0089912,8.7,0.0089773,8.7,0.0089624,8.7,0.0089479,8.7,0.0089329,8.7,0.0089202,8.7,0.0089067,8.7,0.0088944,8.7,0.0088824,8.7,0.0088714,8.7,0.0088598,8.7,0.0088487,8.7,0.0088391,8.7,0.0088292,8.7,0.0088191,8.7,0.0088103,8.7,0.0088012,8.7,0.0087923,8.7,0.0087844,8.7,0.0087767,8.7,0.0087687,8.7,0.0087611
8.71,0.0091601,8.71,0.0091352,8.71,0.009118,8.71,0.0091,8.71,0.0090823,8.71,0.0090636,8.71,0.0090446,8.71,0.0090281,8.71,0.0090106,8.71,0.0089962,8.71,0.0089819,8.71,0.0089667,8.71,0.008952,8.71,0.0089367,8.71,0.0089237,8.71,0.0089099,8.71,0.0088973,8.71,0.0088851,8.71,0.008874,8.71,0.0088621,8.71,0.0088508,8.71,0.008841,8.71,0.008831,8.71,0.0088207,8.71,0.0088117,8.71,0.0088024,8.71,0.0087933,8.71,0.0087853,8.71,0.0087774,8.71,0.0087693,8.71,0.0087615
8.72,0.0091659,8.72,0.0091411,8.72,0.0091239,8.72,0.0091059,8.72,0.0090881,8.72,0.0090692,8.72,0.00905,8.72,0.0090332,8.72,0.0090155,8.72,0.0090008,8.72,0.0089862,8.72,0.0089707,8.72,0.0089557,8.72,0.0089401,8.72,0.0089269,8.72,0.0089129,8.72,0.0089,8.72,0.0088876,8.72,0.0088762,8.72,0.0088642,8.72,0.0088526,8.72,0.0088426,8.72,0.0088324,8.72,0.0088219,8.72,0.0088127,8.72,0.0088033,8.72,0.008794,8.72,0.0087858,8.72,0.0087777,8.72,0.0087695,8.72,0.0087616
8.73,0.0091711,8.73,0.0091464,8.73,0.0091293,8.73,0.0091113,8.73,0.0090934,8.73,0.0090744,8.73,0.009055,8.73,0.009038,8.73,0.00902,8.73,0.009005,8.73,0.0089902,8.73,0.0089744,8.73,0.0089591,8.73,0.0089433,8.73,0.0089298,8.73,0.0089155,8.73,0.0089024,8.73,0.0088897,8.73,0.0088781,8.73,0.0088659,8.73,0.0088541,8.73,0.0088439,8.73,0.0088334,8.73,0.0088227,8.73,0.0088134,8.73,0.0088038,8.73,0.0087943,8.73,0.0087859,8.73,0.0087777,8.73,0.0087693,8.73,0.0087613
8.74,0.0091759,8.74,0.0091513,8.74,0.0091341,8.74,0.0091162,8.74,0.0090982,8.74,0.0090791,8.74,0.0090596,8.74,0.0090424,8.74,0.0090241,8.74,0.0090089,8.74,0.0089938,8.74,0.0089777,8.74,0.0089621,8.74,0.0089461,8.74,0.0089324,8.74,0.0089178,8.74,0.0089044,8.74,0.0088916,8.74,0.0088797,8.74,0.0088673,8.74,0.0088552,8.74,0.0088448,8.74,0.0088342,8.74,0.0088233,8.74,0.0088137,8.74,0.0088039,8.74,0.0087943,8.74,0.0087857,8.74,0.0087773,8.74,0.0087688,8.74,0.0087606
8.75,0.00918,8.75,0.0091556,8.75,0.0091384,8.75,0.0091206,8.75,0.0091025,8.75,0.0090834,8.75,0.0090637,8.75,0.0090464,8.75,0.0090278,8.75,0.0090124,8.75,0.008997,8.75,0.0089806,8.75,0.0089648,8.75,0.0089486,8.75,0.0089346,8.75,0.0089198,8.75,0.0089062,8.75,0.0088931,8.75,0.008881,8.75,0.0088684,8.75,0.0088561,8.75,0.0088454,8.75,0.0088346,8.75,0.0088235,8.75,0.0088137,8.75,0.0088037,8.75,0.0087939,8.75,0.0087851,8.75,0.0087765,8.75,0.0087678,8.75,0.0087595
8.76,0.0091834,8.76,0.0091592,8.76,0.009142,8.76,0.0091242,8.76,0.0091062,8.76,0.009087,8.76,0.0090672,8.76,0.0090498,8.76,0.009031,8.76,0.0090154,8.76,0.0089997,8.76,0.0089832,8.76,0.0089671,8.76,0.0089506,8.76,0.0089364,8.76,0.0089214,8.76,0.0089075,8.76,0.0088942,8.76,0.008882,8.76,0.0088691,8.76,0.0088566,8.76,0.0088457,8.76,0.0088347,8.76,0.0088234,8.76,0.0088133,8.76,0.0088031,8.76,0.0087932,8.76,0.0087842,8.76,0.0087754,8.76,0.0087665,8.76,0.008758
8.77,0.009186,8.77,0.009162,8.77,0.0091448,8.77,0.0091272,8.77,0.0091092,8.77,0.00909,8.77,0.0090702,8.77,0.0090526,8.77,0.0090337,8.77,0.0090178,8.77,0.009002,8.77,0.0089852,8.77,0.0089689,8.77,0.0089522,8.77,0.0089378,8.77,0.0089226,8.77,0.0089085,8.77,0.008895,8.77,0.0088825,8.77,0.0088695,8.77,0.0088568,8.77,0.0088457,8.77,0.0088344,8.77,0.0088229,8.77,0.0088126,8.77,0.0088022,8.77,0.008792,8.77,0.0087828,8.77,0.0087738,8.77,0.0087648,8.77,0.0087561
8.78,0.0091878,8.78,0.009164,8.78,0.0091468,8.78,0.0091294,8.78,0.0091114,8.78,0.0090922,8.78,0.0090724,8.78,0.0090547,8.78,0.0090357,8.78,0.0090197,8.78,0.0090036,8.78,0.0089866,8.78,0.0089702,8.78,0.0089534,8.78,0.0089388,8.78,0.0089233,8.78,0.008909,8.78,0.0088954,8.78,0.0088827,8.78,0.0088695,8.78,0.0088566,8.78,0.0088453,8.78,0.0088337,8.78,0.0088221,8.78,0.0088115,8.78,0.0088009,8.78,0.0087905,8.78,0.0087811,8.78,0.0087719,8.78,0.0087626,8.78,0.0087537
8.79,0.0091887,8.79,0.0091652,8.79,0.009148,8.79,0.0091307,8.79,0.0091128,8.79,0.0090937,8.79,0.0090738,8.79,0.0090561,8.79,0.0090369,8.79,0.0090208,8.79,0.0090046,8.79,0.0089875,8.79,0.0089709,8.79,0.0089539,8.79,0.0089392,8.79,0.0089235,8.79,0.0089091,8.79,0.0088953,8.79,0.0088825,8.79,0.0088691,8.79,0.0088559,8.79,0.0088444,8.79,0.0088327,8.79,0.0088208,8.79,0.00881,8.79,0.0087992,8.79,0.0087886,8.79,0.008779,8.79,0.0087695,8.79,0.0087601,8.79,0.0087509
8.8,0.0091887,8.8,0.0091654,8.8,0.0091482,8.8,0.0091311,8.8,0.0091132,8.8,0.0090942,8.8,0.0090744,8.8,0.0090567,8.8,0.0090374,8.8,0.0090212,8.8,0.0090049,8.8,0.0089877,8.8,0.008971,8.8,0.0089539,8.8,0.008939,8.8,0.0089232,8.8,0.0089087,8.8,0.0088948,8.8,0.0088817,8.8,0.0088682,8.8,0.0088549,8.8,0.0088432,8.8,0.0088312,8.8,0.0088191,8.8,0.0088081,8.8,0.0087971,8.8,0.0087862,8.8,0.0087764,8.8,0.0087667,8.8,0.008757,8.8,0.0087477
8.81,0.0091876,8.81,0.0091646,8.81,0.0091474,8.81,0.0091305,8.81,0.0091127,8.81,0.0090939,8.81,0.0090741,8.81,0.0090564,8.81,0.0090371,8.81,0.0090209,8.81,0.0090045,8.81,0.0089871,8.81,0.0089704,8.81,0.0089532,8.81,0.0089382,8.81,0.0089223,8.81,0.0089076,8.81,0.0088936,8.81,0.0088805,8.81,0.0088668,8.81,0.0088533,8.81,0.0088414,8.81,0.0088293,8.81,0.008817,8.81,0.0088058,8.81,0.0087945,8.81,0.0087835,8.81,0.0087734,8.81,0.0087635,8.81,0.0087536,8.81,0.008744
8.82,0.0091856,8.82,0.0091628,8.82,0.0091457,8.82,0.0091289,8.82,0.0091113,8.82,0.0090926,8.82,0.0090729,8.82,0.0090552,8.82,0.009036,8.82,0.0090197,8.82,0.0090033,8.82,0.0089858,8.82,0.0089691,8.82,0.0089518,8.82,0.0089368,8.82,0.0089208,8.82,0.008906,8.82,0.0088919,8.82,0.0088787,8.82,0.0088649,8.82,0.0088512,8.82,0.0088392,8.82,0.0088268,8.82,0.0088144,8.82,0.0088029,8.82,0.0087914,8.82,0.0087802,8.82,0.0087699,8.82,0.0087598,8.82,0.0087496,8.82,0.0087399
8.83,0.0091826,8.83,0.00916,8.83,0.0091429,8.83,0.0091264,8.83,0.0091089,8.83,0.0090904,8.83,0.0090708,8.83,0.0090532,8.83,0.0090339,8.83,0.0090177,8.83,0.0090012,8.83,0.0089838,8.83,0.008967,8.83,0.0089497,8.83,0.0089347,8.83,0.0089186,8.83,0.0089038,8.83,0.0088897,8.83,0.0088763,8.83,0.0088624,8.83,0.0088486,8.83,0.0088364,8.83,0.0088239,8.83,0.0088113,8.83,0.0087996,8.83,0.0087879,8.83,0.0087764,8.83,0.008766,8.83,0.0087556,8.83,0.0087452,8.83,0.0087353
8.84,0.0091786,8.84,0.0091562,8.84,0.0091393,8.84,0.0091229,8.84,0.0091057,8.84,0.0090873,8.84,0.0090679,8.84,0.0090503,8.84,0.0090311,8.84,0.0090149,8.84,0.0089984,8.84,0.0089809,8.84,0.0089642,8.84,0.0089469,8.84,0.0089319,8.84,0.0089158,8.84,0.0089009,8.84,0.0088868,8.84,0.0088733,8.84,0.0088594,8.84,0.0088454,8.84,0.008833,8.84,0.0088204,8.84,0.0088076,8.84,0.0087957,8.84,0.0087839,8.84,0.0087722,8.84,0.0087615,8.84,0.0087509,8.84,0.0087404,8.84,0.0087302
8.85,0.0091738,8.85,0.0091517,8.85,0.0091348,8.85,0.0091187,8.85,0.0091016,8.85,0.0090834,8.85,0.0090641,8.85,0.0090467,8.85,0.0090275,8.85,0.0090113,8.85,0.0089949,8.85,0.0089774,8.85,0.0089607,8.85,0.0089435,8.85,0.0089285,8.85,0.0089123,8.85,0.0088974,8.85,0.0088833,8.85,0.0088698,8.85,0.0088558,8.85,0.0088417,8.85,0.0088292,8.85,0.0088164,8.85,0.0088035,8.85,0.0087914,8.85,0.0087793,8.85,0.0087675,8.85,0.0087566,8.85,0.0087457,8.85,0.008735,8.85,0.0087247
8.86,0.0091684,8.86,0.0091464,8.86,0.0091297,8.86,0.0091137,8.86,0.0090968,8.86,0.0090787,8.86,0.0090597,8.86,0.0090423,8.86,0.0090232,8.86,0.009007,8.86,0.0089906,8.86,0.0089732,8.86,0.0089565,8.86,0.0089394,8.86,0.0089244,8.86,0.0089082,8.86,0.0088933,8.86,0.0088792,8.86,0.0088656,8.86,0.0088516,8.86,0.0088374,8.86,0.0088248,8.86,0.0088118,8.86,0.0087988,8.86,0.0087865,8.86,0.0087743,8.86,0.0087622,8.86,0.0087512,8.86,0.0087401,8.86,0.0087292,8.86,0.0087187
8.87,0.0091623,8.87,0.0091405,8.87,0.0091239,8.87,0.0091081,8.87,0.0090914,8.87,0.0090735,8.87,0.0090546,8.87,0.0090373,8.87,0.0090182,8.87,0.0090021,8.87,0.0089857,8.87,0.0089683,8.87,0.0089517,8.87,0.0089347,8.87,0.0089197,8.87,0.0089035,8.87,0.0088887,8.87,0.0088745,8.87,0.008861,8.87,0.0088469,8.87,0.0088326,8.87,0.0088198,8.87,0.0088068,8.87,0.0087936,8.87,0.0087811,8.87,0.0087687,8.87,0.0087566,8.87,0.0087453,8.87,0.0087341,8.87,0.008723,8.87,0.0087123
8.88,0.0091558,8.88,0.0091342,8.88,0.0091177,8.88,0.0091021,8.88,0.0090855,8.88,0.0090678,8.88,0.009049,8.88,0.0090318,8.88,0.0090128,8.88,0.0089967,8.88,0.0089804,8.88,0.008963,8.88,0.0089465,8.88,0.0089295,8.88,0.0089146,8.88,0.0088984,8.88,0.0088836,8.88,0.0088694,8.88,0.0088558,8.88,0.0088417,8.88,0.0088273,8.88,0.0088144,8.88,0.0088013,8.88,0.008788,8.88,0.0087753,8.88,0.0087628,8.88,0.0087504,8.88,0.0087391,8.88,0.0087276,8.88,0.0087164,8.88,0.0087055
8.89,0.0091491,8.89,0.0091276,8.89,0.0091112,8.89,0.0090958,8.89,0.0090794,8.89,0.0090618,8.89,0.0090431,8.89,0.009026,8.89,0.009007,8.89,0.0089909,8.89,0.0089746,8.89,0.0089573,8.89,0.0089408,8.89,0.0089239,8.89,0.008909,8.89,0.0088928,8.89,0.0088781,8.89,0.0088639,8.89,0.0088503,8.89,0.0088361,8.89,0.0088216,8.89,0.0088086,8.89,0.0087953,8.89,0.0087819,8.89,0.0087691,8.89,0.0087564,8.89,0.008744,8.89,0.0087324,8.89,0.0087208,8.89,0.0087094,8.89,0.0086984
8.9,0.0091422,8.9,0.0091208,8.9,0.0091046,8.9,0.0090893,8.9,0.009073,8.9,0.0090555,8.9,0.009037,8.9,0.0090199,8.9,0.0090009,8.9,0.0089849,8.9,0.0089685,8.9,0.0089512,8.9,0.0089348,8.9,0.008918,8.9,0.0089031,8.9,0.008887,8.9,0.0088722,8.9,0.0088581,8.9,0.0088444,8.9,0.0088301,8.9,0.0088156,8.9,0.0088025,8.9,0.0087891,8.9,0.0087756,8.9,0.0087626,8.9,0.0087498,8.9,0.0087371,8.9,0.0087255,8.9,0.0087137,8.9,0.0087022,8.9,0.0086911
8.91,0.0091354,8.91,0.0091141,8.91,0.009098,8.91,0.0090828,8.91,0.0090667,8.91,0.0090492,8.91,0.0090307,8.91,0.0090137,8.91,0.0089947,8.91,0.0089786,8.91,0.0089623,8.91,0.008945,8.91,0.0089286,8.91,0.0089119,8.91,0.0088971,8.91,0.0088809,8.91,0.0088662,8.91,0.008852,8.91,0.0088382,8.91,0.0088239,8.91,0.0088093,8.91,0.0087961,8.91,0.0087825,8.91,0.0087689,8.91,0.0087558,8.91,0.0087428,8.91,0.0087301,8.91,0.0087183,8.91,0.0087064,8.91,0.0086948,8.91,0.0086836
8.92,0.0091287,8.92,0.0091074,8.92,0.0090914,8.92,0.0090764,8.92,0.0090603,8.92,0.0090429,8.92,0.0090244,8.92,0.0090074,8.92,0.0089884,8.92,0.0089723,8.92,0.008956,8.92,0.0089387,8.92,0.0089224,8.92,0.0089057,8.92,0.0088909,8.92,0.0088747,8.92,0.00886,8.92,0.0088458,8.92,0.0088319,8.92,0.0088176,8.92,0.0088028,8.92,0.0087895,8.92,0.0087758,8.92,0.0087621,8.92,0.0087488,8.92,0.0087357,8.92,0.0087229,8.92,0.008711,8.92,0.0086989,8.92,0.0086873,8.92,0.0086759
8.93,0.0091221,8.93,0.0091009,8.93,0.009085,8.93,0.0090701,8.93,0.0090541,8.93,0.0090367,8.93,0.0090183,8.93,0.0090012,8.93,0.0089822,8.93,0.0089661,8.93,0.0089497,8.93,0.0089324,8.93,0.0089161,8.93,0.0088994,8.93,0.0088846,8.93,0.0088684,8.93,0.0088537,8.93,0.0088395,8.93,0.0088255,8.93,0.0088111,8.93,0.0087963,8.93,0.0087828,8.93,0.008769,8.93,0.0087552,8.93,0.0087418,8.93,0.0087285,8.93,0.0087156,8.93,0.0087036,8.93,0.0086914,8.93,0.0086797,8.93,0.0086683
8.94,0.0091159,8.94,0.0090946,8.94,0.0090789,8.94,0.009064,8.94,0.0090481,8.94,0.0090307,8.94,0.0090122,8.94,0.0089951,8.94,0.008976,8.94,0.0089598,8.94,0.0089434,8.94,0.0089262,8.94,0.0089098,8.94,0.0088932,8.94,0.0088784,8.94,0.0088622,8.94,0.0088474,8.94,0.0088332,8.94,0.0088191,8.94,0.0088046,8.94,0.0087897,8.94,0.0087761,8.94,0.0087621,8.94,0.0087482,8.94,0.0087347,8.94,0.0087213,8.94,0.0087083,8.94,0.0086962,8.94,0.0086839,8.94,0.0086721,8.94,0.0086606
8.95,0.0091099,8.95,0.0090886,8.95,0.0090729,8.95,0.009058,8.95,0.0090422,8.95,0.0090248,8.95,0.0090062,8.95,0.008989,8.95,0.0089699,8.95,0.0089537,8.95,0.0089373,8.95,0.00892,8.95,0.0089037,8.95,0.0088871,8.95,0.0088723,8.95,0.008856,8.95,0.0088413,8.95,0.0088269,8.95,0.0088128,8.95,0.0087982,8.95,0.0087832,8.95,0.0087694,8.95,0.0087553,8.95,0.0087413,8.95,0.0087276,8.95,0.0087142,8.95,0.0087011,8.95,0.0086888,8.95,0.0086765,8.95,0.0086646,8.95,0.008653
8.96,0.0091042,8.96,0.0090829,8.96,0.0090672,8.96,0.0090523,8.96,0.0090365,8.96,0.009019,8.96,0.0090004,8.96,0.0089832,8.96,0.0089639,8.96,0.0089477,8.96,0.0089312,8.96,0.008914,8.96,0.0088976,8.96,0.0088811,8.96,0.0088663,8.96,0.00885,8.96,0.0088352,8.96,0.0088208,8.96,0.0088065,8.96,0.0087918,8.96,0.0087767,8.96,0.0087629,8.96,0.0087486,8.96,0.0087345,8.96,0.0087207,8.96,0.0087072,8.96,0.008694,8.96,0.0086816,8.96,0.0086692,8.96,0.0086572,8.96,0.0086456
8.97,0.0090987,8.97,0.0090773,8.97,0.0090616,8.97,0.0090468,8.97,0.009031,8.97,0.0090134,8.97,0.0089946,8.97,0.0089773,8.97,0.008958,8.97,0.0089418,8.97,0.0089253,8.97,0.008908,8.97,0.0088917,8.97,0.0088752,8.97,0.0088604,8.97,0.0088441,8.97,0.0088293,8.97,0.0088148,8.97,0.0088004,8.97,0.0087857,8.97,0.0087704,8.97,0.0087564,8.97,0.0087421,8.97,0.0087279,8.97,0.008714,8.97,0.0087003,8.97,0.008687,8.97,0.0086746,8.97,0.0086621,8.97,0.0086501,8.97,0.0086384
8.98,0.0090934,8.98,0.009072,8.98,0.0090562,8.98,0.0090413,8.98,0.0090255,8.98,0.0090079,8.98,0.008989,8.98,0.0089716,8.98,0.0089521,8.98,0.0089359,8.98,0.0089194,8.98,0.0089022,8.98,0.0088859,8.98,0.0088695,8.98,0.0088546,8.98,0.0088383,8.98,0.0088235,8.98,0.0088089,8.98,0.0087945,8.98,0.0087796,8.98,0.0087643,8.98,0.0087502,8.98,0.0087357,8.98,0.0087215,8.98,0.0087075,8.98,0.0086937,8.98,0.0086803,8.98,0.0086679,8.98,0.0086553,8.98,0.0086432,8.98,0.0086315
8.99,0.0090883,8.99,0.0090667,8.99,0.0090509,8.99,0.009036,8.99,0.00902,8.99,0.0090023,8.99,0.0089833,8.99,0.0089658,8.99,0.0089463,8.99,0.00893,8.99,0.0089136,8.99,0.0088964,8.99,0.0088801,8.99,0.0088638,8.99,0.008849,8.99,0.0088326,8.99,0.0088178,8.99,0.0088032,8.99,0.0087887,8.99,0.0087738,8.99,0.0087584,8.99,0.0087442,8.99,0.0087296,8.99,0.0087153,8.99,0.0087012,8.99,0.0086873,8.99,0.0086739,8.99,0.0086614,8.99,0.0086487,8.99,0.0086366,8.99,0.0086249
9,0.0090833,9,0.0090615,9,0.0090456,9,0.0090306,9,0.0090146,9,0.0089967,9,0.0089775,9,0.00896,9,0.0089403,9,0.0089241,9,0.0089077,9,0.0088906,9,0.0088744,9,0.0088581,9,0.0088434,9,0.008827,9,0.0088123,9,0.0087976,9,0.0087831,9,0.0087681,9,0.0087527,9,0.0087384,9,0.0087237,9,0.0087093,9,0.0086952,9,0.0086813,9,0.0086678,9,0.0086552,9,0.0086425,9,0.0086303,9,0.0086186
9.01,0.0090783,9.01,0.0090564,9.01,0.0090404,9.01,0.0090252,9.01,0.009009,9.01,0.008991,9.01,0.0089717,9.01,0.008954,9.01,0.0089343,9.01,0.0089181,9.01,0.0089018,9.01,0.0088848,9.01,0.0088687,9.01,0.0088525,9.01,0.0088379,9.01,0.0088215,9.01,0.0088068,9.01,0.0087922,9.01,0.0087776,9.01,0.0087626,9.01,0.0087472,9.01,0.0087328,9.01,0.0087181,9.01,0.0087037,9.01,0.0086895,9.01,0.0086755,9.01,0.008662,9.01,0.0086494,9.01,0.0086366,9.01,0.0086244,9.01,0.0086126
9.02,0.0090733,9.02,0.0090513,9.02,0.009035,9.02,0.0090197,9.02,0.0090034,9.02,0.0089852,9.02,0.0089657,9.02,0.008948,9.02,0.0089282,9.02,0.008912,9.02,0.0088958,9.02,0.0088789,9.02,0.0088629,9.02,0.0088469,9.02,0.0088323,9.02,0.0088161,9.02,0.0088015,9.02,0.0087869,9.02,0.0087723,9.02,0.0087573,9.02,0.0087419,9.02,0.0087275,9.02,0.0087128,9.02,0.0086983,9.02,0.0086841,9.02,0.0086701,9.02,0.0086566,9.02,0.0086439,9.02,0.0086311,9.02,0.0086189,9.02,0.0086071
9.03,0.0090684,9.03,0.0090461,9.03,0.0090297,9.03,0.0090142,9.03,0.0089977,9.03,0.0089793,9.03,0.0089596,9.03,0.0089418,9.03,0.008922,9.03,0.0089058,9.03,0.0088897,9.03,0.0088729,9.03,0.0088571,9.03,0.0088412,9.03,0.0088268,9.03,0.0088107,9.03,0.0087962,9.03,0.0087817,9.03,0.0087672,9.03,0.0087523,9.03,0.0087368,9.03,0.0087225,9.03,0.0087077,9.03,0.0086933,9.03,0.008679,9.03,0.008665,9.03,0.0086515,9.03,0.0086388,9.03,0.008626,9.03,0.0086138,9.03,0.0086019
9.04,0.0090634,9.04,0.009041,9.04,0.0090243,9.04,0.0090086,9.04,0.0089919,9.04,0.0089733,9.04,0.0089535,9.04,0.0089355,9.04,0.0089156,9.04,0.0088995,9.04,0.0088835,9.04,0.0088669,9.04,0.0088513,9.04,0.0088356,9.04,0.0088214,9.04,0.0088054,9.04,0.0087911,9.04,0.0087767,9.04,0.0087622,9.04,0.0087474,9.04,0.0087319,9.04,0.0087176,9.04,0.0087029,9.04,0.0086885,9.04,0.0086742,9.04,0.0086602,9.04,0.0086467,9.04,0.0086341,9.04,0.0086212,9.04,0.008609,9.04,0.0085972
9.05,0.0090585,9.05,0.0090359,9.05,0.0090189,9.05,0.009003,9.05,0.008986,9.05,0.0089673,9.05,0.0089472,9.05,0.0089291,9.05,0.0089092,9.05,0.0088931,9.05,0.0088773,9.05,0.0088609,9.05,0.0088454,9.05,0.0088299,9.05,0.0088159,9.05,0.0088001,9.05,0.008786,9.05,0.0087717,9.05,0.0087574,9.05,0.0087427,9.05,0.0087273,9.05,0.0087131,9.05,0.0086984,9.05,0.008684,9.05,0.0086698,9.05,0.0086558,9.05,0.0086423,9.05,0.0086297,9.05,0.0086169,9.05,0.0086047,9.05,0.0085929
9.06,0.0090537,9.06,0.0090308,9.06,0.0090136,9.06,0.0089974,9.06,0.0089802,9.06,0.0089612,9.06,0.0089409,9.06,0.0089227,9.06,0.0089027,9.06,0.0088867,9.06,0.008871,9.06,0.0088548,9.06,0.0088395,9.06,0.0088243,9.06,0.0088105,9.06,0.0087949,9.06,0.0087811,9.06,0.008767,9.06,0.0087528,9.06,0.0087382,9.06,0.008723,9.06,0.0087088,9.06,0.0086942,9.06,0.0086799,9.06,0.0086657,9.06,0.0086518,9.06,0.0086383,9.06,0.0086257,9.06,0.0086129,9.06,0.0086007,9.06,0.0085889
9.07,0.0090489,9.07,0.0090259,9.07,0.0090083,9.07,0.0089918,9.07,0.0089744,9.07,0.0089552,9.07,0.0089347,9.07,0.0089164,9.07,0.0088963,9.07,0.0088804,9.07,0.0088648,9.07,0.0088487,9.07,0.0088337,9.07,0.0088187,9.07,0.0088052,9.07,0.0087899,9.07,0.0087763,9.07,0.0087624,9.07,0.0087484,9.07,0.0087339,9.07,0.0087188,9.07,0.0087048,9.07,0.0086903,9.07,0.0086761,9.07,0.008662,9.07,0.008648,9.07,0.0086347,9.07,0.0086221,9.07,0.0086094,9.07,0.0085972,9.07,0.0085854
9.08,0.0090443,9.08,0.009021,9.08,0.0090032,9.08,0.0089864,9.08,0.0089687,9.08,0.0089493,9.08,0.0089286,9.08,0.0089101,9.08,0.00889,9.08,0.0088741,9.08,0.0088587,9.08,0.0088428,9.08,0.008828,9.08,0.0088132,9.08,0.0088001,9.08,0.0087849,9.08,0.0087716,9.08,0.0087579,9.08,0.0087442,9.08,0.0087299,9.08,0.0087149,9.08,0.008701,9.08,0.0086867,9.08,0.0086725,9.08,0.0086585,9.08,0.0086447,9.08,0.0086314,9.08,0.0086189,9.08,0.0086062,9.08,0.008594,9.08,0.0085823
9.09,0.0090398,9.09,0.0090164,9.09,0.0089982,9.09,0.0089811,9.09,0.0089632,9.09,0.0089435,9.09,0.0089226,9.09,0.008904,9.09,0.0088838,9.09,0.008868,9.09,0.0088527,9.09,0.008837,9.09,0.0088224,9.09,0.0088079,9.09,0.0087951,9.09,0.0087802,9.09,0.0087672,9.09,0.0087538,9.09,0.0087402,9.09,0.0087261,9.09,0.0087113,9.09,0.0086976,9.09,0.0086833,9.09,0.0086693,9.09,0.0086554,9.09,0.0086416,9.09,0.0086284,9.09,0.008616,9.09,0.0086033,9.09,0.0085912,9.09,0.0085795
9.1,0.0090354,9.1,0.0090118,9.1,0.0089934,9.1,0.008976,9.1,0.0089578,9.1,0.0089379,9.1,0.0089168,9.1,0.008898,9.1,0.0088779,9.1,0.008862,9.1,0.0088469,9.1,0.0088314,9.1,0.0088171,9.1,0.0088029,9.1,0.0087903,9.1,0.0087757,9.1,0.008763,9.1,0.0087498,9.1,0.0087365,9.1,0.0087225,9.1,0.008708,9.1,0.0086943,9.1,0.0086802,9.1,0.0086663,9.1,0.0086526,9.1,0.0086389,9.1,0.0086258,9.1,0.0086134,9.1,0.0086008,9.1,0.0085888,9.1,0.0085771
9.11,0.0090312,9.11,0.0090075,9.11,0.0089887,9.11,0.008971,9.11,0.0089526,9.11,0.0089325,9.11,0.0089112,9.11,0.0088923,9.11,0.0088721,9.11,0.0088563,9.11,0.0088413,9.11,0.008826,9.11,0.0088119,9.11,0.008798,9.11,0.0087858,9.11,0.0087714,9.11,0.008759,9.11,0.0087461,9.11,0.008733,9.11,0.0087192,9.11,0.0087048,9.11,0.0086914,9.11,0.0086774,9.11,0.0086637,9.11,0.00865,9.11,0.0086364,9.11,0.0086234,9.11,0.0086111,9.11,0.0085986,9.11,0.0085866,9.11,0.008575
9.12,0.009027,9.12,0.0090032,9.12,0.0089842,9.12,0.0089662,9.12,0.0089476,9.12,0.0089272,9.12,0.0089058,9.12,0.0088868,9.12,0.0088665,9.12,0.0088508,9.12,0.0088359,9.12,0.0088208,9.12,0.008807,9.12,0.0087934,9.12,0.0087815,9.12,0.0087674,9.12,0.0087553,9.12,0.0087426,9.12,0.0087297,9.12,0.0087162,9.12,0.0087019,9.12,0.0086887,9.12,0.0086749,9.12,0.0086612,9.12,0.0086477,9.12,0.0086342,9.12,0.0086213,9.12,0.0086091,9.12,0.0085967,9.12,0.0085848,9.12,0.0085732
9.13,0.009023,9.13,0.0089991,9.13,0.0089798,9.13,0.0089615,9.13,0.0089427,9.13,0.0089221,9.13,0.0089006,9.13,0.0088814,9.13,0.0088612,9.13,0.0088455,9.13,0.0088308,9.13,0.0088159,9.13,0.0088024,9.13,0.008789,9.13,0.0087775,9.13,0.0087636,9.13,0.0087518,9.13,0.0087393,9.13,0.0087267,9.13,0.0087133,9.13,0.0086993,9.13,0.0086862,9.13,0.0086725,9.13,0.0086591,9.13,0.0086457,9.13,0.0086323,9.13,0.0086195,9.13,0.0086074,9.13,0.0085951,9.13,0.0085832,9.13,0.0085717
9.14,0.009019,9.14,0.008995,9.14,0.0089754,9.14,0.0089569,9.14,0.0089379,9.14,0.0089171,9.14,0.0088954,9.14,0.0088762,9.14,0.008856,9.14,0.0088404,9.14,0.0088259,9.14,0.0088112,9.14,0.0087979,9.14,0.0087849,9.14,0.0087737,9.14,0.0087601,9.14,0.0087485,9.14,0.0087363,9.14,0.0087239,9.14,0.0087107,9.14,0.0086968,9.14,0.0086839,9.14,0.0086704,9.14,0.0086571,9.14,0.0086439,9.14,0.0086306,9.14,0.008618,9.14,0.008606,9.14,0.0085937,9.14,0.0085819,9.14,0.0085705
9.15,0.0090149,9.15,0.0089908,9.15,0.0089711,9.15,0.0089522,9.15,0.0089331,9.15,0.0089121,9.15,0.0088904,9.15,0.0088711,9.15,0.008851,9.15,0.0088354,9.15,0.0088211,9.15,0.0088067,9.15,0.0087937,9.15,0.0087811,9.15,0.0087701,9.15,0.0087568,9.15,0.0087455,9.15,0.0087335,9.15,0.0087212,9.15,0.0087082,9.15,0.0086946,9.15,0.0086818,9.15,0.0086685,9.15,0.0086553,9.15,0.0086423,9.15,0.0086291,9.15,0.0086166,9.15,0.0086047,9.15,0.0085926,9.15,0.0085808,9.15,0.0085694
9.16,0.0090109,9.16,0.0089867,9.16,0.0089667,9.16,0.0089476,9.16,0.0089283,9.16,0.0089071,9.16,0.0088854,9.16,0.0088661,9.16,0.008846,9.16,0.0088306,9.16,0.0088165,9.16,0.0088023,9.16,0.0087897,9.16,0.0087774,9.16,0.0087667,9.16,0.0087537,9.16,0.0087426,9.16,0.0087308,9.16,0.0087188,9.16,0.008706,9.16,0.0086924,9.16,0.0086799,9.16,0.0086667,9.16,0.0086537,9.16,0.0086408,9.16,0.0086278,9.16,0.0086154,9.16,0.0086037,9.16,0.0085916,9.16,0.0085799,9.16,0.0085686
9.17,0.0090067,9.17,0.0089824,9.17,0.0089623,9.17,0.0089428,9.17,0.0089234,9.17,0.0089021,9.17,0.0088803,9.17,0.0088611,9.17,0.008841,9.17,0.0088258,9.17,0.0088119,9.17,0.0087981,9.17,0.0087858,9.17,0.0087738,9.17,0.0087635,9.17,0.0087507,9.17,0.0087398,9.17,0.0087283,9.17,0.0087164,9.17,0.0087038,9.17,0.0086905,9.17,0.0086781,9.17,0.0086651,9.17,0.0086523,9.17,0.0086396,9.17,0.0086267,9.17,0.0086145,9.17,0.0086028,9.17,0.0085908,9.17,0.0085792,9.17,0.008568
9.18,0.0090024,9.18,0.008978,9.18,0.0089577,9.18,0.008938,9.18,0.0089184,9.18,0.008897,9.18,0.0088752,9.18,0.008856,9.18,0.0088361,9.18,0.008821,9.18,0.0088074,9.18,0.0087938,9.18,0.008782,9.18,0.0087703,9.18,0.0087603,9.18,0.0087477,9.18,0.0087371,9.18,0.0087258,9.18,0.0087141,9.18,0.0087017,9.18,0.0086886,9.18,0.0086764,9.18,0.0086636,9.18,0.008651,9.18,0.0086384,9.18,0.0086257,9.18,0.0086136,9.18,0.0086021,9.18,0.0085902,9.18,0.0085787,9.18,0.0085675
9.19,0.008998,9.19,0.0089735,9.19,0.008953,9.19,0.008933,9.19,0.0089133,9.19,0.0088917,9.19,0.00887,9.19,0.0088508,9.19,0.008831,9.19,0.0088161,9.19,0.0088028,9.19,0.0087896,9.19,0.0087781,9.19,0.0087669,9.19,0.0087572,9.19,0.0087448,9.19,0.0087345,9.19,0.0087234,9.19,0.0087119,9.19,0.0086997,9.19,0.0086867,9.19,0.0086748,9.19,0.0086622,9.19,0.0086497,9.19,0.0086374,9.19,0.0086249,9.19,0.0086129,9.19,0.0086015,9.19,0.0085898,9.19,0.0085783,9.19,0.0085672
9.2,0.0089935,9.2,0.0089688,9.2,0.0089481,9.2,0.0089278,9.2,0.008908,9.2,0.0088864,9.2,0.0088647,9.2,0.0088456,9.2,0.0088259,9.2,0.0088111,9.2,0.0087981,9.2,0.0087853,9.2,0.0087742,9.2,0.0087633,9.2,0.008754,9.2,0.0087419,9.2,0.0087318,9.2,0.0087209,9.2,0.0087097,9.2,0.0086977,9.2,0.008685,9.2,0.0086732,9.2,0.0086609,9.2,0.0086486,9.2,0.0086365,9.2,0.0086241,9.2,0.0086123,9.2,0.0086011,9.2,0.0085894,9.2,0.0085781,9.2,0.008567
9.21,0.0089888,9.21,0.0089639,9.21,0.0089431,9.21,0.0089226,9.21,0.0089027,9.21,0.008881,9.21,0.0088593,9.21,0.0088402,9.21,0.0088206,9.21,0.0088061,9.21,0.0087934,9.21,0.0087809,9.21,0.0087703,9.21,0.0087598,9.21,0.0087508,9.21,0.0087389,9.21,0.0087291,9.21,0.0087184,9.21,0.0087074,9.21,0.0086956,9.21,0.0086832,9.21,0.0086716,9.21,0.0086595,9.21,0.0086475,9.21,0.0086356,9.21,0.0086234,9.21,0.0086118,9.21,0.0086007,9.21,0.0085892,9.21,0.008578,9.21,0.008567
9.22,0.008984,9.22,0.0089589,9.22,0.008938,9.22,0.0089172,9.22,0.0088972,9.22,0.0088754,9.22,0.0088538,9.22,0.0088347,9.22,0.0088153,9.22,0.0088009,9.22,0.0087885,9.22,0.0087764,9.22,0.0087662,9.22,0.008756,9.22,0.0087474,9.22,0.0087358,9.22,0.0087262,9.22,0.0087158,9.22,0.0087051,9.22,0.0086935,9.22,0.0086813,9.22,0.0086701,9.22,0.0086582,9.22,0.0086464,9.22,0.0086348,9.22,0.0086228,9.22,0.0086113,9.22,0.0086004,9.22,0.008589,9.22,0.0085779,9.22,0.008567
9.23,0.0089792,9.23,0.0089539,9.23,0.0089328,9.23,0.0089118,9.23,0.0088916,9.23,0.0088698,9.23,0.0088481,9.23,0.0088292,9.23,0.0088098,9.23,0.0087956,9.23,0.0087835,9.23,0.0087718,9.23,0.008762,9.23,0.0087522,9.23,0.0087438,9.23,0.0087325,9.23,0.0087232,9.23,0.008713,9.23,0.0087026,9.23,0.0086914,9.23,0.0086794,9.23,0.0086685,9.23,0.0086569,9.23,0.0086453,9.23,0.0086339,9.23,0.0086221,9.23,0.0086109,9.23,0.0086002,9.23,0.0085889,9.23,0.0085779,9.23,0.0085671
9.24,0.0089743,9.24,0.0089488,9.24,0.0089276,9.24,0.0089063,9.24,0.0088861,9.24,0.0088641,9.24,0.0088425,9.24,0.0088235,9.24,0.0088043,9.24,0.0087902,9.24,0.0087784,9.24,0.008767,9.24,0.0087576,9.24,0.0087481,9.24,0.00874,9.24,0.008729,9.24,0.00872,9.24,0.0087101,9.24,0.0087,9.24,0.0086891,9.24,0.0086774,9.24,0.0086668,9.24,0.0086555,9.24,0.0086441,9.24,0.0086331,9.24,0.0086215,9.24,0.0086105,9.24,0.0085999,9.24,0.0085889,9.24,0.008578,9.24,0.0085673
9.25,0.0089694,9.25,0.0089437,9.25,0.0089223,9.25,0.0089008,9.25,0.0088805,9.25,0.0088584,9.25,0.0088368,9.25,0.0088178,9.25,0.0087987,9.25,0.0087847,9.25,0.0087732,9.25,0.0087622,9.25,0.0087531,9.25,0.0087439,9.25,0.0087361,9.25,0.0087253,9.25,0.0087166,9.25,0.008707,9.25,0.0086972,9.25,0.0086866,9.25,0.0086753,9.25,0.008665,9.25,0.008654,9.25,0.008643,9.25,0.0086322,9.25,0.0086208,9.25,0.0086101,9.25,0.0085997,9.25,0.0085888,9.25,0.0085781,9.25,0.0085675
9.26,0.0089645,9.26,0.0089386,9.26,0.0089171,9.26,0.0088953,9.26,0.0088749,9.26,0.0088528,9.26,0.0088311,9.26,0.0088122,9.26,0.0087931,9.26,0.0087793,9.26,0.008768,9.26,0.0087572,9.26,0.0087484,9.26,0.0087395,9.26,0.0087319,9.26,0.0087214,9.26,0.008713,9.26,0.0087038,9.26,0.0086943,9.26,0.0086841,9.26,0.0086731,9.26,0.0086631,9.26,0.0086524,9.26,0.0086417,9.26,0.0086312,9.26,0.0086202,9.26,0.0086096,9.26,0.0085995,9.26,0.0085888,9.26,0.0085782,9.26,0.0085677
9.27,0.0089597,9.27,0.0089336,9.27,0.008912,9.27,0.00889,9.27,0.0088695,9.27,0.0088472,9.27,0.0088255,9.27,0.0088066,9.27,0.0087875,9.27,0.0087738,9.27,0.0087627,9.27,0.0087522,9.27,0.0087437,9.27,0.008735,9.27,0.0087276,9.27,0.0087173,9.27,0.0087093,9.27,0.0087003,9.27,0.0086912,9.27,0.0086814,9.27,0.0086708,9.27,0.0086611,9.27,0.0086508,9.27,0.0086404,9.27,0.0086302,9.27,0.0086194,9.27,0.0086092,9.27,0.0085992,9.27,0.0085887,9.27,0.0085782,9.27,0.008568
9.28,0.008955,9.28,0.0089286,9.28,0.0089069,9.28,0.0088847,9.28,0.0088641,9.28,0.0088418,9.28,0.00882,9.28,0.0088011,9.28,0.008782,9.28,0.0087684,9.28,0.0087575,9.28,0.0087473,9.28,0.0087389,9.28,0.0087303,9.28,0.0087232,9.28,0.0087131,9.28,0.0087054,9.28,0.0086967,9.28,0.008688,9.28,0.0086785,9.28,0.0086683,9.28,0.0086591,9.28,0.0086491,9.28,0.008639,9.28,0.0086292,9.28,0.0086186,9.28,0.0086086,9.28,0.0085989,9.28,0.0085886,9.28,0.0085783,9.28,0.0085682
9.29,0.0089504,9.29,0.0089238,9.29,0.0089019,9.29,0.0088796,9.29,0.0088589,9.29,0.0088365,9.29,0.0088147,9.29,0.0087957,9.29,0.0087766,9.29,0.0087631,9.29,0.0087524,9.29,0.0087423,9.29,0.0087341,9.29,0.0087257,9.29,0.0087186,9.29,0.0087088,9.29,0.0087014,9.29,0.008693,9.29,0.0086847,9.29,0.0086756,9.29,0.0086658,9.29,0.0086569,9.29,0.0086473,9.29,0.0086375,9.29,0.008628,9.29,0.0086178,9.29,0.008608,9.29,0.0085985,9.29,0.0085885,9.29,0.0085784,9.29,0.0085684
9.3,0.0089459,9.3,0.0089191,9.3,0.0088971,9.3,0.0088746,9.3,0.0088539,9.3,0.0088314,9.3,0.0088095,9.3,0.0087905,9.3,0.0087714,9.3,0.008758,9.3,0.0087474,9.3,0.0087375,9.3,0.0087294,9.3,0.008721,9.3,0.0087141,9.3,0.0087044,9.3,0.0086973,9.3,0.0086893,9.3,0.0086813,9.3,0.0086726,9.3,0.0086632,9.3,0.0086547,9.3,0.0086454,9.3,0.008636,9.3,0.0086268,9.3,0.0086168,9.3,0.0086074,9.3,0.0085981,9.3,0.0085883,9.3,0.0085784,9.3,0.0085686
9.31,0.0089415,9.31,0.0089145,9.31,0.0088924,9.31,0.0088698,9.31,0.008849,9.31,0.0088265,9.31,0.0088045,9.31,0.0087854,9.31,0.0087664,9.31,0.008753,9.31,0.0087427,9.31,0.0087328,9.31,0.0087247,9.31,0.0087164,9.31,0.0087096,9.31,0.0087,9.31,0.0086932,9.31,0.0086855,9.31,0.0086779,9.31,0.0086696,9.31,0.0086605,9.31,0.0086524,9.31,0.0086434,9.31,0.0086344,9.31,0.0086256,9.31,0.0086159,9.31,0.0086067,9.31,0.0085977,9.31,0.0085881,9.31,0.0085783,9.31,0.0085687
9.32,0.0089372,9.32,0.0089101,9.32,0.0088879,9.32,0.0088651,9.32,0.0088443,9.32,0.0088217,9.32,0.0087997,9.32,0.0087807,9.32,0.0087617,9.32,0.0087484,9.32,0.0087381,9.32,0.0087283,9.32,0.0087203,9.32,0.0087119,9.32,0.0087051,9.32,0.0086957,9.32,0.0086892,9.32,0.0086817,9.32,0.0086745,9.32,0.0086666,9.32,0.0086578,9.32,0.0086501,9.32,0.0086415,9.32,0.0086328,9.32,0.0086243,9.32,0.0086148,9.32,0.008606,9.32,0.0085972,9.32,0.0085878,9.32,0.0085783,9.32,0.0085688
9.33,0.0089331,9.33,0.0089058,9.33,0.0088835,9.33,0.0088607,9.33,0.0088398,9.33,0.0088172,9.33,0.0087952,9.33,0.0087761,9.33,0.0087572,9.33,0.0087439,9.33,0.0087338,9.33,0.0087241,9.33,0.008716,9.33,0.0087076,9.33,0.0087009,9.33,0.0086916,9.33,0.0086853,9.33,0.0086781,9.33,0.0086712,9.33,0.0086636,9.33,0.0086552,9.33,0.0086478,9.33,0.0086395,9.33,0.0086311,9.33,0.008623,9.33,0.0086138,9.33,0.0086052,9.33,0.0085966,9.33,0.0085874,9.33,0.0085781,9.33,0.0085689
9.34,0.008929,9.34,0.0089016,9.34,0.0088793,9.34,0.0088564,9.34,0.0088355,9.34,0.0088129,9.34,0.0087908,9.34,0.0087718,9.34,0.0087529,9.34,0.0087398,9.34,0.0087298,9.34,0.0087202,9.34,0.008712,9.34,0.0087035,9.34,0.0086968,9.34,0.0086876,9.34,0.0086815,9.34,0.0086746,9.34,0.008668,9.34,0.0086607,9.34,0.0086526,9.34,0.0086456,9.34,0.0086376,9.34,0.0086295,9.34,0.0086216,9.34,0.0086127,9.34,0.0086044,9.34,0.008596,9.34,0.0085871,9.34,0.0085779,9.34,0.0085688
9.35,0.0089252,9.35,0.0088976,9.35,0.0088752,9.35,0.0088523,9.35,0.0088314,9.35,0.0088088,9.35,0.0087867,9.35,0.0087677,9.35,0.0087489,9.35,0.0087359,9.35,0.0087261,9.35,0.0087165,9.35,0.0087082,9.35,0.0086996,9.35,0.0086929,9.35,0.0086838,9.35,0.0086779,9.35,0.0086712,9.35,0.0086649,9.35,0.0086579,9.35,0.0086501,9.35,0.0086434,9.35,0.0086357,9.35,0.0086279,9.35,0.0086203,9.35,0.0086116,9.35,0.0086035,9.35,0.0085953,9.35,0.0085866,9.35,0.0085776,9.35,0.0085688
9.36,0.0089214,9.36,0.0088938,9.36,0.0088713,9.36,0.0088483,9.36,0.0088275,9.36,0.0088049,9.36,0.0087828,9.36,0.0087638,9.36,0.0087452,9.36,0.0087324,9.36,0.0087227,9.36,0.0087131,9.36,0.0087048,9.36,0.008696,9.36,0.0086893,9.36,0.0086803,9.36,0.0086746,9.36,0.008668,9.36,0.008662,9.36,0.0086552,9.36,0.0086478,9.36,0.0086413,9.36,0.0086339,9.36,0.0086263,9.36,0.0086189,9.36,0.0086105,9.36,0.0086026,9.36,0.0085946,9.36,0.0085861,9.36,0.0085773,9.36,0.0085686
9.37,0.0089179,9.37,0.0088902,9.37,0.0088676,9.37,0.0088446,9.37,0.0088237,9.37,0.0088011,9.37,0.0087791,9.37,0.0087602,9.37,0.0087417,9.37,0.0087291,9.37,0.0087196,9.37,0.00871,9.37,0.0087016,9.37,0.0086927,9.37,0.008686,9.37,0.008677,9.37,0.0086715,9.37,0.0086651,9.37,0.0086593,9.37,0.0086528,9.37,0.0086455,9.37,0.0086393,9.37,0.0086321,9.37,0.0086247,9.37,0.0086176,9.37,0.0086093,9.37,0.0086017,9.37,0.0085939,9.37,0.0085856,9.37,0.008577,9.37,0.0085684
9.38,0.0089144,9.38,0.0088867,9.38,0.008864,9.38,0.0088411,9.38,0.0088202,9.38,0.0087976,9.38,0.0087756,9.38,0.0087568,9.38,0.0087384,9.38,0.0087261,9.38,0.0087168,9.38,0.0087072,9.38,0.0086987,9.38,0.0086897,9.38,0.0086829,9.38,0.008674,9.38,0.0086686,9.38,0.0086624,9.38,0.0086568,9.38,0.0086504,9.38,0.0086434,9.38,0.0086374,9.38,0.0086304,9.38,0.0086233,9.38,0.0086164,9.38,0.0086083,9.38,0.0086008,9.38,0.0085932,9.38,0.0085851,9.38,0.0085766,9.38,0.0085682
9.39,0.0089112,9.39,0.0088834,9.39,0.0088606,9.39,0.0088377,9.39,0.0088169,9.39,0.0087943,9.39,0.0087722,9.39,0.0087535,9.39,0.0087354,9.39,0.0087233,9.39,0.0087142,9.39,0.0087047,9.39,0.0086961,9.39,0.0086869,9.39,0.0086801,9.39,0.0086713,9.39,0.008666,9.39,0.0086599,9.39,0.0086545,9.39,0.0086483,9.39,0.0086414,9.39,0.0086356,9.39,0.0086289,9.39,0.0086219,9.39,0.0086152,9.39,0.0086073,9.39,0.0086,9.39,0.0085926,9.39,0.0085846,9.39,0.0085762,9.39,0.008568
9.4,0.0089081,9.4,0.0088802,9.4,0.0088575,9.4,0.0088345,9.4,0.0088137,9.4,0.0087912,9.4,0.0087691,9.4,0.0087505,9.4,0.0087325,9.4,0.0087207,9.4,0.0087119,9.4,0.0087024,9.4,0.0086937,9.4,0.0086844,9.4,0.0086776,9.4,0.0086688,9.4,0.0086636,9.4,0.0086577,9.4,0.0086524,9.4,0.0086464,9.4,0.0086397,9.4,0.008634,9.4,0.0086274,9.4,0.0086206,9.4,0.0086141,9.4,0.0086063,9.4,0.0085992,9.4,0.008592,9.4,0.0085841,9.4,0.0085759,9.4,0.0085678
9.41,0.0089052,9.41,0.0088773,9.41,0.0088545,9.41,0.0088316,9.41,0.0088108,9.41,0.0087882,9.41,0.0087661,9.41,0.0087476,9.41,0.0087299,9.41,0.0087184,9.41,0.0087098,9.41,0.0087004,9.41,0.0086915,9.41,0.0086821,9.41,0.0086753,9.41,0.0086665,9.41,0.0086615,9.41,0.0086556,9.41,0.0086505,9.41,0.0086446,9.41,0.0086381,9.41,0.0086326,9.41,0.0086262,9.41,0.0086195,9.41,0.0086131,9.41,0.0086055,9.41,0.0085986,9.41,0.0085914,9.41,0.0085837,9.41,0.0085757,9.41,0.0085677
9.42,0.0089025,9.42,0.0088746,9.42,0.0088517,9.42,0.0088288,9.42,0.008808,9.42,0.0087854,9.42,0.0087633,9.42,0.0087449,9.42,0.0087274,9.42,0.0087163,9.42,0.0087079,9.42,0.0086985,9.42,0.0086896,9.42,0.0086801,9.42,0.0086733,9.42,0.0086646,9.42,0.0086596,9.42,0.0086539,9.42,0.0086489,9.42,0.0086431,9.42,0.0086367,9.42,0.0086314,9.42,0.008625,9.42,0.0086185,9.42,0.0086123,9.42,0.0086048,9.42,0.008598,9.42,0.008591,9.42,0.0085835,9.42,0.0085755,9.42,0.0085676
9.43,0.0089001,9.43,0.0088721,9.43,0.0088491,9.43,0.0088262,9.43,0.0088054,9.43,0.0087828,9.43,0.0087607,9.43,0.0087424,9.43,0.0087251,9.43,0.0087143,9.43,0.0087062,9.43,0.0086969,9.43,0.0086879,9.43,0.0086783,9.43,0.0086714,9.43,0.0086628,9.43,0.008658,9.43,0.0086523,9.43,0.0086474,9.43,0.0086417,9.43,0.0086355,9.43,0.0086303,9.43,0.0086241,9.43,0.0086177,9.43,0.0086117,9.43,0.0086043,9.43,0.0085977,9.43,0.0085908,9.43,0.0085834,9.43,0.0085755,9.43,0.0085677
9.44,0.0088978,9.44,0.0088698,9.44,0.0088468,9.44,0.0088238,9.44,0.0088031,9.44,0.0087804,9.44,0.0087583,9.44,0.00874,9.44,0.008723,9.44,0.0087126,9.44,0.0087047,9.44,0.0086955,9.44,0.0086864,9.44,0.0086767,9.44,0.0086699,9.44,0.0086613,9.44,0.0086566,9.44,0.008651,9.44,0.0086463,9.44,0.0086407,9.44,0.0086346,9.44,0.0086295,9.44,0.0086235,9.44,0.0086172,9.44,0.0086113,9.44,0.008604,9.44,0.0085975,9.44,0.0085908,9.44,0.0085834,9.44,0.0085757,9.44,0.008568
9.45,0.0088959,9.45,0.0088677,9.45,0.0088446,9.45,0.0088217,9.45,0.0088009,9.45,0.0087782,9.45,0.008756,9.45,0.0087378,9.45,0.0087211,9.45,0.0087111,9.45,0.0087035,9.45,0.0086943,9.45,0.0086852,9.45,0.0086754,9.45,0.0086685,9.45,0.00866,9.45,0.0086554,9.45,0.00865,9.45,0.0086453,9.45,0.0086398,9.45,0.0086339,9.45,0.008629,9.45,0.008623,9.45,0.0086169,9.45,0.0086111,9.45,0.0086039,9.45,0.0085975,9.45,0.008591,9.45,0.0085837,9.45,0.0085761,9.45,0.0085685
9.46,0.0088941,9.46,0.0088659,9.46,0.0088427,9.46,0.0088198,9.46,0.008799,9.46,0.0087762,9.46,0.008754,9.46,0.0087359,9.46,0.0087194,9.46,0.0087098,9.46,0.0087025,9.46,0.0086934,9.46,0.0086842,9.46,0.0086743,9.46,0.0086675,9.46,0.008659,9.46,0.0086546,9.46,0.0086492,9.46,0.0086447,9.46,0.0086392,9.46,0.0086334,9.46,0.0086287,9.46,0.0086228,9.46,0.0086168,9.46,0.0086112,9.46,0.0086041,9.46,0.0085979,9.46,0.0085914,9.46,0.0085843,9.46,0.0085767,9.46,0.0085692
9.47,0.0088926,9.47,0.0088643,9.47,0.0088411,9.47,0.0088181,9.47,0.0087973,9.47,0.0087745,9.47,0.0087522,9.47,0.0087341,9.47,0.008718,9.47,0.0087087,9.47,0.0087017,9.47,0.0086927,9.47,0.0086834,9.47,0.0086734,9.47,0.0086666,9.47,0.0086583,9.47,0.0086539,9.47,0.0086486,9.47,0.0086443,9.47,0.0086389,9.47,0.0086333,9.47,0.0086287,9.47,0.0086229,9.47,0.008617,9.47,0.0086116,9.47,0.0086046,9.47,0.0085985,9.47,0.0085921,9.47,0.0085851,9.47,0.0085776,9.47,0.0085702
9.48,0.0088914,9.48,0.008863,9.48,0.0088396,9.48,0.0088166,9.48,0.0087959,9.48,0.008773,9.48,0.0087506,9.48,0.0087326,9.48,0.0087168,9.48,0.0087079,9.48,0.0087011,9.48,0.0086922,9.48,0.0086829,9.48,0.0086729,9.48,0.0086661,9.48,0.0086579,9.48,0.0086536,9.48,0.0086484,9.48,0.0086442,9.48,0.008639,9.48,0.0086335,9.48,0.0086289,9.48,0.0086233,9.48,0.0086176,9.48,0.0086122,9.48,0.0086054,9.48,0.0085993,9.48,0.0085932,9.48,0.0085861,9.48,0.0085787,9.48,0.0085715
9.49,0.0088904,9.49,0.0088619,9.49,0.0088385,9.49,0.0088154,9.49,0.0087947,9.49,0.0087717,9.49,0.0087493,9.49,0.0087314,9.49,0.0087159,9.49,0.0087074,9.49,0.0087009,9.49,0.008692,9.49,0.0086827,9.49,0.0086726,9.49,0.0086659,9.49,0.0086578,9.49,0.0086536,9.49,0.0086485,9.49,0.0086444,9.49,0.0086393,9.49,0.0086339,9.49,0.0086296,9.49,0.0086241,9.49,0.0086184,9.49,0.0086132,9.49,0.0086065,9.49,0.0086005,9.49,0.0085945,9.49,0.0085875,9.49,0.0085802,9.49,0.008573
9.5,0.0088897,9.5,0.008861,9.5,0.0088376,9.5,0.0088144,9.5,0.0087938,9.5,0.0087707,9.5,0.0087483,9.5,0.0087305,9.5,0.0087152,9.5,0.0087072,9.5,0.0087009,9.5,0.0086922,9.5,0.0086828,9.5,0.0086727,9.5,0.008666,9.5,0.008658,9.5,0.0086539,9.5,0.0086489,9.5,0.008645,9.5,0.0086399,9.5,0.0086347,9.5,0.0086305,9.5,0.0086251,9.5,0.0086195,9.5,0.0086145,9.5,0.0086079,9.5,0.008602,9.5,0.0085961,9.5,0.0085892,9.5,0.008582,9.5,0.0085748
9.51,0.0088893,9.51,0.0088605,9.51,0.0088369,9.51,0.0088137,9.51,0.0087931,9.51,0.00877,9.51,0.0087475,9.51,0.0087298,9.51,0.0087149,9.51,0.0087072,9.51,0.0087012,9.51,0.0086926,9.51,0.0086832,9.51,0.0086731,9.51,0.0086664,9.51,0.0086585,9.51,0.0086546,9.51,0.0086497,9.51,0.0086458,9.51,0.0086409,9.51,0.0086358,9.51,0.0086317,9.51,0.0086264,9.51,0.008621,9.51,0.0086161,9.51,0.0086095,9.51,0.0086038,9.51,0.008598,9.51,0.0085912,9.51,0.008584,9.51,0.008577
9.52,0.0088891,9.52,0.0088601,9.52,0.0088365,9.52,0.0088132,9.52,0.0087927,9.52,0.0087695,9.52,0.0087471,9.52,0.0087294,9.52,0.0087148,9.52,0.0087076,9.52,0.0087018,9.52,0.0086933,9.52,0.0086839,9.52,0.0086738,9.52,0.0086672,9.52,0.0086594,9.52,0.0086555,9.52,0.0086507,9.52,0.0086471,9.52,0.0086422,9.52,0.0086373,9.52,0.0086333,9.52,0.0086281,9.52,0.0086228,9.52,0.008618,9.52,0.0086116,9.52,0.0086059,9.52,0.0086003,9.52,0.0085935,9.52,0.0085864,9.52,0.0085794
9.53,0.0088891,9.53,0.00886,9.53,0.0088363,9.53,0.0088129,9.53,0.0087925,9.53,0.0087694,9.53,0.0087469,9.53,0.0087294,9.53,0.0087151,9.53,0.0087082,9.53,0.0087027,9.53,0.0086943,9.53,0.0086849,9.53,0.0086749,9.53,0.0086683,9.53,0.0086606,9.53,0.0086569,9.53,0.0086522,9.53,0.0086486,9.53,0.0086438,9.53,0.008639,9.53,0.0086352,9.53,0.0086301,9.53,0.0086249,9.53,0.0086202,9.53,0.0086139,9.53,0.0086084,9.53,0.0086028,9.53,0.0085961,9.53,0.0085891,9.53,0.0085822
9.54,0.0088894,9.54,0.0088601,9.54,0.0088363,9.54,0.0088129,9.54,0.0087926,9.54,0.0087694,9.54,0.008747,9.54,0.0087296,9.54,0.0087156,9.54,0.0087092,9.54,0.0087038,9.54,0.0086956,9.54,0.0086863,9.54,0.0086762,9.54,0.0086698,9.54,0.0086622,9.54,0.0086586,9.54,0.0086539,9.54,0.0086505,9.54,0.0086458,9.54,0.0086411,9.54,0.0086374,9.54,0.0086324,9.54,0.0086273,9.54,0.0086227,9.54,0.0086165,9.54,0.0086111,9.54,0.0086056,9.54,0.008599,9.54,0.0085921,9.54,0.0085852
9.55,0.0088898,9.55,0.0088604,9.55,0.0088366,9.55,0.0088131,9.55,0.0087929,9.55,0.0087697,9.55,0.0087473,9.55,0.0087301,9.55,0.0087164,9.55,0.0087104,9.55,0.0087052,9.55,0.0086971,9.55,0.0086879,9.55,0.008678,9.55,0.0086716,9.55,0.0086641,9.55,0.0086606,9.55,0.008656,9.55,0.0086527,9.55,0.0086481,9.55,0.0086436,9.55,0.0086399,9.55,0.008635,9.55,0.0086299,9.55,0.0086255,9.55,0.0086193,9.55,0.008614,9.55,0.0086087,9.55,0.0086022,9.55,0.0085954,9.55,0.0085886
9.56,0.0088904,9.56,0.0088609,9.56,0.0088371,9.56,0.0088135,9.56,0.0087934,9.56,0.0087703,9.56,0.0087479,9.56,0.0087308,9.56,0.0087175,9.56,0.0087118,9.56,0.0087069,9.56,0.008699,9.56,0.0086899,9.56,0.00868,9.56,0.0086737,9.56,0.0086664,9.56,0.0086629,9.56,0.0086585,9.56,0.0086553,9.56,0.0086507,9.56,0.0086463,9.56,0.0086427,9.56,0.0086379,9.56,0.0086329,9.56,0.0086286,9.56,0.0086225,9.56,0.0086173,9.56,0.0086121,9.56,0.0086057,9.56,0.0085989,9.56,0.0085922
9.57,0.0088912,9.57,0.0088615,9.57,0.0088377,9.57,0.0088142,9.57,0.0087941,9.57,0.008771,9.57,0.0087487,9.57,0.0087318,9.57,0.0087187,9.57,0.0087134,9.57,0.0087088,9.57,0.008701,9.57,0.0086921,9.57,0.0086823,9.57,0.0086762,9.57,0.0086689,9.57,0.0086656,9.57,0.0086613,9.57,0.0086582,9.57,0.0086536,9.57,0.0086494,9.57,0.0086459,9.57,0.0086411,9.57,0.0086362,9.57,0.0086319,9.57,0.008626,9.57,0.0086208,9.57,0.0086158,9.57,0.0086094,9.57,0.0086027,9.57,0.0085961
9.58,0.0088922,9.58,0.0088623,9.58,0.0088385,9.58,0.0088149,9.58,0.008795,9.58,0.0087719,9.58,0.0087497,9.58,0.0087329,9.58,0.0087202,9.58,0.0087153,9.58,0.0087108,9.58,0.0087032,9.58,0.0086945,9.58,0.0086848,9.58,0.0086789,9.58,0.0086718,9.58,0.0086686,9.58,0.0086643,9.58,0.0086614,9.58,0.0086569,9.58,0.0086527,9.58,0.0086493,9.58,0.0086446,9.58,0.0086398,9.58,0.0086356,9.58,0.0086297,9.58,0.0086246,9.58,0.0086197,9.58,0.0086134,9.58,0.0086068,9.58,0.0086002
9.59,0.0088932,9.59,0.0088633,9.59,0.0088394,9.59,0.0088159,9.59,0.008796,9.59,0.008773,9.59,0.0087508,9.59,0.0087343,9.59,0.0087218,9.59,0.0087173,9.59,0.008713,9.59,0.0087057,9.59,0.0086971,9.59,0.0086876,9.59,0.0086818,9.59,0.0086749,9.59,0.0086719,9.59,0.0086677,9.59,0.0086649,9.59,0.0086604,9.59,0.0086564,9.59,0.0086531,9.59,0.0086484,9.59,0.0086436,9.59,0.0086395,9.59,0.0086336,9.59,0.0086287,9.59,0.0086238,9.59,0.0086176,9.59,0.0086111,9.59,0.0086046
9.6,0.0088944,9.6,0.0088643,9.6,0.0088405,9.6,0.0088169,9.6,0.0087972,9.6,0.0087742,9.6,0.0087521,9.6,0.0087357,9.6,0.0087236,9.6,0.0087194,9.6,0.0087154,9.6,0.0087082,9.6,0.0086999,9.6,0.0086906,9.6,0.008685,9.6,0.0086783,9.6,0.0086754,9.6,0.0086714,9.6,0.0086687,9.6,0.0086643,9.6,0.0086603,9.6,0.0086571,9.6,0.0086525,9.6,0.0086477,9.6,0.0086437,9.6,0.0086379,9.6,0.008633,9.6,0.0086282,9.6,0.008622,9.6,0.0086156,9.6,0.0086092
9.61,0.0088957,9.61,0.0088655,9.61,0.0088416,9.61,0.0088181,9.61,0.0087985,9.61,0.0087755,9.61,0.0087535,9.61,0.0087373,9.61,0.0087255,9.61,0.0087215,9.61,0.0087178,9.61,0.0087109,9.61,0.0087028,9.61,0.0086938,9.61,0.0086885,9.61,0.0086819,9.61,0.0086792,9.61,0.0086753,9.61,0.0086727,9.61,0.0086683,9.61,0.0086645,9.61,0.0086613,9.61,0.0086568,9.61,0.0086521,9.61,0.0086481,9.61,0.0086423,9.61,0.0086375,9.61,0.0086328,9.61,0.0086267,9.61,0.0086203,9.61,0.008614
9.62,0.008897,9.62,0.0088667,9.62,0.0088429,9.62,0.0088194,9.62,0.0087999,9.62,0.008777,9.62,0.008755,9.62,0.008739,9.62,0.0087274,9.62,0.0087238,9.62,0.0087203,9.62,0.0087137,9.62,0.0087059,9.62,0.0086971,9.62,0.008692,9.62,0.0086858,9.62,0.0086832,9.62,0.0086794,9.62,0.008677,9.62,0.0086727,9.62,0.0086689,9.62,0.0086658,9.62,0.0086613,9.62,0.0086567,9.62,0.0086527,9.62,0.008647,9.62,0.0086422,9.62,0.0086376,9.62,0.0086315,9.62,0.0086252,9.62,0.008619
9.63,0.0088984,9.63,0.008868,9.63,0.0088442,9.63,0.0088208,9.63,0.0088013,9.63,0.0087784,9.63,0.0087566,9.63,0.0087407,9.63,0.0087294,9.63,0.0087261,9.63,0.0087228,9.63,0.0087165,9.63,0.008709,9.63,0.0087005,9.63,0.0086958,9.63,0.0086897,9.63,0.0086874,9.63,0.0086838,9.63,0.0086815,9.63,0.0086772,9.63,0.0086736,9.63,0.0086705,9.63,0.0086661,9.63,0.0086614,9.63,0.0086575,9.63,0.0086518,9.63,0.0086471,9.63,0.0086425,9.63,0.0086365,9.63,0.0086303,9.63,0.0086241
9.64,0.0088998,9.64,0.0088694,9.64,0.0088456,9.64,0.0088222,9.64,0.0088028,9.64,0.00878,9.64,0.0087582,9.64,0.0087425,9.64,0.0087314,9.64,0.0087284,9.64,0.0087254,9.64,0.0087193,9.64,0.0087122,9.64,0.0087041,9.64,0.0086996,9.64,0.0086938,9.64,0.0086917,9.64,0.0086883,9.64,0.0086861,9.64,0.0086819,9.64,0.0086784,9.64,0.0086754,9.64,0.008671,9.64,0.0086664,9.64,0.0086625,9.64,0.0086569,9.64,0.0086521,9.64,0.0086476,9.64,0.0086416,9.64,0.0086355,9.64,0.0086294
9.65,0.0089013,9.65,0.0088708,9.65,0.008847,9.65,0.0088237,9.65,0.0088044,9.65,0.0087816,9.65,0.0087598,9.65,0.0087442,9.65,0.0087334,9.65,0.0087307,9.65,0.0087279,9.65,0.0087221,9.65,0.0087154,9.65,0.0087076,9.65,0.0087035,9.65,0.008698,9.65,0.0086962,9.65,0.0086929,9.65,0.0086909,9.65,0.0086868,9.65,0.0086834,9.65,0.0086805,9.65,0.0086761,9.65,0.0086715,9.65,0.0086677,9.65,0.008662,9.65,0.0086573,9.65,0.0086529,9.65,0.0086469,9.65,0.0086408,9.65,0.0086348
9.66,0.0089028,9.66,0.0088723,9.66,0.0088485,9.66,0.0088252,9.66,0.008806,9.66,0.0087831,9.66,0.0087614,9.66,0.008746,9.66,0.0087354,9.66,0.0087329,9.66,0.0087304,9.66,0.008725,9.66,0.0087187,9.66,0.0087112,9.66,0.0087075,9.66,0.0087023,9.66,0.0087007,9.66,0.0086976,9.66,0.0086958,9.66,0.0086918,9.66,0.0086885,9.66,0.0086856,9.66,0.0086813,9.66,0.0086767,9.66,0.0086729,9.66,0.0086673,9.66,0.0086626,9.66,0.0086582,9.66,0.0086523,9.66,0.0086462,9.66,0.0086402
9.67,0.0089043,9.67,0.0088738,9.67,0.00885,9.67,0.0088268,9.67,0.0088075,9.67,0.0087847,9.67,0.0087631,9.67,0.0087477,9.67,0.0087373,9.67,0.0087351,9.67,0.0087328,9.67,0.0087277,9.67,0.0087218,9.67,0.0087148,9.67,0.0087114,9.67,0.0087066,9.67,0.0087052,9.67,0.0087024,9.67,0.0087008,9.67,0.0086968,9.67,0.0086936,9.67,0.0086909,9.67,0.0086866,9.67,0.008682,9.67,0.0086783,9.67,0.0086726,9.67,0.0086679,9.67,0.0086636,9.67,0.0086577,9.67,0.0086517,9.67,0.0086457
9.68,0.0089057,9.68,0.0088752,9.68,0.0088514,9.68,0.0088283,9.68,0.0088091,9.68,0.0087863,9.68,0.0087647,9.68,0.0087494,9.68,0.0087392,9.68,0.0087372,9.68,0.0087351,9.68,0.0087304,9.68,0.0087249,9.68,0.0087183,9.68,0.0087154,9.68,0.0087109,9.68,0.0087098,9.68,0.0087072,9.68,0.0087058,9.68,0.0087019,9.68,0.0086988,9.68,0.0086961,9.68,0.0086919,9.68,0.0086874,9.68,0.0086837,9.68,0.008678,9.68,0.0086733,9.68,0.008669,9.68,0.0086631,9.68,0.0086572,9.68,0.0086512
9.69,0.0089071,9.69,0.0088766,9.69,0.0088529,9.69,0.0088298,9.69,0.0088107,9.69,0.0087879,9.69,0.0087662,9.69,0.0087511,9.69,0.008741,9.69,0.0087392,9.69,0.0087373,9.69,0.0087329,9.69,0.0087279,9.69,0.0087217,9.69,0.0087192,9.69,0.0087151,9.69,0.0087143,9.69,0.0087119,9.69,0.0087107,9.69,0.008707,9.69,0.008704,9.69,0.0087014,9.69,0.0086972,9.69,0.0086927,9.69,0.008689,9.69,0.0086834,9.69,0.0086787,9.69,0.0086745,9.69,0.0086686,9.69,0.0086626,9.69,0.0086567
9.7,0.0089084,9.7,0.008878,9.7,0.0088542,9.7,0.0088313,9.7,0.0088122,9.7,0.0087894,9.7,0.0087677,9.7,0.0087526,9.7,0.0087427,9.7,0.008741,9.7,0.0087394,9.7,0.0087354,9.7,0.0087308,9.7,0.008725,9.7,0.008723,9.7,0.0087192,9.7,0.0087187,9.7,0.0087166,9.7,0.0087156,9.7,0.008712,9.7,0.0087092,9.7,0.0087066,9.7,0.0087025,9.7,0.008698,9.7,0.0086944,9.7,0.0086888,9.7,0.0086841,9.7,0.0086799,9.7,0.008674,9.7,0.0086681,9.7,0.0086621
9.71,0.0089096,9.71,0.0088792,9.71,0.0088556,9.71,0.0088327,9.71,0.0088137,9.71,0.0087908,9.71,0.0087692,9.71,0.0087541,9.71,0.0087442,9.71,0.0087427,9.71,0.0087413,9.71,0.0087376,9.71,0.0087336,9.71,0.0087282,9.71,0.0087266,9.71,0.0087232,9.71,0.008723,9.71,0.0087212,9.71,0.0087204,9.71,0.008717,9.71,0.0087142,9.71,0.0087118,9.71,0.0087077,9.71,0.0087033,9.71,0.0086997,9.71,0.0086941,9.71,0.0086894,9.71,0.0086852,9.71,0.0086793,9.71,0.0086734,9.71,0.0086675
9.72,0.0089106,9.72,0.0088804,9.72,0.0088568,9.72,0.0088341,9.72,0.0088151,9.72,0.0087922,9.72,0.0087705,9.72,0.0087554,9.72,0.0087457,9.72,0.0087443,9.72,0.008743,9.72,0.0087397,9.72,0.0087361,9.72,0.0087313,9.72,0.0087301,9.72,0.008727,9.72,0.0087272,9.72,0.0087256,9.72,0.0087251,9.72,0.0087218,9.72,0.0087192,9.72,0.0087168,9.72,0.0087128,9.72,0.0087084,9.72,0.0087049,9.72,0.0086993,9.72,0.0086946,9.72,0.0086904,9.72,0.0086845,9.72,0.0086787,9.72,0.0086728
9.73,0.0089115,9.73,0.0088814,9.73,0.0088579,9.73,0.0088353,9.73,0.0088164,9.73,0.0087935,9.73,0.0087718,9.73,0.0087567,9.73,0.0087469,9.73,0.0087457,9.73,0.0087446,9.73,0.0087416,9.73,0.0087385,9.73,0.0087341,9.73,0.0087334,9.73,0.0087307,9.73,0.0087312,9.73,0.0087299,9.73,0.0087296,9.73,0.0087264,9.73,0.008724,9.73,0.0087217,9.73,0.0087177,9.73,0.0087134,9.73,0.0087099,9.73,0.0087044,9.73,0.0086997,9.73,0.0086955,9.73,0.0086896,9.73,0.0086838,9.73,0.0086779
9.74,0.0089123,9.74,0.0088824,9.74,0.0088589,9.74,0.0088365,9.74,0.0088176,9.74,0.0087947,9.74,0.008773,9.74,0.0087578,9.74,0.0087481,9.74,0.0087469,9.74,0.008746,9.74,0.0087434,9.74,0.0087407,9.74,0.0087368,9.74,0.0087365,9.74,0.0087342,9.74,0.008735,9.74,0.008734,9.74,0.0087339,9.74,0.0087309,9.74,0.0087286,9.74,0.0087264,9.74,0.0087225,9.74,0.0087182,9.74,0.0087148,9.74,0.0087093,9.74,0.0087046,9.74,0.0087005,9.74,0.0086946,9.74,0.0086888,9.74,0.0086828
9.75,0.0089128,9.75,0.0088831,9.75,0.0088598,9.75,0.0088375,9.75,0.0088187,9.75,0.0087958,9.75,0.008774,9.75,0.0087588,9.75,0.008749,9.75,0.0087479,9.75,0.0087471,9.75,0.0087449,9.75,0.0087427,9.75,0.0087392,9.75,0.0087394,9.75,0.0087375,9.75,0.0087386,9.75,0.0087379,9.75,0.008738,9.75,0.0087352,9.75,0.008733,9.75,0.0087309,9.75,0.008727,9.75,0.0087228,9.75,0.0087195,9.75,0.008714,9.75,0.0087094,9.75,0.0087053,9.75,0.0086994,9.75,0.0086936,9.75,0.0086876
9.76,0.0089131,9.76,0.0088837,9.76,0.0088606,9.76,0.0088384,9.76,0.0088197,9.76,0.0087968,9.76,0.008775,9.76,0.0087596,9.76,0.0087498,9.76,0.0087487,9.76,0.0087481,9.76,0.0087461,9.76,0.0087444,9.76,0.0087415,9.76,0.0087421,9.76,0.0087405,9.76,0.008742,9.76,0.0087415,9.76,0.0087419,9.76,0.0087392,9.76,0.0087371,9.76,0.0087351,9.76,0.0087313,9.76,0.0087272,9.76,0.008724,9.76,0.0087185,9.76,0.0087139,9.76,0.0087099,9.76,0.0087039,9.76,0.0086982,9.76,0.0086922
9.77,0.0089132,9.77,0.0088841,9.77,0.0088611,9.77,0.0088392,9.77,0.0088206,9.77,0.0087976,9.77,0.0087758,9.77,0.0087603,9.77,0.0087504,9.77,0.0087493,9.77,0.0087488,9.77,0.0087472,9.77,0.008746,9.77,0.0087435,9.77,0.0087445,9.77,0.0087433,9.77,0.008745,9.77,0.0087448,9.77,0.0087454,9.77,0.0087429,9.77,0.008741,9.77,0.0087391,9.77,0.0087354,9.77,0.0087314,9.77,0.0087282,9.77,0.0087228,9.77,0.0087182,9.77,0.0087142,9.77,0.0087083,9.77,0.0087025,9.77,0.0086966
9.78,0.0089132,9.78,0.0088843,9.78,0.0088616,9.78,0.0088398,9.78,0.0088214,9.78,0.0087984,9.78,0.0087765,9.78,0.0087609,9.78,0.0087509,9.78,0.0087496,9.78,0.0087493,9.78,0.008748,9.78,0.0087472,9.78,0.0087452,9.78,0.0087467,9.78,0.0087458,9.78,0.0087478,9.78,0.0087479,9.78,0.0087487,9.78,0.0087463,9.78,0.0087446,9.78,0.0087428,9.78,0.0087392,9.78,0.0087353,9.78,0.0087322,9.78,0.0087268,9.78,0.0087223,9.78,0.0087183,9.78,0.0087124,9.78,0.0087067,9.78,0.0087007
9.79,0.0089129,9.79,0.0088843,9.79,0.0088618,9.79,0.0088403,9.79,0.008822,9.79,0.008799,9.79,0.0087771,9.79,0.0087613,9.79,0.0087511,9.79,0.0087498,9.79,0.0087495,9.79,0.0087486,9.79,0.0087483,9.79,0.0087467,9.79,0.0087486,9.79,0.0087481,9.79,0.0087504,9.79,0.0087506,9.79,0.0087517,9.79,0.0087495,9.79,0.0087479,9.79,0.0087462,9.79,0.0087427,9.79,0.0087389,9.79,0.0087359,9.79,0.0087306,9.79,0.0087261,9.79,0.0087222,9.79,0.0087163,9.79,0.0087106,9.79,0.0087046
9.8,0.0089124,9.8,0.0088841,9.8,0.0088619,9.8,0.0088406,9.8,0.0088225,9.8,0.0087994,9.8,0.0087775,9.8,0.0087616,9.8,0.0087512,9.8,0.0087498,9.8,0.0087496,9.8,0.0087489,9.8,0.0087491,9.8,0.008748,9.8,0.0087502,9.8,0.00875,9.8,0.0087526,9.8,0.0087531,9.8,0.0087543,9.8,0.0087523,9.8,0.0087508,9.8,0.0087493,9.8,0.0087459,9.8,0.0087422,9.8,0.0087393,9.8,0.0087341,9.8,0.0087297,9.8,0.0087258,9.8,0.00872,9.8,0.0087143,9.8,0.0087083
9.81,0.0089117,9.81,0.0088837,9.81,0.0088618,9.81,0.0088408,9.81,0.0088228,9.81,0.0087998,9.81,0.0087778,9.81,0.0087617,9.81,0.0087511,9.81,0.0087495,9.81,0.0087494,9.81,0.0087491,9.81,0.0087496,9.81,0.008749,9.81,0.0087516,9.81,0.0087517,9.81,0.0087544,9.81,0.0087552,9.81,0.0087566,9.81,0.0087547,9.81,0.0087534,9.81,0.008752,9.81,0.0087487,9.81,0.0087451,9.81,0.0087424,9.81,0.0087373,9.81,0.0087329,9.81,0.0087291,9.81,0.0087234,9.81,0.0087177,9.81,0.0087117
9.82,0.0089108,9.82,0.0088832,9.82,0.0088616,9.82,0.0088408,9.82,0.008823,9.82,0.0088,9.82,0.008778,9.82,0.0087617,9.82,0.0087508,9.82,0.0087491,9.82,0.008749,9.82,0.0087489,9.82,0.0087499,9.82,0.0087497,9.82,0.0087527,9.82,0.008753,9.82,0.008756,9.82,0.0087569,9.82,0.0087585,9.82,0.0087568,9.82,0.0087557,9.82,0.0087544,9.82,0.0087512,9.82,0.0087478,9.82,0.0087452,9.82,0.0087402,9.82,0.0087359,9.82,0.0087322,9.82,0.0087265,9.82,0.0087209,9.82,0.0087149
9.83,0.0089098,9.83,0.0088825,9.83,0.0088612,9.83,0.0088406,9.83,0.0088231,9.83,0.0088001,9.83,0.0087781,9.83,0.0087615,9.83,0.0087504,9.83,0.0087484,9.83,0.0087484,9.83,0.0087486,9.83,0.00875,9.83,0.0087502,9.83,0.0087535,9.83,0.0087541,9.83,0.0087572,9.83,0.0087583,9.83,0.0087601,9.83,0.0087586,9.83,0.0087576,9.83,0.0087564,9.83,0.0087534,9.83,0.0087501,9.83,0.0087476,9.83,0.0087427,9.83,0.0087386,9.83,0.0087349,9.83,0.0087293,9.83,0.0087238,9.83,0.0087178
9.84,0.0089086,9.84,0.0088816,9.84,0.0088607,9.84,0.0088403,9.84,0.008823,9.84,0.0088001,9.84,0.0087781,9.84,0.0087612,9.84,0.0087498,9.84,0.0087476,9.84,0.0087476,9.84,0.008748,9.84,0.0087498,9.84,0.0087504,9.84,0.008754,9.84,0.0087548,9.84,0.0087582,9.84,0.0087594,9.84,0.0087613,9.84,0.00876,9.84,0.0087591,9.84,0.0087581,9.84,0.0087552,9.84,0.008752,9.84,0.0087498,9.84,0.008745,9.84,0.008741,9.84,0.0087374,9.84,0.0087319,9.84,0.0087265,9.84,0.0087205
9.85,0.0089073,9.85,0.0088806,9.85,0.00886,9.85,0.0088399,9.85,0.0088228,9.85,0.0088,9.85,0.0087779,9.85,0.0087608,9.85,0.0087491,9.85,0.0087466,9.85,0.0087466,9.85,0.0087473,9.85,0.0087494,9.85,0.0087504,9.85,0.0087542,9.85,0.0087553,9.85,0.0087587,9.85,0.0087601,9.85,0.0087622,9.85,0.008761,9.85,0.0087603,9.85,0.0087595,9.85,0.0087567,9.85,0.0087537,9.85,0.0087516,9.85,0.0087469,9.85,0.0087431,9.85,0.0087396,9.85,0.0087342,9.85,0.0087288,9.85,0.008723
9.86,0.0089058,9.86,0.0088795,9.86,0.0088591,9.86,0.0088393,9.86,0.0088225,9.86,0.0087997,9.86,0.0087776,9.86,0.0087603,9.86,0.0087483,9.86,0.0087455,9.86,0.0087455,9.86,0.0087463,9.86,0.0087488,9.86,0.0087501,9.86,0.0087542,9.86,0.0087554,9.86,0.008759,9.86,0.0087605,9.86,0.0087627,9.86,0.0087617,9.86,0.0087611,9.86,0.0087604,9.86,0.0087578,9.86,0.008755,9.86,0.008753,9.86,0.0087486,9.86,0.0087449,9.86,0.0087415,9.86,0.0087362,9.86,0.008731,9.86,0.0087252
9.87,0.0089043,9.87,0.0088782,9.87,0.0088582,9.87,0.0088386,9.87,0.008822,9.87,0.0087993,9.87,0.0087773,9.87,0.0087597,9.87,0.0087473,9.87,0.0087443,9.87,0.0087442,9.87,0.0087452,9.87,0.0087479,9.87,0.0087495,9.87,0.0087539,9.87,0.0087553,9.87,0.008759,9.87,0.0087606,9.87,0.0087629,9.87,0.008762,9.87,0.0087616,9.87,0.0087611,9.87,0.0087586,9.87,0.0087559,9.87,0.0087542,9.87,0.0087499,9.87,0.0087464,9.87,0.0087432,9.87,0.008738,9.87,0.0087329,9.87,0.0087272
9.88,0.0089027,9.88,0.0088768,9.88,0.0088571,9.88,0.0088377,9.88,0.0088215,9.88,0.0087989,9.88,0.0087768,9.88,0.008759,9.88,0.0087462,9.88,0.0087429,9.88,0.0087428,9.88,0.0087439,9.88,0.0087469,9.88,0.0087488,9.88,0.0087533,9.88,0.0087549,9.88,0.0087587,9.88,0.0087604,9.88,0.0087628,9.88,0.0087621,9.88,0.0087618,9.88,0.0087614,9.88,0.0087591,9.88,0.0087566,9.88,0.0087551,9.88,0.008751,9.88,0.0087476,9.88,0.0087445,9.88,0.0087396,9.88,0.0087346,9.88,0.0087289
9.89,0.008901,9.89,0.0088754,9.89,0.0088559,9.89,0.0088368,9.89,0.0088208,9.89,0.0087983,9.89,0.0087763,9.89,0.0087583,9.89,0.0087451,9.89,0.0087414,9.89,0.0087412,9.89,0.0087424,9.89,0.0087457,9.89,0.0087478,9.89,0.0087525,9.89,0.0087543,9.89,0.0087581,9.89,0.0087599,9.89,0.0087624,9.89,0.0087618,9.89,0.0087616,9.89,0.0087614,9.89,0.0087592,9.89,0.008757,9.89,0.0087556,9.89,0.0087517,9.89,0.0087485,9.89,0.0087456,9.89,0.0087409,9.89,0.008736,9.89,0.0087305
9.9,0.0088993,9.9,0.0088739,9.9,0.0088547,9.9,0.0088358,9.9,0.0088201,9.9,0.0087977,9.9,0.0087757,9.9,0.0087575,9.9,0.0087439,9.9,0.0087399,9.9,0.0087396,9.9,0.0087409,9.9,0.0087444,9.9,0.0087467,9.9,0.0087516,9.9,0.0087534,9.9,0.0087573,9.9,0.0087591,9.9,0.0087617,9.9,0.0087612,9.9,0.0087612,9.9,0.0087611,9.9,0.0087591,9.9,0.008757,9.9,0.0087559,9.9,0.0087522,9.9,0.0087492,9.9,0.0087465,9.9,0.0087419,9.9,0.0087373,9.9,0.0087319
9.91,0.0088976,9.91,0.0088723,9.91,0.0088534,9.91,0.0088347,9.91,0.0088193,9.91,0.0087971,9.91,0.008775,9.91,0.0087566,9.91,0.0087427,9.91,0.0087384,9.91,0.008738,9.91,0.0087393,9.91,0.0087429,9.91,0.0087454,9.91,0.0087504,9.91,0.0087523,9.91,0.0087562,9.91,0.0087581,9.91,0.0087607,9.91,0.0087603,9.91,0.0087604,9.91,0.0087605,9.91,0.0087587,9.91,0.0087568,9.91,0.008756,9.91,0.0087525,9.91,0.0087497,9.91,0.0087471,9.91,0.0087428,9.91,0.0087383,9.91,0.0087331
9.92,0.0088959,9.92,0.0088707,9.92,0.008852,9.92,0.0088336,9.92,0.0088184,9.92,0.0087964,9.92,0.0087743,9.92,0.0087558,9.92,0.0087415,9.92,0.0087369,9.92,0.0087363,9.92,0.0087376,9.92,0.0087413,9.92,0.008744,9.92,0.0087491,9.92,0.0087511,9.92,0.008755,9.92,0.0087569,9.92,0.0087596,9.92,0.0087593,9.92,0.0087595,9.92,0.0087597,9.92,0.008758,9.92,0.0087564,9.92,0.0087557,9.92,0.0087524,9.92,0.0087499,9.92,0.0087475,9.92,0.0087434,9.92,0.0087392,9.92,0.008734
9.93,0.0088943,9.93,0.0088691,9.93,0.0088506,9.93,0.0088324,9.93,0.0088176,9.93,0.0087958,9.93,0.0087737,9.93,0.0087549,9.93,0.0087403,9.93,0.0087353,9.93,0.0087346,9.93,0.0087359,9.93,0.0087397,9.93,0.0087424,9.93,0.0087476,9.93,0.0087496,9.93,0.0087535,9.93,0.0087555,9.93,0.0087582,9.93,0.008758,9.93,0.0087583,9.93,0.0087586,9.93,0.0087571,9.93,0.0087557,9.93,0.0087553,9.93,0.0087522,9.93,0.0087499,9.93,0.0087477,9.93,0.0087439,9.93,0.0087398,9.93,0.0087349
9.94,0.0088927,9.94,0.0088676,9.94,0.0088493,9.94,0.0088313,9.94,0.0088168,9.94,0.0087951,9.94,0.008773,9.94,0.0087541,9.94,0.0087392,9.94,0.0087339,9.94,0.008733,9.94,0.0087342,9.94,0.008738,9.94,0.0087408,9.94,0.008746,9.94,0.0087481,9.94,0.008752,9.94,0.0087539,9.94,0.0087566,9.94,0.0087565,9.94,0.0087568,9.94,0.0087573,9.94,0.008756,9.94,0.0087547,9.94,0.0087546,9.94,0.0087517,9.94,0.0087497,9.94,0.0087477,9.94,0.0087441,9.94,0.0087403,9.94,0.0087355
9.95,0.0088912,9.95,0.0088661,9.95,0.008848,9.95,0.0088302,9.95,0.008816,9.95,0.0087945,9.95,0.0087724,9.95,0.0087534,9.95,0.0087381,9.95,0.0087325,9.95,0.0087314,9.95,0.0087325,9.95,0.0087364,9.95,0.0087392,9.95,0.0087444,9.95,0.0087465,9.95,0.0087503,9.95,0.0087522,9.95,0.0087549,9.95,0.0087548,9.95,0.0087553,9.95,0.0087559,9.95,0.0087546,9.95,0.0087536,9.95,0.0087537,9.95,0.0087511,9.95,0.0087492,9.95,0.0087475,9.95,0.0087441,9.95,0.0087405,9.95,0.008736
9.96,0.0088898,9.96,0.0088646,9.96,0.0088467,9.96,0.0088291,9.96,0.0088152,9.96,0.008794,9.96,0.0087719,9.96,0.0087527,9.96,0.0087372,9.96,0.0087312,9.96,0.0087299,9.96,0.0087309,9.96,0.0087347,9.96,0.0087375,9.96,0.0087427,9.96,0.0087448,9.96,0.0087485,9.96,0.0087504,9.96,0.0087531,9.96,0.008753,9.96,0.0087535,9.96,0.0087542,9.96,0.0087531,9.96,0.0087523,9.96,0.0087526,9.96,0.0087502,9.96,0.0087486,9.96,0.008747,9.96,0.008744,9.96,0.0087406,9.96,0.0087363
9.97,0.0088885,9.97,0.0088633,9.97,0.0088455,9.97,0.0088282,9.97,0.0088146,9.97,0.0087935,9.97,0.0087714,9.97,0.0087521,9.97,0.0087363,9.97,0.0087301,9.97,0.0087286,9.97,0.0087293,9.97,0.0087331,9.97,0.0087358,9.97,0.008741,9.97,0.008743,9.97,0.0087467,9.97,0.0087485,9.97,0.0087512,9.97,0.0087511,9.97,0.0087516,9.97,0.0087524,9.97,0.0087514,9.97,0.0087508,9.97,0.0087513,9.97,0.0087491,9.97,0.0087478,9.97,0.0087464,9.97,0.0087436,9.97,0.0087405,9.97,0.0087364
9.98,0.0088874,9.98,0.0088621,9.98,0.0088444,9.98,0.0088273,9.98,0.008814,9.98,0.0087932,9.98,0.0087711,9.98,0.0087517,9.98,0.0087357,9.98,0.0087291,9.98,0.0087273,9.98,0.0087279,9.98,0.0087316,9.98,0.0087342,9.98,0.0087393,9.98,0.0087413,9.98,0.0087448,9.98,0.0087466,9.98,0.0087491,9.98,0.0087491,9.98,0.0087496,9.98,0.0087505,9.98,0.0087496,9.98,0.0087492,9.98,0.0087498,9.98,0.0087479,9.98,0.0087468,9.98,0.0087456,9.98,0.0087431,9.98,0.0087403,9.98,0.0087364
9.99,0.0088865,9.99,0.0088611,9.99,0.0088435,9.99,0.0088266,9.99,0.0088136,9.99,0.0087931,9.99,0.0087709,9.99,0.0087514,9.99,0.0087351,9.99,0.0087283,9.99,0.0087263,9.99,0.0087266,9.99,0.0087302,9.99,0.0087327,9.99,0.0087377,9.99,0.0087395,9.99,0.008743,9.99,0.0087446,9.99,0.0087471,9.99,0.0087469,9.99,0.0087475,9.99,0.0087484,9.99,0.0087476,9.99,0.0087473,9.99,0.0087482,9.99,0.0087465,9.99,0.0087456,9.99,0.0087447,9.99,0.0087424,9.99,0.0087398,9.99,0.0087362
10,0.0088857,10,0.0088602,10,0.0088427,10,0.0088261,10,0.0088134,10,0.0087931,10,0.0087709,10,0.0087513,10,0.0087348,10,0.0087277,10,0.0087254,10,0.0087255,10,0.0087289,10,0.0087313,10,0.0087361,10,0.0087378,10,0.0087411,10,0.0087426,10,0.0087449,10,0.0087448,10,0.0087452,10,0.0087462,10,0.0087455,10,0.0087454,10,0.0087464,10,0.0087449,10,0.0087443,10,0.0087435,10,0.0087416,10,0.0087392,10,0.0087358
10.01,0.0088851,10.01,0.0088595,10.01,0.0088422,10.01,0.0088258,10.01,0.0088134,10.01,0.0087932,10.01,0.0087711,10.01,0.0087514,10.01,0.0087347,10.01,0.0087273,10.01,0.0087247,10.01,0.0087246,10.01,0.0087278,10.01,0.0087299,10.01,0.0087346,10.01,0.0087361,10.01,0.0087392,10.01,0.0087406,10.01,0.0087428,10.01,0.0087425,10.01,0.0087429,10.01,0.0087439,10.01,0.0087432,10.01,0.0087433,10.01,0.0087445,10.01,0.0087432,10.01,0.0087428,10.01,0.0087422,10.01,0.0087405,10.01,0.0087385,10.01,0.0087353
10.02,0.0088848,10.02,0.0088591,10.02,0.0088418,10.02,0.0088256,10.02,0.0088135,10.02,0.0087936,10.02,0.0087714,10.02,0.0087517,10.02,0.0087348,10.02,0.0087271,10.02,0.0087242,10.02,0.0087238,10.02,0.0087268,10.02,0.0087287,10.02,0.0087332,10.02,0.0087345,10.02,0.0087374,10.02,0.0087386,10.02,0.0087406,10.02,0.0087402,10.02,0.0087406,10.02,0.0087415,10.02,0.0087409,10.02,0.0087411,10.02,0.0087425,10.02,0.0087413,10.02,0.0087411,10.02,0.0087407,10.02,0.0087393,10.02,0.0087375,10.02,0.0087346
10.03,0.0088847,10.03,0.0088589,10.03,0.0088417,10.03,0.0088257,10.03,0.0088139,10.03,0.0087942,10.03,0.008772,10.03,0.0087522,10.03,0.0087351,10.03,0.0087272,10.03,0.0087239,10.03,0.0087232,10.03,0.008726,10.03,0.0087276,10.03,0.0087319,10.03,0.008733,10.03,0.0087356,10.03,0.0087367,10.03,0.0087384,10.03,0.0087379,10.03,0.0087381,10.03,0.0087391,10.03,0.0087385,10.03,0.0087388,10.03,0.0087403,10.03,0.0087393,10.03,0.0087393,10.03,0.0087391,10.03,0.008738,10.03,0.0087364,10.03,0.0087337
10.04,0.0088849,10.04,0.008859,10.04,0.0088419,10.04,0.0088261,10.04,0.0088145,10.04,0.008795,10.04,0.0087728,10.04,0.0087529,10.04,0.0087356,10.04,0.0087275,10.04,0.0087239,10.04,0.0087228,10.04,0.0087254,10.04,0.0087267,10.04,0.0087307,10.04,0.0087315,10.04,0.0087339,10.04,0.0087347,10.04,0.0087363,10.04,0.0087356,10.04,0.0087357,10.04,0.0087365,10.04,0.0087359,10.04,0.0087364,10.04,0.008738,10.04,0.0087371,10.04,0.0087374,10.04,0.0087374,10.04,0.0087365,10.04,0.0087352,10.04,0.0087327
10.05,0.0088853,10.05,0.0088593,10.05,0.0088423,10.05,0.0088267,10.05,0.0088154,10.05,0.0087961,10.05,0.0087739,10.05,0.0087539,10.05,0.0087364,10.05,0.008728,10.05,0.008724,10.05,0.0087226,10.05,0.0087249,10.05,0.0087259,10.05,0.0087296,10.05,0.0087302,10.05,0.0087322,10.05,0.0087328,10.05,0.0087341,10.05,0.0087332,10.05,0.0087331,10.05,0.0087339,10.05,0.0087333,10.05,0.0087338,10.05,0.0087356,10.05,0.0087349,10.05,0.0087354,10.05,0.0087355,10.05,0.0087348,10.05,0.0087338,10.05,0.0087316
10.06,0.008886,10.06,0.00886,10.06,0.0088431,10.06,0.0088276,10.06,0.0088165,10.06,0.0087974,10.06,0.0087751,10.06,0.0087551,10.06,0.0087375,10.06,0.0087287,10.06,0.0087244,10.06,0.0087227,10.06,0.0087246,10.06,0.0087252,10.06,0.0087286,10.06,0.0087289,10.06,0.0087306,10.06,0.0087309,10.06,0.0087319,10.06,0.0087308,10.06,0.0087306,10.06,0.0087313,10.06,0.0087307,10.06,0.0087312,10.06,0.0087331,10.06,0.0087325,10.06,0.0087332,10.06,0.0087335,10.06,0.008733,10.06,0.0087322,10.06,0.0087302
10.07,0.008887,10.07,0.008861,10.07,0.0088441,10.07,0.0088287,10.07,0.0088179,10.07,0.008799,10.07,0.0087767,10.07,0.0087566,10.07,0.0087388,10.07,0.0087297,10.07,0.008725,10.07,0.0087228,10.07,0.0087244,10.07,0.0087247,10.07,0.0087278,10.07,0.0087277,10.07,0.0087291,10.07,0.0087291,10.07,0.0087298,10.07,0.0087285,10.07,0.008728,10.07,0.0087286,10.07,0.0087279,10.07,0.0087286,10.07,0.0087305,10.07,0.0087301,10.07,0.0087309,10.07,0.0087313,10.07,0.0087311,10.07,0.0087306,10.07,0.0087288
10.08,0.0088883,10.08,0.0088622,10.08,0.0088455,10.08,0.0088302,10.08,0.0088196,10.08,0.0088008,10.08,0.0087784,10.08,0.0087583,10.08,0.0087403,10.08,0.0087309,10.08,0.0087257,10.08,0.0087232,10.08,0.0087244,10.08,0.0087243,10.08,0.008727,10.08,0.0087265,10.08,0.0087276,10.08,0.0087272,10.08,0.0087277,10.08,0.0087261,10.08,0.0087254,10.08,0.0087259,10.08,0.0087252,10.08,0.0087258,10.08,0.0087278,10.08,0.0087275,10.08,0.0087285,10.08,0.0087291,10.08,0.0087291,10.08,0.0087288,10.08,0.0087272
10.09,0.0088898,10.09,0.0088639,10.09,0.0088471,10.09,0.0088319,10.09,0.0088215,10.09,0.0088028,10.09,0.0087804,10.09,0.0087602,10.09,0.008742,10.09,0.0087323,10.09,0.0087266,10.09,0.0087237,10.09,0.0087245,10.09,0.008724,10.09,0.0087263,10.09,0.0087255,10.09,0.0087261,10.09,0.0087255,10.09,0.0087255,10.09,0.0087237,10.09,0.0087228,10.09,0.0087231,10.09,0.0087223,10.09,0.008723,10.09,0.0087251,10.09,0.0087249,10.09,0.0087261,10.09,0.0087268,10.09,0.008727,10.09,0.0087269,10.09,0.0087255
10.1,0.0088917,10.1,0.0088658,10.1,0.0088491,10.1,0.0088339,10.1,0.0088237,10.1,0.0088051,10.1,0.0087826,10.1,0.0087623,10.1,0.0087439,10.1,0.0087339,10.1,0.0087277,10.1,0.0087244,10.1,0.0087248,10.1,0.0087238,10.1,0.0087257,10.1,0.0087245,10.1,0.0087248,10.1,0.0087238,10.1,0.0087235,10.1,0.0087214,10.1,0.0087202,10.1,0.0087204,10.1,0.0087195,10.1,0.0087202,10.1,0.0087223,10.1,0.0087222,10.1,0.0087235,10.1,0.0087243,10.1,0.0087247,10.1,0.0087249,10.1,0.0087237
10.11,0.0088938,10.11,0.0088681,10.11,0.0088514,10.11,0.0088362,10.11,0.0088262,10.11,0.0088077,10.11,0.0087851,10.11,0.0087647,10.11,0.008746,10.11,0.0087356,10.11,0.008729,10.11,0.0087252,10.11,0.0087252,10.11,0.0087237,10.11,0.0087252,10.11,0.0087236,10.11,0.0087234,10.11,0.0087221,10.11,0.0087214,10.11,0.008719,10.11,0.0087176,10.11,0.0087176,10.11,0.0087166,10.11,0.0087172,10.11,0.0087194,10.11,0.0087194,10.11,0.0087209,10.11,0.0087218,10.11,0.0087224,10.11,0.0087227,10.11,0.0087217
10.12,0.0088963,10.12,0.0088706,10.12,0.0088539,10.12,0.0088387,10.12,0.008829,10.12,0.0088105,10.12,0.0087877,10.12,0.0087672,10.12,0.0087483,10.12,0.0087375,10.12,0.0087304,10.12,0.0087262,10.12,0.0087256,10.12,0.0087237,10.12,0.0087248,10.12,0.0087227,10.12,0.0087222,10.12,0.0087204,10.12,0.0087194,10.12,0.0087167,10.12,0.008715,10.12,0.0087148,10.12,0.0087136,10.12,0.0087143,10.12,0.0087165,10.12,0.0087166,10.12,0.0087182,10.12,0.0087192,10.12,0.00872,10.12,0.0087205,10.12,0.0087197
10.13,0.008899,10.13,0.0088735,10.13,0.0088567,10.13,0.0088415,10.13,0.0088319,10.13,0.0088135,10.13,0.0087905,10.13,0.0087698,10.13,0.0087507,10.13,0.0087396,10.13,0.0087319,10.13,0.0087272,10.13,0.0087262,10.13,0.0087237,10.13,0.0087245,10.13,0.0087219,10.13,0.0087209,10.13,0.0087188,10.13,0.0087174,10.13,0.0087144,10.13,0.0087124,10.13,0.008712,10.13,0.0087107,10.13,0.0087113,10.13,0.0087135,10.13,0.0087137,10.13,0.0087154,10.13,0.0087166,10.13,0.0087175,10.13,0.0087182,10.13,0.0087175
10.14,0.0089019,10.14,0.0088766,10.14,0.0088598,10.14,0.0088445,10.14,0.0088352,10.14,0.0088167,10.14,0.0087935,10.14,0.0087726,10.14,0.0087533,10.14,0.0087418,10.14,0.0087335,10.14,0.0087284,10.14,0.0087269,10.14,0.0087239,10.14,0.0087242,10.14,0.0087212,10.14,0.0087198,10.14,0.0087173,10.14,0.0087155,10.14,0.0087121,10.14,0.0087098,10.14,0.0087091,10.14,0.0087077,10.14,0.0087083,10.14,0.0087105,10.14,0.0087108,10.14,0.0087126,10.14,0.0087139,10.14,0.008715,10.14,0.0087158,10.14,0.0087153
10.15,0.0089051,10.15,0.00888,10.15,0.0088631,10.15,0.0088478,10.15,0.0088386,10.15,0.00882,10.15,0.0087966,10.15,0.0087756,10.15,0.0087559,10.15,0.008744,10.15,0.0087352,10.15,0.0087296,10.15,0.0087276,10.15,0.008724,10.15,0.0087239,10.15,0.0087205,10.15,0.0087186,10.15,0.0087157,10.15,0.0087135,10.15,0.0087098,10.15,0.0087072,10.15,0.0087063,10.15,0.0087047,10.15,0.0087052,10.15,0.0087074,10.15,0.0087078,10.15,0.0087097,10.15,0.0087111,10.15,0.0087124,10.15,0.0087134,10.15,0.008713
10.16,0.0089085,10.16,0.0088836,10.16,0.0088667,10.16,0.0088513,10.16,0.0088422,10.16,0.0088235,10.16,0.0087999,10.16,0.0087786,10.16,0.0087587,10.16,0.0087464,10.16,0.008737,10.16,0.0087309,10.16,0.0087284,10.16,0.0087242,10.16,0.0087237,10.16,0.0087198,10.16,0.0087175,10.16,0.0087142,10.16,0.0087116,10.16,0.0087075,10.16,0.0087046,10.16,0.0087035,10.16,0.0087017,10.16,0.0087021,10.16,0.0087043,10.16,0.0087047,10.16,0.0087068,10.16,0.0087083,10.16,0.0087097,10.16,0.0087109,10.16,0.0087106
10.17,0.008912,10.17,0.0088874,10.17,0.0088704,10.17,0.0088549,10.17,0.0088459,10.17,0.0088271,10.17,0.0088032,10.17,0.0087817,10.17,0.0087615,10.17,0.0087488,10.17,0.0087389,10.17,0.0087323,10.17,0.0087292,10.17,0.0087245,10.17,0.0087235,10.17,0.0087191,10.17,0.0087163,10.17,0.0087127,10.17,0.0087097,10.17,0.0087052,10.17,0.008702,10.17,0.0087007,10.17,0.0086987,10.17,0.008699,10.17,0.0087011,10.17,0.0087017,10.17,0.0087038,10.17,0.0087054,10.17,0.008707,10.17,0.0087083,10.17,0.0087082
10.18,0.0089158,10.18,0.0088914,10.18,0.0088742,10.18,0.0088586,10.18,0.0088498,10.18,0.0088308,10.18,0.0088065,10.18,0.0087848,10.18,0.0087644,10.18,0.0087513,10.18,0.0087408,10.18,0.0087336,10.18,0.00873,10.18,0.0087248,10.18,0.0087233,10.18,0.0087185,10.18,0.0087152,10.18,0.0087112,10.18,0.0087078,10.18,0.008703,10.18,0.0086994,10.18,0.0086978,10.18,0.0086957,10.18,0.0086959,10.18,0.008698,10.18,0.0086986,10.18,0.0087009,10.18,0.0087025,10.18,0.0087043,10.18,0.0087058,10.18,0.0087057
10.19,0.0089196,10.19,0.0088954,10.19,0.0088782,10.19,0.0088625,10.19,0.0088537,10.19,0.0088346,10.19,0.0088099,10.19,0.0087879,10.19,0.0087672,10.19,0.0087537,10.19,0.0087427,10.19,0.008735,10.19,0.0087309,10.19,0.008725,10.19,0.0087231,10.19,0.0087178,10.19,0.0087141,10.19,0.0087097,10.19,0.0087059,10.19,0.0087007,10.19,0.0086969,10.19,0.008695,10.19,0.0086927,10.19,0.0086928,10.19,0.0086948,10.19,0.0086954,10.19,0.0086978,10.19,0.0086996,10.19,0.0087015,10.19,0.0087031,10.19,0.0087032
10.2,0.0089236,10.2,0.0088996,10.2,0.0088822,10.2,0.0088665,10.2,0.0088577,10.2,0.0088384,10.2,0.0088133,10.2,0.0087911,10.2,0.0087701,10.2,0.0087562,10.2,0.0087446,10.2,0.0087364,10.2,0.0087317,10.2,0.0087253,10.2,0.0087229,10.2,0.0087171,10.2,0.0087129,10.2,0.0087082,10.2,0.008704,10.2,0.0086985,10.2,0.0086943,10.2,0.0086921,10.2,0.0086897,10.2,0.0086896,10.2,0.0086916,10.2,0.0086923,10.2,0.0086948,10.2,0.0086967,10.2,0.0086987,10.2,0.0087005,10.2,0.0087006
10.21,0.0089276,10.21,0.0089039,10.21,0.0088864,10.21,0.0088704,10.21,0.0088618,10.21,0.0088421,10.21,0.0088167,10.21,0.0087942,10.21,0.0087729,10.21,0.0087587,10.21,0.0087465,10.21,0.0087378,10.21,0.0087325,10.21,0.0087255,10.21,0.0087227,10.21,0.0087164,10.21,0.0087118,10.21,0.0087067,10.21,0.0087022,10.21,0.0086962,10.21,0.0086917,10.21,0.0086893,10.21,0.0086867,10.21,0.0086865,10.21,0.0086884,10.21,0.0086892,10.21,0.0086917,10.21,0.0086937,10.21,0.0086959,10.21,0.0086978,10.21,0.008698
10.22,0.0089317,10.22,0.0089082,10.22,0.0088905,10.22,0.0088744,10.22,0.0088658,10.22,0.0088459,10.22,0.00882,10.22,0.0087973,10.22,0.0087757,10.22,0.0087611,10.22,0.0087484,10.22,0.0087391,10.22,0.0087333,10.22,0.0087257,10.22,0.0087224,10.22,0.0087157,10.22,0.0087106,10.22,0.0087052,10.22,0.0087003,10.22,0.008694,10.22,0.0086891,10.22,0.0086865,10.22,0.0086836,10.22,0.0086833,10.22,0.0086852,10.22,0.008686,10.22,0.0086887,10.22,0.0086908,10.22,0.0086931,10.22,0.0086951,10.22,0.0086954
10.23,0.0089357,10.23,0.0089124,10.23,0.0088947,10.23,0.0088784,10.23,0.0088698,10.23,0.0088496,10.23,0.0088232,10.23,0.0088003,10.23,0.0087784,10.23,0.0087635,10.23,0.0087502,10.23,0.0087404,10.23,0.0087341,10.23,0.0087259,10.23,0.0087221,10.23,0.008715,10.23,0.0087094,10.23,0.0087036,10.23,0.0086983,10.23,0.0086917,10.23,0.0086865,10.23,0.0086836,10.23,0.0086806,10.23,0.0086802,10.23,0.008682,10.23,0.0086828,10.23,0.0086856,10.23,0.0086878,10.23,0.0086903,10.23,0.0086924,10.23,0.0086928
10.24,0.0089398,10.24,0.0089167,10.24,0.0088988,10.24,0.0088823,10.24,0.0088737,10.24,0.0088532,10.24,0.0088264,10.24,0.0088032,10.24,0.008781,10.24,0.0087658,10.24,0.008752,10.24,0.0087416,10.24,0.0087348,10.24,0.008726,10.24,0.0087218,10.24,0.0087142,10.24,0.0087081,10.24,0.008702,10.24,0.0086964,10.24,0.0086894,10.24,0.0086839,10.24,0.0086808,10.24,0.0086776,10.24,0.0086771,10.24,0.0086787,10.24,0.0086797,10.24,0.0086825,10.24,0.0086848,10.24,0.0086875,10.24,0.0086897,10.24,0.0086901
10.25,0.0089439,10.25,0.0089209,10.25,0.0089028,10.25,0.0088862,10.25,0.0088775,10.25,0.0088566,10.25,0.0088294,10.25,0.0088059,10.25,0.0087835,10.25,0.0087679,10.25,0.0087536,10.25,0.0087428,10.25,0.0087354,10.25,0.008726,10.25,0.0087214,10.25,0.0087133,10.25,0.0087068,10.25,0.0087004,10.25,0.0086945,10.25,0.0086872,10.25,0.0086813,10.25,0.008678,10.25,0.0086746,10.25,0.0086739,10.25,0.0086755,10.25,0.0086765,10.25,0.0086794,10.25,0.0086818,10.25,0.0086846,10.25,0.0086869,10.25,0.0086875
10.26,0.0089478,10.26,0.0089251,10.26,0.0089068,10.26,0.0088899,10.26,0.0088811,10.26,0.00886,10.26,0.0088323,10.26,0.0088086,10.26,0.0087859,10.26,0.0087699,10.26,0.0087552,10.26,0.0087438,10.26,0.0087359,10.26,0.008726,10.26,0.0087209,10.26,0.0087124,10.26,0.0087055,10.26,0.0086987,10.26,0.0086925,10.26,0.0086849,10.26,0.0086787,10.26,0.0086752,10.26,0.0086716,10.26,0.0086708,10.26,0.0086723,10.26,0.0086734,10.26,0.0086764,10.26,0.0086788,10.26,0.0086818,10.26,0.0086842,10.26,0.0086848
10.27,0.0089517,10.27,0.0089291,10.27,0.0089107,10.27,0.0088936,10.27,0.0088846,10.27,0.0088631,10.27,0.0088351,10.27,0.008811,10.27,0.008788,10.27,0.0087718,10.27,0.0087566,10.27,0.0087447,10.27,0.0087363,10.27,0.0087259,10.27,0.0087204,10.27,0.0087115,10.27,0.0087041,10.27,0.008697,10.27,0.0086905,10.27,0.0086826,10.27,0.0086761,10.27,0.0086723,10.27,0.0086686,10.27,0.0086677,10.27,0.0086691,10.27,0.0086702,10.27,0.0086733,10.27,0.0086758,10.27,0.0086789,10.27,0.0086815,10.27,0.0086821
10.28,0.0089555,10.28,0.008933,10.28,0.0089145,10.28,0.008897,10.28,0.008888,10.28,0.0088661,10.28,0.0088376,10.28,0.0088133,10.28,0.00879,10.28,0.0087735,10.28,0.0087579,10.28,0.0087456,10.28,0.0087367,10.28,0.0087257,10.28,0.0087198,10.28,0.0087105,10.28,0.0087027,10.28,0.0086953,10.28,0.0086885,10.28,0.0086802,10.28,0.0086735,10.28,0.0086695,10.28,0.0086656,10.28,0.0086645,10.28,0.0086659,10.28,0.0086671,10.28,0.0086702,10.28,0.0086729,10.28,0.0086761,10.28,0.0086787,10.28,0.0086794
10.29,0.0089592,10.29,0.0089368,10.29,0.0089181,10.29,0.0089003,10.29,0.0088911,10.29,0.0088689,10.29,0.00884,10.29,0.0088154,10.29,0.0087917,10.29,0.0087749,10.29,0.008759,10.29,0.0087462,10.29,0.0087369,10.29,0.0087255,10.29,0.0087192,10.29,0.0087094,10.29,0.0087012,10.29,0.0086935,10.29,0.0086864,10.29,0.0086779,10.29,0.0086709,10.29,0.0086666,10.29,0.0086626,10.29,0.0086614,10.29,0.0086627,10.29,0.0086639,10.29,0.0086671,10.29,0.0086699,10.29,0.0086732,10.29,0.008676,10.29,0.0086767
10.3,0.0089627,10.3,0.0089404,10.3,0.0089215,10.3,0.0089034,10.3,0.008894,10.3,0.0088714,10.3,0.0088421,10.3,0.0088172,10.3,0.0087932,10.3,0.0087762,10.3,0.0087599,10.3,0.0087468,10.3,0.0087371,10.3,0.0087251,10.3,0.0087185,10.3,0.0087083,10.3,0.0086997,10.3,0.0086917,10.3,0.0086843,10.3,0.0086755,10.3,0.0086682,10.3,0.0086638,10.3,0.0086596,10.3,0.0086583,10.3,0.0086595,10.3,0.0086608,10.3,0.0086641,10.3,0.0086669,10.3,0.0086704,10.3,0.0086732,10.3,0.008674
10.31,0.0089659,10.31,0.0089438,10.31,0.0089247,10.31,0.0089063,10.31,0.0088966,10.31,0.0088737,10.31,0.0088439,10.31,0.0088188,10.31,0.0087945,10.31,0.0087772,10.31,0.0087606,10.31,0.0087472,10.31,0.0087371,10.31,0.0087247,10.31,0.0087177,10.31,0.0087072,10.31,0.0086981,10.31,0.0086898,10.31,0.0086822,10.31,0.0086731,10.31,0.0086655,10.31,0.0086609,10.31,0.0086566,10.31,0.0086552,10.31,0.0086563,10.31,0.0086577,10.31,0.008661,10.31,0.0086639,10.31,0.0086675,10.31,0.0086705,10.31,0.0086713
10.32,0.008969,10.32,0.0089469,10.32,0.0089276,10.32,0.0089089,10.32,0.008899,10.32,0.0088757,10.32,0.0088455,10.32,0.0088201,10.32,0.0087955,10.32,0.008778,10.32,0.0087612,10.32,0.0087474,10.32,0.008737,10.32,0.0087242,10.32,0.0087168,10.32,0.008706,10.32,0.0086965,10.32,0.0086879,10.32,0.00868,10.32,0.0086706,10.32,0.0086628,10.32,0.008658,10.32,0.0086536,10.32,0.0086521,10.32,0.0086532,10.32,0.0086546,10.32,0.008658,10.32,0.008661,10.32,0.0086647,10.32,0.0086677,10.32,0.0086686
10.33,0.0089718,10.33,0.0089498,10.33,0.0089303,10.33,0.0089112,10.33,0.008901,10.33,0.0088773,10.33,0.0088468,10.33,0.0088212,10.33,0.0087962,10.33,0.0087785,10.33,0.0087615,10.33,0.0087475,10.33,0.0087368,10.33,0.0087236,10.33,0.0087159,10.33,0.0087047,10.33,0.0086948,10.33,0.0086859,10.33,0.0086778,10.33,0.0086681,10.33,0.0086601,10.33,0.0086551,10.33,0.0086506,10.33,0.0086489,10.33,0.00865,10.33,0.0086515,10.33,0.008655,10.33,0.008658,10.33,0.0086618,10.33,0.008665,10.33,0.0086659
10.34,0.0089744,10.34,0.0089524,10.34,0.0089327,10.34,0.0089132,10.34,0.0089028,10.34,0.0088787,10.34,0.0088478,10.34,0.0088219,10.34,0.0087966,10.34,0.0087787,10.34,0.0087617,10.34,0.0087475,10.34,0.0087364,10.34,0.0087229,10.34,0.0087149,10.34,0.0087034,10.34,0.0086931,10.34,0.0086839,10.34,0.0086755,10.34,0.0086656,10.34,0.0086573,10.34,0.0086521,10.34,0.0086475,10.34,0.0086458,10.34,0.0086469,10.34,0.0086484,10.34,0.0086519,10.34,0.0086551,10.34,0.008659,10.34,0.0086622,10.34,0.0086632
10.35,0.0089766,10.35,0.0089546,10.35,0.0089347,10.35,0.0089149,10.35,0.0089042,10.35,0.0088797,10.35,0.0088485,10.35,0.0088223,10.35,0.0087967,10.35,0.0087787,10.35,0.0087616,10.35,0.0087472,10.35,0.0087359,10.35,0.0087221,10.35,0.0087138,10.35,0.008702,10.35,0.0086913,10.35,0.0086818,10.35,0.0086732,10.35,0.008663,10.35,0.0086545,10.35,0.0086491,10.35,0.0086445,10.35,0.0086427,10.35,0.0086437,10.35,0.0086453,10.35,0.0086489,10.35,0.0086521,10.35,0.0086561,10.35,0.0086595,10.35,0.0086605
10.36,0.0089785,10.36,0.0089566,10.36,0.0089364,10.36,0.0089162,10.36,0.0089052,10.36,0.0088804,10.36,0.0088488,10.36,0.0088224,10.36,0.0087965,10.36,0.0087785,10.36,0.0087613,10.36,0.0087468,10.36,0.0087353,10.36,0.0087212,10.36,0.0087126,10.36,0.0087005,10.36,0.0086894,10.36,0.0086796,10.36,0.0086708,10.36,0.0086603,10.36,0.0086516,10.36,0.0086461,10.36,0.0086414,10.36,0.0086396,10.36,0.0086406,10.36,0.0086423,10.36,0.0086459,10.36,0.0086492,10.36,0.0086533,10.36,0.0086567,10.36,0.0086578
10.37,0.0089801,10.37,0.0089582,10.37,0.0089378,10.37,0.0089172,10.37,0.0089059,10.37,0.0088808,10.37,0.0088488,10.37,0.0088222,10.37,0.0087961,10.37,0.0087779,10.37,0.0087608,10.37,0.0087463,10.37,0.0087346,10.37,0.0087202,10.37,0.0087113,10.37,0.0086989,10.37,0.0086875,10.37,0.0086774,10.37,0.0086683,10.37,0.0086576,10.37,0.0086487,10.37,0.0086431,10.37,0.0086383,10.37,0.0086364,10.37,0.0086374,10.37,0.0086392,10.37,0.0086429,10.37,0.0086462,10.37,0.0086504,10.37,0.0086539,10.37,0.008655
10.38,0.0089813,10.38,0.0089594,10.38,0.0089388,10.38,0.0089179,10.38,0.0089063,10.38,0.0088808,10.38,0.0088485,10.38,0.0088217,10.38,0.0087953,10.38,0.0087771,10.38,0.00876,10.38,0.0087455,10.38,0.0087337,10.38,0.0087191,10.38,0.0087099,10.38,0.0086973,10.38,0.0086855,10.38,0.0086751,10.38,0.0086658,10.38,0.0086549,10.38,0.0086457,10.38,0.00864,10.38,0.0086352,10.38,0.0086333,10.38,0.0086343,10.38,0.0086362,10.38,0.0086399,10.38,0.0086433,10.38,0.0086475,10.38,0.0086511,10.38,0.0086522
10.39,0.0089821,10.39,0.0089603,10.39,0.0089394,10.39,0.0089181,10.39,0.0089062,10.39,0.0088804,10.39,0.0088478,10.39,0.0088208,10.39,0.0087943,10.39,0.0087761,10.39,0.0087591,10.39,0.0087446,10.39,0.0087327,10.39,0.0087178,10.39,0.0087084,10.39,0.0086955,10.39,0.0086835,10.39,0.0086727,10.39,0.0086632,10.39,0.0086521,10.39,0.0086427,10.39,0.0086369,10.39,0.008632,10.39,0.0086301,10.39,0.0086311,10.39,0.0086331,10.39,0.0086369,10.39,0.0086403,10.39,0.0086446,10.39,0.0086482,10.39,0.0086493
10.4,0.0089826,10.4,0.0089607,10.4,0.0089396,10.4,0.008918,10.4,0.0089058,10.4,0.0088797,10.4,0.0088468,10.4,0.0088196,10.4,0.008793,10.4,0.0087748,10.4,0.0087579,10.4,0.0087435,10.4,0.0087315,10.4,0.0087164,10.4,0.0087068,10.4,0.0086937,10.4,0.0086813,10.4,0.0086703,10.4,0.0086605,10.4,0.0086492,10.4,0.0086397,10.4,0.0086337,10.4,0.0086288,10.4,0.0086269,10.4,0.008628,10.4,0.00863,10.4,0.0086339,10.4,0.0086373,10.4,0.0086417,10.4,0.0086453,10.4,0.0086464
10.41,0.0089826,10.41,0.0089608,10.41,0.0089394,10.41,0.0089175,10.41,0.0089051,10.41,0.0088786,10.41,0.0088455,10.41,0.0088181,10.41,0.0087914,10.41,0.0087732,10.41,0.0087565,10.41,0.0087422,10.41,0.0087301,10.41,0.0087149,10.41,0.0087051,10.41,0.0086918,10.41,0.0086791,10.41,0.0086678,10.41,0.0086578,10.41,0.0086463,10.41,0.0086365,10.41,0.0086305,10.41,0.0086256,10.41,0.0086237,10.41,0.0086248,10.41,0.0086269,10.41,0.0086308,10.41,0.0086342,10.41,0.0086387,10.41,0.0086424,10.41,0.0086435
10.42,0.0089823,10.42,0.0089604,10.42,0.0089388,10.42,0.0089166,10.42,0.008904,10.42,0.0088773,10.42,0.0088439,10.42,0.0088163,10.42,0.0087895,10.42,0.0087713,10.42,0.0087548,10.42,0.0087407,10.42,0.0087286,10.42,0.0087133,10.42,0.0087032,10.42,0.0086898,10.42,0.0086768,10.42,0.0086652,10.42,0.008655,10.42,0.0086433,10.42,0.0086334,10.42,0.0086272,10.42,0.0086223,10.42,0.0086204,10.42,0.0086215,10.42,0.0086238,10.42,0.0086277,10.42,0.0086312,10.42,0.0086357,10.42,0.0086393,10.42,0.0086405
10.43,0.0089815,10.43,0.0089597,10.43,0.0089379,10.43,0.0089154,10.43,0.0089025,10.43,0.0088756,10.43,0.0088419,10.43,0.0088142,10.43,0.0087873,10.43,0.0087692,10.43,0.0087529,10.43,0.008739,10.43,0.008727,10.43,0.0087115,10.43,0.0087013,10.43,0.0086877,10.43,0.0086744,10.43,0.0086626,10.43,0.0086522,10.43,0.0086402,10.43,0.0086301,10.43,0.0086239,10.43,0.008619,10.43,0.0086171,10.43,0.0086183,10.43,0.0086206,10.43,0.0086246,10.43,0.008628,10.43,0.0086326,10.43,0.0086362,10.43,0.0086374
10.44,0.0089804,10.44,0.0089586,10.44,0.0089365,10.44,0.0089138,10.44,0.0089007,10.44,0.0088735,10.44,0.0088397,10.44,0.0088118,10.44,0.0087849,10.44,0.0087669,10.44,0.0087508,10.44,0.0087371,10.44,0.0087251,10.44,0.0087096,10.44,0.0086992,10.44,0.0086854,10.44,0.0086719,10.44,0.0086598,10.44,0.0086492,10.44,0.0086371,10.44,0.0086269,10.44,0.0086205,10.44,0.0086157,10.44,0.0086137,10.44,0.0086149,10.44,0.0086173,10.44,0.0086214,10.44,0.0086248,10.44,0.0086294,10.44,0.0086331,10.44,0.0086342
10.45,0.0089789,10.45,0.0089571,10.45,0.0089348,10.45,0.0089119,10.45,0.0088986,10.45,0.0088712,10.45,0.0088372,10.45,0.0088092,10.45,0.0087822,10.45,0.0087643,10.45,0.0087484,10.45,0.008735,10.45,0.0087231,10.45,0.0087075,10.45,0.008697,10.45,0.0086831,10.45,0.0086694,10.45,0.008657,10.45,0.0086462,10.45,0.0086339,10.45,0.0086235,10.45,0.0086171,10.45,0.0086122,10.45,0.0086103,10.45,0.0086116,10.45,0.008614,10.45,0.0086181,10.45,0.0086216,10.45,0.0086262,10.45,0.0086298,10.45,0.0086309
10.46,0.008977,10.46,0.0089552,10.46,0.0089328,10.46,0.0089097,10.46,0.0088962,10.46,0.0088686,10.46,0.0088345,10.46,0.0088063,10.46,0.0087792,10.46,0.0087614,10.46,0.0087458,10.46,0.0087327,10.46,0.0087209,10.46,0.0087053,10.46,0.0086947,10.46,0.0086806,10.46,0.0086667,10.46,0.0086542,10.46,0.0086432,10.46,0.0086306,10.46,0.0086201,10.46,0.0086136,10.46,0.0086088,10.46,0.0086068,10.46,0.0086081,10.46,0.0086106,10.46,0.0086147,10.46,0.0086182,10.46,0.0086228,10.46,0.0086265,10.46,0.0086275
10.47,0.0089747,10.47,0.008953,10.47,0.0089304,10.47,0.0089071,10.47,0.0088935,10.47,0.0088658,10.47,0.0088315,10.47,0.0088031,10.47,0.008776,10.47,0.0087583,10.47,0.008743,10.47,0.0087302,10.47,0.0087185,10.47,0.008703,10.47,0.0086922,10.47,0.0086781,10.47,0.008664,10.47,0.0086512,10.47,0.00864,10.47,0.0086273,10.47,0.0086166,10.47,0.0086101,10.47,0.0086052,10.47,0.0086033,10.47,0.0086046,10.47,0.0086072,10.47,0.0086113,10.47,0.0086147,10.47,0.0086194,10.47,0.008623,10.47,0.008624
10.48,0.008972,10.48,0.0089504,10.48,0.0089277,10.48,0.0089042,10.48,0.0088905,10.48,0.0088627,10.48,0.0088282,10.48,0.0087997,10.48,0.0087725,10.48,0.0087549,10.48,0.0087399,10.48,0.0087275,10.48,0.008716,10.48,0.0087005,10.48,0.0086897,10.48,0.0086754,10.48,0.0086611,10.48,0.0086482,10.48,0.0086368,10.48,0.0086239,10.48,0.0086131,10.48,0.0086064,10.48,0.0086016,10.48,0.0085996,10.48,0.0086009,10.48,0.0086036,10.48,0.0086077,10.48,0.0086112,10.48,0.0086158,10.48,0.0086195,10.48,0.0086204
10.49,0.008969,10.49,0.0089475,10.49,0.0089246,10.49,0.0089011,10.49,0.0088873,10.49,0.0088593,10.49,0.0088248,10.49,0.0087961,10.49,0.0087688,10.49,0.0087513,10.49,0.0087366,10.49,0.0087245,10.49,0.0087133,10.49,0.0086978,10.49,0.0086869,10.49,0.0086726,10.49,0.0086582,10.49,0.008645,10.49,0.0086335,10.49,0.0086204,10.49,0.0086095,10.49,0.0086027,10.49,0.0085978,10.49,0.0085959,10.49,0.0085972,10.49,0.0085999,10.49,0.008604,10.49,0.0086075,10.49,0.0086121,10.49,0.0086158,10.49,0.0086167
10.5,0.0089656,10.5,0.0089442,10.5,0.0089213,10.5,0.0088977,10.5,0.0088839,10.5,0.0088557,10.5,0.0088211,10.5,0.0087922,10.5,0.0087649,10.5,0.0087475,10.5,0.0087331,10.5,0.0087214,10.5,0.0087104,10.5,0.008695,10.5,0.0086841,10.5,0.0086697,10.5,0.0086551,10.5,0.0086418,10.5,0.0086301,10.5,0.0086168,10.5,0.0086058,10.5,0.008599,10.5,0.008594,10.5,0.008592,10.5,0.0085934,10.5,0.0085961,10.5,0.0086002,10.5,0.0086037,10.5,0.0086083,10.5,0.0086119,10.5,0.0086128
10.51,0.0089618,10.51,0.0089406,10.51,0.0089176,10.51,0.008894,10.51,0.0088802,10.51,0.0088519,10.51,0.0088171,10.51,0.0087881,10.51,0.0087607,10.51,0.0087435,10.51,0.0087293,10.51,0.0087181,10.51,0.0087073,10.51,0.008692,10.51,0.0086811,10.51,0.0086667,10.51,0.0086519,10.51,0.0086385,10.51,0.0086266,10.51,0.0086131,10.51,0.008602,10.51,0.0085951,10.51,0.0085901,10.51,0.0085881,10.51,0.0085894,10.51,0.0085922,10.51,0.0085963,10.51,0.0085997,10.51,0.0086044,10.51,0.0086079,10.51,0.0086088
10.52,0.0089577,10.52,0.0089366,10.52,0.0089137,10.52,0.0088901,10.52,0.0088762,10.52,0.0088479,10.52,0.008813,10.52,0.0087839,10.52,0.0087564,10.52,0.0087392,10.52,0.0087254,10.52,0.0087145,10.52,0.008704,10.52,0.0086889,10.52,0.008678,10.52,0.0086635,10.52,0.0086486,10.52,0.008635,10.52,0.008623,10.52,0.0086094,10.52,0.0085981,10.52,0.0085911,10.52,0.0085861,10.52,0.008584,10.52,0.0085853,10.52,0.0085881,10.52,0.0085922,10.52,0.0085956,10.52,0.0086003,10.52,0.0086038,10.52,0.0086046
10.53,0.0089533,10.53,0.0089324,10.53,0.0089095,10.53,0.0088859,10.53,0.0088721,10.53,0.0088437,10.53,0.0088087,10.53,0.0087794,10.53,0.0087518,10.53,0.0087347,10.53,0.0087212,10.53,0.0087108,10.53,0.0087006,10.53,0.0086856,10.53,0.0086747,10.53,0.0086602,10.53,0.0086452,10.53,0.0086315,10.53,0.0086193,10.53,0.0086055,10.53,0.0085941,10.53,0.008587,10.53,0.008582,10.53,0.0085798,10.53,0.0085811,10.53,0.0085839,10.53,0.008588,10.53,0.0085913,10.53,0.008596,10.53,0.0085995,10.53,0.0086002
10.54,0.0089486,10.54,0.0089279,10.54,0.0089051,10.54,0.0088816,10.54,0.0088677,10.54,0.0088392,10.54,0.0088041,10.54,0.0087747,10.54,0.008747,10.54,0.00873,10.54,0.0087168,10.54,0.0087068,10.54,0.008697,10.54,0.0086821,10.54,0.0086712,10.54,0.0086567,10.54,0.0086416,10.54,0.0086278,10.54,0.0086155,10.54,0.0086015,10.54,0.00859,10.54,0.0085828,10.54,0.0085777,10.54,0.0085755,10.54,0.0085767,10.54,0.0085795,10.54,0.0085836,10.54,0.0085869,10.54,0.0085915,10.54,0.008595,10.54,0.0085957
10.55,0.0089435,10.55,0.0089231,10.55,0.0089004,10.55,0.0088769,10.55,0.0088631,10.55,0.0088345,10.55,0.0087993,10.55,0.0087698,10.55,0.008742,10.55,0.0087251,10.55,0.0087122,10.55,0.0087027,10.55,0.0086932,10.55,0.0086784,10.55,0.0086676,10.55,0.0086531,10.55,0.0086379,10.55,0.0086239,10.55,0.0086115,10.55,0.0085974,10.55,0.0085858,10.55,0.0085785,10.55,0.0085733,10.55,0.008571,10.55,0.0085722,10.55,0.0085749,10.55,0.008579,10.55,0.0085823,10.55,0.0085869,10.55,0.0085903,10.55,0.0085909
10.56,0.0089382,10.56,0.008918,10.56,0.0088955,10.56,0.0088721,10.56,0.0088583,10.56,0.0088296,10.56,0.0087943,10.56,0.0087647,10.56,0.0087367,10.56,0.00872,10.56,0.0087074,10.56,0.0086983,10.56,0.0086891,10.56,0.0086746,10.56,0.0086638,10.56,0.0086493,10.56,0.008634,10.56,0.00862,10.56,0.0086075,10.56,0.0085932,10.56,0.0085815,10.56,0.0085741,10.56,0.0085688,10.56,0.0085664,10.56,0.0085675,10.56,0.0085702,10.56,0.0085742,10.56,0.0085775,10.56,0.0085821,10.56,0.0085854,10.56,0.008586
10.57,0.0089326,10.57,0.0089127,10.57,0.0088903,10.57,0.008867,10.57,0.0088532,10.57,0.0088245,10.57,0.0087891,10.57,0.0087593,10.57,0.0087313,10.57,0.0087147,10.57,0.0087024,10.57,0.0086937,10.57,0.0086849,10.57,0.0086705,10.57,0.0086598,10.57,0.0086453,10.57,0.00863,10.57,0.0086158,10.57,0.0086032,10.57,0.0085889,10.57,0.008577,10.57,0.0085696,10.57,0.0085642,10.57,0.0085617,10.57,0.0085627,10.57,0.0085653,10.57,0.0085693,10.57,0.0085726,10.57,0.0085771,10.57,0.0085804,10.57,0.0085809
10.58,0.0089267,10.58,0.0089071,10.58,0.0088849,10.58,0.0088617,10.58,0.008848,10.58,0.0088192,10.58,0.0087837,10.58,0.0087538,10.58,0.0087256,10.58,0.0087091,10.58,0.0086971,10.58,0.008689,10.58,0.0086805,10.58,0.0086663,10.58,0.0086556,10.58,0.0086411,10.58,0.0086258,10.58,0.0086115,10.58,0.0085988,10.58,0.0085844,10.58,0.0085725,10.58,0.0085649,10.58,0.0085595,10.58,0.0085568,10.58,0.0085577,10.58,0.0085603,10.58,0.0085642,10.58,0.0085674,10.58,0.0085719,10.58,0.0085752,10.58,0.0085757
10.59,0.0089205,10.59,0.0089012,10.59,0.0088792,10.59,0.0088561,10.59,0.0088425,10.59,0.0088136,10.59,0.008778,10.59,0.008748,10.59,0.0087197,10.59,0.0087034,10.59,0.0086917,10.59,0.008684,10.59,0.0086759,10.59,0.0086619,10.59,0.0086513,10.59,0.0086368,10.59,0.0086214,10.59,0.0086071,10.59,0.0085943,10.59,0.0085798,10.59,0.0085678,10.59,0.0085601,10.59,0.0085546,10.59,0.0085518,10.59,0.0085526,10.59,0.0085551,10.59,0.0085589,10.59,0.0085621,10.59,0.0085666,10.59,0.0085698,10.59,0.0085702
10.6,0.008914,10.6,0.0088951,10.6,0.0088733,10.6,0.0088503,10.6,0.0088367,10.6,0.0088078,10.6,0.0087721,10.6,0.008742,10.6,0.0087136,10.6,0.0086974,10.6,0.008686,10.6,0.0086787,10.6,0.008671,10.6,0.0086572,10.6,0.0086467,10.6,0.0086322,10.6,0.0086168,10.6,0.0086024,10.6,0.0085897,10.6,0.008575,10.6,0.008563,10.6,0.0085552,10.6,0.0085496,10.6,0.0085467,10.6,0.0085473,10.6,0.0085497,10.6,0.0085535,10.6,0.0085567,10.6,0.0085611,10.6,0.0085642,10.6,0.0085646
10.61,0.0089073,10.61,0.0088887,10.61,0.0088671,10.61,0.0088442,10.61,0.0088307,10.61,0.0088018,10.61,0.008766,10.61,0.0087357,10.61,0.0087073,10.61,0.0086912,10.61,0.0086801,10.61,0.0086733,10.61,0.008666,10.61,0.0086523,10.61,0.0086419,10.61,0.0086275,10.61,0.008612,10.61,0.0085976,10.61,0.0085848,10.61,0.0085702,10.61,0.0085581,10.61,0.0085502,10.61,0.0085445,10.61,0.0085414,10.61,0.008542,10.61,0.0085442,10.61,0.0085479,10.61,0.008551,10.61,0.0085554,10.61,0.0085585,10.61,0.0085588
10.62,0.0089003,10.62,0.0088821,10.62,0.0088606,10.62,0.0088378,10.62,0.0088244,10.62,0.0087955,10.62,0.0087596,10.62,0.0087292,10.62,0.0087007,10.62,0.0086849,10.62,0.008674,10.62,0.0086676,10.62,0.0086607,10.62,0.0086473,10.62,0.0086369,10.62,0.0086226,10.62,0.0086071,10.62,0.0085927,10.62,0.0085799,10.62,0.0085652,10.62,0.0085531,10.62,0.0085452,10.62,0.0085393,10.62,0.0085361,10.62,0.0085364,10.62,0.0085386,10.62,0.0085422,10.62,0.0085453,10.62,0.0085496,10.62,0.0085527,10.62,0.0085529
10.63,0.0088931,10.63,0.0088752,10.63,0.0088539,10.63,0.0088312,10.63,0.0088179,10.63,0.0087889,10.63,0.0087529,10.63,0.0087225,10.63,0.008694,10.63,0.0086783,10.63,0.0086677,10.63,0.0086618,10.63,0.0086552,10.63,0.008642,10.63,0.0086318,10.63,0.0086174,10.63,0.008602,10.63,0.0085876,10.63,0.0085748,10.63,0.0085601,10.63,0.008548,10.63,0.00854,10.63,0.008534,10.63,0.0085306,10.63,0.0085308,10.63,0.0085329,10.63,0.0085364,10.63,0.0085394,10.63,0.0085437,10.63,0.0085467,10.63,0.0085469
10.64,0.0088856,10.64,0.008868,10.64,0.0088469,10.64,0.0088243,10.64,0.008811,10.64,0.0087821,10.64,0.008746,10.64,0.0087155,10.64,0.008687,10.64,0.0086715,10.64,0.0086612,10.64,0.0086557,10.64,0.0086495,10.64,0.0086365,10.64,0.0086264,10.64,0.0086122,10.64,0.0085967,10.64,0.0085824,10.64,0.0085696,10.64,0.0085549,10.64,0.0085428,10.64,0.0085348,10.64,0.0085287,10.64,0.0085251,10.64,0.0085251,10.64,0.008527,10.64,0.0085304,10.64,0.0085334,10.64,0.0085376,10.64,0.0085406,10.64,0.0085407
10.65,0.0088778,10.65,0.0088605,10.65,0.0088396,10.65,0.0088172,10.65,0.0088039,10.65,0.008775,10.65,0.0087389,10.65,0.0087083,10.65,0.0086799,10.65,0.0086646,10.65,0.0086546,10.65,0.0086495,10.65,0.0086437,10.65,0.0086309,10.65,0.0086209,10.65,0.0086067,10.65,0.0085913,10.65,0.008577,10.65,0.0085643,10.65,0.0085496,10.65,0.0085376,10.65,0.0085295,10.65,0.0085233,10.65,0.0085195,10.65,0.0085194,10.65,0.0085211,10.65,0.0085244,10.65,0.0085273,10.65,0.0085314,10.65,0.0085344,10.65,0.0085344
10.66,0.0088697,10.66,0.0088528,10.66,0.008832,10.66,0.0088097,10.66,0.0087965,10.66,0.0087676,10.66,0.0087315,10.66,0.0087009,10.66,0.0086725,10.66,0.0086575,10.66,0.0086477,10.66,0.0086431,10.66,0.0086376,10.66,0.0086251,10.66,0.0086152,10.66,0.0086011,10.66,0.0085858,10.66,0.0085715,10.66,0.0085589,10.66,0.0085443,10.66,0.0085323,10.66,0.0085241,10.66,0.0085178,10.66,0.0085139,10.66,0.0085135,10.66,0.0085151,10.66,0.0085182,10.66,0.0085211,10.66,0.0085252,10.66,0.0085281,10.66,0.0085281
10.67,0.0088613,10.67,0.0088447,10.67,0.0088241,10.67,0.0088019,10.67,0.0087888,10.67,0.00876,10.67,0.0087238,10.67,0.0086933,10.67,0.008665,10.67,0.0086503,10.67,0.0086408,10.67,0.0086365,10.67,0.0086314,10.67,0.0086191,10.67,0.0086094,10.67,0.0085954,10.67,0.0085801,10.67,0.0085659,10.67,0.0085534,10.67,0.0085388,10.67,0.0085269,10.67,0.0085187,10.67,0.0085123,10.67,0.0085082,10.67,0.0085076,10.67,0.008509,10.67,0.008512,10.67,0.0085148,10.67,0.0085189,10.67,0.0085217,10.67,0.0085216
10.68,0.0088527,10.68,0.0088363,10.68,0.0088159,10.68,0.0087939,10.68,0.0087809,10.68,0.0087521,10.68,0.008716,10.68,0.0086854,10.68,0.0086573,10.68,0.008643,10.68,0.0086337,10.68,0.0086298,10.68,0.0086251,10.68,0.008613,10.68,0.0086034,10.68,0.0085896,10.68,0.0085743,10.68,0.0085602,10.68,0.0085478,10.68,0.0085333,10.68,0.0085215,10.68,0.0085133,10.68,0.0085068,10.68,0.0085025,10.68,0.0085017,10.68,0.0085029,10.68,0.0085058,10.68,0.0085085,10.68,0.0085125,10.68,0.0085152,10.68,0.0085152
10.69,0.0088437,10.69,0.0088277,10.69,0.0088074,10.69,0.0087855,10.69,0.0087726,10.69,0.0087439,10.69,0.0087079,10.69,0.0086774,10.69,0.0086495,10.69,0.0086355,10.69,0.0086265,10.69,0.008623,10.69,0.0086186,10.69,0.0086068,10.69,0.0085973,10.69,0.0085836,10.69,0.0085685,10.69,0.0085544,10.69,0.0085422,10.69,0.0085278,10.69,0.0085161,10.69,0.0085079,10.69,0.0085012,10.69,0.0084968,10.69,0.0084958,10.69,0.0084967,10.69,0.0084995,10.69,0.0085021,10.69,0.008506,10.69,0.0085087,10.69,0.0085086
10.7,0.0088345,10.7,0.0088187,10.7,0.0087986,10.7,0.0087769,10.7,0.0087641,10.7,0.0087355,10.7,0.0086996,10.7,0.0086692,10.7,0.0086416,10.7,0.0086279,10.7,0.0086191,10.7,0.0086161,10.7,0.008612,10.7,0.0086005,10.7,0.0085912,10.7,0.0085775,10.7,0.0085625,10.7,0.0085486,10.7,0.0085364,10.7,0.0085222,10.7,0.0085106,10.7,0.0085024,10.7,0.0084956,10.7,0.0084911,10.7,0.0084898,10.7,0.0084906,10.7,0.0084932,10.7,0.0084957,10.7,0.0084996,10.7,0.0085022,10.7,0.008502
10.71,0.0088249,10.71,0.0088095,10.71,0.0087894,10.71,0.008768,10.71,0.0087553,10.71,0.0087269,10.71,0.0086912,10.71,0.0086609,10.71,0.0086335,10.71,0.0086203,10.71,0.0086117,10.71,0.0086091,10.71,0.0086053,10.71,0.0085941,10.71,0.0085849,10.71,0.0085714,10.71,0.0085564,10.71,0.0085426,10.71,0.0085307,10.71,0.0085166,10.71,0.0085051,10.71,0.0084969,10.71,0.0084901,10.71,0.0084853,10.71,0.0084838,10.71,0.0084844,10.71,0.0084868,10.71,0.0084893,10.71,0.008493,10.71,0.0084956,10.71,0.0084954
10.72,0.0088151,10.72,0.0087999,10.72,0.00878,10.72,0.0087588,10.72,0.0087462,10.72,0.0087181,10.72,0.0086825,10.72,0.0086525,10.72,0.0086254,10.72,0.0086125,10.72,0.0086043,10.72,0.008602,10.72,0.0085986,10.72,0.0085875,10.72,0.0085785,10.72,0.0085652,10.72,0.0085503,10.72,0.0085366,10.72,0.0085248,10.72,0.0085109,10.72,0.0084995,10.72,0.0084914,10.72,0.0084844,10.72,0.0084796,10.72,0.0084778,10.72,0.0084781,10.72,0.0084804,10.72,0.0084828,10.72,0.0084865,10.72,0.008489,10.72,0.0084887
10.73,0.008805,10.73,0.00879,10.73,0.0087702,10.73,0.0087493,10.73,0.0087369,10.73,0.008709,10.73,0.0086738,10.73,0.0086439,10.73,0.0086172,10.73,0.0086048,10.73,0.0085968,10.73,0.0085948,10.73,0.0085917,10.73,0.008581,10.73,0.008572,10.73,0.0085589,10.73,0.0085441,10.73,0.0085305,10.73,0.0085189,10.73,0.0085051,10.73,0.0084939,10.73,0.0084858,10.73,0.0084788,10.73,0.0084738,10.73,0.0084718,10.73,0.0084719,10.73,0.008474,10.73,0.0084763,10.73,0.00848,10.73,0.0084824,10.73,0.0084821
10.74,0.0087946,10.74,0.0087799,10.74,0.0087602,10.74,0.0087396,10.74,0.0087274,10.74,0.0086998,10.74,0.0086648,10.74,0.0086352,10.74,0.0086089,10.74,0.0085969,10.74,0.0085892,10.74,0.0085876,10.74,0.0085848,10.74,0.0085743,10.74,0.0085655,10.74,0.0085525,10.74,0.0085378,10.74,0.0085243,10.74,0.0085129,10.74,0.0084993,10.74,0.0084883,10.74,0.0084803,10.74,0.0084732,10.74,0.008468,10.74,0.0084658,10.74,0.0084657,10.74,0.0084676,10.74,0.0084698,10.74,0.0084734,10.74,0.0084758,10.74,0.0084754
10.75,0.0087839,10.75,0.0087695,10.75,0.0087499,10.75,0.0087296,10.75,0.0087177,10.75,0.0086904,10.75,0.0086558,10.75,0.0086265,10.75,0.0086006,10.75,0.0085891,10.75,0.0085816,10.75,0.0085804,10.75,0.0085779,10.75,0.0085676,10.75,0.0085589,10.75,0.008546,10.75,0.0085314,10.75,0.0085181,10.75,0.0085069,10.75,0.0084934,10.75,0.0084826,10.75,0.0084746,10.75,0.0084675,10.75,0.0084622,10.75,0.0084597,10.75,0.0084594,10.75,0.0084612,10.75,0.0084633,10.75,0.0084668,10.75,0.0084691,10.75,0.0084687
10.76,0.008773,10.76,0.0087588,10.76,0.0087394,10.76,0.0087195,10.76,0.0087078,10.76,0.0086809,10.76,0.0086467,10.76,0.0086177,10.76,0.0085923,10.76,0.0085812,10.76,0.008574,10.76,0.0085731,10.76,0.0085709,10.76,0.0085608,10.76,0.0085523,10.76,0.0085394,10.76,0.0085249,10.76,0.0085118,10.76,0.0085007,10.76,0.0084875,10.76,0.0084769,10.76,0.008469,10.76,0.0084618,10.76,0.0084564,10.76,0.0084537,10.76,0.0084532,10.76,0.0084547,10.76,0.0084567,10.76,0.0084602,10.76,0.0084625,10.76,0.008462
10.77,0.0087618,10.77,0.0087479,10.77,0.0087286,10.77,0.0087091,10.77,0.0086977,10.77,0.0086712,10.77,0.0086374,10.77,0.0086089,10.77,0.008584,10.77,0.0085733,10.77,0.0085664,10.77,0.0085658,10.77,0.0085639,10.77,0.0085539,10.77,0.0085455,10.77,0.0085328,10.77,0.0085184,10.77,0.0085053,10.77,0.0084945,10.77,0.0084815,10.77,0.0084711,10.77,0.0084633,10.77,0.008456,10.77,0.0084505,10.77,0.0084476,10.77,0.0084469,10.77,0.0084483,10.77,0.0084502,10.77,0.0084536,10.77,0.0084558,10.77,0.0084553
10.78,0.0087504,10.78,0.0087367,10.78,0.0087176,10.78,0.0086985,10.78,0.0086875,10.78,0.0086615,10.78,0.0086281,10.78,0.0086001,10.78,0.0085756,10.78,0.0085655,10.78,0.0085588,10.78,0.0085585,10.78,0.0085568,10.78,0.008547,10.78,0.0085387,10.78,0.0085261,10.78,0.0085117,10.78,0.0084988,10.78,0.0084883,10.78,0.0084754,10.78,0.0084652,10.78,0.0084575,10.78,0.0084502,10.78,0.0084446,10.78,0.0084415,10.78,0.0084406,10.78,0.0084418,10.78,0.0084436,10.78,0.008447,10.78,0.0084491,10.78,0.0084485
10.79,0.0087387,10.79,0.0087254,10.79,0.0087064,10.79,0.0086877,10.79,0.0086771,10.79,0.0086516,10.79,0.0086188,10.79,0.0085912,10.79,0.0085673,10.79,0.0085576,10.79,0.0085511,10.79,0.0085512,10.79,0.0085497,10.79,0.00854,10.79,0.0085318,10.79,0.0085192,10.79,0.0085049,10.79,0.0084922,10.79,0.0084819,10.79,0.0084693,10.79,0.0084592,10.79,0.0084517,10.79,0.0084444,10.79,0.0084387,10.79,0.0084354,10.79,0.0084343,10.79,0.0084354,10.79,0.008437,10.79,0.0084404,10.79,0.0084424,10.79,0.0084418
10.8,0.0087269,10.8,0.0087138,10.8,0.008695,10.8,0.0086768,10.8,0.0086666,10.8,0.0086416,10.8,0.0086094,10.8,0.0085824,10.8,0.008559,10.8,0.0085497,10.8,0.0085435,10.8,0.0085438,10.8,0.0085425,10.8,0.0085329,10.8,0.0085248,10.8,0.0085123,10.8,0.0084981,10.8,0.0084855,10.8,0.0084754,10.8,0.008463,10.8,0.0084532,10.8,0.0084458,10.8,0.0084385,10.8,0.0084328,10.8,0.0084293,10.8,0.008428,10.8,0.0084289,10.8,0.0084304,10.8,0.0084337,10.8,0.0084357,10.8,0.008435
10.81,0.0087149,10.81,0.0087021,10.81,0.0086834,10.81,0.0086657,10.81,0.0086559,10.81,0.0086316,10.81,0.0085999,10.81,0.0085735,10.81,0.0085507,10.81,0.0085418,10.81,0.0085358,10.81,0.0085365,10.81,0.0085353,10.81,0.0085258,10.81,0.0085177,10.81,0.0085052,10.81,0.0084911,10.81,0.0084786,10.81,0.0084688,10.81,0.0084566,10.81,0.0084471,10.81,0.0084398,10.81,0.0084325,10.81,0.0084268,10.81,0.0084231,10.81,0.0084217,10.81,0.0084223,10.81,0.0084238,10.81,0.008427,10.81,0.008429,10.81,0.0084283
10.82,0.0087027,10.82,0.0086901,10.82,0.0086716,10.82,0.0086545,10.82,0.0086452,10.82,0.0086214,10.82,0.0085905,10.82,0.0085647,10.82,0.0085424,10.82,0.0085339,10.82,0.0085282,10.82,0.0085291,10.82,0.008528,10.82,0.0085186,10.82,0.0085104,10.82,0.008498,10.82,0.0084839,10.82,0.0084717,10.82,0.0084621,10.82,0.0084502,10.82,0.0084408,10.82,0.0084337,10.82,0.0084265,10.82,0.0084207,10.82,0.0084169,10.82,0.0084153,10.82,0.0084158,10.82,0.0084172,10.82,0.0084203,10.82,0.0084222,10.82,0.0084214
10.83,0.0086903,10.83,0.008678,10.83,0.0086597,10.83,0.0086432,10.83,0.0086343,10.83,0.0086112,10.83,0.0085809,10.83,0.0085558,10.83,0.0085342,10.83,0.0085261,10.83,0.0085205,10.83,0.0085216,10.83,0.0085207,10.83,0.0085113,10.83,0.0085031,10.83,0.0084907,10.83,0.0084767,10.83,0.0084646,10.83,0.0084552,10.83,0.0084436,10.83,0.0084345,10.83,0.0084276,10.83,0.0084204,10.83,0.0084146,10.83,0.0084106,10.83,0.0084089,10.83,0.0084092,10.83,0.0084105,10.83,0.0084136,10.83,0.0084154,10.83,0.0084146
10.84,0.0086777,10.84,0.0086658,10.84,0.0086477,10.84,0.0086317,10.84,0.0086233,10.84,0.008601,10.84,0.0085714,10.84,0.008547,10.84,0.008526,10.84,0.0085182,10.84,0.0085128,10.84,0.0085142,10.84,0.0085133,10.84,0.0085038,10.84,0.0084957,10.84,0.0084833,10.84,0.0084693,10.84,0.0084573,10.84,0.0084483,10.84,0.0084369,10.84,0.008428,10.84,0.0084213,10.84,0.0084142,10.84,0.0084084,10.84,0.0084042,10.84,0.0084024,10.84,0.0084026,10.84,0.0084038,10.84,0.0084068,10.84,0.0084086,10.84,0.0084077
10.85,0.0086651,10.85,0.0086534,10.85,0.0086355,10.85,0.0086201,10.85,0.0086122,10.85,0.0085907,10.85,0.0085618,10.85,0.0085381,10.85,0.0085177,10.85,0.0085103,10.85,0.0085051,10.85,0.0085066,10.85,0.0085058,10.85,0.0084963,10.85,0.0084881,10.85,0.0084757,10.85,0.0084618,10.85,0.00845,10.85,0.0084412,10.85,0.0084301,10.85,0.0084215,10.85,0.0084149,10.85,0.0084079,10.85,0.0084021,10.85,0.0083978,10.85,0.0083959,10.85,0.0083959,10.85,0.008397,10.85,0.0084,10.85,0.0084017,10.85,0.0084008
10.86,0.0086522,10.86,0.0086409,10.86,0.0086232,10.86,0.0086084,10.86,0.0086011,10.86,0.0085803,10.86,0.0085522,10.86,0.0085293,10.86,0.0085095,10.86,0.0085024,10.86,0.0084973,10.86,0.0084991,10.86,0.0084983,10.86,0.0084887,10.86,0.0084803,10.86,0.0084679,10.86,0.0084541,10.86,0.0084424,10.86,0.0084339,10.86,0.0084231,10.86,0.0084148,10.86,0.0084085,10.86,0.0084015,10.86,0.0083957,10.86,0.0083913,10.86,0.0083893,10.86,0.0083892,10.86,0.0083902,10.86,0.0083932,10.86,0.0083948,10.86,0.0083938
10.87,0.0086393,10.87,0.0086282,10.87,0.0086108,10.87,0.0085965,10.87,0.0085898,10.87,0.0085698,10.87,0.0085425,10.87,0.0085204,10.87,0.0085013,10.87,0.0084944,10.87,0.0084895,10.87,0.0084914,10.87,0.0084906,10.87,0.0084809,10.87,0.0084724,10.87,0.00846,10.87,0.0084462,10.87,0.0084347,10.87,0.0084265,10.87,0.0084161,10.87,0.008408,10.87,0.0084019,10.87,0.008395,10.87,0.0083893,10.87,0.0083848,10.87,0.0083826,10.87,0.0083825,10.87,0.0083834,10.87,0.0083862,10.87,0.0083878,10.87,0.0083867
10.88,0.0086262,10.88,0.0086155,10.88,0.0085983,10.88,0.0085846,10.88,0.0085785,10.88,0.0085593,10.88,0.0085329,10.88,0.0085116,10.88,0.008493,10.88,0.0084865,10.88,0.0084816,10.88,0.0084837,10.88,0.0084829,10.88,0.008473,10.88,0.0084644,10.88,0.0084519,10.88,0.0084382,10.88,0.0084269,10.88,0.008419,10.88,0.0084088,10.88,0.0084011,10.88,0.0083952,10.88,0.0083885,10.88,0.0083827,10.88,0.0083781,10.88,0.0083759,10.88,0.0083756,10.88,0.0083764,10.88,0.0083792,10.88,0.0083808,10.88,0.0083796
10.89,0.008613,10.89,0.0086026,10.89,0.0085857,10.89,0.0085726,10.89,0.0085671,10.89,0.0085487,10.89,0.0085231,10.89,0.0085027,10.89,0.0084848,10.89,0.0084785,10.89,0.0084737,10.89,0.0084759,10.89,0.008475,10.89,0.0084649,10.89,0.0084562,10.89,0.0084436,10.89,0.00843,10.89,0.0084189,10.89,0.0084113,10.89,0.0084015,10.89,0.008394,10.89,0.0083883,10.89,0.0083818,10.89,0.0083761,10.89,0.0083714,10.89,0.0083691,10.89,0.0083687,10.89,0.0083694,10.89,0.0083722,10.89,0.0083736,10.89,0.0083724
10.9,0.0085997,10.9,0.0085896,10.9,0.008573,10.9,0.0085605,10.9,0.0085556,10.9,0.0085381,10.9,0.0085134,10.9,0.0084938,10.9,0.0084765,10.9,0.0084704,10.9,0.0084657,10.9,0.008468,10.9,0.0084671,10.9,0.0084567,10.9,0.0084478,10.9,0.0084351,10.9,0.0084216,10.9,0.0084107,10.9,0.0084034,10.9,0.0083939,10.9,0.0083867,10.9,0.0083813,10.9,0.008375,10.9,0.0083694,10.9,0.0083646,10.9,0.0083622,10.9,0.0083617,10.9,0.0083624,10.9,0.008365,10.9,0.0083664,10.9,0.0083651
10.91,0.0085863,10.91,0.0085766,10.91,0.0085603,10.91,0.0085483,10.91,0.008544,10.91,0.0085274,10.91,0.0085036,10.91,0.0084849,10.91,0.0084681,10.91,0.0084623,10.91,0.0084577,10.91,0.00846,10.91,0.008459,10.91,0.0084484,10.91,0.0084392,10.91,0.0084264,10.91,0.008413,10.91,0.0084023,10.91,0.0083954,10.91,0.0083862,10.91,0.0083794,10.91,0.0083742,10.91,0.008368,10.91,0.0083625,10.91,0.0083577,10.91,0.0083553,10.91,0.0083547,10.91,0.0083552,10.91,0.0083578,10.91,0.008359,10.91,0.0083577
10.92,0.0085728,10.92,0.0085635,10.92,0.0085475,10.92,0.0085361,10.92,0.0085324,10.92,0.0085166,10.92,0.0084938,10.92,0.0084759,10.92,0.0084598,10.92,0.0084542,10.92,0.0084496,10.92,0.0084519,10.92,0.0084508,10.92,0.0084399,10.92,0.0084305,10.92,0.0084176,10.92,0.0084042,10.92,0.0083937,10.92,0.0083871,10.92,0.0083784,10.92,0.0083718,10.92,0.008367,10.92,0.008361,10.92,0.0083555,10.92,0.0083507,10.92,0.0083482,10.92,0.0083475,10.92,0.0083479,10.92,0.0083504,10.92,0.0083516,10.92,0.0083501
10.93,0.0085593,10.93,0.0085503,10.93,0.0085346,10.93,0.0085238,10.93,0.0085207,10.93,0.0085058,10.93,0.0084839,10.93,0.0084669,10.93,0.0084513,10.93,0.0084459,10.93,0.0084413,10.93,0.0084436,10.93,0.0084424,10.93,0.0084312,10.93,0.0084215,10.93,0.0084085,10.93,0.0083952,10.93,0.0083849,10.93,0.0083787,10.93,0.0083703,10.93,0.0083641,10.93,0.0083596,10.93,0.0083538,10.93,0.0083485,10.93,0.0083435,10.93,0.008341,10.93,0.0083403,10.93,0.0083406,10.93,0.0083429,10.93,0.008344,10.93,0.0083424
10.94,0.0085456,10.94,0.0085371,10.94,0.0085217,10.94,0.0085115,10.94,0.0085089,10.94,0.008495,10.94,0.0084739,10.94,0.0084578,10.94,0.0084428,10.94,0.0084376,10.94,0.008433,10.94,0.0084352,10.94,0.0084339,10.94,0.0084223,10.94,0.0084124,10.94,0.0083992,10.94,0.008386,10.94,0.0083759,10.94,0.0083701,10.94,0.0083621,10.94,0.0083562,10.94,0.008352,10.94,0.0083464,10.94,0.0083412,10.94,0.0083362,10.94,0.0083337,10.94,0.0083329,10.94,0.0083331,10.94,0.0083353,10.94,0.0083362,10.94,0.0083346
10.95,0.008532,10.95,0.0085238,10.95,0.0085088,10.95,0.0084991,10.95,0.0084971,10.95,0.0084841,10.95,0.008464,10.95,0.0084487,10.95,0.0084343,10.95,0.0084292,10.95,0.0084246,10.95,0.0084267,10.95,0.0084252,10.95,0.0084132,10.95,0.0084031,10.95,0.0083897,10.95,0.0083766,10.95,0.0083667,10.95,0.0083613,10.95,0.0083537,10.95,0.0083482,10.95,0.0083443,10.95,0.0083389,10.95,0.0083339,10.95,0.0083289,10.95,0.0083263,10.95,0.0083254,10.95,0.0083254,10.95,0.0083275,10.95,0.0083284,10.95,0.0083266
10.96,0.0085183,10.96,0.0085105,10.96,0.0084958,10.96,0.0084867,10.96,0.0084853,10.96,0.0084731,10.96,0.0084539,10.96,0.0084396,10.96,0.0084256,10.96,0.0084207,10.96,0.008416,10.96,0.0084181,10.96,0.0084163,10.96,0.008404,10.96,0.0083935,10.96,0.00838,10.96,0.008367,10.96,0.0083573,10.96,0.0083523,10.96,0.0083451,10.96,0.0083399,10.96,0.0083363,10.96,0.0083313,10.96,0.0083263,10.96,0.0083213,10.96,0.0083187,10.96,0.0083177,10.96,0.0083176,10.96,0.0083196,10.96,0.0083203,10.96,0.0083184
10.97,0.0085045,10.97,0.0084972,10.97,0.0084828,10.97,0.0084742,10.97,0.0084734,10.97,0.0084621,10.97,0.0084438,10.97,0.0084303,10.97,0.0084169,10.97,0.0084121,10.97,0.0084074,10.97,0.0084093,10.97,0.0084073,10.97,0.0083946,10.97,0.0083837,10.97,0.0083701,10.97,0.0083571,10.97,0.0083477,10.97,0.008343,10.97,0.0083363,10.97,0.0083315,10.97,0.0083282,10.97,0.0083234,10.97,0.0083186,10.97,0.0083136,10.97,0.0083109,10.97,0.0083099,10.97,0.0083097,10.97,0.0083115,10.97,0.0083121,10.97,0.0083101
10.98,0.0084907,10.98,0.0084838,10.98,0.0084698,10.98,0.0084617,10.98,0.0084614,10.98,0.008451,10.98,0.0084336,10.98,0.008421,10.98,0.0084081,10.98,0.0084035,10.98,0.0083986,10.98,0.0084003,10.98,0.0083981,10.98,0.0083849,10.98,0.0083737,10.98,0.0083599,10.98,0.008347,10.98,0.0083378,10.98,0.0083336,10.98,0.0083273,10.98,0.0083228,10.98,0.0083199,10.98,0.0083154,10.98,0.0083108,10.98,0.0083057,10.98,0.008303,10.98,0.0083019,10.98,0.0083016,10.98,0.0083033,10.98,0.0083037,10.98,0.0083015
10.99,0.0084768,10.99,0.0084703,10.99,0.0084567,10.99,0.0084492,10.99,0.0084494,10.99,0.0084399,10.99,0.0084234,10.99,0.0084115,10.99,0.0083992,10.99,0.0083947,10.99,0.0083897,10.99,0.0083912,10.99,0.0083887,10.99,0.0083751,10.99,0.0083635,10.99,0.0083495,10.99,0.0083367,10.99,0.0083277,10.99,0.0083239,10.99,0.008318,10.99,0.008314,10.99,0.0083114,10.99,0.0083072,10.99,0.0083027,10.99,0.0082976,10.99,0.0082949,10.99,0.0082937,10.99,0.0082933,10.99,0.0082948,10.99,0.0082951,10.99,0.0082928
11,0.0084629,11,0.0084568,11,0.0084436,11,0.0084366,11,0.0084373,11,0.0084287,11,0.008413,11,0.008402,11,0.0083901,11,0.0083857,11,0.0083807,11,0.0083819,11,0.0083792,11,0.0083651,11,0.0083531,11,0.0083389,11,0.0083262,11,0.0083174,11,0.008314,11,0.0083086,11,0.0083049,11,0.0083027,11,0.0082987,11,0.0082944,11,0.0082894,11,0.0082866,11,0.0082853,11,0.0082848,11,0.0082861,11,0.0082862,11,0.0082838
11.01,0.008449,11.01,0.0084433,11.01,0.0084304,11.01,0.008424,11.01,0.0084252,11.01,0.0084174,11.01,0.0084026,11.01,0.0083924,11.01,0.0083809,11.01,0.0083767,11.01,0.0083715,11.01,0.0083724,11.01,0.0083694,11.01,0.0083548,11.01,0.0083424,11.01,0.008328,11.01,0.0083154,11.01,0.0083068,11.01,0.0083038,11.01,0.0082989,11.01,0.0082956,11.01,0.0082937,11.01,0.00829,11.01,0.0082859,11.01,0.0082809,11.01,0.0082781,11.01,0.0082767,11.01,0.008276,11.01,0.0082772,11.01,0.0082772,11.01,0.0082746
11.02,0.008435,11.02,0.0084297,11.02,0.0084171,11.02,0.0084113,11.02,0.008413,11.02,0.008406,11.02,0.0083921,11.02,0.0083826,11.02,0.0083716,11.02,0.0083675,11.02,0.0083622,11.02,0.0083628,11.02,0.0083594,11.02,0.0083443,11.02,0.0083315,11.02,0.0083169,11.02,0.0083043,11.02,0.008296,11.02,0.0082934,11.02,0.0082889,11.02,0.008286,11.02,0.0082845,11.02,0.0082811,11.02,0.0082771,11.02,0.0082721,11.02,0.0082694,11.02,0.0082679,11.02,0.0082671,11.02,0.0082681,11.02,0.0082679,11.02,0.0082651
11.03,0.0084209,11.03,0.008416,11.03,0.0084038,11.03,0.0083985,11.03,0.0084006,11.03,0.0083946,11.03,0.0083814,11.03,0.0083727,11.03,0.0083622,11.03,0.0083582,11.03,0.0083527,11.03,0.0083529,11.03,0.0083492,11.03,0.0083336,11.03,0.0083204,11.03,0.0083056,11.03,0.008293,11.03,0.0082849,11.03,0.0082828,11.03,0.0082787,11.03,0.0082762,11.03,0.008275,11.03,0.0082719,11.03,0.0082681,11.03,0.0082631,11.03,0.0082604,11.03,0.0082588,11.03,0.0082579,11.03,0.0082587,11.03,0.0082584,11.03,0.0082554
11.04,0.0084068,11.04,0.0084022,11.04,0.0083904,11.04,0.0083856,11.04,0.0083882,11.04,0.008383,11.04,0.0083706,11.04,0.0083626,11.04,0.0083526,11.04,0.0083487,11.04,0.008343,11.04,0.0083429,11.04,0.0083388,11.04,0.0083226,11.04,0.008309,11.04,0.0082939,11.04,0.0082814,11.04,0.0082736,11.04,0.0082718,11.04,0.0082683,11.04,0.0082661,11.04,0.0082652,11.04,0.0082624,11.04,0.0082589,11.04,0.0082539,11.04,0.0082511,11.04,0.0082494,11.04,0.0082484,11.04,0.0082491,11.04,0.0082486,11.04,0.0082455
11.05,0.0083925,11.05,0.0083883,11.05,0.0083768,11.05,0.0083726,11.05,0.0083757,11.05,0.0083713,11.05,0.0083597,11.05,0.0083524,11.05,0.0083428,11.05,0.0083391,11.05,0.0083332,11.05,0.0083326,11.05,0.0083281,11.05,0.0083115,11.05,0.0082974,11.05,0.0082821,11.05,0.0082696,11.05,0.008262,11.05,0.0082607,11.05,0.0082576,11.05,0.0082558,11.05,0.0082552,11.05,0.0082526,11.05,0.0082493,11.05,0.0082443,11.05,0.0082415,11.05,0.0082398,11.05,0.0082387,11.05,0.0082392,11.05,0.0082385,11.05,0.0082353
11.06,0.0083782,11.06,0.0083743,11.06,0.0083632,11.06,0.0083595,11.06,0.008363,11.06,0.0083594,11.06,0.0083486,11.06,0.008342,11.06,0.0083328,11.06,0.0083292,11.06,0.0083232,11.06,0.0083221,11.06,0.0083172,11.06,0.0083,11.06,0.0082855,11.06,0.0082699,11.06,0.0082575,11.06,0.0082501,11.06,0.0082492,11.06,0.0082466,11.06,0.0082451,11.06,0.0082449,11.06,0.0082426,11.06,0.0082394,11.06,0.0082345,11.06,0.0082317,11.06,0.00823,11.06,0.0082287,11.06,0.008229,11.06,0.0082282,11.06,0.0082249
11.07,0.0083638,11.07,0.0083602,11.07,0.0083494,11.07,0.0083463,11.07,0.0083503,11.07,0.0083475,11.07,0.0083374,11.07,0.0083314,11.07,0.0083226,11.07,0.0083192,11.07,0.0083129,11.07,0.0083114,11.07,0.0083061,11.07,0.0082883,11.07,0.0082734,11.07,0.0082575,11.07,0.0082451,11.07,0.008238,11.07,0.0082375,11.07,0.0082353,11.07,0.0082342,11.07,0.0082342,11.07,0.0082322,11.07,0.0082293,11.07,0.0082244,11.07,0.0082216,11.07,0.0082198,11.07,0.0082184,11.07,0.0082186,11.07,0.0082176,11.07,0.0082141
11.08,0.0083493,11.08,0.0083459,11.08,0.0083355,11.08,0.0083329,11.08,0.0083373,11.08,0.0083353,11.08,0.008326,11.08,0.0083206,11.08,0.0083122,11.08,0.008309,11.08,0.0083025,11.08,0.0083004,11.08,0.0082946,11.08,0.0082763,11.08,0.008261,11.08,0.0082449,11.08,0.0082325,11.08,0.0082256,11.08,0.0082254,11.08,0.0082237,11.08,0.008223,11.08,0.0082233,11.08,0.0082216,11.08,0.0082188,11.08,0.0082139,11.08,0.0082112,11.08,0.0082093,11.08,0.0082078,11.08,0.0082078,11.08,0.0082068,11.08,0.0082031
11.09,0.0083347,11.09,0.0083316,11.09,0.0083214,11.09,0.0083194,11.09,0.0083242,11.09,0.008323,11.09,0.0083144,11.09,0.0083096,11.09,0.0083017,11.09,0.0082985,11.09,0.0082919,11.09,0.0082892,11.09,0.008283,11.09,0.0082641,11.09,0.0082483,11.09,0.008232,11.09,0.0082195,11.09,0.0082128,11.09,0.0082131,11.09,0.0082118,11.09,0.0082115,11.09,0.0082121,11.09,0.0082106,11.09,0.008208,11.09,0.0082032,11.09,0.0082005,11.09,0.0081986,11.09,0.0081969,11.09,0.0081968,11.09,0.0081956,11.09,0.0081919
11.1,0.0083199,11.1,0.008317,11.1,0.0083072,11.1,0.0083057,11.1,0.008311,11.1,0.0083105,11.1,0.0083025,11.1,0.0082984,11.1,0.0082908,11.1,0.0082879,11.1,0.008281,11.1,0.0082777,11.1,0.008271,11.1,0.0082516,11.1,0.0082354,11.1,0.0082188,11.1,0.0082063,11.1,0.0081998,11.1,0.0082005,11.1,0.0081996,11.1,0.0081996,11.1,0.0082006,11.1,0.0081993,11.1,0.0081969,11.1,0.0081921,11.1,0.0081895,11.1,0.0081875,11.1,0.0081858,11.1,0.0081855,11.1,0.0081842,11.1,0.0081803
11.11,0.008305,11.11,0.0083024,11.11,0.0082928,11.11,0.0082919,11.11,0.0082975,11.11,0.0082979,11.11,0.0082905,11.11,0.0082869,11.11,0.0082798,11.11,0.008277,11.11,0.0082699,11.11,0.008266,11.11,0.0082587,11.11,0.0082388,11.11,0.0082222,11.11,0.0082053,11.11,0.0081929,11.11,0.0081865,11.11,0.0081876,11.11,0.0081872,11.11,0.0081875,11.11,0.0081887,11.11,0.0081877,11.11,0.0081855,11.11,0.0081808,11.11,0.0081781,11.11,0.0081762,11.11,0.0081743,11.11,0.0081739,11.11,0.0081725,11.11,0.0081685
11.12,0.00829,11.12,0.0082875,11.12,0.0082782,11.12,0.0082779,11.12,0.0082839,11.12,0.008285,11.12,0.0082783,11.12,0.0082752,11.12,0.0082685,11.12,0.0082658,11.12,0.0082585,11.12,0.008254,11.12,0.0082462,11.12,0.0082257,11.12,0.0082088,11.12,0.0081916,11.12,0.0081791,11.12,0.008173,11.12,0.0081744,11.12,0.0081744,11.12,0.0081751,11.12,0.0081766,11.12,0.0081758,11.12,0.0081737,11.12,0.0081691,11.12,0.0081665,11.12,0.0081645,11.12,0.0081625,11.12,0.008162,11.12,0.0081605,11.12,0.0081564
11.13,0.0082748,11.13,0.0082725,11.13,0.0082635,11.13,0.0082637,11.13,0.00827,11.13,0.0082719,11.13,0.0082658,11.13,0.0082633,11.13,0.0082569,11.13,0.0082544,11.13,0.0082468,11.13,0.0082417,11.13,0.0082334,11.13,0.0082123,11.13,0.008195,11.13,0.0081776,11.13,0.0081651,11.13,0.0081591,11.13,0.0081608,11.13,0.0081613,11.13,0.0081623,11.13,0.0081641,11.13,0.0081635,11.13,0.0081617,11.13,0.0081571,11.13,0.0081545,11.13,0.0081525,11.13,0.0081505,11.13,0.0081498,11.13,0.0081483,11.13,0.0081441
11.14,0.0082594,11.14,0.0082574,11.14,0.0082486,11.14,0.0082493,11.14,0.008256,11.14,0.0082586,11.14,0.0082531,11.14,0.0082511,11.14,0.0082451,11.14,0.0082427,11.14,0.0082349,11.14,0.0082291,11.14,0.0082202,11.14,0.0081986,11.14,0.008181,11.14,0.0081634,11.14,0.0081508,11.14,0.0081449,11.14,0.008147,11.14,0.0081479,11.14,0.0081493,11.14,0.0081513,11.14,0.008151,11.14,0.0081493,11.14,0.0081447,11.14,0.0081423,11.14,0.0081403,11.14,0.0081381,11.14,0.0081373,11.14,0.0081357,11.14,0.0081314
11.15,0.0082439,11.15,0.0082421,11.15,0.0082336,11.15,0.0082347,11.15,0.0082417,11.15,0.008245,11.15,0.0082401,11.15,0.0082387,11.15,0.008233,11.15,0.0082307,11.15,0.0082227,11.15,0.0082162,11.15,0.0082068,11.15,0.0081847,11.15,0.0081668,11.15,0.0081489,11.15,0.0081362,11.15,0.0081305,11.15,0.0081329,11.15,0.0081342,11.15,0.0081359,11.15,0.0081382,11.15,0.0081381,11.15,0.0081366,11.15,0.0081321,11.15,0.0081297,11.15,0.0081277,11.15,0.0081255,11.15,0.0081246,11.15,0.0081229,11.15,0.0081185
11.16,0.0082282,11.16,0.0082266,11.16,0.0082184,11.16,0.0082199,11.16,0.0082272,11.16,0.0082312,11.16,0.0082269,11.16,0.0082259,11.16,0.0082207,11.16,0.0082185,11.16,0.0082102,11.16,0.008203,11.16,0.0081931,11.16,0.0081704,11.16,0.0081522,11.16,0.0081342,11.16,0.0081214,11.16,0.0081158,11.16,0.0081185,11.16,0.0081202,11.16,0.0081222,11.16,0.0081248,11.16,0.0081249,11.16,0.0081236,11.16,0.0081191,11.16,0.0081168,11.16,0.0081148,11.16,0.0081125,11.16,0.0081115,11.16,0.0081097,11.16,0.0081053
11.17,0.0082124,11.17,0.008211,11.17,0.008203,11.17,0.0082049,11.17,0.0082125,11.17,0.0082172,11.17,0.0082134,11.17,0.0082129,11.17,0.008208,11.17,0.008206,11.17,0.0081975,11.17,0.0081895,11.17,0.0081791,11.17,0.0081559,11.17,0.0081375,11.17,0.0081192,11.17,0.0081064,11.17,0.0081009,11.17,0.0081038,11.17,0.0081059,11.17,0.0081083,11.17,0.0081111,11.17,0.0081115,11.17,0.0081103,11.17,0.0081059,11.17,0.0081036,11.17,0.0081016,11.17,0.0080992,11.17,0.0080981,11.17,0.0080963,11.17,0.0080918
11.18,0.0081964,11.18,0.0081952,11.18,0.0081874,11.18,0.0081897,11.18,0.0081975,11.18,0.0082028,11.18,0.0081996,11.18,0.0081997,11.18,0.0081951,11.18,0.0081931,11.18,0.0081844,11.18,0.0081757,11.18,0.0081648,11.18,0.0081411,11.18,0.0081224,11.18,0.008104,11.18,0.0080911,11.18,0.0080856,11.18,0.0080888,11.18,0.0080913,11.18,0.008094,11.18,0.0080971,11.18,0.0080977,11.18,0.0080967,11.18,0.0080923,11.18,0.0080901,11.18,0.0080881,11.18,0.0080857,11.18,0.0080845,11.18,0.0080826,11.18,0.008078
11.19,0.0081802,11.19,0.0081793,11.19,0.0081717,11.19,0.0081743,11.19,0.0081823,11.19,0.0081883,11.19,0.0081855,11.19,0.0081861,11.19,0.0081819,11.19,0.00818,11.19,0.0081711,11.19,0.0081617,11.19,0.0081502,11.19,0.0081261,11.19,0.0081072,11.19,0.0080885,11.19,0.0080756,11.19,0.0080702,11.19,0.0080736,11.19,0.0080764,11.19,0.0080795,11.19,0.0080828,11.19,0.0080836,11.19,0.0080828,11.19,0.0080785,11.19,0.0080764,11.19,0.0080744,11.19,0.0080718,11.19,0.0080706,11.19,0.0080687,11.19,0.008064
11.2,0.0081638,11.2,0.0081631,11.2,0.0081557,11.2,0.0081587,11.2,0.0081669,11.2,0.0081734,11.2,0.0081712,11.2,0.0081723,11.2,0.0081685,11.2,0.0081666,11.2,0.0081574,11.2,0.0081474,11.2,0.0081353,11.2,0.0081108,11.2,0.0080916,11.2,0.0080728,11.2,0.0080598,11.2,0.0080545,11.2,0.0080581,11.2,0.0080613,11.2,0.0080646,11.2,0.0080683,11.2,0.0080693,11.2,0.0080686,11.2,0.0080643,11.2,0.0080623,11.2,0.0080603,11.2,0.0080577,11.2,0.0080563,11.2,0.0080544,11.2,0.0080497
11.21,0.0081473,11.21,0.0081468,11.21,0.0081396,11.21,0.0081429,11.21,0.0081512,11.21,0.0081583,11.21,0.0081566,11.21,0.0081582,11.21,0.0081547,11.21,0.008153,11.21,0.0081435,11.21,0.0081328,11.21,0.0081202,11.21,0.0080953,11.21,0.0080759,11.21,0.008057,11.21,0.0080439,11.21,0.0080386,11.21,0.0080424,11.21,0.0080458,11.21,0.0080495,11.21,0.0080534,11.21,0.0080546,11.21,0.0080541,11.21,0.0080499,11.21,0.0080479,11.21,0.0080459,11.21,0.0080433,11.21,0.0080418,11.21,0.0080399,11.21,0.0080351
11.22,0.0081306,11.22,0.0081304,11.22,0.0081234,11.22,0.0081268,11.22,0.0081353,11.22,0.0081429,11.22,0.0081417,11.22,0.0081437,11.22,0.0081407,11.22,0.008139,11.22,0.0081293,11.22,0.0081179,11.22,0.0081048,11.22,0.0080795,11.22,0.0080599,11.22,0.0080409,11.22,0.0080277,11.22,0.0080224,11.22,0.0080264,11.22,0.0080302,11.22,0.0080342,11.22,0.0080383,11.22,0.0080397,11.22,0.0080393,11.22,0.0080352,11.22,0.0080333,11.22,0.0080313,11.22,0.0080286,11.22,0.0080271,11.22,0.0080251,11.22,0.0080203
11.23,0.0081137,11.23,0.0081138,11.23,0.0081069,11.23,0.0081106,11.23,0.0081191,11.23,0.0081272,11.23,0.0081265,11.23,0.0081291,11.23,0.0081264,11.23,0.0081248,11.23,0.0081149,11.23,0.0081028,11.23,0.0080892,11.23,0.0080636,11.23,0.0080438,11.23,0.0080246,11.23,0.0080114,11.23,0.0080061,11.23,0.0080102,11.23,0.0080143,11.23,0.0080186,11.23,0.0080229,11.23,0.0080245,11.23,0.0080243,11.23,0.0080202,11.23,0.0080184,11.23,0.0080164,11.23,0.0080136,11.23,0.008012,11.23,0.00801,11.23,0.0080052
11.24,0.0080967,11.24,0.008097,11.24,0.0080903,11.24,0.0080942,11.24,0.0081027,11.24,0.0081113,11.24,0.008111,11.24,0.0081141,11.24,0.0081118,11.24,0.0081103,11.24,0.0081002,11.24,0.0080875,11.24,0.0080734,11.24,0.0080474,11.24,0.0080274,11.24,0.0080082,11.24,0.0079949,11.24,0.0079896,11.24,0.0079938,11.24,0.0079981,11.24,0.0080027,11.24,0.0080073,11.24,0.0080091,11.24,0.008009,11.24,0.0080049,11.24,0.0080032,11.24,0.0080012,11.24,0.0079983,11.24,0.0079967,11.24,0.0079947,11.24,0.0079898
11.25,0.0080795,11.25,0.00808,11.25,0.0080735,11.25,0.0080775,11.25,0.0080861,11.25,0.0080951,11.25,0.0080952,11.25,0.0080989,11.25,0.008097,11.25,0.0080955,11.25,0.0080852,11.25,0.0080718,11.25,0.0080573,11.25,0.008031,11.25,0.0080109,11.25,0.0079916,11.25,0.0079782,11.25,0.0079729,11.25,0.0079771,11.25,0.0079818,11.25,0.0079866,11.25,0.0079914,11.25,0.0079934,11.25,0.0079935,11.25,0.0079894,11.25,0.0079877,11.25,0.0079857,11.25,0.0079828,11.25,0.0079811,11.25,0.0079791,11.25,0.0079742
11.26,0.0080622,11.26,0.0080629,11.26,0.0080565,11.26,0.0080607,11.26,0.0080692,11.26,0.0080786,11.26,0.0080792,11.26,0.0080833,11.26,0.0080819,11.26,0.0080805,11.26,0.0080699,11.26,0.008056,11.26,0.008041,11.26,0.0080144,11.26,0.0079941,11.26,0.0079748,11.26,0.0079614,11.26,0.007956,11.26,0.0079603,11.26,0.0079652,11.26,0.0079703,11.26,0.0079753,11.26,0.0079775,11.26,0.0079777,11.26,0.0079737,11.26,0.007972,11.26,0.00797,11.26,0.007967,11.26,0.0079653,11.26,0.0079632,11.26,0.0079584
11.27,0.0080447,11.27,0.0080457,11.27,0.0080394,11.27,0.0080437,11.27,0.0080521,11.27,0.0080619,11.27,0.0080628,11.27,0.0080676,11.27,0.0080666,11.27,0.0080652,11.27,0.0080544,11.27,0.0080399,11.27,0.0080245,11.27,0.0079977,11.27,0.0079772,11.27,0.0079578,11.27,0.0079443,11.27,0.007939,11.27,0.0079433,11.27,0.0079484,11.27,0.0079537,11.27,0.007959,11.27,0.0079614,11.27,0.0079617,11.27,0.0079577,11.27,0.0079561,11.27,0.0079541,11.27,0.007951,11.27,0.0079492,11.27,0.0079471,11.27,0.0079423
11.28,0.0080271,11.28,0.0080283,11.28,0.0080222,11.28,0.0080266,11.28,0.0080349,11.28,0.0080448,11.28,0.0080462,11.28,0.0080515,11.28,0.008051,11.28,0.0080497,11.28,0.0080387,11.28,0.0080236,11.28,0.0080078,11.28,0.0079808,11.28,0.0079602,11.28,0.0079407,11.28,0.0079272,11.28,0.0079218,11.28,0.0079262,11.28,0.0079314,11.28,0.007937,11.28,0.0079425,11.28,0.007945,11.28,0.0079455,11.28,0.0079415,11.28,0.0079399,11.28,0.0079379,11.28,0.0079348,11.28,0.0079329,11.28,0.0079308,11.28,0.0079259
11.29,0.0080093,11.29,0.0080108,11.29,0.0080048,11.29,0.0080092,11.29,0.0080174,11.29,0.0080276,11.29,0.0080294,11.29,0.0080352,11.29,0.0080352,11.29,0.0080339,11.29,0.0080227,11.29,0.0080071,11.29,0.0079909,11.29,0.0079637,11.29,0.007943,11.29,0.0079235,11.29,0.0079099,11.29,0.0079044,11.29,0.0079089,11.29,0.0079143,11.29,0.00792,11.29,0.0079257,11.29,0.0079284,11.29,0.007929,11.29,0.0079251,11.29,0.0079235,11.29,0.0079214,11.29,0.0079182,11.29,0.0079163,11.29,0.0079143,11.29,0.0079094
11.3,0.0079915,11.3,0.0079932,11.3,0.0079873,11.3,0.0079917,11.3,0.0079997,11.3,0.0080101,11.3,0.0080122,11.3,0.0080187,11.3,0.0080191,11.3,0.008018,11.3,0.0080065,11.3,0.0079904,11.3,0.0079739,11.3,0.0079465,11.3,0.0079256,11.3,0.0079062,11.3,0.0078925,11.3,0.007887,11.3,0.0078914,11.3,0.007897,11.3,0.0079029,11.3,0.0079087,11.3,0.0079116,11.3,0.0079124,11.3,0.0079084,11.3,0.0079068,11.3,0.0079048,11.3,0.0079015,11.3,0.0078995,11.3,0.0078975,11.3,0.0078926
11.31,0.0079735,11.31,0.0079754,11.31,0.0079696,11.31,0.0079741,11.31,0.0079818,11.31,0.0079923,11.31,0.0079949,11.31,0.0080018,11.31,0.0080028,11.31,0.0080017,11.31,0.0079901,11.31,0.0079735,11.31,0.0079566,11.31,0.0079291,11.31,0.0079081,11.31,0.0078887,11.31,0.0078749,11.31,0.0078694,11.31,0.0078738,11.31,0.0078795,11.31,0.0078855,11.31,0.0078916,11.31,0.0078946,11.31,0.0078955,11.31,0.0078916,11.31,0.00789,11.31,0.0078879,11.31,0.0078846,11.31,0.0078825,11.31,0.0078805,11.31,0.0078756
11.32,0.0079555,11.32,0.0079576,11.32,0.0079519,11.32,0.0079563,11.32,0.0079637,11.32,0.0079744,11.32,0.0079773,11.32,0.0079848,11.32,0.0079863,11.32,0.0079853,11.32,0.0079734,11.32,0.0079564,11.32,0.0079392,11.32,0.0079116,11.32,0.0078905,11.32,0.0078711,11.32,0.0078572,11.32,0.0078516,11.32,0.007856,11.32,0.0078618,11.32,0.007868,11.32,0.0078742,11.32,0.0078774,11.32,0.0078784,11.32,0.0078745,11.32,0.0078729,11.32,0.0078708,11.32,0.0078674,11.32,0.0078653,11.32,0.0078633,11.32,0.0078585
11.33,0.0079373,11.33,0.0079396,11.33,0.007934,11.33,0.0079383,11.33,0.0079455,11.33,0.0079562,11.33,0.0079594,11.33,0.0079675,11.33,0.0079695,11.33,0.0079686,11.33,0.0079565,11.33,0.0079391,11.33,0.0079215,11.33,0.007894,11.33,0.0078728,11.33,0.0078534,11.33,0.0078394,11.33,0.0078337,11.33,0.0078381,11.33,0.007844,11.33,0.0078504,11.33,0.0078567,11.33,0.0078601,11.33,0.0078612,11.33,0.0078573,11.33,0.0078556,11.33,0.0078535,11.33,0.0078501,11.33,0.0078479,11.33,0.007846,11.33,0.0078412
11.34,0.0079191,11.34,0.0079216,11.34,0.007916,11.34,0.0079202,11.34,0.0079271,11.34,0.0079378,11.34,0.0079413,11.34,0.00795,11.34,0.0079525,11.34,0.0079517,11.34,0.0079394,11.34,0.0079215,11.34,0.0079037,11.34,0.0078762,11.34,0.0078549,11.34,0.0078355,11.34,0.0078215,11.34,0.0078158,11.34,0.0078201,11.34,0.007826,11.34,0.0078325,11.34,0.007839,11.34,0.0078425,11.34,0.0078438,11.34,0.0078399,11.34,0.0078382,11.34,0.0078361,11.34,0.0078325,11.34,0.0078303,11.34,0.0078284,11.34,0.0078237
11.35,0.0079008,11.35,0.0079035,11.35,0.0078979,11.35,0.007902,11.35,0.0079085,11.35,0.0079192,11.35,0.007923,11.35,0.0079322,11.35,0.0079354,11.35,0.0079347,11.35,0.0079221,11.35,0.0079039,11.35,0.0078858,11.35,0.0078583,11.35,0.0078369,11.35,0.0078176,11.35,0.0078034,11.35,0.0077977,11.35,0.0078019,11.35,0.0078079,11.35,0.0078145,11.35,0.0078212,11.35,0.0078248,11.35,0.0078262,11.35,0.0078223,11.35,0.0078206,11.35,0.0078185,11.35,0.0078148,11.35,0.0078126,11.35,0.0078107,11.35,0.007806
11.36,0.0078824,11.36,0.0078853,11.36,0.0078797,11.36,0.0078837,11.36,0.0078898,11.36,0.0079004,11.36,0.0079045,11.36,0.0079143,11.36,0.007918,11.36,0.0079174,11.36,0.0079046,11.36,0.007886,11.36,0.0078677,11.36,0.0078402,11.36,0.0078188,11.36,0.0077995,11.36,0.0077853,11.36,0.0077794,11.36,0.0077836,11.36,0.0077897,11.36,0.0077964,11.36,0.0078032,11.36,0.007807,11.36,0.0078084,11.36,0.0078045,11.36,0.0078028,11.36,0.0078007,11.36,0.007797,11.36,0.0077947,11.36,0.0077929,11.36,0.0077882
11.37,0.0078639,11.37,0.007867,11.37,0.0078614,11.37,0.0078652,11.37,0.007871,11.37,0.0078814,11.37,0.0078858,11.37,0.0078961,11.37,0.0079004,11.37,0.0078999,11.37,0.0078869,11.37,0.0078679,11.37,0.0078494,11.37,0.007822,11.37,0.0078006,11.37,0.0077814,11.37,0.0077671,11.37,0.0077611,11.37,0.0077652,11.37,0.0077713,11.37,0.0077781,11.37,0.007785,11.37,0.007789,11.37,0.0077906,11.37,0.0077867,11.37,0.0077849,11.37,0.0077827,11.37,0.007779,11.37,0.0077767,11.37,0.0077749,11.37,0.0077703
11.38,0.0078454,11.38,0.0078486,11.38,0.007843,11.38,0.0078466,11.38,0.007852,11.38,0.0078623,11.38,0.0078669,11.38,0.0078777,11.38,0.0078826,11.38,0.0078822,11.38,0.0078689,11.38,0.0078497,11.38,0.007831,11.38,0.0078037,11.38,0.0077823,11.38,0.0077631,11.38,0.0077487,11.38,0.0077427,11.38,0.0077466,11.38,0.0077528,11.38,0.0077597,11.38,0.0077667,11.38,0.0077708,11.38,0.0077725,11.38,0.0077687,11.38,0.0077669,11.38,0.0077647,11.38,0.0077608,11.38,0.0077585,11.38,0.0077569,11.38,0.0077523
11.39,0.0078267,11.39,0.0078301,11.39,0.0078245,11.39,0.0078279,11.39,0.0078328,11.39,0.007843,11.39,0.0078479,11.39,0.0078592,11.39,0.0078646,11.39,0.0078643,11.39,0.0078508,11.39,0.0078313,11.39,0.0078124,11.39,0.0077853,11.39,0.0077639,11.39,0.0077448,11.39,0.0077303,11.39,0.0077241,11.39,0.007728,11.39,0.0077341,11.39,0.0077411,11.39,0.0077483,11.39,0.0077526,11.39,0.0077544,11.39,0.0077506,11.39,0.0077487,11.39,0.0077465,11.39,0.0077426,11.39,0.0077403,11.39,0.0077387,11.39,0.0077342
11.4,0.0078081,11.4,0.0078116,11.4,0.0078059,11.4,0.0078091,11.4,0.0078136,11.4,0.0078235,11.4,0.0078286,11.4,0.0078404,11.4,0.0078464,11.4,0.0078463,11.4,0.0078325,11.4,0.0078127,11.4,0.0077936,11.4,0.0077668,11.4,0.0077454,11.4,0.0077263,11.4,0.0077117,11.4,0.0077055,11.4,0.0077092,11.4,0.0077154,11.4,0.0077225,11.4,0.0077298,11.4,0.0077342,11.4,0.0077362,11.4,0.0077324,11.4,0.0077304,11.4,0.0077282,11.4,0.0077243,11.4,0.0077219,11.4,0.0077205,11.4,0.0077161
11.41,0.0077893,11.41,0.007793,11.41,0.0077872,11.41,0.0077902,11.41,0.0077942,11.41,0.0078039,11.41,0.0078093,11.41,0.0078214,11.41,0.007828,11.41,0.007828,11.41,0.007814,11.41,0.0077939,11.41,0.0077747,11.41,0.0077481,11.41,0.0077268,11.41,0.0077078,11.41,0.0076931,11.41,0.0076868,11.41,0.0076904,11.41,0.0076965,11.41,0.0077037,11.41,0.0077111,11.41,0.0077157,11.41,0.0077179,11.41,0.0077141,11.41,0.0077121,11.41,0.0077099,11.41,0.0077059,11.41,0.0077035,11.41,0.0077022,11.41,0.0076979
11.42,0.0077705,11.42,0.0077744,11.42,0.0077685,11.42,0.0077712,11.42,0.0077747,11.42,0.0077842,11.42,0.0077897,11.42,0.0078023,11.42,0.0078094,11.42,0.0078096,11.42,0.0077953,11.42,0.007775,11.42,0.0077557,11.42,0.0077293,11.42,0.0077081,11.42,0.0076891,11.42,0.0076744,11.42,0.007668,11.42,0.0076715,11.42,0.0076776,11.42,0.0076849,11.42,0.0076924,11.42,0.0076972,11.42,0.0076995,11.42,0.0076957,11.42,0.0076937,11.42,0.0076914,11.42,0.0076874,11.42,0.0076851,11.42,0.0076838,11.42,0.0076796
11.43,0.0077516,11.43,0.0077557,11.43,0.0077497,11.43,0.0077521,11.43,0.0077551,11.43,0.0077644,11.43,0.00777,11.43,0.007783,11.43,0.0077907,11.43,0.007791,11.43,0.0077764,11.43,0.007756,11.43,0.0077365,11.43,0.0077104,11.43,0.0076893,11.43,0.0076704,11.43,0.0076556,11.43,0.0076491,11.43,0.0076525,11.43,0.0076586,11.43,0.0076659,11.43,0.0076736,11.43,0.0076786,11.43,0.007681,11.43,0.0076773,11.43,0.0076752,11.43,0.007673,11.43,0.0076689,11.43,0.0076666,11.43,0.0076655,11.43,0.0076613
11.44,0.0077326,11.44,0.0077369,11.44,0.0077308,11.44,0.0077329,11.44,0.0077354,11.44,0.0077445,11.44,0.0077502,11.44,0.0077635,11.44,0.0077717,11.44,0.0077722,11.44,0.0077573,11.44,0.0077367,11.44,0.0077172,11.44,0.0076914,11.44,0.0076705,11.44,0.0076516,11.44,0.0076368,11.44,0.0076302,11.44,0.0076334,11.44,0.0076395,11.44,0.0076469,11.44,0.0076547,11.44,0.0076599,11.44,0.0076625,11.44,0.0076588,11.44,0.0076567,11.44,0.0076545,11.44,0.0076503,11.44,0.0076481,11.44,0.0076471,11.44,0.0076431
11.45,0.0077136,11.45,0.0077181,11.45,0.0077118,11.45,0.0077137,11.45,0.0077156,11.45,0.0077244,11.45,0.0077303,11.45,0.0077439,11.45,0.0077526,11.45,0.0077532,11.45,0.0077381,11.45,0.0077173,11.45,0.0076977,11.45,0.0076723,11.45,0.0076515,11.45,0.0076328,11.45,0.0076179,11.45,0.0076112,11.45,0.0076143,11.45,0.0076204,11.45,0.0076279,11.45,0.0076357,11.45,0.0076411,11.45,0.0076439,11.45,0.0076403,11.45,0.0076382,11.45,0.0076359,11.45,0.0076317,11.45,0.0076295,11.45,0.0076287,11.45,0.0076248
11.46,0.0076946,11.46,0.0076992,11.46,0.0076928,11.46,0.0076943,11.46,0.0076958,11.46,0.0077043,11.46,0.0077102,11.46,0.0077241,11.46,0.0077334,11.46,0.0077341,11.46,0.0077187,11.46,0.0076978,11.46,0.0076782,11.46,0.0076531,11.46,0.0076324,11.46,0.0076138,11.46,0.0075989,11.46,0.0075921,11.46,0.0075951,11.46,0.0076012,11.46,0.0076088,11.46,0.0076168,11.46,0.0076224,11.46,0.0076253,11.46,0.0076217,11.46,0.0076196,11.46,0.0076174,11.46,0.0076132,11.46,0.007611,11.46,0.0076103,11.46,0.0076065
11.47,0.0076755,11.47,0.0076803,11.47,0.0076737,11.47,0.0076749,11.47,0.0076759,11.47,0.0076841,11.47,0.0076901,11.47,0.0077041,11.47,0.0077139,11.47,0.0077147,11.47,0.0076991,11.47,0.0076781,11.47,0.0076585,11.47,0.0076338,11.47,0.0076133,11.47,0.0075949,11.47,0.0075799,11.47,0.007573,11.47,0.0075758,11.47,0.007582,11.47,0.0075897,11.47,0.0075978,11.47,0.0076036,11.47,0.0076067,11.47,0.0076032,11.47,0.0076011,11.47,0.0075988,11.47,0.0075946,11.47,0.0075925,11.47,0.0075919,11.47,0.0075883
11.48,0.0076564,11.48,0.0076614,11.48,0.0076547,11.48,0.0076555,11.48,0.0076559,11.48,0.0076638,11.48,0.0076698,11.48,0.007684,11.48,0.0076943,11.48,0.0076953,11.48,0.0076794,11.48,0.0076583,11.48,0.0076387,11.48,0.0076144,11.48,0.0075941,11.48,0.0075758,11.48,0.0075609,11.48,0.0075539,11.48,0.0075566,11.48,0.0075627,11.48,0.0075706,11.48,0.0075788,11.48,0.0075848,11.48,0.0075881,11.48,0.0075847,11.48,0.0075825,11.48,0.0075803,11.48,0.007576,11.48,0.007574,11.48,0.0075736,11.48,0.0075701
11.49,0.0076372,11.49,0.0076424,11.49,0.0076356,11.49,0.007636,11.49,0.0076359,11.49,0.0076434,11.49,0.0076494,11.49,0.0076638,11.49,0.0076745,11.49,0.0076756,11.49,0.0076595,11.49,0.0076383,11.49,0.0076188,11.49,0.007595,11.49,0.0075749,11.49,0.0075567,11.49,0.0075418,11.49,0.0075348,11.49,0.0075373,11.49,0.0075435,11.49,0.0075514,11.49,0.0075598,11.49,0.007566,11.49,0.0075695,11.49,0.0075662,11.49,0.007564,11.49,0.0075618,11.49,0.0075575,11.49,0.0075556,11.49,0.0075553,11.49,0.0075519
11.5,0.0076181,11.5,0.0076235,11.5,0.0076164,11.5,0.0076165,11.5,0.0076158,11.5,0.007623,11.5,0.0076289,11.5,0.0076435,11.5,0.0076546,11.5,0.0076559,11.5,0.0076395,11.5,0.0076182,11.5,0.0075988,11.5,0.0075754,11.5,0.0075556,11.5,0.0075376,11.5,0.0075228,11.5,0.0075156,11.5,0.007518,11.5,0.0075242,11.5,0.0075323,11.5,0.0075408,11.5,0.0075472,11.5,0.0075509,11.5,0.0075477,11.5,0.0075455,11.5,0.0075433,11.5,0.007539,11.5,0.0075371,11.5,0.007537,11.5,0.0075338
11.51,0.0075989,11.51,0.0076045,11.51,0.0075973,11.51,0.007597,11.51,0.0075958,11.51,0.0076026,11.51,0.0076084,11.51,0.007623,11.51,0.0076346,11.51,0.007636,11.51,0.0076193,11.51,0.007598,11.51,0.0075787,11.51,0.0075558,11.51,0.0075362,11.51,0.0075185,11.51,0.0075037,11.51,0.0074964,11.51,0.0074987,11.51,0.007505,11.51,0.0075131,11.51,0.0075218,11.51,0.0075284,11.51,0.0075323,11.51,0.0075292,11.51,0.0075271,11.51,0.0075249,11.51,0.0075206,11.51,0.0075188,11.51,0.0075188,11.51,0.0075158
11.52,0.0075797,11.52,0.0075855,11.52,0.0075782,11.52,0.0075775,11.52,0.0075757,11.52,0.0075821,11.52,0.0075878,11.52,0.0076025,11.52,0.0076144,11.52,0.0076159,11.52,0.007599,11.52,0.0075777,11.52,0.0075586,11.52,0.0075361,11.52,0.0075168,11.52,0.0074993,11.52,0.0074846,11.52,0.0074773,11.52,0.0074794,11.52,0.0074857,11.52,0.007494,11.52,0.0075029,11.52,0.0075096,11.52,0.0075138,11.52,0.0075108,11.52,0.0075087,11.52,0.0075065,11.52,0.0075022,11.52,0.0075005,11.52,0.0075007,11.52,0.0074978
11.53,0.0075605,11.53,0.0075665,11.53,0.0075591,11.53,0.0075579,11.53,0.0075556,11.53,0.0075615,11.53,0.0075672,11.53,0.0075818,11.53,0.0075941,11.53,0.0075958,11.53,0.0075787,11.53,0.0075573,11.53,0.0075383,11.53,0.0075164,11.53,0.0074974,11.53,0.0074801,11.53,0.0074655,11.53,0.0074581,11.53,0.0074602,11.53,0.0074665,11.53,0.0074749,11.53,0.007484,11.53,0.0074909,11.53,0.0074953,11.53,0.0074924,11.53,0.0074903,11.53,0.0074882,11.53,0.0074839,11.53,0.0074822,11.53,0.0074826,11.53,0.0074799
11.54,0.0075414,11.54,0.0075476,11.54,0.00754,11.54,0.0075384,11.54,0.0075355,11.54,0.007541,11.54,0.0075465,11.54,0.0075611,11.54,0.0075737,11.54,0.0075755,11.54,0.0075582,11.54,0.0075368,11.54,0.0075181,11.54,0.0074966,11.54,0.0074779,11.54,0.0074609,11.54,0.0074465,11.54,0.007439,11.54,0.0074409,11.54,0.0074473,11.54,0.0074559,11.54,0.0074651,11.54,0.0074722,11.54,0.0074768,11.54,0.0074741,11.54,0.0074721,11.54,0.00747,11.54,0.0074657,11.54,0.0074641,11.54,0.0074646,11.54,0.0074621
11.55,0.0075223,11.55,0.0075286,11.55,0.0075209,11.55,0.0075189,11.55,0.0075154,11.55,0.0075205,11.55,0.0075258,11.55,0.0075403,11.55,0.0075532,11.55,0.0075551,11.55,0.0075376,11.55,0.0075163,11.55,0.0074977,11.55,0.0074768,11.55,0.0074584,11.55,0.0074417,11.55,0.0074274,11.55,0.0074198,11.55,0.0074217,11.55,0.0074281,11.55,0.0074369,11.55,0.0074462,11.55,0.0074536,11.55,0.0074584,11.55,0.0074558,11.55,0.0074538,11.55,0.0074518,11.55,0.0074475,11.55,0.0074459,11.55,0.0074467,11.55,0.0074443
11.56,0.0075031,11.56,0.0075097,11.56,0.0075018,11.56,0.0074994,11.56,0.0074954,11.56,0.0074999,11.56,0.007505,11.56,0.0075195,11.56,0.0075326,11.56,0.0075346,11.56,0.007517,11.56,0.0074957,11.56,0.0074774,11.56,0.0074569,11.56,0.0074389,11.56,0.0074224,11.56,0.0074083,11.56,0.0074007,11.56,0.0074025,11.56,0.0074089,11.56,0.0074179,11.56,0.0074274,11.56,0.007435,11.56,0.00744,11.56,0.0074375,11.56,0.0074357,11.56,0.0074336,11.56,0.0074293,11.56,0.0074279,11.56,0.0074288,11.56,0.0074266
11.57,0.0074841,11.57,0.0074908,11.57,0.0074828,11.57,0.00748,11.57,0.0074754,11.57,0.0074794,11.57,0.0074843,11.57,0.0074986,11.57,0.0075119,11.57,0.007514,11.57,0.0074962,11.57,0.007475,11.57,0.007457,11.57,0.007437,11.57,0.0074194,11.57,0.0074032,11.57,0.0073893,11.57,0.0073816,11.57,0.0073833,11.57,0.0073898,11.57,0.0073989,11.57,0.0074086,11.57,0.0074164,11.57,0.0074216,11.57,0.0074194,11.57,0.0074175,11.57,0.0074155,11.57,0.0074113,11.57,0.0074099,11.57,0.007411,11.57,0.007409
11.58,0.007465,11.58,0.0074719,11.58,0.0074639,11.58,0.0074606,11.58,0.0074554,11.58,0.007459,11.58,0.0074636,11.58,0.0074776,11.58,0.0074912,11.58,0.0074934,11.58,0.0074755,11.58,0.0074544,11.58,0.0074366,11.58,0.0074171,11.58,0.0073998,11.58,0.0073839,11.58,0.0073703,11.58,0.0073626,11.58,0.0073641,11.58,0.0073708,11.58,0.00738,11.58,0.0073898,11.58,0.0073979,11.58,0.0074033,11.58,0.0074012,11.58,0.0073995,11.58,0.0073975,11.58,0.0073933,11.58,0.007392,11.58,0.0073932,11.58,0.0073915
11.59,0.007446,11.59,0.0074531,11.59,0.007445,11.59,0.0074413,11.59,0.0074355,11.59,0.0074385,11.59,0.0074428,11.59,0.0074567,11.59,0.0074704,11.59,0.0074727,11.59,0.0074547,11.59,0.0074336,11.59,0.0074161,11.59,0.0073972,11.59,0.0073802,11.59,0.0073647,11.59,0.0073512,11.59,0.0073435,11.59,0.007345,11.59,0.0073517,11.59,0.0073611,11.59,0.0073711,11.59,0.0073794,11.59,0.007385,11.59,0.0073831,11.59,0.0073815,11.59,0.0073795,11.59,0.0073754,11.59,0.0073742,11.59,0.0073755,11.59,0.007374
11.6,0.0074271,11.6,0.0074344,11.6,0.0074261,11.6,0.007422,11.6,0.0074157,11.6,0.0074181,11.6,0.0074221,11.6,0.0074357,11.6,0.0074495,11.6,0.0074519,11.6,0.0074338,11.6,0.0074129,11.6,0.0073957,11.6,0.0073772,11.6,0.0073606,11.6,0.0073454,11.6,0.0073322,11.6,0.0073245,11.6,0.0073259,11.6,0.0073327,11.6,0.0073423,11.6,0.0073524,11.6,0.0073609,11.6,0.0073667,11.6,0.007365,11.6,0.0073635,11.6,0.0073616,11.6,0.0073575,11.6,0.0073564,11.6,0.0073579,11.6,0.0073566
11.61,0.0074082,11.61,0.0074156,11.61,0.0074073,11.61,0.0074028,11.61,0.007396,11.61,0.0073978,11.61,0.0074015,11.61,0.0074147,11.61,0.0074286,11.61,0.0074311,11.61,0.0074129,11.61,0.0073921,11.61,0.0073752,11.61,0.0073572,11.61,0.0073409,11.61,0.0073261,11.61,0.0073132,11.61,0.0073055,11.61,0.0073069,11.61,0.0073137,11.61,0.0073234,11.61,0.0073338,11.61,0.0073424,11.61,0.0073485,11.61,0.007347,11.61,0.0073456,11.61,0.0073438,11.61,0.0073397,11.61,0.0073387,11.61,0.0073403,11.61,0.0073392
11.62,0.0073893,11.62,0.0073969,11.62,0.0073885,11.62,0.0073836,11.62,0.0073763,11.62,0.0073775,11.62,0.0073808,11.62,0.0073938,11.62,0.0074076,11.62,0.0074102,11.62,0.007392,11.62,0.0073713,11.62,0.0073548,11.62,0.0073372,11.62,0.0073212,11.62,0.0073067,11.62,0.0072941,11.62,0.0072865,11.62,0.0072878,11.62,0.0072948,11.62,0.0073046,11.62,0.0073151,11.62,0.007324,11.62,0.0073303,11.62,0.0073289,11.62,0.0073277,11.62,0.0073259,11.62,0.0073219,11.62,0.007321,11.62,0.0073228,11.62,0.0073219
11.63,0.0073704,11.63,0.0073782,11.63,0.0073698,11.63,0.0073645,11.63,0.0073567,11.63,0.0073573,11.63,0.0073602,11.63,0.0073728,11.63,0.0073867,11.63,0.0073893,11.63,0.0073711,11.63,0.0073506,11.63,0.0073344,11.63,0.0073172,11.63,0.0073015,11.63,0.0072874,11.63,0.0072751,11.63,0.0072675,11.63,0.0072688,11.63,0.0072759,11.63,0.0072859,11.63,0.0072965,11.63,0.0073055,11.63,0.007312,11.63,0.0073109,11.63,0.0073098,11.63,0.0073082,11.63,0.0073042,11.63,0.0073034,11.63,0.0073054,11.63,0.0073047
11.64,0.0073517,11.64,0.0073596,11.64,0.0073512,11.64,0.0073455,11.64,0.0073372,11.64,0.0073372,11.64,0.0073397,11.64,0.0073519,11.64,0.0073657,11.64,0.0073684,11.64,0.0073501,11.64,0.0073298,11.64,0.0073139,11.64,0.0072971,11.64,0.0072818,11.64,0.007268,11.64,0.007256,11.64,0.0072486,11.64,0.0072498,11.64,0.007257,11.64,0.0072671,11.64,0.0072779,11.64,0.0072871,11.64,0.0072938,11.64,0.0072929,11.64,0.0072919,11.64,0.0072904,11.64,0.0072866,11.64,0.0072859,11.64,0.007288,11.64,0.0072875
11.65,0.0073329,11.65,0.0073411,11.65,0.0073325,11.65,0.0073265,11.65,0.0073178,11.65,0.0073171,11.65,0.0073192,11.65,0.007331,11.65,0.0073447,11.65,0.0073474,11.65,0.0073292,11.65,0.007309,11.65,0.0072935,11.65,0.007277,11.65,0.007262,11.65,0.0072486,11.65,0.007237,11.65,0.0072296,11.65,0.0072309,11.65,0.0072381,11.65,0.0072484,11.65,0.0072593,11.65,0.0072687,11.65,0.0072756,11.65,0.0072749,11.65,0.0072741,11.65,0.0072727,11.65,0.0072689,11.65,0.0072684,11.65,0.0072706,11.65,0.0072704
11.66,0.0073142,11.66,0.0073225,11.66,0.007314,11.66,0.0073076,11.66,0.0072985,11.66,0.0072971,11.66,0.0072988,11.66,0.0073101,11.66,0.0073236,11.66,0.0073265,11.66,0.0073082,11.66,0.0072883,11.66,0.0072731,11.66,0.007257,11.66,0.0072423,11.66,0.0072291,11.66,0.0072179,11.66,0.0072107,11.66,0.007212,11.66,0.0072193,11.66,0.0072297,11.66,0.0072407,11.66,0.0072502,11.66,0.0072573,11.66,0.0072569,11.66,0.0072563,11.66,0.0072549,11.66,0.0072513,11.66,0.0072509,11.66,0.0072533,11.66,0.0072533
11.67,0.0072956,11.67,0.007304,11.67,0.0072954,11.67,0.0072888,11.67,0.0072792,11.67,0.0072772,11.67,0.0072784,11.67,0.0072893,11.67,0.0073026,11.67,0.0073055,11.67,0.0072873,11.67,0.0072676,11.67,0.0072527,11.67,0.0072369,11.67,0.0072224,11.67,0.0072097,11.67,0.0071989,11.67,0.0071918,11.67,0.0071931,11.67,0.0072005,11.67,0.0072109,11.67,0.0072221,11.67,0.0072318,11.67,0.0072391,11.67,0.0072389,11.67,0.0072384,11.67,0.0072372,11.67,0.0072338,11.67,0.0072335,11.67,0.007236,11.67,0.0072363
11.68,0.0072771,11.68,0.0072856,11.68,0.0072769,11.68,0.00727,11.68,0.00726,11.68,0.0072574,11.68,0.0072581,11.68,0.0072685,11.68,0.0072816,11.68,0.0072845,11.68,0.0072664,11.68,0.0072469,11.68,0.0072324,11.68,0.0072168,11.68,0.0072026,11.68,0.0071902,11.68,0.0071798,11.68,0.0071728,11.68,0.0071742,11.68,0.0071817,11.68,0.0071922,11.68,0.0072035,11.68,0.0072133,11.68,0.0072208,11.68,0.0072208,11.68,0.0072206,11.68,0.0072195,11.68,0.0072162,11.68,0.0072161,11.68,0.0072188,11.68,0.0072193
11.69,0.0072585,11.69,0.0072672,11.69,0.0072585,11.69,0.0072513,11.69,0.007241,11.69,0.0072377,11.69,0.0072379,11.69,0.0072477,11.69,0.0072606,11.69,0.0072636,11.69,0.0072455,11.69,0.0072262,11.69,0.007212,11.69,0.0071967,11.69,0.0071827,11.69,0.0071707,11.69,0.0071607,11.69,0.0071539,11.69,0.0071554,11.69,0.0071629,11.69,0.0071735,11.69,0.0071848,11.69,0.0071948,11.69,0.0072025,11.69,0.0072028,11.69,0.0072027,11.69,0.0072018,11.69,0.0071987,11.69,0.0071987,11.69,0.0072015,11.69,0.0072023
11.7,0.0072401,11.7,0.0072489,11.7,0.0072401,11.7,0.0072327,11.7,0.0072219,11.7,0.007218,11.7,0.0072177,11.7,0.007227,11.7,0.0072396,11.7,0.0072426,11.7,0.0072247,11.7,0.0072056,11.7,0.0071917,11.7,0.0071766,11.7,0.0071629,11.7,0.0071512,11.7,0.0071417,11.7,0.007135,11.7,0.0071365,11.7,0.0071441,11.7,0.0071548,11.7,0.0071662,11.7,0.0071763,11.7,0.0071841,11.7,0.0071847,11.7,0.0071848,11.7,0.0071841,11.7,0.0071812,11.7,0.0071814,11.7,0.0071843,11.7,0.0071853
11.71,0.0072217,11.71,0.0072306,11.71,0.0072218,11.71,0.0072141,11.71,0.007203,11.71,0.0071984,11.71,0.0071976,11.71,0.0072064,11.71,0.0072186,11.71,0.0072217,11.71,0.0072038,11.71,0.007185,11.71,0.0071714,11.71,0.0071565,11.71,0.007143,11.71,0.0071317,11.71,0.0071226,11.71,0.0071162,11.71,0.0071177,11.71,0.0071253,11.71,0.0071361,11.71,0.0071475,11.71,0.0071577,11.71,0.0071658,11.71,0.0071665,11.71,0.0071669,11.71,0.0071664,11.71,0.0071637,11.71,0.0071641,11.71,0.0071672,11.71,0.0071684
11.72,0.0072033,11.72,0.0072123,11.72,0.0072035,11.72,0.0071955,11.72,0.0071842,11.72,0.007179,11.72,0.0071776,11.72,0.0071858,11.72,0.0071976,11.72,0.0072008,11.72,0.0071831,11.72,0.0071644,11.72,0.0071512,11.72,0.0071364,11.72,0.0071231,11.72,0.0071121,11.72,0.0071035,11.72,0.0070973,11.72,0.0070989,11.72,0.0071066,11.72,0.0071174,11.72,0.0071288,11.72,0.0071392,11.72,0.0071473,11.72,0.0071483,11.72,0.007149,11.72,0.0071487,11.72,0.0071462,11.72,0.0071468,11.72,0.00715,11.72,0.0071515
11.73,0.007185,11.73,0.0071941,11.73,0.0071852,11.73,0.0071771,11.73,0.0071654,11.73,0.0071596,11.73,0.0071576,11.73,0.0071653,11.73,0.0071767,11.73,0.0071799,11.73,0.0071623,11.73,0.0071439,11.73,0.007131,11.73,0.0071164,11.73,0.0071032,11.73,0.0070926,11.73,0.0070844,11.73,0.0070785,11.73,0.0070801,11.73,0.0070878,11.73,0.0070986,11.73,0.0071101,11.73,0.0071205,11.73,0.0071289,11.73,0.0071301,11.73,0.007131,11.73,0.007131,11.73,0.0071287,11.73,0.0071295,11.73,0.0071329,11.73,0.0071347
11.74,0.0071668,11.74,0.0071759,11.74,0.007167,11.74,0.0071587,11.74,0.0071467,11.74,0.0071402,11.74,0.0071378,11.74,0.0071449,11.74,0.0071558,11.74,0.007159,11.74,0.0071416,11.74,0.0071235,11.74,0.0071108,11.74,0.0070963,11.74,0.0070833,11.74,0.007073,11.74,0.0070653,11.74,0.0070596,11.74,0.0070614,11.74,0.0070691,11.74,0.0070799,11.74,0.0070914,11.74,0.0071019,11.74,0.0071104,11.74,0.0071119,11.74,0.007113,11.74,0.0071132,11.74,0.0071112,11.74,0.0071122,11.74,0.0071158,11.74,0.0071178
11.75,0.0071486,11.75,0.0071578,11.75,0.0071488,11.75,0.0071403,11.75,0.007128,11.75,0.007121,11.75,0.007118,11.75,0.0071245,11.75,0.0071349,11.75,0.0071382,11.75,0.0071209,11.75,0.007103,11.75,0.0070907,11.75,0.0070763,11.75,0.0070634,11.75,0.0070535,11.75,0.0070463,11.75,0.0070408,11.75,0.0070427,11.75,0.0070504,11.75,0.0070612,11.75,0.0070727,11.75,0.0070832,11.75,0.0070919,11.75,0.0070936,11.75,0.007095,11.75,0.0070955,11.75,0.0070937,11.75,0.0070949,11.75,0.0070987,11.75,0.007101
11.76,0.0071304,11.76,0.0071396,11.76,0.0071306,11.76,0.007122,11.76,0.0071095,11.76,0.0071019,11.76,0.0070983,11.76,0.0071042,11.76,0.0071141,11.76,0.0071174,11.76,0.0071003,11.76,0.0070827,11.76,0.0070706,11.76,0.0070563,11.76,0.0070435,11.76,0.0070339,11.76,0.0070272,11.76,0.007022,11.76,0.007024,11.76,0.0070317,11.76,0.0070424,11.76,0.0070539,11.76,0.0070645,11.76,0.0070733,11.76,0.0070753,11.76,0.007077,11.76,0.0070777,11.76,0.0070762,11.76,0.0070777,11.76,0.0070816,11.76,0.0070842
11.77,0.0071123,11.77,0.0071216,11.77,0.0071124,11.77,0.0071037,11.77,0.007091,11.77,0.0070828,11.77,0.0070787,11.77,0.007084,11.77,0.0070933,11.77,0.0070966,11.77,0.0070797,11.77,0.0070624,11.77,0.0070505,11.77,0.0070363,11.77,0.0070237,11.77,0.0070144,11.77,0.0070082,11.77,0.0070032,11.77,0.0070053,11.77,0.007013,11.77,0.0070237,11.77,0.0070351,11.77,0.0070458,11.77,0.0070547,11.77,0.0070569,11.77,0.0070589,11.77,0.0070599,11.77,0.0070587,11.77,0.0070604,11.77,0.0070646,11.77,0.0070674
11.78,0.0070942,11.78,0.0071035,11.78,0.0070943,11.78,0.0070855,11.78,0.0070725,11.78,0.0070639,11.78,0.0070592,11.78,0.0070639,11.78,0.0070726,11.78,0.0070758,11.78,0.0070591,11.78,0.0070421,11.78,0.0070305,11.78,0.0070164,11.78,0.0070038,11.78,0.0069949,11.78,0.0069892,11.78,0.0069845,11.78,0.0069866,11.78,0.0069943,11.78,0.0070049,11.78,0.0070163,11.78,0.0070271,11.78,0.007036,11.78,0.0070385,11.78,0.0070408,11.78,0.0070421,11.78,0.0070412,11.78,0.0070432,11.78,0.0070475,11.78,0.0070507
11.79,0.0070762,11.79,0.0070855,11.79,0.0070762,11.79,0.0070673,11.79,0.0070541,11.79,0.007045,11.79,0.0070397,11.79,0.0070438,11.79,0.0070518,11.79,0.0070551,11.79,0.0070386,11.79,0.0070218,11.79,0.0070106,11.79,0.0069965,11.79,0.006984,11.79,0.0069754,11.79,0.0069702,11.79,0.0069658,11.79,0.006968,11.79,0.0069757,11.79,0.0069862,11.79,0.0069975,11.79,0.0070083,11.79,0.0070174,11.79,0.0070201,11.79,0.0070226,11.79,0.0070242,11.79,0.0070237,11.79,0.007026,11.79,0.0070305,11.79,0.0070339
11.8,0.0070582,11.8,0.0070675,11.8,0.0070582,11.8,0.0070492,11.8,0.0070358,11.8,0.0070261,11.8,0.0070203,11.8,0.0070238,11.8,0.0070312,11.8,0.0070344,11.8,0.0070182,11.8,0.0070016,11.8,0.0069906,11.8,0.0069766,11.8,0.0069642,11.8,0.006956,11.8,0.0069512,11.8,0.006947,11.8,0.0069494,11.8,0.006957,11.8,0.0069674,11.8,0.0069787,11.8,0.0069895,11.8,0.0069987,11.8,0.0070016,11.8,0.0070045,11.8,0.0070064,11.8,0.0070062,11.8,0.0070088,11.8,0.0070135,11.8,0.0070172
11.81,0.0070402,11.81,0.0070495,11.81,0.0070401,11.81,0.0070311,11.81,0.0070174,11.81,0.0070074,11.81,0.0070009,11.81,0.0070038,11.81,0.0070105,11.81,0.0070137,11.81,0.0069977,11.81,0.0069815,11.81,0.0069707,11.81,0.0069568,11.81,0.0069445,11.81,0.0069365,11.81,0.0069322,11.81,0.0069284,11.81,0.0069308,11.81,0.0069384,11.81,0.0069487,11.81,0.0069599,11.81,0.0069707,11.81,0.00698,11.81,0.0069831,11.81,0.0069863,11.81,0.0069886,11.81,0.0069887,11.81,0.0069916,11.81,0.0069965,11.81,0.0070005
11.82,0.0070223,11.82,0.0070315,11.82,0.007022,11.82,0.007013,11.82,0.0069992,11.82,0.0069886,11.82,0.0069816,11.82,0.0069838,11.82,0.0069898,11.82,0.006993,11.82,0.0069773,11.82,0.0069614,11.82,0.0069509,11.82,0.006937,11.82,0.0069247,11.82,0.0069171,11.82,0.0069133,11.82,0.0069097,11.82,0.0069122,11.82,0.0069198,11.82,0.00693,11.82,0.0069411,11.82,0.0069519,11.82,0.0069613,11.82,0.0069647,11.82,0.0069682,11.82,0.0069707,11.82,0.0069712,11.82,0.0069745,11.82,0.0069796,11.82,0.0069838
11.83,0.0070044,11.83,0.0070136,11.83,0.007004,11.83,0.0069949,11.83,0.0069809,11.83,0.00697,11.83,0.0069624,11.83,0.006964,11.83,0.0069692,11.83,0.0069724,11.83,0.006957,11.83,0.0069413,11.83,0.0069311,11.83,0.0069172,11.83,0.006905,11.83,0.0068977,11.83,0.0068944,11.83,0.0068911,11.83,0.0068937,11.83,0.0069013,11.83,0.0069113,11.83,0.0069223,11.83,0.0069332,11.83,0.0069426,11.83,0.0069462,11.83,0.00695,11.83,0.0069529,11.83,0.0069537,11.83,0.0069573,11.83,0.0069626,11.83,0.0069672
11.84,0.0069865,11.84,0.0069956,11.84,0.0069859,11.84,0.0069768,11.84,0.0069627,11.84,0.0069513,11.84,0.0069432,11.84,0.0069441,11.84,0.0069486,11.84,0.0069518,11.84,0.0069367,11.84,0.0069213,11.84,0.0069113,11.84,0.0068975,11.84,0.0068854,11.84,0.0068784,11.84,0.0068756,11.84,0.0068726,11.84,0.0068753,11.84,0.0068828,11.84,0.0068926,11.84,0.0069035,11.84,0.0069144,11.84,0.0069238,11.84,0.0069277,11.84,0.0069318,11.84,0.006935,11.84,0.0069363,11.84,0.0069402,11.84,0.0069457,11.84,0.0069506
11.85,0.0069686,11.85,0.0069777,11.85,0.0069678,11.85,0.0069587,11.85,0.0069444,11.85,0.0069326,11.85,0.0069239,11.85,0.0069242,11.85,0.006928,11.85,0.0069312,11.85,0.0069164,11.85,0.0069013,11.85,0.0068916,11.85,0.0068779,11.85,0.0068658,11.85,0.0068591,11.85,0.0068568,11.85,0.0068541,11.85,0.0068569,11.85,0.0068643,11.85,0.006874,11.85,0.0068847,11.85,0.0068956,11.85,0.0069051,11.85,0.0069092,11.85,0.0069136,11.85,0.0069172,11.85,0.0069188,11.85,0.0069231,11.85,0.0069288,11.85,0.006934
11.86,0.0069507,11.86,0.0069598,11.86,0.0069497,11.86,0.0069406,11.86,0.0069262,11.86,0.006914,11.86,0.0069047,11.86,0.0069044,11.86,0.0069075,11.86,0.0069106,11.86,0.0068962,11.86,0.0068814,11.86,0.0068719,11.86,0.0068583,11.86,0.0068462,11.86,0.0068399,11.86,0.0068381,11.86,0.0068356,11.86,0.0068385,11.86,0.0068459,11.86,0.0068554,11.86,0.006866,11.86,0.0068769,11.86,0.0068864,11.86,0.0068907,11.86,0.0068954,11.86,0.0068994,11.86,0.0069014,11.86,0.006906,11.86,0.006912,11.86,0.0069174
11.87,0.0069329,11.87,0.0069418,11.87,0.0069316,11.87,0.0069225,11.87,0.0069079,11.87,0.0068954,11.87,0.0068856,11.87,0.0068846,11.87,0.0068869,11.87,0.0068901,11.87,0.006876,11.87,0.0068615,11.87,0.0068523,11.87,0.0068387,11.87,0.0068267,11.87,0.0068208,11.87,0.0068194,11.87,0.0068173,11.87,0.0068202,11.87,0.0068275,11.87,0.0068369,11.87,0.0068473,11.87,0.0068582,11.87,0.0068678,11.87,0.0068722,11.87,0.0068773,11.87,0.0068816,11.87,0.006884,11.87,0.006889,11.87,0.0068952,11.87,0.0069008
11.88,0.006915,11.88,0.0069239,11.88,0.0069135,11.88,0.0069044,11.88,0.0068896,11.88,0.0068767,11.88,0.0068664,11.88,0.0068648,11.88,0.0068664,11.88,0.0068696,11.88,0.0068559,11.88,0.0068417,11.88,0.0068327,11.88,0.0068192,11.88,0.0068073,11.88,0.0068017,11.88,0.0068008,11.88,0.006799,11.88,0.006802,11.88,0.0068092,11.88,0.0068184,11.88,0.0068287,11.88,0.0068395,11.88,0.0068491,11.88,0.0068538,11.88,0.0068592,11.88,0.0068638,11.88,0.0068666,11.88,0.006872,11.88,0.0068784,11.88,0.0068843
11.89,0.0068972,11.89,0.006906,11.89,0.0068954,11.89,0.0068863,11.89,0.0068714,11.89,0.0068581,11.89,0.0068472,11.89,0.006845,11.89,0.0068459,11.89,0.0068491,11.89,0.0068359,11.89,0.0068219,11.89,0.0068132,11.89,0.0067998,11.89,0.006788,11.89,0.0067826,11.89,0.0067822,11.89,0.0067807,11.89,0.0067838,11.89,0.006791,11.89,0.0067999,11.89,0.00681,11.89,0.0068209,11.89,0.0068305,11.89,0.0068354,11.89,0.0068411,11.89,0.0068461,11.89,0.0068492,11.89,0.006855,11.89,0.0068616,11.89,0.0068678
11.9,0.0068794,11.9,0.006888,11.9,0.0068772,11.9,0.0068681,11.9,0.006853,11.9,0.0068394,11.9,0.006828,11.9,0.0068252,11.9,0.0068255,11.9,0.0068287,11.9,0.0068159,11.9,0.0068022,11.9,0.0067937,11.9,0.0067804,11.9,0.0067687,11.9,0.0067637,11.9,0.0067638,11.9,0.0067626,11.9,0.0067658,11.9,0.0067728,11.9,0.0067816,11.9,0.0067915,11.9,0.0068023,11.9,0.0068119,11.9,0.006817,11.9,0.006823,11.9,0.0068284,11.9,0.0068319,11.9,0.0068381,11.9,0.0068449,11.9,0.0068513
11.91,0.0068615,11.91,0.0068701,11.91,0.006859,11.91,0.0068499,11.91,0.0068347,11.91,0.0068207,11.91,0.0068088,11.91,0.0068055,11.91,0.0068051,11.91,0.0068084,11.91,0.006796,11.91,0.0067826,11.91,0.0067744,11.91,0.0067611,11.91,0.0067495,11.91,0.0067448,11.91,0.0067454,11.91,0.0067445,11.91,0.0067478,11.91,0.0067548,11.91,0.0067633,11.91,0.006773,11.91,0.0067838,11.91,0.0067934,11.91,0.0067987,11.91,0.0068049,11.91,0.0068107,11.91,0.0068146,11.91,0.0068211,11.91,0.0068282,11.91,0.0068349
11.92,0.0068437,11.92,0.0068521,11.92,0.0068408,11.92,0.0068317,11.92,0.0068163,11.92,0.0068019,11.92,0.0067896,11.92,0.0067857,11.92,0.0067847,11.92,0.0067881,11.92,0.0067762,11.92,0.006763,11.92,0.006755,11.92,0.0067419,11.92,0.0067303,11.92,0.0067261,11.92,0.0067271,11.92,0.0067265,11.92,0.0067299,11.92,0.0067368,11.92,0.006745,11.92,0.0067546,11.92,0.0067653,11.92,0.006775,11.92,0.0067804,11.92,0.006787,11.92,0.006793,11.92,0.0067973,11.92,0.0068043,11.92,0.0068116,11.92,0.0068185
11.93,0.0068258,11.93,0.0068341,11.93,0.0068226,11.93,0.0068134,11.93,0.0067979,11.93,0.0067832,11.93,0.0067703,11.93,0.0067659,11.93,0.0067643,11.93,0.0067679,11.93,0.0067564,11.93,0.0067436,11.93,0.0067358,11.93,0.0067228,11.93,0.0067113,11.93,0.0067074,11.93,0.0067089,11.93,0.0067087,11.93,0.006712,11.93,0.0067188,11.93,0.0067269,11.93,0.0067362,11.93,0.0067469,11.93,0.0067566,11.93,0.0067622,11.93,0.006769,11.93,0.0067754,11.93,0.00678,11.93,0.0067874,11.93,0.006795,11.93,0.0068021
11.94,0.006808,11.94,0.0068161,11.94,0.0068043,11.94,0.0067951,11.94,0.0067795,11.94,0.0067644,11.94,0.0067511,11.94,0.0067462,11.94,0.0067441,11.94,0.0067478,11.94,0.0067368,11.94,0.0067242,11.94,0.0067167,11.94,0.0067038,11.94,0.0066924,11.94,0.0066888,11.94,0.0066908,11.94,0.0066909,11.94,0.0066943,11.94,0.006701,11.94,0.0067088,11.94,0.006718,11.94,0.0067286,11.94,0.0067382,11.94,0.006744,11.94,0.0067511,11.94,0.0067578,11.94,0.0067628,11.94,0.0067706,11.94,0.0067784,11.94,0.0067858
11.95,0.0067901,11.95,0.0067981,11.95,0.006786,11.95,0.0067768,11.95,0.006761,11.95,0.0067456,11.95,0.0067319,11.95,0.0067265,11.95,0.0067238,11.95,0.0067277,11.95,0.0067173,11.95,0.006705,11.95,0.0066976,11.95,0.0066848,11.95,0.0066735,11.95,0.0066703,11.95,0.0066729,11.95,0.0066732,11.95,0.0066767,11.95,0.0066833,11.95,0.0066908,11.95,0.0066998,11.95,0.0067103,11.95,0.00672,11.95,0.0067259,11.95,0.0067333,11.95,0.0067403,11.95,0.0067457,11.95,0.0067539,11.95,0.0067618,11.95,0.0067695
11.96,0.0067722,11.96,0.0067801,11.96,0.0067677,11.96,0.0067585,11.96,0.0067426,11.96,0.0067268,11.96,0.0067126,11.96,0.0067067,11.96,0.0067037,11.96,0.0067078,11.96,0.0066979,11.96,0.0066858,11.96,0.0066787,11.96,0.006666,11.96,0.0066548,11.96,0.006652,11.96,0.006655,11.96,0.0066556,11.96,0.0066592,11.96,0.0066656,11.96,0.0066729,11.96,0.0066817,11.96,0.0066921,11.96,0.0067018,11.96,0.0067079,11.96,0.0067155,11.96,0.0067229,11.96,0.0067285,11.96,0.0067371,11.96,0.0067453,11.96,0.0067532
11.97,0.0067543,11.97,0.006762,11.97,0.0067494,11.97,0.0067401,11.97,0.0067241,11.97,0.006708,11.97,0.0066934,11.97,0.0066871,11.97,0.0066836,11.97,0.006688,11.97,0.0066786,11.97,0.0066668,11.97,0.0066598,11.97,0.0066473,11.97,0.0066362,11.97,0.0066337,11.97,0.0066372,11.97,0.0066382,11.97,0.0066418,11.97,0.006648,11.97,0.0066551,11.97,0.0066636,11.97,0.006674,11.97,0.0066836,11.97,0.0066899,11.97,0.0066978,11.97,0.0067055,11.97,0.0067115,11.97,0.0067205,11.97,0.0067288,11.97,0.0067369
11.98,0.0067364,11.98,0.006744,11.98,0.0067311,11.98,0.0067217,11.98,0.0067056,11.98,0.0066892,11.98,0.0066742,11.98,0.0066674,11.98,0.0066637,11.98,0.0066682,11.98,0.0066594,11.98,0.0066479,11.98,0.0066411,11.98,0.0066286,11.98,0.0066177,11.98,0.0066156,11.98,0.0066195,11.98,0.0066208,11.98,0.0066245,11.98,0.0066306,11.98,0.0066374,11.98,0.0066457,11.98,0.006656,11.98,0.0066656,11.98,0.0066721,11.98,0.0066802,11.98,0.0066881,11.98,0.0066944,11.98,0.0067038,11.98,0.0067124,11.98,0.0067206
11.99,0.0067185,11.99,0.0067259,11.99,0.0067128,11.99,0.0067033,11.99,0.0066871,11.99,0.0066704,11.99,0.006655,11.99,0.0066478,11.99,0.0066438,11.99,0.0066486,11.99,0.0066403,11.99,0.0066291,11.99,0.0066224,11.99,0.0066101,11.99,0.0065994,11.99,0.0065976,11.99,0.006602,11.99,0.0066036,11.99,0.0066072,11.99,0.0066132,11.99,0.0066197,11.99,0.0066278,11.99,0.0066381,11.99,0.0066476,11.99,0.0066543,11.99,0.0066626,11.99,0.0066709,11.99,0.0066774,11.99,0.0066872,11.99,0.006696,11.99,0.0067044
12,0.0067005,12,0.0067079,12,0.0066945,12,0.0066849,12,0.0066686,12,0.0066516,12,0.0066358,12,0.0066282,12,0.006624,12,0.0066291,12,0.0066214,12,0.0066104,12,0.0066039,12,0.0065917,12,0.0065811,12,0.0065797,12,0.0065846,12,0.0065865,12,0.0065901,12,0.0065959,12,0.0066022,12,0.00661,12,0.0066202,12,0.0066298,12,0.0066366,12,0.0066452,12,0.0066536,12,0.0066605,12,0.0066706,12,0.0066796,12,0.0066882


==> figs/data/tgv_enst_acm_p2_zeta8.0.csv <==
t,en,diva
0.01,0.00046873,0.0033784
0.02,0.0004687,0.00332
0.03,0.00046867,0.003366
0.04,0.00046866,0.0034771
0.05,0.00046866,0.0035704
0.06,0.00046867,0.0036219
0.07,0.0004687,0.003626
0.08,0.00046875,0.0035835
0.09,0.00046881,0.0034978
0.1,0.00046889,0.0033745
0.11,0.00046898,0.0032341
0.12,0.00046909,0.0031274
0.13,0.00046921,0.003035
0.14,0.00046935,0.0029557
0.15,0.00046949,0.0028993
0.16,0.00046964,0.0028861
0.17,0.00046979,0.0029136
0.18,0.00046995,0.0029804
0.19,0.00047012,0.003088
0.2,0.00047029,0.0032294
0.21,0.00047047,0.0033785
0.22,0.00047065,0.0034554
0.23,0.00047084,0.0034509
0.24,0.00047103,0.0033692
0.25,0.00047123,0.0032536
0.26,0.00047144,0.0031219
0.27,0.00047165,0.002999
0.28,0.00047187,0.0029122
0.29,0.00047211,0.0028771
0.3,0.00047235,0.0029103
0.31,0.0004726,0.0030065
0.32,0.00047287,0.0031083
0.33,0.00047315,0.0031964
0.34,0.00047344,0.0032647
0.35,0.00047375,0.003311
0.36,0.00047407,0.0033343
0.37,0.0004744,0.0033346
0.38,0.00047475,0.0033128
0.39,0.00047512,0.0032705
0.4,0.0004755,0.0032098
0.41,0.00047589,0.0031334
0.42,0.0004763,0.0030447
0.43,0.00047672,0.0029476
0.44,0.00047715,0.0028478
0.45,0.00047759,0.0027586
0.46,0.00047805,0.0027073
0.47,0.00047852,0.002707
0.48,0.00047899,0.0027408
0.49,0.00047947,0.0027944
0.5,0.00047997,0.0028483
0.51,0.00048047,0.0028878
0.52,0.00048097,0.0029088
0.53,0.00048149,0.0029104
0.54,0.00048201,0.0028925
0.55,0.00048253,0.0028555
0.56,0.00048307,0.0028008
0.57,0.00048361,0.00273
0.58,0.00048416,0.0026454
0.59,0.00048472,0.0025498
0.6,0.00048528,0.0024466
0.61,0.00048586,0.002342
0.62,0.00048645,0.0022527
0.63,0.00048704,0.0022026
0.64,0.00048765,0.0022062
0.65,0.00048827,0.0022613
0.66,0.00048891,0.0023427
0.67,0.00048956,0.00242
0.68,0.00049022,0.0024849
0.69,0.0004909,0.0025352
0.7,0.00049159,0.0025697
0.71,0.00049229,0.0025882
0.72,0.00049301,0.0025909
0.73,0.00049375,0.0025786
0.74,0.00049449,0.0025527
0.75,0.00049526,0.0025151
0.76,0.00049603,0.0024682
0.77,0.00049682,0.0024152
0.78,0.00049762,0.0023596
0.79,0.00049844,0.002307
0.8,0.00049927,0.0022672
0.81,0.00050011,0.0022539
0.82,0.00050096,0.0022717
0.83,0.00050182,0.0023055
0.84,0.00050269,0.0023396
0.85,0.00050357,0.0023649
0.86,0.00050447,0.002378
0.87,0.00050537,0.0023777
0.88,0.00050628,0.0023638
0.89,0.00050721,0.0023361
0.9,0.00050814,0.0022954
0.91,0.00050909,0.0022425
0.92,0.00051005,0.0021789
0.93,0.00051102,0.0021064
0.94,0.000512,0.0020275
0.95,0.00051299,0.0019456
0.96,0.00051399,0.0018662
0.97,0.00051501,0.0018014
0.98,0.00051604,0.0017693
0.99,0.00051709,0.0017778
1,0.00051815,0.0018218
1.01,0.00051922,0.0018858
1.02,0.00052031,0.0019504
1.03,0.00052141,0.0020068
1.04,0.00052253,0.0020526
1.05,0.00052366,0.0020869
1.06,0.00052481,0.0021095
1.07,0.00052597,0.0021206
1.08,0.00052715,0.002121
1.09,0.00052834,0.0021117
1.1,0.00052955,0.0020941
1.11,0.00053077,0.0020702
1.12,0.000532,0.0020423
1.13,0.00053326,0.0020136
1.14,0.00053452,0.0019887
1.15,0.0005358,0.0019746
1.16,0.0005371,0.0019779
1.17,0.0005384,0.0019969
1.18,0.00053973,0.0020193
1.19,0.00054106,0.0020371
1.2,0.00054241,0.0020473
1.21,0.00054378,0.0020487
1.22,0.00054516,0.0020404
1.23,0.00054655,0.0020223
1.24,0.00054796,0.0019944
1.25,0.00054938,0.0019572
1.26,0.00055081,0.0019117
1.27,0.00055227,0.0018592
1.28,0.00055373,0.0018015
1.29,0.00055521,0.0017412
1.3,0.00055671,0.0016818
1.31,0.00055822,0.0016286
1.32,0.00055975,0.0015891
1.33,0.00056129,0.0015717
1.34,0.00056286,0.0015803
1.35,0.00056443,0.0016114
1.36,0.00056603,0.0016567
1.37,0.00056764,0.0017073
1.38,0.00056926,0.0017565
1.39,0.00057091,0.0018003
1.4,0.00057256,0.0018371
1.41,0.00057424,0.0018658
1.42,0.00057593,0.0018866
1.43,0.00057764,0.0018998
1.44,0.00057937,0.0019062
1.45,0.00058111,0.0019068
1.46,0.00058288,0.0019032
1.47,0.00058465,0.001897
1.48,0.00058645,0.0018903
1.49,0.00058826,0.0018853
1.5,0.00059009,0.0018849
1.51,0.00059193,0.0018912
1.52,0.00059379,0.0019039
1.53,0.00059567,0.0019188
1.54,0.00059757,0.0019313
1.55,0.00059949,0.001939
1.56,0.00060142,0.0019405
1.57,0.00060337,0.0019352
1.58,0.00060534,0.0019227
1.59,0.00060733,0.0019033
1.6,0.00060934,0.0018775
1.61,0.00061137,0.001846
1.62,0.00061341,0.0018101
1.63,0.00061548,0.0017716
1.64,0.00061756,0.0017326
1.65,0.00061966,0.0016959
1.66,0.00062178,0.001665
1.67,0.00062393,0.0016438
1.68,0.00062609,0.0016367
1.69,0.00062827,0.0016464
1.7,0.00063047,0.001672
1.71,0.00063269,0.0017093
1.72,0.00063492,0.0017524
1.73,0.00063718,0.0017965
1.74,0.00063946,0.0018386
1.75,0.00064176,0.0018768
1.76,0.00064407,0.0019102
1.77,0.00064641,0.0019383
1.78,0.00064876,0.0019613
1.79,0.00065114,0.0019797
1.8,0.00065353,0.0019941
1.81,0.00065595,0.0020055
1.82,0.00065838,0.0020149
1.83,0.00066083,0.0020235
1.84,0.00066331,0.0020325
1.85,0.0006658,0.002043
1.86,0.00066832,0.0020561
1.87,0.00067085,0.0020722
1.88,0.00067341,0.0020892
1.89,0.00067599,0.0021047
1.9,0.00067859,0.0021171
1.91,0.00068121,0.0021254
1.92,0.00068386,0.002129
1.93,0.00068653,0.0021277
1.94,0.00068922,0.0021217
1.95,0.00069193,0.0021113
1.96,0.00069467,0.0020972
1.97,0.00069743,0.0020803
1.98,0.00070022,0.0020618
1.99,0.00070302,0.0020433
2,0.00070586,0.0020266
2.01,0.00070871,0.0020138
2.02,0.00071159,0.0020076
2.03,0.00071449,0.0020104
2.04,0.00071742,0.0020237
2.05,0.00072037,0.0020471
2.06,0.00072334,0.0020789
2.07,0.00072634,0.0021158
2.08,0.00072936,0.0021551
2.09,0.0007324,0.0021947
2.1,0.00073546,0.002233
2.11,0.00073855,0.0022691
2.12,0.00074166,0.0023023
2.13,0.00074479,0.0023326
2.14,0.00074795,0.0023599
2.15,0.00075113,0.0023846
2.16,0.00075433,0.0024072
2.17,0.00075756,0.0024283
2.18,0.00076081,0.0024487
2.19,0.00076408,0.002469
2.2,0.00076738,0.0024898
2.21,0.0007707,0.0025116
2.22,0.00077405,0.002534
2.23,0.00077742,0.0025565
2.24,0.00078082,0.0025778
2.25,0.00078425,0.0025973
2.26,0.0007877,0.0026142
2.27,0.00079118,0.002628
2.28,0.00079469,0.0026385
2.29,0.00079822,0.0026457
2.3,0.00080178,0.0026498
2.31,0.00080537,0.0026514
2.32,0.00080899,0.0026511
2.33,0.00081263,0.0026497
2.34,0.00081631,0.0026483
2.35,0.00082001,0.0026482
2.36,0.00082374,0.0026506
2.37,0.0008275,0.0026573
2.38,0.00083129,0.0026695
2.39,0.0008351,0.0026883
2.4,0.00083894,0.002714
2.41,0.00084281,0.0027456
2.42,0.00084671,0.0027816
2.43,0.00085064,0.0028203
2.44,0.00085459,0.0028601
2.45,0.00085857,0.0028998
2.46,0.00086257,0.0029387
2.47,0.00086661,0.0029762
2.48,0.00087067,0.0030119
2.49,0.00087475,0.0030459
2.5,0.00087887,0.0030784
2.51,0.00088301,0.0031095
2.52,0.00088718,0.0031397
2.53,0.00089137,0.0031693
2.54,0.0008956,0.0031988
2.55,0.00089985,0.0032284
2.56,0.00090413,0.0032582
2.57,0.00090844,0.0032883
2.58,0.00091278,0.0033182
2.59,0.00091715,0.0033473
2.6,0.00092155,0.0033749
2.61,0.00092598,0.0034008
2.62,0.00093044,0.0034246
2.63,0.00093494,0.0034463
2.64,0.00093947,0.0034658
2.65,0.00094402,0.0034833
2.66,0.00094862,0.0034992
2.67,0.00095324,0.003514
2.68,0.0009579,0.0035283
2.69,0.00096259,0.0035428
2.7,0.00096732,0.0035584
2.71,0.00097208,0.0035759
2.72,0.00097687,0.0035964
2.73,0.00098169,0.0036207
2.74,0.00098655,0.0036495
2.75,0.00099144,0.0036829
2.76,0.00099637,0.0037207
2.77,0.0010013,0.003762
2.78,0.0010063,0.003806
2.79,0.0010113,0.0038516
2.8,0.0010164,0.0038982
2.81,0.0010215,0.0039451
2.82,0.0010266,0.0039919
2.83,0.0010317,0.0040384
2.84,0.0010369,0.0040844
2.85,0.0010421,0.00413
2.86,0.0010474,0.0041753
2.87,0.0010526,0.0042204
2.88,0.0010579,0.0042655
2.89,0.0010633,0.0043108
2.9,0.0010687,0.0043564
2.91,0.0010741,0.0044023
2.92,0.0010795,0.0044485
2.93,0.001085,0.0044947
2.94,0.0010905,0.0045405
2.95,0.0010961,0.0045858
2.96,0.0011017,0.0046302
2.97,0.0011073,0.0046737
2.98,0.001113,0.0047162
2.99,0.0011187,0.004758
3,0.0011244,0.004799
3.01,0.0011302,0.0048396
3.02,0.0011361,0.0048802
3.03,0.0011419,0.0049212
3.04,0.0011479,0.0049631
3.05,0.0011538,0.0050067
3.06,0.0011598,0.0050526
3.07,0.0011659,0.0051014
3.08,0.001172,0.0051537
3.09,0.0011781,0.00521
3.1,0.0011843,0.0052704
3.11,0.0011905,0.005335
3.12,0.0011967,0.0054034
3.13,0.001203,0.0054751
3.14,0.0012094,0.0055495
3.15,0.0012158,0.0056264
3.16,0.0012222,0.0057051
3.17,0.0012287,0.0057854
3.18,0.0012352,0.0058671
3.19,0.0012418,0.0059498
3.2,0.0012484,0.0060337
3.21,0.001255,0.0061186
3.22,0.0012617,0.0062045
3.23,0.0012685,0.0062917
3.24,0.0012753,0.00638
3.25,0.0012821,0.0064695
3.26,0.001289,0.0065602
3.27,0.001296,0.0066521
3.28,0.001303,0.0067449
3.29,0.0013101,0.0068386
3.3,0.0013172,0.0069329
3.31,0.0013244,0.0070278
3.32,0.0013316,0.0071232
3.33,0.0013389,0.0072192
3.34,0.0013462,0.0073157
3.35,0.0013536,0.0074129
3.36,0.0013611,0.0075111
3.37,0.0013686,0.0076105
3.38,0.0013762,0.0077114
3.39,0.0013839,0.0078142
3.4,0.0013916,0.0079193
3.41,0.0013994,0.0080271
3.42,0.0014073,0.0081382
3.43,0.0014152,0.0082527
3.44,0.0014232,0.008371
3.45,0.0014313,0.0084931
3.46,0.0014395,0.0086191
3.47,0.0014477,0.0087488
3.48,0.001456,0.0088818
3.49,0.0014644,0.0090178
3.5,0.0014728,0.0091565
3.51,0.0014813,0.0092975
3.52,0.0014899,0.0094406
3.53,0.0014986,0.0095856
3.54,0.0015073,0.0097322
3.55,0.0015162,0.0098804
3.56,0.0015251,0.01003
3.57,0.0015341,0.010181
3.58,0.0015431,0.010334
3.59,0.0015523,0.010487
3.6,0.0015615,0.010643
3.61,0.0015708,0.010799
3.62,0.0015803,0.010957
3.63,0.0015898,0.011116
3.64,0.0015994,0.011276
3.65,0.001609,0.011437
3.66,0.0016188,0.011599
3.67,0.0016287,0.011763
3.68,0.0016387,0.011927
3.69,0.0016487,0.012092
3.7,0.0016589,0.012259
3.71,0.0016692,0.012427
3.72,0.0016795,0.012597
3.73,0.00169,0.012768
3.74,0.0017006,0.012943
3.75,0.0017112,0.013119
3.76,0.001722,0.013299
3.77,0.0017329,0.013482
3.78,0.0017439,0.013669
3.79,0.001755,0.013859
3.8,0.0017662,0.014053
3.81,0.0017775,0.014252
3.82,0.0017889,0.014454
3.83,0.0018004,0.01466
3.84,0.001812,0.014869
3.85,0.0018237,0.015083
3.86,0.0018355,0.015299
3.87,0.0018474,0.015519
3.88,0.0018594,0.015742
3.89,0.0018716,0.015968
3.9,0.0018838,0.016198
3.91,0.0018962,0.01643
3.92,0.0019086,0.016666
3.93,0.0019211,0.016904
3.94,0.0019338,0.017146
3.95,0.0019466,0.017391
3.96,0.0019594,0.017639
3.97,0.0019724,0.01789
3.98,0.0019855,0.018144
3.99,0.0019987,0.018401
4,0.0020119,0.018661
4.01,0.0020253,0.018924
4.02,0.0020389,0.01919
4.03,0.0020525,0.019458
4.04,0.0020662,0.01973
4.05,0.0020801,0.020004
4.06,0.002094,0.020281
4.07,0.0021081,0.020561
4.08,0.0021222,0.020844
4.09,0.0021365,0.02113
4.1,0.0021509,0.021419
4.11,0.0021654,0.021711
4.12,0.00218,0.022006
4.13,0.0021948,0.022305
4.14,0.0022096,0.022606
4.15,0.0022245,0.02291
4.16,0.0022396,0.023217
4.17,0.0022547,0.023527
4.18,0.00227,0.023838
4.19,0.0022853,0.024151
4.2,0.0023008,0.024466
4.21,0.0023163,0.024782
4.22,0.002332,0.025099
4.23,0.0023477,0.025417
4.24,0.0023635,0.025736
4.25,0.0023794,0.026056
4.26,0.0023955,0.026376
4.27,0.0024116,0.026697
4.28,0.0024278,0.027018
4.29,0.002444,0.027339
4.3,0.0024604,0.027659
4.31,0.0024769,0.027979
4.32,0.0024934,0.028298
4.33,0.0025101,0.028615
4.34,0.0025268,0.028931
4.35,0.0025436,0.029244
4.36,0.0025606,0.029556
4.37,0.0025776,0.029865
4.38,0.0025948,0.030172
4.39,0.0026121,0.030476
4.4,0.0026295,0.030778
4.41,0.0026469,0.031077
4.42,0.0026646,0.031372
4.43,0.0026823,0.031665
4.44,0.0027001,0.031954
4.45,0.002718,0.032239
4.46,0.0027361,0.032521
4.47,0.0027542,0.032799
4.48,0.0027725,0.033073
4.49,0.0027908,0.033343
4.5,0.0028092,0.033608
4.51,0.0028277,0.033869
4.52,0.0028463,0.034126
4.53,0.002865,0.034378
4.54,0.0028837,0.034627
4.55,0.0029025,0.034871
4.56,0.0029213,0.035111
4.57,0.0029402,0.035347
4.58,0.0029592,0.035579
4.59,0.0029782,0.035808
4.6,0.0029972,0.036032
4.61,0.0030163,0.036253
4.62,0.0030354,0.036469
4.63,0.0030546,0.036682
4.64,0.0030738,0.036891
4.65,0.003093,0.037097
4.66,0.0031122,0.037299
4.67,0.0031314,0.037498
4.68,0.0031507,0.037693
4.69,0.0031699,0.037885
4.7,0.0031892,0.038074
4.71,0.0032084,0.03826
4.72,0.0032276,0.038444
4.73,0.0032467,0.038624
4.74,0.0032658,0.038802
4.75,0.0032849,0.038977
4.76,0.0033039,0.039149
4.77,0.0033229,0.039319
4.78,0.0033418,0.039486
4.79,0.0033606,0.039649
4.8,0.0033793,0.03981
4.81,0.0033979,0.039968
4.82,0.0034165,0.040122
4.83,0.003435,0.040274
4.84,0.0034533,0.040422
4.85,0.0034716,0.040568
4.86,0.0034897,0.04071
4.87,0.0035078,0.040848
4.88,0.0035258,0.040983
4.89,0.0035436,0.041115
4.9,0.0035614,0.041243
4.91,0.003579,0.041368
4.92,0.0035965,0.041489
4.93,0.003614,0.041607
4.94,0.0036313,0.041721
4.95,0.0036485,0.041832
4.96,0.0036656,0.041939
4.97,0.0036826,0.042043
4.98,0.0036995,0.042143
4.99,0.0037163,0.04224
5,0.003733,0.042335
5.01,0.0037496,0.042427
5.02,0.003766,0.042516
5.03,0.0037824,0.042604
5.04,0.0037986,0.04269
5.05,0.0038148,0.042774
5.06,0.0038308,0.042856
5.07,0.0038467,0.042938
5.08,0.0038625,0.043019
5.09,0.0038782,0.0431
5.1,0.0038937,0.043181
5.11,0.0039092,0.043261
5.12,0.0039245,0.043342
5.13,0.0039397,0.043424
5.14,0.0039548,0.043506
5.15,0.0039697,0.04359
5.16,0.0039846,0.043675
5.17,0.0039993,0.043761
5.18,0.0040138,0.043848
5.19,0.0040283,0.043937
5.2,0.0040426,0.044028
5.21,0.0040568,0.04412
5.22,0.0040708,0.044213
5.23,0.0040847,0.044307
5.24,0.0040985,0.044403
5.25,0.0041122,0.0445
5.26,0.0041257,0.044598
5.27,0.004139,0.044697
5.28,0.0041523,0.044797
5.29,0.0041654,0.044897
5.3,0.0041784,0.044998
5.31,0.0041912,0.0451
5.32,0.0042039,0.045202
5.33,0.0042165,0.045304
5.34,0.004229,0.045407
5.35,0.0042414,0.04551
5.36,0.0042537,0.045613
5.37,0.0042658,0.045717
5.38,0.0042779,0.045821
5.39,0.0042899,0.045926
5.4,0.0043018,0.046031
5.41,0.0043136,0.046138
5.42,0.0043253,0.046245
5.43,0.004337,0.046353
5.44,0.0043487,0.046463
5.45,0.0043603,0.046574
5.46,0.0043718,0.046687
5.47,0.0043834,0.046801
5.48,0.0043949,0.046919
5.49,0.0044064,0.047038
5.5,0.0044178,0.047161
5.51,0.0044293,0.047286
5.52,0.0044408,0.047415
5.53,0.0044523,0.047547
5.54,0.0044638,0.047682
5.55,0.0044753,0.047822
5.56,0.0044868,0.047965
5.57,0.0044984,0.048113
5.58,0.00451,0.048265
5.59,0.0045217,0.048422
5.6,0.0045334,0.048584
5.61,0.0045451,0.048751
5.62,0.0045569,0.048924
5.63,0.0045687,0.049102
5.64,0.0045806,0.049285
5.65,0.0045925,0.049474
5.66,0.0046045,0.049668
5.67,0.0046166,0.049867
5.68,0.0046287,0.050072
5.69,0.0046408,0.050282
5.7,0.004653,0.050497
5.71,0.0046653,0.050716
5.72,0.0046776,0.05094
5.73,0.0046899,0.051169
5.74,0.0047023,0.051401
5.75,0.0047148,0.051638
5.76,0.0047273,0.051877
5.77,0.0047398,0.052119
5.78,0.0047524,0.052362
5.79,0.004765,0.052608
5.8,0.0047777,0.052854
5.81,0.0047905,0.053101
5.82,0.0048033,0.053348
5.83,0.0048161,0.053595
5.84,0.004829,0.053841
5.85,0.004842,0.054087
5.86,0.004855,0.05433
5.87,0.004868,0.054572
5.88,0.0048812,0.054812
5.89,0.0048943,0.05505
5.9,0.0049076,0.055286
5.91,0.0049208,0.055518
5.92,0.0049342,0.055748
5.93,0.0049476,0.055974
5.94,0.004961,0.056198
5.95,0.0049746,0.056418
5.96,0.0049881,0.056635
5.97,0.0050017,0.056849
5.98,0.0050154,0.05706
5.99,0.0050291,0.05727
6,0.0050429,0.057477
6.01,0.0050567,0.057681
6.02,0.0050705,0.057884
6.03,0.0050844,0.058086
6.04,0.0050983,0.058286
6.05,0.0051122,0.058486
6.06,0.0051262,0.058685
6.07,0.0051402,0.058884
6.08,0.0051542,0.059082
6.09,0.0051682,0.05928
6.1,0.0051823,0.059478
6.11,0.0051964,0.059675
6.12,0.0052105,0.059872
6.13,0.0052246,0.060069
6.14,0.0052387,0.060267
6.15,0.0052528,0.060466
6.16,0.005267,0.060665
6.17,0.0052812,0.060865
6.18,0.0052954,0.061065
6.19,0.0053096,0.061266
6.2,0.0053238,0.061468
6.21,0.0053381,0.06167
6.22,0.0053524,0.061872
6.23,0.0053667,0.062074
6.24,0.005381,0.062276
6.25,0.0053954,0.062478
6.26,0.0054098,0.062679
6.27,0.0054242,0.06288
6.28,0.0054386,0.063081
6.29,0.0054531,0.063282
6.3,0.0054676,0.063483
6.31,0.0054821,0.063684
6.32,0.0054967,0.063885
6.33,0.0055112,0.064085
6.34,0.0055258,0.064285
6.35,0.0055404,0.064483
6.36,0.0055549,0.064679
6.37,0.0055695,0.064874
6.38,0.0055841,0.065066
6.39,0.0055987,0.065257
6.4,0.0056133,0.065445
6.41,0.0056279,0.065631
6.42,0.0056424,0.065813
6.43,0.005657,0.065993
6.44,0.0056715,0.06617
6.45,0.005686,0.066344
6.46,0.0057004,0.066514
6.47,0.0057148,0.06668
6.48,0.0057292,0.066842
6.49,0.0057435,0.066999
6.5,0.0057577,0.067153
6.51,0.0057719,0.067301
6.52,0.005786,0.067446
6.53,0.0058001,0.067587
6.54,0.0058141,0.067724
6.55,0.005828,0.067858
6.56,0.0058418,0.067989
6.57,0.0058556,0.068117
6.58,0.0058694,0.068243
6.59,0.005883,0.068367
6.6,0.0058967,0.068489
6.61,0.0059102,0.06861
6.62,0.0059237,0.068731
6.63,0.0059372,0.068852
6.64,0.0059507,0.068973
6.65,0.0059641,0.069094
6.66,0.0059775,0.069218
6.67,0.0059909,0.069343
6.68,0.0060043,0.069471
6.69,0.0060177,0.069601
6.7,0.0060311,0.069735
6.71,0.0060446,0.069872
6.72,0.0060581,0.070012
6.73,0.0060716,0.070157
6.74,0.0060852,0.070305
6.75,0.0060988,0.070457
6.76,0.0061124,0.070613
6.77,0.0061262,0.070774
6.78,0.00614,0.070938
6.79,0.0061539,0.071108
6.8,0.0061678,0.071281
6.81,0.0061818,0.071458
6.82,0.006196,0.07164
6.83,0.0062102,0.071825
6.84,0.0062245,0.072014
6.85,0.0062389,0.072205
6.86,0.0062534,0.0724
6.87,0.0062679,0.072598
6.88,0.0062826,0.072798
6.89,0.0062974,0.073001
6.9,0.0063122,0.073207
6.91,0.0063272,0.073415
6.92,0.0063422,0.073626
6.93,0.0063573,0.073839
6.94,0.0063725,0.074054
6.95,0.0063877,0.074271
6.96,0.006403,0.07449
6.97,0.0064184,0.074711
6.98,0.0064338,0.074934
6.99,0.0064492,0.075158
7,0.0064646,0.075384
7.01,0.0064801,0.075611
7.02,0.0064955,0.075839
7.03,0.006511,0.076068
7.04,0.0065264,0.076298
7.05,0.0065418,0.076529
7.06,0.0065571,0.076761
7.07,0.0065724,0.076994
7.08,0.0065877,0.077226
7.09,0.0066029,0.077458
7.1,0.006618,0.07769
7.11,0.0066331,0.077922
7.12,0.0066481,0.078152
7.13,0.0066631,0.078382
7.14,0.0066781,0.078612
7.15,0.006693,0.07884
7.16,0.006708,0.079067
7.17,0.006723,0.079294
7.18,0.006738,0.079519
7.19,0.0067531,0.079742
7.2,0.0067682,0.079964
7.21,0.0067835,0.080184
7.22,0.006799,0.080402
7.23,0.0068146,0.080617
7.24,0.0068304,0.08083
7.25,0.0068465,0.08104
7.26,0.0068628,0.081248
7.27,0.0068794,0.081452
7.28,0.0068964,0.081654
7.29,0.0069137,0.081853
7.3,0.0069314,0.082051
7.31,0.0069494,0.082245
7.32,0.0069679,0.082438
7.33,0.0069868,0.082629
7.34,0.0070061,0.082817
7.35,0.0070259,0.083004
7.36,0.0070461,0.08319
7.37,0.0070667,0.083376
7.38,0.0070878,0.083562
7.39,0.0071093,0.083749
7.4,0.0071313,0.083938
7.41,0.0071537,0.084131
7.42,0.0071765,0.084328
7.43,0.0071997,0.084531
7.44,0.0072234,0.084741
7.45,0.0072473,0.084959
7.46,0.0072717,0.085185
7.47,0.0072964,0.08542
7.48,0.0073214,0.085666
7.49,0.0073467,0.085922
7.5,0.0073723,0.086189
7.51,0.0073981,0.086468
7.52,0.0074241,0.086758
7.53,0.0074502,0.087061
7.54,0.0074765,0.087375
7.55,0.0075028,0.087702
7.56,0.0075292,0.088039
7.57,0.0075555,0.088387
7.58,0.0075818,0.088745
7.59,0.007608,0.089112
7.6,0.007634,0.089488
7.61,0.0076598,0.089872
7.62,0.0076855,0.090262
7.63,0.0077108,0.090659
7.64,0.0077359,0.09106
7.65,0.0077607,0.091466
7.66,0.0077851,0.091876
7.67,0.0078092,0.092289
7.68,0.007833,0.092705
7.69,0.0078564,0.093122
7.7,0.0078794,0.09354
7.71,0.0079021,0.093957
7.72,0.0079243,0.094374
7.73,0.0079462,0.094788
7.74,0.0079678,0.095201
7.75,0.007989,0.095611
7.76,0.0080098,0.096018
7.77,0.0080303,0.096421
7.78,0.0080504,0.096821
7.79,0.0080702,0.097215
7.8,0.0080896,0.097604
7.81,0.0081088,0.097987
7.82,0.0081276,0.098363
7.83,0.0081461,0.098732
7.84,0.0081642,0.099094
7.85,0.0081821,0.099448
7.86,0.0081996,0.099794
7.87,0.0082169,0.10013
7.88,0.0082338,0.10046
7.89,0.0082505,0.10078
7.9,0.0082668,0.1011
7.91,0.0082828,0.10141
7.92,0.0082986,0.10171
7.93,0.0083141,0.10201
7.94,0.0083293,0.1023
7.95,0.0083442,0.10258
7.96,0.0083588,0.10287
7.97,0.0083732,0.10314
7.98,0.0083874,0.10342
7.99,0.0084013,0.10369
8,0.0084149,0.10396
8.01,0.0084283,0.10423
8.02,0.0084414,0.1045
8.03,0.0084543,0.10476
8.04,0.0084669,0.10503
8.05,0.0084793,0.1053
8.06,0.0084913,0.10557
8.07,0.008503,0.10584
8.08,0.0085144,0.10611
8.09,0.0085254,0.10639
8.1,0.0085361,0.10666
8.11,0.0085464,0.10694
8.12,0.0085563,0.10722
8.13,0.0085657,0.1075
8.14,0.0085747,0.10778
8.15,0.0085833,0.10806
8.16,0.0085914,0.10834
8.17,0.0085991,0.10862
8.18,0.0086062,0.1089
8.19,0.008613,0.10918
8.2,0.0086193,0.10946
8.21,0.0086253,0.10974
8.22,0.0086308,0.11003
8.23,0.008636,0.11031
8.24,0.0086409,0.1106
8.25,0.0086455,0.11088
8.26,0.0086498,0.11116
8.27,0.008654,0.11144
8.28,0.0086579,0.11172
8.29,0.0086616,0.112
8.3,0.0086652,0.11227
8.31,0.0086686,0.11253
8.32,0.0086718,0.11279
8.33,0.0086749,0.11304
8.34,0.0086779,0.11329
8.35,0.0086807,0.11352
8.36,0.0086835,0.11375
8.37,0.0086861,0.11396
8.38,0.0086886,0.11417
8.39,0.008691,0.11436
8.4,0.0086933,0.11454
8.41,0.0086957,0.1147
8.42,0.0086979,0.11485
8.43,0.0087002,0.11498
8.44,0.0087025,0.11509
8.45,0.0087048,0.11519
8.46,0.0087071,0.11527
8.47,0.0087094,0.11534
8.48,0.0087118,0.1154
8.49,0.0087141,0.11544
8.5,0.0087165,0.11547
8.51,0.0087189,0.1155
8.52,0.0087214,0.11551
8.53,0.0087238,0.11552
8.54,0.0087263,0.11553
8.55,0.0087288,0.11553
8.56,0.0087313,0.11553
8.57,0.0087338,0.11553
8.58,0.0087364,0.11552
8.59,0.008739,0.11552
8.6,0.0087416,0.11552
8.61,0.0087442,0.11553
8.62,0.0087468,0.11553
8.63,0.0087493,0.11554
8.64,0.0087517,0.11555
8.65,0.0087539,0.11556
8.66,0.0087559,0.11558
8.67,0.0087576,0.11559
8.68,0.0087591,0.11561
8.69,0.0087603,0.11562
8.7,0.0087611,0.11563
8.71,0.0087615,0.11564
8.72,0.0087616,0.11564
8.73,0.0087613,0.11565
8.74,0.0087606,0.11564
8.75,0.0087595,0.11564
8.76,0.008758,0.11562
8.77,0.0087561,0.11561
8.78,0.0087537,0.11558
8.79,0.0087509,0.11556
8.8,0.0087477,0.11553
8.81,0.008744,0.11549
8.82,0.0087399,0.11546
8.83,0.0087353,0.11541
8.84,0.0087302,0.11537
8.85,0.0087247,0.11532
8.86,0.0087187,0.11528
8.87,0.0087123,0.11523
8.88,0.0087055,0.11518
8.89,0.0086984,0.11513
8.9,0.0086911,0.11507
8.91,0.0086836,0.11502
8.92,0.0086759,0.11497
8.93,0.0086683,0.11492
8.94,0.0086606,0.11487
8.95,0.008653,0.11483
8.96,0.0086456,0.11478
8.97,0.0086384,0.11473
8.98,0.0086315,0.11469
8.99,0.0086249,0.11464
9,0.0086186,0.1146
9.01,0.0086126,0.11456
9.02,0.0086071,0.11452
9.03,0.0086019,0.11448
9.04,0.0085972,0.11445
9.05,0.0085929,0.11441
9.06,0.0085889,0.11439
9.07,0.0085854,0.11436
9.08,0.0085823,0.11434
9.09,0.0085795,0.11433
9.1,0.0085771,0.11431
9.11,0.008575,0.11431
9.12,0.0085732,0.11431
9.13,0.0085717,0.11431
9.14,0.0085705,0.11433
9.15,0.0085694,0.11434
9.16,0.0085686,0.11437
9.17,0.008568,0.1144
9.18,0.0085675,0.11444
9.19,0.0085672,0.11449
9.2,0.008567,0.11454
9.21,0.008567,0.1146
9.22,0.008567,0.11467
9.23,0.0085671,0.11474
9.24,0.0085673,0.11481
9.25,0.0085675,0.1149
9.26,0.0085677,0.11498
9.27,0.008568,0.11507
9.28,0.0085682,0.11516
9.29,0.0085684,0.11525
9.3,0.0085686,0.11534
9.31,0.0085687,0.11543
9.32,0.0085688,0.11552
9.33,0.0085689,0.1156
9.34,0.0085688,0.11568
9.35,0.0085688,0.11576
9.36,0.0085686,0.11583
9.37,0.0085684,0.11588
9.38,0.0085682,0.11594
9.39,0.008568,0.11598
9.4,0.0085678,0.11601
9.41,0.0085677,0.11603
9.42,0.0085676,0.11604
9.43,0.0085677,0.11605
9.44,0.008568,0.11604
9.45,0.0085685,0.11602
9.46,0.0085692,0.116
9.47,0.0085702,0.11597
9.48,0.0085715,0.11593
9.49,0.008573,0.11588
9.5,0.0085748,0.11583
9.51,0.008577,0.11578
9.52,0.0085794,0.11572
9.53,0.0085822,0.11567
9.54,0.0085852,0.11562
9.55,0.0085886,0.11557
9.56,0.0085922,0.11553
9.57,0.0085961,0.11549
9.58,0.0086002,0.11546
9.59,0.0086046,0.11545
9.6,0.0086092,0.11544
9.61,0.008614,0.11545
9.62,0.008619,0.11547
9.63,0.0086241,0.11551
9.64,0.0086294,0.11556
9.65,0.0086348,0.11563
9.66,0.0086402,0.11572
9.67,0.0086457,0.11582
9.68,0.0086512,0.11595
9.69,0.0086567,0.11609
9.7,0.0086621,0.11625
9.71,0.0086675,0.11642
9.72,0.0086728,0.11662
9.73,0.0086779,0.11682
9.74,0.0086828,0.11705
9.75,0.0086876,0.11728
9.76,0.0086922,0.11753
9.77,0.0086966,0.11778
9.78,0.0087007,0.11805
9.79,0.0087046,0.11832
9.8,0.0087083,0.1186
9.81,0.0087117,0.11889
9.82,0.0087149,0.11918
9.83,0.0087178,0.11947
9.84,0.0087205,0.11977
9.85,0.008723,0.12006
9.86,0.0087252,0.12035
9.87,0.0087272,0.12064
9.88,0.0087289,0.12092
9.89,0.0087305,0.12121
9.9,0.0087319,0.12148
9.91,0.0087331,0.12176
9.92,0.008734,0.12202
9.93,0.0087349,0.12228
9.94,0.0087355,0.12253
9.95,0.008736,0.12278
9.96,0.0087363,0.12302
9.97,0.0087364,0.12325
9.98,0.0087364,0.12347
9.99,0.0087362,0.1237
10,0.0087358,0.12391
10.01,0.0087353,0.12413
10.02,0.0087346,0.12434
10.03,0.0087337,0.12455
10.04,0.0087327,0.12475
10.05,0.0087316,0.12496
10.06,0.0087302,0.12516
10.07,0.0087288,0.12536
10.08,0.0087272,0.12556
10.09,0.0087255,0.12576
10.1,0.0087237,0.12596
10.11,0.0087217,0.12616
10.12,0.0087197,0.12636
10.13,0.0087175,0.12655
10.14,0.0087153,0.12675
10.15,0.008713,0.12695
10.16,0.0087106,0.12715
10.17,0.0087082,0.12735
10.18,0.0087057,0.12755
10.19,0.0087032,0.12774
10.2,0.0087006,0.12793
10.21,0.008698,0.12811
10.22,0.0086954,0.12829
10.23,0.0086928,0.12846
10.24,0.0086901,0.12863
10.25,0.0086875,0.12879
10.26,0.0086848,0.12894
10.27,0.0086821,0.12908
10.28,0.0086794,0.12921
10.29,0.0086767,0.12933
10.3,0.008674,0.12944
10.31,0.0086713,0.12954
10.32,0.0086686,0.12963
10.33,0.0086659,0.12971
10.34,0.0086632,0.12978
10.35,0.0086605,0.12984
10.36,0.0086578,0.12989
10.37,0.008655,0.12993
10.38,0.0086522,0.12996
10.39,0.0086493,0.12998
10.4,0.0086464,0.12999
10.41,0.0086435,0.12999
10.42,0.0086405,0.12998
10.43,0.0086374,0.12997
10.44,0.0086342,0.12995
10.45,0.0086309,0.12993
10.46,0.0086275,0.1299
10.47,0.008624,0.12986
10.48,0.0086204,0.12982
10.49,0.0086167,0.12978
10.5,0.0086128,0.12974
10.51,0.0086088,0.12969
10.52,0.0086046,0.12964
10.53,0.0086002,0.12959
10.54,0.0085957,0.12953
10.55,0.0085909,0.12947
10.56,0.008586,0.12941
10.57,0.0085809,0.12935
10.58,0.0085757,0.12928
10.59,0.0085702,0.12921
10.6,0.0085646,0.12914
10.61,0.0085588,0.12906
10.62,0.0085529,0.12898
10.63,0.0085469,0.1289
10.64,0.0085407,0.12881
10.65,0.0085344,0.12872
10.66,0.0085281,0.12863
10.67,0.0085216,0.12853
10.68,0.0085152,0.12843
10.69,0.0085086,0.12833
10.7,0.008502,0.12822
10.71,0.0084954,0.12811
10.72,0.0084887,0.128
10.73,0.0084821,0.12789
10.74,0.0084754,0.12777
10.75,0.0084687,0.12765
10.76,0.008462,0.12754
10.77,0.0084553,0.12742
10.78,0.0084485,0.1273
10.79,0.0084418,0.12719
10.8,0.008435,0.12708
10.81,0.0084283,0.12697
10.82,0.0084214,0.12687
10.83,0.0084146,0.12678
10.84,0.0084077,0.12669
10.85,0.0084008,0.1266
10.86,0.0083938,0.12653
10.87,0.0083867,0.12646
10.88,0.0083796,0.1264
10.89,0.0083724,0.12635
10.9,0.0083651,0.1263
10.91,0.0083577,0.12627
10.92,0.0083501,0.12625
10.93,0.0083424,0.12624
10.94,0.0083346,0.12623
10.95,0.0083266,0.12624
10.96,0.0083184,0.12626
10.97,0.0083101,0.12629
10.98,0.0083015,0.12633
10.99,0.0082928,0.12638
11,0.0082838,0.12643
11.01,0.0082746,0.1265
11.02,0.0082651,0.12657
11.03,0.0082554,0.12665
11.04,0.0082455,0.12674
11.05,0.0082353,0.12683
11.06,0.0082249,0.12693
11.07,0.0082141,0.12703
11.08,0.0082031,0.12713
11.09,0.0081919,0.12723
11.1,0.0081803,0.12734
11.11,0.0081685,0.12745
11.12,0.0081564,0.12755
11.13,0.0081441,0.12765
11.14,0.0081314,0.12775
11.15,0.0081185,0.12785
11.16,0.0081053,0.12795
11.17,0.0080918,0.12804
11.18,0.008078,0.12813
11.19,0.008064,0.12821
11.2,0.0080497,0.12828
11.21,0.0080351,0.12835
11.22,0.0080203,0.12842
11.23,0.0080052,0.12847
11.24,0.0079898,0.12852
11.25,0.0079742,0.12857
11.26,0.0079584,0.1286
11.27,0.0079423,0.12863
11.28,0.0079259,0.12865
11.29,0.0079094,0.12866
11.3,0.0078926,0.12867
11.31,0.0078756,0.12867
11.32,0.0078585,0.12866
11.33,0.0078412,0.12864
11.34,0.0078237,0.12861
11.35,0.007806,0.12857
11.36,0.0077882,0.12852
11.37,0.0077703,0.12846
11.38,0.0077523,0.1284
11.39,0.0077342,0.12832
11.4,0.0077161,0.12823
11.41,0.0076979,0.12813
11.42,0.0076796,0.12801
11.43,0.0076613,0.12789
11.44,0.0076431,0.12776
11.45,0.0076248,0.12761
11.46,0.0076065,0.12746
11.47,0.0075883,0.12729
11.48,0.0075701,0.12712
11.49,0.0075519,0.12694
11.5,0.0075338,0.12675
11.51,0.0075158,0.12656
11.52,0.0074978,0.12636
11.53,0.0074799,0.12616
11.54,0.0074621,0.12595
11.55,0.0074443,0.12574
11.56,0.0074266,0.12553
11.57,0.007409,0.12532
11.58,0.0073915,0.12511
11.59,0.007374,0.1249
11.6,0.0073566,0.12469
11.61,0.0073392,0.12449
11.62,0.0073219,0.12428
11.63,0.0073047,0.12409
11.64,0.0072875,0.12389
11.65,0.0072704,0.12371
11.66,0.0072533,0.12352
11.67,0.0072363,0.12334
11.68,0.0072193,0.12317
11.69,0.0072023,0.123
11.7,0.0071853,0.12284
11.71,0.0071684,0.12267
11.72,0.0071515,0.12251
11.73,0.0071347,0.12236
11.74,0.0071178,0.12221
11.75,0.007101,0.12205
11.76,0.0070842,0.12191
11.77,0.0070674,0.12176
11.78,0.0070507,0.12161
11.79,0.0070339,0.12147
11.8,0.0070172,0.12133
11.81,0.0070005,0.12118
11.82,0.0069838,0.12104
11.83,0.0069672,0.1209
11.84,0.0069506,0.12075
11.85,0.006934,0.12061
11.86,0.0069174,0.12047
11.87,0.0069008,0.12033
11.88,0.0068843,0.12018
11.89,0.0068678,0.12004
11.9,0.0068513,0.1199
11.91,0.0068349,0.11976
11.92,0.0068185,0.11962
11.93,0.0068021,0.11948
11.94,0.0067858,0.11934
11.95,0.0067695,0.1192
11.96,0.0067532,0.11907
11.97,0.0067369,0.11893
11.98,0.0067206,0.11879
11.99,0.0067044,0.11866
12,0.0066882,0.11852
12.01,0.006672,0.11839
12.02,0.0066559,0.11825
12.03,0.0066397,0.11812
12.04,0.0066236,0.11799
12.05,0.0066075,0.11785
12.06,0.0065913,0.11772
12.07,0.0065753,0.11758
12.08,0.0065592,0.11745
12.09,0.0065431,0.11731
12.1,0.0065271,0.11718
12.11,0.006511,0.11704
12.12,0.006495,0.1169
12.13,0.006479,0.11675
12.14,0.0064631,0.11661
12.15,0.0064471,0.11646
12.16,0.0064312,0.11631
12.17,0.0064152,0.11615
12.18,0.0063993,0.116
12.19,0.0063834,0.11584
12.2,0.0063676,0.11568
12.21,0.0063517,0.11552
12.22,0.0063359,0.11536
12.23,0.00632,0.11519
12.24,0.0063042,0.11502
12.25,0.0062885,0.11485
12.26,0.0062727,0.11468
12.27,0.006257,0.1145
12.28,0.0062413,0.11433
12.29,0.0062256,0.11415
12.3,0.0062099,0.11398
12.31,0.0061943,0.1138
12.32,0.0061787,0.11363
12.33,0.0061631,0.11345
12.34,0.0061475,0.11328
12.35,0.006132,0.1131
12.36,0.0061166,0.11293
12.37,0.0061011,0.11276
12.38,0.0060858,0.11259
12.39,0.0060704,0.11242
12.4,0.0060551,0.11226
12.41,0.0060399,0.11209
12.42,0.0060247,0.11193
12.43,0.0060096,0.11177
12.44,0.0059945,0.11161
12.45,0.0059795,0.11146
12.46,0.0059646,0.11131
12.47,0.0059497,0.11116
12.48,0.0059349,0.11101
12.49,0.0059202,0.11086
12.5,0.0059055,0.11071
12.51,0.0058909,0.11057
12.52,0.0058764,0.11042
12.53,0.005862,0.11027
12.54,0.0058476,0.11013
12.55,0.0058334,0.10998
12.56,0.0058192,0.10984
12.57,0.0058051,0.10969
12.58,0.0057911,0.10954
12.59,0.0057772,0.10939
12.6,0.0057633,0.10924
12.61,0.0057495,0.10909
12.62,0.0057359,0.10894
12.63,0.0057223,0.10878
12.64,0.0057088,0.10863
12.65,0.0056953,0.10848
12.66,0.0056819,0.10832
12.67,0.0056687,0.10816
12.68,0.0056554,0.10801
12.69,0.0056423,0.10785
12.7,0.0056292,0.10769
12.71,0.0056162,0.10754
12.72,0.0056032,0.10738
12.73,0.0055903,0.10722
12.74,0.0055774,0.10707
12.75,0.0055646,0.10692
12.76,0.0055519,0.10676
12.77,0.0055392,0.10661
12.78,0.0055265,0.10646
12.79,0.0055139,0.10631
12.8,0.0055014,0.10616
12.81,0.0054888,0.10601
12.82,0.0054764,0.10587
12.83,0.0054639,0.10572
12.84,0.0054515,0.10557
12.85,0.0054392,0.10543
12.86,0.0054269,0.10528
12.87,0.0054147,0.10513
12.88,0.0054025,0.10499
12.89,0.0053903,0.10484
12.9,0.0053782,0.10469
12.91,0.0053662,0.10454
12.92,0.0053543,0.10439
12.93,0.0053424,0.10424
12.94,0.0053305,0.1041
12.95,0.0053187,0.10394
12.96,0.005307,0.10379
12.97,0.0052954,0.10364
12.98,0.0052838,0.10349
12.99,0.0052723,0.10334
13,0.0052608,0.10318
13.01,0.0052494,0.10303
13.02,0.005238,0.10288
13.03,0.0052268,0.10273
13.04,0.0052155,0.10257
13.05,0.0052043,0.10242
13.06,0.0051932,0.10227
13.07,0.0051821,0.10212
13.08,0.005171,0.10198
13.09,0.00516,0.10183
13.1,0.005149,0.10168
13.11,0.0051381,0.10154
13.12,0.0051272,0.1014
13.13,0.0051163,0.10125
13.14,0.0051055,0.10111
13.15,0.0050947,0.10097
13.16,0.0050839,0.10083
13.17,0.0050731,0.1007
13.18,0.0050624,0.10056
13.19,0.0050517,0.10042
13.2,0.005041,0.10029
13.21,0.0050304,0.10015
13.22,0.0050198,0.10001
13.23,0.0050092,0.099878
13.24,0.0049986,0.099742
13.25,0.0049881,0.099606
13.26,0.0049776,0.099469
13.27,0.0049671,0.099331
13.28,0.0049567,0.099194
13.29,0.0049463,0.099055
13.3,0.0049359,0.098916
13.31,0.0049256,0.098776
13.32,0.0049153,0.098635
13.33,0.004905,0.098493
13.34,0.0048948,0.09835
13.35,0.0048846,0.098207
13.36,0.0048744,0.098063
13.37,0.0048642,0.097919
13.38,0.0048541,0.097774
13.39,0.004844,0.097629
13.4,0.004834,0.097484
13.41,0.0048239,0.09734
13.42,0.0048139,0.097195
13.43,0.004804,0.097051
13.44,0.004794,0.096908
13.45,0.0047841,0.096766
13.46,0.0047742,0.096626
13.47,0.0047643,0.096487
13.48,0.0047544,0.096349
13.49,0.0047446,0.096213
13.5,0.0047347,0.096079
13.51,0.0047249,0.095948
13.52,0.0047151,0.095819
13.53,0.0047053,0.095692
13.54,0.0046956,0.095568
13.55,0.0046858,0.095447
13.56,0.0046761,0.095328
13.57,0.0046664,0.095212
13.58,0.0046567,0.095099
13.59,0.004647,0.094988
13.6,0.0046373,0.094879
13.61,0.0046276,0.094773
13.62,0.0046179,0.094668
13.63,0.0046083,0.094565
13.64,0.0045987,0.094463
13.65,0.004589,0.094363
13.66,0.0045794,0.094263
13.67,0.0045698,0.094163
13.68,0.0045603,0.094065
13.69,0.0045507,0.093966
13.7,0.0045411,0.093868
13.71,0.0045316,0.09377
13.72,0.0045221,0.093672
13.73,0.0045126,0.093573
13.74,0.0045031,0.093474
13.75,0.0044937,0.093375
13.76,0.0044842,0.093275
13.77,0.0044748,0.093174
13.78,0.0044654,0.093073
13.79,0.0044561,0.092971
13.8,0.0044467,0.092868
13.81,0.0044374,0.092764
13.82,0.0044281,0.09266
13.83,0.0044189,0.092555
13.84,0.0044097,0.092448
13.85,0.0044005,0.092341
13.86,0.0043914,0.092233
13.87,0.0043823,0.092124
13.88,0.0043732,0.092014
13.89,0.0043642,0.091903
13.9,0.0043552,0.091791
13.91,0.0043463,0.091678
13.92,0.0043374,0.091563
13.93,0.0043285,0.091447
13.94,0.0043197,0.091331
13.95,0.004311,0.091213
13.96,0.0043023,0.091094
13.97,0.0042937,0.090975
13.98,0.0042851,0.090854
13.99,0.0042766,0.090732
14,0.0042681,0.09061
14.01,0.0042597,0.090486
14.02,0.0042513,0.090363
14.03,0.004243,0.090238
14.04,0.0042348,0.090114
14.05,0.0042266,0.08999
14.06,0.0042184,0.089866
14.07,0.0042104,0.089742
14.08,0.0042023,0.089619
14.09,0.0041944,0.089496
14.1,0.0041865,0.089374
14.11,0.0041786,0.089253
14.12,0.0041708,0.089133
14.13,0.0041631,0.089013
14.14,0.0041554,0.088895
14.15,0.0041478,0.088778
14.16,0.0041402,0.088661
14.17,0.0041326,0.088547
14.18,0.0041251,0.088433
14.19,0.0041177,0.088321
14.2,0.0041103,0.08821
14.21,0.0041029,0.088101
14.22,0.0040956,0.087994
14.23,0.0040883,0.087887
14.24,0.004081,0.087782
14.25,0.0040738,0.087679
14.26,0.0040666,0.087576
14.27,0.0040594,0.087476
14.28,0.0040523,0.087376
14.29,0.0040451,0.087279
14.3,0.0040381,0.087182
14.31,0.004031,0.087088
14.32,0.0040239,0.086994
14.33,0.0040169,0.086903
14.34,0.0040099,0.086812
14.35,0.0040029,0.086723
14.36,0.003996,0.086635
14.37,0.003989,0.086549
14.38,0.0039821,0.086464
14.39,0.0039752,0.08638
14.4,0.0039683,0.086298
14.41,0.0039614,0.086216
14.42,0.0039545,0.086136
14.43,0.0039477,0.086056
14.44,0.0039409,0.085977
14.45,0.003934,0.085899
14.46,0.0039272,0.085822
14.47,0.0039205,0.085745
14.48,0.0039137,0.085668
14.49,0.0039069,0.085591
14.5,0.0039002,0.085514
14.51,0.0038935,0.085437
14.52,0.0038868,0.085359
14.53,0.0038801,0.085281
14.54,0.0038735,0.085202
14.55,0.0038669,0.085122
14.56,0.0038603,0.08504
14.57,0.0038537,0.084958
14.58,0.0038471,0.084874
14.59,0.0038406,0.084788
14.6,0.0038341,0.084701
14.61,0.0038276,0.084612
14.62,0.0038211,0.084521
14.63,0.0038146,0.084429
14.64,0.0038082,0.084334
14.65,0.0038018,0.084238
14.66,0.0037954,0.084141
14.67,0.0037891,0.084041
14.68,0.0037827,0.083941
14.69,0.0037764,0.083838
14.7,0.0037701,0.083735
14.71,0.0037638,0.08363
14.72,0.0037575,0.083524
14.73,0.0037513,0.083418
14.74,0.003745,0.08331
14.75,0.0037388,0.083202
14.76,0.0037326,0.083093
14.77,0.0037264,0.082985
14.78,0.0037202,0.082876
14.79,0.0037141,0.082767
14.8,0.0037079,0.082658
14.81,0.0037017,0.08255
14.82,0.0036956,0.082443
14.83,0.0036895,0.082336
14.84,0.0036833,0.08223
14.85,0.0036772,0.082125
14.86,0.0036711,0.08202
14.87,0.003665,0.081916
14.88,0.003659,0.081813
14.89,0.0036529,0.08171
14.9,0.0036468,0.081608
14.91,0.0036408,0.081506
14.92,0.0036348,0.081405
14.93,0.0036287,0.081354
14.94,0.0036227,0.081303
14.95,0.0036168,0.081253
14.96,0.0036108,0.081203
14.97,0.0036048,0.081153
14.98,0.0035989,0.081104
14.99,0.003593,0.081054
15,0.0035871,0.081005
15.01,0.0035813,0.080956


==> figs/data/tgv_enst_acm_p3.csv <==
t20,en20,t22,en22,t24,en24,t26,en26,t28,en28,t30,en30,t32,en32,t34,en34,t36,en36,t38,en38,t40,en40,t42,en42,t44,en44,t46,en46,t48,en48,t50,en50,t52,en52,t54,en54,t56,en56,t58,en58,t60,en60,t62,en62,t64,en64,t66,en66,t68,en68,t70,en70,t72,en72,t74,en74,t76,en76,t78,en78,t80,en80
7.5,0.0078118,7.5,0.0078127,7.5,0.0078137,7.5,0.0078142,7.5,0.0078149,7.5,0.0078149,7.5,0.0078154,7.5,0.0078163,7.5,0.0078165,7.5,0.0078167,7.5,0.0078163,7.5,0.0078163,7.5,0.0078157,7.5,0.0078155,7.5,0.0078146,7.5,0.0078136,7.5,0.007813,7.5,0.0078123,7.5,0.0078119,7.5,0.0078111,7.5,0.0078105,7.5,0.0078102,7.5,0.00781,7.5,0.0078095,7.5,0.0078091,7.5,0.0078087,7.5,0.0078081,7.5,0.0078078,7.5,0.0078074,7.5,0.007807,7.5,0.0078069
7.51,0.007841,7.51,0.0078421,7.51,0.0078431,7.51,0.0078436,7.51,0.0078444,7.51,0.0078445,7.51,0.0078451,7.51,0.007846,7.51,0.0078463,7.51,0.0078466,7.51,0.0078462,7.51,0.0078463,7.51,0.0078457,7.51,0.0078456,7.51,0.0078447,7.51,0.0078437,7.51,0.0078432,7.51,0.0078425,7.51,0.0078421,7.51,0.0078414,7.51,0.0078408,7.51,0.0078405,7.51,0.0078403,7.51,0.0078398,7.51,0.0078394,7.51,0.007839,7.51,0.0078385,7.51,0.0078382,7.51,0.0078378,7.51,0.0078374,7.51,0.0078373
7.52,0.0078705,7.52,0.0078717,7.52,0.0078728,7.52,0.0078734,7.52,0.0078743,7.52,0.0078744,7.52,0.0078751,7.52,0.007876,7.52,0.0078764,7.52,0.0078767,7.52,0.0078764,7.52,0.0078765,7.52,0.0078759,7.52,0.0078759,7.52,0.007875,7.52,0.007874,7.52,0.0078735,7.52,0.0078729,7.52,0.0078725,7.52,0.0078718,7.52,0.0078713,7.52,0.007871,7.52,0.0078709,7.52,0.0078704,7.52,0.00787,7.52,0.0078697,7.52,0.0078691,7.52,0.0078689,7.52,0.0078685,7.52,0.0078681,7.52,0.007868
7.53,0.0079002,7.53,0.0079015,7.53,0.0079027,7.53,0.0079033,7.53,0.0079043,7.53,0.0079045,7.53,0.0079052,7.53,0.0079062,7.53,0.0079066,7.53,0.0079069,7.53,0.0079067,7.53,0.0079068,7.53,0.0079063,7.53,0.0079063,7.53,0.0079055,7.53,0.0079046,7.53,0.0079041,7.53,0.0079035,7.53,0.0079031,7.53,0.0079025,7.53,0.0079019,7.53,0.0079017,7.53,0.0079016,7.53,0.0079011,7.53,0.0079008,7.53,0.0079005,7.53,0.0079,7.53,0.0078997,7.53,0.0078994,7.53,0.007899,7.53,0.0078989
7.54,0.00793,7.54,0.0079314,7.54,0.0079327,7.54,0.0079333,7.54,0.0079343,7.54,0.0079346,7.54,0.0079353,7.54,0.0079364,7.54,0.0079368,7.54,0.0079372,7.54,0.007937,7.54,0.0079372,7.54,0.0079368,7.54,0.0079368,7.54,0.0079361,7.54,0.0079351,7.54,0.0079347,7.54,0.0079341,7.54,0.0079338,7.54,0.0079332,7.54,0.0079327,7.54,0.0079325,7.54,0.0079324,7.54,0.007932,7.54,0.0079317,7.54,0.0079314,7.54,0.0079309,7.54,0.0079307,7.54,0.0079303,7.54,0.00793,7.54,0.0079299
7.55,0.0079598,7.55,0.0079612,7.55,0.0079627,7.55,0.0079633,7.55,0.0079644,7.55,0.0079646,7.55,0.0079655,7.55,0.0079665,7.55,0.007967,7.55,0.0079674,7.55,0.0079673,7.55,0.0079676,7.55,0.0079671,7.55,0.0079673,7.55,0.0079665,7.55,0.0079656,7.55,0.0079652,7.55,0.0079647,7.55,0.0079644,7.55,0.0079638,7.55,0.0079634,7.55,0.0079632,7.55,0.0079632,7.55,0.0079628,7.55,0.0079625,7.55,0.0079622,7.55,0.0079618,7.55,0.0079616,7.55,0.0079613,7.55,0.0079609,7.55,0.0079609
7.56,0.0079896,7.56,0.007991,7.56,0.0079925,7.56,0.0079932,7.56,0.0079943,7.56,0.0079946,7.56,0.0079954,7.56,0.0079965,7.56,0.0079971,7.56,0.0079975,7.56,0.0079974,7.56,0.0079978,7.56,0.0079974,7.56,0.0079976,7.56,0.0079969,7.56,0.007996,7.56,0.0079957,7.56,0.0079952,7.56,0.0079949,7.56,0.0079944,7.56,0.0079939,7.56,0.0079938,7.56,0.0079938,7.56,0.0079934,7.56,0.0079932,7.56,0.007993,7.56,0.0079925,7.56,0.0079923,7.56,0.0079921,7.56,0.0079917,7.56,0.0079918
7.57,0.0080192,7.57,0.0080206,7.57,0.0080222,7.57,0.0080229,7.57,0.008024,7.57,0.0080243,7.57,0.0080252,7.57,0.0080263,7.57,0.0080269,7.57,0.0080274,7.57,0.0080274,7.57,0.0080277,7.57,0.0080274,7.57,0.0080276,7.57,0.008027,7.57,0.0080262,7.57,0.0080258,7.57,0.0080254,7.57,0.0080252,7.57,0.0080247,7.57,0.0080243,7.57,0.0080242,7.57,0.0080243,7.57,0.0080239,7.57,0.0080237,7.57,0.0080235,7.57,0.0080231,7.57,0.0080229,7.57,0.0080227,7.57,0.0080224,7.57,0.0080224
7.58,0.0080485,7.58,0.0080499,7.58,0.0080516,7.58,0.0080523,7.58,0.0080534,7.58,0.0080537,7.58,0.0080546,7.58,0.0080558,7.58,0.0080564,7.58,0.008057,7.58,0.008057,7.58,0.0080574,7.58,0.0080571,7.58,0.0080574,7.58,0.0080568,7.58,0.008056,7.58,0.0080557,7.58,0.0080553,7.58,0.0080552,7.58,0.0080547,7.58,0.0080543,7.58,0.0080542,7.58,0.0080544,7.58,0.008054,7.58,0.0080538,7.58,0.0080537,7.58,0.0080533,7.58,0.0080532,7.58,0.008053,7.58,0.0080527,7.58,0.0080528
7.59,0.0080775,7.59,0.0080789,7.59,0.0080806,7.59,0.0080813,7.59,0.0080824,7.59,0.0080828,7.59,0.0080837,7.59,0.0080849,7.59,0.0080855,7.59,0.0080862,7.59,0.0080862,7.59,0.0080867,7.59,0.0080864,7.59,0.0080868,7.59,0.0080862,7.59,0.0080855,7.59,0.0080852,7.59,0.0080849,7.59,0.0080847,7.59,0.0080843,7.59,0.008084,7.59,0.0080839,7.59,0.0080841,7.59,0.0080838,7.59,0.0080837,7.59,0.0080835,7.59,0.0080832,7.59,0.0080831,7.59,0.0080829,7.59,0.0080827,7.59,0.0080828
7.6,0.0081061,7.6,0.0081074,7.6,0.0081092,7.6,0.0081099,7.6,0.008111,7.6,0.0081114,7.6,0.0081124,7.6,0.0081135,7.6,0.0081142,7.6,0.0081149,7.6,0.008115,7.6,0.0081155,7.6,0.0081153,7.6,0.0081157,7.6,0.0081152,7.6,0.0081145,7.6,0.0081143,7.6,0.008114,7.6,0.0081139,7.6,0.0081135,7.6,0.0081132,7.6,0.0081132,7.6,0.0081134,7.6,0.0081131,7.6,0.008113,7.6,0.0081129,7.6,0.0081126,7.6,0.0081126,7.6,0.0081124,7.6,0.0081122,7.6,0.0081124
7.61,0.0081342,7.61,0.0081355,7.61,0.0081373,7.61,0.008138,7.61,0.0081392,7.61,0.0081395,7.61,0.0081405,7.61,0.0081417,7.61,0.0081424,7.61,0.0081432,7.61,0.0081433,7.61,0.0081439,7.61,0.0081437,7.61,0.0081442,7.61,0.0081437,7.61,0.0081431,7.61,0.0081429,7.61,0.0081426,7.61,0.0081426,7.61,0.0081423,7.61,0.008142,7.61,0.008142,7.61,0.0081423,7.61,0.008142,7.61,0.008142,7.61,0.0081419,7.61,0.0081416,7.61,0.0081416,7.61,0.0081415,7.61,0.0081413,7.61,0.0081415
7.62,0.0081618,7.62,0.0081631,7.62,0.0081649,7.62,0.0081656,7.62,0.0081668,7.62,0.0081672,7.62,0.0081682,7.62,0.0081694,7.62,0.0081701,7.62,0.0081709,7.62,0.0081711,7.62,0.0081717,7.62,0.0081716,7.62,0.0081721,7.62,0.0081718,7.62,0.0081712,7.62,0.008171,7.62,0.0081708,7.62,0.0081708,7.62,0.0081705,7.62,0.0081703,7.62,0.0081704,7.62,0.0081706,7.62,0.0081705,7.62,0.0081704,7.62,0.0081704,7.62,0.0081701,7.62,0.0081701,7.62,0.0081701,7.62,0.0081699,7.62,0.0081701
7.63,0.0081888,7.63,0.0081901,7.63,0.0081919,7.63,0.0081927,7.63,0.0081939,7.63,0.0081943,7.63,0.0081953,7.63,0.0081965,7.63,0.0081973,7.63,0.0081982,7.63,0.0081984,7.63,0.0081991,7.63,0.008199,7.63,0.0081996,7.63,0.0081993,7.63,0.0081988,7.63,0.0081986,7.63,0.0081985,7.63,0.0081985,7.63,0.0081983,7.63,0.0081981,7.63,0.0081982,7.63,0.0081985,7.63,0.0081984,7.63,0.0081984,7.63,0.0081984,7.63,0.0081982,7.63,0.0081982,7.63,0.0081982,7.63,0.0081981,7.63,0.0081983
7.64,0.0082153,7.64,0.0082165,7.64,0.0082184,7.64,0.0082192,7.64,0.0082204,7.64,0.0082208,7.64,0.0082219,7.64,0.0082232,7.64,0.008224,7.64,0.0082249,7.64,0.0082252,7.64,0.008226,7.64,0.0082259,7.64,0.0082266,7.64,0.0082264,7.64,0.0082259,7.64,0.0082258,7.64,0.0082257,7.64,0.0082258,7.64,0.0082256,7.64,0.0082254,7.64,0.0082256,7.64,0.008226,7.64,0.0082258,7.64,0.0082259,7.64,0.0082259,7.64,0.0082257,7.64,0.0082258,7.64,0.0082258,7.64,0.0082257,7.64,0.008226
7.65,0.0082412,7.65,0.0082424,7.65,0.0082444,7.65,0.0082452,7.65,0.0082465,7.65,0.0082469,7.65,0.008248,7.65,0.0082493,7.65,0.0082502,7.65,0.0082512,7.65,0.0082515,7.65,0.0082524,7.65,0.0082523,7.65,0.0082531,7.65,0.0082529,7.65,0.0082525,7.65,0.0082525,7.65,0.0082524,7.65,0.0082525,7.65,0.0082524,7.65,0.0082523,7.65,0.0082525,7.65,0.0082529,7.65,0.0082529,7.65,0.0082529,7.65,0.008253,7.65,0.0082528,7.65,0.008253,7.65,0.008253,7.65,0.0082529,7.65,0.0082533
7.66,0.0082666,7.66,0.0082678,7.66,0.0082698,7.66,0.0082707,7.66,0.0082721,7.66,0.0082725,7.66,0.0082737,7.66,0.008275,7.66,0.008276,7.66,0.008277,7.66,0.0082774,7.66,0.0082783,7.66,0.0082784,7.66,0.0082792,7.66,0.0082791,7.66,0.0082787,7.66,0.0082787,7.66,0.0082787,7.66,0.0082789,7.66,0.0082788,7.66,0.0082787,7.66,0.008279,7.66,0.0082795,7.66,0.0082795,7.66,0.0082796,7.66,0.0082796,7.66,0.0082795,7.66,0.0082797,7.66,0.0082798,7.66,0.0082797,7.66,0.0082801
7.67,0.0082915,7.67,0.0082927,7.67,0.0082948,7.67,0.0082958,7.67,0.0082972,7.67,0.0082977,7.67,0.0082989,7.67,0.0083003,7.67,0.0083014,7.67,0.0083025,7.67,0.0083029,7.67,0.0083039,7.67,0.008304,7.67,0.0083049,7.67,0.0083049,7.67,0.0083046,7.67,0.0083046,7.67,0.0083046,7.67,0.0083049,7.67,0.0083049,7.67,0.0083048,7.67,0.0083051,7.67,0.0083057,7.67,0.0083057,7.67,0.0083058,7.67,0.0083059,7.67,0.0083058,7.67,0.008306,7.67,0.0083061,7.67,0.0083061,7.67,0.0083065
7.68,0.0083159,7.68,0.0083172,7.68,0.0083194,7.68,0.0083205,7.68,0.008322,7.68,0.0083225,7.68,0.0083238,7.68,0.0083253,7.68,0.0083264,7.68,0.0083276,7.68,0.0083281,7.68,0.0083292,7.68,0.0083293,7.68,0.0083303,7.68,0.0083304,7.68,0.0083301,7.68,0.0083302,7.68,0.0083303,7.68,0.0083305,7.68,0.0083306,7.68,0.0083306,7.68,0.0083309,7.68,0.0083315,7.68,0.0083315,7.68,0.0083317,7.68,0.0083318,7.68,0.0083318,7.68,0.008332,7.68,0.0083321,7.68,0.0083322,7.68,0.0083326
7.69,0.00834,7.69,0.0083414,7.69,0.0083437,7.69,0.0083449,7.69,0.0083464,7.69,0.0083471,7.69,0.0083484,7.69,0.0083499,7.69,0.0083512,7.69,0.0083524,7.69,0.008353,7.69,0.0083542,7.69,0.0083544,7.69,0.0083555,7.69,0.0083555,7.69,0.0083553,7.69,0.0083555,7.69,0.0083556,7.69,0.0083559,7.69,0.008356,7.69,0.008356,7.69,0.0083564,7.69,0.008357,7.69,0.0083571,7.69,0.0083573,7.69,0.0083574,7.69,0.0083574,7.69,0.0083577,7.69,0.0083578,7.69,0.0083579,7.69,0.0083583
7.7,0.0083639,7.7,0.0083653,7.7,0.0083677,7.7,0.008369,7.7,0.0083707,7.7,0.0083714,7.7,0.0083728,7.7,0.0083744,7.7,0.0083757,7.7,0.0083771,7.7,0.0083778,7.7,0.0083789,7.7,0.0083792,7.7,0.0083804,7.7,0.0083805,7.7,0.0083803,7.7,0.0083805,7.7,0.0083807,7.7,0.008381,7.7,0.0083811,7.7,0.0083812,7.7,0.0083816,7.7,0.0083823,7.7,0.0083824,7.7,0.0083826,7.7,0.0083828,7.7,0.0083828,7.7,0.0083831,7.7,0.0083832,7.7,0.0083833,7.7,0.0083838
7.71,0.0083875,7.71,0.0083891,7.71,0.0083916,7.71,0.008393,7.71,0.0083948,7.71,0.0083957,7.71,0.0083971,7.71,0.0083988,7.71,0.0084002,7.71,0.0084016,7.71,0.0084024,7.71,0.0084036,7.71,0.0084039,7.71,0.0084051,7.71,0.0084053,7.71,0.0084052,7.71,0.0084054,7.71,0.0084056,7.71,0.008406,7.71,0.0084061,7.71,0.0084062,7.71,0.0084066,7.71,0.0084073,7.71,0.0084074,7.71,0.0084077,7.71,0.0084079,7.71,0.0084079,7.71,0.0084082,7.71,0.0084084,7.71,0.0084084,7.71,0.0084089
7.72,0.0084111,7.72,0.0084129,7.72,0.0084154,7.72,0.008417,7.72,0.0084189,7.72,0.0084198,7.72,0.0084214,7.72,0.0084231,7.72,0.0084246,7.72,0.008426,7.72,0.0084269,7.72,0.0084282,7.72,0.0084285,7.72,0.0084298,7.72,0.00843,7.72,0.0084299,7.72,0.0084301,7.72,0.0084304,7.72,0.0084308,7.72,0.0084309,7.72,0.008431,7.72,0.0084315,7.72,0.0084322,7.72,0.0084323,7.72,0.0084326,7.72,0.0084328,7.72,0.0084328,7.72,0.0084331,7.72,0.0084333,7.72,0.0084334,7.72,0.0084339
7.73,0.0084347,7.73,0.0084366,7.73,0.0084393,7.73,0.008441,7.73,0.008443,7.73,0.008444,7.73,0.0084456,7.73,0.0084475,7.73,0.008449,7.73,0.0084505,7.73,0.0084514,7.73,0.0084527,7.73,0.0084531,7.73,0.0084544,7.73,0.0084547,7.73,0.0084545,7.73,0.0084548,7.73,0.0084551,7.73,0.0084555,7.73,0.0084556,7.73,0.0084558,7.73,0.0084562,7.73,0.008457,7.73,0.0084571,7.73,0.0084574,7.73,0.0084576,7.73,0.0084576,7.73,0.0084579,7.73,0.0084581,7.73,0.0084582,7.73,0.0084587
7.74,0.0084583,7.74,0.0084604,7.74,0.0084632,7.74,0.008465,7.74,0.0084672,7.74,0.0084683,7.74,0.00847,7.74,0.0084718,7.74,0.0084734,7.74,0.008475,7.74,0.0084759,7.74,0.0084773,7.74,0.0084777,7.74,0.008479,7.74,0.0084793,7.74,0.0084792,7.74,0.0084795,7.74,0.0084797,7.74,0.0084802,7.74,0.0084803,7.74,0.0084804,7.74,0.0084809,7.74,0.0084816,7.74,0.0084818,7.74,0.0084821,7.74,0.0084823,7.74,0.0084823,7.74,0.0084826,7.74,0.0084827,7.74,0.0084828,7.74,0.0084833
7.75,0.0084821,7.75,0.0084844,7.75,0.0084873,7.75,0.0084893,7.75,0.0084915,7.75,0.0084927,7.75,0.0084944,7.75,0.0084964,7.75,0.008498,7.75,0.0084996,7.75,0.0085005,7.75,0.0085019,7.75,0.0085023,7.75,0.0085037,7.75,0.008504,7.75,0.0085038,7.75,0.0085041,7.75,0.0085044,7.75,0.0085048,7.75,0.008505,7.75,0.0085051,7.75,0.0085055,7.75,0.0085063,7.75,0.0085064,7.75,0.0085067,7.75,0.0085069,7.75,0.0085069,7.75,0.0085072,7.75,0.0085073,7.75,0.0085074,7.75,0.0085079
7.76,0.0085061,7.76,0.0085086,7.76,0.0085116,7.76,0.0085137,7.76,0.0085159,7.76,0.0085172,7.76,0.008519,7.76,0.008521,7.76,0.0085226,7.76,0.0085243,7.76,0.0085252,7.76,0.0085266,7.76,0.008527,7.76,0.0085284,7.76,0.0085287,7.76,0.0085285,7.76,0.0085288,7.76,0.0085291,7.76,0.0085295,7.76,0.0085296,7.76,0.0085297,7.76,0.0085302,7.76,0.0085309,7.76,0.008531,7.76,0.0085313,7.76,0.0085315,7.76,0.0085315,7.76,0.0085317,7.76,0.0085319,7.76,0.0085319,7.76,0.0085324
7.77,0.0085304,7.77,0.0085331,7.77,0.0085361,7.77,0.0085383,7.77,0.0085406,7.77,0.008542,7.77,0.0085438,7.77,0.0085458,7.77,0.0085475,7.77,0.0085491,7.77,0.00855,7.77,0.0085514,7.77,0.0085518,7.77,0.0085532,7.77,0.0085535,7.77,0.0085533,7.77,0.0085536,7.77,0.0085538,7.77,0.0085542,7.77,0.0085543,7.77,0.0085544,7.77,0.0085549,7.77,0.0085556,7.77,0.0085557,7.77,0.0085559,7.77,0.008556,7.77,0.008556,7.77,0.0085563,7.77,0.0085564,7.77,0.0085564,7.77,0.0085569
7.78,0.0085549,7.78,0.0085578,7.78,0.0085609,7.78,0.0085631,7.78,0.0085655,7.78,0.008567,7.78,0.0085688,7.78,0.0085708,7.78,0.0085725,7.78,0.0085741,7.78,0.008575,7.78,0.0085764,7.78,0.0085767,7.78,0.0085781,7.78,0.0085784,7.78,0.0085782,7.78,0.0085784,7.78,0.0085787,7.78,0.008579,7.78,0.0085791,7.78,0.0085792,7.78,0.0085796,7.78,0.0085803,7.78,0.0085803,7.78,0.0085806,7.78,0.0085807,7.78,0.0085807,7.78,0.0085809,7.78,0.008581,7.78,0.008581,7.78,0.0085814
7.79,0.0085798,7.79,0.0085828,7.79,0.008586,7.79,0.0085882,7.79,0.0085907,7.79,0.0085921,7.79,0.008594,7.79,0.008596,7.79,0.0085976,7.79,0.0085992,7.79,0.0086001,7.79,0.0086015,7.79,0.0086018,7.79,0.0086032,7.79,0.0086034,7.79,0.0086032,7.79,0.0086034,7.79,0.0086036,7.79,0.008604,7.79,0.008604,7.79,0.008604,7.79,0.0086044,7.79,0.0086051,7.79,0.0086051,7.79,0.0086053,7.79,0.0086054,7.79,0.0086054,7.79,0.0086055,7.79,0.0086056,7.79,0.0086056,7.79,0.0086061
7.8,0.0086049,7.8,0.008608,7.8,0.0086113,7.8,0.0086135,7.8,0.008616,7.8,0.0086175,7.8,0.0086194,7.8,0.0086213,7.8,0.008623,7.8,0.0086246,7.8,0.0086254,7.8,0.0086267,7.8,0.008627,7.8,0.0086284,7.8,0.0086286,7.8,0.0086283,7.8,0.0086285,7.8,0.0086287,7.8,0.008629,7.8,0.008629,7.8,0.008629,7.8,0.0086294,7.8,0.00863,7.8,0.00863,7.8,0.0086302,7.8,0.0086303,7.8,0.0086302,7.8,0.0086303,7.8,0.0086304,7.8,0.0086304,7.8,0.0086308
7.81,0.0086303,7.81,0.0086335,7.81,0.0086368,7.81,0.008639,7.81,0.0086416,7.81,0.008643,7.81,0.0086449,7.81,0.0086469,7.81,0.0086485,7.81,0.00865,7.81,0.0086508,7.81,0.0086521,7.81,0.0086524,7.81,0.0086537,7.81,0.0086539,7.81,0.0086536,7.81,0.0086537,7.81,0.0086539,7.81,0.0086542,7.81,0.0086542,7.81,0.0086542,7.81,0.0086545,7.81,0.0086551,7.81,0.0086551,7.81,0.0086553,7.81,0.0086553,7.81,0.0086552,7.81,0.0086553,7.81,0.0086554,7.81,0.0086553,7.81,0.0086557
7.82,0.0086559,7.82,0.0086593,7.82,0.0086626,7.82,0.0086648,7.82,0.0086673,7.82,0.0086688,7.82,0.0086706,7.82,0.0086726,7.82,0.0086742,7.82,0.0086757,7.82,0.0086765,7.82,0.0086777,7.82,0.0086779,7.82,0.0086793,7.82,0.0086794,7.82,0.0086791,7.82,0.0086792,7.82,0.0086793,7.82,0.0086796,7.82,0.0086796,7.82,0.0086795,7.82,0.0086798,7.82,0.0086805,7.82,0.0086804,7.82,0.0086805,7.82,0.0086806,7.82,0.0086804,7.82,0.0086805,7.82,0.0086806,7.82,0.0086805,7.82,0.0086809
7.83,0.0086818,7.83,0.0086852,7.83,0.0086885,7.83,0.0086907,7.83,0.0086933,7.83,0.0086947,7.83,0.0086966,7.83,0.0086985,7.83,0.0087001,7.83,0.0087015,7.83,0.0087023,7.83,0.0087035,7.83,0.0087037,7.83,0.008705,7.83,0.0087052,7.83,0.0087048,7.83,0.0087048,7.83,0.008705,7.83,0.0087052,7.83,0.0087052,7.83,0.0087051,7.83,0.0087054,7.83,0.008706,7.83,0.008706,7.83,0.0087061,7.83,0.0087061,7.83,0.008706,7.83,0.008706,7.83,0.008706,7.83,0.0087059,7.83,0.0087063
7.84,0.0087079,7.84,0.0087114,7.84,0.0087147,7.84,0.0087168,7.84,0.0087194,7.84,0.0087209,7.84,0.0087227,7.84,0.0087246,7.84,0.0087262,7.84,0.0087276,7.84,0.0087283,7.84,0.0087295,7.84,0.0087297,7.84,0.008731,7.84,0.0087312,7.84,0.0087307,7.84,0.0087308,7.84,0.0087309,7.84,0.0087312,7.84,0.0087311,7.84,0.008731,7.84,0.0087313,7.84,0.0087319,7.84,0.0087319,7.84,0.0087319,7.84,0.008732,7.84,0.0087318,7.84,0.0087319,7.84,0.0087319,7.84,0.0087317,7.84,0.0087321
7.85,0.0087342,7.85,0.0087378,7.85,0.0087411,7.85,0.0087432,7.85,0.0087458,7.85,0.0087473,7.85,0.0087491,7.85,0.008751,7.85,0.0087525,7.85,0.008754,7.85,0.0087547,7.85,0.0087559,7.85,0.008756,7.85,0.0087573,7.85,0.0087575,7.85,0.008757,7.85,0.0087571,7.85,0.0087572,7.85,0.0087574,7.85,0.0087574,7.85,0.0087573,7.85,0.0087576,7.85,0.0087582,7.85,0.0087581,7.85,0.0087582,7.85,0.0087582,7.85,0.008758,7.85,0.0087581,7.85,0.0087581,7.85,0.0087579,7.85,0.0087583
7.86,0.0087608,7.86,0.0087644,7.86,0.0087678,7.86,0.0087699,7.86,0.0087725,7.86,0.008774,7.86,0.0087758,7.86,0.0087777,7.86,0.0087792,7.86,0.0087807,7.86,0.0087814,7.86,0.0087825,7.86,0.0087827,7.86,0.008784,7.86,0.0087841,7.86,0.0087837,7.86,0.0087837,7.86,0.0087838,7.86,0.0087841,7.86,0.008784,7.86,0.0087839,7.86,0.0087842,7.86,0.0087848,7.86,0.0087847,7.86,0.0087848,7.86,0.0087848,7.86,0.0087846,7.86,0.0087847,7.86,0.0087847,7.86,0.0087846,7.86,0.0087849
7.87,0.0087877,7.87,0.0087913,7.87,0.0087947,7.87,0.0087968,7.87,0.0087994,7.87,0.0088009,7.87,0.0088027,7.87,0.0088047,7.87,0.0088062,7.87,0.0088077,7.87,0.0088084,7.87,0.0088096,7.87,0.0088097,7.87,0.008811,7.87,0.0088111,7.87,0.0088107,7.87,0.0088107,7.87,0.0088109,7.87,0.0088111,7.87,0.0088111,7.87,0.008811,7.87,0.0088113,7.87,0.0088119,7.87,0.0088118,7.87,0.0088119,7.87,0.0088119,7.87,0.0088117,7.87,0.0088118,7.87,0.0088117,7.87,0.0088116,7.87,0.008812
7.88,0.0088148,7.88,0.0088185,7.88,0.0088219,7.88,0.008824,7.88,0.0088267,7.88,0.0088282,7.88,0.0088301,7.88,0.008832,7.88,0.0088336,7.88,0.008835,7.88,0.0088358,7.88,0.008837,7.88,0.0088371,7.88,0.0088384,7.88,0.0088385,7.88,0.0088381,7.88,0.0088382,7.88,0.0088383,7.88,0.0088386,7.88,0.0088386,7.88,0.0088385,7.88,0.0088388,7.88,0.0088394,7.88,0.0088393,7.88,0.0088394,7.88,0.0088394,7.88,0.0088392,7.88,0.0088393,7.88,0.0088392,7.88,0.0088391,7.88,0.0088395
7.89,0.0088422,7.89,0.008846,7.89,0.0088494,7.89,0.0088516,7.89,0.0088542,7.89,0.0088558,7.89,0.0088577,7.89,0.0088597,7.89,0.0088613,7.89,0.0088628,7.89,0.0088635,7.89,0.0088647,7.89,0.0088649,7.89,0.0088662,7.89,0.0088664,7.89,0.0088659,7.89,0.008866,7.89,0.0088662,7.89,0.0088665,7.89,0.0088664,7.89,0.0088664,7.89,0.0088667,7.89,0.0088673,7.89,0.0088672,7.89,0.0088673,7.89,0.0088673,7.89,0.0088671,7.89,0.0088672,7.89,0.0088672,7.89,0.0088671,7.89,0.0088674
7.9,0.0088699,7.9,0.0088737,7.9,0.0088773,7.9,0.0088794,7.9,0.0088822,7.9,0.0088838,7.9,0.0088857,7.9,0.0088878,7.9,0.0088894,7.9,0.0088909,7.9,0.0088916,7.9,0.0088929,7.9,0.008893,7.9,0.0088944,7.9,0.0088945,7.9,0.0088941,7.9,0.0088942,7.9,0.0088944,7.9,0.0088947,7.9,0.0088947,7.9,0.0088946,7.9,0.008895,7.9,0.0088956,7.9,0.0088955,7.9,0.0088956,7.9,0.0088956,7.9,0.0088955,7.9,0.0088956,7.9,0.0088955,7.9,0.0088954,7.9,0.0088958
7.91,0.0088979,7.91,0.0089018,7.91,0.0089054,7.91,0.0089076,7.91,0.0089104,7.91,0.0089121,7.91,0.008914,7.91,0.0089161,7.91,0.0089178,7.91,0.0089193,7.91,0.0089201,7.91,0.0089213,7.91,0.0089215,7.91,0.0089229,7.91,0.008923,7.91,0.0089227,7.91,0.0089228,7.91,0.008923,7.91,0.0089233,7.91,0.0089233,7.91,0.0089233,7.91,0.0089236,7.91,0.0089243,7.91,0.0089242,7.91,0.0089243,7.91,0.0089244,7.91,0.0089242,7.91,0.0089243,7.91,0.0089243,7.91,0.0089242,7.91,0.0089246
7.92,0.0089261,7.92,0.0089301,7.92,0.0089338,7.92,0.008936,7.92,0.0089388,7.92,0.0089406,7.92,0.0089426,7.92,0.0089447,7.92,0.0089464,7.92,0.0089479,7.92,0.0089487,7.92,0.00895,7.92,0.0089502,7.92,0.0089516,7.92,0.0089518,7.92,0.0089515,7.92,0.0089516,7.92,0.0089519,7.92,0.0089522,7.92,0.0089523,7.92,0.0089522,7.92,0.0089526,7.92,0.0089533,7.92,0.0089533,7.92,0.0089534,7.92,0.0089534,7.92,0.0089533,7.92,0.0089534,7.92,0.0089534,7.92,0.0089533,7.92,0.0089537
7.93,0.0089545,7.93,0.0089586,7.93,0.0089623,7.93,0.0089645,7.93,0.0089674,7.93,0.0089692,7.93,0.0089713,7.93,0.0089735,7.93,0.0089752,7.93,0.0089768,7.93,0.0089776,7.93,0.0089789,7.93,0.0089792,7.93,0.0089806,7.93,0.0089808,7.93,0.0089805,7.93,0.0089807,7.93,0.008981,7.93,0.0089814,7.93,0.0089815,7.93,0.0089815,7.93,0.0089819,7.93,0.0089826,7.93,0.0089826,7.93,0.0089827,7.93,0.0089828,7.93,0.0089827,7.93,0.0089828,7.93,0.0089828,7.93,0.0089828,7.93,0.0089832
7.94,0.008983,7.94,0.0089871,7.94,0.0089909,7.94,0.0089932,7.94,0.0089962,7.94,0.008998,7.94,0.0090001,7.94,0.0090024,7.94,0.0090042,7.94,0.0090057,7.94,0.0090067,7.94,0.009008,7.94,0.0090083,7.94,0.0090097,7.94,0.00901,7.94,0.0090098,7.94,0.00901,7.94,0.0090103,7.94,0.0090108,7.94,0.0090109,7.94,0.0090109,7.94,0.0090113,7.94,0.0090121,7.94,0.0090121,7.94,0.0090123,7.94,0.0090124,7.94,0.0090124,7.94,0.0090125,7.94,0.0090126,7.94,0.0090125,7.94,0.009013
7.95,0.0090115,7.95,0.0090157,7.95,0.0090196,7.95,0.0090219,7.95,0.0090249,7.95,0.0090268,7.95,0.009029,7.95,0.0090313,7.95,0.0090332,7.95,0.0090348,7.95,0.0090358,7.95,0.0090371,7.95,0.0090375,7.95,0.009039,7.95,0.0090393,7.95,0.0090391,7.95,0.0090394,7.95,0.0090398,7.95,0.0090403,7.95,0.0090405,7.95,0.0090405,7.95,0.009041,7.95,0.0090418,7.95,0.0090419,7.95,0.0090421,7.95,0.0090423,7.95,0.0090422,7.95,0.0090424,7.95,0.0090425,7.95,0.0090425,7.95,0.009043
7.96,0.00904,7.96,0.0090443,7.96,0.0090482,7.96,0.0090506,7.96,0.0090537,7.96,0.0090556,7.96,0.0090579,7.96,0.0090603,7.96,0.0090622,7.96,0.0090638,7.96,0.0090649,7.96,0.0090663,7.96,0.0090667,7.96,0.0090683,7.96,0.0090686,7.96,0.0090685,7.96,0.0090689,7.96,0.0090693,7.96,0.0090699,7.96,0.0090701,7.96,0.0090703,7.96,0.0090708,7.96,0.0090716,7.96,0.0090718,7.96,0.009072,7.96,0.0090722,7.96,0.0090723,7.96,0.0090725,7.96,0.0090726,7.96,0.0090727,7.96,0.0090732
7.97,0.0090683,7.97,0.0090727,7.97,0.0090766,7.97,0.0090791,7.97,0.0090823,7.97,0.0090843,7.97,0.0090866,7.97,0.0090891,7.97,0.0090911,7.97,0.0090928,7.97,0.0090939,7.97,0.0090954,7.97,0.0090959,7.97,0.0090975,7.97,0.009098,7.97,0.009098,7.97,0.0090984,7.97,0.0090989,7.97,0.0090996,7.97,0.0090998,7.97,0.0091001,7.97,0.0091006,7.97,0.0091015,7.97,0.0091017,7.97,0.0091021,7.97,0.0091023,7.97,0.0091024,7.97,0.0091027,7.97,0.0091028,7.97,0.0091029,7.97,0.0091035
7.98,0.0090965,7.98,0.0091009,7.98,0.0091049,7.98,0.0091075,7.98,0.0091107,7.98,0.0091129,7.98,0.0091153,7.98,0.0091178,7.98,0.0091199,7.98,0.0091217,7.98,0.0091229,7.98,0.0091245,7.98,0.0091251,7.98,0.0091268,7.98,0.0091273,7.98,0.0091274,7.98,0.0091279,7.98,0.0091285,7.98,0.0091292,7.98,0.0091295,7.98,0.0091298,7.98,0.0091305,7.98,0.0091314,7.98,0.0091317,7.98,0.0091321,7.98,0.0091324,7.98,0.0091325,7.98,0.0091328,7.98,0.0091331,7.98,0.0091332,7.98,0.0091338
7.99,0.0091244,7.99,0.0091288,7.99,0.009133,7.99,0.0091356,7.99,0.009139,7.99,0.0091413,7.99,0.0091437,7.99,0.0091464,7.99,0.0091486,7.99,0.0091505,7.99,0.0091517,7.99,0.0091534,7.99,0.0091541,7.99,0.0091558,7.99,0.0091565,7.99,0.0091566,7.99,0.0091573,7.99,0.0091579,7.99,0.0091587,7.99,0.0091592,7.99,0.0091595,7.99,0.0091602,7.99,0.0091613,7.99,0.0091616,7.99,0.009162,7.99,0.0091624,7.99,0.0091626,7.99,0.009163,7.99,0.0091632,7.99,0.0091634,7.99,0.0091641
8,0.0091519,8,0.0091565,8,0.0091607,8,0.0091635,8,0.009167,8,0.0091694,8,0.009172,8,0.0091747,8,0.009177,8,0.009179,8,0.0091803,8,0.0091821,8,0.0091829,8,0.0091847,8,0.0091854,8,0.0091857,8,0.0091864,8,0.0091872,8,0.0091881,8,0.0091886,8,0.009189,8,0.0091898,8,0.0091909,8,0.0091913,8,0.0091918,8,0.0091923,8,0.0091925,8,0.009193,8,0.0091933,8,0.0091935,8,0.0091942
8.01,0.0091792,8.01,0.0091839,8.01,0.0091882,8.01,0.0091911,8.01,0.0091947,8.01,0.0091973,8.01,0.0091999,8.01,0.0092028,8.01,0.0092052,8.01,0.0092072,8.01,0.0092087,8.01,0.0092106,8.01,0.0092114,8.01,0.0092134,8.01,0.0092142,8.01,0.0092146,8.01,0.0092154,8.01,0.0092162,8.01,0.0092172,8.01,0.0092178,8.01,0.0092183,8.01,0.0092191,8.01,0.0092203,8.01,0.0092208,8.01,0.0092214,8.01,0.0092219,8.01,0.0092222,8.01,0.0092227,8.01,0.0092231,8.01,0.0092234,8.01,0.0092241
8.02,0.0092061,8.02,0.009211,8.02,0.0092154,8.02,0.0092184,8.02,0.0092222,8.02,0.0092248,8.02,0.0092276,8.02,0.0092305,8.02,0.009233,8.02,0.0092352,8.02,0.0092367,8.02,0.0092387,8.02,0.0092396,8.02,0.0092417,8.02,0.0092426,8.02,0.009243,8.02,0.0092439,8.02,0.0092449,8.02,0.009246,8.02,0.0092466,8.02,0.0092472,8.02,0.0092481,8.02,0.0092494,8.02,0.0092499,8.02,0.0092505,8.02,0.0092511,8.02,0.0092515,8.02,0.0092521,8.02,0.0092525,8.02,0.0092528,8.02,0.0092536
8.03,0.0092327,8.03,0.0092378,8.03,0.0092423,8.03,0.0092454,8.03,0.0092492,8.03,0.009252,8.03,0.0092549,8.03,0.0092579,8.03,0.0092605,8.03,0.0092627,8.03,0.0092644,8.03,0.0092664,8.03,0.0092674,8.03,0.0092695,8.03,0.0092705,8.03,0.0092711,8.03,0.0092721,8.03,0.0092731,8.03,0.0092743,8.03,0.009275,8.03,0.0092757,8.03,0.0092766,8.03,0.009278,8.03,0.0092786,8.03,0.0092793,8.03,0.0092799,8.03,0.0092803,8.03,0.009281,8.03,0.0092814,8.03,0.0092818,8.03,0.0092827
8.04,0.0092589,8.04,0.0092641,8.04,0.0092687,8.04,0.009272,8.04,0.0092759,8.04,0.0092788,8.04,0.0092818,8.04,0.0092849,8.04,0.0092876,8.04,0.0092899,8.04,0.0092915,8.04,0.0092937,8.04,0.0092947,8.04,0.0092969,8.04,0.009298,8.04,0.0092987,8.04,0.0092998,8.04,0.0093008,8.04,0.0093021,8.04,0.0093029,8.04,0.0093036,8.04,0.0093046,8.04,0.0093061,8.04,0.0093067,8.04,0.0093075,8.04,0.0093081,8.04,0.0093086,8.04,0.0093093,8.04,0.0093098,8.04,0.0093103,8.04,0.0093111
8.05,0.0092848,8.05,0.0092902,8.05,0.0092948,8.05,0.0092982,8.05,0.0093022,8.05,0.0093052,8.05,0.0093082,8.05,0.0093114,8.05,0.0093141,8.05,0.0093165,8.05,0.0093182,8.05,0.0093204,8.05,0.0093215,8.05,0.0093238,8.05,0.0093249,8.05,0.0093257,8.05,0.0093268,8.05,0.009328,8.05,0.0093293,8.05,0.0093302,8.05,0.0093309,8.05,0.009332,8.05,0.0093335,8.05,0.0093342,8.05,0.009335,8.05,0.0093357,8.05,0.0093362,8.05,0.009337,8.05,0.0093376,8.05,0.0093381,8.05,0.0093389
8.06,0.0093102,8.06,0.0093158,8.06,0.0093205,8.06,0.0093239,8.06,0.009328,8.06,0.009331,8.06,0.0093341,8.06,0.0093373,8.06,0.0093401,8.06,0.0093425,8.06,0.0093443,8.06,0.0093465,8.06,0.0093477,8.06,0.00935,8.06,0.0093512,8.06,0.0093521,8.06,0.0093533,8.06,0.0093545,8.06,0.0093559,8.06,0.0093568,8.06,0.0093576,8.06,0.0093587,8.06,0.0093603,8.06,0.009361,8.06,0.0093619,8.06,0.0093626,8.06,0.0093632,8.06,0.009364,8.06,0.0093646,8.06,0.0093651,8.06,0.009366
8.07,0.0093353,8.07,0.009341,8.07,0.0093457,8.07,0.0093492,8.07,0.0093533,8.07,0.0093564,8.07,0.0093595,8.07,0.0093627,8.07,0.0093656,8.07,0.009368,8.07,0.0093698,8.07,0.0093721,8.07,0.0093733,8.07,0.0093756,8.07,0.0093769,8.07,0.0093778,8.07,0.009379,8.07,0.0093802,8.07,0.0093817,8.07,0.0093826,8.07,0.0093835,8.07,0.0093847,8.07,0.0093863,8.07,0.0093871,8.07,0.0093879,8.07,0.0093887,8.07,0.0093893,8.07,0.0093901,8.07,0.0093907,8.07,0.0093913,8.07,0.0093922
8.08,0.0093599,8.08,0.0093657,8.08,0.0093705,8.08,0.0093739,8.08,0.009378,8.08,0.0093812,8.08,0.0093843,8.08,0.0093875,8.08,0.0093904,8.08,0.0093928,8.08,0.0093946,8.08,0.0093969,8.08,0.0093981,8.08,0.0094005,8.08,0.0094018,8.08,0.0094027,8.08,0.009404,8.08,0.0094053,8.08,0.0094068,8.08,0.0094077,8.08,0.0094086,8.08,0.0094098,8.08,0.0094114,8.08,0.0094122,8.08,0.0094131,8.08,0.0094139,8.08,0.0094145,8.08,0.0094154,8.08,0.009416,8.08,0.0094166,8.08,0.0094175
8.09,0.0093841,8.09,0.00939,8.09,0.0093947,8.09,0.0093981,8.09,0.0094022,8.09,0.0094053,8.09,0.0094084,8.09,0.0094117,8.09,0.0094146,8.09,0.0094169,8.09,0.0094188,8.09,0.009421,8.09,0.0094223,8.09,0.0094246,8.09,0.0094259,8.09,0.0094269,8.09,0.0094282,8.09,0.0094295,8.09,0.009431,8.09,0.009432,8.09,0.0094329,8.09,0.0094341,8.09,0.0094357,8.09,0.0094366,8.09,0.0094374,8.09,0.0094382,8.09,0.0094388,8.09,0.0094398,8.09,0.0094404,8.09,0.009441,8.09,0.0094419
8.1,0.0094078,8.1,0.0094137,8.1,0.0094183,8.1,0.0094217,8.1,0.0094258,8.1,0.0094289,8.1,0.009432,8.1,0.0094352,8.1,0.0094381,8.1,0.0094404,8.1,0.0094422,8.1,0.0094445,8.1,0.0094457,8.1,0.009448,8.1,0.0094493,8.1,0.0094503,8.1,0.0094517,8.1,0.0094529,8.1,0.0094544,8.1,0.0094554,8.1,0.0094563,8.1,0.0094575,8.1,0.0094591,8.1,0.0094599,8.1,0.0094608,8.1,0.0094616,8.1,0.0094622,8.1,0.0094631,8.1,0.0094637,8.1,0.0094643,8.1,0.0094652
8.11,0.0094309,8.11,0.0094369,8.11,0.0094415,8.11,0.0094448,8.11,0.0094488,8.11,0.0094519,8.11,0.0094549,8.11,0.0094581,8.11,0.0094609,8.11,0.0094632,8.11,0.009465,8.11,0.0094672,8.11,0.0094684,8.11,0.0094706,8.11,0.0094719,8.11,0.0094729,8.11,0.0094743,8.11,0.0094755,8.11,0.009477,8.11,0.0094779,8.11,0.0094788,8.11,0.00948,8.11,0.0094816,8.11,0.0094824,8.11,0.0094832,8.11,0.009484,8.11,0.0094846,8.11,0.0094855,8.11,0.0094861,8.11,0.0094866,8.11,0.0094875
8.12,0.0094536,8.12,0.0094595,8.12,0.009464,8.12,0.0094672,8.12,0.0094712,8.12,0.0094742,8.12,0.0094772,8.12,0.0094803,8.12,0.0094831,8.12,0.0094853,8.12,0.009487,8.12,0.0094892,8.12,0.0094903,8.12,0.0094925,8.12,0.0094938,8.12,0.0094948,8.12,0.009496,8.12,0.0094972,8.12,0.0094987,8.12,0.0094996,8.12,0.0095004,8.12,0.0095015,8.12,0.0095031,8.12,0.0095039,8.12,0.0095047,8.12,0.0095054,8.12,0.009506,8.12,0.0095069,8.12,0.0095074,8.12,0.0095079,8.12,0.0095087
8.13,0.0094757,8.13,0.0094816,8.13,0.009486,8.13,0.0094891,8.13,0.009493,8.13,0.009496,8.13,0.0094989,8.13,0.0095019,8.13,0.0095046,8.13,0.0095067,8.13,0.0095084,8.13,0.0095105,8.13,0.0095115,8.13,0.0095137,8.13,0.0095149,8.13,0.0095158,8.13,0.009517,8.13,0.0095181,8.13,0.0095195,8.13,0.0095204,8.13,0.0095212,8.13,0.0095222,8.13,0.0095237,8.13,0.0095244,8.13,0.0095252,8.13,0.0095258,8.13,0.0095264,8.13,0.0095272,8.13,0.0095277,8.13,0.0095281,8.13,0.0095288
8.14,0.0094973,8.14,0.0095031,8.14,0.0095074,8.14,0.0095104,8.14,0.0095142,8.14,0.0095172,8.14,0.00952,8.14,0.009523,8.14,0.0095256,8.14,0.0095275,8.14,0.0095291,8.14,0.0095311,8.14,0.0095321,8.14,0.0095341,8.14,0.0095352,8.14,0.0095361,8.14,0.0095372,8.14,0.0095382,8.14,0.0095396,8.14,0.0095403,8.14,0.009541,8.14,0.009542,8.14,0.0095434,8.14,0.0095441,8.14,0.0095447,8.14,0.0095453,8.14,0.0095458,8.14,0.0095466,8.14,0.0095469,8.14,0.0095474,8.14,0.009548
8.15,0.0095183,8.15,0.0095242,8.15,0.0095284,8.15,0.0095313,8.15,0.009535,8.15,0.0095378,8.15,0.0095406,8.15,0.0095434,8.15,0.0095459,8.15,0.0095477,8.15,0.0095492,8.15,0.0095511,8.15,0.0095519,8.15,0.0095538,8.15,0.0095548,8.15,0.0095556,8.15,0.0095566,8.15,0.0095576,8.15,0.0095588,8.15,0.0095595,8.15,0.0095601,8.15,0.0095609,8.15,0.0095623,8.15,0.0095628,8.15,0.0095634,8.15,0.0095639,8.15,0.0095642,8.15,0.009565,8.15,0.0095653,8.15,0.0095656,8.15,0.0095661
8.16,0.009539,8.16,0.0095447,8.16,0.0095489,8.16,0.0095516,8.16,0.0095552,8.16,0.0095579,8.16,0.0095606,8.16,0.0095633,8.16,0.0095656,8.16,0.0095673,8.16,0.0095687,8.16,0.0095704,8.16,0.0095711,8.16,0.0095729,8.16,0.0095738,8.16,0.0095744,8.16,0.0095753,8.16,0.0095761,8.16,0.0095772,8.16,0.0095778,8.16,0.0095783,8.16,0.009579,8.16,0.0095803,8.16,0.0095807,8.16,0.0095812,8.16,0.0095815,8.16,0.0095818,8.16,0.0095825,8.16,0.0095826,8.16,0.0095829,8.16,0.0095833
8.17,0.0095591,8.17,0.0095649,8.17,0.0095689,8.17,0.0095715,8.17,0.009575,8.17,0.0095776,8.17,0.0095801,8.17,0.0095826,8.17,0.0095849,8.17,0.0095864,8.17,0.0095876,8.17,0.0095891,8.17,0.0095897,8.17,0.0095913,8.17,0.0095921,8.17,0.0095926,8.17,0.0095933,8.17,0.009594,8.17,0.009595,8.17,0.0095954,8.17,0.0095958,8.17,0.0095964,8.17,0.0095975,8.17,0.0095978,8.17,0.0095981,8.17,0.0095984,8.17,0.0095985,8.17,0.0095991,8.17,0.0095991,8.17,0.0095993,8.17,0.0095996
8.18,0.0095789,8.18,0.0095846,8.18,0.0095885,8.18,0.009591,8.18,0.0095943,8.18,0.0095968,8.18,0.0095991,8.18,0.0096015,8.18,0.0096035,8.18,0.0096049,8.18,0.0096059,8.18,0.0096073,8.18,0.0096077,8.18,0.0096091,8.18,0.0096097,8.18,0.00961,8.18,0.0096107,8.18,0.0096112,8.18,0.009612,8.18,0.0096123,8.18,0.0096125,8.18,0.009613,8.18,0.0096139,8.18,0.0096141,8.18,0.0096143,8.18,0.0096144,8.18,0.0096144,8.18,0.0096149,8.18,0.0096148,8.18,0.0096148,8.18,0.009615
8.19,0.0095984,8.19,0.0096039,8.19,0.0096077,8.19,0.00961,8.19,0.0096132,8.19,0.0096155,8.19,0.0096177,8.19,0.0096199,8.19,0.0096217,8.19,0.0096228,8.19,0.0096237,8.19,0.0096249,8.19,0.0096251,8.19,0.0096263,8.19,0.0096267,8.19,0.0096269,8.19,0.0096274,8.19,0.0096277,8.19,0.0096283,8.19,0.0096284,8.19,0.0096285,8.19,0.0096288,8.19,0.0096296,8.19,0.0096296,8.19,0.0096297,8.19,0.0096297,8.19,0.0096296,8.19,0.0096299,8.19,0.0096297,8.19,0.0096296,8.19,0.0096296
8.2,0.0096174,8.2,0.0096229,8.2,0.0096265,8.2,0.0096287,8.2,0.0096316,8.2,0.0096338,8.2,0.0096357,8.2,0.0096377,8.2,0.0096394,8.2,0.0096403,8.2,0.0096409,8.2,0.0096419,8.2,0.009642,8.2,0.0096429,8.2,0.0096432,8.2,0.0096431,8.2,0.0096434,8.2,0.0096435,8.2,0.009644,8.2,0.0096439,8.2,0.0096439,8.2,0.009644,8.2,0.0096446,8.2,0.0096445,8.2,0.0096443,8.2,0.0096442,8.2,0.0096439,8.2,0.0096441,8.2,0.0096437,8.2,0.0096435,8.2,0.0096433
8.21,0.0096362,8.21,0.0096415,8.21,0.009645,8.21,0.0096469,8.21,0.0096497,8.21,0.0096516,8.21,0.0096534,8.21,0.0096551,8.21,0.0096565,8.21,0.0096572,8.21,0.0096576,8.21,0.0096584,8.21,0.0096582,8.21,0.0096589,8.21,0.009659,8.21,0.0096587,8.21,0.0096588,8.21,0.0096587,8.21,0.009659,8.21,0.0096587,8.21,0.0096585,8.21,0.0096584,8.21,0.0096589,8.21,0.0096585,8.21,0.0096582,8.21,0.0096579,8.21,0.0096575,8.21,0.0096575,8.21,0.009657,8.21,0.0096566,8.21,0.0096562
8.22,0.0096546,8.22,0.0096598,8.22,0.009663,8.22,0.0096648,8.22,0.0096672,8.22,0.0096689,8.22,0.0096705,8.22,0.009672,8.22,0.0096731,8.22,0.0096735,8.22,0.0096737,8.22,0.0096743,8.22,0.0096739,8.22,0.0096743,8.22,0.0096741,8.22,0.0096737,8.22,0.0096735,8.22,0.0096733,8.22,0.0096733,8.22,0.0096728,8.22,0.0096724,8.22,0.0096721,8.22,0.0096724,8.22,0.0096719,8.22,0.0096714,8.22,0.0096709,8.22,0.0096703,8.22,0.0096701,8.22,0.0096694,8.22,0.0096689,8.22,0.0096684
8.23,0.0096727,8.23,0.0096777,8.23,0.0096807,8.23,0.0096822,8.23,0.0096844,8.23,0.0096858,8.23,0.0096871,8.23,0.0096883,8.23,0.0096892,8.23,0.0096893,8.23,0.0096893,8.23,0.0096896,8.23,0.0096889,8.23,0.0096891,8.23,0.0096886,8.23,0.0096879,8.23,0.0096876,8.23,0.0096871,8.23,0.0096869,8.23,0.0096862,8.23,0.0096856,8.23,0.0096851,8.23,0.0096852,8.23,0.0096845,8.23,0.0096838,8.23,0.0096831,8.23,0.0096824,8.23,0.009682,8.23,0.0096812,8.23,0.0096805,8.23,0.0096798
8.24,0.0096905,8.24,0.0096953,8.24,0.009698,8.24,0.0096992,8.24,0.0097011,8.24,0.0097023,8.24,0.0097032,8.24,0.0097042,8.24,0.0097048,8.24,0.0097046,8.24,0.0097043,8.24,0.0097043,8.24,0.0097033,8.24,0.0097032,8.24,0.0097025,8.24,0.0097016,8.24,0.009701,8.24,0.0097003,8.24,0.0096998,8.24,0.009699,8.24,0.0096981,8.24,0.0096974,8.24,0.0096973,8.24,0.0096964,8.24,0.0096955,8.24,0.0096947,8.24,0.0096937,8.24,0.0096932,8.24,0.0096922,8.24,0.0096914,8.24,0.0096905
8.25,0.0097081,8.25,0.0097125,8.25,0.0097149,8.25,0.0097158,8.25,0.0097174,8.25,0.0097182,8.25,0.0097189,8.25,0.0097195,8.25,0.0097198,8.25,0.0097193,8.25,0.0097187,8.25,0.0097184,8.25,0.0097171,8.25,0.0097168,8.25,0.0097158,8.25,0.0097146,8.25,0.0097138,8.25,0.0097128,8.25,0.0097121,8.25,0.009711,8.25,0.00971,8.25,0.0097091,8.25,0.0097087,8.25,0.0097076,8.25,0.0097066,8.25,0.0097056,8.25,0.0097044,8.25,0.0097038,8.25,0.0097026,8.25,0.0097016,8.25,0.0097006
8.26,0.0097254,8.26,0.0097295,8.26,0.0097315,8.26,0.009732,8.26,0.0097333,8.26,0.0097338,8.26,0.0097341,8.26,0.0097344,8.26,0.0097343,8.26,0.0097335,8.26,0.0097326,8.26,0.0097319,8.26,0.0097304,8.26,0.0097298,8.26,0.0097285,8.26,0.0097271,8.26,0.009726,8.26,0.0097248,8.26,0.0097239,8.26,0.0097226,8.26,0.0097213,8.26,0.0097202,8.26,0.0097197,8.26,0.0097184,8.26,0.0097171,8.26,0.0097159,8.26,0.0097146,8.26,0.0097138,8.26,0.0097125,8.26,0.0097113,8.26,0.0097101
8.27,0.0097424,8.27,0.0097462,8.27,0.0097478,8.27,0.0097479,8.27,0.0097488,8.27,0.0097489,8.27,0.0097489,8.27,0.0097488,8.27,0.0097484,8.27,0.0097472,8.27,0.009746,8.27,0.0097451,8.27,0.0097433,8.27,0.0097423,8.27,0.0097408,8.27,0.0097391,8.27,0.0097378,8.27,0.0097363,8.27,0.0097352,8.27,0.0097337,8.27,0.0097322,8.27,0.0097309,8.27,0.0097301,8.27,0.0097287,8.27,0.0097273,8.27,0.0097259,8.27,0.0097244,8.27,0.0097235,8.27,0.0097219,8.27,0.0097207,8.27,0.0097193
8.28,0.0097594,8.28,0.0097627,8.28,0.0097638,8.28,0.0097635,8.28,0.009764,8.28,0.0097637,8.28,0.0097633,8.28,0.0097629,8.28,0.0097622,8.28,0.0097606,8.28,0.0097591,8.28,0.0097579,8.28,0.0097558,8.28,0.0097545,8.28,0.0097527,8.28,0.0097508,8.28,0.0097493,8.28,0.0097476,8.28,0.0097462,8.28,0.0097445,8.28,0.0097428,8.28,0.0097413,8.28,0.0097404,8.28,0.0097387,8.28,0.0097371,8.28,0.0097356,8.28,0.009734,8.28,0.0097329,8.28,0.0097312,8.28,0.0097298,8.28,0.0097283
8.29,0.0097761,8.29,0.009779,8.29,0.0097796,8.29,0.0097789,8.29,0.0097789,8.29,0.0097783,8.29,0.0097775,8.29,0.0097768,8.29,0.0097757,8.29,0.0097738,8.29,0.009772,8.29,0.0097705,8.29,0.0097682,8.29,0.0097666,8.29,0.0097646,8.29,0.0097624,8.29,0.0097606,8.29,0.0097587,8.29,0.0097571,8.29,0.0097552,8.29,0.0097534,8.29,0.0097517,8.29,0.0097505,8.29,0.0097487,8.29,0.009747,8.29,0.0097453,8.29,0.0097435,8.29,0.0097422,8.29,0.0097404,8.29,0.0097389,8.29,0.0097372
8.3,0.0097929,8.3,0.0097952,8.3,0.0097953,8.3,0.0097941,8.3,0.0097938,8.3,0.0097928,8.3,0.0097917,8.3,0.0097906,8.3,0.0097892,8.3,0.009787,8.3,0.0097849,8.3,0.0097832,8.3,0.0097806,8.3,0.0097787,8.3,0.0097764,8.3,0.009774,8.3,0.0097721,8.3,0.00977,8.3,0.0097682,8.3,0.009766,8.3,0.009764,8.3,0.0097621,8.3,0.0097608,8.3,0.0097588,8.3,0.0097569,8.3,0.0097551,8.3,0.0097532,8.3,0.0097518,8.3,0.0097498,8.3,0.0097481,8.3,0.0097463
8.31,0.0098096,8.31,0.0098115,8.31,0.0098111,8.31,0.0098094,8.31,0.0098087,8.31,0.0098073,8.31,0.0098059,8.31,0.0098045,8.31,0.0098029,8.31,0.0098004,8.31,0.009798,8.31,0.009796,8.31,0.0097932,8.31,0.0097911,8.31,0.0097886,8.31,0.0097859,8.31,0.0097838,8.31,0.0097815,8.31,0.0097795,8.31,0.0097772,8.31,0.009775,8.31,0.0097729,8.31,0.0097714,8.31,0.0097693,8.31,0.0097672,8.31,0.0097653,8.31,0.0097632,8.31,0.0097616,8.31,0.0097595,8.31,0.0097577,8.31,0.0097558
8.32,0.0098264,8.32,0.0098278,8.32,0.0098269,8.32,0.0098247,8.32,0.0098237,8.32,0.009822,8.32,0.0098203,8.32,0.0098187,8.32,0.0098168,8.32,0.009814,8.32,0.0098115,8.32,0.0098093,8.32,0.0098062,8.32,0.0098039,8.32,0.0098011,8.32,0.0097983,8.32,0.009796,8.32,0.0097935,8.32,0.0097913,8.32,0.0097888,8.32,0.0097864,8.32,0.0097842,8.32,0.0097826,8.32,0.0097803,8.32,0.0097781,8.32,0.009776,8.32,0.0097737,8.32,0.0097721,8.32,0.0097698,8.32,0.0097679,8.32,0.0097658
8.33,0.0098434,8.33,0.0098443,8.33,0.0098429,8.33,0.0098404,8.33,0.009839,8.33,0.0098371,8.33,0.0098351,8.33,0.0098333,8.33,0.0098312,8.33,0.0098282,8.33,0.0098255,8.33,0.009823,8.33,0.0098198,8.33,0.0098172,8.33,0.0098143,8.33,0.0098112,8.33,0.0098088,8.33,0.0098061,8.33,0.0098037,8.33,0.0098011,8.33,0.0097986,8.33,0.0097962,8.33,0.0097944,8.33,0.0097919,8.33,0.0097896,8.33,0.0097874,8.33,0.009785,8.33,0.0097832,8.33,0.0097808,8.33,0.0097787,8.33,0.0097765
8.34,0.0098605,8.34,0.009861,8.34,0.0098592,8.34,0.0098563,8.34,0.0098547,8.34,0.0098526,8.34,0.0098504,8.34,0.0098484,8.34,0.0098461,8.34,0.0098429,8.34,0.0098401,8.34,0.0098374,8.34,0.009834,8.34,0.0098313,8.34,0.0098281,8.34,0.0098249,8.34,0.0098223,8.34,0.0098195,8.34,0.0098169,8.34,0.0098141,8.34,0.0098115,8.34,0.0098089,8.34,0.009807,8.34,0.0098044,8.34,0.0098019,8.34,0.0097995,8.34,0.009797,8.34,0.0097951,8.34,0.0097925,8.34,0.0097904,8.34,0.009788
8.35,0.0098779,8.35,0.009878,8.35,0.0098759,8.35,0.0098727,8.35,0.0098709,8.35,0.0098686,8.35,0.0098663,8.35,0.0098641,8.35,0.0098617,8.35,0.0098583,8.35,0.0098553,8.35,0.0098526,8.35,0.009849,8.35,0.0098461,8.35,0.0098427,8.35,0.0098393,8.35,0.0098366,8.35,0.0098336,8.35,0.0098309,8.35,0.0098279,8.35,0.0098252,8.35,0.0098225,8.35,0.0098204,8.35,0.0098176,8.35,0.009815,8.35,0.0098125,8.35,0.0098099,8.35,0.0098078,8.35,0.0098051,8.35,0.0098028,8.35,0.0098003
8.36,0.0098955,8.36,0.0098953,8.36,0.0098929,8.36,0.0098895,8.36,0.0098875,8.36,0.0098851,8.36,0.0098827,8.36,0.0098804,8.36,0.0098779,8.36,0.0098744,8.36,0.0098712,8.36,0.0098684,8.36,0.0098646,8.36,0.0098616,8.36,0.009858,8.36,0.0098545,8.36,0.0098517,8.36,0.0098486,8.36,0.0098457,8.36,0.0098425,8.36,0.0098396,8.36,0.0098368,8.36,0.0098346,8.36,0.0098317,8.36,0.009829,8.36,0.0098263,8.36,0.0098235,8.36,0.0098213,8.36,0.0098185,8.36,0.0098161,8.36,0.0098134
8.37,0.0099133,8.37,0.0099129,8.37,0.0099103,8.37,0.0099067,8.37,0.0099045,8.37,0.009902,8.37,0.0098996,8.37,0.0098972,8.37,0.0098946,8.37,0.009891,8.37,0.0098878,8.37,0.0098848,8.37,0.0098809,8.37,0.0098777,8.37,0.009874,8.37,0.0098704,8.37,0.0098674,8.37,0.0098641,8.37,0.0098611,8.37,0.0098578,8.37,0.0098548,8.37,0.0098518,8.37,0.0098495,8.37,0.0098464,8.37,0.0098436,8.37,0.0098408,8.37,0.0098379,8.37,0.0098355,8.37,0.0098325,8.37,0.00983,8.37,0.0098272
8.38,0.0099312,8.38,0.0099306,8.38,0.0099278,8.38,0.0099241,8.38,0.0099219,8.38,0.0099193,8.38,0.0099168,8.38,0.0099145,8.38,0.0099118,8.38,0.009908,8.38,0.0099047,8.38,0.0099017,8.38,0.0098977,8.38,0.0098943,8.38,0.0098905,8.38,0.0098867,8.38,0.0098836,8.38,0.0098803,8.38,0.0098771,8.38,0.0098737,8.38,0.0098705,8.38,0.0098674,8.38,0.0098649,8.38,0.0098617,8.38,0.0098587,8.38,0.0098558,8.38,0.0098527,8.38,0.0098503,8.38,0.0098472,8.38,0.0098445,8.38,0.0098415
8.39,0.009949,8.39,0.0099483,8.39,0.0099455,8.39,0.0099416,8.39,0.0099393,8.39,0.0099368,8.39,0.0099343,8.39,0.0099319,8.39,0.0099291,8.39,0.0099253,8.39,0.0099219,8.39,0.0099188,8.39,0.0099147,8.39,0.0099112,8.39,0.0099073,8.39,0.0099033,8.39,0.0099002,8.39,0.0098967,8.39,0.0098934,8.39,0.0098898,8.39,0.0098865,8.39,0.0098833,8.39,0.0098806,8.39,0.0098774,8.39,0.0098742,8.39,0.0098712,8.39,0.009868,8.39,0.0098653,8.39,0.0098621,8.39,0.0098593,8.39,0.0098562
8.4,0.0099665,8.4,0.0099659,8.4,0.009963,8.4,0.0099591,8.4,0.0099568,8.4,0.0099543,8.4,0.0099517,8.4,0.0099493,8.4,0.0099465,8.4,0.0099425,8.4,0.0099391,8.4,0.0099359,8.4,0.0099317,8.4,0.0099282,8.4,0.0099241,8.4,0.0099201,8.4,0.0099168,8.4,0.0099132,8.4,0.0099097,8.4,0.009906,8.4,0.0099026,8.4,0.0098993,8.4,0.0098965,8.4,0.0098931,8.4,0.0098898,8.4,0.0098867,8.4,0.0098833,8.4,0.0098806,8.4,0.0098772,8.4,0.0098743,8.4,0.009871
8.41,0.0099837,8.41,0.009983,8.41,0.0099802,8.41,0.0099763,8.41,0.0099739,8.41,0.0099715,8.41,0.0099689,8.41,0.0099665,8.41,0.0099636,8.41,0.0099596,8.41,0.0099561,8.41,0.0099529,8.41,0.0099486,8.41,0.0099449,8.41,0.0099407,8.41,0.0099366,8.41,0.0099332,8.41,0.0099295,8.41,0.0099259,8.41,0.0099221,8.41,0.0099186,8.41,0.0099151,8.41,0.0099122,8.41,0.0099087,8.41,0.0099053,8.41,0.009902,8.41,0.0098985,8.41,0.0098957,8.41,0.0098922,8.41,0.0098892,8.41,0.0098857
8.42,0.01,8.42,0.0099996,8.42,0.0099968,8.42,0.009993,8.42,0.0099906,8.42,0.0099882,8.42,0.0099857,8.42,0.0099832,8.42,0.0099803,8.42,0.0099762,8.42,0.0099727,8.42,0.0099694,8.42,0.009965,8.42,0.0099612,8.42,0.009957,8.42,0.0099527,8.42,0.0099493,8.42,0.0099454,8.42,0.0099418,8.42,0.0099378,8.42,0.0099342,8.42,0.0099306,8.42,0.0099276,8.42,0.0099239,8.42,0.0099204,8.42,0.009917,8.42,0.0099134,8.42,0.0099104,8.42,0.0099068,8.42,0.0099037,8.42,0.0099001
8.43,0.010016,8.43,0.010015,8.43,0.010013,8.43,0.010009,8.43,0.010007,8.43,0.010004,8.43,0.010002,8.43,0.0099993,8.43,0.0099963,8.43,0.0099922,8.43,0.0099886,8.43,0.0099853,8.43,0.0099808,8.43,0.0099769,8.43,0.0099726,8.43,0.0099682,8.43,0.0099647,8.43,0.0099608,8.43,0.009957,8.43,0.009953,8.43,0.0099493,8.43,0.0099456,8.43,0.0099424,8.43,0.0099387,8.43,0.009935,8.43,0.0099316,8.43,0.0099278,8.43,0.0099248,8.43,0.009921,8.43,0.0099178,8.43,0.0099141
8.44,0.010031,8.44,0.010031,8.44,0.010028,8.44,0.010024,8.44,0.010022,8.44,0.01002,8.44,0.010017,8.44,0.010015,8.44,0.010012,8.44,0.010007,8.44,0.010004,8.44,0.01,8.44,0.0099959,8.44,0.0099919,8.44,0.0099875,8.44,0.0099831,8.44,0.0099795,8.44,0.0099755,8.44,0.0099716,8.44,0.0099675,8.44,0.0099637,8.44,0.0099599,8.44,0.0099566,8.44,0.0099528,8.44,0.009949,8.44,0.0099455,8.44,0.0099417,8.44,0.0099385,8.44,0.0099346,8.44,0.0099313,8.44,0.0099275
8.45,0.010045,8.45,0.010045,8.45,0.010042,8.45,0.010039,8.45,0.010036,8.45,0.010034,8.45,0.010032,8.45,0.010029,8.45,0.010026,8.45,0.010022,8.45,0.010018,8.45,0.010015,8.45,0.01001,8.45,0.010006,8.45,0.010002,8.45,0.0099971,8.45,0.0099935,8.45,0.0099894,8.45,0.0099855,8.45,0.0099813,8.45,0.0099774,8.45,0.0099735,8.45,0.0099702,8.45,0.0099662,8.45,0.0099624,8.45,0.0099587,8.45,0.0099548,8.45,0.0099516,8.45,0.0099476,8.45,0.0099443,8.45,0.0099404
8.46,0.010058,8.46,0.010058,8.46,0.010056,8.46,0.010052,8.46,0.01005,8.46,0.010048,8.46,0.010045,8.46,0.010043,8.46,0.01004,8.46,0.010035,8.46,0.010032,8.46,0.010028,8.46,0.010024,8.46,0.01002,8.46,0.010015,8.46,0.010011,8.46,0.010007,8.46,0.010003,8.46,0.0099987,8.46,0.0099944,8.46,0.0099905,8.46,0.0099865,8.46,0.009983,8.46,0.009979,8.46,0.0099751,8.46,0.0099714,8.46,0.0099674,8.46,0.0099641,8.46,0.0099601,8.46,0.0099566,8.46,0.0099526
8.47,0.01007,8.47,0.01007,8.47,0.010068,8.47,0.010065,8.47,0.010063,8.47,0.010061,8.47,0.010058,8.47,0.010056,8.47,0.010053,8.47,0.010048,8.47,0.010045,8.47,0.010041,8.47,0.010037,8.47,0.010032,8.47,0.010028,8.47,0.010023,8.47,0.01002,8.47,0.010015,8.47,0.010011,8.47,0.010007,8.47,0.010003,8.47,0.0099989,8.47,0.0099954,8.47,0.0099914,8.47,0.0099874,8.47,0.0099836,8.47,0.0099795,8.47,0.0099761,8.47,0.0099721,8.47,0.0099686,8.47,0.0099645
8.48,0.010082,8.48,0.010083,8.48,0.010081,8.48,0.010077,8.48,0.010075,8.48,0.010073,8.48,0.010071,8.48,0.010068,8.48,0.010065,8.48,0.010061,8.48,0.010057,8.48,0.010054,8.48,0.010049,8.48,0.010045,8.48,0.01004,8.48,0.010036,8.48,0.010032,8.48,0.010028,8.48,0.010024,8.48,0.010019,8.48,0.010015,8.48,0.010011,8.48,0.010007,8.48,0.010003,8.48,0.0099993,8.48,0.0099955,8.48,0.0099914,8.48,0.0099879,8.48,0.0099838,8.48,0.0099802,8.48,0.009976
8.49,0.010094,8.49,0.010095,8.49,0.010093,8.49,0.010089,8.49,0.010087,8.49,0.010085,8.49,0.010083,8.49,0.010081,8.49,0.010078,8.49,0.010073,8.49,0.01007,8.49,0.010066,8.49,0.010061,8.49,0.010057,8.49,0.010053,8.49,0.010048,8.49,0.010044,8.49,0.01004,8.49,0.010036,8.49,0.010031,8.49,0.010027,8.49,0.010023,8.49,0.010019,8.49,0.010015,8.49,0.010011,8.49,0.010007,8.49,0.010003,8.49,0.0099996,8.49,0.0099954,8.49,0.0099918,8.49,0.0099876
8.5,0.010106,8.5,0.010107,8.5,0.010105,8.5,0.010102,8.5,0.0101,8.5,0.010098,8.5,0.010096,8.5,0.010093,8.5,0.01009,8.5,0.010086,8.5,0.010082,8.5,0.010079,8.5,0.010074,8.5,0.01007,8.5,0.010065,8.5,0.01006,8.5,0.010057,8.5,0.010052,8.5,0.010048,8.5,0.010043,8.5,0.010039,8.5,0.010035,8.5,0.010031,8.5,0.010027,8.5,0.010023,8.5,0.010019,8.5,0.010015,8.5,0.010011,8.5,0.010007,8.5,0.010004,8.5,0.0099993
8.51,0.010119,8.51,0.01012,8.51,0.010118,8.51,0.010115,8.51,0.010112,8.51,0.010111,8.51,0.010108,8.51,0.010106,8.51,0.010103,8.51,0.010099,8.51,0.010095,8.51,0.010092,8.51,0.010087,8.51,0.010083,8.51,0.010078,8.51,0.010073,8.51,0.010069,8.51,0.010065,8.51,0.010061,8.51,0.010056,8.51,0.010052,8.51,0.010048,8.51,0.010044,8.51,0.01004,8.51,0.010036,8.51,0.010032,8.51,0.010027,8.51,0.010024,8.51,0.01002,8.51,0.010016,8.51,0.010012
8.52,0.010133,8.52,0.010133,8.52,0.010131,8.52,0.010128,8.52,0.010126,8.52,0.010124,8.52,0.010122,8.52,0.01012,8.52,0.010117,8.52,0.010113,8.52,0.010109,8.52,0.010105,8.52,0.010101,8.52,0.010096,8.52,0.010091,8.52,0.010087,8.52,0.010083,8.52,0.010078,8.52,0.010074,8.52,0.01007,8.52,0.010065,8.52,0.010061,8.52,0.010057,8.52,0.010053,8.52,0.010049,8.52,0.010045,8.52,0.01004,8.52,0.010037,8.52,0.010032,8.52,0.010029,8.52,0.010024
8.53,0.010148,8.53,0.010148,8.53,0.010146,8.53,0.010143,8.53,0.010141,8.53,0.010139,8.53,0.010137,8.53,0.010135,8.53,0.010132,8.53,0.010127,8.53,0.010124,8.53,0.01012,8.53,0.010115,8.53,0.010111,8.53,0.010106,8.53,0.010101,8.53,0.010097,8.53,0.010093,8.53,0.010089,8.53,0.010084,8.53,0.01008,8.53,0.010075,8.53,0.010071,8.53,0.010067,8.53,0.010063,8.53,0.010059,8.53,0.010054,8.53,0.010051,8.53,0.010046,8.53,0.010043,8.53,0.010038
8.54,0.010164,8.54,0.010165,8.54,0.010163,8.54,0.010159,8.54,0.010157,8.54,0.010155,8.54,0.010153,8.54,0.010151,8.54,0.010148,8.54,0.010143,8.54,0.01014,8.54,0.010136,8.54,0.010131,8.54,0.010127,8.54,0.010122,8.54,0.010117,8.54,0.010113,8.54,0.010108,8.54,0.010104,8.54,0.010099,8.54,0.010095,8.54,0.010091,8.54,0.010087,8.54,0.010082,8.54,0.010078,8.54,0.010074,8.54,0.01007,8.54,0.010066,8.54,0.010061,8.54,0.010058,8.54,0.010053
8.55,0.010182,8.55,0.010183,8.55,0.010181,8.55,0.010177,8.55,0.010175,8.55,0.010173,8.55,0.010171,8.55,0.010168,8.55,0.010165,8.55,0.010161,8.55,0.010157,8.55,0.010153,8.55,0.010149,8.55,0.010144,8.55,0.010139,8.55,0.010134,8.55,0.01013,8.55,0.010125,8.55,0.010121,8.55,0.010116,8.55,0.010112,8.55,0.010107,8.55,0.010103,8.55,0.010099,8.55,0.010094,8.55,0.01009,8.55,0.010086,8.55,0.010082,8.55,0.010077,8.55,0.010074,8.55,0.010069
8.56,0.010202,8.56,0.010202,8.56,0.0102,8.56,0.010196,8.56,0.010194,8.56,0.010192,8.56,0.01019,8.56,0.010187,8.56,0.010184,8.56,0.01018,8.56,0.010176,8.56,0.010172,8.56,0.010167,8.56,0.010162,8.56,0.010157,8.56,0.010152,8.56,0.010148,8.56,0.010143,8.56,0.010139,8.56,0.010134,8.56,0.010129,8.56,0.010125,8.56,0.010121,8.56,0.010116,8.56,0.010112,8.56,0.010108,8.56,0.010103,8.56,0.010099,8.56,0.010095,8.56,0.010091,8.56,0.010086
8.57,0.010223,8.57,0.010223,8.57,0.01022,8.57,0.010216,8.57,0.010214,8.57,0.010212,8.57,0.01021,8.57,0.010207,8.57,0.010204,8.57,0.0102,8.57,0.010196,8.57,0.010192,8.57,0.010187,8.57,0.010182,8.57,0.010177,8.57,0.010172,8.57,0.010167,8.57,0.010162,8.57,0.010158,8.57,0.010153,8.57,0.010148,8.57,0.010144,8.57,0.010139,8.57,0.010135,8.57,0.01013,8.57,0.010126,8.57,0.010121,8.57,0.010117,8.57,0.010113,8.57,0.010109,8.57,0.010104
8.58,0.010244,8.58,0.010244,8.58,0.010242,8.58,0.010238,8.58,0.010236,8.58,0.010233,8.58,0.010231,8.58,0.010229,8.58,0.010225,8.58,0.010221,8.58,0.010217,8.58,0.010213,8.58,0.010208,8.58,0.010203,8.58,0.010197,8.58,0.010192,8.58,0.010188,8.58,0.010183,8.58,0.010178,8.58,0.010173,8.58,0.010168,8.58,0.010163,8.58,0.010159,8.58,0.010154,8.58,0.01015,8.58,0.010145,8.58,0.010141,8.58,0.010137,8.58,0.010132,8.58,0.010128,8.58,0.010123
8.59,0.010267,8.59,0.010267,8.59,0.010264,8.59,0.01026,8.59,0.010258,8.59,0.010255,8.59,0.010253,8.59,0.010251,8.59,0.010247,8.59,0.010243,8.59,0.010239,8.59,0.010234,8.59,0.010229,8.59,0.010224,8.59,0.010218,8.59,0.010213,8.59,0.010208,8.59,0.010203,8.59,0.010198,8.59,0.010193,8.59,0.010188,8.59,0.010184,8.59,0.010179,8.59,0.010175,8.59,0.01017,8.59,0.010165,8.59,0.010161,8.59,0.010157,8.59,0.010152,8.59,0.010148,8.59,0.010143
8.6,0.010289,8.6,0.010289,8.6,0.010287,8.6,0.010283,8.6,0.01028,8.6,0.010278,8.6,0.010275,8.6,0.010273,8.6,0.010269,8.6,0.010265,8.6,0.010261,8.6,0.010256,8.6,0.010251,8.6,0.010245,8.6,0.01024,8.6,0.010234,8.6,0.01023,8.6,0.010225,8.6,0.01022,8.6,0.010214,8.6,0.010209,8.6,0.010204,8.6,0.0102,8.6,0.010195,8.6,0.01019,8.6,0.010186,8.6,0.010181,8.6,0.010177,8.6,0.010172,8.6,0.010168,8.6,0.010163
8.61,0.010311,8.61,0.010312,8.61,0.010309,8.61,0.010305,8.61,0.010303,8.61,0.0103,8.61,0.010298,8.61,0.010295,8.61,0.010292,8.61,0.010287,8.61,0.010283,8.61,0.010278,8.61,0.010272,8.61,0.010267,8.61,0.010261,8.61,0.010256,8.61,0.010251,8.61,0.010246,8.61,0.010241,8.61,0.010235,8.61,0.01023,8.61,0.010225,8.61,0.01022,8.61,0.010216,8.61,0.010211,8.61,0.010206,8.61,0.010201,8.61,0.010197,8.61,0.010192,8.61,0.010188,8.61,0.010183
8.62,0.010333,8.62,0.010333,8.62,0.010331,8.62,0.010327,8.62,0.010324,8.62,0.010322,8.62,0.01032,8.62,0.010317,8.62,0.010313,8.62,0.010308,8.62,0.010304,8.62,0.0103,8.62,0.010294,8.62,0.010288,8.62,0.010282,8.62,0.010277,8.62,0.010272,8.62,0.010266,8.62,0.010261,8.62,0.010256,8.62,0.010251,8.62,0.010245,8.62,0.010241,8.62,0.010236,8.62,0.010231,8.62,0.010226,8.62,0.010221,8.62,0.010217,8.62,0.010211,8.62,0.010207,8.62,0.010202
8.63,0.010353,8.63,0.010354,8.63,0.010352,8.63,0.010348,8.63,0.010345,8.63,0.010343,8.63,0.010341,8.63,0.010338,8.63,0.010334,8.63,0.010329,8.63,0.010325,8.63,0.01032,8.63,0.010314,8.63,0.010309,8.63,0.010302,8.63,0.010297,8.63,0.010292,8.63,0.010286,8.63,0.010281,8.63,0.010275,8.63,0.01027,8.63,0.010265,8.63,0.01026,8.63,0.010255,8.63,0.01025,8.63,0.010245,8.63,0.01024,8.63,0.010235,8.63,0.01023,8.63,0.010226,8.63,0.010221
8.64,0.010373,8.64,0.010374,8.64,0.010371,8.64,0.010367,8.64,0.010365,8.64,0.010363,8.64,0.01036,8.64,0.010357,8.64,0.010354,8.64,0.010348,8.64,0.010344,8.64,0.010339,8.64,0.010333,8.64,0.010328,8.64,0.010321,8.64,0.010316,8.64,0.010311,8.64,0.010305,8.64,0.0103,8.64,0.010294,8.64,0.010288,8.64,0.010283,8.64,0.010278,8.64,0.010273,8.64,0.010268,8.64,0.010263,8.64,0.010258,8.64,0.010253,8.64,0.010248,8.64,0.010243,8.64,0.010238
8.65,0.01039,8.65,0.010391,8.65,0.010389,8.65,0.010385,8.65,0.010383,8.65,0.010381,8.65,0.010378,8.65,0.010375,8.65,0.010371,8.65,0.010366,8.65,0.010362,8.65,0.010357,8.65,0.010351,8.65,0.010345,8.65,0.010339,8.65,0.010333,8.65,0.010328,8.65,0.010322,8.65,0.010317,8.65,0.010311,8.65,0.010305,8.65,0.0103,8.65,0.010295,8.65,0.010289,8.65,0.010284,8.65,0.010279,8.65,0.010274,8.65,0.010269,8.65,0.010264,8.65,0.010259,8.65,0.010254
8.66,0.010406,8.66,0.010407,8.66,0.010405,8.66,0.010402,8.66,0.010399,8.66,0.010397,8.66,0.010394,8.66,0.010391,8.66,0.010387,8.66,0.010382,8.66,0.010377,8.66,0.010373,8.66,0.010366,8.66,0.010361,8.66,0.010354,8.66,0.010348,8.66,0.010343,8.66,0.010337,8.66,0.010332,8.66,0.010326,8.66,0.01032,8.66,0.010315,8.66,0.010309,8.66,0.010304,8.66,0.010299,8.66,0.010293,8.66,0.010288,8.66,0.010283,8.66,0.010278,8.66,0.010273,8.66,0.010267
8.67,0.01042,8.67,0.010421,8.67,0.010419,8.67,0.010416,8.67,0.010413,8.67,0.010411,8.67,0.010408,8.67,0.010405,8.67,0.010401,8.67,0.010396,8.67,0.010391,8.67,0.010386,8.67,0.01038,8.67,0.010374,8.67,0.010368,8.67,0.010362,8.67,0.010356,8.67,0.01035,8.67,0.010345,8.67,0.010339,8.67,0.010333,8.67,0.010327,8.67,0.010322,8.67,0.010316,8.67,0.010311,8.67,0.010306,8.67,0.0103,8.67,0.010295,8.67,0.01029,8.67,0.010285,8.67,0.010279
8.68,0.010432,8.68,0.010433,8.68,0.010431,8.68,0.010428,8.68,0.010425,8.68,0.010423,8.68,0.01042,8.68,0.010417,8.68,0.010413,8.68,0.010407,8.68,0.010402,8.68,0.010397,8.68,0.010391,8.68,0.010385,8.68,0.010379,8.68,0.010372,8.68,0.010367,8.68,0.010361,8.68,0.010355,8.68,0.010349,8.68,0.010344,8.68,0.010338,8.68,0.010332,8.68,0.010327,8.68,0.010321,8.68,0.010316,8.68,0.01031,8.68,0.010305,8.68,0.010299,8.68,0.010295,8.68,0.010289
8.69,0.010441,8.69,0.010443,8.69,0.010441,8.69,0.010437,8.69,0.010435,8.69,0.010432,8.69,0.010429,8.69,0.010426,8.69,0.010421,8.69,0.010416,8.69,0.010411,8.69,0.010406,8.69,0.0104,8.69,0.010394,8.69,0.010387,8.69,0.010381,8.69,0.010376,8.69,0.01037,8.69,0.010364,8.69,0.010357,8.69,0.010352,8.69,0.010346,8.69,0.01034,8.69,0.010335,8.69,0.010329,8.69,0.010324,8.69,0.010318,8.69,0.010313,8.69,0.010307,8.69,0.010302,8.69,0.010296
8.7,0.010449,8.7,0.01045,8.7,0.010448,8.7,0.010444,8.7,0.010442,8.7,0.010439,8.7,0.010436,8.7,0.010432,8.7,0.010428,8.7,0.010422,8.7,0.010417,8.7,0.010412,8.7,0.010406,8.7,0.0104,8.7,0.010394,8.7,0.010387,8.7,0.010382,8.7,0.010376,8.7,0.01037,8.7,0.010363,8.7,0.010358,8.7,0.010352,8.7,0.010346,8.7,0.010341,8.7,0.010335,8.7,0.010329,8.7,0.010323,8.7,0.010318,8.7,0.010313,8.7,0.010307,8.7,0.010302
8.71,0.010454,8.71,0.010455,8.71,0.010453,8.71,0.010449,8.71,0.010447,8.71,0.010444,8.71,0.010441,8.71,0.010437,8.71,0.010432,8.71,0.010426,8.71,0.010421,8.71,0.010416,8.71,0.01041,8.71,0.010404,8.71,0.010398,8.71,0.010391,8.71,0.010386,8.71,0.01038,8.71,0.010374,8.71,0.010367,8.71,0.010361,8.71,0.010355,8.71,0.01035,8.71,0.010344,8.71,0.010338,8.71,0.010333,8.71,0.010327,8.71,0.010322,8.71,0.010316,8.71,0.010311,8.71,0.010305
8.72,0.010457,8.72,0.010458,8.72,0.010456,8.72,0.010452,8.72,0.010449,8.72,0.010446,8.72,0.010443,8.72,0.010439,8.72,0.010434,8.72,0.010428,8.72,0.010423,8.72,0.010418,8.72,0.010412,8.72,0.010406,8.72,0.010399,8.72,0.010393,8.72,0.010388,8.72,0.010381,8.72,0.010376,8.72,0.010369,8.72,0.010363,8.72,0.010357,8.72,0.010352,8.72,0.010346,8.72,0.01034,8.72,0.010335,8.72,0.010329,8.72,0.010324,8.72,0.010318,8.72,0.010313,8.72,0.010307
8.73,0.010459,8.73,0.010459,8.73,0.010457,8.73,0.010453,8.73,0.01045,8.73,0.010447,8.73,0.010443,8.73,0.010439,8.73,0.010434,8.73,0.010428,8.73,0.010423,8.73,0.010418,8.73,0.010412,8.73,0.010406,8.73,0.0104,8.73,0.010393,8.73,0.010388,8.73,0.010382,8.73,0.010376,8.73,0.010369,8.73,0.010364,8.73,0.010358,8.73,0.010352,8.73,0.010346,8.73,0.010341,8.73,0.010335,8.73,0.010329,8.73,0.010324,8.73,0.010318,8.73,0.010313,8.73,0.010307
8.74,0.010459,8.74,0.010459,8.74,0.010456,8.74,0.010452,8.74,0.010449,8.74,0.010445,8.74,0.010442,8.74,0.010437,8.74,0.010433,8.74,0.010427,8.74,0.010422,8.74,0.010417,8.74,0.01041,8.74,0.010405,8.74,0.010398,8.74,0.010392,8.74,0.010386,8.74,0.01038,8.74,0.010375,8.74,0.010368,8.74,0.010363,8.74,0.010357,8.74,0.010351,8.74,0.010346,8.74,0.01034,8.74,0.010334,8.74,0.010328,8.74,0.010323,8.74,0.010317,8.74,0.010312,8.74,0.010306
8.75,0.010457,8.75,0.010457,8.75,0.010454,8.75,0.01045,8.75,0.010446,8.75,0.010443,8.75,0.010439,8.75,0.010435,8.75,0.01043,8.75,0.010424,8.75,0.010419,8.75,0.010414,8.75,0.010408,8.75,0.010402,8.75,0.010396,8.75,0.01039,8.75,0.010384,8.75,0.010378,8.75,0.010372,8.75,0.010366,8.75,0.010361,8.75,0.010355,8.75,0.010349,8.75,0.010344,8.75,0.010338,8.75,0.010332,8.75,0.010326,8.75,0.010321,8.75,0.010316,8.75,0.010311,8.75,0.010305
8.76,0.010454,8.76,0.010453,8.76,0.010451,8.76,0.010446,8.76,0.010443,8.76,0.010439,8.76,0.010435,8.76,0.010431,8.76,0.010426,8.76,0.01042,8.76,0.010416,8.76,0.010411,8.76,0.010404,8.76,0.010399,8.76,0.010393,8.76,0.010386,8.76,0.010381,8.76,0.010375,8.76,0.01037,8.76,0.010363,8.76,0.010358,8.76,0.010352,8.76,0.010347,8.76,0.010341,8.76,0.010335,8.76,0.01033,8.76,0.010324,8.76,0.010319,8.76,0.010314,8.76,0.010309,8.76,0.010303
8.77,0.01045,8.77,0.010449,8.77,0.010446,8.77,0.010442,8.77,0.010438,8.77,0.010435,8.77,0.010431,8.77,0.010427,8.77,0.010422,8.77,0.010416,8.77,0.010412,8.77,0.010407,8.77,0.010401,8.77,0.010395,8.77,0.010389,8.77,0.010383,8.77,0.010378,8.77,0.010372,8.77,0.010366,8.77,0.01036,8.77,0.010355,8.77,0.010349,8.77,0.010344,8.77,0.010338,8.77,0.010333,8.77,0.010327,8.77,0.010322,8.77,0.010317,8.77,0.010311,8.77,0.010306,8.77,0.010301
8.78,0.010445,8.78,0.010444,8.78,0.010441,8.78,0.010437,8.78,0.010434,8.78,0.01043,8.78,0.010426,8.78,0.010422,8.78,0.010417,8.78,0.010412,8.78,0.010407,8.78,0.010403,8.78,0.010396,8.78,0.010391,8.78,0.010385,8.78,0.010379,8.78,0.010374,8.78,0.010368,8.78,0.010363,8.78,0.010357,8.78,0.010351,8.78,0.010346,8.78,0.010341,8.78,0.010335,8.78,0.01033,8.78,0.010325,8.78,0.010319,8.78,0.010314,8.78,0.010309,8.78,0.010304,8.78,0.010298
8.79,0.010439,8.79,0.010439,8.79,0.010436,8.79,0.010432,8.79,0.010428,8.79,0.010425,8.79,0.010421,8.79,0.010417,8.79,0.010413,8.79,0.010407,8.79,0.010403,8.79,0.010398,8.79,0.010392,8.79,0.010387,8.79,0.010381,8.79,0.010375,8.79,0.01037,8.79,0.010365,8.79,0.010359,8.79,0.010354,8.79,0.010348,8.79,0.010343,8.79,0.010338,8.79,0.010333,8.79,0.010327,8.79,0.010322,8.79,0.010316,8.79,0.010312,8.79,0.010306,8.79,0.010302,8.79,0.010296
8.8,0.010433,8.8,0.010433,8.8,0.01043,8.8,0.010426,8.8,0.010423,8.8,0.01042,8.8,0.010416,8.8,0.010412,8.8,0.010408,8.8,0.010402,8.8,0.010398,8.8,0.010394,8.8,0.010388,8.8,0.010383,8.8,0.010377,8.8,0.010372,8.8,0.010367,8.8,0.010361,8.8,0.010356,8.8,0.01035,8.8,0.010345,8.8,0.01034,8.8,0.010335,8.8,0.01033,8.8,0.010324,8.8,0.010319,8.8,0.010314,8.8,0.010309,8.8,0.010304,8.8,0.0103,8.8,0.010294
8.81,0.010427,8.81,0.010426,8.81,0.010424,8.81,0.010421,8.81,0.010418,8.81,0.010414,8.81,0.010411,8.81,0.010407,8.81,0.010403,8.81,0.010398,8.81,0.010394,8.81,0.01039,8.81,0.010384,8.81,0.010379,8.81,0.010374,8.81,0.010368,8.81,0.010363,8.81,0.010358,8.81,0.010353,8.81,0.010347,8.81,0.010342,8.81,0.010336,8.81,0.010332,8.81,0.010327,8.81,0.010322,8.81,0.010317,8.81,0.010311,8.81,0.010307,8.81,0.010302,8.81,0.010298,8.81,0.010292
8.82,0.01042,8.82,0.01042,8.82,0.010418,8.82,0.010415,8.82,0.010412,8.82,0.010409,8.82,0.010406,8.82,0.010402,8.82,0.010398,8.82,0.010393,8.82,0.01039,8.82,0.010386,8.82,0.01038,8.82,0.010375,8.82,0.01037,8.82,0.010364,8.82,0.01036,8.82,0.010354,8.82,0.010349,8.82,0.010344,8.82,0.010339,8.82,0.010333,8.82,0.010329,8.82,0.010324,8.82,0.010319,8.82,0.010314,8.82,0.010309,8.82,0.010305,8.82,0.0103,8.82,0.010295,8.82,0.01029
8.83,0.010413,8.83,0.010413,8.83,0.010412,8.83,0.010409,8.83,0.010406,8.83,0.010404,8.83,0.010401,8.83,0.010397,8.83,0.010393,8.83,0.010389,8.83,0.010385,8.83,0.010381,8.83,0.010376,8.83,0.010371,8.83,0.010366,8.83,0.01036,8.83,0.010356,8.83,0.01035,8.83,0.010346,8.83,0.01034,8.83,0.010335,8.83,0.01033,8.83,0.010326,8.83,0.010321,8.83,0.010316,8.83,0.010311,8.83,0.010306,8.83,0.010302,8.83,0.010297,8.83,0.010293,8.83,0.010288
8.84,0.010405,8.84,0.010406,8.84,0.010405,8.84,0.010403,8.84,0.0104,8.84,0.010398,8.84,0.010395,8.84,0.010391,8.84,0.010388,8.84,0.010383,8.84,0.01038,8.84,0.010376,8.84,0.010371,8.84,0.010367,8.84,0.010361,8.84,0.010356,8.84,0.010351,8.84,0.010346,8.84,0.010341,8.84,0.010336,8.84,0.010331,8.84,0.010326,8.84,0.010322,8.84,0.010317,8.84,0.010312,8.84,0.010308,8.84,0.010303,8.84,0.010299,8.84,0.010294,8.84,0.01029,8.84,0.010285
8.85,0.010397,8.85,0.010399,8.85,0.010398,8.85,0.010396,8.85,0.010394,8.85,0.010391,8.85,0.010389,8.85,0.010385,8.85,0.010382,8.85,0.010377,8.85,0.010374,8.85,0.010371,8.85,0.010365,8.85,0.010361,8.85,0.010356,8.85,0.010351,8.85,0.010346,8.85,0.010341,8.85,0.010337,8.85,0.010331,8.85,0.010327,8.85,0.010322,8.85,0.010317,8.85,0.010313,8.85,0.010308,8.85,0.010304,8.85,0.010299,8.85,0.010295,8.85,0.01029,8.85,0.010286,8.85,0.010281
8.86,0.010389,8.86,0.010391,8.86,0.01039,8.86,0.010388,8.86,0.010386,8.86,0.010384,8.86,0.010381,8.86,0.010378,8.86,0.010375,8.86,0.01037,8.86,0.010367,8.86,0.010364,8.86,0.010359,8.86,0.010354,8.86,0.010349,8.86,0.010344,8.86,0.01034,8.86,0.010335,8.86,0.010331,8.86,0.010326,8.86,0.010321,8.86,0.010316,8.86,0.010312,8.86,0.010307,8.86,0.010303,8.86,0.010298,8.86,0.010294,8.86,0.01029,8.86,0.010285,8.86,0.010282,8.86,0.010277
8.87,0.010379,8.87,0.010382,8.87,0.010381,8.87,0.010379,8.87,0.010378,8.87,0.010376,8.87,0.010373,8.87,0.010369,8.87,0.010366,8.87,0.010362,8.87,0.010359,8.87,0.010355,8.87,0.01035,8.87,0.010346,8.87,0.010342,8.87,0.010337,8.87,0.010332,8.87,0.010328,8.87,0.010323,8.87,0.010318,8.87,0.010314,8.87,0.010309,8.87,0.010305,8.87,0.010301,8.87,0.010297,8.87,0.010292,8.87,0.010288,8.87,0.010284,8.87,0.01028,8.87,0.010276,8.87,0.010271
8.88,0.010369,8.88,0.010371,8.88,0.010371,8.88,0.01037,8.88,0.010368,8.88,0.010366,8.88,0.010363,8.88,0.010359,8.88,0.010356,8.88,0.010352,8.88,0.010349,8.88,0.010346,8.88,0.010341,8.88,0.010337,8.88,0.010332,8.88,0.010328,8.88,0.010324,8.88,0.010319,8.88,0.010315,8.88,0.01031,8.88,0.010306,8.88,0.010301,8.88,0.010297,8.88,0.010293,8.88,0.010289,8.88,0.010285,8.88,0.01028,8.88,0.010277,8.88,0.010273,8.88,0.010269,8.88,0.010265
8.89,0.010358,8.89,0.01036,8.89,0.01036,8.89,0.010358,8.89,0.010356,8.89,0.010354,8.89,0.010352,8.89,0.010348,8.89,0.010345,8.89,0.010341,8.89,0.010338,8.89,0.010335,8.89,0.01033,8.89,0.010326,8.89,0.010322,8.89,0.010317,8.89,0.010314,8.89,0.010309,8.89,0.010305,8.89,0.010301,8.89,0.010297,8.89,0.010292,8.89,0.010289,8.89,0.010285,8.89,0.010281,8.89,0.010277,8.89,0.010273,8.89,0.010269,8.89,0.010265,8.89,0.010262,8.89,0.010258
8.9,0.010345,8.9,0.010347,8.9,0.010347,8.9,0.010345,8.9,0.010344,8.9,0.010342,8.9,0.010339,8.9,0.010335,8.9,0.010332,8.9,0.010328,8.9,0.010326,8.9,0.010323,8.9,0.010318,8.9,0.010315,8.9,0.01031,8.9,0.010306,8.9,0.010303,8.9,0.010298,8.9,0.010295,8.9,0.01029,8.9,0.010286,8.9,0.010282,8.9,0.010279,8.9,0.010275,8.9,0.010272,8.9,0.010268,8.9,0.010264,8.9,0.010261,8.9,0.010257,8.9,0.010254,8.9,0.01025
8.91,0.010331,8.91,0.010333,8.91,0.010333,8.91,0.010332,8.91,0.01033,8.91,0.010328,8.91,0.010325,8.91,0.010322,8.91,0.010319,8.91,0.010315,8.91,0.010313,8.91,0.01031,8.91,0.010306,8.91,0.010302,8.91,0.010298,8.91,0.010294,8.91,0.010291,8.91,0.010287,8.91,0.010283,8.91,0.01028,8.91,0.010276,8.91,0.010272,8.91,0.010269,8.91,0.010266,8.91,0.010262,8.91,0.010259,8.91,0.010255,8.91,0.010252,8.91,0.010249,8.91,0.010246,8.91,0.010242
8.92,0.010316,8.92,0.010318,8.92,0.010319,8.92,0.010317,8.92,0.010316,8.92,0.010314,8.92,0.010311,8.92,0.010308,8.92,0.010305,8.92,0.010302,8.92,0.010299,8.92,0.010297,8.92,0.010293,8.92,0.01029,8.92,0.010286,8.92,0.010282,8.92,0.010279,8.92,0.010275,8.92,0.010272,8.92,0.010269,8.92,0.010265,8.92,0.010262,8.92,0.010259,8.92,0.010256,8.92,0.010253,8.92,0.010249,8.92,0.010246,8.92,0.010244,8.92,0.01024,8.92,0.010238,8.92,0.010235
8.93,0.010301,8.93,0.010303,8.93,0.010304,8.93,0.010302,8.93,0.010301,8.93,0.010299,8.93,0.010297,8.93,0.010294,8.93,0.010292,8.93,0.010288,8.93,0.010286,8.93,0.010284,8.93,0.01028,8.93,0.010277,8.93,0.010274,8.93,0.01027,8.93,0.010267,8.93,0.010264,8.93,0.010261,8.93,0.010258,8.93,0.010255,8.93,0.010251,8.93,0.010249,8.93,0.010246,8.93,0.010243,8.93,0.01024,8.93,0.010237,8.93,0.010235,8.93,0.010232,8.93,0.01023,8.93,0.010227
8.94,0.010286,8.94,0.010289,8.94,0.010289,8.94,0.010288,8.94,0.010287,8.94,0.010286,8.94,0.010284,8.94,0.010281,8.94,0.010279,8.94,0.010276,8.94,0.010274,8.94,0.010272,8.94,0.010268,8.94,0.010266,8.94,0.010262,8.94,0.010259,8.94,0.010256,8.94,0.010253,8.94,0.01025,8.94,0.010247,8.94,0.010245,8.94,0.010242,8.94,0.010239,8.94,0.010237,8.94,0.010234,8.94,0.010231,8.94,0.010229,8.94,0.010227,8.94,0.010224,8.94,0.010222,8.94,0.010219
8.95,0.010271,8.95,0.010275,8.95,0.010276,8.95,0.010275,8.95,0.010275,8.95,0.010273,8.95,0.010271,8.95,0.010269,8.95,0.010267,8.95,0.010264,8.95,0.010262,8.95,0.01026,8.95,0.010257,8.95,0.010255,8.95,0.010251,8.95,0.010249,8.95,0.010246,8.95,0.010243,8.95,0.01024,8.95,0.010238,8.95,0.010235,8.95,0.010232,8.95,0.01023,8.95,0.010228,8.95,0.010226,8.95,0.010223,8.95,0.010221,8.95,0.010219,8.95,0.010217,8.95,0.010215,8.95,0.010212
8.96,0.010258,8.96,0.010262,8.96,0.010264,8.96,0.010263,8.96,0.010263,8.96,0.010262,8.96,0.01026,8.96,0.010258,8.96,0.010256,8.96,0.010253,8.96,0.010252,8.96,0.01025,8.96,0.010247,8.96,0.010245,8.96,0.010241,8.96,0.010239,8.96,0.010236,8.96,0.010234,8.96,0.010231,8.96,0.010229,8.96,0.010226,8.96,0.010224,8.96,0.010222,8.96,0.01022,8.96,0.010217,8.96,0.010215,8.96,0.010213,8.96,0.010211,8.96,0.010209,8.96,0.010208,8.96,0.010205
8.97,0.010247,8.97,0.010251,8.97,0.010253,8.97,0.010253,8.97,0.010253,8.97,0.010251,8.97,0.01025,8.97,0.010247,8.97,0.010246,8.97,0.010243,8.97,0.010242,8.97,0.01024,8.97,0.010237,8.97,0.010235,8.97,0.010232,8.97,0.01023,8.97,0.010227,8.97,0.010225,8.97,0.010222,8.97,0.01022,8.97,0.010217,8.97,0.010215,8.97,0.010213,8.97,0.010211,8.97,0.010209,8.97,0.010207,8.97,0.010205,8.97,0.010204,8.97,0.010202,8.97,0.010201,8.97,0.010198
8.98,0.010237,8.98,0.010241,8.98,0.010243,8.98,0.010243,8.98,0.010243,8.98,0.010242,8.98,0.01024,8.98,0.010238,8.98,0.010236,8.98,0.010234,8.98,0.010233,8.98,0.010231,8.98,0.010228,8.98,0.010226,8.98,0.010223,8.98,0.01022,8.98,0.010218,8.98,0.010216,8.98,0.010213,8.98,0.010211,8.98,0.010209,8.98,0.010207,8.98,0.010205,8.98,0.010203,8.98,0.010201,8.98,0.010199,8.98,0.010197,8.98,0.010196,8.98,0.010194,8.98,0.010193,8.98,0.010191
8.99,0.010228,8.99,0.010233,8.99,0.010234,8.99,0.010234,8.99,0.010234,8.99,0.010233,8.99,0.010231,8.99,0.010228,8.99,0.010227,8.99,0.010224,8.99,0.010223,8.99,0.010221,8.99,0.010218,8.99,0.010216,8.99,0.010213,8.99,0.010211,8.99,0.010209,8.99,0.010206,8.99,0.010204,8.99,0.010202,8.99,0.0102,8.99,0.010198,8.99,0.010196,8.99,0.010194,8.99,0.010192,8.99,0.010191,8.99,0.010189,8.99,0.010188,8.99,0.010186,8.99,0.010185,8.99,0.010183
9,0.01022,9,0.010224,9,0.010226,9,0.010225,9,0.010225,9,0.010223,9,0.010221,9,0.010219,9,0.010217,9,0.010214,9,0.010213,9,0.010211,9,0.010208,9,0.010206,9,0.010203,9,0.010201,9,0.010199,9,0.010196,9,0.010194,9,0.010192,9,0.01019,9,0.010188,9,0.010186,9,0.010185,9,0.010183,9,0.010181,9,0.010179,9,0.010178,9,0.010177,9,0.010176,9,0.010174
9.01,0.010211,9.01,0.010215,9.01,0.010217,9.01,0.010216,9.01,0.010215,9.01,0.010213,9.01,0.010211,9.01,0.010208,9.01,0.010206,9.01,0.010203,9.01,0.010202,9.01,0.0102,9.01,0.010197,9.01,0.010195,9.01,0.010192,9.01,0.010189,9.01,0.010187,9.01,0.010185,9.01,0.010183,9.01,0.01018,9.01,0.010178,9.01,0.010176,9.01,0.010175,9.01,0.010173,9.01,0.010172,9.01,0.01017,9.01,0.010168,9.01,0.010168,9.01,0.010166,9.01,0.010165,9.01,0.010163
9.02,0.010202,9.02,0.010206,9.02,0.010207,9.02,0.010205,9.02,0.010204,9.02,0.010202,9.02,0.010199,9.02,0.010196,9.02,0.010194,9.02,0.010191,9.02,0.010189,9.02,0.010187,9.02,0.010184,9.02,0.010182,9.02,0.010179,9.02,0.010177,9.02,0.010174,9.02,0.010172,9.02,0.01017,9.02,0.010168,9.02,0.010166,9.02,0.010164,9.02,0.010162,9.02,0.010161,9.02,0.010159,9.02,0.010158,9.02,0.010156,9.02,0.010155,9.02,0.010154,9.02,0.010153,9.02,0.010151
9.03,0.010193,9.03,0.010195,9.03,0.010195,9.03,0.010193,9.03,0.010192,9.03,0.010189,9.03,0.010186,9.03,0.010183,9.03,0.01018,9.03,0.010177,9.03,0.010175,9.03,0.010173,9.03,0.01017,9.03,0.010168,9.03,0.010164,9.03,0.010162,9.03,0.01016,9.03,0.010157,9.03,0.010155,9.03,0.010153,9.03,0.010151,9.03,0.010149,9.03,0.010148,9.03,0.010146,9.03,0.010145,9.03,0.010144,9.03,0.010142,9.03,0.010141,9.03,0.01014,9.03,0.010139,9.03,0.010138
9.04,0.010181,9.04,0.010183,9.04,0.010183,9.04,0.01018,9.04,0.010178,9.04,0.010175,9.04,0.010171,9.04,0.010168,9.04,0.010165,9.04,0.010161,9.04,0.01016,9.04,0.010157,9.04,0.010154,9.04,0.010151,9.04,0.010148,9.04,0.010146,9.04,0.010143,9.04,0.010141,9.04,0.010139,9.04,0.010137,9.04,0.010135,9.04,0.010133,9.04,0.010132,9.04,0.01013,9.04,0.010129,9.04,0.010128,9.04,0.010126,9.04,0.010126,9.04,0.010124,9.04,0.010124,9.04,0.010122
9.05,0.010169,9.05,0.01017,9.05,0.010168,9.05,0.010165,9.05,0.010163,9.05,0.010159,9.05,0.010155,9.05,0.010151,9.05,0.010148,9.05,0.010144,9.05,0.010142,9.05,0.01014,9.05,0.010136,9.05,0.010134,9.05,0.01013,9.05,0.010128,9.05,0.010126,9.05,0.010123,9.05,0.010121,9.05,0.010119,9.05,0.010117,9.05,0.010115,9.05,0.010114,9.05,0.010113,9.05,0.010111,9.05,0.01011,9.05,0.010108,9.05,0.010108,9.05,0.010107,9.05,0.010107,9.05,0.010105
9.06,0.010155,9.06,0.010155,9.06,0.010153,9.06,0.010149,9.06,0.010146,9.06,0.010142,9.06,0.010137,9.06,0.010133,9.06,0.010129,9.06,0.010126,9.06,0.010124,9.06,0.010121,9.06,0.010117,9.06,0.010115,9.06,0.010111,9.06,0.010109,9.06,0.010106,9.06,0.010104,9.06,0.010102,9.06,0.0101,9.06,0.010098,9.06,0.010096,9.06,0.010095,9.06,0.010094,9.06,0.010092,9.06,0.010091,9.06,0.01009,9.06,0.01009,9.06,0.010088,9.06,0.010088,9.06,0.010087
9.07,0.010139,9.07,0.010138,9.07,0.010136,9.07,0.010132,9.07,0.010128,9.07,0.010123,9.07,0.010119,9.07,0.010114,9.07,0.01011,9.07,0.010106,9.07,0.010104,9.07,0.010101,9.07,0.010097,9.07,0.010095,9.07,0.010091,9.07,0.010089,9.07,0.010086,9.07,0.010084,9.07,0.010081,9.07,0.010079,9.07,0.010077,9.07,0.010076,9.07,0.010074,9.07,0.010073,9.07,0.010072,9.07,0.010071,9.07,0.01007,9.07,0.01007,9.07,0.010069,9.07,0.010069,9.07,0.010068
9.08,0.010123,9.08,0.010122,9.08,0.010119,9.08,0.010114,9.08,0.01011,9.08,0.010105,9.08,0.0101,9.08,0.010095,9.08,0.010091,9.08,0.010087,9.08,0.010084,9.08,0.010081,9.08,0.010077,9.08,0.010074,9.08,0.010071,9.08,0.010068,9.08,0.010066,9.08,0.010063,9.08,0.010061,9.08,0.010059,9.08,0.010057,9.08,0.010055,9.08,0.010054,9.08,0.010053,9.08,0.010052,9.08,0.010051,9.08,0.010049,9.08,0.010049,9.08,0.010049,9.08,0.010049,9.08,0.010048
9.09,0.010107,9.09,0.010105,9.09,0.010101,9.09,0.010096,9.09,0.010091,9.09,0.010086,9.09,0.010081,9.09,0.010075,9.09,0.010071,9.09,0.010067,9.09,0.010064,9.09,0.010061,9.09,0.010057,9.09,0.010054,9.09,0.01005,9.09,0.010047,9.09,0.010045,9.09,0.010042,9.09,0.01004,9.09,0.010038,9.09,0.010036,9.09,0.010034,9.09,0.010033,9.09,0.010032,9.09,0.010031,9.09,0.01003,9.09,0.010029,9.09,0.010029,9.09,0.010028,9.09,0.010028,9.09,0.010028
9.1,0.01009,9.1,0.010088,9.1,0.010083,9.1,0.010078,9.1,0.010073,9.1,0.010068,9.1,0.010062,9.1,0.010057,9.1,0.010052,9.1,0.010048,9.1,0.010045,9.1,0.010042,9.1,0.010037,9.1,0.010034,9.1,0.01003,9.1,0.010027,9.1,0.010025,9.1,0.010022,9.1,0.010019,9.1,0.010017,9.1,0.010015,9.1,0.010014,9.1,0.010012,9.1,0.010011,9.1,0.01001,9.1,0.010009,9.1,0.010008,9.1,0.010008,9.1,0.010008,9.1,0.010008,9.1,0.010008
9.11,0.010074,9.11,0.010071,9.11,0.010067,9.11,0.010061,9.11,0.010056,9.11,0.01005,9.11,0.010044,9.11,0.010039,9.11,0.010034,9.11,0.010029,9.11,0.010027,9.11,0.010023,9.11,0.010018,9.11,0.010015,9.11,0.010011,9.11,0.010008,9.11,0.010005,9.11,0.010002,9.11,0.0099995,9.11,0.0099971,9.11,0.009995,9.11,0.0099934,9.11,0.009992,9.11,0.0099911,9.11,0.00999,9.11,0.0099892,9.11,0.0099881,9.11,0.0099885,9.11,0.009988,9.11,0.0099884,9.11,0.0099879
9.12,0.010058,9.12,0.010055,9.12,0.01005,9.12,0.010044,9.12,0.010039,9.12,0.010033,9.12,0.010027,9.12,0.010021,9.12,0.010017,9.12,0.010012,9.12,0.010009,9.12,0.010005,9.12,0.01,9.12,0.0099968,9.12,0.0099925,9.12,0.0099889,9.12,0.0099859,9.12,0.0099829,9.12,0.0099803,9.12,0.0099779,9.12,0.0099757,9.12,0.009974,9.12,0.0099726,9.12,0.0099717,9.12,0.0099706,9.12,0.0099697,9.12,0.0099686,9.12,0.0099691,9.12,0.0099686,9.12,0.0099691,9.12,0.0099687
9.13,0.010043,9.13,0.01004,9.13,0.010035,9.13,0.010028,9.13,0.010023,9.13,0.010017,9.13,0.010011,9.13,0.010005,9.13,0.01,9.13,0.0099949,9.13,0.0099919,9.13,0.0099881,9.13,0.0099828,9.13,0.0099793,9.13,0.0099748,9.13,0.009971,9.13,0.0099678,9.13,0.0099647,9.13,0.009962,9.13,0.0099594,9.13,0.0099572,9.13,0.0099554,9.13,0.0099539,9.13,0.009953,9.13,0.0099518,9.13,0.009951,9.13,0.0099499,9.13,0.0099504,9.13,0.00995,9.13,0.0099505,9.13,0.0099502
9.14,0.010029,9.14,0.010025,9.14,0.01002,9.14,0.010013,9.14,0.010008,9.14,0.010002,9.14,0.0099952,9.14,0.0099892,9.14,0.0099843,9.14,0.0099789,9.14,0.0099757,9.14,0.0099718,9.14,0.0099663,9.14,0.0099625,9.14,0.0099579,9.14,0.0099539,9.14,0.0099506,9.14,0.0099473,9.14,0.0099445,9.14,0.0099418,9.14,0.0099394,9.14,0.0099375,9.14,0.009936,9.14,0.009935,9.14,0.0099338,9.14,0.0099329,9.14,0.0099319,9.14,0.0099323,9.14,0.0099319,9.14,0.0099324,9.14,0.0099322
9.15,0.010015,9.15,0.010011,9.15,0.010006,9.15,0.0099989,9.15,0.0099934,9.15,0.0099867,9.15,0.0099802,9.15,0.0099741,9.15,0.0099691,9.15,0.0099635,9.15,0.0099601,9.15,0.009956,9.15,0.0099504,9.15,0.0099464,9.15,0.0099416,9.15,0.0099375,9.15,0.0099339,9.15,0.0099305,9.15,0.0099276,9.15,0.0099248,9.15,0.0099223,9.15,0.0099203,9.15,0.0099187,9.15,0.0099176,9.15,0.0099165,9.15,0.0099155,9.15,0.0099144,9.15,0.0099148,9.15,0.0099144,9.15,0.009915,9.15,0.0099147
9.16,0.010001,9.16,0.0099971,9.16,0.0099916,9.16,0.0099847,9.16,0.0099791,9.16,0.0099722,9.16,0.0099656,9.16,0.0099593,9.16,0.0099541,9.16,0.0099483,9.16,0.0099449,9.16,0.0099407,9.16,0.0099349,9.16,0.0099307,9.16,0.0099257,9.16,0.0099214,9.16,0.0099178,9.16,0.0099142,9.16,0.0099112,9.16,0.0099083,9.16,0.0099057,9.16,0.0099036,9.16,0.0099019,9.16,0.0099008,9.16,0.0098995,9.16,0.0098985,9.16,0.0098974,9.16,0.0098978,9.16,0.0098973,9.16,0.0098978,9.16,0.0098976
9.17,0.0099874,9.17,0.0099832,9.17,0.0099776,9.17,0.0099705,9.17,0.0099648,9.17,0.0099578,9.17,0.009951,9.17,0.0099446,9.17,0.0099392,9.17,0.0099333,9.17,0.0099297,9.17,0.0099254,9.17,0.0099194,9.17,0.0099151,9.17,0.00991,9.17,0.0099056,9.17,0.0099018,9.17,0.0098981,9.17,0.009895,9.17,0.009892,9.17,0.0098893,9.17,0.0098871,9.17,0.0098854,9.17,0.0098842,9.17,0.0098829,9.17,0.0098818,9.17,0.0098806,9.17,0.0098809,9.17,0.0098804,9.17,0.0098809,9.17,0.0098806
9.18,0.0099735,9.18,0.0099691,9.18,0.0099634,9.18,0.0099561,9.18,0.0099502,9.18,0.0099431,9.18,0.0099361,9.18,0.0099296,9.18,0.0099241,9.18,0.009918,9.18,0.0099144,9.18,0.00991,9.18,0.0099039,9.18,0.0098994,9.18,0.0098942,9.18,0.0098897,9.18,0.0098858,9.18,0.009882,9.18,0.0098788,9.18,0.0098758,9.18,0.009873,9.18,0.0098707,9.18,0.0098689,9.18,0.0098676,9.18,0.0098663,9.18,0.0098651,9.18,0.0098639,9.18,0.0098642,9.18,0.0098636,9.18,0.009864,9.18,0.0098636
9.19,0.0099592,9.19,0.0099546,9.19,0.0099488,9.19,0.0099413,9.19,0.0099353,9.19,0.009928,9.19,0.0099209,9.19,0.0099142,9.19,0.0099086,9.19,0.0099024,9.19,0.0098986,9.19,0.0098942,9.19,0.009888,9.19,0.0098834,9.19,0.0098781,9.19,0.0098736,9.19,0.0098696,9.19,0.0098658,9.19,0.0098625,9.19,0.0098594,9.19,0.0098566,9.19,0.0098542,9.19,0.0098524,9.19,0.009851,9.19,0.0098496,9.19,0.0098484,9.19,0.0098471,9.19,0.0098473,9.19,0.0098467,9.19,0.009847,9.19,0.0098465
9.2,0.0099444,9.2,0.0099396,9.2,0.0099336,9.2,0.0099259,9.2,0.0099197,9.2,0.0099123,9.2,0.009905,9.2,0.0098983,9.2,0.0098925,9.2,0.0098862,9.2,0.0098824,9.2,0.0098779,9.2,0.0098717,9.2,0.009867,9.2,0.0098617,9.2,0.0098571,9.2,0.0098531,9.2,0.0098492,9.2,0.0098459,9.2,0.0098428,9.2,0.00984,9.2,0.0098374,9.2,0.0098356,9.2,0.0098342,9.2,0.0098328,9.2,0.0098314,9.2,0.0098301,9.2,0.0098302,9.2,0.0098295,9.2,0.0098297,9.2,0.0098292
9.21,0.0099289,9.21,0.0099238,9.21,0.0099177,9.21,0.0099098,9.21,0.0099034,9.21,0.0098959,9.21,0.0098885,9.21,0.0098816,9.21,0.0098758,9.21,0.0098693,9.21,0.0098655,9.21,0.009861,9.21,0.0098548,9.21,0.00985,9.21,0.0098448,9.21,0.0098402,9.21,0.0098362,9.21,0.0098323,9.21,0.0098289,9.21,0.0098258,9.21,0.009823,9.21,0.0098203,9.21,0.0098185,9.21,0.0098171,9.21,0.0098156,9.21,0.0098142,9.21,0.0098129,9.21,0.0098128,9.21,0.0098121,9.21,0.0098122,9.21,0.0098115
9.22,0.0099127,9.22,0.0099073,9.22,0.0099011,9.22,0.009893,9.22,0.0098864,9.22,0.0098788,9.22,0.0098712,9.22,0.0098643,9.22,0.0098583,9.22,0.0098519,9.22,0.009848,9.22,0.0098436,9.22,0.0098374,9.22,0.0098326,9.22,0.0098273,9.22,0.0098228,9.22,0.0098188,9.22,0.0098149,9.22,0.0098115,9.22,0.0098085,9.22,0.0098056,9.22,0.0098029,9.22,0.0098011,9.22,0.0097996,9.22,0.0097981,9.22,0.0097967,9.22,0.0097953,9.22,0.0097952,9.22,0.0097943,9.22,0.0097944,9.22,0.0097937
9.23,0.0098957,9.23,0.00989,9.23,0.0098837,9.23,0.0098754,9.23,0.0098686,9.23,0.009861,9.23,0.0098532,9.23,0.0098463,9.23,0.0098402,9.23,0.0098337,9.23,0.0098299,9.23,0.0098256,9.23,0.0098194,9.23,0.0098146,9.23,0.0098094,9.23,0.0098049,9.23,0.009801,9.23,0.0097971,9.23,0.0097938,9.23,0.0097907,9.23,0.0097879,9.23,0.0097852,9.23,0.0097834,9.23,0.0097819,9.23,0.0097804,9.23,0.0097789,9.23,0.0097775,9.23,0.0097773,9.23,0.0097764,9.23,0.0097764,9.23,0.0097755
9.24,0.009878,9.24,0.009872,9.24,0.0098656,9.24,0.0098572,9.24,0.0098502,9.24,0.0098425,9.24,0.0098346,9.24,0.0098277,9.24,0.0098216,9.24,0.0098151,9.24,0.0098113,9.24,0.0098071,9.24,0.009801,9.24,0.0097962,9.24,0.0097911,9.24,0.0097867,9.24,0.0097828,9.24,0.009779,9.24,0.0097757,9.24,0.0097728,9.24,0.0097699,9.24,0.0097673,9.24,0.0097655,9.24,0.009764,9.24,0.0097625,9.24,0.0097609,9.24,0.0097595,9.24,0.0097593,9.24,0.0097583,9.24,0.0097583,9.24,0.0097573
9.25,0.0098596,9.25,0.0098534,9.25,0.0098469,9.25,0.0098383,9.25,0.0098312,9.25,0.0098234,9.25,0.0098155,9.25,0.0098086,9.25,0.0098025,9.25,0.0097961,9.25,0.0097924,9.25,0.0097882,9.25,0.0097823,9.25,0.0097776,9.25,0.0097726,9.25,0.0097682,9.25,0.0097644,9.25,0.0097607,9.25,0.0097575,9.25,0.0097546,9.25,0.0097518,9.25,0.0097491,9.25,0.0097475,9.25,0.0097459,9.25,0.0097444,9.25,0.0097429,9.25,0.0097414,9.25,0.0097411,9.25,0.0097401,9.25,0.0097401,9.25,0.009739
9.26,0.0098408,9.26,0.0098343,9.26,0.0098277,9.26,0.009819,9.26,0.0098118,9.26,0.009804,9.26,0.0097961,9.26,0.0097892,9.26,0.0097832,9.26,0.0097768,9.26,0.0097732,9.26,0.0097692,9.26,0.0097634,9.26,0.0097588,9.26,0.0097539,9.26,0.0097496,9.26,0.009746,9.26,0.0097423,9.26,0.0097391,9.26,0.0097363,9.26,0.0097336,9.26,0.009731,9.26,0.0097294,9.26,0.0097278,9.26,0.0097264,9.26,0.0097248,9.26,0.0097233,9.26,0.0097231,9.26,0.009722,9.26,0.0097219,9.26,0.0097209
9.27,0.0098215,9.27,0.0098149,9.27,0.0098082,9.27,0.0097994,9.27,0.0097921,9.27,0.0097844,9.27,0.0097764,9.27,0.0097696,9.27,0.0097637,9.27,0.0097575,9.27,0.009754,9.27,0.0097502,9.27,0.0097445,9.27,0.00974,9.27,0.0097353,9.27,0.0097311,9.27,0.0097275,9.27,0.0097239,9.27,0.0097209,9.27,0.0097181,9.27,0.0097155,9.27,0.0097129,9.27,0.0097114,9.27,0.0097099,9.27,0.0097085,9.27,0.0097069,9.27,0.0097054,9.27,0.0097051,9.27,0.0097041,9.27,0.009704,9.27,0.0097029
9.28,0.009802,9.28,0.0097952,9.28,0.0097884,9.28,0.0097796,9.28,0.0097723,9.28,0.0097647,9.28,0.0097568,9.28,0.0097502,9.28,0.0097444,9.28,0.0097383,9.28,0.009735,9.28,0.0097313,9.28,0.0097258,9.28,0.0097214,9.28,0.0097168,9.28,0.0097127,9.28,0.0097093,9.28,0.0097058,9.28,0.0097028,9.28,0.0097001,9.28,0.0096976,9.28,0.0096951,9.28,0.0096936,9.28,0.0096921,9.28,0.0096908,9.28,0.0096892,9.28,0.0096878,9.28,0.0096875,9.28,0.0096865,9.28,0.0096864,9.28,0.0096853
9.29,0.0097823,9.29,0.0097754,9.29,0.0097687,9.29,0.0097599,9.29,0.0097526,9.29,0.0097451,9.29,0.0097374,9.29,0.0097309,9.29,0.0097253,9.29,0.0097194,9.29,0.0097162,9.29,0.0097127,9.29,0.0097074,9.29,0.0097031,9.29,0.0096987,9.29,0.0096947,9.29,0.0096914,9.29,0.009688,9.29,0.0096851,9.29,0.0096825,9.29,0.00968,9.29,0.0096776,9.29,0.0096762,9.29,0.0096748,9.29,0.0096735,9.29,0.0096719,9.29,0.0096705,9.29,0.0096703,9.29,0.0096693,9.29,0.0096692,9.29,0.0096681
9.3,0.0097627,9.3,0.0097557,9.3,0.009749,9.3,0.0097404,9.3,0.0097332,9.3,0.0097259,9.3,0.0097183,9.3,0.0097121,9.3,0.0097067,9.3,0.009701,9.3,0.009698,9.3,0.0096947,9.3,0.0096895,9.3,0.0096854,9.3,0.0096811,9.3,0.0096772,9.3,0.009674,9.3,0.0096707,9.3,0.0096679,9.3,0.0096654,9.3,0.0096629,9.3,0.0096606,9.3,0.0096592,9.3,0.0096579,9.3,0.0096566,9.3,0.0096552,9.3,0.0096538,9.3,0.0096536,9.3,0.0096527,9.3,0.0096526,9.3,0.0096515
9.31,0.0097432,9.31,0.0097362,9.31,0.0097297,9.31,0.0097212,9.31,0.0097142,9.31,0.0097071,9.31,0.0096998,9.31,0.0096938,9.31,0.0096886,9.31,0.0096832,9.31,0.0096804,9.31,0.0096772,9.31,0.0096722,9.31,0.0096683,9.31,0.0096641,9.31,0.0096603,9.31,0.0096572,9.31,0.009654,9.31,0.0096513,9.31,0.0096489,9.31,0.0096465,9.31,0.0096442,9.31,0.0096429,9.31,0.0096416,9.31,0.0096405,9.31,0.009639,9.31,0.0096377,9.31,0.0096375,9.31,0.0096366,9.31,0.0096366,9.31,0.0096356
9.32,0.0097239,9.32,0.0097171,9.32,0.0097108,9.32,0.0097025,9.32,0.0096958,9.32,0.0096889,9.32,0.0096819,9.32,0.0096762,9.32,0.0096713,9.32,0.0096661,9.32,0.0096635,9.32,0.0096605,9.32,0.0096557,9.32,0.009652,9.32,0.0096479,9.32,0.0096442,9.32,0.0096412,9.32,0.0096381,9.32,0.0096354,9.32,0.0096331,9.32,0.0096308,9.32,0.0096286,9.32,0.0096274,9.32,0.0096261,9.32,0.009625,9.32,0.0096236,9.32,0.0096223,9.32,0.0096222,9.32,0.0096213,9.32,0.0096213,9.32,0.0096204
9.33,0.0097051,9.33,0.0096984,9.33,0.0096923,9.33,0.0096843,9.33,0.0096779,9.33,0.0096714,9.33,0.0096647,9.33,0.0096593,9.33,0.0096547,9.33,0.0096498,9.33,0.0096474,9.33,0.0096446,9.33,0.00964,9.33,0.0096364,9.33,0.0096324,9.33,0.0096289,9.33,0.009626,9.33,0.009623,9.33,0.0096204,9.33,0.0096181,9.33,0.0096159,9.33,0.0096138,9.33,0.0096126,9.33,0.0096114,9.33,0.0096103,9.33,0.009609,9.33,0.0096077,9.33,0.0096076,9.33,0.0096068,9.33,0.0096068,9.33,0.0096059
9.34,0.0096866,9.34,0.0096802,9.34,0.0096744,9.34,0.0096668,9.34,0.0096608,9.34,0.0096546,9.34,0.0096483,9.34,0.0096432,9.34,0.0096389,9.34,0.0096343,9.34,0.0096321,9.34,0.0096295,9.34,0.009625,9.34,0.0096217,9.34,0.0096179,9.34,0.0096144,9.34,0.0096117,9.34,0.0096087,9.34,0.0096062,9.34,0.009604,9.34,0.0096019,9.34,0.0095999,9.34,0.0095987,9.34,0.0095975,9.34,0.0095965,9.34,0.0095952,9.34,0.009594,9.34,0.0095939,9.34,0.0095931,9.34,0.0095932,9.34,0.0095923
9.35,0.0096687,9.35,0.0096626,9.35,0.0096571,9.35,0.0096499,9.35,0.0096442,9.35,0.0096385,9.35,0.0096325,9.35,0.0096278,9.35,0.0096238,9.35,0.0096196,9.35,0.0096175,9.35,0.0096151,9.35,0.0096109,9.35,0.0096078,9.35,0.0096041,9.35,0.0096008,9.35,0.0095981,9.35,0.0095953,9.35,0.0095929,9.35,0.0095908,9.35,0.0095887,9.35,0.0095868,9.35,0.0095856,9.35,0.0095845,9.35,0.0095835,9.35,0.0095822,9.35,0.009581,9.35,0.009581,9.35,0.0095802,9.35,0.0095803,9.35,0.0095795
9.36,0.0096511,9.36,0.0096454,9.36,0.0096403,9.36,0.0096335,9.36,0.0096283,9.36,0.009623,9.36,0.0096173,9.36,0.009613,9.36,0.0096094,9.36,0.0096054,9.36,0.0096036,9.36,0.0096014,9.36,0.0095975,9.36,0.0095945,9.36,0.009591,9.36,0.0095878,9.36,0.0095853,9.36,0.0095826,9.36,0.0095803,9.36,0.0095782,9.36,0.0095762,9.36,0.0095744,9.36,0.0095732,9.36,0.0095722,9.36,0.0095713,9.36,0.00957,9.36,0.0095689,9.36,0.0095688,9.36,0.0095681,9.36,0.0095681,9.36,0.0095673
9.37,0.009634,9.37,0.0096286,9.37,0.009624,9.37,0.0096176,9.37,0.0096128,9.37,0.0096079,9.37,0.0096026,9.37,0.0095987,9.37,0.0095954,9.37,0.0095918,9.37,0.0095902,9.37,0.0095883,9.37,0.0095845,9.37,0.0095819,9.37,0.0095785,9.37,0.0095755,9.37,0.0095731,9.37,0.0095705,9.37,0.0095683,9.37,0.0095664,9.37,0.0095644,9.37,0.0095627,9.37,0.0095616,9.37,0.0095606,9.37,0.0095597,9.37,0.0095585,9.37,0.0095573,9.37,0.0095573,9.37,0.0095566,9.37,0.0095566,9.37,0.0095558
9.38,0.0096172,9.38,0.0096122,9.38,0.009608,9.38,0.0096021,9.38,0.0095977,9.38,0.0095932,9.38,0.0095883,9.38,0.0095847,9.38,0.0095818,9.38,0.0095786,9.38,0.0095772,9.38,0.0095755,9.38,0.009572,9.38,0.0095696,9.38,0.0095664,9.38,0.0095635,9.38,0.0095613,9.38,0.0095589,9.38,0.0095568,9.38,0.0095549,9.38,0.0095531,9.38,0.0095515,9.38,0.0095504,9.38,0.0095495,9.38,0.0095486,9.38,0.0095475,9.38,0.0095463,9.38,0.0095463,9.38,0.0095456,9.38,0.0095456,9.38,0.0095449
9.39,0.0096006,9.39,0.0095961,9.39,0.0095923,9.39,0.0095869,9.39,0.0095829,9.39,0.0095788,9.39,0.0095742,9.39,0.009571,9.39,0.0095685,9.39,0.0095655,9.39,0.0095644,9.39,0.009563,9.39,0.0095598,9.39,0.0095576,9.39,0.0095545,9.39,0.0095519,9.39,0.0095498,9.39,0.0095475,9.39,0.0095456,9.39,0.0095439,9.39,0.0095421,9.39,0.0095406,9.39,0.0095396,9.39,0.0095388,9.39,0.0095379,9.39,0.0095368,9.39,0.0095357,9.39,0.0095356,9.39,0.009535,9.39,0.009535,9.39,0.0095343
9.4,0.0095843,9.4,0.0095801,9.4,0.0095767,9.4,0.0095718,9.4,0.0095682,9.4,0.0095646,9.4,0.0095603,9.4,0.0095575,9.4,0.0095552,9.4,0.0095526,9.4,0.0095518,9.4,0.0095506,9.4,0.0095476,9.4,0.0095457,9.4,0.0095428,9.4,0.0095403,9.4,0.0095385,9.4,0.0095363,9.4,0.0095345,9.4,0.0095329,9.4,0.0095313,9.4,0.0095299,9.4,0.009529,9.4,0.0095282,9.4,0.0095274,9.4,0.0095264,9.4,0.0095253,9.4,0.0095252,9.4,0.0095246,9.4,0.0095247,9.4,0.0095239
9.41,0.0095681,9.41,0.0095643,9.41,0.0095614,9.41,0.0095569,9.41,0.0095537,9.41,0.0095504,9.41,0.0095465,9.41,0.009544,9.41,0.0095421,9.41,0.0095398,9.41,0.0095391,9.41,0.0095382,9.41,0.0095355,9.41,0.0095338,9.41,0.0095311,9.41,0.0095288,9.41,0.0095271,9.41,0.0095251,9.41,0.0095235,9.41,0.009522,9.41,0.0095205,9.41,0.0095192,9.41,0.0095184,9.41,0.0095178,9.41,0.009517,9.41,0.0095161,9.41,0.009515,9.41,0.009515,9.41,0.0095143,9.41,0.0095144,9.41,0.0095137
9.42,0.009552,9.42,0.0095486,9.42,0.0095461,9.42,0.0095421,9.42,0.0095392,9.42,0.0095363,9.42,0.0095327,9.42,0.0095305,9.42,0.0095289,9.42,0.0095269,9.42,0.0095265,9.42,0.0095258,9.42,0.0095233,9.42,0.0095218,9.42,0.0095194,9.42,0.0095172,9.42,0.0095157,9.42,0.0095139,9.42,0.0095124,9.42,0.009511,9.42,0.0095097,9.42,0.0095085,9.42,0.0095079,9.42,0.0095073,9.42,0.0095066,9.42,0.0095057,9.42,0.0095046,9.42,0.0095047,9.42,0.0095041,9.42,0.0095042,9.42,0.0095035
9.43,0.0095361,9.43,0.0095331,9.43,0.009531,9.43,0.0095274,9.43,0.0095249,9.43,0.0095223,9.43,0.009519,9.43,0.0095171,9.43,0.0095158,9.43,0.009514,9.43,0.0095138,9.43,0.0095134,9.43,0.0095111,9.43,0.0095099,9.43,0.0095076,9.43,0.0095056,9.43,0.0095042,9.43,0.0095025,9.43,0.0095013,9.43,0.0095,9.43,0.0094988,9.43,0.0094978,9.43,0.0094972,9.43,0.0094967,9.43,0.0094962,9.43,0.0094953,9.43,0.0094943,9.43,0.0094944,9.43,0.0094939,9.43,0.009494,9.43,0.0094933
9.44,0.0095203,9.44,0.0095178,9.44,0.0095161,9.44,0.0095129,9.44,0.0095107,9.44,0.0095085,9.44,0.0095054,9.44,0.0095038,9.44,0.0095028,9.44,0.0095013,9.44,0.0095012,9.44,0.0095011,9.44,0.009499,9.44,0.009498,9.44,0.0094958,9.44,0.009494,9.44,0.0094928,9.44,0.0094912,9.44,0.0094901,9.44,0.009489,9.44,0.0094879,9.44,0.009487,9.44,0.0094866,9.44,0.0094861,9.44,0.0094857,9.44,0.0094849,9.44,0.009484,9.44,0.0094841,9.44,0.0094836,9.44,0.0094837,9.44,0.0094831
9.45,0.0095049,9.45,0.0095027,9.45,0.0095014,9.45,0.0094987,9.45,0.0094968,9.45,0.0094949,9.45,0.0094921,9.45,0.0094908,9.45,0.00949,9.45,0.0094887,9.45,0.0094889,9.45,0.009489,9.45,0.0094871,9.45,0.0094862,9.45,0.0094842,9.45,0.0094825,9.45,0.0094815,9.45,0.0094801,9.45,0.0094791,9.45,0.0094781,9.45,0.0094771,9.45,0.0094763,9.45,0.009476,9.45,0.0094757,9.45,0.0094753,9.45,0.0094746,9.45,0.0094737,9.45,0.0094738,9.45,0.0094734,9.45,0.0094736,9.45,0.009473
9.46,0.0094898,9.46,0.009488,9.46,0.0094872,9.46,0.0094849,9.46,0.0094832,9.46,0.0094816,9.46,0.0094791,9.46,0.0094781,9.46,0.0094775,9.46,0.0094765,9.46,0.0094769,9.46,0.0094772,9.46,0.0094755,9.46,0.0094748,9.46,0.009473,9.46,0.0094714,9.46,0.0094705,9.46,0.0094692,9.46,0.0094683,9.46,0.0094674,9.46,0.0094666,9.46,0.0094659,9.46,0.0094657,9.46,0.0094654,9.46,0.0094651,9.46,0.0094645,9.46,0.0094636,9.46,0.0094637,9.46,0.0094634,9.46,0.0094636,9.46,0.009463
9.47,0.0094752,9.47,0.0094738,9.47,0.0094734,9.47,0.0094715,9.47,0.0094701,9.47,0.0094688,9.47,0.0094666,9.47,0.0094659,9.47,0.0094656,9.47,0.0094648,9.47,0.0094654,9.47,0.0094659,9.47,0.0094644,9.47,0.0094639,9.47,0.0094622,9.47,0.0094607,9.47,0.0094599,9.47,0.0094588,9.47,0.009458,9.47,0.0094573,9.47,0.0094565,9.47,0.0094558,9.47,0.0094558,9.47,0.0094555,9.47,0.0094553,9.47,0.0094547,9.47,0.0094539,9.47,0.009454,9.47,0.0094537,9.47,0.0094539,9.47,0.0094533
9.48,0.0094612,9.48,0.0094602,9.48,0.0094602,9.48,0.0094587,9.48,0.0094576,9.48,0.0094566,9.48,0.0094547,9.48,0.0094543,9.48,0.0094543,9.48,0.0094538,9.48,0.0094545,9.48,0.0094553,9.48,0.0094541,9.48,0.0094537,9.48,0.0094521,9.48,0.0094507,9.48,0.0094501,9.48,0.0094491,9.48,0.0094484,9.48,0.0094477,9.48,0.009447,9.48,0.0094464,9.48,0.0094465,9.48,0.0094462,9.48,0.0094461,9.48,0.0094455,9.48,0.0094447,9.48,0.0094448,9.48,0.0094445,9.48,0.0094446,9.48,0.0094441
9.49,0.0094478,9.49,0.0094472,9.49,0.0094476,9.49,0.0094465,9.49,0.0094457,9.49,0.0094451,9.49,0.0094434,9.49,0.0094434,9.49,0.0094437,9.49,0.0094435,9.49,0.0094445,9.49,0.0094456,9.49,0.0094445,9.49,0.0094443,9.49,0.0094429,9.49,0.0094416,9.49,0.0094411,9.49,0.0094402,9.49,0.0094396,9.49,0.009439,9.49,0.0094384,9.49,0.0094378,9.49,0.0094379,9.49,0.0094377,9.49,0.0094376,9.49,0.009437,9.49,0.0094361,9.49,0.0094362,9.49,0.0094359,9.49,0.009436,9.49,0.0094354
9.5,0.0094351,9.5,0.0094349,9.5,0.0094357,9.5,0.009435,9.5,0.0094345,9.5,0.0094343,9.5,0.009433,9.5,0.0094334,9.5,0.009434,9.5,0.0094341,9.5,0.0094353,9.5,0.0094368,9.5,0.0094359,9.5,0.0094359,9.5,0.0094346,9.5,0.0094335,9.5,0.0094331,9.5,0.0094323,9.5,0.0094317,9.5,0.0094312,9.5,0.0094306,9.5,0.0094301,9.5,0.0094302,9.5,0.00943,9.5,0.0094299,9.5,0.0094293,9.5,0.0094284,9.5,0.0094284,9.5,0.0094281,9.5,0.0094281,9.5,0.0094275
9.51,0.0094232,9.51,0.0094233,9.51,0.0094246,9.51,0.0094244,9.51,0.0094242,9.51,0.0094244,9.51,0.0094234,9.51,0.0094243,9.51,0.0094252,9.51,0.0094256,9.51,0.0094272,9.51,0.0094289,9.51,0.0094283,9.51,0.0094285,9.51,0.0094273,9.51,0.0094263,9.51,0.0094261,9.51,0.0094254,9.51,0.0094249,9.51,0.0094244,9.51,0.0094239,9.51,0.0094234,9.51,0.0094235,9.51,0.0094233,9.51,0.0094232,9.51,0.0094226,9.51,0.0094216,9.51,0.0094215,9.51,0.0094211,9.51,0.009421,9.51,0.0094203
9.52,0.0094119,9.52,0.0094125,9.52,0.0094143,9.52,0.0094145,9.52,0.0094146,9.52,0.0094153,9.52,0.0094148,9.52,0.009416,9.52,0.0094173,9.52,0.0094182,9.52,0.00942,9.52,0.0094221,9.52,0.0094218,9.52,0.0094221,9.52,0.0094211,9.52,0.0094203,9.52,0.0094202,9.52,0.0094195,9.52,0.0094192,9.52,0.0094187,9.52,0.0094183,9.52,0.0094177,9.52,0.0094179,9.52,0.0094176,9.52,0.0094175,9.52,0.0094168,9.52,0.0094158,9.52,0.0094156,9.52,0.009415,9.52,0.0094148,9.52,0.009414
9.53,0.0094014,9.53,0.0094024,9.53,0.0094046,9.53,0.0094053,9.53,0.0094059,9.53,0.009407,9.53,0.0094069,9.53,0.0094087,9.53,0.0094104,9.53,0.0094116,9.53,0.0094138,9.53,0.0094162,9.53,0.0094162,9.53,0.0094168,9.53,0.0094159,9.53,0.0094153,9.53,0.0094153,9.53,0.0094148,9.53,0.0094145,9.53,0.009414,9.53,0.0094137,9.53,0.0094131,9.53,0.0094132,9.53,0.0094129,9.53,0.0094127,9.53,0.009412,9.53,0.0094108,9.53,0.0094105,9.53,0.0094099,9.53,0.0094095,9.53,0.0094086
9.54,0.0093915,9.54,0.009393,9.54,0.0093957,9.54,0.0093969,9.54,0.0093979,9.54,0.0093995,9.54,0.0093999,9.54,0.0094021,9.54,0.0094042,9.54,0.0094059,9.54,0.0094085,9.54,0.0094113,9.54,0.0094116,9.54,0.0094123,9.54,0.0094117,9.54,0.0094112,9.54,0.0094113,9.54,0.0094109,9.54,0.0094107,9.54,0.0094103,9.54,0.00941,9.54,0.0094094,9.54,0.0094095,9.54,0.0094091,9.54,0.0094089,9.54,0.0094081,9.54,0.0094068,9.54,0.0094064,9.54,0.0094056,9.54,0.0094051,9.54,0.009404
9.55,0.0093821,9.55,0.0093841,9.55,0.0093874,9.55,0.0093891,9.55,0.0093905,9.55,0.0093926,9.55,0.0093935,9.55,0.0093962,9.55,0.0093988,9.55,0.0094009,9.55,0.0094039,9.55,0.0094071,9.55,0.0094077,9.55,0.0094087,9.55,0.0094083,9.55,0.009408,9.55,0.0094082,9.55,0.0094079,9.55,0.0094078,9.55,0.0094074,9.55,0.0094071,9.55,0.0094065,9.55,0.0094066,9.55,0.0094061,9.55,0.0094059,9.55,0.009405,9.55,0.0094036,9.55,0.009403,9.55,0.0094021,9.55,0.0094014,9.55,0.0094002
9.56,0.0093731,9.56,0.0093757,9.56,0.0093795,9.56,0.0093817,9.56,0.0093836,9.56,0.0093863,9.56,0.0093876,9.56,0.0093909,9.56,0.009394,9.56,0.0093966,9.56,0.0093999,9.56,0.0094035,9.56,0.0094045,9.56,0.0094057,9.56,0.0094055,9.56,0.0094054,9.56,0.0094058,9.56,0.0094056,9.56,0.0094056,9.56,0.0094052,9.56,0.009405,9.56,0.0094043,9.56,0.0094044,9.56,0.0094039,9.56,0.0094035,9.56,0.0094025,9.56,0.0094011,9.56,0.0094003,9.56,0.0093992,9.56,0.0093985,9.56,0.009397
9.57,0.0093645,9.57,0.0093676,9.57,0.0093719,9.57,0.0093747,9.57,0.009377,9.57,0.0093803,9.57,0.0093821,9.57,0.009386,9.57,0.0093895,9.57,0.0093926,9.57,0.0093963,9.57,0.0094003,9.57,0.0094016,9.57,0.0094031,9.57,0.0094032,9.57,0.0094033,9.57,0.0094039,9.57,0.0094038,9.57,0.0094038,9.57,0.0094035,9.57,0.0094034,9.57,0.0094027,9.57,0.0094027,9.57,0.0094021,9.57,0.0094017,9.57,0.0094006,9.57,0.0093991,9.57,0.0093982,9.57,0.009397,9.57,0.009396,9.57,0.0093945
9.58,0.0093559,9.58,0.0093596,9.58,0.0093645,9.58,0.0093679,9.58,0.0093706,9.58,0.0093745,9.58,0.0093769,9.58,0.0093812,9.58,0.0093853,9.58,0.0093888,9.58,0.0093929,9.58,0.0093974,9.58,0.0093991,9.58,0.0094008,9.58,0.0094012,9.58,0.0094015,9.58,0.0094022,9.58,0.0094023,9.58,0.0094024,9.58,0.0094022,9.58,0.009402,9.58,0.0094014,9.58,0.0094014,9.58,0.0094008,9.58,0.0094003,9.58,0.0093991,9.58,0.0093975,9.58,0.0093965,9.58,0.0093951,9.58,0.009394,9.58,0.0093923
9.59,0.0093473,9.59,0.0093516,9.59,0.0093571,9.59,0.009361,9.59,0.0093643,9.59,0.0093687,9.59,0.0093716,9.59,0.0093765,9.59,0.0093811,9.59,0.0093851,9.59,0.0093896,9.59,0.0093945,9.59,0.0093966,9.59,0.0093986,9.59,0.0093992,9.59,0.0093998,9.59,0.0094007,9.59,0.0094009,9.59,0.0094011,9.59,0.009401,9.59,0.0094009,9.59,0.0094003,9.59,0.0094003,9.59,0.0093996,9.59,0.0093991,9.59,0.0093978,9.59,0.0093961,9.59,0.009395,9.59,0.0093935,9.59,0.0093923,9.59,0.0093905
9.6,0.0093386,9.6,0.0093435,9.6,0.0093495,9.6,0.0093541,9.6,0.0093578,9.6,0.0093628,9.6,0.0093663,9.6,0.0093717,9.6,0.0093767,9.6,0.0093813,9.6,0.0093862,9.6,0.0093916,9.6,0.009394,9.6,0.0093963,9.6,0.0093972,9.6,0.009398,9.6,0.0093991,9.6,0.0093995,9.6,0.0093998,9.6,0.0093998,9.6,0.0093997,9.6,0.0093991,9.6,0.0093992,9.6,0.0093985,9.6,0.0093979,9.6,0.0093966,9.6,0.0093948,9.6,0.0093936,9.6,0.0093921,9.6,0.0093908,9.6,0.0093889
9.61,0.0093296,9.61,0.0093351,9.61,0.0093417,9.61,0.0093468,9.61,0.009351,9.61,0.0093566,9.61,0.0093606,9.61,0.0093666,9.61,0.0093721,9.61,0.0093772,9.61,0.0093825,9.61,0.0093883,9.61,0.0093911,9.61,0.0093937,9.61,0.009395,9.61,0.0093959,9.61,0.0093973,9.61,0.0093979,9.61,0.0093984,9.61,0.0093984,9.61,0.0093984,9.61,0.0093979,9.61,0.0093979,9.61,0.0093973,9.61,0.0093966,9.61,0.0093954,9.61,0.0093935,9.61,0.0093923,9.61,0.0093906,9.61,0.0093892,9.61,0.0093873
9.62,0.0093203,9.62,0.0093264,9.62,0.0093335,9.62,0.0093393,9.62,0.0093439,9.62,0.0093501,9.62,0.0093547,9.62,0.0093612,9.62,0.0093672,9.62,0.0093727,9.62,0.0093785,9.62,0.0093847,9.62,0.0093879,9.62,0.0093908,9.62,0.0093924,9.62,0.0093936,9.62,0.0093952,9.62,0.0093959,9.62,0.0093966,9.62,0.0093967,9.62,0.0093968,9.62,0.0093964,9.62,0.0093965,9.62,0.0093958,9.62,0.0093952,9.62,0.0093939,9.62,0.009392,9.62,0.0093908,9.62,0.0093891,9.62,0.0093876,9.62,0.0093856
9.63,0.0093106,9.63,0.0093173,9.63,0.009325,9.63,0.0093313,9.63,0.0093364,9.63,0.0093432,9.63,0.0093483,9.63,0.0093553,9.63,0.0093618,9.63,0.0093678,9.63,0.009374,9.63,0.0093806,9.63,0.0093842,9.63,0.0093875,9.63,0.0093893,9.63,0.0093908,9.63,0.0093926,9.63,0.0093936,9.63,0.0093944,9.63,0.0093947,9.63,0.0093949,9.63,0.0093946,9.63,0.0093947,9.63,0.0093941,9.63,0.0093935,9.63,0.0093922,9.63,0.0093903,9.63,0.0093891,9.63,0.0093874,9.63,0.0093859,9.63,0.0093838
9.64,0.0093006,9.64,0.0093078,9.64,0.009316,9.64,0.0093229,9.64,0.0093285,9.64,0.0093358,9.64,0.0093414,9.64,0.009349,9.64,0.0093559,9.64,0.0093624,9.64,0.009369,9.64,0.0093761,9.64,0.00938,9.64,0.0093837,9.64,0.0093859,9.64,0.0093876,9.64,0.0093897,9.64,0.0093908,9.64,0.0093918,9.64,0.0093923,9.64,0.0093926,9.64,0.0093924,9.64,0.0093926,9.64,0.0093921,9.64,0.0093915,9.64,0.0093903,9.64,0.0093883,9.64,0.0093871,9.64,0.0093854,9.64,0.0093839,9.64,0.0093819
9.65,0.0092903,9.65,0.009298,9.65,0.0093067,9.65,0.0093142,9.65,0.0093202,9.65,0.009328,9.65,0.0093342,9.65,0.0093422,9.65,0.0093496,9.65,0.0093566,9.65,0.0093636,9.65,0.0093711,9.65,0.0093754,9.65,0.0093794,9.65,0.0093819,9.65,0.0093839,9.65,0.0093862,9.65,0.0093876,9.65,0.0093888,9.65,0.0093894,9.65,0.0093899,9.65,0.0093898,9.65,0.0093901,9.65,0.0093897,9.65,0.0093891,9.65,0.009388,9.65,0.0093861,9.65,0.0093849,9.65,0.0093832,9.65,0.0093816,9.65,0.0093796
9.66,0.0092798,9.66,0.0092879,9.66,0.0092971,9.66,0.0093051,9.66,0.0093115,9.66,0.0093199,9.66,0.0093266,9.66,0.0093351,9.66,0.0093429,9.66,0.0093504,9.66,0.0093578,9.66,0.0093657,9.66,0.0093704,9.66,0.0093747,9.66,0.0093776,9.66,0.0093798,9.66,0.0093824,9.66,0.009384,9.66,0.0093855,9.66,0.0093862,9.66,0.0093868,9.66,0.0093869,9.66,0.0093873,9.66,0.0093869,9.66,0.0093865,9.66,0.0093854,9.66,0.0093835,9.66,0.0093823,9.66,0.0093807,9.66,0.0093792,9.66,0.0093772
9.67,0.0092692,9.67,0.0092777,9.67,0.0092873,9.67,0.0092958,9.67,0.0093026,9.67,0.0093115,9.67,0.0093187,9.67,0.0093276,9.67,0.0093359,9.67,0.0093439,9.67,0.0093516,9.67,0.00936,9.67,0.009365,9.67,0.0093697,9.67,0.0093729,9.67,0.0093754,9.67,0.0093783,9.67,0.0093801,9.67,0.0093818,9.67,0.0093827,9.67,0.0093834,9.67,0.0093837,9.67,0.0093842,9.67,0.0093839,9.67,0.0093836,9.67,0.0093825,9.67,0.0093807,9.67,0.0093796,9.67,0.0093779,9.67,0.0093764,9.67,0.0093745
9.68,0.0092586,9.68,0.0092675,9.68,0.0092775,9.68,0.0092864,9.68,0.0092936,9.68,0.009303,9.68,0.0093106,9.68,0.0093199,9.68,0.0093287,9.68,0.0093371,9.68,0.0093452,9.68,0.009354,9.68,0.0093594,9.68,0.0093645,9.68,0.009368,9.68,0.0093708,9.68,0.0093739,9.68,0.009376,9.68,0.0093779,9.68,0.0093789,9.68,0.0093798,9.68,0.0093803,9.68,0.0093809,9.68,0.0093808,9.68,0.0093804,9.68,0.0093795,9.68,0.0093777,9.68,0.0093766,9.68,0.009375,9.68,0.0093735,9.68,0.0093717
9.69,0.0092481,9.69,0.0092573,9.69,0.0092676,9.69,0.0092771,9.69,0.0092846,9.69,0.0092943,9.69,0.0093024,9.69,0.0093122,9.69,0.0093213,9.69,0.0093302,9.69,0.0093387,9.69,0.0093479,9.69,0.0093536,9.69,0.0093591,9.69,0.009363,9.69,0.009366,9.69,0.0093694,9.69,0.0093717,9.69,0.0093738,9.69,0.0093751,9.69,0.0093761,9.69,0.0093768,9.69,0.0093775,9.69,0.0093775,9.69,0.0093772,9.69,0.0093764,9.69,0.0093746,9.69,0.0093736,9.69,0.009372,9.69,0.0093706,9.69,0.0093687
9.7,0.009238,9.7,0.0092474,9.7,0.009258,9.7,0.0092678,9.7,0.0092756,9.7,0.0092858,9.7,0.0092942,9.7,0.0093044,9.7,0.0093139,9.7,0.0093233,9.7,0.0093321,9.7,0.0093417,9.7,0.0093478,9.7,0.0093537,9.7,0.0093579,9.7,0.0093611,9.7,0.0093648,9.7,0.0093674,9.7,0.0093697,9.7,0.0093712,9.7,0.0093724,9.7,0.0093733,9.7,0.0093741,9.7,0.0093742,9.7,0.009374,9.7,0.0093732,9.7,0.0093716,9.7,0.0093706,9.7,0.009369,9.7,0.0093676,9.7,0.0093658
9.71,0.0092282,9.71,0.0092378,9.71,0.0092487,9.71,0.0092588,9.71,0.0092669,9.71,0.0092774,9.71,0.0092862,9.71,0.0092968,9.71,0.0093066,9.71,0.0093164,9.71,0.0093256,9.71,0.0093355,9.71,0.009342,9.71,0.0093483,9.71,0.0093528,9.71,0.0093563,9.71,0.0093603,9.71,0.0093631,9.71,0.0093657,9.71,0.0093674,9.71,0.0093687,9.71,0.0093698,9.71,0.0093708,9.71,0.0093709,9.71,0.0093709,9.71,0.0093702,9.71,0.0093686,9.71,0.0093676,9.71,0.0093661,9.71,0.0093647,9.71,0.0093629
9.72,0.009219,9.72,0.0092287,9.72,0.0092397,9.72,0.0092502,9.72,0.0092585,9.72,0.0092694,9.72,0.0092785,9.72,0.0092893,9.72,0.0092996,9.72,0.0093098,9.72,0.0093192,9.72,0.0093295,9.72,0.0093364,9.72,0.009343,9.72,0.0093479,9.72,0.0093516,9.72,0.0093559,9.72,0.0093589,9.72,0.0093618,9.72,0.0093637,9.72,0.0093652,9.72,0.0093665,9.72,0.0093676,9.72,0.0093679,9.72,0.0093679,9.72,0.0093673,9.72,0.0093657,9.72,0.0093648,9.72,0.0093634,9.72,0.0093619,9.72,0.0093601
9.73,0.0092103,9.73,0.0092202,9.73,0.0092314,9.73,0.009242,9.73,0.0092506,9.73,0.0092617,9.73,0.0092711,9.73,0.0092822,9.73,0.0092928,9.73,0.0093033,9.73,0.0093131,9.73,0.0093237,9.73,0.0093309,9.73,0.009338,9.73,0.0093431,9.73,0.0093472,9.73,0.0093517,9.73,0.009355,9.73,0.0093581,9.73,0.0093602,9.73,0.0093619,9.73,0.0093634,9.73,0.0093646,9.73,0.009365,9.73,0.0093652,9.73,0.0093646,9.73,0.0093631,9.73,0.0093623,9.73,0.0093608,9.73,0.0093594,9.73,0.0093576
9.74,0.0092023,9.74,0.0092123,9.74,0.0092236,9.74,0.0092344,9.74,0.0092432,9.74,0.0092545,9.74,0.0092641,9.74,0.0092755,9.74,0.0092863,9.74,0.0092973,9.74,0.0093073,9.74,0.0093182,9.74,0.0093257,9.74,0.0093332,9.74,0.0093386,9.74,0.0093429,9.74,0.0093477,9.74,0.0093513,9.74,0.0093546,9.74,0.0093569,9.74,0.0093588,9.74,0.0093606,9.74,0.0093619,9.74,0.0093624,9.74,0.0093627,9.74,0.0093622,9.74,0.0093608,9.74,0.00936,9.74,0.0093586,9.74,0.0093571,9.74,0.0093554
9.75,0.009195,9.75,0.0092051,9.75,0.0092164,9.75,0.0092275,9.75,0.0092364,9.75,0.0092478,9.75,0.0092577,9.75,0.0092693,9.75,0.0092803,9.75,0.0092916,9.75,0.0093018,9.75,0.009313,9.75,0.0093208,9.75,0.0093286,9.75,0.0093343,9.75,0.0093389,9.75,0.0093439,9.75,0.0093478,9.75,0.0093514,9.75,0.0093539,9.75,0.0093559,9.75,0.009358,9.75,0.0093594,9.75,0.0093601,9.75,0.0093605,9.75,0.0093601,9.75,0.0093587,9.75,0.009358,9.75,0.0093566,9.75,0.0093551,9.75,0.0093534
9.76,0.0091884,9.76,0.0091986,9.76,0.00921,9.76,0.0092212,9.76,0.0092303,9.76,0.0092418,9.76,0.0092518,9.76,0.0092635,9.76,0.0092747,9.76,0.0092863,9.76,0.0092967,9.76,0.0093081,9.76,0.0093162,9.76,0.0093244,9.76,0.0093304,9.76,0.0093352,9.76,0.0093404,9.76,0.0093446,9.76,0.0093484,9.76,0.0093511,9.76,0.0093534,9.76,0.0093557,9.76,0.0093572,9.76,0.0093581,9.76,0.0093585,9.76,0.0093583,9.76,0.0093569,9.76,0.0093563,9.76,0.0093549,9.76,0.0093535,9.76,0.0093518
9.77,0.0091827,9.77,0.0091929,9.77,0.0092044,9.77,0.0092157,9.77,0.0092248,9.77,0.0092364,9.77,0.0092465,9.77,0.0092583,9.77,0.0092697,9.77,0.0092815,9.77,0.009292,9.77,0.0093037,9.77,0.009312,9.77,0.0093205,9.77,0.0093268,9.77,0.0093317,9.77,0.0093373,9.77,0.0093416,9.77,0.0093458,9.77,0.0093486,9.77,0.0093511,9.77,0.0093536,9.77,0.0093553,9.77,0.0093563,9.77,0.0093569,9.77,0.0093568,9.77,0.0093555,9.77,0.0093549,9.77,0.0093536,9.77,0.0093522,9.77,0.0093506
9.78,0.0091777,9.78,0.0091881,9.78,0.0091996,9.78,0.0092109,9.78,0.0092201,9.78,0.0092317,9.78,0.0092418,9.78,0.0092537,9.78,0.0092652,9.78,0.0092773,9.78,0.0092879,9.78,0.0092997,9.78,0.0093082,9.78,0.0093171,9.78,0.0093235,9.78,0.0093287,9.78,0.0093345,9.78,0.0093391,9.78,0.0093434,9.78,0.0093465,9.78,0.0093491,9.78,0.0093519,9.78,0.0093537,9.78,0.0093549,9.78,0.0093556,9.78,0.0093556,9.78,0.0093544,9.78,0.0093539,9.78,0.0093527,9.78,0.0093512,9.78,0.0093497
9.79,0.0091735,9.79,0.009184,9.79,0.0091955,9.79,0.0092069,9.79,0.0092162,9.79,0.0092277,9.79,0.0092379,9.79,0.0092498,9.79,0.0092614,9.79,0.0092736,9.79,0.0092843,9.79,0.0092962,9.79,0.0093049,9.79,0.009314,9.79,0.0093207,9.79,0.009326,9.79,0.009332,9.79,0.0093368,9.79,0.0093414,9.79,0.0093446,9.79,0.0093475,9.79,0.0093505,9.79,0.0093525,9.79,0.0093538,9.79,0.0093546,9.79,0.0093548,9.79,0.0093537,9.79,0.0093532,9.79,0.0093521,9.79,0.0093507,9.79,0.0093492
9.8,0.0091701,9.8,0.0091807,9.8,0.0091923,9.8,0.0092037,9.8,0.009213,9.8,0.0092245,9.8,0.0092347,9.8,0.0092466,9.8,0.0092583,9.8,0.0092706,9.8,0.0092814,9.8,0.0092934,9.8,0.0093022,9.8,0.0093115,9.8,0.0093183,9.8,0.0093238,9.8,0.00933,9.8,0.009335,9.8,0.0093397,9.8,0.0093432,9.8,0.0093462,9.8,0.0093495,9.8,0.0093515,9.8,0.009353,9.8,0.009354,9.8,0.0093542,9.8,0.0093532,9.8,0.0093528,9.8,0.0093518,9.8,0.0093505,9.8,0.0093491
9.81,0.0091674,9.81,0.0091783,9.81,0.0091898,9.81,0.0092013,9.81,0.0092107,9.81,0.0092221,9.81,0.0092323,9.81,0.0092442,9.81,0.0092559,9.81,0.0092683,9.81,0.0092791,9.81,0.0092911,9.81,0.0093,9.81,0.0093096,9.81,0.0093165,9.81,0.0093221,9.81,0.0093284,9.81,0.0093336,9.81,0.0093385,9.81,0.0093421,9.81,0.0093452,9.81,0.0093488,9.81,0.0093509,9.81,0.0093525,9.81,0.0093536,9.81,0.009354,9.81,0.0093531,9.81,0.0093528,9.81,0.0093519,9.81,0.0093506,9.81,0.0093493
9.82,0.0091655,9.82,0.0091765,9.82,0.0091882,9.82,0.0091998,9.82,0.0092092,9.82,0.0092205,9.82,0.0092307,9.82,0.0092425,9.82,0.0092542,9.82,0.0092667,9.82,0.0092775,9.82,0.0092895,9.82,0.0092985,9.82,0.0093082,9.82,0.0093152,9.82,0.0093209,9.82,0.0093273,9.82,0.0093326,9.82,0.0093376,9.82,0.0093414,9.82,0.0093447,9.82,0.0093484,9.82,0.0093506,9.82,0.0093524,9.82,0.0093536,9.82,0.0093542,9.82,0.0093534,9.82,0.0093531,9.82,0.0093523,9.82,0.0093511,9.82,0.0093499
9.83,0.0091643,9.83,0.0091756,9.83,0.0091873,9.83,0.0091989,9.83,0.0092084,9.83,0.0092197,9.83,0.0092298,9.83,0.0092416,9.83,0.0092533,9.83,0.0092659,9.83,0.0092766,9.83,0.0092885,9.83,0.0092976,9.83,0.0093075,9.83,0.0093146,9.83,0.0093203,9.83,0.0093267,9.83,0.0093321,9.83,0.0093373,9.83,0.0093411,9.83,0.0093445,9.83,0.0093485,9.83,0.0093507,9.83,0.0093526,9.83,0.0093539,9.83,0.0093546,9.83,0.0093539,9.83,0.0093537,9.83,0.009353,9.83,0.0093519,9.83,0.0093509
9.84,0.0091637,9.84,0.0091753,9.84,0.0091871,9.84,0.0091989,9.84,0.0092084,9.84,0.0092196,9.84,0.0092297,9.84,0.0092414,9.84,0.0092532,9.84,0.0092658,9.84,0.0092764,9.84,0.0092883,9.84,0.0092974,9.84,0.0093074,9.84,0.0093145,9.84,0.0093202,9.84,0.0093267,9.84,0.0093322,9.84,0.0093374,9.84,0.0093413,9.84,0.0093447,9.84,0.0093489,9.84,0.0093511,9.84,0.0093531,9.84,0.0093545,9.84,0.0093553,9.84,0.0093547,9.84,0.0093546,9.84,0.009354,9.84,0.009353,9.84,0.0093521
9.85,0.0091638,9.85,0.0091756,9.85,0.0091876,9.85,0.0091995,9.85,0.0092091,9.85,0.0092203,9.85,0.0092303,9.85,0.0092419,9.85,0.0092537,9.85,0.0092664,9.85,0.0092769,9.85,0.0092887,9.85,0.0092978,9.85,0.0093079,9.85,0.0093149,9.85,0.0093207,9.85,0.0093271,9.85,0.0093327,9.85,0.0093379,9.85,0.0093419,9.85,0.0093453,9.85,0.0093496,9.85,0.0093518,9.85,0.0093539,9.85,0.0093554,9.85,0.0093563,9.85,0.0093558,9.85,0.0093558,9.85,0.0093553,9.85,0.0093544,9.85,0.0093536
9.86,0.0091643,9.86,0.0091765,9.86,0.0091887,9.86,0.0092007,9.86,0.0092105,9.86,0.0092216,9.86,0.0092316,9.86,0.0092431,9.86,0.0092549,9.86,0.0092676,9.86,0.009278,9.86,0.0092897,9.86,0.0092988,9.86,0.0093089,9.86,0.0093159,9.86,0.0093216,9.86,0.0093281,9.86,0.0093336,9.86,0.0093388,9.86,0.0093428,9.86,0.0093463,9.86,0.0093506,9.86,0.0093528,9.86,0.009355,9.86,0.0093565,9.86,0.0093575,9.86,0.009357,9.86,0.0093571,9.86,0.0093567,9.86,0.0093559,9.86,0.0093553
9.87,0.0091654,9.87,0.0091779,9.87,0.0091903,9.87,0.0092025,9.87,0.0092124,9.87,0.0092234,9.87,0.0092334,9.87,0.0092449,9.87,0.0092567,9.87,0.0092694,9.87,0.0092797,9.87,0.0092913,9.87,0.0093003,9.87,0.0093105,9.87,0.0093174,9.87,0.009323,9.87,0.0093294,9.87,0.0093349,9.87,0.0093401,9.87,0.009344,9.87,0.0093475,9.87,0.0093519,9.87,0.009354,9.87,0.0093562,9.87,0.0093578,9.87,0.0093589,9.87,0.0093584,9.87,0.0093586,9.87,0.0093583,9.87,0.0093576,9.87,0.0093571
9.88,0.0091669,9.88,0.0091798,9.88,0.0091925,9.88,0.0092048,9.88,0.0092148,9.88,0.0092258,9.88,0.0092358,9.88,0.0092471,9.88,0.009259,9.88,0.0092717,9.88,0.0092819,9.88,0.0092933,9.88,0.0093023,9.88,0.0093125,9.88,0.0093193,9.88,0.0093248,9.88,0.009331,9.88,0.0093365,9.88,0.0093416,9.88,0.0093455,9.88,0.0093489,9.88,0.0093533,9.88,0.0093554,9.88,0.0093576,9.88,0.0093593,9.88,0.0093603,9.88,0.0093599,9.88,0.0093601,9.88,0.00936,9.88,0.0093594,9.88,0.009359
9.89,0.0091688,9.89,0.0091821,9.89,0.009195,9.89,0.0092075,9.89,0.0092177,9.89,0.0092287,9.89,0.0092386,9.89,0.0092499,9.89,0.0092617,9.89,0.0092744,9.89,0.0092845,9.89,0.0092957,9.89,0.0093046,9.89,0.0093148,9.89,0.0093215,9.89,0.0093269,9.89,0.009333,9.89,0.0093383,9.89,0.0093434,9.89,0.0093472,9.89,0.0093505,9.89,0.009355,9.89,0.0093569,9.89,0.0093591,9.89,0.0093608,9.89,0.0093619,9.89,0.0093615,9.89,0.0093618,9.89,0.0093617,9.89,0.0093611,9.89,0.009361
9.9,0.0091711,9.9,0.0091847,9.9,0.009198,9.9,0.0092107,9.9,0.0092209,9.9,0.0092319,9.9,0.0092418,9.9,0.0092529,9.9,0.0092648,9.9,0.0092774,9.9,0.0092874,9.9,0.0092985,9.9,0.0093072,9.9,0.0093174,9.9,0.0093239,9.9,0.0093292,9.9,0.0093351,9.9,0.0093404,9.9,0.0093453,9.9,0.009349,9.9,0.0093522,9.9,0.0093567,9.9,0.0093585,9.9,0.0093607,9.9,0.0093623,9.9,0.0093635,9.9,0.0093631,9.9,0.0093634,9.9,0.0093634,9.9,0.0093629,9.9,0.0093629
9.91,0.0091737,9.91,0.0091877,9.91,0.0092012,9.91,0.0092141,9.91,0.0092244,9.91,0.0092354,9.91,0.0092453,9.91,0.0092563,9.91,0.0092682,9.91,0.0092808,9.91,0.0092905,9.91,0.0093015,9.91,0.00931,9.91,0.0093201,9.91,0.0093265,9.91,0.0093316,9.91,0.0093374,9.91,0.0093425,9.91,0.0093474,9.91,0.0093509,9.91,0.009354,9.91,0.0093584,9.91,0.0093602,9.91,0.0093623,9.91,0.0093639,9.91,0.009365,9.91,0.0093647,9.91,0.009365,9.91,0.009365,9.91,0.0093647,9.91,0.0093648
9.92,0.0091766,9.92,0.009191,9.92,0.0092048,9.92,0.0092178,9.92,0.0092282,9.92,0.0092392,9.92,0.009249,9.92,0.0092599,9.92,0.0092717,9.92,0.0092843,9.92,0.0092939,9.92,0.0093046,9.92,0.009313,9.92,0.009323,9.92,0.0093293,9.92,0.0093342,9.92,0.0093398,9.92,0.0093448,9.92,0.0093495,9.92,0.0093529,9.92,0.0093559,9.92,0.0093602,9.92,0.0093618,9.92,0.0093639,9.92,0.0093655,9.92,0.0093666,9.92,0.0093662,9.92,0.0093666,9.92,0.0093667,9.92,0.0093664,9.92,0.0093666
9.93,0.0091797,9.93,0.0091944,9.93,0.0092086,9.93,0.0092217,9.93,0.0092322,9.93,0.0092432,9.93,0.0092529,9.93,0.0092637,9.93,0.0092754,9.93,0.0092879,9.93,0.0092973,9.93,0.0093078,9.93,0.0093161,9.93,0.009326,9.93,0.0093321,9.93,0.0093368,9.93,0.0093423,9.93,0.0093471,9.93,0.0093516,9.93,0.0093549,9.93,0.0093577,9.93,0.009362,9.93,0.0093635,9.93,0.0093655,9.93,0.009367,9.93,0.0093681,9.93,0.0093677,9.93,0.0093681,9.93,0.0093683,9.93,0.0093681,9.93,0.0093684
9.94,0.0091829,9.94,0.0091981,9.94,0.0092126,9.94,0.0092258,9.94,0.0092363,9.94,0.0092472,9.94,0.0092568,9.94,0.0092675,9.94,0.0092792,9.94,0.0092915,9.94,0.0093008,9.94,0.0093111,9.94,0.0093192,9.94,0.009329,9.94,0.0093349,9.94,0.0093394,9.94,0.0093447,9.94,0.0093494,9.94,0.0093537,9.94,0.0093568,9.94,0.0093596,9.94,0.0093638,9.94,0.0093651,9.94,0.0093671,9.94,0.0093686,9.94,0.0093697,9.94,0.0093693,9.94,0.0093697,9.94,0.0093699,9.94,0.0093698,9.94,0.0093702
9.95,0.0091863,9.95,0.0092019,9.95,0.0092167,9.95,0.00923,9.95,0.0092404,9.95,0.0092514,9.95,0.0092608,9.95,0.0092713,9.95,0.009283,9.95,0.0092952,9.95,0.0093042,9.95,0.0093143,9.95,0.0093223,9.95,0.0093319,9.95,0.0093376,9.95,0.009342,9.95,0.0093471,9.95,0.0093516,9.95,0.0093558,9.95,0.0093588,9.95,0.0093614,9.95,0.0093655,9.95,0.0093667,9.95,0.0093686,9.95,0.0093701,9.95,0.0093712,9.95,0.0093708,9.95,0.0093712,9.95,0.0093715,9.95,0.0093715,9.95,0.009372
9.96,0.0091898,9.96,0.0092058,9.96,0.0092209,9.96,0.0092342,9.96,0.0092446,9.96,0.0092555,9.96,0.0092648,9.96,0.0092751,9.96,0.0092867,9.96,0.0092987,9.96,0.0093076,9.96,0.0093174,9.96,0.0093252,9.96,0.0093347,9.96,0.0093402,9.96,0.0093445,9.96,0.0093494,9.96,0.0093537,9.96,0.0093578,9.96,0.0093606,9.96,0.0093631,9.96,0.0093672,9.96,0.0093683,9.96,0.0093702,9.96,0.0093716,9.96,0.0093727,9.96,0.0093723,9.96,0.0093728,9.96,0.0093732,9.96,0.0093732,9.96,0.0093739
9.97,0.0091933,9.97,0.0092097,9.97,0.0092251,9.97,0.0092384,9.97,0.0092486,9.97,0.0092595,9.97,0.0092687,9.97,0.0092788,9.97,0.0092902,9.97,0.0093021,9.97,0.0093108,9.97,0.0093204,9.97,0.0093281,9.97,0.0093374,9.97,0.0093427,9.97,0.0093469,9.97,0.0093515,9.97,0.0093557,9.97,0.0093597,9.97,0.0093624,9.97,0.0093648,9.97,0.0093687,9.97,0.0093698,9.97,0.0093717,9.97,0.0093731,9.97,0.0093743,9.97,0.0093739,9.97,0.0093744,9.97,0.0093749,9.97,0.009375,9.97,0.0093759
9.98,0.0091968,9.98,0.0092135,9.98,0.0092292,9.98,0.0092425,9.98,0.0092526,9.98,0.0092633,9.98,0.0092724,9.98,0.0092823,9.98,0.0092936,9.98,0.0093053,9.98,0.0093138,9.98,0.0093232,9.98,0.0093307,9.98,0.0093399,9.98,0.009345,9.98,0.009349,9.98,0.0093535,9.98,0.0093576,9.98,0.0093614,9.98,0.009364,9.98,0.0093663,9.98,0.0093702,9.98,0.0093712,9.98,0.0093731,9.98,0.0093746,9.98,0.0093758,9.98,0.0093755,9.98,0.0093761,9.98,0.0093767,9.98,0.009377,9.98,0.009378
9.99,0.0092001,9.99,0.0092172,9.99,0.0092331,9.99,0.0092464,9.99,0.0092563,9.99,0.009267,9.99,0.0092759,9.99,0.0092857,9.99,0.0092968,9.99,0.0093083,9.99,0.0093166,9.99,0.0093258,9.99,0.0093331,9.99,0.0093421,9.99,0.0093471,9.99,0.009351,9.99,0.0093553,9.99,0.0093593,9.99,0.009363,9.99,0.0093655,9.99,0.0093678,9.99,0.0093716,9.99,0.0093726,9.99,0.0093745,9.99,0.009376,9.99,0.0093773,9.99,0.0093771,9.99,0.0093778,9.99,0.0093785,9.99,0.009379,9.99,0.0093802
10,0.0092032,10,0.0092206,10,0.0092368,10,0.0092501,10,0.0092598,10,0.0092704,10,0.0092791,10,0.0092887,10,0.0092997,10,0.0093111,10,0.0093191,10,0.0093281,10,0.0093353,10,0.0093441,10,0.009349,10,0.0093527,10,0.0093569,10,0.0093607,10,0.0093643,10,0.0093668,10,0.009369,10,0.0093729,10,0.0093738,10,0.0093758,10,0.0093774,10,0.0093787,10,0.0093787,10,0.0093795,10,0.0093804,10,0.009381,10,0.0093825
10.01,0.0092061,10.01,0.0092238,10.01,0.0092402,10.01,0.0092535,10.01,0.009263,10.01,0.0092736,10.01,0.0092821,10.01,0.0092916,10.01,0.0093024,10.01,0.0093136,10.01,0.0093214,10.01,0.0093302,10.01,0.0093372,10.01,0.0093459,10.01,0.0093506,10.01,0.0093542,10.01,0.0093582,10.01,0.009362,10.01,0.0093655,10.01,0.0093679,10.01,0.0093701,10.01,0.0093739,10.01,0.0093749,10.01,0.0093769,10.01,0.0093786,10.01,0.0093801,10.01,0.0093802,10.01,0.0093812,10.01,0.0093823,10.01,0.0093832,10.01,0.0093848
10.02,0.0092086,10.02,0.0092266,10.02,0.0092433,10.02,0.0092566,10.02,0.009266,10.02,0.0092765,10.02,0.0092849,10.02,0.0092941,10.02,0.0093048,10.02,0.0093158,10.02,0.0093234,10.02,0.009332,10.02,0.0093389,10.02,0.0093474,10.02,0.0093519,10.02,0.0093555,10.02,0.0093593,10.02,0.009363,10.02,0.0093664,10.02,0.0093687,10.02,0.0093709,10.02,0.0093748,10.02,0.0093758,10.02,0.0093779,10.02,0.0093798,10.02,0.0093814,10.02,0.0093817,10.02,0.0093829,10.02,0.0093842,10.02,0.0093853,10.02,0.0093873
10.03,0.0092108,10.03,0.0092291,10.03,0.009246,10.03,0.0092593,10.03,0.0092686,10.03,0.009279,10.03,0.0092873,10.03,0.0092964,10.03,0.009307,10.03,0.0093178,10.03,0.0093252,10.03,0.0093336,10.03,0.0093404,10.03,0.0093487,10.03,0.0093531,10.03,0.0093565,10.03,0.0093602,10.03,0.0093637,10.03,0.009367,10.03,0.0093694,10.03,0.0093716,10.03,0.0093754,10.03,0.0093765,10.03,0.0093787,10.03,0.0093807,10.03,0.0093825,10.03,0.0093831,10.03,0.0093844,10.03,0.009386,10.03,0.0093874,10.03,0.0093897
10.04,0.0092125,10.04,0.0092312,10.04,0.0092483,10.04,0.0092617,10.04,0.0092708,10.04,0.0092813,10.04,0.0092895,10.04,0.0092985,10.04,0.0093089,10.04,0.0093196,10.04,0.0093268,10.04,0.009335,10.04,0.0093416,10.04,0.0093497,10.04,0.009354,10.04,0.0093573,10.04,0.0093609,10.04,0.0093643,10.04,0.0093675,10.04,0.0093698,10.04,0.009372,10.04,0.0093759,10.04,0.009377,10.04,0.0093793,10.04,0.0093815,10.04,0.0093835,10.04,0.0093843,10.04,0.0093858,10.04,0.0093878,10.04,0.0093894,10.04,0.009392
10.05,0.0092138,10.05,0.0092328,10.05,0.0092502,10.05,0.0092637,10.05,0.0092728,10.05,0.0092833,10.05,0.0092914,10.05,0.0093003,10.05,0.0093106,10.05,0.0093212,10.05,0.0093282,10.05,0.0093363,10.05,0.0093427,10.05,0.0093506,10.05,0.0093547,10.05,0.0093579,10.05,0.0093613,10.05,0.0093646,10.05,0.0093678,10.05,0.00937,10.05,0.0093722,10.05,0.0093761,10.05,0.0093774,10.05,0.0093798,10.05,0.0093821,10.05,0.0093842,10.05,0.0093853,10.05,0.0093871,10.05,0.0093893,10.05,0.0093913,10.05,0.0093942
10.06,0.0092147,10.06,0.009234,10.06,0.0092517,10.06,0.0092653,10.06,0.0092744,10.06,0.009285,10.06,0.009293,10.06,0.0093019,10.06,0.0093122,10.06,0.0093226,10.06,0.0093295,10.06,0.0093374,10.06,0.0093437,10.06,0.0093514,10.06,0.0093553,10.06,0.0093583,10.06,0.0093616,10.06,0.0093648,10.06,0.0093678,10.06,0.0093701,10.06,0.0093723,10.06,0.0093762,10.06,0.0093775,10.06,0.00938,10.06,0.0093825,10.06,0.0093848,10.06,0.0093862,10.06,0.0093882,10.06,0.0093907,10.06,0.009393,10.06,0.0093963
10.07,0.0092152,10.07,0.0092348,10.07,0.0092528,10.07,0.0092666,10.07,0.0092757,10.07,0.0092864,10.07,0.0092944,10.07,0.0093033,10.07,0.0093135,10.07,0.0093238,10.07,0.0093306,10.07,0.0093383,10.07,0.0093446,10.07,0.009352,10.07,0.0093558,10.07,0.0093587,10.07,0.0093618,10.07,0.0093648,10.07,0.0093678,10.07,0.00937,10.07,0.0093722,10.07,0.0093761,10.07,0.0093775,10.07,0.0093801,10.07,0.0093827,10.07,0.0093852,10.07,0.0093868,10.07,0.0093891,10.07,0.0093919,10.07,0.0093945,10.07,0.0093981
10.08,0.0092152,10.08,0.0092352,10.08,0.0092535,10.08,0.0092675,10.08,0.0092767,10.08,0.0092875,10.08,0.0092956,10.08,0.0093045,10.08,0.0093147,10.08,0.009325,10.08,0.0093317,10.08,0.0093392,10.08,0.0093453,10.08,0.0093526,10.08,0.0093562,10.08,0.009359,10.08,0.0093619,10.08,0.0093648,10.08,0.0093676,10.08,0.0093698,10.08,0.009372,10.08,0.0093759,10.08,0.0093773,10.08,0.00938,10.08,0.0093828,10.08,0.0093854,10.08,0.0093873,10.08,0.0093898,10.08,0.0093929,10.08,0.0093959,10.08,0.0093998
10.09,0.0092148,10.09,0.0092351,10.09,0.0092538,10.09,0.009268,10.09,0.0092774,10.09,0.0092883,10.09,0.0092965,10.09,0.0093055,10.09,0.0093157,10.09,0.0093259,10.09,0.0093326,10.09,0.00934,10.09,0.009346,10.09,0.0093531,10.09,0.0093565,10.09,0.0093592,10.09,0.009362,10.09,0.0093647,10.09,0.0093674,10.09,0.0093695,10.09,0.0093717,10.09,0.0093756,10.09,0.0093771,10.09,0.0093799,10.09,0.0093827,10.09,0.0093855,10.09,0.0093876,10.09,0.0093904,10.09,0.0093937,10.09,0.009397,10.09,0.0094013
10.1,0.0092141,10.1,0.0092347,10.1,0.0092537,10.1,0.0092681,10.1,0.0092777,10.1,0.0092888,10.1,0.0092971,10.1,0.0093062,10.1,0.0093165,10.1,0.0093268,10.1,0.0093334,10.1,0.0093407,10.1,0.0093467,10.1,0.0093535,10.1,0.0093568,10.1,0.0093594,10.1,0.009362,10.1,0.0093646,10.1,0.0093672,10.1,0.0093693,10.1,0.0093714,10.1,0.0093753,10.1,0.0093768,10.1,0.0093797,10.1,0.0093826,10.1,0.0093856,10.1,0.0093879,10.1,0.0093908,10.1,0.0093944,10.1,0.0093981,10.1,0.0094026
10.11,0.009213,10.11,0.0092339,10.11,0.0092532,10.11,0.0092679,10.11,0.0092777,10.11,0.009289,10.11,0.0092974,10.11,0.0093067,10.11,0.0093171,10.11,0.0093274,10.11,0.009334,10.11,0.0093414,10.11,0.0093472,10.11,0.0093539,10.11,0.0093571,10.11,0.0093595,10.11,0.009362,10.11,0.0093646,10.11,0.009367,10.11,0.009369,10.11,0.0093711,10.11,0.009375,10.11,0.0093765,10.11,0.0093795,10.11,0.0093825,10.11,0.0093856,10.11,0.0093881,10.11,0.0093912,10.11,0.0093951,10.11,0.009399,10.11,0.0094039
10.12,0.0092115,10.12,0.0092326,10.12,0.0092523,10.12,0.0092672,10.12,0.0092773,10.12,0.0092889,10.12,0.0092974,10.12,0.0093069,10.12,0.0093174,10.12,0.0093278,10.12,0.0093345,10.12,0.0093418,10.12,0.0093477,10.12,0.0093543,10.12,0.0093574,10.12,0.0093597,10.12,0.0093621,10.12,0.0093645,10.12,0.0093669,10.12,0.0093688,10.12,0.0093709,10.12,0.0093747,10.12,0.0093763,10.12,0.0093793,10.12,0.0093825,10.12,0.0093857,10.12,0.0093884,10.12,0.0093917,10.12,0.0093958,10.12,0.0094,10.12,0.0094051
10.13,0.0092096,10.13,0.009231,10.13,0.0092509,10.13,0.0092661,10.13,0.0092765,10.13,0.0092883,10.13,0.0092971,10.13,0.0093069,10.13,0.0093175,10.13,0.009328,10.13,0.0093348,10.13,0.0093422,10.13,0.009348,10.13,0.0093545,10.13,0.0093575,10.13,0.0093598,10.13,0.0093621,10.13,0.0093645,10.13,0.0093668,10.13,0.0093687,10.13,0.0093708,10.13,0.0093746,10.13,0.0093762,10.13,0.0093793,10.13,0.0093825,10.13,0.0093858,10.13,0.0093887,10.13,0.0093922,10.13,0.0093965,10.13,0.009401,10.13,0.0094064
10.14,0.0092074,10.14,0.0092289,10.14,0.0092491,10.14,0.0092645,10.14,0.0092753,10.14,0.0092874,10.14,0.0092964,10.14,0.0093064,10.14,0.0093173,10.14,0.009328,10.14,0.0093349,10.14,0.0093423,10.14,0.0093483,10.14,0.0093546,10.14,0.0093577,10.14,0.0093599,10.14,0.0093622,10.14,0.0093645,10.14,0.0093667,10.14,0.0093687,10.14,0.0093708,10.14,0.0093746,10.14,0.0093763,10.14,0.0093794,10.14,0.0093827,10.14,0.0093862,10.14,0.0093892,10.14,0.0093929,10.14,0.0093974,10.14,0.0094022,10.14,0.0094078
10.15,0.0092048,10.15,0.0092264,10.15,0.0092469,10.15,0.0092625,10.15,0.0092736,10.15,0.009286,10.15,0.0092953,10.15,0.0093057,10.15,0.0093168,10.15,0.0093277,10.15,0.0093347,10.15,0.0093423,10.15,0.0093483,10.15,0.0093547,10.15,0.0093577,10.15,0.0093599,10.15,0.0093622,10.15,0.0093645,10.15,0.0093667,10.15,0.0093687,10.15,0.0093709,10.15,0.0093747,10.15,0.0093765,10.15,0.0093797,10.15,0.0093831,10.15,0.0093867,10.15,0.0093899,10.15,0.0093938,10.15,0.0093985,10.15,0.0094035,10.15,0.0094094
10.16,0.0092019,10.16,0.0092235,10.16,0.0092442,10.16,0.00926,10.16,0.0092715,10.16,0.0092843,10.16,0.0092938,10.16,0.0093045,10.16,0.0093159,10.16,0.009327,10.16,0.0093342,10.16,0.009342,10.16,0.0093482,10.16,0.0093545,10.16,0.0093576,10.16,0.0093599,10.16,0.0093622,10.16,0.0093645,10.16,0.0093668,10.16,0.0093689,10.16,0.0093711,10.16,0.009375,10.16,0.0093769,10.16,0.0093802,10.16,0.0093837,10.16,0.0093874,10.16,0.0093908,10.16,0.0093949,10.16,0.0093998,10.16,0.0094051,10.16,0.0094112
10.17,0.0091986,10.17,0.0092202,10.17,0.009241,10.17,0.009257,10.17,0.009269,10.17,0.0092821,10.17,0.0092919,10.17,0.009303,10.17,0.0093147,10.17,0.0093261,10.17,0.0093335,10.17,0.0093415,10.17,0.0093479,10.17,0.0093543,10.17,0.0093574,10.17,0.0093598,10.17,0.0093622,10.17,0.0093646,10.17,0.0093669,10.17,0.0093691,10.17,0.0093714,10.17,0.0093754,10.17,0.0093774,10.17,0.0093809,10.17,0.0093845,10.17,0.0093884,10.17,0.009392,10.17,0.0093962,10.17,0.0094014,10.17,0.009407,10.17,0.0094133
10.18,0.0091951,10.18,0.0092166,10.18,0.0092375,10.18,0.0092537,10.18,0.0092661,10.18,0.0092795,10.18,0.0092896,10.18,0.0093012,10.18,0.0093131,10.18,0.0093248,10.18,0.0093325,10.18,0.0093408,10.18,0.0093473,10.18,0.0093538,10.18,0.0093571,10.18,0.0093597,10.18,0.0093621,10.18,0.0093646,10.18,0.009367,10.18,0.0093694,10.18,0.0093718,10.18,0.0093759,10.18,0.0093781,10.18,0.0093817,10.18,0.0093855,10.18,0.0093896,10.18,0.0093934,10.18,0.0093979,10.18,0.0094032,10.18,0.0094091,10.18,0.0094157
10.19,0.0091912,10.19,0.0092126,10.19,0.0092336,10.19,0.0092499,10.19,0.0092628,10.19,0.0092765,10.19,0.009287,10.19,0.0092989,10.19,0.0093112,10.19,0.0093233,10.19,0.0093312,10.19,0.0093397,10.19,0.0093465,10.19,0.0093532,10.19,0.0093567,10.19,0.0093594,10.19,0.0093619,10.19,0.0093646,10.19,0.0093672,10.19,0.0093697,10.19,0.0093723,10.19,0.0093766,10.19,0.0093789,10.19,0.0093828,10.19,0.0093867,10.19,0.009391,10.19,0.009395,10.19,0.0093998,10.19,0.0094054,10.19,0.0094116,10.19,0.0094184
10.2,0.0091872,10.2,0.0092084,10.2,0.0092294,10.2,0.0092459,10.2,0.0092591,10.2,0.0092732,10.2,0.0092841,10.2,0.0092964,10.2,0.009309,10.2,0.0093214,10.2,0.0093296,10.2,0.0093385,10.2,0.0093455,10.2,0.0093523,10.2,0.009356,10.2,0.0093589,10.2,0.0093617,10.2,0.0093645,10.2,0.0093673,10.2,0.00937,10.2,0.0093728,10.2,0.0093773,10.2,0.0093799,10.2,0.0093839,10.2,0.0093881,10.2,0.0093926,10.2,0.0093969,10.2,0.009402,10.2,0.0094078,10.2,0.0094143,10.2,0.0094215
10.21,0.0091831,10.21,0.0092041,10.21,0.0092249,10.21,0.0092416,10.21,0.0092553,10.21,0.0092696,10.21,0.0092809,10.21,0.0092936,10.21,0.0093065,10.21,0.0093192,10.21,0.0093277,10.21,0.0093369,10.21,0.0093442,10.21,0.0093512,10.21,0.0093552,10.21,0.0093583,10.21,0.0093613,10.21,0.0093643,10.21,0.0093673,10.21,0.0093702,10.21,0.0093733,10.21,0.009378,10.21,0.0093809,10.21,0.0093852,10.21,0.0093896,10.21,0.0093943,10.21,0.009399,10.21,0.0094044,10.21,0.0094105,10.21,0.0094174,10.21,0.0094247
10.22,0.0091789,10.22,0.0091996,10.22,0.0092203,10.22,0.0092371,10.22,0.0092512,10.22,0.0092658,10.22,0.0092775,10.22,0.0092906,10.22,0.0093037,10.22,0.0093168,10.22,0.0093256,10.22,0.0093351,10.22,0.0093426,10.22,0.0093499,10.22,0.0093542,10.22,0.0093575,10.22,0.0093607,10.22,0.009364,10.22,0.0093672,10.22,0.0093704,10.22,0.0093736,10.22,0.0093786,10.22,0.0093818,10.22,0.0093865,10.22,0.0093912,10.22,0.0093962,10.22,0.0094012,10.22,0.0094069,10.22,0.0094133,10.22,0.0094206,10.22,0.0094282
10.23,0.0091747,10.23,0.009195,10.23,0.0092155,10.23,0.0092325,10.23,0.0092469,10.23,0.0092618,10.23,0.0092739,10.23,0.0092873,10.23,0.0093007,10.23,0.0093142,10.23,0.0093232,10.23,0.0093331,10.23,0.0093409,10.23,0.0093484,10.23,0.0093529,10.23,0.0093565,10.23,0.0093599,10.23,0.0093635,10.23,0.0093669,10.23,0.0093704,10.23,0.0093739,10.23,0.0093792,10.23,0.0093828,10.23,0.0093877,10.23,0.0093927,10.23,0.0093981,10.23,0.0094035,10.23,0.0094095,10.23,0.0094163,10.23,0.0094239,10.23,0.0094319
10.24,0.0091706,10.24,0.0091905,10.24,0.0092107,10.24,0.0092279,10.24,0.0092426,10.24,0.0092577,10.24,0.0092701,10.24,0.0092838,10.24,0.0092975,10.24,0.0093113,10.24,0.0093207,10.24,0.0093308,10.24,0.0093388,10.24,0.0093466,10.24,0.0093514,10.24,0.0093552,10.24,0.0093589,10.24,0.0093627,10.24,0.0093664,10.24,0.0093702,10.24,0.009374,10.24,0.0093796,10.24,0.0093836,10.24,0.0093889,10.24,0.0093942,10.24,0.0093999,10.24,0.0094057,10.24,0.0094122,10.24,0.0094193,10.24,0.0094273,10.24,0.0094356
10.25,0.0091667,10.25,0.0091861,10.25,0.0092059,10.25,0.0092232,10.25,0.0092383,10.25,0.0092536,10.25,0.0092663,10.25,0.0092803,10.25,0.0092942,10.25,0.0093083,10.25,0.0093179,10.25,0.0093283,10.25,0.0093366,10.25,0.0093447,10.25,0.0093497,10.25,0.0093537,10.25,0.0093577,10.25,0.0093617,10.25,0.0093657,10.25,0.0093698,10.25,0.0093739,10.25,0.0093799,10.25,0.0093842,10.25,0.0093899,10.25,0.0093956,10.25,0.0094017,10.25,0.0094079,10.25,0.0094148,10.25,0.0094223,10.25,0.0094307,10.25,0.0094393
10.26,0.0091629,10.26,0.0091819,10.26,0.0092012,10.26,0.0092187,10.26,0.009234,10.26,0.0092495,10.26,0.0092625,10.26,0.0092767,10.26,0.0092908,10.26,0.0093051,10.26,0.009315,10.26,0.0093257,10.26,0.0093342,10.26,0.0093425,10.26,0.0093478,10.26,0.009352,10.26,0.0093563,10.26,0.0093605,10.26,0.0093648,10.26,0.0093692,10.26,0.0093736,10.26,0.0093799,10.26,0.0093847,10.26,0.0093908,10.26,0.0093969,10.26,0.0094034,10.26,0.0094101,10.26,0.0094174,10.26,0.0094252,10.26,0.009434,10.26,0.009443
10.27,0.0091593,10.27,0.0091778,10.27,0.0091967,10.27,0.0092143,10.27,0.0092298,10.27,0.0092454,10.27,0.0092587,10.27,0.0092731,10.27,0.0092873,10.27,0.0093019,10.27,0.009312,10.27,0.0093229,10.27,0.0093316,10.27,0.0093402,10.27,0.0093457,10.27,0.0093501,10.27,0.0093546,10.27,0.0093591,10.27,0.0093636,10.27,0.0093683,10.27,0.009373,10.27,0.0093797,10.27,0.0093849,10.27,0.0093915,10.27,0.009398,10.27,0.0094049,10.27,0.009412,10.27,0.0094198,10.27,0.009428,10.27,0.0094372,10.27,0.0094465
10.28,0.009156,10.28,0.009174,10.28,0.0091923,10.28,0.00921,10.28,0.0092258,10.28,0.0092414,10.28,0.0092549,10.28,0.0092695,10.28,0.0092839,10.28,0.0092987,10.28,0.009309,10.28,0.0093201,10.28,0.0093289,10.28,0.0093377,10.28,0.0093435,10.28,0.009348,10.28,0.0093527,10.28,0.0093574,10.28,0.0093622,10.28,0.0093672,10.28,0.0093723,10.28,0.0093794,10.28,0.009385,10.28,0.009392,10.28,0.0093989,10.28,0.0094062,10.28,0.0094138,10.28,0.009422,10.28,0.0094306,10.28,0.0094402,10.28,0.0094498
10.29,0.009153,10.29,0.0091705,10.29,0.0091881,10.29,0.009206,10.29,0.0092219,10.29,0.0092376,10.29,0.0092514,10.29,0.009266,10.29,0.0092805,10.29,0.0092955,10.29,0.009306,10.29,0.0093173,10.29,0.0093262,10.29,0.0093352,10.29,0.0093412,10.29,0.0093458,10.29,0.0093507,10.29,0.0093556,10.29,0.0093606,10.29,0.009366,10.29,0.0093713,10.29,0.0093788,10.29,0.0093849,10.29,0.0093924,10.29,0.0093997,10.29,0.0094074,10.29,0.0094155,10.29,0.0094241,10.29,0.0094331,10.29,0.009443,10.29,0.0094529
10.3,0.0091502,10.3,0.0091672,10.3,0.0091842,10.3,0.0092022,10.3,0.0092183,10.3,0.009234,10.3,0.0092479,10.3,0.0092626,10.3,0.0092772,10.3,0.0092924,10.3,0.0093031,10.3,0.0093146,10.3,0.0093235,10.3,0.0093327,10.3,0.0093389,10.3,0.0093435,10.3,0.0093486,10.3,0.0093536,10.3,0.0093589,10.3,0.0093646,10.3,0.0093702,10.3,0.0093781,10.3,0.0093847,10.3,0.0093926,10.3,0.0094003,10.3,0.0094085,10.3,0.009417,10.3,0.009426,10.3,0.0094353,10.3,0.0094456,10.3,0.0094558
10.31,0.0091477,10.31,0.0091643,10.31,0.0091806,10.31,0.0091986,10.31,0.0092149,10.31,0.0092306,10.31,0.0092447,10.31,0.0092595,10.31,0.0092741,10.31,0.0092895,10.31,0.0093004,10.31,0.009312,10.31,0.0093209,10.31,0.0093302,10.31,0.0093365,10.31,0.0093411,10.31,0.0093464,10.31,0.0093516,10.31,0.0093572,10.31,0.0093631,10.31,0.0093691,10.31,0.0093774,10.31,0.0093844,10.31,0.0093927,10.31,0.0094008,10.31,0.0094094,10.31,0.0094184,10.31,0.0094277,10.31,0.0094374,10.31,0.009448,10.31,0.0094585
10.32,0.0091455,10.32,0.0091616,10.32,0.0091772,10.32,0.0091954,10.32,0.0092117,10.32,0.0092275,10.32,0.0092418,10.32,0.0092565,10.32,0.0092712,10.32,0.0092867,10.32,0.0092978,10.32,0.0093095,10.32,0.0093185,10.32,0.0093278,10.32,0.0093343,10.32,0.0093388,10.32,0.0093443,10.32,0.0093496,10.32,0.0093554,10.32,0.0093616,10.32,0.0093679,10.32,0.0093766,10.32,0.0093841,10.32,0.0093928,10.32,0.0094013,10.32,0.0094103,10.32,0.0094196,10.32,0.0094293,10.32,0.0094393,10.32,0.0094502,10.32,0.009461
10.33,0.0091435,10.33,0.0091591,10.33,0.009174,10.33,0.0091923,10.33,0.0092088,10.33,0.0092246,10.33,0.009239,10.33,0.0092537,10.33,0.0092685,10.33,0.0092841,10.33,0.0092954,10.33,0.0093071,10.33,0.0093161,10.33,0.0093256,10.33,0.0093321,10.33,0.0093366,10.33,0.0093421,10.33,0.0093476,10.33,0.0093536,10.33,0.0093601,10.33,0.0093667,10.33,0.0093758,10.33,0.0093838,10.33,0.0093929,10.33,0.0094017,10.33,0.0094111,10.33,0.0094208,10.33,0.0094308,10.33,0.0094411,10.33,0.0094522,10.33,0.0094633
10.34,0.0091417,10.34,0.0091569,10.34,0.0091711,10.34,0.0091895,10.34,0.0092061,10.34,0.0092219,10.34,0.0092365,10.34,0.0092512,10.34,0.009266,10.34,0.0092818,10.34,0.0092932,10.34,0.009305,10.34,0.009314,10.34,0.0093234,10.34,0.00933,10.34,0.0093344,10.34,0.0093401,10.34,0.0093457,10.34,0.0093519,10.34,0.0093587,10.34,0.0093655,10.34,0.009375,10.34,0.0093834,10.34,0.0093929,10.34,0.0094021,10.34,0.0094118,10.34,0.0094219,10.34,0.0094321,10.34,0.0094427,10.34,0.009454,10.34,0.0094653
10.35,0.0091401,10.35,0.0091548,10.35,0.0091684,10.35,0.0091869,10.35,0.0092035,10.35,0.0092194,10.35,0.0092341,10.35,0.0092488,10.35,0.0092637,10.35,0.0092796,10.35,0.0092912,10.35,0.009303,10.35,0.0093119,10.35,0.0093214,10.35,0.009328,10.35,0.0093323,10.35,0.0093381,10.35,0.0093438,10.35,0.0093502,10.35,0.0093573,10.35,0.0093644,10.35,0.0093742,10.35,0.0093831,10.35,0.0093929,10.35,0.0094025,10.35,0.0094125,10.35,0.0094229,10.35,0.0094333,10.35,0.0094441,10.35,0.0094557,10.35,0.0094672
10.36,0.0091385,10.36,0.0091529,10.36,0.0091658,10.36,0.0091843,10.36,0.0092011,10.36,0.009217,10.36,0.0092319,10.36,0.0092465,10.36,0.0092615,10.36,0.0092775,10.36,0.0092893,10.36,0.0093011,10.36,0.00931,10.36,0.0093195,10.36,0.0093261,10.36,0.0093303,10.36,0.0093361,10.36,0.0093419,10.36,0.0093485,10.36,0.0093559,10.36,0.0093633,10.36,0.0093735,10.36,0.0093827,10.36,0.0093928,10.36,0.0094027,10.36,0.0094131,10.36,0.0094237,10.36,0.0094344,10.36,0.0094454,10.36,0.0094572,10.36,0.0094689
10.37,0.0091368,10.37,0.0091509,10.37,0.0091633,10.37,0.0091818,10.37,0.0091987,10.37,0.0092146,10.37,0.0092297,10.37,0.0092443,10.37,0.0092593,10.37,0.0092755,10.37,0.0092876,10.37,0.0092994,10.37,0.0093082,10.37,0.0093176,10.37,0.0093242,10.37,0.0093283,10.37,0.0093342,10.37,0.0093401,10.37,0.0093469,10.37,0.0093545,10.37,0.0093622,10.37,0.0093727,10.37,0.0093823,10.37,0.0093927,10.37,0.0094029,10.37,0.0094135,10.37,0.0094244,10.37,0.0094352,10.37,0.0094465,10.37,0.0094584,10.37,0.0094703
10.38,0.0091351,10.38,0.0091488,10.38,0.0091608,10.38,0.0091793,10.38,0.0091963,10.38,0.0092123,10.38,0.0092274,10.38,0.0092422,10.38,0.0092572,10.38,0.0092736,10.38,0.0092858,10.38,0.0092976,10.38,0.0093064,10.38,0.0093157,10.38,0.0093224,10.38,0.0093263,10.38,0.0093322,10.38,0.0093383,10.38,0.0093452,10.38,0.0093531,10.38,0.009361,10.38,0.0093719,10.38,0.0093817,10.38,0.0093925,10.38,0.0094029,10.38,0.0094138,10.38,0.0094249,10.38,0.0094358,10.38,0.0094473,10.38,0.0094593,10.38,0.0094714
10.39,0.0091332,10.39,0.0091466,10.39,0.0091582,10.39,0.0091766,10.39,0.0091938,10.39,0.0092098,10.39,0.0092251,10.39,0.0092399,10.39,0.0092551,10.39,0.0092716,10.39,0.009284,10.39,0.0092958,10.39,0.0093046,10.39,0.0093138,10.39,0.0093205,10.39,0.0093243,10.39,0.0093303,10.39,0.0093365,10.39,0.0093436,10.39,0.0093517,10.39,0.0093598,10.39,0.0093709,10.39,0.0093811,10.39,0.0093921,10.39,0.0094028,10.39,0.0094139,10.39,0.0094252,10.39,0.0094362,10.39,0.0094478,10.39,0.00946,10.39,0.0094722
10.4,0.0091311,10.4,0.0091442,10.4,0.0091554,10.4,0.0091738,10.4,0.009191,10.4,0.0092072,10.4,0.0092227,10.4,0.0092375,10.4,0.0092528,10.4,0.0092695,10.4,0.0092821,10.4,0.0092939,10.4,0.0093027,10.4,0.0093119,10.4,0.0093185,10.4,0.0093222,10.4,0.0093282,10.4,0.0093346,10.4,0.0093418,10.4,0.0093501,10.4,0.0093585,10.4,0.0093699,10.4,0.0093803,10.4,0.0093915,10.4,0.0094023,10.4,0.0094137,10.4,0.0094251,10.4,0.0094362,10.4,0.009448,10.4,0.0094603,10.4,0.0094727
10.41,0.0091286,10.41,0.0091415,10.41,0.0091525,10.41,0.0091707,10.41,0.0091881,10.41,0.0092044,10.41,0.00922,10.41,0.009235,10.41,0.0092504,10.41,0.0092672,10.41,0.00928,10.41,0.0092919,10.41,0.0093007,10.41,0.0093098,10.41,0.0093164,10.41,0.00932,10.41,0.0093261,10.41,0.0093326,10.41,0.0093399,10.41,0.0093485,10.41,0.0093571,10.41,0.0093687,10.41,0.0093792,10.41,0.0093906,10.41,0.0094016,10.41,0.0094131,10.41,0.0094247,10.41,0.0094358,10.41,0.0094478,10.41,0.0094602,10.41,0.0094728
10.42,0.0091258,10.42,0.0091385,10.42,0.0091493,10.42,0.0091674,10.42,0.0091849,10.42,0.0092013,10.42,0.0092171,10.42,0.0092322,10.42,0.0092478,10.42,0.0092647,10.42,0.0092777,10.42,0.0092897,10.42,0.0092985,10.42,0.0093075,10.42,0.0093141,10.42,0.0093177,10.42,0.0093238,10.42,0.0093304,10.42,0.0093379,10.42,0.0093466,10.42,0.0093555,10.42,0.0093672,10.42,0.0093779,10.42,0.0093894,10.42,0.0094006,10.42,0.0094122,10.42,0.0094239,10.42,0.0094351,10.42,0.0094472,10.42,0.0094597,10.42,0.0094724
10.43,0.0091226,10.43,0.0091352,10.43,0.0091458,10.43,0.0091638,10.43,0.0091815,10.43,0.009198,10.43,0.0092139,10.43,0.0092292,10.43,0.009245,10.43,0.009262,10.43,0.0092752,10.43,0.0092873,10.43,0.0092961,10.43,0.009305,10.43,0.0093116,10.43,0.0093152,10.43,0.0093214,10.43,0.0093281,10.43,0.0093357,10.43,0.0093446,10.43,0.0093536,10.43,0.0093655,10.43,0.0093763,10.43,0.0093879,10.43,0.0093992,10.43,0.0094109,10.43,0.0094226,10.43,0.0094339,10.43,0.0094461,10.43,0.0094587,10.43,0.0094716
10.44,0.0091191,10.44,0.0091315,10.44,0.0091421,10.44,0.00916,10.44,0.0091777,10.44,0.0091944,10.44,0.0092105,10.44,0.0092259,10.44,0.0092418,10.44,0.009259,10.44,0.0092723,10.44,0.0092845,10.44,0.0092934,10.44,0.0093023,10.44,0.0093089,10.44,0.0093125,10.44,0.0093187,10.44,0.0093256,10.44,0.0093333,10.44,0.0093424,10.44,0.0093515,10.44,0.0093635,10.44,0.0093743,10.44,0.009386,10.44,0.0093974,10.44,0.0094092,10.44,0.009421,10.44,0.0094322,10.44,0.0094446,10.44,0.0094573,10.44,0.0094704
10.45,0.0091152,10.45,0.0091275,10.45,0.0091381,10.45,0.0091558,10.45,0.0091737,10.45,0.0091905,10.45,0.0092067,10.45,0.0092223,10.45,0.0092384,10.45,0.0092557,10.45,0.0092692,10.45,0.0092814,10.45,0.0092904,10.45,0.0092992,10.45,0.0093059,10.45,0.0093095,10.45,0.0093158,10.45,0.0093228,10.45,0.0093306,10.45,0.0093398,10.45,0.0093491,10.45,0.0093612,10.45,0.009372,10.45,0.0093837,10.45,0.0093951,10.45,0.0094071,10.45,0.0094189,10.45,0.0094302,10.45,0.0094427,10.45,0.0094555,10.45,0.0094688
10.46,0.0091112,10.46,0.0091234,10.46,0.009134,10.46,0.0091515,10.46,0.0091694,10.46,0.0091864,10.46,0.0092027,10.46,0.0092185,10.46,0.0092347,10.46,0.0092521,10.46,0.0092656,10.46,0.009278,10.46,0.009287,10.46,0.0092958,10.46,0.0093025,10.46,0.0093063,10.46,0.0093126,10.46,0.0093198,10.46,0.0093277,10.46,0.009337,10.46,0.0093464,10.46,0.0093585,10.46,0.0093692,10.46,0.009381,10.46,0.0093925,10.46,0.0094045,10.46,0.0094164,10.46,0.0094277,10.46,0.0094403,10.46,0.0094533,10.46,0.0094667
10.47,0.0091069,10.47,0.009119,10.47,0.0091296,10.47,0.0091469,10.47,0.0091649,10.47,0.0091819,10.47,0.0091983,10.47,0.0092143,10.47,0.0092306,10.47,0.009248,10.47,0.0092617,10.47,0.0092741,10.47,0.0092832,10.47,0.0092921,10.47,0.0092988,10.47,0.0093026,10.47,0.0093091,10.47,0.0093164,10.47,0.0093243,10.47,0.0093338,10.47,0.0093433,10.47,0.0093554,10.47,0.0093661,10.47,0.0093779,10.47,0.0093894,10.47,0.0094015,10.47,0.0094134,10.47,0.0094248,10.47,0.0094375,10.47,0.0094507,10.47,0.0094642
10.48,0.0091026,10.48,0.0091145,10.48,0.0091252,10.48,0.0091422,10.48,0.0091601,10.48,0.0091773,10.48,0.0091937,10.48,0.0092098,10.48,0.0092262,10.48,0.0092436,10.48,0.0092573,10.48,0.0092698,10.48,0.009279,10.48,0.0092879,10.48,0.0092946,10.48,0.0092986,10.48,0.0093051,10.48,0.0093126,10.48,0.0093206,10.48,0.0093301,10.48,0.0093398,10.48,0.0093519,10.48,0.0093625,10.48,0.0093744,10.48,0.0093859,10.48,0.0093981,10.48,0.00941,10.48,0.0094215,10.48,0.0094344,10.48,0.0094477,10.48,0.0094614
10.49,0.0090982,10.49,0.0091099,10.49,0.0091206,10.49,0.0091374,10.49,0.0091552,10.49,0.0091723,10.49,0.0091887,10.49,0.009205,10.49,0.0092214,10.49,0.0092388,10.49,0.0092525,10.49,0.0092651,10.49,0.0092744,10.49,0.0092832,10.49,0.00929,10.49,0.0092942,10.49,0.0093008,10.49,0.0093084,10.49,0.0093165,10.49,0.0093261,10.49,0.0093358,10.49,0.0093479,10.49,0.0093585,10.49,0.0093704,10.49,0.009382,10.49,0.0093942,10.49,0.0094063,10.49,0.0094178,10.49,0.0094309,10.49,0.0094444,10.49,0.0094582
10.5,0.0090939,10.5,0.0091054,10.5,0.009116,10.5,0.0091325,10.5,0.0091501,10.5,0.0091672,10.5,0.0091835,10.5,0.0091998,10.5,0.0092163,10.5,0.0092335,10.5,0.0092471,10.5,0.0092598,10.5,0.0092692,10.5,0.0092781,10.5,0.0092849,10.5,0.0092892,10.5,0.0092959,10.5,0.0093037,10.5,0.0093118,10.5,0.0093215,10.5,0.0093314,10.5,0.0093435,10.5,0.009354,10.5,0.009366,10.5,0.0093776,10.5,0.00939,10.5,0.0094022,10.5,0.0094138,10.5,0.0094271,10.5,0.0094407,10.5,0.0094548
10.51,0.0090897,10.51,0.0091009,10.51,0.0091115,10.51,0.0091277,10.51,0.0091449,10.51,0.0091619,10.51,0.0091781,10.51,0.0091944,10.51,0.0092107,10.51,0.0092278,10.51,0.0092413,10.51,0.009254,10.51,0.0092635,10.51,0.0092724,10.51,0.0092792,10.51,0.0092838,10.51,0.0092906,10.51,0.0092985,10.51,0.0093067,10.51,0.0093165,10.51,0.0093264,10.51,0.0093386,10.51,0.0093491,10.51,0.0093612,10.51,0.0093729,10.51,0.0093854,10.51,0.0093977,10.51,0.0094095,10.51,0.009423,10.51,0.0094369,10.51,0.0094511
10.52,0.0090856,10.52,0.0090966,10.52,0.009107,10.52,0.0091228,10.52,0.0091396,10.52,0.0091564,10.52,0.0091723,10.52,0.0091885,10.52,0.0092047,10.52,0.0092216,10.52,0.009235,10.52,0.0092477,10.52,0.0092573,10.52,0.0092662,10.52,0.0092731,10.52,0.0092778,10.52,0.0092847,10.52,0.0092927,10.52,0.009301,10.52,0.0093109,10.52,0.009321,10.52,0.0093332,10.52,0.0093438,10.52,0.009356,10.52,0.0093678,10.52,0.0093805,10.52,0.009393,10.52,0.009405,10.52,0.0094187,10.52,0.0094328,10.52,0.0094472
10.53,0.0090818,10.53,0.0090924,10.53,0.0091025,10.53,0.0091179,10.53,0.0091342,10.53,0.0091507,10.53,0.0091663,10.53,0.0091823,10.53,0.0091983,10.53,0.009215,10.53,0.0092281,10.53,0.0092408,10.53,0.0092505,10.53,0.0092594,10.53,0.0092663,10.53,0.0092713,10.53,0.0092782,10.53,0.0092865,10.53,0.0092949,10.53,0.0093049,10.53,0.0093152,10.53,0.0093274,10.53,0.0093381,10.53,0.0093504,10.53,0.0093624,10.53,0.0093754,10.53,0.0093881,10.53,0.0094003,10.53,0.0094142,10.53,0.0094286,10.53,0.0094432
10.54,0.0090781,10.54,0.0090884,10.54,0.0090981,10.54,0.009113,10.54,0.0091287,10.54,0.0091448,10.54,0.0091601,10.54,0.0091758,10.54,0.0091914,10.54,0.0092078,10.54,0.0092207,10.54,0.0092333,10.54,0.0092431,10.54,0.009252,10.54,0.009259,10.54,0.0092641,10.54,0.0092712,10.54,0.0092796,10.54,0.0092882,10.54,0.0092983,10.54,0.0093088,10.54,0.0093211,10.54,0.009332,10.54,0.0093445,10.54,0.0093568,10.54,0.00937,10.54,0.0093829,10.54,0.0093954,10.54,0.0094096,10.54,0.0094243,10.54,0.0094391
10.55,0.0090747,10.55,0.0090845,10.55,0.0090938,10.55,0.0091082,10.55,0.0091232,10.55,0.0091388,10.55,0.0091535,10.55,0.0091689,10.55,0.0091841,10.55,0.0092001,10.55,0.0092127,10.55,0.0092253,10.55,0.0092351,10.55,0.009244,10.55,0.0092511,10.55,0.0092565,10.55,0.0092637,10.55,0.0092723,10.55,0.009281,10.55,0.0092913,10.55,0.009302,10.55,0.0093145,10.55,0.0093256,10.55,0.0093384,10.55,0.0093509,10.55,0.0093644,10.55,0.0093776,10.55,0.0093904,10.55,0.009405,10.55,0.0094199,10.55,0.009435
10.56,0.0090714,10.56,0.0090806,10.56,0.0090895,10.56,0.0091033,10.56,0.0091175,10.56,0.0091325,10.56,0.0091467,10.56,0.0091616,10.56,0.0091763,10.56,0.0091919,10.56,0.0092042,10.56,0.0092167,10.56,0.0092266,10.56,0.0092354,10.56,0.0092426,10.56,0.0092482,10.56,0.0092556,10.56,0.0092644,10.56,0.0092733,10.56,0.0092839,10.56,0.0092949,10.56,0.0093075,10.56,0.0093189,10.56,0.009332,10.56,0.0093448,10.56,0.0093586,10.56,0.0093722,10.56,0.0093854,10.56,0.0094002,10.56,0.0094155,10.56,0.0094308
10.57,0.0090681,10.57,0.0090769,10.57,0.0090851,10.57,0.0090985,10.57,0.0091117,10.57,0.0091261,10.57,0.0091397,10.57,0.009154,10.57,0.0091682,10.57,0.0091832,10.57,0.0091952,10.57,0.0092076,10.57,0.0092175,10.57,0.0092263,10.57,0.0092336,10.57,0.0092394,10.57,0.009247,10.57,0.0092561,10.57,0.0092652,10.57,0.009276,10.57,0.0092873,10.57,0.0093002,10.57,0.009312,10.57,0.0093254,10.57,0.0093385,10.57,0.0093528,10.57,0.0093668,10.57,0.0093803,10.57,0.0093955,10.57,0.009411,10.57,0.0094266
10.58,0.0090649,10.58,0.0090732,10.58,0.0090808,10.58,0.0090935,10.58,0.0091058,10.58,0.0091195,10.58,0.0091323,10.58,0.009146,10.58,0.0091596,10.58,0.0091741,10.58,0.0091857,10.58,0.0091979,10.58,0.0092078,10.58,0.0092167,10.58,0.0092241,10.58,0.0092301,10.58,0.0092379,10.58,0.0092473,10.58,0.0092566,10.58,0.0092678,10.58,0.0092795,10.58,0.0092927,10.58,0.0093049,10.58,0.0093186,10.58,0.0093322,10.58,0.0093469,10.58,0.0093612,10.58,0.0093751,10.58,0.0093907,10.58,0.0094065,10.58,0.0094224
10.59,0.0090617,10.59,0.0090694,10.59,0.0090763,10.59,0.0090885,10.59,0.0090998,10.59,0.0091127,10.59,0.0091248,10.59,0.0091377,10.59,0.0091506,10.59,0.0091645,10.59,0.0091757,10.59,0.0091878,10.59,0.0091977,10.59,0.0092066,10.59,0.0092141,10.59,0.0092204,10.59,0.0092284,10.59,0.009238,10.59,0.0092477,10.59,0.0092592,10.59,0.0092713,10.59,0.0092849,10.59,0.0092975,10.59,0.0093117,10.59,0.0093257,10.59,0.0093409,10.59,0.0093557,10.59,0.0093699,10.59,0.0093859,10.59,0.0094021,10.59,0.0094181
10.6,0.0090584,10.6,0.0090655,10.6,0.0090718,10.6,0.0090833,10.6,0.0090936,10.6,0.0091057,10.6,0.009117,10.6,0.0091291,10.6,0.0091412,10.6,0.0091545,10.6,0.0091653,10.6,0.0091772,10.6,0.0091872,10.6,0.009196,10.6,0.0092037,10.6,0.0092102,10.6,0.0092185,10.6,0.0092284,10.6,0.0092384,10.6,0.0092503,10.6,0.0092629,10.6,0.0092768,10.6,0.00929,10.6,0.0093047,10.6,0.0093192,10.6,0.0093348,10.6,0.00935,10.6,0.0093647,10.6,0.009381,10.6,0.0093975,10.6,0.0094139
10.61,0.0090549,10.61,0.0090614,10.61,0.009067,10.61,0.0090779,10.61,0.0090872,10.61,0.0090985,10.61,0.0091089,10.61,0.0091203,10.61,0.0091316,10.61,0.0091441,10.61,0.0091546,10.61,0.0091662,10.61,0.0091762,10.61,0.009185,10.61,0.0091929,10.61,0.0091997,10.61,0.0092083,10.61,0.0092185,10.61,0.0092289,10.61,0.0092412,10.61,0.0092543,10.61,0.0092686,10.61,0.0092824,10.61,0.0092975,10.61,0.0093125,10.61,0.0093287,10.61,0.0093444,10.61,0.0093594,10.61,0.0093762,10.61,0.009393,10.61,0.0094096
10.62,0.0090512,10.62,0.0090571,10.62,0.0090621,10.62,0.0090724,10.62,0.0090806,10.62,0.0090911,10.62,0.0091007,10.62,0.0091112,10.62,0.0091216,10.62,0.0091335,10.62,0.0091435,10.62,0.009155,10.62,0.009165,10.62,0.0091737,10.62,0.0091818,10.62,0.0091888,10.62,0.0091977,10.62,0.0092083,10.62,0.0092191,10.62,0.0092318,10.62,0.0092454,10.62,0.0092603,10.62,0.0092746,10.62,0.0092903,10.62,0.0093058,10.62,0.0093225,10.62,0.0093386,10.62,0.0093541,10.62,0.0093712,10.62,0.0093884,10.62,0.0094052
10.63,0.0090472,10.63,0.0090526,10.63,0.0090569,10.63,0.0090666,10.63,0.0090739,10.63,0.0090835,10.63,0.0090923,10.63,0.0091019,10.63,0.0091115,10.63,0.0091227,10.63,0.0091322,10.63,0.0091434,10.63,0.0091534,10.63,0.0091622,10.63,0.0091705,10.63,0.0091777,10.63,0.009187,10.63,0.0091979,10.63,0.0092091,10.63,0.0092223,10.63,0.0092364,10.63,0.0092518,10.63,0.0092667,10.63,0.0092829,10.63,0.009299,10.63,0.0093162,10.63,0.0093328,10.63,0.0093487,10.63,0.0093662,10.63,0.0093836,10.63,0.0094008
10.64,0.0090431,10.64,0.0090479,10.64,0.0090516,10.64,0.0090607,10.64,0.009067,10.64,0.0090759,10.64,0.0090838,10.64,0.0090925,10.64,0.0091013,10.64,0.0091117,10.64,0.0091208,10.64,0.0091318,10.64,0.0091417,10.64,0.0091505,10.64,0.009159,10.64,0.0091665,10.64,0.0091761,10.64,0.0091874,10.64,0.009199,10.64,0.0092126,10.64,0.0092273,10.64,0.0092432,10.64,0.0092587,10.64,0.0092754,10.64,0.009292,10.64,0.0093098,10.64,0.0093268,10.64,0.0093431,10.64,0.009361,10.64,0.0093788,10.64,0.0093962
10.65,0.0090386,10.65,0.0090429,10.65,0.009046,10.65,0.0090546,10.65,0.00906,10.65,0.0090681,10.65,0.0090753,10.65,0.0090831,10.65,0.009091,10.65,0.0091006,10.65,0.0091093,10.65,0.00912,10.65,0.00913,10.65,0.0091387,10.65,0.0091474,10.65,0.0091551,10.65,0.0091651,10.65,0.0091767,10.65,0.0091887,10.65,0.0092029,10.65,0.0092181,10.65,0.0092344,10.65,0.0092506,10.65,0.0092678,10.65,0.009285,10.65,0.0093033,10.65,0.0093207,10.65,0.0093374,10.65,0.0093556,10.65,0.0093737,10.65,0.0093914
10.66,0.0090339,10.66,0.0090377,10.66,0.0090403,10.66,0.0090484,10.66,0.0090529,10.66,0.0090603,10.66,0.0090667,10.66,0.0090737,10.66,0.0090807,10.66,0.0090896,10.66,0.0090978,10.66,0.0091083,10.66,0.0091182,10.66,0.009127,10.66,0.0091358,10.66,0.0091438,10.66,0.0091541,10.66,0.0091661,10.66,0.0091785,10.66,0.0091931,10.66,0.0092089,10.66,0.0092257,10.66,0.0092424,10.66,0.0092601,10.66,0.0092778,10.66,0.0092966,10.66,0.0093144,10.66,0.0093315,10.66,0.0093501,10.66,0.0093685,10.66,0.0093864
10.67,0.009029,10.67,0.0090324,10.67,0.0090345,10.67,0.0090421,10.67,0.0090458,10.67,0.0090526,10.67,0.0090582,10.67,0.0090644,10.67,0.0090706,10.67,0.0090788,10.67,0.0090864,10.67,0.0090968,10.67,0.0091065,10.67,0.0091153,10.67,0.0091244,10.67,0.0091325,10.67,0.0091432,10.67,0.0091555,10.67,0.0091683,10.67,0.0091833,10.67,0.0091996,10.67,0.0092168,10.67,0.0092341,10.67,0.0092523,10.67,0.0092704,10.67,0.0092897,10.67,0.0093079,10.67,0.0093253,10.67,0.0093443,10.67,0.009363,10.67,0.0093811
10.68,0.009024,10.68,0.0090269,10.68,0.0090286,10.68,0.0090357,10.68,0.0090387,10.68,0.0090449,10.68,0.0090499,10.68,0.0090553,10.68,0.0090607,10.68,0.0090681,10.68,0.0090753,10.68,0.0090854,10.68,0.009095,10.68,0.0091039,10.68,0.0091131,10.68,0.0091215,10.68,0.0091324,10.68,0.0091451,10.68,0.0091582,10.68,0.0091736,10.68,0.0091904,10.68,0.009208,10.68,0.0092258,10.68,0.0092443,10.68,0.0092629,10.68,0.0092826,10.68,0.0093012,10.68,0.009319,10.68,0.0093382,10.68,0.0093572,10.68,0.0093756
10.69,0.009019,10.69,0.0090214,10.69,0.0090228,10.69,0.0090294,10.69,0.0090317,10.69,0.0090374,10.69,0.0090418,10.69,0.0090465,10.69,0.0090511,10.69,0.0090578,10.69,0.0090644,10.69,0.0090743,10.69,0.0090838,10.69,0.0090927,10.69,0.0091021,10.69,0.0091107,10.69,0.0091219,10.69,0.0091348,10.69,0.0091483,10.69,0.009164,10.69,0.0091812,10.69,0.0091991,10.69,0.0092174,10.69,0.0092363,10.69,0.0092553,10.69,0.0092754,10.69,0.0092942,10.69,0.0093123,10.69,0.0093319,10.69,0.0093512,10.69,0.0093698
10.7,0.0090139,10.7,0.009016,10.7,0.0090171,10.7,0.0090232,10.7,0.0090249,10.7,0.0090301,10.7,0.0090339,10.7,0.0090379,10.7,0.0090419,10.7,0.0090478,10.7,0.0090539,10.7,0.0090636,10.7,0.009073,10.7,0.009082,10.7,0.0090914,10.7,0.0091002,10.7,0.0091117,10.7,0.0091248,10.7,0.0091386,10.7,0.0091546,10.7,0.0091721,10.7,0.0091903,10.7,0.0092089,10.7,0.0092282,10.7,0.0092475,10.7,0.009268,10.7,0.009287,10.7,0.0093055,10.7,0.0093253,10.7,0.0093448,10.7,0.0093637
10.71,0.009009,10.71,0.0090107,10.71,0.0090116,10.71,0.0090172,10.71,0.0090184,10.71,0.0090231,10.71,0.0090264,10.71,0.0090298,10.71,0.0090331,10.71,0.0090383,10.71,0.0090439,10.71,0.0090534,10.71,0.0090626,10.71,0.0090716,10.71,0.0090812,10.71,0.0090901,10.71,0.0091018,10.71,0.0091152,10.71,0.0091291,10.71,0.0091453,10.71,0.0091631,10.71,0.0091816,10.71,0.0092005,10.71,0.00922,10.71,0.0092396,10.71,0.0092603,10.71,0.0092796,10.71,0.0092983,10.71,0.0093184,10.71,0.0093382,10.71,0.0093573
10.72,0.0090044,10.72,0.0090056,10.72,0.0090064,10.72,0.0090115,10.72,0.0090122,10.72,0.0090165,10.72,0.0090193,10.72,0.0090221,10.72,0.0090248,10.72,0.0090293,10.72,0.0090343,10.72,0.0090437,10.72,0.0090527,10.72,0.0090618,10.72,0.0090714,10.72,0.0090804,10.72,0.0090923,10.72,0.0091058,10.72,0.00912,10.72,0.0091363,10.72,0.0091543,10.72,0.0091729,10.72,0.009192,10.72,0.0092118,10.72,0.0092316,10.72,0.0092525,10.72,0.009272,10.72,0.009291,10.72,0.0093113,10.72,0.0093313,10.72,0.0093506
10.73,0.009,10.73,0.0090009,10.73,0.0090016,10.73,0.0090062,10.73,0.0090063,10.73,0.0090102,10.73,0.0090126,10.73,0.0090149,10.73,0.0090169,10.73,0.0090208,10.73,0.0090253,10.73,0.0090344,10.73,0.0090432,10.73,0.0090524,10.73,0.0090621,10.73,0.0090712,10.73,0.0090833,10.73,0.0090969,10.73,0.0091111,10.73,0.0091275,10.73,0.0091456,10.73,0.0091643,10.73,0.0091836,10.73,0.0092035,10.73,0.0092234,10.73,0.0092446,10.73,0.0092642,10.73,0.0092834,10.73,0.0093039,10.73,0.009324,10.73,0.0093435
10.74,0.0089961,10.74,0.0089967,10.74,0.0089972,10.74,0.0090012,10.74,0.0090009,10.74,0.0090044,10.74,0.0090063,10.74,0.0090082,10.74,0.0090096,10.74,0.0090128,10.74,0.0090168,10.74,0.0090257,10.74,0.0090343,10.74,0.0090436,10.74,0.0090532,10.74,0.0090624,10.74,0.0090746,10.74,0.0090883,10.74,0.0091026,10.74,0.0091189,10.74,0.0091371,10.74,0.0091558,10.74,0.0091752,10.74,0.0091951,10.74,0.0092152,10.74,0.0092364,10.74,0.0092561,10.74,0.0092755,10.74,0.0092962,10.74,0.0093165,10.74,0.0093361
10.75,0.0089926,10.75,0.0089928,10.75,0.0089932,10.75,0.0089967,10.75,0.0089958,10.75,0.0089989,10.75,0.0090004,10.75,0.0090018,10.75,0.0090028,10.75,0.0090053,10.75,0.0090087,10.75,0.0090175,10.75,0.0090258,10.75,0.0090352,10.75,0.0090449,10.75,0.0090541,10.75,0.0090664,10.75,0.0090801,10.75,0.0090943,10.75,0.0091106,10.75,0.0091287,10.75,0.0091474,10.75,0.0091668,10.75,0.0091867,10.75,0.0092068,10.75,0.0092281,10.75,0.0092479,10.75,0.0092674,10.75,0.0092882,10.75,0.0093087,10.75,0.0093284
10.76,0.0089896,10.76,0.0089895,10.76,0.0089897,10.76,0.0089926,10.76,0.0089911,10.76,0.0089938,10.76,0.0089949,10.76,0.0089959,10.76,0.0089964,10.76,0.0089983,10.76,0.0090011,10.76,0.0090097,10.76,0.0090178,10.76,0.0090273,10.76,0.009037,10.76,0.0090463,10.76,0.0090586,10.76,0.0090722,10.76,0.0090864,10.76,0.0091025,10.76,0.0091205,10.76,0.0091391,10.76,0.0091584,10.76,0.0091783,10.76,0.0091983,10.76,0.0092197,10.76,0.0092394,10.76,0.0092591,10.76,0.0092799,10.76,0.0093005,10.76,0.0093204
10.77,0.0089871,10.77,0.0089867,10.77,0.0089867,10.77,0.0089889,10.77,0.0089868,10.77,0.008989,10.77,0.0089897,10.77,0.0089903,10.77,0.0089903,10.77,0.0089917,10.77,0.0089939,10.77,0.0090023,10.77,0.0090102,10.77,0.0090198,10.77,0.0090294,10.77,0.0090388,10.77,0.0090511,10.77,0.0090646,10.77,0.0090787,10.77,0.0090946,10.77,0.0091124,10.77,0.0091308,10.77,0.0091501,10.77,0.0091698,10.77,0.0091897,10.77,0.009211,10.77,0.0092307,10.77,0.0092504,10.77,0.0092713,10.77,0.009292,10.77,0.009312
10.78,0.0089851,10.78,0.0089843,10.78,0.0089841,10.78,0.0089856,10.78,0.0089828,10.78,0.0089845,10.78,0.0089847,10.78,0.008985,10.78,0.0089846,10.78,0.0089853,10.78,0.0089871,10.78,0.0089953,10.78,0.009003,10.78,0.0090127,10.78,0.0090223,10.78,0.0090316,10.78,0.0090439,10.78,0.0090573,10.78,0.0090713,10.78,0.0090869,10.78,0.0091044,10.78,0.0091226,10.78,0.0091417,10.78,0.0091613,10.78,0.009181,10.78,0.0092022,10.78,0.0092218,10.78,0.0092416,10.78,0.0092625,10.78,0.0092831,10.78,0.0093032
10.79,0.0089835,10.79,0.0089823,10.79,0.0089818,10.79,0.0089825,10.79,0.0089791,10.79,0.0089802,10.79,0.0089799,10.79,0.0089799,10.79,0.0089791,10.79,0.0089793,10.79,0.0089805,10.79,0.0089885,10.79,0.0089961,10.79,0.0090059,10.79,0.0090154,10.79,0.0090247,10.79,0.009037,10.79,0.0090502,10.79,0.009064,10.79,0.0090793,10.79,0.0090965,10.79,0.0091145,10.79,0.0091333,10.79,0.0091526,10.79,0.0091722,10.79,0.0091932,10.79,0.0092126,10.79,0.0092324,10.79,0.0092533,10.79,0.0092739,10.79,0.009294
10.8,0.0089823,10.8,0.0089807,10.8,0.0089798,10.8,0.0089797,10.8,0.0089754,10.8,0.0089761,10.8,0.0089752,10.8,0.0089749,10.8,0.0089737,10.8,0.0089733,10.8,0.0089741,10.8,0.008982,10.8,0.0089894,10.8,0.0089993,10.8,0.0090088,10.8,0.0090181,10.8,0.0090303,10.8,0.0090434,10.8,0.0090569,10.8,0.0090718,10.8,0.0090887,10.8,0.0091063,10.8,0.0091249,10.8,0.009144,10.8,0.0091633,10.8,0.0091841,10.8,0.0092032,10.8,0.009223,10.8,0.0092438,10.8,0.0092644,10.8,0.0092845
10.81,0.0089814,10.81,0.0089793,10.81,0.0089779,10.81,0.0089769,10.81,0.0089719,10.81,0.0089719,10.81,0.0089706,10.81,0.0089699,10.81,0.0089684,10.81,0.0089675,10.81,0.0089678,10.81,0.0089756,10.81,0.0089829,10.81,0.0089929,10.81,0.0090024,10.81,0.0090117,10.81,0.0090238,10.81,0.0090367,10.81,0.00905,10.81,0.0090644,10.81,0.009081,10.81,0.0090982,10.81,0.0091165,10.81,0.0091352,10.81,0.0091542,10.81,0.0091748,10.81,0.0091937,10.81,0.0092133,10.81,0.009234,10.81,0.0092545,10.81,0.0092745
10.82,0.0089808,10.82,0.0089781,10.82,0.0089762,10.82,0.0089743,10.82,0.0089683,10.82,0.0089677,10.82,0.0089658,10.82,0.0089649,10.82,0.008963,10.82,0.0089617,10.82,0.0089616,10.82,0.0089692,10.82,0.0089765,10.82,0.0089866,10.82,0.0089961,10.82,0.0090053,10.82,0.0090174,10.82,0.00903,10.82,0.0090431,10.82,0.0090571,10.82,0.0090733,10.82,0.0090901,10.82,0.0091081,10.82,0.0091264,10.82,0.0091451,10.82,0.0091653,10.82,0.0091839,10.82,0.0092034,10.82,0.0092239,10.82,0.0092443,10.82,0.0092643
10.83,0.0089803,10.83,0.0089769,10.83,0.0089744,10.83,0.0089715,10.83,0.0089646,10.83,0.0089633,10.83,0.0089609,10.83,0.0089597,10.83,0.0089576,10.83,0.0089558,10.83,0.0089553,10.83,0.0089629,10.83,0.0089702,10.83,0.0089803,10.83,0.0089898,10.83,0.0089991,10.83,0.009011,10.83,0.0090235,10.83,0.0090362,10.83,0.0090499,10.83,0.0090656,10.83,0.009082,10.83,0.0090997,10.83,0.0091175,10.83,0.0091358,10.83,0.0091557,10.83,0.009174,10.83,0.0091933,10.83,0.0092136,10.83,0.0092338,10.83,0.0092537
10.84,0.0089798,10.84,0.0089757,10.84,0.0089725,10.84,0.0089686,10.84,0.0089607,10.84,0.0089588,10.84,0.0089557,10.84,0.0089543,10.84,0.0089519,10.84,0.0089498,10.84,0.008949,10.84,0.0089566,10.84,0.0089638,10.84,0.008974,10.84,0.0089835,10.84,0.0089928,10.84,0.0090047,10.84,0.0090169,10.84,0.0090294,10.84,0.0090426,10.84,0.009058,10.84,0.0090739,10.84,0.0090912,10.84,0.0091086,10.84,0.0091265,10.84,0.009146,10.84,0.0091639,10.84,0.009183,10.84,0.009203,10.84,0.0092231,10.84,0.0092428
10.85,0.0089792,10.85,0.0089744,10.85,0.0089704,10.85,0.0089655,10.85,0.0089565,10.85,0.0089539,10.85,0.0089503,10.85,0.0089487,10.85,0.008946,10.85,0.0089436,10.85,0.0089425,10.85,0.0089501,10.85,0.0089574,10.85,0.0089677,10.85,0.0089772,10.85,0.0089865,10.85,0.0089983,10.85,0.0090103,10.85,0.0090225,10.85,0.0090354,10.85,0.0090503,10.85,0.0090658,10.85,0.0090827,10.85,0.0090997,10.85,0.0091172,10.85,0.0091363,10.85,0.0091538,10.85,0.0091726,10.85,0.0091923,10.85,0.0092121,10.85,0.0092316
10.86,0.0089785,10.86,0.0089729,10.86,0.008968,10.86,0.008962,10.86,0.008952,10.86,0.0089487,10.86,0.0089445,10.86,0.0089427,10.86,0.0089399,10.86,0.0089372,10.86,0.0089358,10.86,0.0089434,10.86,0.0089508,10.86,0.0089612,10.86,0.0089707,10.86,0.0089801,10.86,0.0089918,10.86,0.0090036,10.86,0.0090155,10.86,0.009028,10.86,0.0090426,10.86,0.0090577,10.86,0.0090742,10.86,0.0090908,10.86,0.0091078,10.86,0.0091265,10.86,0.0091435,10.86,0.0091621,10.86,0.0091815,10.86,0.009201,10.86,0.0092203
10.87,0.0089775,10.87,0.008971,10.87,0.0089653,10.87,0.0089581,10.87,0.0089471,10.87,0.008943,10.87,0.0089384,10.87,0.0089364,10.87,0.0089334,10.87,0.0089305,10.87,0.008929,10.87,0.0089366,10.87,0.0089441,10.87,0.0089545,10.87,0.0089641,10.87,0.0089735,10.87,0.0089851,10.87,0.0089968,10.87,0.0090084,10.87,0.0090206,10.87,0.0090348,10.87,0.0090495,10.87,0.0090657,10.87,0.0090818,10.87,0.0090984,10.87,0.0091167,10.87,0.0091333,10.87,0.0091516,10.87,0.0091706,10.87,0.0091899,10.87,0.0092089
10.88,0.0089763,10.88,0.0089687,10.88,0.008962,10.88,0.0089538,10.88,0.0089417,10.88,0.008937,10.88,0.0089318,10.88,0.0089297,10.88,0.0089266,10.88,0.0089236,10.88,0.0089219,10.88,0.0089295,10.88,0.0089371,10.88,0.0089476,10.88,0.0089572,10.88,0.0089667,10.88,0.0089782,10.88,0.0089897,10.88,0.0090011,10.88,0.009013,10.88,0.0090269,10.88,0.0090413,10.88,0.0090571,10.88,0.0090729,10.88,0.009089,10.88,0.0091069,10.88,0.0091231,10.88,0.0091411,10.88,0.0091597,10.88,0.0091787,10.88,0.0091975
10.89,0.0089746,10.89,0.0089661,10.89,0.0089583,10.89,0.008949,10.89,0.008936,10.89,0.0089306,10.89,0.0089249,10.89,0.0089227,10.89,0.0089195,10.89,0.0089164,10.89,0.0089145,10.89,0.0089222,10.89,0.0089298,10.89,0.0089404,10.89,0.0089501,10.89,0.0089596,10.89,0.008971,10.89,0.0089825,10.89,0.0089937,10.89,0.0090053,10.89,0.0090189,10.89,0.009033,10.89,0.0090485,10.89,0.0090639,10.89,0.0090797,10.89,0.0090972,10.89,0.009113,10.89,0.0091306,10.89,0.0091489,10.89,0.0091676,10.89,0.009186
10.9,0.0089725,10.9,0.0089629,10.9,0.0089542,10.9,0.0089438,10.9,0.0089298,10.9,0.0089237,10.9,0.0089177,10.9,0.0089154,10.9,0.0089121,10.9,0.0089089,10.9,0.0089069,10.9,0.0089145,10.9,0.0089223,10.9,0.0089329,10.9,0.0089426,10.9,0.0089522,10.9,0.0089636,10.9,0.0089749,10.9,0.008986,10.9,0.0089974,10.9,0.0090108,10.9,0.0090245,10.9,0.0090398,10.9,0.0090549,10.9,0.0090704,10.9,0.0090875,10.9,0.0091029,10.9,0.0091203,10.9,0.0091382,10.9,0.0091565,10.9,0.0091747
10.91,0.0089699,10.91,0.0089592,10.91,0.0089495,10.91,0.008938,10.91,0.0089232,10.91,0.0089166,10.91,0.0089102,10.91,0.0089079,10.91,0.0089044,10.91,0.0089012,10.91,0.0088991,10.91,0.0089066,10.91,0.0089144,10.91,0.0089251,10.91,0.0089348,10.91,0.0089445,10.91,0.0089558,10.91,0.0089671,10.91,0.008978,10.91,0.0089893,10.91,0.0090025,10.91,0.009016,10.91,0.0090311,10.91,0.0090459,10.91,0.0090611,10.91,0.0090779,10.91,0.009093,10.91,0.00911,10.91,0.0091276,10.91,0.0091456,10.91,0.0091635
10.92,0.0089668,10.92,0.008955,10.92,0.0089443,10.92,0.0089319,10.92,0.0089163,10.92,0.0089091,10.92,0.0089024,10.92,0.0089,10.92,0.0088965,10.92,0.0088932,10.92,0.0088909,10.92,0.0088984,10.92,0.0089063,10.92,0.0089169,10.92,0.0089267,10.92,0.0089365,10.92,0.0089478,10.92,0.008959,10.92,0.0089698,10.92,0.0089809,10.92,0.008994,10.92,0.0090074,10.92,0.0090222,10.92,0.0090368,10.92,0.0090518,10.92,0.0090684,10.92,0.0090832,10.92,0.0090999,10.92,0.0091172,10.92,0.0091349,10.92,0.0091525
10.93,0.0089632,10.93,0.0089503,10.93,0.0089386,10.93,0.0089254,10.93,0.0089092,10.93,0.0089014,10.93,0.0088944,10.93,0.008892,10.93,0.0088883,10.93,0.0088849,10.93,0.0088825,10.93,0.0088899,10.93,0.0088977,10.93,0.0089084,10.93,0.0089181,10.93,0.0089281,10.93,0.0089394,10.93,0.0089506,10.93,0.0089613,10.93,0.0089724,10.93,0.0089854,10.93,0.0089986,10.93,0.0090133,10.93,0.0090278,10.93,0.0090425,10.93,0.0090589,10.93,0.0090734,10.93,0.0090899,10.93,0.0091069,10.93,0.0091244,10.93,0.0091417
10.94,0.008959,10.94,0.0089452,10.94,0.0089326,10.94,0.0089185,10.94,0.0089018,10.94,0.0088936,10.94,0.0088862,10.94,0.0088837,10.94,0.0088798,10.94,0.0088763,10.94,0.0088737,10.94,0.008881,10.94,0.0088889,10.94,0.0088994,10.94,0.0089093,10.94,0.0089193,10.94,0.0089307,10.94,0.008942,10.94,0.0089526,10.94,0.0089636,10.94,0.0089766,10.94,0.0089897,10.94,0.0090043,10.94,0.0090186,10.94,0.0090332,10.94,0.0090495,10.94,0.0090638,10.94,0.0090801,10.94,0.0090968,10.94,0.0091141,10.94,0.0091312
10.95,0.0089543,10.95,0.0089396,10.95,0.0089263,10.95,0.0089115,10.95,0.0088942,10.95,0.0088855,10.95,0.0088778,10.95,0.0088752,10.95,0.008871,10.95,0.0088675,10.95,0.0088647,10.95,0.0088718,10.95,0.0088796,10.95,0.0088902,10.95,0.0089,10.95,0.0089103,10.95,0.0089217,10.95,0.008933,10.95,0.0089436,10.95,0.0089547,10.95,0.0089677,10.95,0.0089808,10.95,0.0089953,10.95,0.0090095,10.95,0.009024,10.95,0.0090401,10.95,0.0090542,10.95,0.0090703,10.95,0.0090869,10.95,0.009104,10.95,0.0091208
10.96,0.0089492,10.96,0.0089337,10.96,0.0089197,10.96,0.0089042,10.96,0.0088865,10.96,0.0088773,10.96,0.0088691,10.96,0.0088664,10.96,0.0088619,10.96,0.0088582,10.96,0.0088552,10.96,0.0088622,10.96,0.00887,10.96,0.0088805,10.96,0.0088904,10.96,0.0089009,10.96,0.0089125,10.96,0.0089239,10.96,0.0089345,10.96,0.0089456,10.96,0.0089586,10.96,0.0089717,10.96,0.0089862,10.96,0.0090004,10.96,0.0090147,10.96,0.0090307,10.96,0.0090447,10.96,0.0090607,10.96,0.0090771,10.96,0.009094,10.96,0.0091107
10.97,0.0089437,10.97,0.0089275,10.97,0.0089129,10.97,0.0088967,10.97,0.0088787,10.97,0.0088689,10.97,0.0088603,10.97,0.0088572,10.97,0.0088524,10.97,0.0088486,10.97,0.0088454,10.97,0.0088522,10.97,0.00886,10.97,0.0088705,10.97,0.0088805,10.97,0.0088913,10.97,0.008903,10.97,0.0089146,10.97,0.0089253,10.97,0.0089365,10.97,0.0089496,10.97,0.0089627,10.97,0.0089771,10.97,0.0089912,10.97,0.0090055,10.97,0.0090214,10.97,0.0090352,10.97,0.0090511,10.97,0.0090674,10.97,0.0090842,10.97,0.0091008
10.98,0.0089378,10.98,0.008921,10.98,0.0089059,10.98,0.0088891,10.98,0.0088706,10.98,0.0088602,10.98,0.0088511,10.98,0.0088477,10.98,0.0088424,10.98,0.0088385,10.98,0.0088352,10.98,0.0088418,10.98,0.0088497,10.98,0.00886,10.98,0.0088702,10.98,0.0088814,10.98,0.0088933,10.98,0.0089052,10.98,0.008916,10.98,0.0089273,10.98,0.0089405,10.98,0.0089537,10.98,0.008968,10.98,0.0089821,10.98,0.0089963,10.98,0.0090122,10.98,0.0090258,10.98,0.0090417,10.98,0.0090578,10.98,0.0090746,10.98,0.009091
10.99,0.0089317,10.99,0.0089144,10.99,0.0088987,10.99,0.0088814,10.99,0.0088623,10.99,0.0088513,10.99,0.0088415,10.99,0.0088378,10.99,0.008832,10.99,0.008828,10.99,0.0088245,10.99,0.008831,10.99,0.008839,10.99,0.0088492,10.99,0.0088597,10.99,0.0088713,10.99,0.0088834,10.99,0.0088956,10.99,0.0089066,10.99,0.0089182,10.99,0.0089315,10.99,0.0089447,10.99,0.008959,10.99,0.0089731,10.99,0.0089872,10.99,0.0090029,10.99,0.0090165,10.99,0.0090322,10.99,0.0090483,10.99,0.009065,10.99,0.0090813
11,0.0089253,11,0.0089075,11,0.0088912,11,0.0088734,11,0.0088538,11,0.008842,11,0.0088315,11,0.0088274,11,0.0088211,11,0.0088169,11,0.0088133,11,0.0088197,11,0.0088278,11,0.0088381,11,0.0088488,11,0.0088609,11,0.0088734,11,0.008886,11,0.0088973,11,0.0089091,11,0.0089226,11,0.0089358,11,0.0089501,11,0.0089641,11,0.0089781,11,0.0089938,11,0.0090072,11,0.0090228,11,0.0090388,11,0.0090555,11,0.0090717
11.01,0.0089187,11.01,0.0089005,11.01,0.0088836,11.01,0.0088652,11.01,0.0088449,11.01,0.0088324,11.01,0.0088211,11.01,0.0088164,11.01,0.0088096,11.01,0.0088053,11.01,0.0088016,11.01,0.0088079,11.01,0.0088163,11.01,0.0088266,11.01,0.0088377,11.01,0.0088504,11.01,0.0088633,11.01,0.0088764,11.01,0.0088879,11.01,0.0089,11.01,0.0089138,11.01,0.0089271,11.01,0.0089414,11.01,0.0089553,11.01,0.0089692,11.01,0.0089847,11.01,0.0089979,11.01,0.0090135,11.01,0.0090294,11.01,0.009046,11.01,0.0090621
11.02,0.0089119,11.02,0.0088932,11.02,0.0088757,11.02,0.0088566,11.02,0.0088356,11.02,0.0088222,11.02,0.0088101,11.02,0.0088049,11.02,0.0087975,11.02,0.0087931,11.02,0.0087894,11.02,0.0087957,11.02,0.0088044,11.02,0.0088148,11.02,0.0088263,11.02,0.0088397,11.02,0.0088531,11.02,0.0088667,11.02,0.0088786,11.02,0.0088911,11.02,0.0089051,11.02,0.0089185,11.02,0.0089328,11.02,0.0089466,11.02,0.0089603,11.02,0.0089757,11.02,0.0089887,11.02,0.0090041,11.02,0.0090199,11.02,0.0090364,11.02,0.0090525
11.03,0.0089049,11.03,0.0088857,11.03,0.0088674,11.03,0.0088477,11.03,0.0088259,11.03,0.0088116,11.03,0.0087985,11.03,0.0087928,11.03,0.0087848,11.03,0.0087804,11.03,0.0087767,11.03,0.0087831,11.03,0.0087922,11.03,0.0088026,11.03,0.0088147,11.03,0.0088289,11.03,0.0088428,11.03,0.0088571,11.03,0.0088694,11.03,0.0088823,11.03,0.0088966,11.03,0.0089101,11.03,0.0089244,11.03,0.0089381,11.03,0.0089517,11.03,0.0089668,11.03,0.0089795,11.03,0.0089948,11.03,0.0090104,11.03,0.0090269,11.03,0.0090428
11.04,0.0088976,11.04,0.0088778,11.04,0.0088587,11.04,0.0088383,11.04,0.0088156,11.04,0.0088003,11.04,0.0087863,11.04,0.0087801,11.04,0.0087716,11.04,0.0087671,11.04,0.0087635,11.04,0.00877,11.04,0.0087796,11.04,0.0087902,11.04,0.0088028,11.04,0.0088179,11.04,0.0088324,11.04,0.0088474,11.04,0.0088602,11.04,0.0088736,11.04,0.0088883,11.04,0.0089019,11.04,0.0089162,11.04,0.0089298,11.04,0.0089431,11.04,0.0089581,11.04,0.0089704,11.04,0.0089855,11.04,0.009001,11.04,0.0090173,11.04,0.0090331
11.05,0.0088899,11.05,0.0088696,11.05,0.0088495,11.05,0.0088284,11.05,0.0088047,11.05,0.0087886,11.05,0.0087736,11.05,0.0087668,11.05,0.0087578,11.05,0.0087533,11.05,0.0087499,11.05,0.0087565,11.05,0.0087666,11.05,0.0087774,11.05,0.0087907,11.05,0.0088067,11.05,0.0088219,11.05,0.0088376,11.05,0.0088509,11.05,0.0088649,11.05,0.00888,11.05,0.0088938,11.05,0.0089081,11.05,0.0089216,11.05,0.0089347,11.05,0.0089494,11.05,0.0089614,11.05,0.0089763,11.05,0.0089914,11.05,0.0090076,11.05,0.0090233
11.06,0.0088819,11.06,0.0088609,11.06,0.0088398,11.06,0.0088179,11.06,0.0087933,11.06,0.0087762,11.06,0.0087602,11.06,0.0087529,11.06,0.0087434,11.06,0.0087389,11.06,0.0087357,11.06,0.0087426,11.06,0.0087533,11.06,0.0087644,11.06,0.0087783,11.06,0.0087953,11.06,0.0088112,11.06,0.0088277,11.06,0.0088416,11.06,0.0088562,11.06,0.0088717,11.06,0.0088857,11.06,0.0089001,11.06,0.0089134,11.06,0.0089264,11.06,0.0089408,11.06,0.0089523,11.06,0.0089671,11.06,0.0089819,11.06,0.0089979,11.06,0.0090134
11.07,0.0088734,11.07,0.0088516,11.07,0.0088294,11.07,0.0088068,11.07,0.0087812,11.07,0.0087631,11.07,0.0087462,11.07,0.0087384,11.07,0.0087284,11.07,0.008724,11.07,0.008721,11.07,0.0087283,11.07,0.0087396,11.07,0.008751,11.07,0.0087656,11.07,0.0087836,11.07,0.0088002,11.07,0.0088176,11.07,0.0088322,11.07,0.0088474,11.07,0.0088634,11.07,0.0088776,11.07,0.0088921,11.07,0.0089054,11.07,0.0089181,11.07,0.0089322,11.07,0.0089434,11.07,0.0089578,11.07,0.0089724,11.07,0.0089881,11.07,0.0090033
11.08,0.0088642,11.08,0.0088416,11.08,0.0088184,11.08,0.0087951,11.08,0.0087684,11.08,0.0087495,11.08,0.0087316,11.08,0.0087233,11.08,0.0087129,11.08,0.0087085,11.08,0.0087059,11.08,0.0087135,11.08,0.0087255,11.08,0.0087372,11.08,0.0087526,11.08,0.0087717,11.08,0.008789,11.08,0.0088073,11.08,0.0088225,11.08,0.0088384,11.08,0.008855,11.08,0.0088694,11.08,0.008884,11.08,0.0088973,11.08,0.0089098,11.08,0.0089236,11.08,0.0089344,11.08,0.0089486,11.08,0.0089628,11.08,0.0089783,11.08,0.0089932
11.09,0.0088544,11.09,0.008831,11.09,0.0088066,11.09,0.0087825,11.09,0.0087549,11.09,0.0087351,11.09,0.0087163,11.09,0.0087075,11.09,0.0086968,11.09,0.0086925,11.09,0.0086902,11.09,0.0086982,11.09,0.008711,11.09,0.008723,11.09,0.0087392,11.09,0.0087593,11.09,0.0087774,11.09,0.0087966,11.09,0.0088124,11.09,0.0088292,11.09,0.0088463,11.09,0.008861,11.09,0.0088758,11.09,0.008889,11.09,0.0089014,11.09,0.008915,11.09,0.0089253,11.09,0.0089394,11.09,0.0089531,11.09,0.0089684,11.09,0.008983
11.1,0.0088438,11.1,0.0088195,11.1,0.008794,11.1,0.0087692,11.1,0.0087407,11.1,0.0087201,11.1,0.0087003,11.1,0.0086911,11.1,0.0086801,11.1,0.0086759,11.1,0.008674,11.1,0.0086824,11.1,0.008696,11.1,0.0087083,11.1,0.0087253,11.1,0.0087464,11.1,0.0087653,11.1,0.0087854,11.1,0.0088019,11.1,0.0088195,11.1,0.0088372,11.1,0.0088523,11.1,0.0088673,11.1,0.0088806,11.1,0.0088929,11.1,0.0089063,11.1,0.0089162,11.1,0.00893,11.1,0.0089434,11.1,0.0089584,11.1,0.0089726
11.11,0.0088323,11.11,0.0088072,11.11,0.0087805,11.11,0.008755,11.11,0.0087257,11.11,0.0087042,11.11,0.0086836,11.11,0.008674,11.11,0.0086627,11.11,0.0086587,11.11,0.0086571,11.11,0.0086661,11.11,0.0086804,11.11,0.008693,11.11,0.0087108,11.11,0.008733,11.11,0.0087526,11.11,0.0087736,11.11,0.0087909,11.11,0.0088092,11.11,0.0088276,11.11,0.0088431,11.11,0.0088584,11.11,0.0088718,11.11,0.0088841,11.11,0.0088973,11.11,0.008907,11.11,0.0089206,11.11,0.0089336,11.11,0.0089483,11.11,0.0089622
11.12,0.0088198,11.12,0.0087938,11.12,0.008766,11.12,0.0087399,11.12,0.0087098,11.12,0.0086876,11.12,0.0086661,11.12,0.0086562,11.12,0.0086447,11.12,0.0086408,11.12,0.0086397,11.12,0.0086491,11.12,0.0086641,11.12,0.0086771,11.12,0.0086957,11.12,0.0087188,11.12,0.0087392,11.12,0.008761,11.12,0.0087791,11.12,0.0087982,11.12,0.0088173,11.12,0.0088333,11.12,0.008849,11.12,0.0088626,11.12,0.008875,11.12,0.0088881,11.12,0.0088975,11.12,0.008911,11.12,0.0089237,11.12,0.0089381,11.12,0.0089517
11.13,0.0088062,11.13,0.0087795,11.13,0.0087505,11.13,0.0087239,11.13,0.008693,11.13,0.0086701,11.13,0.0086479,11.13,0.0086376,11.13,0.008626,11.13,0.0086222,11.13,0.0086215,11.13,0.0086314,11.13,0.0086472,11.13,0.0086605,11.13,0.0086798,11.13,0.0087039,11.13,0.0087249,11.13,0.0087476,11.13,0.0087664,11.13,0.0087864,11.13,0.0088063,11.13,0.0088228,11.13,0.008839,11.13,0.0088528,11.13,0.0088654,11.13,0.0088786,11.13,0.0088878,11.13,0.0089013,11.13,0.0089137,11.13,0.0089279,11.13,0.0089411
11.14,0.0087914,11.14,0.0087639,11.14,0.008734,11.14,0.0087068,11.14,0.0086753,11.14,0.0086517,11.14,0.0086288,11.14,0.0086182,11.14,0.0086065,11.14,0.0086028,11.14,0.0086026,11.14,0.0086131,11.14,0.0086296,11.14,0.0086432,11.14,0.0086631,11.14,0.0086881,11.14,0.0087097,11.14,0.0087333,11.14,0.0087528,11.14,0.0087737,11.14,0.0087943,11.14,0.0088114,11.14,0.0088282,11.14,0.0088424,11.14,0.0088552,11.14,0.0088686,11.14,0.0088778,11.14,0.0088912,11.14,0.0089035,11.14,0.0089174,11.14,0.0089304
11.15,0.0087755,11.15,0.0087473,11.15,0.0087164,11.15,0.0086886,11.15,0.0086565,11.15,0.0086324,11.15,0.0086089,11.15,0.008598,11.15,0.0085862,11.15,0.0085828,11.15,0.008583,11.15,0.008594,11.15,0.0086112,11.15,0.008625,11.15,0.0086455,11.15,0.0086713,11.15,0.0086936,11.15,0.0087179,11.15,0.008738,11.15,0.0087599,11.15,0.0087813,11.15,0.008799,11.15,0.0088165,11.15,0.0088313,11.15,0.0088445,11.15,0.0088581,11.15,0.0088674,11.15,0.0088809,11.15,0.0088931,11.15,0.0089069,11.15,0.0089196
11.16,0.0087582,11.16,0.0087294,11.16,0.0086976,11.16,0.0086694,11.16,0.0086368,11.16,0.0086122,11.16,0.0085881,11.16,0.008577,11.16,0.0085652,11.16,0.0085619,11.16,0.0085627,11.16,0.0085742,11.16,0.008592,11.16,0.008606,11.16,0.008627,11.16,0.0086536,11.16,0.0086763,11.16,0.0087014,11.16,0.0087222,11.16,0.0087449,11.16,0.0087672,11.16,0.0087857,11.16,0.0088039,11.16,0.0088193,11.16,0.008833,11.16,0.008847,11.16,0.0088565,11.16,0.0088703,11.16,0.0088824,11.16,0.0088961,11.16,0.0089086
11.17,0.0087396,11.17,0.0087102,11.17,0.0086776,11.17,0.008649,11.17,0.0086161,11.17,0.0085911,11.17,0.0085665,11.17,0.0085553,11.17,0.0085435,11.17,0.0085404,11.17,0.0085417,11.17,0.0085536,11.17,0.008572,11.17,0.0085861,11.17,0.0086076,11.17,0.0086348,11.17,0.008658,11.17,0.0086837,11.17,0.0087051,11.17,0.0087287,11.17,0.0087519,11.17,0.0087712,11.17,0.0087903,11.17,0.0088065,11.17,0.0088209,11.17,0.0088354,11.17,0.0088452,11.17,0.0088593,11.17,0.0088715,11.17,0.0088852,11.17,0.0088976
11.18,0.0087196,11.18,0.0086898,11.18,0.0086564,11.18,0.0086276,11.18,0.0085943,11.18,0.0085691,11.18,0.0085442,11.18,0.0085328,11.18,0.0085212,11.18,0.0085182,11.18,0.00852,11.18,0.0085324,11.18,0.0085512,11.18,0.0085655,11.18,0.0085873,11.18,0.008615,11.18,0.0086385,11.18,0.0086648,11.18,0.0086869,11.18,0.0087113,11.18,0.0087355,11.18,0.0087556,11.18,0.0087757,11.18,0.0087928,11.18,0.0088079,11.18,0.0088232,11.18,0.0088335,11.18,0.0088479,11.18,0.0088603,11.18,0.0088741,11.18,0.0088864
11.19,0.0086984,11.19,0.0086681,11.19,0.008634,11.19,0.008605,11.19,0.0085716,11.19,0.0085462,11.19,0.0085211,11.19,0.0085096,11.19,0.0084982,11.19,0.0084954,11.19,0.0084977,11.19,0.0085105,11.19,0.0085298,11.19,0.0085441,11.19,0.0085661,11.19,0.0085942,11.19,0.008618,11.19,0.0086448,11.19,0.0086674,11.19,0.0086928,11.19,0.0087179,11.19,0.008739,11.19,0.0087601,11.19,0.0087782,11.19,0.0087943,11.19,0.0088103,11.19,0.0088212,11.19,0.0088362,11.19,0.0088488,11.19,0.0088628,11.19,0.008875
11.2,0.0086758,11.2,0.0086452,11.2,0.0086106,11.2,0.0085814,11.2,0.008548,11.2,0.0085225,11.2,0.0084973,11.2,0.0084858,11.2,0.0084746,11.2,0.0084722,11.2,0.0084749,11.2,0.0084881,11.2,0.0085076,11.2,0.008522,11.2,0.0085442,11.2,0.0085725,11.2,0.0085965,11.2,0.0086237,11.2,0.0086469,11.2,0.008673,11.2,0.0086991,11.2,0.0087212,11.2,0.0087436,11.2,0.0087627,11.2,0.0087798,11.2,0.0087967,11.2,0.0088084,11.2,0.008824,11.2,0.008837,11.2,0.0088512,11.2,0.0088635
11.21,0.0086521,11.21,0.0086211,11.21,0.008586,11.21,0.0085568,11.21,0.0085236,11.21,0.0084982,11.21,0.008473,11.21,0.0084615,11.21,0.0084507,11.21,0.0084484,11.21,0.0084516,11.21,0.0084652,11.21,0.008485,11.21,0.0084993,11.21,0.0085215,11.21,0.0085499,11.21,0.0085741,11.21,0.0086016,11.21,0.0086253,11.21,0.0086523,11.21,0.0086794,11.21,0.0087025,11.21,0.0087261,11.21,0.0087464,11.21,0.0087646,11.21,0.0087826,11.21,0.0087952,11.21,0.0088114,11.21,0.0088249,11.21,0.0088394,11.21,0.0088519
11.22,0.0086271,11.22,0.008596,11.22,0.0085606,11.22,0.0085314,11.22,0.0084985,11.22,0.0084732,11.22,0.0084482,11.22,0.0084369,11.22,0.0084264,11.22,0.0084244,11.22,0.008428,11.22,0.008442,11.22,0.0084618,11.22,0.0084761,11.22,0.0084982,11.22,0.0085267,11.22,0.0085509,11.22,0.0085787,11.22,0.0086028,11.22,0.0086306,11.22,0.0086587,11.22,0.0086829,11.22,0.0087077,11.22,0.0087293,11.22,0.0087488,11.22,0.0087679,11.22,0.0087815,11.22,0.0087984,11.22,0.0088125,11.22,0.0088274,11.22,0.0088401
11.23,0.0086012,11.23,0.0085699,11.23,0.0085342,11.23,0.0085052,11.23,0.0084728,11.23,0.0084477,11.23,0.0084231,11.23,0.0084119,11.23,0.0084018,11.23,0.0084002,11.23,0.0084042,11.23,0.0084184,11.23,0.0084384,11.23,0.0084525,11.23,0.0084745,11.23,0.0085029,11.23,0.0085271,11.23,0.0085551,11.23,0.0085796,11.23,0.0086081,11.23,0.0086372,11.23,0.0086624,11.23,0.0086886,11.23,0.0087116,11.23,0.0087324,11.23,0.0087527,11.23,0.0087674,11.23,0.0087851,11.23,0.0087998,11.23,0.0088152,11.23,0.0088281
11.24,0.0085743,11.24,0.008543,11.24,0.0085072,11.24,0.0084784,11.24,0.0084465,11.24,0.0084218,11.24,0.0083977,11.24,0.0083868,11.24,0.0083771,11.24,0.0083758,11.24,0.0083803,11.24,0.0083948,11.24,0.0084146,11.24,0.0084287,11.24,0.0084504,11.24,0.0084786,11.24,0.0085029,11.24,0.008531,11.24,0.0085558,11.24,0.008585,11.24,0.008615,11.24,0.0086414,11.24,0.0086689,11.24,0.0086932,11.24,0.0087154,11.24,0.008737,11.24,0.0087528,11.24,0.0087714,11.24,0.0087868,11.24,0.0088028,11.24,0.0088159
11.25,0.0085466,11.25,0.0085154,11.25,0.0084796,11.25,0.008451,11.25,0.0084199,11.25,0.0083957,11.25,0.0083721,11.25,0.0083615,11.25,0.0083525,11.25,0.0083515,11.25,0.0083563,11.25,0.008371,11.25,0.0083908,11.25,0.0084047,11.25,0.0084261,11.25,0.0084541,11.25,0.0084783,11.25,0.0085065,11.25,0.0085316,11.25,0.0085615,11.25,0.0085924,11.25,0.0086198,11.25,0.0086486,11.25,0.0086744,11.25,0.008698,11.25,0.0087209,11.25,0.0087379,11.25,0.0087574,11.25,0.0087736,11.25,0.0087901,11.25,0.0088037
11.26,0.0085184,11.26,0.0084872,11.26,0.0084515,11.26,0.0084233,11.26,0.008393,11.26,0.0083693,11.26,0.0083465,11.26,0.0083363,11.26,0.0083278,11.26,0.0083272,11.26,0.0083324,11.26,0.0083474,11.26,0.0083669,11.26,0.0083807,11.26,0.0084018,11.26,0.0084296,11.26,0.0084536,11.26,0.0084819,11.26,0.0085072,11.26,0.0085377,11.26,0.0085694,11.26,0.0085979,11.26,0.008628,11.26,0.0086552,11.26,0.0086802,11.26,0.0087045,11.26,0.0087228,11.26,0.0087432,11.26,0.0087602,11.26,0.0087773,11.26,0.0087912
11.27,0.0084896,11.27,0.0084586,11.27,0.0084231,11.27,0.0083954,11.27,0.008366,11.27,0.0083429,11.27,0.0083209,11.27,0.0083112,11.27,0.0083034,11.27,0.0083032,11.27,0.0083087,11.27,0.0083238,11.27,0.0083432,11.27,0.0083568,11.27,0.0083776,11.27,0.008405,11.27,0.0084289,11.27,0.0084572,11.27,0.0084828,11.27,0.0085138,11.27,0.0085463,11.27,0.0085757,11.27,0.0086071,11.27,0.0086356,11.27,0.008662,11.27,0.0086877,11.27,0.0087073,11.27,0.0087287,11.27,0.0087465,11.27,0.0087643,11.27,0.0087786
11.28,0.0084605,11.28,0.0084297,11.28,0.0083946,11.28,0.0083673,11.28,0.0083389,11.28,0.0083166,11.28,0.0082955,11.28,0.0082863,11.28,0.0082792,11.28,0.0082794,11.28,0.0082852,11.28,0.0083005,11.28,0.0083197,11.28,0.0083332,11.28,0.0083536,11.28,0.0083807,11.28,0.0084045,11.28,0.0084328,11.28,0.0084585,11.28,0.00849,11.28,0.0085231,11.28,0.0085534,11.28,0.008586,11.28,0.0086159,11.28,0.0086437,11.28,0.0086707,11.28,0.0086916,11.28,0.008714,11.28,0.0087327,11.28,0.0087511,11.28,0.0087659
11.29,0.0084312,11.29,0.0084007,11.29,0.008366,11.29,0.0083392,11.29,0.0083119,11.29,0.0082903,11.29,0.0082702,11.29,0.0082616,11.29,0.0082552,11.29,0.0082559,11.29,0.0082621,11.29,0.0082775,11.29,0.0082964,11.29,0.0083098,11.29,0.0083299,11.29,0.0083568,11.29,0.0083804,11.29,0.0084086,11.29,0.0084345,11.29,0.0084663,11.29,0.0085,11.29,0.0085312,11.29,0.0085648,11.29,0.008596,11.29,0.0086251,11.29,0.0086535,11.29,0.0086756,11.29,0.0086991,11.29,0.0087186,11.29,0.0087378,11.29,0.008753
11.3,0.0084019,11.3,0.0083717,11.3,0.0083374,11.3,0.0083112,11.3,0.008285,11.3,0.0082642,11.3,0.0082453,11.3,0.0082372,11.3,0.0082316,11.3,0.0082328,11.3,0.0082393,11.3,0.0082549,11.3,0.0082736,11.3,0.0082869,11.3,0.0083067,11.3,0.0083333,11.3,0.0083568,11.3,0.0083849,11.3,0.0084109,11.3,0.008443,11.3,0.0084772,11.3,0.008509,11.3,0.0085437,11.3,0.008576,11.3,0.0086065,11.3,0.0086361,11.3,0.0086595,11.3,0.0086839,11.3,0.0087044,11.3,0.0087243,11.3,0.00874
11.31,0.0083728,11.31,0.0083428,11.31,0.0083091,11.31,0.0082834,11.31,0.0082583,11.31,0.0082385,11.31,0.0082206,11.31,0.0082133,11.31,0.0082085,11.31,0.0082101,11.31,0.008217,11.31,0.0082327,11.31,0.0082512,11.31,0.0082645,11.31,0.0082841,11.31,0.0083104,11.31,0.0083338,11.31,0.0083618,11.31,0.0083878,11.31,0.0084201,11.31,0.0084547,11.31,0.0084871,11.31,0.0085226,11.31,0.008556,11.31,0.0085877,11.31,0.0086185,11.31,0.0086431,11.31,0.0086686,11.31,0.00869,11.31,0.0087106,11.31,0.0087268
11.32,0.0083438,11.32,0.0083141,11.32,0.008281,11.32,0.0082559,11.32,0.0082319,11.32,0.008213,11.32,0.0081964,11.32,0.0081897,11.32,0.0081857,11.32,0.0081879,11.32,0.0081951,11.32,0.008211,11.32,0.0082293,11.32,0.0082427,11.32,0.0082621,11.32,0.0082881,11.32,0.0083114,11.32,0.0083393,11.32,0.0083654,11.32,0.0083978,11.32,0.0084325,11.32,0.0084654,11.32,0.0085017,11.32,0.008536,11.32,0.0085688,11.32,0.0086007,11.32,0.0086265,11.32,0.0086531,11.32,0.0086753,11.32,0.0086967,11.32,0.0087134
11.33,0.0083152,11.33,0.0082858,11.33,0.0082533,11.33,0.0082288,11.33,0.008206,11.33,0.008188,11.33,0.0081726,11.33,0.0081666,11.33,0.0081635,11.33,0.0081662,11.33,0.0081738,11.33,0.0081898,11.33,0.0082081,11.33,0.0082215,11.33,0.0082407,11.33,0.0082666,11.33,0.0082897,11.33,0.0083175,11.33,0.0083436,11.33,0.0083759,11.33,0.0084108,11.33,0.008444,11.33,0.0084809,11.33,0.0085161,11.33,0.0085498,11.33,0.0085829,11.33,0.0086098,11.33,0.0086374,11.33,0.0086605,11.33,0.0086827,11.33,0.0086999
11.34,0.008287,11.34,0.0082579,11.34,0.008226,11.34,0.0082022,11.34,0.0081805,11.34,0.0081635,11.34,0.0081493,11.34,0.008144,11.34,0.0081417,11.34,0.008145,11.34,0.008153,11.34,0.0081692,11.34,0.0081875,11.34,0.008201,11.34,0.0082201,11.34,0.0082458,11.34,0.0082688,11.34,0.0082965,11.34,0.0083224,11.34,0.0083547,11.34,0.0083896,11.34,0.0084229,11.34,0.0084604,11.34,0.0084962,11.34,0.0085308,11.34,0.0085648,11.34,0.0085928,11.34,0.0086215,11.34,0.0086455,11.34,0.0086684,11.34,0.0086861
11.35,0.0082593,11.35,0.0082306,11.35,0.0081993,11.35,0.0081761,11.35,0.0081555,11.35,0.0081395,11.35,0.0081265,11.35,0.008122,11.35,0.0081206,11.35,0.0081244,11.35,0.0081328,11.35,0.0081493,11.35,0.0081675,11.35,0.0081812,11.35,0.0082003,11.35,0.0082258,11.35,0.0082487,11.35,0.0082762,11.35,0.008302,11.35,0.0083341,11.35,0.0083688,11.35,0.0084022,11.35,0.00844,11.35,0.0084764,11.35,0.0085117,11.35,0.0085467,11.35,0.0085756,11.35,0.0086053,11.35,0.0086301,11.35,0.0086539,11.35,0.0086722
11.36,0.0082322,11.36,0.0082038,11.36,0.0081733,11.36,0.0081506,11.36,0.0081311,11.36,0.0081161,11.36,0.0081044,11.36,0.0081006,11.36,0.0081,11.36,0.0081045,11.36,0.0081133,11.36,0.0081301,11.36,0.0081483,11.36,0.0081622,11.36,0.0081813,11.36,0.0082065,11.36,0.0082294,11.36,0.0082566,11.36,0.0082823,11.36,0.008314,11.36,0.0083486,11.36,0.0083819,11.36,0.0084199,11.36,0.0084567,11.36,0.0084926,11.36,0.0085283,11.36,0.0085582,11.36,0.0085888,11.36,0.0086146,11.36,0.0086392,11.36,0.008658
11.37,0.0082058,11.37,0.0081776,11.37,0.0081478,11.37,0.0081257,11.37,0.0081074,11.37,0.0080934,11.37,0.0080829,11.37,0.0080798,11.37,0.00808,11.37,0.0080852,11.37,0.0080945,11.37,0.0081115,11.37,0.0081299,11.37,0.008144,11.37,0.008163,11.37,0.0081881,11.37,0.0082108,11.37,0.0082377,11.37,0.0082632,11.37,0.0082946,11.37,0.0083288,11.37,0.0083619,11.37,0.0084,11.37,0.0084371,11.37,0.0084735,11.37,0.0085098,11.37,0.0085405,11.37,0.0085721,11.37,0.0085987,11.37,0.0086242,11.37,0.0086436
11.38,0.0081801,11.38,0.0081521,11.38,0.0081231,11.38,0.0081016,11.38,0.0080844,11.38,0.0080713,11.38,0.0080621,11.38,0.0080597,11.38,0.0080607,11.38,0.0080665,11.38,0.0080763,11.38,0.0080936,11.38,0.0081121,11.38,0.0081265,11.38,0.0081455,11.38,0.0081704,11.38,0.0081929,11.38,0.0082195,11.38,0.0082448,11.38,0.0082757,11.38,0.0083095,11.38,0.0083423,11.38,0.0083804,11.38,0.0084176,11.38,0.0084543,11.38,0.0084912,11.38,0.0085226,11.38,0.0085552,11.38,0.0085826,11.38,0.0086089,11.38,0.0086289
11.39,0.0081551,11.39,0.0081274,11.39,0.0080992,11.39,0.0080783,11.39,0.0080622,11.39,0.0080501,11.39,0.008042,11.39,0.0080403,11.39,0.0080421,11.39,0.0080486,11.39,0.0080588,11.39,0.0080765,11.39,0.0080951,11.39,0.0081098,11.39,0.0081288,11.39,0.0081533,11.39,0.0081757,11.39,0.008202,11.39,0.0082269,11.39,0.0082573,11.39,0.0082907,11.39,0.0083231,11.39,0.008361,11.39,0.0083982,11.39,0.0084352,11.39,0.0084725,11.39,0.0085045,11.39,0.008538,11.39,0.0085662,11.39,0.0085934,11.39,0.0086139
11.4,0.0081308,11.4,0.0081035,11.4,0.0080761,11.4,0.0080557,11.4,0.0080408,11.4,0.0080296,11.4,0.0080227,11.4,0.0080216,11.4,0.0080241,11.4,0.0080314,11.4,0.0080421,11.4,0.0080601,11.4,0.0080788,11.4,0.0080937,11.4,0.0081127,11.4,0.008137,11.4,0.0081591,11.4,0.008185,11.4,0.0082096,11.4,0.0082395,11.4,0.0082722,11.4,0.0083042,11.4,0.0083419,11.4,0.0083789,11.4,0.008416,11.4,0.0084537,11.4,0.0084862,11.4,0.0085205,11.4,0.0085496,11.4,0.0085775,11.4,0.0085987
11.41,0.0081074,11.41,0.0080804,11.41,0.0080538,11.41,0.0080341,11.41,0.0080202,11.41,0.0080099,11.41,0.0080041,11.41,0.0080036,11.41,0.0080069,11.41,0.0080149,11.41,0.008026,11.41,0.0080443,11.41,0.0080632,11.41,0.0080784,11.41,0.0080973,11.41,0.0081212,11.41,0.0081431,11.41,0.0081685,11.41,0.0081928,11.41,0.008222,11.41,0.0082542,11.41,0.0082856,11.41,0.008323,11.41,0.0083598,11.41,0.0083969,11.41,0.0084348,11.41,0.0084678,11.41,0.0085029,11.41,0.0085326,11.41,0.0085615,11.41,0.0085832
11.42,0.0080847,11.42,0.008058,11.42,0.0080323,11.42,0.0080132,11.42,0.0080005,11.42,0.007991,11.42,0.0079864,11.42,0.0079864,11.42,0.0079904,11.42,0.0079991,11.42,0.0080107,11.42,0.0080293,11.42,0.0080483,11.42,0.0080637,11.42,0.0080824,11.42,0.0081059,11.42,0.0081275,11.42,0.0081525,11.42,0.0081764,11.42,0.008205,11.42,0.0082366,11.42,0.0082674,11.42,0.0083044,11.42,0.0083409,11.42,0.0083779,11.42,0.0084159,11.42,0.0084493,11.42,0.008485,11.42,0.0085155,11.42,0.0085452,11.42,0.0085676
11.43,0.0080628,11.43,0.0080365,11.43,0.0080117,11.43,0.0079932,11.43,0.0079816,11.43,0.007973,11.43,0.0079694,11.43,0.00797,11.43,0.0079747,11.43,0.007984,11.43,0.007996,11.43,0.0080149,11.43,0.008034,11.43,0.0080495,11.43,0.0080681,11.43,0.0080911,11.43,0.0081124,11.43,0.0081368,11.43,0.0081604,11.43,0.0081883,11.43,0.0082193,11.43,0.0082495,11.43,0.0082861,11.43,0.0083222,11.43,0.008359,11.43,0.008397,11.43,0.0084307,11.43,0.0084671,11.43,0.0084983,11.43,0.0085287,11.43,0.0085517
11.44,0.0080417,11.44,0.0080158,11.44,0.0079919,11.44,0.0079741,11.44,0.0079635,11.44,0.0079558,11.44,0.0079531,11.44,0.0079542,11.44,0.0079596,11.44,0.0079696,11.44,0.0079819,11.44,0.0080011,11.44,0.0080202,11.44,0.0080358,11.44,0.0080542,11.44,0.0080767,11.44,0.0080977,11.44,0.0081216,11.44,0.0081447,11.44,0.008172,11.44,0.0082024,11.44,0.008232,11.44,0.0082681,11.44,0.0083037,11.44,0.0083403,11.44,0.0083782,11.44,0.0084121,11.44,0.008449,11.44,0.0084808,11.44,0.008512,11.44,0.0085357
11.45,0.0080214,11.45,0.0079959,11.45,0.007973,11.45,0.0079559,11.45,0.0079463,11.45,0.0079393,11.45,0.0079376,11.45,0.0079392,11.45,0.0079451,11.45,0.0079557,11.45,0.0079684,11.45,0.0079879,11.45,0.0080069,11.45,0.0080226,11.45,0.0080407,11.45,0.0080626,11.45,0.0080832,11.45,0.0081066,11.45,0.0081294,11.45,0.0081561,11.45,0.0081858,11.45,0.0082148,11.45,0.0082505,11.45,0.0082856,11.45,0.0083218,11.45,0.0083596,11.45,0.0083936,11.45,0.008431,11.45,0.0084634,11.45,0.0084953,11.45,0.0085196
11.46,0.0080018,11.46,0.0079768,11.46,0.0079549,11.46,0.0079385,11.46,0.0079299,11.46,0.0079236,11.46,0.0079228,11.46,0.0079249,11.46,0.0079313,11.46,0.0079425,11.46,0.0079555,11.46,0.0079751,11.46,0.007994,11.46,0.0080097,11.46,0.0080275,11.46,0.0080489,11.46,0.0080691,11.46,0.0080919,11.46,0.0081143,11.46,0.0081404,11.46,0.0081695,11.46,0.008198,11.46,0.0082331,11.46,0.0082677,11.46,0.0083036,11.46,0.0083411,11.46,0.0083752,11.46,0.008413,11.46,0.0084459,11.46,0.0084785,11.46,0.0085034
11.47,0.0079829,11.47,0.0079585,11.47,0.0079376,11.47,0.0079218,11.47,0.0079142,11.47,0.0079086,11.47,0.0079086,11.47,0.0079111,11.47,0.0079181,11.47,0.0079298,11.47,0.007943,11.47,0.0079627,11.47,0.0079815,11.47,0.0079971,11.47,0.0080146,11.47,0.0080354,11.47,0.0080552,11.47,0.0080775,11.47,0.0080996,11.47,0.0081251,11.47,0.0081537,11.47,0.0081816,11.47,0.0082162,11.47,0.0082502,11.47,0.0082857,11.47,0.0083229,11.47,0.008357,11.47,0.0083951,11.47,0.0084285,11.47,0.0084617,11.47,0.0084872
11.48,0.0079647,11.48,0.0079409,11.48,0.007921,11.48,0.007906,11.48,0.0078992,11.48,0.0078943,11.48,0.007895,11.48,0.0078979,11.48,0.0079053,11.48,0.0079175,11.48,0.0079309,11.48,0.0079507,11.48,0.0079693,11.48,0.0079848,11.48,0.0080019,11.48,0.0080221,11.48,0.0080415,11.48,0.0080634,11.48,0.0080851,11.48,0.0081102,11.48,0.0081381,11.48,0.0081655,11.48,0.0081996,11.48,0.0082331,11.48,0.0082681,11.48,0.008305,11.48,0.008339,11.48,0.0083773,11.48,0.0084111,11.48,0.008445,11.48,0.008471
11.49,0.0079472,11.49,0.007924,11.49,0.0079051,11.49,0.0078908,11.49,0.0078848,11.49,0.0078805,11.49,0.007882,11.49,0.0078852,11.49,0.007893,11.49,0.0079055,11.49,0.0079191,11.49,0.007939,11.49,0.0079573,11.49,0.0079727,11.49,0.0079894,11.49,0.008009,11.49,0.0080281,11.49,0.0080496,11.49,0.0080709,11.49,0.0080955,11.49,0.008123,11.49,0.0081498,11.49,0.0081834,11.49,0.0082163,11.49,0.0082509,11.49,0.0082874,11.49,0.0083213,11.49,0.0083598,11.49,0.0083939,11.49,0.0084283,11.49,0.0084549
11.5,0.0079304,11.5,0.0079078,11.5,0.0078899,11.5,0.0078763,11.5,0.0078711,11.5,0.0078673,11.5,0.0078694,11.5,0.0078729,11.5,0.007881,11.5,0.0078939,11.5,0.0079076,11.5,0.0079275,11.5,0.0079454,11.5,0.0079608,11.5,0.0079771,11.5,0.0079962,11.5,0.0080149,11.5,0.008036,11.5,0.008057,11.5,0.0080812,11.5,0.0081082,11.5,0.0081345,11.5,0.0081676,11.5,0.0082,11.5,0.0082341,11.5,0.0082702,11.5,0.0083039,11.5,0.0083424,11.5,0.0083769,11.5,0.0084118,11.5,0.0084389
11.51,0.0079141,11.51,0.0078922,11.51,0.0078753,11.51,0.0078623,11.51,0.0078578,11.51,0.0078545,11.51,0.0078571,11.51,0.0078609,11.51,0.0078693,11.51,0.0078825,11.51,0.0078962,11.51,0.0079161,11.51,0.0079338,11.51,0.0079489,11.51,0.0079649,11.51,0.0079835,11.51,0.008002,11.51,0.0080227,11.51,0.0080434,11.51,0.0080673,11.51,0.0080937,11.51,0.0081196,11.51,0.0081522,11.51,0.008184,11.51,0.0082177,11.51,0.0082534,11.51,0.0082868,11.51,0.0083254,11.51,0.0083601,11.51,0.0083954,11.51,0.008423
11.52,0.0078984,11.52,0.0078771,11.52,0.0078613,11.52,0.0078489,11.52,0.007845,11.52,0.0078421,11.52,0.0078452,11.52,0.0078492,11.52,0.0078578,11.52,0.0078712,11.52,0.007885,11.52,0.0079048,11.52,0.0079222,11.52,0.0079372,11.52,0.0079529,11.52,0.0079711,11.52,0.0079893,11.52,0.0080097,11.52,0.0080302,11.52,0.0080536,11.52,0.0080797,11.52,0.0081051,11.52,0.0081371,11.52,0.0081685,11.52,0.0082017,11.52,0.0082368,11.52,0.0082701,11.52,0.0083086,11.52,0.0083435,11.52,0.0083792,11.52,0.0084073
11.53,0.0078833,11.53,0.0078627,11.53,0.0078478,11.53,0.0078359,11.53,0.0078325,11.53,0.00783,11.53,0.0078335,11.53,0.0078377,11.53,0.0078465,11.53,0.00786,11.53,0.0078739,11.53,0.0078936,11.53,0.0079107,11.53,0.0079256,11.53,0.007941,11.53,0.0079589,11.53,0.0079768,11.53,0.007997,11.53,0.0080172,11.53,0.0080404,11.53,0.0080659,11.53,0.0080909,11.53,0.0081225,11.53,0.0081532,11.53,0.008186,11.53,0.0082207,11.53,0.0082537,11.53,0.008292,11.53,0.0083271,11.53,0.0083632,11.53,0.0083918
11.54,0.0078687,11.54,0.0078487,11.54,0.0078347,11.54,0.0078233,11.54,0.0078203,11.54,0.0078181,11.54,0.007822,11.54,0.0078263,11.54,0.0078352,11.54,0.0078489,11.54,0.0078628,11.54,0.0078825,11.54,0.0078993,11.54,0.0079141,11.54,0.0079293,11.54,0.0079469,11.54,0.0079647,11.54,0.0079845,11.54,0.0080046,11.54,0.0080274,11.54,0.0080525,11.54,0.0080771,11.54,0.0081081,11.54,0.0081383,11.54,0.0081707,11.54,0.0082048,11.54,0.0082376,11.54,0.0082758,11.54,0.008311,11.54,0.0083474,11.54,0.0083764
11.55,0.0078546,11.55,0.0078352,11.55,0.0078219,11.55,0.007811,11.55,0.0078084,11.55,0.0078065,11.55,0.0078105,11.55,0.007815,11.55,0.0078241,11.55,0.0078379,11.55,0.0078518,11.55,0.0078713,11.55,0.007888,11.55,0.0079027,11.55,0.0079177,11.55,0.0079352,11.55,0.0079528,11.55,0.0079724,11.55,0.0079923,11.55,0.0080147,11.55,0.0080394,11.55,0.0080635,11.55,0.008094,11.55,0.0081237,11.55,0.0081556,11.55,0.0081893,11.55,0.0082217,11.55,0.0082598,11.55,0.0082951,11.55,0.0083318,11.55,0.0083611
11.56,0.0078409,11.56,0.007822,11.56,0.0078095,11.56,0.007799,11.56,0.0077966,11.56,0.0077949,11.56,0.0077992,11.56,0.0078038,11.56,0.0078129,11.56,0.0078268,11.56,0.0078408,11.56,0.0078602,11.56,0.0078768,11.56,0.0078914,11.56,0.0079063,11.56,0.0079237,11.56,0.0079411,11.56,0.0079606,11.56,0.0079802,11.56,0.0080024,11.56,0.0080265,11.56,0.0080502,11.56,0.0080801,11.56,0.0081093,11.56,0.0081407,11.56,0.008174,11.56,0.0082061,11.56,0.008244,11.56,0.0082793,11.56,0.0083163,11.56,0.008346
11.57,0.0078277,11.57,0.0078092,11.57,0.0077974,11.57,0.0077871,11.57,0.0077849,11.57,0.0077834,11.57,0.0077879,11.57,0.0077926,11.57,0.0078018,11.57,0.0078158,11.57,0.0078297,11.57,0.0078492,11.57,0.0078656,11.57,0.0078802,11.57,0.0078951,11.57,0.0079124,11.57,0.0079297,11.57,0.007949,11.57,0.0079684,11.57,0.0079902,11.57,0.0080139,11.57,0.0080371,11.57,0.0080665,11.57,0.0080951,11.57,0.0081261,11.57,0.0081588,11.57,0.0081907,11.57,0.0082284,11.57,0.0082638,11.57,0.008301,11.57,0.008331
11.58,0.0078148,11.58,0.0077967,11.58,0.0077854,11.58,0.0077752,11.58,0.0077732,11.58,0.0077719,11.58,0.0077766,11.58,0.0077813,11.58,0.0077906,11.58,0.0078048,11.58,0.0078188,11.58,0.0078382,11.58,0.0078546,11.58,0.0078692,11.58,0.0078841,11.58,0.0079013,11.58,0.0079186,11.58,0.0079377,11.58,0.0079569,11.58,0.0079783,11.58,0.0080015,11.58,0.0080241,11.58,0.0080529,11.58,0.0080811,11.58,0.0081116,11.58,0.0081439,11.58,0.0081754,11.58,0.008213,11.58,0.0082483,11.58,0.0082858,11.58,0.0083161
11.59,0.0078023,11.59,0.0077844,11.59,0.0077735,11.59,0.0077635,11.59,0.0077616,11.59,0.0077605,11.59,0.0077653,11.59,0.0077701,11.59,0.0077795,11.59,0.0077938,11.59,0.0078079,11.59,0.0078272,11.59,0.0078437,11.59,0.0078583,11.59,0.0078733,11.59,0.0078905,11.59,0.0079077,11.59,0.0079266,11.59,0.0079455,11.59,0.0079665,11.59,0.0079892,11.59,0.0080113,11.59,0.0080396,11.59,0.0080672,11.59,0.0080972,11.59,0.0081291,11.59,0.0081603,11.59,0.0081976,11.59,0.008233,11.59,0.0082707,11.59,0.0083014
11.6,0.00779,11.6,0.0077722,11.6,0.0077617,11.6,0.0077518,11.6,0.0077499,11.6,0.007749,11.6,0.007754,11.6,0.0077589,11.6,0.0077684,11.6,0.0077829,11.6,0.0077971,11.6,0.0078164,11.6,0.0078329,11.6,0.0078477,11.6,0.0078627,11.6,0.0078799,11.6,0.007897,11.6,0.0079157,11.6,0.0079343,11.6,0.0079549,11.6,0.007977,11.6,0.0079986,11.6,0.0080263,11.6,0.0080533,11.6,0.0080829,11.6,0.0081143,11.6,0.0081453,11.6,0.0081824,11.6,0.0082178,11.6,0.0082556,11.6,0.0082866
11.61,0.007778,11.61,0.0077602,11.61,0.0077499,11.61,0.00774,11.61,0.0077383,11.61,0.0077376,11.61,0.0077427,11.61,0.0077478,11.61,0.0077574,11.61,0.0077721,11.61,0.0077864,11.61,0.0078057,11.61,0.0078224,11.61,0.0078372,11.61,0.0078523,11.61,0.0078695,11.61,0.0078864,11.61,0.0079049,11.61,0.0079233,11.61,0.0079434,11.61,0.007965,11.61,0.007986,11.61,0.0080131,11.61,0.0080396,11.61,0.0080687,11.61,0.0080997,11.61,0.0081303,11.61,0.0081673,11.61,0.0082027,11.61,0.0082407,11.61,0.0082719
11.62,0.0077662,11.62,0.0077483,11.62,0.0077381,11.62,0.0077282,11.62,0.0077265,11.62,0.0077261,11.62,0.0077314,11.62,0.0077367,11.62,0.0077465,11.62,0.0077615,11.62,0.0077758,11.62,0.0077952,11.62,0.007812,11.62,0.0078269,11.62,0.0078421,11.62,0.0078593,11.62,0.0078761,11.62,0.0078943,11.62,0.0079124,11.62,0.007932,11.62,0.007953,11.62,0.0079735,11.62,0.0079999,11.62,0.0080258,11.62,0.0080545,11.62,0.008085,11.62,0.0081154,11.62,0.0081522,11.62,0.0081876,11.62,0.0082257,11.62,0.0082573
11.63,0.0077546,11.63,0.0077364,11.63,0.0077262,11.63,0.0077164,11.63,0.0077148,11.63,0.0077147,11.63,0.0077202,11.63,0.0077257,11.63,0.0077358,11.63,0.007751,11.63,0.0077655,11.63,0.0077849,11.63,0.0078018,11.63,0.0078169,11.63,0.0078321,11.63,0.0078492,11.63,0.0078659,11.63,0.0078838,11.63,0.0079015,11.63,0.0079207,11.63,0.0079411,11.63,0.007961,11.63,0.0079868,11.63,0.0080121,11.63,0.0080403,11.63,0.0080704,11.63,0.0081006,11.63,0.0081372,11.63,0.0081726,11.63,0.0082108,11.63,0.0082426
11.64,0.007743,11.64,0.0077245,11.64,0.0077144,11.64,0.0077045,11.64,0.0077031,11.64,0.0077033,11.64,0.0077091,11.64,0.0077149,11.64,0.0077252,11.64,0.0077408,11.64,0.0077554,11.64,0.0077749,11.64,0.0077919,11.64,0.007807,11.64,0.0078223,11.64,0.0078393,11.64,0.0078558,11.64,0.0078734,11.64,0.0078908,11.64,0.0079095,11.64,0.0079293,11.64,0.0079485,11.64,0.0079737,11.64,0.0079985,11.64,0.0080262,11.64,0.0080559,11.64,0.0080857,11.64,0.0081222,11.64,0.0081575,11.64,0.008196,11.64,0.008228
11.65,0.0077315,11.65,0.0077126,11.65,0.0077024,11.65,0.0076925,11.65,0.0076914,11.65,0.0076921,11.65,0.0076981,11.65,0.0077043,11.65,0.0077148,11.65,0.0077308,11.65,0.0077455,11.65,0.007765,11.65,0.0077823,11.65,0.0077974,11.65,0.0078127,11.65,0.0078296,11.65,0.0078458,11.65,0.0078631,11.65,0.0078801,11.65,0.0078982,11.65,0.0079175,11.65,0.0079361,11.65,0.0079607,11.65,0.0079848,11.65,0.008012,11.65,0.0080413,11.65,0.0080709,11.65,0.0081072,11.65,0.0081425,11.65,0.0081811,11.65,0.0082133
11.66,0.0077201,11.66,0.0077007,11.66,0.0076904,11.66,0.0076806,11.66,0.0076797,11.66,0.0076809,11.66,0.0076874,11.66,0.0076938,11.66,0.0077047,11.66,0.0077211,11.66,0.0077359,11.66,0.0077555,11.66,0.0077728,11.66,0.007788,11.66,0.0078032,11.66,0.0078199,11.66,0.0078359,11.66,0.0078528,11.66,0.0078694,11.66,0.0078871,11.66,0.0079057,11.66,0.0079238,11.66,0.0079476,11.66,0.0079712,11.66,0.0079979,11.66,0.0080267,11.66,0.0080561,11.66,0.0080922,11.66,0.0081275,11.66,0.0081661,11.66,0.0081986
11.67,0.0077086,11.67,0.0076887,11.67,0.0076784,11.67,0.0076687,11.67,0.0076681,11.67,0.0076699,11.67,0.0076768,11.67,0.0076837,11.67,0.0076949,11.67,0.0077116,11.67,0.0077266,11.67,0.0077461,11.67,0.0077636,11.67,0.0077788,11.67,0.0077939,11.67,0.0078104,11.67,0.007826,11.67,0.0078426,11.67,0.0078588,11.67,0.0078759,11.67,0.007894,11.67,0.0079114,11.67,0.0079347,11.67,0.0079576,11.67,0.0079838,11.67,0.0080122,11.67,0.0080413,11.67,0.0080772,11.67,0.0081124,11.67,0.0081512,11.67,0.0081838
11.68,0.0076972,11.68,0.0076767,11.68,0.0076664,11.68,0.0076568,11.68,0.0076566,11.68,0.0076591,11.68,0.0076664,11.68,0.0076738,11.68,0.0076854,11.68,0.0077025,11.68,0.0077176,11.68,0.0077371,11.68,0.0077547,11.68,0.0077698,11.68,0.0077848,11.68,0.0078009,11.68,0.0078162,11.68,0.0078324,11.68,0.0078482,11.68,0.0078648,11.68,0.0078823,11.68,0.0078991,11.68,0.0079217,11.68,0.007944,11.68,0.0079697,11.68,0.0079976,11.68,0.0080264,11.68,0.0080622,11.68,0.0080973,11.68,0.0081361,11.68,0.008169
11.69,0.0076857,11.69,0.0076647,11.69,0.0076543,11.69,0.0076451,11.69,0.0076453,11.69,0.0076485,11.69,0.0076564,11.69,0.0076642,11.69,0.0076763,11.69,0.0076937,11.69,0.0077088,11.69,0.0077283,11.69,0.0077459,11.69,0.0077609,11.69,0.0077758,11.69,0.0077916,11.69,0.0078065,11.69,0.0078223,11.69,0.0078376,11.69,0.0078537,11.69,0.0078706,11.69,0.0078869,11.69,0.0079088,11.69,0.0079304,11.69,0.0079555,11.69,0.007983,11.69,0.0080115,11.69,0.0080471,11.69,0.0080821,11.69,0.008121,11.69,0.008154
11.7,0.0076742,11.7,0.0076528,11.7,0.0076424,11.7,0.0076334,11.7,0.0076342,11.7,0.0076382,11.7,0.0076466,11.7,0.0076549,11.7,0.0076674,11.7,0.0076852,11.7,0.0077004,11.7,0.0077198,11.7,0.0077374,11.7,0.0077523,11.7,0.0077669,11.7,0.0077823,11.7,0.0077968,11.7,0.0078121,11.7,0.0078271,11.7,0.0078426,11.7,0.007859,11.7,0.0078746,11.7,0.0078958,11.7,0.0079168,11.7,0.0079414,11.7,0.0079684,11.7,0.0079966,11.7,0.0080319,11.7,0.0080669,11.7,0.0081057,11.7,0.0081388
11.71,0.0076627,11.71,0.0076408,11.71,0.0076305,11.71,0.0076219,11.71,0.0076233,11.71,0.0076281,11.71,0.0076371,11.71,0.007646,11.71,0.0076589,11.71,0.007677,11.71,0.0076921,11.71,0.0077115,11.71,0.007729,11.71,0.0077437,11.71,0.0077581,11.71,0.0077731,11.71,0.0077872,11.71,0.007802,11.71,0.0078165,11.71,0.0078316,11.71,0.0078474,11.71,0.0078624,11.71,0.0078829,11.71,0.0079033,11.71,0.0079272,11.71,0.0079537,11.71,0.0079815,11.71,0.0080167,11.71,0.0080514,11.71,0.0080902,11.71,0.0081234
11.72,0.0076511,11.72,0.0076289,11.72,0.0076187,11.72,0.0076106,11.72,0.0076127,11.72,0.0076183,11.72,0.0076279,11.72,0.0076373,11.72,0.0076506,11.72,0.007669,11.72,0.0076842,11.72,0.0077033,11.72,0.0077209,11.72,0.0077353,11.72,0.0077495,11.72,0.0077639,11.72,0.0077775,11.72,0.007792,11.72,0.007806,11.72,0.0078205,11.72,0.0078358,11.72,0.0078502,11.72,0.00787,11.72,0.0078897,11.72,0.007913,11.72,0.007939,11.72,0.0079664,11.72,0.0080012,11.72,0.0080358,11.72,0.0080746,11.72,0.0081078
11.73,0.0076395,11.73,0.0076171,11.73,0.0076071,11.73,0.0075995,11.73,0.0076023,11.73,0.0076088,11.73,0.007619,11.73,0.007629,11.73,0.0076427,11.73,0.0076613,11.73,0.0076764,11.73,0.0076954,11.73,0.0077128,11.73,0.007727,11.73,0.0077408,11.73,0.0077548,11.73,0.0077679,11.73,0.0077819,11.73,0.0077955,11.73,0.0078095,11.73,0.0078242,11.73,0.007838,11.73,0.0078571,11.73,0.0078761,11.73,0.0078988,11.73,0.0079242,11.73,0.0079512,11.73,0.0079857,11.73,0.00802,11.73,0.0080586,11.73,0.0080919
11.74,0.0076279,11.74,0.0076054,11.74,0.0075957,11.74,0.0075886,11.74,0.0075922,11.74,0.0075996,11.74,0.0076104,11.74,0.0076209,11.74,0.007635,11.74,0.0076537,11.74,0.0076687,11.74,0.0076876,11.74,0.0077049,11.74,0.0077188,11.74,0.0077323,11.74,0.0077457,11.74,0.0077584,11.74,0.0077719,11.74,0.007785,11.74,0.0077985,11.74,0.0078126,11.74,0.0078258,11.74,0.0078442,11.74,0.0078624,11.74,0.0078845,11.74,0.0079093,11.74,0.0079358,11.74,0.0079699,11.74,0.008004,11.74,0.0080424,11.74,0.0080756
11.75,0.0076163,11.75,0.0075939,11.75,0.0075845,11.75,0.007578,11.75,0.0075824,11.75,0.0075906,11.75,0.0076021,11.75,0.0076131,11.75,0.0076275,11.75,0.0076464,11.75,0.0076612,11.75,0.0076799,11.75,0.0076971,11.75,0.0077107,11.75,0.0077238,11.75,0.0077367,11.75,0.0077489,11.75,0.0077619,11.75,0.0077745,11.75,0.0077875,11.75,0.0078011,11.75,0.0078137,11.75,0.0078312,11.75,0.0078488,11.75,0.0078701,11.75,0.0078943,11.75,0.0079203,11.75,0.007954,11.75,0.0079877,11.75,0.008026,11.75,0.008059
11.76,0.0076047,11.76,0.0075826,11.76,0.0075736,11.76,0.0075676,11.76,0.0075728,11.76,0.007582,11.76,0.007594,11.76,0.0076054,11.76,0.0076202,11.76,0.0076391,11.76,0.0076539,11.76,0.0076724,11.76,0.0076893,11.76,0.0077026,11.76,0.0077154,11.76,0.0077277,11.76,0.0077394,11.76,0.0077519,11.76,0.0077641,11.76,0.0077765,11.76,0.0077895,11.76,0.0078015,11.76,0.0078183,11.76,0.0078351,11.76,0.0078557,11.76,0.0078792,11.76,0.0079046,11.76,0.0079379,11.76,0.0079712,11.76,0.0080091,11.76,0.0080421
11.77,0.0075932,11.77,0.0075714,11.77,0.0075629,11.77,0.0075576,11.77,0.0075635,11.77,0.0075735,11.77,0.0075861,11.77,0.007598,11.77,0.0076131,11.77,0.007632,11.77,0.0076465,11.77,0.0076648,11.77,0.0076816,11.77,0.0076946,11.77,0.007707,11.77,0.0077187,11.77,0.0077299,11.77,0.0077419,11.77,0.0077536,11.77,0.0077656,11.77,0.007778,11.77,0.0077893,11.77,0.0078054,11.77,0.0078214,11.77,0.0078413,11.77,0.007864,11.77,0.0078888,11.77,0.0079215,11.77,0.0079544,11.77,0.007992,11.77,0.0080248
11.78,0.0075818,11.78,0.0075605,11.78,0.0075525,11.78,0.0075478,11.78,0.0075545,11.78,0.0075653,11.78,0.0075784,11.78,0.0075907,11.78,0.007606,11.78,0.0076249,11.78,0.0076393,11.78,0.0076574,11.78,0.0076739,11.78,0.0076866,11.78,0.0076986,11.78,0.0077098,11.78,0.0077204,11.78,0.007732,11.78,0.0077432,11.78,0.0077547,11.78,0.0077665,11.78,0.0077772,11.78,0.0077925,11.78,0.0078077,11.78,0.0078268,11.78,0.0078488,11.78,0.0078729,11.78,0.007905,11.78,0.0079374,11.78,0.0079746,11.78,0.0080072
11.79,0.0075705,11.79,0.0075499,11.79,0.0075424,11.79,0.0075383,11.79,0.0075458,11.79,0.0075573,11.79,0.0075708,11.79,0.0075835,11.79,0.007599,11.79,0.0076179,11.79,0.007632,11.79,0.0076499,11.79,0.0076663,11.79,0.0076786,11.79,0.0076902,11.79,0.0077009,11.79,0.007711,11.79,0.0077221,11.79,0.0077329,11.79,0.0077438,11.79,0.007755,11.79,0.0077651,11.79,0.0077796,11.79,0.0077941,11.79,0.0078124,11.79,0.0078335,11.79,0.0078569,11.79,0.0078883,11.79,0.0079201,11.79,0.0079569,11.79,0.0079891
11.8,0.0075593,11.8,0.0075395,11.8,0.0075326,11.8,0.007529,11.8,0.0075372,11.8,0.0075494,11.8,0.0075633,11.8,0.0075764,11.8,0.007592,11.8,0.0076108,11.8,0.0076248,11.8,0.0076425,11.8,0.0076587,11.8,0.0076706,11.8,0.0076819,11.8,0.007692,11.8,0.0077016,11.8,0.0077122,11.8,0.0077225,11.8,0.0077329,11.8,0.0077435,11.8,0.007753,11.8,0.0077667,11.8,0.0077804,11.8,0.0077979,11.8,0.0078182,11.8,0.0078408,11.8,0.0078715,11.8,0.0079027,11.8,0.0079389,11.8,0.0079708
11.81,0.0075483,11.81,0.0075293,11.81,0.007523,11.81,0.00752,11.81,0.0075289,11.81,0.0075417,11.81,0.0075559,11.81,0.0075693,11.81,0.0075851,11.81,0.0076037,11.81,0.0076175,11.81,0.0076351,11.81,0.007651,11.81,0.0076626,11.81,0.0076735,11.81,0.0076831,11.81,0.0076922,11.81,0.0077024,11.81,0.0077122,11.81,0.0077221,11.81,0.0077321,11.81,0.0077409,11.81,0.0077539,11.81,0.0077668,11.81,0.0077835,11.81,0.0078029,11.81,0.0078246,11.81,0.0078545,11.81,0.007885,11.81,0.0079206,11.81,0.0079522
11.82,0.0075374,11.82,0.0075194,11.82,0.0075137,11.82,0.0075112,11.82,0.0075207,11.82,0.0075341,11.82,0.0075486,11.82,0.0075622,11.82,0.0075781,11.82,0.0075966,11.82,0.0076102,11.82,0.0076276,11.82,0.0076433,11.82,0.0076546,11.82,0.0076652,11.82,0.0076742,11.82,0.0076829,11.82,0.0076925,11.82,0.0077018,11.82,0.0077112,11.82,0.0077207,11.82,0.0077289,11.82,0.0077411,11.82,0.0077533,11.82,0.0077691,11.82,0.0077876,11.82,0.0078084,11.82,0.0078375,11.82,0.0078673,11.82,0.0079022,11.82,0.0079334
11.83,0.0075267,11.83,0.0075097,11.83,0.0075047,11.83,0.0075027,11.83,0.0075128,11.83,0.0075266,11.83,0.0075412,11.83,0.0075551,11.83,0.007571,11.83,0.0075894,11.83,0.0076029,11.83,0.0076201,11.83,0.0076357,11.83,0.0076466,11.83,0.0076569,11.83,0.0076654,11.83,0.0076735,11.83,0.0076826,11.83,0.0076915,11.83,0.0077004,11.83,0.0077093,11.83,0.0077169,11.83,0.0077284,11.83,0.0077398,11.83,0.0077547,11.83,0.0077723,11.83,0.0077923,11.83,0.0078205,11.83,0.0078494,11.83,0.0078837,11.83,0.0079144
11.84,0.0075161,11.84,0.0075003,11.84,0.0074959,11.84,0.0074943,11.84,0.0075049,11.84,0.0075191,11.84,0.0075339,11.84,0.0075479,11.84,0.0075639,11.84,0.0075822,11.84,0.0075955,11.84,0.0076126,11.84,0.0076279,11.84,0.0076386,11.84,0.0076485,11.84,0.0076564,11.84,0.007664,11.84,0.0076727,11.84,0.0076811,11.84,0.0076895,11.84,0.0076979,11.84,0.0077049,11.84,0.0077157,11.84,0.0077263,11.84,0.0077405,11.84,0.0077571,11.84,0.0077761,11.84,0.0078034,11.84,0.0078315,11.84,0.007865,11.84,0.0078952
11.85,0.0075057,11.85,0.0074911,11.85,0.0074874,11.85,0.0074861,11.85,0.0074971,11.85,0.0075116,11.85,0.0075265,11.85,0.0075407,11.85,0.0075567,11.85,0.0075749,11.85,0.0075881,11.85,0.007605,11.85,0.0076201,11.85,0.0076305,11.85,0.00764,11.85,0.0076475,11.85,0.0076545,11.85,0.0076627,11.85,0.0076707,11.85,0.0076786,11.85,0.0076864,11.85,0.0076929,11.85,0.0077031,11.85,0.0077129,11.85,0.0077262,11.85,0.007742,11.85,0.00776,11.85,0.0077864,11.85,0.0078136,11.85,0.0078464,11.85,0.007876
11.86,0.0074955,11.86,0.0074821,11.86,0.007479,11.86,0.0074781,11.86,0.0074895,11.86,0.0075041,11.86,0.007519,11.86,0.0075334,11.86,0.0075494,11.86,0.0075675,11.86,0.0075805,11.86,0.0075974,11.86,0.0076122,11.86,0.0076223,11.86,0.0076315,11.86,0.0076385,11.86,0.007645,11.86,0.0076527,11.86,0.0076601,11.86,0.0076676,11.86,0.007675,11.86,0.0076809,11.86,0.0076904,11.86,0.0076996,11.86,0.0077121,11.86,0.007727,11.86,0.007744,11.86,0.0077695,11.86,0.0077958,11.86,0.0078277,11.86,0.0078568
11.87,0.0074854,11.87,0.0074732,11.87,0.0074708,11.87,0.0074701,11.87,0.0074819,11.87,0.0074966,11.87,0.0075115,11.87,0.007526,11.87,0.0075419,11.87,0.00756,11.87,0.0075729,11.87,0.0075896,11.87,0.0076043,11.87,0.007614,11.87,0.007623,11.87,0.0076293,11.87,0.0076353,11.87,0.0076425,11.87,0.0076495,11.87,0.0076565,11.87,0.0076634,11.87,0.0076688,11.87,0.0076778,11.87,0.0076863,11.87,0.007698,11.87,0.007712,11.87,0.0077281,11.87,0.0077527,11.87,0.007778,11.87,0.0078091,11.87,0.0078375
11.88,0.0074754,11.88,0.0074644,11.88,0.0074626,11.88,0.0074623,11.88,0.0074743,11.88,0.0074891,11.88,0.007504,11.88,0.0075185,11.88,0.0075344,11.88,0.0075524,11.88,0.0075652,11.88,0.0075818,11.88,0.0075962,11.88,0.0076057,11.88,0.0076143,11.88,0.0076201,11.88,0.0076255,11.88,0.0076322,11.88,0.0076388,11.88,0.0076453,11.88,0.0076518,11.88,0.0076567,11.88,0.0076652,11.88,0.0076731,11.88,0.007684,11.88,0.0076971,11.88,0.0077123,11.88,0.0077359,11.88,0.0077604,11.88,0.0077906,11.88,0.0078184
11.89,0.0074656,11.89,0.0074558,11.89,0.0074546,11.89,0.0074545,11.89,0.0074667,11.89,0.0074815,11.89,0.0074963,11.89,0.0075109,11.89,0.0075268,11.89,0.0075447,11.89,0.0075574,11.89,0.0075738,11.89,0.007588,11.89,0.0075971,11.89,0.0076054,11.89,0.0076107,11.89,0.0076156,11.89,0.0076218,11.89,0.0076279,11.89,0.007634,11.89,0.0076401,11.89,0.0076446,11.89,0.0076526,11.89,0.0076598,11.89,0.0076701,11.89,0.0076823,11.89,0.0076967,11.89,0.0077194,11.89,0.0077429,11.89,0.0077722,11.89,0.0077994
11.9,0.0074558,11.9,0.0074472,11.9,0.0074467,11.9,0.0074468,11.9,0.0074591,11.9,0.0074739,11.9,0.0074885,11.9,0.0075032,11.9,0.007519,11.9,0.0075369,11.9,0.0075495,11.9,0.0075657,11.9,0.0075796,11.9,0.0075885,11.9,0.0075964,11.9,0.0076011,11.9,0.0076054,11.9,0.0076111,11.9,0.0076168,11.9,0.0076225,11.9,0.0076282,11.9,0.0076323,11.9,0.0076399,11.9,0.0076466,11.9,0.0076562,11.9,0.0076676,11.9,0.0076811,11.9,0.0077029,11.9,0.0077256,11.9,0.0077541,11.9,0.0077806
11.91,0.007446,11.91,0.0074386,11.91,0.0074388,11.91,0.0074392,11.91,0.0074516,11.91,0.0074662,11.91,0.0074807,11.91,0.0074954,11.91,0.0075112,11.91,0.0075289,11.91,0.0075414,11.91,0.0075574,11.91,0.0075711,11.91,0.0075796,11.91,0.0075872,11.91,0.0075914,11.91,0.0075951,11.91,0.0076003,11.91,0.0076056,11.91,0.0076109,11.91,0.0076162,11.91,0.0076199,11.91,0.0076271,11.91,0.0076334,11.91,0.0076423,11.91,0.007653,11.91,0.0076657,11.91,0.0076867,11.91,0.0077085,11.91,0.0077361,11.91,0.007762
11.92,0.0074363,11.92,0.00743,11.92,0.0074309,11.92,0.0074315,11.92,0.0074439,11.92,0.0074584,11.92,0.0074727,11.92,0.0074874,11.92,0.0075031,11.92,0.0075208,11.92,0.0075331,11.92,0.007549,11.92,0.0075623,11.92,0.0075706,11.92,0.0075778,11.92,0.0075814,11.92,0.0075846,11.92,0.0075893,11.92,0.0075941,11.92,0.0075991,11.92,0.0076041,11.92,0.0076075,11.92,0.0076143,11.92,0.0076201,11.92,0.0076284,11.92,0.0076384,11.92,0.0076503,11.92,0.0076706,11.92,0.0076916,11.92,0.0077184,11.92,0.0077436
11.93,0.0074265,11.93,0.0074214,11.93,0.0074229,11.93,0.0074238,11.93,0.0074363,11.93,0.0074506,11.93,0.0074647,11.93,0.0074794,11.93,0.007495,11.93,0.0075126,11.93,0.0075247,11.93,0.0075403,11.93,0.0075533,11.93,0.0075613,11.93,0.0075681,11.93,0.0075712,11.93,0.0075739,11.93,0.0075781,11.93,0.0075825,11.93,0.007587,11.93,0.0075917,11.93,0.0075948,11.93,0.0076014,11.93,0.0076067,11.93,0.0076145,11.93,0.0076239,11.93,0.0076351,11.93,0.0076546,11.93,0.0076749,11.93,0.0077009,11.93,0.0077255
11.94,0.0074168,11.94,0.0074127,11.94,0.0074149,11.94,0.0074161,11.94,0.0074286,11.94,0.0074426,11.94,0.0074565,11.94,0.0074712,11.94,0.0074867,11.94,0.0075042,11.94,0.0075161,11.94,0.0075314,11.94,0.0075441,11.94,0.0075517,11.94,0.0075582,11.94,0.0075608,11.94,0.0075629,11.94,0.0075666,11.94,0.0075706,11.94,0.0075748,11.94,0.0075792,11.94,0.007582,11.94,0.0075883,11.94,0.0075933,11.94,0.0076005,11.94,0.0076094,11.94,0.00762,11.94,0.0076389,11.94,0.0076584,11.94,0.0076837,11.94,0.0077076
11.95,0.0074069,11.95,0.007404,11.95,0.0074069,11.95,0.0074084,11.95,0.0074208,11.95,0.0074346,11.95,0.0074483,11.95,0.007463,11.95,0.0074783,11.95,0.0074957,11.95,0.0075073,11.95,0.0075223,11.95,0.0075346,11.95,0.0075419,11.95,0.0075481,11.95,0.0075501,11.95,0.0075517,11.95,0.007555,11.95,0.0075585,11.95,0.0075623,11.95,0.0075665,11.95,0.0075691,11.95,0.0075751,11.95,0.0075797,11.95,0.0075866,11.95,0.0075949,11.95,0.0076049,11.95,0.0076232,11.95,0.0076421,11.95,0.0076668,11.95,0.0076901
11.96,0.0073969,11.96,0.0073951,11.96,0.0073987,11.96,0.0074006,11.96,0.0074129,11.96,0.0074265,11.96,0.0074399,11.96,0.0074546,11.96,0.0074697,11.96,0.0074869,11.96,0.0074982,11.96,0.0075129,11.96,0.0075249,11.96,0.0075318,11.96,0.0075376,11.96,0.0075392,11.96,0.0075402,11.96,0.0075431,11.96,0.0075462,11.96,0.0075496,11.96,0.0075536,11.96,0.0075559,11.96,0.0075617,11.96,0.007566,11.96,0.0075725,11.96,0.0075804,11.96,0.0075899,11.96,0.0076077,11.96,0.007626,11.96,0.0076501,11.96,0.0076728
11.97,0.0073868,11.97,0.0073861,11.97,0.0073905,11.97,0.0073928,11.97,0.007405,11.97,0.0074183,11.97,0.0074315,11.97,0.007446,11.97,0.007461,11.97,0.007478,11.97,0.0074889,11.97,0.0075032,11.97,0.0075148,11.97,0.0075214,11.97,0.0075269,11.97,0.007528,11.97,0.0075286,11.97,0.0075309,11.97,0.0075336,11.97,0.0075367,11.97,0.0075404,11.97,0.0075425,11.97,0.0075482,11.97,0.0075522,11.97,0.0075583,11.97,0.0075658,11.97,0.007575,11.97,0.0075923,11.97,0.0076101,11.97,0.0076336,11.97,0.0076558
11.98,0.0073764,11.98,0.0073769,11.98,0.0073821,11.98,0.0073849,11.98,0.0073969,11.98,0.00741,11.98,0.0074229,11.98,0.0074374,11.98,0.0074521,11.98,0.0074689,11.98,0.0074793,11.98,0.0074933,11.98,0.0075045,11.98,0.0075107,11.98,0.0075159,11.98,0.0075165,11.98,0.0075166,11.98,0.0075185,11.98,0.0075208,11.98,0.0075236,11.98,0.007527,11.98,0.0075289,11.98,0.0075344,11.98,0.0075382,11.98,0.007544,11.98,0.0075511,11.98,0.00756,11.98,0.007577,11.98,0.0075944,11.98,0.0076174,11.98,0.0076391
11.99,0.007366,11.99,0.0073675,11.99,0.0073736,11.99,0.0073769,11.99,0.0073888,11.99,0.0074015,11.99,0.0074142,11.99,0.0074286,11.99,0.0074431,11.99,0.0074596,11.99,0.0074695,11.99,0.007483,11.99,0.0074938,11.99,0.0074997,11.99,0.0075045,11.99,0.0075048,11.99,0.0075044,11.99,0.0075059,11.99,0.0075078,11.99,0.0075102,11.99,0.0075134,11.99,0.0075151,11.99,0.0075204,11.99,0.007524,11.99,0.0075296,11.99,0.0075364,11.99,0.007545,11.99,0.0075617,11.99,0.0075788,11.99,0.0076014,11.99,0.0076226
12,0.0073553,12,0.007358,12,0.0073649,12,0.0073687,12,0.0073805,12,0.007393,12,0.0074053,12,0.0074197,12,0.0074339,12,0.0074501,12,0.0074595,12,0.0074725,12,0.0074828,12,0.0074884,12,0.0074929,12,0.0074927,12,0.007492,12,0.0074931,12,0.0074945,12,0.0074965,12,0.0074995,12,0.0075011,12,0.0075062,12,0.0075096,12,0.0075149,12,0.0075215,12,0.0075299,12,0.0075464,12,0.0075632,12,0.0075855,12,0.0076063


==> figs/data/tgv_enst_acm_p3_zeta8.0.csv <==
t,en,diva
0.01,0.00046873,0.0021774
0.02,0.00046871,0.0022696
0.03,0.00046869,0.0023403
0.04,0.00046869,0.0023693
0.05,0.0004687,0.0023518
0.06,0.00046872,0.0022894
0.07,0.00046876,0.0021872
0.08,0.00046882,0.002087
0.09,0.00046889,0.0020271
0.1,0.00046897,0.0020072
0.11,0.00046906,0.0020177
0.12,0.00046917,0.0020381
0.13,0.00046928,0.0020466
0.14,0.00046941,0.0020539
0.15,0.00046953,0.002066
0.16,0.00046967,0.0020818
0.17,0.00046981,0.0020944
0.18,0.00046996,0.0021075
0.19,0.00047011,0.0021129
0.2,0.00047027,0.0020646
0.21,0.00047043,0.0019716
0.22,0.00047061,0.0018566
0.23,0.00047079,0.0017719
0.24,0.00047098,0.0017316
0.25,0.00047119,0.0017394
0.26,0.0004714,0.0017943
0.27,0.00047163,0.0018915
0.28,0.00047186,0.0019943
0.29,0.00047212,0.0020608
0.3,0.00047238,0.0020791
0.31,0.00047266,0.0020478
0.32,0.00047296,0.0019703
0.33,0.00047326,0.001853
0.34,0.00047358,0.0017141
0.35,0.00047391,0.0015979
0.36,0.00047426,0.0015177
0.37,0.00047461,0.0014776
0.38,0.00047497,0.0014788
0.39,0.00047534,0.0015199
0.4,0.00047572,0.0015831
0.41,0.00047611,0.0016468
0.42,0.0004765,0.0016941
0.43,0.00047691,0.0017013
0.44,0.00047732,0.0016663
0.45,0.00047773,0.0015918
0.46,0.00047816,0.0014851
0.47,0.00047859,0.001373
0.48,0.00047903,0.0012771
0.49,0.00047949,0.0012113
0.5,0.00047995,0.001179
0.51,0.00048043,0.0011812
0.52,0.00048091,0.0012168
0.53,0.00048141,0.0012821
0.54,0.00048192,0.0013627
0.55,0.00048245,0.001418
0.56,0.00048299,0.0014387
0.57,0.00048354,0.0014245
0.58,0.00048411,0.0013775
0.59,0.00048468,0.001303
0.6,0.00048527,0.0012124
0.61,0.00048587,0.0011302
0.62,0.00048649,0.0010727
0.63,0.00048711,0.0010429
0.64,0.00048775,0.001042
0.65,0.00048839,0.001069
0.66,0.00048905,0.0011194
0.67,0.00048971,0.0011693
0.68,0.00049039,0.0012002
0.69,0.00049107,0.0012017
0.7,0.00049177,0.0011733
0.71,0.00049247,0.0011173
0.72,0.00049319,0.0010378
0.73,0.00049391,0.00095462
0.74,0.00049465,0.00088745
0.75,0.0004954,0.00084112
0.76,0.00049616,0.00081793
0.77,0.00049693,0.00081863
0.78,0.00049771,0.00084243
0.79,0.00049851,0.00088628
0.8,0.00049932,0.00094113
0.81,0.00050015,0.00098526
0.82,0.00050098,0.0010052
0.83,0.00050184,0.0010004
0.84,0.0005027,0.00097267
0.85,0.00050358,0.00092503
0.86,0.00050447,0.00086651
0.87,0.00050537,0.0008125
0.88,0.00050629,0.00077297
0.89,0.00050722,0.0007524
0.9,0.00050816,0.00075171
0.91,0.00050911,0.00077027
0.92,0.00051008,0.0008055
0.93,0.00051105,0.00083982
0.94,0.00051204,0.00085587
0.95,0.00051305,0.00085122
0.96,0.00051406,0.00082596
0.97,0.00051508,0.00078172
0.98,0.00051612,0.00072396
0.99,0.00051717,0.00066733
1,0.00051824,0.00062164
1.01,0.00051932,0.0005903
1.02,0.00052041,0.00057496
1.03,0.00052151,0.00057616
1.04,0.00052263,0.00059336
1.05,0.00052376,0.00062482
1.06,0.00052491,0.00066332
1.07,0.00052607,0.00069544
1.08,0.00052725,0.00071323
1.09,0.00052844,0.00071421
1.1,0.00052964,0.00069938
1.11,0.00053086,0.00067144
1.12,0.0005321,0.00063505
1.13,0.00053334,0.00059934
1.14,0.00053461,0.00057334
1.15,0.00053588,0.00056024
1.16,0.00053717,0.0005607
1.17,0.00053848,0.00057404
1.18,0.0005398,0.00059608
1.19,0.00054113,0.00061367
1.2,0.00054248,0.00061873
1.21,0.00054384,0.00060967
1.22,0.00054522,0.00058698
1.23,0.00054661,0.00055315
1.24,0.00054802,0.00051359
1.25,0.00054944,0.00047628
1.26,0.00055088,0.00044625
1.27,0.00055233,0.00042601
1.28,0.0005538,0.00041674
1.29,0.00055528,0.00041877
1.3,0.00055678,0.0004316
1.31,0.0005583,0.00045353
1.32,0.00055983,0.00048115
1.33,0.00056138,0.00050676
1.34,0.00056294,0.0005228
1.35,0.00056452,0.00052757
1.36,0.00056611,0.00052187
1.37,0.00056773,0.00050767
1.38,0.00056935,0.00048838
1.39,0.000571,0.00046958
1.4,0.00057266,0.00045588
1.41,0.00057434,0.0004497
1.42,0.00057603,0.00045166
1.43,0.00057774,0.0004603
1.44,0.00057947,0.00047128
1.45,0.00058121,0.00047784
1.46,0.00058297,0.0004763
1.47,0.00058475,0.00046578
1.48,0.00058654,0.00044709
1.49,0.00058836,0.00042283
1.5,0.00059019,0.00039749
1.51,0.00059203,0.00037472
1.52,0.0005939,0.00035694
1.53,0.00059578,0.00034563
1.54,0.00059768,0.0003416
1.55,0.0005996,0.00034501
1.56,0.00060153,0.00035537
1.57,0.00060349,0.00037145
1.58,0.00060546,0.00039081
1.59,0.00060745,0.00040897
1.6,0.00060946,0.00042242
1.61,0.00061149,0.00042986
1.62,0.00061353,0.00043134
1.63,0.0006156,0.00042805
1.64,0.00061768,0.00042207
1.65,0.00061978,0.00041617
1.66,0.0006219,0.00041292
1.67,0.00062404,0.00041364
1.68,0.00062619,0.00041837
1.69,0.00062837,0.00042548
1.7,0.00063057,0.00043149
1.71,0.00063278,0.00043387
1.72,0.00063502,0.0004315
1.73,0.00063727,0.00042435
1.74,0.00063955,0.00041334
1.75,0.00064184,0.00040044
1.76,0.00064416,0.00038786
1.77,0.0006465,0.00037729
1.78,0.00064885,0.00037001
1.79,0.00065123,0.0003669
1.8,0.00065363,0.0003684
1.81,0.00065604,0.00037453
1.82,0.00065848,0.00038484
1.83,0.00066094,0.00039843
1.84,0.00066342,0.0004138
1.85,0.00066592,0.0004289
1.86,0.00066844,0.00044189
1.87,0.00067098,0.00045199
1.88,0.00067354,0.00045921
1.89,0.00067612,0.00046415
1.9,0.00067873,0.00046784
1.91,0.00068135,0.00047159
1.92,0.000684,0.00047651
1.93,0.00068667,0.00048298
1.94,0.00068936,0.00049061
1.95,0.00069207,0.00049813
1.96,0.00069481,0.00050416
1.97,0.00069757,0.00050794
1.98,0.00070035,0.00050918
1.99,0.00070315,0.00050811
2,0.00070598,0.0005056
2.01,0.00070883,0.00050276
2.02,0.0007117,0.00050061
2.03,0.00071459,0.00049999
2.04,0.00071751,0.00050155
2.05,0.00072045,0.00050571
2.06,0.00072342,0.00051265
2.07,0.00072641,0.00052227
2.08,0.00072942,0.00053424
2.09,0.00073245,0.00054796
2.1,0.00073551,0.00056265
2.11,0.00073859,0.0005773
2.12,0.0007417,0.00059106
2.13,0.00074483,0.0006036
2.14,0.00074798,0.00061495
2.15,0.00075116,0.0006254
2.16,0.00075436,0.00063539
2.17,0.00075759,0.00064538
2.18,0.00076084,0.0006557
2.19,0.00076412,0.00066636
2.2,0.00076742,0.00067685
2.21,0.00077074,0.00068656
2.22,0.0007741,0.00069509
2.23,0.00077747,0.0007023
2.24,0.00078088,0.00070829
2.25,0.00078431,0.00071342
2.26,0.00078776,0.0007182
2.27,0.00079124,0.00072315
2.28,0.00079475,0.00072874
2.29,0.00079828,0.00073539
2.3,0.00080184,0.0007434
2.31,0.00080543,0.00075296
2.32,0.00080904,0.0007641
2.33,0.00081268,0.00077672
2.34,0.00081635,0.00079058
2.35,0.00082004,0.00080536
2.36,0.00082376,0.00082067
2.37,0.00082751,0.00083607
2.38,0.00083128,0.00085124
2.39,0.00083508,0.000866
2.4,0.00083891,0.00088034
2.41,0.00084277,0.00089435
2.42,0.00084665,0.00090813
2.43,0.00085056,0.0009218
2.44,0.0008545,0.00093535
2.45,0.00085847,0.00094863
2.46,0.00086246,0.00096142
2.47,0.00086649,0.00097356
2.48,0.00087054,0.00098499
2.49,0.00087462,0.00099574
2.5,0.00087873,0.001006
2.51,0.00088287,0.0010159
2.52,0.00088704,0.0010258
2.53,0.00089124,0.001036
2.54,0.00089547,0.0010467
2.55,0.00089973,0.001058
2.56,0.00090402,0.0010701
2.57,0.00090833,0.0010832
2.58,0.00091268,0.0010971
2.59,0.00091706,0.0011119
2.6,0.00092147,0.0011273
2.61,0.0009259,0.0011433
2.62,0.00093037,0.0011596
2.63,0.00093487,0.0011761
2.64,0.0009394,0.0011926
2.65,0.00094396,0.0012089
2.66,0.00094855,0.0012251
2.67,0.00095317,0.0012412
2.68,0.00095783,0.0012571
2.69,0.00096251,0.0012728
2.7,0.00096723,0.0012882
2.71,0.00097197,0.0013034
2.72,0.00097675,0.0013181
2.73,0.00098157,0.0013324
2.74,0.00098641,0.0013463
2.75,0.00099129,0.0013599
2.76,0.0009962,0.0013732
2.77,0.0010011,0.0013864
2.78,0.0010061,0.0013997
2.79,0.0010111,0.0014131
2.8,0.0010162,0.0014269
2.81,0.0010212,0.0014411
2.82,0.0010264,0.0014558
2.83,0.0010315,0.001471
2.84,0.0010367,0.0014867
2.85,0.0010419,0.0015029
2.86,0.0010471,0.0015195
2.87,0.0010524,0.0015363
2.88,0.0010578,0.0015534
2.89,0.0010631,0.0015706
2.9,0.0010685,0.0015878
2.91,0.0010739,0.001605
2.92,0.0010794,0.0016222
2.93,0.0010849,0.0016393
2.94,0.0010904,0.0016564
2.95,0.001096,0.0016734
2.96,0.0011016,0.0016903
2.97,0.0011072,0.0017071
2.98,0.0011129,0.0017239
2.99,0.0011186,0.0017406
3,0.0011244,0.0017574
3.01,0.0011302,0.0017743
3.02,0.001136,0.0017915
3.03,0.0011419,0.0018091
3.04,0.0011478,0.0018271
3.05,0.0011538,0.0018458
3.06,0.0011598,0.0018653
3.07,0.0011658,0.0018855
3.08,0.0011719,0.0019067
3.09,0.001178,0.0019288
3.1,0.0011842,0.0019519
3.11,0.0011904,0.0019761
3.12,0.0011967,0.0020012
3.13,0.001203,0.0020273
3.14,0.0012093,0.0020544
3.15,0.0012157,0.0020824
3.16,0.0012221,0.0021114
3.17,0.0012286,0.0021412
3.18,0.0012352,0.0021719
3.19,0.0012417,0.0022035
3.2,0.0012484,0.0022358
3.21,0.001255,0.0022689
3.22,0.0012617,0.0023027
3.23,0.0012685,0.0023373
3.24,0.0012753,0.0023726
3.25,0.0012822,0.0024087
3.26,0.0012891,0.0024456
3.27,0.0012961,0.0024833
3.28,0.0013031,0.0025218
3.29,0.0013102,0.0025612
3.3,0.0013174,0.0026015
3.31,0.0013246,0.0026427
3.32,0.0013319,0.0026849
3.33,0.0013392,0.002728
3.34,0.0013466,0.0027721
3.35,0.001354,0.0028172
3.36,0.0013615,0.0028632
3.37,0.0013691,0.0029102
3.38,0.0013767,0.0029581
3.39,0.0013844,0.0030069
3.4,0.0013922,0.0030567
3.41,0.0014,0.0031073
3.42,0.0014079,0.0031588
3.43,0.0014159,0.0032112
3.44,0.001424,0.0032644
3.45,0.0014321,0.0033185
3.46,0.0014403,0.0033736
3.47,0.0014486,0.0034295
3.48,0.0014569,0.0034864
3.49,0.0014654,0.0035442
3.5,0.0014739,0.0036032
3.51,0.0014825,0.0036633
3.52,0.0014912,0.0037247
3.53,0.0015,0.0037873
3.54,0.0015088,0.0038514
3.55,0.0015178,0.0039169
3.56,0.0015268,0.0039841
3.57,0.001536,0.0040528
3.58,0.0015452,0.0041233
3.59,0.0015546,0.0041957
3.6,0.001564,0.0042699
3.61,0.0015735,0.004346
3.62,0.0015832,0.0044242
3.63,0.0015929,0.0045044
3.64,0.0016027,0.0045867
3.65,0.0016127,0.0046712
3.66,0.0016227,0.0047579
3.67,0.0016329,0.0048468
3.68,0.0016432,0.0049379
3.69,0.0016535,0.0050312
3.7,0.001664,0.0051268
3.71,0.0016746,0.0052245
3.72,0.0016854,0.0053244
3.73,0.0016962,0.0054265
3.74,0.0017072,0.0055309
3.75,0.0017182,0.0056374
3.76,0.0017294,0.0057462
3.77,0.0017408,0.0058573
3.78,0.0017522,0.0059706
3.79,0.0017637,0.0060861
3.8,0.0017754,0.0062039
3.81,0.0017872,0.0063239
3.82,0.0017991,0.0064461
3.83,0.0018112,0.0065704
3.84,0.0018234,0.006697
3.85,0.0018356,0.0068256
3.86,0.0018481,0.0069564
3.87,0.0018606,0.007089
3.88,0.0018732,0.0072236
3.89,0.001886,0.0073599
3.9,0.0018989,0.0074979
3.91,0.0019119,0.0076376
3.92,0.0019251,0.0077787
3.93,0.0019384,0.0079213
3.94,0.0019518,0.0080653
3.95,0.0019653,0.0082106
3.96,0.0019789,0.0083572
3.97,0.0019927,0.008505
3.98,0.0020067,0.008654
3.99,0.0020207,0.0088041
4,0.0020349,0.0089555
4.01,0.0020492,0.0091082
4.02,0.0020637,0.0092623
4.03,0.0020783,0.0094181
4.04,0.0020931,0.0095755
4.05,0.002108,0.0097349
4.06,0.0021231,0.0098966
4.07,0.0021383,0.010061
4.08,0.0021537,0.010228
4.09,0.0021692,0.010398
4.1,0.0021848,0.010571
4.11,0.0022007,0.010748
4.12,0.0022166,0.010928
4.13,0.0022327,0.011111
4.14,0.002249,0.011299
4.15,0.0022653,0.01149
4.16,0.0022818,0.011685
4.17,0.0022984,0.011884
4.18,0.0023152,0.012086
4.19,0.002332,0.012291
4.2,0.002349,0.0125
4.21,0.002366,0.012712
4.22,0.0023831,0.012926
4.23,0.0024003,0.013142
4.24,0.0024176,0.01336
4.25,0.002435,0.013578
4.26,0.0024524,0.013797
4.27,0.0024699,0.014015
4.28,0.0024875,0.014233
4.29,0.0025052,0.014449
4.3,0.002523,0.014664
4.31,0.0025408,0.014876
4.32,0.0025588,0.015087
4.33,0.0025768,0.015294
4.34,0.002595,0.0155
4.35,0.0026133,0.015702
4.36,0.0026317,0.015902
4.37,0.0026502,0.0161
4.38,0.0026688,0.016294
4.39,0.0026875,0.016486
4.4,0.0027064,0.016675
4.41,0.0027254,0.016862
4.42,0.0027444,0.017046
4.43,0.0027636,0.017227
4.44,0.0027829,0.017406
4.45,0.0028023,0.017583
4.46,0.0028219,0.017759
4.47,0.0028415,0.017933
4.48,0.0028612,0.018105
4.49,0.002881,0.018277
4.5,0.0029009,0.018447
4.51,0.0029209,0.018615
4.52,0.002941,0.018783
4.53,0.0029612,0.01895
4.54,0.0029814,0.019115
4.55,0.0030017,0.019279
4.56,0.0030221,0.019441
4.57,0.0030425,0.019601
4.58,0.003063,0.019758
4.59,0.0030834,0.019914
4.6,0.0031039,0.020068
4.61,0.0031245,0.020219
4.62,0.003145,0.020367
4.63,0.0031655,0.020513
4.64,0.003186,0.020656
4.65,0.0032065,0.020797
4.66,0.003227,0.020934
4.67,0.0032475,0.021068
4.68,0.003268,0.021198
4.69,0.0032884,0.021325
4.7,0.0033088,0.021449
4.71,0.0033292,0.021569
4.72,0.0033496,0.021684
4.73,0.00337,0.021796
4.74,0.0033904,0.021904
4.75,0.0034107,0.022007
4.76,0.003431,0.022107
4.77,0.0034512,0.022202
4.78,0.0034714,0.022293
4.79,0.0034916,0.02238
4.8,0.0035117,0.022464
4.81,0.0035318,0.022543
4.82,0.0035518,0.022619
4.83,0.0035717,0.022692
4.84,0.0035916,0.02276
4.85,0.0036114,0.022825
4.86,0.0036311,0.022887
4.87,0.0036507,0.022945
4.88,0.0036702,0.023
4.89,0.0036897,0.023052
4.9,0.003709,0.023102
4.91,0.0037283,0.023149
4.92,0.0037474,0.023194
4.93,0.0037665,0.023238
4.94,0.0037854,0.02328
4.95,0.0038042,0.023321
4.96,0.003823,0.023361
4.97,0.0038416,0.023399
4.98,0.0038602,0.023437
4.99,0.0038786,0.023474
5,0.003897,0.023511
5.01,0.0039152,0.023547
5.02,0.0039333,0.023583
5.03,0.0039514,0.023618
5.04,0.0039693,0.023653
5.05,0.0039872,0.023688
5.06,0.0040049,0.023723
5.07,0.0040225,0.023758
5.08,0.00404,0.023793
5.09,0.0040575,0.023828
5.1,0.0040747,0.023863
5.11,0.0040919,0.023899
5.12,0.004109,0.023935
5.13,0.0041259,0.02397
5.14,0.0041426,0.024005
5.15,0.0041592,0.02404
5.16,0.0041757,0.024075
5.17,0.004192,0.024111
5.18,0.004208,0.024146
5.19,0.0042239,0.024181
5.2,0.0042396,0.024218
5.21,0.0042551,0.024255
5.22,0.0042704,0.024293
5.23,0.0042855,0.024332
5.24,0.0043003,0.024372
5.25,0.0043149,0.024414
5.26,0.0043292,0.024457
5.27,0.0043434,0.024501
5.28,0.0043572,0.024547
5.29,0.0043709,0.024594
5.3,0.0043844,0.024643
5.31,0.0043976,0.024693
5.32,0.0044106,0.024744
5.33,0.0044234,0.024798
5.34,0.004436,0.024852
5.35,0.0044484,0.024908
5.36,0.0044607,0.024965
5.37,0.0044728,0.025022
5.38,0.0044847,0.02508
5.39,0.0044965,0.025138
5.4,0.0045082,0.025196
5.41,0.0045198,0.025254
5.42,0.0045312,0.025312
5.43,0.0045426,0.025369
5.44,0.0045539,0.025426
5.45,0.0045652,0.025482
5.46,0.0045764,0.025536
5.47,0.0045876,0.02559
5.48,0.0045988,0.025644
5.49,0.00461,0.025696
5.5,0.0046211,0.025748
5.51,0.0046323,0.025799
5.52,0.0046435,0.025848
5.53,0.0046547,0.025897
5.54,0.0046659,0.025946
5.55,0.0046772,0.025994
5.56,0.0046885,0.026042
5.57,0.0046998,0.026089
5.58,0.0047112,0.026137
5.59,0.0047226,0.026184
5.6,0.0047341,0.02623
5.61,0.0047457,0.026276
5.62,0.0047573,0.026321
5.63,0.004769,0.026365
5.64,0.0047807,0.026408
5.65,0.0047926,0.026451
5.66,0.0048046,0.026494
5.67,0.0048167,0.026537
5.68,0.0048289,0.02658
5.69,0.0048412,0.026625
5.7,0.0048537,0.02667
5.71,0.0048664,0.026717
5.72,0.0048792,0.026766
5.73,0.0048921,0.026816
5.74,0.0049052,0.026868
5.75,0.0049184,0.026921
5.76,0.0049318,0.026977
5.77,0.0049453,0.027035
5.78,0.004959,0.027096
5.79,0.0049728,0.02716
5.8,0.0049867,0.027229
5.81,0.0050008,0.027302
5.82,0.0050149,0.02738
5.83,0.0050292,0.027463
5.84,0.0050436,0.027552
5.85,0.0050581,0.027645
5.86,0.0050728,0.027742
5.87,0.0050875,0.027842
5.88,0.0051023,0.027946
5.89,0.0051172,0.028053
5.9,0.0051323,0.028162
5.91,0.0051474,0.028273
5.92,0.0051625,0.028387
5.93,0.0051778,0.028503
5.94,0.0051931,0.028622
5.95,0.0052084,0.028744
5.96,0.0052238,0.02887
5.97,0.0052392,0.028999
5.98,0.0052545,0.02913
5.99,0.0052699,0.029264
6,0.0052853,0.029401
6.01,0.0053006,0.029539
6.02,0.0053159,0.029678
6.03,0.0053311,0.029817
6.04,0.0053463,0.029955
6.05,0.0053614,0.030091
6.06,0.0053765,0.030226
6.07,0.0053915,0.030358
6.08,0.0054065,0.030488
6.09,0.0054216,0.030617
6.1,0.0054366,0.030742
6.11,0.0054516,0.030863
6.12,0.0054667,0.03098
6.13,0.0054819,0.031093
6.14,0.0054971,0.0312
6.15,0.0055124,0.031302
6.16,0.0055279,0.031398
6.17,0.0055434,0.031488
6.18,0.0055591,0.031572
6.19,0.0055749,0.031649
6.2,0.0055909,0.03172
6.21,0.005607,0.031785
6.22,0.0056232,0.031844
6.23,0.0056395,0.0319
6.24,0.005656,0.031952
6.25,0.0056725,0.032001
6.26,0.0056891,0.03205
6.27,0.0057058,0.032097
6.28,0.0057226,0.032144
6.29,0.0057394,0.03219
6.3,0.0057562,0.032239
6.31,0.0057731,0.032289
6.32,0.0057899,0.032344
6.33,0.0058067,0.032402
6.34,0.0058235,0.032464
6.35,0.0058402,0.032529
6.36,0.0058569,0.032598
6.37,0.0058735,0.03267
6.38,0.00589,0.032745
6.39,0.0059064,0.032824
6.4,0.0059228,0.032906
6.41,0.005939,0.03299
6.42,0.0059551,0.033076
6.43,0.0059711,0.033163
6.44,0.0059869,0.033252
6.45,0.0060027,0.033341
6.46,0.0060183,0.033431
6.47,0.0060337,0.03352
6.48,0.0060491,0.033608
6.49,0.0060643,0.033696
6.5,0.0060795,0.033783
6.51,0.0060946,0.033869
6.52,0.0061096,0.033952
6.53,0.0061245,0.034032
6.54,0.0061394,0.034109
6.55,0.0061543,0.034183
6.56,0.0061691,0.034253
6.57,0.0061839,0.03432
6.58,0.0061986,0.034385
6.59,0.0062134,0.034445
6.6,0.0062281,0.034503
6.61,0.0062428,0.034559
6.62,0.0062574,0.034613
6.63,0.006272,0.034668
6.64,0.0062866,0.034724
6.65,0.0063011,0.034782
6.66,0.0063155,0.03484
6.67,0.0063298,0.0349
6.68,0.006344,0.034962
6.69,0.0063582,0.035025
6.7,0.0063722,0.03509
6.71,0.0063862,0.035156
6.72,0.0064001,0.035225
6.73,0.006414,0.035297
6.74,0.0064278,0.035372
6.75,0.0064415,0.035452
6.76,0.0064552,0.035536
6.77,0.0064688,0.035626
6.78,0.0064825,0.035721
6.79,0.0064961,0.035822
6.8,0.0065097,0.035928
6.81,0.0065232,0.036039
6.82,0.0065368,0.036155
6.83,0.0065503,0.036275
6.84,0.0065638,0.036397
6.85,0.0065773,0.036522
6.86,0.0065909,0.03665
6.87,0.0066045,0.036779
6.88,0.0066181,0.03691
6.89,0.0066318,0.037042
6.9,0.0066456,0.037175
6.91,0.0066596,0.037308
6.92,0.0066737,0.037441
6.93,0.0066879,0.037575
6.94,0.0067024,0.037708
6.95,0.006717,0.037841
6.96,0.0067317,0.037974
6.97,0.0067467,0.038105
6.98,0.0067618,0.038233
6.99,0.006777,0.038359
7,0.0067924,0.038482
7.01,0.0068079,0.038601
7.02,0.0068236,0.038716
7.03,0.0068394,0.038827
7.04,0.0068553,0.038934
7.05,0.0068715,0.039038
7.06,0.0068878,0.03914
7.07,0.0069044,0.039239
7.08,0.0069212,0.039336
7.09,0.0069382,0.039433
7.1,0.0069555,0.039529
7.11,0.006973,0.039624
7.12,0.0069908,0.03972
7.13,0.0070088,0.039816
7.14,0.0070269,0.039911
7.15,0.0070453,0.040007
7.16,0.0070638,0.040105
7.17,0.0070824,0.040206
7.18,0.0071011,0.04031
7.19,0.0071198,0.040418
7.2,0.0071385,0.040528
7.21,0.0071573,0.040643
7.22,0.0071759,0.040761
7.23,0.0071946,0.040882
7.24,0.0072132,0.041006
7.25,0.0072317,0.041133
7.26,0.0072502,0.041264
7.27,0.0072686,0.041399
7.28,0.0072871,0.041536
7.29,0.0073057,0.041675
7.3,0.0073244,0.041816
7.31,0.0073433,0.041956
7.32,0.0073624,0.042097
7.33,0.007382,0.042236
7.34,0.0074019,0.042373
7.35,0.0074223,0.042508
7.36,0.0074433,0.04264
7.37,0.0074648,0.042768
7.38,0.007487,0.042892
7.39,0.0075098,0.043013
7.4,0.0075334,0.043131
7.41,0.0075577,0.043246
7.42,0.0075827,0.04336
7.43,0.0076084,0.043471
7.44,0.0076348,0.043579
7.45,0.0076619,0.043683
7.46,0.0076897,0.043784
7.47,0.0077182,0.043881
7.48,0.0077472,0.043975
7.49,0.0077768,0.04407
7.5,0.0078069,0.044166
7.51,0.0078373,0.044264
7.52,0.007868,0.044366
7.53,0.0078989,0.044473
7.54,0.0079299,0.044586
7.55,0.0079609,0.044704
7.56,0.0079918,0.044827
7.57,0.0080224,0.044955
7.58,0.0080528,0.045088
7.59,0.0080828,0.045225
7.6,0.0081124,0.045368
7.61,0.0081415,0.045515
7.62,0.0081701,0.045668
7.63,0.0081983,0.045827
7.64,0.008226,0.045991
7.65,0.0082533,0.046163
7.66,0.0082801,0.046341
7.67,0.0083065,0.046527
7.68,0.0083326,0.04672
7.69,0.0083583,0.046917
7.7,0.0083838,0.047118
7.71,0.0084089,0.047322
7.72,0.0084339,0.047529
7.73,0.0084587,0.047741
7.74,0.0084833,0.047958
7.75,0.0085079,0.048183
7.76,0.0085324,0.048414
7.77,0.0085569,0.048651
7.78,0.0085814,0.048893
7.79,0.0086061,0.049138
7.8,0.0086308,0.049386
7.81,0.0086557,0.049634
7.82,0.0086809,0.049883
7.83,0.0087063,0.050133
7.84,0.0087321,0.050384
7.85,0.0087583,0.050635
7.86,0.0087849,0.050886
7.87,0.008812,0.051136
7.88,0.0088395,0.051384
7.89,0.0088674,0.051629
7.9,0.0088958,0.051871
7.91,0.0089246,0.05211
7.92,0.0089537,0.052346
7.93,0.0089832,0.052575
7.94,0.009013,0.052796
7.95,0.009043,0.053009
7.96,0.0090732,0.053212
7.97,0.0091035,0.053408
7.98,0.0091338,0.053597
7.99,0.0091641,0.053782
8,0.0091942,0.053964
8.01,0.0092241,0.054147
8.02,0.0092536,0.054331
8.03,0.0092827,0.054517
8.04,0.0093111,0.054705
8.05,0.0093389,0.054893
8.06,0.009366,0.055083
8.07,0.0093922,0.055275
8.08,0.0094175,0.05547
8.09,0.0094419,0.055668
8.1,0.0094652,0.055869
8.11,0.0094875,0.056074
8.12,0.0095087,0.056284
8.13,0.0095288,0.056499
8.14,0.009548,0.056721
8.15,0.0095661,0.056951
8.16,0.0095833,0.057189
8.17,0.0095996,0.057435
8.18,0.009615,0.05769
8.19,0.0096296,0.05795
8.2,0.0096433,0.058216
8.21,0.0096562,0.058482
8.22,0.0096684,0.058747
8.23,0.0096798,0.059007
8.24,0.0096905,0.059263
8.25,0.0097006,0.059513
8.26,0.0097101,0.059755
8.27,0.0097193,0.059988
8.28,0.0097283,0.060213
8.29,0.0097372,0.06043
8.3,0.0097463,0.060639
8.31,0.0097558,0.060837
8.32,0.0097658,0.061024
8.33,0.0097765,0.061198
8.34,0.009788,0.061357
8.35,0.0098003,0.061499
8.36,0.0098134,0.061625
8.37,0.0098272,0.061734
8.38,0.0098415,0.061828
8.39,0.0098562,0.061908
8.4,0.009871,0.061974
8.41,0.0098857,0.062029
8.42,0.0099001,0.062074
8.43,0.0099141,0.062111
8.44,0.0099275,0.062141
8.45,0.0099404,0.062167
8.46,0.0099526,0.062189
8.47,0.0099645,0.062212
8.48,0.009976,0.062239
8.49,0.0099876,0.062269
8.5,0.0099993,0.062306
8.51,0.010012,0.062351
8.52,0.010024,0.062405
8.53,0.010038,0.062471
8.54,0.010053,0.062549
8.55,0.010069,0.062641
8.56,0.010086,0.062748
8.57,0.010104,0.062866
8.58,0.010123,0.062992
8.59,0.010143,0.063126
8.6,0.010163,0.063267
8.61,0.010183,0.063414
8.62,0.010202,0.063566
8.63,0.010221,0.063723
8.64,0.010238,0.063886
8.65,0.010254,0.064051
8.66,0.010267,0.064217
8.67,0.010279,0.064381
8.68,0.010289,0.064538
8.69,0.010296,0.064688
8.7,0.010302,0.064828
8.71,0.010305,0.064958
8.72,0.010307,0.065075
8.73,0.010307,0.065178
8.74,0.010306,0.065265
8.75,0.010305,0.065338
8.76,0.010303,0.065396
8.77,0.010301,0.065441
8.78,0.010298,0.065475
8.79,0.010296,0.065499
8.8,0.010294,0.065514
8.81,0.010292,0.065521
8.82,0.01029,0.065516
8.83,0.010288,0.0655
8.84,0.010285,0.065475
8.85,0.010281,0.065444
8.86,0.010277,0.065409
8.87,0.010271,0.065369
8.88,0.010265,0.065327
8.89,0.010258,0.065278
8.9,0.01025,0.065224
8.91,0.010242,0.065166
8.92,0.010235,0.065105
8.93,0.010227,0.065043
8.94,0.010219,0.064981
8.95,0.010212,0.064917
8.96,0.010205,0.064853
8.97,0.010198,0.064787
8.98,0.010191,0.064719
8.99,0.010183,0.064648
9,0.010174,0.064572
9.01,0.010163,0.064494
9.02,0.010151,0.064413
9.03,0.010138,0.064332
9.04,0.010122,0.06425
9.05,0.010105,0.064168
9.06,0.010087,0.064085
9.07,0.010068,0.064
9.08,0.010048,0.063912
9.09,0.010028,0.063825
9.1,0.010008,0.063737
9.11,0.0099879,0.06365
9.12,0.0099687,0.063564
9.13,0.0099502,0.06348
9.14,0.0099322,0.063397
9.15,0.0099147,0.063315
9.16,0.0098976,0.063234
9.17,0.0098806,0.063156
9.18,0.0098636,0.063083
9.19,0.0098465,0.063016
9.2,0.0098292,0.062956
9.21,0.0098115,0.062903
9.22,0.0097937,0.062857
9.23,0.0097755,0.062817
9.24,0.0097573,0.062781
9.25,0.009739,0.062747
9.26,0.0097209,0.062713
9.27,0.0097029,0.06268
9.28,0.0096853,0.062648
9.29,0.0096681,0.062617
9.3,0.0096515,0.062586
9.31,0.0096356,0.062555
9.32,0.0096204,0.062522
9.33,0.0096059,0.062486
9.34,0.0095923,0.062449
9.35,0.0095795,0.062409
9.36,0.0095673,0.062366
9.37,0.0095558,0.06232
9.38,0.0095449,0.062269
9.39,0.0095343,0.062213
9.4,0.0095239,0.06215
9.41,0.0095137,0.062078
9.42,0.0095035,0.061997
9.43,0.0094933,0.061906
9.44,0.0094831,0.061806
9.45,0.009473,0.061697
9.46,0.009463,0.06158
9.47,0.0094533,0.061456
9.48,0.0094441,0.061324
9.49,0.0094354,0.061186
9.5,0.0094275,0.061044
9.51,0.0094203,0.060897
9.52,0.009414,0.060749
9.53,0.0094086,0.060601
9.54,0.009404,0.060454
9.55,0.0094002,0.060312
9.56,0.009397,0.060178
9.57,0.0093945,0.060056
9.58,0.0093923,0.059946
9.59,0.0093905,0.059851
9.6,0.0093889,0.059772
9.61,0.0093873,0.059711
9.62,0.0093856,0.059671
9.63,0.0093838,0.059651
9.64,0.0093819,0.059652
9.65,0.0093796,0.059673
9.66,0.0093772,0.059713
9.67,0.0093745,0.059771
9.68,0.0093717,0.059846
9.69,0.0093687,0.059938
9.7,0.0093658,0.060044
9.71,0.0093629,0.060163
9.72,0.0093601,0.060294
9.73,0.0093576,0.060433
9.74,0.0093554,0.060578
9.75,0.0093534,0.060726
9.76,0.0093518,0.060873
9.77,0.0093506,0.061016
9.78,0.0093497,0.061151
9.79,0.0093492,0.06128
9.8,0.0093491,0.061401
9.81,0.0093493,0.061513
9.82,0.0093499,0.061617
9.83,0.0093509,0.061711
9.84,0.0093521,0.061796
9.85,0.0093536,0.061872
9.86,0.0093553,0.061942
9.87,0.0093571,0.062005
9.88,0.009359,0.062061
9.89,0.009361,0.062109
9.9,0.0093629,0.062152
9.91,0.0093648,0.062188
9.92,0.0093666,0.06222
9.93,0.0093684,0.062249
9.94,0.0093702,0.062277
9.95,0.009372,0.062307
9.96,0.0093739,0.06234
9.97,0.0093759,0.062375
9.98,0.009378,0.062413
9.99,0.0093802,0.062454
10,0.0093825,0.062498
10.01,0.0093848,0.062544
10.02,0.0093873,0.062593
10.03,0.0093897,0.062645
10.04,0.009392,0.0627
10.05,0.0093942,0.062758
10.06,0.0093963,0.062819
10.07,0.0093981,0.062883
10.08,0.0093998,0.062951
10.09,0.0094013,0.063023
10.1,0.0094026,0.063098
10.11,0.0094039,0.063176
10.12,0.0094051,0.063255
10.13,0.0094064,0.063333
10.14,0.0094078,0.063407
10.15,0.0094094,0.063476
10.16,0.0094112,0.06354
10.17,0.0094133,0.063598
10.18,0.0094157,0.063651
10.19,0.0094184,0.0637
10.2,0.0094215,0.063744
10.21,0.0094247,0.063785
10.22,0.0094282,0.06382
10.23,0.0094319,0.063851
10.24,0.0094356,0.063878
10.25,0.0094393,0.0639
10.26,0.009443,0.063919
10.27,0.0094465,0.063935
10.28,0.0094498,0.063948
10.29,0.0094529,0.063959
10.3,0.0094558,0.063969
10.31,0.0094585,0.06398
10.32,0.009461,0.063993
10.33,0.0094633,0.064009
10.34,0.0094653,0.064031
10.35,0.0094672,0.064058
10.36,0.0094689,0.064092
10.37,0.0094703,0.064131
10.38,0.0094714,0.064177
10.39,0.0094722,0.064228
10.4,0.0094727,0.064285
10.41,0.0094728,0.064347
10.42,0.0094724,0.064414
10.43,0.0094716,0.064488
10.44,0.0094704,0.064568
10.45,0.0094688,0.064653
10.46,0.0094667,0.064742
10.47,0.0094642,0.064835
10.48,0.0094614,0.064929
10.49,0.0094582,0.065023
10.5,0.0094548,0.065115
10.51,0.0094511,0.065204
10.52,0.0094472,0.065285
10.53,0.0094432,0.065359
10.54,0.0094391,0.065423
10.55,0.009435,0.065477
10.56,0.0094308,0.065518
10.57,0.0094266,0.065546
10.58,0.0094224,0.065561
10.59,0.0094181,0.065561
10.6,0.0094139,0.065546
10.61,0.0094096,0.065516
10.62,0.0094052,0.065471
10.63,0.0094008,0.065414
10.64,0.0093962,0.065346
10.65,0.0093914,0.065269
10.66,0.0093864,0.065187
10.67,0.0093811,0.0651
10.68,0.0093756,0.065013
10.69,0.0093698,0.064925
10.7,0.0093637,0.06484
10.71,0.0093573,0.064759
10.72,0.0093506,0.064685
10.73,0.0093435,0.064617
10.74,0.0093361,0.064556
10.75,0.0093284,0.064504
10.76,0.0093204,0.064462
10.77,0.009312,0.064432
10.78,0.0093032,0.064414
10.79,0.009294,0.064408
10.8,0.0092845,0.064415
10.81,0.0092745,0.064436
10.82,0.0092643,0.064468
10.83,0.0092537,0.06451
10.84,0.0092428,0.064559
10.85,0.0092316,0.06461
10.86,0.0092203,0.064662
10.87,0.0092089,0.064712
10.88,0.0091975,0.064756
10.89,0.009186,0.064793
10.9,0.0091747,0.064822
10.91,0.0091635,0.064841
10.92,0.0091525,0.064852
10.93,0.0091417,0.064856
10.94,0.0091312,0.064852
10.95,0.0091208,0.064843
10.96,0.0091107,0.064827
10.97,0.0091008,0.064806
10.98,0.009091,0.06478
10.99,0.0090813,0.064749
11,0.0090717,0.064712
11.01,0.0090621,0.064671
11.02,0.0090525,0.064625
11.03,0.0090428,0.064577
11.04,0.0090331,0.064528
11.05,0.0090233,0.064479
11.06,0.0090134,0.064432
11.07,0.0090033,0.064391
11.08,0.0089932,0.064359
11.09,0.008983,0.064338
11.1,0.0089726,0.064328
11.11,0.0089622,0.064329
11.12,0.0089517,0.064339
11.13,0.0089411,0.064358
11.14,0.0089304,0.064385
11.15,0.0089196,0.064419
11.16,0.0089086,0.064457
11.17,0.0088976,0.064498
11.18,0.0088864,0.064541
11.19,0.008875,0.064584
11.2,0.0088635,0.064627
11.21,0.0088519,0.064669
11.22,0.0088401,0.064708
11.23,0.0088281,0.064744
11.24,0.0088159,0.064776
11.25,0.0088037,0.064803
11.26,0.0087912,0.064823
11.27,0.0087786,0.064835
11.28,0.0087659,0.064837
11.29,0.008753,0.064828
11.3,0.00874,0.064808
11.31,0.0087268,0.064777
11.32,0.0087134,0.064734
11.33,0.0086999,0.064679
11.34,0.0086861,0.064611
11.35,0.0086722,0.064532
11.36,0.008658,0.064444
11.37,0.0086436,0.064347
11.38,0.0086289,0.064244
11.39,0.0086139,0.064134
11.4,0.0085987,0.06402
11.41,0.0085832,0.063903
11.42,0.0085676,0.063784
11.43,0.0085517,0.063664
11.44,0.0085357,0.063545
11.45,0.0085196,0.063426
11.46,0.0085034,0.063309
11.47,0.0084872,0.063196
11.48,0.008471,0.063086
11.49,0.0084549,0.062983
11.5,0.0084389,0.062885
11.51,0.008423,0.062796
11.52,0.0084073,0.062715
11.53,0.0083918,0.062644
11.54,0.0083764,0.062581
11.55,0.0083611,0.062526
11.56,0.008346,0.06248
11.57,0.008331,0.062441
11.58,0.0083161,0.06241
11.59,0.0083014,0.062387
11.6,0.0082866,0.062372
11.61,0.0082719,0.062367
11.62,0.0082573,0.062372
11.63,0.0082426,0.062386
11.64,0.008228,0.062412
11.65,0.0082133,0.062448
11.66,0.0081986,0.062495
11.67,0.0081838,0.062552
11.68,0.008169,0.062618
11.69,0.008154,0.062693
11.7,0.0081388,0.062773
11.71,0.0081234,0.062859
11.72,0.0081078,0.062948
11.73,0.0080919,0.063041
11.74,0.0080756,0.063137
11.75,0.008059,0.063235
11.76,0.0080421,0.063334
11.77,0.0080248,0.063433
11.78,0.0080072,0.063528
11.79,0.0079891,0.063619
11.8,0.0079708,0.063704
11.81,0.0079522,0.06378
11.82,0.0079334,0.063846
11.83,0.0079144,0.063901
11.84,0.0078952,0.063942
11.85,0.007876,0.063969
11.86,0.0078568,0.063981
11.87,0.0078375,0.063978
11.88,0.0078184,0.063961
11.89,0.0077994,0.063928
11.9,0.0077806,0.06388
11.91,0.007762,0.063817
11.92,0.0077436,0.063739
11.93,0.0077255,0.063648
11.94,0.0077076,0.063543
11.95,0.0076901,0.063426
11.96,0.0076728,0.063299
11.97,0.0076558,0.063163
11.98,0.0076391,0.06302
11.99,0.0076226,0.062873
12,0.0076063,0.062722
12.01,0.0075902,0.062571
12.02,0.0075742,0.062419
12.03,0.0075583,0.062269
12.04,0.0075425,0.062122
12.05,0.0075266,0.061979
12.06,0.0075106,0.061841
12.07,0.0074944,0.061708
12.08,0.007478,0.061581
12.09,0.0074613,0.06146
12.1,0.0074443,0.061347
12.11,0.0074269,0.061242
12.12,0.0074091,0.061145
12.13,0.0073909,0.061057
12.14,0.0073723,0.060979
12.15,0.0073532,0.060909
12.16,0.0073336,0.060847
12.17,0.0073136,0.060793
12.18,0.0072931,0.060746
12.19,0.0072722,0.060704
12.2,0.0072509,0.060667
12.21,0.0072293,0.060632
12.22,0.0072072,0.0606
12.23,0.0071849,0.06057
12.24,0.0071622,0.06054
12.25,0.0071392,0.06051
12.26,0.007116,0.060477
12.27,0.0070926,0.060442
12.28,0.0070689,0.060403
12.29,0.0070451,0.060361
12.3,0.0070211,0.060313
12.31,0.006997,0.060261
12.32,0.0069728,0.060203
12.33,0.0069485,0.060137
12.34,0.0069241,0.060063
12.35,0.0068997,0.059982
12.36,0.0068752,0.059891
12.37,0.0068507,0.05979
12.38,0.0068263,0.059679
12.39,0.0068018,0.059557
12.4,0.0067774,0.059424
12.41,0.006753,0.059281
12.42,0.0067288,0.059125
12.43,0.0067046,0.058959
12.44,0.0066805,0.058781
12.45,0.0066565,0.058591
12.46,0.0066327,0.058391
12.47,0.006609,0.058181
12.48,0.0065856,0.057961
12.49,0.0065623,0.057732
12.5,0.0065393,0.057494
12.51,0.0065165,0.057249
12.52,0.006494,0.056998
12.53,0.0064717,0.056741
12.54,0.0064497,0.056479
12.55,0.006428,0.056214
12.56,0.0064067,0.055948
12.57,0.0063856,0.055681
12.58,0.0063649,0.055416
12.59,0.0063444,0.055153
12.6,0.0063243,0.054894
12.61,0.0063045,0.05464
12.62,0.0062849,0.054393
12.63,0.0062656,0.054155
12.64,0.0062466,0.053926
12.65,0.0062278,0.05371
12.66,0.0062092,0.053505
12.67,0.0061908,0.053314
12.68,0.0061726,0.053137
12.69,0.0061545,0.052972
12.7,0.0061367,0.052822
12.71,0.0061189,0.052685
12.72,0.0061014,0.052561
12.73,0.0060839,0.05245
12.74,0.0060666,0.052351
12.75,0.0060495,0.052263
12.76,0.0060324,0.052186
12.77,0.0060155,0.052119
12.78,0.0059987,0.05206
12.79,0.0059819,0.05201
12.8,0.0059653,0.051966
12.81,0.0059488,0.051928
12.82,0.0059323,0.051893
12.83,0.0059159,0.051862
12.84,0.0058995,0.051831
12.85,0.0058832,0.0518
12.86,0.0058669,0.051768
12.87,0.0058506,0.051735
12.88,0.0058344,0.051699
12.89,0.0058182,0.051662
12.9,0.005802,0.051622
12.91,0.0057858,0.051579
12.92,0.0057696,0.051533
12.93,0.0057534,0.051482
12.94,0.0057372,0.051428
12.95,0.0057211,0.051369
12.96,0.0057049,0.051305
12.97,0.0056888,0.051235
12.98,0.0056728,0.05116
12.99,0.0056568,0.05108
13,0.0056409,0.050995
13.01,0.0056251,0.050905
13.02,0.0056094,0.05081
13.03,0.0055939,0.050711
13.04,0.0055785,0.050608
13.05,0.0055633,0.050502
13.06,0.0055483,0.050394
13.07,0.0055334,0.050284
13.08,0.0055188,0.050171
13.09,0.0055044,0.050056
13.1,0.0054902,0.04994
13.11,0.0054763,0.049824
13.12,0.0054625,0.049709
13.13,0.005449,0.049595
13.14,0.0054356,0.049485
13.15,0.0054224,0.049378
13.16,0.0054094,0.049275
13.17,0.0053966,0.049176
13.18,0.0053838,0.049082
13.19,0.0053712,0.048992
13.2,0.0053586,0.048907
13.21,0.0053462,0.048827
13.22,0.0053337,0.04875
13.23,0.0053213,0.048678
13.24,0.005309,0.048607
13.25,0.0052966,0.048539
13.26,0.0052843,0.048471
13.27,0.005272,0.048402
13.28,0.0052597,0.048333
13.29,0.0052474,0.048262
13.3,0.0052352,0.048188
13.31,0.005223,0.048111
13.32,0.0052108,0.04803
13.33,0.0051988,0.047944
13.34,0.0051868,0.047853
13.35,0.005175,0.047755
13.36,0.0051633,0.047652
13.37,0.0051517,0.047542
13.38,0.0051403,0.047426
13.39,0.005129,0.047303
13.4,0.005118,0.047176
13.41,0.005107,0.047044
13.42,0.0050962,0.046907
13.43,0.0050856,0.046769
13.44,0.0050751,0.046629
13.45,0.0050647,0.046489
13.46,0.0050544,0.046349
13.47,0.0050441,0.046212
13.48,0.005034,0.046077
13.49,0.0050238,0.045944
13.5,0.0050137,0.045815
13.51,0.0050035,0.04569
13.52,0.0049934,0.045568
13.53,0.0049832,0.04545
13.54,0.004973,0.045337
13.55,0.0049627,0.045228
13.56,0.0049523,0.045123
13.57,0.004942,0.045022
13.58,0.0049315,0.044926
13.59,0.004921,0.044833
13.6,0.0049105,0.044744
13.61,0.0049,0.044657
13.62,0.0048894,0.044572
13.63,0.0048789,0.044487
13.64,0.0048684,0.044404
13.65,0.0048579,0.04432
13.66,0.0048475,0.044236
13.67,0.0048371,0.044152
13.68,0.0048268,0.044066
13.69,0.0048167,0.04398
13.7,0.0048066,0.043893
13.71,0.0047967,0.043806
13.72,0.0047868,0.043718
13.73,0.0047772,0.04363
13.74,0.0047676,0.043542
13.75,0.0047582,0.043454
13.76,0.0047489,0.043366
13.77,0.0047397,0.043279
13.78,0.0047306,0.043192
13.79,0.0047216,0.043106
13.8,0.0047127,0.043021
13.81,0.0047038,0.042937
13.82,0.004695,0.042854
13.83,0.0046862,0.042773
13.84,0.0046775,0.042693
13.85,0.0046687,0.042615
13.86,0.0046599,0.042538
13.87,0.0046511,0.042463
13.88,0.0046422,0.04239
13.89,0.0046333,0.042318
13.9,0.0046244,0.042248
13.91,0.0046154,0.042178
13.92,0.0046063,0.04211
13.93,0.0045973,0.042043
13.94,0.0045881,0.041977
13.95,0.004579,0.041911
13.96,0.0045698,0.041847
13.97,0.0045607,0.041783
13.98,0.0045515,0.041721
13.99,0.0045423,0.041661
14,0.0045331,0.041603
14.01,0.0045239,0.041547
14.02,0.0045147,0.041493
14.03,0.0045055,0.041441
14.04,0.0044963,0.041392
14.05,0.0044871,0.041345
14.06,0.0044779,0.041302
14.07,0.0044687,0.04126
14.08,0.0044595,0.041222
14.09,0.0044503,0.041186
14.1,0.0044411,0.041151
14.11,0.0044318,0.041119
14.12,0.0044225,0.041087
14.13,0.0044132,0.041056
14.14,0.0044039,0.041024
14.15,0.0043946,0.040992
14.16,0.0043853,0.040959
14.17,0.0043759,0.040924
14.18,0.0043666,0.040887
14.19,0.0043573,0.040847
14.2,0.004348,0.040805
14.21,0.0043388,0.040758
14.22,0.0043296,0.040709
14.23,0.0043205,0.040654
14.24,0.0043115,0.040596
14.25,0.0043026,0.040533
14.26,0.0042937,0.040467
14.27,0.0042849,0.040396
14.28,0.0042763,0.040322
14.29,0.0042677,0.040244
14.3,0.0042592,0.040163
14.31,0.0042508,0.04008
14.32,0.0042425,0.039995
14.33,0.0042343,0.039909
14.34,0.0042261,0.039822
14.35,0.004218,0.039736
14.36,0.0042099,0.03965
14.37,0.0042019,0.039564
14.38,0.004194,0.039481
14.39,0.004186,0.039398
14.4,0.0041781,0.039317
14.41,0.0041703,0.039239
14.42,0.0041624,0.039162
14.43,0.0041546,0.039088
14.44,0.0041468,0.039015
14.45,0.004139,0.038944
14.46,0.0041313,0.038875
14.47,0.0041236,0.038807
14.48,0.0041159,0.03874
14.49,0.0041083,0.038673
14.5,0.0041007,0.038607
14.51,0.0040932,0.038542
14.52,0.0040857,0.038477
14.53,0.0040783,0.038411
14.54,0.004071,0.038345
14.55,0.0040638,0.038277
14.56,0.0040567,0.038209
14.57,0.0040496,0.038139
14.58,0.0040426,0.038069
14.59,0.0040357,0.037997
14.6,0.0040289,0.037925
14.61,0.0040221,0.037852
14.62,0.0040154,0.037779
14.63,0.0040088,0.037705
14.64,0.0040023,0.037632
14.65,0.0039958,0.03756
14.66,0.0039893,0.037489
14.67,0.0039829,0.037419
14.68,0.0039766,0.037351
14.69,0.0039702,0.037285
14.7,0.0039639,0.037222
14.71,0.0039577,0.037162
14.72,0.0039514,0.037106
14.73,0.0039452,0.037053
14.74,0.0039389,0.037004
14.75,0.0039327,0.036959
14.76,0.0039265,0.036917
14.77,0.0039203,0.03688
14.78,0.0039141,0.036845
14.79,0.0039079,0.036814
14.8,0.0039017,0.036785
14.81,0.0038955,0.036759
14.82,0.0038893,0.036734
14.83,0.0038831,0.036711
14.84,0.0038769,0.036689
14.85,0.0038707,0.036668
14.86,0.0038646,0.036646
14.87,0.0038584,0.036625
14.88,0.0038523,0.036603
14.89,0.0038463,0.03658
14.9,0.0038402,0.036556
14.91,0.0038343,0.036531
14.92,0.0038283,0.036504
14.93,0.0038224,0.036494
14.94,0.0038166,0.036482
14.95,0.0038108,0.03647
14.96,0.0038051,0.036456
14.97,0.0037995,0.036442
14.98,0.0037939,0.036427
14.99,0.0037884,0.036411
15,0.003783,0.036394
15.01,0.0037777,0.036376


==> figs/data/tgv_enst_acm_p4.csv <==
t20,en20,t22,en22,t24,en24,t26,en26,t28,en28,t30,en30,t32,en32,t34,en34,t36,en36,t38,en38,t40,en40,t42,en42,t44,en44,t46,en46,t48,en48,t50,en50,t52,en52
7.5,0.008233,7.5,0.0082336,7.5,0.0082257,7.5,0.0082264,7.5,0.008227,7.5,0.0082271,7.5,0.0082279,7.5,0.0082285,7.5,0.0082293,7.5,0.0082237,7.5,0.0082238,7.5,0.0082217,7.5,0.0082226,7.5,0.0082236,7.5,0.0082237,7.5,0.0082237,7.5,0.0082245
7.51,0.0082636,7.51,0.0082642,7.51,0.0082563,7.51,0.0082571,7.51,0.0082577,7.51,0.0082578,7.51,0.0082586,7.51,0.0082592,7.51,0.00826,7.51,0.0082544,7.51,0.0082546,7.51,0.0082525,7.51,0.0082534,7.51,0.0082544,7.51,0.0082545,7.51,0.0082545,7.51,0.0082554
7.52,0.008294,7.52,0.0082945,7.52,0.0082867,7.52,0.0082876,7.52,0.0082882,7.52,0.0082883,7.52,0.0082891,7.52,0.0082897,7.52,0.0082906,7.52,0.008285,7.52,0.0082851,7.52,0.0082832,7.52,0.0082841,7.52,0.008285,7.52,0.0082852,7.52,0.0082853,7.52,0.0082861
7.53,0.0083242,7.53,0.0083247,7.53,0.0083169,7.53,0.0083179,7.53,0.0083186,7.53,0.0083186,7.53,0.0083195,7.53,0.0083201,7.53,0.0083209,7.53,0.0083154,7.53,0.0083156,7.53,0.0083136,7.53,0.0083145,7.53,0.0083155,7.53,0.0083157,7.53,0.0083158,7.53,0.0083167
7.54,0.0083541,7.54,0.0083547,7.54,0.008347,7.54,0.008348,7.54,0.0083487,7.54,0.0083488,7.54,0.0083496,7.54,0.0083502,7.54,0.0083511,7.54,0.0083456,7.54,0.0083458,7.54,0.0083439,7.54,0.0083449,7.54,0.0083459,7.54,0.0083461,7.54,0.0083462,7.54,0.0083471
7.55,0.0083839,7.55,0.0083844,7.55,0.0083768,7.55,0.0083779,7.55,0.0083786,7.55,0.0083787,7.55,0.0083796,7.55,0.0083802,7.55,0.0083811,7.55,0.0083756,7.55,0.0083758,7.55,0.008374,7.55,0.008375,7.55,0.008376,7.55,0.0083763,7.55,0.0083765,7.55,0.0083774
7.56,0.0084134,7.56,0.008414,7.56,0.0084065,7.56,0.0084075,7.56,0.0084084,7.56,0.0084085,7.56,0.0084093,7.56,0.0084099,7.56,0.0084109,7.56,0.0084055,7.56,0.0084057,7.56,0.0084039,7.56,0.0084049,7.56,0.008406,7.56,0.0084063,7.56,0.0084065,7.56,0.0084075
7.57,0.0084427,7.57,0.0084433,7.57,0.0084359,7.57,0.008437,7.57,0.0084379,7.57,0.008438,7.57,0.0084389,7.57,0.0084395,7.57,0.0084404,7.57,0.0084351,7.57,0.0084353,7.57,0.0084336,7.57,0.0084347,7.57,0.0084357,7.57,0.0084361,7.57,0.0084364,7.57,0.0084373
7.58,0.0084718,7.58,0.0084723,7.58,0.008465,7.58,0.0084662,7.58,0.0084671,7.58,0.0084673,7.58,0.0084681,7.58,0.0084687,7.58,0.0084697,7.58,0.0084645,7.58,0.0084647,7.58,0.0084631,7.58,0.0084642,7.58,0.0084652,7.58,0.0084656,7.58,0.008466,7.58,0.008467
7.59,0.0085006,7.59,0.0085011,7.59,0.008494,7.59,0.0084952,7.59,0.0084961,7.59,0.0084963,7.59,0.0084972,7.59,0.0084978,7.59,0.0084988,7.59,0.0084936,7.59,0.0084938,7.59,0.0084923,7.59,0.0084934,7.59,0.0084945,7.59,0.0084949,7.59,0.0084953,7.59,0.0084963
7.6,0.0085292,7.6,0.0085297,7.6,0.0085226,7.6,0.0085239,7.6,0.0085249,7.6,0.0085251,7.6,0.0085259,7.6,0.0085265,7.6,0.0085276,7.6,0.0085225,7.6,0.0085227,7.6,0.0085213,7.6,0.0085224,7.6,0.0085235,7.6,0.008524,7.6,0.0085245,7.6,0.0085255
7.61,0.0085576,7.61,0.008558,7.61,0.0085511,7.61,0.0085524,7.61,0.0085534,7.61,0.0085536,7.61,0.0085545,7.61,0.008555,7.61,0.0085561,7.61,0.0085511,7.61,0.0085513,7.61,0.0085499,7.61,0.0085511,7.61,0.0085522,7.61,0.0085527,7.61,0.0085533,7.61,0.0085543
7.62,0.0085857,7.62,0.0085861,7.62,0.0085793,7.62,0.0085806,7.62,0.0085816,7.62,0.0085819,7.62,0.0085827,7.62,0.0085833,7.62,0.0085844,7.62,0.0085794,7.62,0.0085796,7.62,0.0085783,7.62,0.0085795,7.62,0.0085806,7.62,0.0085812,7.62,0.0085818,7.62,0.0085828
7.63,0.0086136,7.63,0.008614,7.63,0.0086073,7.63,0.0086086,7.63,0.0086096,7.63,0.0086099,7.63,0.0086107,7.63,0.0086113,7.63,0.0086124,7.63,0.0086074,7.63,0.0086076,7.63,0.0086064,7.63,0.0086077,7.63,0.0086088,7.63,0.0086094,7.63,0.00861,7.63,0.0086111
7.64,0.0086414,7.64,0.0086418,7.64,0.008635,7.64,0.0086364,7.64,0.0086374,7.64,0.0086378,7.64,0.0086385,7.64,0.008639,7.64,0.0086402,7.64,0.0086352,7.64,0.0086354,7.64,0.0086343,7.64,0.0086355,7.64,0.0086366,7.64,0.0086373,7.64,0.008638,7.64,0.0086391
7.65,0.008669,7.65,0.0086693,7.65,0.0086626,7.65,0.0086641,7.65,0.008665,7.65,0.0086654,7.65,0.0086661,7.65,0.0086666,7.65,0.0086677,7.65,0.0086628,7.65,0.008663,7.65,0.0086618,7.65,0.0086631,7.65,0.0086642,7.65,0.008665,7.65,0.0086657,7.65,0.0086668
7.66,0.0086966,7.66,0.0086968,7.66,0.0086901,7.66,0.0086916,7.66,0.0086925,7.66,0.0086928,7.66,0.0086936,7.66,0.008694,7.66,0.0086951,7.66,0.0086902,7.66,0.0086903,7.66,0.0086892,7.66,0.0086905,7.66,0.0086916,7.66,0.0086924,7.66,0.0086932,7.66,0.0086943
7.67,0.0087241,7.67,0.0087242,7.67,0.0087175,7.67,0.008719,7.67,0.0087198,7.67,0.0087202,7.67,0.0087209,7.67,0.0087213,7.67,0.0087224,7.67,0.0087174,7.67,0.0087175,7.67,0.0087165,7.67,0.0087178,7.67,0.0087189,7.67,0.0087197,7.67,0.0087205,7.67,0.0087216
7.68,0.0087516,7.68,0.0087516,7.68,0.0087449,7.68,0.0087463,7.68,0.0087471,7.68,0.0087475,7.68,0.0087481,7.68,0.0087485,7.68,0.0087496,7.68,0.0087446,7.68,0.0087446,7.68,0.0087436,7.68,0.0087449,7.68,0.008746,7.68,0.0087469,7.68,0.0087477,7.68,0.0087488
7.69,0.0087792,7.69,0.008779,7.69,0.0087723,7.69,0.0087737,7.69,0.0087744,7.69,0.0087748,7.69,0.0087754,7.69,0.0087757,7.69,0.0087767,7.69,0.0087717,7.69,0.0087717,7.69,0.0087707,7.69,0.008772,7.69,0.0087731,7.69,0.008774,7.69,0.0087749,7.69,0.008776
7.7,0.0088068,7.7,0.0088066,7.7,0.0087997,7.7,0.0088012,7.7,0.0088018,7.7,0.0088022,7.7,0.0088027,7.7,0.008803,7.7,0.008804,7.7,0.0087989,7.7,0.0087988,7.7,0.0087978,7.7,0.0087991,7.7,0.0088001,7.7,0.0088011,7.7,0.008802,7.7,0.0088031
7.71,0.0088347,7.71,0.0088343,7.71,0.0088274,7.71,0.0088288,7.71,0.0088293,7.71,0.0088296,7.71,0.0088302,7.71,0.0088304,7.71,0.0088313,7.71,0.0088262,7.71,0.008826,7.71,0.008825,7.71,0.0088262,7.71,0.0088273,7.71,0.0088283,7.71,0.0088293,7.71,0.0088303
7.72,0.0088628,7.72,0.0088623,7.72,0.0088552,7.72,0.0088566,7.72,0.008857,7.72,0.0088573,7.72,0.0088578,7.72,0.0088579,7.72,0.0088589,7.72,0.0088536,7.72,0.0088534,7.72,0.0088523,7.72,0.0088536,7.72,0.0088546,7.72,0.0088556,7.72,0.0088566,7.72,0.0088577
7.73,0.0088911,7.73,0.0088905,7.73,0.0088833,7.73,0.0088846,7.73,0.008885,7.73,0.0088852,7.73,0.0088856,7.73,0.0088857,7.73,0.0088866,7.73,0.0088813,7.73,0.008881,7.73,0.0088798,7.73,0.008881,7.73,0.0088821,7.73,0.0088831,7.73,0.0088841,7.73,0.0088852
7.74,0.0089198,7.74,0.0089189,7.74,0.0089116,7.74,0.0089129,7.74,0.0089132,7.74,0.0089134,7.74,0.0089137,7.74,0.0089137,7.74,0.0089145,7.74,0.0089091,7.74,0.0089088,7.74,0.0089076,7.74,0.0089088,7.74,0.0089097,7.74,0.0089108,7.74,0.0089118,7.74,0.0089129
7.75,0.0089487,7.75,0.0089477,7.75,0.0089403,7.75,0.0089415,7.75,0.0089416,7.75,0.0089418,7.75,0.0089421,7.75,0.008942,7.75,0.0089428,7.75,0.0089373,7.75,0.0089368,7.75,0.0089355,7.75,0.0089367,7.75,0.0089377,7.75,0.0089387,7.75,0.0089398,7.75,0.0089408
7.76,0.0089779,7.76,0.0089767,7.76,0.0089692,7.76,0.0089703,7.76,0.0089704,7.76,0.0089705,7.76,0.0089707,7.76,0.0089705,7.76,0.0089712,7.76,0.0089657,7.76,0.0089652,7.76,0.0089638,7.76,0.0089649,7.76,0.0089658,7.76,0.0089669,7.76,0.008968,7.76,0.008969
7.77,0.0090073,7.77,0.009006,7.77,0.0089984,7.77,0.0089994,7.77,0.0089994,7.77,0.0089994,7.77,0.0089995,7.77,0.0089993,7.77,0.009,7.77,0.0089944,7.77,0.0089937,7.77,0.0089923,7.77,0.0089934,7.77,0.0089943,7.77,0.0089953,7.77,0.0089964,7.77,0.0089974
7.78,0.009037,7.78,0.0090356,7.78,0.0090278,7.78,0.0090287,7.78,0.0090286,7.78,0.0090285,7.78,0.0090286,7.78,0.0090283,7.78,0.0090289,7.78,0.0090233,7.78,0.0090225,7.78,0.009021,7.78,0.009022,7.78,0.0090229,7.78,0.0090239,7.78,0.009025,7.78,0.009026
7.79,0.0090668,7.79,0.0090653,7.79,0.0090574,7.79,0.0090582,7.79,0.0090579,7.79,0.0090579,7.79,0.0090578,7.79,0.0090575,7.79,0.009058,7.79,0.0090523,7.79,0.0090515,7.79,0.0090499,7.79,0.0090509,7.79,0.0090517,7.79,0.0090527,7.79,0.0090538,7.79,0.0090547
7.8,0.0090968,7.8,0.0090951,7.8,0.0090872,7.8,0.0090879,7.8,0.0090875,7.8,0.0090873,7.8,0.0090872,7.8,0.0090868,7.8,0.0090872,7.8,0.0090816,7.8,0.0090807,7.8,0.0090789,7.8,0.0090799,7.8,0.0090807,7.8,0.0090816,7.8,0.0090827,7.8,0.0090837
7.81,0.0091269,7.81,0.0091251,7.81,0.009117,7.81,0.0091176,7.81,0.0091171,7.81,0.0091169,7.81,0.0091168,7.81,0.0091163,7.81,0.0091166,7.81,0.009111,7.81,0.00911,7.81,0.0091081,7.81,0.009109,7.81,0.0091098,7.81,0.0091107,7.81,0.0091118,7.81,0.0091127
7.82,0.0091571,7.82,0.0091551,7.82,0.009147,7.82,0.0091475,7.82,0.0091469,7.82,0.0091467,7.82,0.0091464,7.82,0.0091459,7.82,0.0091462,7.82,0.0091404,7.82,0.0091394,7.82,0.0091374,7.82,0.0091383,7.82,0.009139,7.82,0.0091399,7.82,0.009141,7.82,0.0091419
7.83,0.0091873,7.83,0.0091853,7.83,0.0091771,7.83,0.0091775,7.83,0.0091767,7.83,0.0091765,7.83,0.0091762,7.83,0.0091756,7.83,0.0091758,7.83,0.0091701,7.83,0.0091689,7.83,0.0091668,7.83,0.0091677,7.83,0.0091684,7.83,0.0091693,7.83,0.0091704,7.83,0.0091712
7.84,0.0092176,7.84,0.0092155,7.84,0.0092072,7.84,0.0092075,7.84,0.0092067,7.84,0.0092064,7.84,0.009206,7.84,0.0092054,7.84,0.0092056,7.84,0.0091998,7.84,0.0091986,7.84,0.0091964,7.84,0.0091972,7.84,0.0091979,7.84,0.0091988,7.84,0.0091999,7.84,0.0092007
7.85,0.009248,7.85,0.0092458,7.85,0.0092375,7.85,0.0092377,7.85,0.0092368,7.85,0.0092364,7.85,0.009236,7.85,0.0092353,7.85,0.0092355,7.85,0.0092297,7.85,0.0092284,7.85,0.0092261,7.85,0.0092269,7.85,0.0092275,7.85,0.0092284,7.85,0.0092295,7.85,0.0092303
7.86,0.0092785,7.86,0.0092763,7.86,0.0092678,7.86,0.009268,7.86,0.009267,7.86,0.0092666,7.86,0.0092662,7.86,0.0092654,7.86,0.0092655,7.86,0.0092597,7.86,0.0092584,7.86,0.009256,7.86,0.0092567,7.86,0.0092573,7.86,0.0092582,7.86,0.0092593,7.86,0.00926
7.87,0.0093091,7.87,0.0093068,7.87,0.0092983,7.87,0.0092984,7.87,0.0092973,7.87,0.0092969,7.87,0.0092965,7.87,0.0092957,7.87,0.0092958,7.87,0.0092899,7.87,0.0092885,7.87,0.009286,7.87,0.0092868,7.87,0.0092873,7.87,0.0092882,7.87,0.0092893,7.87,0.00929
7.88,0.0093399,7.88,0.0093376,7.88,0.009329,7.88,0.009329,7.88,0.0093278,7.88,0.0093274,7.88,0.0093269,7.88,0.0093261,7.88,0.0093262,7.88,0.0093202,7.88,0.0093188,7.88,0.0093162,7.88,0.009317,7.88,0.0093175,7.88,0.0093183,7.88,0.0093194,7.88,0.0093201
7.89,0.0093708,7.89,0.0093685,7.89,0.0093598,7.89,0.0093598,7.89,0.0093585,7.89,0.0093581,7.89,0.0093575,7.89,0.0093567,7.89,0.0093567,7.89,0.0093508,7.89,0.0093493,7.89,0.0093466,7.89,0.0093473,7.89,0.0093478,7.89,0.0093487,7.89,0.0093498,7.89,0.0093504
7.9,0.0094018,7.9,0.0093995,7.9,0.0093907,7.9,0.0093907,7.9,0.0093893,7.9,0.0093889,7.9,0.0093883,7.9,0.0093875,7.9,0.0093875,7.9,0.0093815,7.9,0.0093799,7.9,0.0093771,7.9,0.0093779,7.9,0.0093783,7.9,0.0093792,7.9,0.0093802,7.9,0.0093808
7.91,0.0094329,7.91,0.0094306,7.91,0.0094218,7.91,0.0094217,7.91,0.0094203,7.91,0.0094198,7.91,0.0094193,7.91,0.0094184,7.91,0.0094183,7.91,0.0094123,7.91,0.0094107,7.91,0.0094078,7.91,0.0094085,7.91,0.009409,7.91,0.0094098,7.91,0.0094109,7.91,0.0094114
7.92,0.0094642,7.92,0.0094618,7.92,0.0094529,7.92,0.0094528,7.92,0.0094513,7.92,0.0094509,7.92,0.0094503,7.92,0.0094494,7.92,0.0094493,7.92,0.0094432,7.92,0.0094415,7.92,0.0094386,7.92,0.0094393,7.92,0.0094398,7.92,0.0094406,7.92,0.0094416,7.92,0.0094421
7.93,0.0094954,7.93,0.0094931,7.93,0.0094841,7.93,0.009484,7.93,0.0094824,7.93,0.009482,7.93,0.0094814,7.93,0.0094805,7.93,0.0094804,7.93,0.0094742,7.93,0.0094725,7.93,0.0094695,7.93,0.0094702,7.93,0.0094706,7.93,0.0094714,7.93,0.0094724,7.93,0.0094729
7.94,0.0095267,7.94,0.0095244,7.94,0.0095154,7.94,0.0095152,7.94,0.0095135,7.94,0.0095131,7.94,0.0095124,7.94,0.0095116,7.94,0.0095114,7.94,0.0095053,7.94,0.0095035,7.94,0.0095004,7.94,0.0095011,7.94,0.0095015,7.94,0.0095022,7.94,0.0095032,7.94,0.0095036
7.95,0.0095579,7.95,0.0095556,7.95,0.0095465,7.95,0.0095463,7.95,0.0095445,7.95,0.0095441,7.95,0.0095434,7.95,0.0095426,7.95,0.0095423,7.95,0.0095362,7.95,0.0095344,7.95,0.0095312,7.95,0.0095319,7.95,0.0095323,7.95,0.009533,7.95,0.009534,7.95,0.0095344
7.96,0.0095889,7.96,0.0095866,7.96,0.0095775,7.96,0.0095772,7.96,0.0095754,7.96,0.009575,7.96,0.0095743,7.96,0.0095734,7.96,0.0095731,7.96,0.009567,7.96,0.0095651,7.96,0.0095619,7.96,0.0095626,7.96,0.009563,7.96,0.0095636,7.96,0.0095646,7.96,0.0095649
7.97,0.0096197,7.97,0.0096174,7.97,0.0096082,7.97,0.0096079,7.97,0.009606,7.97,0.0096056,7.97,0.0096049,7.97,0.009604,7.97,0.0096037,7.97,0.0095975,7.97,0.0095956,7.97,0.0095923,7.97,0.009593,7.97,0.0095934,7.97,0.009594,7.97,0.009595,7.97,0.0095952
7.98,0.0096502,7.98,0.0096478,7.98,0.0096386,7.98,0.0096382,7.98,0.0096363,7.98,0.0096358,7.98,0.0096351,7.98,0.0096342,7.98,0.0096338,7.98,0.0096277,7.98,0.0096257,7.98,0.0096224,7.98,0.0096231,7.98,0.0096235,7.98,0.009624,7.98,0.009625,7.98,0.0096252
7.99,0.0096802,7.99,0.0096777,7.99,0.0096686,7.99,0.0096681,7.99,0.0096661,7.99,0.0096656,7.99,0.0096649,7.99,0.0096639,7.99,0.0096635,7.99,0.0096574,7.99,0.0096554,7.99,0.009652,7.99,0.0096527,7.99,0.0096531,7.99,0.0096536,7.99,0.0096545,7.99,0.0096547
8,0.0097096,8,0.0097071,8,0.009698,8,0.0096974,8,0.0096954,8,0.0096949,8,0.0096941,8,0.0096931,8,0.0096927,8,0.0096866,8,0.0096846,8,0.0096811,8,0.0096818,8,0.0096822,8,0.0096827,8,0.0096835,8,0.0096837
8.01,0.0097385,8.01,0.0097359,8.01,0.0097268,8.01,0.0097261,8.01,0.009724,8.01,0.0097235,8.01,0.0097227,8.01,0.0097217,8.01,0.0097212,8.01,0.0097152,8.01,0.0097131,8.01,0.0097096,8.01,0.0097103,8.01,0.0097106,8.01,0.0097111,8.01,0.009712,8.01,0.0097121
8.02,0.0097668,8.02,0.0097641,8.02,0.009755,8.02,0.0097542,8.02,0.009752,8.02,0.0097515,8.02,0.0097507,8.02,0.0097496,8.02,0.0097491,8.02,0.0097431,8.02,0.009741,8.02,0.0097374,8.02,0.0097382,8.02,0.0097385,8.02,0.0097389,8.02,0.0097397,8.02,0.0097398
8.03,0.0097944,8.03,0.0097917,8.03,0.0097826,8.03,0.0097817,8.03,0.0097794,8.03,0.0097789,8.03,0.009778,8.03,0.0097769,8.03,0.0097763,8.03,0.0097703,8.03,0.0097682,8.03,0.0097646,8.03,0.0097653,8.03,0.0097656,8.03,0.009766,8.03,0.0097668,8.03,0.0097669
8.04,0.0098215,8.04,0.0098187,8.04,0.0098095,8.04,0.0098086,8.04,0.0098062,8.04,0.0098056,8.04,0.0098047,8.04,0.0098035,8.04,0.0098029,8.04,0.0097969,8.04,0.0097948,8.04,0.0097911,8.04,0.0097918,8.04,0.0097921,8.04,0.0097924,8.04,0.0097932,8.04,0.0097933
8.05,0.009848,8.05,0.0098452,8.05,0.0098359,8.05,0.0098348,8.05,0.0098323,8.05,0.0098317,8.05,0.0098308,8.05,0.0098295,8.05,0.0098289,8.05,0.0098229,8.05,0.0098207,8.05,0.0098169,8.05,0.0098176,8.05,0.0098179,8.05,0.0098182,8.05,0.0098189,8.05,0.009819
8.06,0.0098741,8.06,0.0098712,8.06,0.0098618,8.06,0.0098606,8.06,0.009858,8.06,0.0098573,8.06,0.0098563,8.06,0.0098549,8.06,0.0098542,8.06,0.0098482,8.06,0.0098459,8.06,0.0098421,8.06,0.0098428,8.06,0.0098431,8.06,0.0098433,8.06,0.009844,8.06,0.009844
8.07,0.0098998,8.07,0.0098967,8.07,0.0098873,8.07,0.0098859,8.07,0.0098831,8.07,0.0098823,8.07,0.0098813,8.07,0.0098798,8.07,0.0098791,8.07,0.009873,8.07,0.0098707,8.07,0.0098668,8.07,0.0098674,8.07,0.0098677,8.07,0.0098678,8.07,0.0098685,8.07,0.0098684
8.08,0.0099251,8.08,0.0099219,8.08,0.0099123,8.08,0.0099107,8.08,0.0099078,8.08,0.0099069,8.08,0.0099058,8.08,0.0099042,8.08,0.0099034,8.08,0.0098973,8.08,0.0098948,8.08,0.0098909,8.08,0.0098915,8.08,0.0098917,8.08,0.0098918,8.08,0.0098923,8.08,0.0098923
8.09,0.0099501,8.09,0.0099468,8.09,0.009937,8.09,0.0099352,8.09,0.0099321,8.09,0.0099311,8.09,0.0099299,8.09,0.0099282,8.09,0.0099272,8.09,0.0099211,8.09,0.0099185,8.09,0.0099145,8.09,0.009915,8.09,0.0099151,8.09,0.0099152,8.09,0.0099157,8.09,0.0099156
8.1,0.0099748,8.1,0.0099713,8.1,0.0099613,8.1,0.0099593,8.1,0.009956,8.1,0.0099549,8.1,0.0099535,8.1,0.0099517,8.1,0.0099507,8.1,0.0099444,8.1,0.0099418,8.1,0.0099376,8.1,0.0099381,8.1,0.0099381,8.1,0.0099382,8.1,0.0099386,8.1,0.0099384
8.11,0.0099993,8.11,0.0099955,8.11,0.0099854,8.11,0.0099831,8.11,0.0099796,8.11,0.0099783,8.11,0.0099768,8.11,0.0099749,8.11,0.0099737,8.11,0.0099673,8.11,0.0099646,8.11,0.0099603,8.11,0.0099607,8.11,0.0099607,8.11,0.0099606,8.11,0.009961,8.11,0.0099607
8.12,0.010023,8.12,0.010019,8.12,0.010009,8.12,0.010007,8.12,0.010003,8.12,0.010001,8.12,0.0099998,8.12,0.0099977,8.12,0.0099964,8.12,0.0099899,8.12,0.009987,8.12,0.0099827,8.12,0.009983,8.12,0.0099829,8.12,0.0099828,8.12,0.009983,8.12,0.0099827
8.13,0.010047,8.13,0.010043,8.13,0.010033,8.13,0.01003,8.13,0.010026,8.13,0.010024,8.13,0.010022,8.13,0.01002,8.13,0.010019,8.13,0.010012,8.13,0.010009,8.13,0.010005,8.13,0.010005,8.13,0.010005,8.13,0.010005,8.13,0.010005,8.13,0.010004
8.14,0.010071,8.14,0.010067,8.14,0.010056,8.14,0.010053,8.14,0.010049,8.14,0.010047,8.14,0.010045,8.14,0.010042,8.14,0.010041,8.14,0.010034,8.14,0.010031,8.14,0.010027,8.14,0.010027,8.14,0.010026,8.14,0.010026,8.14,0.010026,8.14,0.010026
8.15,0.010095,8.15,0.01009,8.15,0.010079,8.15,0.010075,8.15,0.010071,8.15,0.010069,8.15,0.010067,8.15,0.010065,8.15,0.010063,8.15,0.010056,8.15,0.010053,8.15,0.010048,8.15,0.010048,8.15,0.010048,8.15,0.010047,8.15,0.010047,8.15,0.010047
8.16,0.010118,8.16,0.010113,8.16,0.010101,8.16,0.010098,8.16,0.010093,8.16,0.010091,8.16,0.010089,8.16,0.010086,8.16,0.010085,8.16,0.010078,8.16,0.010074,8.16,0.010069,8.16,0.010069,8.16,0.010069,8.16,0.010068,8.16,0.010068,8.16,0.010068
8.17,0.010141,8.17,0.010135,8.17,0.010124,8.17,0.01012,8.17,0.010115,8.17,0.010113,8.17,0.010111,8.17,0.010108,8.17,0.010106,8.17,0.010099,8.17,0.010095,8.17,0.010091,8.17,0.01009,8.17,0.01009,8.17,0.010089,8.17,0.010089,8.17,0.010088
8.18,0.010163,8.18,0.010158,8.18,0.010146,8.18,0.010142,8.18,0.010137,8.18,0.010135,8.18,0.010132,8.18,0.010129,8.18,0.010128,8.18,0.01012,8.18,0.010117,8.18,0.010112,8.18,0.010111,8.18,0.01011,8.18,0.01011,8.18,0.01011,8.18,0.010109
8.19,0.010185,8.19,0.01018,8.19,0.010168,8.19,0.010164,8.19,0.010159,8.19,0.010156,8.19,0.010154,8.19,0.010151,8.19,0.010149,8.19,0.010141,8.19,0.010137,8.19,0.010132,8.19,0.010132,8.19,0.010131,8.19,0.010131,8.19,0.01013,8.19,0.010129
8.2,0.010207,8.2,0.010201,8.2,0.010189,8.2,0.010185,8.2,0.01018,8.2,0.010177,8.2,0.010175,8.2,0.010172,8.2,0.01017,8.2,0.010162,8.2,0.010158,8.2,0.010153,8.2,0.010153,8.2,0.010152,8.2,0.010151,8.2,0.010151,8.2,0.01015
8.21,0.010229,8.21,0.010223,8.21,0.010211,8.21,0.010206,8.21,0.010201,8.21,0.010198,8.21,0.010195,8.21,0.010192,8.21,0.01019,8.21,0.010182,8.21,0.010179,8.21,0.010173,8.21,0.010173,8.21,0.010172,8.21,0.010171,8.21,0.010171,8.21,0.01017
8.22,0.01025,8.22,0.010244,8.22,0.010231,8.22,0.010227,8.22,0.010221,8.22,0.010219,8.22,0.010216,8.22,0.010213,8.22,0.010211,8.22,0.010203,8.22,0.010199,8.22,0.010194,8.22,0.010193,8.22,0.010192,8.22,0.010191,8.22,0.010191,8.22,0.01019
8.23,0.010271,8.23,0.010265,8.23,0.010252,8.23,0.010247,8.23,0.010242,8.23,0.010239,8.23,0.010236,8.23,0.010233,8.23,0.010231,8.23,0.010223,8.23,0.010219,8.23,0.010214,8.23,0.010213,8.23,0.010212,8.23,0.010211,8.23,0.010211,8.23,0.01021
8.24,0.010291,8.24,0.010285,8.24,0.010272,8.24,0.010267,8.24,0.010262,8.24,0.010259,8.24,0.010256,8.24,0.010253,8.24,0.010251,8.24,0.010243,8.24,0.010239,8.24,0.010234,8.24,0.010233,8.24,0.010232,8.24,0.010231,8.24,0.010231,8.24,0.01023
8.25,0.010312,8.25,0.010305,8.25,0.010292,8.25,0.010288,8.25,0.010282,8.25,0.010279,8.25,0.010276,8.25,0.010273,8.25,0.010271,8.25,0.010263,8.25,0.010259,8.25,0.010254,8.25,0.010253,8.25,0.010252,8.25,0.010251,8.25,0.010251,8.25,0.01025
8.26,0.010332,8.26,0.010326,8.26,0.010313,8.26,0.010308,8.26,0.010302,8.26,0.010299,8.26,0.010296,8.26,0.010293,8.26,0.010291,8.26,0.010283,8.26,0.010279,8.26,0.010274,8.26,0.010273,8.26,0.010272,8.26,0.010271,8.26,0.010271,8.26,0.01027
8.27,0.010352,8.27,0.010346,8.27,0.010333,8.27,0.010328,8.27,0.010322,8.27,0.010319,8.27,0.010317,8.27,0.010314,8.27,0.010312,8.27,0.010303,8.27,0.010299,8.27,0.010294,8.27,0.010293,8.27,0.010292,8.27,0.010291,8.27,0.010291,8.27,0.01029
8.28,0.010373,8.28,0.010367,8.28,0.010353,8.28,0.010348,8.28,0.010342,8.28,0.010339,8.28,0.010337,8.28,0.010334,8.28,0.010332,8.28,0.010323,8.28,0.010319,8.28,0.010314,8.28,0.010314,8.28,0.010312,8.28,0.010312,8.28,0.010312,8.28,0.010311
8.29,0.010394,8.29,0.010387,8.29,0.010373,8.29,0.010368,8.29,0.010363,8.29,0.01036,8.29,0.010357,8.29,0.010354,8.29,0.010352,8.29,0.010344,8.29,0.01034,8.29,0.010335,8.29,0.010334,8.29,0.010333,8.29,0.010332,8.29,0.010332,8.29,0.010331
8.3,0.010415,8.3,0.010408,8.3,0.010394,8.3,0.010389,8.3,0.010384,8.3,0.01038,8.3,0.010378,8.3,0.010375,8.3,0.010373,8.3,0.010364,8.3,0.01036,8.3,0.010355,8.3,0.010355,8.3,0.010353,8.3,0.010353,8.3,0.010353,8.3,0.010352
8.31,0.010436,8.31,0.01043,8.31,0.010415,8.31,0.01041,8.31,0.010405,8.31,0.010401,8.31,0.010399,8.31,0.010396,8.31,0.010394,8.31,0.010385,8.31,0.010381,8.31,0.010376,8.31,0.010376,8.31,0.010374,8.31,0.010373,8.31,0.010373,8.31,0.010373
8.32,0.010458,8.32,0.010451,8.32,0.010437,8.32,0.010432,8.32,0.010426,8.32,0.010423,8.32,0.01042,8.32,0.010418,8.32,0.010416,8.32,0.010406,8.32,0.010402,8.32,0.010397,8.32,0.010397,8.32,0.010395,8.32,0.010394,8.32,0.010394,8.32,0.010394
8.33,0.010481,8.33,0.010474,8.33,0.010459,8.33,0.010454,8.33,0.010448,8.33,0.010445,8.33,0.010442,8.33,0.010439,8.33,0.010438,8.33,0.010428,8.33,0.010424,8.33,0.010419,8.33,0.010418,8.33,0.010416,8.33,0.010416,8.33,0.010416,8.33,0.010415
8.34,0.010504,8.34,0.010497,8.34,0.010482,8.34,0.010477,8.34,0.010471,8.34,0.010467,8.34,0.010465,8.34,0.010462,8.34,0.01046,8.34,0.01045,8.34,0.010446,8.34,0.01044,8.34,0.01044,8.34,0.010438,8.34,0.010437,8.34,0.010437,8.34,0.010436
8.35,0.010529,8.35,0.010521,8.35,0.010506,8.35,0.0105,8.35,0.010494,8.35,0.01049,8.35,0.010488,8.35,0.010485,8.35,0.010483,8.35,0.010473,8.35,0.010468,8.35,0.010463,8.35,0.010462,8.35,0.01046,8.35,0.010459,8.35,0.010458,8.35,0.010457
8.36,0.010554,8.36,0.010546,8.36,0.010531,8.36,0.010525,8.36,0.010518,8.36,0.010514,8.36,0.010511,8.36,0.010508,8.36,0.010506,8.36,0.010496,8.36,0.010491,8.36,0.010485,8.36,0.010484,8.36,0.010482,8.36,0.01048,8.36,0.01048,8.36,0.010479
8.37,0.01058,8.37,0.010572,8.37,0.010556,8.37,0.01055,8.37,0.010543,8.37,0.010539,8.37,0.010536,8.37,0.010532,8.37,0.01053,8.37,0.010519,8.37,0.010514,8.37,0.010508,8.37,0.010507,8.37,0.010504,8.37,0.010503,8.37,0.010502,8.37,0.010501
8.38,0.010607,8.38,0.010599,8.38,0.010582,8.38,0.010575,8.38,0.010568,8.38,0.010564,8.38,0.010561,8.38,0.010557,8.38,0.010554,8.38,0.010543,8.38,0.010538,8.38,0.010531,8.38,0.01053,8.38,0.010527,8.38,0.010525,8.38,0.010524,8.38,0.010523
8.39,0.010635,8.39,0.010626,8.39,0.010609,8.39,0.010602,8.39,0.010594,8.39,0.010589,8.39,0.010586,8.39,0.010582,8.39,0.010579,8.39,0.010567,8.39,0.010562,8.39,0.010555,8.39,0.010553,8.39,0.01055,8.39,0.010548,8.39,0.010547,8.39,0.010545
8.4,0.010664,8.4,0.010654,8.4,0.010636,8.4,0.010629,8.4,0.01062,8.4,0.010616,8.4,0.010612,8.4,0.010607,8.4,0.010604,8.4,0.010592,8.4,0.010586,8.4,0.010579,8.4,0.010577,8.4,0.010574,8.4,0.010571,8.4,0.01057,8.4,0.010568
8.41,0.010693,8.41,0.010683,8.41,0.010664,8.41,0.010656,8.41,0.010647,8.41,0.010642,8.41,0.010638,8.41,0.010633,8.41,0.010629,8.41,0.010617,8.41,0.010611,8.41,0.010603,8.41,0.010601,8.41,0.010598,8.41,0.010595,8.41,0.010593,8.41,0.010591
8.42,0.010721,8.42,0.010711,8.42,0.010691,8.42,0.010683,8.42,0.010674,8.42,0.010668,8.42,0.010664,8.42,0.010659,8.42,0.010655,8.42,0.010642,8.42,0.010636,8.42,0.010627,8.42,0.010625,8.42,0.010622,8.42,0.010618,8.42,0.010617,8.42,0.010614
8.43,0.01075,8.43,0.010739,8.43,0.010718,8.43,0.010709,8.43,0.0107,8.43,0.010694,8.43,0.01069,8.43,0.010684,8.43,0.01068,8.43,0.010667,8.43,0.01066,8.43,0.010652,8.43,0.010649,8.43,0.010646,8.43,0.010642,8.43,0.01064,8.43,0.010638
8.44,0.010778,8.44,0.010766,8.44,0.010745,8.44,0.010735,8.44,0.010726,8.44,0.01072,8.44,0.010715,8.44,0.010709,8.44,0.010705,8.44,0.010691,8.44,0.010685,8.44,0.010676,8.44,0.010673,8.44,0.010669,8.44,0.010666,8.44,0.010663,8.44,0.010661
8.45,0.010804,8.45,0.010792,8.45,0.010771,8.45,0.010761,8.45,0.010751,8.45,0.010745,8.45,0.01074,8.45,0.010734,8.45,0.010729,8.45,0.010715,8.45,0.010708,8.45,0.010699,8.45,0.010696,8.45,0.010693,8.45,0.010689,8.45,0.010686,8.45,0.010684
8.46,0.01083,8.46,0.010818,8.46,0.010795,8.46,0.010785,8.46,0.010775,8.46,0.010768,8.46,0.010763,8.46,0.010757,8.46,0.010752,8.46,0.010738,8.46,0.010731,8.46,0.010722,8.46,0.010719,8.46,0.010715,8.46,0.010711,8.46,0.010709,8.46,0.010706
8.47,0.010855,8.47,0.010842,8.47,0.010819,8.47,0.010809,8.47,0.010798,8.47,0.010791,8.47,0.010786,8.47,0.01078,8.47,0.010775,8.47,0.01076,8.47,0.010753,8.47,0.010744,8.47,0.010741,8.47,0.010737,8.47,0.010733,8.47,0.01073,8.47,0.010727
8.48,0.010878,8.48,0.010865,8.48,0.010842,8.48,0.010831,8.48,0.01082,8.48,0.010813,8.48,0.010808,8.48,0.010802,8.48,0.010796,8.48,0.010782,8.48,0.010774,8.48,0.010764,8.48,0.010761,8.48,0.010758,8.48,0.010754,8.48,0.010751,8.48,0.010748
8.49,0.010901,8.49,0.010888,8.49,0.010863,8.49,0.010853,8.49,0.010842,8.49,0.010835,8.49,0.010829,8.49,0.010823,8.49,0.010817,8.49,0.010802,8.49,0.010795,8.49,0.010784,8.49,0.010781,8.49,0.010778,8.49,0.010773,8.49,0.01077,8.49,0.010768
8.5,0.010924,8.5,0.01091,8.5,0.010885,8.5,0.010874,8.5,0.010863,8.5,0.010855,8.5,0.010849,8.5,0.010843,8.5,0.010837,8.5,0.010822,8.5,0.010814,8.5,0.010804,8.5,0.0108,8.5,0.010797,8.5,0.010792,8.5,0.010789,8.5,0.010786
8.51,0.010946,8.51,0.010932,8.51,0.010906,8.51,0.010895,8.51,0.010883,8.51,0.010876,8.51,0.010869,8.51,0.010863,8.51,0.010856,8.51,0.010841,8.51,0.010833,8.51,0.010822,8.51,0.010819,8.51,0.010815,8.51,0.01081,8.51,0.010807,8.51,0.010804
8.52,0.010968,8.52,0.010954,8.52,0.010927,8.52,0.010915,8.52,0.010903,8.52,0.010896,8.52,0.010889,8.52,0.010882,8.52,0.010876,8.52,0.01086,8.52,0.010852,8.52,0.01084,8.52,0.010837,8.52,0.010833,8.52,0.010828,8.52,0.010824,8.52,0.010822
8.53,0.01099,8.53,0.010975,8.53,0.010948,8.53,0.010936,8.53,0.010924,8.53,0.010916,8.53,0.010909,8.53,0.010901,8.53,0.010895,8.53,0.010879,8.53,0.01087,8.53,0.010859,8.53,0.010855,8.53,0.010851,8.53,0.010846,8.53,0.010842,8.53,0.010839
8.54,0.011012,8.54,0.010997,8.54,0.010969,8.54,0.010956,8.54,0.010944,8.54,0.010936,8.54,0.010929,8.54,0.010921,8.54,0.010914,8.54,0.010897,8.54,0.010888,8.54,0.010877,8.54,0.010873,8.54,0.010869,8.54,0.010863,8.54,0.010859,8.54,0.010856
8.55,0.011033,8.55,0.011018,8.55,0.010989,8.55,0.010977,8.55,0.010963,8.55,0.010955,8.55,0.010948,8.55,0.01094,8.55,0.010933,8.55,0.010916,8.55,0.010907,8.55,0.010895,8.55,0.010891,8.55,0.010887,8.55,0.010881,8.55,0.010876,8.55,0.010874
8.56,0.011054,8.56,0.011038,8.56,0.011009,8.56,0.010996,8.56,0.010983,8.56,0.010975,8.56,0.010967,8.56,0.010959,8.56,0.010951,8.56,0.010934,8.56,0.010925,8.56,0.010913,8.56,0.010908,8.56,0.010904,8.56,0.010898,8.56,0.010894,8.56,0.010891
8.57,0.011075,8.57,0.011058,8.57,0.011029,8.57,0.011016,8.57,0.011002,8.57,0.010994,8.57,0.010986,8.57,0.010978,8.57,0.01097,8.57,0.010953,8.57,0.010943,8.57,0.01093,8.57,0.010926,8.57,0.010922,8.57,0.010916,8.57,0.010911,8.57,0.010908
8.58,0.011094,8.58,0.011078,8.58,0.011048,8.58,0.011035,8.58,0.011021,8.58,0.011013,8.58,0.011005,8.58,0.010996,8.58,0.010988,8.58,0.010971,8.58,0.010961,8.58,0.010948,8.58,0.010944,8.58,0.01094,8.58,0.010934,8.58,0.010929,8.58,0.010926
8.59,0.011114,8.59,0.011097,8.59,0.011067,8.59,0.011054,8.59,0.01104,8.59,0.011031,8.59,0.011024,8.59,0.011015,8.59,0.011007,8.59,0.010989,8.59,0.010979,8.59,0.010966,8.59,0.010962,8.59,0.010958,8.59,0.010951,8.59,0.010946,8.59,0.010943
8.6,0.011133,8.6,0.011116,8.6,0.011086,8.6,0.011072,8.6,0.011059,8.6,0.01105,8.6,0.011042,8.6,0.011033,8.6,0.011025,8.6,0.011007,8.6,0.010997,8.6,0.010984,8.6,0.01098,8.6,0.010975,8.6,0.010969,8.6,0.010964,8.6,0.010961
8.61,0.011151,8.61,0.011135,8.61,0.011105,8.61,0.011091,8.61,0.011077,8.61,0.011068,8.61,0.011061,8.61,0.011051,8.61,0.011043,8.61,0.011025,8.61,0.011015,8.61,0.011002,8.61,0.010997,8.61,0.010993,8.61,0.010986,8.61,0.010981,8.61,0.010978
8.62,0.01117,8.62,0.011154,8.62,0.011123,8.62,0.011109,8.62,0.011096,8.62,0.011087,8.62,0.011079,8.62,0.011069,8.62,0.011061,8.62,0.011043,8.62,0.011033,8.62,0.011019,8.62,0.011015,8.62,0.01101,8.62,0.011004,8.62,0.010998,8.62,0.010996
8.63,0.011189,8.63,0.011172,8.63,0.011142,8.63,0.011128,8.63,0.011114,8.63,0.011105,8.63,0.011097,8.63,0.011087,8.63,0.011079,8.63,0.01106,8.63,0.01105,8.63,0.011036,8.63,0.011032,8.63,0.011027,8.63,0.011021,8.63,0.011015,8.63,0.011012
8.64,0.011207,8.64,0.01119,8.64,0.01116,8.64,0.011146,8.64,0.011132,8.64,0.011123,8.64,0.011115,8.64,0.011105,8.64,0.011096,8.64,0.011077,8.64,0.011067,8.64,0.011053,8.64,0.011048,8.64,0.011044,8.64,0.011037,8.64,0.011031,8.64,0.011029
8.65,0.011224,8.65,0.011208,8.65,0.011178,8.65,0.011163,8.65,0.01115,8.65,0.01114,8.65,0.011132,8.65,0.011122,8.65,0.011113,8.65,0.011094,8.65,0.011083,8.65,0.011069,8.65,0.011064,8.65,0.01106,8.65,0.011053,8.65,0.011047,8.65,0.011044
8.66,0.011241,8.66,0.011225,8.66,0.011195,8.66,0.01118,8.66,0.011166,8.66,0.011156,8.66,0.011148,8.66,0.011138,8.66,0.011128,8.66,0.011109,8.66,0.011098,8.66,0.011084,8.66,0.011079,8.66,0.011075,8.66,0.011067,8.66,0.011062,8.66,0.011058
8.67,0.011257,8.67,0.011241,8.67,0.01121,8.67,0.011196,8.67,0.011182,8.67,0.011172,8.67,0.011163,8.67,0.011153,8.67,0.011143,8.67,0.011124,8.67,0.011113,8.67,0.011098,8.67,0.011093,8.67,0.011088,8.67,0.011081,8.67,0.011075,8.67,0.011072
8.68,0.011272,8.68,0.011255,8.68,0.011225,8.68,0.011211,8.68,0.011196,8.68,0.011186,8.68,0.011177,8.68,0.011166,8.68,0.011156,8.68,0.011137,8.68,0.011126,8.68,0.011111,8.68,0.011105,8.68,0.011101,8.68,0.011093,8.68,0.011087,8.68,0.011083
8.69,0.011285,8.69,0.011268,8.69,0.011238,8.69,0.011224,8.69,0.011209,8.69,0.011198,8.69,0.011189,8.69,0.011179,8.69,0.011168,8.69,0.011148,8.69,0.011137,8.69,0.011122,8.69,0.011116,8.69,0.011111,8.69,0.011104,8.69,0.011098,8.69,0.011094
8.7,0.011297,8.7,0.01128,8.7,0.01125,8.7,0.011235,8.7,0.01122,8.7,0.011209,8.7,0.0112,8.7,0.011189,8.7,0.011179,8.7,0.011158,8.7,0.011147,8.7,0.011132,8.7,0.011126,8.7,0.011121,8.7,0.011113,8.7,0.011107,8.7,0.011103
8.71,0.011307,8.71,0.01129,8.71,0.01126,8.71,0.011245,8.71,0.01123,8.71,0.011219,8.71,0.011209,8.71,0.011198,8.71,0.011188,8.71,0.011167,8.71,0.011155,8.71,0.01114,8.71,0.011134,8.71,0.011129,8.71,0.011121,8.71,0.011115,8.71,0.01111
8.72,0.011316,8.72,0.011299,8.72,0.011269,8.72,0.011254,8.72,0.011239,8.72,0.011227,8.72,0.011217,8.72,0.011206,8.72,0.011195,8.72,0.011174,8.72,0.011162,8.72,0.011147,8.72,0.01114,8.72,0.011135,8.72,0.011128,8.72,0.011121,8.72,0.011117
8.73,0.011324,8.73,0.011307,8.73,0.011277,8.73,0.011262,8.73,0.011246,8.73,0.011234,8.73,0.011224,8.73,0.011213,8.73,0.011202,8.73,0.01118,8.73,0.011168,8.73,0.011153,8.73,0.011146,8.73,0.011141,8.73,0.011133,8.73,0.011126,8.73,0.011122
8.74,0.011332,8.74,0.011315,8.74,0.011284,8.74,0.011269,8.74,0.011253,8.74,0.01124,8.74,0.011231,8.74,0.011219,8.74,0.011208,8.74,0.011186,8.74,0.011174,8.74,0.011158,8.74,0.011151,8.74,0.011146,8.74,0.011138,8.74,0.011131,8.74,0.011127
8.75,0.011339,8.75,0.011322,8.75,0.01129,8.75,0.011275,8.75,0.011259,8.75,0.011246,8.75,0.011237,8.75,0.011225,8.75,0.011213,8.75,0.011191,8.75,0.011179,8.75,0.011162,8.75,0.011156,8.75,0.01115,8.75,0.011142,8.75,0.011135,8.75,0.011131
8.76,0.011346,8.76,0.011328,8.76,0.011297,8.76,0.011282,8.76,0.011265,8.76,0.011252,8.76,0.011242,8.76,0.01123,8.76,0.011218,8.76,0.011195,8.76,0.011183,8.76,0.011167,8.76,0.01116,8.76,0.011154,8.76,0.011146,8.76,0.011139,8.76,0.011134
8.77,0.011352,8.77,0.011334,8.77,0.011302,8.77,0.011287,8.77,0.01127,8.77,0.011257,8.77,0.011247,8.77,0.011235,8.77,0.011223,8.77,0.011199,8.77,0.011187,8.77,0.011171,8.77,0.011163,8.77,0.011158,8.77,0.01115,8.77,0.011142,8.77,0.011138
8.78,0.011358,8.78,0.01134,8.78,0.011308,8.78,0.011292,8.78,0.011275,8.78,0.011262,8.78,0.011252,8.78,0.01124,8.78,0.011227,8.78,0.011203,8.78,0.011191,8.78,0.011174,8.78,0.011167,8.78,0.011161,8.78,0.011153,8.78,0.011145,8.78,0.011141
8.79,0.011363,8.79,0.011344,8.79,0.011312,8.79,0.011297,8.79,0.011279,8.79,0.011266,8.79,0.011256,8.79,0.011243,8.79,0.011231,8.79,0.011206,8.79,0.011193,8.79,0.011177,8.79,0.011169,8.79,0.011164,8.79,0.011155,8.79,0.011148,8.79,0.011143
8.8,0.011366,8.8,0.011348,8.8,0.011315,8.8,0.0113,8.8,0.011282,8.8,0.011269,8.8,0.011258,8.8,0.011246,8.8,0.011234,8.8,0.011208,8.8,0.011196,8.8,0.011179,8.8,0.011171,8.8,0.011165,8.8,0.011157,8.8,0.01115,8.8,0.011145
8.81,0.011368,8.81,0.011349,8.81,0.011317,8.81,0.011301,8.81,0.011283,8.81,0.01127,8.81,0.01126,8.81,0.011247,8.81,0.011235,8.81,0.011209,8.81,0.011196,8.81,0.01118,8.81,0.011172,8.81,0.011166,8.81,0.011158,8.81,0.011151,8.81,0.011146
8.82,0.011368,8.82,0.011349,8.82,0.011317,8.82,0.011301,8.82,0.011283,8.82,0.01127,8.82,0.011259,8.82,0.011247,8.82,0.011235,8.82,0.011209,8.82,0.011196,8.82,0.01118,8.82,0.011172,8.82,0.011166,8.82,0.011158,8.82,0.011151,8.82,0.011146
8.83,0.011366,8.83,0.011347,8.83,0.011315,8.83,0.011299,8.83,0.011281,8.83,0.011268,8.83,0.011257,8.83,0.011245,8.83,0.011233,8.83,0.011207,8.83,0.011194,8.83,0.011178,8.83,0.01117,8.83,0.011165,8.83,0.011157,8.83,0.011149,8.83,0.011145
8.84,0.011361,8.84,0.011342,8.84,0.011311,8.84,0.011295,8.84,0.011277,8.84,0.011264,8.84,0.011253,8.84,0.011241,8.84,0.011229,8.84,0.011203,8.84,0.011191,8.84,0.011175,8.84,0.011167,8.84,0.011162,8.84,0.011154,8.84,0.011147,8.84,0.011142
8.85,0.011355,8.85,0.011336,8.85,0.011304,8.85,0.011289,8.85,0.011271,8.85,0.011258,8.85,0.011248,8.85,0.011235,8.85,0.011224,8.85,0.011198,8.85,0.011186,8.85,0.01117,8.85,0.011162,8.85,0.011157,8.85,0.01115,8.85,0.011143,8.85,0.011138
8.86,0.011346,8.86,0.011327,8.86,0.011297,8.86,0.011282,8.86,0.011264,8.86,0.011251,8.86,0.011241,8.86,0.011229,8.86,0.011217,8.86,0.011192,8.86,0.011179,8.86,0.011164,8.86,0.011157,8.86,0.011152,8.86,0.011144,8.86,0.011138,8.86,0.011133
8.87,0.011336,8.87,0.011318,8.87,0.011287,8.87,0.011273,8.87,0.011255,8.87,0.011243,8.87,0.011232,8.87,0.01122,8.87,0.011209,8.87,0.011184,8.87,0.011172,8.87,0.011157,8.87,0.01115,8.87,0.011145,8.87,0.011138,8.87,0.011131,8.87,0.011127
8.88,0.011324,8.88,0.011306,8.88,0.011276,8.88,0.011262,8.88,0.011245,8.88,0.011233,8.88,0.011223,8.88,0.011211,8.88,0.0112,8.88,0.011176,8.88,0.011164,8.88,0.011149,8.88,0.011142,8.88,0.011138,8.88,0.01113,8.88,0.011124,8.88,0.011121
8.89,0.011312,8.89,0.011294,8.89,0.011265,8.89,0.011251,8.89,0.011235,8.89,0.011223,8.89,0.011213,8.89,0.011201,8.89,0.011191,8.89,0.011166,8.89,0.011155,8.89,0.01114,8.89,0.011133,8.89,0.011129,8.89,0.011122,8.89,0.011117,8.89,0.011113
8.9,0.011298,8.9,0.011281,8.9,0.011252,8.9,0.011239,8.9,0.011223,8.9,0.011211,8.9,0.011202,8.9,0.011191,8.9,0.01118,8.9,0.011156,8.9,0.011145,8.9,0.011131,8.9,0.011124,8.9,0.011121,8.9,0.011114,8.9,0.011109,8.9,0.011105
8.91,0.011283,8.91,0.011267,8.91,0.011239,8.91,0.011226,8.91,0.011211,8.91,0.011199,8.91,0.01119,8.91,0.011179,8.91,0.011169,8.91,0.011146,8.91,0.011135,8.91,0.011121,8.91,0.011115,8.91,0.011111,8.91,0.011105,8.91,0.0111,8.91,0.011097
8.92,0.011268,8.92,0.011252,8.92,0.011225,8.92,0.011212,8.92,0.011198,8.92,0.011187,8.92,0.011178,8.92,0.011168,8.92,0.011158,8.92,0.011135,8.92,0.011124,8.92,0.011111,8.92,0.011105,8.92,0.011102,8.92,0.011096,8.92,0.011091,8.92,0.011088
8.93,0.011252,8.93,0.011237,8.93,0.01121,8.93,0.011198,8.93,0.011184,8.93,0.011174,8.93,0.011165,8.93,0.011155,8.93,0.011146,8.93,0.011123,8.93,0.011113,8.93,0.0111,8.93,0.011094,8.93,0.011091,8.93,0.011086,8.93,0.011081,8.93,0.011079
8.94,0.011236,8.94,0.011221,8.94,0.011195,8.94,0.011183,8.94,0.01117,8.94,0.01116,8.94,0.011151,8.94,0.011142,8.94,0.011134,8.94,0.011111,8.94,0.011101,8.94,0.011089,8.94,0.011083,8.94,0.011081,8.94,0.011075,8.94,0.011071,8.94,0.011069
8.95,0.011219,8.95,0.011204,8.95,0.011179,8.95,0.011168,8.95,0.011156,8.95,0.011146,8.95,0.011137,8.95,0.011129,8.95,0.011121,8.95,0.011099,8.95,0.011089,8.95,0.011077,8.95,0.011072,8.95,0.011069,8.95,0.011064,8.95,0.011061,8.95,0.011059
8.96,0.011202,8.96,0.011188,8.96,0.011163,8.96,0.011153,8.96,0.011141,8.96,0.011131,8.96,0.011123,8.96,0.011115,8.96,0.011107,8.96,0.011086,8.96,0.011076,8.96,0.011065,8.96,0.01106,8.96,0.011058,8.96,0.011053,8.96,0.01105,8.96,0.011048
8.97,0.011186,8.97,0.011172,8.97,0.011147,8.97,0.011137,8.97,0.011126,8.97,0.011117,8.97,0.011108,8.97,0.011101,8.97,0.011093,8.97,0.011072,8.97,0.011063,8.97,0.011052,8.97,0.011048,8.97,0.011046,8.97,0.011041,8.97,0.011038,8.97,0.011037
8.98,0.01117,8.98,0.011156,8.98,0.011131,8.98,0.011122,8.98,0.01111,8.98,0.011102,8.98,0.011094,8.98,0.011086,8.98,0.01108,8.98,0.011059,8.98,0.01105,8.98,0.011039,8.98,0.011035,8.98,0.011033,8.98,0.011029,8.98,0.011026,8.98,0.011025
8.99,0.011154,8.99,0.01114,8.99,0.011116,8.99,0.011107,8.99,0.011096,8.99,0.011087,8.99,0.011079,8.99,0.011072,8.99,0.011066,8.99,0.011045,8.99,0.011037,8.99,0.011026,8.99,0.011023,8.99,0.011021,8.99,0.011017,8.99,0.011014,8.99,0.011013
9,0.011139,9,0.011125,9,0.011101,9,0.011092,9,0.011081,9,0.011073,9,0.011065,9,0.011058,9,0.011052,9,0.011032,9,0.011023,9,0.011014,9,0.01101,9,0.011008,9,0.011004,9,0.011002,9,0.011001
9.01,0.011124,9.01,0.01111,9.01,0.011086,9.01,0.011078,9.01,0.011067,9.01,0.011059,9.01,0.011051,9.01,0.011045,9.01,0.011039,9.01,0.011019,9.01,0.011011,9.01,0.011001,9.01,0.010998,9.01,0.010996,9.01,0.010992,9.01,0.01099,9.01,0.010989
9.02,0.01111,9.02,0.011096,9.02,0.011072,9.02,0.011064,9.02,0.011053,9.02,0.011046,9.02,0.011038,9.02,0.011032,9.02,0.011027,9.02,0.011006,9.02,0.010998,9.02,0.010989,9.02,0.010986,9.02,0.010984,9.02,0.01098,9.02,0.010978,9.02,0.010977
9.03,0.011096,9.03,0.011082,9.03,0.011059,9.03,0.01105,9.03,0.01104,9.03,0.011033,9.03,0.011025,9.03,0.011019,9.03,0.011014,9.03,0.010994,9.03,0.010986,9.03,0.010977,9.03,0.010974,9.03,0.010972,9.03,0.010968,9.03,0.010966,9.03,0.010966
9.04,0.011083,9.04,0.011069,9.04,0.011045,9.04,0.011037,9.04,0.011027,9.04,0.01102,9.04,0.011013,9.04,0.011007,9.04,0.011002,9.04,0.010982,9.04,0.010974,9.04,0.010965,9.04,0.010962,9.04,0.01096,9.04,0.010957,9.04,0.010955,9.04,0.010954
9.05,0.011069,9.05,0.011056,9.05,0.011032,9.05,0.011024,9.05,0.011015,9.05,0.011008,9.05,0.011,9.05,0.010995,9.05,0.01099,9.05,0.01097,9.05,0.010962,9.05,0.010954,9.05,0.010951,9.05,0.010949,9.05,0.010946,9.05,0.010944,9.05,0.010943
9.06,0.011056,9.06,0.011042,9.06,0.011019,9.06,0.011011,9.06,0.011002,9.06,0.010996,9.06,0.010988,9.06,0.010983,9.06,0.010979,9.06,0.010958,9.06,0.01095,9.06,0.010942,9.06,0.010939,9.06,0.010938,9.06,0.010934,9.06,0.010932,9.06,0.010932
9.07,0.011043,9.07,0.011029,9.07,0.011006,9.07,0.010999,9.07,0.01099,9.07,0.010983,9.07,0.010976,9.07,0.010971,9.07,0.010967,9.07,0.010946,9.07,0.010939,9.07,0.010931,9.07,0.010928,9.07,0.010926,9.07,0.010923,9.07,0.010921,9.07,0.01092
9.08,0.01103,9.08,0.011016,9.08,0.010993,9.08,0.010986,9.08,0.010977,9.08,0.010971,9.08,0.010964,9.08,0.010959,9.08,0.010955,9.08,0.010934,9.08,0.010926,9.08,0.010919,9.08,0.010916,9.08,0.010914,9.08,0.010911,9.08,0.010909,9.08,0.010909
9.09,0.011017,9.09,0.011003,9.09,0.01098,9.09,0.010973,9.09,0.010964,9.09,0.010958,9.09,0.010951,9.09,0.010946,9.09,0.010942,9.09,0.010921,9.09,0.010914,9.09,0.010907,9.09,0.010904,9.09,0.010902,9.09,0.010899,9.09,0.010897,9.09,0.010896
9.1,0.011004,9.1,0.010989,9.1,0.010966,9.1,0.01096,9.1,0.010951,9.1,0.010945,9.1,0.010938,9.1,0.010933,9.1,0.010929,9.1,0.010908,9.1,0.010901,9.1,0.010894,9.1,0.010891,9.1,0.01089,9.1,0.010886,9.1,0.010884,9.1,0.010884
9.11,0.01099,9.11,0.010976,9.11,0.010953,9.11,0.010947,9.11,0.010938,9.11,0.010932,9.11,0.010925,9.11,0.01092,9.11,0.010916,9.11,0.010895,9.11,0.010888,9.11,0.010881,9.11,0.010878,9.11,0.010877,9.11,0.010873,9.11,0.010871,9.11,0.010871
9.12,0.010977,9.12,0.010963,9.12,0.01094,9.12,0.010934,9.12,0.010925,9.12,0.010919,9.12,0.010912,9.12,0.010907,9.12,0.010903,9.12,0.010881,9.12,0.010875,9.12,0.010868,9.12,0.010865,9.12,0.010863,9.12,0.01086,9.12,0.010858,9.12,0.010857
9.13,0.010964,9.13,0.010949,9.13,0.010926,9.13,0.01092,9.13,0.010911,9.13,0.010905,9.13,0.010898,9.13,0.010893,9.13,0.010889,9.13,0.010868,9.13,0.010861,9.13,0.010854,9.13,0.010851,9.13,0.01085,9.13,0.010847,9.13,0.010844,9.13,0.010844
9.14,0.01095,9.14,0.010935,9.14,0.010913,9.14,0.010907,9.14,0.010898,9.14,0.010892,9.14,0.010885,9.14,0.01088,9.14,0.010876,9.14,0.010854,9.14,0.010848,9.14,0.010841,9.14,0.010838,9.14,0.010837,9.14,0.010833,9.14,0.010831,9.14,0.01083
9.15,0.010936,9.15,0.010922,9.15,0.010899,9.15,0.010893,9.15,0.010885,9.15,0.010879,9.15,0.010871,9.15,0.010867,9.15,0.010863,9.15,0.010841,9.15,0.010834,9.15,0.010827,9.15,0.010825,9.15,0.010823,9.15,0.01082,9.15,0.010817,9.15,0.010817
9.16,0.010923,9.16,0.010908,9.16,0.010886,9.16,0.01088,9.16,0.010871,9.16,0.010866,9.16,0.010858,9.16,0.010854,9.16,0.01085,9.16,0.010828,9.16,0.010821,9.16,0.010814,9.16,0.010812,9.16,0.010811,9.16,0.010807,9.16,0.010805,9.16,0.010804
9.17,0.010909,9.17,0.010895,9.17,0.010872,9.17,0.010866,9.17,0.010858,9.17,0.010853,9.17,0.010846,9.17,0.010841,9.17,0.010837,9.17,0.010815,9.17,0.010809,9.17,0.010802,9.17,0.010799,9.17,0.010798,9.17,0.010795,9.17,0.010792,9.17,0.010792
9.18,0.010895,9.18,0.010881,9.18,0.010859,9.18,0.010853,9.18,0.010845,9.18,0.01084,9.18,0.010833,9.18,0.010829,9.18,0.010825,9.18,0.010802,9.18,0.010796,9.18,0.01079,9.18,0.010787,9.18,0.010786,9.18,0.010783,9.18,0.01078,9.18,0.01078
9.19,0.010881,9.19,0.010868,9.19,0.010846,9.19,0.01084,9.19,0.010833,9.19,0.010827,9.19,0.01082,9.19,0.010816,9.19,0.010813,9.19,0.01079,9.19,0.010784,9.19,0.010778,9.19,0.010775,9.19,0.010774,9.19,0.010771,9.19,0.010768,9.19,0.010768
9.2,0.010867,9.2,0.010854,9.2,0.010833,9.2,0.010827,9.2,0.01082,9.2,0.010815,9.2,0.010808,9.2,0.010804,9.2,0.010801,9.2,0.010778,9.2,0.010772,9.2,0.010766,9.2,0.010763,9.2,0.010762,9.2,0.010759,9.2,0.010757,9.2,0.010757
9.21,0.010854,9.21,0.010841,9.21,0.01082,9.21,0.010814,9.21,0.010807,9.21,0.010802,9.21,0.010796,9.21,0.010792,9.21,0.010789,9.21,0.010766,9.21,0.01076,9.21,0.010754,9.21,0.010752,9.21,0.010751,9.21,0.010748,9.21,0.010745,9.21,0.010745
9.22,0.010841,9.22,0.010828,9.22,0.010807,9.22,0.010801,9.22,0.010794,9.22,0.01079,9.22,0.010783,9.22,0.010779,9.22,0.010777,9.22,0.010754,9.22,0.010748,9.22,0.010742,9.22,0.01074,9.22,0.010739,9.22,0.010736,9.22,0.010734,9.22,0.010734
9.23,0.010827,9.23,0.010815,9.23,0.010794,9.23,0.010787,9.23,0.010781,9.23,0.010777,9.23,0.01077,9.23,0.010767,9.23,0.010764,9.23,0.010742,9.23,0.010736,9.23,0.01073,9.23,0.010728,9.23,0.010727,9.23,0.010724,9.23,0.010722,9.23,0.010722
9.24,0.010815,9.24,0.010802,9.24,0.010781,9.24,0.010774,9.24,0.010768,9.24,0.010764,9.24,0.010758,9.24,0.010754,9.24,0.010752,9.24,0.010729,9.24,0.010723,9.24,0.010718,9.24,0.010715,9.24,0.010715,9.24,0.010712,9.24,0.01071,9.24,0.01071
9.25,0.010802,9.25,0.01079,9.25,0.010768,9.25,0.010761,9.25,0.010756,9.25,0.010752,9.25,0.010745,9.25,0.010742,9.25,0.010739,9.25,0.010717,9.25,0.010711,9.25,0.010706,9.25,0.010703,9.25,0.010703,9.25,0.0107,9.25,0.010698,9.25,0.010698
9.26,0.010789,9.26,0.010777,9.26,0.010755,9.26,0.010749,9.26,0.010743,9.26,0.010739,9.26,0.010733,9.26,0.010729,9.26,0.010727,9.26,0.010704,9.26,0.010698,9.26,0.010693,9.26,0.010691,9.26,0.01069,9.26,0.010688,9.26,0.010686,9.26,0.010686
9.27,0.010777,9.27,0.010764,9.27,0.010742,9.27,0.010736,9.27,0.010731,9.27,0.010727,9.27,0.01072,9.27,0.010717,9.27,0.010714,9.27,0.010692,9.27,0.010686,9.27,0.010681,9.27,0.010679,9.27,0.010678,9.27,0.010676,9.27,0.010674,9.27,0.010674
9.28,0.010765,9.28,0.010752,9.28,0.01073,9.28,0.010724,9.28,0.010718,9.28,0.010714,9.28,0.010708,9.28,0.010705,9.28,0.010702,9.28,0.010679,9.28,0.010674,9.28,0.010669,9.28,0.010666,9.28,0.010666,9.28,0.010664,9.28,0.010662,9.28,0.010662
9.29,0.010753,9.29,0.01074,9.29,0.010718,9.29,0.010712,9.29,0.010706,9.29,0.010703,9.29,0.010696,9.29,0.010693,9.29,0.01069,9.29,0.010667,9.29,0.010662,9.29,0.010657,9.29,0.010654,9.29,0.010654,9.29,0.010652,9.29,0.01065,9.29,0.01065
9.3,0.010741,9.3,0.010728,9.3,0.010706,9.3,0.0107,9.3,0.010695,9.3,0.010691,9.3,0.010685,9.3,0.010681,9.3,0.010679,9.3,0.010655,9.3,0.01065,9.3,0.010645,9.3,0.010642,9.3,0.010642,9.3,0.01064,9.3,0.010639,9.3,0.010639
9.31,0.01073,9.31,0.010717,9.31,0.010695,9.31,0.010689,9.31,0.010684,9.31,0.01068,9.31,0.010673,9.31,0.01067,9.31,0.010668,9.31,0.010644,9.31,0.010639,9.31,0.010634,9.31,0.010631,9.31,0.010631,9.31,0.010629,9.31,0.010627,9.31,0.010627
9.32,0.010718,9.32,0.010705,9.32,0.010684,9.32,0.010678,9.32,0.010673,9.32,0.010669,9.32,0.010663,9.32,0.010659,9.32,0.010657,9.32,0.010633,9.32,0.010628,9.32,0.010623,9.32,0.01062,9.32,0.01062,9.32,0.010618,9.32,0.010616,9.32,0.010616
9.33,0.010707,9.33,0.010694,9.33,0.010673,9.33,0.010667,9.33,0.010662,9.33,0.010659,9.33,0.010653,9.33,0.010649,9.33,0.010647,9.33,0.010623,9.33,0.010617,9.33,0.010612,9.33,0.010609,9.33,0.010609,9.33,0.010608,9.33,0.010606,9.33,0.010606
9.34,0.010695,9.34,0.010683,9.34,0.010662,9.34,0.010657,9.34,0.010652,9.34,0.010649,9.34,0.010643,9.34,0.01064,9.34,0.010637,9.34,0.010613,9.34,0.010607,9.34,0.010602,9.34,0.010599,9.34,0.010599,9.34,0.010597,9.34,0.010595,9.34,0.010596
9.35,0.010684,9.35,0.010673,9.35,0.010652,9.35,0.010647,9.35,0.010643,9.35,0.01064,9.35,0.010634,9.35,0.01063,9.35,0.010628,9.35,0.010603,9.35,0.010598,9.35,0.010593,9.35,0.01059,9.35,0.01059,9.35,0.010588,9.35,0.010586,9.35,0.010586
9.36,0.010674,9.36,0.010662,9.36,0.010642,9.36,0.010637,9.36,0.010633,9.36,0.010631,9.36,0.010625,9.36,0.010622,9.36,0.010619,9.36,0.010594,9.36,0.010589,9.36,0.010584,9.36,0.010581,9.36,0.01058,9.36,0.010579,9.36,0.010577,9.36,0.010577
9.37,0.010663,9.37,0.010652,9.37,0.010632,9.37,0.010628,9.37,0.010624,9.37,0.010622,9.37,0.010616,9.37,0.010614,9.37,0.010611,9.37,0.010586,9.37,0.01058,9.37,0.010575,9.37,0.010572,9.37,0.010572,9.37,0.01057,9.37,0.010568,9.37,0.010568
9.38,0.010652,9.38,0.010642,9.38,0.010622,9.38,0.010619,9.38,0.010616,9.38,0.010614,9.38,0.010608,9.38,0.010606,9.38,0.010603,9.38,0.010578,9.38,0.010572,9.38,0.010567,9.38,0.010564,9.38,0.010564,9.38,0.010562,9.38,0.01056,9.38,0.01056
9.39,0.010642,9.39,0.010632,9.39,0.010613,9.39,0.01061,9.39,0.010608,9.39,0.010606,9.39,0.010601,9.39,0.010598,9.39,0.010596,9.39,0.01057,9.39,0.010565,9.39,0.01056,9.39,0.010556,9.39,0.010556,9.39,0.010555,9.39,0.010552,9.39,0.010552
9.4,0.010632,9.4,0.010623,9.4,0.010604,9.4,0.010601,9.4,0.0106,9.4,0.010598,9.4,0.010593,9.4,0.010591,9.4,0.010589,9.4,0.010563,9.4,0.010558,9.4,0.010553,9.4,0.01055,9.4,0.01055,9.4,0.010548,9.4,0.010545,9.4,0.010545
9.41,0.010622,9.41,0.010613,9.41,0.010596,9.41,0.010593,9.41,0.010592,9.41,0.010591,9.41,0.010587,9.41,0.010585,9.41,0.010583,9.41,0.010556,9.41,0.010552,9.41,0.010546,9.41,0.010543,9.41,0.010543,9.41,0.010541,9.41,0.010539,9.41,0.010539
9.42,0.010613,9.42,0.010605,9.42,0.010587,9.42,0.010585,9.42,0.010585,9.42,0.010585,9.42,0.01058,9.42,0.010579,9.42,0.010577,9.42,0.01055,9.42,0.010546,9.42,0.010541,9.42,0.010537,9.42,0.010537,9.42,0.010536,9.42,0.010533,9.42,0.010533
9.43,0.010604,9.43,0.010596,9.43,0.010579,9.43,0.010578,9.43,0.010579,9.43,0.010578,9.43,0.010574,9.43,0.010573,9.43,0.010571,9.43,0.010545,9.43,0.01054,9.43,0.010535,9.43,0.010532,9.43,0.010532,9.43,0.01053,9.43,0.010528,9.43,0.010528
9.44,0.010596,9.44,0.010588,9.44,0.010572,9.44,0.010571,9.44,0.010572,9.44,0.010572,9.44,0.010569,9.44,0.010568,9.44,0.010566,9.44,0.01054,9.44,0.010535,9.44,0.01053,9.44,0.010527,9.44,0.010528,9.44,0.010526,9.44,0.010523,9.44,0.010523
9.45,0.010588,9.45,0.010581,9.45,0.010565,9.45,0.010565,9.45,0.010567,9.45,0.010567,9.45,0.010563,9.45,0.010563,9.45,0.010562,9.45,0.010535,9.45,0.010531,9.45,0.010526,9.45,0.010523,9.45,0.010523,9.45,0.010522,9.45,0.010519,9.45,0.010519
9.46,0.010581,9.46,0.010574,9.46,0.010559,9.46,0.010559,9.46,0.010561,9.46,0.010562,9.46,0.010559,9.46,0.010559,9.46,0.010558,9.46,0.010531,9.46,0.010527,9.46,0.010522,9.46,0.010519,9.46,0.01052,9.46,0.010518,9.46,0.010516,9.46,0.010516
9.47,0.010574,9.47,0.010568,9.47,0.010553,9.47,0.010554,9.47,0.010557,9.47,0.010558,9.47,0.010555,9.47,0.010555,9.47,0.010554,9.47,0.010527,9.47,0.010524,9.47,0.010519,9.47,0.010516,9.47,0.010517,9.47,0.010515,9.47,0.010513,9.47,0.010513
9.48,0.010568,9.48,0.010562,9.48,0.010548,9.48,0.010549,9.48,0.010553,9.48,0.010555,9.48,0.010552,9.48,0.010552,9.48,0.010551,9.48,0.010524,9.48,0.010521,9.48,0.010516,9.48,0.010513,9.48,0.010514,9.48,0.010513,9.48,0.01051,9.48,0.010511
9.49,0.010562,9.49,0.010557,9.49,0.010543,9.49,0.010545,9.49,0.010549,9.49,0.010551,9.49,0.010549,9.49,0.010549,9.49,0.010549,9.49,0.010522,9.49,0.010518,9.49,0.010514,9.49,0.010511,9.49,0.010512,9.49,0.010511,9.49,0.010508,9.49,0.010509
9.5,0.010557,9.5,0.010553,9.5,0.01054,9.5,0.010542,9.5,0.010547,9.5,0.010549,9.5,0.010546,9.5,0.010547,9.5,0.010547,9.5,0.010519,9.5,0.010516,9.5,0.010512,9.5,0.010509,9.5,0.01051,9.5,0.010509,9.5,0.010507,9.5,0.010507
9.51,0.010552,9.51,0.010549,9.51,0.010536,9.51,0.010539,9.51,0.010544,9.51,0.010547,9.51,0.010544,9.51,0.010545,9.51,0.010545,9.51,0.010518,9.51,0.010515,9.51,0.01051,9.51,0.010508,9.51,0.010509,9.51,0.010508,9.51,0.010505,9.51,0.010506
9.52,0.010548,9.52,0.010546,9.52,0.010533,9.52,0.010536,9.52,0.010542,9.52,0.010545,9.52,0.010543,9.52,0.010544,9.52,0.010544,9.52,0.010516,9.52,0.010513,9.52,0.010509,9.52,0.010507,9.52,0.010508,9.52,0.010507,9.52,0.010504,9.52,0.010505
9.53,0.010545,9.53,0.010544,9.53,0.010531,9.53,0.010534,9.53,0.01054,9.53,0.010544,9.53,0.010542,9.53,0.010543,9.53,0.010543,9.53,0.010516,9.53,0.010513,9.53,0.010509,9.53,0.010506,9.53,0.010507,9.53,0.010506,9.53,0.010504,9.53,0.010504
9.54,0.010542,9.54,0.010541,9.54,0.010529,9.54,0.010532,9.54,0.010539,9.54,0.010542,9.54,0.010541,9.54,0.010542,9.54,0.010542,9.54,0.010515,9.54,0.010512,9.54,0.010508,9.54,0.010506,9.54,0.010507,9.54,0.010506,9.54,0.010503,9.54,0.010504
9.55,0.010539,9.55,0.010539,9.55,0.010527,9.55,0.010531,9.55,0.010538,9.55,0.010541,9.55,0.01054,9.55,0.010542,9.55,0.010542,9.55,0.010514,9.55,0.010512,9.55,0.010508,9.55,0.010506,9.55,0.010506,9.55,0.010506,9.55,0.010503,9.55,0.010504
9.56,0.010536,9.56,0.010537,9.56,0.010525,9.56,0.010529,9.56,0.010536,9.56,0.01054,9.56,0.010539,9.56,0.010541,9.56,0.010542,9.56,0.010514,9.56,0.010511,9.56,0.010508,9.56,0.010505,9.56,0.010506,9.56,0.010506,9.56,0.010503,9.56,0.010504
9.57,0.010534,9.57,0.010536,9.57,0.010523,9.57,0.010528,9.57,0.010535,9.57,0.01054,9.57,0.010539,9.57,0.010541,9.57,0.010541,9.57,0.010514,9.57,0.010511,9.57,0.010508,9.57,0.010506,9.57,0.010507,9.57,0.010506,9.57,0.010504,9.57,0.010504
9.58,0.010531,9.58,0.010534,9.58,0.010522,9.58,0.010527,9.58,0.010534,9.58,0.010539,9.58,0.010538,9.58,0.01054,9.58,0.010541,9.58,0.010514,9.58,0.010511,9.58,0.010508,9.58,0.010506,9.58,0.010507,9.58,0.010506,9.58,0.010504,9.58,0.010504
9.59,0.010529,9.59,0.010532,9.59,0.01052,9.59,0.010526,9.59,0.010533,9.59,0.010538,9.59,0.010538,9.59,0.01054,9.59,0.010541,9.59,0.010513,9.59,0.010511,9.59,0.010508,9.59,0.010506,9.59,0.010507,9.59,0.010506,9.59,0.010504,9.59,0.010504
9.6,0.010527,9.6,0.010531,9.6,0.010519,9.6,0.010525,9.6,0.010532,9.6,0.010537,9.6,0.010537,9.6,0.01054,9.6,0.01054,9.6,0.010513,9.6,0.010511,9.6,0.010508,9.6,0.010506,9.6,0.010507,9.6,0.010506,9.6,0.010504,9.6,0.010504
9.61,0.010524,9.61,0.010529,9.61,0.010518,9.61,0.010524,9.61,0.010531,9.61,0.010536,9.61,0.010537,9.61,0.010539,9.61,0.01054,9.61,0.010513,9.61,0.010511,9.61,0.010508,9.61,0.010505,9.61,0.010506,9.61,0.010506,9.61,0.010504,9.61,0.010504
9.62,0.010522,9.62,0.010528,9.62,0.010516,9.62,0.010523,9.62,0.010529,9.62,0.010535,9.62,0.010536,9.62,0.010538,9.62,0.010539,9.62,0.010512,9.62,0.01051,9.62,0.010508,9.62,0.010505,9.62,0.010506,9.62,0.010506,9.62,0.010504,9.62,0.010504
9.63,0.010519,9.63,0.010526,9.63,0.010515,9.63,0.010521,9.63,0.010528,9.63,0.010534,9.63,0.010535,9.63,0.010538,9.63,0.010539,9.63,0.010511,9.63,0.01051,9.63,0.010507,9.63,0.010505,9.63,0.010506,9.63,0.010506,9.63,0.010504,9.63,0.010504
9.64,0.010517,9.64,0.010524,9.64,0.010513,9.64,0.01052,9.64,0.010527,9.64,0.010533,9.64,0.010534,9.64,0.010537,9.64,0.010538,9.64,0.010511,9.64,0.010509,9.64,0.010507,9.64,0.010504,9.64,0.010505,9.64,0.010505,9.64,0.010503,9.64,0.010503
9.65,0.010514,9.65,0.010522,9.65,0.010511,9.65,0.010518,9.65,0.010525,9.65,0.010531,9.65,0.010533,9.65,0.010536,9.65,0.010537,9.65,0.01051,9.65,0.010508,9.65,0.010506,9.65,0.010503,9.65,0.010504,9.65,0.010505,9.65,0.010503,9.65,0.010503
9.66,0.010511,9.66,0.01052,9.66,0.010509,9.66,0.010517,9.66,0.010524,9.66,0.01053,9.66,0.010532,9.66,0.010535,9.66,0.010536,9.66,0.010508,9.66,0.010507,9.66,0.010505,9.66,0.010502,9.66,0.010504,9.66,0.010504,9.66,0.010502,9.66,0.010502
9.67,0.010508,9.67,0.010517,9.67,0.010507,9.67,0.010515,9.67,0.010522,9.67,0.010528,9.67,0.010531,9.67,0.010533,9.67,0.010535,9.67,0.010507,9.67,0.010506,9.67,0.010504,9.67,0.010502,9.67,0.010503,9.67,0.010503,9.67,0.010502,9.67,0.010502
9.68,0.010505,9.68,0.010515,9.68,0.010505,9.68,0.010513,9.68,0.01052,9.68,0.010527,9.68,0.010529,9.68,0.010532,9.68,0.010534,9.68,0.010506,9.68,0.010505,9.68,0.010503,9.68,0.010501,9.68,0.010502,9.68,0.010503,9.68,0.010501,9.68,0.010501
9.69,0.010502,9.69,0.010512,9.69,0.010503,9.69,0.010511,9.69,0.010518,9.69,0.010525,9.69,0.010528,9.69,0.01053,9.69,0.010532,9.69,0.010504,9.69,0.010503,9.69,0.010502,9.69,0.0105,9.69,0.010501,9.69,0.010502,9.69,0.0105,9.69,0.0105
9.7,0.010498,9.7,0.010509,9.7,0.0105,9.7,0.010509,9.7,0.010516,9.7,0.010523,9.7,0.010526,9.7,0.010529,9.7,0.010531,9.7,0.010503,9.7,0.010502,9.7,0.010501,9.7,0.010499,9.7,0.0105,9.7,0.010501,9.7,0.010499,9.7,0.010499
9.71,0.010494,9.71,0.010506,9.71,0.010497,9.71,0.010506,9.71,0.010514,9.71,0.010521,9.71,0.010524,9.71,0.010527,9.71,0.010529,9.71,0.010501,9.71,0.010501,9.71,0.0105,9.71,0.010498,9.71,0.010499,9.71,0.0105,9.71,0.010498,9.71,0.010498
9.72,0.01049,9.72,0.010503,9.72,0.010494,9.72,0.010503,9.72,0.010511,9.72,0.010518,9.72,0.010521,9.72,0.010525,9.72,0.010527,9.72,0.0105,9.72,0.010499,9.72,0.010499,9.72,0.010497,9.72,0.010498,9.72,0.010499,9.72,0.010497,9.72,0.010497
9.73,0.010486,9.73,0.010499,9.73,0.010491,9.73,0.0105,9.73,0.010508,9.73,0.010516,9.73,0.010519,9.73,0.010522,9.73,0.010525,9.73,0.010498,9.73,0.010498,9.73,0.010497,9.73,0.010495,9.73,0.010497,9.73,0.010498,9.73,0.010496,9.73,0.010496
9.74,0.010481,9.74,0.010495,9.74,0.010487,9.74,0.010497,9.74,0.010505,9.74,0.010513,9.74,0.010516,9.74,0.01052,9.74,0.010523,9.74,0.010496,9.74,0.010496,9.74,0.010496,9.74,0.010494,9.74,0.010495,9.74,0.010496,9.74,0.010495,9.74,0.010495
9.75,0.010477,9.75,0.01049,9.75,0.010483,9.75,0.010493,9.75,0.010501,9.75,0.01051,9.75,0.010513,9.75,0.010517,9.75,0.01052,9.75,0.010494,9.75,0.010494,9.75,0.010494,9.75,0.010492,9.75,0.010494,9.75,0.010495,9.75,0.010494,9.75,0.010494
9.76,0.010471,9.76,0.010485,9.76,0.010478,9.76,0.010489,9.76,0.010497,9.76,0.010506,9.76,0.01051,9.76,0.010513,9.76,0.010517,9.76,0.010491,9.76,0.010492,9.76,0.010492,9.76,0.01049,9.76,0.010492,9.76,0.010493,9.76,0.010492,9.76,0.010492
9.77,0.010466,9.77,0.01048,9.77,0.010474,9.77,0.010484,9.77,0.010493,9.77,0.010502,9.77,0.010506,9.77,0.01051,9.77,0.010514,9.77,0.010488,9.77,0.010489,9.77,0.01049,9.77,0.010488,9.77,0.01049,9.77,0.010491,9.77,0.01049,9.77,0.01049
9.78,0.01046,9.78,0.010475,9.78,0.010469,9.78,0.01048,9.78,0.010489,9.78,0.010498,9.78,0.010502,9.78,0.010506,9.78,0.010511,9.78,0.010485,9.78,0.010486,9.78,0.010487,9.78,0.010486,9.78,0.010487,9.78,0.010489,9.78,0.010488,9.78,0.010488
9.79,0.010454,9.79,0.01047,9.79,0.010464,9.79,0.010475,9.79,0.010484,9.79,0.010493,9.79,0.010497,9.79,0.010501,9.79,0.010507,9.79,0.010482,9.79,0.010483,9.79,0.010485,9.79,0.010483,9.79,0.010484,9.79,0.010487,9.79,0.010485,9.79,0.010485
9.8,0.010448,9.8,0.010464,9.8,0.010458,9.8,0.01047,9.8,0.010479,9.8,0.010489,9.8,0.010493,9.8,0.010497,9.8,0.010502,9.8,0.010478,9.8,0.01048,9.8,0.010481,9.8,0.01048,9.8,0.010481,9.8,0.010484,9.8,0.010483,9.8,0.010482
9.81,0.010442,9.81,0.010458,9.81,0.010453,9.81,0.010465,9.81,0.010474,9.81,0.010483,9.81,0.010488,9.81,0.010492,9.81,0.010498,9.81,0.010474,9.81,0.010476,9.81,0.010478,9.81,0.010476,9.81,0.010478,9.81,0.010481,9.81,0.01048,9.81,0.010479
9.82,0.010436,9.82,0.010452,9.82,0.010447,9.82,0.010459,9.82,0.010468,9.82,0.010478,9.82,0.010483,9.82,0.010487,9.82,0.010493,9.82,0.010469,9.82,0.010471,9.82,0.010474,9.82,0.010472,9.82,0.010474,9.82,0.010477,9.82,0.010476,9.82,0.010476
9.83,0.010429,9.83,0.010446,9.83,0.010441,9.83,0.010453,9.83,0.010462,9.83,0.010473,9.83,0.010478,9.83,0.010482,9.83,0.010488,9.83,0.010465,9.83,0.010467,9.83,0.010469,9.83,0.010468,9.83,0.01047,9.83,0.010473,9.83,0.010473,9.83,0.010473
9.84,0.010423,9.84,0.01044,9.84,0.010435,9.84,0.010447,9.84,0.010457,9.84,0.010467,9.84,0.010472,9.84,0.010476,9.84,0.010482,9.84,0.010459,9.84,0.010462,9.84,0.010465,9.84,0.010464,9.84,0.010466,9.84,0.010469,9.84,0.010469,9.84,0.010469
9.85,0.010417,9.85,0.010433,9.85,0.010428,9.85,0.010441,9.85,0.01045,9.85,0.010461,9.85,0.010466,9.85,0.01047,9.85,0.010476,9.85,0.010454,9.85,0.010456,9.85,0.01046,9.85,0.010459,9.85,0.010461,9.85,0.010465,9.85,0.010465,9.85,0.010465
9.86,0.01041,9.86,0.010426,9.86,0.010422,9.86,0.010435,9.86,0.010444,9.86,0.010454,9.86,0.01046,9.86,0.010464,9.86,0.01047,9.86,0.010448,9.86,0.010451,9.86,0.010454,9.86,0.010454,9.86,0.010456,9.86,0.01046,9.86,0.01046,9.86,0.01046
9.87,0.010403,9.87,0.010419,9.87,0.010415,9.87,0.010428,9.87,0.010437,9.87,0.010448,9.87,0.010454,9.87,0.010458,9.87,0.010464,9.87,0.010442,9.87,0.010445,9.87,0.010449,9.87,0.010448,9.87,0.010451,9.87,0.010455,9.87,0.010455,9.87,0.010456
9.88,0.010396,9.88,0.010412,9.88,0.010407,9.88,0.01042,9.88,0.01043,9.88,0.010441,9.88,0.010447,9.88,0.010451,9.88,0.010458,9.88,0.010436,9.88,0.010439,9.88,0.010443,9.88,0.010442,9.88,0.010445,9.88,0.01045,9.88,0.01045,9.88,0.010451
9.89,0.010389,9.89,0.010405,9.89,0.0104,9.89,0.010413,9.89,0.010423,9.89,0.010434,9.89,0.01044,9.89,0.010445,9.89,0.010451,9.89,0.01043,9.89,0.010432,9.89,0.010437,9.89,0.010436,9.89,0.01044,9.89,0.010444,9.89,0.010445,9.89,0.010446
9.9,0.010381,9.9,0.010397,9.9,0.010392,9.9,0.010405,9.9,0.010415,9.9,0.010426,9.9,0.010434,9.9,0.010438,9.9,0.010444,9.9,0.010423,9.9,0.010426,9.9,0.010431,9.9,0.01043,9.9,0.010434,9.9,0.010439,9.9,0.01044,9.9,0.010441
9.91,0.010373,9.91,0.010388,9.91,0.010384,9.91,0.010397,9.91,0.010407,9.91,0.010419,9.91,0.010426,9.91,0.010431,9.91,0.010437,9.91,0.010416,9.91,0.010419,9.91,0.010425,9.91,0.010424,9.91,0.010428,9.91,0.010433,9.91,0.010434,9.91,0.010435
9.92,0.010365,9.92,0.010379,9.92,0.010375,9.92,0.010388,9.92,0.010399,9.92,0.010411,9.92,0.010419,9.92,0.010424,9.92,0.010431,9.92,0.01041,9.92,0.010413,9.92,0.010419,9.92,0.010418,9.92,0.010422,9.92,0.010427,9.92,0.010429,9.92,0.01043
9.93,0.010356,9.93,0.01037,9.93,0.010366,9.93,0.010379,9.93,0.010391,9.93,0.010403,9.93,0.010411,9.93,0.010417,9.93,0.010424,9.93,0.010403,9.93,0.010406,9.93,0.010413,9.93,0.010412,9.93,0.010415,9.93,0.010421,9.93,0.010423,9.93,0.010424
9.94,0.010347,9.94,0.010361,9.94,0.010356,9.94,0.01037,9.94,0.010382,9.94,0.010395,9.94,0.010404,9.94,0.010409,9.94,0.010416,9.94,0.010396,9.94,0.010399,9.94,0.010406,9.94,0.010405,9.94,0.010409,9.94,0.010415,9.94,0.010417,9.94,0.010419
9.95,0.010337,9.95,0.010351,9.95,0.010347,9.95,0.010361,9.95,0.010374,9.95,0.010387,9.95,0.010396,9.95,0.010402,9.95,0.010409,9.95,0.010389,9.95,0.010392,9.95,0.0104,9.95,0.010399,9.95,0.010402,9.95,0.010408,9.95,0.010411,9.95,0.010413
9.96,0.010327,9.96,0.010341,9.96,0.010337,9.96,0.010351,9.96,0.010364,9.96,0.010378,9.96,0.010388,9.96,0.010394,9.96,0.010402,9.96,0.010382,9.96,0.010385,9.96,0.010393,9.96,0.010392,9.96,0.010396,9.96,0.010402,9.96,0.010405,9.96,0.010407
9.97,0.010316,9.97,0.010331,9.97,0.010327,9.97,0.010341,9.97,0.010355,9.97,0.010369,9.97,0.010379,9.97,0.010386,9.97,0.010395,9.97,0.010375,9.97,0.010378,9.97,0.010386,9.97,0.010386,9.97,0.010389,9.97,0.010396,9.97,0.010399,9.97,0.010401
9.98,0.010306,9.98,0.01032,9.98,0.010316,9.98,0.010331,9.98,0.010346,9.98,0.010361,9.98,0.010371,9.98,0.010378,9.98,0.010387,9.98,0.010368,9.98,0.010371,9.98,0.01038,9.98,0.010379,9.98,0.010383,9.98,0.010389,9.98,0.010393,9.98,0.010395
9.99,0.010295,9.99,0.010309,9.99,0.010306,9.99,0.010321,9.99,0.010336,9.99,0.010351,9.99,0.010362,9.99,0.01037,9.99,0.010379,9.99,0.010361,9.99,0.010364,9.99,0.010373,9.99,0.010372,9.99,0.010376,9.99,0.010382,9.99,0.010387,9.99,0.010389
10,0.010284,10,0.010299,10,0.010295,10,0.01031,10,0.010326,10,0.010342,10,0.010353,10,0.010362,10,0.010372,10,0.010353,10,0.010356,10,0.010366,10,0.010365,10,0.010369,10,0.010376,10,0.01038,10,0.010382
10.01,0.010274,10.01,0.010288,10.01,0.010285,10.01,0.0103,10.01,0.010316,10.01,0.010333,10.01,0.010344,10.01,0.010353,10.01,0.010364,10.01,0.010346,10.01,0.010349,10.01,0.010358,10.01,0.010358,10.01,0.010362,10.01,0.010369,10.01,0.010374,10.01,0.010376
10.02,0.010263,10.02,0.010277,10.02,0.010274,10.02,0.01029,10.02,0.010306,10.02,0.010323,10.02,0.010335,10.02,0.010345,10.02,0.010355,10.02,0.010338,10.02,0.010341,10.02,0.010351,10.02,0.010351,10.02,0.010355,10.02,0.010362,10.02,0.010367,10.02,0.010369
10.03,0.010252,10.03,0.010267,10.03,0.010264,10.03,0.010279,10.03,0.010296,10.03,0.010314,10.03,0.010326,10.03,0.010336,10.03,0.010347,10.03,0.01033,10.03,0.010333,10.03,0.010343,10.03,0.010343,10.03,0.010347,10.03,0.010355,10.03,0.01036,10.03,0.010363
10.04,0.010242,10.04,0.010256,10.04,0.010254,10.04,0.010269,10.04,0.010286,10.04,0.010304,10.04,0.010316,10.04,0.010326,10.04,0.010338,10.04,0.010322,10.04,0.010325,10.04,0.010335,10.04,0.010335,10.04,0.01034,10.04,0.010348,10.04,0.010353,10.04,0.010356
10.05,0.010232,10.05,0.010246,10.05,0.010243,10.05,0.010259,10.05,0.010276,10.05,0.010294,10.05,0.010307,10.05,0.010317,10.05,0.010329,10.05,0.010313,10.05,0.010316,10.05,0.010327,10.05,0.010327,10.05,0.010332,10.05,0.010341,10.05,0.010346,10.05,0.010349
10.06,0.010222,10.06,0.010236,10.06,0.010233,10.06,0.010248,10.06,0.010265,10.06,0.010284,10.06,0.010297,10.06,0.010307,10.06,0.01032,10.06,0.010304,10.06,0.010308,10.06,0.010319,10.06,0.010319,10.06,0.010325,10.06,0.010334,10.06,0.010339,10.06,0.010342
10.07,0.010213,10.07,0.010226,10.07,0.010223,10.07,0.010238,10.07,0.010255,10.07,0.010274,10.07,0.010287,10.07,0.010298,10.07,0.010311,10.07,0.010295,10.07,0.010299,10.07,0.01031,10.07,0.010311,10.07,0.010317,10.07,0.010326,10.07,0.010332,10.07,0.010335
10.08,0.010203,10.08,0.010216,10.08,0.010213,10.08,0.010229,10.08,0.010245,10.08,0.010264,10.08,0.010277,10.08,0.010288,10.08,0.010301,10.08,0.010286,10.08,0.01029,10.08,0.010302,10.08,0.010303,10.08,0.010309,10.08,0.010319,10.08,0.010325,10.08,0.010328
10.09,0.010194,10.09,0.010206,10.09,0.010204,10.09,0.010219,10.09,0.010235,10.09,0.010253,10.09,0.010267,10.09,0.010278,10.09,0.010292,10.09,0.010277,10.09,0.010281,10.09,0.010293,10.09,0.010294,10.09,0.010301,10.09,0.010312,10.09,0.010318,10.09,0.010322
10.1,0.010185,10.1,0.010197,10.1,0.010194,10.1,0.010209,10.1,0.010225,10.1,0.010243,10.1,0.010257,10.1,0.010268,10.1,0.010283,10.1,0.010268,10.1,0.010272,10.1,0.010285,10.1,0.010286,10.1,0.010293,10.1,0.010304,10.1,0.010312,10.1,0.010315
10.11,0.010176,10.11,0.010188,10.11,0.010184,10.11,0.010199,10.11,0.010215,10.11,0.010233,10.11,0.010247,10.11,0.010258,10.11,0.010273,10.11,0.010259,10.11,0.010263,10.11,0.010276,10.11,0.010278,10.11,0.010285,10.11,0.010297,10.11,0.010305,10.11,0.010308
10.12,0.010167,10.12,0.010178,10.12,0.010175,10.12,0.010189,10.12,0.010205,10.12,0.010223,10.12,0.010237,10.12,0.010249,10.12,0.010264,10.12,0.01025,10.12,0.010255,10.12,0.010268,10.12,0.01027,10.12,0.010278,10.12,0.01029,10.12,0.010298,10.12,0.010302
10.13,0.010159,10.13,0.010169,10.13,0.010165,10.13,0.01018,10.13,0.010195,10.13,0.010213,10.13,0.010227,10.13,0.010239,10.13,0.010255,10.13,0.010241,10.13,0.010246,10.13,0.01026,10.13,0.010261,10.13,0.01027,10.13,0.010283,10.13,0.010292,10.13,0.010296
10.14,0.01015,10.14,0.01016,10.14,0.010155,10.14,0.01017,10.14,0.010185,10.14,0.010203,10.14,0.010217,10.14,0.010229,10.14,0.010246,10.14,0.010232,10.14,0.010237,10.14,0.010251,10.14,0.010253,10.14,0.010262,10.14,0.010276,10.14,0.010285,10.14,0.01029
10.15,0.010141,10.15,0.010151,10.15,0.010146,10.15,0.01016,10.15,0.010176,10.15,0.010194,10.15,0.010207,10.15,0.01022,10.15,0.010237,10.15,0.010224,10.15,0.010229,10.15,0.010243,10.15,0.010246,10.15,0.010255,10.15,0.010269,10.15,0.010279,10.15,0.010283
10.16,0.010133,10.16,0.010142,10.16,0.010136,10.16,0.01015,10.16,0.010166,10.16,0.010184,10.16,0.010198,10.16,0.010211,10.16,0.010228,10.16,0.010215,10.16,0.01022,10.16,0.010235,10.16,0.010238,10.16,0.010247,10.16,0.010262,10.16,0.010272,10.16,0.010277
10.17,0.010124,10.17,0.010133,10.17,0.010126,10.17,0.010141,10.17,0.010156,10.17,0.010174,10.17,0.010188,10.17,0.010201,10.17,0.010219,10.17,0.010207,10.17,0.010212,10.17,0.010227,10.17,0.01023,10.17,0.010239,10.17,0.010255,10.17,0.010266,10.17,0.01027
10.18,0.010115,10.18,0.010123,10.18,0.010116,10.18,0.010131,10.18,0.010147,10.18,0.010164,10.18,0.010178,10.18,0.010192,10.18,0.01021,10.18,0.010198,10.18,0.010203,10.18,0.010219,10.18,0.010222,10.18,0.010232,10.18,0.010248,10.18,0.010259,10.18,0.010263
10.19,0.010106,10.19,0.010114,10.19,0.010107,10.19,0.010121,10.19,0.010137,10.19,0.010155,10.19,0.010169,10.19,0.010183,10.19,0.010201,10.19,0.010189,10.19,0.010195,10.19,0.010211,10.19,0.010214,10.19,0.010224,10.19,0.01024,10.19,0.010251,10.19,0.010256
10.2,0.010097,10.2,0.010105,10.2,0.010097,10.2,0.010111,10.2,0.010127,10.2,0.010145,10.2,0.010159,10.2,0.010173,10.2,0.010191,10.2,0.01018,10.2,0.010186,10.2,0.010202,10.2,0.010206,10.2,0.010215,10.2,0.010232,10.2,0.010243,10.2,0.010249
10.21,0.010088,10.21,0.010095,10.21,0.010087,10.21,0.010101,10.21,0.010117,10.21,0.010135,10.21,0.010149,10.21,0.010163,10.21,0.010182,10.21,0.010171,10.21,0.010177,10.21,0.010194,10.21,0.010197,10.21,0.010207,10.21,0.010223,10.21,0.010235,10.21,0.010241
10.22,0.010079,10.22,0.010086,10.22,0.010076,10.22,0.010091,10.22,0.010107,10.22,0.010124,10.22,0.010138,10.22,0.010153,10.22,0.010172,10.22,0.010161,10.22,0.010167,10.22,0.010185,10.22,0.010188,10.22,0.010198,10.22,0.010215,10.22,0.010227,10.22,0.010232
10.23,0.01007,10.23,0.010076,10.23,0.010066,10.23,0.010081,10.23,0.010097,10.23,0.010114,10.23,0.010128,10.23,0.010142,10.23,0.010161,10.23,0.010151,10.23,0.010157,10.23,0.010175,10.23,0.010179,10.23,0.010189,10.23,0.010205,10.23,0.010217,10.23,0.010223
10.24,0.01006,10.24,0.010066,10.24,0.010056,10.24,0.010071,10.24,0.010087,10.24,0.010103,10.24,0.010117,10.24,0.010131,10.24,0.01015,10.24,0.01014,10.24,0.010147,10.24,0.010165,10.24,0.010169,10.24,0.010179,10.24,0.010196,10.24,0.010208,10.24,0.010214
10.25,0.010051,10.25,0.010056,10.25,0.010046,10.25,0.010061,10.25,0.010076,10.25,0.010092,10.25,0.010106,10.25,0.01012,10.25,0.010139,10.25,0.01013,10.25,0.010137,10.25,0.010155,10.25,0.01016,10.25,0.01017,10.25,0.010186,10.25,0.010198,10.25,0.010205
10.26,0.010041,10.26,0.010046,10.26,0.010036,10.26,0.01005,10.26,0.010066,10.26,0.010081,10.26,0.010095,10.26,0.010109,10.26,0.010128,10.26,0.010119,10.26,0.010126,10.26,0.010145,10.26,0.010149,10.26,0.01016,10.26,0.010176,10.26,0.010189,10.26,0.010195
10.27,0.010032,10.27,0.010037,10.27,0.010025,10.27,0.01004,10.27,0.010055,10.27,0.01007,10.27,0.010083,10.27,0.010097,10.27,0.010116,10.27,0.010107,10.27,0.010115,10.27,0.010134,10.27,0.010139,10.27,0.010149,10.27,0.010166,10.27,0.010179,10.27,0.010185
10.28,0.010022,10.28,0.010027,10.28,0.010015,10.28,0.01003,10.28,0.010044,10.28,0.010059,10.28,0.010072,10.28,0.010086,10.28,0.010104,10.28,0.010096,10.28,0.010104,10.28,0.010123,10.28,0.010128,10.28,0.010139,10.28,0.010156,10.28,0.010168,10.28,0.010175
10.29,0.010012,10.29,0.010016,10.29,0.010005,10.29,0.010019,10.29,0.010033,10.29,0.010048,10.29,0.01006,10.29,0.010074,10.29,0.010092,10.29,0.010084,10.29,0.010093,10.29,0.010112,10.29,0.010118,10.29,0.010129,10.29,0.010145,10.29,0.010158,10.29,0.010165
10.3,0.010002,10.3,0.010006,10.3,0.0099941,10.3,0.010008,10.3,0.010022,10.3,0.010036,10.3,0.010048,10.3,0.010062,10.3,0.01008,10.3,0.010072,10.3,0.010082,10.3,0.010101,10.3,0.010107,10.3,0.010118,10.3,0.010135,10.3,0.010148,10.3,0.010155
10.31,0.0099925,10.31,0.0099961,10.31,0.0099835,10.31,0.0099976,10.31,0.010011,10.31,0.010025,10.31,0.010036,10.31,0.01005,10.31,0.010068,10.31,0.01006,10.31,0.01007,10.31,0.01009,10.31,0.010096,10.31,0.010107,10.31,0.010124,10.31,0.010138,10.31,0.010144
10.32,0.0099823,10.32,0.0099857,10.32,0.0099728,10.32,0.0099868,10.32,0.01,10.32,0.010014,10.32,0.010025,10.32,0.010038,10.32,0.010055,10.32,0.010048,10.32,0.010059,10.32,0.010079,10.32,0.010085,10.32,0.010097,10.32,0.010114,10.32,0.010127,10.32,0.010134
10.33,0.0099721,10.33,0.0099753,10.33,0.009962,10.33,0.0099758,10.33,0.0099892,10.33,0.010002,10.33,0.010013,10.33,0.010026,10.33,0.010043,10.33,0.010036,10.33,0.010047,10.33,0.010067,10.33,0.010074,10.33,0.010086,10.33,0.010103,10.33,0.010116,10.33,0.010123
10.34,0.0099618,10.34,0.0099648,10.34,0.0099512,10.34,0.0099648,10.34,0.009978,10.34,0.0099905,10.34,0.010001,10.34,0.010013,10.34,0.01003,10.34,0.010024,10.34,0.010035,10.34,0.010056,10.34,0.010063,10.34,0.010075,10.34,0.010093,10.34,0.010106,10.34,0.010112
10.35,0.0099514,10.35,0.0099541,10.35,0.0099402,10.35,0.0099536,10.35,0.0099667,10.35,0.0099789,10.35,0.009989,10.35,0.010001,10.35,0.010018,10.35,0.010011,10.35,0.010023,10.35,0.010045,10.35,0.010052,10.35,0.010064,10.35,0.010082,10.35,0.010095,10.35,0.010101
10.36,0.009941,10.36,0.0099434,10.36,0.0099292,10.36,0.0099423,10.36,0.0099552,10.36,0.0099672,10.36,0.0099771,10.36,0.0099888,10.36,0.010005,10.36,0.0099991,10.36,0.010012,10.36,0.010033,10.36,0.010041,10.36,0.010053,10.36,0.010071,10.36,0.010084,10.36,0.01009
10.37,0.0099304,10.37,0.0099326,10.37,0.0099181,10.37,0.0099308,10.37,0.0099437,10.37,0.0099554,10.37,0.0099651,10.37,0.0099764,10.37,0.0099923,10.37,0.0099869,10.37,0.0099998,10.37,0.010021,10.37,0.010029,10.37,0.010042,10.37,0.01006,10.37,0.010072,10.37,0.010078
10.38,0.0099197,10.38,0.0099216,10.38,0.0099068,10.38,0.0099192,10.38,0.009932,10.38,0.0099436,10.38,0.0099531,10.38,0.0099641,10.38,0.0099797,10.38,0.0099747,10.38,0.0099879,10.38,0.01001,10.38,0.010018,10.38,0.01003,10.38,0.010048,10.38,0.010061,10.38,0.010067
10.39,0.009909,10.39,0.0099105,10.39,0.0098955,10.39,0.0099074,10.39,0.0099202,10.39,0.0099318,10.39,0.0099412,10.39,0.0099517,10.39,0.0099672,10.39,0.0099626,10.39,0.0099759,10.39,0.0099981,10.39,0.010006,10.39,0.010019,10.39,0.010037,10.39,0.010049,10.39,0.010055
10.4,0.0098981,10.4,0.0098992,10.4,0.0098841,10.4,0.0098955,10.4,0.0099084,10.4,0.0099199,10.4,0.0099292,10.4,0.0099394,10.4,0.0099548,10.4,0.0099506,10.4,0.009964,10.4,0.0099863,10.4,0.0099944,10.4,0.010007,10.4,0.010025,10.4,0.010037,10.4,0.010043
10.41,0.0098872,10.41,0.0098878,10.41,0.0098726,10.41,0.0098836,10.41,0.0098965,10.41,0.009908,10.41,0.0099173,10.41,0.0099273,10.41,0.0099425,10.41,0.0099387,10.41,0.0099521,10.41,0.0099745,10.41,0.0099827,10.41,0.0099955,10.41,0.010014,10.41,0.010025,10.41,0.010031
10.42,0.0098761,10.42,0.0098762,10.42,0.009861,10.42,0.0098716,10.42,0.0098845,10.42,0.0098961,10.42,0.0099054,10.42,0.0099152,10.42,0.0099304,10.42,0.0099269,10.42,0.0099402,10.42,0.0099626,10.42,0.0099709,10.42,0.0099837,10.42,0.010002,10.42,0.010014,10.42,0.010019
10.43,0.009865,10.43,0.0098646,10.43,0.0098494,10.43,0.0098597,10.43,0.0098726,10.43,0.0098843,10.43,0.0098936,10.43,0.0099033,10.43,0.0099184,10.43,0.0099153,10.43,0.0099284,10.43,0.0099508,10.43,0.0099591,10.43,0.0099719,10.43,0.0099899,10.43,0.010002,10.43,0.010008
10.44,0.0098538,10.44,0.0098528,10.44,0.0098377,10.44,0.0098478,10.44,0.0098608,10.44,0.0098726,10.44,0.0098819,10.44,0.0098915,10.44,0.0099067,10.44,0.0099039,10.44,0.0099168,10.44,0.009939,10.44,0.0099473,10.44,0.0099601,10.44,0.009978,10.44,0.0099899,10.44,0.0099959
10.45,0.0098425,10.45,0.009841,10.45,0.0098261,10.45,0.009836,10.45,0.009849,10.45,0.009861,10.45,0.0098702,10.45,0.0098799,10.45,0.0098951,10.45,0.0098927,10.45,0.0099052,10.45,0.0099273,10.45,0.0099355,10.45,0.0099483,10.45,0.0099662,10.45,0.0099781,10.45,0.0099843
10.46,0.0098311,10.46,0.009829,10.46,0.0098144,10.46,0.0098242,10.46,0.0098373,10.46,0.0098495,10.46,0.0098587,10.46,0.0098685,10.46,0.0098837,10.46,0.0098816,10.46,0.0098939,10.46,0.0099156,10.46,0.0099239,10.46,0.0099366,10.46,0.0099545,10.46,0.0099664,10.46,0.0099729
10.47,0.0098196,10.47,0.009817,10.47,0.0098027,10.47,0.0098126,10.47,0.0098258,10.47,0.0098381,10.47,0.0098472,10.47,0.0098572,10.47,0.0098724,10.47,0.0098707,10.47,0.0098826,10.47,0.0099041,10.47,0.0099123,10.47,0.009925,10.47,0.0099428,10.47,0.0099548,10.47,0.0099616
10.48,0.009808,10.48,0.0098048,10.48,0.009791,10.48,0.009801,10.48,0.0098143,10.48,0.0098267,10.48,0.0098358,10.48,0.009846,10.48,0.0098613,10.48,0.0098598,10.48,0.0098715,10.48,0.0098927,10.48,0.0099009,10.48,0.0099135,10.48,0.0099312,10.48,0.0099434,10.48,0.0099503
10.49,0.0097962,10.49,0.0097926,10.49,0.0097792,10.49,0.0097895,10.49,0.0098028,10.49,0.0098154,10.49,0.0098245,10.49,0.0098348,10.49,0.0098502,10.49,0.009849,10.49,0.0098604,10.49,0.0098814,10.49,0.0098895,10.49,0.0099021,10.49,0.0099197,10.49,0.009932,10.49,0.0099392
10.5,0.0097844,10.5,0.0097802,10.5,0.0097673,10.5,0.009778,10.5,0.0097913,10.5,0.009804,10.5,0.009813,10.5,0.0098236,10.5,0.0098391,10.5,0.0098381,10.5,0.0098493,10.5,0.00987,10.5,0.0098782,10.5,0.0098907,10.5,0.0099083,10.5,0.0099207,10.5,0.0099281
10.51,0.0097723,10.51,0.0097677,10.51,0.0097553,10.51,0.0097664,10.51,0.0097798,10.51,0.0097926,10.51,0.0098016,10.51,0.0098124,10.51,0.0098279,10.51,0.0098272,10.51,0.0098381,10.51,0.0098586,10.51,0.0098668,10.51,0.0098794,10.51,0.0098969,10.51,0.0099094,10.51,0.0099171
10.52,0.0097601,10.52,0.0097551,10.52,0.0097432,10.52,0.0097548,10.52,0.0097682,10.52,0.009781,10.52,0.00979,10.52,0.009801,10.52,0.0098166,10.52,0.009816,10.52,0.0098268,10.52,0.0098472,10.52,0.0098554,10.52,0.0098679,10.52,0.0098854,10.52,0.0098981,10.52,0.009906
10.53,0.0097477,10.53,0.0097424,10.53,0.009731,10.53,0.0097431,10.53,0.0097564,10.53,0.0097692,10.53,0.0097782,10.53,0.0097894,10.53,0.0098051,10.53,0.0098046,10.53,0.0098153,10.53,0.0098356,10.53,0.0098439,10.53,0.0098564,10.53,0.0098738,10.53,0.0098867,10.53,0.0098948
10.54,0.0097351,10.54,0.0097295,10.54,0.0097187,10.54,0.0097313,10.54,0.0097445,10.54,0.0097573,10.54,0.0097662,10.54,0.0097775,10.54,0.0097934,10.54,0.0097929,10.54,0.0098036,10.54,0.0098238,10.54,0.0098323,10.54,0.0098447,10.54,0.0098621,10.54,0.0098752,10.54,0.0098835
10.55,0.0097224,10.55,0.0097165,10.55,0.0097063,10.55,0.0097194,10.55,0.0097325,10.55,0.0097451,10.55,0.009754,10.55,0.0097654,10.55,0.0097815,10.55,0.0097809,10.55,0.0097916,10.55,0.0098118,10.55,0.0098204,10.55,0.0098327,10.55,0.0098502,10.55,0.0098635,10.55,0.0098721
10.56,0.0097095,10.56,0.0097034,10.56,0.0096938,10.56,0.0097073,10.56,0.0097202,10.56,0.0097327,10.56,0.0097415,10.56,0.009753,10.56,0.0097692,10.56,0.0097686,10.56,0.0097793,10.56,0.0097995,10.56,0.0098082,10.56,0.0098205,10.56,0.0098381,10.56,0.0098517,10.56,0.0098604
10.57,0.0096966,10.57,0.0096902,10.57,0.0096812,10.57,0.0096952,10.57,0.0097078,10.57,0.0097201,10.57,0.0097287,10.57,0.0097403,10.57,0.0097567,10.57,0.0097559,10.57,0.0097667,10.57,0.0097869,10.57,0.0097957,10.57,0.009808,10.57,0.0098257,10.57,0.0098396,10.57,0.0098485
10.58,0.0096836,10.58,0.009677,10.58,0.0096686,10.58,0.0096829,10.58,0.0096952,10.58,0.0097073,10.58,0.0097158,10.58,0.0097273,10.58,0.009744,10.58,0.009743,10.58,0.0097537,10.58,0.009774,10.58,0.0097829,10.58,0.0097952,10.58,0.009813,10.58,0.0098272,10.58,0.0098363
10.59,0.0096705,10.59,0.0096638,10.59,0.009656,10.59,0.0096706,10.59,0.0096825,10.59,0.0096943,10.59,0.0097026,10.59,0.0097141,10.59,0.0097309,10.59,0.0097297,10.59,0.0097405,10.59,0.0097607,10.59,0.0097698,10.59,0.009782,10.59,0.0097999,10.59,0.0098145,10.59,0.0098238
10.6,0.0096575,10.6,0.0096505,10.6,0.0096434,10.6,0.0096582,10.6,0.0096697,10.6,0.0096811,10.6,0.0096893,10.6,0.0097007,10.6,0.0097177,10.6,0.0097161,10.6,0.009727,10.6,0.0097472,10.6,0.0097563,10.6,0.0097686,10.6,0.0097866,10.6,0.0098015,10.6,0.0098111
10.61,0.0096445,10.61,0.0096374,10.61,0.0096308,10.61,0.0096457,10.61,0.0096569,10.61,0.0096679,10.61,0.0096758,10.61,0.0096872,10.61,0.0097042,10.61,0.0097024,10.61,0.0097133,10.61,0.0097334,10.61,0.0097425,10.61,0.0097548,10.61,0.009773,10.61,0.0097882,10.61,0.0097981
10.62,0.0096315,10.62,0.0096243,10.62,0.0096183,10.62,0.0096333,10.62,0.0096441,10.62,0.0096547,10.62,0.0096623,10.62,0.0096736,10.62,0.0096906,10.62,0.0096884,10.62,0.0096994,10.62,0.0097193,10.62,0.0097285,10.62,0.0097408,10.62,0.0097591,10.62,0.0097747,10.62,0.0097848
10.63,0.0096187,10.63,0.0096113,10.63,0.0096059,10.63,0.0096209,10.63,0.0096313,10.63,0.0096415,10.63,0.0096488,10.63,0.0096599,10.63,0.0096769,10.63,0.0096744,10.63,0.0096854,10.63,0.0097051,10.63,0.0097143,10.63,0.0097266,10.63,0.009745,10.63,0.009761,10.63,0.0097714
10.64,0.0096059,10.64,0.0095985,10.64,0.0095936,10.64,0.0096086,10.64,0.0096187,10.64,0.0096284,10.64,0.0096354,10.64,0.0096464,10.64,0.0096633,10.64,0.0096604,10.64,0.0096714,10.64,0.0096907,10.64,0.0096999,10.64,0.0097122,10.64,0.0097308,10.64,0.0097472,10.64,0.0097578
10.65,0.0095933,10.65,0.0095859,10.65,0.0095814,10.65,0.0095964,10.65,0.0096062,10.65,0.0096155,10.65,0.0096221,10.65,0.009633,10.65,0.0096496,10.65,0.0096464,10.65,0.0096574,10.65,0.0096763,10.65,0.0096854,10.65,0.0096978,10.65,0.0097165,10.65,0.0097333,10.65,0.0097442
10.66,0.0095808,10.66,0.0095734,10.66,0.0095693,10.66,0.0095844,10.66,0.009594,10.66,0.0096027,10.66,0.0096089,10.66,0.0096197,10.66,0.0096362,10.66,0.0096325,10.66,0.0096435,10.66,0.0096619,10.66,0.009671,10.66,0.0096834,10.66,0.0097022,10.66,0.0097193,10.66,0.0097306
10.67,0.0095685,10.67,0.009561,10.67,0.0095574,10.67,0.0095724,10.67,0.0095819,10.67,0.0095901,10.67,0.009596,10.67,0.0096067,10.67,0.0096228,10.67,0.0096188,10.67,0.0096297,10.67,0.0096476,10.67,0.0096567,10.67,0.0096691,10.67,0.009688,10.67,0.0097055,10.67,0.009717
10.68,0.0095563,10.68,0.0095488,10.68,0.0095456,10.68,0.0095606,10.68,0.0095701,10.68,0.0095778,10.68,0.0095833,10.68,0.0095939,10.68,0.0096097,10.68,0.0096052,10.68,0.0096161,10.68,0.0096334,10.68,0.0096424,10.68,0.0096549,10.68,0.009674,10.68,0.0096918,10.68,0.0097035
10.69,0.0095442,10.69,0.0095367,10.69,0.0095338,10.69,0.0095489,10.69,0.0095584,10.69,0.0095656,10.69,0.0095708,10.69,0.0095813,10.69,0.0095968,10.69,0.0095918,10.69,0.0096026,10.69,0.0096193,10.69,0.0096284,10.69,0.0096409,10.69,0.0096601,10.69,0.0096782,10.69,0.0096902
10.7,0.0095322,10.7,0.0095246,10.7,0.0095222,10.7,0.0095373,10.7,0.0095468,10.7,0.0095536,10.7,0.0095584,10.7,0.0095689,10.7,0.009584,10.7,0.0095786,10.7,0.0095893,10.7,0.0096054,10.7,0.0096145,10.7,0.0096271,10.7,0.0096464,10.7,0.0096648,10.7,0.009677
10.71,0.0095203,10.71,0.0095125,10.71,0.0095106,10.71,0.0095258,10.71,0.0095352,10.71,0.0095417,10.71,0.0095462,10.71,0.0095566,10.71,0.0095713,10.71,0.0095655,10.71,0.0095761,10.71,0.0095917,10.71,0.0096008,10.71,0.0096135,10.71,0.0096329,10.71,0.0096516,10.71,0.009664
10.72,0.0095085,10.72,0.0095005,10.72,0.009499,10.72,0.0095142,10.72,0.0095237,10.72,0.0095298,10.72,0.009534,10.72,0.0095443,10.72,0.0095588,10.72,0.0095524,10.72,0.0095629,10.72,0.0095781,10.72,0.0095872,10.72,0.0096,10.72,0.0096195,10.72,0.0096385,10.72,0.0096511
10.73,0.0094966,10.73,0.0094884,10.73,0.0094874,10.73,0.0095026,10.73,0.0095121,10.73,0.0095179,10.73,0.0095218,10.73,0.009532,10.73,0.0095462,10.73,0.0095394,10.73,0.0095498,10.73,0.0095646,10.73,0.0095739,10.73,0.0095867,10.73,0.0096062,10.73,0.0096255,10.73,0.0096383
10.74,0.0094847,10.74,0.0094763,10.74,0.0094758,10.74,0.0094909,10.74,0.0095003,10.74,0.009506,10.74,0.0095095,10.74,0.0095197,10.74,0.0095337,10.74,0.0095264,10.74,0.0095367,10.74,0.0095512,10.74,0.0095606,10.74,0.0095734,10.74,0.0095931,10.74,0.0096126,10.74,0.0096254
10.75,0.0094729,10.75,0.0094641,10.75,0.0094642,10.75,0.0094791,10.75,0.0094884,10.75,0.0094939,10.75,0.0094971,10.75,0.0095072,10.75,0.009521,10.75,0.0095134,10.75,0.0095237,10.75,0.0095379,10.75,0.0095474,10.75,0.0095603,10.75,0.00958,10.75,0.0095997,10.75,0.0096126
10.76,0.0094609,10.76,0.0094518,10.76,0.0094525,10.76,0.0094672,10.76,0.0094763,10.76,0.0094817,10.76,0.0094846,10.76,0.0094947,10.76,0.0095083,10.76,0.0095003,10.76,0.0095106,10.76,0.0095246,10.76,0.0095343,10.76,0.0095471,10.76,0.0095669,10.76,0.0095867,10.76,0.0095997
10.77,0.009449,10.77,0.0094395,10.77,0.0094407,10.77,0.009455,10.77,0.0094641,10.77,0.0094694,10.77,0.0094719,10.77,0.009482,10.77,0.0094956,10.77,0.0094872,10.77,0.0094975,10.77,0.0095113,10.77,0.0095212,10.77,0.009534,10.77,0.0095538,10.77,0.0095737,10.77,0.0095867
10.78,0.009437,10.78,0.0094271,10.78,0.0094288,10.78,0.0094428,10.78,0.0094516,10.78,0.0094569,10.78,0.0094591,10.78,0.0094692,10.78,0.0094827,10.78,0.0094741,10.78,0.0094843,10.78,0.0094981,10.78,0.0095082,10.78,0.0095208,10.78,0.0095406,10.78,0.0095606,10.78,0.0095735
10.79,0.0094249,10.79,0.0094147,10.79,0.0094168,10.79,0.0094303,10.79,0.009439,10.79,0.0094443,10.79,0.0094461,10.79,0.0094563,10.79,0.0094697,10.79,0.009461,10.79,0.0094712,10.79,0.0094849,10.79,0.0094951,10.79,0.0095076,10.79,0.0095274,10.79,0.0095474,10.79,0.0095602
10.8,0.0094128,10.8,0.0094022,10.8,0.0094047,10.8,0.0094178,10.8,0.0094262,10.8,0.0094316,10.8,0.0094331,10.8,0.0094433,10.8,0.0094567,10.8,0.0094478,10.8,0.009458,10.8,0.0094717,10.8,0.0094821,10.8,0.0094944,10.8,0.0095141,10.8,0.009534,10.8,0.0095468
10.81,0.0094006,10.81,0.0093897,10.81,0.0093925,10.81,0.0094051,10.81,0.0094133,10.81,0.0094188,10.81,0.00942,10.81,0.0094302,10.81,0.0094436,10.81,0.0094346,10.81,0.0094449,10.81,0.0094585,10.81,0.0094691,10.81,0.0094812,10.81,0.0095007,10.81,0.0095206,10.81,0.0095332
10.82,0.0093884,10.82,0.0093772,10.82,0.0093803,10.82,0.0093923,10.82,0.0094005,10.82,0.0094059,10.82,0.0094069,10.82,0.0094172,10.82,0.0094306,10.82,0.0094215,10.82,0.0094318,10.82,0.0094454,10.82,0.0094561,10.82,0.0094679,10.82,0.0094874,10.82,0.0095071,10.82,0.0095196
10.83,0.0093762,10.83,0.0093647,10.83,0.009368,10.83,0.0093795,10.83,0.0093876,10.83,0.0093931,10.83,0.0093938,10.83,0.0094042,10.83,0.0094176,10.83,0.0094084,10.83,0.0094187,10.83,0.0094323,10.83,0.0094431,10.83,0.0094547,10.83,0.009474,10.83,0.0094936,10.83,0.0095058
10.84,0.009364,10.84,0.0093522,10.84,0.0093557,10.84,0.0093667,10.84,0.0093748,10.84,0.0093803,10.84,0.0093808,10.84,0.0093913,10.84,0.0094046,10.84,0.0093953,10.84,0.0094057,10.84,0.0094193,10.84,0.0094302,10.84,0.0094416,10.84,0.0094607,10.84,0.0094801,10.84,0.0094921
10.85,0.0093519,10.85,0.0093398,10.85,0.0093435,10.85,0.0093538,10.85,0.009362,10.85,0.0093676,10.85,0.0093679,10.85,0.0093784,10.85,0.0093918,10.85,0.0093823,10.85,0.0093927,10.85,0.0094064,10.85,0.0094173,10.85,0.0094284,10.85,0.0094474,10.85,0.0094666,10.85,0.0094783
10.86,0.0093398,10.86,0.0093274,10.86,0.0093312,10.86,0.0093411,10.86,0.0093494,10.86,0.009355,10.86,0.009355,10.86,0.0093657,10.86,0.009379,10.86,0.0093694,10.86,0.0093797,10.86,0.0093935,10.86,0.0094044,10.86,0.0094154,10.86,0.0094342,10.86,0.0094531,10.86,0.0094645
10.87,0.0093277,10.87,0.009315,10.87,0.009319,10.87,0.0093283,10.87,0.0093368,10.87,0.0093425,10.87,0.0093423,10.87,0.009353,10.87,0.0093662,10.87,0.0093564,10.87,0.0093668,10.87,0.0093807,10.87,0.0093916,10.87,0.0094024,10.87,0.009421,10.87,0.0094397,10.87,0.0094507
10.88,0.0093157,10.88,0.0093026,10.88,0.0093068,10.88,0.0093157,10.88,0.0093243,10.88,0.00933,10.88,0.0093297,10.88,0.0093404,10.88,0.0093536,10.88,0.0093435,10.88,0.0093539,10.88,0.009368,10.88,0.0093789,10.88,0.0093894,10.88,0.0094078,10.88,0.0094262,10.88,0.0094368
10.89,0.0093038,10.89,0.0092903,10.89,0.0092946,10.89,0.0093031,10.89,0.0093119,10.89,0.0093176,10.89,0.0093171,10.89,0.0093279,10.89,0.0093409,10.89,0.0093306,10.89,0.0093411,10.89,0.0093553,10.89,0.0093661,10.89,0.0093765,10.89,0.0093947,10.89,0.0094128,10.89,0.009423
10.9,0.009292,10.9,0.009278,10.9,0.0092825,10.9,0.0092905,10.9,0.0092995,10.9,0.0093052,10.9,0.0093046,10.9,0.0093153,10.9,0.0093283,10.9,0.0093176,10.9,0.0093282,10.9,0.0093426,10.9,0.0093534,10.9,0.0093636,10.9,0.0093816,10.9,0.0093993,10.9,0.009409
10.91,0.0092803,10.91,0.0092658,10.91,0.0092704,10.91,0.0092781,10.91,0.009287,10.91,0.0092928,10.91,0.0092921,10.91,0.0093028,10.91,0.0093156,10.91,0.0093046,10.91,0.0093152,10.91,0.0093299,10.91,0.0093406,10.91,0.0093507,10.91,0.0093684,10.91,0.0093858,10.91,0.009395
10.92,0.0092687,10.92,0.0092535,10.92,0.0092584,10.92,0.0092657,10.92,0.0092746,10.92,0.0092805,10.92,0.0092797,10.92,0.0092903,10.92,0.0093029,10.92,0.0092915,10.92,0.0093022,10.92,0.0093172,10.92,0.0093278,10.92,0.0093377,10.92,0.0093552,10.92,0.0093722,10.92,0.0093809
10.93,0.0092571,10.93,0.0092413,10.93,0.0092464,10.93,0.0092533,10.93,0.0092621,10.93,0.0092681,10.93,0.0092671,10.93,0.0092777,10.93,0.0092901,10.93,0.0092783,10.93,0.0092892,10.93,0.0093044,10.93,0.0093149,10.93,0.0093247,10.93,0.0093419,10.93,0.0093585,10.93,0.0093666
10.94,0.0092456,10.94,0.0092291,10.94,0.0092345,10.94,0.009241,10.94,0.0092496,10.94,0.0092556,10.94,0.0092546,10.94,0.0092651,10.94,0.0092772,10.94,0.0092651,10.94,0.0092762,10.94,0.0092915,10.94,0.009302,10.94,0.0093117,10.94,0.0093285,10.94,0.0093446,10.94,0.0093522
10.95,0.0092341,10.95,0.0092169,10.95,0.0092225,10.95,0.0092287,10.95,0.009237,10.95,0.0092431,10.95,0.009242,10.95,0.0092524,10.95,0.0092642,10.95,0.0092518,10.95,0.0092631,10.95,0.0092785,10.95,0.0092889,10.95,0.0092985,10.95,0.0093149,10.95,0.0093306,10.95,0.0093377
10.96,0.0092226,10.96,0.0092048,10.96,0.0092106,10.96,0.0092164,10.96,0.0092244,10.96,0.0092305,10.96,0.0092293,10.96,0.0092397,10.96,0.0092512,10.96,0.0092386,10.96,0.0092499,10.96,0.0092654,10.96,0.0092757,10.96,0.0092851,10.96,0.0093012,10.96,0.0093163,10.96,0.0093229
10.97,0.0092111,10.97,0.0091926,10.97,0.0091988,10.97,0.0092041,10.97,0.0092117,10.97,0.0092179,10.97,0.0092166,10.97,0.009227,10.97,0.0092381,10.97,0.0092253,10.97,0.0092368,10.97,0.0092522,10.97,0.0092625,10.97,0.0092717,10.97,0.0092874,10.97,0.009302,10.97,0.0093081
10.98,0.0091996,10.98,0.0091804,10.98,0.0091869,10.98,0.0091919,10.98,0.009199,10.98,0.0092053,10.98,0.0092039,10.98,0.0092142,10.98,0.009225,10.98,0.009212,10.98,0.0092236,10.98,0.0092389,10.98,0.0092491,10.98,0.0092581,10.98,0.0092734,10.98,0.0092874,10.98,0.0092932
10.99,0.009188,10.99,0.0091682,10.99,0.009175,10.99,0.0091796,10.99,0.0091863,10.99,0.0091926,10.99,0.0091911,10.99,0.0092015,10.99,0.0092118,10.99,0.0091987,10.99,0.0092104,10.99,0.0092255,10.99,0.0092356,10.99,0.0092444,10.99,0.0092593,10.99,0.0092728,10.99,0.0092781
11,0.0091764,11,0.0091561,11,0.0091631,11,0.0091673,11,0.0091736,11,0.0091799,11,0.0091783,11,0.0091887,11,0.0091986,11,0.0091855,11,0.0091972,11,0.009212,11,0.009222,11,0.0092306,11,0.0092451,11,0.009258,11,0.0092631
11.01,0.0091647,11.01,0.0091439,11.01,0.0091512,11.01,0.009155,11.01,0.0091608,11.01,0.0091672,11.01,0.0091655,11.01,0.0091759,11.01,0.0091854,11.01,0.0091722,11.01,0.009184,11.01,0.0091983,11.01,0.0092083,11.01,0.0092166,11.01,0.0092308,11.01,0.0092432,11.01,0.0092479
11.02,0.0091529,11.02,0.0091317,11.02,0.0091391,11.02,0.0091426,11.02,0.0091479,11.02,0.0091544,11.02,0.0091526,11.02,0.009163,11.02,0.0091721,11.02,0.009159,11.02,0.0091707,11.02,0.0091846,11.02,0.0091945,11.02,0.0092025,11.02,0.0092164,11.02,0.0092283,11.02,0.0092328
11.03,0.009141,11.03,0.0091194,11.03,0.009127,11.03,0.0091301,11.03,0.009135,11.03,0.0091415,11.03,0.0091396,11.03,0.00915,11.03,0.0091587,11.03,0.0091457,11.03,0.0091573,11.03,0.0091708,11.03,0.0091807,11.03,0.0091884,11.03,0.009202,11.03,0.0092133,11.03,0.0092177
11.04,0.009129,11.04,0.0091071,11.04,0.0091147,11.04,0.0091176,11.04,0.0091221,11.04,0.0091286,11.04,0.0091265,11.04,0.0091369,11.04,0.0091452,11.04,0.0091323,11.04,0.0091439,11.04,0.0091568,11.04,0.0091667,11.04,0.0091741,11.04,0.0091874,11.04,0.0091983,11.04,0.0092026
11.05,0.0091168,11.05,0.0090947,11.05,0.0091023,11.05,0.0091049,11.05,0.0091091,11.05,0.0091155,11.05,0.0091133,11.05,0.0091237,11.05,0.0091316,11.05,0.0091189,11.05,0.0091303,11.05,0.0091427,11.05,0.0091526,11.05,0.0091598,11.05,0.0091728,11.05,0.0091833,11.05,0.0091876
11.06,0.0091046,11.06,0.0090822,11.06,0.0090897,11.06,0.0090921,11.06,0.009096,11.06,0.0091024,11.06,0.0091,11.06,0.0091104,11.06,0.0091179,11.06,0.0091054,11.06,0.0091166,11.06,0.0091285,11.06,0.0091384,11.06,0.0091453,11.06,0.0091582,11.06,0.0091683,11.06,0.0091725
11.07,0.0090923,11.07,0.0090697,11.07,0.009077,11.07,0.0090792,11.07,0.0090828,11.07,0.0090891,11.07,0.0090867,11.07,0.0090968,11.07,0.009104,11.07,0.0090918,11.07,0.0091027,11.07,0.0091142,11.07,0.0091242,11.07,0.0091308,11.07,0.0091435,11.07,0.0091533,11.07,0.0091574
11.08,0.0090799,11.08,0.0090572,11.08,0.0090641,11.08,0.0090662,11.08,0.0090696,11.08,0.0090758,11.08,0.0090732,11.08,0.0090832,11.08,0.00909,11.08,0.0090781,11.08,0.0090887,11.08,0.0090998,11.08,0.0091099,11.08,0.0091162,11.08,0.0091287,11.08,0.0091383,11.08,0.0091424
11.09,0.0090674,11.09,0.0090445,11.09,0.0090512,11.09,0.0090532,11.09,0.0090563,11.09,0.0090624,11.09,0.0090597,11.09,0.0090694,11.09,0.0090759,11.09,0.0090643,11.09,0.0090746,11.09,0.0090854,11.09,0.0090954,11.09,0.0091015,11.09,0.0091139,11.09,0.0091232,11.09,0.0091273
11.1,0.0090549,11.1,0.0090319,11.1,0.0090382,11.1,0.0090401,11.1,0.009043,11.1,0.0090489,11.1,0.0090461,11.1,0.0090554,11.1,0.0090616,11.1,0.0090504,11.1,0.0090604,11.1,0.0090708,11.1,0.009081,11.1,0.0090868,11.1,0.0090991,11.1,0.0091082,11.1,0.0091123
11.11,0.0090423,11.11,0.0090192,11.11,0.0090252,11.11,0.009027,11.11,0.0090298,11.11,0.0090354,11.11,0.0090324,11.11,0.0090414,11.11,0.0090473,11.11,0.0090364,11.11,0.0090461,11.11,0.0090563,11.11,0.0090665,11.11,0.0090721,11.11,0.0090843,11.11,0.0090932,11.11,0.0090972
11.12,0.0090297,11.12,0.0090065,11.12,0.0090121,11.12,0.0090139,11.12,0.0090165,11.12,0.0090219,11.12,0.0090188,11.12,0.0090274,11.12,0.009033,11.12,0.0090224,11.12,0.0090317,11.12,0.0090417,11.12,0.009052,11.12,0.0090574,11.12,0.0090695,11.12,0.0090783,11.12,0.0090822
11.13,0.009017,11.13,0.0089937,11.13,0.008999,11.13,0.0090007,11.13,0.0090032,11.13,0.0090083,11.13,0.0090051,11.13,0.0090133,11.13,0.0090187,11.13,0.0090084,11.13,0.0090173,11.13,0.0090272,11.13,0.0090375,11.13,0.0090427,11.13,0.0090547,11.13,0.0090633,11.13,0.0090672
11.14,0.0090043,11.14,0.0089809,11.14,0.0089858,11.14,0.0089876,11.14,0.00899,11.14,0.0089948,11.14,0.0089915,11.14,0.0089991,11.14,0.0090044,11.14,0.0089943,11.14,0.0090029,11.14,0.0090126,11.14,0.009023,11.14,0.009028,11.14,0.0090399,11.14,0.0090485,11.14,0.0090522
11.15,0.0089914,11.15,0.008968,11.15,0.0089726,11.15,0.0089744,11.15,0.0089768,11.15,0.0089811,11.15,0.0089777,11.15,0.008985,11.15,0.0089902,11.15,0.0089802,11.15,0.0089884,11.15,0.0089981,11.15,0.0090086,11.15,0.0090133,11.15,0.0090252,11.15,0.0090336,11.15,0.0090373
11.16,0.0089784,11.16,0.008955,11.16,0.0089593,11.16,0.0089612,11.16,0.0089635,11.16,0.0089674,11.16,0.0089639,11.16,0.0089708,11.16,0.008976,11.16,0.008966,11.16,0.0089739,11.16,0.0089836,11.16,0.008994,11.16,0.0089986,11.16,0.0090103,11.16,0.0090187,11.16,0.0090223
11.17,0.0089653,11.17,0.0089419,11.17,0.0089459,11.17,0.0089478,11.17,0.0089502,11.17,0.0089535,11.17,0.0089501,11.17,0.0089566,11.17,0.0089618,11.17,0.0089518,11.17,0.0089594,11.17,0.008969,11.17,0.0089795,11.17,0.0089838,11.17,0.0089955,11.17,0.0090038,11.17,0.0090073
11.18,0.0089519,11.18,0.0089287,11.18,0.0089323,11.18,0.0089344,11.18,0.0089367,11.18,0.0089396,11.18,0.0089361,11.18,0.0089423,11.18,0.0089476,11.18,0.0089376,11.18,0.0089449,11.18,0.0089544,11.18,0.0089648,11.18,0.0089689,11.18,0.0089805,11.18,0.0089888,11.18,0.0089923
11.19,0.0089382,11.19,0.0089153,11.19,0.0089186,11.19,0.0089208,11.19,0.0089232,11.19,0.0089254,11.19,0.0089219,11.19,0.008928,11.19,0.0089334,11.19,0.0089233,11.19,0.0089303,11.19,0.0089397,11.19,0.00895,11.19,0.0089539,11.19,0.0089653,11.19,0.0089737,11.19,0.0089772
11.2,0.0089243,11.2,0.0089016,11.2,0.0089045,11.2,0.008907,11.2,0.0089094,11.2,0.0089111,11.2,0.0089076,11.2,0.0089136,11.2,0.0089192,11.2,0.0089089,11.2,0.0089155,11.2,0.0089249,11.2,0.008935,11.2,0.0089387,11.2,0.00895,11.2,0.0089585,11.2,0.0089619
11.21,0.0089101,11.21,0.0088878,11.21,0.0088903,11.21,0.008893,11.21,0.0088955,11.21,0.0088966,11.21,0.0088931,11.21,0.008899,11.21,0.0089048,11.21,0.0088944,11.21,0.0089007,11.21,0.0089098,11.21,0.0089198,11.21,0.0089232,11.21,0.0089345,11.21,0.008943,11.21,0.0089465
11.22,0.0088955,11.22,0.0088737,11.22,0.0088757,11.22,0.0088787,11.22,0.0088814,11.22,0.0088819,11.22,0.0088785,11.22,0.0088843,11.22,0.0088903,11.22,0.0088798,11.22,0.0088857,11.22,0.0088946,11.22,0.0089044,11.22,0.0089076,11.22,0.0089187,11.22,0.0089273,11.22,0.0089309
11.23,0.0088806,11.23,0.0088593,11.23,0.0088608,11.23,0.0088642,11.23,0.008867,11.23,0.0088671,11.23,0.0088637,11.23,0.0088695,11.23,0.0088757,11.23,0.0088651,11.23,0.0088706,11.23,0.0088793,11.23,0.0088888,11.23,0.0088917,11.23,0.0089027,11.23,0.0089114,11.23,0.0089152
11.24,0.0088654,11.24,0.0088447,11.24,0.0088456,11.24,0.0088495,11.24,0.0088523,11.24,0.0088521,11.24,0.0088487,11.24,0.0088546,11.24,0.0088609,11.24,0.0088502,11.24,0.0088553,11.24,0.0088637,11.24,0.008873,11.24,0.0088756,11.24,0.0088864,11.24,0.0088953,11.24,0.0088992
11.25,0.00885,11.25,0.0088299,11.25,0.0088302,11.25,0.0088345,11.25,0.0088375,11.25,0.0088369,11.25,0.0088336,11.25,0.0088396,11.25,0.008846,11.25,0.0088352,11.25,0.0088399,11.25,0.008848,11.25,0.008857,11.25,0.0088594,11.25,0.00887,11.25,0.0088791,11.25,0.008883
11.26,0.0088343,11.26,0.0088148,11.26,0.0088145,11.26,0.0088193,11.26,0.0088224,11.26,0.0088216,11.26,0.0088184,11.26,0.0088244,11.26,0.0088309,11.26,0.00882,11.26,0.0088244,11.26,0.0088321,11.26,0.0088409,11.26,0.008843,11.26,0.0088534,11.26,0.0088626,11.26,0.0088667
11.27,0.0088184,11.27,0.0087995,11.27,0.0087986,11.27,0.0088039,11.27,0.0088072,11.27,0.0088062,11.27,0.0088031,11.27,0.0088092,11.27,0.0088157,11.27,0.0088048,11.27,0.0088088,11.27,0.0088162,11.27,0.0088246,11.27,0.0088265,11.27,0.0088367,11.27,0.008846,11.27,0.0088502
11.28,0.0088023,11.28,0.0087841,11.28,0.0087825,11.28,0.0087883,11.28,0.0087917,11.28,0.0087907,11.28,0.0087877,11.28,0.0087939,11.28,0.0088004,11.28,0.0087894,11.28,0.0087931,11.28,0.0088002,11.28,0.0088083,11.28,0.00881,11.28,0.0088199,11.28,0.0088293,11.28,0.0088336
11.29,0.0087861,11.29,0.0087684,11.29,0.0087663,11.29,0.0087725,11.29,0.0087761,11.29,0.0087751,11.29,0.0087722,11.29,0.0087786,11.29,0.0087851,11.29,0.008774,11.29,0.0087773,11.29,0.0087841,11.29,0.0087919,11.29,0.0087934,11.29,0.0088031,11.29,0.0088125,11.29,0.0088169
11.3,0.0087698,11.3,0.0087526,11.3,0.0087499,11.3,0.0087566,11.3,0.0087604,11.3,0.0087593,11.3,0.0087566,11.3,0.0087631,11.3,0.0087696,11.3,0.0087584,11.3,0.0087615,11.3,0.008768,11.3,0.0087755,11.3,0.0087768,11.3,0.0087862,11.3,0.0087957,11.3,0.0088001
11.31,0.0087535,11.31,0.0087367,11.31,0.0087335,11.31,0.0087406,11.31,0.0087444,11.31,0.0087434,11.31,0.0087409,11.31,0.0087476,11.31,0.008754,11.31,0.0087426,11.31,0.0087456,11.31,0.0087518,11.31,0.008759,11.31,0.0087602,11.31,0.0087693,11.31,0.0087788,11.31,0.0087832
11.32,0.0087371,11.32,0.0087206,11.32,0.008717,11.32,0.0087244,11.32,0.0087284,11.32,0.0087273,11.32,0.008725,11.32,0.0087319,11.32,0.0087383,11.32,0.0087267,11.32,0.0087295,11.32,0.0087355,11.32,0.0087425,11.32,0.0087436,11.32,0.0087524,11.32,0.0087618,11.32,0.0087663
11.33,0.0087207,11.33,0.0087045,11.33,0.0087004,11.33,0.0087081,11.33,0.0087121,11.33,0.0087111,11.33,0.0087089,11.33,0.0087161,11.33,0.0087224,11.33,0.0087107,11.33,0.0087134,11.33,0.0087192,11.33,0.008726,11.33,0.0087269,11.33,0.0087354,11.33,0.0087448,11.33,0.0087493
11.34,0.0087043,11.34,0.0086882,11.34,0.0086838,11.34,0.0086917,11.34,0.0086957,11.34,0.0086946,11.34,0.0086926,11.34,0.0087,11.34,0.0087064,11.34,0.0086945,11.34,0.0086971,11.34,0.0087026,11.34,0.0087093,11.34,0.0087102,11.34,0.0087185,11.34,0.0087278,11.34,0.0087323
11.35,0.0086879,11.35,0.008672,11.35,0.0086673,11.35,0.0086752,11.35,0.0086792,11.35,0.008678,11.35,0.0086761,11.35,0.0086838,11.35,0.0086902,11.35,0.0086781,11.35,0.0086806,11.35,0.008686,11.35,0.0086926,11.35,0.0086934,11.35,0.0087015,11.35,0.0087108,11.35,0.0087153
11.36,0.0086715,11.36,0.0086556,11.36,0.0086507,11.36,0.0086586,11.36,0.0086625,11.36,0.0086612,11.36,0.0086594,11.36,0.0086674,11.36,0.0086738,11.36,0.0086615,11.36,0.0086641,11.36,0.0086692,11.36,0.0086759,11.36,0.0086766,11.36,0.0086846,11.36,0.0086937,11.36,0.0086982
11.37,0.0086551,11.37,0.0086393,11.37,0.0086341,11.37,0.008642,11.37,0.0086457,11.37,0.0086442,11.37,0.0086426,11.37,0.0086508,11.37,0.0086573,11.37,0.0086448,11.37,0.0086473,11.37,0.0086522,11.37,0.008659,11.37,0.0086597,11.37,0.0086676,11.37,0.0086766,11.37,0.0086812
11.38,0.0086387,11.38,0.008623,11.38,0.0086176,11.38,0.0086253,11.38,0.0086288,11.38,0.0086271,11.38,0.0086255,11.38,0.008634,11.38,0.0086406,11.38,0.0086279,11.38,0.0086305,11.38,0.0086352,11.38,0.0086421,11.38,0.0086428,11.38,0.0086506,11.38,0.0086595,11.38,0.0086642
11.39,0.0086223,11.39,0.0086067,11.39,0.0086011,11.39,0.0086087,11.39,0.0086119,11.39,0.0086099,11.39,0.0086084,11.39,0.0086171,11.39,0.0086238,11.39,0.0086109,11.39,0.0086136,11.39,0.008618,11.39,0.0086252,11.39,0.0086258,11.39,0.0086337,11.39,0.0086424,11.39,0.0086472
11.4,0.0086059,11.4,0.0085904,11.4,0.0085846,11.4,0.0085921,11.4,0.0085949,11.4,0.0085927,11.4,0.0085912,11.4,0.0086001,11.4,0.0086068,11.4,0.0085939,11.4,0.0085966,11.4,0.0086008,11.4,0.0086082,11.4,0.0086089,11.4,0.0086167,11.4,0.0086253,11.4,0.0086303
11.41,0.0085895,11.41,0.0085742,11.41,0.0085681,11.41,0.0085755,11.41,0.008578,11.41,0.0085756,11.41,0.0085741,11.41,0.0085832,11.41,0.0085899,11.41,0.0085768,11.41,0.0085796,11.41,0.0085835,11.41,0.0085913,11.41,0.0085919,11.41,0.0085997,11.41,0.0086083,11.41,0.0086133
11.42,0.008573,11.42,0.008558,11.42,0.0085518,11.42,0.008559,11.42,0.0085611,11.42,0.0085585,11.42,0.008557,11.42,0.0085662,11.42,0.0085729,11.42,0.0085598,11.42,0.0085627,11.42,0.0085662,11.42,0.0085743,11.42,0.0085749,11.42,0.0085828,11.42,0.0085912,11.42,0.0085964
11.43,0.0085565,11.43,0.0085418,11.43,0.0085354,11.43,0.0085425,11.43,0.0085443,11.43,0.0085416,11.43,0.0085401,11.43,0.0085493,11.43,0.008556,11.43,0.0085428,11.43,0.0085458,11.43,0.008549,11.43,0.0085574,11.43,0.008558,11.43,0.0085659,11.43,0.0085741,11.43,0.0085794
11.44,0.0085399,11.44,0.0085256,11.44,0.0085191,11.44,0.0085262,11.44,0.0085277,11.44,0.0085249,11.44,0.0085233,11.44,0.0085325,11.44,0.0085391,11.44,0.0085258,11.44,0.0085291,11.44,0.0085319,11.44,0.0085405,11.44,0.008541,11.44,0.0085489,11.44,0.008557,11.44,0.0085623
11.45,0.0085232,11.45,0.0085093,11.45,0.0085028,11.45,0.0085099,11.45,0.0085111,11.45,0.0085083,11.45,0.0085067,11.45,0.0085158,11.45,0.0085223,11.45,0.0085089,11.45,0.0085124,11.45,0.0085148,11.45,0.0085236,11.45,0.0085241,11.45,0.0085319,11.45,0.0085399,11.45,0.0085452
11.46,0.0085065,11.46,0.008493,11.46,0.0084865,11.46,0.0084936,11.46,0.0084947,11.46,0.0084918,11.46,0.0084902,11.46,0.0084991,11.46,0.0085055,11.46,0.0084921,11.46,0.0084958,11.46,0.0084979,11.46,0.0085067,11.46,0.0085072,11.46,0.0085149,11.46,0.0085227,11.46,0.008528
11.47,0.0084897,11.47,0.0084765,11.47,0.0084702,11.47,0.0084774,11.47,0.0084783,11.47,0.0084755,11.47,0.0084739,11.47,0.0084826,11.47,0.0084888,11.47,0.0084753,11.47,0.0084792,11.47,0.0084809,11.47,0.0084897,11.47,0.0084902,11.47,0.0084978,11.47,0.0085054,11.47,0.0085106
11.48,0.0084728,11.48,0.00846,11.48,0.0084539,11.48,0.0084611,11.48,0.008462,11.48,0.0084593,11.48,0.0084576,11.48,0.0084661,11.48,0.0084721,11.48,0.0084586,11.48,0.0084627,11.48,0.008464,11.48,0.0084727,11.48,0.0084732,11.48,0.0084806,11.48,0.0084879,11.48,0.0084931
11.49,0.0084559,11.49,0.0084433,11.49,0.0084375,11.49,0.0084448,11.49,0.0084457,11.49,0.0084431,11.49,0.0084414,11.49,0.0084495,11.49,0.0084554,11.49,0.0084419,11.49,0.0084462,11.49,0.0084471,11.49,0.0084557,11.49,0.0084561,11.49,0.0084633,11.49,0.0084703,11.49,0.0084754
11.5,0.0084388,11.5,0.0084264,11.5,0.008421,11.5,0.0084284,11.5,0.0084293,11.5,0.0084268,11.5,0.0084251,11.5,0.008433,11.5,0.0084386,11.5,0.0084251,11.5,0.0084297,11.5,0.0084302,11.5,0.0084385,11.5,0.0084389,11.5,0.0084459,11.5,0.0084526,11.5,0.0084575
11.51,0.0084217,11.51,0.0084094,11.51,0.0084044,11.51,0.0084118,11.51,0.008413,11.51,0.0084105,11.51,0.0084088,11.51,0.0084163,11.51,0.0084217,11.51,0.0084083,11.51,0.0084131,11.51,0.0084132,11.51,0.0084213,11.51,0.0084216,11.51,0.0084283,11.51,0.0084347,11.51,0.0084395
11.52,0.0084044,11.52,0.0083922,11.52,0.0083878,11.52,0.0083951,11.52,0.0083965,11.52,0.0083941,11.52,0.0083923,11.52,0.0083994,11.52,0.0084046,11.52,0.0083914,11.52,0.0083964,11.52,0.0083962,11.52,0.0084039,11.52,0.0084042,11.52,0.0084106,11.52,0.0084167,11.52,0.0084213
11.53,0.0083871,11.53,0.0083748,11.53,0.008371,11.53,0.0083783,11.53,0.0083799,11.53,0.0083775,11.53,0.0083756,11.53,0.0083824,11.53,0.0083874,11.53,0.0083744,11.53,0.0083796,11.53,0.008379,11.53,0.0083863,11.53,0.0083866,11.53,0.0083928,11.53,0.0083985,11.53,0.0084029
11.54,0.0083696,11.54,0.0083573,11.54,0.0083541,11.54,0.0083613,11.54,0.0083632,11.54,0.0083607,11.54,0.0083587,11.54,0.0083652,11.54,0.00837,11.54,0.0083572,11.54,0.0083626,11.54,0.0083616,11.54,0.0083687,11.54,0.0083689,11.54,0.0083748,11.54,0.0083802,11.54,0.0083844
11.55,0.0083521,11.55,0.0083397,11.55,0.0083371,11.55,0.0083441,11.55,0.0083463,11.55,0.0083437,11.55,0.0083415,11.55,0.0083478,11.55,0.0083524,11.55,0.0083399,11.55,0.0083454,11.55,0.0083441,11.55,0.0083509,11.55,0.0083511,11.55,0.0083566,11.55,0.0083618,11.55,0.0083658
11.56,0.0083345,11.56,0.0083219,11.56,0.00832,11.56,0.0083268,11.56,0.0083293,11.56,0.0083266,11.56,0.0083242,11.56,0.0083302,11.56,0.0083346,11.56,0.0083224,11.56,0.008328,11.56,0.0083264,11.56,0.0083329,11.56,0.0083331,11.56,0.0083383,11.56,0.0083433,11.56,0.0083472
11.57,0.0083168,11.57,0.0083041,11.57,0.0083029,11.57,0.0083094,11.57,0.0083122,11.57,0.0083093,11.57,0.0083066,11.57,0.0083124,11.57,0.0083166,11.57,0.0083048,11.57,0.0083105,11.57,0.0083086,11.57,0.0083148,11.57,0.008315,11.57,0.00832,11.57,0.0083247,11.57,0.0083285
11.58,0.0082991,11.58,0.0082861,11.58,0.0082856,11.58,0.008292,11.58,0.008295,11.58,0.0082919,11.58,0.0082889,11.58,0.0082944,11.58,0.0082984,11.58,0.008287,11.58,0.0082928,11.58,0.0082907,11.58,0.0082967,11.58,0.0082968,11.58,0.0083015,11.58,0.0083061,11.58,0.0083097
11.59,0.0082813,11.59,0.0082682,11.59,0.0082683,11.59,0.0082744,11.59,0.0082777,11.59,0.0082743,11.59,0.0082709,11.59,0.0082763,11.59,0.00828,11.59,0.0082691,11.59,0.0082749,11.59,0.0082726,11.59,0.0082784,11.59,0.0082785,11.59,0.008283,11.59,0.0082874,11.59,0.008291
11.6,0.0082634,11.6,0.0082502,11.6,0.008251,11.6,0.0082568,11.6,0.0082603,11.6,0.0082566,11.6,0.0082529,11.6,0.0082581,11.6,0.0082615,11.6,0.0082511,11.6,0.0082569,11.6,0.0082544,11.6,0.0082601,11.6,0.0082601,11.6,0.0082644,11.6,0.0082687,11.6,0.0082722
11.61,0.0082455,11.61,0.0082321,11.61,0.0082336,11.61,0.0082392,11.61,0.0082428,11.61,0.0082389,11.61,0.0082347,11.61,0.0082398,11.61,0.0082429,11.61,0.008233,11.61,0.0082388,11.61,0.0082362,11.61,0.0082417,11.61,0.0082417,11.61,0.0082457,11.61,0.00825,11.61,0.0082535
11.62,0.0082276,11.62,0.0082141,11.62,0.0082162,11.62,0.0082216,11.62,0.0082253,11.62,0.0082211,11.62,0.0082165,11.62,0.0082214,11.62,0.0082242,11.62,0.0082148,11.62,0.0082207,11.62,0.0082179,11.62,0.0082233,11.62,0.0082232,11.62,0.0082271,11.62,0.0082313,11.62,0.0082348
11.63,0.0082096,11.63,0.0081961,11.63,0.0081989,11.63,0.008204,11.63,0.0082077,11.63,0.0082033,11.63,0.0081982,11.63,0.0082031,11.63,0.0082054,11.63,0.0081965,11.63,0.0082025,11.63,0.0081995,11.63,0.0082049,11.63,0.0082047,11.63,0.0082084,11.63,0.0082126,11.63,0.0082161
11.64,0.0081916,11.64,0.0081781,11.64,0.0081815,11.64,0.0081864,11.64,0.00819,11.64,0.0081855,11.64,0.0081798,11.64,0.0081846,11.64,0.0081866,11.64,0.0081783,11.64,0.0081842,11.64,0.0081812,11.64,0.0081865,11.64,0.0081861,11.64,0.0081897,11.64,0.0081939,11.64,0.0081975
11.65,0.0081735,11.65,0.0081602,11.65,0.0081641,11.65,0.0081688,11.65,0.0081723,11.65,0.0081676,11.65,0.0081615,11.65,0.0081662,11.65,0.0081678,11.65,0.00816,11.65,0.0081659,11.65,0.0081628,11.65,0.0081681,11.65,0.0081675,11.65,0.008171,11.65,0.0081752,11.65,0.0081789
11.66,0.0081554,11.66,0.0081422,11.66,0.0081467,11.66,0.0081512,11.66,0.0081545,11.66,0.0081498,11.66,0.0081431,11.66,0.0081478,11.66,0.0081489,11.66,0.0081417,11.66,0.0081476,11.66,0.0081445,11.66,0.0081497,11.66,0.008149,11.66,0.0081523,11.66,0.0081566,11.66,0.0081604
11.67,0.0081372,11.67,0.0081243,11.67,0.0081293,11.67,0.0081336,11.67,0.0081367,11.67,0.0081319,11.67,0.0081247,11.67,0.0081294,11.67,0.0081301,11.67,0.0081233,11.67,0.0081293,11.67,0.0081261,11.67,0.0081313,11.67,0.0081304,11.67,0.0081336,11.67,0.0081381,11.67,0.0081419
11.68,0.008119,11.68,0.0081063,11.68,0.0081118,11.68,0.0081159,11.68,0.0081188,11.68,0.008114,11.68,0.0081063,11.68,0.008111,11.68,0.0081112,11.68,0.008105,11.68,0.0081109,11.68,0.0081078,11.68,0.0081129,11.68,0.0081119,11.68,0.008115,11.68,0.0081195,11.68,0.0081235
11.69,0.0081007,11.69,0.0080883,11.69,0.0080943,11.69,0.0080981,11.69,0.0081008,11.69,0.0080961,11.69,0.0080879,11.69,0.0080926,11.69,0.0080924,11.69,0.0080867,11.69,0.0080926,11.69,0.0080896,11.69,0.0080946,11.69,0.0080934,11.69,0.0080963,11.69,0.008101,11.69,0.008105
11.7,0.0080823,11.7,0.0080702,11.7,0.0080768,11.7,0.0080803,11.7,0.0080826,11.7,0.0080781,11.7,0.0080695,11.7,0.0080741,11.7,0.0080735,11.7,0.0080685,11.7,0.0080742,11.7,0.0080713,11.7,0.0080763,11.7,0.0080749,11.7,0.0080777,11.7,0.0080825,11.7,0.0080866
11.71,0.0080638,11.71,0.008052,11.71,0.0080591,11.71,0.0080624,11.71,0.0080644,11.71,0.00806,11.71,0.008051,11.71,0.0080557,11.71,0.0080547,11.71,0.0080502,11.71,0.0080558,11.71,0.0080531,11.71,0.008058,11.71,0.0080565,11.71,0.0080591,11.71,0.008064,11.71,0.0080682
11.72,0.0080452,11.72,0.0080337,11.72,0.0080413,11.72,0.0080444,11.72,0.0080461,11.72,0.0080419,11.72,0.0080326,11.72,0.0080372,11.72,0.0080359,11.72,0.0080319,11.72,0.0080374,11.72,0.0080349,11.72,0.0080397,11.72,0.0080381,11.72,0.0080405,11.72,0.0080456,11.72,0.0080497
11.73,0.0080265,11.73,0.0080153,11.73,0.0080234,11.73,0.0080262,11.73,0.0080276,11.73,0.0080236,11.73,0.0080141,11.73,0.0080186,11.73,0.008017,11.73,0.0080137,11.73,0.0080189,11.73,0.0080167,11.73,0.0080215,11.73,0.0080197,11.73,0.008022,11.73,0.0080271,11.73,0.0080312
11.74,0.0080077,11.74,0.0079967,11.74,0.0080054,11.74,0.0080079,11.74,0.0080089,11.74,0.0080053,11.74,0.0079955,11.74,0.008,11.74,0.0079981,11.74,0.0079954,11.74,0.0080005,11.74,0.0079986,11.74,0.0080032,11.74,0.0080014,11.74,0.0080034,11.74,0.0080086,11.74,0.0080126
11.75,0.0079888,11.75,0.007978,11.75,0.0079872,11.75,0.0079894,11.75,0.0079902,11.75,0.0079868,11.75,0.0079769,11.75,0.0079813,11.75,0.0079791,11.75,0.0079772,11.75,0.007982,11.75,0.0079804,11.75,0.007985,11.75,0.0079831,11.75,0.0079849,11.75,0.0079901,11.75,0.0079939
11.76,0.0079698,11.76,0.0079591,11.76,0.0079689,11.76,0.0079708,11.76,0.0079713,11.76,0.0079682,11.76,0.0079582,11.76,0.0079626,11.76,0.0079601,11.76,0.0079589,11.76,0.0079635,11.76,0.0079622,11.76,0.0079668,11.76,0.0079649,11.76,0.0079664,11.76,0.0079715,11.76,0.0079752
11.77,0.0079506,11.77,0.0079402,11.77,0.0079504,11.77,0.0079521,11.77,0.0079522,11.77,0.0079495,11.77,0.0079395,11.77,0.0079438,11.77,0.0079411,11.77,0.0079406,11.77,0.007945,11.77,0.007944,11.77,0.0079486,11.77,0.0079466,11.77,0.0079478,11.77,0.0079529,11.77,0.0079563
11.78,0.0079315,11.78,0.0079211,11.78,0.0079319,11.78,0.0079333,11.78,0.0079331,11.78,0.0079307,11.78,0.0079207,11.78,0.0079249,11.78,0.007922,11.78,0.0079223,11.78,0.0079264,11.78,0.0079258,11.78,0.0079304,11.78,0.0079284,11.78,0.0079293,11.78,0.0079342,11.78,0.0079374
11.79,0.0079122,11.79,0.0079019,11.79,0.0079133,11.79,0.0079144,11.79,0.0079139,11.79,0.0079118,11.79,0.0079019,11.79,0.007906,11.79,0.0079029,11.79,0.0079039,11.79,0.0079079,11.79,0.0079075,11.79,0.0079122,11.79,0.0079101,11.79,0.0079107,11.79,0.0079154,11.79,0.0079183
11.8,0.007893,11.8,0.0078828,11.8,0.0078946,11.8,0.0078955,11.8,0.0078946,11.8,0.0078929,11.8,0.0078831,11.8,0.0078871,11.8,0.0078838,11.8,0.0078856,11.8,0.0078893,11.8,0.0078892,11.8,0.0078939,11.8,0.0078918,11.8,0.0078921,11.8,0.0078966,11.8,0.0078991
11.81,0.0078738,11.81,0.0078636,11.81,0.0078759,11.81,0.0078766,11.81,0.0078754,11.81,0.007874,11.81,0.0078643,11.81,0.0078682,11.81,0.0078646,11.81,0.0078672,11.81,0.0078707,11.81,0.0078709,11.81,0.0078756,11.81,0.0078735,11.81,0.0078735,11.81,0.0078776,11.81,0.0078798
11.82,0.0078546,11.82,0.0078444,11.82,0.0078572,11.82,0.0078577,11.82,0.0078562,11.82,0.0078552,11.82,0.0078455,11.82,0.0078493,11.82,0.0078454,11.82,0.0078488,11.82,0.0078521,11.82,0.0078525,11.82,0.0078573,11.82,0.0078552,11.82,0.0078549,11.82,0.0078586,11.82,0.0078604
11.83,0.0078355,11.83,0.0078254,11.83,0.0078386,11.83,0.0078389,11.83,0.007837,11.83,0.0078363,11.83,0.0078267,11.83,0.0078305,11.83,0.0078263,11.83,0.0078304,11.83,0.0078336,11.83,0.0078342,11.83,0.007839,11.83,0.0078369,11.83,0.0078362,11.83,0.0078396,11.83,0.0078409
11.84,0.0078166,11.84,0.0078064,11.84,0.0078201,11.84,0.0078201,11.84,0.007818,11.84,0.0078176,11.84,0.007808,11.84,0.0078118,11.84,0.0078072,11.84,0.0078121,11.84,0.007815,11.84,0.0078158,11.84,0.0078206,11.84,0.0078185,11.84,0.0078176,11.84,0.0078205,11.84,0.0078214
11.85,0.0077977,11.85,0.0077875,11.85,0.0078017,11.85,0.0078016,11.85,0.0077991,11.85,0.0077991,11.85,0.0077895,11.85,0.0077931,11.85,0.0077882,11.85,0.0077938,11.85,0.0077965,11.85,0.0077974,11.85,0.0078023,11.85,0.0078002,11.85,0.0077989,11.85,0.0078014,11.85,0.0078019
11.86,0.007779,11.86,0.0077688,11.86,0.0077835,11.86,0.0077832,11.86,0.0077804,11.86,0.0077806,11.86,0.007771,11.86,0.0077746,11.86,0.0077693,11.86,0.0077755,11.86,0.0077781,11.86,0.0077791,11.86,0.0077839,11.86,0.0077818,11.86,0.0077803,11.86,0.0077824,11.86,0.0077825
11.87,0.0077605,11.87,0.0077502,11.87,0.0077654,11.87,0.007765,11.87,0.0077619,11.87,0.0077623,11.87,0.0077526,11.87,0.0077562,11.87,0.0077505,11.87,0.0077573,11.87,0.0077597,11.87,0.0077608,11.87,0.0077656,11.87,0.0077635,11.87,0.0077618,11.87,0.0077634,11.87,0.0077631
11.88,0.0077422,11.88,0.0077318,11.88,0.0077476,11.88,0.0077469,11.88,0.0077436,11.88,0.0077442,11.88,0.0077344,11.88,0.0077379,11.88,0.0077318,11.88,0.0077392,11.88,0.0077414,11.88,0.0077425,11.88,0.0077474,11.88,0.0077453,11.88,0.0077433,11.88,0.0077445,11.88,0.0077438
11.89,0.007724,11.89,0.0077136,11.89,0.0077299,11.89,0.0077291,11.89,0.0077255,11.89,0.0077262,11.89,0.0077163,11.89,0.0077197,11.89,0.0077131,11.89,0.0077212,11.89,0.0077231,11.89,0.0077244,11.89,0.0077291,11.89,0.0077271,11.89,0.0077249,11.89,0.0077258,11.89,0.0077246
11.9,0.007706,11.9,0.0076956,11.9,0.0077124,11.9,0.0077114,11.9,0.0077075,11.9,0.0077084,11.9,0.0076983,11.9,0.0077017,11.9,0.0076946,11.9,0.0077034,11.9,0.0077049,11.9,0.0077062,11.9,0.007711,11.9,0.0077089,11.9,0.0077066,11.9,0.0077071,11.9,0.0077056
11.91,0.0076881,11.91,0.0076777,11.91,0.0076951,11.91,0.0076939,11.91,0.0076897,11.91,0.0076908,11.91,0.0076804,11.91,0.0076838,11.91,0.0076762,11.91,0.0076856,11.91,0.0076868,11.91,0.0076882,11.91,0.0076929,11.91,0.0076908,11.91,0.0076884,11.91,0.0076886,11.91,0.0076868
11.92,0.0076705,11.92,0.0076599,11.92,0.0076779,11.92,0.0076766,11.92,0.0076721,11.92,0.0076732,11.92,0.0076627,11.92,0.007666,11.92,0.0076579,11.92,0.0076679,11.92,0.0076687,11.92,0.0076702,11.92,0.0076748,11.92,0.0076727,11.92,0.0076702,11.92,0.0076702,11.92,0.0076681
11.93,0.007653,11.93,0.0076424,11.93,0.007661,11.93,0.0076595,11.93,0.0076546,11.93,0.0076558,11.93,0.007645,11.93,0.0076483,11.93,0.0076397,11.93,0.0076503,11.93,0.0076507,11.93,0.0076523,11.93,0.0076568,11.93,0.0076547,11.93,0.0076522,11.93,0.007652,11.93,0.0076495
11.94,0.0076356,11.94,0.0076249,11.94,0.0076442,11.94,0.0076424,11.94,0.0076372,11.94,0.0076385,11.94,0.0076275,11.94,0.0076307,11.94,0.0076216,11.94,0.0076329,11.94,0.0076328,11.94,0.0076344,11.94,0.0076389,11.94,0.0076367,11.94,0.0076341,11.94,0.0076338,11.94,0.0076311
11.95,0.0076184,11.95,0.0076075,11.95,0.0076274,11.95,0.0076255,11.95,0.0076199,11.95,0.0076213,11.95,0.00761,11.95,0.0076131,11.95,0.0076036,11.95,0.0076155,11.95,0.0076149,11.95,0.0076166,11.95,0.007621,11.95,0.0076187,11.95,0.0076162,11.95,0.0076157,11.95,0.0076128
11.96,0.0076012,11.96,0.0075903,11.96,0.0076109,11.96,0.0076086,11.96,0.0076026,11.96,0.0076041,11.96,0.0075926,11.96,0.0075957,11.96,0.0075857,11.96,0.0075982,11.96,0.0075971,11.96,0.0075989,11.96,0.0076031,11.96,0.0076007,11.96,0.0075982,11.96,0.0075977,11.96,0.0075946
11.97,0.0075842,11.97,0.0075731,11.97,0.0075943,11.97,0.0075918,11.97,0.0075854,11.97,0.007587,11.97,0.0075752,11.97,0.0075783,11.97,0.0075678,11.97,0.007581,11.97,0.0075794,11.97,0.0075812,11.97,0.0075852,11.97,0.0075828,11.97,0.0075803,11.97,0.0075797,11.97,0.0075765
11.98,0.0075672,11.98,0.007556,11.98,0.0075779,11.98,0.007575,11.98,0.0075682,11.98,0.0075699,11.98,0.007558,11.98,0.0075611,11.98,0.00755,11.98,0.0075639,11.98,0.0075617,11.98,0.0075635,11.98,0.0075674,11.98,0.0075648,11.98,0.0075623,11.98,0.0075617,11.98,0.0075584
11.99,0.0075504,11.99,0.007539,11.99,0.0075615,11.99,0.0075583,11.99,0.007551,11.99,0.0075529,11.99,0.0075407,11.99,0.0075438,11.99,0.0075322,11.99,0.0075468,11.99,0.007544,11.99,0.0075458,11.99,0.0075495,11.99,0.0075468,11.99,0.0075443,11.99,0.0075437,11.99,0.0075403
12,0.0075335,12,0.007522,12,0.0075452,12,0.0075415,12,0.0075338,12,0.0075359,12,0.0075236,12,0.0075266,12,0.0075145,12,0.0075298,12,0.0075264,12,0.0075281,12,0.0075316,12,0.0075287,12,0.0075263,12,0.0075256,12,0.0075222


==> figs/data/tgv_enst_acm_p4_zeta5.2.csv <==
t,en,diva
0.01,0.00046873,0.0042225
0.02,0.00046869,0.0040802
0.03,0.00046866,0.0039645
0.04,0.00046864,0.0039356
0.05,0.00046863,0.0039565
0.06,0.00046864,0.0039977
0.07,0.00046867,0.0040364
0.08,0.00046871,0.0040566
0.09,0.00046876,0.0040497
0.1,0.00046884,0.0040058
0.11,0.00046893,0.0039181
0.12,0.00046904,0.0038141
0.13,0.00046915,0.003597
0.14,0.00046928,0.0034051
0.15,0.00046943,0.0032538
0.16,0.00046958,0.0031532
0.17,0.00046974,0.003108
0.18,0.0004699,0.003097
0.19,0.00047008,0.0030853
0.2,0.00047026,0.0030723
0.21,0.00047044,0.0030608
0.22,0.00047063,0.0030477
0.23,0.00047083,0.0029955
0.24,0.00047103,0.002889
0.25,0.00047123,0.0027589
0.26,0.00047145,0.0026197
0.27,0.00047167,0.0024873
0.28,0.0004719,0.0023905
0.29,0.00047214,0.0023378
0.3,0.00047239,0.0023327
0.31,0.00047265,0.0023767
0.32,0.00047293,0.002467
0.33,0.00047322,0.0025826
0.34,0.00047353,0.0026227
0.35,0.00047384,0.0025937
0.36,0.00047418,0.0025085
0.37,0.00047453,0.0023815
0.38,0.00047489,0.0022414
0.39,0.00047526,0.0021274
0.4,0.00047565,0.002049
0.41,0.00047604,0.0020105
0.42,0.00047645,0.0020132
0.43,0.00047686,0.0020538
0.44,0.00047729,0.0020961
0.45,0.00047771,0.0021145
0.46,0.00047815,0.0021031
0.47,0.00047859,0.0020568
0.48,0.00047904,0.0019604
0.49,0.00047949,0.0018427
0.5,0.00047995,0.0017329
0.51,0.00048043,0.0016434
0.52,0.00048091,0.0015823
0.53,0.0004814,0.001554
0.54,0.00048191,0.0015585
0.55,0.00048243,0.0015861
0.56,0.00048296,0.0016275
0.57,0.0004835,0.0016741
0.58,0.00048406,0.0017024
0.59,0.00048464,0.0016827
0.6,0.00048523,0.0016227
0.61,0.00048583,0.0015395
0.62,0.00048644,0.0014494
0.63,0.00048707,0.001372
0.64,0.0004877,0.001319
0.65,0.00048835,0.0012933
0.66,0.00048901,0.0012956
0.67,0.00048968,0.0013246
0.68,0.00049035,0.0013751
0.69,0.00049104,0.0014152
0.7,0.00049174,0.0014215
0.71,0.00049244,0.0013908
0.72,0.00049316,0.0013268
0.73,0.00049388,0.0012436
0.74,0.00049462,0.0011648
0.75,0.00049536,0.0011019
0.76,0.00049612,0.0010591
0.77,0.00049689,0.0010387
0.78,0.00049768,0.0010413
0.79,0.00049847,0.0010651
0.8,0.00049928,0.0011008
0.81,0.00050011,0.0011344
0.82,0.00050094,0.0011543
0.83,0.00050179,0.0011469
0.84,0.00050266,0.0011087
0.85,0.00050354,0.001052
0.86,0.00050443,0.00099269
0.87,0.00050533,0.00094138
0.88,0.00050625,0.00090456
0.89,0.00050718,0.00088554
0.9,0.00050812,0.0008851
0.91,0.00050907,0.00090142
0.92,0.00051004,0.00092913
0.93,0.00051101,0.00095583
0.94,0.000512,0.00096167
0.95,0.000513,0.00094069
0.96,0.00051401,0.00089791
0.97,0.00051504,0.00084379
0.98,0.00051608,0.00079048
0.99,0.00051713,0.00074648
1,0.00051819,0.00071557
1.01,0.00051927,0.00069966
1.02,0.00052036,0.0006994
1.03,0.00052146,0.00071421
1.04,0.00052258,0.00074144
1.05,0.00052371,0.0007705
1.06,0.00052486,0.0007886
1.07,0.00052602,0.00078925
1.08,0.0005272,0.00077108
1.09,0.00052839,0.00073828
1.1,0.00052959,0.00069988
1.11,0.00053081,0.00066478
1.12,0.00053205,0.00063874
1.13,0.00053329,0.00062435
1.14,0.00053456,0.00062243
1.15,0.00053583,0.00063214
1.16,0.00053712,0.00064867
1.17,0.00053843,0.0006632
1.18,0.00053974,0.00066645
1.19,0.00054108,0.000654
1.2,0.00054242,0.00062794
1.21,0.00054378,0.00059439
1.22,0.00054516,0.00056019
1.23,0.00054655,0.00053067
1.24,0.00054796,0.00050905
1.25,0.00054938,0.00049706
1.26,0.00055082,0.00049533
1.27,0.00055227,0.00050356
1.28,0.00055374,0.00052026
1.29,0.00055522,0.00054114
1.3,0.00055672,0.00055878
1.31,0.00055823,0.00056686
1.32,0.00055976,0.00056296
1.33,0.00056131,0.00054869
1.34,0.00056287,0.00052873
1.35,0.00056445,0.00050862
1.36,0.00056605,0.00049267
1.37,0.00056766,0.00048319
1.38,0.00056929,0.00048094
1.39,0.00057093,0.00048526
1.4,0.00057259,0.00049353
1.41,0.00057426,0.00050063
1.42,0.00057596,0.00050156
1.43,0.00057767,0.00049362
1.44,0.00057939,0.00047738
1.45,0.00058114,0.00045614
1.46,0.0005829,0.00043414
1.47,0.00058467,0.00041454
1.48,0.00058647,0.00039952
1.49,0.00058828,0.00039036
1.5,0.00059011,0.00038764
1.51,0.00059195,0.00039128
1.52,0.00059382,0.00040037
1.53,0.0005957,0.00041289
1.54,0.0005976,0.00042507
1.55,0.00059952,0.00043296
1.56,0.00060145,0.00043437
1.57,0.00060341,0.00042957
1.58,0.00060538,0.00042063
1.59,0.00060736,0.00041044
1.6,0.00060937,0.00040153
1.61,0.0006114,0.00039558
1.62,0.00061344,0.00039339
1.63,0.0006155,0.00039485
1.64,0.00061759,0.00039856
1.65,0.00061969,0.00040162
1.66,0.00062181,0.00040107
1.67,0.00062394,0.0003956
1.68,0.0006261,0.00038567
1.69,0.00062828,0.00037304
1.7,0.00063047,0.00035981
1.71,0.00063269,0.00034772
1.72,0.00063493,0.00033814
1.73,0.00063718,0.00033198
1.74,0.00063946,0.00032977
1.75,0.00064175,0.00033155
1.76,0.00064407,0.00033684
1.77,0.0006464,0.00034448
1.78,0.00064876,0.00035266
1.79,0.00065113,0.00035935
1.8,0.00065353,0.00036322
1.81,0.00065594,0.00036397
1.82,0.00065838,0.00036217
1.83,0.00066083,0.00035906
1.84,0.00066331,0.00035606
1.85,0.00066581,0.00035426
1.86,0.00066832,0.00035421
1.87,0.00067086,0.00035582
1.88,0.00067342,0.00035822
1.89,0.00067601,0.00035993
1.9,0.00067861,0.00035971
1.91,0.00068123,0.00035708
1.92,0.00068388,0.00035236
1.93,0.00068655,0.00034642
1.94,0.00068924,0.00034021
1.95,0.00069196,0.00033461
1.96,0.00069469,0.0003304
1.97,0.00069745,0.00032816
1.98,0.00070023,0.0003282
1.99,0.00070303,0.00033057
2,0.00070586,0.00033507
2.01,0.00070871,0.0003412
2.02,0.00071158,0.00034822
2.03,0.00071447,0.00035519
2.04,0.00071739,0.00036123
2.05,0.00072032,0.00036591
2.06,0.00072329,0.00036935
2.07,0.00072627,0.00037201
2.08,0.00072928,0.0003745
2.09,0.00073231,0.00037731
2.1,0.00073536,0.0003807
2.11,0.00073844,0.00038459
2.12,0.00074155,0.00038852
2.13,0.00074467,0.00039184
2.14,0.00074782,0.00039415
2.15,0.000751,0.00039537
2.16,0.0007542,0.0003957
2.17,0.00075742,0.00039553
2.18,0.00076067,0.0003953
2.19,0.00076395,0.00039549
2.2,0.00076725,0.00039649
2.21,0.00077057,0.00039862
2.22,0.00077392,0.00040209
2.23,0.0007773,0.00040695
2.24,0.0007807,0.00041311
2.25,0.00078412,0.00042033
2.26,0.00078757,0.00042827
2.27,0.00079105,0.00043648
2.28,0.00079455,0.00044456
2.29,0.00079808,0.00045227
2.3,0.00080163,0.0004596
2.31,0.00080521,0.00046666
2.32,0.00080881,0.00047365
2.33,0.00081245,0.00048074
2.34,0.0008161,0.00048798
2.35,0.00081979,0.00049525
2.36,0.0008235,0.00050235
2.37,0.00082724,0.0005091
2.38,0.000831,0.00051536
2.39,0.00083479,0.00052117
2.4,0.00083861,0.00052664
2.41,0.00084246,0.00053195
2.42,0.00084633,0.00053734
2.43,0.00085024,0.00054302
2.44,0.00085417,0.00054921
2.45,0.00085813,0.00055608
2.46,0.00086211,0.00056374
2.47,0.00086613,0.00057222
2.48,0.00087017,0.00058148
2.49,0.00087424,0.00059142
2.5,0.00087834,0.00060188
2.51,0.00088247,0.00061269
2.52,0.00088663,0.00062366
2.53,0.00089081,0.00063467
2.54,0.00089503,0.00064567
2.55,0.00089927,0.00065667
2.56,0.00090354,0.00066768
2.57,0.00090784,0.00067874
2.58,0.00091217,0.00068983
2.59,0.00091654,0.00070087
2.6,0.00092093,0.00071178
2.61,0.00092535,0.00072251
2.62,0.0009298,0.00073303
2.63,0.00093428,0.00074339
2.64,0.00093879,0.00075366
2.65,0.00094333,0.00076395
2.66,0.00094791,0.00077436
2.67,0.00095251,0.00078501
2.68,0.00095715,0.000796
2.69,0.00096181,0.00080742
2.7,0.00096651,0.00081931
2.71,0.00097124,0.00083169
2.72,0.000976,0.00084455
2.73,0.0009808,0.00085784
2.74,0.00098562,0.00087152
2.75,0.00099048,0.00088552
2.76,0.00099537,0.00089975
2.77,0.0010003,0.00091415
2.78,0.0010052,0.00092868
2.79,0.0010102,0.00094331
2.8,0.0010153,0.00095804
2.81,0.0010203,0.00097285
2.82,0.0010254,0.00098771
2.83,0.0010305,0.0010026
2.84,0.0010357,0.0010174
2.85,0.0010409,0.0010322
2.86,0.0010461,0.0010469
2.87,0.0010513,0.0010616
2.88,0.0010566,0.0010763
2.89,0.001062,0.0010912
2.9,0.0010673,0.0011062
2.91,0.0010727,0.0011215
2.92,0.0010782,0.001137
2.93,0.0010836,0.001153
2.94,0.0010891,0.0011693
2.95,0.0010947,0.001186
2.96,0.0011003,0.0012031
2.97,0.0011059,0.0012206
2.98,0.0011116,0.0012385
2.99,0.0011172,0.0012567
3,0.001123,0.0012753
3.01,0.0011288,0.0012942
3.02,0.0011346,0.0013134
3.03,0.0011404,0.0013329
3.04,0.0011463,0.0013527
3.05,0.0011522,0.0013728
3.06,0.0011582,0.0013932
3.07,0.0011642,0.0014139
3.08,0.0011703,0.0014349
3.09,0.0011764,0.0014562
3.1,0.0011825,0.0014779
3.11,0.0011887,0.0014999
3.12,0.0011949,0.0015223
3.13,0.0012012,0.0015452
3.14,0.0012075,0.0015686
3.15,0.0012139,0.0015926
3.16,0.0012203,0.0016171
3.17,0.0012267,0.0016423
3.18,0.0012332,0.0016682
3.19,0.0012398,0.0016947
3.2,0.0012464,0.001722
3.21,0.001253,0.0017499
3.22,0.0012597,0.0017785
3.23,0.0012665,0.0018078
3.24,0.0012732,0.0018377
3.25,0.0012801,0.0018683
3.26,0.001287,0.0018995
3.27,0.001294,0.0019314
3.28,0.001301,0.0019639
3.29,0.001308,0.001997
3.3,0.0013152,0.0020309
3.31,0.0013223,0.0020654
3.32,0.0013296,0.0021006
3.33,0.0013369,0.0021366
3.34,0.0013443,0.0021733
3.35,0.0013517,0.002211
3.36,0.0013592,0.0022496
3.37,0.0013667,0.0022892
3.38,0.0013744,0.0023299
3.39,0.001382,0.0023717
3.4,0.0013898,0.0024147
3.41,0.0013976,0.002459
3.42,0.0014055,0.0025046
3.43,0.0014135,0.0025516
3.44,0.0014216,0.0025999
3.45,0.0014297,0.0026497
3.46,0.0014379,0.002701
3.47,0.0014462,0.0027537
3.48,0.0014545,0.0028079
3.49,0.001463,0.0028636
3.5,0.0014715,0.0029208
3.51,0.0014801,0.0029795
3.52,0.0014888,0.0030396
3.53,0.0014976,0.0031013
3.54,0.0015065,0.0031645
3.55,0.0015155,0.0032291
3.56,0.0015246,0.0032952
3.57,0.0015338,0.0033628
3.58,0.001543,0.0034319
3.59,0.0015524,0.0035025
3.6,0.0015619,0.0035747
3.61,0.0015715,0.0036484
3.62,0.0015812,0.0037237
3.63,0.001591,0.0038007
3.64,0.0016009,0.0038794
3.65,0.0016109,0.0039598
3.66,0.0016211,0.0040419
3.67,0.0016314,0.0041259
3.68,0.0016417,0.0042118
3.69,0.0016522,0.0042996
3.7,0.0016629,0.0043894
3.71,0.0016736,0.0044811
3.72,0.0016845,0.0045748
3.73,0.0016955,0.0046707
3.74,0.0017066,0.0047686
3.75,0.0017179,0.0048687
3.76,0.0017293,0.0049709
3.77,0.0017408,0.0050754
3.78,0.0017525,0.0051821
3.79,0.0017643,0.0052911
3.8,0.0017762,0.0054025
3.81,0.0017883,0.0055162
3.82,0.0018005,0.0056325
3.83,0.0018129,0.0057512
3.84,0.0018254,0.0058726
3.85,0.001838,0.0059965
3.86,0.0018508,0.0061231
3.87,0.0018638,0.0062524
3.88,0.0018769,0.0063844
3.89,0.0018901,0.0065191
3.9,0.0019035,0.0066566
3.91,0.001917,0.0067969
3.92,0.0019307,0.0069399
3.93,0.0019445,0.0070858
3.94,0.0019585,0.0072345
3.95,0.0019726,0.007386
3.96,0.0019869,0.0075404
3.97,0.0020013,0.0076976
3.98,0.0020159,0.0078577
3.99,0.0020306,0.0080205
4,0.0020455,0.0081862
4.01,0.0020606,0.0083546
4.02,0.0020757,0.0085258
4.03,0.0020911,0.0086998
4.04,0.0021066,0.0088765
4.05,0.0021222,0.0090559
4.06,0.002138,0.0092379
4.07,0.0021539,0.0094226
4.08,0.0021699,0.00961
4.09,0.0021861,0.0098
4.1,0.0022024,0.0099927
4.11,0.0022189,0.010188
4.12,0.0022354,0.010386
4.13,0.0022521,0.010586
4.14,0.0022689,0.010788
4.15,0.0022859,0.010993
4.16,0.0023029,0.0112
4.17,0.0023201,0.011408
4.18,0.0023374,0.011618
4.19,0.0023547,0.01183
4.2,0.0023722,0.012043
4.21,0.0023898,0.012256
4.22,0.0024075,0.012471
4.23,0.0024254,0.012686
4.24,0.0024433,0.012902
4.25,0.0024614,0.013117
4.26,0.0024795,0.013332
4.27,0.0024979,0.013546
4.28,0.0025163,0.013759
4.29,0.0025349,0.013971
4.3,0.0025536,0.014181
4.31,0.0025725,0.01439
4.32,0.0025915,0.014598
4.33,0.0026106,0.014803
4.34,0.0026299,0.015007
4.35,0.0026493,0.015209
4.36,0.0026688,0.015409
4.37,0.0026884,0.015606
4.38,0.0027081,0.015801
4.39,0.002728,0.015994
4.4,0.0027479,0.016184
4.41,0.0027679,0.016371
4.42,0.0027879,0.016556
4.43,0.0028081,0.016737
4.44,0.0028283,0.016916
4.45,0.0028486,0.017091
4.46,0.002869,0.017263
4.47,0.0028894,0.017431
4.48,0.00291,0.017596
4.49,0.0029306,0.017758
4.5,0.0029513,0.017916
4.51,0.0029721,0.01807
4.52,0.002993,0.01822
4.53,0.003014,0.018366
4.54,0.003035,0.018508
4.55,0.0030562,0.018646
4.56,0.0030774,0.018781
4.57,0.0030987,0.018911
4.58,0.00312,0.019039
4.59,0.0031414,0.019163
4.6,0.0031628,0.019284
4.61,0.0031843,0.019402
4.62,0.0032058,0.019517
4.63,0.0032273,0.01963
4.64,0.0032488,0.019741
4.65,0.0032703,0.019849
4.66,0.0032918,0.019956
4.67,0.0033133,0.020061
4.68,0.0033347,0.020165
4.69,0.0033562,0.020267
4.7,0.0033776,0.020368
4.71,0.003399,0.020468
4.72,0.0034203,0.020567
4.73,0.0034416,0.020664
4.74,0.0034629,0.020761
4.75,0.003484,0.020855
4.76,0.0035052,0.020948
4.77,0.0035262,0.02104
4.78,0.0035472,0.021129
4.79,0.0035681,0.021217
4.8,0.0035889,0.021303
4.81,0.0036096,0.021388
4.82,0.0036303,0.02147
4.83,0.0036508,0.021551
4.84,0.0036712,0.02163
4.85,0.0036915,0.021706
4.86,0.0037117,0.021782
4.87,0.0037318,0.021855
4.88,0.0037517,0.021926
4.89,0.0037715,0.021996
4.9,0.0037912,0.022064
4.91,0.0038107,0.02213
4.92,0.0038302,0.022194
4.93,0.0038494,0.022257
4.94,0.0038685,0.022318
4.95,0.0038875,0.022378
4.96,0.0039063,0.022437
4.97,0.003925,0.022494
4.98,0.0039435,0.02255
4.99,0.0039618,0.022605
5,0.00398,0.022658
5.01,0.0039981,0.02271
5.02,0.004016,0.02276
5.03,0.0040337,0.022808
5.04,0.0040513,0.022855
5.05,0.0040687,0.022901
5.06,0.004086,0.022945
5.07,0.0041031,0.022987
5.08,0.0041201,0.023028
5.09,0.0041369,0.023068
5.1,0.0041535,0.023106
5.11,0.00417,0.023143
5.12,0.0041863,0.023179
5.13,0.0042024,0.023213
5.14,0.0042184,0.023245
5.15,0.0042343,0.023277
5.16,0.0042499,0.023307
5.17,0.0042655,0.023336
5.18,0.0042809,0.023364
5.19,0.0042961,0.023392
5.2,0.0043112,0.023418
5.21,0.0043262,0.023444
5.22,0.004341,0.023468
5.23,0.0043557,0.023492
5.24,0.0043703,0.023515
5.25,0.0043848,0.023537
5.26,0.0043991,0.023558
5.27,0.0044133,0.023578
5.28,0.0044274,0.023597
5.29,0.0044414,0.023615
5.3,0.0044552,0.023632
5.31,0.004469,0.023649
5.32,0.0044826,0.023665
5.33,0.0044961,0.02368
5.34,0.0045095,0.023693
5.35,0.0045228,0.023706
5.36,0.0045359,0.023718
5.37,0.004549,0.023729
5.38,0.004562,0.023739
5.39,0.0045748,0.023747
5.4,0.0045876,0.023754
5.41,0.0046003,0.023761
5.42,0.0046128,0.023767
5.43,0.0046253,0.023772
5.44,0.0046378,0.023777
5.45,0.0046501,0.023781
5.46,0.0046624,0.023785
5.47,0.0046746,0.023788
5.48,0.0046868,0.023792
5.49,0.0046989,0.023795
5.5,0.004711,0.023798
5.51,0.004723,0.023802
5.52,0.004735,0.023805
5.53,0.0047471,0.023809
5.54,0.0047591,0.023813
5.55,0.0047711,0.023818
5.56,0.0047831,0.023824
5.57,0.0047952,0.023831
5.58,0.0048073,0.02384
5.59,0.0048195,0.02385
5.6,0.0048317,0.023863
5.61,0.004844,0.023877
5.62,0.0048564,0.023893
5.63,0.0048689,0.023913
5.64,0.0048815,0.023934
5.65,0.0048942,0.023959
5.66,0.004907,0.023987
5.67,0.0049199,0.024017
5.68,0.004933,0.024052
5.69,0.0049462,0.02409
5.7,0.0049595,0.024131
5.71,0.0049729,0.024177
5.72,0.0049865,0.024226
5.73,0.0050002,0.02428
5.74,0.005014,0.024337
5.75,0.005028,0.024398
5.76,0.005042,0.024463
5.77,0.0050562,0.024531
5.78,0.0050705,0.024603
5.79,0.0050849,0.024678
5.8,0.0050995,0.024756
5.81,0.0051141,0.024837
5.82,0.0051288,0.024921
5.83,0.0051437,0.025007
5.84,0.0051587,0.025095
5.85,0.0051737,0.025185
5.86,0.0051889,0.025277
5.87,0.0052042,0.025369
5.88,0.0052196,0.025463
5.89,0.0052351,0.025558
5.9,0.0052508,0.025654
5.91,0.0052665,0.02575
5.92,0.0052824,0.025847
5.93,0.0052983,0.025944
5.94,0.0053144,0.026042
5.95,0.0053306,0.026141
5.96,0.0053468,0.02624
5.97,0.0053632,0.026339
5.98,0.0053797,0.026439
5.99,0.0053963,0.026539
6,0.0054129,0.026638
6.01,0.0054297,0.026738
6.02,0.0054466,0.026837
6.03,0.0054636,0.026936
6.04,0.0054807,0.027035
6.05,0.005498,0.027133
6.06,0.0055154,0.027229
6.07,0.0055329,0.027325
6.08,0.0055506,0.027419
6.09,0.0055684,0.027512
6.1,0.0055863,0.027604
6.11,0.0056045,0.027694
6.12,0.0056227,0.027782
6.13,0.0056411,0.02787
6.14,0.0056596,0.027955
6.15,0.0056783,0.02804
6.16,0.005697,0.028124
6.17,0.0057159,0.028208
6.18,0.0057349,0.02829
6.19,0.005754,0.028373
6.2,0.0057732,0.028455
6.21,0.0057924,0.028538
6.22,0.0058118,0.028622
6.23,0.0058312,0.028707
6.24,0.0058506,0.028793
6.25,0.0058701,0.028882
6.26,0.0058896,0.028973
6.27,0.0059092,0.029067
6.28,0.0059288,0.029164
6.29,0.0059483,0.029263
6.3,0.0059679,0.029365
6.31,0.0059874,0.02947
6.32,0.0060069,0.029577
6.33,0.0060263,0.029687
6.34,0.0060457,0.029799
6.35,0.006065,0.029913
6.36,0.0060842,0.030029
6.37,0.0061033,0.030146
6.38,0.0061222,0.030265
6.39,0.006141,0.030384
6.4,0.0061597,0.030504
6.41,0.0061782,0.030623
6.42,0.0061965,0.030743
6.43,0.0062146,0.030861
6.44,0.0062324,0.030978
6.45,0.00625,0.031093
6.46,0.0062674,0.031206
6.47,0.0062845,0.031317
6.48,0.0063014,0.031427
6.49,0.006318,0.031535
6.5,0.0063343,0.031641
6.51,0.0063503,0.031745
6.52,0.006366,0.031848
6.53,0.0063815,0.031949
6.54,0.0063966,0.03205
6.55,0.0064115,0.03215
6.56,0.0064261,0.03225
6.57,0.0064405,0.03235
6.58,0.0064545,0.032449
6.59,0.0064683,0.032549
6.6,0.0064818,0.032649
6.61,0.006495,0.03275
6.62,0.0065079,0.032852
6.63,0.0065205,0.032955
6.64,0.0065328,0.033059
6.65,0.0065447,0.033164
6.66,0.0065564,0.033269
6.67,0.0065677,0.033375
6.68,0.0065788,0.033482
6.69,0.0065895,0.033587
6.7,0.0066001,0.033693
6.71,0.0066104,0.033797
6.72,0.0066206,0.0339
6.73,0.0066307,0.034001
6.74,0.0066407,0.034101
6.75,0.0066506,0.034198
6.76,0.0066606,0.034293
6.77,0.0066707,0.034385
6.78,0.0066808,0.034475
6.79,0.006691,0.034563
6.8,0.0067015,0.034648
6.81,0.0067121,0.03473
6.82,0.0067229,0.03481
6.83,0.0067339,0.034887
6.84,0.0067452,0.034961
6.85,0.0067568,0.035034
6.86,0.0067686,0.035104
6.87,0.0067808,0.035173
6.88,0.0067932,0.035241
6.89,0.006806,0.035307
6.9,0.006819,0.035372
6.91,0.0068324,0.035436
6.92,0.006846,0.0355
6.93,0.00686,0.035562
6.94,0.0068742,0.035624
6.95,0.0068887,0.035685
6.96,0.0069036,0.035745
6.97,0.0069187,0.035805
6.98,0.0069342,0.035864
6.99,0.0069501,0.035923
7,0.0069663,0.035982
7.01,0.0069829,0.036042
7.02,0.0069999,0.036103
7.03,0.0070172,0.036166
7.04,0.007035,0.036231
7.05,0.0070532,0.036298
7.06,0.0070719,0.036369
7.07,0.0070909,0.036443
7.08,0.0071103,0.036521
7.09,0.0071302,0.036605
7.1,0.0071504,0.036693
7.11,0.0071711,0.036789
7.12,0.0071922,0.036891
7.13,0.0072136,0.037001
7.14,0.0072355,0.03712
7.15,0.0072578,0.037248
7.16,0.0072804,0.037384
7.17,0.0073033,0.03753
7.18,0.0073265,0.037684
7.19,0.00735,0.037847
7.2,0.0073737,0.038017
7.21,0.0073976,0.038193
7.22,0.0074216,0.038375
7.23,0.0074459,0.038562
7.24,0.0074703,0.038753
7.25,0.0074949,0.038947
7.26,0.0075197,0.039142
7.27,0.0075448,0.039338
7.28,0.0075702,0.039535
7.29,0.0075959,0.039732
7.3,0.0076221,0.039928
7.31,0.0076487,0.040123
7.32,0.0076758,0.040317
7.33,0.0077035,0.04051
7.34,0.0077316,0.040701
7.35,0.0077604,0.040889
7.36,0.0077896,0.041076
7.37,0.0078193,0.04126
7.38,0.0078495,0.041442
7.39,0.0078801,0.041623
7.4,0.007911,0.041802
7.41,0.0079422,0.04198
7.42,0.0079736,0.042158
7.43,0.0080051,0.042336
7.44,0.0080366,0.042515
7.45,0.0080682,0.042695
7.46,0.0080997,0.042877
7.47,0.0081311,0.04306
7.48,0.0081623,0.043245
7.49,0.0081935,0.04343
7.5,0.0082245,0.043616
7.51,0.0082554,0.043802
7.52,0.0082861,0.043988
7.53,0.0083167,0.044173
7.54,0.0083471,0.044358
7.55,0.0083774,0.044541
7.56,0.0084075,0.044722
7.57,0.0084373,0.044903
7.58,0.008467,0.045083
7.59,0.0084963,0.045262
7.6,0.0085255,0.045439
7.61,0.0085543,0.045616
7.62,0.0085828,0.045793
7.63,0.0086111,0.045968
7.64,0.0086391,0.046143
7.65,0.0086668,0.046318
7.66,0.0086943,0.046493
7.67,0.0087216,0.046667
7.68,0.0087488,0.046843
7.69,0.008776,0.04702
7.7,0.0088031,0.047198
7.71,0.0088303,0.047379
7.72,0.0088577,0.047562
7.73,0.0088852,0.047748
7.74,0.0089129,0.047938
7.75,0.0089408,0.048131
7.76,0.008969,0.048328
7.77,0.0089974,0.04853
7.78,0.009026,0.048736
7.79,0.0090547,0.048948
7.8,0.0090837,0.049165
7.81,0.0091127,0.049388
7.82,0.0091419,0.049618
7.83,0.0091712,0.049854
7.84,0.0092007,0.050097
7.85,0.0092303,0.050346
7.86,0.00926,0.050602
7.87,0.00929,0.050864
7.88,0.0093201,0.051131
7.89,0.0093504,0.051404
7.9,0.0093808,0.051683
7.91,0.0094114,0.051966
7.92,0.0094421,0.052254
7.93,0.0094729,0.052546
7.94,0.0095036,0.052842
7.95,0.0095344,0.053141
7.96,0.0095649,0.053443
7.97,0.0095952,0.053748
7.98,0.0096252,0.054053
7.99,0.0096547,0.054359
8,0.0096837,0.054664
8.01,0.0097121,0.054966
8.02,0.0097398,0.055263
8.03,0.0097669,0.055555
8.04,0.0097933,0.055841
8.05,0.009819,0.056119
8.06,0.009844,0.056389
8.07,0.0098684,0.056651
8.08,0.0098923,0.056905
8.09,0.0099156,0.057149
8.1,0.0099384,0.057385
8.11,0.0099607,0.057612
8.12,0.0099827,0.05783
8.13,0.010004,0.058038
8.14,0.010026,0.058238
8.15,0.010047,0.05843
8.16,0.010068,0.058613
8.17,0.010088,0.058789
8.18,0.010109,0.058959
8.19,0.010129,0.059125
8.2,0.01015,0.059288
8.21,0.01017,0.05945
8.22,0.01019,0.059612
8.23,0.01021,0.059776
8.24,0.01023,0.059942
8.25,0.01025,0.060111
8.26,0.01027,0.060283
8.27,0.01029,0.060458
8.28,0.010311,0.060637
8.29,0.010331,0.06082
8.3,0.010352,0.061004
8.31,0.010373,0.061189
8.32,0.010394,0.061374
8.33,0.010415,0.061556
8.34,0.010436,0.061736
8.35,0.010457,0.061915
8.36,0.010479,0.062094
8.37,0.010501,0.062274
8.38,0.010523,0.062452
8.39,0.010545,0.062632
8.4,0.010568,0.062811
8.41,0.010591,0.06299
8.42,0.010614,0.063169
8.43,0.010638,0.063345
8.44,0.010661,0.063517
8.45,0.010684,0.063686
8.46,0.010706,0.063851
8.47,0.010727,0.064011
8.48,0.010748,0.064167
8.49,0.010768,0.06432
8.5,0.010786,0.064469
8.51,0.010804,0.064617
8.52,0.010822,0.064762
8.53,0.010839,0.064905
8.54,0.010856,0.065046
8.55,0.010874,0.065183
8.56,0.010891,0.065315
8.57,0.010908,0.065441
8.58,0.010926,0.065562
8.59,0.010943,0.065676
8.6,0.010961,0.065786
8.61,0.010978,0.065892
8.62,0.010996,0.065995
8.63,0.011012,0.066099
8.64,0.011029,0.066205
8.65,0.011044,0.066315
8.66,0.011058,0.066427
8.67,0.011072,0.066543
8.68,0.011083,0.066661
8.69,0.011094,0.066782
8.7,0.011103,0.066905
8.71,0.01111,0.06703
8.72,0.011117,0.067158
8.73,0.011122,0.067289
8.74,0.011127,0.067422
8.75,0.011131,0.067558
8.76,0.011134,0.067696
8.77,0.011138,0.067834
8.78,0.011141,0.06797
8.79,0.011143,0.068103
8.8,0.011145,0.06823
8.81,0.011146,0.068347
8.82,0.011146,0.068455
8.83,0.011145,0.068552
8.84,0.011142,0.068638
8.85,0.011138,0.068714
8.86,0.011133,0.06878
8.87,0.011127,0.068837
8.88,0.011121,0.068885
8.89,0.011113,0.068926
8.9,0.011105,0.06896
8.91,0.011097,0.068988
8.92,0.011088,0.069009
8.93,0.011079,0.069025
8.94,0.011069,0.069036
8.95,0.011059,0.069041
8.96,0.011048,0.069039
8.97,0.011037,0.069031
8.98,0.011025,0.069016
8.99,0.011013,0.068996
9,0.011001,0.06897
9.01,0.010989,0.068937
9.02,0.010977,0.068898
9.03,0.010966,0.06885
9.04,0.010954,0.068795
9.05,0.010943,0.068731
9.06,0.010932,0.06866
9.07,0.01092,0.068581
9.08,0.010909,0.068495
9.09,0.010896,0.068402
9.1,0.010884,0.068303
9.11,0.010871,0.068199
9.12,0.010857,0.068091
9.13,0.010844,0.067978
9.14,0.01083,0.067863
9.15,0.010817,0.067746
9.16,0.010804,0.067628
9.17,0.010792,0.067512
9.18,0.01078,0.067398
9.19,0.010768,0.067286
9.2,0.010757,0.06718
9.21,0.010745,0.067079
9.22,0.010734,0.066986
9.23,0.010722,0.0669
9.24,0.01071,0.066822
9.25,0.010698,0.066751
9.26,0.010686,0.066687
9.27,0.010674,0.06663
9.28,0.010662,0.066578
9.29,0.01065,0.066531
9.3,0.010639,0.066488
9.31,0.010627,0.066449
9.32,0.010616,0.066412
9.33,0.010606,0.066379
9.34,0.010596,0.066347
9.35,0.010586,0.066316
9.36,0.010577,0.066286
9.37,0.010568,0.066257
9.38,0.01056,0.066229
9.39,0.010552,0.066203
9.4,0.010545,0.066177
9.41,0.010539,0.066151
9.42,0.010533,0.066124
9.43,0.010528,0.066097
9.44,0.010523,0.066069
9.45,0.010519,0.066041
9.46,0.010516,0.066012
9.47,0.010513,0.065983
9.48,0.010511,0.065953
9.49,0.010509,0.065924
9.5,0.010507,0.065896
9.51,0.010506,0.065869
9.52,0.010505,0.065845
9.53,0.010504,0.065824
9.54,0.010504,0.065809
9.55,0.010504,0.065801
9.56,0.010504,0.0658
9.57,0.010504,0.065807
9.58,0.010504,0.065822
9.59,0.010504,0.065845
9.6,0.010504,0.065876
9.61,0.010504,0.065914
9.62,0.010504,0.06596
9.63,0.010504,0.066011
9.64,0.010503,0.066068
9.65,0.010503,0.066129
9.66,0.010502,0.066195
9.67,0.010502,0.066266
9.68,0.010501,0.066341
9.69,0.0105,0.066418
9.7,0.010499,0.066496
9.71,0.010498,0.066575
9.72,0.010497,0.066652
9.73,0.010496,0.066727
9.74,0.010495,0.066799
9.75,0.010494,0.066866
9.76,0.010492,0.066927
9.77,0.01049,0.066981
9.78,0.010488,0.067028
9.79,0.010485,0.067067
9.8,0.010482,0.067099
9.81,0.010479,0.067124
9.82,0.010476,0.067144
9.83,0.010473,0.067159
9.84,0.010469,0.067169
9.85,0.010465,0.067176
9.86,0.01046,0.06718
9.87,0.010456,0.067181
9.88,0.010451,0.067179
9.89,0.010446,0.067176
9.9,0.010441,0.067173
9.91,0.010435,0.067171
9.92,0.01043,0.06717
9.93,0.010424,0.067171
9.94,0.010419,0.067175
9.95,0.010413,0.067182
9.96,0.010407,0.067193
9.97,0.010401,0.067207
9.98,0.010395,0.067224
9.99,0.010389,0.067243
10,0.010382,0.067263
10.01,0.010376,0.067282
10.02,0.010369,0.067299
10.03,0.010363,0.067313
10.04,0.010356,0.067323
10.05,0.010349,0.067329
10.06,0.010342,0.06733
10.07,0.010335,0.067328
10.08,0.010328,0.067321
10.09,0.010322,0.06731
10.1,0.010315,0.067296
10.11,0.010308,0.067278
10.12,0.010302,0.067259
10.13,0.010296,0.067237
10.14,0.01029,0.067213
10.15,0.010283,0.067188
10.16,0.010277,0.067161
10.17,0.01027,0.067134
10.18,0.010263,0.067108
10.19,0.010256,0.067084
10.2,0.010249,0.067063
10.21,0.010241,0.067047
10.22,0.010232,0.067037
10.23,0.010223,0.067035
10.24,0.010214,0.067039
10.25,0.010205,0.06705
10.26,0.010195,0.067069
10.27,0.010185,0.067095
10.28,0.010175,0.067127
10.29,0.010165,0.067165
10.3,0.010155,0.067209
10.31,0.010144,0.067256
10.32,0.010134,0.067305
10.33,0.010123,0.067353
10.34,0.010112,0.0674
10.35,0.010101,0.067444
10.36,0.01009,0.067483
10.37,0.010078,0.067517
10.38,0.010067,0.067547
10.39,0.010055,0.067571
10.4,0.010043,0.067589
10.41,0.010031,0.067603
10.42,0.010019,0.06761
10.43,0.010008,0.067612
10.44,0.0099959,0.067609
10.45,0.0099843,0.067602
10.46,0.0099729,0.06759
10.47,0.0099616,0.067574
10.48,0.0099503,0.067556
10.49,0.0099392,0.067537
10.5,0.0099281,0.067516
10.51,0.0099171,0.067494
10.52,0.009906,0.067474
10.53,0.0098948,0.067454
10.54,0.0098835,0.067437
10.55,0.0098721,0.067423
10.56,0.0098604,0.067411
10.57,0.0098485,0.067402
10.58,0.0098363,0.067396
10.59,0.0098238,0.067391
10.6,0.0098111,0.067388
10.61,0.0097981,0.067386
10.62,0.0097848,0.067386
10.63,0.0097714,0.067386
10.64,0.0097578,0.067388
10.65,0.0097442,0.06739
10.66,0.0097306,0.067393
10.67,0.009717,0.067395
10.68,0.0097035,0.067396
10.69,0.0096902,0.067394
10.7,0.009677,0.067389
10.71,0.009664,0.067381
10.72,0.0096511,0.067367
10.73,0.0096383,0.067348
10.74,0.0096254,0.067323
10.75,0.0096126,0.067291
10.76,0.0095997,0.067253
10.77,0.0095867,0.067209
10.78,0.0095735,0.067159
10.79,0.0095602,0.067102
10.8,0.0095468,0.06704
10.81,0.0095332,0.066972
10.82,0.0095196,0.066899
10.83,0.0095058,0.066821
10.84,0.0094921,0.06674
10.85,0.0094783,0.066656
10.86,0.0094645,0.066569
10.87,0.0094507,0.066481
10.88,0.0094368,0.066393
10.89,0.009423,0.066304
10.9,0.009409,0.066217
10.91,0.009395,0.066132
10.92,0.0093809,0.06605
10.93,0.0093666,0.065973
10.94,0.0093522,0.0659
10.95,0.0093377,0.065833
10.96,0.0093229,0.065772
10.97,0.0093081,0.065717
10.98,0.0092932,0.065669
10.99,0.0092781,0.065628
11,0.0092631,0.065593
11.01,0.0092479,0.065563
11.02,0.0092328,0.065537
11.03,0.0092177,0.065515
11.04,0.0092026,0.065495
11.05,0.0091876,0.065476
11.06,0.0091725,0.065457
11.07,0.0091574,0.065437
11.08,0.0091424,0.065417
11.09,0.0091273,0.065393
11.1,0.0091123,0.065368
11.11,0.0090972,0.065339
11.12,0.0090822,0.065308
11.13,0.0090672,0.065272
11.14,0.0090522,0.065233
11.15,0.0090373,0.065191
11.16,0.0090223,0.065146
11.17,0.0090073,0.065098
11.18,0.0089923,0.065049
11.19,0.0089772,0.064998
11.2,0.0089619,0.064947
11.21,0.0089465,0.064895
11.22,0.0089309,0.064844
11.23,0.0089152,0.064794
11.24,0.0088992,0.064746
11.25,0.008883,0.064701
11.26,0.0088667,0.064659
11.27,0.0088502,0.06462
11.28,0.0088336,0.064585
11.29,0.0088169,0.064554
11.3,0.0088001,0.064526
11.31,0.0087832,0.064503
11.32,0.0087663,0.064484
11.33,0.0087493,0.064469
11.34,0.0087323,0.064457
11.35,0.0087153,0.064449
11.36,0.0086982,0.064443
11.37,0.0086812,0.064438
11.38,0.0086642,0.064433
11.39,0.0086472,0.064428
11.4,0.0086303,0.064423
11.41,0.0086133,0.064416
11.42,0.0085964,0.064409
11.43,0.0085794,0.064401
11.44,0.0085623,0.064391
11.45,0.0085452,0.064379
11.46,0.008528,0.064365
11.47,0.0085106,0.064348
11.48,0.0084931,0.064327
11.49,0.0084754,0.064303
11.5,0.0084575,0.064275
11.51,0.0084395,0.064242
11.52,0.0084213,0.064205
11.53,0.0084029,0.064162
11.54,0.0083844,0.064115
11.55,0.0083658,0.064063
11.56,0.0083472,0.064007
11.57,0.0083285,0.063946
11.58,0.0083097,0.063881
11.59,0.008291,0.063813
11.6,0.0082722,0.06374
11.61,0.0082535,0.063663
11.62,0.0082348,0.063583
11.63,0.0082161,0.063497
11.64,0.0081975,0.063408
11.65,0.0081789,0.063314
11.66,0.0081604,0.063217
11.67,0.0081419,0.063116
11.68,0.0081235,0.063011
11.69,0.008105,0.062904
11.7,0.0080866,0.062795
11.71,0.0080682,0.062685
11.72,0.0080497,0.062572
11.73,0.0080312,0.062459
11.74,0.0080126,0.062343
11.75,0.0079939,0.062227
11.76,0.0079752,0.062109
11.77,0.0079563,0.06199
11.78,0.0079374,0.06187
11.79,0.0079183,0.061748
11.8,0.0078991,0.061625
11.81,0.0078798,0.0615
11.82,0.0078604,0.061373
11.83,0.0078409,0.061245
11.84,0.0078214,0.061115
11.85,0.0078019,0.060984
11.86,0.0077825,0.060851
11.87,0.0077631,0.060717
11.88,0.0077438,0.060581
11.89,0.0077246,0.060444
11.9,0.0077056,0.060306
11.91,0.0076868,0.060167
11.92,0.0076681,0.060027
11.93,0.0076495,0.059887
11.94,0.0076311,0.059746
11.95,0.0076128,0.059605
11.96,0.0075946,0.059464
11.97,0.0075765,0.059324
11.98,0.0075584,0.059184
11.99,0.0075403,0.059046
12,0.0075222,0.058908
12.01,0.0075041,0.058772
12.02,0.007486,0.058637
12.03,0.0074678,0.058504
12.04,0.0074497,0.058373
12.05,0.0074315,0.058243
12.06,0.0074134,0.058115
12.07,0.0073953,0.057987
12.08,0.0073773,0.057861
12.09,0.0073593,0.057736
12.1,0.0073414,0.057611
12.11,0.0073237,0.057487
12.12,0.007306,0.057363
12.13,0.0072885,0.05724
12.14,0.0072711,0.057119
12.15,0.0072539,0.056998
12.16,0.0072368,0.056879
12.17,0.0072199,0.056762
12.18,0.007203,0.056645
12.19,0.0071864,0.056531
12.2,0.0071698,0.056418
12.21,0.0071534,0.056307
12.22,0.0071371,0.056197
12.23,0.0071209,0.056088
12.24,0.0071048,0.055981
12.25,0.0070887,0.055874
12.26,0.0070728,0.055767
12.27,0.007057,0.055662
12.28,0.0070412,0.055557
12.29,0.0070256,0.055453
12.3,0.00701,0.055349
12.31,0.0069946,0.055246
12.32,0.0069793,0.055143
12.33,0.0069641,0.05504
12.34,0.0069491,0.054937
12.35,0.0069342,0.054833
12.36,0.0069193,0.054728
12.37,0.0069046,0.054623
12.38,0.00689,0.054516
12.39,0.0068755,0.054408
12.4,0.006861,0.054299
12.41,0.0068466,0.054189
12.42,0.0068322,0.054077
12.43,0.0068178,0.053964
12.44,0.0068035,0.05385
12.45,0.0067892,0.053735
12.46,0.0067749,0.053619
12.47,0.0067607,0.053502
12.48,0.0067464,0.053386
12.49,0.0067322,0.053269
12.5,0.0067179,0.053152
12.51,0.0067037,0.053035
12.52,0.0066895,0.052919
12.53,0.0066752,0.052804
12.54,0.006661,0.05269
12.55,0.0066468,0.052577
12.56,0.0066325,0.052466
12.57,0.0066182,0.052357
12.58,0.006604,0.05225
12.59,0.0065896,0.052145
12.6,0.0065753,0.052043
12.61,0.0065609,0.051943
12.62,0.0065465,0.051846
12.63,0.0065321,0.051752
12.64,0.0065176,0.051661
12.65,0.0065032,0.051572
12.66,0.0064887,0.051486
12.67,0.0064742,0.051402
12.68,0.0064598,0.05132
12.69,0.0064453,0.051241
12.7,0.0064309,0.051163
12.71,0.0064164,0.051088
12.72,0.0064021,0.051013
12.73,0.0063877,0.050941
12.74,0.0063735,0.050869
12.75,0.0063592,0.050798
12.76,0.0063451,0.050727
12.77,0.006331,0.050658
12.78,0.0063169,0.050588
12.79,0.006303,0.050519
12.8,0.0062891,0.050449
12.81,0.0062753,0.050379
12.82,0.0062615,0.050308
12.83,0.0062479,0.050237
12.84,0.0062343,0.050164
12.85,0.0062207,0.05009
12.86,0.0062073,0.050015
12.87,0.0061939,0.049938
12.88,0.0061806,0.049859
12.89,0.0061674,0.049779
12.9,0.0061543,0.049698
12.91,0.0061413,0.049614
12.92,0.0061283,0.04953
12.93,0.0061155,0.049443
12.94,0.0061027,0.049356
12.95,0.0060901,0.049268
12.96,0.0060776,0.049179
12.97,0.0060651,0.04909
12.98,0.0060528,0.048999
12.99,0.0060405,0.048908
13,0.0060284,0.048816
13.01,0.0060163,0.048724
13.02,0.0060043,0.048633
13.03,0.0059923,0.048542
13.04,0.0059804,0.048451
13.05,0.0059685,0.048362
13.06,0.0059567,0.048274
13.07,0.0059449,0.048188
13.08,0.0059331,0.048103
13.09,0.0059213,0.048019
13.1,0.0059095,0.047937
13.11,0.0058978,0.047857
13.12,0.005886,0.047777
13.13,0.0058743,0.047698
13.14,0.0058626,0.047619
13.15,0.005851,0.047541
13.16,0.0058394,0.047464
13.17,0.0058278,0.047387
13.18,0.0058163,0.04731
13.19,0.0058049,0.047234
13.2,0.0057935,0.047159
13.21,0.0057822,0.047084
13.22,0.005771,0.04701
13.23,0.0057599,0.046937
13.24,0.0057488,0.046864
13.25,0.0057378,0.046792
13.26,0.0057269,0.046721
13.27,0.0057161,0.04665
13.28,0.0057053,0.04658
13.29,0.0056945,0.046511
13.3,0.0056838,0.046442
13.31,0.0056732,0.046374
13.32,0.0056626,0.046307
13.33,0.005652,0.04624
13.34,0.0056415,0.046173
13.35,0.005631,0.046108
13.36,0.0056206,0.046042
13.37,0.0056102,0.045977
13.38,0.0055998,0.045911
13.39,0.0055894,0.045844
13.4,0.0055791,0.045777
13.41,0.0055689,0.045709
13.42,0.0055587,0.04564
13.43,0.0055485,0.045569
13.44,0.0055385,0.045497
13.45,0.0055285,0.045423
13.46,0.0055186,0.045348
13.47,0.0055087,0.045271
13.48,0.005499,0.045193
13.49,0.0054893,0.045115
13.5,0.0054797,0.045035
13.51,0.0054701,0.044956
13.52,0.0054606,0.044878
13.53,0.0054511,0.044799
13.54,0.0054416,0.044721
13.55,0.0054322,0.044645
13.56,0.0054227,0.044569
13.57,0.0054133,0.044496
13.58,0.0054038,0.044424
13.59,0.0053943,0.044354
13.6,0.0053848,0.044287
13.61,0.0053752,0.044222
13.62,0.0053656,0.04416
13.63,0.005356,0.044101
13.64,0.0053463,0.044045
13.65,0.0053366,0.043992
13.66,0.0053269,0.043943
13.67,0.0053171,0.043896
13.68,0.0053072,0.043851
13.69,0.0052974,0.043808
13.7,0.0052875,0.043767
13.71,0.0052776,0.043727
13.72,0.0052677,0.043687
13.73,0.0052578,0.043648
13.74,0.0052478,0.04361
13.75,0.005238,0.043571
13.76,0.0052281,0.043532
13.77,0.0052183,0.043492
13.78,0.0052085,0.043452
13.79,0.0051988,0.043411
13.8,0.0051891,0.043368
13.81,0.0051795,0.043325
13.82,0.0051699,0.04328
13.83,0.0051604,0.043234
13.84,0.005151,0.043187
13.85,0.0051416,0.043138
13.86,0.0051322,0.043088
13.87,0.0051229,0.043037
13.88,0.0051137,0.042984
13.89,0.0051044,0.042931
13.9,0.0050952,0.042876
13.91,0.0050861,0.042821
13.92,0.0050769,0.042765
13.93,0.0050678,0.042708
13.94,0.0050587,0.042651
13.95,0.0050496,0.042593
13.96,0.0050406,0.042535
13.97,0.0050316,0.042476
13.98,0.0050226,0.042417
13.99,0.0050136,0.042358
14,0.0050047,0.042298
14.01,0.0049958,0.042237
14.02,0.004987,0.042176
14.03,0.0049782,0.042115
14.04,0.0049694,0.042053
14.05,0.0049607,0.041991
14.06,0.004952,0.041928
14.07,0.0049434,0.041865
14.08,0.0049348,0.041801
14.09,0.0049263,0.041737
14.1,0.0049178,0.041672
14.11,0.0049094,0.041607
14.12,0.004901,0.041542
14.13,0.0048927,0.041477
14.14,0.0048845,0.041411
14.15,0.0048763,0.041346
14.16,0.0048681,0.041282
14.17,0.0048601,0.041218
14.18,0.0048521,0.041154
14.19,0.0048441,0.041092
14.2,0.0048362,0.041031
14.21,0.0048283,0.040971
14.22,0.0048205,0.040912
14.23,0.0048127,0.040854
14.24,0.004805,0.040798
14.25,0.0047972,0.040744
14.26,0.0047895,0.040691
14.27,0.0047818,0.040639
14.28,0.0047742,0.04059
14.29,0.0047665,0.040542
14.3,0.0047588,0.040495
14.31,0.0047511,0.04045
14.32,0.0047435,0.040406
14.33,0.0047358,0.040364
14.34,0.0047281,0.040322
14.35,0.0047204,0.040281
14.36,0.0047127,0.04024
14.37,0.004705,0.040199
14.38,0.0046972,0.040158
14.39,0.0046895,0.040116
14.4,0.0046817,0.040073
14.41,0.0046739,0.04003
14.42,0.0046662,0.039985
14.43,0.0046584,0.039939
14.44,0.0046506,0.039892
14.45,0.0046429,0.039843
14.46,0.0046351,0.039792
14.47,0.0046274,0.03974
14.48,0.0046196,0.039685
14.49,0.0046119,0.039629
14.5,0.0046042,0.03957
14.51,0.0045966,0.039508
14.52,0.0045889,0.039445
14.53,0.0045813,0.039379
14.54,0.0045737,0.039311
14.55,0.0045661,0.039242
14.56,0.0045585,0.03917
14.57,0.004551,0.039097
14.58,0.0045435,0.039023
14.59,0.004536,0.038948
14.6,0.0045285,0.038872
14.61,0.0045211,0.038795
14.62,0.0045137,0.038718
14.63,0.0045063,0.03864
14.64,0.0044989,0.038562
14.65,0.0044916,0.038484
14.66,0.0044843,0.038406
14.67,0.004477,0.038328
14.68,0.0044697,0.038251
14.69,0.0044625,0.038174
14.7,0.0044552,0.038099
14.71,0.004448,0.038025
14.72,0.0044409,0.037952
14.73,0.0044337,0.037881
14.74,0.0044266,0.037811
14.75,0.0044195,0.037743
14.76,0.0044124,0.037677
14.77,0.0044054,0.037612
14.78,0.0043983,0.037549
14.79,0.0043913,0.037488
14.8,0.0043843,0.037428
14.81,0.0043773,0.03737
14.82,0.0043703,0.037313
14.83,0.0043634,0.037258
14.84,0.0043564,0.037205
14.85,0.0043495,0.037152
14.86,0.0043426,0.037101
14.87,0.0043357,0.03705
14.88,0.0043289,0.037001
14.89,0.0043221,0.036952
14.9,0.0043152,0.036903
14.91,0.0043085,0.036855
14.92,0.0043017,0.036807
14.93,0.004295,0.036783
14.94,0.0042883,0.03676
14.95,0.0042817,0.036736
14.96,0.004275,0.036713
14.97,0.0042684,0.03669
14.98,0.0042619,0.036667
14.99,0.0042553,0.036643
15,0.0042488,0.03662
15.01,0.0042423,0.036596


==> figs/data/tgv_enst_edac_p2.csv <==
t3,en3,t4,en4,t5,en5,t6,en6,t7,en7,t8,en8,t9,en9,t10,en10,t11,en11,t12,en12,t13,en13,t14,en14,t15,en15,t16,en16,t17,en17,t18,en18,t19,en19,t20,en20,t21,en21,t22,en22,t23,en23,t24,en24,t25,en25,t26,en26,t27,en27,t28,en28,t29,en29,t30,en30,t31,en31,t32,en32,t33,en33,t34,en34,t35,en35,t36,en36,t37,en37,t38,en38,t39,en39,t40,en40,t41,en41,t42,en42,t43,en43,t44,en44,t45,en45,t46,en46,t47,en47,t48,en48,t49,en49,t50,en50,t51,en51,t52,en52,t53,en53,t54,en54,t55,en55,t56,en56,t57,en57,t58,en58,t59,en59,t60,en60,t61,en61,t62,en62,t63,en63,t64,en64,t65,en65,t66,en66,t67,en67,t68,en68,t69,en69,t70,en70,t71,en71,t72,en72,t73,en73,t74,en74,t75,en75,t76,en76,t77,en77,t78,en78,t79,en79,t80,en80,t81,en81,t82,en82,t83,en83,t84,en84,t85,en85,t86,en86,t87,en87,t88,en88,t89,en89,t90,en90,t91,en91,t92,en92,t93,en93,t94,en94,t95,en95,t96,en96,t97,en97,t98,en98,t99,en99,t100,en100
7.4961,0.0073389,7.5158,0.0073796,7.4854,0.0073022,7.5047,0.0073384,7.5242,0.007386,7.4943,0.0073107,7.5139,0.0073742,7.4847,0.0073017,7.5046,0.0073655,7.4759,0.0072946,7.4956,0.0073386,7.5152,0.0073722,7.4876,0.0073028,7.5075,0.0073456,7.4798,0.0072773,7.5002,0.0073376,7.5199,0.0074014,7.4927,0.0073337,7.5127,0.0073862,7.4865,0.0073209,7.5064,0.0073603,7.4801,0.0072955,7.5003,0.0073354,7.5203,0.0073846,7.4947,0.0073216,7.515,0.0073828,7.4894,0.0073202,7.5098,0.0073811,7.485,0.0073208,7.5051,0.0073679,7.4806,0.0073082,7.5014,0.007346,7.5215,0.0073874,7.4971,0.0073277,7.5174,0.0073849,7.4937,0.0073273,7.5136,0.0073901,7.4902,0.0073336,7.5106,0.0073863,7.4877,0.0073307,7.5079,0.0073697,7.485,0.0073146,7.5053,0.0073543,7.483,0.0073009,7.5033,0.0073504,7.4812,0.0072984,7.5017,0.0073565,7.4796,0.0073048,7.5001,0.0073616,7.5206,0.00741,7.4989,0.0073575,7.5194,0.0073975,7.4978,0.0073454,7.5185,0.0073878,7.4976,0.0073379,7.5177,0.0073909,7.4972,0.0073425,7.5176,0.0074035,7.4971,0.0073549,7.5174,0.0074078,7.4969,0.0073591,7.5176,0.0073999,7.4972,0.0073515,7.5177,0.0073905,7.4976,0.0073429,7.5183,0.0073927,7.4984,0.0073459,7.5191,0.0074047,7.4993,0.0073582,7.5199,0.0074142,7.5008,0.0073692,7.4813,0.0073245,7.502,0.00737,7.4828,0.0073258,7.5036,0.007366,7.4847,0.0073225,7.5052,0.0073648,7.4867,0.0073222,7.5071,0.0073729,7.4886,0.0073307,7.5091,0.007388,7.4908,0.007346,7.5115,0.0073989,7.4933,0.0073569,7.5141,0.0073987,7.4958,0.0073565,7.5165,0.0073951,7.4985,0.0073536,7.519,0.0074006,7.5014,0.0073602,7.4839,0.0073209,7.5046,0.0073774,7.4872,0.0073384,7.5075,0.0073919,7.4905,0.0073533,7.5111,0.0073977,7.4941,0.0073591,7.5143,0.0073978
7.546,0.0074581,7.5655,0.007495,7.5349,0.0074159,7.5541,0.0074623,7.5734,0.0075253,7.5433,0.0074489,7.5626,0.0075134,7.5333,0.0074383,7.553,0.0074854,7.5241,0.0074111,7.5436,0.0074449,7.5631,0.0074864,7.5353,0.0074158,7.555,0.0074753,7.5271,0.0074048,7.5473,0.0074707,7.5669,0.0075237,7.5395,0.0074539,7.5593,0.0074948,7.5329,0.0074274,7.5527,0.0074672,7.5263,0.0074002,7.5463,0.0074499,7.5662,0.0075102,7.5404,0.0074458,7.5606,0.0075082,7.5348,0.0074435,7.555,0.0074931,7.5301,0.0074302,7.55,0.0074678,7.5254,0.0074057,7.546,0.0074486,7.566,0.007505,7.5415,0.0074442,7.5616,0.0075092,7.5377,0.0074498,7.5575,0.0075028,7.5339,0.007444,7.5543,0.0074849,7.5312,0.0074272,7.5513,0.0074676,7.5283,0.0074106,7.5484,0.0074606,7.526,0.0074055,7.5461,0.0074645,7.524,0.0074104,7.5443,0.007469,7.5221,0.0074147,7.5425,0.0074638,7.5628,0.0075042,7.541,0.0074504,7.5615,0.0074927,7.5397,0.0074394,7.5603,0.007494,7.5393,0.007443,7.5592,0.0075043,7.5386,0.0074544,7.5589,0.0075088,7.5382,0.0074583,7.5584,0.0074995,7.5379,0.0074492,7.5584,0.0074891,7.538,0.0074394,7.5583,0.0074889,7.5381,0.00744,7.5587,0.0074995,7.5387,0.0074513,7.5593,0.007509,7.5394,0.0074609,7.5599,0.0075086,7.5406,0.007462,7.521,0.007415,7.5417,0.0074566,7.5224,0.0074104,7.5431,0.0074543,7.5241,0.0074091,7.5445,0.007461,7.5259,0.0074168,7.5462,0.0074752,7.5276,0.0074312,7.548,0.0074853,7.5296,0.0074414,7.5502,0.0074845,7.5319,0.0074408,7.5526,0.0074804,7.5342,0.0074368,7.5548,0.0074847,7.5367,0.007442,7.5572,0.0074996,7.5395,0.007458,7.5219,0.0074169,7.5425,0.0074732,7.525,0.0074323,7.5453,0.0074777,7.5281,0.0074373,7.5486,0.0074779,7.5316,0.0074378,7.5517,0.0074808
7.5959,0.0075726,7.6153,0.007616,7.5845,0.0075396,7.6034,0.0076002,7.6225,0.007663,7.5923,0.0075885,7.6114,0.0076336,7.5819,0.0075595,7.6014,0.0075919,7.5724,0.0075186,7.5917,0.0075584,7.6109,0.0076141,7.583,0.0075455,7.6025,0.007609,7.5745,0.0075391,7.5944,0.0075931,7.6138,0.0076314,7.5863,0.007563,7.606,0.0076008,7.5794,0.0075346,7.599,0.0075813,7.5724,0.0075154,7.5924,0.0075752,7.612,0.0076354,7.5861,0.0075719,7.6061,0.0076206,7.5802,0.0075565,7.6002,0.0075933,7.5752,0.007531,7.595,0.0075703,7.5702,0.0075089,7.5907,0.0075659,7.6105,0.0076288,7.5858,0.0075689,7.6058,0.0076223,7.5818,0.0075632,7.6014,0.0076019,7.5777,0.0075434,7.5979,0.0075829,7.5747,0.0075257,7.5947,0.0075742,7.5716,0.0075177,7.5915,0.0075756,7.569,0.0075206,7.589,0.0075789,7.5667,0.0075244,7.5869,0.0075734,7.5646,0.0075185,7.5848,0.0075584,7.6051,0.0075987,7.5832,0.0075457,7.6035,0.0075982,7.5816,0.0075457,7.602,0.0076077,7.5809,0.0075571,7.6008,0.0076105,7.58,0.0075604,7.6002,0.0076011,7.5794,0.0075507,7.5995,0.0075886,7.5788,0.0075387,7.5993,0.0075872,7.5787,0.007538,7.599,0.0075958,7.5786,0.0075473,7.5991,0.0076046,7.579,0.0075564,7.5995,0.0076041,7.5795,0.007556,7.5998,0.0075967,7.5805,0.0075503,7.5608,0.0075029,7.5814,0.0075461,7.562,0.0074997,7.5826,0.0075516,7.5635,0.0075062,7.5838,0.0075648,7.5651,0.0075202,7.5853,0.0075743,7.5666,0.0075297,7.5869,0.0075723,7.5684,0.0075281,7.5889,0.0075669,7.5705,0.0075232,7.5911,0.0075703,7.5727,0.0075269,7.5932,0.0075842,7.575,0.0075415,7.5954,0.0075978,7.5776,0.007556,7.5599,0.0075141,7.5804,0.0075609,7.5628,0.0075193,7.583,0.0075591,7.5657,0.0075183,7.5862,0.0075616,7.5691,0.0075215,7.5891,0.0075713
7.6459,0.007689,7.6651,0.0077454,7.6341,0.0076741,7.6528,0.0077344,7.6717,0.007776,7.6412,0.0077058,7.6602,0.007733,7.6304,0.0076632,7.6498,0.0076985,7.6206,0.0076295,7.6397,0.0076826,7.6588,0.0077418,7.6307,0.0076768,7.65,0.0077271,7.6218,0.0076602,7.6416,0.007698,7.6608,0.0077305,7.6331,0.0076662,7.6527,0.0077085,7.6259,0.0076462,7.6454,0.0077016,7.6186,0.0076388,7.6383,0.007698,7.6578,0.0077432,7.6317,0.0076826,7.6516,0.0077159,7.6255,0.0076549,7.6454,0.0076907,7.6202,0.0076315,7.6399,0.0076828,7.615,0.0076244,7.6353,0.0076876,7.655,0.0077379,7.6302,0.0076805,7.65,0.0077172,7.6258,0.0076606,7.6453,0.0076954,7.6215,0.0076396,7.6416,0.0076852,7.6182,0.0076307,7.6381,0.0076858,7.6148,0.0076315,7.6347,0.0076877,7.612,0.0076342,7.6319,0.0076813,7.6095,0.0076281,7.6295,0.0076657,7.6071,0.0076124,7.6272,0.0076511,7.6473,0.0077,7.6253,0.0076496,7.6455,0.0077087,7.6235,0.0076582,7.6438,0.0077114,7.6226,0.0076623,7.6423,0.0077003,7.6215,0.0076517,7.6415,0.0076869,7.6206,0.0076386,7.6406,0.0076833,7.6198,0.0076355,7.6401,0.0076913,7.6195,0.007644,7.6396,0.0076988,7.6192,0.0076517,7.6396,0.0076977,7.6193,0.0076509,7.6397,0.0076897,7.6196,0.0076432,7.6398,0.0076828,7.6204,0.0076383,7.6006,0.0075919,7.6211,0.0076417,7.6016,0.0075965,7.6221,0.0076542,7.6029,0.0076098,7.6231,0.0076631,7.6042,0.0076192,7.6244,0.0076603,7.6056,0.0076166,7.6258,0.0076531,7.6072,0.00761,7.6276,0.0076548,7.6092,0.0076124,7.6297,0.0076682,7.6111,0.0076258,7.6315,0.0076811,7.6132,0.0076393,7.6335,0.0076843,7.6156,0.0076434,7.5978,0.007602,7.6183,0.0076415,7.6007,0.0076006,7.6207,0.0076416,7.6034,0.0076017,7.6237,0.0076508,7.6065,0.0076116,7.6265,0.0076653
7.6959,0.0078121,7.7148,0.007869,7.6836,0.0078033,7.7021,0.0078424,7.7208,0.007864,7.6902,0.0077998,7.7089,0.0078278,7.679,0.0077643,7.6982,0.0078119,7.6688,0.0077488,7.6877,0.0078055,7.7066,0.0078513,7.6783,0.007791,7.6975,0.0078233,7.6691,0.0077613,7.6887,0.0077922,7.7078,0.007828,7.6799,0.0077691,7.6993,0.0078195,7.6724,0.0077623,7.6917,0.0078169,7.6648,0.0077583,7.6843,0.007802,7.7036,0.0078301,7.6774,0.0077741,7.6971,0.0078045,7.6709,0.0077483,7.6907,0.0077948,7.6653,0.0077403,7.6848,0.0077978,7.6597,0.0077431,7.6799,0.0077933,7.6994,0.0078255,7.6745,0.0077721,7.6943,0.0078031,7.6699,0.0077507,7.6893,0.0077902,7.6653,0.0077386,7.6853,0.00779,7.6618,0.0077393,7.6815,0.0077921,7.6581,0.007741,7.6778,0.0077849,7.6549,0.0077344,7.6747,0.0077683,7.6522,0.0077181,7.6721,0.0077525,7.6496,0.0077025,7.6696,0.0077492,7.6896,0.0078045,7.6674,0.0077574,7.6875,0.0078072,7.6654,0.0077597,7.6855,0.0077958,7.6642,0.0077495,7.6838,0.0077803,7.6629,0.0077349,7.6828,0.0077756,7.6618,0.0077306,7.6817,0.007782,7.6608,0.0077372,7.681,0.0077896,7.6602,0.0077448,7.6802,0.0077874,7.6597,0.0077428,7.68,0.0077784,7.6596,0.0077343,7.6799,0.0077707,7.6597,0.0077271,7.6798,0.0077715,7.6603,0.0077298,7.6404,0.0076858,7.6607,0.0077408,7.6412,0.0076976,7.6616,0.0077494,7.6423,0.0077068,7.6624,0.0077459,7.6434,0.0077038,7.6634,0.0077373,7.6446,0.0076957,7.6647,0.0077369,7.646,0.0076961,7.6664,0.0077488,7.6478,0.0077085,7.6682,0.0077617,7.6496,0.0077213,7.6699,0.0077643,7.6515,0.0077245,7.6717,0.00776,7.6537,0.0077212,7.6358,0.0076814,7.6562,0.0077208,7.6385,0.0076817,7.6584,0.0077274,7.641,0.0076894,7.6613,0.0077418,7.644,0.0077043,7.6639,0.0077529
7.7459,0.0079298,7.7646,0.0079659,7.7331,0.0079058,7.7515,0.0079243,7.77,0.0079459,7.7392,0.0078881,7.7577,0.0079285,7.7276,0.0078714,7.7466,0.0079236,7.717,0.0078661,7.7358,0.0079098,7.7545,0.0079372,7.726,0.007882,7.745,0.0079064,7.7164,0.0078501,7.7359,0.0078838,7.7548,0.0079278,7.7267,0.0078746,7.746,0.0079251,7.7189,0.0078727,7.738,0.0079119,7.7109,0.007858,7.7303,0.0078841,7.7495,0.0079082,7.7231,0.0078575,7.7427,0.0078981,7.7163,0.0078472,7.7359,0.0079006,7.7104,0.0078508,7.7298,0.0078958,7.7045,0.0078453,7.7246,0.0078765,7.7439,0.007902,7.7188,0.0078534,7.7385,0.0078885,7.714,0.0078409,7.7332,0.0078861,7.7091,0.0078391,7.7289,0.0078885,7.7053,0.0078418,7.7248,0.0078819,7.7013,0.0078347,7.7209,0.0078644,7.6979,0.0078177,7.7176,0.0078471,7.6949,0.0078011,7.7147,0.0078427,7.6921,0.0077969,7.712,0.0078499,7.7318,0.0078962,7.7095,0.0078526,7.7295,0.0078847,7.7072,0.0078408,7.7273,0.0078683,7.7058,0.0078258,7.7254,0.0078612,7.7043,0.0078199,7.7241,0.0078671,7.703,0.0078258,7.7227,0.0078738,7.7017,0.0078324,7.7218,0.0078718,7.7009,0.0078304,7.7209,0.0078616,7.7002,0.0078205,7.7204,0.0078526,7.6999,0.0078121,7.7201,0.0078525,7.6998,0.0078125,7.7198,0.0078616,7.7002,0.0078232,7.6802,0.0077822,7.7004,0.007831,7.6808,0.0077906,7.701,0.0078271,7.6817,0.0077872,7.7017,0.0078173,7.6826,0.0077782,7.7026,0.0078152,7.6836,0.0077767,7.7036,0.0078253,7.6848,0.0077875,7.7051,0.0078374,7.6864,0.0077998,7.7067,0.00784,7.688,0.0078023,7.7082,0.0078347,7.6897,0.0077977,7.7098,0.0078314,7.6918,0.0077956,7.6738,0.0077584,7.6941,0.0078016,7.6763,0.0077652,7.6962,0.0078137,7.6787,0.0077783,7.6988,0.007825,7.6815,0.0077899,7.7013,0.0078265
7.7958,0.0080223,7.8143,0.0080373,7.7827,0.007982,7.8009,0.0080004,7.8192,0.0080353,7.7882,0.0079828,7.8065,0.0080298,7.7762,0.0079776,7.795,0.0080182,7.7652,0.0079653,7.7838,0.0079908,7.8023,0.00801,7.7737,0.0079596,7.7925,0.0079869,7.7638,0.007936,7.7831,0.0079784,7.8018,0.0080243,7.7736,0.0079754,7.7926,0.0080115,7.7654,0.0079631,7.7843,0.0079844,7.7571,0.0079352,7.7763,0.0079571,7.7954,0.0079917,7.7688,0.0079458,7.7882,0.0079948,7.7617,0.0079483,7.7811,0.0079904,7.7555,0.0079445,7.7747,0.0079706,7.7493,0.0079243,7.7692,0.0079483,7.7885,0.0079781,7.7632,0.007934,7.7827,0.0079754,7.7581,0.0079322,7.7772,0.0079765,7.7529,0.0079334,7.7726,0.0079705,7.7488,0.0079275,7.7682,0.0079531,7.7446,0.0079099,7.7641,0.0079344,7.7409,0.007892,7.7605,0.0079283,7.7377,0.0078868,7.7574,0.0079353,7.7346,0.0078935,7.7543,0.007938,7.7741,0.0079663,7.7517,0.0079263,7.7715,0.0079492,7.7491,0.0079093,7.7691,0.007941,7.7475,0.0079026,7.7669,0.0079449,7.7457,0.0079074,7.7654,0.0079518,7.7442,0.007914,7.7638,0.0079493,7.7427,0.0079113,7.7627,0.0079389,7.7417,0.0079011,7.7615,0.0079283,7.7407,0.007891,7.7608,0.0079268,7.7402,0.0078901,7.7603,0.0079355,7.7399,0.0078991,7.7598,0.0079426,7.7401,0.0079073,7.72,0.0078695,7.7401,0.0079025,7.7203,0.0078653,7.7405,0.0078918,7.7211,0.0078553,7.741,0.0078882,7.7218,0.0078527,7.7417,0.0078969,7.7226,0.0078619,7.7425,0.007908,7.7236,0.0078732,7.7438,0.00791,7.725,0.0078754,7.7452,0.0079042,7.7264,0.0078697,7.7466,0.0078997,7.728,0.007866,7.748,0.0079028,7.7299,0.0078703,7.7118,0.0078363,7.732,0.0078821,7.7141,0.0078487,7.7339,0.0078917,7.7163,0.007859,7.7364,0.0078931,7.7189,0.0078607,7.7386,0.0078878
7.8458,0.0080896,7.8641,0.0081036,7.8323,0.008053,7.8502,0.008085,7.8684,0.0081282,7.8371,0.0080798,7.8553,0.0081171,7.8248,0.0080684,7.8434,0.0080911,7.8135,0.008042,7.8319,0.0080592,7.8502,0.0080816,7.8214,0.0080354,7.8401,0.0080724,7.8111,0.0080257,7.8303,0.008071,7.8488,0.008104,7.8204,0.0080583,7.8393,0.0080767,7.8118,0.0080317,7.8307,0.0080487,7.8032,0.0080036,7.8224,0.0080361,7.8412,0.0080809,7.8145,0.0080386,7.8338,0.0080779,7.8071,0.0080346,7.8264,0.0080581,7.8006,0.0080154,7.8196,0.0080344,7.7941,0.0079919,7.8139,0.0080205,7.833,0.0080575,7.8076,0.0080169,7.8269,0.0080587,7.8022,0.0080188,7.8211,0.008052,7.7967,0.008012,7.8163,0.0080348,7.7923,0.007995,7.8116,0.0080154,7.7879,0.0079758,7.8072,0.0080074,7.784,0.007969,7.8034,0.0080134,7.7805,0.0079755,7.8,0.0080167,7.7771,0.0079781,7.7967,0.0080049,7.8163,0.008024,7.7938,0.0079873,7.8135,0.0080146,7.791,0.0079782,7.8109,0.0080176,7.7892,0.0079826,7.8084,0.0080234,7.7871,0.0079888,7.8067,0.0080213,7.7854,0.0079863,7.8049,0.00801,7.7836,0.0079751,7.8035,0.0079989,7.7824,0.0079642,7.8021,0.0079956,7.7813,0.0079616,7.8012,0.0080033,7.7806,0.0079697,7.8005,0.0080105,7.78,0.0079769,7.7998,0.0080052,7.78,0.0079726,7.7598,0.0079379,7.7798,0.0079605,7.7599,0.0079266,7.78,0.0079557,7.7605,0.0079226,7.7803,0.0079632,7.761,0.007931,7.7808,0.0079736,7.7616,0.0079415,7.7814,0.0079748,7.7624,0.0079428,7.7825,0.0079681,7.7636,0.0079365,7.7838,0.0079628,7.7649,0.0079315,7.7849,0.0079647,7.7663,0.0079341,7.7862,0.0079743,7.768,0.0079446,7.7498,0.0079138,7.7699,0.0079543,7.7519,0.0079238,7.7716,0.0079543,7.7539,0.0079243,7.7739,0.0079485,7.7564,0.007919,7.776,0.0079463
7.8958,0.0081511,7.9139,0.0081785,7.8819,0.0081329,7.8996,0.0081739,7.9176,0.0082084,7.8861,0.0081638,7.9041,0.0081832,7.8734,0.008138,7.8918,0.0081519,7.8617,0.0081066,7.8799,0.0081267,7.8981,0.0081588,7.8691,0.0081168,7.8876,0.0081582,7.8585,0.0081149,7.8774,0.0081478,7.8958,0.0081627,7.8672,0.0081204,7.886,0.0081336,7.8584,0.0080922,7.877,0.00812,7.8494,0.0080786,7.8684,0.0081221,7.8871,0.0081587,7.8602,0.008119,7.8793,0.0081399,7.8525,0.0080994,7.8716,0.0081153,7.8457,0.0080758,7.8646,0.0080995,7.8389,0.0080603,7.8585,0.0080965,7.8775,0.0081351,7.852,0.0080974,7.8711,0.008129,7.8462,0.0080915,7.865,0.0081109,7.8405,0.0080734,7.8599,0.0080907,7.8359,0.0080539,7.8551,0.0080817,7.8312,0.0080454,7.8504,0.0080864,7.827,0.0080509,7.8463,0.0080896,7.8232,0.008054,7.8426,0.0080782,7.8196,0.0080421,7.8391,0.0080597,7.8586,0.0080834,7.8359,0.0080495,7.8555,0.0080855,7.8329,0.0080518,7.8527,0.0080911,7.8308,0.0080584,7.85,0.0080882,7.8286,0.0080557,7.848,0.0080769,7.8265,0.0080442,7.846,0.0080644,7.8246,0.0080321,7.8444,0.0080603,7.8232,0.0080284,7.8428,0.0080666,7.8218,0.0080352,7.8417,0.0080736,7.8209,0.0080423,7.8408,0.0080685,7.8201,0.0080372,7.8398,0.008055,7.8199,0.0080248,7.7996,0.0079929,7.8195,0.0080182,7.7995,0.0079873,7.8195,0.0080248,7.7999,0.0079946,7.8196,0.0080346,7.8002,0.0080048,7.8199,0.0080354,7.8006,0.0080056,7.8204,0.0080278,7.8013,0.0079983,7.8212,0.0080213,7.8023,0.0079923,7.8223,0.0080223,7.8033,0.0079936,7.8233,0.0080309,7.8045,0.0080029,7.8244,0.0080392,7.806,0.0080118,7.7878,0.0079834,7.8078,0.0080119,7.7897,0.0079837,7.8093,0.0080044,7.7916,0.0079769,7.8115,0.0080014,7.7939,0.0079746,7.8134,0.0080091
7.9458,0.0082202,7.9637,0.0082571,7.9315,0.0082172,7.949,0.0082496,7.9667,0.0082652,7.9351,0.0082257,7.9529,0.0082347,7.922,0.0081945,7.9403,0.0082101,7.9099,0.0081698,7.928,0.0081993,7.946,0.0082366,7.9168,0.008199,7.9351,0.0082285,7.9058,0.0081889,7.9246,0.0082029,7.9428,0.0082112,7.914,0.0081734,7.9326,0.0081962,7.9049,0.0081595,7.9234,0.0081988,7.8956,0.0081612,7.9144,0.008197,7.9329,0.0082145,7.9059,0.0081781,7.9249,0.0081902,7.8979,0.0081534,7.9169,0.0081734,7.8908,0.0081375,7.9095,0.0081688,7.8837,0.0081331,7.9032,0.0081713,7.922,0.0082,7.8963,0.0081651,7.9154,0.0081823,7.8903,0.0081476,7.909,0.0081608,7.8843,0.0081264,7.9036,0.0081506,7.8794,0.0081171,7.8985,0.008155,7.8744,0.0081216,7.8935,0.0081581,7.87,0.0081248,7.8891,0.0081467,7.8659,0.0081132,7.8852,0.0081277,7.8621,0.0080942,7.8815,0.0081162,7.9008,0.0081488,7.8781,0.0081177,7.8975,0.0081543,7.8748,0.008123,7.8944,0.0081516,7.8725,0.0081209,7.8915,0.0081394,7.87,0.008109,7.8893,0.0081264,7.8678,0.0080961,7.8871,0.0081206,7.8656,0.0080909,7.8853,0.0081266,7.864,0.008097,7.8834,0.008133,7.8623,0.0081036,7.8821,0.0081278,7.8612,0.0080984,7.881,0.0081138,7.8602,0.0080847,7.8799,0.0081052,7.8598,0.0080774,7.8394,0.008048,7.8592,0.0080824,7.8391,0.0080538,7.859,0.008092,7.8393,0.0080638,7.8589,0.0080925,7.8394,0.0080645,7.859,0.0080842,7.8396,0.0080564,7.8593,0.0080764,7.8401,0.0080491,7.86,0.0080761,7.8409,0.0080493,7.8609,0.0080842,7.8418,0.0080576,7.8616,0.0080921,7.8428,0.0080658,7.8625,0.0080911,7.8441,0.0080653,7.8258,0.0080388,7.8457,0.0080576,7.8275,0.0080315,7.8471,0.0080527,7.8292,0.0080274,7.8491,0.0080597,7.8314,0.0080351,7.8508,0.0080717
7.9958,0.0082921,8.0135,0.0083208,7.981,0.0082874,7.9984,0.0083004,8.0159,0.0083036,7.9841,0.0082712,8.0017,0.0082802,7.9707,0.0082469,7.9887,0.0082707,7.9582,0.0082368,7.9761,0.0082717,7.9939,0.0082972,7.9645,0.0082648,7.9826,0.0082742,7.9531,0.0082398,7.9718,0.0082459,7.9898,0.0082622,7.9609,0.0082306,7.9793,0.0082652,7.9514,0.0082338,7.9697,0.0082658,7.9418,0.0082326,7.9604,0.0082485,7.9788,0.0082555,7.9516,0.0082242,7.9704,0.0082391,7.9433,0.0082073,7.9621,0.0082342,7.9359,0.008203,7.9545,0.0082364,7.9285,0.0082047,7.9478,0.0082326,7.9665,0.0082458,7.9407,0.0082151,7.9596,0.0082245,7.9344,0.0081939,7.953,0.0082128,7.9282,0.0081827,7.9473,0.0082171,7.923,0.0081874,7.9419,0.0082212,7.9177,0.0081907,7.9366,0.0082099,7.913,0.0081793,7.932,0.0081904,7.9087,0.0081599,7.9279,0.008178,7.9046,0.0081478,7.9239,0.0081786,7.9431,0.0082121,7.9202,0.008184,7.9395,0.0082098,7.9167,0.0081812,7.9362,0.0081976,7.9141,0.0081696,7.9331,0.0081834,7.9114,0.0081559,7.9306,0.0081769,7.909,0.0081497,7.9282,0.0081817,7.9066,0.0081547,7.9262,0.0081886,7.9047,0.0081614,7.9241,0.0081831,7.9029,0.0081559,7.9225,0.0081686,7.9015,0.0081416,7.9212,0.008159,7.9003,0.0081325,7.9199,0.0081623,7.8997,0.0081369,7.8792,0.0081098,7.8989,0.0081458,7.8787,0.0081191,7.8985,0.0081463,7.8787,0.0081199,7.8982,0.0081374,7.8786,0.0081113,7.8981,0.0081286,7.8786,0.0081029,7.8982,0.0081269,7.8789,0.0081017,7.8987,0.008134,7.8796,0.0081093,7.8994,0.0081419,7.8802,0.0081171,7.9,0.0081406,7.8811,0.0081161,7.9007,0.0081314,7.8822,0.0081075,7.8638,0.0080828,7.8836,0.0081019,7.8654,0.0080777,7.8848,0.008107,7.8669,0.0080837,7.8866,0.0081189,7.8688,0.0080959,7.8882,0.0081228
8.0457,0.0083489,8.0633,0.0083572,8.0306,0.0083312,8.0478,0.0083312,8.0651,0.0083335,8.0331,0.0083091,8.0506,0.0083254,8.0193,0.0083001,8.0372,0.0083295,8.0065,0.0083028,8.0241,0.0083261,8.0418,0.0083304,8.0122,0.0083045,8.0302,0.0083039,8.0005,0.0082767,8.019,0.0082898,8.0369,0.0083179,8.0077,0.0082933,8.026,0.0083212,7.9979,0.0082956,8.0161,0.0083067,7.988,0.0082793,8.0065,0.0082836,8.0247,0.0082921,7.9974,0.0082673,8.016,0.0082882,7.9887,0.0082626,8.0074,0.0082915,7.981,0.0082658,7.9994,0.0082889,7.9733,0.008262,7.9925,0.0082736,8.011,0.0082775,7.9851,0.0082524,8.0039,0.0082659,7.9785,0.0082411,7.9969,0.0082697,7.972,0.0082448,7.991,0.0082753,7.9665,0.0082498,7.9853,0.0082654,7.961,0.008239,7.9798,0.0082457,7.956,0.0082193,7.9749,0.0082326,7.9515,0.0082066,7.9705,0.0082328,7.9471,0.0082067,7.9662,0.0082383,7.9854,0.0082606,7.9624,0.0082363,7.9816,0.0082488,7.9586,0.0082241,7.978,0.0082344,7.9558,0.0082103,7.9746,0.0082266,7.9529,0.0082031,7.972,0.0082311,7.9502,0.0082076,7.9693,0.008238,7.9476,0.0082141,7.967,0.0082332,7.9454,0.008209,7.9647,0.0082181,7.9434,0.008194,7.963,0.0082075,7.9418,0.0081839,7.9614,0.0082101,7.9405,0.0081867,7.9599,0.0082184,7.9396,0.0081958,7.919,0.0081711,7.9386,0.0081961,7.9183,0.0081716,7.938,0.0081869,7.9181,0.0081627,7.9375,0.0081772,7.9178,0.0081536,7.9372,0.0081744,7.9176,0.0081512,7.9371,0.0081804,7.9177,0.0081576,7.9374,0.0081879,7.9182,0.0081652,7.9379,0.0081867,7.9187,0.0081639,7.9383,0.0081769,7.9193,0.0081545,7.9389,0.0081692,7.9203,0.0081476,7.9018,0.008125,7.9216,0.0081521,7.9032,0.00813,7.9226,0.0081627,7.9045,0.0081412,7.9242,0.0081668,7.9063,0.0081454,7.9256,0.0081603
8.0957,0.0083781,8.113,0.0083724,8.0802,0.0083541,8.0972,0.008353,8.1144,0.0083623,8.0821,0.008346,8.0994,0.0083689,8.0679,0.0083513,8.0856,0.0083701,8.0547,0.0083504,8.0722,0.0083523,8.0897,0.0083453,8.0599,0.0083268,8.0777,0.0083322,8.0479,0.0083128,8.0662,0.0083381,8.0839,0.0083609,8.0546,0.008343,8.0727,0.0083494,8.0444,0.0083301,8.0624,0.0083283,8.0342,0.0083078,8.0525,0.0083132,8.0706,0.0083273,8.0431,0.0083095,8.0616,0.0083327,8.0341,0.0083137,8.0526,0.0083323,8.0261,0.0083125,8.0444,0.0083188,8.0181,0.0082978,8.0372,0.0082991,8.0556,0.008306,8.0295,0.0082876,8.0481,0.0083107,8.0226,0.0082921,8.0409,0.0083175,8.0158,0.008298,8.0347,0.0083095,8.0101,0.0082892,8.0287,0.0082907,8.0043,0.0082698,8.0229,0.0082772,7.999,0.0082565,8.0178,0.0082772,7.9943,0.0082566,8.0132,0.0082835,7.9896,0.0082623,8.0086,0.0082824,8.0276,0.0082903,8.0045,0.0082709,8.0236,0.0082761,8.0005,0.0082565,8.0198,0.008268,7.9975,0.0082489,8.0162,0.0082717,7.9943,0.008253,8.0133,0.0082794,7.9914,0.0082601,8.0103,0.0082752,7.9885,0.0082553,8.0079,0.0082602,7.9862,0.0082403,8.0054,0.0082487,7.984,0.008229,8.0034,0.0082505,7.9822,0.0082311,8.0017,0.0082591,7.9806,0.0082396,7.9999,0.0082597,7.9795,0.0082405,7.9588,0.0082189,7.9783,0.0082309,7.9579,0.0082096,7.9775,0.0082207,7.9575,0.0081998,7.9768,0.0082169,7.9571,0.0081965,7.9763,0.0082221,7.9567,0.008202,7.976,0.0082291,7.9566,0.0082091,7.9762,0.0082279,7.9568,0.0082078,7.9765,0.0082178,7.9571,0.0081979,7.9767,0.0082091,7.9576,0.0081897,7.9771,0.0082115,7.9584,0.0081929,7.9398,0.0081729,7.9595,0.0082035,7.941,0.0081838,7.9603,0.0082069,7.9422,0.0081874,7.9618,0.0082002,7.9438,0.0081809,7.963,0.008192
8.1457,0.0083862,8.1629,0.0083795,8.1298,0.0083683,8.1466,0.0083743,8.1636,0.0083918,8.1312,0.0083823,8.1482,0.0083969,8.1165,0.0083854,8.134,0.0083831,8.1029,0.0083697,8.1203,0.00836,8.1376,0.0083585,8.1076,0.0083473,8.1253,0.008366,8.0952,0.0083537,8.1134,0.0083748,8.1309,0.0083767,8.1014,0.0083648,8.1194,0.0083576,8.0909,0.0083448,8.1088,0.0083439,8.0804,0.0083303,8.0985,0.0083414,8.1165,0.0083589,8.0888,0.0083475,8.1071,0.0083613,8.0795,0.0083485,8.0979,0.0083501,8.0712,0.0083362,8.0894,0.0083316,8.0629,0.008317,8.0819,0.0083209,8.1001,0.0083379,8.0738,0.0083258,8.0923,0.0083468,8.0667,0.008334,8.0848,0.0083407,8.0596,0.0083267,8.0784,0.008323,8.0536,0.0083085,8.0721,0.00831,8.0475,0.0082953,8.0661,0.0083099,8.0421,0.0082952,8.0607,0.008317,8.037,0.0083019,8.0558,0.0083174,8.0321,0.0083014,8.051,0.0083068,8.0699,0.0083068,8.0466,0.0082929,8.0656,0.0082986,8.0424,0.0082846,8.0616,0.0083023,8.0392,0.0082887,8.0577,0.0083103,8.0357,0.0082965,8.0546,0.0083074,8.0326,0.0082927,8.0514,0.0082928,8.0295,0.0082777,8.0488,0.008281,8.027,0.0082661,8.0461,0.008282,8.0245,0.0082673,8.0438,0.0082908,8.0225,0.008276,8.0419,0.0082922,8.0207,0.008277,8.0399,0.0082827,8.0194,0.0082677,7.9986,0.0082503,8.018,0.0082569,7.9976,0.0082397,8.017,0.0082525,7.9969,0.0082357,8.0161,0.008257,7.9963,0.0082406,8.0154,0.008264,7.9957,0.0082475,8.015,0.0082626,7.9954,0.0082461,8.0149,0.0082523,7.9955,0.0082358,8.015,0.0082429,7.9956,0.0082267,8.0151,0.0082443,7.9959,0.0082287,8.0153,0.0082539,7.9965,0.0082387,7.9778,0.0082217,7.9974,0.0082424,7.9788,0.0082255,7.998,0.008235,7.9798,0.0082183,7.9993,0.0082261,7.9813,0.0082099,8.0004,0.0082245
8.1958,0.0083869,8.2127,0.0083871,8.1794,0.0083825,8.196,0.0083975,8.2128,0.0084087,8.1802,0.0084046,8.197,0.008399,8.1652,0.0083928,8.1825,0.0083784,8.1512,0.0083709,8.1684,0.0083665,8.1855,0.0083795,8.1554,0.0083745,8.1728,0.0083917,8.1426,0.0083848,8.1606,0.0083851,8.1779,0.0083733,8.1483,0.008367,8.1661,0.0083609,8.1375,0.008354,8.1552,0.0083595,8.1266,0.008352,8.1446,0.0083672,8.1624,0.0083771,8.1345,0.0083706,8.1527,0.0083683,8.1249,0.0083607,8.1432,0.0083513,8.1163,0.008343,8.1343,0.0083408,8.1078,0.0083323,8.1265,0.0083467,8.1446,0.0083635,8.1182,0.0083565,8.1366,0.0083597,8.1108,0.0083517,8.1288,0.0083432,8.1034,0.0083346,8.1221,0.0083305,8.0972,0.0083217,8.1156,0.0083309,8.0909,0.0083219,8.1093,0.0083388,8.0851,0.0083295,8.1036,0.0083406,8.0798,0.0083305,8.0984,0.0083312,8.0746,0.0083204,8.0934,0.008318,8.1122,0.0083183,8.0888,0.0083098,8.1077,0.008322,8.0844,0.0083133,8.1034,0.008331,8.0808,0.0083222,8.0993,0.0083292,8.0772,0.0083196,8.0959,0.0083152,8.0738,0.0083052,8.0925,0.0083031,8.0705,0.0082932,8.0897,0.0083039,8.0678,0.0082942,8.0867,0.0083128,8.0651,0.0083029,8.0843,0.008315,8.0628,0.0083047,8.0821,0.0083061,8.0608,0.0082955,8.0799,0.008295,8.0594,0.0082846,8.0384,0.0082718,8.0578,0.0082795,8.0372,0.008267,8.0566,0.0082837,8.0363,0.0082715,8.0554,0.0082907,8.0355,0.0082785,8.0545,0.0082897,8.0347,0.0082772,8.0539,0.0082792,8.0342,0.0082667,8.0536,0.0082691,8.0341,0.0082569,8.0536,0.0082698,8.034,0.0082578,8.0534,0.0082791,8.0342,0.0082674,8.0535,0.0082827,8.0346,0.0082711,8.0158,0.0082575,8.0353,0.0082637,8.0167,0.0082502,8.0358,0.0082539,8.0175,0.0082408,8.0369,0.0082515,8.0188,0.0082389,8.0378,0.0082571
8.2458,0.0083876,8.2625,0.0083975,8.2291,0.0083995,8.2454,0.008409,8.262,0.0084004,8.2292,0.0084016,8.2459,0.008383,8.2138,0.0083825,8.2309,0.0083725,8.1995,0.0083712,8.2165,0.0083816,8.2334,0.0083958,8.2031,0.0083953,8.2204,0.0083928,8.19,0.0083905,8.2078,0.0083767,8.225,0.0083661,8.1952,0.0083649,8.2128,0.0083657,8.184,0.0083641,8.2015,0.008375,8.1728,0.0083724,8.1906,0.0083807,8.2082,0.0083753,8.1803,0.0083731,8.1983,0.0083599,8.1704,0.0083569,8.1885,0.0083498,8.1614,0.0083466,8.1793,0.0083558,8.1526,0.0083524,8.1712,0.0083678,8.1892,0.008368,8.1626,0.008365,8.1808,0.0083528,8.1549,0.0083492,8.1728,0.0083406,8.1473,0.0083367,8.1658,0.0083412,8.1408,0.0083373,8.159,0.0083501,8.1341,0.0083458,8.1524,0.0083532,8.1281,0.0083482,8.1465,0.0083451,8.1226,0.0083394,8.1411,0.0083325,8.1172,0.0083265,8.1358,0.0083245,8.1545,0.008332,8.131,0.0083281,8.1497,0.0083419,8.1263,0.0083375,8.1452,0.0083414,8.1225,0.0083364,8.1408,0.0083282,8.1186,0.0083227,8.1373,0.0083159,8.115,0.0083106,8.1337,0.0083163,8.1115,0.0083112,8.1305,0.0083258,8.1085,0.0083204,8.1274,0.0083288,8.1056,0.0083229,8.1247,0.0083204,8.1032,0.0083143,8.1223,0.0083094,8.1009,0.0083033,8.12,0.0083039,8.0993,0.0082979,8.0782,0.0082897,8.0975,0.0083016,8.0768,0.0082936,8.0961,0.0083089,8.0757,0.0083009,8.0947,0.0083084,8.0747,0.0083001,8.0937,0.008298,8.0737,0.0082896,8.0928,0.0082874,8.0731,0.0082792,8.0924,0.0082872,8.0728,0.0082793,8.0921,0.0082965,8.0725,0.0082886,8.0918,0.0083004,8.0724,0.0082925,8.0916,0.0082929,8.0727,0.008285,8.0538,0.0082752,8.0732,0.0082748,8.0545,0.0082653,8.0735,0.0082714,8.0551,0.0082623,8.0745,0.0082766,8.0563,0.0082678,8.0752,0.0082829
8.2958,0.0083914,8.3124,0.0083977,8.2787,0.0084053,8.2948,0.0083954,8.3112,0.0083728,8.2782,0.0083799,8.2947,0.0083645,8.2625,0.0083704,8.2794,0.0083755,8.2478,0.0083804,8.2646,0.0083929,8.2813,0.0083879,8.2508,0.0083919,8.2679,0.0083742,8.2374,0.0083771,8.255,0.0083641,8.272,0.0083604,8.2421,0.0083646,8.2595,0.0083715,8.2306,0.0083747,8.2479,0.0083799,8.219,0.0083817,8.2367,0.0083748,8.2541,0.0083583,8.226,0.0083604,8.2439,0.0083488,8.2158,0.0083506,8.2337,0.0083553,8.2066,0.0083568,8.2243,0.0083689,8.1974,0.0083695,8.2159,0.0083685,8.2337,0.0083532,8.207,0.0083542,8.2251,0.0083414,8.199,0.0083421,8.2168,0.0083424,8.1911,0.0083428,8.2095,0.0083523,8.1843,0.0083523,8.2024,0.0083569,8.1774,0.0083561,8.1956,0.00835,8.1712,0.0083485,8.1894,0.0083382,8.1653,0.0083364,8.1838,0.0083303,8.1597,0.0083284,8.1782,0.0083339,8.1968,0.0083445,8.1731,0.0083441,8.1917,0.0083454,8.1682,0.0083444,8.187,0.008333,8.1642,0.0083314,8.1824,0.0083208,8.1601,0.0083193,8.1786,0.0083208,8.1562,0.0083195,8.1748,0.0083306,8.1525,0.0083291,8.1714,0.0083346,8.1493,0.0083326,8.168,0.0083269,8.1462,0.0083246,8.1652,0.0083161,8.1435,0.0083137,8.1626,0.0083104,8.1411,0.008308,8.16,0.0083137,8.1392,0.0083115,8.1181,0.0083074,8.1372,0.008319,8.1164,0.0083148,8.1356,0.0083191,8.1151,0.0083147,8.1341,0.0083091,8.1139,0.0083045,8.1328,0.0082982,8.1127,0.0082937,8.1318,0.0082972,8.1119,0.008293,8.1311,0.0083063,8.1114,0.0083022,8.1307,0.0083109,8.111,0.0083065,8.1302,0.0083036,8.1107,0.0082991,8.1298,0.0082928,8.1108,0.0082885,8.0918,0.0082825,8.1111,0.0082845,8.0923,0.0082788,8.1113,0.008289,8.0928,0.0082836,8.1121,0.0082954,8.0937,0.0082901,8.1126,0.0082949
8.3459,0.0083866,8.3622,0.0083744,8.3283,0.0083865,8.3443,0.0083625,8.3605,0.0083426,8.3273,0.0083552,8.3436,0.0083554,8.3112,0.0083671,8.3279,0.0083767,8.2961,0.0083865,8.3127,0.0083803,8.3292,0.0083593,8.2986,0.0083682,8.3155,0.008351,8.2848,0.0083592,8.3022,0.0083531,8.3191,0.0083562,8.2889,0.0083653,8.3062,0.0083676,8.2771,0.0083752,8.2943,0.0083655,8.2652,0.0083716,8.2827,0.0083533,8.3,0.0083376,8.2718,0.0083445,8.2895,0.0083447,8.2613,0.0083513,8.279,0.0083605,8.2517,0.008366,8.2693,0.0083629,8.2423,0.008367,8.2606,0.0083499,8.2782,0.0083334,8.2514,0.0083386,8.2694,0.0083349,8.2432,0.0083398,8.2608,0.008346,8.235,0.0083502,8.2532,0.0083523,8.2279,0.0083556,8.2458,0.0083467,8.2207,0.0083493,8.2388,0.008336,8.2142,0.008338,8.2324,0.0083283,8.2081,0.0083302,8.2264,0.0083319,8.2022,0.0083338,8.2206,0.008343,8.239,0.0083422,8.2153,0.0083447,8.2338,0.0083308,8.2101,0.0083328,8.2288,0.0083186,8.2059,0.0083204,8.224,0.0083183,8.2015,0.0083204,8.22,0.0083285,8.1975,0.0083304,8.2159,0.0083336,8.1935,0.0083349,8.2123,0.0083265,8.1901,0.0083275,8.2087,0.008316,8.1867,0.0083169,8.2056,0.0083102,8.1839,0.0083111,8.2028,0.0083134,8.1812,0.0083143,8.2,0.0083214,8.1791,0.0083222,8.1579,0.0083214,8.1769,0.0083229,8.156,0.0083218,8.1751,0.0083134,8.1545,0.008312,8.1734,0.0083023,8.1531,0.008301,8.1719,0.0083008,8.1518,0.0082998,8.1707,0.0083097,8.1507,0.0083088,8.1699,0.0083148,8.15,0.0083136,8.1692,0.0083079,8.1494,0.0083065,8.1685,0.008297,8.149,0.0082956,8.168,0.0082923,8.1489,0.0082912,8.1298,0.0082886,8.1491,0.0082953,8.1302,0.008293,8.149,0.0083016,8.1305,0.0082992,8.1496,0.0083013,8.1312,0.0082988,8.15,0.0082936
8.3959,0.0083604,8.412,0.0083344,8.3779,0.0083494,8.3937,0.008328,8.4098,0.0083248,8.3763,0.008341,8.3925,0.008349,8.3598,0.008364,8.3764,0.0083565,8.3444,0.0083697,8.3608,0.0083474,8.3772,0.0083271,8.3463,0.0083401,8.3631,0.0083304,8.3322,0.0083431,8.3494,0.0083443,8.3661,0.0083445,8.3358,0.0083573,8.3529,0.0083455,8.3236,0.0083566,8.3407,0.0083356,8.3114,0.0083458,8.3288,0.008328,8.346,0.008324,8.3175,0.0083355,8.3351,0.0083419,8.3067,0.0083524,8.3243,0.0083474,8.2968,0.0083563,8.3143,0.0083367,8.2871,0.0083446,8.3053,0.0083258,8.3228,0.0083184,8.2958,0.0083278,8.3136,0.0083308,8.2873,0.0083395,8.3047,0.0083393,8.2788,0.0083469,8.2969,0.0083354,8.2715,0.008342,8.2893,0.0083258,8.264,0.0083318,8.282,0.0083188,8.2572,0.0083244,8.2753,0.0083224,8.2509,0.0083281,8.2691,0.0083344,8.2448,0.0083396,8.2631,0.0083378,8.2813,0.0083216,8.2574,0.008327,8.2758,0.0083097,8.252,0.008315,8.2706,0.0083092,8.2476,0.0083145,8.2656,0.0083199,8.243,0.008325,8.2613,0.0083261,8.2387,0.0083306,8.257,0.00832,8.2345,0.008324,8.2532,0.0083097,8.2308,0.0083136,8.2494,0.008304,8.2273,0.0083079,8.2461,0.0083071,8.2242,0.008311,8.2431,0.0083154,8.2213,0.0083191,8.2401,0.0083174,8.2191,0.0083206,8.1977,0.0083225,8.2166,0.0083117,8.1956,0.0083133,8.2146,0.0083004,8.194,0.008302,8.2127,0.0082985,8.1924,0.0083003,8.2111,0.0083074,8.1908,0.0083093,8.2096,0.0083132,8.1896,0.0083147,8.2086,0.0083067,8.1887,0.008308,8.2078,0.0082956,8.1879,0.008297,8.2069,0.0082906,8.1873,0.0082921,8.2062,0.0082943,8.187,0.0082959,8.1678,0.0082963,8.187,0.0083023,8.168,0.0083027,8.1868,0.0083023,8.1681,0.0083024,8.1872,0.0082946,8.1687,0.0082947,8.1874,0.0082854
8.446,0.0083193,8.4619,0.0082961,8.4276,0.0083122,8.4432,0.008308,8.459,0.0083161,8.4254,0.0083328,8.4413,0.0083263,8.4085,0.0083419,8.4248,0.0083186,8.3926,0.0083335,8.4089,0.0083124,8.4251,0.0083007,8.3941,0.0083159,8.4107,0.0083152,8.3796,0.0083305,8.3967,0.0083301,8.4132,0.0083178,8.3827,0.0083324,8.3996,0.00831,8.3702,0.0083234,8.3871,0.0083029,8.3577,0.0083164,8.3749,0.0083107,8.3919,0.0083153,8.3633,0.0083293,8.3807,0.0083234,8.3521,0.0083364,8.3696,0.0083148,8.342,0.0083266,8.3593,0.008305,8.3319,0.0083165,8.35,0.0083071,8.3674,0.0083077,8.3403,0.0083201,8.3579,0.008318,8.3314,0.0083295,8.3487,0.0083162,8.3227,0.0083267,8.3406,0.0083078,8.315,0.0083176,8.3327,0.0083015,8.3074,0.008311,8.3252,0.0083054,8.3003,0.0083148,8.3182,0.0083184,8.2937,0.0083273,8.3118,0.0083237,8.2873,0.0083317,8.3055,0.0083144,8.3236,0.0082941,8.2996,0.0083027,8.3179,0.0082935,8.294,0.0083022,8.3124,0.0083047,8.2893,0.0083131,8.3072,0.0083124,8.2844,0.0083199,8.3026,0.0083073,8.2799,0.0083143,8.2981,0.0082975,8.2755,0.0083044,8.2941,0.0082919,8.2716,0.0082987,8.2901,0.008295,8.2679,0.0083018,8.2866,0.0083038,8.2646,0.0083104,8.2833,0.0083067,8.2615,0.0083128,8.2801,0.0082989,8.259,0.0083044,8.2375,0.0083088,8.2564,0.0082933,8.2353,0.0082976,8.2542,0.0082908,8.2334,0.0082953,8.2521,0.0082997,8.2316,0.0083042,8.2502,0.0083062,8.2299,0.0083103,8.2486,0.0083004,8.2284,0.0083042,8.2474,0.0082893,8.2274,0.0082931,8.2464,0.0082838,8.2264,0.0082878,8.2453,0.0082874,8.2256,0.0082914,8.2444,0.0082941,8.2251,0.008298,8.2059,0.0083008,8.2249,0.0082982,8.2059,0.0083008,8.2245,0.0082909,8.2058,0.0082933,8.2248,0.0082814,8.2062,0.0082839,8.2249,0.0082784
8.4961,0.0082806,8.5118,0.0082747,8.4773,0.0082912,8.4927,0.0082997,8.5083,0.0082954,8.4745,0.0083108,8.4902,0.0082886,8.4572,0.0083035,8.4734,0.0082818,8.441,0.008297,8.457,0.0082851,8.4731,0.008284,8.4419,0.0082994,8.4583,0.0082995,8.427,0.008315,8.4439,0.0083029,8.4603,0.0082812,8.4296,0.0082957,8.4464,0.0082743,8.4168,0.0082886,8.4335,0.0082811,8.4039,0.0082962,8.421,0.0083004,8.4378,0.0082954,8.409,0.0083096,8.4263,0.0082878,8.3976,0.0083018,8.4149,0.0082785,8.3871,0.0082921,8.4043,0.0082806,8.3768,0.0082944,8.3947,0.0082941,8.4119,0.0082915,8.3847,0.0083052,8.4022,0.0082908,8.3756,0.0083039,8.3927,0.0082839,8.3665,0.0082964,8.3843,0.0082781,8.3586,0.0082903,8.3762,0.008282,8.3507,0.0082943,8.3683,0.0082958,8.3434,0.0083077,8.3611,0.0083029,8.3365,0.0083139,8.3544,0.008295,8.3298,0.0083054,8.3479,0.008284,8.366,0.008272,8.3418,0.0082834,8.36,0.0082836,8.3359,0.0082948,8.3542,0.0082927,8.331,0.008303,8.3487,0.0082889,8.3259,0.0082985,8.344,0.0082796,8.3211,0.0082891,8.3392,0.0082743,8.3165,0.0082838,8.335,0.0082774,8.3124,0.0082869,8.3307,0.0082868,8.3084,0.008296,8.327,0.0082907,8.3049,0.0082994,8.3236,0.0082837,8.3016,0.0082921,8.3201,0.008273,8.2989,0.0082809,8.2774,0.0082878,8.2961,0.0082781,8.2749,0.0082851,8.2937,0.008287,8.2728,0.008294,8.2914,0.0082943,8.2708,0.0083009,8.2893,0.0082893,8.2689,0.0082954,8.2875,0.0082783,8.2673,0.0082844,8.2861,0.0082726,8.266,0.0082788,8.285,0.0082759,8.2649,0.0082822,8.2837,0.0082828,8.2639,0.008289,8.2826,0.0082839,8.2632,0.0082898,8.2439,0.0082946,8.2629,0.0082825,8.2437,0.0082872,8.2623,0.0082732,8.2435,0.0082778,8.2624,0.0082696,8.2437,0.0082744,8.2623,0.0082758
8.5462,0.0082582,8.5617,0.0082667,8.5269,0.0082835,8.5421,0.0082803,8.5575,0.0082588,8.5235,0.008274,8.5391,0.0082525,8.5059,0.0082672,8.5219,0.0082551,8.4893,0.0082699,8.5052,0.0082689,8.5211,0.0082703,8.4897,0.0082846,8.5058,0.0082744,8.4744,0.0082886,8.4911,0.0082672,8.5074,0.0082464,8.4765,0.0082601,8.4931,0.0082518,8.4634,0.0082661,8.4799,0.0082708,8.4502,0.0082855,8.4671,0.0082813,8.4837,0.008261,8.4548,0.0082742,8.4719,0.0082509,8.443,0.0082647,8.4602,0.0082523,8.4323,0.0082663,8.4493,0.0082659,8.4217,0.0082801,8.4394,0.0082775,8.4565,0.0082639,8.4291,0.0082774,8.4465,0.0082572,8.4197,0.0082704,8.4367,0.0082519,8.4104,0.0082651,8.4281,0.0082553,8.4022,0.0082688,8.4197,0.0082693,8.394,0.0082828,8.4115,0.0082779,8.3864,0.0082906,8.4041,0.0082713,8.3793,0.0082834,8.3971,0.0082604,8.3724,0.0082726,8.3903,0.0082597,8.4083,0.0082587,8.384,0.0082715,8.402,0.0082689,8.3779,0.0082812,8.396,0.0082661,8.3727,0.0082776,8.3903,0.0082575,8.3674,0.0082687,8.3853,0.0082522,8.3624,0.0082636,8.3804,0.0082554,8.3576,0.0082669,8.3759,0.0082651,8.3532,0.0082764,8.3714,0.0082701,8.349,0.008281,8.3675,0.0082641,8.3453,0.0082745,8.3638,0.0082537,8.3418,0.0082639,8.3602,0.0082505,8.3389,0.0082606,8.3172,0.00827,8.3358,0.0082696,8.3145,0.0082789,8.3332,0.0082778,8.3123,0.0082866,8.3307,0.0082735,8.3101,0.0082819,8.3284,0.0082629,8.3079,0.0082711,8.3265,0.0082571,8.3061,0.0082654,8.3249,0.0082603,8.3047,0.0082686,8.3235,0.0082674,8.3033,0.0082757,8.3221,0.008269,8.3022,0.008277,8.3208,0.0082626,8.3013,0.0082702,8.2819,0.0082769,8.3008,0.0082608,8.2816,0.0082674,8.3001,0.0082569,8.2812,0.0082637,8.3,0.0082628,8.2812,0.0082698,8.2997,0.0082698
8.5962,0.0082483,8.6115,0.0082456,8.5766,0.008264,8.5916,0.0082425,8.6068,0.0082197,8.5726,0.0082371,8.588,0.0082242,8.5546,0.0082403,8.5704,0.0082387,8.5376,0.008254,8.5533,0.0082558,8.569,0.0082468,8.5374,0.0082607,8.5534,0.0082407,8.5218,0.0082541,8.5384,0.0082331,8.5545,0.0082243,8.5235,0.0082381,8.5399,0.0082433,8.5099,0.0082568,8.5263,0.0082549,8.4964,0.0082679,8.5131,0.0082484,8.5297,0.0082258,8.5006,0.008238,8.5175,0.0082259,8.4885,0.0082389,8.5056,0.0082389,8.4775,0.008252,8.4943,0.0082512,8.4665,0.0082642,8.4841,0.008251,8.5011,0.008232,8.4735,0.0082444,8.4908,0.0082262,8.4639,0.0082386,8.4808,0.0082291,8.4543,0.0082419,8.4718,0.0082427,8.4458,0.0082558,8.4631,0.008252,8.4373,0.0082647,8.4547,0.0082463,8.4295,0.0082585,8.447,0.0082354,8.4221,0.0082478,8.4398,0.0082339,8.415,0.0082468,8.4328,0.0082457,8.4506,0.0082439,8.4262,0.0082563,8.4441,0.0082419,8.4198,0.0082541,8.4379,0.0082333,8.4144,0.0082451,8.4319,0.0082283,8.4089,0.0082401,8.4267,0.0082311,8.4037,0.0082433,8.4215,0.0082411,8.3986,0.0082533,8.4168,0.0082468,8.394,0.0082586,8.4121,0.0082417,8.3896,0.0082532,8.408,0.0082316,8.3856,0.008243,8.4041,0.008228,8.3819,0.0082395,8.4002,0.0082369,8.3788,0.0082483,8.3571,0.0082594,8.3756,0.0082575,8.3542,0.0082681,8.3728,0.008254,8.3517,0.0082642,8.37,0.0082437,8.3493,0.0082536,8.3676,0.0082379,8.347,0.0082479,8.3654,0.008241,8.345,0.0082511,8.3636,0.0082486,8.3434,0.0082584,8.3621,0.0082506,8.3418,0.0082603,8.3605,0.0082447,8.3405,0.0082541,8.359,0.0082358,8.3394,0.0082449,8.3199,0.0082533,8.3388,0.0082406,8.3194,0.0082492,8.3378,0.0082464,8.3188,0.008255,8.3376,0.0082537,8.3187,0.0082621,8.3371,0.0082507
8.6463,0.0082243,8.6614,0.008201,8.6263,0.0082235,8.6411,0.0081995,8.6561,0.0081838,8.6217,0.0082057,8.6369,0.0082021,8.6033,0.0082218,8.6189,0.0082228,8.586,0.0082403,8.6015,0.0082313,8.617,0.0082111,8.5852,0.0082266,8.6011,0.0082051,8.5693,0.0082199,8.5857,0.00821,8.6016,0.0082146,8.5704,0.0082296,8.5866,0.008229,8.5565,0.0082422,8.5728,0.0082239,8.5427,0.0082363,8.5593,0.0082136,8.5756,0.008201,8.5464,0.0082136,8.5632,0.008214,8.534,0.0082264,8.5509,0.0082271,8.5226,0.0082389,8.5393,0.0082277,8.5114,0.0082391,8.5288,0.0082204,8.5457,0.0082033,8.518,0.0082146,8.5351,0.0082052,8.508,0.0082167,8.5248,0.0082185,8.4982,0.0082302,8.5156,0.0082283,8.4894,0.0082397,8.5066,0.008223,8.4807,0.0082342,8.4979,0.0082119,8.4726,0.0082232,8.49,0.0082094,8.465,0.0082213,8.4825,0.0082206,8.4575,0.0082329,8.4752,0.0082319,8.4929,0.008219,8.4684,0.0082301,8.4861,0.0082103,8.4617,0.0082217,8.4797,0.0082048,8.4561,0.0082161,8.4735,0.0082073,8.4503,0.0082188,8.4681,0.0082171,8.4449,0.0082289,8.4626,0.0082234,8.4396,0.008235,8.4577,0.0082188,8.4348,0.0082302,8.4528,0.0082089,8.4302,0.0082203,8.4484,0.0082048,8.426,0.0082164,8.4444,0.0082133,8.4221,0.0082251,8.4403,0.0082236,8.4188,0.0082349,8.3969,0.0082464,8.4153,0.0082324,8.3938,0.0082435,8.4123,0.0082222,8.3911,0.0082331,8.4094,0.0082163,8.3885,0.0082272,8.4068,0.0082194,8.386,0.0082304,8.4044,0.0082273,8.3838,0.0082382,8.4024,0.00823,8.382,0.0082406,8.4007,0.0082244,8.3803,0.0082349,8.3989,0.0082157,8.3788,0.008226,8.3973,0.0082113,8.3776,0.0082216,8.358,0.0082315,8.3767,0.0082271,8.3573,0.008237,8.3756,0.008235,8.3565,0.0082447,8.3752,0.0082325,8.3562,0.0082417,8.3745,0.008222
8.6964,0.008175,8.7113,0.0081471,8.676,0.0081754,8.6906,0.0081582,8.7055,0.0081514,8.6709,0.0081789,8.6858,0.0081782,8.652,0.0082025,8.6674,0.0081923,8.6343,0.0082134,8.6496,0.0081923,8.665,0.0081685,8.633,0.0081882,8.6487,0.0081755,8.6167,0.0081941,8.633,0.0081976,8.6487,0.0081967,8.6173,0.0082142,8.6334,0.0081956,8.6031,0.0082106,8.6192,0.0081868,8.5889,0.008201,8.6054,0.0081874,8.6216,0.0081867,8.5922,0.008201,8.6088,0.0082019,8.5795,0.0082151,8.5962,0.0082044,8.5678,0.0082162,8.5844,0.0081984,8.5563,0.0082096,8.5736,0.0081922,8.5903,0.0081824,8.5624,0.008194,8.5794,0.0081958,8.5522,0.0082071,8.5688,0.008207,8.542,0.0082175,8.5593,0.0082024,8.533,0.0082123,8.5501,0.008191,8.524,0.0082011,8.5412,0.0081876,8.5156,0.0081981,8.5329,0.0081981,8.5078,0.008209,8.5252,0.0082098,8.5001,0.0082205,8.5176,0.0082086,8.5352,0.00819,8.5106,0.0081998,8.5282,0.008184,8.5037,0.0081941,8.5216,0.0081858,8.4978,0.008196,8.5151,0.0081954,8.4918,0.0082058,8.5095,0.0082019,8.4861,0.0082122,8.5038,0.0081978,8.4806,0.008208,8.4986,0.0081877,8.4756,0.008198,8.4935,0.008183,8.4708,0.0081937,8.4889,0.008191,8.4664,0.0082019,8.4846,0.0082016,8.4623,0.0082124,8.4804,0.0082003,8.4587,0.0082105,8.4367,0.0082215,8.4551,0.0082006,8.4334,0.0082114,8.4518,0.0081943,8.4306,0.0082052,8.4488,0.0081971,8.4278,0.0082081,8.4459,0.0082053,8.4251,0.0082162,8.4433,0.0082087,8.4227,0.0082194,8.4412,0.0082035,8.4207,0.0082141,8.4393,0.0081948,8.4188,0.0082054,8.4373,0.0081902,8.4171,0.0082008,8.4355,0.0081955,8.4157,0.0082061,8.396,0.0082168,8.4146,0.0082144,8.3951,0.0082248,8.4134,0.0082129,8.3942,0.0082228,8.4128,0.0082024,8.3937,0.0082122,8.412,0.0081949
8.7465,0.0081152,8.7612,0.0080939,8.7257,0.0081281,8.7401,0.0081199,8.7548,0.0081171,8.72,0.0081499,8.7347,0.0081383,8.7007,0.0081674,8.716,0.008144,8.6826,0.0081701,8.6978,0.0081448,8.713,0.0081282,8.6808,0.0081536,8.6964,0.0081541,8.6642,0.0081777,8.6802,0.0081761,8.6958,0.0081562,8.6642,0.0081778,8.6802,0.0081512,8.6497,0.0081703,8.6656,0.0081539,8.6352,0.0081721,8.6515,0.00817,8.6676,0.0081697,8.638,0.0081871,8.6545,0.0081755,8.625,0.0081912,8.6415,0.008172,8.613,0.008186,8.6294,0.0081678,8.6012,0.0081808,8.6183,0.0081698,8.6349,0.0081703,8.6069,0.0081838,8.6237,0.0081837,8.5963,0.0081958,8.6128,0.0081815,8.5859,0.0081923,8.6031,0.0081707,8.5767,0.0081809,8.5936,0.0081669,8.5674,0.0081773,8.5844,0.0081773,8.5587,0.0081877,8.5759,0.0081899,8.5506,0.0081997,8.5679,0.0081894,8.5427,0.0081988,8.5601,0.0081807,8.5775,0.0081654,8.5528,0.0081746,8.5703,0.0081667,8.5457,0.0081761,8.5634,0.0081761,8.5395,0.0081854,8.5567,0.0081832,8.5333,0.0081921,8.5508,0.0081794,8.5274,0.0081882,8.5449,0.0081695,8.5216,0.0081783,8.5396,0.0081638,8.5164,0.0081731,8.5342,0.0081712,8.5114,0.0081807,8.5294,0.0081822,8.5068,0.0081916,8.5249,0.0081813,8.5024,0.0081905,8.5204,0.0081714,8.4987,0.0081803,8.4766,0.0081903,8.4948,0.0081738,8.4731,0.0081838,8.4914,0.0081761,8.47,0.0081863,8.4881,0.0081843,8.4671,0.0081945,8.4851,0.0081881,8.4641,0.0081982,8.4823,0.0081835,8.4616,0.0081934,8.4799,0.0081749,8.4594,0.0081848,8.4778,0.0081698,8.4573,0.0081799,8.4757,0.0081747,8.4554,0.008185,8.4737,0.0081837,8.4538,0.0081937,8.434,0.0082041,8.4526,0.0081927,8.433,0.0082027,8.4511,0.0081828,8.4319,0.0081926,8.4504,0.0081749,8.4313,0.0081847,8.4494,0.0081767
8.7967,0.008057,8.8112,0.0080457,8.7754,0.0080843,8.7896,0.008081,8.8041,0.0080687,8.7691,0.0081052,8.7837,0.0080804,8.7495,0.0081141,8.7645,0.0080857,8.731,0.0081171,8.746,0.0080986,8.761,0.0080957,8.7287,0.0081267,8.744,0.0081238,8.7116,0.0081521,8.7275,0.008131,8.7429,0.0081017,8.7112,0.0081285,8.727,0.0081079,8.6963,0.0081325,8.7121,0.0081272,8.6815,0.0081504,8.6976,0.0081489,8.7135,0.0081357,8.6838,0.0081573,8.7001,0.0081356,8.6705,0.0081555,8.6869,0.0081347,8.6582,0.0081525,8.6745,0.008139,8.6461,0.0081557,8.6631,0.0081547,8.6795,0.0081532,8.6513,0.0081698,8.668,0.0081543,8.6405,0.0081688,8.6569,0.008146,8.6298,0.0081593,8.6468,0.0081429,8.6203,0.0081556,8.6371,0.0081541,8.6107,0.0081663,8.6276,0.0081685,8.6018,0.0081796,8.6188,0.0081698,8.5934,0.0081798,8.6106,0.0081618,8.5852,0.0081715,8.6026,0.008156,8.6199,0.0081475,8.595,0.0081574,8.6124,0.0081572,8.5876,0.0081669,8.6053,0.0081652,8.5813,0.0081742,8.5983,0.0081626,8.5748,0.0081708,8.5922,0.0081527,8.5687,0.0081609,8.5861,0.0081468,8.5627,0.0081552,8.5805,0.0081535,8.5573,0.0081622,8.5749,0.008165,8.5519,0.0081734,8.5699,0.0081648,8.5471,0.0081729,8.5652,0.0081549,8.5426,0.0081629,8.5605,0.0081477,8.5386,0.0081557,8.5165,0.0081645,8.5346,0.0081576,8.5128,0.0081666,8.531,0.0081656,8.5095,0.0081746,8.5275,0.0081698,8.5063,0.0081786,8.5242,0.0081654,8.5032,0.0081741,8.5213,0.008157,8.5004,0.0081657,8.5187,0.0081515,8.4981,0.0081604,8.5164,0.0081559,8.4958,0.0081651,8.5141,0.008165,8.4937,0.0081741,8.5119,0.0081651,8.492,0.0081738,8.4721,0.0081831,8.4905,0.0081639,8.4708,0.0081731,8.4889,0.008156,8.4696,0.0081653,8.488,0.0081574,8.4688,0.0081668,8.4869,0.0081651
8.8468,0.0080063,8.8611,0.0080024,8.8251,0.0080422,8.8391,0.0080305,8.8534,0.0080058,8.8182,0.0080439,8.8326,0.0080146,8.7982,0.0080514,8.8131,0.0080296,8.7794,0.0080655,8.7942,0.0080612,8.809,0.0080578,8.7765,0.0080921,8.7916,0.0080706,8.7591,0.0081028,8.7748,0.0080716,8.79,0.0080479,8.7581,0.0080796,8.7738,0.0080708,8.743,0.0081005,8.7586,0.0080971,8.7278,0.0081248,8.7437,0.0081105,8.7595,0.0080866,8.7296,0.0081128,8.7458,0.0080889,8.716,0.0081136,8.7323,0.0080963,8.7034,0.0081191,8.7195,0.008115,8.691,0.0081364,8.7078,0.0081337,8.7241,0.0081165,8.6958,0.008137,8.7123,0.0081112,8.6847,0.0081298,8.7009,0.0081107,8.6737,0.0081281,8.6906,0.0081234,8.6639,0.0081399,8.6806,0.0081406,8.6541,0.0081556,8.6708,0.0081449,8.6449,0.0081582,8.6618,0.0081388,8.6363,0.008151,8.6533,0.008134,8.6278,0.0081457,8.645,0.0081363,8.6622,0.0081344,8.6372,0.0081466,8.6545,0.0081442,8.6296,0.0081554,8.6471,0.0081432,8.623,0.0081532,8.64,0.0081347,8.6163,0.008144,8.6336,0.0081287,8.6099,0.008138,8.6273,0.0081355,8.6038,0.0081448,8.6215,0.0081479,8.5981,0.0081566,8.6156,0.008149,8.5925,0.0081571,8.6104,0.0081394,8.5875,0.0081473,8.6054,0.008132,8.5828,0.0081399,8.6006,0.0081335,8.5786,0.0081413,8.5563,0.0081493,8.5743,0.0081494,8.5524,0.0081573,8.5705,0.0081539,8.5489,0.0081616,8.5668,0.0081497,8.5456,0.0081572,8.5634,0.0081414,8.5423,0.0081489,8.5602,0.0081357,8.5393,0.0081434,8.5575,0.0081395,8.5368,0.0081474,8.555,0.0081487,8.5343,0.0081566,8.5525,0.0081493,8.532,0.008157,8.5501,0.0081399,8.5301,0.0081474,8.5101,0.0081554,8.5285,0.0081389,8.5087,0.0081471,8.5267,0.00814,8.5073,0.0081484,8.5256,0.0081477,8.5063,0.0081561,8.5243,0.0081508
8.897,0.007964,8.911,0.0079541,8.8749,0.0079916,8.8887,0.0079682,8.9027,0.0079399,8.8673,0.0079771,8.8816,0.0079546,8.847,0.0079924,8.8617,0.0079862,8.8278,0.0080243,8.8424,0.0080211,8.857,0.0080007,8.8243,0.0080361,8.8393,0.0080041,8.8066,0.0080393,8.8221,0.0080137,8.8372,0.0080029,8.8051,0.008038,8.8206,0.0080331,8.7896,0.0080662,8.805,0.0080508,8.7741,0.0080822,8.7899,0.0080571,8.8054,0.0080312,8.7754,0.0080614,8.7914,0.0080409,8.7615,0.0080703,8.7776,0.0080626,8.7486,0.0080902,8.7646,0.0080858,8.7359,0.0081114,8.7526,0.0080928,8.7687,0.0080645,8.7402,0.0080895,8.7567,0.0080664,8.7289,0.0080898,8.745,0.0080819,8.7176,0.0081041,8.7344,0.0081023,8.7076,0.0081227,8.724,0.0081102,8.6975,0.0081289,8.7141,0.008107,8.688,0.008124,8.7048,0.0081043,8.6791,0.0081202,8.696,0.0081081,8.6704,0.0081233,8.6875,0.0081202,8.7046,0.0081158,8.6794,0.0081312,8.6966,0.0081174,8.6716,0.0081315,8.689,0.0081107,8.6647,0.0081234,8.6816,0.0081059,8.6578,0.008118,8.675,0.0081131,8.6512,0.0081251,8.6684,0.0081271,8.6448,0.0081382,8.6624,0.0081301,8.6389,0.0081402,8.6563,0.0081218,8.6331,0.0081312,8.6509,0.0081147,8.6279,0.0081239,8.6457,0.0081163,8.6229,0.0081253,8.6406,0.0081251,8.6186,0.0081336,8.5962,0.0081416,8.6141,0.0081389,8.5921,0.0081465,8.6101,0.0081353,8.5884,0.0081425,8.6062,0.0081271,8.5848,0.0081342,8.6026,0.0081212,8.5813,0.0081284,8.5992,0.0081247,8.5782,0.008132,8.5963,0.0081342,8.5754,0.0081414,8.5936,0.0081354,8.5728,0.0081423,8.5909,0.0081262,8.5703,0.008133,8.5884,0.0081175,8.5682,0.0081242,8.5482,0.0081314,8.5665,0.0081248,8.5466,0.0081321,8.5645,0.0081326,8.545,0.0081399,8.5632,0.0081361,8.5438,0.0081431,8.5617,0.0081308
8.9471,0.0079202,8.961,0.0078995,8.9246,0.0079322,8.9382,0.0079056,8.9521,0.0078846,8.9165,0.0079183,8.9305,0.0079129,8.8958,0.0079487,8.9102,0.0079473,8.8761,0.0079837,8.8906,0.0079646,8.905,0.0079337,8.8721,0.0079684,8.8869,0.0079424,8.8541,0.0079785,8.8694,0.0079668,8.8843,0.0079624,8.8521,0.0079982,8.8673,0.0079831,8.8362,0.0080173,8.8515,0.0079916,8.8204,0.0080254,8.836,0.0079985,8.8514,0.0079766,8.8213,0.0080096,8.8371,0.0079996,8.807,0.0080323,8.823,0.0080263,8.7938,0.0080571,8.8096,0.008038,8.7808,0.0080669,8.7973,0.0080369,8.8133,0.0080111,8.7847,0.0080401,8.801,0.0080286,8.7731,0.0080564,8.789,0.0080527,8.7616,0.0080789,8.7781,0.0080644,8.7512,0.0080885,8.7675,0.008064,8.7408,0.0080867,8.7573,0.0080639,8.7311,0.0080853,8.7478,0.0080699,8.722,0.0080902,8.7388,0.0080841,8.713,0.0081034,8.73,0.0080979,8.7469,0.008082,8.7216,0.008101,8.7387,0.0080777,8.7136,0.0080956,8.7308,0.0080744,8.7065,0.0080911,8.7232,0.008083,8.6993,0.0080991,8.7164,0.008099,8.6925,0.0081141,8.7096,0.0081046,8.6858,0.0081184,8.7033,0.0080978,8.6797,0.0081108,8.6971,0.0080919,8.6738,0.0081043,8.6914,0.0080943,8.6683,0.0081062,8.686,0.0081041,8.6631,0.0081154,8.6807,0.0081115,8.6585,0.0081218,8.6361,0.0081309,8.6539,0.0081192,8.6317,0.0081277,8.6496,0.0081117,8.6278,0.0081198,8.6455,0.008106,8.6241,0.0081139,8.6417,0.0081094,8.6204,0.0081173,8.6382,0.0081195,8.6171,0.0081271,8.6351,0.0081217,8.6141,0.0081288,8.6322,0.0081129,8.6113,0.0081198,8.6293,0.008104,8.6087,0.0081109,8.6266,0.0081042,8.6064,0.0081111,8.5862,0.0081179,8.6044,0.0081189,8.5845,0.0081257,8.6023,0.0081231,8.5827,0.0081295,8.6008,0.0081179,8.5814,0.0081241,8.5992,0.00811
8.9972,0.0078718,9.0109,0.0078478,8.9743,0.0078745,8.9878,0.0078549,9.0015,0.0078513,8.9657,0.0078802,8.9795,0.0078824,8.9445,0.0079133,8.9588,0.0078978,8.9245,0.0079298,8.9388,0.0079001,8.953,0.0078751,8.92,0.0079075,8.9346,0.0078968,8.9016,0.0079313,8.9168,0.0079275,8.9314,0.0079149,8.899,0.0079486,8.9141,0.0079237,8.8828,0.0079572,8.8979,0.0079307,8.8667,0.0079649,8.8822,0.0079425,8.8975,0.0079321,8.8671,0.0079661,8.8828,0.0079601,8.8525,0.0079938,8.8683,0.0079747,8.839,0.0080068,8.8547,0.0079765,8.8257,0.0080077,8.8421,0.0079802,8.858,0.0079669,8.8292,0.0079987,8.8454,0.0079935,8.8173,0.0080238,8.8331,0.0080091,8.8055,0.0080378,8.8219,0.0080111,8.7948,0.0080383,8.8111,0.0080129,8.7842,0.0080394,8.8006,0.0080212,8.7742,0.0080466,8.7908,0.0080376,8.7648,0.008062,8.7815,0.0080542,8.7556,0.0080774,8.7724,0.0080604,8.7893,0.0080348,8.7639,0.0080574,8.7808,0.0080333,8.7556,0.0080552,8.7727,0.0080432,8.7482,0.0080641,8.7649,0.0080616,8.7408,0.0080813,8.7578,0.0080699,8.7338,0.0080883,8.7507,0.0080655,8.7269,0.0080829,8.7443,0.0080608,8.7205,0.0080775,8.7378,0.0080646,8.7144,0.0080806,8.7319,0.0080759,8.7087,0.0080911,8.7263,0.008085,8.7033,0.0080993,8.7208,0.0080851,8.6985,0.0080982,8.6759,0.0081097,8.6936,0.0080919,8.6714,0.0081027,8.6892,0.0080868,8.6673,0.0080971,8.6849,0.0080905,8.6634,0.0081006,8.6809,0.0081015,8.6595,0.008111,8.6772,0.0081052,8.656,0.008114,8.6739,0.0080973,8.6528,0.0081057,8.6708,0.0080885,8.6498,0.0080968,8.6677,0.0080887,8.647,0.0080968,8.6649,0.0080971,8.6445,0.008105,8.6243,0.0081122,8.6424,0.0081098,8.6224,0.0081165,8.6401,0.0081053,8.6204,0.0081117,8.6384,0.0080974,8.6189,0.0081037,8.6366,0.0080925
9.0474,0.0078257,9.0609,0.0078072,9.0241,0.0078292,9.0373,0.0078264,9.0508,0.0078322,9.0148,0.0078556,9.0284,0.0078452,8.9933,0.0078697,9.0074,0.0078429,8.9729,0.0078696,8.987,0.0078455,9.0011,0.0078366,8.9678,0.0078649,8.9823,0.0078643,8.9491,0.0078947,8.9641,0.0078836,8.9786,0.0078616,8.946,0.0078915,8.961,0.0078666,8.9295,0.0078974,8.9444,0.0078763,8.913,0.0079089,8.9283,0.0078986,8.9434,0.0078946,8.9129,0.0079269,8.9285,0.0079098,8.898,0.0079423,8.9137,0.0079123,8.8842,0.0079442,8.8998,0.0079165,8.8706,0.0079488,8.8869,0.0079343,8.9026,0.0079294,8.8737,0.0079618,8.8897,0.0079473,8.8615,0.0079783,8.8771,0.0079518,8.8494,0.007982,8.8657,0.0079546,8.8385,0.0079841,8.8546,0.0079641,8.8276,0.0079933,8.8438,0.0079824,8.8174,0.0080108,8.8337,0.0080016,8.8077,0.0080288,8.8242,0.0080104,8.7982,0.0080365,8.8149,0.00801,8.8316,0.0079835,8.8061,0.0080093,8.8229,0.0079944,8.7976,0.0080199,8.8146,0.0080149,8.79,0.008039,8.8065,0.0080265,8.7824,0.0080489,8.7992,0.008024,8.7751,0.0080456,8.7919,0.008021,8.768,0.008042,8.7852,0.0080259,8.7614,0.0080464,8.7785,0.008039,8.755,0.0080586,8.7724,0.0080503,8.7491,0.0080688,8.7666,0.0080523,8.7435,0.0080699,8.7609,0.0080485,8.7385,0.0080649,8.7158,0.0080796,8.7334,0.0080609,8.7111,0.0080749,8.7288,0.0080653,8.7068,0.0080788,8.7243,0.0080775,8.7026,0.0080903,8.7201,0.0080829,8.6986,0.0080949,8.7162,0.0080766,8.6948,0.0080878,8.7127,0.0080684,8.6915,0.0080793,8.7094,0.0080687,8.6883,0.0080795,8.7062,0.0080779,8.6853,0.0080882,8.7031,0.0080844,8.6827,0.0080941,8.6624,0.0081024,8.6804,0.0080903,8.6602,0.0080982,8.6779,0.008083,8.6581,0.0080906,8.6761,0.0080781,8.6564,0.0080856,8.6741,0.0080802
9.0976,0.0077885,9.1109,0.0077856,9.0739,0.0078047,9.0869,0.0078119,9.1002,0.0078057,9.064,0.0078243,9.0774,0.0078006,9.042,0.0078203,9.056,0.0077974,9.0213,0.0078196,9.0352,0.0078115,9.0491,0.007814,9.0157,0.0078374,9.03,0.0078307,8.9966,0.0078558,9.0114,0.007835,9.0257,0.0078129,8.993,0.0078383,9.0078,0.007819,8.9761,0.007846,8.9909,0.0078375,8.9593,0.0078669,8.9745,0.0078641,8.9894,0.007851,8.9588,0.0078793,8.9741,0.0078517,8.9436,0.0078814,8.9591,0.0078541,8.9294,0.0078845,8.9448,0.0078705,8.9156,0.0079022,8.9317,0.0078975,8.9472,0.0078852,8.9182,0.0079161,8.934,0.0078899,8.9057,0.0079204,8.9212,0.0078935,8.8933,0.0079241,8.9095,0.0079029,8.8821,0.0079335,8.8981,0.0079219,8.871,0.0079524,8.8871,0.007943,8.8605,0.0079726,8.8767,0.0079541,8.8505,0.0079827,8.8669,0.0079554,8.8408,0.0079834,8.8574,0.0079561,8.874,0.0079391,8.8484,0.0079674,8.8651,0.0079611,8.8396,0.0079889,8.8565,0.0079752,8.8317,0.0080012,8.8481,0.0079754,8.8239,0.0080001,8.8406,0.0079732,8.8163,0.0079977,8.8331,0.0079794,8.809,0.0080035,8.8262,0.0079937,8.8022,0.0080173,8.8193,0.0080074,8.7956,0.0080299,8.8129,0.0080114,8.7895,0.0080329,8.8069,0.0080092,8.7837,0.0080299,8.801,0.0080073,8.7785,0.0080269,8.7557,0.0080451,8.7732,0.0080324,8.7508,0.0080499,8.7684,0.0080459,8.7463,0.0080626,8.7637,0.0080533,8.7419,0.008069,8.7593,0.0080487,8.7377,0.0080636,8.7551,0.0080416,8.7337,0.008056,8.7515,0.0080424,8.7302,0.0080565,8.7481,0.0080524,8.7268,0.0080661,8.7446,0.0080604,8.7237,0.0080733,8.7413,0.0080586,8.7208,0.0080707,8.7004,0.0080813,8.7183,0.0080639,8.6981,0.0080741,8.7157,0.0080598,8.6958,0.0080696,8.7137,0.008062,8.694,0.0080717,8.7116,0.00807
9.1478,0.0077683,9.1609,0.0077764,9.1237,0.0077935,9.1365,0.007789,9.1495,0.0077674,9.1131,0.0077834,9.1264,0.0077613,9.0908,0.0077783,9.1046,0.0077707,9.0698,0.0077897,9.0835,0.0077932,9.0972,0.00779,9.0636,0.007809,9.0776,0.0077917,9.0441,0.0078121,9.0587,0.0077908,9.0729,0.0077737,9.04,0.007795,9.0546,0.0077879,9.0228,0.0078111,9.0374,0.0078113,9.0057,0.0078364,9.0207,0.0078251,9.0354,0.007801,9.0046,0.0078251,9.0199,0.0077996,8.9891,0.0078257,9.0045,0.0078126,8.9747,0.0078403,8.9899,0.0078381,8.9605,0.007867,8.9765,0.0078559,8.9919,0.0078325,8.9627,0.0078605,8.9784,0.0078344,8.9499,0.007863,8.9653,0.0078432,8.9372,0.0078726,8.9533,0.0078611,8.9258,0.007891,8.9416,0.0078824,8.9144,0.0079124,8.9303,0.007895,8.9036,0.0079244,8.9197,0.0078975,8.8934,0.0079264,8.9097,0.0078985,8.8834,0.0079276,8.8999,0.0079101,8.9164,0.0079034,8.8906,0.0079325,8.9072,0.0079195,8.8815,0.0079479,8.8983,0.0079211,8.8735,0.0079482,8.8898,0.0079203,8.8654,0.0079468,8.882,0.0079268,8.8577,0.0079534,8.8743,0.0079424,8.8501,0.0079688,8.8671,0.0079577,8.8431,0.0079832,8.86,0.0079639,8.8362,0.0079885,8.8534,0.0079632,8.8299,0.0079871,8.8472,0.0079622,8.8239,0.0079857,8.8411,0.0079691,8.8185,0.0079917,8.7956,0.0080131,8.813,0.0080066,8.7905,0.0080272,8.8079,0.0080161,8.7858,0.0080356,8.803,0.0080133,8.7812,0.0080317,8.7985,0.0080072,8.7767,0.0080253,8.7941,0.0080089,8.7726,0.0080266,8.7903,0.0080199,8.7689,0.0080371,8.7867,0.0080294,8.7654,0.0080459,8.783,0.008029,8.762,0.0080448,8.7796,0.008024,8.759,0.008039,8.7385,0.0080524,8.7563,0.0080352,8.736,0.0080483,8.7535,0.0080383,8.7335,0.0080509,8.7513,0.0080469,8.7315,0.0080592,8.749,0.0080517
9.198,0.0077604,9.2109,0.0077581,9.1734,0.0077732,9.186,0.0077526,9.1989,0.0077306,9.1623,0.0077456,9.1754,0.0077378,9.1397,0.0077537,9.1532,0.0077581,9.1182,0.0077748,9.1317,0.0077727,9.1452,0.0077576,9.1114,0.0077737,9.1253,0.0077546,9.0916,0.0077719,9.1061,0.0077551,9.1201,0.0077489,9.087,0.0077673,9.1015,0.0077695,9.0695,0.0077891,9.0839,0.0077816,9.052,0.0078022,9.0668,0.0077795,9.0815,0.0077561,9.0505,0.0077766,9.0656,0.0077648,9.0347,0.0077875,9.0499,0.0077874,9.0199,0.0078114,9.035,0.0078045,9.0054,0.0078292,9.0212,0.0078067,9.0365,0.0077828,9.0072,0.0078076,9.0228,0.0077892,8.9941,0.007815,9.0094,0.0078055,8.9812,0.0078325,8.9971,0.0078255,8.9695,0.007853,8.9852,0.0078378,8.9578,0.0078657,8.9736,0.0078406,8.9467,0.0078684,8.9627,0.0078412,8.9363,0.0078693,8.9525,0.0078516,8.9261,0.0078807,8.9424,0.0078743,8.9587,0.0078629,8.9329,0.007891,8.9493,0.0078654,8.9235,0.0078934,8.9402,0.0078645,8.9153,0.007892,8.9314,0.0078715,8.9069,0.007899,8.9234,0.0078873,8.899,0.007915,8.9155,0.0079041,8.8912,0.0079313,8.9081,0.0079115,8.8839,0.0079381,8.9007,0.0079123,8.8769,0.0079384,8.894,0.0079123,8.8704,0.0079379,8.8875,0.0079195,8.8641,0.0079449,8.8812,0.0079361,8.8585,0.0079607,8.8355,0.0079845,8.8528,0.0079724,8.8301,0.0079951,8.8475,0.0079712,8.8252,0.0079929,8.8424,0.0079662,8.8205,0.0079873,8.8377,0.0079685,8.8158,0.0079895,8.8332,0.0079807,8.8115,0.0080011,8.8291,0.0079918,8.8077,0.0080115,8.8253,0.0079928,8.8039,0.0080119,8.8215,0.0079888,8.8003,0.0080073,8.8178,0.0079866,8.7971,0.0080045,8.7766,0.0080207,8.7943,0.0080079,8.7739,0.0080239,8.7913,0.0080177,8.7712,0.0080331,8.789,0.0080236,8.7691,0.0080383,8.7865,0.0080202
9.2482,0.0077445,9.2608,0.0077251,9.2232,0.0077383,9.2356,0.0077164,9.2484,0.0077084,9.2116,0.0077227,9.2244,0.0077279,9.1885,0.0077426,9.2019,0.007742,9.1666,0.0077568,9.1799,0.0077423,9.1933,0.0077241,9.1593,0.0077388,9.1731,0.0077231,9.1391,0.0077386,9.1535,0.0077323,9.1673,0.0077354,9.134,0.0077517,9.1483,0.0077468,9.1161,0.0077632,9.1304,0.0077432,9.0983,0.0077605,9.113,0.0077376,9.1275,0.0077266,9.0963,0.0077447,9.1113,0.0077464,9.0802,0.0077659,9.0953,0.0077619,9.0651,0.0077819,9.0801,0.0077629,9.0503,0.0077839,9.066,0.0077604,9.0812,0.0077441,9.0517,0.0077656,9.0672,0.0077578,9.0384,0.0077804,9.0535,0.0077762,9.0251,0.0077999,9.0409,0.0077872,9.0131,0.0078113,9.0287,0.0077887,9.0011,0.0078136,9.0169,0.0077882,8.9899,0.0078137,9.0058,0.0077967,8.9792,0.0078233,8.9952,0.0078182,8.9687,0.0078457,8.9849,0.0078356,9.0011,0.007812,8.9751,0.0078382,8.9914,0.0078104,8.9655,0.0078372,8.9821,0.0078164,8.957,0.0078432,8.9731,0.0078323,8.9485,0.0078593,8.9649,0.0078492,8.9403,0.0078763,8.9567,0.0078577,8.9322,0.0078846,8.9491,0.0078589,8.9248,0.0078857,8.9415,0.0078596,8.9175,0.0078863,8.9345,0.0078669,8.9108,0.0078935,8.9279,0.0078839,8.9043,0.0079104,8.9213,0.0078981,8.8985,0.0079234,8.8754,0.0079486,8.8926,0.0079241,8.8698,0.0079484,8.8871,0.0079199,8.8647,0.0079436,8.8818,0.0079227,8.8598,0.0079461,8.8769,0.0079357,8.8549,0.0079588,8.8722,0.0079486,8.8504,0.0079709,8.8679,0.0079512,8.8464,0.0079728,8.8639,0.007948,8.8424,0.0079693,8.8599,0.0079466,8.8387,0.0079674,8.8561,0.0079513,8.8353,0.0079716,8.8146,0.0079905,8.8323,0.0079821,8.8118,0.0080006,8.8291,0.0079897,8.809,0.0080074,8.8266,0.0079874,8.8066,0.0080044,8.8239,0.0079808
9.2984,0.0077144,9.3109,0.0076924,9.273,0.0077034,9.2853,0.0076954,9.2978,0.0077019,9.2608,0.0077142,9.2734,0.0077159,9.2373,0.0077284,9.2505,0.0077148,9.215,0.0077279,9.2282,0.00771,9.2414,0.0076949,9.2072,0.0077084,9.2208,0.0077023,9.1867,0.0077169,9.2008,0.0077202,9.2145,0.0077172,9.181,0.0077316,9.1951,0.0077131,9.1628,0.0077274,9.1769,0.0077054,9.1447,0.007721,9.1592,0.0077098,9.1736,0.0077126,9.1422,0.0077288,9.157,0.0077272,9.1258,0.0077439,9.1407,0.0077269,9.1104,0.0077439,9.1252,0.0077224,9.0953,0.0077407,9.1109,0.0077245,9.1259,0.0077182,9.0962,0.0077371,9.1115,0.0077347,9.0826,0.0077543,9.0975,0.0077447,9.0691,0.007765,9.0847,0.0077447,9.0568,0.0077655,9.0722,0.0077421,9.0446,0.007764,9.0601,0.0077483,9.033,0.0077715,9.0488,0.007768,9.022,0.0077922,9.038,0.0077849,9.0113,0.0078095,9.0274,0.0077873,9.0435,0.0077611,9.0174,0.007785,9.0336,0.0077655,9.0076,0.0077904,9.024,0.0077802,8.9988,0.0078053,9.0148,0.0077972,8.99,0.0078224,9.0063,0.0078055,8.9816,0.0078309,8.9979,0.0078068,8.9733,0.0078326,8.99,0.007807,8.9656,0.0078331,8.9823,0.0078141,8.9582,0.0078404,8.9751,0.0078309,8.9512,0.0078574,8.9682,0.0078458,8.9445,0.0078721,8.9614,0.0078485,8.9385,0.0078737,8.9152,0.0078994,8.9324,0.0078703,8.9095,0.0078956,8.9267,0.0078732,8.9042,0.0078983,8.9212,0.0078867,8.8991,0.0079115,8.9161,0.0079009,8.894,0.0079252,8.9111,0.0079052,8.8893,0.0079287,8.9067,0.0079029,8.8851,0.0079261,8.9025,0.007902,8.8809,0.007925,8.8983,0.0079073,8.877,0.0079299,8.8944,0.0079192,8.8735,0.0079413,8.8527,0.0079624,8.8703,0.00795,8.8497,0.0079704,8.8669,0.0079495,8.8467,0.0079691,8.8642,0.0079435,8.8442,0.0079626,8.8614,0.0079424
9.3486,0.0076842,9.3609,0.0076757,9.3228,0.0076844,9.3349,0.0076917,9.3472,0.0076964,9.31,0.0077052,9.3224,0.007694,9.2861,0.0077035,9.2991,0.0076862,9.2635,0.0076972,9.2765,0.0076823,9.2895,0.0076764,9.2551,0.0076886,9.2685,0.0076929,9.2342,0.0077061,9.2482,0.007704,9.2617,0.0076872,9.2281,0.0076996,9.242,0.0076777,9.2095,0.0076908,9.2235,0.0076796,9.191,0.0076943,9.2054,0.0076973,9.2196,0.0076979,9.1881,0.0077121,9.2027,0.0076967,9.1713,0.0077114,9.1861,0.0076904,9.1556,0.0077056,9.1703,0.0076907,9.1403,0.007707,9.1557,0.0077009,9.1705,0.0076999,9.1408,0.0077167,9.1559,0.0077088,9.1268,0.0077258,9.1416,0.007708,9.113,0.0077255,9.1285,0.0077034,9.1005,0.0077217,9.1158,0.0077069,9.088,0.0077267,9.1034,0.0077247,9.0762,0.0077454,9.0918,0.0077411,9.0649,0.007762,9.0807,0.0077426,9.0539,0.0077641,9.0699,0.0077388,9.0859,0.0077206,9.0596,0.0077423,9.0757,0.0077337,9.0496,0.0077563,9.0659,0.0077498,9.0406,0.0077725,9.0564,0.0077581,9.0316,0.0077808,9.0477,0.0077585,9.0229,0.0077818,9.0391,0.0077581,9.0144,0.0077821,9.031,0.0077638,9.0065,0.0077884,9.023,0.00778,8.9988,0.0078051,9.0156,0.0077953,8.9916,0.0078203,9.0085,0.0077982,8.9847,0.0078231,9.0015,0.007795,8.9785,0.0078195,8.9551,0.0078451,8.9722,0.0078223,8.9492,0.0078479,8.9663,0.0078359,8.9437,0.0078614,8.9606,0.007851,8.9384,0.007876,8.9552,0.0078563,8.9331,0.0078809,8.9502,0.007855,8.9283,0.0078793,8.9455,0.0078546,8.9238,0.0078787,8.9412,0.0078599,8.9195,0.0078841,8.9368,0.0078725,8.9154,0.0078963,8.9326,0.0078833,8.9116,0.0079064,8.8908,0.0079288,8.9083,0.0079067,8.8876,0.0079285,8.9047,0.0079021,8.8844,0.0079233,8.9019,0.007901,8.8817,0.0079221,8.8989,0.0079108
9.3989,0.0076692,9.411,0.0076768,9.3727,0.0076834,9.3845,0.0076895,9.3966,0.007681,9.3592,0.0076867,9.3715,0.007671,9.3349,0.0076776,9.3478,0.0076634,9.3119,0.0076717,9.3248,0.007666,9.3376,0.0076715,9.303,0.0076813,9.3162,0.0076821,9.2817,0.0076923,9.2955,0.0076764,9.3089,0.0076554,9.2751,0.0076657,9.2889,0.0076541,9.2562,0.0076661,9.27,0.0076698,9.2374,0.007683,9.2516,0.0076847,9.2656,0.0076715,9.234,0.0076835,9.2484,0.0076631,9.2169,0.0076763,9.2315,0.0076614,9.2009,0.0076754,9.2155,0.00767,9.1853,0.007685,9.2005,0.0076844,9.2152,0.0076784,9.1853,0.0076931,9.2003,0.0076767,9.171,0.0076915,9.1857,0.0076709,9.157,0.0076865,9.1724,0.0076719,9.1442,0.0076886,9.1594,0.0076876,9.1314,0.0077054,9.1467,0.0077035,9.1193,0.0077214,9.1348,0.0077045,9.1078,0.0077226,9.1235,0.0076988,9.0966,0.007718,9.1124,0.0077004,9.1283,0.0076932,9.1019,0.0077127,9.1179,0.0077083,9.0916,0.0077284,9.1078,0.0077158,9.0824,0.0077359,9.0981,0.0077157,9.0731,0.0077361,9.0891,0.0077139,9.0642,0.0077352,9.0803,0.0077184,9.0555,0.0077405,9.072,0.0077332,9.0474,0.007756,9.0638,0.0077484,9.0395,0.0077714,9.0561,0.0077515,9.0321,0.0077745,9.0488,0.0077475,9.025,0.0077709,9.0416,0.007749,9.0185,0.0077725,8.9951,0.0077973,9.012,0.0077858,8.9889,0.0078107,9.0059,0.0078012,8.9832,0.0078259,9,0.0078072,8.9777,0.0078315,8.9944,0.0078062,8.9722,0.0078305,8.9892,0.0078061,8.9672,0.0078304,8.9844,0.0078115,8.9625,0.0078359,8.9798,0.007824,8.958,0.0078485,8.9752,0.0078356,8.9537,0.0078597,8.9709,0.007838,8.9498,0.0078614,8.9289,0.0078845,8.9463,0.007857,8.9255,0.0078798,8.9426,0.0078567,8.9222,0.0078792,8.9395,0.0078665,8.9193,0.0078889,8.9364,0.0078794
9.4491,0.007671,9.461,0.0076785,9.4225,0.0076838,9.4341,0.0076763,9.446,0.0076616,9.4084,0.0076661,9.4205,0.0076527,9.3838,0.0076574,9.3964,0.0076517,9.3604,0.0076578,9.373,0.0076638,9.3857,0.0076674,9.3509,0.0076738,9.364,0.007661,9.3293,0.0076679,9.3429,0.0076472,9.3561,0.0076359,9.3221,0.007644,9.3358,0.0076483,9.3029,0.0076581,9.3166,0.0076623,9.2838,0.0076727,9.2978,0.0076608,9.3117,0.0076418,9.2799,0.0076517,9.2942,0.0076374,9.2625,0.0076487,9.277,0.0076437,9.2462,0.0076561,9.2606,0.0076568,9.2302,0.0076701,9.2453,0.0076648,9.2599,0.0076502,9.2298,0.0076629,9.2447,0.007643,9.2153,0.0076562,9.2299,0.007642,9.201,0.0076564,9.2162,0.0076557,9.1879,0.007671,9.2029,0.0076712,9.1748,0.0076867,9.19,0.0076719,9.1625,0.0076874,9.1778,0.0076648,9.1507,0.007681,9.1663,0.0076642,9.1392,0.0076816,9.155,0.007675,9.1707,0.0076722,9.1442,0.0076896,9.16,0.007679,9.1337,0.0076969,9.1497,0.0076779,9.1242,0.0076958,9.1398,0.0076754,9.1147,0.0076937,9.1306,0.0076779,9.1055,0.0076973,9.1215,0.0076914,9.0966,0.0077117,9.113,0.007706,9.0883,0.0077266,9.1045,0.0077092,9.0801,0.0077299,9.0967,0.0077045,9.0725,0.0077256,9.0892,0.0077045,9.0652,0.0077263,9.0818,0.0077164,9.0585,0.0077384,9.035,0.0077617,9.0518,0.007754,9.0286,0.0077773,9.0455,0.0077601,9.0227,0.0077833,9.0394,0.007759,9.017,0.0077821,9.0337,0.0077586,9.0114,0.0077821,9.0282,0.0077639,9.0061,0.0077876,9.0232,0.0077762,9.0013,0.0078001,9.0184,0.007788,8.9966,0.0078119,9.0137,0.007791,8.9921,0.0078146,9.0092,0.0077877,8.988,0.0078109,8.967,0.0078342,8.9843,0.0078101,8.9634,0.0078334,8.9804,0.0078204,8.9599,0.0078436,8.9772,0.0078338,8.9569,0.0078567,8.9738,0.0078382
9.4994,0.0076731,9.511,0.0076664,9.4723,0.0076716,9.4837,0.0076571,9.4955,0.0076439,9.4577,0.0076486,9.4696,0.0076425,9.4327,0.0076469,9.4451,0.0076529,9.4089,0.0076578,9.4213,0.0076623,9.4338,0.0076519,9.3989,0.0076558,9.4117,0.0076367,9.3769,0.0076413,9.3904,0.0076299,9.4034,0.0076347,9.3692,0.0076406,9.3827,0.0076472,9.3496,0.0076538,9.3631,0.0076446,9.3301,0.0076519,9.344,0.0076336,9.3577,0.0076205,9.3258,0.007628,9.34,0.0076239,9.3081,0.0076329,9.3224,0.0076348,9.2915,0.0076449,9.3057,0.0076419,9.2752,0.0076527,9.2901,0.0076389,9.3046,0.0076206,9.2743,0.0076311,9.2891,0.0076172,9.2596,0.0076288,9.274,0.0076288,9.245,0.0076416,9.2601,0.0076436,9.2316,0.0076567,9.2465,0.007644,9.2182,0.0076573,9.2333,0.0076358,9.2056,0.0076495,9.2209,0.0076333,9.1936,0.0076481,9.2091,0.0076423,9.1819,0.007658,9.1975,0.007656,9.2131,0.0076474,9.1865,0.0076626,9.2022,0.0076454,9.1757,0.0076612,9.1917,0.0076416,9.166,0.0076575,9.1814,0.0076427,9.1562,0.0076595,9.1721,0.0076544,9.1469,0.0076722,9.1627,0.0076686,9.1377,0.0076868,9.154,0.0076714,9.1291,0.0076897,9.1453,0.0076661,9.1208,0.0076848,9.1372,0.0076646,9.1129,0.0076841,9.1295,0.007675,9.1054,0.0076952,9.1219,0.0076902,9.0985,0.0077103,9.0749,0.0077318,9.0916,0.0077166,9.0683,0.0077381,9.0851,0.0077149,9.0622,0.0077364,9.0788,0.007714,9.0563,0.0077358,9.0729,0.0077187,9.0505,0.0077409,9.0672,0.0077306,9.045,0.0077531,9.062,0.0077426,9.04,0.0077651,9.0571,0.0077457,9.0351,0.0077683,9.0521,0.0077424,9.0305,0.0077649,9.0474,0.0077415,9.0262,0.007764,9.005,0.0077871,9.0223,0.0077736,9.0013,0.0077968,9.0182,0.007788,8.9976,0.0078109,9.0148,0.0077929,8.9944,0.0078153,9.0113,0.0077897
9.5496,0.007661,9.5611,0.0076458,9.5221,0.0076517,9.5334,0.0076384,9.545,0.0076318,9.5069,0.0076376,9.5187,0.007643,9.4815,0.0076482,9.4938,0.0076537,9.4574,0.007658,9.4696,0.0076482,9.4819,0.0076294,9.4468,0.0076329,9.4595,0.0076212,9.4244,0.0076253,9.4378,0.0076301,9.4506,0.0076382,9.4163,0.0076422,9.4295,0.0076353,9.3963,0.0076392,9.4096,0.0076225,9.3765,0.0076273,9.3903,0.0076147,9.4038,0.0076117,9.3717,0.007617,9.3857,0.0076204,9.3537,0.0076267,9.3678,0.0076257,9.3368,0.0076328,9.3508,0.0076216,9.3202,0.0076295,9.335,0.0076118,9.3493,0.007599,9.3189,0.0076073,9.3335,0.007608,9.3038,0.0076175,9.3181,0.0076217,9.2889,0.0076318,9.3039,0.0076215,9.2753,0.0076319,9.29,0.0076118,9.2617,0.007623,9.2766,0.0076074,9.2488,0.0076196,9.2639,0.0076146,9.2366,0.0076278,9.2519,0.0076272,9.2246,0.007641,9.24,0.0076333,9.2555,0.0076178,9.2287,0.007631,9.2443,0.0076128,9.2177,0.0076267,9.2336,0.0076123,9.2078,0.0076267,9.2231,0.0076225,9.1978,0.0076377,9.2135,0.0076359,9.1882,0.0076516,9.2039,0.0076387,9.1788,0.0076545,9.195,0.0076322,9.17,0.0076486,9.1861,0.0076293,9.1614,0.0076465,9.1778,0.0076383,9.1534,0.0076562,9.1698,0.0076528,9.1457,0.007671,9.162,0.007659,9.1386,0.007677,9.1148,0.0076965,9.1314,0.0076749,9.108,0.0076945,9.1247,0.0076731,9.1017,0.0076931,9.1183,0.0076769,9.0956,0.0076972,9.1121,0.0076881,9.0896,0.0077089,9.1062,0.0077001,9.084,0.007721,9.1008,0.0077035,9.0787,0.0077244,9.0957,0.0076997,9.0737,0.0077209,9.0906,0.0076981,9.0688,0.0077196,9.0857,0.007707,9.0644,0.0077286,9.0432,0.0077509,9.0603,0.0077429,9.0393,0.0077651,9.0561,0.0077489,9.0354,0.0077707,9.0525,0.0077454,9.032,0.0077672,9.0488,0.0077435
9.5999,0.00764,9.6111,0.0076257,9.572,0.0076321,9.5831,0.0076252,9.5944,0.0076302,9.5562,0.0076369,9.5677,0.0076434,9.5304,0.0076489,9.5425,0.00764,9.5058,0.0076443,9.5179,0.0076253,9.53,0.0076123,9.4948,0.007617,9.5073,0.0076212,9.4721,0.0076258,9.4852,0.0076344,9.4978,0.0076289,9.4633,0.0076321,9.4764,0.0076156,9.4431,0.0076187,9.4562,0.0076064,9.4229,0.0076102,9.4365,0.0076075,9.4499,0.0076118,9.4176,0.0076156,9.4315,0.0076164,9.3993,0.0076204,9.4133,0.0076111,9.382,0.0076155,9.396,0.0075998,9.3652,0.007605,9.3799,0.0075925,9.394,0.0075941,9.3635,0.0076002,9.3779,0.0076066,9.3481,0.0076132,9.3622,0.0076057,9.3329,0.0076128,9.3478,0.0075941,9.319,0.0076019,9.3336,0.0075874,9.3051,0.0075966,9.3199,0.0075926,9.292,0.0076028,9.307,0.0076039,9.2795,0.0076148,9.2946,0.0076091,9.2672,0.0076205,9.2825,0.0076059,9.2979,0.0075893,9.271,0.0076003,9.2865,0.007587,9.2598,0.007599,9.2755,0.0075954,9.2496,0.0076081,9.2648,0.0076081,9.2394,0.0076212,9.255,0.0076105,9.2295,0.0076238,9.2452,0.0076034,9.2199,0.0076172,9.236,0.0075987,9.2109,0.0076134,9.2269,0.0076063,9.2021,0.0076218,9.2184,0.00762,9.1939,0.0076359,9.2102,0.0076259,9.1859,0.007642,9.2021,0.0076229,9.1786,0.0076389,9.1547,0.0076565,9.1712,0.0076363,9.1478,0.0076543,9.1644,0.007639,9.1413,0.0076574,9.1577,0.0076493,9.1349,0.0076682,9.1513,0.0076609,9.1287,0.00768,9.1453,0.0076646,9.1229,0.0076837,9.1397,0.0076605,9.1175,0.0076798,9.1344,0.0076578,9.1122,0.0076778,9.1291,0.0076658,9.1072,0.0076861,9.124,0.0076802,9.1026,0.0077004,9.0813,0.0077214,9.0983,0.0077065,9.0772,0.0077273,9.0939,0.0077036,9.0731,0.0077242,9.0902,0.0077008,9.0696,0.0077217,9.0863,0.0077051
9.6502,0.0076202,9.6612,0.0076123,9.6219,0.0076184,9.6328,0.0076232,9.6439,0.0076311,9.6055,0.0076373,9.6168,0.0076302,9.5793,0.0076353,9.5911,0.007616,9.5543,0.0076208,9.5663,0.007607,9.5782,0.0076099,9.5427,0.0076159,9.5551,0.0076254,9.5196,0.0076303,9.5326,0.0076254,9.545,0.0076088,9.5104,0.0076124,9.5233,0.0075992,9.4898,0.0076028,9.5028,0.0075999,9.4694,0.0076037,9.4828,0.0076083,9.496,0.0076103,9.4635,0.0076133,9.4772,0.0076051,9.4449,0.0076079,9.4587,0.0075929,9.4274,0.0075958,9.4412,0.0075838,9.4102,0.0075876,9.4247,0.0075894,9.4387,0.0075976,9.408,0.0076015,9.4223,0.0075964,9.3924,0.0076002,9.4064,0.0075833,9.3769,0.0075879,9.3916,0.0075742,9.3627,0.0075799,9.3772,0.0075772,9.3486,0.007584,9.3633,0.0075869,9.3352,0.0075945,9.35,0.0075911,9.3224,0.0075992,9.3374,0.0075866,9.3099,0.0075955,9.3251,0.0075797,9.3404,0.0075677,9.3133,0.0075766,9.3287,0.007574,9.3018,0.007584,9.3175,0.0075856,9.2914,0.007596,9.3065,0.0075878,9.2809,0.0075983,9.2964,0.0075796,9.2709,0.0075907,9.2864,0.0075734,9.2611,0.0075854,9.277,0.0075791,9.2518,0.0075921,9.2677,0.0075921,9.2428,0.0076055,9.2589,0.0075977,9.2343,0.0076113,9.2505,0.0075937,9.2261,0.0076078,9.2423,0.0075898,9.2186,0.007604,9.1947,0.0076197,9.2111,0.0076056,9.1875,0.0076219,9.204,0.0076147,9.1808,0.0076315,9.1971,0.0076258,9.1743,0.0076427,9.1905,0.0076293,9.1678,0.0076464,9.1843,0.0076251,9.1618,0.0076424,9.1785,0.0076215,9.1562,0.0076393,9.173,0.0076281,9.1508,0.0076466,9.1676,0.0076421,9.1456,0.0076608,9.1623,0.0076488,9.1408,0.0076673,9.1193,0.0076866,9.1363,0.0076638,9.1151,0.0076833,9.1317,0.0076611,9.1109,0.0076806,9.1278,0.0076644,9.1072,0.0076843,9.1238,0.0076745
9.7005,0.0076077,9.7113,0.0076119,9.6718,0.0076169,9.6824,0.0076255,9.6934,0.0076208,9.6547,0.0076253,9.6659,0.0076069,9.6281,0.0076113,9.6399,0.0075962,9.6029,0.0076015,9.6146,0.0076037,9.6263,0.007614,9.5907,0.0076198,9.6028,0.0076167,9.5672,0.0076214,9.58,0.0076047,9.5923,0.0075906,9.5575,0.0075951,9.5703,0.0075911,9.5366,0.0075957,9.5494,0.0076002,9.5158,0.0076046,9.529,0.007607,9.5421,0.0075997,9.5094,0.0076026,9.523,0.0075878,9.4905,0.0075904,9.5042,0.0075778,9.4727,0.0075806,9.4863,0.0075821,9.4552,0.0075855,9.4696,0.0075944,9.4834,0.0075912,9.4526,0.0075936,9.4668,0.0075775,9.4366,0.0075799,9.4505,0.0075667,9.4209,0.0075699,9.4355,0.0075678,9.4065,0.0075718,9.4208,0.0075763,9.3921,0.0075809,9.4066,0.0075797,9.3784,0.0075846,9.3931,0.007574,9.3653,0.0075794,9.3802,0.0075653,9.3525,0.0075717,9.3677,0.0075604,9.3828,0.007559,9.3556,0.0075657,9.3709,0.0075693,9.3439,0.0075767,9.3594,0.0075708,9.3332,0.0075783,9.3482,0.0075617,9.3225,0.0075697,9.3379,0.0075535,9.3122,0.0075626,9.3277,0.0075575,9.3022,0.0075676,9.318,0.0075694,9.2927,0.00758,9.3084,0.0075745,9.2835,0.0075855,9.2995,0.0075698,9.2748,0.0075812,9.2909,0.0075645,9.2664,0.0075766,9.2824,0.0075645,9.2587,0.0075769,9.2346,0.0075908,9.2509,0.0075849,9.2272,0.0075993,9.2436,0.0075952,9.2203,0.0076099,9.2365,0.0075985,9.2136,0.0076132,9.2298,0.0075938,9.207,0.0076089,9.2233,0.0075893,9.2008,0.0076049,9.2174,0.0075946,9.195,0.0076109,9.2117,0.0076079,9.1894,0.0076246,9.206,0.0076146,9.184,0.0076313,9.2006,0.0076111,9.179,0.0076278,9.1574,0.0076455,9.1743,0.0076239,9.153,0.007642,9.1696,0.007627,9.1486,0.0076453,9.1655,0.0076364,9.1447,0.007655,9.1613,0.0076457
9.7508,0.0076085,9.7614,0.007618,9.7217,0.007621,9.7321,0.0076175,9.7428,0.0076006,9.704,0.0076033,9.715,0.0075881,9.677,0.0075917,9.6886,0.007593,9.6514,0.0075979,9.6629,0.0076085,9.6745,0.0076076,9.6386,0.0076119,9.6506,0.0075962,9.6148,0.0076006,9.6274,0.0075861,9.6396,0.0075814,9.6046,0.0075862,9.6172,0.0075904,9.5833,0.0075954,9.596,0.0075985,9.5622,0.007603,9.5753,0.0075962,9.5882,0.0075818,9.5554,0.007585,9.5688,0.0075715,9.5361,0.0075748,9.5497,0.007575,9.518,0.0075786,9.5315,0.007588,9.5002,0.0075913,9.5144,0.0075889,9.5281,0.0075734,9.4972,0.0075756,9.5112,0.0075618,9.4809,0.0075641,9.4947,0.0075619,9.4649,0.0075646,9.4794,0.00757,9.4502,0.0075728,9.4644,0.0075733,9.4355,0.007576,9.4499,0.007567,9.4216,0.0075698,9.4362,0.0075571,9.4082,0.0075605,9.4231,0.0075503,9.3952,0.0075547,9.4102,0.0075538,9.4252,0.0075592,9.398,0.0075636,9.4131,0.0075602,9.386,0.0075648,9.4013,0.0075499,9.375,0.0075548,9.3899,0.0075399,9.3641,0.0075458,9.3794,0.0075417,9.3536,0.0075488,9.3689,0.0075525,9.3433,0.0075602,9.359,0.007557,9.3336,0.007565,9.3492,0.0075514,9.3241,0.0075599,9.3401,0.0075447,9.3152,0.007554,9.3313,0.0075432,9.3066,0.0075532,9.3226,0.0075494,9.2987,0.0075598,9.2745,0.0075718,9.2907,0.0075694,9.267,0.0075817,9.2833,0.0075723,9.2598,0.0075848,9.276,0.0075671,9.2529,0.0075798,9.269,0.0075615,9.2461,0.0075748,9.2624,0.0075656,9.2397,0.0075796,9.2562,0.0075782,9.2337,0.0075926,9.2504,0.0075847,9.2279,0.0075993,9.2445,0.0075808,9.2223,0.0075955,9.2389,0.0075761,9.2172,0.007591,9.1956,0.0076071,9.2124,0.0075929,9.191,0.0076094,9.2074,0.007602,9.1864,0.0076187,9.2032,0.0076108,9.1823,0.0076277,9.1988,0.0076132
9.8011,0.0076162,9.8115,0.0076143,9.7715,0.0076154,9.7818,0.0075991,9.7923,0.0075839,9.7533,0.0075856,9.7641,0.0075865,9.726,0.0075892,9.7373,0.0076007,9.6999,0.007604,9.7112,0.007604,9.7226,0.0075897,9.6866,0.0075924,9.6984,0.0075781,9.6624,0.0075819,9.6749,0.0075771,9.6869,0.0075814,9.6517,0.0075856,9.6641,0.0075895,9.6301,0.0075938,9.6426,0.0075882,9.6086,0.0075923,9.6215,0.0075781,9.6343,0.0075643,9.6013,0.007568,9.6146,0.007567,9.5818,0.007571,9.5952,0.0075805,9.5633,0.0075844,9.5767,0.0075834,9.5452,0.0075864,9.5593,0.007571,9.5729,0.0075568,9.5418,0.0075595,9.5557,0.0075567,9.5253,0.0075594,9.5389,0.0075649,9.509,0.0075675,9.5233,0.007569,9.4939,0.0075711,9.508,0.0075631,9.479,0.0075648,9.4932,0.0075528,9.4648,0.0075546,9.4793,0.0075449,9.4512,0.0075471,9.4659,0.0075468,9.4379,0.0075498,9.4528,0.0075559,9.4677,0.0075546,9.4403,0.0075569,9.4553,0.0075437,9.428,0.0075462,9.4433,0.0075319,9.4169,0.0075351,9.4317,0.0075318,9.4057,0.007536,9.4209,0.0075414,9.395,0.0075462,9.4102,0.0075455,9.3844,0.0075506,9.4001,0.0075388,9.3745,0.0075444,9.39,0.0075308,9.3648,0.0075371,9.3807,0.0075278,9.3557,0.0075348,9.3716,0.0075324,9.3469,0.0075402,9.3628,0.0075406,9.3388,0.0075488,9.3145,0.0075585,9.3306,0.0075513,9.3067,0.0075612,9.3229,0.0075453,9.2994,0.0075555,9.3154,0.0075386,9.2922,0.0075494,9.3083,0.0075413,9.2853,0.0075528,9.3014,0.0075532,9.2787,0.0075651,9.2951,0.0075597,9.2725,0.0075717,9.289,0.0075551,9.2665,0.0075675,9.283,0.0075494,9.2607,0.0075622,9.2772,0.0075502,9.2554,0.0075634,9.2337,0.0075777,9.2504,0.0075714,9.2289,0.0075861,9.2453,0.0075802,9.2241,0.007595,9.2408,0.0075822,9.2199,0.007597,9.2363,0.0075788
9.8514,0.0076137,9.8616,0.0075974,9.8214,0.0075982,9.8315,0.0075827,9.8419,0.0075827,9.8026,0.0075845,9.8132,0.0075969,9.7749,0.0075985,9.786,0.0076006,9.7484,0.0076017,9.7596,0.0075879,9.7708,0.0075737,9.7346,0.0075754,9.7462,0.0075707,9.7101,0.0075735,9.7224,0.007578,9.7341,0.0075831,9.6988,0.0075858,9.711,0.0075815,9.6768,0.0075844,9.6892,0.0075713,9.655,0.0075746,9.6678,0.0075608,9.6804,0.0075593,9.6473,0.007563,9.6604,0.0075727,9.6274,0.0075765,9.6407,0.0075769,9.6086,0.0075801,9.6218,0.0075656,9.5902,0.0075685,9.6042,0.0075538,9.6176,0.0075505,9.5864,0.0075537,9.6001,0.0075592,9.5696,0.0075622,9.583,0.0075644,9.553,0.0075668,9.5671,0.0075594,9.5377,0.0075613,9.5516,0.0075495,9.5224,0.0075511,9.5366,0.0075413,9.508,0.007543,9.5224,0.0075423,9.4942,0.0075444,9.5087,0.0075513,9.4806,0.0075533,9.4953,0.0075529,9.5101,0.0075409,9.4826,0.007542,9.4975,0.0075282,9.4701,0.0075297,9.4853,0.0075265,9.4587,0.0075287,9.4734,0.0075352,9.4473,0.0075378,9.4623,0.0075392,9.4363,0.0075418,9.4514,0.007532,9.4256,0.0075348,9.4411,0.0075225,9.4154,0.007526,9.4308,0.0075181,9.4055,0.0075223,9.4213,0.0075212,9.3962,0.0075261,9.412,0.0075284,9.3872,0.0075338,9.4029,0.0075302,9.3788,0.0075357,9.3544,0.0075429,9.3704,0.0075291,9.3464,0.0075366,9.3625,0.0075209,9.3389,0.0075291,9.3549,0.007522,9.3316,0.0075309,9.3475,0.007533,9.3244,0.0075424,9.3405,0.0075394,9.3176,0.0075489,9.3339,0.0075344,9.3112,0.0075443,9.3277,0.0075275,9.3051,0.0075379,9.3215,0.0075271,9.2991,0.0075381,9.3155,0.0075341,9.2936,0.0075455,9.2718,0.0075579,9.2884,0.0075536,9.2669,0.0075663,9.2831,0.0075557,9.2619,0.0075684,9.2785,0.0075517,9.2575,0.0075646,9.2738,0.0075475
9.9017,0.007596,9.9117,0.0075783,9.8713,0.007581,9.8812,0.0075801,9.8914,0.0075925,9.8519,0.0075952,9.8623,0.0075991,9.8238,0.0076,9.8347,0.007587,9.797,0.0075872,9.8079,0.0075728,9.819,0.0075677,9.7826,0.0075689,9.794,0.0075739,9.7577,0.0075756,9.7698,0.0075813,9.7814,0.0075784,9.7459,0.0075795,9.758,0.0075673,9.7236,0.0075687,9.7358,0.0075554,9.7015,0.0075578,9.7141,0.0075561,9.7266,0.0075665,9.6933,0.0075693,9.7062,0.0075714,9.673,0.0075739,9.6861,0.0075603,9.654,0.0075627,9.667,0.0075479,9.6353,0.0075509,9.6491,0.0075472,9.6624,0.007553,9.631,0.0075561,9.6446,0.0075591,9.6139,0.0075617,9.6272,0.007555,9.597,0.0075573,9.611,0.0075456,9.5814,0.0075476,9.5953,0.0075375,9.5659,0.0075395,9.58,0.0075382,9.5512,0.0075403,9.5654,0.0075473,9.5371,0.0075493,9.5515,0.0075501,9.5233,0.0075515,9.5379,0.0075399,9.5526,0.0075261,9.5249,0.0075271,9.5397,0.0075235,9.5122,0.0075248,9.5272,0.0075319,9.5006,0.0075334,9.5151,0.0075362,9.4889,0.0075374,9.5038,0.007529,9.4777,0.0075301,9.4927,0.0075188,9.4667,0.0075203,9.4821,0.0075133,9.4564,0.0075152,9.4717,0.0075151,9.4462,0.0075176,9.4618,0.0075214,9.4367,0.0075243,9.4524,0.0075228,9.4274,0.0075259,9.4431,0.0075152,9.4189,0.0075184,9.3944,0.0075231,9.4103,0.007509,9.3862,0.0075143,9.4022,0.0075083,9.3785,0.0075144,9.3943,0.0075181,9.371,0.0075248,9.3868,0.0075242,9.3636,0.0075311,9.3795,0.0075189,9.3566,0.0075261,9.3728,0.0075108,9.35,0.0075186,9.3664,0.0075092,9.3436,0.0075176,9.36,0.0075151,9.3375,0.007524,9.3538,0.0075226,9.3318,0.0075318,9.3099,0.0075422,9.3265,0.0075333,9.3048,0.0075439,9.321,0.0075292,9.2997,0.0075399,9.3162,0.007524,9.2951,0.0075351,9.3113,0.0075254
9.952,0.0075739,9.9619,0.0075698,9.9213,0.007576,9.9309,0.0075879,9.9409,0.0075928,9.9012,0.007597,9.9114,0.0075847,9.8727,0.0075866,9.8835,0.007571,9.8455,0.0075721,9.8563,0.0075664,9.8672,0.0075709,9.8306,0.0075726,9.8419,0.0075792,9.8053,0.0075802,9.8173,0.0075779,9.8287,0.0075663,9.793,0.0075666,9.8049,0.0075531,9.7704,0.0075538,9.7824,0.0075519,9.7479,0.0075536,9.7604,0.0075645,9.7727,0.0075687,9.7392,0.0075698,9.752,0.0075573,9.7187,0.0075585,9.7316,0.0075436,9.6993,0.0075454,9.7122,0.0075415,9.6803,0.0075442,9.694,0.0075502,9.7071,0.0075544,9.6756,0.0075566,9.689,0.0075508,9.6582,0.0075527,9.6713,0.0075415,9.641,0.0075435,9.6549,0.0075333,9.6252,0.0075354,9.6389,0.0075337,9.6094,0.007536,9.6233,0.007543,9.5944,0.0075452,9.6085,0.007547,9.5801,0.0075486,9.5944,0.0075378,9.566,0.0075389,9.5805,0.007525,9.595,0.0075209,9.5673,0.0075222,9.5819,0.0075293,9.5543,0.0075306,9.5692,0.0075345,9.5424,0.0075353,9.5568,0.0075278,9.5305,0.0075282,9.5453,0.0075174,9.5191,0.0075179,9.5339,0.0075113,9.5079,0.0075121,9.5232,0.0075125,9.4973,0.0075135,9.5125,0.0075183,9.4869,0.0075195,9.5024,0.0075196,9.4772,0.0075208,9.4928,0.0075118,9.4677,0.0075131,9.4832,0.0075009,9.4589,0.0075024,9.4343,0.0075052,9.4502,0.0075001,9.4259,0.0075035,9.4419,0.0075087,9.418,0.0075127,9.4338,0.0075145,9.4103,0.0075186,9.426,0.0075086,9.4027,0.0075131,9.4186,0.0074995,9.3955,0.0075046,9.4117,0.0074966,9.3888,0.0075022,9.4051,0.0075014,9.3822,0.0075076,9.3985,0.0075081,9.3759,0.0075148,9.3921,0.0075092,9.37,0.007516,9.348,0.0075241,9.3645,0.0075112,9.3427,0.0075195,9.3588,0.0075055,9.3375,0.0075141,9.3539,0.0075056,9.3327,0.0075148,9.3489,0.0075144
10.002,0.0075609,10.012,0.0075706,9.9712,0.0075807,9.9806,0.0075857,9.9904,0.0075735,9.9505,0.0075806,9.9605,0.0075639,9.9216,0.0075686,9.9322,0.007561,9.8941,0.0075645,9.9047,0.0075682,9.9153,0.0075747,9.8786,0.0075776,9.8897,0.007576,9.853,0.0075774,9.8647,0.0075659,9.876,0.0075517,9.8401,0.0075526,9.8519,0.0075493,9.8172,0.0075506,9.829,0.0075616,9.7944,0.0075629,9.8067,0.0075681,9.8188,0.0075571,9.7852,0.007557,9.7978,0.007542,9.7643,0.0075425,9.7772,0.0075382,9.7447,0.0075395,9.7574,0.0075459,9.7254,0.0075477,9.7389,0.0075527,9.7519,0.0075482,9.7202,0.0075493,9.7335,0.0075385,9.7025,0.0075397,9.7155,0.0075297,9.6851,0.0075313,9.6988,0.0075294,9.669,0.0075315,9.6825,0.0075388,9.6529,0.0075409,9.6667,0.0075438,9.6377,0.0075454,9.6516,0.0075354,9.623,0.0075365,9.6372,0.0075225,9.6087,0.0075238,9.6231,0.0075194,9.6375,0.0075265,9.6096,0.007528,9.6241,0.0075328,9.5964,0.0075337,9.6112,0.0075268,9.5842,0.0075272,9.5986,0.0075165,9.5721,0.0075169,9.5868,0.0075103,9.5605,0.0075108,9.5752,0.0075113,9.549,0.0075118,9.5642,0.0075171,9.5382,0.0075176,9.5533,0.0075188,9.5276,0.007519,9.543,0.0075111,9.5176,0.0075113,9.5331,0.0074997,9.508,0.0075,9.5234,0.0074956,9.499,0.0074963,9.4743,0.0074977,9.49,0.007504,9.4657,0.0075058,9.4815,0.0075096,9.4576,0.0075115,9.4732,0.0075034,9.4496,0.0075054,9.4653,0.0074933,9.4419,0.0074958,9.4577,0.0074891,9.4345,0.0074923,9.4506,0.0074929,9.4276,0.0074965,9.4438,0.0074989,9.4208,0.0075029,9.437,0.0074994,9.4143,0.0075037,9.4304,0.0074938,9.4082,0.0074984,9.3862,0.0075042,9.4025,0.0074916,9.3807,0.0074979,9.3967,0.0074907,9.3752,0.0074975,9.3916,0.0074986,9.3703,0.0075058,9.3864,0.0075055
10.053,0.0075573,10.062,0.0075617,10.021,0.0075754,10.03,0.0075632,10.04,0.0075449,9.9998,0.0075562,10.01,0.0075465,9.9706,0.0075553,9.981,0.007557,9.9426,0.0075639,9.9531,0.0075698,9.9635,0.0075682,9.9266,0.0075732,9.9375,0.0075615,9.9006,0.0075646,9.9122,0.0075498,9.9233,0.0075446,9.8872,0.0075476,9.8989,0.0075575,9.864,0.00756,9.8756,0.0075663,9.8408,0.0075675,9.853,0.0075569,9.8649,0.0075414,9.8311,0.0075419,9.8436,0.0075366,9.81,0.0075373,9.8227,0.0075436,9.79,0.0075446,9.8026,0.0075507,9.7704,0.0075515,9.7838,0.0075475,9.7966,0.0075374,9.7648,0.0075378,9.7779,0.0075279,9.7468,0.0075285,9.7597,0.0075265,9.7291,0.0075277,9.7428,0.0075354,9.7127,0.0075369,9.7262,0.0075411,9.6964,0.0075423,9.71,0.0075333,9.6809,0.0075342,9.6947,0.0075202,9.666,0.0075212,9.6801,0.0075163,9.6515,0.0075178,9.6657,0.007525,9.68,0.0075308,9.6519,0.0075318,9.6663,0.0075258,9.6385,0.0075264,9.6531,0.0075155,9.6261,0.0075159,9.6403,0.0075092,9.6138,0.0075097,9.6283,0.0075101,9.6019,0.0075107,9.6165,0.0075162,9.5902,0.0075167,9.6053,0.0075187,9.5792,0.0075187,9.5941,0.0075116,9.5683,0.0075113,9.5836,0.0075,9.5581,0.0074998,9.5736,0.0074952,9.5483,0.0074953,9.5636,0.0075022,9.5391,0.0075024,9.5143,0.0075029,9.5299,0.0075082,9.5055,0.0075085,9.5212,0.0075019,9.4971,0.0075023,9.5127,0.0074911,9.489,0.0074917,9.5045,0.0074859,9.481,0.0074871,9.4968,0.0074888,9.4735,0.0074904,9.4894,0.0074943,9.4664,0.0074961,9.4824,0.0074944,9.4594,0.0074964,9.4755,0.0074882,9.4527,0.0074905,9.4687,0.0074804,9.4465,0.007483,9.4243,0.0074867,9.4406,0.0074808,9.4187,0.0074851,9.4346,0.0074877,9.413,0.0074925,9.4293,0.0074943,9.4079,0.0074993,9.4239,0.0074911
10.103,0.0075447,10.112,0.0075316,10.071,0.0075492,10.08,0.0075301,10.089,0.0075183,10.049,0.0075343,10.059,0.007534,10.02,0.0075473,10.03,0.007552,9.9912,0.0075624,10.001,0.0075605,10.012,0.0075481,9.9746,0.0075561,9.9853,0.0075398,9.9483,0.0075461,9.9597,0.0075396,9.9706,0.0075478,9.9344,0.0075537,9.9458,0.0075601,9.9107,0.007564,9.9222,0.0075537,9.8873,0.007556,9.8993,0.00754,9.9111,0.0075332,9.8771,0.0075355,9.8895,0.0075408,9.8557,0.0075425,9.8682,0.0075488,9.8354,0.0075499,9.8478,0.0075468,9.8155,0.0075472,9.8287,0.0075371,9.8414,0.007527,9.8094,0.0075275,9.8224,0.0075249,9.7912,0.0075256,9.8039,0.0075332,9.7732,0.0075342,9.7867,0.0075396,9.7565,0.0075402,9.7698,0.0075324,9.7399,0.0075327,9.7534,0.0075188,9.7241,0.0075193,9.7378,0.0075138,9.709,0.0075149,9.7229,0.0075221,9.6942,0.0075235,9.7083,0.0075299,9.7224,0.0075249,9.6943,0.0075253,9.7086,0.0075146,9.6806,0.0075151,9.6951,0.007508,9.668,0.0075085,9.6821,0.0075086,9.6554,0.0075094,9.6699,0.0075151,9.6433,0.0075157,9.6578,0.0075185,9.6314,0.0075186,9.6463,0.0075122,9.6201,0.0075119,9.635,0.0075007,9.6091,0.0075004,9.6243,0.0074954,9.5987,0.0074953,9.614,0.0075022,9.5886,0.0075021,9.6038,0.007509,9.5792,0.0075086,9.5542,0.0075082,9.5697,0.0075028,9.5452,0.0075022,9.5608,0.0074914,9.5367,0.007491,9.5522,0.0074856,9.5284,0.0074855,9.5438,0.0074878,9.5202,0.007488,9.5358,0.0074931,9.5125,0.0074934,9.5283,0.0074931,9.5051,0.0074934,9.5211,0.0074865,9.498,0.007487,9.514,0.007478,9.4912,0.0074788,9.5071,0.0074742,9.4847,0.0074755,9.4625,0.0074777,9.4787,0.0074815,9.4566,0.0074841,9.4725,0.0074878,9.4508,0.0074905,9.467,0.0074843,9.4455,0.007487,9.4614,0.0074748
10.153,0.0075113,10.162,0.0074899,10.121,0.0075117,10.13,0.0074987,10.139,0.0074966,10.099,0.0075172,10.108,0.0075208,10.068,0.0075382,10.078,0.0075355,10.04,0.0075496,10.05,0.0075367,10.06,0.0075187,10.023,0.0075308,10.033,0.0075217,9.9959,0.0075322,10.007,0.0075392,10.018,0.0075451,9.9815,0.0075539,9.9928,0.0075433,9.9575,0.0075495,9.9689,0.0075322,9.9338,0.0075371,9.9456,0.0075293,9.9572,0.0075332,9.9231,0.0075379,9.9353,0.0075437,9.9013,0.0075469,9.9137,0.0075437,9.8807,0.0075457,9.893,0.0075354,9.8605,0.0075367,9.8736,0.0075261,9.8862,0.0075224,9.854,0.007524,9.8669,0.0075311,9.8355,0.0075324,9.8481,0.0075383,9.8172,0.007539,9.8306,0.007532,9.8002,0.0075322,9.8134,0.0075183,9.7834,0.0075185,9.7968,0.0075123,9.7674,0.007513,9.781,0.0075199,9.752,0.007521,9.7658,0.0075283,9.7369,0.007529,9.7509,0.0075245,9.7649,0.0075141,9.7366,0.0075143,9.7508,0.0075071,9.7227,0.0075075,9.7371,0.0075073,9.7098,0.007508,9.7238,0.0075137,9.697,0.0075144,9.7114,0.0075178,9.6846,0.0075182,9.699,0.0075124,9.6725,0.0075124,9.6874,0.0075012,9.661,0.007501,9.6758,0.0074954,9.6498,0.0074954,9.6649,0.007502,9.6392,0.0075021,9.6544,0.0075096,9.6289,0.0075093,9.644,0.0075052,9.6192,0.0075043,9.5942,0.0075036,9.6096,0.0074929,9.585,0.0074921,9.6005,0.0074865,9.5763,0.0074859,9.5916,0.0074884,9.5678,0.007488,9.5831,0.0074937,9.5594,0.0074933,9.5749,0.0074939,9.5514,0.0074933,9.5672,0.0074874,9.5439,0.0074868,9.5598,0.0074783,9.5366,0.0074779,9.5525,0.0074738,9.5296,0.0074737,9.5454,0.0074785,9.523,0.0074788,9.5006,0.0074797,9.5167,0.0074851,9.4946,0.007486,9.5103,0.0074816,9.4886,0.0074825,9.5047,0.0074713,9.4831,0.0074725,9.499,0.0074655
10.204,0.0074661,10.213,0.0074503,10.171,0.0074758,10.18,0.0074728,10.189,0.0074756,10.148,0.0074999,10.157,0.007497,10.117,0.007518,10.127,0.0075039,10.088,0.0075219,10.098,0.0075031,10.108,0.0074914,10.071,0.0075081,10.081,0.0075128,10.044,0.0075277,10.055,0.0075331,10.065,0.007522,10.029,0.0075343,10.04,0.0075148,10.004,0.0075248,10.016,0.0075145,9.9802,0.0075233,9.9919,0.0075261,10.003,0.0075311,9.9691,0.0075386,9.9811,0.0075347,9.947,0.0075402,9.9592,0.0075288,9.9261,0.0075329,9.9383,0.0075211,9.9056,0.0075243,9.9186,0.0075197,9.931,0.0075255,9.8987,0.0075289,9.9114,0.0075348,9.8798,0.007537,9.8923,0.0075303,9.8613,0.0075315,9.8745,0.0075171,9.844,0.0075179,9.8571,0.0075106,9.8269,0.0075116,9.8402,0.0075179,9.8106,0.0075191,9.8241,0.0075269,9.795,0.0075276,9.8086,0.007524,9.7796,0.0075243,9.7935,0.0075139,9.8074,0.0075064,9.779,0.0075068,9.793,0.0075063,9.7648,0.0075068,9.7791,0.0075126,9.7517,0.0075132,9.7656,0.0075172,9.7387,0.0075175,9.7529,0.0075124,9.726,0.0075124,9.7403,0.0075014,9.7137,0.0075014,9.7284,0.0074952,9.702,0.0074954,9.7167,0.0075015,9.6905,0.0075017,9.7055,0.0075099,9.6797,0.0075098,9.6948,0.0075064,9.6691,0.0075059,9.6842,0.0074953,9.6593,0.0074946,9.6342,0.0074938,9.6495,0.0074879,9.6248,0.0074872,9.6402,0.0074895,9.6159,0.007489,9.6311,0.007495,9.6071,0.0074943,9.6224,0.0074957,9.5986,0.0074948,9.614,0.0074894,9.5904,0.0074883,9.6061,0.0074802,9.5827,0.0074792,9.5985,0.007475,9.5752,0.0074742,9.591,0.0074792,9.568,0.0074786,9.5837,0.0074854,9.5612,0.0074849,9.5388,0.0074847,9.5548,0.0074815,9.5326,0.0074813,9.5482,0.007471,9.5264,0.0074708,9.5424,0.0074641,9.5208,0.0074644,9.5365,0.0074672
10.254,0.0074235,10.263,0.007418,10.221,0.0074463,10.229,0.0074488,10.238,0.0074461,10.197,0.007473,10.206,0.0074589,10.166,0.007483,10.176,0.0074624,10.137,0.0074842,10.147,0.0074712,10.156,0.0074735,10.119,0.0074947,10.129,0.0074996,10.091,0.0075181,10.102,0.0075066,10.113,0.0074855,10.076,0.0075018,10.087,0.0074886,10.051,0.007503,10.062,0.0075036,10.027,0.0075164,10.038,0.0075207,10.05,0.0075162,10.015,0.0075268,10.027,0.007514,9.9927,0.0075227,10.005,0.007509,9.9715,0.0075161,9.9835,0.0075094,9.9507,0.0075156,9.9635,0.0075204,9.9757,0.0075256,9.9433,0.0075311,9.9559,0.007524,9.9242,0.0075278,9.9365,0.0075124,9.9053,0.0075154,9.9184,0.0075062,9.8878,0.0075089,9.9008,0.007514,9.8705,0.0075164,9.8836,0.0075242,9.8539,0.0075259,9.8672,0.0075226,9.8379,0.0075235,9.8515,0.0075128,9.8224,0.0075135,9.8361,0.0075057,9.8499,0.0075044,9.8213,0.0075056,9.8353,0.007511,9.8069,0.0075119,9.8211,0.0075162,9.7936,0.0075168,9.8073,0.0075122,9.7803,0.0075123,9.7944,0.0075013,9.7674,0.0075014,9.7816,0.0074947,9.7549,0.007495,9.7695,0.0075007,9.743,0.0075012,9.7575,0.0075097,9.7313,0.0075098,9.7461,0.0075071,9.7202,0.0075068,9.7352,0.0074962,9.7094,0.0074959,9.7244,0.0074893,9.6994,0.007489,9.6742,0.0074885,9.6894,0.0074905,9.6646,0.00749,9.6799,0.0074962,9.6554,0.0074956,9.6706,0.0074974,9.6465,0.0074966,9.6616,0.0074916,9.6377,0.0074905,9.6531,0.0074825,9.6294,0.0074814,9.645,0.0074769,9.6215,0.0074759,9.6373,0.0074807,9.6138,0.0074798,9.6295,0.0074872,9.6064,0.0074862,9.6221,0.0074844,9.5994,0.0074833,9.5769,0.0074823,9.5928,0.0074724,9.5705,0.0074715,9.5861,0.0074649,9.5642,0.0074643,9.5801,0.0074673,9.5584,0.0074671,9.5741,0.0074735
10.305,0.0073896,10.313,0.0073909,10.271,0.0074201,10.279,0.0074179,10.288,0.0074045,10.247,0.0074326,10.255,0.0074117,10.215,0.0074382,10.225,0.0074228,10.186,0.0074482,10.195,0.0074494,10.205,0.007454,10.167,0.0074781,10.177,0.0074669,10.139,0.0074885,10.15,0.0074663,10.16,0.0074506,10.123,0.0074711,10.134,0.0074692,10.098,0.0074878,10.109,0.0074909,10.073,0.0075074,10.085,0.0075024,10.096,0.0074885,10.061,0.0075027,10.073,0.0074869,10.038,0.0074994,10.05,0.0074901,10.017,0.007501,10.029,0.0075038,9.9958,0.0075133,10.008,0.007518,10.021,0.0075102,9.9879,0.0075182,10,0.0075012,9.9685,0.0075077,9.9807,0.0074965,9.9494,0.0075022,9.9624,0.0075053,9.9316,0.0075104,9.9444,0.0075176,9.914,0.0075216,9.9269,0.0075181,9.8971,0.0075208,9.9103,0.0075093,9.8809,0.0075114,9.8943,0.0075025,9.8651,0.0075044,9.8787,0.0075027,9.8924,0.0075072,9.8637,0.0075095,9.8775,0.0075137,9.849,0.0075153,9.8631,0.0075106,9.8354,0.0075116,9.8491,0.0075002,9.8219,0.0075008,9.8359,0.0074933,9.8089,0.0074942,9.8229,0.0074991,9.7961,0.0075001,9.8106,0.0075089,9.7839,0.0075094,9.7983,0.0075072,9.772,0.0075073,9.7868,0.0074966,9.7607,0.0074965,9.7756,0.0074894,9.7498,0.0074894,9.7646,0.0074907,9.7395,0.0074909,9.7142,0.0074907,9.7293,0.0074969,9.7043,0.0074966,9.7196,0.0074987,9.695,0.0074982,9.7101,0.0074934,9.6859,0.0074926,9.7009,0.0074845,9.6769,0.0074836,9.6922,0.0074787,9.6684,0.0074779,9.6839,0.0074822,9.6603,0.0074815,9.676,0.0074891,9.6525,0.0074881,9.668,0.0074869,9.6449,0.0074857,9.6604,0.0074762,9.6377,0.0074749,9.6151,0.0074736,9.6309,0.0074667,9.6085,0.0074657,9.624,0.0074686,9.602,0.0074678,9.6179,0.0074748,9.596,0.007474,9.6116,0.0074745
10.355,0.0073625,10.363,0.0073605,10.321,0.0073889,10.329,0.0073762,10.337,0.0073557,10.296,0.007384,10.305,0.0073677,10.264,0.0073958,10.274,0.0073949,10.234,0.0074229,10.243,0.0074274,10.253,0.0074172,10.215,0.0074429,10.225,0.0074203,10.187,0.0074448,10.197,0.0074276,10.207,0.0074236,10.17,0.0074477,10.181,0.0074493,10.145,0.0074714,10.155,0.0074659,10.12,0.0074857,10.131,0.0074711,10.142,0.0074538,10.107,0.0074718,10.119,0.00746,10.084,0.0074766,10.096,0.0074768,10.062,0.0074916,10.074,0.0074952,10.041,0.007508,10.053,0.0074996,10.065,0.0074811,10.033,0.0074925,10.045,0.0074786,10.013,0.0074887,10.025,0.0074895,9.9935,0.0074984,10.006,0.0075045,9.9754,0.007512,9.9881,0.007508,9.9575,0.0075139,9.9703,0.0075012,9.9404,0.0075059,9.9534,0.0074954,9.9239,0.0074995,9.9372,0.0074961,9.9079,0.0075,9.9213,0.0075039,9.9349,0.0075075,9.9061,0.0075111,9.9198,0.0075062,9.8911,0.007509,9.9051,0.0074966,9.8773,0.0074987,9.8908,0.0074897,9.8636,0.0074918,9.8775,0.0074955,9.8503,0.0074976,9.8642,0.0075062,9.8373,0.0075078,9.8516,0.0075059,9.8249,0.0075068,9.8392,0.0074958,9.8127,0.0074964,9.8274,0.0074884,9.8012,0.0074891,9.816,0.0074897,9.7901,0.0074904,9.8048,0.0074962,9.7796,0.0074968,9.7542,0.0074969,9.7692,0.0074993,9.7441,0.0074991,9.7592,0.0074944,9.7346,0.007494,9.7495,0.0074857,9.7253,0.0074852,9.7402,0.0074798,9.7161,0.0074794,9.7313,0.0074831,9.7074,0.0074828,9.7228,0.0074905,9.6992,0.0074899,9.7147,0.0074891,9.6911,0.0074881,9.7066,0.0074786,9.6833,0.0074775,9.6988,0.0074699,9.6759,0.0074689,9.6532,0.0074678,9.669,0.0074704,9.6465,0.0074695,9.6619,0.0074766,9.6398,0.0074757,9.6556,0.0074767,9.6337,0.0074756,9.6491,0.0074698
10.405,0.0073335,10.413,0.0073214,10.371,0.0073483,10.379,0.0073282,10.387,0.0073115,10.345,0.0073394,10.354,0.0073378,10.313,0.0073664,10.322,0.007371,10.283,0.0073994,10.292,0.0073897,10.301,0.0073673,10.263,0.0073941,10.272,0.0073757,10.234,0.0074027,10.245,0.0073975,10.255,0.0073984,10.217,0.0074249,10.228,0.007419,10.192,0.0074434,10.202,0.0074281,10.166,0.007451,10.177,0.0074328,10.188,0.0074193,10.153,0.007441,10.165,0.0074388,10.13,0.0074592,10.141,0.0074614,10.108,0.0074796,10.119,0.0074709,10.086,0.0074867,10.098,0.007467,10.11,0.0074509,10.077,0.0074661,10.089,0.0074643,10.057,0.0074781,10.069,0.0074828,10.038,0.0074948,10.05,0.00749,10.019,0.0075,10.032,0.0074859,10.001,0.0074945,10.014,0.0074821,9.9836,0.0074895,9.9966,0.0074842,9.9669,0.007491,9.9801,0.0074933,9.9506,0.0074994,9.964,0.0075025,9.9774,0.0074969,9.9484,0.0075023,9.962,0.0074889,9.9333,0.0074935,9.9471,0.0074825,9.9192,0.0074866,9.9326,0.0074885,9.9053,0.0074925,9.919,0.0075005,9.8917,0.0075039,9.9055,0.007502,9.8784,0.0075044,9.8927,0.0074927,9.8658,0.0074947,9.88,0.0074855,9.8535,0.0074873,9.868,0.0074868,9.8418,0.0074885,9.8564,0.0074938,9.8304,0.0074953,9.845,0.0074978,9.8197,0.0074987,9.7942,0.0074992,9.8091,0.0074945,9.7839,0.0074946,9.7989,0.007486,9.7742,0.007486,9.789,0.0074799,9.7647,0.00748,9.7795,0.0074831,9.7553,0.0074833,9.7704,0.0074909,9.7464,0.0074909,9.7617,0.0074905,9.738,0.00749,9.7534,0.0074803,9.7297,0.0074796,9.7451,0.0074713,9.7217,0.0074707,9.7371,0.0074723,9.7142,0.0074719,9.6914,0.0074712,9.7071,0.0074784,9.6845,0.0074776,9.6998,0.0074791,9.6776,0.0074779,9.6933,0.0074722,9.6713,0.007471,9.6867,0.0074644
10.456,0.007296,10.464,0.0072756,10.421,0.0073015,10.429,0.0072846,10.436,0.0072825,10.395,0.0073098,10.403,0.0073156,10.362,0.007343,10.371,0.0073348,10.331,0.0073619,10.34,0.0073399,10.349,0.0073208,10.311,0.0073481,10.32,0.0073422,10.282,0.0073704,10.292,0.0073708,10.302,0.0073654,10.264,0.0073928,10.275,0.0073772,10.238,0.0074032,10.249,0.0073843,10.213,0.0074097,10.224,0.0073952,10.234,0.0073915,10.199,0.0074163,10.21,0.0074174,10.175,0.0074407,10.187,0.0074313,10.153,0.0074522,10.164,0.0074317,10.131,0.0074508,10.143,0.007433,10.155,0.0074289,10.122,0.0074479,10.134,0.0074509,10.102,0.0074681,10.113,0.0074625,10.082,0.0074775,10.094,0.0074618,10.063,0.0074749,10.075,0.0074603,10.045,0.0074723,10.057,0.0074648,10.027,0.0074755,10.04,0.0074759,10.01,0.0074856,10.023,0.0074874,9.9934,0.0074958,10.007,0.0074898,10.02,0.0074752,9.9908,0.0074829,10.004,0.00747,9.9754,0.0074771,9.9892,0.0074768,9.9611,0.0074833,9.9744,0.0074902,9.9469,0.007496,9.9605,0.0074937,9.9331,0.0074984,9.9468,0.0074859,9.9196,0.0074899,9.9338,0.0074792,9.9068,0.0074828,9.9209,0.0074809,9.8942,0.0074843,9.9087,0.0074886,9.8823,0.0074916,9.8968,0.0074937,9.8707,0.0074961,9.8852,0.007491,9.8598,0.0074928,9.8342,0.007494,9.849,0.0074847,9.8237,0.0074856,9.8386,0.0074786,9.8138,0.0074795,9.8285,0.0074816,9.8041,0.0074826,9.8188,0.00749,9.7945,0.0074907,9.8095,0.0074906,9.7854,0.0074907,9.8006,0.0074809,9.7768,0.0074808,9.7921,0.0074717,9.7683,0.0074717,9.7837,0.0074724,9.7602,0.0074725,9.7755,0.0074793,9.7525,0.0074793,9.7296,0.007479,9.7451,0.0074807,9.7225,0.00748,9.7377,0.0074743,9.7154,0.0074734,9.731,0.0074664,9.7089,0.0074655,9.7242,0.0074617
10.506,0.0072507,10.514,0.0072323,10.471,0.0072584,10.478,0.0072559,10.486,0.0072624,10.444,0.0072889,10.452,0.0072832,10.411,0.0073088,10.42,0.0072875,10.38,0.0073131,10.389,0.0072939,10.398,0.0072875,10.359,0.0073143,10.368,0.0073154,10.33,0.0073431,10.34,0.0073379,10.349,0.0073232,10.312,0.0073503,10.322,0.0073309,10.285,0.0073577,10.296,0.0073423,10.259,0.0073694,10.27,0.007365,10.28,0.007366,10.245,0.0073925,10.256,0.0073832,10.221,0.0074083,10.232,0.0073869,10.198,0.0074101,10.21,0.0073908,10.176,0.0074131,10.188,0.0074075,10.2,0.0074093,10.167,0.0074313,10.178,0.0074249,10.146,0.0074448,10.158,0.0074281,10.126,0.0074461,10.138,0.0074293,10.107,0.0074459,10.119,0.0074361,10.088,0.0074516,10.101,0.00745,10.07,0.007464,10.083,0.0074644,10.053,0.0074769,10.066,0.0074698,10.036,0.0074809,10.049,0.0074655,10.062,0.0074505,10.033,0.0074612,10.047,0.0074586,10.018,0.0074686,10.031,0.007474,10.003,0.0074829,10.016,0.0074801,9.9886,0.0074875,10.002,0.0074739,9.9745,0.0074806,9.9882,0.0074683,9.9608,0.0074744,9.9749,0.0074708,9.9478,0.0074765,9.9618,0.0074796,9.935,0.0074846,9.9493,0.007486,9.9228,0.0074904,9.9373,0.0074845,9.911,0.0074883,9.9254,0.0074779,9.8999,0.007481,9.8742,0.0074833,9.8889,0.0074751,9.8635,0.0074772,9.8783,0.0074781,9.8534,0.0074802,9.868,0.007487,9.8435,0.0074888,9.8581,0.0074887,9.8337,0.0074899,9.8486,0.0074798,9.8244,0.0074806,9.8395,0.0074706,9.8156,0.0074714,9.8308,0.0074711,9.807,0.007472,9.8222,0.0074783,9.7986,0.007479,9.8138,0.0074807,9.7907,0.0074811,9.7677,0.0074811,9.7832,0.0074751,9.7605,0.0074749,9.7756,0.0074675,9.7532,0.0074671,9.7688,0.0074626,9.7466,0.0074623,9.7618,0.0074641
10.557,0.0072058,10.564,0.007201,10.521,0.007229,10.528,0.0072356,10.536,0.0072317,10.494,0.0072579,10.501,0.0072382,10.46,0.0072629,10.469,0.007243,10.429,0.007268,10.437,0.0072614,10.446,0.0072629,10.407,0.0072886,10.416,0.0072852,10.377,0.0073114,10.387,0.0072969,10.397,0.0072783,10.359,0.0073044,10.369,0.0072884,10.332,0.007315,10.342,0.00731,10.306,0.0073377,10.316,0.0073387,10.327,0.0073308,10.291,0.0073573,10.302,0.0073359,10.267,0.007362,10.278,0.007341,10.244,0.0073664,10.255,0.0073592,10.221,0.0073843,10.233,0.0073853,10.245,0.0073789,10.211,0.007403,10.223,0.0073852,10.19,0.0074075,10.202,0.0073894,10.17,0.0074104,10.182,0.0073984,10.151,0.0074182,10.163,0.0074147,10.132,0.0074334,10.144,0.0074325,10.113,0.0074495,10.126,0.0074414,10.096,0.0074566,10.109,0.0074397,10.079,0.0074537,10.092,0.0074376,10.105,0.0074324,10.076,0.0074465,10.089,0.0074504,10.06,0.0074633,10.073,0.0074594,10.045,0.0074705,10.058,0.0074558,10.03,0.0074655,10.044,0.0074513,10.016,0.0074605,10.029,0.0074551,10.002,0.0074637,10.016,0.0074653,9.9888,0.0074732,10.003,0.0074735,9.9757,0.0074804,9.99,0.0074737,9.9634,0.0074798,9.9777,0.0074682,9.9513,0.0074737,9.9656,0.0074634,9.9401,0.0074683,9.9142,0.0074722,9.9288,0.0074716,9.9033,0.0074753,9.9181,0.0074813,9.893,0.0074846,9.9075,0.0074842,9.8829,0.0074868,9.8974,0.0074762,9.8729,0.0074783,9.8877,0.0074672,9.8634,0.0074692,9.8785,0.0074677,9.8544,0.0074697,9.8696,0.0074753,9.8456,0.0074771,9.8607,0.0074785,9.8371,0.0074799,9.8522,0.0074735,9.829,0.0074745,9.8059,0.0074751,9.8213,0.007467,9.7985,0.0074674,9.8135,0.0074623,9.7911,0.0074626,9.8065,0.0074637,9.7842,0.0074641,9.7994,0.0074693
10.607,0.0071714,10.614,0.007177,10.571,0.0072074,10.578,0.0072041,10.585,0.0071852,10.543,0.0072127,10.551,0.0071925,10.509,0.0072184,10.518,0.0072106,10.477,0.007236,10.486,0.0072376,10.494,0.0072356,10.455,0.0072601,10.464,0.0072474,10.425,0.0072721,10.435,0.0072534,10.444,0.0072377,10.406,0.0072627,10.416,0.0072571,10.379,0.0072829,10.389,0.0072847,10.352,0.0073114,10.363,0.0073042,10.373,0.0072843,10.337,0.00731,10.348,0.0072885,10.313,0.0073149,10.324,0.0073062,10.289,0.0073328,10.3,0.0073337,10.266,0.0073601,10.278,0.0073535,10.289,0.007336,10.256,0.0073614,10.267,0.0073418,10.235,0.0073661,10.246,0.007353,10.214,0.0073765,10.226,0.0073712,10.194,0.0073937,10.206,0.0073917,10.175,0.007413,10.187,0.0074043,10.157,0.0074237,10.169,0.0074056,10.139,0.0074235,10.152,0.0074054,10.122,0.0074225,10.135,0.0074161,10.147,0.0074184,10.118,0.0074354,10.131,0.0074308,10.102,0.0074463,10.115,0.0074298,10.087,0.0074435,10.1,0.0074273,10.072,0.0074401,10.085,0.0074324,10.057,0.0074446,10.071,0.0074445,10.043,0.0074558,10.057,0.007455,10.03,0.0074651,10.043,0.0074574,10.016,0.0074664,10.031,0.0074534,10.004,0.0074616,10.018,0.0074497,9.9917,0.0074573,10.006,0.0074541,9.9802,0.0074611,9.9542,0.0074669,9.9687,0.0074719,9.9431,0.0074771,9.9577,0.0074763,9.9326,0.0074807,9.947,0.0074694,9.9223,0.0074732,9.9367,0.0074608,9.9121,0.0074644,9.9268,0.0074615,9.9024,0.007465,9.9174,0.0074697,9.8932,0.0074729,9.9083,0.0074739,9.8842,0.0074766,9.8993,0.0074695,9.8755,0.0074719,9.8905,0.0074625,9.8672,0.0074646,9.8441,0.0074661,9.8594,0.00746,9.8365,0.0074614,9.8514,0.0074615,9.8289,0.0074628,9.8442,0.0074675,9.8219,0.0074687,9.8369,0.0074688
10.658,0.0071446,10.664,0.0071419,10.621,0.0071742,10.628,0.0071556,10.635,0.0071347,10.592,0.0071649,10.6,0.0071561,10.558,0.0071843,10.567,0.0071853,10.526,0.007212,10.534,0.0072103,10.542,0.0071987,10.503,0.0072232,10.512,0.0072054,10.473,0.0072297,10.482,0.0072134,10.492,0.0072076,10.453,0.0072322,10.463,0.0072343,10.426,0.0072589,10.436,0.0072536,10.399,0.0072786,10.409,0.0072592,10.419,0.0072384,10.383,0.0072631,10.394,0.0072538,10.358,0.0072798,10.369,0.0072805,10.335,0.0073068,10.346,0.0073017,10.311,0.0073278,10.323,0.0073101,10.334,0.0072906,10.301,0.0073166,10.312,0.0073023,10.279,0.0073278,10.29,0.0073218,10.258,0.007347,10.27,0.0073441,10.238,0.0073685,10.25,0.0073594,10.219,0.0073825,10.231,0.0073639,10.2,0.0073854,10.212,0.0073656,10.182,0.0073862,10.195,0.0073776,10.164,0.0073978,10.177,0.0073993,10.19,0.0073941,10.16,0.0074134,10.173,0.007396,10.144,0.007414,10.157,0.0073954,10.129,0.007412,10.142,0.0074023,10.114,0.0074181,10.127,0.0074162,10.099,0.0074313,10.112,0.0074293,10.084,0.0074431,10.098,0.0074341,10.071,0.0074467,10.084,0.0074324,10.057,0.0074439,10.071,0.0074301,10.044,0.0074407,10.059,0.0074355,10.032,0.0074456,10.046,0.0074486,10.02,0.0074577,9.9942,0.0074655,10.009,0.007464,9.9829,0.0074708,9.9975,0.0074585,9.9722,0.0074645,9.9865,0.0074507,9.9617,0.0074562,9.976,0.0074517,9.9513,0.0074571,9.9659,0.0074607,9.9415,0.0074657,9.9563,0.0074662,9.9321,0.0074705,9.947,0.0074628,9.9228,0.0074666,9.9378,0.0074563,9.914,0.0074598,9.9289,0.007452,9.9055,0.0074554,9.8823,0.007458,9.8975,0.007457,9.8745,0.0074596,9.8894,0.0074635,9.8667,0.0074658,9.882,0.0074656,9.8595,0.0074675,9.8745,0.0074587
10.708,0.0071086,10.715,0.0070903,10.671,0.0071237,10.678,0.0071027,10.685,0.0070927,10.642,0.0071255,10.649,0.007126,10.607,0.0071568,10.615,0.0071553,10.575,0.0071838,10.583,0.0071724,10.591,0.0071546,10.551,0.0071806,10.56,0.0071641,10.521,0.0071894,10.53,0.0071828,10.539,0.0071849,10.501,0.0072099,10.51,0.0072057,10.473,0.0072294,10.482,0.0072114,10.445,0.0072352,10.455,0.0072143,10.465,0.007205,10.429,0.0072291,10.44,0.0072303,10.404,0.0072551,10.415,0.0072511,10.38,0.0072758,10.391,0.0072599,10.357,0.0072849,10.368,0.007265,10.379,0.007251,10.345,0.0072765,10.357,0.0072699,10.324,0.0072957,10.335,0.0072931,10.302,0.0073188,10.314,0.0073098,10.282,0.0073348,10.294,0.0073161,10.262,0.0073404,10.274,0.0073197,10.243,0.0073431,10.256,0.0073326,10.225,0.0073557,10.237,0.0073559,10.207,0.0073783,10.22,0.007373,10.232,0.0073552,10.203,0.0073764,10.216,0.0073564,10.186,0.0073769,10.199,0.0073647,10.171,0.0073841,10.183,0.0073806,10.155,0.0073991,10.168,0.0073959,10.14,0.0074135,10.153,0.0074036,10.126,0.0074198,10.139,0.007404,10.112,0.0074191,10.125,0.0074036,10.098,0.0074178,10.112,0.0074103,10.085,0.0074238,10.099,0.0074251,10.072,0.0074377,10.086,0.0074351,10.06,0.0074463,10.034,0.007456,10.049,0.0074428,10.023,0.0074514,10.037,0.0074359,10.012,0.0074439,10.026,0.0074375,10.001,0.0074452,10.015,0.0074476,9.9906,0.0074548,10.005,0.0074547,9.9805,0.007461,9.9952,0.0074526,9.9709,0.0074582,9.9858,0.0074467,9.9615,0.007452,9.9764,0.007443,9.9524,0.007448,9.9673,0.0074451,9.9438,0.0074499,9.9204,0.0074538,9.9356,0.0074569,9.9125,0.0074606,9.9273,0.0074601,9.9045,0.0074632,9.9197,0.0074537,9.8972,0.0074564,9.9121,0.0074446
10.758,0.0070574,10.765,0.0070355,10.721,0.0070692,10.728,0.007059,10.734,0.0070594,10.691,0.0070934,10.698,0.0070926,10.657,0.0071249,10.664,0.0071137,10.623,0.007144,10.631,0.0071262,10.639,0.0071091,10.599,0.0071374,10.608,0.0071297,10.568,0.0071573,10.578,0.0071589,10.586,0.0071555,10.548,0.0071814,10.557,0.0071638,10.52,0.0071878,10.529,0.0071668,10.492,0.0071908,10.502,0.007181,10.512,0.0071825,10.475,0.0072064,10.486,0.0072037,10.45,0.0072273,10.46,0.0072124,10.426,0.0072355,10.436,0.0072168,10.402,0.0072407,10.413,0.0072262,10.424,0.0072201,10.39,0.0072447,10.401,0.0072425,10.368,0.0072673,10.379,0.0072598,10.346,0.0072846,10.358,0.0072664,10.326,0.0072911,10.338,0.0072702,10.306,0.007295,10.318,0.0072835,10.287,0.0073083,10.299,0.0073077,10.268,0.0073321,10.28,0.0073268,10.25,0.0073505,10.262,0.0073327,10.275,0.0073118,10.245,0.0073347,10.258,0.0073213,10.228,0.0073438,10.241,0.0073384,10.213,0.00736,10.225,0.0073561,10.197,0.0073765,10.21,0.0073659,10.182,0.0073854,10.195,0.0073687,10.167,0.0073872,10.18,0.0073699,10.153,0.0073876,10.166,0.0073782,10.139,0.0073952,10.153,0.0073947,10.126,0.0074108,10.139,0.0074072,10.113,0.0074221,10.127,0.0074075,10.101,0.0074208,10.074,0.0074328,10.088,0.0074155,10.063,0.0074265,10.077,0.007418,10.051,0.0074285,10.066,0.0074294,10.041,0.0074392,10.055,0.0074384,10.03,0.0074472,10.044,0.0074381,10.019,0.007446,10.034,0.0074333,10.01,0.0074406,10.025,0.0074302,10,0.0074372,10.015,0.0074329,9.9909,0.0074395,10.006,0.0074411,9.9821,0.0074472,9.9586,0.0074525,9.9737,0.0074514,9.9505,0.0074561,9.9652,0.0074462,9.9424,0.0074503,9.9575,0.0074373,9.9348,0.0074413,9.9496,0.0074356
10.809,0.0070033,10.815,0.0069916,10.771,0.007025,10.777,0.0070255,10.784,0.0070259,10.741,0.0070594,10.748,0.0070497,10.706,0.0070822,10.713,0.0070644,10.672,0.007096,10.68,0.0070786,10.687,0.00707,10.648,0.0071006,10.656,0.0071018,10.616,0.0071314,10.625,0.0071281,10.634,0.0071111,10.595,0.0071385,10.604,0.0071165,10.567,0.0071421,10.576,0.0071313,10.539,0.0071567,10.548,0.0071578,10.558,0.0071562,10.522,0.0071804,10.532,0.0071663,10.496,0.0071896,10.506,0.0071706,10.471,0.0071934,10.481,0.0071793,10.447,0.0072027,10.458,0.0071961,10.469,0.0071947,10.435,0.0072184,10.446,0.0072119,10.412,0.0072353,10.423,0.0072187,10.39,0.0072422,10.402,0.0072214,10.37,0.0072453,10.381,0.0072335,10.349,0.0072583,10.361,0.0072577,10.33,0.0072826,10.342,0.0072781,10.311,0.0073024,10.323,0.0072851,10.293,0.0073091,10.305,0.007288,10.318,0.0072739,10.288,0.0072979,10.3,0.0072919,10.27,0.0073157,10.283,0.007311,10.255,0.0073338,10.267,0.007323,10.239,0.0073447,10.251,0.0073274,10.223,0.0073485,10.236,0.0073303,10.208,0.0073508,10.222,0.0073396,10.194,0.0073596,10.207,0.0073578,10.18,0.0073771,10.193,0.0073726,10.166,0.0073908,10.18,0.0073752,10.153,0.0073923,10.167,0.0073727,10.141,0.0073885,10.114,0.007403,10.128,0.0073923,10.102,0.007406,10.117,0.0074052,10.091,0.0074181,10.105,0.0074162,10.08,0.007428,10.094,0.007418,10.069,0.0074288,10.083,0.0074149,10.059,0.0074249,10.073,0.007413,10.049,0.0074223,10.063,0.0074165,10.039,0.0074253,10.053,0.0074256,10.029,0.0074339,10.044,0.007432,10.02,0.0074395,9.9968,0.0074459,10.012,0.0074353,9.9885,0.0074412,10.003,0.0074273,9.9802,0.0074327,9.9952,0.0074255,9.9725,0.0074309,9.9872,0.0074333
10.859,0.0069599,10.866,0.0069597,10.821,0.0069921,10.827,0.0069931,10.834,0.0069851,10.79,0.0070172,10.797,0.0070006,10.755,0.0070326,10.762,0.0070147,10.721,0.0070469,10.728,0.007038,10.736,0.0070393,10.696,0.0070709,10.704,0.0070689,10.664,0.0070994,10.673,0.0070824,10.681,0.0070603,10.642,0.0070893,10.651,0.0070766,10.613,0.0071045,10.623,0.007105,10.585,0.0071322,10.595,0.0071307,10.604,0.0071175,10.568,0.0071426,10.578,0.0071233,10.541,0.0071476,10.552,0.0071325,10.517,0.007156,10.527,0.0071493,10.492,0.0071729,10.503,0.0071713,10.514,0.0071658,10.479,0.0071889,10.49,0.007173,10.457,0.0071954,10.467,0.0071754,10.435,0.0071981,10.446,0.0071858,10.414,0.0072092,10.425,0.0072089,10.393,0.0072329,10.405,0.0072299,10.373,0.0072536,10.385,0.0072375,10.354,0.0072609,10.366,0.0072399,10.336,0.0072639,10.348,0.0072496,10.36,0.0072436,10.33,0.0072678,10.343,0.0072635,10.313,0.0072875,10.325,0.0072766,10.296,0.0072997,10.309,0.0072825,10.28,0.0073049,10.293,0.0072861,10.265,0.0073084,10.278,0.0072963,10.249,0.0073185,10.263,0.0073155,10.235,0.0073372,10.248,0.0073325,10.22,0.0073533,10.234,0.0073372,10.207,0.007357,10.22,0.0073361,10.193,0.0073552,10.207,0.0073418,10.181,0.00736,10.154,0.0073771,10.168,0.0073745,10.142,0.0073907,10.156,0.0073877,10.131,0.0074028,10.145,0.0073917,10.119,0.0074056,10.133,0.0073904,10.108,0.0074034,10.122,0.0073901,10.098,0.0074023,10.112,0.0073948,10.087,0.0074064,10.102,0.0074053,10.077,0.0074162,10.092,0.0074133,10.068,0.0074234,10.082,0.0074117,10.059,0.0074208,10.035,0.0074286,10.05,0.0074134,10.026,0.0074208,10.041,0.0074123,10.018,0.0074193,10.033,0.0074205,10.01,0.0074273,10.025,0.0074279
10.91,0.0069283,10.916,0.0069296,10.871,0.0069611,10.877,0.0069538,10.883,0.0069384,10.84,0.0069694,10.846,0.0069521,10.804,0.0069832,10.811,0.0069735,10.769,0.0070056,10.777,0.0070069,10.784,0.0070066,10.744,0.0070378,10.752,0.0070226,10.712,0.0070532,10.72,0.0070305,10.729,0.0070173,10.689,0.0070475,10.698,0.007047,10.66,0.0070764,10.669,0.0070754,10.632,0.0071038,10.641,0.0070909,10.65,0.0070719,10.614,0.0070983,10.624,0.0070824,10.587,0.0071082,10.597,0.0071002,10.562,0.0071251,10.572,0.0071235,10.537,0.0071479,10.548,0.0071423,10.558,0.0071271,10.524,0.0071505,10.535,0.00713,10.501,0.0071526,10.512,0.00714,10.479,0.0071628,10.49,0.0071622,10.458,0.0071853,10.469,0.0071835,10.437,0.0072064,10.448,0.0071918,10.417,0.0072141,10.428,0.0071937,10.397,0.0072163,10.409,0.0072021,10.378,0.0072256,10.39,0.0072197,10.403,0.0072161,10.372,0.0072396,10.385,0.0072298,10.355,0.0072533,10.367,0.0072361,10.338,0.0072589,10.351,0.0072402,10.322,0.0072629,10.335,0.0072501,10.306,0.0072732,10.319,0.0072699,10.291,0.007293,10.304,0.0072883,10.276,0.0073108,10.289,0.0072951,10.261,0.0073167,10.275,0.007295,10.247,0.0073162,10.261,0.0073013,10.234,0.0073222,10.247,0.0073177,10.221,0.0073378,10.194,0.0073569,10.208,0.0073531,10.182,0.0073712,10.196,0.0073591,10.17,0.0073761,10.184,0.0073597,10.159,0.0073757,10.173,0.007361,10.147,0.0073763,10.162,0.0073672,10.137,0.0073819,10.151,0.0073793,10.126,0.0073931,10.141,0.0073892,10.116,0.0074021,10.131,0.0073895,10.106,0.0074014,10.121,0.0073843,10.097,0.0073953,10.073,0.007405,10.088,0.0073948,10.065,0.0074041,10.079,0.0074039,10.056,0.0074127,10.071,0.0074126,10.048,0.0074207,10.062,0.0074117
10.96,0.0068985,10.966,0.0068919,10.921,0.006923,10.927,0.006908,10.933,0.0068911,10.889,0.0069216,10.896,0.0069117,10.853,0.0069424,10.86,0.0069433,10.818,0.0069748,10.825,0.0069751,10.832,0.0069621,10.792,0.0069921,10.8,0.0069704,10.759,0.0070009,10.768,0.0069869,10.776,0.0069863,10.737,0.0070169,10.745,0.0070165,10.707,0.0070461,10.716,0.0070344,10.678,0.0070632,10.687,0.0070442,10.697,0.0070283,10.66,0.0070559,10.669,0.0070471,10.633,0.0070743,10.643,0.0070719,10.607,0.0070981,10.617,0.0070932,10.582,0.0071184,10.593,0.0071029,10.603,0.0070823,10.569,0.0071067,10.579,0.0070928,10.546,0.0071165,10.556,0.0071155,10.523,0.007139,10.534,0.0071377,10.501,0.0071606,10.513,0.007147,10.48,0.0071693,10.491,0.0071493,10.46,0.0071712,10.471,0.0071569,10.44,0.0071791,10.452,0.0071733,10.421,0.0071962,10.433,0.007193,10.445,0.0071844,10.415,0.0072069,10.427,0.0071909,10.397,0.0072135,10.41,0.0071946,10.38,0.0072168,10.392,0.0072041,10.364,0.0072267,10.376,0.0072232,10.348,0.0072464,10.36,0.0072426,10.332,0.0072656,10.345,0.0072504,10.317,0.0072729,10.33,0.0072514,10.302,0.0072735,10.315,0.0072577,10.288,0.0072799,10.301,0.0072746,10.274,0.0072966,10.288,0.0072924,10.261,0.0073134,10.234,0.0073339,10.248,0.0073215,10.222,0.007341,10.236,0.0073235,10.21,0.0073422,10.224,0.0073261,10.198,0.0073441,10.212,0.0073337,10.187,0.0073511,10.201,0.0073473,10.176,0.0073641,10.19,0.0073594,10.165,0.0073751,10.18,0.0073616,10.155,0.0073765,10.169,0.007358,10.145,0.007372,10.159,0.0073591,10.135,0.0073724,10.111,0.0073843,10.126,0.0073826,10.103,0.0073939,10.117,0.0073932,10.094,0.0074035,10.108,0.0073937,10.086,0.0074032,10.1,0.0073883
11.011,0.0068606,11.016,0.0068459,10.971,0.0068774,10.977,0.0068606,10.983,0.0068502,10.939,0.0068812,10.945,0.006882,10.902,0.0069126,10.909,0.0069137,10.867,0.0069441,10.874,0.0069319,10.881,0.0069112,10.84,0.0069405,10.848,0.0069265,10.807,0.0069569,10.816,0.0069558,10.823,0.0069565,10.784,0.0069866,10.792,0.006976,10.754,0.007005,10.763,0.0069869,10.725,0.0070159,10.734,0.0069998,10.743,0.0069911,10.706,0.0070194,10.715,0.0070169,10.679,0.0070448,10.688,0.00704,10.653,0.0070668,10.663,0.0070524,10.627,0.0070783,10.638,0.007057,10.648,0.0070424,10.613,0.0070681,10.624,0.0070659,10.59,0.0070909,10.6,0.00709,10.567,0.0071142,10.578,0.007101,10.545,0.0071241,10.556,0.0071041,10.524,0.0071269,10.535,0.007112,10.503,0.0071344,10.515,0.0071283,10.483,0.0071507,10.495,0.0071478,10.464,0.0071703,10.476,0.0071622,10.488,0.007147,10.457,0.0071689,10.469,0.0071506,10.439,0.0071726,10.452,0.0071593,10.422,0.0071812,10.434,0.0071779,10.405,0.0072002,10.418,0.0071973,10.389,0.0072197,10.402,0.007206,10.373,0.0072281,10.386,0.0072069,10.358,0.007229,10.371,0.0072132,10.343,0.0072356,10.356,0.0072299,10.328,0.0072524,10.342,0.0072483,10.314,0.0072706,10.328,0.0072587,10.301,0.00728,10.274,0.0073013,10.288,0.0072834,10.262,0.007304,10.276,0.0072869,10.25,0.0073069,10.263,0.0072954,10.238,0.0073149,10.251,0.0073102,10.226,0.0073293,10.24,0.0073242,10.215,0.0073425,10.229,0.0073286,10.204,0.0073459,10.218,0.0073262,10.193,0.0073429,10.208,0.0073284,10.183,0.0073445,10.198,0.0073406,10.174,0.0073559,10.15,0.00737,10.164,0.0073682,10.141,0.0073814,10.155,0.007371,10.132,0.007383,10.146,0.0073668,10.123,0.0073781,10.138,0.0073652
11.061,0.0068139,11.067,0.0067968,11.021,0.0068293,11.027,0.0068187,11.032,0.0068191,10.988,0.006851,10.994,0.0068532,10.951,0.0068837,10.958,0.0068725,10.915,0.0069021,10.922,0.0068816,10.929,0.0068672,10.888,0.0068967,10.896,0.0068957,10.855,0.0069259,10.863,0.0069267,10.871,0.0069176,10.831,0.0069469,10.84,0.0069292,10.801,0.0069578,10.81,0.0069421,10.771,0.0069712,10.78,0.0069624,10.789,0.0069605,10.752,0.0069889,10.761,0.0069849,10.725,0.0070128,10.734,0.0069989,10.698,0.0070256,10.708,0.0070051,10.673,0.0070316,10.683,0.007016,10.693,0.0070134,10.658,0.00704,10.669,0.0070391,10.635,0.0070647,10.645,0.0070523,10.611,0.007077,10.622,0.0070565,10.589,0.0070805,10.6,0.0070649,10.567,0.0070887,10.578,0.007082,10.547,0.0071053,10.558,0.0071024,10.527,0.0071252,10.538,0.0071175,10.507,0.0071399,10.519,0.007125,10.53,0.0071068,10.5,0.0071288,10.512,0.0071153,10.481,0.0071375,10.494,0.0071336,10.464,0.0071555,10.476,0.0071535,10.447,0.0071751,10.459,0.0071625,10.431,0.0071839,10.443,0.0071636,10.414,0.0071851,10.427,0.0071691,10.399,0.007191,10.412,0.0071855,10.384,0.0072076,10.397,0.0072042,10.369,0.0072263,10.382,0.0072151,10.355,0.007237,10.368,0.0072196,10.341,0.0072408,10.314,0.0072625,10.328,0.0072451,10.302,0.0072663,10.315,0.0072539,10.289,0.0072749,10.303,0.0072695,10.277,0.0072901,10.291,0.0072849,10.265,0.007305,10.279,0.0072913,10.254,0.0073105,10.268,0.0072903,10.243,0.0073089,10.257,0.0072931,10.232,0.0073114,10.246,0.0073062,10.222,0.007324,10.236,0.0073212,10.212,0.0073381,10.188,0.0073539,10.202,0.0073427,10.179,0.0073575,10.193,0.0073405,10.169,0.0073543,10.184,0.0073397,10.161,0.007353,10.175,0.0073453
11.112,0.0067633,11.117,0.0067518,11.072,0.006786,11.077,0.0067863,11.082,0.0067894,11.038,0.0068219,11.043,0.0068126,11,0.006843,11.007,0.0068224,10.964,0.0068521,10.971,0.0068373,10.977,0.0068359,10.936,0.0068658,10.944,0.0068677,10.903,0.0068975,10.911,0.0068887,10.918,0.0068719,10.879,0.0069007,10.887,0.0068847,10.848,0.0069132,10.856,0.0069046,10.818,0.0069336,10.827,0.0069318,10.835,0.0069293,10.798,0.0069573,10.807,0.0069446,10.77,0.006972,10.78,0.0069515,10.744,0.0069781,10.753,0.0069628,10.718,0.0069897,10.728,0.0069864,10.738,0.0069864,10.703,0.0070129,10.713,0.0070011,10.679,0.0070266,10.689,0.0070066,10.655,0.0070317,10.666,0.0070151,10.633,0.0070401,10.644,0.0070327,10.611,0.0070577,10.622,0.0070545,10.59,0.0070787,10.601,0.0070712,10.57,0.0070945,10.581,0.0070796,10.55,0.0071025,10.561,0.0070842,10.573,0.00707,10.542,0.0070929,10.554,0.0070886,10.524,0.0071114,10.536,0.0071094,10.506,0.0071314,10.518,0.0071198,10.489,0.0071409,10.501,0.0071209,10.472,0.0071421,10.484,0.0071261,10.456,0.0071476,10.468,0.0071419,10.44,0.0071636,10.452,0.007161,10.424,0.0071825,10.437,0.0071723,10.41,0.0071937,10.423,0.0071768,10.395,0.0071982,10.408,0.0071812,10.382,0.0072022,10.355,0.0072239,10.368,0.0072113,10.341,0.0072328,10.355,0.0072269,10.329,0.0072483,10.342,0.0072432,10.317,0.0072642,10.33,0.007251,10.304,0.0072713,10.318,0.0072513,10.293,0.0072712,10.307,0.0072546,10.282,0.0072743,10.296,0.0072681,10.271,0.0072876,10.285,0.0072844,10.26,0.0073033,10.274,0.007292,10.25,0.0073099,10.226,0.007327,10.24,0.0073089,10.217,0.0073252,10.231,0.0073097,10.207,0.0073253,10.222,0.0073161,10.199,0.0073311,10.213,0.0073269
11.162,0.0067165,11.167,0.0067162,11.122,0.0067521,11.127,0.0067557,11.132,0.0067482,11.087,0.0067812,11.093,0.0067616,11.049,0.0067926,11.056,0.0067767,11.013,0.0068072,11.019,0.0068055,11.026,0.0068081,10.985,0.006838,10.992,0.0068308,10.951,0.0068602,10.959,0.0068432,10.966,0.0068273,10.926,0.0068562,10.934,0.0068469,10.895,0.0068756,10.903,0.0068741,10.865,0.0069031,10.873,0.006901,10.882,0.0068902,10.844,0.0069176,10.853,0.0068977,10.816,0.0069249,10.825,0.0069087,10.789,0.0069356,10.799,0.0069324,10.763,0.0069596,10.773,0.0069596,10.783,0.0069493,10.748,0.0069753,10.758,0.0069554,10.723,0.0069807,10.733,0.0069642,10.699,0.0069897,10.71,0.0069817,10.677,0.0070072,10.688,0.0070041,10.655,0.0070294,10.665,0.0070224,10.633,0.0070468,10.644,0.0070322,10.613,0.007056,10.624,0.0070373,10.592,0.007061,10.604,0.0070464,10.616,0.0070414,10.585,0.0070653,10.596,0.0070634,10.566,0.0070869,10.578,0.0070753,10.548,0.0070974,10.56,0.0070776,10.531,0.0070991,10.543,0.0070825,10.514,0.0071043,10.526,0.0070984,10.497,0.0071203,10.509,0.0071178,10.481,0.0071394,10.493,0.0071302,10.465,0.0071514,10.478,0.0071349,10.45,0.0071559,10.463,0.0071391,10.436,0.0071602,10.449,0.0071478,10.422,0.0071686,10.395,0.00719,10.408,0.0071843,10.381,0.0072056,10.395,0.0072009,10.368,0.007222,10.382,0.0072095,10.356,0.0072301,10.369,0.0072105,10.344,0.007231,10.357,0.0072143,10.332,0.0072347,10.346,0.007228,10.321,0.0072483,10.335,0.0072451,10.309,0.0072652,10.324,0.0072541,10.299,0.0072734,10.313,0.0072552,10.288,0.0072738,10.264,0.0072919,10.279,0.0072753,10.255,0.0072929,10.269,0.0072829,10.245,0.0072999,10.26,0.0072947,10.236,0.0073112,10.25,0.0073045
11.213,0.0066789,11.218,0.0066833,11.172,0.0067205,11.177,0.006714,11.181,0.0066955,11.137,0.0067294,11.142,0.0067135,11.098,0.0067458,11.104,0.006743,11.062,0.0067746,11.068,0.0067774,11.074,0.0067719,11.033,0.0068015,11.04,0.0067856,10.998,0.006815,11.006,0.0067985,11.013,0.0067889,10.973,0.0068181,10.981,0.0068161,10.942,0.006845,10.95,0.0068439,10.911,0.0068727,10.92,0.0068623,10.928,0.0068436,10.89,0.0068709,10.899,0.0068545,10.862,0.0068819,10.871,0.0068779,10.835,0.0069051,10.844,0.0069063,10.808,0.0069332,10.818,0.0069231,10.828,0.0069042,10.792,0.00693,10.802,0.0069129,10.768,0.0069384,10.778,0.0069304,10.744,0.006956,10.754,0.0069528,10.721,0.0069784,10.731,0.006972,10.698,0.0069972,10.709,0.0069832,10.677,0.0070076,10.687,0.0069889,10.656,0.007013,10.667,0.0069978,10.635,0.0070223,10.647,0.0070169,10.658,0.0070152,10.627,0.0070396,10.639,0.0070286,10.608,0.0070524,10.62,0.007032,10.59,0.0070547,10.602,0.0070374,10.572,0.00706,10.584,0.0070531,10.555,0.0070759,10.567,0.0070736,10.538,0.007096,10.551,0.007087,10.522,0.0071088,10.534,0.0070928,10.506,0.0071142,10.519,0.0070971,10.491,0.0071183,10.504,0.0071056,10.476,0.0071268,10.489,0.0071211,10.462,0.007142,10.435,0.0071632,10.448,0.0071591,10.421,0.00718,10.435,0.0071682,10.408,0.0071888,10.421,0.0071695,10.395,0.0071899,10.409,0.0071732,10.383,0.0071937,10.396,0.007187,10.371,0.0072076,10.385,0.0072048,10.359,0.0072252,10.373,0.0072146,10.348,0.0072347,10.362,0.0072165,10.337,0.0072361,10.351,0.0072192,10.327,0.0072383,10.302,0.0072572,10.317,0.0072464,10.293,0.0072649,10.307,0.0072594,10.283,0.0072774,10.297,0.0072703,10.274,0.0072877,10.288,0.007275
11.264,0.0066449,11.268,0.0066402,11.222,0.006678,11.226,0.0066601,11.231,0.0066441,11.186,0.0066798,11.191,0.0066768,11.147,0.0067107,11.153,0.0067138,11.11,0.0067461,11.116,0.0067412,11.122,0.0067266,11.081,0.0067563,11.088,0.0067402,11.046,0.0067699,11.054,0.0067596,11.061,0.0067575,11.02,0.006787,11.028,0.006786,10.989,0.0068149,10.997,0.0068058,10.958,0.0068343,10.966,0.0068158,10.974,0.0067994,10.936,0.0068272,10.945,0.0068225,10.908,0.0068505,10.917,0.0068518,10.88,0.0068791,10.889,0.0068709,10.853,0.0068974,10.863,0.0068782,10.873,0.0068615,10.837,0.0068875,10.847,0.006879,10.812,0.0069045,10.822,0.0069018,10.788,0.0069273,10.798,0.0069216,10.765,0.0069467,10.775,0.0069336,10.742,0.0069583,10.752,0.0069401,10.72,0.0069643,10.731,0.0069486,10.699,0.006973,10.71,0.0069671,10.678,0.0069921,10.689,0.0069905,10.701,0.0069804,10.67,0.0070047,10.681,0.0069846,10.65,0.0070086,10.662,0.0069902,10.632,0.0070137,10.643,0.0070061,10.614,0.0070296,10.626,0.007027,10.597,0.0070504,10.608,0.007042,10.579,0.0070648,10.592,0.0070486,10.563,0.007071,10.575,0.0070539,10.547,0.0070759,10.56,0.0070625,10.531,0.0070844,10.544,0.0070781,10.516,0.0070998,10.529,0.0070961,10.502,0.0071172,10.475,0.0071383,10.488,0.0071273,10.461,0.0071479,10.474,0.0071288,10.448,0.0071492,10.461,0.0071323,10.435,0.0071526,10.448,0.0071458,10.422,0.0071664,10.436,0.0071642,10.41,0.0071846,10.424,0.0071751,10.398,0.007195,10.412,0.0071773,10.387,0.0071972,10.401,0.0071802,10.376,0.0071998,10.39,0.0071889,10.365,0.0072083,10.341,0.0072276,10.355,0.0072218,10.331,0.0072408,10.345,0.0072342,10.321,0.0072525,10.335,0.0072397,10.312,0.0072574,10.326,0.00724
11.314,0.0066015,11.318,0.0065846,11.272,0.0066232,11.276,0.006607,11.281,0.0066037,11.236,0.0066412,11.241,0.0066452,11.197,0.0066804,11.202,0.0066766,11.159,0.0067096,11.165,0.0066955,11.171,0.0066798,11.129,0.0067104,11.136,0.0067002,11.094,0.0067305,11.101,0.0067279,11.108,0.0067276,11.068,0.0067571,11.075,0.0067487,11.036,0.0067771,11.043,0.0067595,11.004,0.0067878,11.013,0.0067712,11.021,0.0067662,10.983,0.0067946,10.991,0.006796,10.954,0.0068242,10.962,0.0068168,10.926,0.0068439,10.935,0.0068261,10.899,0.0068526,10.908,0.0068351,10.918,0.0068267,10.882,0.0068531,10.892,0.0068501,10.857,0.0068759,10.866,0.0068712,10.832,0.0068965,10.842,0.0068841,10.809,0.0069087,10.819,0.006891,10.786,0.0069155,10.796,0.0068998,10.763,0.006924,10.774,0.0069177,10.742,0.0069422,10.753,0.0069409,10.721,0.0069657,10.732,0.0069561,10.743,0.0069368,10.712,0.0069607,10.723,0.0069422,10.692,0.0069664,10.704,0.0069578,10.674,0.0069818,10.685,0.0069792,10.656,0.007003,10.667,0.006995,10.638,0.0070185,10.65,0.0070028,10.621,0.007026,10.633,0.0070083,10.604,0.0070313,10.616,0.0070176,10.588,0.0070404,10.6,0.0070335,10.572,0.0070561,10.585,0.0070521,10.557,0.0070745,10.569,0.0070641,10.542,0.0070854,10.515,0.0071067,10.528,0.0070879,10.501,0.0071086,10.514,0.0070911,10.487,0.0071118,10.501,0.0071044,10.474,0.0071251,10.487,0.0071233,10.461,0.0071438,10.475,0.0071352,10.449,0.0071553,10.463,0.0071382,10.437,0.0071579,10.451,0.0071409,10.425,0.0071608,10.439,0.0071497,10.414,0.0071695,10.428,0.007164,10.403,0.0071834,10.379,0.0072028,10.393,0.0071965,10.369,0.0072154,10.383,0.0072035,10.359,0.0072218,10.373,0.0072043,10.349,0.0072222,10.363,0.0072059
11.365,0.0065456,11.369,0.0065291,11.322,0.0065686,11.326,0.006565,11.331,0.0065695,11.285,0.0066082,11.29,0.0066063,11.246,0.0066425,11.251,0.0066292,11.208,0.0066631,11.213,0.0066476,11.219,0.0066374,11.177,0.0066693,11.184,0.006667,11.142,0.0066982,11.149,0.0066978,11.156,0.0066907,11.115,0.0067201,11.122,0.0067029,11.083,0.0067311,11.09,0.0067145,11.051,0.0067429,11.059,0.0067375,11.067,0.0067396,11.029,0.0067679,11.037,0.0067614,10.999,0.0067894,11.008,0.0067717,10.971,0.0067988,10.98,0.0067817,10.944,0.0068089,10.954,0.0067997,10.962,0.0067968,10.927,0.0068239,10.936,0.0068192,10.901,0.0068453,10.911,0.0068339,10.876,0.0068591,10.886,0.0068416,10.853,0.0068663,10.863,0.0068505,10.829,0.0068752,10.839,0.0068686,10.807,0.006893,10.817,0.0068921,10.785,0.0069163,10.796,0.0069077,10.764,0.0069318,10.775,0.0069129,10.786,0.0068944,10.755,0.0069183,10.766,0.0069095,10.735,0.0069337,10.746,0.0069309,10.716,0.0069548,10.727,0.0069475,10.698,0.006971,10.709,0.0069556,10.68,0.0069791,10.691,0.0069617,10.662,0.0069852,10.674,0.0069709,10.645,0.0069944,10.657,0.0069871,10.628,0.0070106,10.641,0.0070065,10.613,0.0070296,10.625,0.0070194,10.597,0.0070421,10.61,0.0070234,10.582,0.0070451,10.555,0.0070669,10.568,0.0070488,10.541,0.0070703,10.554,0.0070619,10.527,0.0070833,10.54,0.0070813,10.514,0.0071024,10.527,0.0070943,10.501,0.0071149,10.514,0.0070983,10.488,0.0071185,10.502,0.0071013,10.476,0.0071214,10.49,0.00711,10.464,0.0071301,10.478,0.0071246,10.453,0.0071445,10.466,0.007139,10.442,0.0071584,10.417,0.0071776,10.431,0.0071661,10.407,0.0071848,10.421,0.0071682,10.397,0.0071864,10.411,0.0071698,10.387,0.0071878,10.401,0.0071794
11.415,0.0064897,11.419,0.0064854,11.372,0.0065255,11.376,0.0065302,11.38,0.0065299,11.335,0.0065687,11.339,0.0065572,11.295,0.0065941,11.3,0.0065784,11.257,0.0066138,11.262,0.0066035,11.268,0.0066012,11.226,0.0066347,11.232,0.0066353,11.19,0.0066675,11.197,0.0066605,11.203,0.0066443,11.162,0.0066743,11.169,0.0066571,11.13,0.0066858,11.137,0.0066801,11.098,0.0067089,11.106,0.006711,11.113,0.0067061,11.075,0.0067339,11.083,0.0067167,11.045,0.0067444,11.054,0.0067266,11.017,0.006754,11.025,0.0067448,10.989,0.0067726,10.999,0.0067692,11.007,0.0067651,10.972,0.0067926,10.981,0.0067812,10.946,0.0068076,10.955,0.0067907,10.92,0.0068165,10.93,0.0068001,10.896,0.0068254,10.906,0.0068185,10.873,0.0068437,10.883,0.006843,10.85,0.0068675,10.86,0.0068598,10.828,0.0068836,10.839,0.0068652,10.807,0.006889,10.818,0.0068704,10.828,0.0068614,10.797,0.0068854,10.808,0.0068828,10.777,0.006907,10.788,0.0069,10.758,0.0069234,10.769,0.0069088,10.739,0.0069319,10.751,0.0069146,10.721,0.006938,10.733,0.0069238,10.703,0.0069474,10.715,0.0069397,10.686,0.0069635,10.698,0.0069597,10.669,0.0069833,10.682,0.0069735,10.653,0.0069967,10.666,0.0069781,10.638,0.007001,10.65,0.0069822,10.623,0.0070046,10.595,0.0070271,10.608,0.0070179,10.581,0.0070402,10.594,0.0070377,10.567,0.0070597,10.58,0.0070518,10.553,0.0070732,10.566,0.0070567,10.54,0.0070777,10.553,0.0070604,10.527,0.0070812,10.541,0.0070693,10.515,0.00709,10.529,0.0070841,10.503,0.0071047,10.517,0.0070992,10.491,0.0071194,10.505,0.0071087,10.48,0.0071282,10.455,0.0071474,10.469,0.0071308,10.445,0.0071496,10.458,0.0071334,10.434,0.0071518,10.449,0.0071429,10.425,0.0071612,10.438,0.0071589
11.466,0.0064457,11.469,0.0064509,11.422,0.0064906,11.426,0.006491,11.43,0.006481,11.384,0.0065194,11.389,0.0065048,11.344,0.0065423,11.349,0.0065315,11.305,0.0065681,11.311,0.0065658,11.316,0.0065672,11.274,0.0066019,11.28,0.0065964,11.238,0.0066296,11.244,0.0066132,11.251,0.0065962,11.21,0.0066275,11.217,0.0066207,11.177,0.0066507,11.184,0.0066533,11.144,0.0066825,11.152,0.0066781,11.16,0.0066623,11.121,0.0066897,11.129,0.0066716,11.091,0.0066992,11.099,0.0066891,11.062,0.0067167,11.071,0.0067137,11.034,0.0067417,11.044,0.0067374,11.052,0.0067269,11.016,0.0067543,11.025,0.0067372,10.99,0.0067639,10.999,0.0067476,10.965,0.0067741,10.974,0.0067662,10.94,0.0067926,10.95,0.0067919,10.917,0.0068177,10.926,0.0068109,10.894,0.0068353,10.904,0.0068175,10.871,0.0068413,10.882,0.0068224,10.85,0.0068465,10.86,0.0068372,10.871,0.0068347,10.839,0.0068589,10.851,0.0068526,10.819,0.0068765,10.83,0.006862,10.8,0.006885,10.811,0.0068681,10.781,0.006891,10.792,0.0068767,10.763,0.0069001,10.774,0.0068924,10.744,0.0069161,10.756,0.0069124,10.727,0.006936,10.739,0.0069272,10.71,0.0069505,10.722,0.0069323,10.694,0.0069554,10.706,0.0069362,10.678,0.0069594,10.69,0.0069493,10.663,0.0069722,10.635,0.0069953,10.648,0.0069926,10.62,0.0070154,10.633,0.0070075,10.606,0.0070298,10.619,0.0070133,10.593,0.0070351,10.606,0.0070175,10.579,0.0070391,10.592,0.0070268,10.566,0.0070484,10.58,0.007042,10.554,0.0070634,10.567,0.0070577,10.542,0.0070789,10.555,0.0070682,10.53,0.0070888,10.543,0.0070725,10.518,0.0070924,10.494,0.007112,10.507,0.0070953,10.483,0.0071145,10.496,0.0071056,10.472,0.0071245,10.486,0.007122,10.462,0.0071406,10.476,0.0071337
11.516,0.0064122,11.52,0.0064144,11.473,0.0064525,11.476,0.0064433,11.48,0.0064292,11.434,0.006467,11.438,0.0064567,11.393,0.0064945,11.398,0.0064919,11.354,0.0065292,11.359,0.006531,11.364,0.0065273,11.322,0.0065622,11.328,0.0065473,11.285,0.0065814,11.292,0.0065636,11.298,0.0065564,11.257,0.0065895,11.264,0.0065919,11.224,0.0066231,11.231,0.0066203,11.191,0.0066497,11.199,0.0066343,11.206,0.0066166,11.167,0.0066444,11.175,0.0066339,11.137,0.0066617,11.145,0.0066583,11.108,0.0066857,11.116,0.0066825,11.079,0.0067101,11.089,0.0066995,11.097,0.0066831,11.061,0.0067103,11.07,0.0066931,11.035,0.0067202,11.044,0.0067119,11.009,0.0067392,11.018,0.0067382,10.984,0.0067652,10.994,0.0067591,10.96,0.0067853,10.97,0.0067679,10.937,0.0067928,10.947,0.0067735,10.914,0.006798,10.925,0.0067879,10.892,0.0068127,10.903,0.0068102,10.914,0.0068046,10.882,0.0068288,10.893,0.0068149,10.861,0.0068387,10.873,0.0068213,10.842,0.0068444,10.853,0.00683,10.823,0.0068531,10.834,0.0068451,10.804,0.0068686,10.815,0.0068653,10.786,0.0068889,10.798,0.0068806,10.768,0.0069038,10.78,0.0068865,10.751,0.0069095,10.763,0.0068902,10.734,0.0069133,10.747,0.0069027,10.718,0.0069261,10.731,0.0069234,10.703,0.0069464,10.675,0.0069697,10.688,0.0069623,10.66,0.0069851,10.673,0.0069686,10.646,0.006991,10.659,0.006973,10.632,0.0069952,10.645,0.0069826,10.619,0.0070048,10.631,0.0069981,10.605,0.0070203,10.619,0.0070146,10.593,0.0070365,10.606,0.0070257,10.58,0.0070474,10.594,0.0070308,10.568,0.007052,10.582,0.0070348,10.557,0.0070555,10.532,0.0070758,10.546,0.007066,10.521,0.007086,10.534,0.0070836,10.51,0.0071031,10.524,0.0070963,10.5,0.0071152,10.514,0.0070994
11.567,0.0063777,11.57,0.0063703,11.523,0.0064064,11.526,0.0063926,11.53,0.0063824,11.483,0.0064193,11.487,0.0064173,11.442,0.0064546,11.447,0.0064572,11.403,0.0064942,11.408,0.0064913,11.413,0.0064781,11.37,0.0065128,11.376,0.0064956,11.333,0.0065304,11.34,0.0065223,11.346,0.0065251,11.304,0.0065592,11.311,0.0065575,11.271,0.0065894,11.277,0.0065754,11.238,0.0066056,11.245,0.0065877,11.252,0.0065772,11.213,0.0066061,11.221,0.0066025,11.183,0.0066307,11.191,0.0066277,11.154,0.006655,11.162,0.0066459,11.125,0.0066728,11.134,0.0066561,11.142,0.0066393,11.106,0.0066662,11.115,0.0066571,11.079,0.0066842,11.088,0.0066833,11.053,0.0067108,11.063,0.0067053,11.028,0.0067322,11.038,0.0067155,11.004,0.0067419,11.013,0.0067224,10.98,0.006748,10.99,0.006737,10.958,0.0067626,10.968,0.0067596,10.935,0.0067851,10.946,0.0067797,10.956,0.0067663,10.924,0.0067909,10.935,0.0067735,10.904,0.0067978,10.915,0.0067825,10.884,0.0068061,10.895,0.0067977,10.865,0.0068213,10.876,0.0068178,10.846,0.0068415,10.857,0.006834,10.827,0.0068574,10.839,0.0068403,10.809,0.0068634,10.821,0.0068443,10.792,0.0068674,10.804,0.0068562,10.775,0.0068796,10.787,0.0068767,10.759,0.0069001,10.771,0.0068938,10.743,0.0069165,10.715,0.0069396,10.728,0.0069236,10.7,0.0069463,10.713,0.006928,10.686,0.0069505,10.698,0.0069374,10.672,0.0069599,10.684,0.006953,10.658,0.0069756,10.671,0.0069701,10.644,0.0069926,10.658,0.0069821,10.632,0.0070042,10.645,0.0069875,10.619,0.0070096,10.632,0.0069918,10.607,0.0070136,10.62,0.0070028,10.595,0.0070244,10.57,0.0070456,10.584,0.0070425,10.559,0.0070633,10.572,0.007057,10.548,0.007077,10.562,0.007061,10.538,0.0070804,10.551,0.0070625
11.617,0.0063357,11.621,0.0063228,11.573,0.0063573,11.576,0.006347,11.579,0.0063449,11.533,0.0063806,11.537,0.0063844,11.491,0.0064206,11.496,0.0064193,11.452,0.0064552,11.456,0.0064429,11.461,0.0064266,11.418,0.0064609,11.424,0.0064527,11.381,0.0064879,11.387,0.0064903,11.393,0.0064902,11.352,0.0065244,11.358,0.0065116,11.318,0.0065438,11.324,0.0065266,11.284,0.0065579,11.292,0.006547,11.299,0.0065437,11.26,0.0065737,11.267,0.0065711,11.229,0.0066,11.236,0.0065915,11.199,0.0066187,11.207,0.0066034,11.17,0.00663,11.179,0.0066125,11.187,0.0066033,11.151,0.0066302,11.159,0.0066289,11.124,0.0066558,11.132,0.0066514,11.097,0.0066782,11.107,0.0066622,11.072,0.0066887,11.082,0.0066692,11.047,0.0066958,11.057,0.0066843,11.024,0.0067106,11.033,0.0067072,11.001,0.0067335,11.011,0.0067282,10.978,0.0067542,10.989,0.006741,10.999,0.0067239,10.967,0.006749,10.978,0.0067335,10.946,0.0067584,10.957,0.006749,10.926,0.0067733,10.937,0.0067697,10.906,0.0067937,10.917,0.0067867,10.887,0.0068103,10.898,0.006794,10.868,0.0068173,10.88,0.0067978,10.85,0.0068211,10.862,0.0068096,10.833,0.0068331,10.845,0.00683,10.816,0.0068535,10.828,0.0068475,10.799,0.0068708,10.811,0.0068557,10.783,0.0068782,10.755,0.0069011,10.768,0.0068829,10.74,0.0069056,10.753,0.006892,10.726,0.0069147,10.738,0.0069075,10.711,0.0069302,10.724,0.006925,10.697,0.0069476,10.71,0.0069378,10.684,0.0069601,10.697,0.0069438,10.67,0.0069659,10.684,0.0069479,10.658,0.0069702,10.671,0.0069588,10.645,0.006981,10.659,0.0069775,10.633,0.0069995,10.608,0.0070213,10.622,0.0070149,10.597,0.0070361,10.61,0.0070206,10.586,0.0070411,10.6,0.0070224,10.576,0.0070426,10.589,0.0070306
11.668,0.0062895,11.671,0.0062794,11.623,0.0063129,11.626,0.0063108,11.629,0.0063152,11.582,0.0063493,11.586,0.00635,11.541,0.0063844,11.545,0.0063736,11.5,0.006408,11.505,0.0063923,11.51,0.0063843,11.467,0.0064181,11.472,0.006421,11.429,0.0064557,11.435,0.006456,11.441,0.0064451,11.399,0.0064787,11.405,0.0064618,11.365,0.0064942,11.371,0.0064836,11.331,0.0065158,11.338,0.0065124,11.345,0.0065108,11.306,0.0065415,11.313,0.0065339,11.274,0.0065634,11.282,0.0065485,11.245,0.0065761,11.252,0.0065594,11.215,0.0065864,11.224,0.0065764,11.232,0.0065754,11.195,0.0066022,11.204,0.0065984,11.168,0.0066246,11.177,0.0066099,11.141,0.0066359,11.151,0.0066165,11.116,0.0066426,11.125,0.0066308,11.091,0.0066574,11.101,0.006654,11.067,0.0066804,11.077,0.0066756,11.044,0.0067018,11.054,0.0066891,11.021,0.0067152,11.031,0.0066981,11.042,0.0066826,11.009,0.0067083,11.02,0.0066984,10.988,0.0067241,10.999,0.0067197,10.968,0.0067447,10.978,0.0067381,10.948,0.0067623,10.959,0.0067464,10.929,0.0067702,10.94,0.0067508,10.91,0.0067745,10.921,0.0067622,10.892,0.006786,10.903,0.0067828,10.874,0.0068066,10.885,0.0068009,10.856,0.0068244,10.868,0.0068096,10.84,0.0068329,10.852,0.0068146,10.824,0.0068373,10.795,0.0068603,10.808,0.0068465,10.78,0.0068694,10.793,0.0068617,10.765,0.0068846,10.778,0.0068795,10.751,0.0069022,10.763,0.006893,10.736,0.0069154,10.749,0.0068997,10.723,0.0069219,10.736,0.006904,10.709,0.0069261,10.723,0.0069143,10.696,0.0069368,10.71,0.0069331,10.684,0.0069554,10.697,0.0069498,10.672,0.0069717,10.647,0.0069935,10.66,0.0069779,10.635,0.0069994,10.648,0.0069809,10.624,0.0070018,10.638,0.0069889,10.613,0.0070099,10.627,0.0070041
11.719,0.0062463,11.721,0.0062442,11.673,0.0062776,11.676,0.0062822,11.679,0.0062842,11.632,0.0063168,11.635,0.0063081,11.59,0.0063406,11.594,0.0063256,11.549,0.0063585,11.553,0.0063507,11.558,0.0063543,11.515,0.0063872,11.52,0.0063894,11.477,0.0064227,11.483,0.0064122,11.488,0.0063965,11.446,0.0064292,11.452,0.0064187,11.412,0.006451,11.418,0.0064484,11.378,0.0064806,11.385,0.0064793,11.391,0.0064732,11.352,0.0065039,11.359,0.0064899,11.32,0.0065198,11.328,0.006503,11.29,0.0065314,11.298,0.0065217,11.26,0.0065496,11.269,0.0065481,11.277,0.0065454,11.24,0.0065721,11.249,0.0065579,11.213,0.0065837,11.221,0.0065649,11.186,0.0065906,11.195,0.0065783,11.16,0.0066043,11.169,0.006601,11.135,0.0066273,11.144,0.0066234,11.111,0.0066492,11.12,0.0066373,11.087,0.0066629,11.097,0.0066461,11.064,0.0066721,11.074,0.0066566,11.084,0.0066468,11.052,0.0066727,11.062,0.0066684,11.03,0.0066943,11.041,0.0066877,11.01,0.0067127,11.02,0.0066975,10.99,0.0067218,11.001,0.0067022,10.97,0.0067265,10.981,0.0067137,10.951,0.0067382,10.962,0.0067344,10.933,0.0067587,10.944,0.0067536,10.914,0.0067775,10.926,0.006763,10.897,0.0067866,10.909,0.0067681,10.88,0.0067916,10.892,0.0067772,10.864,0.0068003,10.836,0.0068236,10.848,0.0068156,10.82,0.0068389,10.832,0.0068336,10.805,0.0068566,10.817,0.0068476,10.79,0.0068702,10.802,0.006855,10.776,0.0068774,10.788,0.0068597,10.762,0.006882,10.775,0.0068699,10.748,0.0068923,10.761,0.0068884,10.735,0.0069109,10.748,0.0069056,10.722,0.0069278,10.735,0.0069133,10.71,0.006935,10.685,0.0069567,10.698,0.0069378,10.673,0.0069593,10.686,0.0069464,10.662,0.0069678,10.675,0.0069615,10.651,0.0069828,10.664,0.0069772
11.769,0.0062102,11.772,0.0062157,11.723,0.0062495,11.726,0.0062521,11.729,0.0062447,11.682,0.0062764,11.685,0.0062626,11.639,0.006294,11.643,0.006286,11.598,0.006318,11.602,0.0063218,11.606,0.0063262,11.563,0.0063573,11.568,0.006349,11.525,0.0063805,11.531,0.0063647,11.536,0.0063548,11.494,0.0063866,11.5,0.0063846,11.459,0.0064162,11.465,0.0064164,11.424,0.0064478,11.431,0.0064424,11.437,0.0064301,11.398,0.0064601,11.405,0.0064439,11.366,0.0064738,11.374,0.0064638,11.336,0.0064929,11.343,0.0064922,11.306,0.0065207,11.314,0.0065179,11.322,0.0065051,11.285,0.0065319,11.293,0.0065129,11.257,0.0065388,11.265,0.0065266,11.23,0.0065525,11.239,0.0065491,11.204,0.0065749,11.213,0.0065718,11.178,0.0065974,11.188,0.0065866,11.154,0.0066115,11.163,0.0065953,11.13,0.0066203,11.14,0.0066049,11.107,0.0066306,11.117,0.0066209,11.127,0.006617,11.094,0.0066427,11.105,0.006637,11.073,0.0066625,11.083,0.0066475,11.052,0.0066721,11.062,0.0066529,11.032,0.0066772,11.042,0.006664,11.012,0.0066888,11.023,0.0066849,10.992,0.0067098,11.004,0.0067048,10.974,0.0067293,10.985,0.0067155,10.955,0.0067395,10.967,0.0067208,10.938,0.0067447,10.949,0.0067298,10.92,0.0067537,10.932,0.0067451,10.904,0.0067686,10.876,0.0067924,10.888,0.006787,10.86,0.0068105,10.872,0.0068015,10.845,0.0068247,10.857,0.0068095,10.83,0.0068322,10.842,0.0068145,10.815,0.0068372,10.827,0.0068248,10.801,0.0068475,10.814,0.0068434,10.787,0.0068661,10.8,0.0068611,10.774,0.0068837,10.787,0.0068695,10.761,0.0068916,10.774,0.0068731,10.748,0.0068948,10.723,0.0069164,10.736,0.0069029,10.711,0.0069247,10.724,0.0069186,10.7,0.0069401,10.713,0.0069345,10.689,0.0069558,10.702,0.0069452
11.82,0.0061802,11.822,0.0061846,11.774,0.0062193,11.776,0.0062126,11.778,0.0061993,11.731,0.0062314,11.734,0.0062236,11.688,0.0062549,11.692,0.0062588,11.647,0.0062901,11.651,0.0062954,11.655,0.0062896,11.611,0.0063188,11.616,0.0063042,11.573,0.0063344,11.578,0.0063239,11.583,0.0063228,11.541,0.0063535,11.547,0.0063551,11.506,0.0063853,11.512,0.006382,11.471,0.006412,11.478,0.0064003,11.484,0.0063853,11.444,0.0064145,11.451,0.0064047,11.412,0.0064343,11.419,0.0064338,11.381,0.0064629,11.388,0.0064622,11.351,0.0064905,11.359,0.0064777,11.367,0.0064596,11.33,0.0064866,11.338,0.0064738,11.302,0.0065002,11.31,0.0064972,11.274,0.0065233,11.283,0.0065208,11.248,0.0065462,11.257,0.0065365,11.222,0.0065614,11.231,0.0065459,11.197,0.0065701,11.207,0.006555,11.173,0.0065795,11.183,0.0065699,11.15,0.0065952,11.16,0.0065915,11.169,0.006587,11.137,0.0066119,11.147,0.0065982,11.115,0.0066229,11.125,0.0066035,11.094,0.0066277,11.104,0.0066143,11.073,0.0066388,11.084,0.0066349,11.053,0.0066597,11.064,0.0066556,11.034,0.0066802,11.045,0.0066669,11.015,0.0066911,11.026,0.0066729,10.996,0.0066971,11.008,0.0066817,10.978,0.0067059,10.99,0.0066968,10.961,0.0067211,10.973,0.0067155,10.944,0.0067394,10.916,0.0067634,10.928,0.0067547,10.9,0.0067784,10.912,0.0067631,10.884,0.0067864,10.896,0.0067684,10.869,0.0067914,10.881,0.0067786,10.854,0.0068018,10.867,0.0067974,10.84,0.0068206,10.853,0.0068159,10.826,0.0068388,10.839,0.0068249,10.813,0.0068476,10.825,0.0068289,10.799,0.0068513,10.812,0.0068374,10.787,0.0068595,10.761,0.0068814,10.775,0.0068749,10.749,0.0068968,10.762,0.0068918,10.738,0.0069132,10.751,0.0069027,10.726,0.0069238,10.739,0.0069087
11.87,0.006148,11.872,0.0061432,11.824,0.0061791,11.826,0.0061661,11.828,0.0061579,11.781,0.0061916,11.784,0.0061955,11.737,0.0062277,11.741,0.0062343,11.696,0.0062649,11.699,0.0062602,11.703,0.006247,11.659,0.0062753,11.664,0.006265,11.621,0.0062944,11.626,0.0062928,11.631,0.0062957,11.588,0.0063253,11.594,0.0063237,11.553,0.0063524,11.558,0.0063427,11.518,0.0063713,11.524,0.0063565,11.53,0.0063474,11.49,0.0063759,11.497,0.006376,11.458,0.0064049,11.465,0.0064055,11.427,0.0064335,11.434,0.0064233,11.396,0.0064508,11.404,0.0064323,11.412,0.0064199,11.375,0.006447,11.383,0.0064437,11.346,0.0064704,11.354,0.0064691,11.318,0.0064951,11.327,0.0064864,11.292,0.0065115,11.301,0.0064966,11.266,0.0065212,11.275,0.0065064,11.241,0.0065304,11.25,0.0065208,11.216,0.006545,11.226,0.0065416,11.193,0.0065664,11.202,0.0065624,11.212,0.0065502,11.179,0.0065741,11.19,0.0065554,11.157,0.0065795,11.168,0.0065656,11.136,0.0065895,11.146,0.0065858,11.115,0.0066099,11.126,0.0066066,11.095,0.0066308,11.105,0.0066187,11.075,0.0066428,11.086,0.0066247,11.056,0.0066487,11.067,0.0066336,11.037,0.0066578,11.048,0.0066484,11.019,0.0066726,11.031,0.0066669,11.001,0.0066913,11.013,0.006683,10.985,0.0067068,10.956,0.006731,10.968,0.006716,10.94,0.0067398,10.952,0.0067212,10.924,0.0067449,10.936,0.0067313,10.909,0.0067549,10.921,0.0067501,10.894,0.0067739,10.906,0.0067694,10.879,0.0067929,10.892,0.0067795,10.865,0.0068026,10.878,0.0067836,10.851,0.0068067,10.864,0.0067923,10.838,0.0068151,10.851,0.0068083,10.825,0.0068308,10.8,0.0068531,10.813,0.0068479,10.788,0.0068699,10.8,0.0068601,10.776,0.0068815,10.789,0.0068663,10.764,0.0068874,10.777,0.0068715
11.921,0.0061058,11.923,0.0060939,11.874,0.0061311,11.876,0.0061226,11.878,0.0061262,11.83,0.0061618,11.833,0.0061698,11.787,0.006203,11.79,0.0062001,11.744,0.0062307,11.748,0.0062181,11.752,0.006208,11.708,0.0062365,11.712,0.006235,11.668,0.006264,11.674,0.0062668,11.678,0.0062669,11.636,0.0062953,11.641,0.0062871,11.6,0.0063145,11.605,0.0063012,11.564,0.0063286,11.571,0.0063194,11.577,0.0063204,11.537,0.006348,11.543,0.0063502,11.504,0.0063777,11.511,0.0063693,11.472,0.0063959,11.479,0.0063794,11.441,0.006406,11.45,0.0063929,11.457,0.0063903,11.419,0.006417,11.427,0.0064162,11.391,0.0064424,11.398,0.0064354,11.363,0.006461,11.371,0.0064468,11.336,0.0064717,11.344,0.0064572,11.31,0.0064819,11.318,0.0064723,11.284,0.0064964,11.293,0.0064932,11.26,0.0065172,11.269,0.006514,11.235,0.006538,11.245,0.0065265,11.255,0.0065089,11.222,0.0065321,11.232,0.0065185,11.199,0.006542,11.21,0.0065381,11.178,0.0065615,11.188,0.0065592,11.157,0.0065825,11.167,0.0065716,11.136,0.0065948,11.147,0.0065779,11.116,0.0066012,11.127,0.0065862,11.097,0.0066097,11.108,0.0066007,11.078,0.0066245,11.089,0.006619,11.06,0.0066429,11.071,0.0066351,11.042,0.0066591,11.053,0.006645,11.025,0.0066683,10.996,0.0066924,11.008,0.0066739,10.98,0.0066978,10.992,0.0066833,10.964,0.0067074,10.976,0.0067019,10.948,0.0067259,10.96,0.0067217,10.933,0.0067457,10.945,0.0067328,10.918,0.0067564,10.931,0.0067375,10.904,0.0067609,10.917,0.0067458,10.89,0.0067694,10.903,0.006762,10.877,0.0067854,10.889,0.0067803,10.864,0.0068032,10.838,0.0068259,10.851,0.0068159,10.826,0.0068381,10.838,0.0068235,10.813,0.006845,10.827,0.0068287,10.802,0.0068501,10.815,0.0068381
11.972,0.0060558,11.973,0.0060473,11.924,0.0060858,11.926,0.006089,11.928,0.0060976,11.88,0.0061347,11.882,0.0061341,11.836,0.0061683,11.839,0.0061568,11.793,0.0061883,11.797,0.0061783,11.8,0.0061769,11.756,0.0062063,11.76,0.0062096,11.716,0.0062385,11.721,0.0062387,11.726,0.0062321,11.683,0.0062599,11.688,0.0062473,11.647,0.006274,11.652,0.0062653,11.611,0.0062922,11.617,0.0062931,11.623,0.0062968,11.583,0.0063234,11.589,0.0063168,11.55,0.0063431,11.556,0.0063276,11.518,0.0063531,11.525,0.0063411,11.487,0.006367,11.495,0.0063639,11.502,0.0063644,11.464,0.0063902,11.472,0.0063841,11.435,0.0064094,11.443,0.0063966,11.407,0.0064216,11.415,0.0064074,11.38,0.0064323,11.388,0.0064229,11.353,0.0064477,11.362,0.0064447,11.328,0.0064688,11.336,0.0064664,11.303,0.0064901,11.312,0.0064797,11.278,0.006503,11.288,0.0064858,11.297,0.0064725,11.265,0.0064955,11.274,0.0064918,11.242,0.006515,11.252,0.0065133,11.22,0.0065358,11.23,0.0065264,11.199,0.0065485,11.209,0.0065325,11.178,0.0065548,11.188,0.0065406,11.158,0.0065632,11.168,0.0065545,11.138,0.0065773,11.149,0.0065726,11.119,0.0065957,11.13,0.0065886,11.1,0.0066117,11.112,0.0065984,11.082,0.0066216,11.094,0.0066038,11.065,0.0066266,11.036,0.0066504,11.048,0.0066358,11.019,0.0066596,11.031,0.0066536,11.003,0.0066777,11.015,0.0066735,10.988,0.0066975,11,0.0066852,10.972,0.006709,10.984,0.0066903,10.957,0.006714,10.97,0.0066985,10.943,0.0067224,10.956,0.0067144,10.929,0.0067385,10.941,0.0067331,10.915,0.006757,10.928,0.0067474,10.902,0.0067707,10.876,0.0067937,10.889,0.0067786,10.864,0.0068012,10.876,0.0067851,10.851,0.0068071,10.864,0.0067943,10.84,0.0068163,10.852,0.0068104
12.022,0.0060084,12.024,0.0060112,11.974,0.0060506,11.976,0.0060595,11.978,0.0060606,11.93,0.0060982,11.932,0.0060884,11.885,0.0061237,11.888,0.0061137,11.842,0.006147,11.845,0.0061457,11.849,0.0061497,11.804,0.0061803,11.808,0.0061815,11.764,0.0062108,11.769,0.0062042,11.773,0.0061927,11.73,0.0062205,11.735,0.0062117,11.694,0.0062384,11.699,0.0062397,11.658,0.0062663,11.664,0.0062703,11.669,0.0062657,11.629,0.0062913,11.635,0.006277,11.595,0.0063024,11.602,0.0062905,11.563,0.0063155,11.57,0.0063133,11.532,0.0063386,11.54,0.0063391,11.547,0.0063348,11.509,0.0063593,11.517,0.0063472,11.48,0.0063714,11.487,0.0063583,11.451,0.0063827,11.459,0.0063734,11.424,0.006398,11.432,0.0063953,11.397,0.00642,11.405,0.0064183,11.371,0.0064423,11.38,0.0064329,11.346,0.0064562,11.355,0.0064395,11.321,0.0064627,11.331,0.0064493,11.34,0.0064459,11.307,0.006469,11.317,0.0064682,11.284,0.0064909,11.294,0.0064822,11.262,0.0065039,11.272,0.0064889,11.241,0.0065102,11.251,0.0064965,11.22,0.0065182,11.23,0.0065102,11.199,0.0065322,11.21,0.006528,11.179,0.00655,11.19,0.0065443,11.16,0.0065663,11.171,0.0065541,11.141,0.0065761,11.152,0.0065589,11.123,0.0065813,11.134,0.006567,11.105,0.0065893,11.076,0.0066125,11.088,0.0066065,11.059,0.0066299,11.071,0.006626,11.043,0.0066496,11.055,0.0066379,11.027,0.0066612,11.039,0.006643,11.012,0.0066665,11.024,0.0066509,10.996,0.0066748,11.009,0.0066665,10.982,0.0066906,10.994,0.0066851,10.968,0.0067094,10.98,0.0066999,10.954,0.0067239,10.966,0.0067092,10.94,0.0067326,10.914,0.006756,10.927,0.0067392,10.902,0.0067623,10.914,0.0067494,10.889,0.0067721,10.902,0.0067654,10.877,0.006788,10.89,0.0067832
12.073,0.0059711,12.074,0.0059807,12.025,0.0060207,12.026,0.0060224,12.027,0.0060137,11.979,0.0060517,11.981,0.0060424,11.934,0.006079,11.937,0.0060776,11.891,0.0061126,11.894,0.006117,11.897,0.0061196,11.853,0.0061513,11.856,0.0061457,11.812,0.006176,11.817,0.0061641,11.821,0.0061557,11.778,0.0061844,11.783,0.0061855,11.741,0.0062128,11.746,0.0062178,11.704,0.0062442,11.71,0.0062401,11.716,0.0062271,11.675,0.0062522,11.681,0.0062405,11.641,0.0062657,11.648,0.0062635,11.609,0.0062882,11.616,0.0062903,11.577,0.0063147,11.585,0.0063106,11.592,0.0062999,11.554,0.0063235,11.561,0.0063105,11.524,0.0063339,11.532,0.0063254,11.495,0.0063492,11.503,0.0063468,11.468,0.0063708,11.476,0.00637,11.441,0.006394,11.449,0.0063859,11.414,0.0064091,11.423,0.0063931,11.389,0.0064161,11.398,0.0064027,11.364,0.006426,11.373,0.0064225,11.383,0.0064226,11.35,0.0064456,11.359,0.006438,11.326,0.0064604,11.336,0.0064455,11.304,0.0064669,11.314,0.0064536,11.282,0.0064748,11.292,0.006467,11.261,0.0064884,11.271,0.0064851,11.24,0.0065065,11.251,0.0065017,11.22,0.0065227,11.231,0.006512,11.2,0.0065329,11.212,0.0065166,11.182,0.0065376,11.193,0.0065237,11.163,0.0065452,11.174,0.0065397,11.145,0.0065612,11.116,0.0065836,11.128,0.0065806,11.099,0.0066031,11.111,0.0065922,11.083,0.0066147,11.094,0.0065969,11.067,0.0066195,11.078,0.0066041,11.051,0.0066273,11.063,0.0066192,11.036,0.0066428,11.048,0.0066376,11.021,0.0066614,11.033,0.0066522,11.006,0.0066763,11.019,0.0066617,10.992,0.0066856,11.005,0.006669,10.979,0.0066926,10.953,0.0067162,10.966,0.0067025,10.94,0.006726,10.952,0.0067192,10.927,0.0067425,10.94,0.0067374,10.915,0.0067603,10.928,0.0067488
12.124,0.0059402,12.125,0.0059437,12.075,0.0059837,12.076,0.0059753,12.077,0.005966,12.029,0.0060047,12.031,0.0060037,11.983,0.0060414,11.986,0.0060465,11.94,0.0060825,11.942,0.0060858,11.945,0.0060818,11.901,0.0061144,11.905,0.0061032,11.86,0.0061348,11.865,0.0061256,11.869,0.0061268,11.825,0.0061571,11.83,0.0061628,11.788,0.0061907,11.793,0.0061882,11.751,0.0062145,11.757,0.0062016,11.762,0.0061902,11.721,0.0062156,11.727,0.0062134,11.687,0.0062387,11.694,0.0062414,11.655,0.0062657,11.661,0.0062637,11.622,0.0062873,11.63,0.0062765,11.637,0.0062642,11.599,0.0062873,11.606,0.0062787,11.569,0.0063017,11.576,0.0063001,11.54,0.0063233,11.548,0.0063234,11.512,0.0063464,11.52,0.0063395,11.484,0.0063624,11.492,0.0063472,11.458,0.0063697,11.466,0.0063562,11.432,0.0063792,11.441,0.0063754,11.407,0.006399,11.416,0.0063993,11.425,0.0063929,11.392,0.0064156,11.402,0.0064014,11.369,0.0064238,11.378,0.00641,11.346,0.0064316,11.356,0.0064239,11.324,0.0064453,11.334,0.0064423,11.303,0.0064637,11.313,0.0064599,11.282,0.0064808,11.292,0.0064709,11.261,0.0064913,11.272,0.0064762,11.241,0.0064964,11.252,0.0064828,11.222,0.0065032,11.233,0.0064979,11.204,0.0065186,11.215,0.006517,11.186,0.0065374,11.156,0.0065588,11.168,0.0065492,11.139,0.0065705,11.151,0.0065532,11.123,0.0065747,11.134,0.0065594,11.106,0.0065813,11.118,0.0065735,11.09,0.006596,11.102,0.0065915,11.075,0.0066144,11.087,0.0066061,11.06,0.0066291,11.072,0.006615,11.045,0.0066385,11.057,0.0066221,11.031,0.0066456,11.043,0.0066319,11.017,0.0066554,10.991,0.0066791,11.004,0.0066716,10.978,0.0066954,10.99,0.0066907,10.965,0.0067142,10.978,0.0067027,10.953,0.0067257,10.965,0.0067078
12.174,0.005903,12.175,0.0058959,12.125,0.0059363,12.126,0.0059268,12.127,0.0059254,12.078,0.0059652,12.08,0.0059712,12.033,0.0060095,12.035,0.0060141,11.989,0.0060506,11.991,0.0060473,11.994,0.0060373,11.949,0.0060708,11.953,0.0060614,11.908,0.0060945,11.912,0.006095,11.916,0.0061016,11.872,0.0061332,11.877,0.0061321,11.835,0.0061607,11.84,0.0061489,11.798,0.0061758,11.803,0.006164,11.808,0.0061617,11.768,0.006188,11.774,0.0061913,11.733,0.0062167,11.739,0.0062158,11.7,0.0062398,11.706,0.0062307,11.668,0.0062538,11.675,0.0062411,11.682,0.0062329,11.644,0.0062559,11.651,0.0062543,11.613,0.006277,11.62,0.0062783,11.584,0.0063007,11.592,0.0062951,11.556,0.006317,11.564,0.0063027,11.528,0.0063247,11.536,0.0063112,11.501,0.0063332,11.51,0.0063293,11.475,0.0063521,11.484,0.0063529,11.45,0.006376,11.459,0.0063701,11.468,0.0063568,11.435,0.0063791,11.444,0.0063655,11.411,0.006388,11.42,0.0063797,11.388,0.0064017,11.398,0.0063989,11.366,0.0064205,11.376,0.0064173,11.344,0.0064386,11.354,0.0064298,11.323,0.0064506,11.333,0.0064358,11.303,0.0064559,11.313,0.0064429,11.282,0.0064629,11.293,0.0064577,11.263,0.0064778,11.274,0.0064768,11.244,0.0064968,11.255,0.0064893,11.226,0.0065086,11.197,0.0065288,11.208,0.0065127,11.179,0.0065328,11.191,0.0065176,11.162,0.0065382,11.174,0.0065306,11.146,0.0065516,11.157,0.0065478,11.129,0.0065693,11.141,0.0065621,11.114,0.0065838,11.126,0.0065708,11.099,0.0065928,11.111,0.0065769,11.084,0.0065995,11.096,0.006586,11.069,0.0066088,11.082,0.0066015,11.055,0.0066246,11.029,0.0066481,11.042,0.0066433,11.016,0.0066669,11.028,0.0066565,11.003,0.0066796,11.016,0.0066615,10.991,0.0066845,11.003,0.006668
12.225,0.0058546,12.225,0.0058449,12.175,0.0058867,12.176,0.0058849,12.177,0.0058912,12.128,0.0059319,12.129,0.0059383,12.082,0.0059769,12.084,0.0059751,12.037,0.0060117,12.04,0.0060023,12.042,0.0059932,11.997,0.0060277,12.001,0.0060277,11.956,0.0060622,11.96,0.0060684,11.964,0.0060691,11.92,0.0061016,11.924,0.0060908,11.882,0.0061205,11.886,0.0061088,11.845,0.0061371,11.85,0.0061342,11.855,0.0061379,11.814,0.0061652,11.82,0.0061655,11.779,0.0061913,11.785,0.0061831,11.746,0.006207,11.752,0.0061953,11.713,0.0062186,11.72,0.0062097,11.727,0.0062085,11.688,0.0062316,11.695,0.0062333,11.658,0.0062557,11.665,0.0062517,11.628,0.0062734,11.636,0.0062599,11.6,0.0062811,11.608,0.0062677,11.572,0.0062892,11.58,0.0062851,11.545,0.0063068,11.553,0.0063083,11.519,0.0063303,11.527,0.0063255,11.493,0.0063476,11.502,0.0063346,11.511,0.0063214,11.477,0.0063433,11.486,0.0063351,11.453,0.0063575,11.463,0.0063544,11.43,0.0063765,11.439,0.0063738,11.408,0.0063954,11.417,0.0063872,11.386,0.0064085,11.396,0.0063944,11.364,0.0064153,11.375,0.006402,11.344,0.0064225,11.354,0.0064174,11.323,0.0064378,11.334,0.0064371,11.304,0.0064571,11.314,0.0064504,11.284,0.00647,11.295,0.0064553,11.266,0.006474,11.237,0.0064933,11.248,0.0064787,11.219,0.0064981,11.231,0.0064906,11.202,0.0065103,11.213,0.0065071,11.185,0.006527,11.197,0.006521,11.169,0.0065412,11.18,0.0065293,11.153,0.0065498,11.165,0.0065349,11.138,0.0065557,11.15,0.0065426,11.123,0.0065641,11.135,0.0065571,11.108,0.0065791,11.12,0.0065753,11.094,0.0065974,11.068,0.0066203,11.08,0.0066103,11.054,0.0066331,11.066,0.006616,11.041,0.0066387,11.054,0.0066218,11.028,0.0066447,11.041,0.0066358
12.276,0.0058024,12.276,0.0057998,12.226,0.0058432,12.226,0.0058493,12.227,0.0058567,12.178,0.0058984,12.179,0.0058987,12.131,0.0059377,12.133,0.0059293,12.086,0.0059664,12.088,0.0059575,12.091,0.0059574,12.046,0.0059929,12.049,0.0059995,12.004,0.0060346,12.008,0.0060354,12.011,0.0060262,11.967,0.0060595,11.972,0.0060478,11.929,0.0060789,11.933,0.0060757,11.891,0.0061057,11.896,0.0061091,11.901,0.0061104,11.86,0.0061387,11.866,0.0061315,11.825,0.0061581,11.831,0.0061467,11.791,0.0061713,11.797,0.0061629,11.758,0.0061868,11.765,0.006185,11.772,0.0061874,11.733,0.0062106,11.74,0.0062075,11.703,0.0062296,11.709,0.0062175,11.672,0.0062388,11.68,0.0062255,11.644,0.0062465,11.651,0.0062422,11.615,0.0062635,11.623,0.0062656,11.588,0.0062866,11.596,0.0062831,11.562,0.0063039,11.57,0.0062918,11.536,0.0063129,11.545,0.0062998,11.553,0.0062918,11.52,0.0063133,11.529,0.0063104,11.495,0.0063324,11.505,0.0063299,11.472,0.0063515,11.481,0.0063442,11.45,0.0063654,11.459,0.0063517,11.427,0.006373,11.437,0.0063598,11.406,0.0063811,11.416,0.0063755,11.385,0.0063966,11.395,0.0063963,11.364,0.006417,11.375,0.0064109,11.344,0.006431,11.355,0.0064167,11.325,0.0064363,11.336,0.0064218,11.306,0.0064407,11.277,0.0064598,11.288,0.0064526,11.259,0.0064716,11.27,0.0064687,11.242,0.0064877,11.253,0.0064824,11.225,0.0065013,11.236,0.0064906,11.208,0.0065096,11.22,0.0064957,11.192,0.006515,11.204,0.0065026,11.177,0.0065224,11.189,0.0065157,11.161,0.0065361,11.173,0.006533,11.146,0.0065539,11.158,0.0065457,11.132,0.0065665,11.106,0.0065883,11.118,0.0065716,11.092,0.0065934,11.104,0.0065773,11.079,0.0065993,11.092,0.0065902,11.066,0.0066127,11.078,0.0066084
12.326,0.0057555,12.326,0.0057612,12.276,0.0058061,12.276,0.0058137,12.277,0.0058154,12.227,0.005858,12.228,0.0058516,12.18,0.0058915,12.182,0.0058828,12.135,0.0059208,12.137,0.0059207,12.139,0.0059279,12.094,0.005964,12.097,0.0059661,12.052,0.0060015,12.056,0.0059922,12.059,0.0059812,12.015,0.0060153,12.019,0.0060116,11.976,0.0060441,11.98,0.0060479,11.938,0.0060792,11.943,0.0060806,11.948,0.0060745,11.906,0.0061038,11.912,0.0060927,11.871,0.0061206,11.877,0.006112,11.837,0.0061379,11.843,0.0061365,11.804,0.0061613,11.811,0.0061634,11.817,0.0061613,11.778,0.0061848,11.785,0.0061733,11.747,0.0061955,11.754,0.0061828,11.717,0.0062043,11.724,0.0061997,11.688,0.006221,11.695,0.0062234,11.659,0.0062445,11.667,0.0062421,11.632,0.0062623,11.64,0.0062512,11.605,0.0062711,11.613,0.0062582,11.579,0.0062787,11.587,0.0062708,11.596,0.0062684,11.562,0.0062892,11.571,0.0062875,11.538,0.0063086,11.547,0.0063017,11.514,0.0063225,11.523,0.0063095,11.491,0.0063302,11.501,0.006317,11.469,0.0063382,11.478,0.0063326,11.447,0.0063541,11.457,0.0063538,11.426,0.0063751,11.436,0.0063701,11.405,0.0063908,11.415,0.0063768,11.385,0.0063971,11.396,0.0063824,11.365,0.0064024,11.376,0.0063949,11.347,0.0064143,11.317,0.0064337,11.328,0.0064311,11.299,0.00645,11.31,0.0064452,11.282,0.0064638,11.293,0.0064536,11.264,0.0064718,11.275,0.0064586,11.247,0.006477,11.259,0.0064651,11.231,0.0064837,11.243,0.0064774,11.215,0.0064964,11.228,0.0064939,11.2,0.0065133,11.212,0.0065062,11.185,0.0065257,11.197,0.0065107,11.171,0.0065303,11.144,0.0065507,11.157,0.0065346,11.131,0.0065555,11.142,0.006547,11.117,0.0065683,11.129,0.0065642,11.104,0.0065859,11.116,0.0065781
12.377,0.0057156,12.377,0.0057234,12.326,0.0057693,12.326,0.0057714,12.326,0.0057663,12.277,0.00581,12.278,0.0058027,12.229,0.0058438,12.231,0.0058436,12.184,0.0058829,12.186,0.0058903,12.188,0.0058941,12.142,0.0059305,12.145,0.0059225,12.1,0.0059581,12.103,0.0059465,12.106,0.005943,12.062,0.005978,12.066,0.0059819,12.023,0.0060153,12.027,0.0060178,11.985,0.0060498,11.989,0.0060438,11.994,0.0060333,11.952,0.0060638,11.958,0.0060551,11.917,0.0060845,11.922,0.0060827,11.883,0.0061101,11.888,0.0061128,11.849,0.0061389,11.856,0.0061365,11.862,0.0061259,11.823,0.0061503,11.829,0.0061373,11.792,0.0061603,11.798,0.0061558,11.761,0.0061781,11.768,0.0061807,11.732,0.0062022,11.739,0.0062009,11.703,0.0062216,11.71,0.0062113,11.675,0.006231,11.683,0.0062184,11.648,0.0062381,11.656,0.0062301,11.622,0.0062502,11.63,0.0062479,11.639,0.0062471,11.605,0.0062671,11.614,0.0062612,11.58,0.0062814,11.589,0.0062687,11.556,0.0062885,11.565,0.0062756,11.533,0.0062958,11.542,0.00629,11.511,0.006311,11.52,0.0063112,11.488,0.0063325,11.498,0.0063281,11.467,0.006349,11.477,0.006336,11.446,0.0063566,11.456,0.0063417,11.426,0.0063623,11.436,0.0063543,11.406,0.0063749,11.416,0.0063723,11.387,0.0063922,11.357,0.006412,11.368,0.0064076,11.339,0.0064267,11.35,0.0064166,11.321,0.0064352,11.332,0.0064221,11.304,0.0064402,11.315,0.0064286,11.287,0.0064468,11.298,0.0064407,11.27,0.0064591,11.282,0.0064571,11.254,0.0064755,11.266,0.0064693,11.239,0.0064877,11.251,0.0064735,11.224,0.006492,11.235,0.0064768,11.209,0.0064954,11.182,0.0065148,11.195,0.0065063,11.169,0.0065262,11.181,0.0065231,11.155,0.0065433,11.167,0.0065362,11.142,0.0065566,11.154,0.0065431
12.428,0.0056768,12.427,0.0056793,12.376,0.0057261,12.376,0.005721,12.376,0.0057144,12.327,0.0057597,12.327,0.0057601,12.279,0.005803,12.28,0.0058109,12.233,0.0058514,12.234,0.0058561,12.236,0.0058499,12.191,0.0058866,12.193,0.0058753,12.148,0.0059117,12.151,0.0059072,12.154,0.0059117,12.109,0.0059475,12.113,0.005951,12.07,0.0059847,12.074,0.0059801,12.031,0.0060124,12.036,0.0060018,12.04,0.0059933,11.999,0.0060248,12.004,0.0060229,11.963,0.0060536,11.968,0.0060564,11.928,0.0060852,11.934,0.0060842,11.894,0.0061113,11.901,0.0061002,11.907,0.0060874,11.868,0.0061131,11.874,0.0061077,11.836,0.0061322,11.842,0.0061352,11.805,0.0061585,11.812,0.006158,11.776,0.0061797,11.783,0.0061702,11.747,0.006191,11.754,0.0061786,11.719,0.0061984,11.726,0.0061904,11.691,0.0062102,11.699,0.006208,11.665,0.0062278,11.673,0.0062273,11.681,0.0062224,11.647,0.0062417,11.656,0.0062297,11.622,0.0062492,11.631,0.006236,11.599,0.0062553,11.607,0.0062495,11.575,0.0062693,11.584,0.0062699,11.552,0.0062902,11.561,0.006287,11.53,0.0063074,11.539,0.006295,11.508,0.0063153,11.518,0.0063008,11.487,0.0063214,11.497,0.006313,11.466,0.0063337,11.477,0.0063312,11.446,0.0063519,11.457,0.0063482,11.427,0.0063682,11.397,0.0063883,11.408,0.0063787,11.379,0.006398,11.39,0.0063846,11.361,0.0064036,11.372,0.0063915,11.343,0.0064101,11.354,0.0064039,11.326,0.0064224,11.337,0.0064207,11.309,0.006439,11.321,0.0064336,11.293,0.0064516,11.305,0.0064379,11.278,0.0064559,11.289,0.0064407,11.262,0.0064587,11.274,0.0064505,11.247,0.0064686,11.221,0.0064872,11.233,0.0064844,11.207,0.0065034,11.219,0.0064975,11.193,0.0065165,11.205,0.0065035,11.18,0.0065228,11.191,0.0065079
12.478,0.0056324,12.478,0.0056274,12.427,0.0056748,12.426,0.0056677,12.426,0.0056681,12.376,0.0057152,12.377,0.0057242,12.328,0.0057688,12.329,0.0057749,12.282,0.0058164,12.283,0.0058112,12.285,0.0058008,12.239,0.0058386,12.241,0.0058337,12.195,0.0058712,12.199,0.005875,12.202,0.0058799,12.157,0.0059162,12.16,0.0059127,12.117,0.0059467,12.121,0.0059368,12.078,0.0059697,12.083,0.0059608,12.087,0.005959,12.045,0.0059915,12.05,0.0059946,12.009,0.0060262,12.014,0.006026,11.974,0.0060556,11.979,0.006046,11.939,0.006074,11.946,0.0060603,11.952,0.0060545,11.913,0.0060819,11.919,0.0060844,11.881,0.0061104,11.887,0.0061109,11.849,0.0061351,11.856,0.0061263,11.82,0.0061487,11.827,0.0061363,11.79,0.0061579,11.798,0.0061497,11.762,0.0061701,11.769,0.006168,11.734,0.006188,11.742,0.0061879,11.708,0.0062076,11.716,0.0062031,11.724,0.006192,11.69,0.0062109,11.699,0.0061978,11.665,0.006217,11.674,0.0062107,11.641,0.0062297,11.649,0.0062306,11.617,0.0062499,11.626,0.0062476,11.594,0.0062669,11.603,0.0062557,11.571,0.0062752,11.581,0.0062608,11.549,0.0062805,11.559,0.0062724,11.528,0.0062926,11.538,0.0062902,11.507,0.0063107,11.517,0.0063075,11.487,0.0063279,11.497,0.0063192,11.467,0.006339,11.437,0.0063591,11.448,0.0063461,11.419,0.0063657,11.43,0.0063531,11.401,0.0063725,11.412,0.0063658,11.383,0.0063849,11.394,0.0063832,11.365,0.0064021,11.377,0.0063973,11.349,0.0064157,11.36,0.0064026,11.332,0.0064205,11.344,0.0064052,11.316,0.0064233,11.328,0.0064147,11.301,0.0064326,11.312,0.0064302,11.286,0.006448,11.259,0.0064662,11.271,0.0064607,11.245,0.0064788,11.257,0.006467,11.231,0.006485,11.243,0.0064702,11.217,0.0064886,11.229,0.0064766
12.529,0.0055803,12.528,0.0055723,12.477,0.0056204,12.476,0.00562,12.476,0.0056291,12.426,0.0056776,12.426,0.0056859,12.377,0.0057317,12.378,0.0057281,12.33,0.0057707,12.332,0.0057609,12.333,0.0057561,12.287,0.0057955,12.289,0.0057992,12.243,0.005838,12.247,0.0058426,12.249,0.0058407,12.204,0.0058775,12.208,0.0058682,12.164,0.0059028,12.168,0.0058941,12.125,0.005928,12.129,0.0059256,12.133,0.0059291,12.091,0.0059624,12.096,0.0059631,12.054,0.0059952,12.06,0.0059865,12.019,0.0060166,12.025,0.0060037,11.985,0.0060328,11.991,0.0060259,11.997,0.0060284,11.957,0.0060571,11.964,0.0060579,11.925,0.0060849,11.931,0.0060772,11.894,0.0061024,11.901,0.0060899,11.864,0.0061137,11.871,0.0061051,11.834,0.0061279,11.841,0.0061255,11.805,0.0061471,11.813,0.0061473,11.778,0.0061678,11.785,0.0061639,11.75,0.0061837,11.759,0.0061728,11.767,0.00616,11.732,0.0061791,11.741,0.0061726,11.707,0.0061918,11.716,0.0061925,11.683,0.0062113,11.691,0.00621,11.659,0.0062284,11.668,0.0062181,11.635,0.0062366,11.644,0.0062228,11.612,0.0062416,11.622,0.0062333,11.59,0.0062525,11.6,0.0062506,11.569,0.0062703,11.579,0.0062677,11.548,0.0062875,11.558,0.0062794,11.527,0.0062993,11.537,0.006287,11.508,0.0063064,11.478,0.0063264,11.488,0.0063141,11.459,0.0063338,11.47,0.0063266,11.44,0.0063463,11.451,0.0063444,11.423,0.0063638,11.433,0.0063595,11.405,0.0063786,11.416,0.006366,11.388,0.0063846,11.399,0.0063693,11.371,0.0063876,11.383,0.0063784,11.355,0.0063968,11.367,0.0063942,11.339,0.0064123,11.351,0.0064077,11.324,0.0064254,11.297,0.0064431,11.309,0.0064314,11.283,0.006449,11.295,0.0064348,11.269,0.0064524,11.281,0.0064401,11.255,0.006458,11.267,0.0064505
12.58,0.005525,12.579,0.0055228,12.527,0.0055715,12.527,0.00558,12.526,0.0055893,12.476,0.0056384,12.476,0.0056373,12.427,0.0056839,12.428,0.0056748,12.379,0.0057189,12.38,0.0057142,12.382,0.0057182,12.335,0.0057595,12.338,0.0057649,12.291,0.0058048,12.294,0.0058027,12.297,0.0057944,12.252,0.0058323,12.255,0.0058235,12.211,0.0058592,12.215,0.0058569,12.172,0.0058918,12.176,0.005895,12.18,0.0058967,12.137,0.0059305,12.142,0.0059229,12.1,0.0059554,12.105,0.0059427,12.065,0.0059734,12.07,0.0059667,12.03,0.0059969,12.036,0.0059986,12.042,0.0060002,12.002,0.0060297,12.008,0.0060223,11.97,0.0060501,11.976,0.0060382,11.938,0.0060647,11.945,0.0060555,11.908,0.0060809,11.915,0.006078,11.878,0.0061024,11.885,0.0061027,11.849,0.0061254,11.856,0.0061221,11.821,0.0061434,11.828,0.006133,11.793,0.0061532,11.801,0.0061403,11.809,0.0061335,11.775,0.0061534,11.783,0.006154,11.749,0.0061735,11.758,0.0061726,11.725,0.0061911,11.733,0.0061817,11.701,0.0061996,11.709,0.0061861,11.677,0.0062042,11.686,0.0061959,11.654,0.0062145,11.663,0.0062127,11.632,0.0062314,11.641,0.0062298,11.609,0.0062487,11.619,0.0062414,11.588,0.0062603,11.598,0.0062484,11.568,0.0062677,11.578,0.0062558,11.548,0.0062748,11.518,0.0062945,11.528,0.0062874,11.499,0.0063071,11.51,0.006305,11.48,0.0063247,11.491,0.0063209,11.462,0.0063401,11.473,0.0063283,11.444,0.0063472,11.455,0.0063322,11.427,0.0063509,11.438,0.0063416,11.41,0.0063603,11.422,0.0063574,11.394,0.0063761,11.405,0.0063716,11.378,0.0063899,11.389,0.0063788,11.363,0.0063964,11.336,0.0064141,11.348,0.0063996,11.321,0.0064171,11.333,0.0064051,11.307,0.0064225,11.319,0.0064147,11.293,0.0064324,11.305,0.0064275
12.63,0.005475,12.629,0.0054819,12.577,0.005531,12.577,0.0055401,12.576,0.0055405,12.525,0.0055894,12.525,0.005582,12.476,0.0056293,12.477,0.0056244,12.428,0.0056703,12.429,0.0056744,12.43,0.005681,12.384,0.0057238,12.386,0.005723,12.339,0.0057641,12.342,0.0057553,12.344,0.0057472,12.299,0.0057864,12.302,0.0057837,12.258,0.0058208,12.262,0.0058242,12.218,0.0058602,12.222,0.0058619,12.226,0.0058556,12.184,0.0058899,12.188,0.0058776,12.146,0.0059109,12.151,0.0059035,12.111,0.0059354,12.115,0.0059374,12.075,0.0059686,12.081,0.0059699,12.087,0.0059635,12.047,0.0059934,12.053,0.0059813,12.014,0.00601,12.02,0.0060009,11.982,0.0060287,11.989,0.0060254,11.952,0.0060522,11.958,0.0060524,11.921,0.0060782,11.928,0.0060753,11.892,0.0060992,11.899,0.0060892,11.864,0.0061115,11.872,0.0060984,11.836,0.0061199,11.844,0.0061127,11.852,0.006113,11.818,0.006134,11.826,0.0061334,11.792,0.0061535,11.8,0.0061443,11.767,0.006163,11.775,0.0061496,11.742,0.0061677,11.751,0.006159,11.719,0.0061774,11.727,0.0061757,11.695,0.0061942,11.704,0.006193,11.673,0.0062113,11.682,0.006205,11.65,0.0062232,11.66,0.0062118,11.629,0.00623,11.639,0.0062183,11.608,0.0062369,11.618,0.00623,11.588,0.0062487,11.558,0.006268,11.568,0.0062664,11.539,0.0062857,11.549,0.0062824,11.52,0.0063016,11.53,0.0062903,11.502,0.0063091,11.512,0.0062944,11.484,0.0063133,11.494,0.006304,11.466,0.0063229,11.477,0.0063203,11.449,0.006339,11.461,0.0063349,11.433,0.0063536,11.444,0.0063428,11.416,0.006361,11.428,0.0063468,11.401,0.0063645,11.374,0.0063822,11.386,0.0063696,11.359,0.0063873,11.371,0.0063795,11.345,0.0063971,11.357,0.0063919,11.331,0.0064095,11.342,0.006402
12.681,0.0054337,12.68,0.0054424,12.628,0.0054913,12.627,0.0054917,12.626,0.0054851,12.575,0.0055339,12.575,0.0055296,12.525,0.0055776,12.526,0.0055816,12.477,0.0056288,12.478,0.0056359,12.479,0.0056371,12.432,0.0056808,12.434,0.005673,12.387,0.0057155,12.39,0.0057065,12.392,0.005704,12.347,0.0057449,12.349,0.0057483,12.306,0.0057869,12.309,0.0057894,12.265,0.0058264,12.269,0.0058201,12.272,0.0058084,12.23,0.0058437,12.234,0.005836,12.192,0.0058705,12.197,0.0058722,12.156,0.0059052,12.161,0.0059078,12.121,0.0059395,12.127,0.0059328,12.132,0.0059213,12.092,0.0059518,12.098,0.0059422,12.059,0.0059717,12.065,0.0059685,12.027,0.0059974,12.033,0.0059975,11.996,0.0060254,12.002,0.0060228,11.965,0.0060496,11.972,0.00604,11.936,0.0060649,11.943,0.0060518,11.907,0.0060756,11.915,0.0060677,11.879,0.0060908,11.887,0.0060908,11.895,0.0060905,11.86,0.0061126,11.868,0.0061038,11.834,0.0061247,11.842,0.0061108,11.809,0.0061303,11.817,0.0061212,11.784,0.0061402,11.793,0.0061381,11.76,0.006157,11.769,0.0061564,11.736,0.0061749,11.746,0.006169,11.714,0.006187,11.723,0.0061763,11.691,0.0061941,11.701,0.0061824,11.67,0.0062003,11.68,0.0061934,11.649,0.0062116,11.659,0.0062105,11.629,0.0062286,11.598,0.0062474,11.608,0.0062451,11.579,0.0062637,11.589,0.006253,11.56,0.0062715,11.57,0.006257,11.541,0.0062755,11.552,0.0062663,11.523,0.0062851,11.534,0.0062828,11.505,0.0063016,11.516,0.0062984,11.488,0.0063168,11.5,0.0063067,11.471,0.006325,11.483,0.006311,11.455,0.006329,11.466,0.0063166,11.439,0.0063343,11.412,0.0063521,11.424,0.0063439,11.397,0.0063617,11.409,0.0063568,11.383,0.0063744,11.394,0.0063668,11.368,0.0063843,11.38,0.0063708
12.732,0.0053943,12.73,0.0053949,12.678,0.0054434,12.677,0.0054365,12.675,0.0054321,12.625,0.0054811,12.624,0.0054854,12.574,0.0055339,12.575,0.0055417,12.526,0.0055893,12.527,0.0055914,12.527,0.0055853,12.48,0.0056297,12.482,0.0056211,12.435,0.005665,12.438,0.0056616,12.44,0.0056654,12.394,0.0057079,12.397,0.0057111,12.353,0.0057509,12.355,0.0057458,12.312,0.0057837,12.315,0.0057718,12.319,0.0057639,12.276,0.0058007,12.28,0.0058021,12.238,0.005838,12.243,0.0058412,12.202,0.0058749,12.206,0.00587,12.166,0.0059021,12.172,0.0058898,12.177,0.0058803,12.137,0.0059118,12.143,0.0059081,12.104,0.0059386,12.109,0.0059393,12.071,0.0059688,12.077,0.0059666,12.04,0.005995,12.046,0.0059858,12.009,0.0060133,12.016,0.0060002,11.979,0.0060262,11.986,0.0060179,11.95,0.0060432,11.958,0.0060428,11.922,0.0060674,11.93,0.0060671,11.937,0.0060589,11.903,0.006082,11.911,0.0060679,11.876,0.0060902,11.884,0.0060798,11.851,0.0061008,11.859,0.0060983,11.826,0.0061185,11.834,0.0061178,11.802,0.0061373,11.81,0.0061321,11.778,0.0061509,11.787,0.0061402,11.755,0.0061583,11.764,0.0061469,11.732,0.0061649,11.742,0.0061576,11.711,0.0061756,11.72,0.0061743,11.689,0.0061924,11.699,0.0061911,11.669,0.0062087,11.638,0.0062269,11.648,0.0062173,11.619,0.0062352,11.629,0.0062207,11.599,0.0062387,11.61,0.0062294,11.581,0.0062476,11.591,0.0062457,11.562,0.0062642,11.573,0.006262,11.544,0.0062802,11.555,0.0062712,11.527,0.0062891,11.538,0.0062756,11.51,0.0062935,11.521,0.0062812,11.494,0.006299,11.505,0.0062911,11.478,0.0063086,11.451,0.0063263,11.462,0.0063214,11.436,0.006339,11.447,0.0063323,11.42,0.0063495,11.432,0.0063362,11.406,0.0063533,11.418,0.0063368
12.782,0.0053471,12.781,0.0053399,12.728,0.0053884,12.727,0.0053832,12.725,0.0053871,12.674,0.0054365,12.673,0.0054453,12.624,0.0054939,12.624,0.0054972,12.575,0.0055446,12.575,0.0055393,12.576,0.0055316,12.529,0.0055767,12.53,0.0055734,12.483,0.0056184,12.486,0.0056215,12.487,0.0056258,12.441,0.0056695,12.444,0.0056654,12.4,0.0057062,12.402,0.0056951,12.359,0.0057343,12.362,0.0057258,12.365,0.0057269,12.322,0.0057653,12.327,0.005769,12.284,0.005806,12.289,0.005802,12.248,0.0058364,12.252,0.0058255,12.211,0.0058584,12.217,0.0058479,12.222,0.0058443,12.182,0.0058768,12.187,0.0058774,12.148,0.0059086,12.154,0.0059075,12.115,0.0059374,12.121,0.0059287,12.084,0.0059575,12.09,0.0059444,12.053,0.0059727,12.059,0.0059639,12.023,0.0059911,12.03,0.0059903,11.994,0.0060169,12.001,0.0060169,11.965,0.0060425,11.973,0.0060345,11.98,0.0060206,11.945,0.0060449,11.953,0.0060338,11.918,0.0060576,11.927,0.0060541,11.893,0.0060766,11.901,0.0060758,11.868,0.0060972,11.876,0.006092,11.843,0.0061124,11.852,0.006102,11.819,0.0061215,11.828,0.0061097,11.796,0.0061285,11.805,0.0061212,11.773,0.0061397,11.783,0.0061382,11.751,0.0061564,11.761,0.0061554,11.73,0.0061734,11.739,0.0061649,11.709,0.0061821,11.678,0.0061998,11.689,0.0061858,11.658,0.0062033,11.669,0.0061935,11.639,0.0062113,11.649,0.0062094,11.62,0.0062273,11.63,0.0062259,11.602,0.0062438,11.612,0.006236,11.584,0.0062536,11.594,0.0062409,11.566,0.0062584,11.577,0.0062464,11.549,0.006264,11.56,0.0062563,11.532,0.0062737,11.543,0.0062696,11.516,0.0062868,11.489,0.0063041,11.501,0.0062977,11.474,0.0063149,11.485,0.0063026,11.458,0.0063193,11.47,0.0063028,11.444,0.0063196,11.455,0.006307
12.833,0.0052919,12.831,0.0052855,12.779,0.0053347,12.777,0.0053377,12.775,0.0053468,12.724,0.0053964,12.723,0.0054015,12.673,0.0054498,12.673,0.0054453,12.624,0.0054926,12.624,0.0054854,12.624,0.0054826,12.577,0.0055282,12.578,0.0055316,12.531,0.0055773,12.533,0.0055813,12.535,0.0055789,12.489,0.005623,12.491,0.0056125,12.447,0.0056543,12.449,0.0056458,12.405,0.0056866,12.409,0.005687,12.412,0.0056914,12.369,0.005731,12.373,0.0057281,12.33,0.0057661,12.334,0.0057555,12.293,0.0057909,12.297,0.0057811,12.257,0.0058153,12.262,0.0058106,12.267,0.0058116,12.227,0.0058451,12.232,0.0058443,12.193,0.0058762,12.198,0.0058688,12.159,0.0058992,12.166,0.0058863,12.128,0.0059156,12.134,0.0059064,12.096,0.0059355,12.103,0.0059345,12.066,0.0059626,12.073,0.0059632,12.037,0.0059903,12.044,0.005983,12.008,0.0060091,12.016,0.0059953,12.023,0.0059839,11.988,0.0060094,11.996,0.0060053,11.961,0.0060304,11.969,0.0060292,11.935,0.0060528,11.943,0.0060479,11.91,0.0060703,11.918,0.0060597,11.885,0.0060812,11.893,0.0060693,11.861,0.0060901,11.87,0.006082,11.837,0.0061019,11.846,0.0061003,11.814,0.0061197,11.824,0.0061186,11.792,0.0061373,11.801,0.0061292,11.77,0.0061473,11.78,0.0061337,11.749,0.006151,11.719,0.0061686,11.729,0.0061586,11.698,0.0061762,11.709,0.0061739,11.679,0.0061916,11.689,0.0061904,11.66,0.006208,11.67,0.006201,11.641,0.0062184,11.651,0.0062065,11.623,0.0062238,11.633,0.0062123,11.605,0.0062295,11.616,0.006222,11.588,0.0062393,11.599,0.0062356,11.571,0.0062527,11.582,0.0062476,11.555,0.0062642,11.527,0.006281,11.539,0.0062693,11.512,0.0062858,11.523,0.0062701,11.496,0.0062864,11.508,0.0062735,11.482,0.00629,11.493,0.0062843
12.884,0.0052367,12.882,0.0052383,12.829,0.0052883,12.827,0.005297,12.825,0.0053032,12.774,0.0053528,12.772,0.0053501,12.722,0.0053982,12.722,0.0053911,12.673,0.0054385,12.673,0.0054359,12.673,0.00544,12.625,0.005486,12.627,0.0054909,12.579,0.0055367,12.581,0.0055342,12.582,0.0055251,12.536,0.0055695,12.539,0.0055609,12.494,0.0056037,12.496,0.0056041,12.452,0.0056462,12.455,0.0056504,12.458,0.0056487,12.415,0.0056892,12.419,0.0056793,12.376,0.0057184,12.38,0.0057085,12.339,0.0057453,12.343,0.0057411,12.302,0.0057767,12.307,0.0057769,12.312,0.0057769,12.272,0.0058113,12.277,0.0058044,12.237,0.0058369,12.242,0.005825,12.204,0.0058561,12.21,0.0058465,12.172,0.0058767,12.178,0.0058755,12.14,0.0059054,12.146,0.0059064,12.11,0.0059349,12.116,0.0059287,12.08,0.005956,12.087,0.0059426,12.051,0.0059692,12.058,0.0059576,12.066,0.0059534,12.03,0.0059797,12.038,0.0059786,12.003,0.0060044,12.011,0.0059995,11.977,0.0060239,11.985,0.0060135,11.952,0.0060368,11.96,0.0060244,11.927,0.0060472,11.935,0.0060387,11.902,0.006061,11.911,0.0060586,11.878,0.0060799,11.887,0.0060791,11.855,0.0060995,11.864,0.0060916,11.833,0.0061108,11.842,0.006097,11.811,0.0061157,11.82,0.0061051,11.79,0.0061232,11.759,0.0061412,11.769,0.0061386,11.738,0.0061564,11.749,0.0061553,11.719,0.0061729,11.729,0.0061662,11.699,0.0061834,11.709,0.006172,11.68,0.0061893,11.691,0.0061781,11.662,0.0061953,11.673,0.0061882,11.644,0.0062052,11.655,0.0062019,11.627,0.0062189,11.637,0.0062146,11.609,0.0062312,11.62,0.0062209,11.593,0.0062369,11.566,0.0062532,11.577,0.0062378,11.55,0.0062538,11.561,0.0062415,11.534,0.0062574,11.546,0.0062516,11.52,0.0062677,11.531,0.0062633
12.935,0.0051885,12.932,0.0051967,12.879,0.0052472,12.877,0.0052536,12.875,0.005252,12.823,0.0053014,12.822,0.0052954,12.772,0.0053438,12.771,0.0053408,12.722,0.0053887,12.721,0.005393,12.721,0.0053991,12.674,0.0054452,12.675,0.005444,12.627,0.0054898,12.629,0.0054803,12.63,0.0054723,12.584,0.0055172,12.586,0.0055172,12.541,0.0055609,12.543,0.0055658,12.499,0.0056086,12.502,0.005607,12.505,0.0055982,12.461,0.0056395,12.465,0.0056296,12.422,0.00567,12.426,0.0056656,12.384,0.0057039,12.388,0.0057049,12.347,0.0057418,12.353,0.0057411,12.357,0.0057352,12.316,0.0057705,12.321,0.0057588,12.282,0.0057923,12.287,0.0057831,12.248,0.0058153,12.254,0.0058136,12.216,0.0058449,12.222,0.0058462,12.184,0.0058767,12.19,0.0058714,12.153,0.0059002,12.16,0.0058875,12.123,0.0059151,12.13,0.0059035,12.094,0.0059308,12.101,0.0059263,12.108,0.0059256,12.073,0.0059524,12.081,0.005948,12.045,0.0059742,12.053,0.0059636,12.019,0.0059885,12.027,0.0059761,11.993,0.0060003,12.001,0.0059912,11.968,0.0060153,11.976,0.0060126,11.943,0.0060361,11.952,0.0060351,11.92,0.0060576,11.928,0.0060503,11.896,0.0060716,11.905,0.0060576,11.873,0.0060779,11.883,0.0060666,11.851,0.0060863,11.86,0.0060831,11.83,0.0061021,11.799,0.0061207,11.809,0.0061198,11.778,0.0061378,11.789,0.0061312,11.759,0.0061488,11.768,0.0061373,11.739,0.0061546,11.749,0.0061435,11.72,0.0061609,11.73,0.0061538,11.701,0.0061711,11.712,0.0061682,11.683,0.0061852,11.694,0.0061814,11.665,0.0061982,11.676,0.0061886,11.648,0.0062049,11.659,0.0061906,11.631,0.0062063,11.604,0.0062222,11.615,0.0062097,11.588,0.0062255,11.599,0.0062202,11.572,0.0062358,11.584,0.0062318,11.557,0.0062473,11.568,0.006237
12.985,0.0051463,12.983,0.0051533,12.929,0.0052038,12.927,0.0052025,12.925,0.0051969,12.873,0.0052465,12.871,0.0052439,12.821,0.0052928,12.82,0.0052969,12.771,0.0053453,12.77,0.005352,12.77,0.0053527,12.722,0.0053985,12.723,0.0053901,12.675,0.0054359,12.677,0.0054271,12.678,0.0054273,12.631,0.0054728,12.633,0.0054781,12.588,0.0055221,12.59,0.0055221,12.546,0.005565,12.549,0.005556,12.551,0.0055466,12.508,0.0055887,12.511,0.0055843,12.468,0.0056258,12.472,0.0056269,12.43,0.0056664,12.434,0.0056672,12.393,0.0057051,12.398,0.0056985,12.402,0.0056876,12.361,0.005724,12.366,0.0057145,12.327,0.0057492,12.331,0.0057478,12.292,0.0057813,12.298,0.0057828,12.26,0.0058149,12.266,0.0058103,12.228,0.0058413,12.234,0.0058292,12.197,0.0058585,12.203,0.0058469,12.167,0.0058753,12.173,0.0058707,12.137,0.0058988,12.144,0.0058981,12.151,0.0058945,12.116,0.0059216,12.123,0.0059115,12.088,0.005938,12.096,0.0059251,12.061,0.0059505,12.069,0.0059411,12.035,0.0059661,12.043,0.0059629,12.01,0.0059879,12.018,0.0059871,11.985,0.0060116,11.993,0.0060044,11.961,0.0060278,11.969,0.0060141,11.937,0.0060366,11.946,0.0060245,11.914,0.0060462,11.923,0.0060422,11.892,0.0060632,11.901,0.0060623,11.87,0.0060821,11.839,0.0061014,11.849,0.0060953,11.818,0.0061137,11.828,0.0061018,11.798,0.0061198,11.808,0.0061082,11.779,0.0061258,11.788,0.0061186,11.759,0.0061363,11.769,0.0061335,11.74,0.006151,11.751,0.0061478,11.722,0.0061649,11.733,0.0061558,11.704,0.0061726,11.715,0.0061585,11.687,0.0061748,11.697,0.0061626,11.67,0.0061784,11.642,0.0061942,11.653,0.0061888,11.626,0.0062044,11.637,0.0062012,11.61,0.0062164,11.622,0.0062067,11.595,0.0062216,11.606,0.0062061
13.036,0.0051029,13.033,0.0051024,12.98,0.0051529,12.977,0.0051472,12.975,0.0051446,12.923,0.0051946,12.921,0.0051991,12.87,0.0052484,12.869,0.0052556,12.819,0.0053041,12.819,0.0053057,12.819,0.005299,12.77,0.0053447,12.771,0.0053361,12.723,0.0053822,12.725,0.0053813,12.725,0.0053874,12.679,0.0054333,12.68,0.0054344,12.635,0.0054784,12.637,0.0054708,12.592,0.0055138,12.595,0.0055039,12.598,0.0054996,12.554,0.0055424,12.557,0.0055437,12.514,0.005586,12.518,0.0055875,12.476,0.0056277,12.479,0.005623,12.438,0.0056617,12.443,0.0056498,12.447,0.0056406,12.406,0.0056783,12.411,0.0056765,12.371,0.0057127,12.376,0.0057151,12.337,0.0057496,12.342,0.0057458,12.304,0.0057784,12.31,0.0057668,12.271,0.0057985,12.277,0.0057868,12.24,0.005817,12.246,0.0058123,12.21,0.0058417,12.216,0.0058414,12.18,0.0058701,12.187,0.0058668,12.194,0.0058574,12.158,0.0058848,12.166,0.0058722,12.13,0.0058991,12.138,0.005889,12.103,0.005915,12.111,0.0059115,12.077,0.0059372,12.085,0.0059362,12.051,0.0059618,12.059,0.0059553,12.026,0.0059802,12.035,0.0059664,12.002,0.0059905,12.01,0.0059784,11.978,0.0060021,11.987,0.0059974,11.955,0.0060204,11.964,0.0060193,11.932,0.0060415,11.941,0.0060359,11.91,0.0060564,11.879,0.0060764,11.889,0.0060648,11.858,0.0060838,11.868,0.0060716,11.838,0.0060901,11.848,0.0060822,11.818,0.0061005,11.828,0.0060975,11.798,0.0061157,11.808,0.0061128,11.779,0.0061305,11.79,0.0061221,11.761,0.0061393,11.772,0.0061254,11.743,0.0061424,11.754,0.0061302,11.725,0.0061467,11.736,0.0061413,11.708,0.0061573,11.681,0.0061732,11.692,0.0061703,11.664,0.0061857,11.675,0.0061771,11.648,0.0061919,11.66,0.0061766,11.633,0.0061912,11.644,0.0061771
13.087,0.0050521,13.084,0.0050467,13.03,0.0050974,13.027,0.0050945,13.025,0.0050991,12.972,0.0051494,12.97,0.0051576,12.919,0.0052071,12.919,0.0052096,12.868,0.005258,12.868,0.005252,12.867,0.0052443,12.819,0.0052903,12.819,0.0052891,12.771,0.0053358,12.772,0.0053411,12.773,0.0053437,12.726,0.0053897,12.728,0.005383,12.682,0.005427,12.684,0.0054178,12.639,0.0054612,12.642,0.0054563,12.644,0.0054578,12.6,0.0055012,12.603,0.0055033,12.56,0.005546,12.563,0.0055422,12.521,0.0055829,12.525,0.0055727,12.483,0.0056121,12.488,0.0056017,12.492,0.0055999,12.451,0.0056389,12.456,0.0056415,12.416,0.0056788,12.42,0.0056765,12.381,0.0057118,12.386,0.0057007,12.348,0.0057342,12.353,0.0057223,12.315,0.0057551,12.321,0.00575,12.284,0.0057814,12.29,0.0057814,12.253,0.0058117,12.259,0.0058091,12.223,0.0058383,12.23,0.0058292,12.236,0.0058171,12.201,0.0058451,12.208,0.0058349,12.173,0.0058625,12.18,0.0058584,12.146,0.0058849,12.153,0.0058842,12.119,0.0059101,12.127,0.005904,12.093,0.0059296,12.101,0.0059163,12.068,0.0059417,12.076,0.0059288,12.043,0.0059538,12.051,0.0059489,12.019,0.0059736,12.028,0.0059724,11.996,0.0059964,12.005,0.0059911,11.973,0.0060141,11.982,0.0060028,11.951,0.0060242,11.92,0.0060452,11.929,0.0060328,11.898,0.0060528,11.908,0.006044,11.878,0.0060634,11.887,0.00606,11.858,0.0060789,11.867,0.0060761,11.838,0.0060947,11.848,0.0060867,11.819,0.0061048,11.829,0.0060913,11.8,0.0061088,11.811,0.0060963,11.782,0.0061137,11.792,0.0061081,11.764,0.006125,11.774,0.0061227,11.747,0.0061389,11.719,0.0061548,11.73,0.0061466,11.703,0.0061619,11.713,0.0061475,11.686,0.0061621,11.697,0.0061478,11.671,0.0061624,11.682,0.0061536
13.138,0.0049962,13.134,0.0049929,13.08,0.0050442,13.078,0.0050484,13.075,0.0050573,13.022,0.0051079,13.02,0.0051122,12.969,0.0051613,12.968,0.0051563,12.917,0.0052045,12.916,0.0051972,12.916,0.0051963,12.867,0.0052428,12.867,0.0052483,12.819,0.0052951,12.82,0.0052975,12.821,0.0052923,12.774,0.0053382,12.775,0.0053291,12.729,0.0053735,12.731,0.0053688,12.686,0.0054129,12.688,0.0054139,12.69,0.0054167,12.646,0.0054604,12.649,0.0054574,12.606,0.0055005,12.609,0.005491,12.567,0.005532,12.57,0.0055227,12.529,0.0055629,12.533,0.0055599,12.537,0.0055629,12.496,0.0056028,12.5,0.0056012,12.46,0.0056393,12.465,0.0056297,12.425,0.0056659,12.431,0.0056538,12.392,0.0056885,12.397,0.005683,12.359,0.0057171,12.365,0.0057171,12.327,0.0057496,12.333,0.0057478,12.296,0.0057788,12.302,0.0057704,12.266,0.0058002,12.273,0.0057881,12.279,0.0057781,12.243,0.005807,12.251,0.0058027,12.215,0.0058311,12.222,0.0058302,12.188,0.0058572,12.195,0.0058518,12.161,0.0058778,12.168,0.0058647,12.135,0.0058904,12.142,0.0058775,12.109,0.0059034,12.117,0.0058977,12.084,0.0059234,12.092,0.0059225,12.06,0.0059479,12.069,0.0059428,12.036,0.0059674,12.045,0.0059562,12.013,0.0059801,12.022,0.0059675,11.991,0.00599,11.96,0.0060121,11.969,0.0060031,11.938,0.0060242,11.948,0.0060201,11.918,0.0060404,11.927,0.0060375,11.897,0.006057,11.907,0.0060493,11.877,0.0060683,11.887,0.0060551,11.858,0.0060736,11.868,0.006061,11.839,0.0060791,11.85,0.0060731,11.82,0.006091,11.831,0.0060888,11.802,0.0061061,11.813,0.006099,11.785,0.0061153,11.757,0.0061313,11.768,0.0061169,11.741,0.0061323,11.751,0.0061183,11.724,0.0061332,11.735,0.0061241,11.709,0.0061388,11.719,0.0061333
13.188,0.0049419,13.185,0.0049457,13.131,0.0049975,13.128,0.0050064,13.125,0.0050121,13.072,0.0050626,13.07,0.0050593,13.018,0.0051083,13.017,0.0051012,12.966,0.0051495,12.965,0.0051488,12.964,0.005155,12.916,0.0052017,12.916,0.0052052,12.867,0.0052519,12.868,0.0052463,12.868,0.0052382,12.821,0.0052842,12.822,0.0052791,12.777,0.0053239,12.778,0.0053252,12.733,0.0053699,12.735,0.0053725,12.737,0.0053706,12.693,0.0054144,12.696,0.0054056,12.652,0.0054489,12.655,0.0054396,12.613,0.0054812,12.616,0.0054789,12.574,0.00552,12.579,0.005522,12.582,0.0055214,12.541,0.0055619,12.545,0.0055528,12.505,0.0055916,12.509,0.0055804,12.47,0.0056177,12.475,0.0056117,12.436,0.0056478,12.441,0.0056477,12.403,0.005683,12.408,0.0056817,12.371,0.0057151,12.376,0.0057075,12.339,0.0057393,12.346,0.0057275,12.309,0.0057583,12.315,0.0057481,12.322,0.0057438,12.286,0.0057739,12.293,0.0057731,12.257,0.0058023,12.264,0.0057972,12.23,0.0058245,12.237,0.005812,12.203,0.0058382,12.21,0.0058249,12.176,0.0058512,12.184,0.0058452,12.15,0.0058716,12.158,0.0058704,12.125,0.0058965,12.133,0.0058922,12.101,0.0059179,12.109,0.0059068,12.077,0.0059319,12.086,0.0059191,12.054,0.0059438,12.062,0.0059343,12.031,0.005958,12,0.0059812,12.009,0.005977,11.978,0.0059992,11.988,0.0059959,11.957,0.0060171,11.967,0.0060095,11.937,0.0060296,11.946,0.0060166,11.917,0.0060361,11.926,0.0060235,11.897,0.0060426,11.907,0.0060364,11.878,0.0060552,11.888,0.0060529,11.859,0.0060714,11.87,0.0060647,11.841,0.0060822,11.851,0.0060687,11.824,0.0060853,11.796,0.0061015,11.806,0.0060872,11.779,0.0061029,11.789,0.006094,11.762,0.0061092,11.773,0.0061036,11.746,0.0061184,11.757,0.0061117
13.239,0.0048943,13.236,0.0049035,13.181,0.0049552,13.178,0.0049614,13.175,0.0049597,13.122,0.0050099,13.119,0.005004,13.067,0.0050531,13.066,0.0050518,13.015,0.0051006,13.014,0.0051072,13.013,0.0051125,12.964,0.005159,12.964,0.0051547,12.915,0.0052011,12.916,0.0051922,12.916,0.0051875,12.869,0.0052338,12.87,0.0052348,12.824,0.00528,12.825,0.0052834,12.78,0.0053282,12.782,0.0053262,12.783,0.0053183,12.739,0.0053623,12.742,0.005353,12.698,0.0053969,12.701,0.0053942,12.658,0.0054367,12.661,0.0054398,12.619,0.0054815,12.624,0.0054802,12.627,0.0054722,12.586,0.005513,12.59,0.0055018,12.55,0.0055413,12.554,0.0055358,12.514,0.0055743,12.519,0.005574,12.48,0.0056113,12.485,0.0056103,12.447,0.0056466,12.452,0.0056395,12.414,0.0056738,12.42,0.0056625,12.383,0.0056954,12.389,0.0056851,12.352,0.0057172,12.358,0.0057127,12.365,0.0057121,12.329,0.0057432,12.335,0.0057387,12.3,0.0057687,12.307,0.0057562,12.272,0.0057842,12.279,0.0057708,12.245,0.0057979,12.252,0.0057911,12.218,0.0058182,12.225,0.005817,12.192,0.0058439,12.2,0.0058397,12.167,0.005866,12.174,0.0058556,12.142,0.0058816,12.15,0.0058685,12.118,0.0058941,12.126,0.0058843,12.094,0.0059098,12.103,0.0059054,12.072,0.0059299,12.04,0.005954,12.049,0.0059512,12.018,0.0059742,12.028,0.0059664,11.997,0.0059884,12.006,0.0059752,11.976,0.0059961,11.986,0.0059832,11.956,0.0060037,11.966,0.0059971,11.936,0.0060172,11.946,0.0060151,11.917,0.0060345,11.927,0.0060281,11.898,0.006047,11.908,0.0060337,11.88,0.0060516,11.89,0.0060374,11.862,0.0060545,11.834,0.0060712,11.845,0.0060619,11.817,0.0060782,11.827,0.0060729,11.8,0.0060884,11.811,0.0060818,11.784,0.0060968,11.795,0.006086
13.29,0.0048525,13.286,0.0048597,13.231,0.0049107,13.228,0.0049094,13.224,0.0049046,13.171,0.0049546,13.169,0.0049538,13.117,0.0050032,13.115,0.0050097,13.064,0.0050587,13.063,0.0050649,13.061,0.0050628,13.012,0.0051088,13.012,0.0051005,12.963,0.0051469,12.964,0.0051412,12.964,0.0051427,12.916,0.0051892,12.917,0.0051931,12.871,0.0052382,12.872,0.0052374,12.826,0.005282,12.828,0.0052739,12.83,0.005265,12.785,0.0053092,12.788,0.0053061,12.744,0.0053507,12.747,0.0053538,12.704,0.005397,12.707,0.0053976,12.665,0.0054396,12.669,0.0054307,12.672,0.0054201,12.631,0.0054614,12.635,0.0054553,12.594,0.0054958,12.598,0.0054963,12.558,0.0055357,12.563,0.0055352,12.524,0.0055731,12.529,0.0055664,12.49,0.0056034,12.495,0.0055923,12.458,0.0056276,12.463,0.0056175,12.426,0.0056517,12.432,0.0056469,12.395,0.0056804,12.401,0.0056797,12.407,0.0056759,12.371,0.005708,12.378,0.0056959,12.342,0.0057269,12.349,0.0057129,12.314,0.005742,12.321,0.0057349,12.286,0.0057631,12.294,0.0057616,12.26,0.0057894,12.267,0.0057857,12.233,0.005813,12.241,0.0058025,12.208,0.0058291,12.216,0.0058163,12.183,0.0058428,12.191,0.0058324,12.158,0.0058587,12.167,0.0058541,12.135,0.0058802,12.143,0.0058777,12.112,0.0059027,12.08,0.0059275,12.089,0.0059204,12.058,0.005944,12.068,0.0059306,12.037,0.0059534,12.046,0.00594,12.016,0.0059618,12.025,0.0059549,11.995,0.0059764,12.005,0.0059743,11.975,0.0059951,11.985,0.0059894,11.956,0.0060093,11.966,0.0059961,11.937,0.0060156,11.947,0.0060011,11.918,0.0060197,11.929,0.0060102,11.9,0.0060281,11.872,0.0060454,11.883,0.0060399,11.855,0.0060566,11.865,0.0060506,11.838,0.0060664,11.849,0.0060558,11.822,0.006071,11.832,0.0060566
13.341,0.0048098,13.337,0.0048098,13.282,0.0048596,13.278,0.0048548,13.274,0.0048544,13.221,0.0049042,13.218,0.0049112,13.166,0.0049608,13.164,0.0049679,13.113,0.0050167,13.111,0.0050155,13.11,0.0050087,13.061,0.0050547,13.06,0.005049,13.011,0.0050956,13.012,0.0050961,13.011,0.0051009,12.964,0.0051474,12.964,0.0051476,12.918,0.0051925,12.919,0.0051855,12.873,0.0052299,12.875,0.0052205,12.876,0.0052173,12.832,0.0052619,12.834,0.005265,12.79,0.0053098,12.793,0.0053112,12.75,0.0053545,12.752,0.0053478,12.71,0.00539,12.714,0.0053781,12.717,0.0053722,12.676,0.0054142,12.68,0.0054145,12.639,0.0054556,12.643,0.0054565,12.603,0.0054963,12.607,0.0054903,12.568,0.0055286,12.573,0.0055176,12.534,0.0055554,12.539,0.0055452,12.501,0.0055815,12.507,0.0055766,12.469,0.0056122,12.475,0.0056115,12.438,0.0056461,12.444,0.0056424,12.45,0.0056312,12.414,0.0056642,12.42,0.0056501,12.384,0.0056824,12.391,0.0056742,12.356,0.0057048,12.363,0.0057031,12.328,0.0057326,12.335,0.0057289,12.301,0.0057575,12.308,0.0057475,12.275,0.0057754,12.282,0.005762,12.249,0.0057893,12.257,0.0057789,12.223,0.0058061,12.232,0.0058009,12.199,0.0058278,12.208,0.0058253,12.175,0.0058519,12.184,0.0058456,12.152,0.005871,12.12,0.0058962,12.129,0.0058835,12.098,0.0059077,12.108,0.0058938,12.077,0.0059173,12.086,0.0059098,12.056,0.0059325,12.065,0.0059304,12.035,0.0059527,12.044,0.0059475,12.014,0.0059689,12.024,0.0059563,11.995,0.0059768,12.005,0.0059621,11.976,0.0059822,11.986,0.0059724,11.957,0.0059918,11.967,0.0059865,11.939,0.006005,11.911,0.0060229,11.921,0.0060169,11.893,0.006034,11.904,0.0060241,11.876,0.0060402,11.887,0.0060258,11.86,0.0060413,11.87,0.0060273
13.391,0.0047615,13.387,0.0047575,13.332,0.004806,13.328,0.0048053,13.324,0.0048127,13.271,0.0048618,13.268,0.0048705,13.215,0.0049194,13.213,0.0049196,13.162,0.0049678,13.16,0.0049617,13.158,0.0049568,13.109,0.0050029,13.108,0.0050034,13.059,0.0050502,13.059,0.0050542,13.059,0.0050557,13.011,0.0051021,13.012,0.0050959,12.965,0.0051407,12.966,0.005132,12.92,0.0051764,12.922,0.0051726,12.923,0.0051758,12.878,0.0052206,12.88,0.0052225,12.836,0.0052672,12.838,0.0052615,12.795,0.0053046,12.798,0.0052945,12.756,0.0053369,12.759,0.0053296,12.762,0.0053301,12.721,0.0053727,12.724,0.0053739,12.684,0.0054154,12.687,0.0054111,12.647,0.0054511,12.652,0.0054407,12.612,0.0054793,12.617,0.005469,12.578,0.0055074,12.583,0.0055023,12.545,0.0055396,12.55,0.0055391,12.512,0.0055756,12.518,0.0055725,12.481,0.0056079,12.487,0.0055968,12.493,0.005583,12.456,0.0056172,12.463,0.0056085,12.427,0.0056422,12.433,0.0056399,12.398,0.0056718,12.405,0.0056686,12.37,0.005699,12.377,0.0056891,12.343,0.0057186,12.35,0.0057053,12.316,0.0057341,12.324,0.0057228,12.29,0.005751,12.298,0.0057457,12.264,0.0057737,12.273,0.0057709,12.24,0.0057985,12.248,0.0057923,12.216,0.0058194,12.224,0.0058073,12.193,0.0058331,12.161,0.0058589,12.17,0.0058453,12.138,0.0058701,12.148,0.0058619,12.117,0.0058862,12.126,0.0058838,12.095,0.0059073,12.104,0.0059026,12.074,0.0059253,12.083,0.0059133,12.054,0.0059353,12.063,0.0059206,12.034,0.0059419,12.044,0.0059316,12.014,0.0059526,12.025,0.0059472,11.996,0.0059673,12.006,0.005962,11.977,0.005981,11.949,0.0059995,11.959,0.0059896,11.931,0.0060071,11.942,0.0059934,11.914,0.0060099,11.925,0.0059956,11.898,0.0060116,11.908,0.0060026
13.442,0.0047104,13.438,0.0047098,13.383,0.0047573,13.378,0.0047644,13.374,0.0047743,13.321,0.0048222,13.317,0.0048246,13.265,0.0048721,13.263,0.0048668,13.211,0.0049143,13.209,0.0049099,13.207,0.0049111,13.158,0.0049572,13.157,0.0049617,13.107,0.0050083,13.107,0.0050093,13.107,0.0050044,13.059,0.0050506,13.059,0.005042,13.012,0.005087,13.013,0.0050833,12.967,0.0051282,12.968,0.0051309,12.969,0.0051338,12.924,0.0051784,12.926,0.0051734,12.882,0.0052178,12.884,0.005208,12.841,0.0052511,12.843,0.0052448,12.801,0.0052877,12.805,0.005287,12.807,0.0052889,12.766,0.0053318,12.769,0.0053281,12.728,0.0053697,12.732,0.0053608,12.691,0.0054011,12.696,0.005391,12.656,0.0054302,12.661,0.0054249,12.622,0.0054639,12.626,0.0054635,12.588,0.0055013,12.593,0.0054991,12.556,0.0055359,12.561,0.0055256,12.524,0.0055616,12.53,0.0055477,12.536,0.0055389,12.499,0.0055743,12.505,0.0055718,12.469,0.0056066,12.476,0.0056033,12.44,0.0056362,12.447,0.0056269,12.412,0.0056582,12.419,0.0056447,12.384,0.0056753,12.391,0.0056638,12.357,0.0056938,12.365,0.0056875,12.331,0.0057168,12.339,0.0057141,12.305,0.005743,12.314,0.0057367,12.281,0.0057649,12.289,0.0057528,12.256,0.0057806,12.265,0.0057669,12.233,0.0057935,12.201,0.00582,12.21,0.0058117,12.178,0.0058373,12.187,0.0058346,12.156,0.0058596,12.165,0.0058551,12.135,0.0058789,12.144,0.0058675,12.113,0.0058907,12.123,0.0058761,12.093,0.0058988,12.103,0.0058883,12.073,0.0059105,12.083,0.0059048,12.053,0.0059266,12.063,0.0059214,12.034,0.0059422,12.044,0.0059331,12.016,0.0059527,11.987,0.0059717,11.998,0.0059579,11.97,0.005976,11.98,0.0059621,11.952,0.0059792,11.963,0.0059698,11.935,0.0059864,11.946,0.0059818
13.493,0.0046635,13.488,0.0046707,13.433,0.0047173,13.429,0.0047275,13.424,0.0047317,13.37,0.0047779,13.367,0.0047743,13.314,0.0048204,13.312,0.0048162,13.26,0.0048629,13.258,0.0048644,13.256,0.0048703,13.206,0.0049159,13.205,0.0049179,13.155,0.004964,13.155,0.0049584,13.154,0.0049507,13.106,0.0049967,13.106,0.0049926,13.059,0.0050379,13.06,0.0050409,13.014,0.0050861,13.015,0.0050889,13.016,0.0050852,12.971,0.0051296,12.972,0.0051201,12.928,0.0051644,12.93,0.0051578,12.887,0.0052012,12.889,0.0052015,12.846,0.0052447,12.85,0.0052458,12.853,0.0052431,12.811,0.0052859,12.814,0.0052772,12.773,0.005319,12.776,0.0053102,12.736,0.005351,12.74,0.0053457,12.7,0.0053855,12.705,0.0053852,12.666,0.0054246,12.67,0.005423,12.632,0.005461,12.637,0.0054517,12.599,0.0054887,12.604,0.0054752,12.567,0.0055117,12.573,0.0055027,12.578,0.0055004,12.542,0.0055365,12.548,0.0055337,12.511,0.0055692,12.518,0.0055599,12.483,0.0055935,12.489,0.0055804,12.454,0.0056127,12.461,0.0056008,12.426,0.0056326,12.433,0.0056261,12.399,0.0056573,12.406,0.0056539,12.373,0.0056843,12.38,0.0056784,12.346,0.0057081,12.354,0.0056957,12.321,0.0057247,12.33,0.0057106,12.297,0.0057393,12.305,0.0057304,12.273,0.005758,12.241,0.0057854,12.25,0.0057828,12.218,0.0058093,12.227,0.0058049,12.196,0.0058304,12.205,0.0058192,12.174,0.0058435,12.183,0.0058291,12.153,0.0058529,12.162,0.0058422,12.132,0.0058656,12.142,0.00586,12.112,0.0058829,12.122,0.0058777,12.092,0.0059002,12.102,0.0058912,12.073,0.0059127,12.083,0.0058994,12.054,0.0059198,12.026,0.0059394,12.036,0.0059252,12.008,0.005944,12.018,0.0059348,11.99,0.0059527,12.001,0.005948,11.973,0.0059651,11.983,0.0059586
13.544,0.0046251,13.539,0.0046363,13.483,0.0046817,13.479,0.0046865,13.474,0.0046845,13.42,0.0047292,13.416,0.0047259,13.363,0.0047708,13.361,0.0047723,13.309,0.0048181,13.306,0.0048245,13.304,0.0048286,13.254,0.004873,13.253,0.0048686,13.203,0.0049138,13.203,0.0049051,13.202,0.0049012,13.154,0.0049471,13.154,0.0049498,13.107,0.0049952,13.107,0.0049989,13.06,0.0050441,13.062,0.0050403,13.062,0.0050318,13.017,0.0050763,13.019,0.0050694,12.974,0.005114,12.976,0.005114,12.933,0.0051577,12.935,0.0051605,12.892,0.0052035,12.895,0.0052002,12.898,0.0051924,12.855,0.005235,12.859,0.005226,12.817,0.0052681,12.821,0.0052638,12.78,0.0053051,12.784,0.0053051,12.745,0.0053453,12.749,0.0053443,12.709,0.0053839,12.714,0.0053756,12.675,0.0054135,12.68,0.0054007,12.642,0.0054379,12.647,0.0054288,12.61,0.005466,12.616,0.0054635,12.621,0.0054615,12.584,0.005498,12.59,0.0054894,12.554,0.0055253,12.56,0.005512,12.525,0.0055462,12.531,0.0055344,12.496,0.0055677,12.502,0.0055608,12.468,0.0055937,12.475,0.0055904,12.44,0.0056227,12.448,0.0056166,12.414,0.0056477,12.421,0.005636,12.387,0.0056664,12.395,0.0056518,12.362,0.0056817,12.37,0.0056719,12.337,0.0057017,12.345,0.0056985,12.314,0.0057272,12.281,0.0057556,12.29,0.0057518,12.258,0.005779,12.267,0.0057678,12.236,0.005794,12.245,0.0057794,12.214,0.0058044,12.223,0.0057936,12.192,0.0058182,12.201,0.0058125,12.171,0.0058366,12.181,0.0058317,12.151,0.0058552,12.161,0.0058463,12.131,0.0058694,12.141,0.0058562,12.111,0.0058783,12.121,0.0058642,12.093,0.0058853,12.064,0.0059059,12.074,0.0058962,12.046,0.0059159,12.056,0.0059115,12.028,0.0059302,12.038,0.0059238,12.011,0.0059415,12.021,0.0059286


==> figs/data/tgv_enst_edac_p2_d.csv <==
t0,en0,t1,en1,t2,en2,t3,en3,t4,en4
7.5158,0.0073796,7.4847,0.0073017,7.4927,0.0073337,7.4796,0.0073048,7.5143,0.0073978
7.5655,0.007495,7.5333,0.0074383,7.5395,0.0074539,7.5221,0.0074147,7.5517,0.0074808
7.6153,0.007616,7.5819,0.0075595,7.5863,0.007563,7.5646,0.0075185,7.5891,0.0075713
7.6651,0.0077454,7.6304,0.0076632,7.6331,0.0076662,7.6071,0.0076124,7.6265,0.0076653
7.7148,0.007869,7.679,0.0077643,7.6799,0.0077691,7.6496,0.0077025,7.6639,0.0077529
7.7646,0.0079659,7.7276,0.0078714,7.7267,0.0078746,7.6921,0.0077969,7.7013,0.0078265
7.8143,0.0080373,7.7762,0.0079776,7.7736,0.0079754,7.7346,0.0078935,7.7386,0.0078878
7.8641,0.0081036,7.8248,0.0080684,7.8204,0.0080583,7.7771,0.0079781,7.776,0.0079463
7.9139,0.0081785,7.8734,0.008138,7.8672,0.0081204,7.8196,0.0080421,7.8134,0.0080091
7.9637,0.0082571,7.922,0.0081945,7.914,0.0081734,7.8621,0.0080942,7.8508,0.0080717
8.0135,0.0083208,7.9707,0.0082469,7.9609,0.0082306,7.9046,0.0081478,7.8882,0.0081228
8.0633,0.0083572,8.0193,0.0083001,8.0077,0.0082933,7.9471,0.0082067,7.9256,0.0081603
8.113,0.0083724,8.0679,0.0083513,8.0546,0.008343,7.9896,0.0082623,7.963,0.008192
8.1629,0.0083795,8.1165,0.0083854,8.1014,0.0083648,8.0321,0.0083014,8.0004,0.0082245
8.2127,0.0083871,8.1652,0.0083928,8.1483,0.008367,8.0746,0.0083204,8.0378,0.0082571
8.2625,0.0083975,8.2138,0.0083825,8.1952,0.0083649,8.1172,0.0083265,8.0752,0.0082829
8.3124,0.0083977,8.2625,0.0083704,8.2421,0.0083646,8.1597,0.0083284,8.1126,0.0082949
8.3622,0.0083744,8.3112,0.0083671,8.2889,0.0083653,8.2022,0.0083338,8.15,0.0082936
8.412,0.0083344,8.3598,0.008364,8.3358,0.0083573,8.2448,0.0083396,8.1874,0.0082854
8.4619,0.0082961,8.4085,0.0083419,8.3827,0.0083324,8.2873,0.0083317,8.2249,0.0082784
8.5118,0.0082747,8.4572,0.0083035,8.4296,0.0082957,8.3298,0.0083054,8.2623,0.0082758
8.5617,0.0082667,8.5059,0.0082672,8.4765,0.0082601,8.3724,0.0082726,8.2997,0.0082698
8.6115,0.0082456,8.5546,0.0082403,8.5235,0.0082381,8.415,0.0082468,8.3371,0.0082507
8.6614,0.008201,8.6033,0.0082218,8.5704,0.0082296,8.4575,0.0082329,8.3745,0.008222
8.7113,0.0081471,8.652,0.0082025,8.6173,0.0082142,8.5001,0.0082205,8.412,0.0081949
8.7612,0.0080939,8.7007,0.0081674,8.6642,0.0081778,8.5427,0.0081988,8.4494,0.0081767
8.8112,0.0080457,8.7495,0.0081141,8.7112,0.0081285,8.5852,0.0081715,8.4869,0.0081651
8.8611,0.0080024,8.7982,0.0080514,8.7581,0.0080796,8.6278,0.0081457,8.5243,0.0081508
8.911,0.0079541,8.847,0.0079924,8.8051,0.008038,8.6704,0.0081233,8.5617,0.0081308
8.961,0.0078995,8.8958,0.0079487,8.8521,0.0079982,8.713,0.0081034,8.5992,0.00811
9.0109,0.0078478,8.9445,0.0079133,8.899,0.0079486,8.7556,0.0080774,8.6366,0.0080925
9.0609,0.0078072,8.9933,0.0078697,8.946,0.0078915,8.7982,0.0080365,8.6741,0.0080802
9.1109,0.0077856,9.042,0.0078203,8.993,0.0078383,8.8408,0.0079834,8.7116,0.00807
9.1609,0.0077764,9.0908,0.0077783,9.04,0.007795,8.8834,0.0079276,8.749,0.0080517
9.2109,0.0077581,9.1397,0.0077537,9.087,0.0077673,8.9261,0.0078807,8.7865,0.0080202
9.2608,0.0077251,9.1885,0.0077426,9.134,0.0077517,8.9687,0.0078457,8.8239,0.0079808
9.3109,0.0076924,9.2373,0.0077284,9.181,0.0077316,9.0113,0.0078095,8.8614,0.0079424
9.3609,0.0076757,9.2861,0.0077035,9.2281,0.0076996,9.0539,0.0077641,8.8989,0.0079108
9.411,0.0076768,9.3349,0.0076776,9.2751,0.0076657,9.0966,0.007718,8.9364,0.0078794
9.461,0.0076785,9.3838,0.0076574,9.3221,0.007644,9.1392,0.0076816,8.9738,0.0078382
9.511,0.0076664,9.4327,0.0076469,9.3692,0.0076406,9.1819,0.007658,9.0113,0.0077897
9.5611,0.0076458,9.4815,0.0076482,9.4163,0.0076422,9.2246,0.007641,9.0488,0.0077435
9.6111,0.0076257,9.5304,0.0076489,9.4633,0.0076321,9.2672,0.0076205,9.0863,0.0077051
9.6612,0.0076123,9.5793,0.0076353,9.5104,0.0076124,9.3099,0.0075955,9.1238,0.0076745
9.7113,0.0076119,9.6281,0.0076113,9.5575,0.0075951,9.3525,0.0075717,9.1613,0.0076457
9.7614,0.007618,9.677,0.0075917,9.6046,0.0075862,9.3952,0.0075547,9.1988,0.0076132
9.8115,0.0076143,9.726,0.0075892,9.6517,0.0075856,9.4379,0.0075498,9.2363,0.0075788
9.8616,0.0075974,9.7749,0.0075985,9.6988,0.0075858,9.4806,0.0075533,9.2738,0.0075475
9.9117,0.0075783,9.8238,0.0076,9.7459,0.0075795,9.5233,0.0075515,9.3113,0.0075254
9.9619,0.0075698,9.8727,0.0075866,9.793,0.0075666,9.566,0.0075389,9.3489,0.0075144
10.012,0.0075706,9.9216,0.0075686,9.8401,0.0075526,9.6087,0.0075238,9.3864,0.0075055
10.062,0.0075617,9.9706,0.0075553,9.8872,0.0075476,9.6515,0.0075178,9.4239,0.0074911
10.112,0.0075316,10.02,0.0075473,9.9344,0.0075537,9.6942,0.0075235,9.4614,0.0074748
10.162,0.0074899,10.068,0.0075382,9.9815,0.0075539,9.7369,0.007529,9.499,0.0074655
10.213,0.0074503,10.117,0.007518,10.029,0.0075343,9.7796,0.0075243,9.5365,0.0074672
10.263,0.007418,10.166,0.007483,10.076,0.0075018,9.8224,0.0075135,9.5741,0.0074735
10.313,0.0073909,10.215,0.0074382,10.123,0.0074711,9.8651,0.0075044,9.6116,0.0074745
10.363,0.0073605,10.264,0.0073958,10.17,0.0074477,9.9079,0.0075,9.6491,0.0074698
10.413,0.0073214,10.313,0.0073664,10.217,0.0074249,9.9506,0.0074994,9.6867,0.0074644
10.464,0.0072756,10.362,0.007343,10.264,0.0073928,9.9934,0.0074958,9.7242,0.0074617
10.514,0.0072323,10.411,0.0073088,10.312,0.0073503,10.036,0.0074809,9.7618,0.0074641
10.564,0.007201,10.46,0.0072629,10.359,0.0073044,10.079,0.0074537,9.7994,0.0074693
10.614,0.007177,10.509,0.0072184,10.406,0.0072627,10.122,0.0074225,9.8369,0.0074688
10.664,0.0071419,10.558,0.0071843,10.453,0.0072322,10.164,0.0073978,9.8745,0.0074587
10.715,0.0070903,10.607,0.0071568,10.501,0.0072099,10.207,0.0073783,9.9121,0.0074446
10.765,0.0070355,10.657,0.0071249,10.548,0.0071814,10.25,0.0073505,9.9496,0.0074356
10.815,0.0069916,10.706,0.0070822,10.595,0.0071385,10.293,0.0073091,9.9872,0.0074333
10.866,0.0069597,10.755,0.0070326,10.642,0.0070893,10.336,0.0072639,10.025,0.0074279
10.916,0.0069296,10.804,0.0069832,10.689,0.0070475,10.378,0.0072256,10.062,0.0074117
10.966,0.0068919,10.853,0.0069424,10.737,0.0070169,10.421,0.0071962,10.1,0.0073883
11.016,0.0068459,10.902,0.0069126,10.784,0.0069866,10.464,0.0071703,10.138,0.0073652
11.067,0.0067968,10.951,0.0068837,10.831,0.0069469,10.507,0.0071399,10.175,0.0073453
11.117,0.0067518,11,0.006843,10.879,0.0069007,10.55,0.0071025,10.213,0.0073269
11.167,0.0067162,11.049,0.0067926,10.926,0.0068562,10.592,0.007061,10.25,0.0073045
11.218,0.0066833,11.098,0.0067458,10.973,0.0068181,10.635,0.0070223,10.288,0.007275
11.268,0.0066402,11.147,0.0067107,11.02,0.006787,10.678,0.0069921,10.326,0.00724
11.318,0.0065846,11.197,0.0066804,11.068,0.0067571,10.721,0.0069657,10.363,0.0072059
11.369,0.0065291,11.246,0.0066425,11.115,0.0067201,10.764,0.0069318,10.401,0.0071794
11.419,0.0064854,11.295,0.0065941,11.162,0.0066743,10.807,0.006889,10.438,0.0071589
11.469,0.0064509,11.344,0.0065423,11.21,0.0066275,10.85,0.0068465,10.476,0.0071337
11.52,0.0064144,11.393,0.0064945,11.257,0.0065895,10.892,0.0068127,10.514,0.0070994
11.57,0.0063703,11.442,0.0064546,11.304,0.0065592,10.935,0.0067851,10.551,0.0070625
11.621,0.0063228,11.491,0.0064206,11.352,0.0065244,10.978,0.0067542,10.589,0.0070306
11.671,0.0062794,11.541,0.0063844,11.399,0.0064787,11.021,0.0067152,10.627,0.0070041
11.721,0.0062442,11.59,0.0063406,11.446,0.0064292,11.064,0.0066721,10.664,0.0069772
11.772,0.0062157,11.639,0.006294,11.494,0.0063866,11.107,0.0066306,10.702,0.0069452
11.822,0.0061846,11.688,0.0062549,11.541,0.0063535,11.15,0.0065952,10.739,0.0069087
11.872,0.0061432,11.737,0.0062277,11.588,0.0063253,11.193,0.0065664,10.777,0.0068715
11.923,0.0060939,11.787,0.006203,11.636,0.0062953,11.235,0.006538,10.815,0.0068381
11.973,0.0060473,11.836,0.0061683,11.683,0.0062599,11.278,0.006503,10.852,0.0068104
12.024,0.0060112,11.885,0.0061237,11.73,0.0062205,11.321,0.0064627,10.89,0.0067832
12.074,0.0059807,11.934,0.006079,11.778,0.0061844,11.364,0.006426,10.928,0.0067488
12.125,0.0059437,11.983,0.0060414,11.825,0.0061571,11.407,0.006399,10.965,0.0067078
12.175,0.0058959,12.033,0.0060095,11.872,0.0061332,11.45,0.006376,11.003,0.006668
12.225,0.0058449,12.082,0.0059769,11.92,0.0061016,11.493,0.0063476,11.041,0.0066358
12.276,0.0057998,12.131,0.0059377,11.967,0.0060595,11.536,0.0063129,11.078,0.0066084
12.326,0.0057612,12.18,0.0058915,12.015,0.0060153,11.579,0.0062787,11.116,0.0065781
12.377,0.0057234,12.229,0.0058438,12.062,0.005978,11.622,0.0062502,11.154,0.0065431
12.427,0.0056793,12.279,0.005803,12.109,0.0059475,11.665,0.0062278,11.191,0.0065079
12.478,0.0056274,12.328,0.0057688,12.157,0.0059162,11.708,0.0062076,11.229,0.0064766
12.528,0.0055723,12.377,0.0057317,12.204,0.0058775,11.75,0.0061837,11.267,0.0064505
12.579,0.0055228,12.427,0.0056839,12.252,0.0058323,11.793,0.0061532,11.305,0.0064275
12.629,0.0054819,12.476,0.0056293,12.299,0.0057864,11.836,0.0061199,11.342,0.006402
12.68,0.0054424,12.525,0.0055776,12.347,0.0057449,11.879,0.0060908,11.38,0.0063708
12.73,0.0053949,12.574,0.0055339,12.394,0.0057079,11.922,0.0060674,11.418,0.0063368
12.781,0.0053399,12.624,0.0054939,12.441,0.0056695,11.965,0.0060425,11.455,0.006307
12.831,0.0052855,12.673,0.0054498,12.489,0.005623,12.008,0.0060091,11.493,0.0062843
12.882,0.0052383,12.722,0.0053982,12.536,0.0055695,12.051,0.0059692,11.531,0.0062633
12.932,0.0051967,12.772,0.0053438,12.584,0.0055172,12.094,0.0059308,11.568,0.006237
12.983,0.0051533,12.821,0.0052928,12.631,0.0054728,12.137,0.0058988,11.606,0.0062061
13.033,0.0051024,12.87,0.0052484,12.679,0.0054333,12.18,0.0058701,11.644,0.0061771
13.084,0.0050467,12.919,0.0052071,12.726,0.0053897,12.223,0.0058383,11.682,0.0061536
13.134,0.0049929,12.969,0.0051613,12.774,0.0053382,12.266,0.0058002,11.719,0.0061333
13.185,0.0049457,13.018,0.0051083,12.821,0.0052842,12.309,0.0057583,11.757,0.0061117
13.236,0.0049035,13.067,0.0050531,12.869,0.0052338,12.352,0.0057172,11.795,0.006086
13.286,0.0048597,13.117,0.0050032,12.916,0.0051892,12.395,0.0056804,11.832,0.0060566
13.337,0.0048098,13.166,0.0049608,12.964,0.0051474,12.438,0.0056461,11.87,0.0060273
13.387,0.0047575,13.215,0.0049194,13.011,0.0051021,12.481,0.0056079,11.908,0.0060026
13.438,0.0047098,13.265,0.0048721,13.059,0.0050506,12.524,0.0055616,11.946,0.0059818
13.488,0.0046707,13.314,0.0048204,13.106,0.0049967,12.567,0.0055117,11.983,0.0059586
13.539,0.0046363,13.363,0.0047708,13.154,0.0049471,12.61,0.005466,12.021,0.0059286


==> figs/data/tgv_enst_edac_p2_zeta100.csv <==
t,en,diva
0.041216,0.00046853,0.011492
0.078681,0.00046836,0.01146
0.11609,0.00046862,0.011214
0.15349,0.00046929,0.011454
0.19089,0.00047008,0.011064
0.22827,0.00047079,0.01111
0.26566,0.00047145,0.011278
0.30304,0.00047223,0.011194
0.34043,0.0004733,0.011154
0.37781,0.00047475,0.011272
0.41519,0.00047642,0.010989
0.45257,0.000478,0.010914
0.48995,0.00047944,0.011018
0.52733,0.00048106,0.010898
0.5647,0.00048313,0.010837
0.60208,0.00048554,0.010797
0.63946,0.000488,0.010915
0.67684,0.00049037,0.010826
0.71422,0.00049279,0.01098
0.7516,0.00049548,0.010808
0.78898,0.00049852,0.010775
0.82636,0.00050182,0.010749
0.86374,0.0005052,0.010783
0.90113,0.0005086,0.010783
0.93851,0.00051209,0.011021
0.97589,0.00051585,0.010822
1.0133,0.00051995,0.010857
1.0507,0.0005243,0.010728
1.088,0.00052875,0.010772
1.1254,0.00053325,0.010815
1.1628,0.00053794,0.011064
1.2002,0.00054293,0.010916
1.2376,0.00054821,0.01101
1.275,0.00055371,0.010835
1.3124,0.00055933,0.01086
1.3498,0.00056514,0.010941
1.3871,0.00057121,0.011113
1.4245,0.00057756,0.011038
1.4619,0.0005841,0.011184
1.4993,0.00059087,0.010919
1.5367,0.00059792,0.01094
1.5741,0.00060527,0.011006
1.6115,0.00061284,0.01108
1.6489,0.0006206,0.011025
1.6863,0.00062862,0.01114
1.7237,0.00063693,0.011006
1.7611,0.00064557,0.01104
1.7985,0.00065458,0.01119
1.8359,0.00066388,0.011185
1.8733,0.00067332,0.011193
1.9107,0.00068291,0.011259
1.9481,0.00069288,0.011186
1.9855,0.00070344,0.011222
2.0229,0.00071445,0.011411
2.0603,0.00072554,0.011318
2.0977,0.00073669,0.011393
2.1351,0.00074819,0.011364
2.1725,0.00076022,0.011365
2.2099,0.00077282,0.011402
2.2473,0.00078589,0.011702
2.2847,0.00079913,0.011614
2.3221,0.00081233,0.011747
2.3595,0.00082573,0.011651
2.3969,0.00083995,0.01169
2.4343,0.00085516,0.011725
2.4717,0.00087065,0.011948
2.5091,0.00088584,0.011867
2.5466,0.00090112,0.012067
2.584,0.00091712,0.0119
2.6214,0.00093399,0.011964
2.6588,0.00095156,0.011986
2.6962,0.00096948,0.012129
2.7336,0.00098739,0.012119
2.771,0.0010052,0.01238
2.8084,0.0010234,0.012305
2.8458,0.0010431,0.012453
2.8832,0.0010641,0.012494
2.9206,0.0010849,0.012615
2.958,0.0011049,0.012678
2.9955,0.0011252,0.01294
3.0329,0.0011471,0.012895
3.0703,0.0011705,0.013081
3.1077,0.0011943,0.01315
3.1451,0.001218,0.013242
3.1825,0.0012418,0.013407
3.2199,0.0012659,0.013698
3.2573,0.001291,0.013782
3.2947,0.0013183,0.014097
3.3321,0.0013471,0.014217
3.3695,0.0013753,0.014442
3.4069,0.0014023,0.014724
3.4443,0.0014304,0.015029
3.4817,0.0014617,0.015244
3.5191,0.0014953,0.01556
3.5564,0.0015288,0.015786
3.5938,0.0015617,0.015989
3.6312,0.0015952,0.016432
3.6686,0.0016305,0.016678
3.7059,0.0016682,0.01705
3.7433,0.0017085,0.017524
3.7807,0.0017503,0.017969
3.818,0.0017911,0.018378
3.8554,0.0018309,0.01902
3.8927,0.0018734,0.019426
3.9301,0.0019213,0.019981
3.9674,0.001972,0.020388
4.0047,0.0020211,0.020929
4.0421,0.0020687,0.021327
4.0794,0.0021183,0.022141
4.1167,0.0021717,0.02247
4.1541,0.0022287,0.023148
4.1914,0.0022881,0.023635
4.2287,0.0023473,0.024229
4.266,0.0024046,0.024815
4.3033,0.0024618,0.025615
4.3407,0.0025238,0.026122
4.378,0.0025923,0.026885
4.4153,0.0026621,0.027355
4.4526,0.0027278,0.027963
4.4899,0.0027912,0.028441
4.5272,0.0028576,0.029077
4.5645,0.0029298,0.029453
4.6018,0.0030053,0.030093
4.6391,0.0030797,0.030386
4.6764,0.0031503,0.030859
4.7138,0.0032174,0.031399
4.7511,0.0032847,0.031825
4.7884,0.003357,0.032243
4.8257,0.003433,0.032766
4.863,0.0035046,0.033093
4.9003,0.003567,0.033514
4.9376,0.0036258,0.033859
4.975,0.0036888,0.034188
5.0123,0.003757,0.03449
5.0496,0.0038248,0.034829
5.0869,0.0038866,0.035018
5.1242,0.0039421,0.03528
5.1615,0.0039948,0.035662
5.1988,0.0040498,0.035829
5.2362,0.0041098,0.036228
5.2735,0.0041706,0.036501
5.3108,0.0042239,0.03683
5.3481,0.0042685,0.037199
5.3854,0.0043129,0.037636
5.4227,0.0043652,0.037935
5.46,0.004423,0.038375
5.4973,0.0044778,0.038659
5.5347,0.0045253,0.039045
5.572,0.0045692,0.039374
5.6093,0.0046154,0.039843
5.6466,0.0046675,0.040111
5.6839,0.0047246,0.040727
5.7213,0.0047802,0.040949
5.7586,0.0048281,0.041449
5.7959,0.0048702,0.041909
5.8332,0.0049156,0.042416
5.8706,0.0049699,0.042854
5.9079,0.0050274,0.043419
5.9452,0.0050781,0.043781
5.9825,0.0051206,0.044291
6.0199,0.0051623,0.044637
6.0572,0.0052103,0.045074
6.0945,0.005265,0.045396
6.1319,0.005322,0.045907
6.1692,0.0053756,0.046122
6.2066,0.0054239,0.046569
6.2439,0.0054718,0.046905
6.2813,0.0055279,0.047247
6.3186,0.0055941,0.047658
6.356,0.0056619,0.048026
6.3933,0.0057219,0.048373
6.4307,0.005776,0.048796
6.468,0.0058335,0.049191
6.5054,0.0058994,0.049589
6.5428,0.0059701,0.050002
6.5801,0.0060382,0.050418
6.6175,0.0060993,0.050806
6.6548,0.0061554,0.051331
6.6922,0.0062129,0.051793
6.7296,0.0062773,0.05228
6.767,0.0063461,0.052959
6.8043,0.0064089,0.053445
6.8417,0.0064594,0.054082
6.879,0.0065034,0.054713
6.9164,0.0065517,0.055385
6.9538,0.006607,0.056052
6.9912,0.0066617,0.056786
7.0285,0.0067069,0.057401
7.0659,0.0067431,0.058081
7.1032,0.0067768,0.05871
7.1406,0.0068145,0.059316
7.178,0.0068592,0.059886
7.2154,0.0069069,0.060566
7.2527,0.0069502,0.061026
7.2901,0.0069888,0.061693
7.3275,0.0070328,0.062203
7.3649,0.0070923,0.062795
7.4022,0.0071666,0.063379
7.4396,0.0072451,0.064003
7.477,0.0073211,0.064524
7.5143,0.0073978,0.065162
7.5517,0.0074808,0.065652
7.5891,0.0075713,0.066235
7.6265,0.0076653,0.066748
7.6639,0.0077529,0.067308
7.7013,0.0078265,0.067747
7.7386,0.0078878,0.068378
7.776,0.0079463,0.068798
7.8134,0.0080091,0.069366
7.8508,0.0080717,0.06993
7.8882,0.0081228,0.07047
7.9256,0.0081603,0.071027
7.963,0.008192,0.07162
8.0004,0.0082245,0.072108
8.0378,0.0082571,0.072645
8.0752,0.0082829,0.073077
8.1126,0.0082949,0.073459
8.15,0.0082936,0.073766
8.1874,0.0082854,0.074047
8.2249,0.0082784,0.074184
8.2623,0.0082758,0.074328
8.2997,0.0082698,0.074417
8.3371,0.0082507,0.07441
8.3745,0.008222,0.07448
8.412,0.0081949,0.074455
8.4494,0.0081767,0.074437
8.4869,0.0081651,0.074435
8.5243,0.0081508,0.07437
8.5617,0.0081308,0.074279
8.5992,0.00811,0.074191
8.6366,0.0080925,0.074018
8.6741,0.0080802,0.073856
8.7116,0.00807,0.073648
8.749,0.0080517,0.073434
8.7865,0.0080202,0.073167
8.8239,0.0079808,0.073028
8.8614,0.0079424,0.072747
8.8989,0.0079108,0.072593
8.9364,0.0078794,0.072417
8.9738,0.0078382,0.072272
9.0113,0.0077897,0.072177
9.0488,0.0077435,0.072131
9.0863,0.0077051,0.071999
9.1238,0.0076745,0.071938
9.1613,0.0076457,0.071739
9.1988,0.0076132,0.071597
9.2363,0.0075788,0.071368
9.2738,0.0075475,0.071238
9.3113,0.0075254,0.070981
9.3489,0.0075144,0.070853
9.3864,0.0075055,0.070615
9.4239,0.0074911,0.070444
9.4614,0.0074748,0.070315
9.499,0.0074655,0.07018
9.5365,0.0074672,0.070053
9.5741,0.0074735,0.069998
9.6116,0.0074745,0.069856
9.6491,0.0074698,0.06981
9.6867,0.0074644,0.0697
9.7242,0.0074617,0.06966
9.7618,0.0074641,0.069554
9.7994,0.0074693,0.069524
9.8369,0.0074688,0.06942
9.8745,0.0074587,0.069402
9.9121,0.0074446,0.069412
9.9496,0.0074356,0.069411
9.9872,0.0074333,0.069477
10.025,0.0074279,0.069518
10.062,0.0074117,0.069522
10.1,0.0073883,0.069578
10.138,0.0073652,0.069547
10.175,0.0073453,0.069562
10.213,0.0073269,0.069506
10.25,0.0073045,0.069463
10.288,0.007275,0.069353
10.326,0.00724,0.069263
10.363,0.0072059,0.069122
10.401,0.0071794,0.068971
10.438,0.0071589,0.068844
10.476,0.0071337,0.068635
10.514,0.0070994,0.068455
10.551,0.0070625,0.068287
10.589,0.0070306,0.06808
10.627,0.0070041,0.067914
10.664,0.0069772,0.067687
10.702,0.0069452,0.067465
10.739,0.0069087,0.067231
10.777,0.0068715,0.066998
10.815,0.0068381,0.066785
10.852,0.0068104,0.066559
10.89,0.0067832,0.066409
10.928,0.0067488,0.06618
10.965,0.0067078,0.066061
11.003,0.006668,0.065894
11.041,0.0066358,0.065793
11.078,0.0066084,0.065699
11.116,0.0065781,0.06562
11.154,0.0065431,0.065518
11.191,0.0065079,0.065459
11.229,0.0064766,0.065363
11.267,0.0064505,0.065312
11.305,0.0064275,0.065198
11.342,0.006402,0.065135
11.38,0.0063708,0.064993
11.418,0.0063368,0.06496
11.455,0.006307,0.064821
11.493,0.0062843,0.064762
11.531,0.0062633,0.06464
11.568,0.006237,0.064546
11.606,0.0062061,0.064437
11.644,0.0061771,0.064353
11.682,0.0061536,0.064239
11.719,0.0061333,0.064134
11.757,0.0061117,0.063979
11.795,0.006086,0.063839
11.832,0.0060566,0.063669
11.87,0.0060273,0.063552
11.908,0.0060026,0.0634
11.946,0.0059818,0.063316
11.983,0.0059586,0.06317
12.021,0.0059286,0.063072
12.059,0.0058955,0.062965
12.097,0.0058654,0.06289
12.134,0.0058398,0.062805
12.172,0.0058142,0.062711
12.21,0.0057837,0.062596
12.248,0.0057478,0.062476
12.285,0.0057103,0.06235
12.323,0.0056746,0.062223
12.361,0.0056418,0.062073
12.399,0.0056082,0.061951
12.436,0.0055692,0.061754
12.474,0.0055247,0.061623
12.512,0.0054792,0.061433
12.55,0.0054382,0.061293
12.587,0.0054009,0.061104
12.625,0.0053618,0.060933
12.663,0.005318,0.060703
12.701,0.0052726,0.060462
12.738,0.0052302,0.060213
12.776,0.0051925,0.059959
12.814,0.0051572,0.059678
12.852,0.0051204,0.059399
12.89,0.0050801,0.059085
12.927,0.0050385,0.058852
12.965,0.005,0.058554
13.003,0.0049664,0.058333
13.041,0.0049345,0.058063
13.079,0.0048997,0.057838
13.116,0.0048614,0.057586
13.154,0.0048236,0.057352
13.192,0.0047901,0.057136
13.23,0.0047602,0.056882
13.267,0.0047301,0.056665
13.305,0.0046967,0.056399
13.343,0.0046613,0.056147
13.381,0.0046274,0.055915
13.419,0.0045973,0.055672
13.457,0.0045701,0.055473
13.494,0.0045418,0.055226
13.532,0.0045102,0.055004
13.57,0.0044771,0.054778
13.608,0.0044465,0.054557
13.646,0.0044203,0.054329
13.683,0.0043961,0.054044
13.721,0.0043699,0.053807
13.759,0.0043411,0.053495
13.797,0.0043128,0.053235
13.835,0.0042878,0.052946
13.873,0.0042665,0.052668
13.91,0.0042459,0.052408
13.948,0.0042227,0.052113
13.986,0.0041972,0.051876
14.024,0.0041724,0.051615
14.062,0.0041507,0.051397
14.1,0.0041317,0.05116
14.137,0.0041121,0.050911
14.175,0.0040892,0.050672
14.213,0.0040646,0.050379
14.251,0.0040417,0.05016
14.289,0.0040223,0.049888
14.327,0.0040046,0.049617
14.364,0.0039851,0.049344
14.402,0.003963,0.049065
14.44,0.0039404,0.048841
14.478,0.00392,0.048586
14.516,0.0039027,0.048383
14.554,0.0038862,0.048168
14.592,0.0038675,0.04796
14.629,0.0038464,0.047762
14.667,0.0038254,0.047532
14.705,0.003807,0.047426
14.743,0.0037912,0.047241
14.781,0.0037749,0.047224
14.819,0.0037557,0.046996
14.857,0.0037348,0.046884
14.894,0.0037148,0.046792
14.932,0.0036974,0.046605
14.97,0.0036813,0.046505
15.008,0.0036638,0.046484


==> figs/data/tgv_enst_edac_p3.csv <==
t3,en3,t4,en4,t5,en5,t6,en6,t7,en7,t8,en8,t9,en9,t10,en10,t11,en11,t12,en12,t13,en13,t14,en14,t15,en15,t16,en16,t17,en17,t18,en18,t19,en19,t20,en20,t21,en21,t22,en22,t23,en23,t24,en24,t25,en25,t26,en26,t27,en27,t28,en28,t29,en29,t30,en30,t31,en31,t32,en32,t33,en33,t34,en34,t35,en35,t36,en36,t37,en37,t38,en38,t39,en39,t40,en40,t41,en41,t42,en42,t43,en43,t44,en44,t45,en45,t46,en46,t47,en47,t48,en48,t49,en49,t50,en50,t51,en51,t52,en52,t53,en53,t54,en54,t55,en55,t56,en56,t57,en57,t58,en58,t59,en59,t60,en60,t61,en61,t62,en62,t63,en63,t64,en64,t65,en65,t66,en66,t67,en67,t68,en68,t69,en69,t70,en70,t71,en71,t72,en72,t73,en73,t74,en74,t75,en75,t76,en76,t77,en77,t78,en78,t79,en79,t80,en80,t81,en81,t82,en82,t83,en83,t84,en84,t85,en85,t86,en86,t87,en87,t88,en88,t89,en89,t90,en90,t91,en91,t92,en92,t93,en93,t94,en94,t95,en95,t96,en96,t97,en97,t98,en98,t99,en99,t100,en100
7.5134,0.0079488,7.4828,0.0078614,7.4929,0.0078812,7.5031,0.0079007,7.5134,0.0079277,7.4839,0.0078437,7.4942,0.0078828,7.5048,0.00793,7.5153,0.007971,7.4867,0.0078895,7.4976,0.007915,7.5078,0.0079313,7.5186,0.0079543,7.4909,0.0078744,7.5019,0.0079098,7.513,0.0079553,7.4858,0.0078788,7.497,0.0079232,7.5083,0.0079583,7.4817,0.0078836,7.4932,0.0079088,7.5046,0.0079328,7.5161,0.0079614,7.4903,0.0078878,7.5019,0.0079241,7.5136,0.0079688,7.4883,0.0078977,7.5001,0.0079423,7.512,0.0079802,7.4871,0.00791,7.499,0.0079369,7.511,0.0079605,7.4868,0.007892,7.4988,0.0079206,7.5109,0.0079621,7.4873,0.0078961,7.4993,0.0079441,7.5114,0.0079882,7.4881,0.0079227,7.5004,0.0079547,7.5127,0.0079808,7.4899,0.0079163,7.5023,0.0079445,7.5147,0.0079805,7.4922,0.0079171,7.5049,0.0079602,7.5172,0.0080057,7.4951,0.0079433,7.5077,0.007985,7.486,0.0079246,7.4986,0.0079585,7.5112,0.0079872,7.4898,0.0079271,7.5026,0.0079554,7.5153,0.007991,7.4944,0.0079323,7.5073,0.0079776,7.4863,0.0079197,7.4991,0.0079674,7.512,0.0080091,7.4916,0.0079521,7.5045,0.0079831,7.4843,0.0079272,7.4973,0.0079537,7.5103,0.0079856,7.4905,0.0079304,7.5034,0.0079705,7.4838,0.0079168,7.497,0.0079629,7.51,0.0080076,7.4907,0.0079541,7.5038,0.0079917,7.4846,0.0079392,7.4978,0.0079709,7.5112,0.0080027,7.4921,0.0079496,7.5053,0.007983,7.4867,0.0079319,7.5,0.0079711,7.5132,0.0080171,7.4948,0.0079662,7.508,0.0080119,7.4899,0.0079619,7.5031,0.0080002,7.4851,0.0079509,7.4985,0.0079811,7.5119,0.0080108,7.4941,0.0079612,7.5074,0.0079963,7.4899,0.0079483,7.5033,0.0079919,7.486,0.007945,7.4994,0.0079916,7.5127,0.0080344,7.4957,0.0079872,7.5089,0.0080216,7.492,0.007975,7.5055,0.0080061
7.5539,0.0080631,7.5232,0.0079696,7.5332,0.0079899,7.5432,0.0080168,7.5533,0.0080565,7.5236,0.0079674,7.5338,0.0080149,7.5442,0.0080571,7.5546,0.0080849,7.5258,0.0079975,7.5366,0.0080167,7.5467,0.0080384,7.5574,0.008074,7.5294,0.0079898,7.5404,0.0080363,7.5512,0.0080826,7.524,0.0080008,7.535,0.0080372,7.5461,0.0080644,7.5194,0.0079844,7.5308,0.0080095,7.5421,0.0080388,7.5534,0.0080759,7.5275,0.0079981,7.539,0.0080432,7.5506,0.0080902,7.5252,0.0080145,7.5368,0.0080533,7.5486,0.0080829,7.5236,0.0080079,7.5354,0.0080325,7.5472,0.0080623,7.5229,0.0079899,7.5348,0.0080316,7.5468,0.0080822,7.5231,0.008012,7.535,0.0080569,7.547,0.0080912,7.5236,0.0080213,7.5358,0.0080485,7.548,0.0080783,7.525,0.0080099,7.5373,0.0080465,7.5496,0.0080907,7.527,0.0080237,7.5396,0.0080711,7.5518,0.0081146,7.5296,0.0080484,7.5421,0.0080848,7.5203,0.0080203,7.5328,0.0080503,7.5453,0.00808,7.5238,0.0080163,7.5365,0.0080525,7.5491,0.0080988,7.5281,0.0080369,7.5409,0.0080873,7.5198,0.0080257,7.5326,0.0080688,7.5453,0.0081022,7.5249,0.0080415,7.5377,0.0080701,7.5174,0.0080107,7.5303,0.0080432,7.5432,0.0080851,7.5233,0.0080269,7.5362,0.0080743,7.5165,0.0080173,7.5295,0.0080636,7.5425,0.0081033,7.5231,0.0080465,7.5361,0.0080803,7.5169,0.0080245,7.5299,0.0080567,7.5433,0.0080924,7.5241,0.0080364,7.5372,0.0080771,7.5186,0.0080233,7.5317,0.00807,7.5449,0.0081179,7.5264,0.008064,7.5396,0.0081046,7.5213,0.0080515,7.5345,0.0080838,7.5164,0.0080315,7.5297,0.0080618,7.5431,0.0080986,7.5252,0.0080464,7.5384,0.0080915,7.5209,0.008041,7.5342,0.0080898,7.5168,0.0080399,7.5301,0.0080838,7.5434,0.0081207,7.5262,0.0080707,7.5394,0.0081032,7.5224,0.0080539,7.5358,0.0080884
7.5945,0.0081793,7.5636,0.0080834,7.5734,0.0081099,7.5833,0.0081486,7.5932,0.0081962,7.5634,0.0081046,7.5734,0.0081467,7.5836,0.0081747,7.5939,0.0081933,7.565,0.0081037,7.5756,0.0081272,7.5856,0.0081604,7.5961,0.0082062,7.568,0.0081202,7.5788,0.0081671,7.5895,0.0082043,7.5621,0.0081196,7.573,0.0081471,7.584,0.0081722,7.5572,0.0080895,7.5684,0.008119,7.5796,0.0081559,7.5908,0.0082006,7.5647,0.0081209,7.5761,0.0081679,7.5875,0.0082082,7.562,0.0081298,7.5735,0.0081594,7.5852,0.0081847,7.5601,0.0081074,7.5718,0.0081372,7.5835,0.0081788,7.5591,0.0081044,7.5708,0.0081549,7.5827,0.0082019,7.5589,0.0081289,7.5706,0.0081633,7.5826,0.0081909,7.559,0.0081187,7.5711,0.0081487,7.5832,0.0081854,7.5601,0.0081151,7.5723,0.0081593,7.5846,0.008207,7.5619,0.0081379,7.5743,0.0081829,7.5864,0.0082199,7.5641,0.0081515,7.5765,0.0081826,7.5546,0.0081156,7.567,0.0081458,7.5794,0.008182,7.5578,0.0081163,7.5704,0.0081627,7.583,0.0082137,7.5618,0.0081497,7.5746,0.0081949,7.5534,0.0081306,7.566,0.0081648,7.5787,0.0081942,7.5581,0.0081314,7.5709,0.0081648,7.5505,0.0081032,7.5633,0.0081452,7.5761,0.0081939,7.5561,0.0081336,7.5689,0.0081808,7.5491,0.0081212,7.5621,0.0081621,7.5749,0.0081971,7.5555,0.0081381,7.5684,0.0081715,7.5491,0.0081132,7.5621,0.0081488,7.5754,0.0081911,7.5561,0.0081331,7.5691,0.008181,7.5504,0.0081249,7.5635,0.0081734,7.5765,0.0082157,7.558,0.0081596,7.5711,0.0081934,7.5527,0.0081379,7.5659,0.0081694,7.5477,0.0081148,7.561,0.0081518,7.5742,0.008198,7.5562,0.008144,7.5694,0.0081941,7.5518,0.0081414,7.565,0.0081872,7.5475,0.0081349,7.5608,0.0081726,7.574,0.0082066,7.5568,0.0081548,7.5699,0.0081899,7.5529,0.0081386,7.5662,0.0081787
7.6351,0.0082978,7.604,0.0082043,7.6137,0.0082415,7.6234,0.0082877,7.6331,0.0083292,7.6031,0.0082384,7.613,0.0082653,7.6231,0.0082825,7.6332,0.0083025,7.6042,0.0082149,7.6147,0.0082491,7.6244,0.0082916,7.6348,0.0083369,7.6066,0.0082522,7.6172,0.0082892,7.6278,0.0083153,7.6003,0.0082313,7.6111,0.0082554,7.6219,0.0082828,7.5949,0.0082007,7.6061,0.0082366,7.6171,0.0082804,7.6282,0.0083259,7.602,0.008247,7.6132,0.0082867,7.6245,0.0083157,7.5989,0.0082376,7.6102,0.0082617,7.6218,0.0082898,7.5966,0.0082132,7.6082,0.0082539,7.6197,0.0083034,7.5952,0.0082292,7.6068,0.0082757,7.6186,0.0083105,7.5946,0.0082372,7.6063,0.0082639,7.6181,0.0082923,7.5945,0.0082203,7.6065,0.0082564,7.6185,0.0082991,7.5953,0.0082291,7.6074,0.0082762,7.6195,0.0083205,7.5967,0.0082512,7.609,0.008289,7.621,0.008319,7.5986,0.0082507,7.6109,0.0082801,7.5889,0.0082128,7.6013,0.0082485,7.6136,0.0082935,7.5919,0.0082278,7.6043,0.0082785,7.6168,0.0083233,7.5955,0.0082589,7.6082,0.0082936,7.5869,0.0082286,7.5995,0.0082578,7.6121,0.0082904,7.5914,0.0082275,7.6041,0.0082691,7.5836,0.0082069,7.5963,0.0082552,7.609,0.0083029,7.589,0.0082418,7.6017,0.0082826,7.5818,0.0082219,7.5947,0.0082574,7.6074,0.0082905,7.5879,0.0082308,7.6007,0.0082662,7.5813,0.0082072,7.5943,0.0082485,7.6074,0.0082969,7.5881,0.0082383,7.6011,0.0082873,7.5822,0.0082302,7.5952,0.0082727,7.6082,0.0083067,7.5896,0.0082499,7.6026,0.0082813,7.5842,0.0082251,7.5973,0.0082618,7.579,0.0082064,7.5922,0.0082523,7.6054,0.0083029,7.5873,0.0082481,7.6004,0.0082945,7.5827,0.0082406,7.5959,0.0082791,7.5783,0.0082256,7.5915,0.0082598,7.6046,0.0082953,7.5874,0.0082428,7.6004,0.0082822,7.5833,0.0082303,7.5966,0.0082757
7.6757,0.0084198,7.6445,0.0083326,7.6539,0.008377,7.6634,0.0084169,7.673,0.0084413,7.6429,0.0083552,7.6526,0.0083699,7.6625,0.0083871,7.6726,0.0084158,7.6433,0.0083338,7.6537,0.0083768,7.6633,0.0084185,7.6735,0.0084526,7.6452,0.0083724,7.6556,0.0083971,7.6661,0.0084175,7.6384,0.0083377,7.6491,0.008363,7.6598,0.0083947,7.6327,0.0083165,7.6437,0.0083586,7.6546,0.0084028,7.6655,0.0084399,7.6392,0.0083644,7.6503,0.0083919,7.6615,0.0084129,7.6357,0.0083383,7.647,0.0083641,7.6584,0.0084012,7.6331,0.0083282,7.6445,0.0083765,7.656,0.0084212,7.6313,0.0083494,7.6429,0.0083828,7.6545,0.0084076,7.6304,0.0083369,7.642,0.0083633,7.6537,0.0083959,7.6299,0.0083268,7.6418,0.0083681,7.6537,0.0084127,7.6304,0.0083452,7.6424,0.0083883,7.6544,0.0084238,7.6315,0.0083568,7.6437,0.0083865,7.6556,0.0084128,7.6331,0.0083471,7.6453,0.00838,7.6232,0.0083148,7.6355,0.0083586,7.6477,0.0084071,7.6259,0.0083432,7.6382,0.0083873,7.6506,0.00842,7.6293,0.0083573,7.6418,0.0083851,7.6204,0.0083215,7.6329,0.0083529,7.6454,0.0083921,7.6247,0.0083311,7.6372,0.0083779,7.6167,0.0083169,7.6293,0.0083637,7.6419,0.0084037,7.6218,0.0083437,7.6344,0.0083775,7.6144,0.0083175,7.6272,0.0083503,7.6399,0.0083837,7.6203,0.0083254,7.633,0.0083649,7.6136,0.0083069,7.6264,0.0083537,7.6395,0.0084024,7.6201,0.0083448,7.633,0.0083867,7.6141,0.00833,7.627,0.0083635,7.6399,0.0083934,7.6212,0.0083376,7.6341,0.0083727,7.6156,0.0083175,7.6286,0.008362,7.6103,0.0083072,7.6234,0.0083571,7.6365,0.0084029,7.6184,0.0083488,7.6314,0.0083866,7.6136,0.0083331,7.6267,0.0083666,7.6091,0.0083134,7.6222,0.0083483,7.6353,0.0083868,7.618,0.0083352,7.6309,0.0083788,7.6137,0.0083275,7.6269,0.008375
7.7162,0.0085412,7.6849,0.0084618,7.6942,0.0085001,7.7035,0.0085226,7.7129,0.0085328,7.6827,0.0084539,7.6922,0.0084676,7.702,0.008493,7.7119,0.0085303,7.6825,0.0084555,7.6927,0.0084976,7.7021,0.0085283,7.7122,0.0085489,7.6837,0.0084751,7.6941,0.0084933,7.7044,0.0085133,7.6766,0.0084401,7.6871,0.008469,7.6977,0.008506,7.6705,0.008434,7.6813,0.0084763,7.6921,0.0085118,7.7029,0.0085353,7.6764,0.0084654,7.6874,0.0084839,7.6985,0.0085047,7.6726,0.0084361,7.6837,0.0084702,7.695,0.0085145,7.6696,0.0084469,7.6809,0.0084901,7.6922,0.0085205,7.6675,0.0084533,7.6789,0.0084757,7.6904,0.0084982,7.6662,0.0084326,7.6777,0.0084624,7.6893,0.0084991,7.6654,0.0084349,7.6772,0.0084777,7.6889,0.0085175,7.6655,0.0084543,7.6774,0.0084881,7.6893,0.008514,7.6663,0.0084513,7.6784,0.0084763,7.6903,0.0085044,7.6677,0.0084435,7.6797,0.0084832,7.6575,0.0084221,7.6697,0.0084691,7.6818,0.0085101,7.6599,0.0084498,7.6721,0.0084809,7.6844,0.0085048,7.663,0.008446,7.6755,0.008474,7.654,0.0084141,7.6664,0.0084514,7.6788,0.008495,7.6579,0.0084375,7.6704,0.008482,7.6498,0.0084238,7.6623,0.0084623,7.6749,0.0084935,7.6546,0.0084366,7.6671,0.008466,7.6471,0.0084088,7.6598,0.008441,7.6724,0.0084771,7.6527,0.008422,7.6654,0.0084659,7.6458,0.0084105,7.6586,0.0084573,7.6716,0.0084977,7.6521,0.0084427,7.6649,0.008474,7.6459,0.0084196,7.6587,0.0084479,7.6716,0.0084799,7.6528,0.0084271,7.6657,0.0084687,7.6471,0.0084161,7.66,0.0084636,7.6416,0.0084109,7.6546,0.0084556,7.6677,0.0084916,7.6494,0.0084396,7.6624,0.0084709,7.6446,0.0084194,7.6576,0.0084521,7.6399,0.0084008,7.6529,0.0084381,7.6659,0.0084797,7.6485,0.0084303,7.6614,0.0084752,7.6442,0.0084257,7.6573,0.0084697
7.7568,0.0086514,7.7252,0.0085779,7.7344,0.008599,7.7436,0.0086072,7.7529,0.0086158,7.7224,0.0085438,7.7318,0.0085658,7.7415,0.0086004,7.7512,0.0086385,7.7216,0.0085697,7.7317,0.0086008,7.741,0.0086183,7.7509,0.0086322,7.7223,0.0085645,7.7325,0.0085823,7.7427,0.0086059,7.7147,0.0085393,7.7251,0.0085737,7.7356,0.0086117,7.7082,0.0085457,7.7189,0.0085795,7.7296,0.0086014,7.7402,0.0086154,7.7136,0.0085513,7.7245,0.0085693,7.7355,0.0085982,7.7094,0.0085359,7.7205,0.0085775,7.7316,0.0086177,7.706,0.0085554,7.7173,0.0085842,7.7285,0.0086026,7.7036,0.0085409,7.7149,0.0085606,7.7263,0.0085861,7.702,0.0085262,7.7134,0.0085601,7.7249,0.0085984,7.7009,0.0085395,7.7125,0.0085776,7.7242,0.0086078,7.7007,0.0085494,7.7124,0.0085733,7.7242,0.0085936,7.7011,0.0085361,7.7131,0.0085626,7.7249,0.0085974,7.7022,0.0085417,7.7141,0.0085847,7.6918,0.0085284,7.7039,0.0085679,7.7159,0.0085954,7.6939,0.0085394,7.7061,0.0085612,7.7182,0.0085843,7.6967,0.0085304,7.7091,0.0085636,7.6875,0.0085085,7.6998,0.00855,7.7122,0.008591,7.6912,0.0085378,7.7036,0.0085732,7.6829,0.008519,7.6953,0.0085483,7.7078,0.0085741,7.6874,0.0085214,7.6999,0.0085492,7.6797,0.0084961,7.6924,0.0085305,7.7049,0.0085704,7.6851,0.0085194,7.6977,0.0085629,7.678,0.0085111,7.6907,0.0085494,7.7036,0.0085781,7.6841,0.0085269,7.6968,0.0085517,7.6777,0.008501,7.6905,0.0085308,7.7032,0.0085685,7.6844,0.0085197,7.6972,0.0085639,7.6785,0.0085148,7.6914,0.0085567,7.6729,0.008507,7.6858,0.0085414,7.6988,0.0085695,7.6805,0.008521,7.6934,0.0085502,7.6755,0.0085022,7.6885,0.0085361,7.6707,0.0084881,7.6836,0.0085279,7.6966,0.00857,7.6791,0.0085239,7.6919,0.0085646,7.6746,0.0085181,7.6877,0.008554
7.7973,0.0087429,7.7656,0.0086717,7.7746,0.0086787,7.7837,0.0086855,7.7928,0.0087035,7.7622,0.0086355,7.7715,0.0086678,7.7809,0.0087048,7.7905,0.008734,7.7608,0.0086679,7.7707,0.008686,7.7798,0.0086974,7.7896,0.0087122,7.7609,0.0086479,7.771,0.00867,7.781,0.0087006,7.7529,0.008638,7.7632,0.0086745,7.7735,0.0087057,7.7459,0.0086436,7.7565,0.0086643,7.767,0.008677,7.7776,0.0086911,7.7509,0.008631,7.7616,0.0086575,7.7724,0.008696,7.7463,0.0086378,7.7572,0.0086764,7.7682,0.0087032,7.7425,0.0086446,7.7536,0.0086615,7.7647,0.0086775,7.7397,0.0086203,7.7509,0.0086434,7.7623,0.0086739,7.7378,0.0086184,7.7491,0.0086546,7.7604,0.0086894,7.7363,0.0086345,7.7479,0.0086634,7.7594,0.0086841,7.7358,0.0086298,7.7474,0.0086483,7.7592,0.0086705,7.7359,0.0086173,7.7479,0.0086508,7.7595,0.0086903,7.7367,0.0086385,7.7485,0.0086751,7.7261,0.0086227,7.7381,0.0086488,7.75,0.0086667,7.7279,0.008615,7.74,0.008636,7.7521,0.0086648,7.7305,0.0086151,7.7427,0.0086532,7.7211,0.0086024,7.7333,0.0086418,7.7455,0.0086743,7.7245,0.0086249,7.7368,0.0086509,7.7159,0.0086008,7.7283,0.0086246,7.7407,0.0086487,7.7203,0.0086002,7.7326,0.0086299,7.7124,0.0085811,7.725,0.0086195,7.7374,0.0086595,7.7175,0.0086124,7.73,0.0086475,7.7103,0.0085996,7.7229,0.0086261,7.7357,0.0086478,7.7161,0.0086005,7.7287,0.0086263,7.7096,0.0085797,7.7222,0.0086153,7.7349,0.0086562,7.716,0.0086111,7.7287,0.0086499,7.71,0.0086043,7.7227,0.0086355,7.7042,0.0085894,7.717,0.0086156,7.7299,0.0086414,7.7116,0.0085966,7.7244,0.0086267,7.7064,0.0085825,7.7193,0.0086186,7.7015,0.0085743,7.7144,0.0086148,7.7272,0.0086528,7.7097,0.0086101,7.7224,0.0086425,7.705,0.0085993,7.718,0.0086266
7.8379,0.0088217,7.806,0.0087495,7.8149,0.0087554,7.8238,0.0087721,7.8327,0.0088027,7.802,0.0087348,7.8111,0.0087709,7.8204,0.0088001,7.8298,0.0088176,7.7999,0.0087511,7.8097,0.0087635,7.8187,0.0087766,7.8284,0.008797,7.7994,0.008733,7.8094,0.0087629,7.8193,0.008798,7.7911,0.008736,7.8012,0.0087669,7.8113,0.0087868,7.7837,0.0087254,7.7941,0.0087375,7.8045,0.0087506,7.815,0.0087744,7.7881,0.0087157,7.7987,0.008753,7.8094,0.0087913,7.7831,0.0087339,7.7939,0.0087602,7.8048,0.0087759,7.779,0.0087187,7.79,0.0087337,7.801,0.0087546,7.7759,0.0086993,7.7869,0.0087283,7.7982,0.008763,7.7736,0.0087094,7.7847,0.0087431,7.796,0.0087703,7.7718,0.0087171,7.7832,0.0087372,7.7946,0.0087537,7.7709,0.0087013,7.7825,0.0087221,7.7941,0.0087526,7.7708,0.0087018,7.7826,0.0087411,7.7941,0.0087763,7.7712,0.008726,7.7829,0.0087505,7.7604,0.0087002,7.7723,0.0087171,7.7841,0.008735,7.7619,0.0086859,7.7739,0.0087132,7.7859,0.0087485,7.7642,0.0087012,7.7764,0.0087388,7.7546,0.0086907,7.7667,0.0087222,7.7789,0.0087461,7.7577,0.0086991,7.7699,0.0087203,7.749,0.0086732,7.7613,0.0086957,7.7736,0.0087226,7.7531,0.008677,7.7654,0.0087116,7.745,0.0086661,7.7575,0.0087053,7.7699,0.0087384,7.7499,0.0086937,7.7623,0.0087177,7.7425,0.0086726,7.755,0.0086924,7.7678,0.0087155,7.7481,0.0086713,7.7606,0.0087035,7.7414,0.0086603,7.754,0.0086997,7.7666,0.0087365,7.7476,0.0086939,7.7602,0.0087226,7.7414,0.0086798,7.7541,0.008703,7.7355,0.00866,7.7483,0.0086841,7.7611,0.0087113,7.7427,0.0086696,7.7554,0.0087025,7.7374,0.0086614,7.7502,0.0086988,7.7322,0.0086577,7.7451,0.0086944,7.7579,0.0087249,7.7402,0.0086847,7.7529,0.008709,7.7354,0.0086686,7.7484,0.0086917
7.8785,0.0089021,7.8464,0.0088271,7.8551,0.0088431,7.8638,0.0088732,7.8727,0.00891,7.8417,0.0088391,7.8507,0.0088684,7.8598,0.0088863,7.8691,0.0088984,7.8391,0.0088294,7.8487,0.008844,7.8576,0.0088631,7.8671,0.0088924,7.838,0.0088263,7.8478,0.0088617,7.8576,0.0088934,7.8292,0.008829,7.8392,0.0088494,7.8492,0.0088615,7.8214,0.0087984,7.8318,0.0088112,7.8421,0.0088344,7.8523,0.0088709,7.8253,0.008811,7.8358,0.0088495,7.8464,0.0088771,7.82,0.0088179,7.8306,0.0088335,7.8415,0.0088481,7.8155,0.00879,7.8264,0.0088107,7.8373,0.008839,7.812,0.0087831,7.823,0.0088173,7.8341,0.0088514,7.8094,0.008797,7.8204,0.008824,7.8315,0.0088439,7.8072,0.00879,7.8186,0.0088064,7.8299,0.0088261,7.8061,0.0087737,7.8175,0.0088034,7.829,0.0088419,7.8056,0.0087908,7.8173,0.008827,7.8287,0.0088516,7.8057,0.0088007,7.8174,0.0088168,7.7947,0.0087668,7.8065,0.0087841,7.8182,0.0088096,7.796,0.0087611,7.8078,0.0087958,7.8197,0.0088327,7.7979,0.0087855,7.81,0.0088168,7.7882,0.0087692,7.8002,0.0087928,7.8122,0.0088132,7.791,0.0087668,7.8031,0.0087879,7.7821,0.008742,7.7943,0.0087678,7.8065,0.0088011,7.7859,0.0087565,7.7981,0.0087938,7.7777,0.0087496,7.7901,0.0087826,7.8023,0.0088058,7.7823,0.0087619,7.7946,0.00878,7.7747,0.0087364,7.7872,0.008758,7.7999,0.0087889,7.7801,0.0087461,7.7925,0.0087839,7.7732,0.0087422,7.7857,0.0087784,7.7983,0.0088063,7.7792,0.0087646,7.7917,0.0087863,7.7729,0.0087449,7.7855,0.0087668,7.7668,0.0087258,7.7795,0.0087519,7.7923,0.0087831,7.7737,0.008743,7.7864,0.0087785,7.7683,0.0087391,7.781,0.0087742,7.763,0.0087348,7.7758,0.0087645,7.7885,0.0087877,7.7708,0.0087489,7.7834,0.0087698,7.7659,0.0087311,7.7788,0.0087566
7.9191,0.0089967,7.8869,0.0089176,7.8954,0.0089475,7.9039,0.0089848,7.9126,0.0090163,7.8815,0.0089403,7.8903,0.0089584,7.8993,0.008971,7.9084,0.008986,7.8783,0.0089128,7.8877,0.0089338,7.8965,0.0089618,7.9059,0.0089981,7.8766,0.0089279,7.8863,0.0089607,7.8959,0.008983,7.8673,0.0089145,7.8772,0.0089271,7.8871,0.0089399,7.8592,0.0088738,7.8694,0.0088967,7.8796,0.0089335,7.8897,0.0089737,7.8626,0.00891,7.8729,0.0089385,7.8834,0.0089556,7.8568,0.0088931,7.8674,0.0089078,7.8781,0.0089291,7.852,0.0088684,7.8628,0.0088969,7.8735,0.0089317,7.8482,0.0088734,7.859,0.0089076,7.87,0.0089364,7.8452,0.0088793,7.8561,0.0088996,7.8671,0.0089165,7.8427,0.0088603,7.8539,0.0088802,7.8652,0.0089097,7.8412,0.0088556,7.8526,0.0088942,7.8639,0.0089316,7.8404,0.0088781,7.852,0.0089042,7.8633,0.008921,7.8402,0.0088679,7.8518,0.0088851,7.8291,0.0088339,7.8407,0.0088594,7.8524,0.0088939,7.83,0.008844,7.8418,0.0088812,7.8536,0.0089132,7.8317,0.0088642,7.8437,0.0088887,7.8217,0.0088399,7.8336,0.0088605,7.8456,0.008882,7.8243,0.0088344,7.8363,0.0088599,7.8152,0.0088135,7.8273,0.0088463,7.8394,0.0088839,7.8188,0.0088385,7.8308,0.0088715,7.8103,0.0088266,7.8227,0.0088503,7.8348,0.0088683,7.8147,0.0088239,7.827,0.0088446,7.807,0.008801,7.8194,0.008831,7.8319,0.0088693,7.8121,0.008826,7.8245,0.0088623,7.8051,0.0088202,7.8175,0.0088481,7.8299,0.0088698,7.8108,0.0088278,7.8233,0.0088492,7.8043,0.0088078,7.8168,0.008833,7.7981,0.0087923,7.8107,0.008823,7.8234,0.0088583,7.8048,0.0088181,7.8174,0.0088528,7.7992,0.0088134,7.8119,0.0088428,7.7938,0.0088037,7.8065,0.0088267,7.8191,0.0088474,7.8014,0.0088087,7.8139,0.0088328,7.7963,0.0087947,7.8091,0.0088276
7.9597,0.0091105,7.9273,0.0090265,7.9356,0.0090646,7.944,0.0090971,7.9525,0.0091172,7.9213,0.0090355,7.9299,0.0090482,7.9388,0.0090635,7.9477,0.0090848,7.9174,0.0090068,7.9268,0.0090371,7.9354,0.0090723,7.9446,0.0091074,7.9152,0.0090318,7.9247,0.0090556,7.9342,0.0090701,7.9055,0.0089965,7.9152,0.0090095,7.925,0.0090322,7.897,0.0089623,7.907,0.0089995,7.9171,0.0090409,7.9271,0.0090721,7.8998,0.0090033,7.91,0.0090213,7.9204,0.0090374,7.8937,0.0089708,7.9041,0.0089922,7.9147,0.0090221,7.8885,0.0089575,7.8992,0.008993,7.9098,0.0090292,7.8843,0.0089669,7.895,0.0089963,7.9059,0.0090191,7.881,0.008958,7.8918,0.0089755,7.9027,0.008996,7.8782,0.0089365,7.8893,0.0089664,7.9004,0.0090063,7.8763,0.0089488,7.8876,0.0089873,7.8989,0.0090157,7.8752,0.0089583,7.8867,0.0089767,7.898,0.0089947,7.8747,0.0089385,7.8862,0.0089646,7.8634,0.0089108,7.875,0.0089459,7.8865,0.0089844,7.864,0.0089315,7.8757,0.0089644,7.8874,0.0089903,7.8654,0.0089383,7.8773,0.0089605,7.8552,0.0089093,7.8671,0.0089313,7.879,0.0089577,7.8576,0.0089079,7.8695,0.0089413,7.8483,0.0088929,7.8603,0.0089309,7.8724,0.0089659,7.8516,0.0089179,7.8636,0.0089427,7.843,0.0088956,7.8552,0.0089144,7.8673,0.0089356,7.8471,0.0088894,7.8593,0.0089195,7.8392,0.0088745,7.8515,0.0089126,7.864,0.0089509,7.8441,0.0089056,7.8564,0.0089348,7.8369,0.0088909,7.8493,0.008913,7.8616,0.0089352,7.8424,0.0088915,7.8548,0.0089172,7.8358,0.0088745,7.8482,0.0089053,7.8294,0.0088636,7.842,0.008899,7.8546,0.0089347,7.8359,0.0088931,7.8484,0.0089233,7.8301,0.0088826,7.8427,0.0089064,7.8246,0.0088662,7.8372,0.008887,7.8498,0.0089116,7.832,0.008872,7.8445,0.0089045,7.8268,0.0088657,7.8395,0.0089042
8.0003,0.0092361,7.9677,0.0091489,7.9759,0.0091823,7.9841,0.0092026,7.9925,0.0092154,7.9611,0.0091303,7.9695,0.0091452,7.9783,0.0091661,7.9871,0.0091955,7.9566,0.0091144,7.9658,0.0091522,7.9742,0.0091862,7.9833,0.0092119,7.9538,0.0091321,7.9632,0.0091474,7.9725,0.0091606,7.9437,0.0090833,7.9533,0.0091056,7.9629,0.0091429,7.9348,0.0090692,7.9447,0.0091119,7.9546,0.0091444,7.9644,0.0091638,7.937,0.0090908,7.9472,0.0091072,7.9574,0.0091298,7.9306,0.0090593,7.9409,0.0090893,7.9514,0.0091263,7.925,0.0090578,7.9355,0.009095,7.946,0.0091268,7.9204,0.00906,7.931,0.0090835,7.9418,0.0091033,7.9168,0.009038,7.9275,0.0090588,7.9383,0.0090891,7.9136,0.0090261,7.9247,0.0090668,7.9357,0.0091079,7.9115,0.0090461,7.9226,0.0090758,7.9338,0.0090961,7.91,0.0090346,7.9215,0.009054,7.9326,0.0090809,7.9093,0.0090212,7.9206,0.0090577,7.8977,0.0090004,7.9092,0.00904,7.9206,0.009075,7.898,0.0090182,7.9096,0.0090452,7.9212,0.0090692,7.8991,0.0090134,7.9109,0.0090378,7.8888,0.0089829,7.9006,0.0090101,7.9123,0.0090449,7.8909,0.0089919,7.9027,0.0090317,7.8814,0.0089801,7.8933,0.0090161,7.9053,0.0090436,7.8844,0.008992,7.8963,0.0090122,7.8757,0.008962,7.8878,0.0089842,7.8998,0.0090152,7.8795,0.0089663,7.8916,0.0090058,7.8715,0.0089581,7.8837,0.008997,7.8961,0.009029,7.8761,0.0089806,7.8883,0.0090044,7.8687,0.0089578,7.881,0.0089807,7.8933,0.0090079,7.874,0.0089616,7.8863,0.0089937,7.8672,0.0089486,7.8796,0.0089851,7.8607,0.0089411,7.8732,0.0089776,7.8857,0.0090099,7.867,0.0089656,7.8794,0.0089911,7.8611,0.008948,7.8736,0.0089701,7.8554,0.0089279,7.8679,0.0089529,7.8805,0.0089866,7.8626,0.0089452,7.875,0.0089845,7.8572,0.0089437,7.8699,0.0089803
8.0409,0.0093553,8.0082,0.0092695,8.0162,0.0092895,8.0242,0.009301,8.0324,0.0093137,8.0008,0.0092298,8.0092,0.0092492,8.0178,0.009277,8.0264,0.0093127,7.9958,0.0092322,8.0048,0.0092685,8.0131,0.0092926,8.0221,0.0093073,7.9924,0.0092271,8.0016,0.0092397,8.0108,0.0092596,7.9819,0.009182,7.9913,0.0092185,8.0009,0.0092617,7.9725,0.0091858,7.9823,0.0092193,7.9921,0.0092388,8.0018,0.0092545,7.9743,0.00918,7.9843,0.0092021,7.9944,0.009232,7.9675,0.0091597,7.9776,0.0091964,7.988,0.0092347,7.9615,0.0091637,7.9719,0.0091962,7.9823,0.0092211,7.9566,0.0091514,7.9671,0.0091713,7.9777,0.0091927,7.9526,0.0091249,7.9632,0.0091548,7.9739,0.0091957,7.9491,0.0091301,7.96,0.0091723,7.9709,0.0092042,7.9466,0.0091389,7.9577,0.0091598,7.9687,0.0091796,7.9449,0.0091154,7.9562,0.0091433,7.9672,0.0091802,7.9438,0.0091178,7.9551,0.0091591,7.932,0.0090984,7.9434,0.0091345,7.9547,0.009163,7.9321,0.0091029,7.9435,0.0091276,7.9551,0.0091532,7.9329,0.0090943,7.9446,0.0091232,7.9224,0.0090651,7.934,0.0091004,7.9457,0.009142,7.9241,0.0090858,7.9359,0.0091245,7.9145,0.0090691,7.9263,0.0090977,7.9382,0.00912,7.9173,0.009065,7.9291,0.0090881,7.9083,0.0090348,7.9204,0.0090668,7.9323,0.009108,7.9119,0.0090558,7.9239,0.0090971,7.9037,0.0090459,7.9158,0.0090786,7.9282,0.0091052,7.9081,0.0090534,7.9202,0.0090782,7.9006,0.0090285,7.9128,0.0090565,7.925,0.0090903,7.9056,0.009041,7.9179,0.0090792,7.8987,0.0090311,7.911,0.0090695,7.892,0.0090225,7.9044,0.0090559,7.9169,0.009084,7.898,0.0090364,7.9105,0.0090604,7.892,0.0090143,7.9045,0.0090408,7.8862,0.008996,7.8987,0.0090304,7.9111,0.0090722,7.8931,0.0090278,7.9055,0.0090664,7.8876,0.0090225,7.9002,0.0090524
8.0815,0.0094497,8.0486,0.0093736,8.0564,0.0093828,8.0644,0.0093925,8.0724,0.0094068,8.0407,0.0093313,8.0488,0.009356,8.0573,0.009389,8.0658,0.0094217,8.035,0.0093474,8.0439,0.0093724,8.052,0.009384,8.0608,0.0093923,8.031,0.009318,8.0401,0.0093356,8.0492,0.0093678,8.0201,0.0092944,8.0294,0.0093367,8.0388,0.0093692,8.0103,0.0092948,8.0199,0.0093139,8.0296,0.0093281,8.0392,0.0093472,8.0116,0.0092754,8.0214,0.0093038,8.0314,0.0093387,8.0044,0.0092679,8.0144,0.0093052,8.0246,0.0093373,7.998,0.0092667,8.0083,0.0092915,8.0186,0.0093107,7.9927,0.0092411,8.0031,0.0092614,8.0137,0.0092897,7.9884,0.0092225,7.9989,0.0092624,8.0095,0.0093046,7.9846,0.0092382,7.9954,0.0092705,8.0062,0.0092914,7.9818,0.0092253,7.9927,0.0092446,8.0037,0.009271,7.9797,0.0092065,7.9909,0.009244,8.0019,0.0092849,7.9783,0.0092216,7.9895,0.0092586,7.9664,0.009196,7.9776,0.0092249,7.9889,0.0092499,7.9661,0.0091881,7.9775,0.0092138,7.9889,0.0092422,7.9666,0.0091821,7.9783,0.0092179,7.9559,0.0091581,7.9675,0.0092001,7.9791,0.0092402,7.9574,0.0091818,7.9691,0.0092123,7.9476,0.0091542,7.9593,0.0091769,7.9711,0.0092006,7.9501,0.0091437,7.9618,0.0091757,7.941,0.0091203,7.953,0.0091623,7.9648,0.0092052,7.9443,0.0091505,7.9563,0.0091852,7.936,0.009131,7.948,0.0091578,7.9603,0.0091844,7.9401,0.0091302,7.9521,0.0091597,7.9324,0.0091073,7.9446,0.0091417,7.9567,0.0091812,7.9372,0.0091294,7.9494,0.0091696,7.9301,0.0091187,7.9424,0.0091543,7.9233,0.0091041,7.9356,0.0091331,7.948,0.0091591,7.9291,0.0091088,7.9415,0.0091365,7.9229,0.0090878,7.9353,0.0091237,7.917,0.0090762,7.9294,0.0091189,7.9418,0.0091602,7.9237,0.0091129,7.936,0.0091446,7.9181,0.0090977,7.9306,0.0091232
8.1221,0.0095126,8.089,0.0094552,8.0967,0.0094607,8.1045,0.0094704,8.1124,0.0094868,8.0805,0.0094279,8.0885,0.0094566,8.0968,0.0094856,8.1051,0.0095043,8.0742,0.0094438,8.0829,0.0094541,8.0909,0.0094576,8.0996,0.0094669,8.0696,0.009406,8.0786,0.0094346,8.0875,0.0094712,8.0583,0.0094078,8.0674,0.0094383,8.0767,0.0094527,8.0481,0.0093862,8.0576,0.009398,8.0671,0.0094141,8.0766,0.0094368,8.0488,0.0093732,8.0586,0.0094054,8.0684,0.0094388,8.0412,0.0093743,8.0512,0.0094043,8.0612,0.009426,8.0345,0.0093605,8.0447,0.0093782,8.0549,0.0093948,8.0289,0.0093297,8.0392,0.0093555,8.0496,0.0093925,8.0243,0.0093291,8.0346,0.0093698,8.0451,0.0094004,8.0201,0.0093364,8.0308,0.0093563,8.0414,0.0093727,8.0169,0.0093095,8.0278,0.0093343,8.0387,0.0093688,8.0146,0.0093068,8.0257,0.0093477,8.0365,0.0093827,8.0129,0.0093212,8.0239,0.009349,8.0007,0.0092873,8.0119,0.0093117,8.023,0.0093357,8.0001,0.009275,8.0114,0.0093025,8.0228,0.009336,8.0004,0.0092771,8.0119,0.0093187,7.9895,0.009259,8.001,0.0092992,8.0125,0.0093297,7.9907,0.0092711,8.0023,0.0092937,7.9807,0.0092352,7.9924,0.0092582,8.0041,0.0092892,7.983,0.0092326,7.9946,0.0092737,7.9737,0.0092176,7.9856,0.0092611,7.9973,0.0092962,7.9768,0.0092406,7.9886,0.0092677,7.9682,0.0092124,7.9802,0.0092384,7.9924,0.0092684,7.9721,0.0092135,7.9841,0.0092479,7.9643,0.0091945,7.9763,0.009234,7.9884,0.0092746,7.9689,0.0092218,7.9809,0.0092583,7.9616,0.0092059,7.9738,0.009236,7.9546,0.009184,7.9669,0.0092102,7.9792,0.0092382,7.9602,0.0091868,7.9725,0.0092227,7.9539,0.0091728,7.9662,0.0092165,7.9478,0.0091673,7.9601,0.0092094,7.9724,0.0092428,7.9543,0.0091937,7.9665,0.0092198,7.9485,0.0091711,7.961,0.0091985
8.1627,0.00955,8.1295,0.0095134,8.137,0.0095185,8.1446,0.0095302,8.1523,0.00955,8.1203,0.0095111,8.1281,0.0095354,8.1362,0.0095499,8.1444,0.0095519,8.1134,0.0095103,8.1219,0.0095104,8.1298,0.0095141,8.1384,0.0095325,8.1082,0.0094903,8.1171,0.0095228,8.1258,0.0095461,8.0965,0.0094984,8.1055,0.0095089,8.1146,0.0095121,8.0859,0.0094604,8.0952,0.0094724,8.1046,0.0094908,8.114,0.0095149,8.0861,0.0094653,8.0957,0.0094948,8.1054,0.0095182,8.0781,0.0094657,8.0879,0.0094839,8.0979,0.0094952,8.0711,0.0094406,8.0811,0.0094539,8.0912,0.0094727,8.0651,0.0094177,8.0752,0.009451,8.0856,0.0094872,8.0601,0.0094319,8.0703,0.0094599,8.0807,0.0094747,8.0556,0.0094182,8.0661,0.0094319,8.0767,0.0094509,8.0521,0.0093951,8.0628,0.0094268,8.0736,0.0094631,8.0494,0.0094073,8.0604,0.0094412,8.0711,0.0094644,8.0474,0.0094087,8.0583,0.0094294,8.035,0.0093721,8.0461,0.0093945,8.0572,0.0094181,8.0342,0.0093616,8.0454,0.0093931,8.0566,0.0094308,8.0342,0.0093759,8.0456,0.0094145,8.0231,0.0093574,8.0345,0.0093871,8.0458,0.0094073,8.024,0.0093515,8.0355,0.0093722,8.0138,0.0093158,8.0254,0.0093453,8.037,0.0093843,8.0158,0.0093299,8.0274,0.0093717,8.0064,0.0093167,8.0182,0.0093516,8.0298,0.009377,8.0092,0.0093229,8.0209,0.0093475,8.0005,0.0092932,8.0124,0.0093218,8.0245,0.0093553,8.0041,0.0093017,8.016,0.00934,7.9962,0.0092873,8.0081,0.0093273,8.0201,0.0093629,8.0005,0.0093109,8.0125,0.0093405,7.9931,0.0092884,8.0051,0.009314,7.9859,0.0092621,7.9981,0.0092893,8.0104,0.009324,7.9913,0.0092733,8.0035,0.0093164,7.9848,0.0092666,7.9971,0.0093091,7.9786,0.0092592,7.9908,0.0092928,8.0031,0.0093188,7.9849,0.0092697,7.997,0.0092961,7.979,0.0092473,7.9914,0.0092802
8.2033,0.0095752,8.1699,0.0095515,8.1773,0.0095599,8.1848,0.0095768,8.1923,0.0095954,8.1601,0.0095707,8.1678,0.0095817,8.1757,0.0095807,8.1838,0.0095737,8.1526,0.0095477,8.161,0.0095479,8.1687,0.0095619,8.1771,0.0095873,8.1469,0.0095607,8.1555,0.0095807,8.1642,0.0095835,8.1346,0.0095523,8.1435,0.0095507,8.1525,0.009553,8.1236,0.0095189,8.1329,0.0095325,8.1422,0.0095523,8.1514,0.0095736,8.1234,0.00954,8.1328,0.0095589,8.1424,0.0095685,8.115,0.0095319,8.1247,0.0095385,8.1345,0.009543,8.1076,0.0095039,8.1175,0.009518,8.1275,0.0095424,8.1013,0.0095019,8.1113,0.0095337,8.1215,0.009555,8.0959,0.0095124,8.106,0.0095231,8.1163,0.0095282,8.091,0.0094844,8.1015,0.0094993,8.112,0.009523,8.0873,0.009479,8.0979,0.0095116,8.1086,0.0095387,8.0843,0.0094935,8.0952,0.0095139,8.1058,0.0095272,8.0819,0.0094819,8.0928,0.009498,8.0694,0.0094492,8.0804,0.0094698,8.0913,0.0094947,8.0682,0.0094466,8.0793,0.0094813,8.0905,0.0095142,8.0679,0.0094669,8.0792,0.0094926,8.0566,0.0094418,8.0679,0.0094598,8.0792,0.0094752,8.0573,0.0094258,8.0687,0.0094505,8.047,0.0093996,8.0584,0.0094363,8.07,0.0094748,8.0487,0.0094251,8.0601,0.0094567,8.039,0.0094054,8.0507,0.0094294,8.0623,0.0094501,8.0416,0.0094002,8.0533,0.0094256,8.0327,0.0093748,8.0445,0.009406,8.0566,0.0094417,8.0361,0.0093917,8.048,0.0094292,8.028,0.0093792,8.0399,0.0094136,8.0518,0.0094408,8.0321,0.0093916,8.044,0.0094149,8.0245,0.0093652,8.0365,0.00939,8.0172,0.0093402,8.0294,0.0093734,8.0415,0.0094144,8.0224,0.0093659,8.0345,0.009407,8.0158,0.0093587,8.028,0.0093912,8.0094,0.0093425,8.0216,0.0093677,8.0337,0.0093923,8.0155,0.0093451,8.0276,0.0093757,8.0094,0.0093285,8.0218,0.0093663
8.244,0.0096053,8.2104,0.0095822,8.2176,0.0095983,8.2249,0.0096169,8.2323,0.0096271,8.1999,0.0096051,8.2074,0.0096028,8.2152,0.0095946,8.2231,0.0095907,8.1918,0.0095709,8.2001,0.0095834,8.2077,0.0096074,8.2159,0.009626,8.1855,0.0096055,8.194,0.0096065,8.2025,0.0095991,8.1728,0.0095781,8.1816,0.0095769,8.1905,0.0095837,8.1614,0.0095623,8.1706,0.0095787,8.1797,0.0095974,8.1888,0.0096106,8.1606,0.0095887,8.17,0.0095948,8.1794,0.0095942,8.1519,0.0095708,8.1615,0.0095712,8.1712,0.009577,8.1441,0.0095523,8.154,0.0095724,8.1638,0.0095968,8.1374,0.0095702,8.1473,0.0095874,8.1574,0.0095902,8.1317,0.0095616,8.1417,0.0095619,8.1519,0.0095671,8.1265,0.009538,8.1369,0.0095572,8.1473,0.0095816,8.1224,0.0095514,8.133,0.0095744,8.1435,0.0095865,8.1191,0.0095546,8.1299,0.0095638,8.1404,0.0095708,8.1165,0.0095388,8.1272,0.0095508,8.1037,0.0095146,8.1146,0.0095352,8.1255,0.0095615,8.1023,0.0095253,8.1133,0.0095544,8.1243,0.0095725,8.1017,0.0095363,8.1129,0.0095473,8.0902,0.0095069,8.1014,0.0095184,8.1126,0.0095352,8.0906,0.0094963,8.1019,0.0095263,8.0801,0.0094843,8.0915,0.0095196,8.1029,0.0095456,8.0815,0.0095042,8.0929,0.0095222,8.0717,0.0094782,8.0833,0.009496,8.0948,0.0095152,8.074,0.009473,8.0856,0.0094988,8.065,0.0094545,8.0767,0.0094871,8.0887,0.0095201,8.0681,0.0094765,8.0799,0.0095067,8.0599,0.0094621,8.0717,0.0094869,8.0835,0.0095054,8.0637,0.0094621,8.0756,0.0094823,8.056,0.0094378,8.0679,0.0094665,8.0486,0.0094212,8.0606,0.0094601,8.0727,0.009498,8.0535,0.0094538,8.0656,0.0094834,8.0467,0.0094386,8.0588,0.0094608,8.0402,0.0094154,8.0523,0.0094383,8.0644,0.0094656,8.0461,0.0094222,8.0581,0.0094565,8.0399,0.0094125,8.0522,0.0094506
8.2846,0.0096542,8.2508,0.0096222,8.2579,0.0096424,8.265,0.0096549,8.2722,0.0096556,8.2397,0.0096256,8.2471,0.009618,8.2548,0.0096143,8.2625,0.0096265,8.231,0.0096024,8.2391,0.0096283,8.2466,0.0096485,8.2546,0.0096521,8.2241,0.0096274,8.2325,0.0096198,8.2408,0.0096168,8.211,0.0095961,8.2197,0.0096019,8.2284,0.0096164,8.1992,0.0095981,8.2082,0.0096162,8.2172,0.0096293,8.2262,0.0096338,8.1979,0.0096149,8.2071,0.0096129,8.2165,0.0096098,8.1888,0.0095919,8.1982,0.0095953,8.2079,0.0096109,8.1807,0.0095939,8.1904,0.0096164,8.2,0.0096302,8.1736,0.0096114,8.1834,0.0096116,8.1934,0.0096057,8.1675,0.0095868,8.1774,0.0095883,8.1875,0.0096004,8.162,0.0095821,8.1723,0.0096036,8.1825,0.0096212,8.1576,0.0096013,8.168,0.0096101,8.1785,0.009612,8.1539,0.0095913,8.1646,0.0095948,8.1751,0.0095991,8.151,0.0095785,8.1617,0.0095906,8.1381,0.009567,8.1489,0.0095892,8.1596,0.0096108,8.1363,0.0095865,8.1472,0.0096008,8.1582,0.0096037,8.1354,0.0095792,8.1466,0.0095822,8.1238,0.0095542,8.1349,0.0095664,8.146,0.0095879,8.1239,0.009561,8.1351,0.0095888,8.1132,0.0095579,8.1245,0.0095801,8.1358,0.0095904,8.1144,0.00956,8.1257,0.0095693,8.1044,0.009536,8.1159,0.0095513,8.1274,0.0095691,8.1065,0.0095374,8.118,0.0095627,8.0973,0.009528,8.1089,0.009557,8.1208,0.0095806,8.1001,0.0095465,8.1118,0.0095649,8.0917,0.0095288,8.1034,0.0095438,8.1152,0.0095567,8.0953,0.0095224,8.1071,0.0095442,8.0875,0.009508,8.0993,0.0095408,8.0799,0.0095027,8.0918,0.0095377,8.1039,0.0095618,8.0846,0.0095249,8.0966,0.0095416,8.0777,0.0095034,8.0897,0.0095209,8.071,0.0094815,8.083,0.0095061,8.0951,0.0095353,8.0767,0.0094983,8.0886,0.0095314,8.0704,0.0094928,8.0825,0.0095244
8.3252,0.0097181,8.2913,0.0096767,8.2982,0.0096919,8.3051,0.0096949,8.3122,0.0096903,8.2795,0.0096497,8.2868,0.0096467,8.2943,0.0096595,8.3019,0.0096889,8.2702,0.0096541,8.2782,0.0096787,8.2854,0.0096848,8.2934,0.0096809,8.2627,0.009646,8.2709,0.0096444,8.2792,0.0096524,8.2492,0.0096232,8.2578,0.009639,8.2663,0.00966,8.237,0.0096352,8.2459,0.00965,8.2547,0.0096566,8.2636,0.0096575,8.2352,0.0096325,8.2443,0.0096301,8.2535,0.0096337,8.2257,0.0096125,8.235,0.009628,8.2445,0.0096521,8.2172,0.0096332,8.2268,0.009648,8.2363,0.0096489,8.2098,0.0096298,8.2194,0.009623,8.2293,0.0096219,8.2034,0.0096051,8.2132,0.0096159,8.2231,0.0096357,8.1975,0.0096202,8.2077,0.0096374,8.2178,0.0096445,8.1928,0.0096283,8.2031,0.0096288,8.2134,0.0096289,8.1888,0.0096129,8.1994,0.0096155,8.2097,0.0096233,8.1856,0.0096083,8.1961,0.0096254,8.1724,0.0096097,8.1831,0.009629,8.1937,0.0096388,8.1704,0.0096221,8.1812,0.0096225,8.192,0.0096194,8.1692,0.009603,8.1802,0.009608,8.1574,0.0095901,8.1684,0.009608,8.1794,0.0096299,8.1572,0.0096123,8.1683,0.0096282,8.1463,0.0096074,8.1575,0.0096141,8.1688,0.0096158,8.1472,0.0095957,8.1584,0.0096024,8.1371,0.0095801,8.1485,0.0095941,8.1599,0.0096116,8.1389,0.0095905,8.1503,0.0096119,8.1295,0.0095878,8.1411,0.0096073,8.1529,0.0096184,8.1322,0.0095947,8.1438,0.0096019,8.1236,0.0095761,8.1352,0.0095849,8.1469,0.0095984,8.127,0.0095745,8.1387,0.0095995,8.119,0.0095732,8.1307,0.0096012,8.1112,0.0095724,8.1231,0.009593,8.135,0.0096023,8.1157,0.0095748,8.1276,0.0095846,8.1086,0.0095556,8.1206,0.0095728,8.1018,0.0095422,8.1138,0.0095679,8.1257,0.0095946,8.1073,0.0095659,8.1191,0.0095909,8.1008,0.0095602,8.1129,0.0095811
8.3658,0.0097758,8.3317,0.0097347,8.3385,0.0097388,8.3453,0.0097341,8.3522,0.0097301,8.3193,0.0096876,8.3264,0.0096995,8.3338,0.0097288,8.3412,0.009757,8.3094,0.009716,8.3172,0.0097254,8.3244,0.0097221,8.3322,0.0097223,8.3013,0.0096807,8.3094,0.0096899,8.3175,0.0097082,8.2875,0.0096698,8.2958,0.0096929,8.3042,0.0097126,8.2748,0.0096773,8.2836,0.0096868,8.2923,0.0096905,8.301,0.0096925,8.2724,0.0096572,8.2814,0.0096623,8.2905,0.0096806,8.2626,0.0096503,8.2718,0.0096766,8.2811,0.0096976,8.2537,0.0096693,8.2632,0.0096729,8.2726,0.0096696,8.2459,0.0096432,8.2555,0.009643,8.2653,0.0096556,8.2392,0.0096331,8.2489,0.0096541,8.2587,0.0096745,8.233,0.0096538,8.2431,0.0096626,8.2531,0.0096653,8.2279,0.0096454,8.2381,0.0096464,8.2484,0.0096501,8.2237,0.0096312,8.2342,0.0096393,8.2444,0.0096565,8.2201,0.0096398,8.2306,0.009659,8.2067,0.0096439,8.2173,0.0096539,8.2279,0.0096538,8.2044,0.0096381,8.2151,0.0096342,8.2259,0.0096366,8.2029,0.0096223,8.2139,0.0096369,8.1909,0.0096233,8.2019,0.0096441,8.2128,0.0096584,8.1905,0.0096443,8.2015,0.0096473,8.1794,0.0096323,8.1905,0.0096317,8.2017,0.0096337,8.1801,0.0096196,8.1912,0.0096277,8.1698,0.0096129,8.1811,0.0096278,8.1924,0.0096445,8.1713,0.0096302,8.1827,0.0096443,8.1618,0.0096282,8.1733,0.0096364,8.185,0.009638,8.1642,0.0096221,8.1757,0.0096239,8.1554,0.0096069,8.167,0.0096168,8.1786,0.0096354,8.1586,0.0096198,8.1702,0.0096417,8.1504,0.0096241,8.1621,0.0096382,8.1425,0.0096183,8.1543,0.0096241,8.1662,0.0096265,8.1468,0.0096081,8.1586,0.0096175,8.1396,0.0095979,8.1515,0.009616,8.1326,0.0095948,8.1445,0.0096179,8.1564,0.0096365,8.1379,0.0096166,8.1497,0.0096302,8.1313,0.0096084,8.1433,0.0096195
8.4065,0.0098124,8.3722,0.0097793,8.3788,0.0097735,8.3854,0.0097673,8.3922,0.0097742,8.3592,0.0097398,8.3661,0.009767,8.3733,0.0097943,8.3806,0.0098034,8.3486,0.0097668,8.3563,0.0097639,8.3633,0.0097622,8.3709,0.0097691,8.34,0.009731,8.3479,0.0097485,8.3559,0.0097713,8.3257,0.0097319,8.3339,0.0097525,8.3422,0.0097644,8.3126,0.0097241,8.3212,0.0097296,8.3298,0.0097326,8.3384,0.0097387,8.3097,0.0096987,8.3186,0.0097175,8.3275,0.0097469,8.2995,0.009709,8.3085,0.0097325,8.3178,0.0097418,8.2902,0.0097042,8.2996,0.0097034,8.3089,0.0097068,8.2821,0.0096714,8.2916,0.0096857,8.3012,0.0097112,8.275,0.0096791,8.2846,0.0097021,8.2943,0.0097162,8.2685,0.0096858,8.2784,0.0096913,8.2884,0.0096975,8.2631,0.0096686,8.2732,0.0096748,8.2833,0.0096867,8.2585,0.0096595,8.2689,0.0096789,8.279,0.0097023,8.2547,0.0096775,8.265,0.0096919,8.2411,0.0096706,8.2516,0.0096725,8.262,0.0096714,8.2385,0.0096506,8.2491,0.0096539,8.2598,0.0096703,8.2367,0.0096514,8.2476,0.0096743,8.2245,0.0096578,8.2353,0.0096733,8.2462,0.0096782,8.2238,0.0096616,8.2347,0.0096608,8.2126,0.0096458,8.2236,0.0096476,8.2347,0.0096552,8.2129,0.0096409,8.224,0.009654,8.2024,0.009641,8.2137,0.0096571,8.2249,0.0096704,8.2037,0.0096575,8.215,0.0096638,8.194,0.0096508,8.2054,0.0096513,8.2171,0.0096508,8.1962,0.0096378,8.2076,0.0096436,8.1873,0.0096312,8.1988,0.009648,8.2103,0.0096675,8.1902,0.0096555,8.2018,0.0096666,8.1819,0.0096538,8.1935,0.009655,8.1738,0.0096412,8.1856,0.0096411,8.1974,0.0096455,8.1779,0.0096329,8.1897,0.0096456,8.1705,0.0096326,8.1824,0.0096502,8.1634,0.0096361,8.1752,0.0096522,8.1871,0.0096612,8.1684,0.0096476,8.1802,0.0096529,8.1617,0.0096382,8.1737,0.009643
8.4471,0.0098358,8.4127,0.0098057,8.4191,0.0097981,8.4256,0.0098032,8.4322,0.0098272,8.399,0.0097993,8.4058,0.0098252,8.4128,0.0098332,8.4199,0.009827,8.3878,0.0097986,8.3954,0.0097956,8.4022,0.0098002,8.4097,0.0098138,8.3786,0.0097844,8.3864,0.0098052,8.3942,0.0098228,8.3639,0.0097907,8.372,0.0098011,8.3801,0.0098045,8.3504,0.0097694,8.3589,0.0097716,8.3674,0.009776,8.3758,0.0097914,8.347,0.0097563,8.3557,0.0097845,8.3646,0.0098081,8.3364,0.0097712,8.3453,0.0097807,8.3544,0.0097805,8.3268,0.009742,8.336,0.0097457,8.3452,0.0097605,8.3183,0.0097223,8.3276,0.0097483,8.3372,0.0097744,8.3109,0.0097367,8.3203,0.0097523,8.3299,0.0097609,8.304,0.0097239,8.3138,0.0097323,8.3236,0.0097428,8.2983,0.0097064,8.3083,0.0097202,8.3183,0.0097429,8.2934,0.0097078,8.3037,0.0097341,8.3137,0.0097535,8.2892,0.0097197,8.2994,0.0097274,8.2754,0.0096968,8.2858,0.0096985,8.2962,0.0097062,8.2725,0.0096768,8.2831,0.0096954,8.2936,0.0097233,8.2705,0.0096955,8.2812,0.0097167,8.2581,0.0096919,8.2688,0.0096995,8.2796,0.0097033,8.2571,0.0096794,8.2679,0.0096846,8.2457,0.0096638,8.2566,0.0096731,8.2676,0.0096896,8.2458,0.0096695,8.2568,0.0096879,8.2351,0.0096707,8.2463,0.0096855,8.2574,0.009695,8.2362,0.0096778,8.2474,0.0096803,8.2263,0.0096647,8.2376,0.0096648,8.2492,0.0096718,8.2282,0.0096563,8.2396,0.009673,8.2192,0.0096598,8.2306,0.0096798,8.242,0.0096928,8.2218,0.0096789,8.2333,0.0096804,8.2134,0.0096674,8.2249,0.0096658,8.2052,0.0096535,8.2168,0.0096572,8.2286,0.0096688,8.209,0.009657,8.2207,0.0096731,8.2015,0.009662,8.2132,0.009676,8.1942,0.0096648,8.206,0.0096728,8.2177,0.0096765,8.199,0.0096652,8.2107,0.0096672,8.1922,0.0096558,8.2041,0.0096593
8.4878,0.0098677,8.4532,0.0098283,8.4594,0.0098335,8.4658,0.0098583,8.4722,0.0098867,8.4388,0.0098533,8.4455,0.0098616,8.4523,0.0098551,8.4593,0.0098503,8.427,0.0098223,8.4344,0.0098269,8.4412,0.00984,8.4485,0.0098599,8.4172,0.0098331,8.4249,0.0098497,8.4326,0.0098573,8.4021,0.0098313,8.41,0.0098327,8.4181,0.0098311,8.3882,0.0098045,8.3966,0.0098067,8.4049,0.0098197,8.4133,0.0098439,8.3843,0.0098172,8.3929,0.0098389,8.4016,0.0098451,8.3733,0.009816,8.3821,0.0098136,8.3911,0.0098131,8.3633,0.0097824,8.3724,0.0097952,8.3815,0.0098182,8.3545,0.0097857,8.3637,0.0098104,8.3731,0.0098243,8.3467,0.0097901,8.356,0.0097974,8.3655,0.0098042,8.3395,0.0097694,8.3492,0.0097796,8.3589,0.0097929,8.3335,0.0097572,8.3433,0.0097797,8.3533,0.0098063,8.3282,0.0097699,8.3384,0.0097904,8.3483,0.0097991,8.3237,0.0097627,8.3339,0.0097673,8.3098,0.0097313,8.3201,0.0097405,8.3303,0.0097618,8.3066,0.0097267,8.317,0.0097565,8.3275,0.009782,8.3042,0.0097472,8.3149,0.0097601,8.2916,0.0097269,8.3023,0.0097332,8.313,0.0097433,8.2904,0.0097114,8.3012,0.009726,8.2788,0.0096966,8.2896,0.0097157,8.3006,0.0097393,8.2786,0.0097107,8.2895,0.0097305,8.2678,0.009705,8.2789,0.0097175,8.2899,0.0097256,8.2686,0.0097003,8.2797,0.0097052,8.2586,0.0096825,8.2698,0.0096913,8.2813,0.0097127,8.2602,0.00969,8.2715,0.0097145,8.251,0.0096949,8.2624,0.0097103,8.2737,0.0097164,8.2535,0.0096962,8.2649,0.0096978,8.2448,0.00968,8.2563,0.0096858,8.2365,0.0096699,8.2481,0.0096827,8.2597,0.0097019,8.2401,0.0096857,8.2517,0.0097021,8.2324,0.0096878,8.2441,0.0096973,8.225,0.0096842,8.2367,0.0096887,8.2484,0.0096926,8.2296,0.009679,8.2412,0.009683,8.2226,0.0096705,8.2345,0.0096795
8.5284,0.0099289,8.4937,0.0098738,8.4998,0.0099006,8.5059,0.0099326,8.5122,0.009947,8.4787,0.0098975,8.4851,0.0098921,8.4919,0.0098882,8.4987,0.0098949,8.4663,0.0098554,8.4735,0.0098711,8.4801,0.0098927,8.4873,0.0099131,8.4559,0.0098773,8.4634,0.009886,8.4709,0.0098878,8.4403,0.0098579,8.4481,0.0098561,8.456,0.0098567,8.426,0.0098316,8.4343,0.0098435,8.4425,0.0098676,8.4507,0.0098895,8.4216,0.0098646,8.43,0.0098698,8.4386,0.0098639,8.4102,0.0098402,8.4189,0.0098373,8.4278,0.0098459,8.3999,0.0098231,8.4088,0.0098444,8.4178,0.0098661,8.3907,0.0098411,8.3998,0.0098528,8.4091,0.0098552,8.3825,0.0098294,8.3918,0.0098332,8.4011,0.0098386,8.375,0.0098122,8.3846,0.0098232,8.3942,0.0098417,8.3686,0.0098137,8.3784,0.0098384,8.3882,0.0098556,8.3631,0.0098253,8.3732,0.0098323,8.383,0.0098325,8.3583,0.0098022,8.3684,0.0098088,8.3441,0.0097761,8.3543,0.0097965,8.3645,0.0098254,8.3406,0.009792,8.351,0.0098174,8.3613,0.0098296,8.338,0.0097954,8.3486,0.0098025,8.3252,0.0097673,8.3358,0.0097779,8.3464,0.0097938,8.3237,0.0097595,8.3344,0.0097816,8.3119,0.0097472,8.3227,0.0097724,8.3335,0.0097958,8.3115,0.0097617,8.3223,0.0097784,8.3005,0.0097456,8.3115,0.0097563,8.3224,0.0097654,8.301,0.0097333,8.3121,0.0097467,8.2908,0.0097165,8.302,0.00974,8.3134,0.0097704,8.2923,0.0097398,8.3035,0.0097612,8.2829,0.0097331,8.2941,0.009742,8.3054,0.0097488,8.2851,0.0097208,8.2964,0.0097317,8.2763,0.0097062,8.2877,0.0097239,8.2678,0.0097008,8.2793,0.0097226,8.2909,0.0097445,8.2712,0.0097207,8.2827,0.0097351,8.2634,0.0097138,8.275,0.0097227,8.2558,0.0097036,8.2674,0.0097099,8.2791,0.0097187,8.2602,0.0096988,8.2718,0.0097114,8.2531,0.0096935,8.2649,0.0097129
8.5691,0.010019,8.5342,0.0099564,8.5401,0.0099908,8.5461,0.010008,8.5522,0.010007,8.5185,0.009944,8.5248,0.0099407,8.5314,0.0099479,8.5381,0.0099663,8.5055,0.0099124,8.5126,0.0099381,8.519,0.0099608,8.5261,0.0099754,8.4945,0.0099244,8.5019,0.009929,8.5093,0.0099309,8.4785,0.0098874,8.4862,0.0098893,8.494,0.0099029,8.4639,0.0098688,8.472,0.0098948,8.48,0.0099199,8.4881,0.0099299,8.4589,0.0098961,8.4672,0.0098909,8.4757,0.0098875,8.4471,0.0098598,8.4557,0.009868,8.4645,0.00989,8.4364,0.0098664,8.4453,0.0098887,8.4541,0.0099005,8.4269,0.0098768,8.4358,0.0098779,8.445,0.0098784,8.4184,0.0098567,8.4275,0.0098601,8.4368,0.0098673,8.4105,0.0098471,8.42,0.0098638,8.4295,0.0098858,8.4038,0.0098645,8.4135,0.0098801,8.4232,0.009883,8.3979,0.0098599,8.4079,0.0098573,8.4176,0.0098576,8.3928,0.0098359,8.4028,0.0098507,8.3785,0.0098267,8.3886,0.0098535,8.3986,0.0098757,8.3747,0.0098493,8.3849,0.0098595,8.3952,0.0098612,8.3718,0.0098344,8.3823,0.0098408,8.3588,0.0098113,8.3693,0.0098252,8.3798,0.0098441,8.357,0.009815,8.3676,0.0098389,8.3451,0.0098069,8.3557,0.0098296,8.3665,0.0098451,8.3444,0.0098128,8.3551,0.0098233,8.3332,0.0097898,8.3441,0.009799,8.355,0.0098119,8.3335,0.0097796,8.3444,0.0098045,8.3231,0.0097717,8.3342,0.0098029,8.3455,0.0098274,8.3243,0.0097935,8.3354,0.0098056,8.3147,0.0097725,8.3259,0.0097805,8.3371,0.0097937,8.3167,0.0097616,8.328,0.0097831,8.3078,0.0097519,8.3191,0.0097786,8.2991,0.0097485,8.3106,0.009773,8.3221,0.0097923,8.3023,0.0097616,8.3137,0.0097756,8.2943,0.0097469,8.3059,0.0097588,8.2866,0.009732,8.2982,0.0097436,8.3097,0.0097612,8.2908,0.0097343,8.3023,0.0097587,8.2836,0.0097335,8.2953,0.0097589
8.6098,0.010103,8.5747,0.010052,8.5804,0.01007,8.5862,0.010068,8.5922,0.010062,8.5584,0.010003,8.5645,0.010009,8.571,0.010025,8.5775,0.01005,8.5448,0.0099927,8.5517,0.010019,8.558,0.010033,8.5649,0.010041,8.5332,0.0099822,8.5404,0.0099859,8.5477,0.00999,8.5168,0.0099344,8.5243,0.009949,8.5319,0.0099786,8.5017,0.009931,8.5096,0.00996,8.5176,0.0099743,8.5255,0.0099752,8.4962,0.0099275,8.5044,0.0099259,8.5127,0.0099365,8.484,0.0098967,8.4925,0.0099205,8.5011,0.009949,8.473,0.0099146,8.4817,0.0099296,8.4904,0.0099346,8.463,0.0099027,8.4719,0.0099042,8.481,0.0099089,8.4542,0.0098817,8.4632,0.009889,8.4724,0.009906,8.4461,0.0098833,8.4554,0.0099062,8.4648,0.0099241,8.439,0.0099015,8.4486,0.0099048,8.4582,0.0099008,8.4328,0.0098785,8.4427,0.0098773,8.4523,0.0098886,8.4274,0.00987,8.4373,0.0098938,8.4128,0.0098756,8.4228,0.0098968,8.4328,0.0099043,8.4087,0.0098838,8.4189,0.0098833,8.4291,0.0098841,8.4055,0.0098643,8.416,0.0098726,8.3924,0.0098514,8.4028,0.0098676,8.4132,0.009887,8.3903,0.0098658,8.4008,0.0098844,8.3782,0.0098598,8.3888,0.0098729,8.3994,0.0098786,8.3772,0.0098535,8.3878,0.0098576,8.3659,0.0098305,8.3768,0.0098408,8.3875,0.0098611,8.3659,0.0098352,8.3768,0.0098643,8.3554,0.0098354,8.3664,0.0098586,8.3776,0.0098684,8.3563,0.0098385,8.3674,0.0098442,8.3466,0.0098133,8.3577,0.0098251,8.3689,0.0098444,8.3484,0.0098149,8.3595,0.0098414,8.3393,0.0098106,8.3505,0.0098366,8.3305,0.0098046,8.3418,0.0098244,8.3532,0.0098391,8.3334,0.0098072,8.3448,0.0098208,8.3253,0.0097892,8.3368,0.0098036,8.3174,0.0097725,8.3289,0.0097915,8.3404,0.0098186,8.3214,0.0097881,8.3328,0.0098172,8.314,0.0097868,8.3257,0.0098084
8.6504,0.010146,8.6151,0.010119,8.6207,0.010114,8.6264,0.010105,8.6322,0.010103,8.5982,0.010065,8.6042,0.010076,8.6105,0.010097,8.6169,0.010117,8.584,0.010074,8.5908,0.010089,8.5969,0.010094,8.6037,0.010094,8.5718,0.010044,8.579,0.010047,8.5861,0.010058,8.555,0.010004,8.5624,0.010032,8.5699,0.010063,8.5395,0.01001,8.5473,0.010027,8.5551,0.010029,8.5629,0.01003,8.5335,0.0099752,8.5416,0.0099863,8.5498,0.010012,8.521,0.0099619,8.5293,0.0099925,8.5378,0.010014,8.5095,0.0099675,8.5181,0.009976,8.5268,0.0099832,8.4992,0.0099389,8.508,0.009946,8.517,0.0099572,8.4901,0.0099182,8.499,0.0099368,8.508,0.0099643,8.4816,0.009931,8.4908,0.0099524,8.5001,0.0099623,8.4742,0.00993,8.4836,0.0099285,8.4932,0.0099295,8.4677,0.0098996,8.4775,0.0099117,8.487,0.0099374,8.462,0.0099128,8.4717,0.0099366,8.4472,0.0099156,8.4571,0.0099245,8.467,0.0099246,8.4428,0.009903,8.4529,0.0099035,8.463,0.0099102,8.4393,0.0098907,8.4496,0.0099041,8.426,0.0098863,8.4363,0.0099046,8.4466,0.0099215,8.4236,0.0099041,8.434,0.0099143,8.4113,0.0098955,8.4218,0.0098991,8.4324,0.0098986,8.4101,0.0098799,8.4206,0.0098837,8.3986,0.0098645,8.4094,0.0098818,8.42,0.0099063,8.3984,0.0098878,8.4091,0.0099073,8.3877,0.0098856,8.3986,0.009893,8.4097,0.0098932,8.3883,0.0098711,8.3993,0.0098768,8.3785,0.0098534,8.3895,0.0098695,8.4006,0.0098909,8.38,0.0098687,8.3911,0.0098911,8.3707,0.0098661,8.3819,0.0098831,8.3618,0.0098555,8.3731,0.0098683,8.3844,0.0098779,8.3645,0.0098511,8.3758,0.0098622,8.3563,0.0098344,8.3676,0.0098512,8.3483,0.0098224,8.3597,0.0098485,8.3711,0.0098765,8.352,0.0098483,8.3634,0.0098695,8.3445,0.0098396,8.356,0.009852
8.6911,0.010147,8.6556,0.010139,8.6611,0.010126,8.6666,0.010122,8.6722,0.010126,8.6381,0.01011,8.644,0.010126,8.6501,0.010142,8.6563,0.01015,8.6232,0.010128,8.6299,0.010131,8.6359,0.010128,8.6425,0.010123,8.6105,0.010094,8.6175,0.0101,8.6245,0.01012,8.5933,0.010083,8.6005,0.01011,8.6079,0.010124,8.5773,0.010079,8.585,0.010081,8.5927,0.01008,8.6004,0.010087,8.5708,0.01004,8.5788,0.010063,8.5869,0.010091,8.5579,0.010043,8.5661,0.010064,8.5745,0.010075,8.5461,0.010025,8.5546,0.010033,8.5631,0.010043,8.5355,0.0099926,8.5441,0.010005,8.553,0.010025,8.526,0.0099777,8.5347,0.010006,8.5437,0.010033,8.5171,0.009989,8.5263,0.010003,8.5354,0.010008,8.5094,0.0099645,8.5187,0.0099682,8.5282,0.0099836,8.5026,0.0099429,8.5123,0.009971,8.5216,0.0099999,8.4965,0.009964,8.5062,0.0099793,8.4815,0.0099484,8.4914,0.0099517,8.5011,0.0099567,8.4769,0.0099266,8.4868,0.0099353,8.4968,0.0099515,8.4731,0.0099244,8.4833,0.0099448,8.4596,0.0099223,8.4698,0.0099407,8.48,0.009954,8.4569,0.0099326,8.4673,0.0099374,8.4444,0.0099176,8.4548,0.0099171,8.4653,0.0099197,8.443,0.009901,8.4534,0.0099148,8.4313,0.0098985,8.442,0.0099221,8.4526,0.0099409,8.4308,0.0099249,8.4415,0.0099301,8.4199,0.009913,8.4308,0.0099113,8.4418,0.0099129,8.4204,0.0098959,8.4313,0.0099065,8.4104,0.0098898,8.4213,0.0099087,8.4323,0.0099271,8.4116,0.009911,8.4226,0.0099237,8.4022,0.0099057,8.4133,0.0099133,8.3931,0.0098932,8.4043,0.0098999,8.4156,0.0099053,8.3956,0.0098859,8.4069,0.0098966,8.3872,0.0098763,8.3985,0.0098971,8.3791,0.0098751,8.3904,0.0099008,8.4018,0.0099182,8.3826,0.0098964,8.3939,0.0099044,8.3749,0.0098803,8.3864,0.0098859
8.7317,0.010136,8.6961,0.010133,8.7014,0.010127,8.7068,0.010131,8.7123,0.010142,8.678,0.010138,8.6837,0.010151,8.6896,0.010157,8.6957,0.010154,8.6625,0.010149,8.669,0.010144,8.6748,0.010137,8.6813,0.010136,8.6492,0.010125,8.656,0.010141,8.6628,0.010161,8.6315,0.010144,8.6386,0.010153,8.6458,0.010147,8.6152,0.010122,8.6227,0.010117,8.6303,0.01012,8.6378,0.010135,8.6081,0.010106,8.6159,0.01013,8.6239,0.010145,8.5948,0.01011,8.6029,0.010117,8.6112,0.010121,8.5826,0.010082,8.591,0.01009,8.5994,0.010099,8.5717,0.010055,8.5802,0.010073,8.5889,0.010099,8.5618,0.010054,8.5705,0.010079,8.5793,0.010093,8.5526,0.010048,8.5617,0.010054,8.5707,0.01006,8.5446,0.010013,8.5538,0.01003,8.5631,0.010058,8.5375,0.010012,8.547,0.010043,8.5563,0.010061,8.5311,0.010018,8.5407,0.010026,8.5159,0.0099859,8.5256,0.0099941,8.5353,0.010008,8.5109,0.0099681,8.5208,0.0099868,8.5307,0.010011,8.5069,0.0099741,8.517,0.0099977,8.4932,0.0099652,8.5033,0.0099817,8.5134,0.0099929,8.4902,0.0099619,8.5005,0.0099666,8.4776,0.0099389,8.4879,0.0099434,8.4983,0.0099599,8.4759,0.0099343,8.4862,0.0099596,8.464,0.0099386,8.4746,0.0099593,8.4851,0.0099683,8.4632,0.0099475,8.4739,0.0099474,8.4522,0.0099283,8.463,0.0099302,8.4739,0.0099413,8.4524,0.0099226,8.4632,0.0099402,8.4422,0.0099241,8.4531,0.0099422,8.464,0.0099548,8.4433,0.0099391,8.4542,0.0099453,8.4337,0.0099299,8.4447,0.0099337,8.4244,0.0099179,8.4356,0.0099215,8.4468,0.0099284,8.4267,0.0099133,8.4379,0.0099293,8.4182,0.0099146,8.4294,0.0099358,8.4099,0.0099203,8.4212,0.0099357,8.4324,0.0099401,8.4132,0.0099242,8.4244,0.0099244,8.4054,0.0099071,8.4168,0.0099127
8.7724,0.010132,8.7367,0.010129,8.7418,0.010133,8.747,0.010145,8.7523,0.010159,8.7178,0.010155,8.7233,0.01016,8.7291,0.010156,8.7351,0.010149,8.7017,0.010148,8.7081,0.01014,8.7138,0.010139,8.7201,0.010152,8.6878,0.010149,8.6945,0.010168,8.7012,0.010173,8.6697,0.010167,8.6767,0.010158,8.6838,0.010145,8.653,0.010137,8.6604,0.010137,8.6678,0.010149,8.6753,0.010167,8.6454,0.010155,8.6531,0.010166,8.6609,0.010164,8.6317,0.010147,8.6397,0.010147,8.6479,0.010148,8.6192,0.010126,8.6275,0.010131,8.6358,0.010141,8.6079,0.010113,8.6163,0.010135,8.6249,0.010154,8.5977,0.010122,8.6062,0.010132,8.6149,0.010133,8.5881,0.010098,8.5971,0.010101,8.606,0.010113,8.5798,0.010075,8.5889,0.010102,8.5981,0.010129,8.5723,0.010088,8.5818,0.010104,8.591,0.01011,8.5657,0.010069,8.5751,0.010078,8.5503,0.010036,8.5599,0.010051,8.5695,0.010071,8.545,0.010028,8.5548,0.010053,8.5646,0.010078,8.5407,0.010036,8.5507,0.010057,8.5268,0.010016,8.5368,0.01003,8.5468,0.01004,8.5236,0.010001,8.5337,0.010011,8.5107,0.0099739,8.521,0.0099926,8.5313,0.010022,8.5087,0.0099878,8.519,0.010014,8.4967,0.0099829,8.5072,0.0099951,8.5176,0.010001,8.4957,0.0099711,8.5062,0.0099779,8.4845,0.0099512,8.4952,0.0099645,8.5061,0.0099867,8.4845,0.0099603,8.4952,0.0099818,8.4741,0.0099596,8.4849,0.0099741,8.4957,0.0099843,8.4749,0.0099626,8.4858,0.0099694,8.4652,0.00995,8.4761,0.0099549,8.4558,0.0099371,8.4669,0.0099443,8.478,0.0099608,8.4578,0.0099437,8.4689,0.0099647,8.4492,0.0099498,8.4603,0.0099647,8.4407,0.0099504,8.4519,0.0099546,8.4631,0.0099543,8.4439,0.0099394,8.455,0.0099423,8.4359,0.009928,8.4473,0.0099409
8.8131,0.010144,8.7772,0.010136,8.7821,0.01015,8.7872,0.010166,8.7923,0.010172,8.7577,0.010164,8.7631,0.01016,8.7687,0.010151,8.7745,0.010143,8.741,0.010141,8.7472,0.010141,8.7528,0.010154,8.759,0.010174,8.7265,0.010171,8.733,0.010177,8.7396,0.010166,8.7079,0.010163,8.7148,0.010148,8.7218,0.010143,8.6908,0.010142,8.6981,0.010153,8.7054,0.010171,8.7127,0.010181,8.6827,0.010176,8.6903,0.010172,8.698,0.010165,8.6687,0.01016,8.6765,0.010157,8.6846,0.010157,8.6558,0.010149,8.6639,0.010156,8.6721,0.010171,8.6441,0.010158,8.6524,0.010173,8.6609,0.010176,8.6335,0.01016,8.642,0.010156,8.6506,0.01015,8.6237,0.010132,8.6325,0.01014,8.6414,0.010159,8.615,0.010137,8.624,0.01016,8.6331,0.010169,8.6072,0.010142,8.6166,0.010143,8.6257,0.010144,8.6003,0.010116,8.6096,0.010126,8.5847,0.010092,8.5942,0.010111,8.6037,0.010132,8.5791,0.010095,8.5888,0.010118,8.5985,0.010134,8.5745,0.010097,8.5844,0.01011,8.5604,0.01007,8.5703,0.01008,8.5802,0.01009,8.5569,0.010051,8.567,0.010071,8.5439,0.010031,8.554,0.010062,8.5642,0.01009,8.5416,0.01005,8.5518,0.010066,8.5294,0.010028,8.5398,0.010036,8.5502,0.010047,8.5281,0.01001,8.5386,0.010029,8.5168,0.009994,8.5274,0.010018,8.5382,0.010045,8.5165,0.01001,8.5271,0.01003,8.506,0.0099989,8.5167,0.010012,8.5274,0.010024,8.5065,0.009994,8.5173,0.010005,8.4967,0.0099772,8.5076,0.0099888,8.4871,0.009964,8.4981,0.0099825,8.5092,0.010008,8.4889,0.0099835,8.5,0.010003,8.4801,0.0099814,8.4912,0.0099893,8.4715,0.0099703,8.4827,0.0099717,8.4938,0.0099778,8.4745,0.0099584,8.4855,0.0099728,8.4663,0.0099554,8.4777,0.0099764
8.8539,0.010172,8.8177,0.010158,8.8225,0.010175,8.8274,0.010184,8.8323,0.010182,8.7975,0.010168,8.8028,0.010158,8.8083,0.010149,8.8139,0.010147,8.7803,0.010142,8.7863,0.010156,8.7917,0.010177,8.7978,0.010186,8.7652,0.010181,8.7716,0.010171,8.778,0.010154,8.7462,0.010151,8.7529,0.010143,8.7598,0.010152,8.7287,0.010153,8.7358,0.010172,8.743,0.010183,8.7502,0.01018,8.72,0.010177,8.7275,0.010168,8.7351,0.010162,8.7056,0.01016,8.7133,0.010158,8.7213,0.010164,8.6923,0.010162,8.7004,0.010176,8.7084,0.010188,8.6803,0.010183,8.6885,0.010184,8.6968,0.010174,8.6694,0.010168,8.6777,0.010159,8.6862,0.01016,8.6592,0.010154,8.6679,0.010171,8.6767,0.01019,8.6502,0.01018,8.6591,0.010187,8.6681,0.01018,8.6421,0.010166,8.6513,0.010162,8.6603,0.010163,8.6348,0.01015,8.6441,0.010161,8.619,0.010141,8.6285,0.010159,8.6378,0.010175,8.6132,0.010151,8.6228,0.010164,8.6324,0.010168,8.6082,0.010143,8.6181,0.010147,8.594,0.010117,8.6038,0.010124,8.6137,0.010139,8.5902,0.010108,8.6002,0.010136,8.577,0.010101,8.5871,0.010128,8.5972,0.01014,8.5745,0.010105,8.5846,0.01011,8.5621,0.010073,8.5725,0.010084,8.5827,0.010101,8.5606,0.010066,8.571,0.010092,8.5491,0.010055,8.5596,0.010082,8.5703,0.010103,8.5485,0.010065,8.5591,0.01008,8.5379,0.010045,8.5485,0.010058,8.5592,0.010072,8.5382,0.010037,8.5489,0.010053,8.5282,0.010019,8.539,0.010042,8.5185,0.01001,8.5294,0.010037,8.5404,0.010061,8.5201,0.01003,8.531,0.010042,8.5111,0.010013,8.5221,0.01002,8.5024,0.0099934,8.5134,0.010002,8.5245,0.010022,8.5051,0.0099951,8.5161,0.010021,8.4968,0.0099961,8.5081,0.010018
8.8946,0.010203,8.8583,0.010189,8.8629,0.0102,8.8676,0.010199,8.8724,0.010191,8.8374,0.010173,8.8425,0.010162,8.8479,0.010158,8.8534,0.010171,8.8195,0.010161,8.8255,0.010183,8.8307,0.010194,8.8366,0.010188,8.8038,0.010177,8.8101,0.010161,8.8164,0.010151,8.7845,0.010146,8.7911,0.010153,8.7978,0.010171,8.7665,0.010171,8.7736,0.010184,8.7806,0.010183,8.7876,0.010174,8.7573,0.010171,8.7647,0.010164,8.7721,0.010159,8.7426,0.010159,8.7502,0.010163,8.758,0.010177,8.7289,0.010177,8.7368,0.01019,8.7447,0.010191,8.7165,0.010188,8.7246,0.010177,8.7328,0.010165,8.7053,0.010163,8.7135,0.010161,8.7219,0.010175,8.6947,0.010175,8.7034,0.010193,8.712,0.0102,8.6854,0.010196,8.6942,0.010188,8.7031,0.010178,8.677,0.010172,8.6861,0.010169,8.695,0.010174,8.6694,0.01017,8.6786,0.010183,8.6534,0.010175,8.6627,0.010188,8.672,0.010195,8.6473,0.010183,8.6567,0.010184,8.6663,0.01018,8.642,0.010167,8.6518,0.010165,8.6276,0.010149,8.6373,0.01016,8.6471,0.01018,8.6236,0.010163,8.6334,0.010184,8.6102,0.01016,8.6201,0.010169,8.6302,0.010167,8.6074,0.010143,8.6174,0.010145,8.5948,0.010118,8.6051,0.010132,8.6152,0.010154,8.5931,0.010126,8.6034,0.01015,8.5814,0.010118,8.5918,0.010138,8.6024,0.010149,8.5806,0.010116,8.5911,0.010127,8.5698,0.010094,8.5803,0.010106,8.5909,0.01012,8.5699,0.010088,8.5805,0.01011,8.5597,0.010076,8.5704,0.010106,8.5498,0.010071,8.5607,0.010096,8.5716,0.01011,8.5512,0.010076,8.5621,0.010084,8.5421,0.010051,8.553,0.010063,8.5332,0.010031,8.5442,0.010052,8.5552,0.010082,8.5357,0.01005,8.5466,0.010076,8.5273,0.010045,8.5385,0.010062
8.9353,0.010211,8.8988,0.010212,8.9032,0.01021,8.9078,0.010202,8.9125,0.01019,8.8773,0.01018,8.8823,0.010173,8.8875,0.010183,8.8928,0.010203,8.8588,0.010193,8.8646,0.010206,8.8697,0.010201,8.8754,0.010186,8.8425,0.010172,8.8487,0.010163,8.8548,0.010168,8.8227,0.010158,8.8292,0.010175,8.8357,0.010189,8.8044,0.010185,8.8113,0.010185,8.8181,0.010178,8.8251,0.010172,8.7947,0.010167,8.8019,0.010161,8.8092,0.010163,8.7795,0.010162,8.787,0.010176,8.7946,0.01019,8.7655,0.010191,8.7733,0.010193,8.7811,0.010182,8.7527,0.01018,8.7607,0.010167,8.7688,0.010162,8.7411,0.010162,8.7492,0.010174,8.7575,0.010192,8.7303,0.010194,8.7388,0.010201,8.7473,0.010195,8.7206,0.010193,8.7293,0.010182,8.7381,0.010176,8.7119,0.010173,8.7209,0.010176,8.7297,0.010186,8.704,0.010185,8.7131,0.010197,8.6878,0.010195,8.697,0.010201,8.7062,0.010199,8.6813,0.010194,8.6907,0.010187,8.7001,0.010179,8.6758,0.010174,8.6855,0.010178,8.6612,0.010172,8.6708,0.01019,8.6805,0.010207,8.6569,0.010199,8.6667,0.010203,8.6433,0.01019,8.6532,0.010184,8.6631,0.010178,8.6402,0.010166,8.6502,0.010171,8.6275,0.010156,8.6377,0.010173,8.6478,0.010191,8.6255,0.010175,8.6357,0.010188,8.6136,0.010167,8.624,0.010175,8.6345,0.010178,8.6126,0.010156,8.623,0.010162,8.6016,0.010137,8.6121,0.010148,8.6226,0.010164,8.6015,0.01014,8.6121,0.010165,8.5912,0.010138,8.6018,0.01016,8.5812,0.01013,8.5919,0.010142,8.6028,0.010147,8.5823,0.010117,8.5931,0.010126,8.573,0.010095,8.5839,0.010116,8.564,0.010085,8.575,0.010114,8.5859,0.010141,8.5663,0.010109,8.5772,0.010126,8.5578,0.010094,8.5689,0.010106
8.976,0.01019,8.9393,0.010207,8.9436,0.010198,8.948,0.010186,8.9525,0.010176,8.9173,0.010182,8.922,0.010187,8.9271,0.010205,8.9322,0.010216,8.8981,0.010216,8.9037,0.010211,8.9087,0.010196,8.9143,0.010184,8.8812,0.010176,8.8872,0.01018,8.8933,0.010197,8.861,0.010185,8.8673,0.010199,8.8737,0.0102,8.8422,0.01019,8.849,0.010185,8.8557,0.01018,8.8625,0.010177,8.832,0.010167,8.8391,0.010168,8.8463,0.01018,8.8165,0.010175,8.8238,0.01019,8.8313,0.010195,8.8021,0.010193,8.8097,0.010184,8.8174,0.01017,8.7889,0.010168,8.7968,0.010162,8.8048,0.010171,8.777,0.010172,8.785,0.01019,8.7932,0.010198,8.7658,0.010201,8.7742,0.010195,8.7826,0.010184,8.7558,0.010184,8.7644,0.010178,8.7731,0.010177,8.7468,0.010177,8.7557,0.010185,8.7644,0.010196,8.7386,0.010197,8.7475,0.010204,8.7222,0.010204,8.7313,0.010202,8.7404,0.010194,8.7154,0.010191,8.7247,0.010183,8.7341,0.010182,8.7096,0.010181,8.7192,0.010195,8.6948,0.010194,8.7044,0.01021,8.7139,0.010213,8.6902,0.01021,8.6999,0.010201,8.6765,0.010195,8.6862,0.010187,8.6961,0.010186,8.6731,0.01018,8.683,0.010191,8.6602,0.010185,8.6703,0.0102,8.6803,0.01021,8.658,0.010202,8.6681,0.010204,8.6459,0.010193,8.6562,0.010193,8.6667,0.010192,8.6447,0.01018,8.655,0.010182,8.6335,0.010168,8.6439,0.010181,8.6544,0.010199,8.6332,0.010186,8.6436,0.010202,8.6227,0.010185,8.6332,0.010191,8.6125,0.01017,8.6232,0.010171,8.634,0.010172,8.6134,0.010152,8.6242,0.010166,8.604,0.010144,8.6148,0.010168,8.5949,0.010144,8.6057,0.010168,8.6166,0.010181,8.5969,0.010156,8.6077,0.010164,8.5882,0.010137,8.5993,0.010147
9.0167,0.010154,8.9799,0.01018,8.984,0.010168,8.9883,0.010158,8.9926,0.010161,8.9572,0.010179,8.9618,0.010194,8.9667,0.010204,8.9717,0.010197,8.9374,0.01021,8.9429,0.010193,8.9477,0.010179,8.9532,0.01018,8.92,0.010186,8.9258,0.010201,8.9317,0.010212,8.8993,0.010209,8.9055,0.010208,8.9117,0.0102,8.8801,0.010194,8.8867,0.010189,8.8934,0.010186,8.9,0.010187,8.8694,0.010178,8.8763,0.010189,8.8834,0.010203,8.8534,0.010195,8.8606,0.0102,8.8681,0.010194,8.8386,0.010187,8.8462,0.010175,8.8538,0.010169,8.8252,0.010164,8.8329,0.010173,8.8408,0.01019,8.8129,0.010188,8.8208,0.010196,8.8288,0.010192,8.8013,0.010193,8.8096,0.010183,8.8179,0.010177,8.791,0.010178,8.7995,0.010177,8.8081,0.010183,8.7817,0.010184,8.7905,0.010193,8.7991,0.010198,8.7732,0.010202,8.782,0.0102,8.7565,0.010203,8.7656,0.010195,8.7746,0.010185,8.7495,0.010185,8.7587,0.010183,8.768,0.010194,8.7434,0.010195,8.7529,0.01021,8.7284,0.010211,8.7379,0.010215,8.7473,0.010206,8.7235,0.010205,8.7332,0.010195,8.7096,0.010192,8.7193,0.01019,8.7291,0.010197,8.706,0.010194,8.7158,0.010207,8.6929,0.010205,8.703,0.010213,8.7129,0.010214,8.6904,0.010211,8.7005,0.010208,8.6782,0.010202,8.6884,0.010199,8.6988,0.010196,8.6767,0.010191,8.687,0.010197,8.6654,0.010191,8.6757,0.010207,8.6861,0.010219,8.6648,0.010213,8.6752,0.010215,8.6542,0.010206,8.6647,0.010201,8.6438,0.010189,8.6545,0.010187,8.6652,0.010192,8.6445,0.010182,8.6552,0.010199,8.635,0.010187,8.6457,0.010205,8.6257,0.01019,8.6365,0.0102,8.6472,0.010202,8.6276,0.010186,8.6382,0.010189,8.6187,0.010171,8.6297,0.010179
9.0575,0.010109,9.0205,0.010141,9.0245,0.010132,9.0285,0.010135,9.0327,0.010149,8.9971,0.010175,9.0015,0.010184,9.0063,0.010176,9.0111,0.010157,8.9767,0.010179,8.982,0.010164,8.9867,0.010164,8.992,0.010177,8.9587,0.010193,8.9644,0.010204,8.9701,0.010201,8.9376,0.010209,8.9436,0.010198,8.9497,0.010189,8.918,0.010194,8.9245,0.010189,8.931,0.010189,8.9375,0.010198,8.9067,0.010197,8.9135,0.010209,8.9205,0.010213,8.8904,0.010208,8.8975,0.010201,8.9048,0.010189,8.8752,0.010182,8.8827,0.010176,8.8902,0.010185,8.8614,0.010178,8.869,0.010195,8.8768,0.010205,8.8488,0.010199,8.8565,0.010194,8.8645,0.010185,8.8369,0.010182,8.8451,0.010177,8.8533,0.010179,8.8263,0.010177,8.8347,0.010184,8.8431,0.010192,8.8166,0.010191,8.8253,0.010195,8.8338,0.010194,8.8078,0.010197,8.8165,0.01019,8.7909,0.010193,8.7999,0.010183,8.8088,0.010179,8.7836,0.010182,8.7927,0.010191,8.8019,0.010205,8.7772,0.010208,8.7866,0.010211,8.762,0.010214,8.7714,0.010205,8.7808,0.010194,8.7569,0.010196,8.7664,0.010192,8.7428,0.010192,8.7524,0.010198,8.7621,0.010208,8.7389,0.010208,8.7486,0.010215,8.7256,0.010215,8.7356,0.010215,8.7454,0.010212,8.7229,0.010211,8.7328,0.010207,8.7105,0.010204,8.7206,0.0102,8.731,0.010204,8.7088,0.010201,8.719,0.010214,8.6973,0.010211,8.7076,0.010223,8.7178,0.010224,8.6965,0.010221,8.7068,0.010214,8.6857,0.010209,8.6961,0.010202,8.6752,0.010196,8.6857,0.010199,8.6964,0.010212,8.6757,0.010207,8.6863,0.010221,8.666,0.010215,8.6766,0.010221,8.6565,0.010213,8.6672,0.010212,8.6779,0.010211,8.6582,0.010202,8.6688,0.010204,8.6492,0.010194,8.6601,0.010201
9.0982,0.010062,9.061,0.010099,9.0649,0.010103,9.0688,0.010118,9.0728,0.010129,9.037,0.010159,9.0413,0.010151,9.0459,0.01013,9.0506,0.010112,9.016,0.010141,9.0212,0.01014,9.0257,0.010153,9.0309,0.010165,8.9974,0.010188,9.0029,0.010185,9.0085,0.010171,8.9759,0.010188,8.9818,0.010176,8.9878,0.010168,8.9559,0.010183,8.9622,0.010182,8.9686,0.010189,8.975,0.0102,8.9441,0.010209,8.9508,0.010211,8.9576,0.010201,8.9273,0.010204,8.9343,0.01019,8.9415,0.010182,8.9119,0.010182,8.9192,0.010189,8.9265,0.010206,8.8977,0.010202,8.9052,0.010212,8.9128,0.010207,8.8847,0.0102,8.8923,0.01019,8.9002,0.010185,8.8725,0.01018,8.8805,0.010183,8.8886,0.010192,8.8615,0.010187,8.8698,0.010197,8.8781,0.010202,8.8515,0.010197,8.8601,0.010195,8.8685,0.010189,8.8424,0.010187,8.851,0.010179,8.8253,0.01018,8.8342,0.010178,8.843,0.010187,8.8177,0.010189,8.8267,0.010202,8.8358,0.010205,8.811,0.010207,8.8203,0.010197,8.7956,0.010201,8.8049,0.01019,8.8142,0.010186,8.7902,0.01019,8.7997,0.010194,8.7759,0.010197,8.7855,0.010206,8.7951,0.01021,8.7718,0.010213,8.7814,0.010211,8.7584,0.010214,8.7682,0.01021,8.778,0.010205,8.7554,0.010207,8.7652,0.010203,8.7428,0.010203,8.7529,0.010205,8.7631,0.010215,8.7408,0.010215,8.7509,0.010225,8.7292,0.010225,8.7394,0.010225,8.7496,0.010217,8.7281,0.010216,8.7384,0.010209,8.7172,0.010206,8.7275,0.010207,8.7065,0.010204,8.717,0.010215,8.7276,0.010227,8.7068,0.010225,8.7173,0.010229,8.6969,0.010226,8.7075,0.010223,8.6873,0.010219,8.698,0.010216,8.7086,0.010216,8.6888,0.010211,8.6994,0.010214,8.6797,0.010208,8.6905,0.010217
9.139,0.010022,9.1016,0.010065,9.1053,0.010081,9.109,0.010094,9.1129,0.010087,9.0769,0.010121,9.0811,0.010099,9.0855,0.010079,9.0901,0.010075,9.0553,0.01011,9.0604,0.010123,9.0647,0.010136,9.0698,0.010135,9.0361,0.010163,9.0415,0.010149,9.047,0.010134,9.0142,0.010158,9.0199,0.010148,9.0258,0.010144,8.9938,0.010166,9,0.010173,9.0062,0.010184,9.0125,0.010186,8.9814,0.010202,8.988,0.01019,8.9947,0.010172,8.9643,0.010185,8.9712,0.010174,8.9783,0.010178,8.9485,0.010187,8.9557,0.010202,8.9629,0.010211,8.9339,0.010215,8.9413,0.010208,8.9489,0.010194,8.9206,0.010195,8.9281,0.010187,8.9359,0.010188,8.908,0.010187,8.916,0.010196,8.924,0.010206,8.8967,0.010202,8.9049,0.010208,8.9132,0.010206,8.8864,0.0102,8.8949,0.010193,8.9032,0.010185,8.877,0.010181,8.8855,0.01018,8.8597,0.010178,8.8685,0.010188,8.8772,0.010204,8.8518,0.010202,8.8607,0.010205,8.8697,0.010196,8.8449,0.010195,8.8541,0.010183,8.8293,0.010186,8.8385,0.010181,8.8477,0.010187,8.8236,0.01019,8.8329,0.010199,8.8091,0.010203,8.8185,0.010207,8.8281,0.010203,8.8047,0.010207,8.8142,0.010201,8.7911,0.010206,8.8009,0.0102,8.8105,0.010195,8.7878,0.0102,8.7976,0.010201,8.7751,0.010204,8.7851,0.010213,8.7952,0.01022,8.7729,0.010223,8.7829,0.010222,8.7611,0.010225,8.7712,0.010216,8.7813,0.010206,8.7598,0.010208,8.77,0.010207,8.7487,0.010209,8.759,0.010218,8.7379,0.010218,8.7483,0.010229,8.7588,0.010231,8.7379,0.010231,8.7484,0.010226,8.7279,0.010225,8.7384,0.010221,8.7182,0.01022,8.7288,0.010219,8.7393,0.010221,8.7194,0.010218,8.7299,0.010225,8.7102,0.010222,8.721,0.010231
9.1798,0.0099918,9.1422,0.010039,9.1457,0.010053,9.1493,0.010049,9.153,0.010027,9.1169,0.010065,9.1209,0.010043,9.1252,0.010037,9.1296,0.010048,9.0947,0.010087,9.0996,0.010101,9.1038,0.010102,9.1086,0.010089,9.0748,0.010122,9.0801,0.010106,9.0854,0.010093,9.0525,0.010122,9.0581,0.010116,9.0639,0.010122,9.0317,0.01015,9.0378,0.010162,9.0439,0.010165,9.05,0.010153,9.0188,0.010174,9.0252,0.010155,9.0318,0.01014,9.0013,0.010159,9.0081,0.010162,9.015,0.010176,8.9851,0.010192,8.9922,0.010201,8.9993,0.010193,8.9702,0.010204,8.9774,0.010188,8.9849,0.010176,8.9565,0.010185,8.9639,0.010183,8.9716,0.010189,8.9436,0.010195,8.9515,0.010205,8.9593,0.01021,8.932,0.010211,8.94,0.010208,8.9482,0.010199,8.9213,0.010198,8.9298,0.010187,8.9379,0.010183,8.9116,0.010182,8.9201,0.010193,8.8942,0.010191,8.9028,0.010208,8.9114,0.010214,8.8859,0.010209,8.8947,0.010201,8.9036,0.010189,8.8787,0.010185,8.8878,0.010181,8.8629,0.01018,8.872,0.010186,8.8811,0.010198,8.8569,0.010198,8.8662,0.010205,8.8423,0.010205,8.8516,0.010202,8.861,0.010195,8.8376,0.010197,8.847,0.01019,8.8238,0.010194,8.8335,0.010189,8.8431,0.01019,8.8203,0.010195,8.83,0.010204,8.8074,0.010209,8.8173,0.010216,8.8274,0.010213,8.8049,0.010218,8.8149,0.010207,8.793,0.010212,8.803,0.0102,8.8131,0.010197,8.7914,0.010203,8.8016,0.010211,8.7802,0.010216,8.7904,0.010225,8.7693,0.010228,8.7796,0.010229,8.79,0.010222,8.7691,0.010225,8.7794,0.010218,8.7589,0.010221,8.7694,0.010218,8.749,0.010219,8.7595,0.010221,8.77,0.010226,8.7501,0.010227,8.7605,0.010234,8.7407,0.010233,8.7514,0.010238
9.2205,0.0099623,9.1828,0.010008,9.1861,0.010007,9.1895,0.009987,9.1931,0.0099646,9.1568,0.010004,9.1607,0.0099965,9.1648,0.010007,9.1691,0.010021,9.134,0.010062,9.1387,0.010063,9.1428,0.010052,9.1475,0.010037,9.1136,0.010074,9.1187,0.01006,9.1239,0.010051,9.0908,0.010085,9.0963,0.010088,9.1019,0.010099,9.0696,0.010133,9.0755,0.010137,9.0815,0.010126,9.0875,0.010105,9.0562,0.010132,9.0625,0.010116,9.069,0.010114,9.0383,0.01014,9.045,0.010154,9.0518,0.010163,9.0217,0.010185,9.0287,0.010177,9.0356,0.01016,9.0064,0.010177,9.0136,0.010163,9.0209,0.010157,8.9924,0.010173,8.9997,0.010177,9.0072,0.010184,8.9792,0.010197,8.9869,0.010202,8.9947,0.010199,8.9672,0.010206,8.9752,0.010196,8.9832,0.010182,8.9562,0.010187,8.9646,0.01018,8.9727,0.010187,8.9462,0.010192,8.9546,0.010208,8.9286,0.01021,8.9371,0.010216,8.9456,0.010207,8.92,0.010205,8.9288,0.010192,8.9375,0.010185,8.9125,0.010183,8.9215,0.010189,8.8965,0.010187,8.9056,0.010199,8.9146,0.010208,8.8903,0.010206,8.8995,0.010206,8.8755,0.010203,8.8847,0.010197,8.894,0.01019,8.8705,0.010189,8.8799,0.010184,8.8566,0.010185,8.8662,0.010187,8.8757,0.010197,8.8528,0.0102,8.8624,0.010209,8.8398,0.010212,8.8495,0.01021,8.8595,0.010199,8.837,0.010202,8.8469,0.01019,8.8249,0.010195,8.8348,0.010191,8.8448,0.010199,8.8231,0.010205,8.8331,0.010214,8.8117,0.01022,8.8218,0.010221,8.8006,0.010226,8.8109,0.010217,8.8212,0.010207,8.8002,0.010213,8.8105,0.010207,8.7899,0.010213,8.8003,0.010213,8.7799,0.010218,8.7903,0.010222,8.8007,0.010228,8.7807,0.010232,8.791,0.010234,8.7712,0.010237,8.7818,0.010233
9.2613,0.0099198,9.2234,0.0099636,9.2266,0.0099469,9.2298,0.0099259,9.2332,0.0099171,9.1968,0.0099558,9.2005,0.0099653,9.2045,0.0099795,9.2086,0.0099824,9.1733,0.010023,9.1779,0.010011,9.1818,0.0099984,9.1864,0.0099866,9.1523,0.010024,9.1573,0.010015,9.1624,0.010016,9.1291,0.010052,9.1345,0.010062,9.1399,0.010066,9.1075,0.010104,9.1133,0.010094,9.1191,0.010073,9.125,0.010055,9.0936,0.010087,9.0998,0.010083,9.1061,0.010094,9.0753,0.010126,9.0818,0.010135,9.0885,0.010128,9.0583,0.010156,9.0652,0.010138,9.072,0.010122,9.0427,0.010145,9.0497,0.010138,9.057,0.010138,9.0283,0.01016,9.0355,0.010167,9.0429,0.01017,9.0148,0.010189,9.0224,0.010185,9.03,0.010174,9.0024,0.010188,9.0103,0.010172,9.0183,0.010161,8.9912,0.010173,8.9994,0.010178,9.0074,0.010191,8.9808,0.010202,8.9891,0.010208,8.963,0.010215,8.9714,0.010205,8.9798,0.01019,8.9542,0.010193,8.9628,0.010185,8.9715,0.010187,8.9464,0.010189,8.9553,0.0102,8.9302,0.010201,8.9391,0.01021,8.948,0.01021,8.9237,0.010209,8.9327,0.010204,8.9086,0.010201,8.9178,0.010194,8.9271,0.010188,8.9034,0.010185,8.9127,0.010187,8.8893,0.010186,8.8988,0.010197,8.9082,0.010209,8.8853,0.010209,8.8948,0.01021,8.8721,0.010209,8.8818,0.010199,8.8917,0.010188,8.8691,0.010187,8.8789,0.010184,8.8568,0.010186,8.8667,0.010194,8.8766,0.010206,8.8548,0.010209,8.8647,0.010212,8.8432,0.010216,8.8533,0.010208,8.832,0.010212,8.8422,0.010202,8.8524,0.010196,8.8313,0.010201,8.8416,0.010199,8.8209,0.010206,8.8312,0.010209,8.8107,0.010216,8.8211,0.010222,8.8314,0.010224,8.8113,0.010229,8.8216,0.010224,8.8017,0.010229,8.8122,0.010218
9.3021,0.0098592,9.264,0.0099053,9.267,0.009886,9.2701,0.0098779,9.2734,0.0098868,9.2368,0.009926,9.2403,0.0099405,9.2441,0.0099441,9.2481,0.0099349,9.2126,0.0099726,9.2171,0.0099596,9.2209,0.0099499,9.2254,0.0099435,9.1911,0.0099788,9.196,0.0099796,9.2008,0.0099878,9.1675,0.010024,9.1727,0.010028,9.178,0.01002,9.1454,0.010058,9.1511,0.010038,9.1568,0.01002,9.1626,0.010015,9.131,0.01005,9.137,0.010059,9.1432,0.010067,9.1123,0.010103,9.1187,0.010096,9.1253,0.010078,9.095,0.010111,9.1017,0.010093,9.1084,0.010083,9.079,0.010113,9.0859,0.010112,9.093,0.010116,9.0643,0.010143,9.0714,0.010146,9.0786,0.010142,9.0503,0.010167,9.0579,0.010155,9.0654,0.010139,9.0377,0.010158,9.0455,0.010146,9.0533,0.010146,9.0261,0.010164,9.0343,0.010176,9.0421,0.010181,9.0154,0.010197,9.0236,0.010188,8.9974,0.010199,9.0057,0.010183,9.014,0.010171,8.9883,0.01018,8.9968,0.010181,9.0054,0.010188,8.9802,0.010196,8.989,0.010203,8.9638,0.010208,8.9726,0.010208,8.9815,0.010202,8.957,0.010205,8.966,0.010197,8.9418,0.010197,8.9509,0.01019,8.9601,0.010189,8.9364,0.010188,8.9455,0.010198,8.9221,0.010198,8.9315,0.01021,8.9408,0.010213,8.9178,0.010212,8.9272,0.010204,8.9044,0.010201,8.914,0.01019,8.9239,0.010186,8.9012,0.010184,8.9109,0.010192,8.8887,0.010192,8.8985,0.010205,8.9083,0.01021,8.8865,0.01021,8.8963,0.010205,8.8747,0.010206,8.8847,0.010197,8.8633,0.010199,8.8735,0.010193,8.8836,0.010191,8.8625,0.010194,8.8727,0.010198,8.8519,0.010203,8.8622,0.010209,8.8416,0.010215,8.8519,0.010218,8.8622,0.010214,8.842,0.010218,8.8522,0.010207,8.8322,0.010212,8.8427,0.010201
9.3429,0.0097928,9.3047,0.0098411,9.3075,0.009834,9.3104,0.0098438,9.3135,0.0098589,9.2768,0.0099011,9.2801,0.0099052,9.2838,0.0098961,9.2876,0.0098839,9.252,0.0099229,9.2563,0.0099132,9.2599,0.0099084,9.2643,0.0099112,9.2299,0.0099454,9.2346,0.0099541,9.2393,0.0099592,9.2058,0.0099923,9.2109,0.0099847,9.216,0.0099677,9.1833,0.010002,9.1889,0.009985,9.1945,0.0099802,9.2001,0.0099896,9.1684,0.010024,9.1743,0.010032,9.1804,0.010027,9.1493,0.010062,9.1556,0.010044,9.162,0.010027,9.1316,0.010061,9.1382,0.010051,9.1449,0.010049,9.1153,0.010081,9.1221,0.010084,9.1291,0.010085,9.1002,0.010117,9.1072,0.010113,9.1143,0.0101,9.0859,0.010131,9.0934,0.010113,9.1008,0.010099,9.073,0.010125,9.0806,0.010123,9.0884,0.010132,9.0611,0.010156,9.0691,0.01016,9.0768,0.01015,9.0501,0.010171,9.0581,0.010154,9.0318,0.010171,9.0401,0.010158,9.0483,0.010155,9.0224,0.01017,9.0309,0.010176,9.0393,0.010181,9.014,0.010194,9.0228,0.010192,8.9975,0.010202,9.0062,0.010195,9.0149,0.010186,8.9904,0.010194,8.9993,0.010185,8.975,0.010189,8.984,0.010186,8.9931,0.010192,8.9693,0.010196,8.9784,0.010207,8.9548,0.01021,8.9642,0.010213,8.9734,0.010205,8.9502,0.010206,8.9596,0.010194,8.9367,0.010192,8.9463,0.010187,8.956,0.010194,8.9333,0.010193,8.9429,0.010206,8.9207,0.010205,8.9304,0.010211,8.9401,0.010208,8.9181,0.010206,8.9279,0.010199,8.9063,0.010198,8.9162,0.010193,8.8947,0.010192,8.9048,0.010191,8.9149,0.010195,8.8936,0.010195,8.9037,0.010203,8.8829,0.010205,8.8931,0.010211,8.8724,0.010213,8.8827,0.010211,8.8929,0.010202,8.8726,0.010204,8.8828,0.010193,8.8627,0.010196,8.8731,0.010194
9.3837,0.0097421,9.3453,0.0097866,9.348,0.0097979,9.3507,0.0098151,9.3537,0.0098213,9.3167,0.0098633,9.3199,0.0098543,9.3234,0.0098416,9.3271,0.0098323,9.2914,0.0098748,9.2955,0.0098697,9.299,0.0098737,9.3032,0.0098841,9.2686,0.0099208,9.2732,0.0099267,9.2778,0.0099196,9.2441,0.0099519,9.2491,0.0099351,9.2541,0.0099194,9.2212,0.0099518,9.2267,0.0099479,9.2321,0.0099583,9.2376,0.0099691,9.2058,0.0099993,9.2115,0.0099955,9.2175,0.0099794,9.1863,0.010011,9.1925,0.0099941,9.1988,0.0099851,9.1683,0.010017,9.1748,0.010016,9.1813,0.010019,9.1516,0.010051,9.1582,0.010052,9.1651,0.010046,9.1361,0.010079,9.143,0.010067,9.15,0.010051,9.1215,0.010083,9.1289,0.010068,9.1362,0.010065,9.1083,0.010096,9.1158,0.010103,9.1234,0.010105,9.096,0.010135,9.1039,0.010123,9.1116,0.010103,9.0847,0.010131,9.0927,0.010116,9.0663,0.01014,9.0744,0.010135,9.0825,0.010139,9.0566,0.01016,9.0649,0.010163,9.0733,0.010159,9.0479,0.010178,9.0565,0.010168,9.0311,0.010184,9.0398,0.010174,9.0484,0.010163,9.0238,0.010176,9.0326,0.010171,9.0082,0.010181,9.0171,0.010185,9.0261,0.010193,9.0022,0.010202,9.0112,0.010203,8.9875,0.01021,8.9968,0.010201,9.006,0.010188,8.9827,0.010193,8.9921,0.010186,8.969,0.010188,8.9785,0.010193,8.9882,0.010204,8.9653,0.010206,8.9749,0.010212,8.9526,0.010212,8.9622,0.010208,8.9719,0.010201,8.9498,0.0102,8.9596,0.010196,8.9378,0.010195,8.9476,0.010194,8.9261,0.010192,8.9361,0.010196,8.9461,0.010204,8.9248,0.010203,8.9348,0.01021,8.9139,0.01021,8.924,0.01021,8.9033,0.010209,8.9134,0.010202,8.9236,0.010193,8.9033,0.010193,8.9133,0.01019,8.8932,0.010191,8.9035,0.010199
9.4245,0.0097206,9.3859,0.0097548,9.3884,0.0097749,9.391,0.0097843,9.3938,0.0097776,9.3567,0.0098127,9.3597,0.0097998,9.3631,0.0097902,9.3666,0.0097862,9.3307,0.009828,9.3348,0.009832,9.3381,0.0098442,9.3421,0.009853,9.3074,0.0098913,9.3118,0.009885,9.3163,0.0098672,9.2824,0.0099022,9.2873,0.0098857,9.2922,0.0098822,9.2592,0.0099164,9.2645,0.0099277,9.2698,0.0099398,9.2752,0.0099378,9.2432,0.0099662,9.2488,0.0099506,9.2546,0.0099346,9.2234,0.0099635,9.2294,0.0099557,9.2356,0.0099564,9.2049,0.0099847,9.2113,0.0099887,9.2177,0.0099907,9.1879,0.01002,9.1944,0.010015,9.2012,0.010004,9.1721,0.010034,9.1788,0.010018,9.1858,0.010005,9.1571,0.010036,9.1644,0.010033,9.1716,0.010041,9.1435,0.010072,9.151,0.010074,9.1585,0.010062,9.131,0.010093,9.1388,0.010072,9.1463,0.010056,9.1194,0.010087,9.1272,0.010081,9.1007,0.01011,9.1088,0.010112,9.1168,0.010114,9.0907,0.010141,9.0989,0.010135,9.1072,0.010123,9.0817,0.010148,9.0903,0.010135,9.0648,0.010157,9.0733,0.010145,9.0819,0.010138,9.0572,0.010157,9.0659,0.010159,9.0414,0.010174,9.0502,0.01018,9.0591,0.010179,9.0352,0.010193,9.044,0.010182,9.0203,0.010194,9.0295,0.010179,9.0386,0.01017,9.0153,0.01018,9.0245,0.010183,9.0014,0.01019,9.0108,0.0102,9.0204,0.010203,8.9974,0.010209,9.0069,0.010203,8.9845,0.010207,8.994,0.010198,9.0036,0.010192,8.9815,0.010195,8.9912,0.010193,8.9693,0.010195,8.9791,0.010198,8.9575,0.010198,8.9674,0.010205,8.9773,0.01021,8.956,0.01021,8.9659,0.010211,8.9449,0.01021,8.9549,0.010204,8.9342,0.010203,8.9442,0.010195,8.9543,0.010193,8.9339,0.010191,8.9439,0.0102,8.9237,0.010199,8.934,0.010211
9.4653,0.0097215,9.4266,0.009743,9.4289,0.0097562,9.4313,0.0097528,9.4339,0.0097411,9.3967,0.0097647,9.3996,0.0097549,9.4028,0.009751,9.4061,0.009757,9.3701,0.0097914,9.374,0.0098047,9.3771,0.0098163,9.381,0.0098143,9.3462,0.0098485,9.3504,0.0098314,9.3548,0.0098131,9.3208,0.0098494,9.3255,0.0098448,9.3303,0.009857,9.2971,0.0098944,9.3023,0.009908,9.3075,0.0099073,9.3127,0.0098917,9.2806,0.0099221,9.2861,0.0099053,9.2918,0.0098973,9.2604,0.0099273,9.2663,0.0099289,9.2724,0.009935,9.2416,0.0099616,9.2478,0.0099646,9.2541,0.0099612,9.2241,0.0099866,9.2306,0.0099762,9.2372,0.0099614,9.208,0.0099882,9.2147,0.0099755,9.2215,0.0099744,9.1928,0.010003,9.1999,0.010011,9.207,0.010016,9.1788,0.010044,9.1861,0.010033,9.1936,0.010012,9.1659,0.010041,9.1736,0.010024,9.1811,0.010019,9.154,0.01005,9.1618,0.010052,9.1352,0.010083,9.1431,0.010084,9.151,0.010078,9.1248,0.010107,9.133,0.010094,9.1412,0.010079,9.1156,0.010108,9.124,0.010094,9.0984,0.010122,9.1069,0.010113,9.1154,0.010113,9.0906,0.010138,9.0992,0.010142,9.0746,0.010163,9.0833,0.01016,9.0922,0.010146,9.0681,0.010166,9.0769,0.010149,9.0531,0.010166,9.0622,0.010156,9.0712,0.010156,9.0478,0.010172,9.0569,0.010179,9.0337,0.010191,9.043,0.010194,9.0525,0.010185,9.0295,0.010196,9.0389,0.010184,9.0164,0.010193,9.0259,0.010185,9.0354,0.010181,9.0132,0.010189,9.0228,0.01019,9.0009,0.010196,9.0106,0.010201,8.9889,0.010204,8.9987,0.010209,9.0086,0.010207,8.9871,0.01021,8.997,0.010202,8.9759,0.010204,8.9859,0.010195,8.965,0.010196,8.975,0.010193,8.9851,0.010201,8.9646,0.010201,8.9745,0.010213,8.9542,0.010212,8.9644,0.010215
9.5061,0.009728,9.4672,0.0097377,9.4694,0.0097379,9.4716,0.0097285,9.4741,0.0097191,9.4367,0.0097311,9.4394,0.0097269,9.4425,0.0097329,9.4457,0.0097492,9.4095,0.0097722,9.4132,0.0097861,9.4162,0.0097874,9.4199,0.0097747,9.3849,0.0097992,9.3891,0.0097817,9.3933,0.0097757,9.3592,0.0098075,9.3637,0.0098193,9.3684,0.0098362,9.3351,0.0098724,9.3401,0.0098741,9.3451,0.0098598,9.3502,0.009842,9.318,0.009874,9.3234,0.0098648,9.329,0.009866,9.2974,0.0098991,9.3032,0.009906,9.3092,0.0099109,9.2782,0.009939,9.2844,0.0099361,9.2905,0.009926,9.2604,0.009951,9.2668,0.0099365,9.2733,0.0099238,9.244,0.009949,9.2505,0.0099485,9.2572,0.0099598,9.2284,0.0099847,9.2354,0.0099917,9.2423,0.0099833,9.2141,0.010006,9.2213,0.0099864,9.2286,0.0099699,9.2009,0.0099955,9.2085,0.0099904,9.2159,0.0099953,9.1887,0.010022,9.1963,0.010026,9.1696,0.010054,9.1774,0.010048,9.1852,0.010036,9.159,0.010064,9.167,0.010049,9.1751,0.010035,9.1494,0.010065,9.1578,0.010055,9.1321,0.010085,9.1405,0.010084,9.1489,0.010087,9.1239,0.010116,9.1325,0.010111,9.1078,0.010138,9.1164,0.010122,9.1252,0.010101,9.101,0.010127,9.1098,0.010112,9.0858,0.010136,9.0949,0.010135,9.1038,0.010141,9.0803,0.010163,9.0893,0.010163,9.0661,0.010181,9.0753,0.010171,9.0847,0.010155,9.0616,0.010172,9.0709,0.010161,9.0484,0.010175,9.0578,0.010169,9.0672,0.010168,9.0449,0.010181,9.0544,0.010185,9.0324,0.010195,9.042,0.010197,9.0203,0.010204,9.03,0.010201,9.0398,0.01019,9.0183,0.010198,9.0281,0.010187,9.0069,0.010192,9.0168,0.010188,8.9959,0.010192,9.0058,0.010199,9.0158,0.010209,8.9952,0.010212,9.0051,0.010214,8.9847,0.010215,8.9949,0.010207
9.5469,0.0097327,9.5079,0.0097312,9.5099,0.0097245,9.512,0.0097167,9.5143,0.0097122,9.4767,0.0097144,9.4793,0.0097197,9.4822,0.0097361,9.4852,0.009754,9.4488,0.0097656,9.4524,0.0097695,9.4553,0.0097598,9.4589,0.0097457,9.4237,0.0097589,9.4277,0.0097533,9.4318,0.0097649,9.3975,0.0097872,9.4019,0.0098051,9.4064,0.0098126,9.373,0.009841,9.3779,0.0098295,9.3828,0.0098132,9.3878,0.0098036,9.3554,0.0098321,9.3607,0.0098329,9.3662,0.0098408,9.3345,0.0098736,9.3401,0.0098801,9.3459,0.0098796,9.3149,0.009909,9.3209,0.0098991,9.3269,0.0098837,9.2967,0.0099109,9.303,0.0098975,9.3094,0.0098954,9.2799,0.0099227,9.2864,0.0099344,9.293,0.0099445,9.264,0.0099687,9.2708,0.009962,9.2777,0.0099434,9.2494,0.0099642,9.2565,0.0099475,9.2637,0.0099424,9.2359,0.0099653,9.2434,0.0099709,9.2506,0.009978,9.2233,0.010001,9.2309,0.0099984,9.204,0.010022,9.2118,0.01001,9.2195,0.0099964,9.1931,0.010021,9.2011,0.010008,9.2091,0.0099993,9.1833,0.010026,9.1916,0.010026,9.1658,0.010054,9.1741,0.010058,9.1824,0.010056,9.1573,0.010083,9.1658,0.010068,9.141,0.010095,9.1496,0.010073,9.1582,0.010056,9.134,0.010085,9.1426,0.010081,9.1186,0.01011,9.1276,0.010115,9.1364,0.010115,9.1128,0.010141,9.1218,0.010129,9.0984,0.010152,9.1075,0.010135,9.1169,0.010119,9.0937,0.010142,9.1029,0.010133,9.0803,0.010153,9.0896,0.010151,9.099,0.010151,9.0766,0.01017,9.086,0.01017,9.064,0.010186,9.0735,0.01018,9.0516,0.010192,9.0613,0.01018,9.071,0.010165,9.0494,0.010178,9.0592,0.01017,9.038,0.010181,9.0478,0.010186,9.0268,0.010194,9.0367,0.010204,9.0465,0.010204,9.0259,0.01021,9.0357,0.0102,9.0152,0.010205,9.0253,0.010194
9.5878,0.0097418,9.5485,0.0097282,9.5504,0.0097226,9.5523,0.0097195,9.5545,0.009724,9.5167,0.0097167,9.5191,0.0097322,9.5218,0.0097505,9.5247,0.0097589,9.4882,0.0097606,9.4916,0.009753,9.4944,0.0097411,9.4978,0.0097375,9.4625,0.0097411,9.4664,0.009753,9.4703,0.0097721,9.4359,0.0097835,9.4402,0.0097928,9.4445,0.0097873,9.4109,0.0098046,9.4157,0.0097908,9.4205,0.0097828,9.4254,0.0097846,9.3928,0.0098045,9.398,0.009813,9.4033,0.0098226,9.3715,0.009849,9.377,0.009851,9.3827,0.0098445,9.3516,0.0098711,9.3574,0.0098563,9.3634,0.0098422,9.3331,0.0098695,9.3392,0.0098666,9.3455,0.0098774,9.3159,0.0099066,9.3222,0.0099176,9.3287,0.009914,9.2996,0.0099394,9.3064,0.0099216,9.3131,0.0099042,9.2847,0.0099263,9.2917,0.0099202,9.2988,0.0099251,9.2708,0.0099482,9.2782,0.0099559,9.2854,0.0099566,9.258,0.0099774,9.2654,0.0099684,9.2385,0.009988,9.2461,0.009975,9.2538,0.0099629,9.2273,0.0099837,9.2352,0.009976,9.2431,0.0099773,9.2172,0.01,9.2253,0.010006,9.1995,0.010031,9.2077,0.01003,9.2158,0.010018,9.1907,0.010042,9.1991,0.010021,9.1742,0.010046,9.1827,0.010029,9.1913,0.010025,9.1669,0.010052,9.1755,0.010058,9.1514,0.010086,9.1602,0.010087,9.169,0.010076,9.1453,0.010103,9.1542,0.010084,9.1307,0.01011,9.1398,0.010094,9.1491,0.010082,9.1258,0.010109,9.135,0.010104,9.1123,0.010129,9.1215,0.010128,9.1308,0.010127,9.1083,0.01015,9.1177,0.010142,9.0955,0.010163,9.105,0.010148,9.083,0.010166,9.0926,0.010149,9.1023,0.010137,9.0806,0.010156,9.0903,0.010157,9.069,0.010174,9.0787,0.010181,9.0577,0.010194,9.0675,0.010194,9.0772,0.010181,9.0565,0.010193,9.0663,0.010178,9.0458,0.010187,9.0558,0.010179
9.6286,0.0097624,9.5892,0.0097377,9.5909,0.0097366,9.5927,0.0097422,9.5946,0.0097569,9.5567,0.0097387,9.559,0.0097564,9.5615,0.0097656,9.5643,0.0097618,9.5276,0.0097536,9.5309,0.0097433,9.5335,0.0097409,9.5368,0.0097541,9.5013,0.0097498,9.5051,0.0097697,9.5088,0.0097809,9.4743,0.0097825,9.4784,0.0097785,9.4826,0.009769,9.4489,0.0097762,9.4535,0.0097705,9.4582,0.0097739,9.4629,0.0097843,9.4303,0.0097938,9.4353,0.0098045,9.4405,0.0098104,9.4085,0.0098269,9.4139,0.0098233,9.4195,0.0098131,9.3882,0.0098319,9.394,0.009819,9.3998,0.0098165,9.3694,0.009839,9.3754,0.0098499,9.3816,0.0098625,9.3519,0.0098889,9.358,0.009887,9.3644,0.0098723,9.3352,0.0098975,9.3419,0.0098806,9.3486,0.0098735,9.32,0.0098972,9.3269,0.0099012,9.3339,0.0099084,9.3058,0.0099328,9.3131,0.009934,9.3201,0.0099272,9.2926,0.0099488,9.3,0.009937,9.2729,0.009956,9.2805,0.0099439,9.288,0.0099359,9.2615,0.0099553,9.2692,0.0099568,9.277,0.0099647,9.251,0.0099848,9.2591,0.0099878,9.2331,0.010008,9.2412,0.0099979,9.2493,0.00998,9.2241,0.0099988,9.2324,0.0099827,9.2075,0.010004,9.2159,0.01,9.2243,0.010007,9.1999,0.01003,9.2084,0.010034,9.1842,0.010059,9.1929,0.01005,9.2016,0.010033,9.1778,0.010058,9.1866,0.010041,9.1631,0.010067,9.1721,0.010055,9.1813,0.01005,9.1579,0.010076,9.167,0.010075,9.1442,0.010102,9.1534,0.0101,9.1625,0.010092,9.14,0.010118,9.1493,0.010101,9.1271,0.010126,9.1364,0.010106,9.1144,0.010129,9.124,0.010115,9.1336,0.010113,9.1118,0.010137,9.1214,0.010142,9.1,0.010164,9.1097,0.010162,9.0885,0.01018,9.0983,0.010166,9.108,0.010148,9.0872,0.010165,9.0969,0.010152,9.0763,0.010167,9.0862,0.010163
9.6695,0.009794,9.6299,0.0097625,9.6314,0.0097697,9.633,0.0097854,9.6348,0.0098031,9.5967,0.0097742,9.5988,0.009783,9.6012,0.0097795,9.6038,0.0097714,9.567,0.009753,9.5701,0.0097522,9.5726,0.0097662,9.5758,0.0097887,9.5402,0.009775,9.5437,0.0097875,9.5473,0.0097848,9.5126,0.0097776,9.5166,0.0097685,9.5207,0.0097656,9.4868,0.0097652,9.4914,0.0097706,9.4959,0.0097827,9.5005,0.0097954,9.4677,0.0097958,9.4726,0.0098026,9.4776,0.0098025,9.4456,0.0098091,9.4508,0.0098016,9.4563,0.0097933,9.4249,0.0098026,9.4306,0.0098014,9.4363,0.0098141,9.4057,0.009828,9.4116,0.0098419,9.4176,0.0098435,9.3878,0.0098622,9.3939,0.0098495,9.4002,0.0098361,9.3708,0.0098569,9.3774,0.0098511,9.384,0.0098559,9.3553,0.0098773,9.3621,0.0098847,9.369,0.0098867,9.3408,0.0099101,9.348,0.0099037,9.3549,0.009894,9.3273,0.0099163,9.3345,0.0099047,9.3074,0.0099249,9.3149,0.0099164,9.3223,0.0099167,9.2956,0.0099369,9.3033,0.0099446,9.311,0.009949,9.2849,0.0099687,9.2929,0.0099612,9.2668,0.0099795,9.2748,0.0099629,9.2828,0.0099481,9.2575,0.0099645,9.2657,0.0099611,9.2407,0.009979,9.249,0.009986,9.2574,0.0099915,9.2328,0.010011,9.2412,0.010006,9.2169,0.010026,9.2256,0.010011,9.2342,0.0099977,9.2104,0.010018,9.2191,0.010008,9.1955,0.01003,9.2044,0.010025,9.2135,0.010025,9.19,0.010049,9.199,0.010048,9.1762,0.010074,9.1852,0.010066,9.1943,0.010052,9.1717,0.010076,9.1809,0.010056,9.1586,0.010081,9.1679,0.010066,9.1459,0.010091,9.1553,0.010088,9.1648,0.010091,9.143,0.010117,9.1525,0.010115,9.131,0.010139,9.1406,0.010124,9.1194,0.010147,9.1291,0.010127,9.1387,0.010112,9.1179,0.010133,9.1275,0.010126,9.1068,0.010146,9.1167,0.010145
9.7104,0.0098342,9.6706,0.0098019,9.6719,0.0098191,9.6734,0.0098383,9.675,0.0098476,9.6367,0.0098118,9.6387,0.0098072,9.641,0.0097982,9.6434,0.0097977,9.6064,0.0097713,9.6094,0.0097873,9.6117,0.009811,9.6147,0.0098273,9.579,0.0098028,9.5824,0.0098013,9.5858,0.0097918,9.551,0.0097755,9.5549,0.0097723,9.5589,0.0097803,9.5248,0.0097727,9.5292,0.009787,9.5336,0.0098017,9.5381,0.0098105,9.5051,0.0098029,9.5099,0.0098031,9.5148,0.0097978,9.4826,0.0097966,9.4878,0.0097903,9.4932,0.0097928,9.4616,0.009794,9.4671,0.0098081,9.4727,0.0098251,9.442,0.0098295,9.4478,0.0098329,9.4537,0.0098233,9.4238,0.0098325,9.4297,0.009821,9.4359,0.0098191,9.4065,0.0098323,9.4129,0.0098393,9.4194,0.00985,9.3906,0.0098644,9.3973,0.0098677,9.404,0.0098634,9.3757,0.0098815,9.3828,0.0098726,9.3897,0.0098641,9.362,0.0098837,9.3691,0.0098765,9.3419,0.0098963,9.3492,0.0098964,9.3566,0.0099037,9.3298,0.009924,9.3374,0.0099286,9.345,0.0099224,9.3188,0.0099423,9.3267,0.009927,9.3005,0.0099457,9.3084,0.0099314,9.3164,0.0099282,9.291,0.0099447,9.2991,0.0099516,9.2739,0.0099681,9.2821,0.0099739,9.2904,0.0099696,9.2658,0.0099868,9.2741,0.0099748,9.2497,0.0099923,9.2583,0.0099799,9.2668,0.0099721,9.2429,0.0099886,9.2515,0.0099852,9.2278,0.010004,9.2367,0.010004,9.2457,0.010006,9.2222,0.010026,9.2311,0.010022,9.2081,0.010043,9.2171,0.01003,9.2261,0.010013,9.2035,0.010033,9.2126,0.010019,9.1902,0.010041,9.1994,0.010038,9.1773,0.010062,9.1866,0.010066,9.1961,0.010064,9.1742,0.010089,9.1836,0.010075,9.1621,0.0101,9.1716,0.01008,9.1503,0.010104,9.1599,0.010088,9.1695,0.010079,9.1486,0.010103,9.1581,0.0101,9.1374,0.010123,9.1472,0.010121
9.7512,0.009881,9.7113,0.009852,9.7125,0.0098732,9.7137,0.0098843,9.7152,0.0098791,9.6768,0.0098422,9.6786,0.0098309,9.6807,0.0098284,9.683,0.0098442,9.6459,0.0098141,9.6487,0.0098407,9.6508,0.0098586,9.6537,0.0098602,9.6178,0.0098271,9.621,0.0098177,9.6244,0.0098127,9.5894,0.0097878,9.5931,0.0097954,9.597,0.0098127,9.5628,0.0097965,9.5671,0.009814,9.5713,0.0098251,9.5756,0.0098271,9.5426,0.0098112,9.5472,0.0098058,9.552,0.0098005,9.5197,0.0097925,9.5247,0.0097963,9.53,0.0098137,9.4983,0.0098084,9.5037,0.0098272,9.5091,0.009834,9.4783,0.0098301,9.484,0.0098217,9.4898,0.0098115,9.4597,0.0098127,9.4656,0.0098121,9.4717,0.0098234,9.4421,0.0098286,9.4485,0.009842,9.4548,0.0098499,9.4259,0.0098553,9.4325,0.0098525,9.4391,0.0098458,9.4107,0.0098559,9.4177,0.0098487,9.4245,0.0098457,9.3967,0.0098589,9.4037,0.0098618,9.3764,0.0098774,9.3836,0.0098856,9.3908,0.0098919,9.364,0.0099087,9.3714,0.0099033,9.3789,0.0098896,9.3527,0.0099078,9.3605,0.0098946,9.3342,0.0099135,9.342,0.0099107,9.3499,0.0099184,9.3244,0.0099352,9.3324,0.0099412,9.3072,0.0099573,9.3153,0.0099531,9.3235,0.0099411,9.2988,0.0099578,9.307,0.0099471,9.2825,0.0099635,9.291,0.0099566,9.2994,0.0099547,9.2754,0.0099694,9.284,0.0099711,9.2602,0.0099865,9.2689,0.0099888,9.2779,0.0099866,9.2543,0.010003,9.2631,0.0099931,9.2401,0.01001,9.249,0.0099949,9.2579,0.0099831,9.2352,0.0099999,9.2442,0.0099982,9.2218,0.010017,9.2309,0.010022,9.2087,0.010042,9.218,0.010042,9.2273,0.010031,9.2053,0.010052,9.2147,0.010035,9.1931,0.010056,9.2026,0.010042,9.1812,0.010064,9.1907,0.010056,9.2002,0.010053,9.1792,0.010076,9.1887,0.010073,9.1679,0.010097,9.1776,0.010089
9.7921,0.0099295,9.752,0.0099033,9.753,0.0099169,9.7541,0.0099133,9.7554,0.0098996,9.7168,0.0098659,9.7185,0.0098603,9.7205,0.0098736,9.7226,0.0099009,9.6853,0.0098715,9.688,0.0098927,9.6899,0.0098956,9.6927,0.0098871,9.6566,0.009851,9.6597,0.0098451,9.6629,0.00985,9.6278,0.0098191,9.6314,0.009836,9.6351,0.0098568,9.6008,0.0098323,9.6049,0.0098464,9.609,0.0098508,9.6132,0.0098467,9.58,0.009822,9.5845,0.0098162,9.5892,0.00982,9.5568,0.0098047,9.5617,0.0098233,9.5668,0.0098467,9.535,0.0098345,9.5403,0.0098435,9.5456,0.0098376,9.5147,0.0098267,9.5202,0.0098166,9.5259,0.0098159,9.4957,0.0098111,9.5015,0.0098233,9.5074,0.0098411,9.4778,0.0098394,9.484,0.0098503,9.4902,0.0098516,9.4612,0.009849,9.4676,0.0098433,9.4742,0.0098376,9.4457,0.0098398,9.4526,0.0098381,9.4593,0.0098454,9.4313,0.009851,9.4383,0.0098636,9.4108,0.009872,9.418,0.0098801,9.4251,0.0098778,9.3981,0.0098877,9.4055,0.0098752,9.4129,0.0098639,9.3865,0.0098773,9.3943,0.0098766,9.3679,0.0098928,9.3756,0.009902,9.3834,0.009911,9.3578,0.0099254,9.3657,0.0099222,9.3404,0.009937,9.3484,0.0099249,9.3565,0.0099135,9.3317,0.0099301,9.3399,0.0099243,9.3153,0.0099409,9.3237,0.0099398,9.3321,0.0099427,9.308,0.0099569,9.3164,0.0099596,9.2926,0.0099737,9.3012,0.0099719,9.3101,0.0099628,9.2864,0.0099775,9.2951,0.0099641,9.272,0.0099789,9.2809,0.0099681,9.2898,0.0099681,9.2669,0.0099823,9.2759,0.0099894,9.2533,0.010004,9.2624,0.010006,9.2401,0.010023,9.2493,0.010013,9.2586,0.0099974,9.2365,0.010015,9.2458,0.010003,9.2242,0.010021,9.2336,0.010015,9.2121,0.010034,9.2216,0.010033,9.231,0.010032,9.2099,0.010051,9.2193,0.010046,9.1984,0.010066,9.2081,0.010056
9.833,0.0099705,9.7927,0.0099448,9.7935,0.0099435,9.7945,0.0099307,9.7956,0.0099214,9.7569,0.0098914,9.7584,0.0099014,9.7602,0.0099269,9.7622,0.0099498,9.7247,0.0099233,9.7272,0.0099289,9.7291,0.0099212,9.7316,0.0099146,9.6954,0.0098805,9.6984,0.009884,9.7015,0.0098975,9.6662,0.0098653,9.6697,0.0098855,9.6732,0.0099028,9.6388,0.0098731,9.6427,0.0098802,9.6467,0.0098779,9.6508,0.0098719,9.6175,0.0098405,9.6219,0.009843,9.6265,0.0098614,9.5939,0.0098389,9.5986,0.0098642,9.6036,0.0098789,9.5717,0.0098584,9.5768,0.0098546,9.582,0.0098457,9.551,0.0098279,9.5564,0.0098268,9.562,0.0098388,9.5317,0.0098282,9.5374,0.009847,9.5432,0.0098625,9.5134,0.0098546,9.5195,0.0098586,9.5256,0.0098559,9.4965,0.0098471,9.5029,0.0098419,9.5093,0.0098406,9.4807,0.0098365,9.4875,0.0098447,9.494,0.0098613,9.466,0.0098603,9.4729,0.0098737,9.4453,0.0098743,9.4523,0.0098741,9.4594,0.0098645,9.4323,0.0098666,9.4396,0.0098563,9.4469,0.0098575,9.4204,0.0098643,9.428,0.0098773,9.4016,0.0098877,9.4092,0.0098994,9.4169,0.009901,9.3912,0.0099098,9.399,0.0098994,9.3736,0.0099104,9.3815,0.009899,9.3896,0.0098934,9.3647,0.0099078,9.3727,0.0099084,9.3481,0.0099241,9.3565,0.0099282,9.3647,0.0099331,9.3405,0.0099461,9.3489,0.009945,9.3249,0.009958,9.3335,0.0099492,9.3423,0.0099358,9.3185,0.0099498,9.3272,0.0099399,9.304,0.0099539,9.3127,0.0099545,9.3216,0.0099633,9.2987,0.009976,9.3075,0.0099798,9.2849,0.0099922,9.2939,0.0099838,9.2715,0.0099971,9.2806,0.0099823,9.2899,0.0099714,9.2677,0.0099863,9.277,0.0099829,9.2552,0.0099983,9.2645,0.0099996,9.243,0.010015,9.2524,0.010016,9.2618,0.010012,9.2406,0.010027,9.2499,0.010018,9.229,0.010036,9.2386,0.010023
9.8738,0.0099964,9.8333,0.009971,9.834,0.0099598,9.8349,0.0099506,9.8359,0.0099567,9.797,0.0099289,9.7983,0.0099517,9.7999,0.0099738,9.8017,0.0099813,9.7641,0.0099568,9.7665,0.009951,9.7682,0.0099449,9.7706,0.0099475,9.7343,0.0099171,9.7371,0.0099291,9.7401,0.0099457,9.7046,0.0099159,9.7079,0.0099325,9.7114,0.0099421,9.6768,0.0099117,9.6806,0.0099116,9.6845,0.0099064,9.6884,0.0099068,9.6549,0.009873,9.6592,0.0098897,9.6637,0.0099154,9.6309,0.0098874,9.6356,0.0099043,9.6404,0.0099053,9.6084,0.0098775,9.6134,0.0098699,9.6185,0.0098691,9.5873,0.0098446,9.5926,0.0098562,9.5982,0.0098757,9.5677,0.0098582,9.5732,0.0098749,9.5789,0.0098836,9.549,0.0098691,9.555,0.0098687,9.5611,0.009866,9.5318,0.0098516,9.5381,0.0098504,9.5445,0.0098583,9.5157,0.0098488,9.5224,0.0098662,9.5288,0.0098836,9.5007,0.009877,9.5074,0.0098818,9.4798,0.009876,9.4867,0.009868,9.4937,0.0098593,9.4665,0.009855,9.4737,0.0098566,9.4809,0.0098713,9.4543,0.0098717,9.4618,0.0098883,9.4353,0.0098916,9.4428,0.0098965,9.4504,0.0098912,9.4246,0.0098929,9.4323,0.0098836,9.4069,0.0098886,9.4147,0.0098835,9.4226,0.0098855,9.3977,0.0098948,9.4056,0.0099022,9.3809,0.0099142,9.3892,0.0099211,9.3973,0.0099236,9.373,0.0099333,9.3813,0.0099257,9.3573,0.0099365,9.3658,0.0099234,9.3745,0.0099136,9.3506,0.0099262,9.3592,0.0099275,9.336,0.0099409,9.3446,0.0099506,9.3534,0.0099568,9.3304,0.0099681,9.3392,0.0099613,9.3165,0.009972,9.3254,0.0099575,9.3029,0.0099692,9.312,0.0099582,9.3211,0.0099555,9.2989,0.0099688,9.3081,0.0099724,9.2863,0.0099856,9.2955,0.0099888,9.2739,0.010001,9.2832,0.0099989,9.2925,0.0099912,9.2713,0.010003,9.2805,0.0099927,9.2595,0.010007,9.2691,0.0099954
9.9147,0.01001,9.8741,0.0099865,9.8746,0.0099781,9.8753,0.0099839,9.8761,0.010004,9.837,0.0099777,9.8382,0.009998,9.8397,0.010005,9.8413,0.01,9.8036,0.0099765,9.8058,0.009972,9.8074,0.009975,9.8097,0.0099863,9.7731,0.0099585,9.7759,0.0099738,9.7786,0.0099871,9.743,0.0099605,9.7462,0.0099693,9.7495,0.0099708,9.7148,0.0099432,9.7185,0.0099394,9.7222,0.00994,9.726,0.0099537,9.6924,0.0099216,9.6966,0.0099457,9.7009,0.0099631,9.668,0.0099331,9.6725,0.0099355,9.6773,0.0099306,9.6451,0.0098991,9.65,0.0098989,9.655,0.0099105,9.6237,0.0098807,9.6289,0.0098999,9.6343,0.0099177,9.6037,0.0098934,9.6091,0.0099031,9.6147,0.0099069,9.5847,0.0098856,9.5906,0.009885,9.5965,0.0098861,9.5671,0.0098656,9.5733,0.0098736,9.5796,0.0098909,9.5507,0.0098756,9.5573,0.0098942,9.5636,0.0099031,9.5354,0.0098907,9.542,0.0098869,9.5142,0.0098758,9.5211,0.0098682,9.528,0.00987,9.5007,0.009861,9.5078,0.0098758,9.5149,0.0098944,9.4882,0.0098893,9.4956,0.009899,9.469,0.009896,9.4764,0.0098934,9.4839,0.0098882,9.458,0.0098838,9.4657,0.0098806,9.4401,0.0098792,9.4479,0.0098818,9.4557,0.0098912,9.4307,0.0098941,9.4385,0.0099055,9.4137,0.0099115,9.4219,0.0099167,9.4299,0.0099136,9.4056,0.0099179,9.4138,0.0099069,9.3897,0.0099133,9.3981,0.0099041,9.4067,0.0099063,9.3828,0.0099154,9.3913,0.0099272,9.3679,0.0099382,9.3765,0.0099462,9.3852,0.0099427,9.3621,0.0099514,9.3708,0.0099383,9.348,0.0099472,9.3569,0.0099359,9.3343,0.0099463,9.3433,0.0099435,9.3524,0.0099479,9.3301,0.0099598,9.3392,0.0099655,9.3173,0.0099769,9.3265,0.009977,9.3048,0.0099875,9.314,0.0099807,9.3233,0.0099706,9.302,0.0099806,9.3112,0.0099701,9.2901,0.0099818,9.2995,0.0099756
9.9556,0.010025,9.9148,0.010002,9.9152,0.010009,9.9157,0.010029,9.9163,0.010048,9.8771,0.010023,9.8781,0.010029,9.8794,0.010023,9.8809,0.010019,9.843,0.0099964,9.8451,0.010001,9.8465,0.010013,9.8487,0.010028,9.812,0.010001,9.8146,0.010013,9.8172,0.010019,9.7815,0.0099944,9.7845,0.0099951,9.7876,0.0099922,9.7528,0.0099678,9.7564,0.0099691,9.76,0.0099829,9.7636,0.010005,9.7299,0.0099763,9.7339,0.0099923,9.7381,0.0099937,9.7051,0.0099656,9.7095,0.0099609,9.7141,0.0099616,9.6818,0.0099308,9.6866,0.0099426,9.6915,0.0099615,9.6601,0.0099296,9.6651,0.0099469,9.6704,0.0099569,9.6397,0.0099281,9.645,0.0099324,9.6505,0.0099349,9.6204,0.0099082,9.6261,0.0099111,9.632,0.0099208,9.6025,0.0098947,9.6085,0.0099121,9.6147,0.0099314,9.5857,0.0099097,9.5922,0.0099201,9.5984,0.0099199,9.5701,0.0099014,9.5766,0.0098969,9.5487,0.0098807,9.5555,0.0098834,9.5623,0.0098986,9.5349,0.0098849,9.5419,0.0099039,9.5489,0.0099158,9.5221,0.0099054,9.5294,0.0099068,9.5027,0.0098987,9.5101,0.0098955,9.5174,0.0098955,9.4915,0.0098865,9.499,0.0098905,9.4733,0.0098838,9.481,0.0098935,9.4888,0.0099066,9.4636,0.0099038,9.4714,0.0099134,9.4465,0.0099132,9.4546,0.0099129,9.4625,0.0099064,9.4381,0.0099047,9.4463,0.0098978,9.4221,0.0098986,9.4304,0.0099015,9.4389,0.0099153,9.4149,0.0099191,9.4233,0.0099309,9.3999,0.0099371,9.4084,0.009936,9.417,0.0099267,9.3938,0.0099313,9.4025,0.0099217,9.3796,0.0099275,9.3884,0.0099249,9.3658,0.009933,9.3747,0.0099376,9.3837,0.0099451,9.3613,0.0099546,9.3703,0.0099576,9.3484,0.009967,9.3575,0.0099628,9.3357,0.0099713,9.3449,0.009962,9.354,0.0099518,9.3327,0.00996,9.3418,0.0099541,9.3206,0.0099641,9.33,0.009967
9.9965,0.010056,9.9555,0.010032,9.9557,0.010053,9.956,0.010073,9.9565,0.010078,9.9171,0.010053,9.918,0.010046,9.9192,0.01004,9.9205,0.010044,9.8825,0.010024,9.8844,0.010038,9.8857,0.010054,9.8876,0.010066,9.8508,0.01004,9.8532,0.010045,9.8557,0.010044,9.8199,0.010019,9.8228,0.010015,9.8258,0.010016,9.7908,0.0099939,9.7943,0.010008,9.7977,0.010031,9.8012,0.010047,9.7674,0.01002,9.7712,0.01002,9.7753,0.010013,9.7422,0.0099881,9.7465,0.0099885,9.751,0.010001,9.7185,0.0099735,9.7232,0.0099926,9.728,0.010009,9.6964,0.0099784,9.7013,0.0099875,9.7065,0.0099904,9.6757,0.009961,9.6809,0.0099634,9.6863,0.0099678,9.656,0.009939,9.6617,0.0099498,9.6674,0.0099685,9.6378,0.0099387,9.6438,0.0099583,9.6498,0.0099694,9.6207,0.0099422,9.6271,0.0099429,9.6332,0.0099407,9.6048,0.0099169,9.6112,0.009922,9.5832,0.0099007,9.5899,0.009917,9.5966,0.0099375,9.5691,0.0099182,9.576,0.0099309,9.5829,0.009934,9.556,0.0099182,9.5632,0.0099179,9.5364,0.0099052,9.5437,0.0099069,9.551,0.0099139,9.5249,0.0099008,9.5324,0.0099118,9.5066,0.0099006,9.5142,0.0099138,9.5218,0.0099249,9.4966,0.0099172,9.5043,0.0099206,9.4793,0.0099154,9.4873,0.009911,9.4952,0.0099076,9.4707,0.0099011,9.4787,0.0099058,9.4544,0.0099015,9.4627,0.009916,9.4711,0.0099306,9.447,0.0099286,9.4554,0.0099318,9.4318,0.0099321,9.4403,0.0099251,9.4488,0.0099192,9.4256,0.0099189,9.4341,0.0099185,9.4112,0.0099199,9.4199,0.0099258,9.3972,0.0099299,9.406,0.0099383,9.415,0.0099442,9.3925,0.0099496,9.4014,0.009949,9.3794,0.0099551,9.3884,0.0099486,9.3666,0.0099546,9.3757,0.0099454,9.3848,0.0099401,9.3634,0.009946,9.3724,0.0099493,9.3512,0.0099572,9.3605,0.0099664
10.037,0.010105,9.9962,0.010078,9.9963,0.0101,9.9964,0.010106,9.9967,0.010097,9.9572,0.010069,9.9579,0.010061,9.9589,0.010063,9.9601,0.010078,9.9219,0.010059,9.9237,0.010077,9.9248,0.010091,9.9266,0.010096,9.8897,0.010072,9.8919,0.010069,9.8943,0.010062,9.8583,0.010038,9.8611,0.010038,9.864,0.010053,9.8288,0.010031,9.8321,0.010056,9.8355,0.010073,9.8389,0.010072,9.8048,0.010046,9.8086,0.010037,9.8125,0.010034,9.7793,0.010012,9.7835,0.010024,9.7878,0.010044,9.7553,0.01002,9.7598,0.010037,9.7644,0.010045,9.7328,0.010017,9.7376,0.010019,9.7426,0.010019,9.7117,0.009992,9.7168,0.0099955,9.7221,0.010006,9.6917,0.009979,9.6973,0.0099986,9.7029,0.010019,9.6731,0.0099886,9.679,0.0099998,9.6849,0.0099996,9.6558,0.0099698,9.662,0.0099675,9.6681,0.0099733,9.6395,0.0099466,9.6458,0.0099652,9.6178,0.0099396,9.6243,0.0099614,9.6308,0.0099761,9.6033,0.0099511,9.6101,0.0099548,9.6169,0.0099553,9.5899,0.0099343,9.5971,0.0099387,9.5701,0.009921,9.5773,0.0099298,9.5845,0.0099439,9.5583,0.0099263,9.5657,0.0099411,9.5399,0.0099255,9.5473,0.0099367,9.5549,0.0099413,9.5296,0.009929,9.5372,0.0099274,9.5121,0.009918,9.52,0.0099163,9.5278,0.0099235,9.5032,0.0099136,9.5112,0.0099297,9.4868,0.0099211,9.495,0.0099364,9.5034,0.009942,9.4792,0.009935,9.4874,0.0099313,9.4638,0.0099267,9.4722,0.0099225,9.4806,0.0099253,9.4573,0.0099205,9.4658,0.009929,9.4428,0.0099256,9.4514,0.0099361,9.4286,0.0099351,9.4374,0.0099422,9.4462,0.0099446,9.4237,0.0099452,9.4326,0.0099425,9.4104,0.0099444,9.4194,0.0099385,9.3975,0.0099408,9.4065,0.0099368,9.4156,0.0099415,9.3941,0.0099439,9.403,0.0099544,9.3817,0.0099591,9.391,0.0099657
10.078,0.010162,10.037,0.010129,10.037,0.010138,10.037,0.01013,10.037,0.010117,9.9972,0.010086,9.9978,0.010086,9.9987,0.010098,9.9998,0.010118,9.9614,0.010097,9.963,0.010114,9.9639,0.010121,9.9656,0.010118,9.9285,0.010093,9.9307,0.010085,9.9329,0.010081,9.8967,0.01006,9.8994,0.010073,9.9021,0.010099,9.8668,0.010078,9.87,0.010098,9.8732,0.010099,9.8765,0.010088,9.8423,0.010062,9.846,0.010057,9.8498,0.010067,9.8164,0.010045,9.8204,0.010066,9.8247,0.010085,9.792,0.010062,9.7964,0.010071,9.8009,0.010071,9.7691,0.010046,9.7738,0.010044,9.7788,0.010045,9.7478,0.010021,9.7527,0.010031,9.7579,0.01005,9.7274,0.010026,9.7329,0.010048,9.7383,0.01006,9.7085,0.010031,9.7142,0.01003,9.7201,0.010025,9.6908,0.0099959,9.697,0.010001,9.7029,0.010019,9.6742,0.0099924,9.6804,0.010017,9.6523,0.0099885,9.6587,0.010004,9.6651,0.010009,9.6375,0.0099802,9.6442,0.0099805,9.6509,0.0099847,9.6238,0.0099599,9.6309,0.009971,9.6039,0.0099487,9.6109,0.0099646,9.618,0.0099829,9.5918,0.0099604,9.5991,0.0099738,9.5731,0.0099531,9.5805,0.0099581,9.588,0.0099572,9.5626,0.0099402,9.5701,0.0099403,9.5449,0.0099269,9.5528,0.0099356,9.5605,0.0099546,9.5358,0.0099411,9.5437,0.0099587,9.5192,0.009946,9.5273,0.0099524,9.5356,0.0099501,9.5113,0.009939,9.5195,0.0099367,9.4958,0.0099283,9.5041,0.0099324,9.5124,0.0099438,9.489,0.0099353,9.4975,0.0099485,9.4744,0.0099408,9.4829,0.0099501,9.4601,0.0099443,9.4687,0.0099477,9.4775,0.0099474,9.4549,0.0099434,9.4637,0.009941,9.4415,0.0099385,9.4504,0.0099379,9.4284,0.009936,9.4374,0.0099421,9.4463,0.0099547,9.4248,0.0099529,9.4337,0.0099617,9.4123,0.0099621,9.4215,0.0099609
10.119,0.010214,10.078,0.010173,10.077,0.010167,10.077,0.010154,10.077,0.010149,10.037,0.010114,10.038,0.010124,10.038,0.010142,10.039,0.010161,10.001,0.010136,10.002,0.010146,10.003,0.010145,10.005,0.010136,9.9674,0.010109,9.9694,0.010104,9.9715,0.010113,9.9352,0.010092,9.9377,0.010117,9.9403,0.010139,9.9048,0.01012,9.9079,0.010123,9.9109,0.010114,9.9141,0.010106,9.8798,0.010082,9.8833,0.010089,9.887,0.010108,9.8535,0.010087,9.8574,0.010106,9.8615,0.010118,9.8287,0.010095,9.833,0.010096,9.8374,0.010093,9.8055,0.010069,9.8101,0.010068,9.8149,0.010074,9.7838,0.010053,9.7886,0.010071,9.7937,0.010093,9.7631,0.010072,9.7684,0.010086,9.7738,0.010085,9.7438,0.010059,9.7495,0.010052,9.7552,0.010053,9.7258,0.010027,9.7319,0.010045,9.7377,0.010069,9.7089,0.010044,9.7151,0.010062,9.6868,0.010034,9.6931,0.010039,9.6995,0.010038,9.6717,0.010009,9.6783,0.010012,9.6849,0.010022,9.6578,0.0099956,9.6647,0.010013,9.6376,0.0099878,9.6446,0.010008,9.6516,0.010024,9.6252,0.009998,9.6324,0.010005,9.6064,0.0099796,9.6137,0.0099788,9.6211,0.0099789,9.5956,0.0099576,9.603,0.0099676,9.5777,0.00995,9.5855,0.0099707,9.5931,0.0099922,9.5683,0.0099741,9.5762,0.0099834,9.5516,0.0099663,9.5596,0.0099646,9.5678,0.0099628,9.5434,0.0099479,9.5516,0.0099532,9.5278,0.0099416,9.536,0.0099541,9.5443,0.0099702,9.5208,0.0099584,9.5291,0.0099703,9.506,0.009959,9.5144,0.009964,9.4915,0.0099543,9.5001,0.0099546,9.5088,0.0099538,9.4861,0.0099461,9.4948,0.0099482,9.4726,0.0099421,9.4814,0.0099512,9.4593,0.0099455,9.4682,0.0099595,9.4771,0.0099709,9.4555,0.0099648,9.4643,0.0099659,9.4428,0.0099617,9.452,0.0099558
10.16,0.010259,10.118,0.010209,10.118,0.010197,10.118,0.010191,10.117,0.010197,10.077,0.010156,10.078,0.010172,10.078,0.010189,10.079,0.010202,10.04,0.010173,10.042,0.010174,10.042,0.010166,10.044,0.01016,10.006,0.01013,10.008,0.010137,10.01,0.010158,9.9736,0.010136,9.9759,0.010158,9.9784,0.010165,9.9429,0.010144,9.9458,0.010137,9.9487,0.01013,9.9517,0.010134,9.9173,0.010112,9.9207,0.010129,9.9243,0.010147,9.8906,0.010127,9.8944,0.010139,9.8984,0.010143,9.8655,0.01012,9.8697,0.010118,9.8739,0.010116,9.8419,0.010092,9.8464,0.010097,9.8511,0.010112,9.8198,0.010091,9.8245,0.010113,9.8295,0.010129,9.7988,0.010108,9.804,0.010109,9.8092,0.010102,9.7792,0.010078,9.7847,0.010077,9.7904,0.01009,9.7609,0.010068,9.7668,0.010091,9.7725,0.010109,9.7436,0.010087,9.7497,0.010093,9.7213,0.010067,9.7275,0.010066,9.7338,0.010068,9.7059,0.01004,9.7124,0.010049,9.719,0.010064,9.6917,0.010039,9.6985,0.010059,9.6713,0.010033,9.6782,0.010051,9.6851,0.010061,9.6587,0.010033,9.6658,0.010033,9.6396,0.010005,9.6469,0.010004,9.6542,0.010013,9.6286,0.0099888,9.6359,0.010011,9.6106,0.0099893,9.6182,0.010013,9.6258,0.010026,9.6009,0.010004,9.6086,0.010004,9.584,0.0099828,9.5919,0.0099813,9.6,0.009987,9.5756,0.0099681,9.5836,0.009982,9.5598,0.0099666,9.5679,0.009984,9.5761,0.0099993,9.5525,0.0099838,9.5608,0.0099915,9.5375,0.0099765,9.5459,0.0099781,9.5229,0.0099648,9.5315,0.0099643,9.5401,0.0099674,9.5173,0.0099566,9.526,0.0099677,9.5036,0.0099586,9.5124,0.0099755,9.4903,0.0099667,9.4991,0.0099795,9.5079,0.0099829,9.4862,0.0099731,9.4949,0.0099686,9.4734,0.0099607,9.4825,0.009958
10.201,0.010307,10.159,0.010248,10.158,0.010242,10.158,0.010248,10.158,0.01026,10.117,0.01021,10.118,0.010226,10.118,0.010237,10.119,0.010241,10.08,0.010205,10.081,0.0102,10.081,0.010194,10.083,0.010198,10.045,0.010165,10.047,0.010185,10.049,0.010206,10.012,0.01018,10.014,0.010187,10.017,0.010181,9.9809,0.010158,9.9836,0.010152,9.9865,0.010157,9.9894,0.010172,9.9548,0.01015,9.9581,0.010168,9.9615,0.010179,9.9277,0.010159,9.9314,0.010163,9.9352,0.010163,9.9022,0.010141,9.9063,0.010139,9.9104,0.010143,9.8783,0.01012,9.8826,0.010134,9.8872,0.010154,9.8558,0.010134,9.8604,0.010149,9.8653,0.010151,9.8344,0.01013,9.8396,0.010125,9.8447,0.010124,9.8145,0.010101,9.82,0.010113,9.8255,0.010133,9.7959,0.010112,9.8017,0.010129,9.8073,0.010136,9.7783,0.010115,9.7843,0.010115,9.7558,0.010092,9.7619,0.010093,9.7681,0.010099,9.7401,0.010075,9.7465,0.010088,9.753,0.010106,9.7256,0.010084,9.7324,0.010102,9.7051,0.010078,9.7119,0.010088,9.7187,0.010089,9.6921,0.010062,9.6991,0.01006,9.6729,0.010032,9.68,0.010039,9.6873,0.01006,9.6616,0.010035,9.6688,0.010059,9.6434,0.010035,9.651,0.01005,9.6584,0.010054,9.6335,0.010029,9.6411,0.010028,9.6164,0.010003,9.6242,0.010009,9.6323,0.010024,9.6078,0.010001,9.6157,0.01002,9.5918,0.010001,9.5998,0.010017,9.6079,0.010028,9.5843,0.010009,9.5925,0.010013,9.5691,0.0099942,9.5774,0.0099948,9.5544,0.0099779,9.5628,0.0099811,9.5714,0.009993,9.5486,0.0099789,9.5571,0.0099979,9.5347,0.0099859,9.5434,0.010002,9.5212,0.00999,9.5299,0.0099948,9.5387,0.009992,9.5169,0.0099792,9.5256,0.0099769,9.504,0.0099661,9.513,0.0099732
10.242,0.010365,10.2,0.010302,10.199,0.010307,10.198,0.010319,10.198,0.010331,10.158,0.010273,10.157,0.010282,10.158,0.010285,10.158,0.010281,10.119,0.010237,10.12,0.010233,10.121,0.010238,10.122,0.010257,10.084,0.010217,10.086,0.010238,10.087,0.010244,10.05,0.010213,10.053,0.010207,10.055,0.010201,10.019,0.010176,10.022,0.010181,10.024,0.010197,10.027,0.010214,9.9923,0.01019,9.9954,0.010201,9.9987,0.010204,9.9648,0.010183,9.9684,0.010183,9.9721,0.010183,9.9389,0.010162,9.9429,0.010165,9.9469,0.010178,9.9147,0.010156,9.9189,0.010175,9.9234,0.01019,9.8919,0.01017,9.8964,0.010172,9.9011,0.010167,9.8701,0.010147,9.8751,0.010146,9.8802,0.010158,9.8499,0.010135,9.8552,0.010155,9.8606,0.010171,9.8309,0.01015,9.8367,0.010155,9.8422,0.010155,9.8131,0.010135,9.8189,0.010137,9.7903,0.010116,9.7964,0.010121,9.8024,0.010133,9.7743,0.010111,9.7807,0.010128,9.787,0.010144,9.7595,0.010124,9.7662,0.010134,9.7388,0.010113,9.7455,0.010114,9.7522,0.010113,9.7256,0.010088,9.7325,0.010093,9.7062,0.010067,9.7132,0.010085,9.7204,0.010108,9.6946,0.010084,9.7018,0.0101,9.6762,0.010075,9.6837,0.01008,9.6911,0.010081,9.666,0.010055,9.6736,0.010061,9.6488,0.010034,9.6566,0.010048,9.6645,0.010067,9.6399,0.010042,9.6478,0.01006,9.6238,0.010038,9.6317,0.01005,9.6398,0.010057,9.616,0.010034,9.6241,0.010037,9.6007,0.010015,9.609,0.010019,9.5858,0.0099983,9.5942,0.01001,9.6027,0.01003,9.5798,0.010013,9.5883,0.010031,9.5658,0.010016,9.5744,0.010024,9.5521,0.010009,9.5608,0.010007,9.5694,0.010006,9.5476,0.0099903,9.5562,0.0099973,9.5345,0.009984,9.5435,0.01
10.283,0.010433,10.241,0.010371,10.24,0.010384,10.239,0.010397,10.238,0.010403,10.198,0.010338,10.197,0.010339,10.197,0.010334,10.198,0.01033,10.159,0.010278,10.159,0.010285,10.16,0.010304,10.161,0.010325,10.123,0.010277,10.124,0.010283,10.126,0.010275,10.089,0.010237,10.091,0.01023,10.093,0.010236,10.057,0.010207,10.059,0.010224,10.062,0.010243,10.065,0.010254,10.03,0.010225,10.033,0.010228,10.036,0.010227,10.002,0.010204,10.005,0.010204,10.009,0.010208,9.9757,0.010186,9.9795,0.010199,9.9834,0.010218,9.951,0.010197,9.9551,0.010211,9.9595,0.010213,9.9279,0.010193,9.9323,0.010187,9.9369,0.010186,9.9058,0.010167,9.9107,0.010179,9.9157,0.0102,9.8853,0.010178,9.8905,0.010194,9.8958,0.010199,9.866,0.010176,9.8716,0.010175,9.877,0.010176,9.8478,0.010156,9.8535,0.010163,9.8248,0.010143,9.8308,0.010154,9.8368,0.010169,9.8086,0.010149,9.8148,0.010164,9.821,0.010173,9.7935,0.010154,9.8,0.010156,9.7725,0.010136,9.7791,0.010134,9.7858,0.010139,9.7591,0.010117,9.7659,0.010134,9.7395,0.01011,9.7464,0.010132,9.7535,0.010146,9.7276,0.010123,9.7347,0.010127,9.7091,0.010104,9.7165,0.010105,9.7238,0.010111,9.6986,0.010087,9.7061,0.0101,9.6812,0.010074,9.6889,0.010093,9.6968,0.01011,9.6721,0.010085,9.6799,0.010098,9.6558,0.010073,9.6636,0.010081,9.6716,0.010085,9.6478,0.010061,9.6558,0.010066,9.6323,0.010042,9.6405,0.010054,9.6173,0.010031,9.6256,0.010051,9.634,0.010071,9.611,0.01005,9.6194,0.010061,9.5968,0.010042,9.6054,0.010043,9.583,0.010024,9.5916,0.010024,9.6002,0.010032,9.5783,0.010014,9.5869,0.01003,9.5651,0.010014,9.574,0.010032
10.324,0.010504,10.281,0.010448,10.28,0.010463,10.279,0.010469,10.278,0.010465,10.238,0.0104,10.237,0.010393,10.237,0.010387,10.237,0.010393,10.198,0.010337,10.199,0.010359,10.199,0.01038,10.2,0.010387,10.162,0.010331,10.163,0.010322,10.164,0.010311,10.127,0.010266,10.129,0.010271,10.131,0.010289,10.095,0.010254,10.097,0.010275,10.1,0.010287,10.102,0.01029,10.067,0.010256,10.07,0.010254,10.073,0.010253,10.039,0.010227,10.042,0.010231,10.046,0.010245,10.012,0.010221,10.016,0.010241,10.02,0.010256,9.9874,0.010233,9.9914,0.010235,9.9956,0.010228,9.9639,0.010207,9.9682,0.010206,9.9727,0.010218,9.9415,0.010199,9.9463,0.010221,9.9511,0.010238,9.9206,0.010217,9.9257,0.010222,9.9309,0.010219,9.901,0.010196,9.9065,0.010196,9.9118,0.010202,9.8825,0.010183,9.8882,0.010195,9.8594,0.010175,9.8652,0.01019,9.8711,0.010205,9.8428,0.010184,9.8489,0.010193,9.8551,0.010194,9.8274,0.010175,9.8339,0.010173,9.8063,0.010154,9.8128,0.010159,9.8194,0.010175,9.7925,0.010155,9.7993,0.010176,9.7728,0.010155,9.7796,0.010167,9.7866,0.010169,9.7606,0.010149,9.7676,0.010148,9.7419,0.010128,9.7492,0.010133,9.7564,0.010147,9.7312,0.010125,9.7386,0.010142,9.7136,0.010118,9.7212,0.010135,9.729,0.010146,9.7042,0.010122,9.7119,0.010129,9.6878,0.010105,9.6956,0.01011,9.7034,0.010115,9.6796,0.010091,9.6875,0.010103,9.664,0.010079,9.672,0.010099,9.6487,0.010074,9.657,0.010094,9.6653,0.010106,9.6422,0.010083,9.6506,0.010086,9.6279,0.010064,9.6364,0.010066,9.614,0.010044,9.6225,0.010054,9.631,0.010072,9.609,0.01005,9.6175,0.010069,9.5957,0.010049,9.6045,0.010062
10.365,0.010566,10.322,0.010521,10.321,0.010529,10.32,0.010526,10.319,0.010513,10.278,0.010454,10.277,0.010445,10.277,0.010449,10.277,0.010471,10.238,0.010415,10.238,0.01044,10.238,0.010448,10.239,0.010439,10.201,0.010378,10.202,0.010365,10.203,0.010365,10.166,0.010314,10.167,0.010332,10.169,0.010354,10.133,0.010311,10.135,0.010326,10.137,0.010329,10.14,0.010327,10.105,0.010287,10.107,0.010284,10.11,0.010287,10.076,0.010257,10.079,0.010271,10.083,0.010293,10.049,0.010265,10.053,0.010281,10.056,0.010284,10.024,0.010258,10.028,0.010251,10.032,0.010248,10,0.010226,10.004,0.010237,10.008,0.010259,9.9772,0.01024,9.9819,0.010259,9.9866,0.010266,9.956,0.010244,9.961,0.010241,9.9661,0.010239,9.936,0.010217,9.9415,0.010222,9.9467,0.010234,9.9173,0.010215,9.9228,0.010231,9.8939,0.010211,9.8997,0.010227,9.9054,0.010236,9.877,0.010214,9.883,0.010215,9.8891,0.010211,9.8613,0.010192,9.8677,0.010196,9.84,0.010177,9.8465,0.010194,9.8529,0.010215,9.826,0.010196,9.8326,0.010209,9.806,0.010188,9.8128,0.010189,9.8197,0.010185,9.7936,0.010167,9.8005,0.01017,9.7747,0.010153,9.782,0.010166,9.7891,0.010183,9.7638,0.010164,9.7711,0.01018,9.746,0.010158,9.7535,0.010168,9.7613,0.010173,9.7364,0.010151,9.744,0.010154,9.7198,0.010133,9.7275,0.010138,9.7353,0.010149,9.7113,0.010127,9.7192,0.010147,9.6956,0.010123,9.7036,0.010143,9.6802,0.010119,9.6883,0.01013,9.6966,0.010133,9.6734,0.010109,9.6817,0.010111,9.659,0.010089,9.6674,0.010099,9.6449,0.010076,9.6534,0.010095,9.6618,0.010115,9.6397,0.010091,9.6481,0.010105,9.6263,0.010083,9.635,0.01009
10.405,0.01061,10.363,0.010578,10.361,0.010576,10.36,0.010564,10.359,0.010549,10.318,0.010501,10.317,0.010501,10.317,0.010521,10.317,0.010549,10.277,0.010498,10.277,0.010509,10.277,0.0105,10.278,0.010485,10.239,0.010425,10.24,0.010423,10.241,0.010436,10.204,0.010381,10.206,0.010404,10.207,0.010421,10.171,0.01037,10.173,0.010376,10.175,0.010374,10.177,0.01037,10.142,0.010323,10.145,0.010325,10.148,0.010337,10.113,0.010301,10.116,0.010323,10.12,0.010342,10.086,0.01031,10.089,0.010314,10.093,0.010307,10.06,0.010277,10.064,0.010272,10.068,0.010281,10.036,0.010258,10.04,0.01028,10.044,0.010301,10.013,0.01028,10.017,0.010288,10.022,0.010287,9.9913,0.010264,9.9962,0.010262,10.001,0.010264,9.9711,0.010242,9.9764,0.010253,9.9815,0.01027,9.952,0.01025,9.9574,0.010267,9.9284,0.010248,9.9341,0.010257,9.9397,0.010258,9.9112,0.010236,9.9172,0.010232,9.9231,0.010234,9.8953,0.010214,9.9016,0.010231,9.8738,0.010212,9.8801,0.010235,9.8865,0.01025,9.8595,0.010229,9.866,0.01023,9.8393,0.010209,9.846,0.010205,9.8528,0.010206,9.8267,0.010188,9.8335,0.010199,9.8076,0.010183,9.8148,0.0102,9.8218,0.010217,9.7964,0.010199,9.8036,0.010209,9.7785,0.010189,9.7859,0.010193,9.7935,0.010194,9.7686,0.010174,9.7761,0.010177,9.7518,0.010158,9.7594,0.010169,9.7672,0.010188,9.7431,0.010168,9.7509,0.010188,9.7272,0.010167,9.7351,0.010177,9.7116,0.010154,9.7197,0.010156,9.7279,0.010156,9.7047,0.010134,9.7129,0.010143,9.6901,0.010121,9.6984,0.010141,9.6758,0.010118,9.6842,0.010139,9.6926,0.010153,9.6705,0.010129,9.6788,0.010136,9.6568,0.010113,9.6655,0.010118
10.446,0.01063,10.403,0.010612,10.402,0.010601,10.4,0.010586,10.399,0.010581,10.358,0.010546,10.357,0.010563,10.357,0.01059,10.356,0.010605,10.316,0.010562,10.317,0.010555,10.316,0.01054,10.317,0.010534,10.278,0.01048,10.279,0.010492,10.28,0.010512,10.243,0.010457,10.244,0.010474,10.246,0.010481,10.209,0.010427,10.211,0.010426,10.213,0.010422,10.215,0.010422,10.18,0.01037,10.182,0.010381,10.185,0.010402,10.15,0.010359,10.153,0.01038,10.156,0.010387,10.123,0.010348,10.126,0.010341,10.129,0.010335,10.097,0.010301,10.1,0.010309,10.104,0.01033,10.072,0.010303,10.076,0.010324,10.08,0.010335,10.049,0.010311,10.053,0.010311,10.058,0.010309,10.027,0.010285,10.031,0.010288,10.036,0.010297,10.006,0.010274,10.011,0.01029,10.016,0.010307,9.9867,0.010287,9.992,0.010299,9.9629,0.010278,9.9685,0.01028,9.974,0.010276,9.9455,0.010254,9.9513,0.010255,9.9572,0.010269,9.9292,0.010249,9.9354,0.010272,9.9075,0.010253,9.9138,0.010269,9.92,0.010272,9.8929,0.010251,9.8994,0.010247,9.8726,0.010225,9.8792,0.010225,9.8859,0.010235,9.8597,0.010216,9.8664,0.010233,9.8404,0.010217,9.8475,0.010234,9.8545,0.010245,9.829,0.010227,9.8361,0.010231,9.8109,0.010213,9.8182,0.010212,9.8258,0.010213,9.8008,0.010195,9.8082,0.010203,9.7838,0.010186,9.7914,0.010205,9.799,0.010224,9.7749,0.010207,9.7826,0.010218,9.7588,0.010199,9.7666,0.010199,9.7431,0.010178,9.7511,0.010176,9.7592,0.010182,9.7359,0.010163,9.7441,0.010181,9.7212,0.010162,9.7294,0.010183,9.7068,0.010162,9.7151,0.010176,9.7234,0.010183,9.7012,0.01016,9.7095,0.010164,9.6874,0.010141,9.696,0.010147
10.487,0.010625,10.444,0.010622,10.442,0.010608,10.441,0.010602,10.439,0.010614,10.398,0.010595,10.397,0.010621,10.396,0.010636,10.396,0.010632,10.356,0.0106,10.356,0.010586,10.356,0.01058,10.356,0.010589,10.317,0.010544,10.318,0.010563,10.319,0.010578,10.281,0.010528,10.282,0.010534,10.284,0.010533,10.247,0.01048,10.249,0.010477,10.251,0.010476,10.253,0.010485,10.217,0.010431,10.22,0.010451,10.222,0.010471,10.188,0.010423,10.19,0.010431,10.193,0.010427,10.159,0.010382,10.163,0.010375,10.166,0.010381,10.133,0.010342,10.136,0.010362,10.14,0.010384,10.108,0.010351,10.112,0.010362,10.116,0.010364,10.084,0.010336,10.089,0.010335,10.093,0.010339,10.062,0.010312,10.067,0.010321,10.072,0.010336,10.041,0.010312,10.046,0.010329,10.051,0.010341,10.021,0.010319,10.027,0.010322,9.9975,0.010301,10.003,0.010297,10.008,0.010298,9.9797,0.010276,9.9854,0.010289,9.9912,0.010311,9.9632,0.010291,9.9693,0.010309,9.9413,0.010289,9.9474,0.010293,9.9536,0.01029,9.9264,0.010268,9.9328,0.010268,9.9059,0.010246,9.9124,0.010254,9.919,0.010269,9.8927,0.010251,9.8993,0.010267,9.8733,0.01025,9.8803,0.010262,9.8871,0.010268,9.8616,0.01025,9.8686,0.01025,9.8433,0.010231,9.8506,0.010231,9.858,0.010237,9.8329,0.01022,9.8403,0.010236,9.8158,0.010221,9.8233,0.01024,9.8309,0.010252,9.8067,0.010235,9.8143,0.010235,9.7904,0.010218,9.7982,0.010214,9.7745,0.010196,9.7825,0.0102,9.7905,0.010215,9.7672,0.010199,9.7752,0.010218,9.7523,0.010202,9.7604,0.010216,9.7377,0.010198,9.746,0.010204,9.7542,0.010206,9.7319,0.010186,9.7401,0.01019,9.718,0.010169,9.7265,0.010177
10.528,0.010602,10.485,0.010613,10.483,0.010608,10.481,0.010619,10.48,0.010642,10.438,0.010638,10.437,0.010654,10.436,0.01065,10.435,0.010637,10.395,0.010619,10.395,0.010613,10.395,0.010621,10.395,0.010638,10.356,0.010606,10.357,0.010621,10.357,0.010625,10.32,0.010583,10.321,0.010581,10.322,0.010577,10.285,0.01053,10.287,0.010529,10.289,0.010537,10.29,0.010554,10.255,0.010503,10.257,0.010522,10.259,0.01053,10.225,0.01048,10.227,0.010475,10.23,0.010469,10.196,0.010421,10.199,0.010426,10.202,0.010446,10.169,0.010401,10.173,0.010423,10.176,0.010435,10.144,0.010395,10.148,0.010396,10.152,0.010396,10.12,0.010363,10.124,0.010368,10.129,0.010379,10.097,0.010348,10.102,0.010363,10.107,0.010379,10.076,0.010352,10.081,0.010364,10.086,0.010368,10.056,0.010344,10.061,0.010341,10.032,0.010319,10.037,0.01032,10.043,0.010333,10.014,0.010311,10.02,0.010333,10.025,0.01035,9.9971,0.010329,10.003,0.010334,9.975,0.010313,9.9811,0.010311,9.9872,0.010311,9.9599,0.01029,9.9662,0.010298,9.9392,0.010276,9.9456,0.01029,9.9521,0.010305,9.9257,0.010286,9.9323,0.010298,9.9061,0.01028,9.913,0.010286,9.9198,0.010288,9.8941,0.010269,9.9011,0.010269,9.8757,0.01025,9.8829,0.010255,9.8903,0.01027,9.8651,0.010252,9.8724,0.010271,9.8478,0.010256,9.8552,0.010267,9.8627,0.010269,9.8384,0.010252,9.846,0.010249,9.822,0.010232,9.8297,0.010234,9.806,0.010217,9.8139,0.010231,9.8219,0.010249,9.7984,0.010234,9.8064,0.010248,9.7834,0.010233,9.7915,0.010239,9.7687,0.010223,9.7768,0.010225,9.785,0.010227,9.7626,0.010209,9.7708,0.010215,9.7486,0.010197,9.7571,0.010209
10.569,0.010572,10.526,0.010598,10.524,0.010608,10.522,0.010631,10.52,0.010646,10.478,0.010657,10.477,0.010654,10.476,0.010641,10.475,0.010634,10.435,0.010631,10.435,0.01064,10.434,0.010657,10.434,0.010672,10.395,0.010653,10.395,0.010657,10.396,0.010653,10.358,0.010622,10.359,0.010616,10.36,0.010614,10.323,0.010576,10.325,0.010583,10.326,0.0106,10.328,0.010618,10.292,0.010572,10.294,0.010579,10.297,0.010573,10.262,0.010525,10.264,0.010518,10.267,0.010522,10.233,0.010474,10.236,0.010493,10.239,0.010515,10.206,0.010468,10.209,0.010479,10.213,0.010479,10.18,0.010435,10.184,0.010434,10.188,0.010438,10.156,0.010401,10.16,0.010413,10.164,0.01043,10.133,0.010394,10.137,0.010411,10.142,0.010423,10.111,0.010391,10.116,0.010394,10.121,0.010392,10.091,0.010365,10.096,0.010366,10.067,0.010342,10.072,0.010355,10.077,0.010377,10.048,0.010355,10.054,0.010372,10.059,0.010378,10.031,0.010355,10.037,0.010353,10.009,0.010332,10.015,0.010332,10.021,0.010341,9.9934,0.010319,9.9995,0.010334,9.9725,0.010312,9.9788,0.010327,9.9853,0.010338,9.9587,0.010317,9.9652,0.010324,9.939,0.010304,9.9458,0.010307,9.9525,0.010309,9.9267,0.010289,9.9337,0.010295,9.9082,0.010275,9.9152,0.010289,9.9226,0.010307,9.8973,0.010289,9.9045,0.0103,9.8798,0.010284,9.8872,0.010285,9.8946,0.010282,9.8702,0.010265,9.8777,0.010268,9.8537,0.010251,9.8613,0.010263,9.8375,0.010247,9.8453,0.010264,9.8532,0.010277,9.8297,0.010263,9.8376,0.010268,9.8145,0.010254,9.8225,0.010256,9.7996,0.010241,9.8077,0.010243,9.8158,0.010248,9.7934,0.010232,9.8015,0.010242,9.7792,0.010226,9.7876,0.010242
10.61,0.010544,10.567,0.010583,10.564,0.010605,10.562,0.01062,10.56,0.010618,10.518,0.010643,10.517,0.01063,10.516,0.010622,10.515,0.01063,10.474,0.010642,10.474,0.010661,10.473,0.010676,10.473,0.01068,10.434,0.010676,10.434,0.010671,10.434,0.010664,10.396,0.010646,10.397,0.010643,10.398,0.010649,10.361,0.010621,10.363,0.010638,10.364,0.010656,10.366,0.010662,10.33,0.010624,10.332,0.010616,10.334,0.010606,10.299,0.010564,10.301,0.010567,10.304,0.010585,10.27,0.010541,10.273,0.010562,10.275,0.010574,10.242,0.010527,10.245,0.010526,10.249,0.010522,10.216,0.010477,10.22,0.010479,10.223,0.01049,10.191,0.01045,10.195,0.010468,10.199,0.010487,10.168,0.010447,10.173,0.01046,10.177,0.010462,10.146,0.010426,10.151,0.010422,10.156,0.010422,10.126,0.010392,10.131,0.010405,10.101,0.010379,10.106,0.010402,10.111,0.010422,10.082,0.010396,10.088,0.010402,10.093,0.010398,10.065,0.010375,10.071,0.010375,10.043,0.010353,10.048,0.010362,10.054,0.010378,10.027,0.010356,10.033,0.010372,10.006,0.010349,10.012,0.010361,10.018,0.010366,9.9918,0.010344,9.9981,0.010347,9.9718,0.010326,9.9785,0.010328,9.9852,0.010335,9.9593,0.010315,9.9662,0.01033,9.9406,0.010309,9.9476,0.010328,9.9548,0.01034,9.9295,0.010319,9.9366,0.01032,9.9118,0.010302,9.9191,0.010299,9.9264,0.010302,9.902,0.010285,9.9094,0.010297,9.8853,0.01028,9.8928,0.010297,9.869,0.01028,9.8767,0.010293,9.8845,0.010298,9.8609,0.010283,9.8687,0.010285,9.8456,0.01027,9.8535,0.010273,9.8306,0.010259,9.8386,0.010263,9.8466,0.010273,9.8241,0.010258,9.8321,0.010272,9.8098,0.010257,9.8181,0.010272
10.651,0.010516,10.607,0.010566,10.605,0.010581,10.603,0.010578,10.601,0.010564,10.558,0.010604,10.557,0.010596,10.556,0.010603,10.554,0.010621,10.514,0.010648,10.513,0.010664,10.512,0.010669,10.512,0.010663,10.473,0.010675,10.473,0.010667,10.473,0.010662,10.435,0.010659,10.436,0.010664,10.436,0.01068,10.399,0.010665,10.401,0.010683,10.402,0.01069,10.403,0.010681,10.367,0.010653,10.369,0.010641,10.371,0.010639,10.336,0.010607,10.338,0.010623,10.341,0.010645,10.306,0.010606,10.309,0.010618,10.312,0.010616,10.278,0.010573,10.282,0.010567,10.285,0.010567,10.252,0.010523,10.256,0.010532,10.259,0.010549,10.227,0.010508,10.231,0.010528,10.235,0.010542,10.204,0.0105,10.208,0.010503,10.212,0.010498,10.181,0.010458,10.186,0.010457,10.191,0.010468,10.16,0.010435,10.165,0.010459,10.136,0.010429,10.141,0.01045,10.146,0.010457,10.117,0.010428,10.122,0.010425,10.127,0.010423,10.099,0.010398,10.105,0.010406,10.076,0.010383,10.082,0.0104,10.088,0.010417,10.06,0.010395,10.066,0.010407,10.039,0.010384,10.045,0.010389,10.051,0.010391,10.025,0.010368,10.031,0.010369,10.005,0.010348,10.011,0.010356,10.018,0.010372,9.9919,0.010351,9.9987,0.010371,9.973,0.010349,9.9799,0.010361,9.9871,0.010363,9.9616,0.010341,9.9687,0.010337,9.9439,0.010318,9.951,0.01032,9.9583,0.010334,9.9338,0.010315,9.9411,0.010333,9.9169,0.010315,9.9244,0.010328,9.9004,0.01031,9.9081,0.010315,9.9158,0.010316,9.8921,0.010299,9.8999,0.010302,9.8767,0.010287,9.8845,0.010292,9.8615,0.010278,9.8695,0.010288,9.8775,0.010302,9.8549,0.010287,9.8628,0.0103,9.8404,0.010286,9.8486,0.010293
10.692,0.010479,10.648,0.010533,10.646,0.010529,10.643,0.010514,10.641,0.010503,10.599,0.010555,10.597,0.010562,10.595,0.010581,10.594,0.010597,10.553,0.010637,10.553,0.010642,10.551,0.010636,10.551,0.010627,10.512,0.010655,10.512,0.01065,10.512,0.010653,10.473,0.010666,10.474,0.010681,10.475,0.010699,10.437,0.010698,10.438,0.010705,10.44,0.010696,10.441,0.010682,10.405,0.010667,10.407,0.010664,10.408,0.010677,10.373,0.010655,10.375,0.010676,10.378,0.010687,10.343,0.010656,10.346,0.010654,10.348,0.010647,10.315,0.01061,10.318,0.010607,10.321,0.010613,10.288,0.010574,10.292,0.010588,10.295,0.010606,10.263,0.010568,10.267,0.010583,10.27,0.010588,10.239,0.010546,10.243,0.010541,10.247,0.010536,10.216,0.010495,10.221,0.010504,10.225,0.010527,10.195,0.010492,10.2,0.010515,10.17,0.010481,10.175,0.01049,10.18,0.010487,10.151,0.010454,10.156,0.010452,10.161,0.010459,10.133,0.010431,10.139,0.010447,10.11,0.010422,10.116,0.010441,10.121,0.010455,10.094,0.010431,10.1,0.010437,10.072,0.010413,10.078,0.010414,10.085,0.010414,10.058,0.010391,10.064,0.010397,10.038,0.010376,10.044,0.010392,10.051,0.010414,10.025,0.010393,10.031,0.010407,10.005,0.010384,10.012,0.010386,10.019,0.010383,9.9938,0.010359,10.001,0.010361,9.9759,0.01034,9.983,0.010353,9.9902,0.010373,9.9656,0.010353,9.9728,0.010368,9.9485,0.010347,9.9559,0.010353,9.9319,0.010333,9.9395,0.010334,9.9471,0.010336,9.9234,0.010318,9.9311,0.010323,9.9078,0.010307,9.9156,0.010318,9.8925,0.010302,9.9004,0.010317,9.9083,0.010331,9.8856,0.010315,9.8934,0.010322,9.871,0.010307,9.8792,0.010305
10.733,0.010423,10.689,0.010476,10.686,0.010458,10.684,0.010445,10.681,0.010449,10.639,0.010509,10.637,0.010529,10.635,0.010547,10.634,0.010553,10.593,0.010602,10.592,0.010595,10.591,0.010585,10.59,0.010578,10.551,0.010621,10.55,0.010624,10.55,0.010639,10.512,0.010668,10.512,0.010686,10.513,0.010693,10.475,0.010706,10.476,0.010697,10.477,0.010682,10.479,0.010676,10.442,0.010677,10.444,0.010689,10.446,0.010709,10.41,0.010698,10.412,0.010709,10.415,0.010706,10.38,0.010685,10.382,0.010676,10.385,0.010672,10.351,0.010643,10.354,0.010647,10.357,0.010658,10.324,0.010625,10.327,0.010642,10.331,0.010655,10.299,0.010621,10.302,0.010626,10.306,0.010621,10.274,0.010582,10.278,0.010577,10.282,0.010582,10.251,0.010543,10.256,0.010564,10.26,0.010586,10.23,0.01055,10.234,0.01056,10.205,0.010525,10.21,0.010523,10.214,0.01052,10.185,0.010485,10.19,0.010491,10.195,0.010506,10.167,0.010475,10.172,0.010494,10.144,0.010466,10.149,0.010481,10.155,0.010489,10.127,0.010463,10.133,0.010465,10.106,0.010439,10.112,0.010438,10.118,0.010442,10.091,0.010419,10.097,0.010433,10.07,0.010412,10.077,0.010434,10.083,0.010451,10.057,0.010429,10.064,0.010433,10.038,0.01041,10.045,0.010406,10.052,0.010407,10.026,0.010383,10.033,0.010396,10.008,0.010374,10.015,0.010394,10.022,0.010411,9.9973,0.010389,10.005,0.010397,9.9802,0.010375,9.9875,0.010376,9.9634,0.010354,9.9709,0.010356,9.9785,0.010361,9.9546,0.010341,9.9623,0.010351,9.9389,0.010334,9.9466,0.01035,9.9234,0.010333,9.9312,0.010348,9.9391,0.010356,9.9163,0.010338,9.9241,0.010337,9.9016,0.01032,9.9097,0.010317
10.774,0.010353,10.73,0.010404,10.727,0.010386,10.724,0.010387,10.721,0.010406,10.679,0.010469,10.677,0.010489,10.675,0.010497,10.673,0.010491,10.632,0.010546,10.631,0.010533,10.63,0.010524,10.629,0.010525,10.589,0.01058,10.589,0.010594,10.589,0.010614,10.55,0.010657,10.551,0.010665,10.551,0.010656,10.513,0.010684,10.514,0.010667,10.515,0.01066,10.516,0.01067,10.48,0.010687,10.481,0.010707,10.483,0.010719,10.447,0.01072,10.449,0.010717,10.451,0.010706,10.417,0.010697,10.419,0.010691,10.422,0.010692,10.388,0.010674,10.39,0.010684,10.393,0.010698,10.36,0.010673,10.363,0.010685,10.367,0.010688,10.334,0.010659,10.338,0.010654,10.341,0.010648,10.31,0.010615,10.314,0.010619,10.318,0.010636,10.287,0.010601,10.291,0.010621,10.295,0.010629,10.265,0.010595,10.269,0.010593,10.239,0.010558,10.244,0.010556,10.249,0.010561,10.219,0.010526,10.224,0.01054,10.23,0.010557,10.201,0.010524,10.206,0.01054,10.178,0.010509,10.183,0.010518,10.189,0.010521,10.161,0.010492,10.166,0.010492,10.139,0.010464,10.145,0.010467,10.151,0.01048,10.124,0.010456,10.13,0.010477,10.103,0.010455,10.11,0.010472,10.116,0.010478,10.09,0.010456,10.096,0.010453,10.07,0.01043,10.077,0.01043,10.084,0.010441,10.058,0.010418,10.065,0.010437,10.04,0.010415,10.047,0.010432,10.054,0.010441,10.029,0.010419,10.036,0.010422,10.012,0.010399,10.019,0.010401,9.9948,0.010378,10.002,0.010383,10.01,0.010393,9.9859,0.010371,9.9934,0.010387,9.97,0.010368,9.9776,0.010385,9.9544,0.010366,9.9621,0.010375,9.9699,0.010375,9.9471,0.010355,9.9548,0.010352,9.9322,0.010334,9.9402,0.010338
10.815,0.010284,10.771,0.010332,10.767,0.010329,10.765,0.010344,10.762,0.010366,10.719,0.010428,10.717,0.010439,10.715,0.010434,10.713,0.010421,10.672,0.010477,10.671,0.010465,10.669,0.010464,10.668,0.010475,10.628,0.010538,10.628,0.010558,10.628,0.010569,10.589,0.010623,10.589,0.010615,10.589,0.010597,10.551,0.010638,10.552,0.010628,10.553,0.010636,10.554,0.010655,10.517,0.010689,10.519,0.010702,10.52,0.0107,10.485,0.010716,10.486,0.010704,10.488,0.010694,10.453,0.010699,10.456,0.010699,10.458,0.010708,10.424,0.010702,10.427,0.010715,10.43,0.010725,10.396,0.010709,10.399,0.01071,10.402,0.010703,10.37,0.010681,10.373,0.010674,10.377,0.010678,10.345,0.010652,10.349,0.010668,10.353,0.010686,10.322,0.010655,10.326,0.010662,10.33,0.010657,10.299,0.010626,10.304,0.010622,10.274,0.01059,10.278,0.010595,10.283,0.010608,10.254,0.010574,10.259,0.010591,10.264,0.010604,10.235,0.010572,10.24,0.010579,10.211,0.010548,10.217,0.010551,10.222,0.010552,10.194,0.010522,10.2,0.010525,10.172,0.010496,10.178,0.010508,10.184,0.010527,10.157,0.010501,10.163,0.010518,10.136,0.010494,10.142,0.010501,10.149,0.010499,10.122,0.010476,10.129,0.010476,10.103,0.010453,10.109,0.010463,10.116,0.010481,10.09,0.010459,10.097,0.010475,10.072,0.010454,10.079,0.010463,10.086,0.010466,10.061,0.010445,10.068,0.010447,10.043,0.010425,10.051,0.010429,10.026,0.010406,10.034,0.010416,10.041,0.010431,10.017,0.010409,10.025,0.010426,10.001,0.010405,10.009,0.010417,9.9853,0.010395,9.993,0.010397,10.001,0.010395,9.9778,0.010373,9.9855,0.010376,9.9628,0.010356,9.9708,0.01037
10.856,0.010229,10.811,0.010277,10.808,0.010288,10.805,0.010306,10.802,0.01032,10.759,0.010379,10.757,0.010377,10.755,0.010366,10.753,0.010352,10.711,0.010407,10.71,0.010402,10.708,0.010412,10.707,0.01043,10.667,0.010495,10.667,0.010507,10.666,0.010503,10.627,0.010563,10.627,0.010545,10.627,0.010532,10.59,0.010584,10.59,0.010589,10.591,0.010606,10.592,0.01062,10.555,0.010669,10.556,0.010668,10.558,0.010656,10.522,0.010687,10.523,0.010676,10.525,0.010672,10.49,0.010693,10.492,0.0107,10.495,0.010712,10.461,0.010721,10.463,0.010731,10.466,0.010731,10.432,0.010726,10.435,0.010716,10.438,0.010705,10.406,0.010694,10.409,0.010696,10.412,0.010711,10.38,0.010694,10.384,0.010712,10.388,0.010718,10.357,0.010692,10.361,0.010685,10.365,0.010677,10.334,0.010651,10.338,0.010653,10.308,0.010626,10.313,0.010639,10.317,0.010655,10.288,0.010624,10.293,0.010637,10.298,0.010643,10.269,0.010611,10.274,0.010612,10.245,0.010581,10.25,0.010581,10.256,0.010584,10.228,0.010555,10.233,0.010567,10.206,0.010537,10.211,0.010556,10.217,0.010572,10.19,0.010544,10.196,0.01055,10.169,0.010524,10.175,0.010523,10.181,0.010523,10.155,0.010499,10.161,0.01051,10.135,0.010486,10.142,0.010504,10.148,0.010521,10.123,0.010498,10.129,0.010506,10.104,0.010484,10.111,0.010487,10.118,0.01049,10.093,0.010469,10.1,0.010474,10.075,0.010452,10.082,0.010461,10.058,0.010439,10.065,0.010454,10.072,0.010471,10.048,0.010449,10.056,0.010461,10.032,0.010439,10.04,0.010442,10.016,0.010419,10.024,0.010418,10.032,0.010422,10.009,0.010399,10.016,0.010413,9.9934,0.010391,10.001,0.01041
10.897,0.010187,10.852,0.010238,10.849,0.010253,10.846,0.010263,10.842,0.010265,10.799,0.010321,10.797,0.010312,10.795,0.0103,10.793,0.010293,10.751,0.010345,10.75,0.010351,10.748,0.010367,10.746,0.010379,10.706,0.010443,10.706,0.01044,10.705,0.010425,10.666,0.010487,10.666,0.010474,10.666,0.010475,10.628,0.010534,10.628,0.010549,10.629,0.010561,10.629,0.010561,10.593,0.01062,10.594,0.010609,10.595,0.010598,10.559,0.010644,10.56,0.010639,10.562,0.010642,10.527,0.010678,10.529,0.010689,10.531,0.010698,10.497,0.010722,10.499,0.010722,10.502,0.010712,10.469,0.01072,10.471,0.010707,10.474,0.010704,10.441,0.010705,10.445,0.010719,10.448,0.010738,10.416,0.01073,10.419,0.010736,10.423,0.010728,10.392,0.01071,10.396,0.010699,10.4,0.010696,10.369,0.010677,10.373,0.010687,10.343,0.010665,10.347,0.010682,10.352,0.010695,10.322,0.010668,10.327,0.010673,10.332,0.010671,10.303,0.010643,10.308,0.01064,10.279,0.010611,10.284,0.010613,10.289,0.010624,10.261,0.010597,10.267,0.010616,10.239,0.010586,10.244,0.010602,10.25,0.010606,10.223,0.010577,10.229,0.010574,10.202,0.010548,10.208,0.010548,10.214,0.010558,10.188,0.010534,10.194,0.010553,10.168,0.010528,10.174,0.010545,10.181,0.010553,10.155,0.010529,10.161,0.010531,10.136,0.010509,10.143,0.010511,10.149,0.010516,10.124,0.010495,10.131,0.010504,10.107,0.010483,10.114,0.010498,10.089,0.010476,10.096,0.010493,10.104,0.010505,10.08,0.010483,10.087,0.010486,10.063,0.010464,10.071,0.010463,10.047,0.010441,10.055,0.010445,10.062,0.01046,10.039,0.010437,10.047,0.010456,10.024,0.010433,10.032,0.010447
10.938,0.010143,10.893,0.010201,10.89,0.010209,10.886,0.010208,10.883,0.010202,10.84,0.010259,10.837,0.01025,10.834,0.010244,10.832,0.010248,10.791,0.010297,10.789,0.010309,10.787,0.01032,10.785,0.010317,10.745,0.010376,10.744,0.010363,10.744,0.010352,10.704,0.010414,10.704,0.010416,10.704,0.010428,10.666,0.010488,10.666,0.010498,10.667,0.010497,10.667,0.010487,10.63,0.010551,10.631,0.010541,10.632,0.010537,10.596,0.010593,10.597,0.010595,10.599,0.010601,10.564,0.010651,10.566,0.010659,10.568,0.010659,10.533,0.010699,10.536,0.010688,10.538,0.010674,10.505,0.010697,10.507,0.010692,10.51,0.010701,10.477,0.010716,10.48,0.010733,10.483,0.01074,10.451,0.010745,10.455,0.010736,10.458,0.010722,10.427,0.010715,10.431,0.01071,10.435,0.010715,10.404,0.010704,10.408,0.010719,10.377,0.010703,10.382,0.010716,10.386,0.010722,10.356,0.0107,10.361,0.010698,10.366,0.010692,10.337,0.010667,10.342,0.010666,10.313,0.01064,10.318,0.01065,10.323,0.010669,10.295,0.010644,10.3,0.01066,10.272,0.010632,10.278,0.010636,10.283,0.010629,10.256,0.010601,10.262,0.010598,10.235,0.010572,10.241,0.010582,10.247,0.010602,10.22,0.010577,10.226,0.010595,10.2,0.01057,10.206,0.010578,10.213,0.01058,10.187,0.010555,10.193,0.010556,10.168,0.010533,10.175,0.010537,10.181,0.010546,10.156,0.010525,10.163,0.01054,10.138,0.010519,10.145,0.010536,10.121,0.010515,10.128,0.010526,10.135,0.010529,10.111,0.010507,10.118,0.010506,10.094,0.010485,10.102,0.010489,10.078,0.010468,10.086,0.010482,10.093,0.010502,10.07,0.01048,10.077,0.010494,10.055,0.010471,10.062,0.010476
10.979,0.010087,10.934,0.01015,10.93,0.010147,10.927,0.010139,10.923,0.010133,10.88,0.010196,10.877,0.010194,10.874,0.010199,10.872,0.010211,10.83,0.010259,10.828,0.010267,10.826,0.010263,10.825,0.010247,10.784,0.010302,10.783,0.010291,10.782,0.010295,10.743,0.010355,10.742,0.01037,10.742,0.010381,10.704,0.010438,10.704,0.010434,10.704,0.010422,10.705,0.010411,10.668,0.010477,10.668,0.010474,10.669,0.010478,10.633,0.010539,10.635,0.010545,10.636,0.01055,10.601,0.010608,10.602,0.010607,10.604,0.010597,10.57,0.010649,10.572,0.010635,10.574,0.010627,10.541,0.010666,10.543,0.010674,10.546,0.010687,10.513,0.010717,10.516,0.010723,10.519,0.010714,10.487,0.010732,10.49,0.010718,10.494,0.01071,10.462,0.010715,10.466,0.010718,10.469,0.010728,10.438,0.010727,10.442,0.010738,10.412,0.010731,10.416,0.010737,10.42,0.010734,10.391,0.01072,10.395,0.010713,10.4,0.010708,10.371,0.010689,10.376,0.010695,10.346,0.010674,10.351,0.010692,10.356,0.010709,10.328,0.010686,10.333,0.010691,10.305,0.010664,10.311,0.010657,10.316,0.010651,10.289,0.010624,10.295,0.01063,10.268,0.010606,10.274,0.010625,10.279,0.010644,10.253,0.01062,10.259,0.010629,10.232,0.010604,10.239,0.010605,10.245,0.010604,10.219,0.010579,10.226,0.010582,10.2,0.010559,10.207,0.010567,10.213,0.010582,10.188,0.010561,10.195,0.010578,10.17,0.010557,10.177,0.010569,10.152,0.010547,10.159,0.010549,10.166,0.010547,10.142,0.010526,10.149,0.010529,10.125,0.010509,10.133,0.010523,10.109,0.010503,10.117,0.010523,10.124,0.010538,10.101,0.010517,10.108,0.010522,10.085,0.010499,10.093,0.010499
11.02,0.010019,10.975,0.010083,10.971,0.010072,10.967,0.010063,10.964,0.010063,10.92,0.010134,10.917,0.010143,10.914,0.010157,10.912,0.010167,10.87,0.010219,10.868,0.010213,10.865,0.010197,10.864,0.010182,10.823,0.010234,10.822,0.010238,10.821,0.010256,10.781,0.010313,10.781,0.010326,10.78,0.010324,10.742,0.010377,10.742,0.010362,10.742,0.010348,10.742,0.010344,10.705,0.010409,10.706,0.010414,10.707,0.010423,10.67,0.010485,10.672,0.010489,10.673,0.010485,10.637,0.010547,10.639,0.010536,10.641,0.01052,10.606,0.010582,10.608,0.010575,10.611,0.010581,10.577,0.010633,10.579,0.010646,10.582,0.01065,10.549,0.010692,10.551,0.010683,10.554,0.010667,10.522,0.0107,10.525,0.01069,10.529,0.010691,10.497,0.010711,10.501,0.010719,10.504,0.010725,10.473,0.010737,10.477,0.010739,10.447,0.010743,10.451,0.01074,10.455,0.010733,10.425,0.010727,10.429,0.010722,10.434,0.010724,10.405,0.010713,10.409,0.010727,10.38,0.010711,10.385,0.010727,10.39,0.010732,10.362,0.010714,10.367,0.010707,10.339,0.010684,10.344,0.010676,10.35,0.010678,10.322,0.010655,10.328,0.01067,10.3,0.010648,10.306,0.010667,10.312,0.010677,10.285,0.010654,10.291,0.010655,10.265,0.01063,10.271,0.010629,10.277,0.010629,10.251,0.010605,10.258,0.010611,10.232,0.010589,10.239,0.010603,10.245,0.01062,10.22,0.010599,10.226,0.010611,10.202,0.01059,10.208,0.010592,10.184,0.010571,10.191,0.010567,10.198,0.010567,10.173,0.010548,10.181,0.01056,10.157,0.010542,10.164,0.010561,10.14,0.010543,10.147,0.010558,10.155,0.010563,10.132,0.010543,10.139,0.010542,10.116,0.010521,10.123,0.010523
11.061,0.0099459,11.016,0.010007,11.012,0.0099944,11.008,0.0099906,11.004,0.010001,10.96,0.010075,10.957,0.010093,10.954,0.010106,10.951,0.010103,10.909,0.010162,10.907,0.010144,10.905,0.010128,10.903,0.010127,10.862,0.010183,10.861,0.010201,10.86,0.01022,10.82,0.010273,10.819,0.010275,10.819,0.010261,10.78,0.010309,10.78,0.010291,10.78,0.010284,10.78,0.010289,10.743,0.01035,10.743,0.010362,10.744,0.010371,10.708,0.01043,10.709,0.010427,10.71,0.010412,10.674,0.010472,10.676,0.010455,10.677,0.010447,10.643,0.010513,10.645,0.010519,10.647,0.010533,10.613,0.010593,10.615,0.010597,10.618,0.010585,10.584,0.010639,10.587,0.010621,10.59,0.01061,10.557,0.010657,10.561,0.010657,10.564,0.010663,10.532,0.010698,10.536,0.010703,10.539,0.010701,10.508,0.010725,10.512,0.010719,10.481,0.010735,10.485,0.010727,10.489,0.010719,10.459,0.010726,10.463,0.010727,10.468,0.010738,10.438,0.010736,10.443,0.010749,10.414,0.010741,10.419,0.010745,10.424,0.010738,10.395,0.010725,10.4,0.010717,10.372,0.010699,10.377,0.0107,10.383,0.010713,10.355,0.010692,10.361,0.010709,10.333,0.010688,10.339,0.010698,10.345,0.0107,10.318,0.010678,10.324,0.010677,10.297,0.010653,10.303,0.010653,10.31,0.010657,10.284,0.010634,10.29,0.010646,10.264,0.010624,10.271,0.010641,10.277,0.010653,10.252,0.010632,10.258,0.010634,10.233,0.010613,10.24,0.010609,10.215,0.010588,10.222,0.010587,10.229,0.010598,10.205,0.010579,10.212,0.010598,10.188,0.01058,10.195,0.010595,10.171,0.010577,10.178,0.010582,10.186,0.01058,10.162,0.010562,10.17,0.010562,10.146,0.010543,10.154,0.01055
11.102,0.0098725,11.057,0.0099315,11.052,0.0099228,11.048,0.0099287,11.044,0.0099478,11,0.010022,10.997,0.010039,10.994,0.010039,10.991,0.010022,10.949,0.010086,10.947,0.010067,10.944,0.010066,10.942,0.010081,10.901,0.010144,10.9,0.010163,10.898,0.01017,10.859,0.010225,10.858,0.010215,10.857,0.010198,10.818,0.010243,10.818,0.010232,10.818,0.010233,10.818,0.010244,10.78,0.010301,10.781,0.010314,10.781,0.010316,10.745,0.010371,10.746,0.010357,10.747,0.010336,10.711,0.010393,10.712,0.010382,10.714,0.010388,10.679,0.010453,10.681,0.010468,10.683,0.010474,10.649,0.010537,10.651,0.010526,10.653,0.010505,10.62,0.010566,10.623,0.010552,10.626,0.01055,10.593,0.010609,10.596,0.010615,10.599,0.01062,10.567,0.010668,10.571,0.010665,10.574,0.010654,10.543,0.010692,10.546,0.01068,10.516,0.010709,10.52,0.0107,10.524,0.010699,10.493,0.01072,10.498,0.010729,10.502,0.010739,10.472,0.010749,10.477,0.010749,10.448,0.010751,10.452,0.010742,10.457,0.010731,10.429,0.010728,10.434,0.010728,10.405,0.010717,10.411,0.010729,10.416,0.010742,10.388,0.010727,10.394,0.010735,10.366,0.010718,10.372,0.010719,10.377,0.010717,10.351,0.010698,10.356,0.010698,10.33,0.010676,10.336,0.01068,10.342,0.01069,10.316,0.010668,10.322,0.010683,10.296,0.010662,10.302,0.010674,10.309,0.010676,10.283,0.010655,10.29,0.010651,10.265,0.01063,10.271,0.010628,10.247,0.010607,10.254,0.010617,10.26,0.010635,10.236,0.010616,10.243,0.010631,10.219,0.010613,10.226,0.010619,10.202,0.010601,10.209,0.010599,10.216,0.010598,10.193,0.01058,10.2,0.010586,10.177,0.010568,10.185,0.01058
11.143,0.0098067,11.098,0.0098619,11.093,0.0098624,11.089,0.0098765,11.085,0.0098958,11.041,0.0099678,11.037,0.009973,11.034,0.009959,11.031,0.0099397,10.988,0.010004,10.986,0.0099987,10.983,0.010013,10.981,0.01003,10.94,0.010099,10.938,0.010108,10.937,0.010103,10.897,0.010164,10.896,0.01015,10.895,0.01014,10.856,0.010186,10.856,0.010184,10.856,0.010192,10.856,0.010203,10.818,0.010257,10.818,0.010263,10.819,0.010256,10.782,0.010306,10.783,0.010286,10.784,0.010271,10.748,0.010323,10.749,0.010326,10.751,0.010341,10.716,0.010403,10.717,0.010412,10.719,0.010404,10.685,0.010464,10.687,0.010445,10.689,0.010428,10.656,0.01049,10.658,0.010486,10.661,0.010491,10.628,0.010556,10.631,0.010562,10.634,0.01056,10.602,0.010618,10.606,0.010606,10.609,0.01059,10.577,0.01064,10.581,0.010626,10.55,0.010669,10.554,0.010666,10.558,0.010674,10.528,0.010708,10.532,0.010717,10.536,0.010715,10.506,0.010738,10.511,0.010724,10.481,0.010738,10.486,0.010724,10.491,0.01072,10.462,0.010729,10.467,0.010738,10.439,0.010738,10.444,0.010751,10.449,0.010756,10.421,0.010749,10.426,0.010746,10.399,0.010735,10.405,0.010731,10.41,0.010729,10.383,0.010716,10.389,0.010719,10.362,0.010701,10.368,0.010711,10.374,0.010725,10.348,0.010704,10.354,0.010715,10.328,0.010695,10.334,0.010696,10.341,0.010691,10.315,0.010671,10.322,0.010669,10.296,0.010648,10.303,0.010657,10.278,0.010637,10.285,0.010654,10.292,0.010669,10.267,0.01065,10.274,0.010655,10.25,0.010637,10.257,0.010635,10.233,0.010617,10.24,0.010616,10.247,0.01062,10.224,0.010603,10.231,0.010613,10.208,0.010597,10.215,0.01061
11.185,0.0097553,11.138,0.0098048,11.134,0.0098133,11.129,0.0098279,11.125,0.0098361,11.081,0.0099043,11.077,0.009895,11.074,0.0098777,11.071,0.0098695,11.028,0.0099329,11.026,0.0099431,11.023,0.0099601,11.02,0.0099683,10.979,0.010039,10.977,0.010035,10.976,0.010026,10.936,0.010093,10.934,0.010085,10.934,0.010084,10.894,0.010137,10.894,0.010142,10.894,0.01015,10.893,0.010156,10.856,0.01021,10.856,0.010207,10.856,0.010193,10.819,0.010239,10.82,0.010224,10.821,0.010223,10.785,0.010271,10.786,0.010285,10.787,0.010296,10.752,0.010352,10.754,0.010347,10.755,0.010331,10.721,0.010386,10.723,0.010369,10.725,0.010363,10.692,0.010422,10.694,0.010425,10.697,0.01043,10.664,0.010496,10.667,0.010496,10.67,0.010486,10.637,0.010549,10.641,0.010532,10.644,0.010516,10.612,0.010574,10.616,0.010567,10.585,0.010622,10.589,0.010628,10.592,0.010637,10.562,0.010683,10.566,0.010681,10.57,0.010666,10.54,0.010701,10.545,0.010681,10.515,0.010708,10.52,0.0107,10.524,0.010706,10.496,0.010727,10.501,0.010739,10.472,0.01075,10.477,0.010755,10.482,0.010749,10.454,0.010752,10.459,0.010744,10.432,0.010741,10.437,0.010737,10.443,0.010738,10.416,0.010732,10.421,0.010741,10.395,0.010728,10.401,0.010742,10.407,0.010751,10.38,0.010735,10.386,0.010735,10.36,0.010717,10.366,0.01071,10.373,0.010706,10.347,0.010688,10.353,0.010695,10.328,0.010677,10.335,0.010693,10.31,0.010674,10.316,0.010688,10.323,0.010693,10.298,0.010674,10.305,0.010671,10.281,0.010653,10.288,0.010651,10.264,0.010633,10.271,0.010638,10.278,0.010648,10.255,0.01063,10.262,0.010643,10.238,0.010627,10.246,0.010637
11.226,0.0097167,11.179,0.0097614,11.175,0.0097708,11.17,0.0097745,11.166,0.0097672,11.121,0.0098298,11.117,0.0098165,11.114,0.0098096,11.111,0.0098161,11.068,0.0098774,11.065,0.009891,11.062,0.009899,11.059,0.0098945,11.018,0.0099643,11.016,0.0099549,11.014,0.0099506,10.974,0.010021,10.973,0.010023,10.972,0.010029,10.933,0.010089,10.932,0.010095,10.931,0.010099,10.931,0.010095,10.893,0.010154,10.893,0.010143,10.893,0.010132,10.856,0.01018,10.857,0.010178,10.858,0.010188,10.822,0.010234,10.823,0.010244,10.824,0.010241,10.789,0.010292,10.79,0.010278,10.792,0.010264,10.757,0.010315,10.759,0.01031,10.761,0.010312,10.727,0.010365,10.73,0.010369,10.732,0.010369,10.699,0.01043,10.702,0.010422,10.705,0.010407,10.672,0.01047,10.676,0.010453,10.679,0.010444,10.647,0.010507,10.65,0.010509,10.619,0.010572,10.623,0.01058,10.627,0.010578,10.596,0.010635,10.6,0.01062,10.604,0.010599,10.574,0.010645,10.579,0.010632,10.549,0.010671,10.554,0.010674,10.558,0.010682,10.529,0.010716,10.534,0.010719,10.505,0.010743,10.51,0.010736,10.515,0.010724,10.487,0.010739,10.492,0.01073,10.465,0.010738,10.47,0.010736,10.476,0.010742,10.448,0.010745,10.454,0.010757,10.427,0.010753,10.433,0.010762,10.439,0.010762,10.412,0.010751,10.418,0.010743,10.392,0.010728,10.398,0.010722,10.404,0.010727,10.379,0.010713,10.385,0.010729,10.36,0.010712,10.366,0.010727,10.341,0.010708,10.348,0.010713,10.354,0.01071,10.33,0.01069,10.336,0.010688,10.312,0.010669,10.319,0.010673,10.295,0.010655,10.302,0.010665,10.309,0.010678,10.285,0.01066,10.292,0.010671,10.269,0.010654,10.276,0.010659
11.267,0.0096813,11.22,0.0097246,11.215,0.0097239,11.21,0.0097119,11.206,0.0096985,11.161,0.0097558,11.157,0.0097523,11.154,0.0097604,11.15,0.0097712,11.107,0.0098277,11.105,0.0098322,11.101,0.0098274,11.099,0.0098164,11.057,0.0098846,11.055,0.0098794,11.053,0.0098836,11.013,0.0099546,11.011,0.0099635,11.01,0.0099715,10.971,0.010035,10.97,0.010037,10.969,0.010031,10.969,0.01002,10.931,0.010085,10.931,0.010077,10.931,0.010079,10.894,0.010133,10.894,0.010143,10.895,0.01015,10.858,0.010197,10.859,0.010193,10.86,0.010179,10.825,0.010228,10.826,0.010215,10.828,0.010213,10.793,0.01026,10.795,0.010264,10.797,0.010268,10.763,0.010316,10.765,0.010315,10.768,0.010307,10.735,0.010361,10.737,0.010348,10.74,0.010334,10.708,0.010392,10.711,0.010382,10.714,0.010383,10.682,0.010444,10.685,0.01045,10.654,0.010516,10.658,0.010514,10.661,0.0105,10.631,0.010564,10.634,0.010542,10.638,0.010528,10.608,0.010584,10.613,0.010583,10.583,0.010633,10.587,0.010639,10.592,0.010639,10.563,0.010683,10.567,0.010675,10.539,0.010711,10.544,0.010698,10.548,0.010685,10.52,0.010713,10.525,0.010706,10.498,0.010726,10.503,0.010728,10.508,0.010736,10.481,0.010752,10.487,0.010759,10.46,0.010766,10.465,0.010764,10.471,0.010753,10.445,0.010752,10.45,0.010742,10.424,0.010735,10.43,0.010738,10.436,0.010751,10.411,0.010742,10.417,0.010757,10.391,0.010744,10.398,0.010749,10.373,0.010732,10.379,0.010728,10.386,0.010724,10.361,0.010706,10.368,0.010708,10.343,0.010691,10.35,0.0107,10.326,0.010683,10.333,0.010696,10.34,0.010707,10.316,0.010689,10.323,0.010694,10.299,0.010676,10.307,0.010676
11.308,0.0096375,11.261,0.0096804,11.256,0.0096642,11.251,0.0096455,11.246,0.0096407,11.202,0.0096962,11.197,0.0097079,11.194,0.0097216,11.19,0.0097244,11.147,0.009774,11.144,0.0097653,11.14,0.0097531,11.138,0.0097452,11.096,0.0098103,11.094,0.0098134,11.092,0.0098244,11.051,0.0098944,11.05,0.0099052,11.048,0.0099089,11.009,0.0099734,11.008,0.0099656,11.007,0.0099517,11.007,0.0099423,10.968,0.010012,10.968,0.010017,10.968,0.010031,10.931,0.010091,10.931,0.0101,10.932,0.010095,10.895,0.010146,10.896,0.010131,10.897,0.010117,10.862,0.010167,10.863,0.010165,10.864,0.010172,10.83,0.010218,10.831,0.010224,10.833,0.010224,10.799,0.010267,10.801,0.010259,10.803,0.010246,10.77,0.010294,10.773,0.010281,10.775,0.010274,10.743,0.010326,10.746,0.010327,10.749,0.010333,10.717,0.010388,10.72,0.010386,10.689,0.010448,10.692,0.010434,10.696,0.010414,10.665,0.010479,10.669,0.010465,10.672,0.010462,10.642,0.010525,10.647,0.010528,10.617,0.010587,10.621,0.010586,10.625,0.010575,10.596,0.010629,10.601,0.010614,10.572,0.010661,10.577,0.010648,10.582,0.010637,10.553,0.010676,10.558,0.010674,10.531,0.010706,10.536,0.010711,10.541,0.010715,10.514,0.010742,10.519,0.010738,10.492,0.010757,10.498,0.010744,10.504,0.010731,10.477,0.010741,10.483,0.010739,10.456,0.010742,10.462,0.010753,10.468,0.010764,10.442,0.010764,10.449,0.010768,10.423,0.010761,10.429,0.010756,10.404,0.010745,10.411,0.010739,10.417,0.010739,10.392,0.010725,10.399,0.010733,10.374,0.010717,10.381,0.01073,10.357,0.010713,10.364,0.010724,10.371,0.01073,10.347,0.010712,10.354,0.010712,10.33,0.010694,10.337,0.010691
11.349,0.0095799,11.302,0.0096213,11.297,0.0095979,11.292,0.0095872,11.287,0.0095979,11.242,0.009654,11.238,0.0096725,11.234,0.0096796,11.23,0.0096699,11.187,0.0097139,11.183,0.0096968,11.18,0.0096866,11.177,0.0096863,11.135,0.0097471,11.133,0.0097572,11.131,0.0097702,11.09,0.0098371,11.088,0.0098438,11.087,0.0098382,11.047,0.0099014,11.046,0.009885,11.045,0.0098722,11.044,0.0098743,11.006,0.0099469,11.006,0.0099635,11.006,0.0099783,10.968,0.010043,10.968,0.010039,10.969,0.010022,10.932,0.010079,10.933,0.010064,10.934,0.01006,10.898,0.010115,10.899,0.010123,10.9,0.010132,10.866,0.01018,10.867,0.010182,10.869,0.010174,10.835,0.010216,10.837,0.010202,10.839,0.010188,10.806,0.010232,10.808,0.010226,10.81,0.010229,10.778,0.010277,10.781,0.010284,10.783,0.010284,10.752,0.010331,10.755,0.010317,10.723,0.010372,10.727,0.010352,10.73,0.010338,10.699,0.0104,10.703,0.010398,10.707,0.010402,10.676,0.010465,10.681,0.010463,10.651,0.010527,10.655,0.010515,10.659,0.010498,10.63,0.010559,10.634,0.010543,10.605,0.0106,10.61,0.010589,10.615,0.010584,10.587,0.010633,10.591,0.010635,10.563,0.010677,10.569,0.010679,10.574,0.010672,10.546,0.010709,10.552,0.010694,10.525,0.010724,10.53,0.01071,10.536,0.010703,10.509,0.010726,10.515,0.010732,10.488,0.010747,10.494,0.010756,10.5,0.010756,10.474,0.010766,10.48,0.010758,10.455,0.010762,10.461,0.010753,10.436,0.01075,10.442,0.010748,10.448,0.010753,10.424,0.010745,10.43,0.010755,10.406,0.010744,10.412,0.010754,10.388,0.010741,10.395,0.010746,10.401,0.010745,10.378,0.010729,10.384,0.010725,10.361,0.010708,10.368,0.010708
11.39,0.0095168,11.343,0.0095565,11.338,0.0095405,11.332,0.0095448,11.327,0.009563,11.282,0.0096188,11.278,0.0096318,11.273,0.0096275,11.27,0.0096095,11.226,0.0096507,11.223,0.0096349,11.219,0.0096318,11.216,0.0096385,11.174,0.0096953,11.172,0.0097076,11.169,0.0097169,11.129,0.009779,11.127,0.0097766,11.125,0.009762,11.085,0.0098219,11.084,0.0098058,11.083,0.0098038,11.082,0.009818,11.044,0.0098911,11.043,0.0099087,11.043,0.0099118,11.005,0.0099779,11.005,0.0099621,11.006,0.0099438,10.969,0.010005,10.97,0.01,10.97,0.010007,10.935,0.010068,10.935,0.010078,10.937,0.010083,10.902,0.010136,10.903,0.01013,10.905,0.010117,10.871,0.010161,10.872,0.010145,10.874,0.010137,10.841,0.010181,10.843,0.010184,10.846,0.010194,10.813,0.010238,10.816,0.01024,10.818,0.010229,10.786,0.01027,10.789,0.01025,10.758,0.010297,10.761,0.010282,10.764,0.010281,10.733,0.010336,10.737,0.010342,10.741,0.010343,10.71,0.010401,10.714,0.01039,10.684,0.010452,10.688,0.010434,10.693,0.010417,10.663,0.010481,10.668,0.010469,10.639,0.010532,10.643,0.010527,10.648,0.010527,10.62,0.010584,10.624,0.010584,10.596,0.010635,10.601,0.010626,10.606,0.010608,10.579,0.010655,10.584,0.010637,10.557,0.010678,10.562,0.01067,10.568,0.010673,10.541,0.010707,10.547,0.010713,10.52,0.010739,10.526,0.010737,10.532,0.010724,10.506,0.010746,10.512,0.010733,10.486,0.010748,10.493,0.010743,10.467,0.01075,10.473,0.010753,10.48,0.010759,10.455,0.010761,10.461,0.010768,10.437,0.010764,10.443,0.010767,10.419,0.010759,10.426,0.010757,10.432,0.010752,10.408,0.01074,10.415,0.010738,10.391,0.010724,10.398,0.010731
11.431,0.0094611,11.384,0.0095008,11.378,0.0094999,11.373,0.009512,11.368,0.0095255,11.322,0.009579,11.318,0.0095814,11.313,0.0095692,11.309,0.0095526,11.266,0.0095915,11.262,0.0095828,11.258,0.0095864,11.255,0.0095958,11.213,0.00965,11.211,0.009659,11.208,0.0096598,11.167,0.0097169,11.165,0.0097053,11.163,0.0096899,11.123,0.0097454,11.122,0.0097395,11.121,0.0097494,11.12,0.0097653,11.081,0.0098361,11.081,0.0098426,11.08,0.0098331,11.043,0.009899,11.043,0.0098813,11.043,0.0098724,11.006,0.009937,11.006,0.0099421,11.007,0.0099519,10.971,0.010017,10.972,0.010024,10.973,0.010021,10.938,0.010079,10.939,0.010068,10.941,0.010053,10.906,0.010101,10.908,0.010091,10.91,0.010093,10.876,0.01014,10.879,0.010149,10.881,0.010155,10.848,0.010199,10.851,0.010189,10.853,0.01017,10.821,0.010208,10.824,0.010192,10.792,0.010234,10.796,0.010233,10.799,0.01024,10.768,0.010288,10.771,0.010291,10.775,0.010284,10.744,0.010334,10.748,0.010318,10.718,0.010373,10.722,0.010356,10.726,0.010343,10.697,0.010404,10.701,0.010398,10.672,0.010463,10.677,0.010463,10.681,0.010463,10.653,0.010526,10.657,0.010516,10.629,0.010574,10.634,0.010555,10.639,0.010534,10.612,0.010588,10.617,0.010577,10.589,0.010628,10.595,0.010629,10.6,0.010633,10.573,0.010677,10.579,0.010673,10.553,0.010709,10.558,0.010694,10.564,0.010677,10.538,0.010709,10.544,0.010699,10.518,0.010726,10.524,0.010725,10.499,0.010744,10.505,0.010748,10.511,0.010752,10.486,0.010764,10.492,0.010764,10.468,0.01077,10.474,0.010765,10.45,0.010764,10.456,0.010757,10.463,0.010751,10.439,0.010748,10.446,0.010752,10.422,0.010744,10.429,0.010758
11.472,0.0094192,11.425,0.0094609,11.419,0.0094688,11.413,0.0094766,11.408,0.0094795,11.363,0.0095309,11.358,0.0095256,11.353,0.0095151,11.349,0.0095067,11.305,0.009542,11.302,0.0095405,11.298,0.0095466,11.295,0.0095527,11.252,0.0096042,11.249,0.0096049,11.247,0.0095963,11.206,0.0096504,11.204,0.0096375,11.202,0.0096315,11.162,0.009683,11.16,0.0096891,11.159,0.0097012,11.158,0.0097066,11.119,0.0097727,11.118,0.0097663,11.118,0.0097536,11.08,0.0098178,11.08,0.0098089,11.08,0.0098105,11.043,0.0098761,11.043,0.0098847,11.043,0.0098913,11.008,0.0099586,11.008,0.009958,11.009,0.00995,10.974,0.010011,10.975,0.0099979,10.977,0.0099872,10.942,0.010042,10.944,0.010041,10.946,0.010049,10.912,0.010102,10.914,0.010107,10.916,0.010101,10.883,0.010147,10.886,0.010129,10.888,0.010113,10.856,0.010153,10.859,0.01015,10.827,0.01019,10.83,0.010197,10.833,0.010203,10.802,0.010245,10.805,0.01024,10.809,0.010227,10.778,0.010269,10.782,0.010253,10.752,0.010301,10.756,0.010288,10.76,0.010282,10.73,0.010336,10.735,0.010337,10.705,0.010399,10.71,0.010399,10.714,0.010392,10.686,0.010454,10.69,0.010435,10.662,0.010497,10.667,0.010474,10.672,0.01046,10.644,0.010521,10.649,0.01052,10.622,0.010578,10.627,0.010581,10.633,0.010576,10.606,0.010628,10.611,0.010612,10.585,0.010657,10.59,0.010637,10.596,0.010622,10.57,0.010664,10.576,0.010659,10.55,0.010696,10.556,0.010697,10.53,0.010728,10.536,0.010729,10.543,0.010726,10.517,0.01075,10.524,0.010741,10.499,0.010757,10.505,0.010745,10.481,0.010755,10.487,0.010747,10.494,0.010747,10.47,0.010753,10.476,0.010764,10.453,0.010764,10.459,0.010774
11.513,0.0093829,11.466,0.0094295,11.46,0.0094344,11.454,0.0094318,11.449,0.0094253,11.403,0.0094765,11.398,0.0094724,11.393,0.0094706,11.389,0.0094716,11.345,0.0095041,11.341,0.009506,11.337,0.0095089,11.334,0.0095064,11.291,0.0095527,11.288,0.0095439,11.286,0.0095333,11.244,0.0095853,11.242,0.0095815,11.24,0.0095878,11.2,0.0096366,11.198,0.0096456,11.197,0.0096478,11.195,0.0096398,11.157,0.0097009,11.156,0.0096904,11.155,0.0096857,11.117,0.0097466,11.117,0.0097482,11.117,0.0097536,11.08,0.0098177,11.08,0.0098234,11.08,0.0098234,11.044,0.0098912,11.045,0.0098848,11.045,0.0098743,11.01,0.0099378,11.011,0.0099288,11.012,0.0099279,10.978,0.0099861,10.98,0.0099926,10.981,0.0099975,10.947,0.010055,10.949,0.010048,10.951,0.010032,10.918,0.010084,10.921,0.010068,10.923,0.010064,10.891,0.010109,10.893,0.010115,10.862,0.010156,10.865,0.010162,10.868,0.010159,10.836,0.010199,10.84,0.010187,10.843,0.010173,10.812,0.010211,10.816,0.0102,10.786,0.010241,10.79,0.010235,10.793,0.010236,10.764,0.010282,10.768,0.010284,10.739,0.010339,10.743,0.010333,10.747,0.010317,10.719,0.010374,10.723,0.010353,10.695,0.010413,10.7,0.010398,10.705,0.010396,10.677,0.010458,10.682,0.010461,10.654,0.010523,10.66,0.010518,10.665,0.010502,10.638,0.01056,10.643,0.010539,10.617,0.010591,10.622,0.010575,10.628,0.010566,10.602,0.010615,10.607,0.010613,10.581,0.010659,10.587,0.010658,10.562,0.010698,10.568,0.010693,10.574,0.010681,10.549,0.010715,10.555,0.010699,10.53,0.010726,10.536,0.010713,10.512,0.010734,10.518,0.010732,10.525,0.010737,10.501,0.010755,10.507,0.010762,10.483,0.010772,10.49,0.01077
11.554,0.009336,11.507,0.0093925,11.501,0.0093883,11.495,0.0093762,11.489,0.0093685,11.443,0.0094222,11.438,0.0094264,11.433,0.0094346,11.429,0.009442,11.385,0.0094739,11.381,0.0094737,11.377,0.0094686,11.373,0.009456,11.33,0.0094965,11.327,0.0094851,11.324,0.009483,11.283,0.0095312,11.281,0.0095401,11.278,0.0095509,11.238,0.0095966,11.236,0.0095963,11.235,0.0095848,11.233,0.009571,11.194,0.009629,11.193,0.0096259,11.192,0.0096319,11.154,0.0096892,11.154,0.0096948,11.154,0.0096974,11.116,0.009758,11.117,0.009757,11.117,0.0097508,11.081,0.0098174,11.081,0.0098084,11.082,0.009802,11.046,0.0098665,11.047,0.0098672,11.048,0.0098738,11.014,0.009934,11.015,0.0099383,11.017,0.0099319,10.983,0.0099915,10.985,0.0099757,10.987,0.0099612,10.954,0.010018,10.956,0.010013,10.958,0.010019,10.926,0.010069,10.928,0.010073,10.896,0.01012,10.899,0.010116,10.902,0.010105,10.871,0.010147,10.874,0.010134,10.877,0.010124,10.847,0.010162,10.85,0.010157,10.82,0.010195,10.823,0.010195,10.827,0.010198,10.797,0.010238,10.801,0.010234,10.772,0.01028,10.776,0.010266,10.781,0.010248,10.752,0.010297,10.756,0.010284,10.728,0.010339,10.733,0.010336,10.737,0.010339,10.71,0.010398,10.714,0.010394,10.687,0.010457,10.692,0.010441,10.697,0.01042,10.67,0.010482,10.675,0.010464,10.649,0.010522,10.654,0.010511,10.66,0.010507,10.633,0.010562,10.639,0.010559,10.613,0.010611,10.619,0.010605,10.593,0.010652,10.599,0.01064,10.605,0.010622,10.58,0.010664,10.586,0.010647,10.561,0.010684,10.567,0.010676,10.543,0.010708,10.549,0.010711,10.556,0.010714,10.531,0.010742,10.538,0.010737,10.514,0.010758,10.521,0.010744
11.596,0.0092685,11.548,0.0093385,11.541,0.009326,11.535,0.0093129,11.529,0.0093126,11.484,0.0093729,11.478,0.0093871,11.473,0.0094025,11.469,0.0094101,11.424,0.0094436,11.42,0.0094362,11.416,0.0094215,11.412,0.0094054,11.369,0.0094429,11.366,0.0094395,11.363,0.0094502,11.322,0.0094936,11.319,0.0095077,11.317,0.0095107,11.276,0.009551,11.274,0.009537,11.273,0.0095191,11.271,0.0095112,11.232,0.0095668,11.231,0.0095746,11.23,0.0095856,11.192,0.0096399,11.191,0.0096431,11.191,0.009639,11.153,0.0096951,11.153,0.0096875,11.153,0.009678,11.117,0.0097419,11.117,0.0097367,11.118,0.0097399,11.083,0.009804,11.083,0.0098124,11.084,0.0098179,11.05,0.0098784,11.051,0.0098717,11.052,0.0098554,11.018,0.0099162,11.02,0.0099017,11.022,0.0098989,10.989,0.0099581,10.991,0.0099638,10.993,0.0099684,10.96,0.010023,10.963,0.010018,10.931,0.010069,10.934,0.010057,10.936,0.010044,10.905,0.010092,10.908,0.010082,10.911,0.010077,10.881,0.010119,10.884,0.01012,10.853,0.010158,10.857,0.01016,10.861,0.010157,10.831,0.010194,10.835,0.010181,10.806,0.010221,10.81,0.010204,10.814,0.010193,10.785,0.010236,10.789,0.010235,10.761,0.010282,10.766,0.010286,10.77,0.010284,10.742,0.010336,10.747,0.010322,10.719,0.01038,10.724,0.010361,10.73,0.010344,10.702,0.010404,10.708,0.010394,10.681,0.010453,10.686,0.010448,10.692,0.010444,10.665,0.010503,10.671,0.010495,10.645,0.010552,10.65,0.010539,10.625,0.010592,10.631,0.010574,10.637,0.010555,10.611,0.010604,10.617,0.010594,10.592,0.010638,10.599,0.010637,10.574,0.010677,10.58,0.010679,10.586,0.010671,10.562,0.010707,10.569,0.010691,10.544,0.010721,10.551,0.010705
11.637,0.00918,11.589,0.0092636,11.582,0.0092507,11.576,0.0092457,11.57,0.0092558,11.524,0.009327,11.518,0.0093487,11.513,0.009365,11.508,0.0093674,11.464,0.0094056,11.46,0.0093891,11.455,0.0093711,11.451,0.0093622,11.408,0.0093998,11.405,0.0094091,11.402,0.0094263,11.36,0.0094668,11.358,0.0094741,11.355,0.0094644,11.314,0.0094974,11.312,0.0094767,11.311,0.0094641,11.309,0.0094665,11.27,0.0095177,11.268,0.0095306,11.267,0.0095401,11.229,0.0095917,11.228,0.0095885,11.228,0.0095774,11.19,0.0096297,11.19,0.0096182,11.19,0.0096114,11.154,0.0096724,11.154,0.0096766,11.154,0.009688,11.119,0.0097499,11.119,0.0097577,11.12,0.0097529,11.085,0.0098118,11.087,0.009795,11.088,0.009779,11.054,0.0098406,11.055,0.0098376,11.057,0.0098455,11.024,0.0099062,11.026,0.0099119,11.028,0.0099086,10.995,0.0099639,10.998,0.0099509,10.966,0.010005,10.968,0.0099915,10.971,0.0099815,10.939,0.010034,10.942,0.01003,10.945,0.010031,10.915,0.010078,10.918,0.010081,10.887,0.010123,10.891,0.01012,10.894,0.010107,10.865,0.010145,10.868,0.010127,10.839,0.010164,10.843,0.010153,10.847,0.010154,10.818,0.010193,10.822,0.0102,10.794,0.01024,10.798,0.010239,10.803,0.010228,10.775,0.010271,10.78,0.010253,10.752,0.010304,10.757,0.010289,10.762,0.010281,10.735,0.010336,10.74,0.010332,10.713,0.010389,10.718,0.010385,10.724,0.010378,10.697,0.010436,10.703,0.010422,10.676,0.010481,10.682,0.010462,10.656,0.01052,10.662,0.010501,10.668,0.01049,10.643,0.010544,10.649,0.010542,10.623,0.010592,10.63,0.010591,10.605,0.010637,10.611,0.010628,10.617,0.010609,10.593,0.010652,10.599,0.010633,10.575,0.010672,10.582,0.010661
11.678,0.0090798,11.63,0.0091746,11.623,0.00917,11.617,0.0091759,11.61,0.009194,11.564,0.0092779,11.558,0.0093008,11.553,0.0093123,11.548,0.0093074,11.504,0.0093549,11.499,0.0093356,11.495,0.0093251,11.491,0.009329,11.448,0.009369,11.444,0.0093851,11.441,0.0093969,11.399,0.0094371,11.396,0.0094325,11.393,0.0094163,11.353,0.0094444,11.35,0.0094287,11.348,0.0094264,11.347,0.009434,11.307,0.0094781,11.306,0.0094896,11.305,0.0094934,11.266,0.0095403,11.265,0.0095304,11.265,0.0095148,11.227,0.0095638,11.227,0.0095544,11.227,0.0095562,11.19,0.0096149,11.19,0.0096273,11.191,0.0096392,11.155,0.0096979,11.155,0.0096959,11.156,0.0096805,11.121,0.0097364,11.122,0.0097193,11.124,0.0097138,11.089,0.0097752,11.091,0.0097833,11.093,0.0097926,11.059,0.0098535,11.061,0.0098519,11.063,0.0098404,11.03,0.0098957,11.032,0.0098801,11,0.0099361,11.003,0.0099254,11.005,0.0099212,10.974,0.0099772,10.977,0.0099784,10.98,0.0099814,10.949,0.010033,10.952,0.010031,10.921,0.010078,10.925,0.010065,10.928,0.010047,10.898,0.010089,10.902,0.010076,10.872,0.010115,10.876,0.010116,10.88,0.010124,10.851,0.010162,10.855,0.010164,10.827,0.0102,10.831,0.01019,10.836,0.010173,10.808,0.01021,10.812,0.010196,10.784,0.010239,10.789,0.010233,10.794,0.010232,10.767,0.010279,10.772,0.010279,10.745,0.010329,10.75,0.010323,10.755,0.01031,10.729,0.010364,10.734,0.010346,10.708,0.010403,10.714,0.010385,10.688,0.010444,10.694,0.010432,10.699,0.01043,10.674,0.010487,10.68,0.010486,10.655,0.01054,10.661,0.010529,10.636,0.01058,10.642,0.01056,10.648,0.010539,10.624,0.010588,10.63,0.010575,10.606,0.010621,10.612,0.010616
11.719,0.0089782,11.671,0.009082,11.664,0.0090884,11.657,0.0091028,11.651,0.0091224,11.604,0.0092174,11.599,0.0092354,11.593,0.0092393,11.588,0.0092318,11.543,0.0092927,11.539,0.0092817,11.534,0.009285,11.53,0.0092977,11.487,0.0093432,11.483,0.0093543,11.479,0.0093542,11.437,0.0093961,11.434,0.009385,11.432,0.0093737,11.391,0.0094013,11.389,0.0093962,11.386,0.0093997,11.384,0.0094063,11.345,0.0094441,11.343,0.00945,11.342,0.0094473,11.303,0.009487,11.302,0.0094727,11.302,0.0094586,11.264,0.0095029,11.264,0.0095017,11.263,0.0095114,11.227,0.0095678,11.227,0.0095809,11.227,0.0095838,11.191,0.0096396,11.191,0.009627,11.192,0.00961,11.157,0.009663,11.158,0.0096555,11.159,0.009661,11.125,0.0097211,11.126,0.009731,11.128,0.0097342,11.094,0.009794,11.096,0.0097843,11.098,0.0097699,11.065,0.0098247,11.067,0.009812,11.035,0.0098684,11.037,0.0098635,11.04,0.0098653,11.008,0.0099227,11.011,0.0099264,11.014,0.0099255,10.983,0.0099795,10.986,0.0099672,10.955,0.010019,10.958,0.0099994,10.962,0.0099844,10.932,0.010032,10.935,0.010031,10.906,0.010075,10.91,0.010083,10.913,0.010086,10.884,0.010127,10.888,0.010118,10.86,0.010155,10.864,0.010138,10.868,0.010123,10.84,0.010158,10.845,0.010152,10.817,0.01019,10.822,0.01019,10.827,0.010192,10.799,0.010233,10.804,0.01023,10.777,0.010273,10.782,0.010262,10.787,0.010246,10.761,0.010293,10.766,0.010275,10.74,0.010328,10.745,0.010317,10.719,0.010374,10.725,0.010372,10.731,0.010372,10.705,0.010429,10.711,0.010419,10.686,0.010475,10.692,0.010454,10.667,0.010508,10.673,0.010486,10.679,0.01047,10.655,0.010524,10.661,0.010519,10.636,0.01057,10.643,0.010567
11.76,0.0088796,11.712,0.0089907,11.705,0.0090058,11.698,0.0090224,11.691,0.0090373,11.645,0.0091406,11.639,0.0091505,11.633,0.0091506,11.628,0.0091503,11.583,0.0092254,11.578,0.0092291,11.573,0.0092429,11.569,0.0092533,11.526,0.009308,11.522,0.0093073,11.518,0.0092996,11.476,0.0093463,11.473,0.0093396,11.47,0.0093399,11.429,0.0093698,11.427,0.0093712,11.424,0.0093742,11.422,0.0093757,11.383,0.009411,11.381,0.0094104,11.379,0.0094032,11.341,0.0094365,11.34,0.0094234,11.339,0.0094172,11.301,0.0094545,11.3,0.0094612,11.3,0.0094719,11.263,0.009524,11.263,0.0095284,11.263,0.0095207,11.227,0.0095738,11.228,0.0095592,11.228,0.0095511,11.193,0.0096016,11.194,0.009605,11.195,0.0096126,11.16,0.0096704,11.162,0.0096746,11.163,0.00967,11.129,0.0097278,11.131,0.0097152,11.133,0.0097035,11.1,0.009757,11.102,0.0097501,11.069,0.0098061,11.072,0.0098073,11.074,0.0098121,11.042,0.0098697,11.045,0.0098701,11.048,0.0098602,11.017,0.0099143,11.02,0.0098952,10.989,0.0099485,10.992,0.0099327,10.995,0.0099286,10.965,0.0099812,10.969,0.0099868,10.939,0.010037,10.943,0.01004,10.947,0.010033,10.918,0.010078,10.921,0.010062,10.893,0.010102,10.897,0.010087,10.901,0.01008,10.873,0.010117,10.877,0.010117,10.849,0.010153,10.854,0.010155,10.859,0.010154,10.831,0.010191,10.836,0.010183,10.809,0.01022,10.814,0.010205,10.819,0.010189,10.793,0.010229,10.798,0.010219,10.772,0.010265,10.777,0.010265,10.751,0.010316,10.756,0.010318,10.762,0.010312,10.736,0.010364,10.742,0.010346,10.717,0.010399,10.723,0.010376,10.698,0.010431,10.704,0.010415,10.71,0.010408,10.685,0.010464,10.691,0.010461,10.667,0.010516,10.673,0.010509
11.801,0.0087845,11.752,0.0089006,11.745,0.0089184,11.738,0.0089308,11.732,0.0089374,11.685,0.009047,11.679,0.009052,11.673,0.009058,11.668,0.0090713,11.623,0.0091585,11.618,0.0091734,11.613,0.0091861,11.608,0.009186,11.565,0.0092525,11.561,0.0092439,11.557,0.0092396,11.515,0.0092955,11.511,0.0093006,11.508,0.0093092,11.467,0.0093432,11.465,0.0093448,11.462,0.009343,11.46,0.0093376,11.42,0.0093739,11.418,0.0093686,11.417,0.0093625,11.378,0.0093936,11.377,0.0093885,11.376,0.0093906,11.338,0.009421,11.337,0.0094288,11.337,0.009431,11.3,0.0094758,11.299,0.0094694,11.299,0.009459,11.263,0.0095084,11.264,0.0095025,11.264,0.0095056,11.229,0.0095535,11.23,0.0095593,11.23,0.0095611,11.196,0.0096163,11.197,0.0096125,11.198,0.0096045,11.165,0.0096605,11.166,0.0096505,11.168,0.0096445,11.135,0.0096963,11.137,0.0096956,11.104,0.0097503,11.106,0.0097548,11.109,0.0097572,11.077,0.0098137,11.079,0.0098055,11.082,0.009789,11.051,0.0098422,11.054,0.0098261,11.023,0.0098796,11.026,0.0098747,11.029,0.0098789,10.999,0.0099334,11.002,0.009936,10.972,0.0099898,10.976,0.0099824,10.98,0.0099669,10.951,0.010017,10.954,0.010002,10.926,0.010047,10.93,0.010039,10.934,0.010038,10.906,0.010079,10.91,0.01008,10.882,0.010119,10.887,0.010118,10.891,0.010111,10.864,0.010147,10.868,0.010134,10.841,0.010169,10.846,0.010153,10.851,0.010144,10.824,0.010179,10.83,0.01018,10.803,0.01022,10.809,0.010224,10.782,0.010269,10.788,0.010264,10.794,0.010249,10.768,0.010295,10.773,0.010275,10.748,0.010323,10.754,0.010308,10.729,0.01036,10.735,0.010353,10.741,0.010351,10.716,0.010405,10.722,0.0104,10.698,0.010455,10.704,0.010441
11.842,0.0086888,11.793,0.0088081,11.786,0.0088218,11.779,0.0088262,11.772,0.008827,11.725,0.0089416,11.719,0.0089513,11.713,0.0089701,11.708,0.0089945,11.662,0.0090907,11.658,0.0091048,11.652,0.0091074,11.647,0.0090989,11.604,0.0091773,11.6,0.0091716,11.596,0.0091793,11.553,0.0092474,11.55,0.0092618,11.547,0.0092724,11.505,0.0093136,11.503,0.0093107,11.5,0.0093019,11.498,0.009291,11.458,0.0093307,11.456,0.0093261,11.454,0.0093285,11.415,0.0093612,11.414,0.0093649,11.413,0.0093692,11.375,0.0093959,11.374,0.0093955,11.373,0.0093864,11.336,0.0094238,11.336,0.0094141,11.336,0.0094116,11.3,0.0094552,11.3,0.0094608,11.3,0.0094673,11.265,0.0095109,11.265,0.0095112,11.266,0.0095045,11.231,0.0095565,11.232,0.0095487,11.234,0.009543,11.2,0.0095975,11.201,0.0095934,11.203,0.0095936,11.17,0.0096435,11.171,0.0096459,11.139,0.009699,11.141,0.0097012,11.143,0.0096956,11.111,0.0097505,11.114,0.0097357,11.116,0.0097218,11.085,0.0097738,11.088,0.0097684,11.057,0.0098212,11.06,0.0098248,11.063,0.0098269,11.032,0.0098812,11.036,0.009874,11.006,0.0099288,11.009,0.0099137,11.013,0.009899,10.984,0.0099519,10.988,0.0099438,10.959,0.0099937,10.963,0.0099912,10.967,0.009991,10.938,0.010038,10.943,0.010036,10.914,0.010079,10.919,0.010072,10.924,0.010059,10.896,0.010099,10.901,0.010084,10.873,0.010119,10.878,0.010109,10.883,0.010109,10.856,0.010144,10.861,0.010149,10.835,0.010185,10.84,0.010184,10.814,0.010222,10.819,0.010209,10.825,0.010191,10.799,0.010231,10.805,0.010217,10.779,0.01026,10.785,0.010254,10.76,0.010301,10.766,0.0103,10.772,0.010296,10.747,0.010346,10.753,0.010336,10.728,0.010388,10.735,0.010371
11.884,0.008587,11.834,0.0087084,11.827,0.0087141,11.82,0.0087126,11.813,0.0087168,11.766,0.0088351,11.759,0.0088568,11.753,0.0088867,11.747,0.0089109,11.702,0.0090134,11.697,0.0090168,11.691,0.0090108,11.687,0.0090041,11.643,0.0090927,11.639,0.0090989,11.635,0.0091164,11.592,0.0091968,11.588,0.0092139,11.585,0.0092216,11.544,0.0092733,11.541,0.0092638,11.538,0.0092495,11.536,0.0092384,11.496,0.0092843,11.494,0.009288,11.492,0.0093002,11.453,0.0093365,11.451,0.0093432,11.45,0.0093403,11.412,0.0093668,11.411,0.009355,11.41,0.0093416,11.373,0.0093754,11.372,0.0093729,11.372,0.0093817,11.336,0.0094193,11.336,0.0094286,11.336,0.0094304,11.3,0.0094675,11.301,0.0094593,11.302,0.0094476,11.267,0.0094952,11.268,0.0094892,11.269,0.0094893,11.235,0.0095419,11.236,0.0095444,11.238,0.0095482,11.204,0.0095958,11.206,0.0095961,11.173,0.0096472,11.175,0.0096414,11.178,0.0096289,11.145,0.0096823,11.148,0.0096698,11.15,0.0096665,11.119,0.0097172,11.122,0.0097209,11.09,0.0097722,11.093,0.0097742,11.096,0.0097672,11.066,0.0098197,11.069,0.0098048,11.039,0.009859,11.043,0.0098447,11.046,0.0098371,11.017,0.0098909,11.021,0.0098889,10.991,0.0099413,10.996,0.0099404,11,0.0099374,10.971,0.0099881,10.975,0.0099804,10.947,0.010029,10.951,0.010016,10.956,0.0099999,10.928,0.010045,10.933,0.010034,10.905,0.010074,10.91,0.010073,10.915,0.010077,10.888,0.010114,10.893,0.010113,10.867,0.010148,10.872,0.010137,10.845,0.010172,10.851,0.010155,10.856,0.010143,10.83,0.010178,10.836,0.010175,10.81,0.010213,10.816,0.010213,10.791,0.010254,10.797,0.010251,10.803,0.010243,10.778,0.010287,10.784,0.010273,10.759,0.01032,10.765,0.010303
11.925,0.0084747,11.875,0.0085985,11.868,0.0085981,11.86,0.0085998,11.853,0.0086154,11.806,0.0087364,11.799,0.008769,11.793,0.0087991,11.787,0.008813,11.742,0.0089193,11.737,0.0089132,11.731,0.0089082,11.726,0.0089123,11.682,0.0090093,11.678,0.0090254,11.673,0.009046,11.631,0.0091369,11.627,0.0091512,11.624,0.0091531,11.582,0.0092166,11.579,0.0092019,11.576,0.0091873,11.574,0.0091841,11.533,0.0092397,11.531,0.0092534,11.529,0.0092702,11.49,0.009312,11.488,0.0093124,11.487,0.0092983,11.449,0.0093266,11.448,0.00931,11.447,0.0093025,11.409,0.0093372,11.409,0.0093458,11.408,0.0093592,11.372,0.0093935,11.372,0.0093984,11.372,0.009392,11.336,0.0094223,11.337,0.0094087,11.337,0.009398,11.302,0.0094396,11.303,0.0094391,11.304,0.0094458,11.27,0.009495,11.272,0.0095014,11.273,0.0095039,11.239,0.0095485,11.241,0.0095408,11.208,0.0095893,11.21,0.0095762,11.212,0.0095651,11.18,0.0096176,11.182,0.0096156,11.184,0.009622,11.153,0.0096713,11.156,0.0096746,11.124,0.0097237,11.127,0.0097169,11.13,0.0097018,11.1,0.0097521,11.103,0.0097373,11.073,0.0097903,11.076,0.0097831,11.08,0.0097822,11.05,0.0098354,11.054,0.0098357,11.024,0.0098883,11.028,0.0098851,11.032,0.009877,11.004,0.0099292,11.008,0.0099158,10.979,0.0099673,10.984,0.0099517,10.988,0.0099403,10.96,0.0099896,10.965,0.0099877,10.938,0.010033,10.942,0.010036,10.947,0.010034,10.92,0.010076,10.925,0.010064,10.898,0.010102,10.903,0.010085,10.877,0.01012,10.882,0.010108,10.888,0.010105,10.862,0.01014,10.867,0.010142,10.842,0.010176,10.847,0.010175,10.822,0.010211,10.828,0.010204,10.833,0.010191,10.809,0.01023,10.814,0.010216,10.79,0.010257,10.796,0.010244
11.966,0.0083537,11.916,0.00848,11.909,0.0084826,11.901,0.0084957,11.894,0.0085228,11.846,0.008646,11.84,0.0086793,11.833,0.0086992,11.827,0.0087029,11.781,0.0088115,11.776,0.0088056,11.77,0.0088108,11.765,0.0088246,11.721,0.0089274,11.717,0.0089467,11.712,0.0089649,11.669,0.0090638,11.665,0.0090723,11.662,0.0090692,11.62,0.0091433,11.617,0.0091284,11.614,0.0091216,11.611,0.0091288,11.571,0.0091957,11.569,0.0092145,11.567,0.0092266,11.527,0.0092767,11.525,0.0092665,11.524,0.0092471,11.485,0.0092794,11.484,0.0092681,11.483,0.0092714,11.446,0.0093091,11.445,0.0093226,11.445,0.0093324,11.408,0.009367,11.408,0.0093639,11.408,0.0093518,11.372,0.0093783,11.372,0.0093653,11.373,0.0093593,11.338,0.009395,11.339,0.0094008,11.34,0.0094115,11.305,0.0094555,11.307,0.009461,11.308,0.0094562,11.274,0.0094965,11.276,0.0094808,11.243,0.0095262,11.245,0.0095139,11.246,0.0095126,11.214,0.009564,11.216,0.0095721,11.219,0.0095792,11.187,0.0096269,11.19,0.0096219,11.158,0.0096688,11.161,0.0096538,11.164,0.0096381,11.133,0.0096865,11.136,0.0096784,11.106,0.0097298,11.109,0.0097295,11.113,0.0097317,11.083,0.0097832,11.087,0.0097818,11.057,0.0098331,11.061,0.0098249,11.065,0.0098112,11.036,0.0098632,11.04,0.0098473,11.012,0.0099002,11.016,0.009889,11.021,0.0098867,10.993,0.0099387,10.997,0.0099418,10.97,0.0099905,10.974,0.0099886,10.979,0.0099757,10.952,0.010022,10.957,0.010003,10.93,0.010046,10.935,0.010032,10.909,0.010072,10.914,0.010069,10.919,0.010071,10.893,0.010108,10.898,0.010108,10.873,0.010142,10.878,0.010135,10.853,0.010168,10.859,0.010156,10.864,0.010143,10.839,0.010178,10.845,0.010167,10.82,0.010203,10.826,0.010197
12.007,0.0082331,11.957,0.0083615,11.949,0.0083753,11.942,0.0084004,11.934,0.0084298,11.887,0.0085547,11.88,0.008578,11.873,0.0085873,11.867,0.0085901,11.821,0.0087011,11.816,0.0087051,11.81,0.00872,11.804,0.0087371,11.76,0.0088429,11.755,0.0088597,11.751,0.0088721,11.708,0.0089769,11.704,0.0089801,11.7,0.0089758,11.658,0.0090588,11.655,0.0090514,11.652,0.0090553,11.649,0.0090683,11.609,0.0091457,11.606,0.0091603,11.604,0.0091624,11.564,0.0092231,11.563,0.0092079,11.561,0.0091937,11.522,0.0092332,11.521,0.0092327,11.52,0.0092416,11.482,0.0092832,11.482,0.0092934,11.481,0.0092954,11.444,0.0093324,11.444,0.0093235,11.444,0.0093114,11.408,0.0093383,11.408,0.0093298,11.408,0.0093297,11.373,0.0093624,11.374,0.009372,11.375,0.0093818,11.34,0.0094204,11.342,0.0094189,11.343,0.0094062,11.309,0.009441,11.31,0.0094253,11.277,0.0094666,11.279,0.0094635,11.281,0.0094724,11.248,0.0095217,11.251,0.0095311,11.253,0.0095308,11.221,0.0095763,11.224,0.0095627,11.192,0.0096077,11.195,0.0095916,11.198,0.0095819,11.167,0.0096292,11.17,0.0096282,11.139,0.009678,11.143,0.0096811,11.146,0.0096824,11.116,0.0097315,11.12,0.0097257,11.09,0.0097745,11.094,0.0097607,11.098,0.0097443,11.069,0.0097948,11.073,0.0097832,11.045,0.0098361,11.049,0.0098341,11.053,0.0098376,11.025,0.0098905,11.029,0.0098895,11.002,0.0099399,11.006,0.0099273,11.011,0.0099078,10.984,0.0099565,10.989,0.0099412,10.962,0.0099885,10.967,0.0099837,10.94,0.010028,10.945,0.01003,10.951,0.010029,10.924,0.01007,10.93,0.010064,10.904,0.010101,10.909,0.010088,10.884,0.010123,10.89,0.010109,10.895,0.010098,10.87,0.010132,10.876,0.010127,10.851,0.010161,10.857,0.010161
12.048,0.0081217,11.998,0.0082513,11.99,0.0082773,11.982,0.0083058,11.975,0.0083264,11.927,0.0084521,11.92,0.0084643,11.913,0.0084717,11.907,0.0084837,11.861,0.0085979,11.855,0.0086124,11.849,0.0086312,11.844,0.008646,11.799,0.0087528,11.794,0.0087638,11.79,0.0087706,11.747,0.0088787,11.743,0.0088804,11.739,0.0088825,11.697,0.0089724,11.693,0.0089757,11.69,0.0089858,11.687,0.0089954,11.646,0.0090813,11.644,0.0090855,11.641,0.0090818,11.602,0.0091538,11.6,0.009144,11.598,0.0091418,11.559,0.0091911,11.558,0.0091969,11.557,0.009203,11.519,0.0092502,11.518,0.0092526,11.517,0.009248,11.481,0.0092892,11.48,0.0092801,11.48,0.0092725,11.444,0.0093022,11.444,0.0092996,11.444,0.0093032,11.409,0.0093365,11.409,0.0093452,11.41,0.0093481,11.376,0.0093838,11.377,0.0093742,11.378,0.0093608,11.344,0.0093907,11.345,0.0093835,11.312,0.0094199,11.314,0.0094269,11.315,0.0094374,11.283,0.0094831,11.285,0.0094853,11.287,0.0094767,11.255,0.0095194,11.258,0.0095041,11.226,0.009547,11.229,0.0095366,11.231,0.009534,11.2,0.0095801,11.203,0.0095829,11.173,0.0096314,11.176,0.0096338,11.179,0.009631,11.149,0.0096779,11.153,0.0096667,11.123,0.0097129,11.127,0.0096962,11.131,0.0096837,11.102,0.0097321,11.106,0.0097294,11.077,0.0097811,11.081,0.0097852,11.086,0.0097858,11.057,0.0098379,11.062,0.0098271,11.034,0.0098774,11.038,0.0098582,11.043,0.0098416,11.016,0.0098917,11.02,0.0098855,10.993,0.0099356,10.998,0.0099363,10.972,0.0099847,10.977,0.0099839,10.982,0.0099768,10.956,0.010022,10.961,0.010009,10.935,0.010051,10.941,0.010036,10.915,0.010074,10.921,0.010062,10.926,0.010055,10.901,0.010092,10.907,0.010092,10.882,0.010127,10.888,0.010129
12.089,0.0080224,12.039,0.0081517,12.031,0.0081818,12.023,0.0082026,12.015,0.0082119,11.967,0.0083373,11.96,0.0083464,11.953,0.0083619,11.947,0.0083848,11.901,0.0085025,11.895,0.0085218,11.888,0.0085392,11.883,0.0085485,11.838,0.0086558,11.833,0.008661,11.829,0.0086654,11.785,0.0087752,11.781,0.0087826,11.777,0.0087949,11.735,0.0088895,11.731,0.0088992,11.728,0.0089063,11.725,0.0089055,11.684,0.0089979,11.681,0.0089957,11.679,0.0089962,11.639,0.0090783,11.637,0.0090808,11.635,0.0090869,11.596,0.0091465,11.595,0.0091503,11.593,0.0091486,11.556,0.0092037,11.555,0.0091991,11.554,0.0091941,11.517,0.0092416,11.516,0.0092372,11.516,0.0092359,11.48,0.0092694,11.48,0.0092706,11.48,0.0092733,11.444,0.0093091,11.445,0.0093109,11.445,0.0093051,11.411,0.0093417,11.412,0.0093309,11.413,0.0093254,11.379,0.0093535,11.38,0.0093562,11.347,0.0093881,11.348,0.0093969,11.35,0.0094004,11.317,0.0094411,11.319,0.009435,11.321,0.0094243,11.289,0.0094635,11.292,0.0094538,11.26,0.009494,11.262,0.0094906,11.265,0.0094919,11.234,0.009536,11.237,0.0095385,11.206,0.0095856,11.209,0.009584,11.212,0.0095758,11.183,0.0096211,11.186,0.0096066,11.156,0.0096508,11.16,0.0096379,11.163,0.009634,11.134,0.0096803,11.138,0.0096841,11.11,0.0097336,11.114,0.0097353,11.118,0.0097268,11.09,0.0097768,11.094,0.0097594,11.066,0.0098084,11.07,0.0097919,11.075,0.0097845,11.048,0.0098347,11.052,0.0098347,11.025,0.0098858,11.03,0.0098853,11.003,0.0099356,11.008,0.0099288,11.013,0.0099161,10.987,0.0099641,10.992,0.0099488,10.966,0.009994,10.972,0.0099802,10.946,0.010023,10.952,0.010015,10.957,0.010013,10.932,0.010054,10.937,0.010056,10.912,0.010094,10.918,0.010089
12.131,0.00793,12.08,0.0080568,12.072,0.00808,12.064,0.0080897,12.056,0.0080945,12.008,0.0082187,12,0.0082347,11.993,0.0082606,11.987,0.008289,11.94,0.0084092,11.934,0.0084278,11.928,0.0084403,11.922,0.0084441,11.877,0.0085525,11.872,0.008555,11.867,0.0085643,11.824,0.0086753,11.82,0.0086927,11.815,0.0087117,11.773,0.0088085,11.77,0.0088155,11.766,0.0088122,11.763,0.0088041,11.722,0.0089012,11.719,0.0089025,11.716,0.0089146,11.676,0.0090048,11.674,0.009016,11.672,0.0090216,11.633,0.0090905,11.632,0.0090869,11.63,0.009078,11.592,0.0091421,11.591,0.0091368,11.59,0.0091364,11.553,0.0091924,11.552,0.0091949,11.552,0.0091985,11.516,0.0092371,11.515,0.0092377,11.515,0.0092335,11.48,0.0092723,11.48,0.009265,11.481,0.0092569,11.446,0.009297,11.447,0.0092937,11.448,0.0092982,11.414,0.009328,11.415,0.009333,11.381,0.0093628,11.383,0.0093645,11.384,0.009359,11.352,0.0093954,11.353,0.0093868,11.355,0.0093813,11.323,0.0094166,11.326,0.0094142,11.294,0.0094507,11.296,0.0094514,11.299,0.0094526,11.268,0.0094937,11.27,0.0094923,11.24,0.0095373,11.243,0.0095303,11.246,0.0095188,11.216,0.0095625,11.219,0.0095513,11.189,0.0095942,11.193,0.0095897,11.196,0.0095924,11.167,0.0096371,11.171,0.0096391,11.142,0.0096862,11.146,0.009679,11.15,0.0096636,11.122,0.0097111,11.126,0.0096958,11.098,0.0097431,11.102,0.0097356,11.107,0.0097348,11.079,0.009784,11.084,0.0097835,11.057,0.0098342,11.062,0.0098284,11.035,0.009879,11.04,0.009867,11.045,0.0098522,11.018,0.0099012,11.024,0.0098871,10.998,0.0099345,11.003,0.0099253,10.977,0.0099715,10.982,0.0099689,10.988,0.0099687,10.963,0.010014,10.968,0.010009,10.943,0.010051,10.949,0.010036
12.172,0.007835,12.121,0.0079576,12.113,0.0079696,12.104,0.0079744,12.096,0.0079849,12.048,0.0081074,12.04,0.0081331,12.033,0.0081641,12.026,0.0081919,11.98,0.0083129,11.974,0.0083269,11.967,0.0083342,11.961,0.0083357,11.917,0.0084456,11.911,0.0084529,11.906,0.0084722,11.863,0.0085843,11.858,0.0086086,11.854,0.0086256,11.811,0.0087229,11.808,0.0087196,11.804,0.0087087,11.801,0.0087029,11.76,0.0088028,11.757,0.0088152,11.754,0.0088362,11.714,0.008932,11.711,0.0089431,11.709,0.0089422,11.67,0.0090185,11.668,0.0090078,11.667,0.0089978,11.629,0.0090705,11.627,0.0090697,11.626,0.0090763,11.589,0.0091418,11.588,0.0091498,11.588,0.0091542,11.551,0.0091996,11.551,0.0091938,11.551,0.0091802,11.515,0.0092231,11.516,0.0092128,11.516,0.0092113,11.481,0.0092558,11.482,0.0092628,11.483,0.0092706,11.449,0.0093036,11.45,0.0093019,11.416,0.0093326,11.417,0.009325,11.419,0.0093156,11.386,0.0093508,11.388,0.0093468,11.39,0.0093484,11.357,0.0093809,11.36,0.0093829,11.328,0.0094153,11.33,0.0094161,11.332,0.0094134,11.301,0.0094506,11.304,0.0094438,11.273,0.0094857,11.276,0.0094753,11.279,0.0094668,11.249,0.0095087,11.252,0.0095058,11.222,0.0095472,11.226,0.0095494,11.229,0.0095507,11.2,0.0095939,11.204,0.0095872,11.175,0.0096324,11.179,0.0096181,11.183,0.0096041,11.154,0.0096497,11.158,0.0096431,11.13,0.0096885,11.135,0.0096878,11.139,0.009687,11.111,0.0097341,11.116,0.0097288,11.089,0.009778,11.093,0.0097672,11.066,0.0098171,11.071,0.009803,11.076,0.0097897,11.05,0.0098387,11.055,0.0098295,11.029,0.0098776,11.034,0.0098741,11.008,0.009922,11.013,0.0099214,11.019,0.0099162,10.994,0.0099633,10.999,0.0099491,10.974,0.009994,10.979,0.0099747
12.213,0.007733,12.163,0.0078508,12.154,0.007857,12.145,0.0078671,12.137,0.0078876,12.088,0.0080075,12.081,0.0080381,12.073,0.0080679,12.066,0.0080905,12.02,0.0082111,12.013,0.0082198,12.007,0.0082249,12.001,0.0082309,11.956,0.008342,11.95,0.0083593,11.945,0.0083859,11.901,0.0084991,11.897,0.0085218,11.892,0.0085289,11.85,0.0086267,11.846,0.0086156,11.842,0.0086065,11.838,0.0086112,11.797,0.0087124,11.794,0.0087339,11.791,0.0087549,11.751,0.0088535,11.749,0.0088583,11.746,0.0088502,11.707,0.0089321,11.705,0.0089202,11.703,0.0089145,11.665,0.0089946,11.664,0.0090007,11.663,0.0090132,11.626,0.0090876,11.625,0.0090969,11.624,0.0090964,11.587,0.0091496,11.587,0.0091346,11.587,0.0091173,11.551,0.0091663,11.551,0.0091622,11.551,0.0091709,11.516,0.0092205,11.517,0.0092314,11.518,0.0092333,11.483,0.0092696,11.484,0.0092584,11.451,0.009292,11.452,0.0092799,11.453,0.0092739,11.42,0.0093114,11.422,0.0093142,11.424,0.0093202,11.391,0.0093525,11.394,0.0093548,11.361,0.0093842,11.364,0.0093811,11.366,0.0093728,11.335,0.0094058,11.337,0.009395,11.307,0.0094335,11.309,0.0094259,11.312,0.0094257,11.282,0.0094652,11.285,0.0094693,11.255,0.0095085,11.259,0.0095097,11.262,0.0095028,11.233,0.0095438,11.236,0.0095297,11.207,0.0095733,11.211,0.0095598,11.215,0.0095542,11.186,0.0095985,11.19,0.0095991,11.162,0.0096428,11.167,0.0096423,11.171,0.0096369,11.143,0.0096816,11.148,0.0096712,11.12,0.0097182,11.125,0.0097053,11.098,0.0097538,11.103,0.0097412,11.108,0.0097328,11.081,0.0097811,11.086,0.0097777,11.06,0.0098258,11.065,0.0098247,11.039,0.0098731,11.044,0.0098679,11.05,0.0098541,11.024,0.0099017,11.03,0.0098832,11.004,0.0099298,11.01,0.0099151
12.254,0.0076282,12.204,0.0077418,12.195,0.0077524,12.186,0.0077726,12.177,0.0077988,12.129,0.0079154,12.121,0.0079445,12.113,0.0079685,12.106,0.0079853,12.059,0.0081044,12.053,0.0081106,12.046,0.00812,12.04,0.0081361,11.995,0.0082473,11.989,0.0082723,11.984,0.0082979,11.94,0.0084114,11.935,0.0084244,11.931,0.0084232,11.888,0.0085221,11.884,0.0085125,11.88,0.0085137,11.876,0.0085282,11.835,0.00863,11.832,0.008652,11.829,0.0086666,11.788,0.0087657,11.786,0.008763,11.783,0.0087531,11.744,0.0088387,11.742,0.0088311,11.74,0.0088322,11.702,0.0089181,11.7,0.0089301,11.699,0.0089444,11.662,0.0090261,11.661,0.0090311,11.66,0.0090222,11.623,0.0090832,11.623,0.0090644,11.622,0.0090529,11.587,0.0091093,11.587,0.0091155,11.587,0.0091291,11.552,0.0091845,11.552,0.0091898,11.553,0.0091824,11.518,0.0092228,11.519,0.0092064,11.485,0.0092436,11.487,0.0092344,11.488,0.0092346,11.455,0.0092761,11.456,0.0092832,11.458,0.0092898,11.426,0.0093246,11.428,0.0093232,11.395,0.0093523,11.398,0.0093434,11.4,0.0093303,11.368,0.0093608,11.371,0.009352,11.34,0.0093872,11.343,0.0093877,11.345,0.0093947,11.315,0.0094313,11.318,0.0094352,11.288,0.0094714,11.291,0.0094645,11.295,0.0094499,11.265,0.0094882,11.269,0.0094743,11.24,0.0095162,11.243,0.009511,11.247,0.0095128,11.219,0.0095558,11.223,0.0095571,11.195,0.0095992,11.199,0.0095942,11.203,0.0095833,11.175,0.0096262,11.179,0.0096129,11.152,0.0096582,11.157,0.0096463,11.13,0.0096932,11.134,0.0096855,11.139,0.0096831,11.112,0.0097301,11.117,0.0097297,11.091,0.0097768,11.096,0.009772,11.07,0.0098196,11.075,0.009806,11.081,0.0097877,11.055,0.0098352,11.06,0.0098211,11.035,0.0098684,11.041,0.009863
12.295,0.0075298,12.245,0.0076404,12.235,0.0076609,12.227,0.0076872,12.218,0.0077126,12.169,0.0078254,12.161,0.0078485,12.153,0.0078661,12.146,0.0078795,12.099,0.0079964,12.093,0.0080066,12.086,0.0080255,12.079,0.0080499,12.034,0.0081604,12.028,0.0081851,12.023,0.0082015,11.979,0.0083139,11.974,0.008318,11.969,0.008317,11.926,0.0084174,11.922,0.0084178,11.918,0.0084291,11.914,0.0084455,11.873,0.008548,11.869,0.0085642,11.866,0.008571,11.826,0.0086696,11.823,0.0086646,11.821,0.0086585,11.781,0.0087458,11.779,0.008745,11.777,0.0087522,11.738,0.0088418,11.737,0.0088557,11.735,0.0088659,11.698,0.0089531,11.697,0.0089498,11.696,0.0089371,11.659,0.0090053,11.659,0.0089923,11.658,0.0089916,11.622,0.0090554,11.622,0.0090669,11.622,0.0090759,11.587,0.0091377,11.587,0.0091338,11.588,0.0091212,11.553,0.0091667,11.554,0.0091529,11.52,0.0091942,11.521,0.0091912,11.522,0.0091957,11.489,0.0092412,11.491,0.0092488,11.492,0.0092516,11.46,0.0092905,11.462,0.0092831,11.429,0.0093148,11.431,0.0093009,11.433,0.0092889,11.402,0.0093198,11.404,0.0093184,11.373,0.0093519,11.376,0.0093595,11.379,0.0093668,11.348,0.0094004,11.351,0.0093967,11.321,0.0094295,11.324,0.0094148,11.327,0.0093996,11.298,0.0094351,11.301,0.009429,11.272,0.0094689,11.276,0.0094713,11.28,0.0094745,11.251,0.0095155,11.255,0.0095126,11.227,0.0095528,11.231,0.0095422,11.235,0.0095281,11.207,0.0095695,11.211,0.0095568,11.184,0.0096008,11.188,0.0095934,11.161,0.009639,11.166,0.0096372,11.171,0.009638,11.144,0.0096835,11.149,0.0096798,11.122,0.0097253,11.127,0.0097123,11.101,0.0097586,11.106,0.0097404,11.112,0.0097261,11.086,0.0097731,11.091,0.0097683,11.066,0.0098157,11.071,0.0098156
12.337,0.0074428,12.286,0.0075518,12.276,0.007579,12.267,0.0076049,12.258,0.0076245,12.209,0.0077332,12.201,0.0077498,12.193,0.0077634,12.186,0.0077787,12.139,0.0078935,12.132,0.007913,12.125,0.0079402,12.118,0.0079658,12.073,0.0080746,12.067,0.0080909,12.062,0.0080982,12.017,0.0082084,12.012,0.0082118,12.007,0.0082192,11.964,0.0083206,11.96,0.0083312,11.956,0.0083451,11.952,0.0083568,11.91,0.0084601,11.907,0.0084686,11.904,0.0084723,11.863,0.0085712,11.86,0.0085695,11.858,0.0085703,11.818,0.008658,11.816,0.0086636,11.814,0.0086732,11.775,0.0087639,11.773,0.0087739,11.772,0.0087753,11.734,0.0088661,11.733,0.0088586,11.732,0.0088512,11.695,0.0089258,11.694,0.008924,11.694,0.0089297,11.658,0.009,11.657,0.0090073,11.657,0.0090074,11.622,0.0090755,11.623,0.0090664,11.623,0.0090565,11.588,0.0091081,11.589,0.0091008,11.555,0.0091469,11.556,0.0091484,11.557,0.0091534,11.524,0.0092028,11.525,0.0092067,11.526,0.0092035,11.494,0.0092464,11.496,0.0092338,11.463,0.0092697,11.465,0.0092565,11.467,0.0092513,11.436,0.0092854,11.438,0.0092908,11.407,0.0093252,11.409,0.0093331,11.412,0.0093329,11.382,0.0093649,11.384,0.0093531,11.354,0.009383,11.357,0.0093674,11.36,0.0093594,11.331,0.0093924,11.334,0.0093941,11.305,0.0094314,11.308,0.0094355,11.312,0.0094351,11.283,0.0094734,11.287,0.009465,11.259,0.0095028,11.263,0.009489,11.267,0.0094752,11.239,0.0095147,11.243,0.0095062,11.216,0.0095489,11.22,0.0095472,11.193,0.0095918,11.197,0.0095933,11.202,0.0095912,11.175,0.0096353,11.18,0.0096236,11.154,0.0096673,11.158,0.0096494,11.132,0.0096942,11.137,0.0096797,11.142,0.0096744,11.117,0.0097208,11.122,0.0097216,11.097,0.0097685,11.102,0.0097657
12.378,0.007364,12.327,0.0074726,12.317,0.0075003,12.308,0.0075208,12.299,0.0075334,12.25,0.0076384,12.241,0.0076507,12.234,0.0076655,12.226,0.0076882,12.179,0.0078011,12.172,0.0078288,12.164,0.0078576,12.158,0.0078761,12.112,0.0079829,12.106,0.00799,12.1,0.0079955,12.056,0.0081037,12.051,0.0081147,12.046,0.0081321,12.003,0.0082329,11.998,0.0082465,11.994,0.0082561,11.99,0.0082605,11.948,0.008364,11.944,0.0083691,11.941,0.0083756,11.9,0.0084757,11.897,0.0084806,11.895,0.0084883,11.855,0.0085764,11.853,0.0085848,11.85,0.008591,11.812,0.0086811,11.81,0.0086822,11.808,0.0086782,11.77,0.0087706,11.769,0.0087679,11.768,0.0087718,11.731,0.0088513,11.73,0.0088565,11.729,0.008859,11.693,0.0089344,11.693,0.0089329,11.693,0.0089273,11.657,0.0090017,11.658,0.0089952,11.658,0.0089925,11.623,0.0090503,11.624,0.0090482,11.59,0.0090996,11.59,0.0091019,11.591,0.0091034,11.558,0.0091568,11.559,0.0091547,11.56,0.0091462,11.528,0.009193,11.53,0.0091807,11.497,0.009221,11.499,0.0092146,11.501,0.0092165,11.469,0.0092547,11.471,0.0092606,11.44,0.009298,11.443,0.0092984,11.445,0.0092896,11.415,0.0093227,11.417,0.0093091,11.387,0.0093382,11.39,0.0093293,11.393,0.0093291,11.363,0.0093601,11.367,0.0093637,11.337,0.0093983,11.341,0.0093989,11.345,0.009393,11.316,0.0094285,11.319,0.0094168,11.291,0.0094519,11.295,0.0094384,11.299,0.0094287,11.271,0.0094659,11.275,0.0094631,11.247,0.009504,11.252,0.0095058,11.224,0.009549,11.229,0.0095478,11.233,0.0095379,11.206,0.0095806,11.211,0.0095633,11.185,0.0096058,11.19,0.0095906,11.163,0.0096345,11.168,0.0096288,11.173,0.0096294,11.148,0.0096749,11.153,0.0096737,11.127,0.0097194,11.133,0.0097097
12.419,0.0072869,12.368,0.0073958,12.358,0.0074191,12.349,0.0074328,12.339,0.0074406,12.29,0.0075428,12.282,0.0075558,12.274,0.0075775,12.266,0.007608,12.218,0.0077185,12.211,0.0077481,12.204,0.0077702,12.197,0.0077793,12.151,0.007884,12.145,0.0078891,12.139,0.0079016,12.095,0.0080083,12.089,0.0080292,12.084,0.0080499,12.041,0.0081488,12.036,0.0081585,12.032,0.0081609,12.028,0.0081613,11.986,0.0082639,11.982,0.0082715,11.979,0.0082841,11.938,0.0083854,11.935,0.0083974,11.932,0.0084085,11.892,0.0084975,11.889,0.0085031,11.887,0.0085012,11.848,0.0085903,11.846,0.0085855,11.845,0.0085849,11.807,0.0086775,11.805,0.0086856,11.804,0.0086975,11.767,0.0087795,11.766,0.008782,11.765,0.0087756,11.729,0.0088548,11.728,0.0088473,11.728,0.0088437,11.693,0.008924,11.693,0.0089247,11.693,0.0089282,11.658,0.008992,11.658,0.0089918,11.624,0.0090483,11.625,0.0090473,11.626,0.0090431,11.592,0.0091008,11.593,0.0090932,11.595,0.0090846,11.562,0.0091358,11.564,0.0091303,11.531,0.0091747,11.533,0.0091757,11.535,0.009179,11.503,0.0092209,11.505,0.0092196,11.474,0.0092604,11.476,0.0092521,11.478,0.0092405,11.448,0.0092771,11.45,0.0092695,11.42,0.0093005,11.423,0.0092994,11.426,0.0093011,11.396,0.0093316,11.399,0.0093319,11.37,0.0093645,11.373,0.0093595,11.377,0.0093499,11.348,0.009383,11.351,0.0093714,11.323,0.0094039,11.327,0.0093944,11.331,0.0093907,11.303,0.0094253,11.307,0.0094262,11.279,0.0094645,11.283,0.0094642,11.256,0.0095052,11.26,0.0094962,11.265,0.0094805,11.238,0.0095215,11.242,0.0095065,11.216,0.0095479,11.221,0.0095411,11.194,0.0095842,11.199,0.0095845,11.204,0.0095833,11.179,0.0096279,11.183,0.0096199,11.158,0.0096646,11.163,0.0096497
12.46,0.0072062,12.409,0.0073153,12.399,0.0073325,12.389,0.0073416,12.38,0.0073494,12.331,0.0074503,12.322,0.0074699,12.314,0.0074995,12.306,0.0075325,12.258,0.0076404,12.251,0.0076635,12.243,0.0076759,12.236,0.0076814,12.19,0.0077845,12.184,0.0077961,12.178,0.0078191,12.133,0.0079245,12.128,0.0079492,12.123,0.0079663,12.079,0.0080629,12.075,0.0080653,12.07,0.0080635,12.066,0.0080659,12.024,0.0081668,12.02,0.00818,12.016,0.0081992,11.975,0.0083008,11.972,0.0083162,11.969,0.0083254,11.929,0.0084155,11.926,0.0084133,11.924,0.0084055,11.885,0.0084945,11.883,0.0084928,11.881,0.0085021,11.843,0.0085946,11.841,0.0086107,11.84,0.0086207,11.803,0.008703,11.802,0.0086969,11.801,0.008684,11.764,0.0087651,11.764,0.008759,11.763,0.0087622,11.728,0.0088475,11.728,0.0088545,11.728,0.0088607,11.693,0.0089301,11.693,0.0089276,11.659,0.0089891,11.66,0.0089826,11.66,0.0089728,11.627,0.009035,11.628,0.009027,11.629,0.0090249,11.596,0.0090809,11.598,0.0090832,11.565,0.0091318,11.567,0.0091347,11.568,0.0091315,11.537,0.0091765,11.539,0.0091661,11.507,0.0092104,11.509,0.0091988,11.512,0.0091925,11.481,0.0092337,11.483,0.009234,11.453,0.0092687,11.456,0.0092698,11.459,0.0092683,11.429,0.0093003,11.432,0.0092946,11.403,0.0093269,11.406,0.009318,11.409,0.0093081,11.38,0.0093398,11.384,0.009332,11.355,0.0093625,11.359,0.0093588,11.363,0.0093589,11.335,0.009391,11.339,0.0093903,11.311,0.0094258,11.315,0.0094179,11.287,0.009456,11.292,0.0094412,11.296,0.0094275,11.269,0.0094663,11.274,0.0094597,11.247,0.0094995,11.252,0.009499,11.226,0.0095408,11.23,0.0095395,11.235,0.0095317,11.209,0.0095751,11.214,0.0095614,11.189,0.0096053,11.194,0.0095902
12.502,0.0071203,12.45,0.0072291,12.44,0.0072419,12.43,0.0072508,12.421,0.0072646,12.371,0.0073654,12.362,0.0073931,12.354,0.0074257,12.346,0.0074533,12.298,0.0075589,12.291,0.0075722,12.283,0.0075805,12.276,0.0075909,12.23,0.0076924,12.223,0.0077144,12.217,0.0077423,12.172,0.0078464,12.167,0.0078678,12.161,0.0078776,12.117,0.0079721,12.113,0.0079701,12.108,0.0079702,12.103,0.0079783,12.061,0.008077,12.057,0.0080965,12.054,0.0081187,12.012,0.0082192,12.009,0.0082329,12.006,0.008235,11.966,0.0083252,11.963,0.0083172,11.961,0.0083118,11.921,0.0084016,11.919,0.0084096,11.917,0.0084272,11.879,0.0085199,11.877,0.0085345,11.876,0.0085364,11.839,0.008618,11.837,0.0086052,11.836,0.008593,11.8,0.0086744,11.799,0.0086746,11.799,0.0086837,11.763,0.0087722,11.763,0.0087822,11.763,0.0087871,11.728,0.0088609,11.728,0.0088535,11.694,0.0089196,11.694,0.0089076,11.695,0.008897,11.661,0.008964,11.662,0.0089624,11.663,0.0089684,11.63,0.0090292,11.632,0.0090343,11.599,0.009087,11.6,0.0090839,11.602,0.0090718,11.57,0.00912,11.572,0.0091058,11.541,0.0091534,11.543,0.0091468,11.545,0.0091486,11.514,0.0091938,11.517,0.0091971,11.486,0.0092357,11.489,0.0092339,11.492,0.0092265,11.462,0.0092614,11.465,0.0092512,11.435,0.0092853,11.438,0.0092757,11.442,0.009269,11.413,0.0093015,11.416,0.0092993,11.387,0.0093289,11.391,0.0093291,11.395,0.0093276,11.366,0.0093577,11.37,0.0093495,11.343,0.0093823,11.347,0.0093682,11.319,0.0094036,11.323,0.0093906,11.328,0.0093853,11.301,0.0094218,11.305,0.0094222,11.278,0.0094595,11.283,0.0094582,11.257,0.0094976,11.261,0.0094898,11.266,0.0094762,11.24,0.0095177,11.245,0.0095034,11.219,0.0095464,11.224,0.009535
12.543,0.0070305,12.491,0.0071389,12.481,0.0071516,12.471,0.0071663,12.461,0.0071879,12.411,0.0072886,12.402,0.0073195,12.394,0.0073472,12.386,0.0073655,12.338,0.0074701,12.33,0.007479,12.322,0.0074918,12.315,0.0075118,12.269,0.0076118,12.262,0.007639,12.256,0.0076644,12.211,0.0077668,12.205,0.0077809,12.2,0.0077857,12.156,0.0078786,12.151,0.0078783,12.146,0.0078841,12.141,0.0078985,12.099,0.0079957,12.095,0.0080182,12.091,0.0080386,12.05,0.0081368,12.046,0.0081436,12.043,0.0081398,12.003,0.008229,12,0.0082231,11.997,0.0082268,11.958,0.0083173,11.956,0.0083337,11.954,0.0083506,11.915,0.0084439,11.913,0.0084506,11.912,0.008446,11.874,0.0085271,11.873,0.008515,11.872,0.0085086,11.835,0.0085894,11.835,0.0085954,11.834,0.0086073,11.798,0.0086967,11.798,0.0087055,11.798,0.0087061,11.763,0.0087827,11.763,0.00877,11.728,0.0088401,11.729,0.0088269,11.729,0.008822,11.696,0.0088942,11.696,0.0089008,11.697,0.0089104,11.664,0.008976,11.666,0.0089759,11.633,0.0090327,11.634,0.0090207,11.636,0.0090044,11.604,0.0090562,11.606,0.0090466,11.574,0.0090978,11.576,0.0090993,11.578,0.0091046,11.547,0.0091531,11.55,0.0091539,11.519,0.0091962,11.522,0.0091886,11.524,0.0091766,11.494,0.009215,11.497,0.0092035,11.468,0.0092409,11.471,0.0092341,11.474,0.0092327,11.445,0.0092678,11.448,0.0092695,11.42,0.0093,11.423,0.0092988,11.427,0.00929,11.398,0.009319,11.402,0.0093041,11.374,0.0093351,11.378,0.0093221,11.351,0.0093554,11.355,0.0093505,11.359,0.0093524,11.332,0.0093867,11.336,0.009387,11.31,0.0094215,11.314,0.0094144,11.288,0.0094506,11.292,0.0094371,11.297,0.0094226,11.271,0.0094615,11.276,0.0094508,11.25,0.0094921,11.255,0.0094856
12.584,0.0069405,12.532,0.0070492,12.522,0.0070677,12.512,0.0070902,12.502,0.0071153,12.452,0.0072151,12.443,0.0072411,12.434,0.0072594,12.425,0.007273,12.377,0.0073779,12.37,0.0073913,12.362,0.0074137,12.354,0.0074397,12.308,0.0075381,12.301,0.0075628,12.295,0.0075808,12.25,0.0076816,12.244,0.0076904,12.238,0.0076962,12.194,0.0077881,12.189,0.0077932,12.184,0.0078051,12.179,0.007823,12.137,0.0079192,12.133,0.0079404,12.129,0.0079543,12.087,0.0080499,12.084,0.0080505,12.08,0.0080478,12.04,0.0081354,12.037,0.0081384,12.034,0.0081507,11.995,0.0082408,11.992,0.0082567,11.99,0.0082661,11.952,0.0083596,11.95,0.0083598,11.948,0.0083554,11.91,0.0084371,11.909,0.0084309,11.908,0.0084305,11.871,0.0085108,11.87,0.0085196,11.87,0.0085302,11.834,0.0086191,11.833,0.0086235,11.833,0.008619,11.798,0.0086965,11.798,0.0086823,11.763,0.0087552,11.763,0.0087474,11.764,0.0087507,11.73,0.0088275,11.731,0.008838,11.732,0.0088434,11.698,0.0089134,11.7,0.0089048,11.667,0.0089657,11.668,0.0089494,11.669,0.0089373,11.637,0.0089932,11.639,0.0089919,11.608,0.0090468,11.609,0.0090521,11.612,0.0090552,11.581,0.0091068,11.583,0.009102,11.552,0.0091474,11.555,0.0091353,11.557,0.0091223,11.527,0.0091639,11.53,0.0091551,11.5,0.0091959,11.503,0.0091943,11.507,0.0091969,11.477,0.0092355,11.48,0.0092363,11.452,0.0092691,11.455,0.0092607,11.459,0.0092447,11.43,0.0092744,11.434,0.0092597,11.406,0.0092904,11.41,0.0092848,11.382,0.0093171,11.386,0.0093194,11.391,0.0093215,11.363,0.0093538,11.368,0.0093485,11.341,0.0093806,11.345,0.0093676,11.319,0.0094009,11.323,0.0093863,11.328,0.0093753,11.302,0.0094115,11.307,0.0094058,11.281,0.0094446,11.286,0.0094418
12.625,0.0068553,12.573,0.0069651,12.563,0.006992,12.552,0.0070185,12.542,0.0070392,12.492,0.0071377,12.483,0.0071541,12.474,0.0071671,12.465,0.0071843,12.417,0.0072896,12.409,0.007313,12.401,0.0073419,12.394,0.0073665,12.347,0.0074638,12.34,0.0074808,12.333,0.0074925,12.288,0.0075923,12.282,0.0076019,12.276,0.0076126,12.232,0.0077037,12.227,0.0077147,12.222,0.0077301,12.217,0.0077475,12.175,0.0078429,12.17,0.0078582,12.166,0.0078657,12.125,0.0079592,12.121,0.0079604,12.117,0.0079659,12.077,0.0080519,12.074,0.0080636,12.071,0.0080763,12.031,0.0081645,12.029,0.008173,12.026,0.0081751,11.988,0.0082682,11.986,0.0082683,11.984,0.0082697,11.946,0.0083524,11.945,0.0083524,11.943,0.0083552,11.907,0.0084356,11.906,0.0084431,11.905,0.0084491,11.869,0.0085374,11.868,0.0085366,11.868,0.0085305,11.833,0.0086079,11.833,0.008599,11.798,0.0086729,11.798,0.0086733,11.798,0.008681,11.764,0.0087604,11.765,0.0087669,11.766,0.0087639,11.732,0.0088379,11.734,0.0088247,11.701,0.0088902,11.702,0.0088778,11.703,0.0088741,11.671,0.0089344,11.673,0.0089374,11.641,0.0089961,11.643,0.0089995,11.645,0.0089973,11.614,0.0090518,11.616,0.0090425,11.585,0.009091,11.588,0.0090778,11.59,0.0090675,11.56,0.0091123,11.563,0.0091087,11.533,0.0091527,11.536,0.0091551,11.539,0.0091571,11.509,0.009199,11.513,0.009193,11.484,0.0092289,11.487,0.0092133,11.491,0.0091969,11.462,0.009229,11.466,0.009221,11.438,0.009253,11.442,0.0092545,11.414,0.0092869,11.418,0.0092895,11.422,0.0092861,11.395,0.0093174,11.399,0.0093061,11.372,0.0093362,11.376,0.0093218,11.35,0.0093529,11.354,0.0093416,11.359,0.0093355,11.333,0.0093692,11.337,0.0093674,11.311,0.0094034,11.316,0.0094012
12.667,0.0067775,12.614,0.0068885,12.603,0.00692,12.593,0.0069431,12.583,0.0069546,12.533,0.0070521,12.523,0.0070628,12.514,0.0070787,12.505,0.0071051,12.457,0.0072104,12.449,0.0072407,12.441,0.0072689,12.433,0.0072866,12.386,0.0073832,12.379,0.0073934,12.372,0.0074046,12.327,0.0075042,12.321,0.0075186,12.315,0.0075354,12.271,0.0076259,12.265,0.0076404,12.26,0.0076553,12.255,0.0076673,12.212,0.0077619,12.208,0.0077707,12.204,0.0077779,12.162,0.0078707,12.158,0.0078796,12.154,0.0078943,12.114,0.0079788,12.111,0.0079915,12.107,0.0079972,12.068,0.0080829,12.065,0.0080838,12.063,0.0080846,12.024,0.0081766,12.022,0.0081822,12.02,0.0081901,11.982,0.0082732,11.981,0.0082767,11.979,0.0082785,11.942,0.0083592,11.941,0.0083621,11.94,0.0083628,11.904,0.0084511,11.904,0.0084484,11.903,0.0084472,11.868,0.0085246,11.867,0.0085241,11.833,0.0085978,11.833,0.0086027,11.833,0.0086066,11.799,0.0086868,11.799,0.0086848,11.8,0.0086768,11.767,0.0087537,11.768,0.0087442,11.735,0.008814,11.736,0.0088101,11.737,0.0088112,11.705,0.0088757,11.706,0.0088773,11.674,0.00894,11.676,0.0089383,11.678,0.0089314,11.647,0.0089892,11.649,0.0089787,11.618,0.0090303,11.62,0.0090198,11.623,0.0090147,11.593,0.0090628,11.595,0.0090636,11.565,0.0091104,11.568,0.0091126,11.571,0.009108,11.542,0.0091526,11.545,0.0091394,11.516,0.0091784,11.519,0.0091623,11.523,0.0091526,11.494,0.0091878,11.498,0.0091869,11.47,0.0092213,11.473,0.0092233,11.445,0.009257,11.449,0.0092541,11.453,0.0092444,11.426,0.0092759,11.43,0.0092626,11.403,0.009292,11.408,0.0092804,11.381,0.0093102,11.385,0.0093037,11.39,0.0093014,11.364,0.0093333,11.368,0.009332,11.342,0.0093656,11.347,0.0093603
12.708,0.0067039,12.655,0.0068156,12.644,0.0068446,12.634,0.0068589,12.623,0.0068643,12.573,0.0069615,12.563,0.0069745,12.554,0.0069995,12.545,0.0070335,12.497,0.0071383,12.489,0.0071682,12.48,0.0071899,12.472,0.0072004,12.425,0.0072963,12.418,0.0073056,12.411,0.007321,12.366,0.0074209,12.359,0.0074415,12.353,0.0074626,12.309,0.0075525,12.303,0.0075667,12.298,0.0075763,12.293,0.0075813,12.25,0.0076751,12.245,0.0076831,12.241,0.0076974,12.199,0.0077904,12.195,0.0078088,12.192,0.0078256,12.151,0.0079087,12.147,0.0079147,12.144,0.0079126,12.105,0.007996,12.102,0.0079952,12.099,0.0080008,12.06,0.0080912,12.058,0.0081031,12.056,0.0081148,12.018,0.0081973,12.016,0.0082002,12.015,0.0081979,11.978,0.0082781,11.977,0.0082756,11.976,0.0082737,11.939,0.0083626,11.939,0.0083646,11.938,0.0083719,11.902,0.0084498,11.902,0.0084543,11.867,0.0085276,11.867,0.008529,11.867,0.008524,11.833,0.0086038,11.834,0.0085964,11.834,0.0085915,11.801,0.00867,11.802,0.0086695,11.768,0.0087422,11.77,0.0087436,11.771,0.0087439,11.738,0.0088117,11.74,0.0088085,11.708,0.008875,11.71,0.0088687,11.711,0.0088606,11.68,0.008922,11.682,0.0089138,11.651,0.008969,11.653,0.0089636,11.656,0.0089633,11.625,0.0090147,11.628,0.0090158,11.598,0.0090653,11.601,0.0090612,11.604,0.0090491,11.574,0.0090962,11.577,0.009082,11.548,0.0091241,11.551,0.0091146,11.555,0.0091127,11.526,0.0091508,11.53,0.009151,11.501,0.0091879,11.505,0.0091844,11.477,0.0092203,11.481,0.009211,11.485,0.0091988,11.457,0.009232,11.461,0.0092211,11.434,0.0092512,11.439,0.0092441,11.412,0.0092735,11.416,0.0092707,11.421,0.0092689,11.394,0.0092996,11.399,0.0092951,11.373,0.009327,11.378,0.0093163
12.749,0.0066281,12.696,0.0067398,12.685,0.0067604,12.674,0.0067685,12.664,0.0067753,12.613,0.0068729,12.604,0.0068945,12.594,0.0069275,12.585,0.0069623,12.536,0.0070669,12.528,0.0070903,12.519,0.0071048,12.511,0.0071139,12.465,0.007209,12.457,0.0072224,12.45,0.0072439,12.404,0.0073436,12.398,0.0073688,12.392,0.0073904,12.347,0.0074798,12.342,0.007489,12.336,0.0074915,12.331,0.0074947,12.288,0.0075877,12.283,0.0076022,12.279,0.0076263,12.237,0.0077196,12.233,0.0077408,12.229,0.0077518,12.188,0.0078337,12.184,0.0078317,12.181,0.0078272,12.141,0.0079093,12.138,0.0079132,12.136,0.0079251,12.097,0.0080137,12.094,0.0080293,12.092,0.0080408,12.054,0.0081217,12.052,0.0081208,12.05,0.008113,12.013,0.0081919,12.012,0.0081865,12.011,0.0081885,11.975,0.0082779,11.974,0.0082882,11.973,0.0083011,11.937,0.0083798,11.937,0.0083815,11.902,0.0084545,11.902,0.0084471,11.902,0.0084361,11.868,0.0085154,11.868,0.0085106,11.868,0.0085143,11.835,0.0085936,11.836,0.0085991,11.802,0.0086731,11.803,0.008674,11.804,0.0086698,11.772,0.0087397,11.773,0.0087318,11.741,0.0088016,11.743,0.008794,11.745,0.0087879,11.713,0.0088534,11.715,0.0088503,11.684,0.0089092,11.686,0.0089087,11.689,0.0089093,11.658,0.0089639,11.661,0.0089594,11.63,0.0090116,11.633,0.0089998,11.636,0.0089861,11.606,0.009036,11.609,0.0090281,11.58,0.0090732,11.583,0.0090717,11.587,0.0090717,11.558,0.0091124,11.561,0.0091076,11.533,0.0091468,11.537,0.0091367,11.509,0.0091749,11.512,0.0091628,11.516,0.0091529,11.489,0.0091887,11.493,0.0091823,11.466,0.0092142,11.47,0.0092109,11.443,0.0092409,11.447,0.0092386,11.452,0.0092335,11.425,0.0092639,11.43,0.0092539,11.404,0.0092848,11.408,0.0092704
12.79,0.0065442,12.737,0.0066557,12.726,0.0066696,12.715,0.0066787,12.705,0.0066935,12.654,0.0067921,12.644,0.0068216,12.634,0.0068557,12.625,0.006885,12.576,0.0069898,12.568,0.0070059,12.559,0.0070189,12.551,0.0070321,12.504,0.0071265,12.496,0.0071462,12.489,0.0071723,12.443,0.0072709,12.437,0.0072966,12.43,0.007314,12.386,0.0074031,12.38,0.0074053,12.374,0.0074056,12.369,0.0074145,12.326,0.0075071,12.321,0.0075312,12.316,0.0075592,12.274,0.0076519,12.27,0.0076679,12.266,0.0076707,12.225,0.0077519,12.221,0.0077471,12.218,0.0077469,12.178,0.0078285,12.175,0.0078387,12.172,0.0078547,12.133,0.0079418,12.13,0.0079572,12.128,0.0079651,12.09,0.008044,12.088,0.0080378,12.086,0.0080268,12.049,0.0081039,12.048,0.0081017,12.046,0.0081114,12.01,0.0082007,12.009,0.0082168,12.008,0.0082281,11.972,0.0083069,11.972,0.0083004,11.937,0.0083732,11.937,0.0083594,11.936,0.0083497,11.902,0.0084295,11.902,0.0084329,11.903,0.008443,11.869,0.0085227,11.87,0.0085285,11.836,0.0086027,11.837,0.0085993,11.838,0.0085903,11.806,0.0086608,11.807,0.0086513,11.775,0.0087235,11.776,0.0087178,11.778,0.008717,11.746,0.0087859,11.748,0.008788,11.717,0.0088506,11.719,0.0088513,11.721,0.008847,11.691,0.0089046,11.693,0.0088925,11.663,0.0089476,11.666,0.0089341,11.669,0.0089263,11.639,0.0089791,11.642,0.0089794,11.612,0.0090274,11.616,0.0090281,11.619,0.0090236,11.59,0.0090667,11.593,0.0090554,11.565,0.0090968,11.568,0.0090836,11.54,0.0091242,11.544,0.0091142,11.548,0.0091087,11.52,0.0091472,11.524,0.0091449,11.497,0.0091792,11.501,0.0091765,11.474,0.0092081,11.478,0.0092026,11.483,0.0091918,11.456,0.0092229,11.46,0.0092089,11.434,0.0092397,11.439,0.0092275
12.832,0.0064526,12.778,0.0065647,12.767,0.006579,12.756,0.0065959,12.745,0.0066193,12.694,0.0067185,12.684,0.0067493,12.674,0.006778,12.665,0.0067999,12.616,0.0069053,12.607,0.0069198,12.598,0.0069368,12.59,0.0069566,12.543,0.0070512,12.535,0.0070757,12.528,0.0071021,12.482,0.0071995,12.475,0.0072208,12.469,0.0072315,12.424,0.00732,12.418,0.0073199,12.412,0.0073257,12.407,0.0073443,12.363,0.0074365,12.358,0.007465,12.354,0.0074883,12.311,0.0075798,12.307,0.0075875,12.303,0.007587,12.262,0.0076677,12.258,0.0076671,12.254,0.0076734,12.214,0.0077547,12.211,0.0077692,12.208,0.0077855,12.169,0.0078714,12.167,0.0078834,12.164,0.0078862,12.126,0.0079631,12.124,0.0079535,12.122,0.0079451,12.084,0.0080205,12.083,0.0080256,12.082,0.008041,12.045,0.0081293,12.044,0.0081442,12.043,0.0081481,12.007,0.0082262,12.007,0.0082132,11.971,0.0082855,11.971,0.0082726,11.971,0.0082704,11.936,0.008351,11.937,0.0083608,11.937,0.0083714,11.903,0.0084519,11.904,0.0084537,11.87,0.008528,11.871,0.0085198,11.872,0.0085088,11.839,0.0085795,11.84,0.0085716,11.808,0.0086448,11.81,0.0086444,11.811,0.0086492,11.78,0.0087204,11.781,0.0087245,11.75,0.00879,11.752,0.0087859,11.754,0.0087739,11.724,0.0088345,11.726,0.0088202,11.696,0.0088787,11.698,0.0088709,11.701,0.0088715,11.671,0.0089275,11.674,0.0089305,11.645,0.0089812,11.648,0.0089776,11.651,0.0089666,11.622,0.0090122,11.625,0.0089977,11.597,0.0090414,11.6,0.0090301,11.572,0.0090731,11.576,0.0090675,11.579,0.0090663,11.552,0.0091072,11.555,0.009106,11.528,0.0091427,11.532,0.0091371,11.505,0.0091707,11.509,0.0091595,11.514,0.0091444,11.487,0.009177,11.491,0.0091645,11.465,0.0091965,11.47,0.0091909
12.873,0.0063589,12.819,0.006473,12.808,0.0064948,12.797,0.0065207,12.786,0.0065467,12.735,0.0066461,12.724,0.0066715,12.714,0.0066923,12.705,0.0067116,12.656,0.0068182,12.647,0.0068367,12.638,0.0068601,12.629,0.0068852,12.582,0.0069807,12.574,0.0070059,12.567,0.0070282,12.521,0.0071249,12.514,0.0071394,12.507,0.0071475,12.462,0.0072352,12.456,0.0072403,12.45,0.0072557,12.445,0.0072795,12.401,0.0073712,12.396,0.0073954,12.391,0.0074103,12.349,0.0075006,12.344,0.0075046,12.34,0.0075077,12.299,0.0075879,12.295,0.007594,12.291,0.0076051,12.251,0.0076857,12.248,0.0077006,12.245,0.0077138,12.206,0.0077989,12.203,0.007806,12.2,0.0078052,12.162,0.0078807,12.16,0.0078733,12.158,0.0078717,12.12,0.0079458,12.118,0.0079567,12.117,0.0079713,12.08,0.0080579,12.079,0.0080656,12.078,0.0080631,12.042,0.0081399,12.041,0.0081274,12.006,0.0081989,12.006,0.0081931,12.005,0.008197,11.971,0.0082779,11.971,0.0082882,11.971,0.0082951,11.937,0.0083765,11.938,0.0083737,11.904,0.0084485,11.905,0.0084384,11.906,0.0084286,11.873,0.0084995,11.874,0.0084964,11.842,0.0085701,11.843,0.0085753,11.844,0.0085828,11.813,0.008655,11.814,0.0086552,11.783,0.0087222,11.785,0.0087105,11.787,0.0086956,11.756,0.0087589,11.759,0.0087499,11.728,0.0088119,11.731,0.0088126,11.733,0.0088166,11.703,0.0088757,11.706,0.0088749,11.677,0.0089281,11.68,0.0089182,11.683,0.0089038,11.654,0.0089519,11.657,0.008939,11.628,0.0089854,11.632,0.0089785,11.604,0.009024,11.607,0.0090227,11.611,0.0090229,11.583,0.0090661,11.587,0.0090623,11.559,0.0091011,11.563,0.0090902,11.536,0.0091258,11.54,0.0091101,11.544,0.009096,11.518,0.0091308,11.522,0.0091244,11.496,0.0091584,11.5,0.0091585
12.914,0.0062691,12.861,0.0063865,12.849,0.0064176,12.837,0.0064471,12.826,0.0064691,12.775,0.0065685,12.765,0.0065859,12.755,0.0066033,12.745,0.0066255,12.696,0.0067335,12.687,0.0067584,12.677,0.0067873,12.669,0.0068137,12.621,0.0069104,12.613,0.0069318,12.606,0.0069473,12.559,0.0070441,12.552,0.0070556,12.546,0.0070682,12.501,0.007156,12.494,0.0071706,12.488,0.0071916,12.482,0.0072121,12.439,0.0073027,12.434,0.0073186,12.429,0.007329,12.386,0.0074185,12.382,0.0074258,12.377,0.0074358,12.336,0.0075154,12.332,0.0075265,12.328,0.0075386,12.288,0.007618,12.284,0.0076299,12.281,0.0076382,12.242,0.0077224,12.239,0.0077257,12.236,0.0077266,12.198,0.0078016,12.195,0.0078009,12.193,0.0078054,12.156,0.0078784,12.154,0.007889,12.152,0.0078968,12.116,0.0079812,12.114,0.0079822,12.113,0.0079795,12.077,0.0080551,12.076,0.0080494,12.041,0.00812,12.04,0.0081202,12.04,0.0081245,12.005,0.0082049,12.005,0.0082114,12.005,0.0082136,11.971,0.0082956,11.972,0.0082909,11.938,0.0083665,11.939,0.0083576,11.939,0.0083522,11.907,0.0084238,11.908,0.0084262,11.875,0.0085005,11.876,0.0085084,11.878,0.0085123,11.846,0.0085849,11.848,0.0085777,11.816,0.0086453,11.818,0.0086306,11.82,0.0086207,11.789,0.0086858,11.791,0.0086855,11.761,0.0087503,11.763,0.0087547,11.766,0.0087554,11.736,0.0088173,11.738,0.0088102,11.709,0.0088662,11.712,0.0088527,11.715,0.0088396,11.686,0.0088905,11.689,0.0088819,11.66,0.0089312,11.663,0.0089287,11.635,0.0089768,11.639,0.0089771,11.642,0.008975,11.614,0.0090203,11.618,0.0090114,11.591,0.0090522,11.594,0.0090368,11.567,0.0090744,11.571,0.0090597,11.575,0.0090516,11.549,0.0090885,11.553,0.0090881,11.527,0.0091242,11.531,0.0091241
12.955,0.0061858,12.902,0.0063061,12.89,0.0063415,12.878,0.0063678,12.867,0.0063827,12.815,0.0064832,12.805,0.0064968,12.795,0.0065165,12.785,0.0065444,12.735,0.0066536,12.726,0.006684,12.717,0.0067144,12.708,0.0067379,12.66,0.0068356,12.652,0.0068503,12.645,0.0068617,12.598,0.0069596,12.591,0.006975,12.584,0.0069969,12.539,0.0070862,12.533,0.007107,12.526,0.0071252,12.52,0.0071375,12.477,0.007227,12.471,0.0072381,12.466,0.0072509,12.424,0.0073402,12.419,0.0073543,12.414,0.00737,12.373,0.0074489,12.369,0.0074614,12.365,0.0074708,12.324,0.0075487,12.321,0.0075556,12.317,0.0075597,12.278,0.0076428,12.275,0.0076475,12.272,0.0076547,12.234,0.0077296,12.231,0.0077352,12.229,0.0077404,12.191,0.0078123,12.189,0.0078164,12.188,0.0078171,12.151,0.0078997,12.15,0.0079,12.148,0.0079037,12.112,0.0079782,12.111,0.0079791,12.076,0.0080484,12.075,0.0080491,12.075,0.0080494,12.04,0.0081284,12.04,0.0081301,12.04,0.0081301,12.006,0.0082121,12.006,0.0082086,11.972,0.008285,11.973,0.0082803,11.973,0.0082801,11.94,0.0083527,11.941,0.0083577,11.909,0.0084329,11.91,0.0084375,11.911,0.008434,11.879,0.0085071,11.881,0.0084968,11.849,0.0085648,11.851,0.0085548,11.853,0.0085535,11.822,0.0086195,11.824,0.0086235,11.793,0.0086899,11.796,0.0086914,11.798,0.0086861,11.768,0.0087501,11.771,0.0087395,11.741,0.0087979,11.744,0.0087857,11.747,0.0087768,11.718,0.0088305,11.721,0.0088264,11.692,0.0088785,11.695,0.0088779,11.667,0.0089287,11.67,0.008927,11.674,0.00892,11.646,0.0089674,11.649,0.0089539,11.622,0.0089968,11.626,0.0089819,11.598,0.0090218,11.602,0.009013,11.606,0.009011,11.58,0.0090501,11.584,0.00905,11.557,0.0090879,11.562,0.0090818
12.997,0.0061059,12.943,0.0062273,12.931,0.0062597,12.919,0.0062791,12.907,0.0062904,12.856,0.0063932,12.845,0.0064091,12.835,0.0064344,12.825,0.0064678,12.775,0.006578,12.766,0.0066102,12.756,0.0066378,12.747,0.0066549,12.7,0.0067534,12.691,0.0067639,12.683,0.0067777,12.637,0.0068771,12.63,0.0069012,12.623,0.0069302,12.577,0.0070217,12.571,0.0070405,12.564,0.0070509,12.558,0.0070578,12.514,0.0071471,12.509,0.0071601,12.504,0.0071793,12.461,0.0072687,12.456,0.0072887,12.451,0.0073063,12.41,0.0073847,12.406,0.0073947,12.401,0.0073993,12.361,0.0074759,12.357,0.0074788,12.354,0.0074836,12.314,0.0075653,12.311,0.0075762,12.308,0.00759,12.27,0.0076643,12.267,0.007671,12.265,0.0076704,12.227,0.0077411,12.225,0.007738,12.223,0.0077372,12.186,0.0078189,12.185,0.0078252,12.183,0.0078358,12.147,0.0079091,12.146,0.0079114,12.11,0.007979,12.11,0.0079759,12.109,0.0079709,12.074,0.0080481,12.074,0.0080473,12.074,0.0080481,12.04,0.0081297,12.04,0.0081301,12.006,0.0082068,12.006,0.0082073,12.007,0.0082098,11.974,0.0082832,11.975,0.0082851,11.942,0.0083612,11.943,0.0083582,11.944,0.008351,11.912,0.0084254,11.914,0.0084195,11.882,0.0084884,11.884,0.0084872,11.886,0.0084906,11.855,0.0085569,11.857,0.0085583,11.826,0.0086252,11.828,0.0086208,11.831,0.0086119,11.8,0.0086773,11.803,0.0086679,11.773,0.0087284,11.776,0.0087204,11.779,0.008716,11.75,0.0087722,11.752,0.0087702,11.724,0.0088249,11.727,0.0088227,11.698,0.0088761,11.702,0.0088696,11.705,0.0088578,11.677,0.0089077,11.681,0.0088942,11.653,0.0089395,11.657,0.0089304,11.63,0.0089727,11.633,0.0089702,11.637,0.008969,11.611,0.0090101,11.614,0.0090043,11.588,0.0090439,11.592,0.0090312
13.038,0.0060242,12.984,0.0061444,12.972,0.0061695,12.96,0.0061845,12.948,0.0061977,12.896,0.0063033,12.885,0.0063252,12.875,0.0063563,12.865,0.0063918,12.815,0.0065033,12.806,0.0065328,12.796,0.0065542,12.787,0.0065669,12.739,0.0066661,12.73,0.0066787,12.722,0.0067003,12.676,0.0068011,12.668,0.006832,12.661,0.00686,12.615,0.0069538,12.609,0.0069653,12.602,0.0069701,12.596,0.0069781,12.552,0.0070688,12.547,0.0070877,12.541,0.0071127,12.498,0.007203,12.493,0.0072251,12.489,0.0072404,12.447,0.0073187,12.442,0.0073238,12.438,0.0073243,12.398,0.0074003,12.394,0.0074038,12.39,0.0074145,12.351,0.0074952,12.347,0.0075126,12.344,0.0075281,12.305,0.007601,12.303,0.0076022,12.3,0.0075943,12.262,0.0076638,12.26,0.0076589,12.259,0.0076637,12.221,0.0077447,12.22,0.0077582,12.218,0.0077707,12.182,0.0078428,12.181,0.0078419,12.145,0.0079077,12.144,0.0078994,12.144,0.0078914,12.109,0.0079668,12.108,0.0079664,12.108,0.0079706,12.074,0.0080514,12.074,0.0080568,12.04,0.0081334,12.04,0.0081367,12.041,0.0081367,12.008,0.0082101,12.008,0.0082043,11.976,0.008281,11.977,0.0082739,11.978,0.0082703,11.946,0.0083466,11.947,0.0083493,11.915,0.0084198,11.917,0.0084236,11.918,0.0084247,11.887,0.0084914,11.889,0.0084867,11.859,0.008554,11.861,0.0085457,11.863,0.0085379,11.833,0.0086043,11.835,0.0085992,11.805,0.0086611,11.808,0.0086578,11.811,0.008656,11.781,0.0087137,11.784,0.0087104,11.755,0.0087672,11.758,0.0087605,11.73,0.0088163,11.733,0.008805,11.737,0.0087929,11.708,0.0088454,11.712,0.0088374,11.684,0.0088854,11.688,0.0088826,11.661,0.0089275,11.664,0.0089259,11.668,0.0089191,11.641,0.0089624,11.645,0.0089498,11.619,0.0089914,11.623,0.0089768
13.079,0.0059373,13.025,0.0060551,13.013,0.0060749,13,0.0060909,12.989,0.0061094,12.937,0.0062165,12.926,0.0062445,12.915,0.0062782,12.905,0.0063116,12.855,0.0064249,12.845,0.0064483,12.835,0.0064653,12.826,0.0064796,12.778,0.00658,12.77,0.0066003,12.761,0.0066289,12.714,0.0067305,12.707,0.0067602,12.699,0.0067808,12.654,0.0068765,12.647,0.0068824,12.64,0.0068883,12.634,0.0069019,12.59,0.0069948,12.584,0.0070194,12.579,0.0070466,12.536,0.0071386,12.531,0.0071587,12.526,0.0071693,12.484,0.0072479,12.479,0.0072488,12.475,0.0072495,12.434,0.0073258,12.43,0.0073351,12.427,0.0073527,12.387,0.0074329,12.383,0.0074521,12.38,0.0074624,12.341,0.0075336,12.339,0.0075275,12.336,0.0075172,12.298,0.0075857,12.296,0.0075861,12.294,0.0075983,12.257,0.0076784,12.255,0.0076942,12.253,0.0077037,12.217,0.0077747,12.216,0.0077686,12.18,0.007833,12.179,0.0078217,12.178,0.0078137,12.143,0.0078875,12.143,0.0078902,12.142,0.0078991,12.108,0.0079786,12.108,0.0079872,12.074,0.008063,12.074,0.0080641,12.074,0.0080567,12.041,0.0081294,12.042,0.0081186,12.009,0.0081956,12.01,0.0081915,12.011,0.0081962,11.979,0.0082744,11.98,0.0082827,11.948,0.0083551,11.95,0.0083569,11.951,0.008352,11.92,0.0084195,11.922,0.0084104,11.891,0.0084784,11.893,0.008471,11.896,0.0084674,11.865,0.0085346,11.867,0.0085345,11.838,0.0085973,11.84,0.0085968,11.843,0.0085941,11.813,0.0086526,11.816,0.008645,11.787,0.0087031,11.79,0.0086915,11.762,0.0087492,11.765,0.0087375,11.768,0.0087308,11.74,0.0087859,11.743,0.0087844,11.716,0.008835,11.719,0.0088336,11.692,0.0088808,11.695,0.0088738,11.699,0.00886,11.672,0.0089056,11.676,0.0088908,11.649,0.0089349,11.654,0.0089247
13.12,0.0058473,13.066,0.0059627,13.054,0.0059829,13.041,0.0060033,13.029,0.006027,12.977,0.006134,12.966,0.0061645,12.955,0.0061961,12.945,0.0062237,12.895,0.0063388,12.885,0.0063576,12.875,0.0063761,12.865,0.0063981,12.817,0.0065004,12.809,0.0065282,12.8,0.0065567,12.753,0.0066582,12.745,0.0066803,12.738,0.006694,12.692,0.0067913,12.685,0.006798,12.679,0.0068096,12.672,0.0068288,12.628,0.0069241,12.622,0.0069508,12.616,0.0069759,12.573,0.0070706,12.568,0.0070862,12.563,0.0070925,12.521,0.0071725,12.516,0.0071733,12.512,0.0071793,12.471,0.0072567,12.467,0.0072729,12.463,0.007293,12.423,0.0073733,12.42,0.0073876,12.416,0.0073902,12.377,0.0074604,12.375,0.0074515,12.372,0.0074462,12.334,0.0075138,12.331,0.0075219,12.329,0.0075371,12.292,0.0076156,12.29,0.0076286,12.288,0.0076328,12.252,0.0077025,12.251,0.0076932,12.215,0.0077566,12.214,0.0077454,12.213,0.0077405,12.178,0.0078129,12.177,0.0078202,12.177,0.0078322,12.142,0.0079102,12.142,0.0079171,12.108,0.0079915,12.108,0.0079854,12.108,0.0079725,12.075,0.008044,12.075,0.0080352,12.043,0.0081123,12.043,0.008116,12.044,0.0081262,12.012,0.0082059,12.013,0.0082129,11.981,0.0082869,11.983,0.0082829,11.984,0.0082735,11.953,0.0083422,11.955,0.0083335,11.924,0.0084026,11.926,0.0083993,11.928,0.0084007,11.897,0.0084691,11.9,0.0084723,11.87,0.0085357,11.872,0.0085345,11.875,0.0085278,11.845,0.0085865,11.848,0.008574,11.819,0.0086327,11.822,0.0086203,11.793,0.0086797,11.796,0.0086731,11.8,0.0086733,11.771,0.0087305,11.775,0.0087311,11.747,0.0087837,11.75,0.0087772,11.723,0.0088265,11.726,0.0088123,11.73,0.0087957,11.703,0.0088439,11.707,0.0088332,11.68,0.0088801,11.684,0.0088757
13.162,0.0057596,13.107,0.005873,13.095,0.0058975,13.082,0.0059229,13.07,0.0059485,13.018,0.0060537,13.006,0.006082,12.995,0.0061078,12.985,0.0061301,12.934,0.006246,12.925,0.0062658,12.914,0.0062916,12.905,0.0063219,12.856,0.0064267,12.848,0.0064553,12.839,0.006477,12.792,0.0065785,12.784,0.0065932,12.776,0.006606,12.73,0.0067045,12.723,0.0067167,12.717,0.0067344,12.71,0.0067562,12.666,0.0068532,12.66,0.0068777,12.654,0.0068981,12.61,0.0069955,12.605,0.0070069,12.6,0.0070128,12.558,0.0070954,12.553,0.0071013,12.549,0.0071142,12.508,0.0071935,12.503,0.0072124,12.499,0.0072282,12.459,0.007309,12.456,0.0073157,12.452,0.0073148,12.413,0.0073851,12.41,0.0073806,12.408,0.0073832,12.369,0.0074506,12.367,0.0074623,12.365,0.0074753,12.327,0.0075519,12.325,0.0075593,12.324,0.0075598,12.287,0.0076281,12.285,0.0076188,12.249,0.0076814,12.248,0.0076732,12.247,0.007673,12.212,0.0077443,12.211,0.0077549,12.211,0.0077659,12.176,0.0078421,12.176,0.0078422,12.142,0.0079145,12.142,0.0079028,12.142,0.0078909,12.109,0.0079612,12.109,0.0079593,12.076,0.0080362,12.077,0.0080454,12.078,0.0080544,12.045,0.0081347,12.046,0.0081362,12.014,0.0082115,12.016,0.008203,12.017,0.0081935,11.986,0.0082638,11.987,0.0082586,11.956,0.0083295,11.958,0.0083309,11.96,0.0083356,11.93,0.0084057,11.932,0.0084086,11.902,0.0084729,11.904,0.0084679,11.907,0.0084562,11.877,0.0085152,11.88,0.0085014,11.851,0.0085607,11.854,0.0085531,11.825,0.0086136,11.828,0.0086141,11.831,0.0086171,11.803,0.0086755,11.806,0.0086716,11.778,0.0087256,11.781,0.0087119,11.754,0.0087628,11.757,0.0087456,11.761,0.0087326,11.734,0.0087835,11.738,0.0087786,11.711,0.0088284,11.715,0.0088265
13.203,0.0056777,13.148,0.0057895,13.135,0.0058192,13.123,0.0058467,13.111,0.0058702,13.058,0.0059729,13.047,0.0059952,13.035,0.0060153,13.025,0.0060372,12.974,0.0061525,12.964,0.006179,12.954,0.0062128,12.944,0.006245,12.896,0.006352,12.887,0.0063746,12.878,0.0063893,12.831,0.0064915,12.823,0.0065048,12.815,0.0065219,12.769,0.0066214,12.762,0.0066398,12.755,0.0066604,12.748,0.0066805,12.703,0.0067785,12.697,0.0067979,12.691,0.0068132,12.648,0.0069131,12.642,0.0069239,12.637,0.0069345,12.595,0.0070206,12.59,0.0070334,12.585,0.0070497,12.544,0.0071314,12.54,0.0071465,12.536,0.0071547,12.496,0.0072365,12.492,0.0072394,12.489,0.007242,12.449,0.0073136,12.446,0.0073169,12.443,0.0073238,12.405,0.0073917,12.402,0.0074015,12.4,0.0074091,12.362,0.0074845,12.361,0.007488,12.359,0.007488,12.322,0.0075549,12.32,0.0075484,12.284,0.00761,12.283,0.0076066,12.282,0.00761,12.246,0.0076803,12.246,0.0076903,12.245,0.0076951,12.21,0.0077693,12.21,0.0077635,12.176,0.0078339,12.176,0.0078229,12.176,0.0078177,12.142,0.0078865,12.143,0.0078901,12.11,0.0079659,12.11,0.0079738,12.111,0.0079773,12.079,0.0080574,12.079,0.0080542,12.047,0.0081302,12.049,0.0081215,12.05,0.0081152,12.019,0.0081871,12.02,0.0081863,11.989,0.0082591,11.991,0.0082637,11.993,0.0082683,11.962,0.0083404,11.964,0.0083399,11.934,0.0084056,11.936,0.0083958,11.939,0.0083826,11.909,0.0084423,11.912,0.0084328,11.883,0.0084927,11.885,0.0084921,11.856,0.0085534,11.859,0.008557,11.863,0.008556,11.834,0.0086151,11.837,0.0086043,11.809,0.0086591,11.813,0.008642,11.785,0.0086943,11.789,0.0086805,11.792,0.0086733,11.765,0.0087263,11.769,0.0087241,11.742,0.0087764,11.746,0.0087734
13.244,0.0056029,13.189,0.0057127,13.176,0.0057448,13.164,0.0057707,13.151,0.0057889,13.099,0.0058889,13.087,0.0059054,13.076,0.0059246,13.065,0.0059516,13.014,0.0060653,13.004,0.0060993,12.993,0.0061349,12.984,0.0061616,12.935,0.0062696,12.926,0.0062852,12.917,0.0062984,12.869,0.0064024,12.861,0.0064198,12.853,0.0064428,12.807,0.0065432,12.8,0.006565,12.793,0.0065844,12.786,0.0065996,12.741,0.0066977,12.735,0.0067118,12.729,0.0067254,12.685,0.0068272,12.68,0.0068423,12.674,0.0068598,12.632,0.0069492,12.627,0.0069657,12.622,0.006979,12.581,0.0070635,12.576,0.0070712,12.572,0.007075,12.532,0.0071589,12.528,0.0071648,12.525,0.0071748,12.485,0.0072484,12.482,0.0072562,12.479,0.0072618,12.44,0.0073307,12.438,0.0073353,12.435,0.0073389,12.398,0.0074144,12.396,0.0074173,12.394,0.0074197,12.357,0.0074857,12.355,0.0074837,12.319,0.0075443,12.318,0.0075446,12.316,0.007548,12.281,0.007617,12.28,0.007621,12.279,0.0076198,12.245,0.0076924,12.244,0.0076871,12.21,0.0077558,12.21,0.0077515,12.21,0.0077523,12.176,0.007819,12.176,0.0078219,12.143,0.0078956,12.144,0.007898,12.144,0.0078963,12.112,0.0079753,12.112,0.0079714,12.08,0.0080477,12.082,0.0080421,12.083,0.0080398,12.051,0.008113,12.053,0.0081151,12.022,0.0081899,12.023,0.0081943,12.025,0.0081956,11.995,0.0082699,11.996,0.0082648,11.966,0.0083323,11.969,0.008321,11.971,0.0083118,11.941,0.0083728,11.944,0.00837,11.914,0.0084309,11.917,0.0084336,11.888,0.0084956,11.891,0.0084954,11.894,0.0084876,11.865,0.0085472,11.869,0.008533,11.841,0.0085883,11.844,0.0085745,11.816,0.0086277,11.82,0.0086197,11.823,0.0086155,11.796,0.0086698,11.799,0.0086668,11.772,0.008721,11.776,0.0087146
13.286,0.0055334,13.231,0.0056403,13.217,0.0056709,13.204,0.0056918,13.192,0.0057045,13.139,0.005802,13.127,0.0058174,13.116,0.0058413,13.105,0.005875,13.054,0.0059866,13.044,0.0060224,13.033,0.0060527,13.023,0.0060719,12.974,0.006179,12.965,0.0061927,12.956,0.00621,12.908,0.0063158,12.9,0.0063394,12.892,0.0063662,12.846,0.0064677,12.838,0.0064887,12.831,0.0065037,12.824,0.0065137,12.779,0.0066113,12.773,0.0066233,12.766,0.0066404,12.723,0.0067432,12.717,0.0067649,12.711,0.0067864,12.669,0.0068784,12.664,0.0068922,12.659,0.0068984,12.617,0.0069856,12.613,0.0069888,12.609,0.006995,12.568,0.0070819,12.564,0.0070951,12.561,0.0071098,12.521,0.0071858,12.518,0.0071925,12.515,0.0071931,12.476,0.0072636,12.473,0.007264,12.471,0.0072669,12.433,0.0073436,12.431,0.0073489,12.429,0.0073556,12.392,0.0074218,12.39,0.0074234,12.354,0.0074834,12.352,0.0074837,12.351,0.0074816,12.315,0.0075493,12.314,0.0075473,12.314,0.0075459,12.279,0.0076173,12.278,0.0076183,12.244,0.0076858,12.243,0.0076879,12.243,0.0076889,12.21,0.0077533,12.21,0.0077509,12.177,0.0078219,12.177,0.0078189,12.177,0.0078159,12.145,0.0078933,12.146,0.0078921,12.113,0.0079679,12.115,0.0079661,12.116,0.0079667,12.084,0.0080404,12.085,0.0080422,12.054,0.0081185,12.056,0.0081197,12.058,0.0081163,12.027,0.0081927,12.029,0.0081858,11.999,0.0082556,12.001,0.0082482,12.003,0.0082459,11.973,0.0083088,11.976,0.0083096,11.946,0.0083715,11.949,0.0083707,11.92,0.0084334,11.923,0.0084264,11.925,0.0084148,11.897,0.0084752,11.9,0.0084639,11.872,0.00852,11.875,0.008512,11.847,0.008566,11.851,0.0085609,11.854,0.0085559,11.827,0.0086111,11.83,0.008605,11.803,0.0086604,11.807,0.0086504
13.327,0.0054657,13.272,0.0055691,13.258,0.0055947,13.245,0.00561,13.232,0.0056211,13.179,0.0057162,13.167,0.005736,13.156,0.0057668,13.145,0.0058029,13.094,0.0059121,13.083,0.0059427,13.072,0.0059655,13.062,0.0059816,13.013,0.0060867,13.004,0.0061037,12.995,0.0061268,12.947,0.0062336,12.939,0.0062613,12.93,0.0062875,12.884,0.0063905,12.876,0.0064074,12.869,0.0064178,12.862,0.0064261,12.817,0.0065233,12.81,0.0065384,12.804,0.0065614,12.76,0.0066644,12.754,0.0066899,12.749,0.0067091,12.706,0.0068025,12.701,0.0068094,12.696,0.0068108,12.654,0.0069003,12.649,0.0069057,12.645,0.0069189,12.605,0.007009,12.601,0.0070272,12.597,0.0070412,12.557,0.0071199,12.554,0.0071217,12.55,0.0071182,12.512,0.0071907,12.509,0.0071904,12.506,0.0071955,12.468,0.007274,12.466,0.0072836,12.464,0.0072941,12.427,0.0073613,12.425,0.0073632,12.388,0.0074232,12.387,0.0074183,12.385,0.00741,12.35,0.0074768,12.349,0.0074744,12.348,0.0074791,12.313,0.0075496,12.312,0.0075574,12.278,0.0076236,12.277,0.0076262,12.277,0.0076223,12.243,0.0076848,12.243,0.0076767,12.21,0.0077453,12.21,0.0077407,12.211,0.0077401,12.178,0.0078154,12.179,0.0078182,12.146,0.0078925,12.148,0.0078937,12.148,0.0078942,12.117,0.0079671,12.118,0.0079657,12.087,0.0080424,12.088,0.0080389,12.09,0.0080331,12.059,0.0081114,12.061,0.0081079,12.031,0.0081803,12.033,0.0081797,12.035,0.0081816,12.005,0.0082467,12.007,0.0082447,11.978,0.0083078,11.98,0.0083,11.951,0.0083636,11.954,0.0083526,11.957,0.0083435,11.928,0.0084052,11.931,0.0083998,11.903,0.0084569,11.906,0.008452,11.878,0.0085066,11.882,0.0085007,11.885,0.0084925,11.858,0.0085484,11.861,0.0085387,11.834,0.0085951,11.838,0.0085826
13.368,0.0053964,13.313,0.0054962,13.299,0.005516,13.286,0.0055294,13.273,0.0055441,13.22,0.0056369,13.208,0.0056635,13.196,0.005697,13.185,0.0057287,13.133,0.0058353,13.123,0.0058584,13.112,0.0058778,13.102,0.0058963,13.052,0.0059991,13.043,0.0060215,13.034,0.0060484,12.986,0.0061545,12.977,0.0061818,12.969,0.006204,12.922,0.0063079,12.915,0.0063204,12.907,0.0063294,12.9,0.0063411,12.855,0.0064388,12.848,0.0064599,12.841,0.0064867,12.798,0.0065891,12.791,0.0066124,12.786,0.0066247,12.743,0.0067184,12.738,0.0067202,12.732,0.0067231,12.691,0.0068145,12.686,0.0068267,12.682,0.0068454,12.641,0.006938,12.637,0.0069557,12.633,0.006965,12.593,0.0070466,12.59,0.0070441,12.586,0.0070398,12.547,0.0071151,12.544,0.0071169,12.542,0.0071262,12.504,0.0072068,12.501,0.0072204,12.499,0.0072313,12.462,0.0073001,12.46,0.0072968,12.423,0.0073577,12.422,0.0073465,12.42,0.0073373,12.384,0.0074046,12.383,0.007408,12.382,0.0074198,12.347,0.0074896,12.346,0.0074984,12.312,0.0075633,12.311,0.0075611,12.311,0.0075514,12.277,0.0076125,12.277,0.0076025,12.244,0.0076693,12.244,0.0076671,12.244,0.0076706,12.211,0.0077438,12.212,0.0077498,12.18,0.0078217,12.18,0.007823,12.181,0.0078204,12.15,0.0078914,12.151,0.0078849,12.119,0.007961,12.121,0.0079548,12.123,0.0079517,12.092,0.0080312,12.093,0.0080343,12.063,0.0081091,12.065,0.0081129,12.067,0.0081127,12.037,0.00818,12.039,0.0081712,12.01,0.008236,12.012,0.0082237,11.983,0.0082886,11.986,0.0082798,11.988,0.0082767,11.96,0.0083398,11.963,0.008338,11.934,0.0083961,11.937,0.0083906,11.909,0.0084458,11.913,0.0084367,11.916,0.0084246,11.888,0.0084813,11.892,0.008469,11.865,0.0085263,11.868,0.0085147
13.41,0.0053242,13.354,0.005421,13.34,0.0054385,13.327,0.0054551,13.314,0.0054763,13.26,0.0055665,13.248,0.0055961,13.236,0.0056257,13.225,0.00565,13.173,0.0057537,13.163,0.0057731,13.151,0.0057948,13.141,0.0058185,13.092,0.005919,13.082,0.0059452,13.073,0.0059716,13.025,0.0060756,13.016,0.0060987,13.007,0.0061158,12.961,0.0062196,12.953,0.0062304,12.945,0.0062428,12.938,0.0062613,12.892,0.0063602,12.886,0.0063856,12.879,0.0064107,12.835,0.0065124,12.829,0.0065288,12.823,0.0065356,12.78,0.0066288,12.774,0.0066317,12.769,0.0066412,12.727,0.0067336,12.723,0.0067514,12.718,0.00677,12.677,0.0068641,12.673,0.0068771,12.669,0.0068818,12.629,0.0069659,12.625,0.0069627,12.622,0.0069608,12.583,0.0070391,12.58,0.0070453,12.577,0.0070586,12.539,0.0071414,12.537,0.0071556,12.534,0.0071617,12.497,0.0072323,12.495,0.0072223,12.458,0.0072848,12.456,0.0072724,12.455,0.0072689,12.419,0.0073376,12.417,0.0073484,12.416,0.0073621,12.381,0.0074318,12.381,0.0074358,12.346,0.0074996,12.345,0.0074912,12.345,0.0074791,12.311,0.0075395,12.311,0.0075319,12.277,0.0075975,12.277,0.0075996,12.277,0.0076067,12.245,0.0076778,12.245,0.0076843,12.213,0.0077536,12.213,0.0077519,12.214,0.0077443,12.182,0.0078125,12.184,0.0078028,12.152,0.0078772,12.153,0.0078733,12.155,0.0078764,12.124,0.0079561,12.126,0.0079638,12.095,0.00804,12.097,0.008042,12.099,0.0080354,12.069,0.0081046,12.071,0.0080913,12.042,0.008158,12.044,0.0081474,12.015,0.0082142,12.017,0.0082112,12.02,0.0082118,11.991,0.0082767,11.994,0.0082746,11.966,0.0083338,11.969,0.0083251,11.941,0.0083811,11.944,0.0083679,11.947,0.0083528,11.919,0.0084105,11.923,0.0083987,11.895,0.0084573,11.899,0.0084501
13.451,0.0052518,13.395,0.0053462,13.381,0.0053665,13.368,0.0053895,13.354,0.0054145,13.301,0.005502,13.288,0.0055281,13.276,0.0055504,13.265,0.00557,13.213,0.0056708,13.202,0.005692,13.191,0.0057186,13.18,0.0057464,13.131,0.0058451,13.121,0.0058709,13.111,0.0058931,13.063,0.0059945,13.054,0.0060123,13.046,0.0060266,12.999,0.0061291,12.991,0.0061428,12.983,0.0061617,12.976,0.0061854,12.93,0.0062853,12.923,0.0063096,12.917,0.0063283,12.872,0.0064296,12.866,0.0064404,12.86,0.0064476,12.817,0.0065405,12.811,0.0065498,12.806,0.0065652,12.764,0.0066575,12.759,0.0066756,12.754,0.0066897,12.714,0.0067841,12.709,0.0067921,12.705,0.0067954,12.665,0.0068816,12.661,0.0068807,12.658,0.0068834,12.619,0.0069646,12.615,0.0069751,12.612,0.0069893,12.574,0.0070745,12.572,0.007084,12.569,0.0070833,12.532,0.0071559,12.529,0.0071442,12.493,0.0072089,12.491,0.0072019,12.489,0.0072061,12.453,0.0072768,12.452,0.00729,12.451,0.0072995,12.415,0.0073696,12.415,0.0073671,12.38,0.0074306,12.379,0.0074193,12.378,0.0074092,12.344,0.0074695,12.344,0.0074664,12.311,0.0075313,12.311,0.0075372,12.311,0.007545,12.278,0.0076144,12.278,0.0076182,12.246,0.0076852,12.246,0.0076787,12.247,0.0076677,12.215,0.007733,12.216,0.007725,12.185,0.007797,12.186,0.007799,12.188,0.007807,12.156,0.0078855,12.158,0.0078918,12.127,0.0079679,12.129,0.0079636,12.131,0.0079522,12.101,0.0080227,12.103,0.0080108,12.073,0.0080796,12.076,0.0080747,12.046,0.0081436,12.049,0.0081445,12.051,0.0081451,12.023,0.0082117,12.025,0.0082068,11.997,0.0082674,12,0.0082547,11.972,0.0083116,11.975,0.0082952,11.978,0.0082799,11.95,0.0083389,11.953,0.008331,11.926,0.0083912,11.93,0.008389
13.492,0.0051837,13.436,0.0052761,13.422,0.0053026,13.408,0.0053297,13.395,0.0053522,13.341,0.0054373,13.329,0.0054563,13.316,0.0054737,13.305,0.0054941,13.253,0.0055919,13.242,0.0056178,13.23,0.0056483,13.22,0.0056763,13.17,0.005773,13.16,0.0057948,13.15,0.0058117,13.102,0.0059106,13.093,0.0059254,13.084,0.0059415,13.037,0.0060421,13.029,0.0060616,13.021,0.0060857,13.013,0.0061091,12.968,0.0062089,12.961,0.006227,12.954,0.0062395,12.91,0.0063412,12.903,0.0063519,12.897,0.0063653,12.854,0.0064588,12.848,0.0064744,12.843,0.0064911,12.801,0.0065822,12.796,0.006596,12.791,0.0066046,12.75,0.0066986,12.745,0.0067048,12.741,0.0067098,12.701,0.0067974,12.697,0.0068011,12.693,0.0068085,12.654,0.0068918,12.651,0.0069036,12.648,0.0069136,12.609,0.0070007,12.607,0.0070032,12.604,0.0070002,12.567,0.0070755,12.564,0.0070687,12.527,0.007136,12.526,0.007137,12.524,0.0071444,12.488,0.0072168,12.486,0.0072262,12.485,0.0072294,12.45,0.0073006,12.449,0.0072948,12.414,0.0073588,12.413,0.0073493,12.412,0.0073434,12.378,0.007404,12.378,0.0074051,12.344,0.0074698,12.344,0.0074765,12.344,0.0074819,12.311,0.0075501,12.311,0.0075491,12.279,0.0076144,12.279,0.0076045,12.28,0.0075949,12.248,0.007658,12.249,0.0076555,12.217,0.0077249,12.219,0.0077317,12.22,0.0077387,12.189,0.0078149,12.19,0.0078152,12.16,0.0078897,12.161,0.0078804,12.163,0.0078699,12.133,0.0079406,12.135,0.0079344,12.105,0.0080048,12.107,0.0080042,12.078,0.008075,12.08,0.008076,12.083,0.008074,12.054,0.0081423,12.057,0.0081338,12.028,0.0081959,12.031,0.0081802,12.003,0.008238,12.006,0.0082212,12.009,0.0082094,11.981,0.0082697,11.984,0.0082667,11.957,0.0083286,11.96,0.0083279
13.533,0.005123,13.477,0.0052138,13.463,0.0052443,13.449,0.0052693,13.436,0.0052853,13.382,0.0053682,13.369,0.0053824,13.357,0.0054006,13.345,0.0054252,13.293,0.0055202,13.282,0.00555,13.27,0.0055806,13.259,0.0056049,13.209,0.0056992,13.199,0.0057158,13.189,0.0057294,13.141,0.0058261,13.132,0.0058424,13.123,0.0058637,13.076,0.0059624,13.067,0.0059868,13.059,0.0060107,13.051,0.0060285,13.006,0.0061267,12.999,0.0061384,12.992,0.0061496,12.947,0.0062518,12.941,0.006268,12.934,0.0062882,12.891,0.0063832,12.885,0.0064008,12.88,0.0064139,12.837,0.006504,12.832,0.0065123,12.827,0.0065185,12.786,0.0066113,12.782,0.006619,12.777,0.0066282,12.737,0.0067163,12.733,0.0067247,12.729,0.0067341,12.69,0.0068186,12.686,0.0068266,12.683,0.0068297,12.645,0.006918,12.642,0.0069178,12.639,0.0069191,12.602,0.0069971,12.599,0.0069984,12.562,0.0070685,12.56,0.0070731,12.558,0.0070775,12.522,0.0071516,12.521,0.0071548,12.519,0.0071546,12.484,0.0072271,12.483,0.0072228,12.447,0.007288,12.447,0.0072827,12.446,0.007281,12.412,0.0073424,12.411,0.0073447,12.378,0.0074096,12.377,0.007414,12.377,0.0074148,12.344,0.0074822,12.344,0.0074776,12.312,0.0075418,12.312,0.0075331,12.313,0.0075289,12.281,0.0075906,12.282,0.0075931,12.25,0.0076602,12.251,0.0076663,12.252,0.0076674,12.221,0.0077407,12.222,0.0077357,12.192,0.0078079,12.193,0.0077992,12.195,0.0077941,12.165,0.0078638,12.167,0.0078622,12.137,0.0079329,12.139,0.007933,12.11,0.0080049,12.112,0.0080035,12.114,0.0079982,12.085,0.0080678,12.088,0.0080564,12.059,0.00812,12.062,0.0081038,12.034,0.0081629,12.037,0.0081495,12.04,0.0081423,12.012,0.0082039,12.015,0.0082026,11.988,0.0082659,11.991,0.0082609
13.575,0.0050673,13.519,0.0051573,13.504,0.0051858,13.49,0.0052043,13.476,0.0052151,13.422,0.0052964,13.409,0.0053112,13.397,0.0053336,13.385,0.0053626,13.333,0.0054551,13.321,0.0054852,13.309,0.0055122,13.298,0.0055313,13.248,0.0056227,13.238,0.0056359,13.228,0.0056502,13.18,0.0057449,13.17,0.0057661,13.161,0.0057922,13.114,0.0058893,13.106,0.0059139,13.097,0.0059326,13.089,0.0059439,13.044,0.0060396,13.036,0.0060494,13.029,0.0060646,12.985,0.0061666,12.978,0.0061892,12.972,0.0062119,12.928,0.0063086,12.922,0.0063233,12.916,0.0063316,12.874,0.0064215,12.869,0.0064273,12.864,0.0064345,12.823,0.0065263,12.818,0.0065378,12.813,0.0065514,12.773,0.0066393,12.769,0.0066499,12.765,0.0066564,12.725,0.0067409,12.722,0.0067424,12.719,0.0067424,12.68,0.0068311,12.677,0.0068346,12.674,0.0068433,12.637,0.0069237,12.634,0.0069292,12.597,0.0070021,12.595,0.007004,12.593,0.0070026,12.557,0.0070787,12.555,0.0070783,12.553,0.0070794,12.518,0.0071536,12.517,0.0071535,12.481,0.0072202,12.481,0.0072192,12.48,0.007219,12.445,0.0072814,12.445,0.0072816,12.411,0.007347,12.411,0.007347,12.411,0.0073442,12.378,0.0074114,12.378,0.0074076,12.345,0.0074712,12.345,0.0074677,12.346,0.0074688,12.314,0.0075298,12.314,0.0075322,12.283,0.0075974,12.284,0.0075977,12.285,0.007593,12.253,0.0076639,12.255,0.0076588,12.224,0.0077287,12.226,0.0077254,12.227,0.007725,12.197,0.0077927,12.199,0.007792,12.169,0.0078616,12.171,0.0078598,12.141,0.0079316,12.144,0.007927,12.146,0.0079189,12.117,0.0079891,12.119,0.0079772,12.091,0.0080421,12.093,0.0080292,12.065,0.0080898,12.068,0.0080812,12.071,0.0080759,12.043,0.0081386,12.046,0.0081333,12.018,0.0081976,12.022,0.008186
13.616,0.0050107,13.56,0.0051005,13.545,0.0051228,13.531,0.0051358,13.517,0.0051466,13.463,0.0052265,13.45,0.0052454,13.437,0.0052724,13.425,0.0053024,13.372,0.005393,13.361,0.0054197,13.349,0.0054415,13.338,0.0054569,13.288,0.0055455,13.277,0.0055592,13.267,0.0055774,13.218,0.0056702,13.209,0.0056959,13.2,0.0057225,13.152,0.0058182,13.144,0.0058379,13.135,0.0058504,13.127,0.0058596,13.082,0.0059529,13.074,0.0059662,13.067,0.0059867,13.022,0.0060874,13.015,0.006112,13.009,0.0061318,12.965,0.0062296,12.959,0.0062397,12.953,0.0062459,12.911,0.0063368,12.905,0.0063437,12.9,0.0063544,12.859,0.0064459,12.854,0.0064617,12.849,0.0064774,12.809,0.0065647,12.805,0.0065726,12.801,0.0065732,12.761,0.0066569,12.757,0.0066552,12.754,0.0066581,12.715,0.006747,12.712,0.0067574,12.709,0.0067703,12.672,0.0068522,12.669,0.0068556,12.632,0.0069307,12.63,0.006927,12.627,0.0069221,12.591,0.0070003,12.589,0.0070012,12.588,0.0070064,12.552,0.0070826,12.551,0.007087,12.515,0.0071553,12.514,0.007156,12.514,0.0071542,12.479,0.0072176,12.479,0.0072136,12.445,0.0072797,12.444,0.0072761,12.444,0.0072738,12.411,0.0073415,12.411,0.0073425,12.378,0.0074062,12.378,0.0074079,12.379,0.0074092,12.346,0.0074698,12.347,0.0074667,12.315,0.0075308,12.316,0.0075251,12.317,0.0075197,12.286,0.0075891,12.287,0.0075891,12.256,0.0076571,12.258,0.0076587,12.259,0.0076597,12.229,0.0077247,12.231,0.0077222,12.201,0.0077896,12.203,0.0077847,12.173,0.0078553,12.175,0.0078481,12.177,0.0078396,12.148,0.0079094,12.151,0.0079008,12.122,0.0079663,12.125,0.0079586,12.096,0.0080203,12.099,0.0080139,12.102,0.0080053,12.074,0.0080685,12.077,0.0080566,12.049,0.0081217,12.052,0.0081071
13.657,0.0049485,13.601,0.0050388,13.586,0.0050557,13.572,0.0050682,13.557,0.005083,13.503,0.0051621,13.49,0.0051856,13.477,0.0052138,13.465,0.0052408,13.412,0.0053297,13.401,0.0053512,13.389,0.0053693,13.377,0.0053849,13.327,0.0054713,13.316,0.0054888,13.306,0.0055113,13.257,0.0056017,13.248,0.005628,13.238,0.00565,13.191,0.0057439,13.182,0.0057575,13.174,0.0057679,13.165,0.0057805,13.119,0.0058719,13.112,0.0058906,13.104,0.0059129,13.06,0.0060112,13.053,0.0060325,13.046,0.0060469,13.002,0.0061448,12.996,0.0061526,12.99,0.0061601,12.947,0.0062524,12.942,0.006263,12.937,0.0062781,12.895,0.0063702,12.89,0.006388,12.885,0.0064014,12.845,0.0064882,12.841,0.0064905,12.836,0.0064879,12.797,0.0065705,12.793,0.0065715,12.79,0.006581,12.751,0.0066695,12.748,0.006684,12.745,0.0066949,12.707,0.0067773,12.704,0.0067754,12.667,0.0068517,12.664,0.0068446,12.662,0.0068407,12.625,0.0069209,12.624,0.0069259,12.622,0.0069356,12.586,0.0070141,12.585,0.0070205,12.549,0.0070907,12.548,0.0070898,12.547,0.0070841,12.513,0.0071486,12.512,0.007141,12.478,0.007208,12.478,0.0072048,12.477,0.0072074,12.444,0.007276,12.444,0.0072825,12.411,0.0073464,12.411,0.0073486,12.411,0.0073445,12.379,0.0074049,12.38,0.0073956,12.348,0.0074592,12.349,0.0074526,12.35,0.007452,12.318,0.0075207,12.319,0.0075259,12.288,0.0075926,12.29,0.0075956,12.291,0.0075947,12.261,0.0076575,12.262,0.0076516,12.232,0.0077165,12.234,0.0077089,12.205,0.0077776,12.207,0.0077699,12.209,0.0077648,12.18,0.0078333,12.182,0.0078302,12.153,0.0078952,12.156,0.0078907,12.127,0.0079524,12.13,0.0079432,12.133,0.0079283,12.105,0.0079914,12.108,0.0079762,12.08,0.0080418,12.083,0.0080299


==> figs/data/tgv_enst_edac_p3_d.csv <==
t0,en0,t1,en1,t2,en2,t3,en3,t4,en4
7.4828,0.0078614,7.5048,0.00793,7.497,0.0079232,7.4951,0.0079433,7.5055,0.0080061
7.5232,0.0079696,7.5442,0.0080571,7.535,0.0080372,7.5296,0.0080484,7.5358,0.0080884
7.5636,0.0080834,7.5836,0.0081747,7.573,0.0081471,7.5641,0.0081515,7.5662,0.0081787
7.604,0.0082043,7.6231,0.0082825,7.6111,0.0082554,7.5986,0.0082507,7.5966,0.0082757
7.6445,0.0083326,7.6625,0.0083871,7.6491,0.008363,7.6331,0.0083471,7.6269,0.008375
7.6849,0.0084618,7.702,0.008493,7.6871,0.008469,7.6677,0.0084435,7.6573,0.0084697
7.7252,0.0085779,7.7415,0.0086004,7.7251,0.0085737,7.7022,0.0085417,7.6877,0.008554
7.7656,0.0086717,7.7809,0.0087048,7.7632,0.0086745,7.7367,0.0086385,7.718,0.0086266
7.806,0.0087495,7.8204,0.0088001,7.8012,0.0087669,7.7712,0.008726,7.7484,0.0086917
7.8464,0.0088271,7.8598,0.0088863,7.8392,0.0088494,7.8057,0.0088007,7.7788,0.0087566
7.8869,0.0089176,7.8993,0.008971,7.8772,0.0089271,7.8402,0.0088679,7.8091,0.0088276
7.9273,0.0090265,7.9388,0.0090635,7.9152,0.0090095,7.8747,0.0089385,7.8395,0.0089042
7.9677,0.0091489,7.9783,0.0091661,7.9533,0.0091056,7.9093,0.0090212,7.8699,0.0089803
8.0082,0.0092695,8.0178,0.009277,7.9913,0.0092185,7.9438,0.0091178,7.9002,0.0090524
8.0486,0.0093736,8.0573,0.009389,8.0294,0.0093367,7.9783,0.0092216,7.9306,0.0091232
8.089,0.0094552,8.0968,0.0094856,8.0674,0.0094383,8.0129,0.0093212,7.961,0.0091985
8.1295,0.0095134,8.1362,0.0095499,8.1055,0.0095089,8.0474,0.0094087,7.9914,0.0092802
8.1699,0.0095515,8.1757,0.0095807,8.1435,0.0095507,8.0819,0.0094819,8.0218,0.0093663
8.2104,0.0095822,8.2152,0.0095946,8.1816,0.0095769,8.1165,0.0095388,8.0522,0.0094506
8.2508,0.0096222,8.2548,0.0096143,8.2197,0.0096019,8.151,0.0095785,8.0825,0.0095244
8.2913,0.0096767,8.2943,0.0096595,8.2578,0.009639,8.1856,0.0096083,8.1129,0.0095811
8.3317,0.0097347,8.3338,0.0097288,8.2958,0.0096929,8.2201,0.0096398,8.1433,0.0096195
8.3722,0.0097793,8.3733,0.0097943,8.3339,0.0097525,8.2547,0.0096775,8.1737,0.009643
8.4127,0.0098057,8.4128,0.0098332,8.372,0.0098011,8.2892,0.0097197,8.2041,0.0096593
8.4532,0.0098283,8.4523,0.0098551,8.41,0.0098327,8.3237,0.0097627,8.2345,0.0096795
8.4937,0.0098738,8.4919,0.0098882,8.4481,0.0098561,8.3583,0.0098022,8.2649,0.0097129
8.5342,0.0099564,8.5314,0.0099479,8.4862,0.0098893,8.3928,0.0098359,8.2953,0.0097589
8.5747,0.010052,8.571,0.010025,8.5243,0.009949,8.4274,0.00987,8.3257,0.0098084
8.6151,0.010119,8.6105,0.010097,8.5624,0.010032,8.462,0.0099128,8.356,0.009852
8.6556,0.010139,8.6501,0.010142,8.6005,0.01011,8.4965,0.009964,8.3864,0.0098859
8.6961,0.010133,8.6896,0.010157,8.6386,0.010153,8.5311,0.010018,8.4168,0.0099127
8.7367,0.010129,8.7291,0.010156,8.6767,0.010158,8.5657,0.010069,8.4473,0.0099409
8.7772,0.010136,8.7687,0.010151,8.7148,0.010148,8.6003,0.010116,8.4777,0.0099764
8.8177,0.010158,8.8083,0.010149,8.7529,0.010143,8.6348,0.01015,8.5081,0.010018
8.8583,0.010189,8.8479,0.010158,8.7911,0.010153,8.6694,0.01017,8.5385,0.010062
8.8988,0.010212,8.8875,0.010183,8.8292,0.010175,8.704,0.010185,8.5689,0.010106
8.9393,0.010207,8.9271,0.010205,8.8673,0.010199,8.7386,0.010197,8.5993,0.010147
8.9799,0.01018,8.9667,0.010204,8.9055,0.010208,8.7732,0.010202,8.6297,0.010179
9.0205,0.010141,9.0063,0.010176,8.9436,0.010198,8.8078,0.010197,8.6601,0.010201
9.061,0.010099,9.0459,0.01013,8.9818,0.010176,8.8424,0.010187,8.6905,0.010217
9.1016,0.010065,9.0855,0.010079,9.0199,0.010148,8.877,0.010181,8.721,0.010231
9.1422,0.010039,9.1252,0.010037,9.0581,0.010116,8.9116,0.010182,8.7514,0.010238
9.1828,0.010008,9.1648,0.010007,9.0963,0.010088,8.9462,0.010192,8.7818,0.010233
9.2234,0.0099636,9.2045,0.0099795,9.1345,0.010062,8.9808,0.010202,8.8122,0.010218
9.264,0.0099053,9.2441,0.0099441,9.1727,0.010028,9.0154,0.010197,8.8427,0.010201
9.3047,0.0098411,9.2838,0.0098961,9.2109,0.0099847,9.0501,0.010171,8.8731,0.010194
9.3453,0.0097866,9.3234,0.0098416,9.2491,0.0099351,9.0847,0.010131,8.9035,0.010199
9.3859,0.0097548,9.3631,0.0097902,9.2873,0.0098857,9.1194,0.010087,8.934,0.010211
9.4266,0.009743,9.4028,0.009751,9.3255,0.0098448,9.154,0.01005,8.9644,0.010215
9.4672,0.0097377,9.4425,0.0097329,9.3637,0.0098193,9.1887,0.010022,8.9949,0.010207
9.5079,0.0097312,9.4822,0.0097361,9.4019,0.0098051,9.2233,0.010001,9.0253,0.010194
9.5485,0.0097282,9.5218,0.0097505,9.4402,0.0097928,9.258,0.0099774,9.0558,0.010179
9.5892,0.0097377,9.5615,0.0097656,9.4784,0.0097785,9.2926,0.0099488,9.0862,0.010163
9.6299,0.0097625,9.6012,0.0097795,9.5166,0.0097685,9.3273,0.0099163,9.1167,0.010145
9.6706,0.0098019,9.641,0.0097982,9.5549,0.0097723,9.362,0.0098837,9.1472,0.010121
9.7113,0.009852,9.6807,0.0098284,9.5931,0.0097954,9.3967,0.0098589,9.1776,0.010089
9.752,0.0099033,9.7205,0.0098736,9.6314,0.009836,9.4313,0.009851,9.2081,0.010056
9.7927,0.0099448,9.7602,0.0099269,9.6697,0.0098855,9.466,0.0098603,9.2386,0.010023
9.8333,0.009971,9.7999,0.0099738,9.7079,0.0099325,9.5007,0.009877,9.2691,0.0099954
9.8741,0.0099865,9.8397,0.010005,9.7462,0.0099693,9.5354,0.0098907,9.2995,0.0099756
9.9148,0.010002,9.8794,0.010023,9.7845,0.0099951,9.5701,0.0099014,9.33,0.009967
9.9555,0.010032,9.9192,0.01004,9.8228,0.010015,9.6048,0.0099169,9.3605,0.0099664
9.9962,0.010078,9.9589,0.010063,9.8611,0.010038,9.6395,0.0099466,9.391,0.0099657
10.037,0.010129,9.9987,0.010098,9.8994,0.010073,9.6742,0.0099924,9.4215,0.0099609
10.078,0.010173,10.038,0.010142,9.9377,0.010117,9.7089,0.010044,9.452,0.0099558
10.118,0.010209,10.078,0.010189,9.9759,0.010158,9.7436,0.010087,9.4825,0.009958
10.159,0.010248,10.118,0.010237,10.014,0.010187,9.7783,0.010115,9.513,0.0099732
10.2,0.010302,10.158,0.010285,10.053,0.010207,9.8131,0.010135,9.5435,0.01
10.241,0.010371,10.197,0.010334,10.091,0.01023,9.8478,0.010156,9.574,0.010032
10.281,0.010448,10.237,0.010387,10.129,0.010271,9.8825,0.010183,9.6045,0.010062
10.322,0.010521,10.277,0.010449,10.167,0.010332,9.9173,0.010215,9.635,0.01009
10.363,0.010578,10.317,0.010521,10.206,0.010404,9.952,0.01025,9.6655,0.010118
10.403,0.010612,10.357,0.01059,10.244,0.010474,9.9867,0.010287,9.696,0.010147
10.444,0.010622,10.396,0.010636,10.282,0.010534,10.021,0.010319,9.7265,0.010177
10.485,0.010613,10.436,0.01065,10.321,0.010581,10.056,0.010344,9.7571,0.010209
10.526,0.010598,10.476,0.010641,10.359,0.010616,10.091,0.010365,9.7876,0.010242
10.567,0.010583,10.516,0.010622,10.397,0.010643,10.126,0.010392,9.8181,0.010272
10.607,0.010566,10.556,0.010603,10.436,0.010664,10.16,0.010435,9.8486,0.010293
10.648,0.010533,10.595,0.010581,10.474,0.010681,10.195,0.010492,9.8792,0.010305
10.689,0.010476,10.635,0.010547,10.512,0.010686,10.23,0.01055,9.9097,0.010317
10.73,0.010404,10.675,0.010497,10.551,0.010665,10.265,0.010595,9.9402,0.010338
10.771,0.010332,10.715,0.010434,10.589,0.010615,10.299,0.010626,9.9708,0.01037
10.811,0.010277,10.755,0.010366,10.627,0.010545,10.334,0.010651,10.001,0.01041
10.852,0.010238,10.795,0.0103,10.666,0.010474,10.369,0.010677,10.032,0.010447
10.893,0.010201,10.834,0.010244,10.704,0.010416,10.404,0.010704,10.062,0.010476
10.934,0.01015,10.874,0.010199,10.742,0.01037,10.438,0.010727,10.093,0.010499
10.975,0.010083,10.914,0.010157,10.781,0.010326,10.473,0.010737,10.123,0.010523
11.016,0.010007,10.954,0.010106,10.819,0.010275,10.508,0.010725,10.154,0.01055
11.057,0.0099315,10.994,0.010039,10.858,0.010215,10.543,0.010692,10.185,0.01058
11.098,0.0098619,11.034,0.009959,10.896,0.01015,10.577,0.01064,10.215,0.01061
11.138,0.0098048,11.074,0.0098777,10.934,0.010085,10.612,0.010574,10.246,0.010637
11.179,0.0097614,11.114,0.0098096,10.973,0.010023,10.647,0.010507,10.276,0.010659
11.22,0.0097246,11.154,0.0097604,11.011,0.0099635,10.682,0.010444,10.307,0.010676
11.261,0.0096804,11.194,0.0097216,11.05,0.0099052,10.717,0.010388,10.337,0.010691
11.302,0.0096213,11.234,0.0096796,11.088,0.0098438,10.752,0.010331,10.368,0.010708
11.343,0.0095565,11.273,0.0096275,11.127,0.0097766,10.786,0.01027,10.398,0.010731
11.384,0.0095008,11.313,0.0095692,11.165,0.0097053,10.821,0.010208,10.429,0.010758
11.425,0.0094609,11.353,0.0095151,11.204,0.0096375,10.856,0.010153,10.459,0.010774
11.466,0.0094295,11.393,0.0094706,11.242,0.0095815,10.891,0.010109,10.49,0.01077
11.507,0.0093925,11.433,0.0094346,11.281,0.0095401,10.926,0.010069,10.521,0.010744
11.548,0.0093385,11.473,0.0094025,11.319,0.0095077,10.96,0.010023,10.551,0.010705
11.589,0.0092636,11.513,0.009365,11.358,0.0094741,10.995,0.0099639,10.582,0.010661
11.63,0.0091746,11.553,0.0093123,11.396,0.0094325,11.03,0.0098957,10.612,0.010616
11.671,0.009082,11.593,0.0092393,11.434,0.009385,11.065,0.0098247,10.643,0.010567
11.712,0.0089907,11.633,0.0091506,11.473,0.0093396,11.1,0.009757,10.673,0.010509
11.752,0.0089006,11.673,0.009058,11.511,0.0093006,11.135,0.0096963,10.704,0.010441
11.793,0.0088081,11.713,0.0089701,11.55,0.0092618,11.17,0.0096435,10.735,0.010371
11.834,0.0087084,11.753,0.0088867,11.588,0.0092139,11.204,0.0095958,10.765,0.010303
11.875,0.0085985,11.793,0.0087991,11.627,0.0091512,11.239,0.0095485,10.796,0.010244
11.916,0.00848,11.833,0.0086992,11.665,0.0090723,11.274,0.0094965,10.826,0.010197
11.957,0.0083615,11.873,0.0085873,11.704,0.0089801,11.309,0.009441,10.857,0.010161
11.998,0.0082513,11.913,0.0084717,11.743,0.0088804,11.344,0.0093907,10.888,0.010129
12.039,0.0081517,11.953,0.0083619,11.781,0.0087826,11.379,0.0093535,10.918,0.010089
12.08,0.0080568,11.993,0.0082606,11.82,0.0086927,11.414,0.009328,10.949,0.010036
12.121,0.0079576,12.033,0.0081641,11.858,0.0086086,11.449,0.0093036,10.979,0.0099747
12.163,0.0078508,12.073,0.0080679,11.897,0.0085218,11.483,0.0092696,11.01,0.0099151
12.204,0.0077418,12.113,0.0079685,11.935,0.0084244,11.518,0.0092228,11.041,0.009863
12.245,0.0076404,12.153,0.0078661,11.974,0.008318,11.553,0.0091667,11.071,0.0098156
12.286,0.0075518,12.193,0.0077634,12.012,0.0082118,11.588,0.0091081,11.102,0.0097657
12.327,0.0074726,12.234,0.0076655,12.051,0.0081147,11.623,0.0090503,11.133,0.0097097
12.368,0.0073958,12.274,0.0075775,12.089,0.0080292,11.658,0.008992,11.163,0.0096497
12.409,0.0073153,12.314,0.0074995,12.128,0.0079492,11.693,0.0089301,11.194,0.0095902
12.45,0.0072291,12.354,0.0074257,12.167,0.0078678,11.728,0.0088609,11.224,0.009535
12.491,0.0071389,12.394,0.0073472,12.205,0.0077809,11.763,0.0087827,11.255,0.0094856
12.532,0.0070492,12.434,0.0072594,12.244,0.0076904,11.798,0.0086965,11.286,0.0094418
12.573,0.0069651,12.474,0.0071671,12.282,0.0076019,11.833,0.0086079,11.316,0.0094012
12.614,0.0068885,12.514,0.0070787,12.321,0.0075186,11.868,0.0085246,11.347,0.0093603
12.655,0.0068156,12.554,0.0069995,12.359,0.0074415,11.902,0.0084498,11.378,0.0093163
12.696,0.0067398,12.594,0.0069275,12.398,0.0073688,11.937,0.0083798,11.408,0.0092704
12.737,0.0066557,12.634,0.0068557,12.437,0.0072966,11.972,0.0083069,11.439,0.0092275
12.778,0.0065647,12.674,0.006778,12.475,0.0072208,12.007,0.0082262,11.47,0.0091909
12.819,0.006473,12.714,0.0066923,12.514,0.0071394,12.042,0.0081399,11.5,0.0091585
12.861,0.0063865,12.755,0.0066033,12.552,0.0070556,12.077,0.0080551,11.531,0.0091241
12.902,0.0063061,12.795,0.0065165,12.591,0.006975,12.112,0.0079782,11.562,0.0090818
12.943,0.0062273,12.835,0.0064344,12.63,0.0069012,12.147,0.0079091,11.592,0.0090312
12.984,0.0061444,12.875,0.0063563,12.668,0.006832,12.182,0.0078428,11.623,0.0089768
13.025,0.0060551,12.915,0.0062782,12.707,0.0067602,12.217,0.0077747,11.654,0.0089247
13.066,0.0059627,12.955,0.0061961,12.745,0.0066803,12.252,0.0077025,11.684,0.0088757
13.107,0.005873,12.995,0.0061078,12.784,0.0065932,12.287,0.0076281,11.715,0.0088265
13.148,0.0057895,13.035,0.0060153,12.823,0.0065048,12.322,0.0075549,11.746,0.0087734
13.189,0.0057127,13.076,0.0059246,12.861,0.0064198,12.357,0.0074857,11.776,0.0087146
13.231,0.0056403,13.116,0.0058413,12.9,0.0063394,12.392,0.0074218,11.807,0.0086504
13.272,0.0055691,13.156,0.0057668,12.939,0.0062613,12.427,0.0073613,11.838,0.0085826
13.313,0.0054962,13.196,0.005697,12.977,0.0061818,12.462,0.0073001,11.868,0.0085147
13.354,0.005421,13.236,0.0056257,13.016,0.0060987,12.497,0.0072323,11.899,0.0084501
13.395,0.0053462,13.276,0.0055504,13.054,0.0060123,12.532,0.0071559,11.93,0.008389
13.436,0.0052761,13.316,0.0054737,13.093,0.0059254,12.567,0.0070755,11.96,0.0083279
13.477,0.0052138,13.357,0.0054006,13.132,0.0058424,12.602,0.0069971,11.991,0.0082609
13.519,0.0051573,13.397,0.0053336,13.17,0.0057661,12.637,0.0069237,12.022,0.008186
13.56,0.0051005,13.437,0.0052724,13.209,0.0056959,12.672,0.0068522,12.052,0.0081071
13.601,0.0050388,13.477,0.0052138,13.248,0.005628,12.707,0.0067773,12.083,0.0080299


==> figs/data/tgv_enst_edac_p3_zeta100.csv <==
t,en,diva
0.034349,0.00046858,0.010975
0.064799,0.00046839,0.010962
0.095223,0.00046841,0.011196
0.12563,0.00046876,0.011226
0.15604,0.00046934,0.011129
0.18644,0.00046998,0.011082
0.21683,0.00047058,0.011285
0.24723,0.00047112,0.011119
0.27761,0.00047168,0.010918
0.308,0.00047235,0.011069
0.33839,0.00047323,0.011135
0.36878,0.00047437,0.01098
0.39917,0.00047569,0.010792
0.42955,0.00047704,0.011066
0.45993,0.00047828,0.011105
0.49032,0.00047945,0.010594
0.52071,0.00048074,0.010622
0.55109,0.00048231,0.011004
0.58147,0.00048418,0.010755
0.61186,0.00048618,0.010624
0.64224,0.00048817,0.011001
0.67263,0.00049009,0.011049
0.70301,0.00049203,0.010717
0.7334,0.00049412,0.010733
0.76378,0.00049642,0.010947
0.79416,0.00049896,0.010693
0.82455,0.00050164,0.010519
0.85494,0.00050439,0.010784
0.88532,0.00050715,0.01097
0.91571,0.00050992,0.010811
0.94609,0.00051281,0.010759
0.97648,0.0005159,0.010977
1.0069,0.00051921,0.010949
1.0372,0.0005227,0.010606
1.0676,0.00052629,0.010746
1.098,0.00052991,0.011149
1.1284,0.00053359,0.010931
1.1588,0.00053739,0.010873
1.1892,0.00054139,0.011258
1.2196,0.0005456,0.011263
1.25,0.00054998,0.010852
1.2804,0.00055447,0.010928
1.3107,0.00055904,0.011217
1.3411,0.00056373,0.010881
1.3715,0.00056859,0.010789
1.4019,0.00057363,0.011241
1.4323,0.00057884,0.011225
1.4627,0.00058418,0.010986
1.4931,0.00058965,0.011056
1.5235,0.00059531,0.011229
1.5539,0.00060117,0.01091
1.5843,0.00060722,0.010701
1.6147,0.00061339,0.010993
1.6451,0.00061969,0.011124
1.6755,0.00062615,0.010936
1.7059,0.0006328,0.010966
1.7362,0.00063966,0.011175
1.7666,0.00064674,0.01107
1.797,0.00065407,0.010748
1.8274,0.00066159,0.010935
1.8578,0.00066922,0.011207
1.8882,0.00067693,0.010984
1.9186,0.00068477,0.010976
1.949,0.00069291,0.011426
1.9794,0.00070144,0.011379
2.0098,0.00071031,0.011037
2.0402,0.0007193,0.011218
2.0706,0.00072829,0.011438
2.101,0.00073736,0.010994
2.1314,0.00074668,0.010928
2.1618,0.00075634,0.011413
2.1923,0.00076638,0.011349
2.2227,0.00077679,0.011154
2.2531,0.00078745,0.011345
2.2835,0.00079818,0.011518
2.3139,0.00080889,0.011223
2.3443,0.00081964,0.011067
2.3747,0.00083077,0.011363
2.4051,0.00084257,0.011413
2.4355,0.00085499,0.011184
2.4659,0.00086757,0.011316
2.4963,0.00087995,0.011533
2.5267,0.00089224,0.011432
2.5571,0.00090481,0.011171
2.5875,0.00091793,0.011391
2.6179,0.00093164,0.011559
2.6483,0.00094582,0.011208
2.6787,0.00096032,0.011275
2.7092,0.00097491,0.011767
2.7396,0.00098943,0.011665
2.77,0.0010039,0.011429
2.8004,0.0010186,0.011684
2.8308,0.0010342,0.011811
2.8612,0.0010508,0.011383
2.8916,0.001068,0.011387
2.922,0.0010849,0.011835
2.9524,0.0011012,0.011737
2.9828,0.0011175,0.011551
3.0132,0.0011347,0.011828
3.0436,0.0011531,0.011967
3.074,0.0011723,0.011685
3.1044,0.0011917,0.011596
3.1348,0.001211,0.011884
3.1652,0.0012304,0.011864
3.1956,0.0012499,0.011595
3.226,0.0012696,0.011813
3.2564,0.0012902,0.012082
3.2868,0.0013123,0.011922
3.3172,0.0013358,0.011798
3.3476,0.0013594,0.012094
3.378,0.0013821,0.012217
3.4084,0.0014043,0.011891
3.4388,0.0014274,0.012066
3.4692,0.0014527,0.012518
3.4995,0.0014801,0.012353
3.5299,0.0015083,0.012265
3.5603,0.0015363,0.012636
3.5907,0.0015639,0.012792
3.621,0.0015922,0.01245
3.6514,0.0016217,0.012547
3.6818,0.0016528,0.012979
3.7122,0.0016858,0.012877
3.7426,0.0017209,0.012783
3.7729,0.0017572,0.013208
3.8033,0.0017933,0.013478
3.8336,0.0018287,0.013339
3.864,0.0018644,0.013472
3.8944,0.0019027,0.01387
3.9247,0.0019449,0.013914
3.9551,0.0019898,0.01381
3.9854,0.0020346,0.014206
4.0158,0.0020781,0.014605
4.0461,0.0021216,0.014546
4.0765,0.0021671,0.014662
4.1068,0.0022156,0.015072
4.1372,0.0022672,0.015255
4.1675,0.0023214,0.015086
4.1979,0.0023769,0.015386
4.2282,0.002432,0.01595
4.2585,0.0024855,0.015922
4.2889,0.002538,0.016049
4.3192,0.002592,0.016574
4.3496,0.0026503,0.016837
4.3799,0.0027126,0.01677
4.4102,0.0027755,0.017041
4.4406,0.0028358,0.017545
4.4709,0.0028934,0.017471
4.5012,0.0029513,0.017541
4.5316,0.0030124,0.018014
4.5619,0.0030777,0.018208
4.5923,0.0031452,0.018132
4.6226,0.0032125,0.018333
4.6529,0.0032772,0.018675
4.6833,0.0033385,0.018766
4.7136,0.0033972,0.018672
4.7439,0.0034562,0.019008
4.7743,0.0035187,0.019367
4.8046,0.0035857,0.019255
4.835,0.0036537,0.019401
4.8653,0.0037174,0.01978
4.8956,0.0037745,0.019862
4.926,0.0038282,0.019726
4.9563,0.0038836,0.019938
4.9866,0.0039436,0.020237
5.017,0.0040065,0.019986
5.0473,0.0040683,0.020022
5.0776,0.004126,0.020445
5.1079,0.0041787,0.020424
5.1383,0.0042281,0.020316
5.1686,0.0042769,0.020485
5.1989,0.004328,0.020749
5.2292,0.0043827,0.020629
5.2596,0.0044387,0.020577
5.2899,0.0044907,0.020888
5.3202,0.004535,0.021059
5.3505,0.0045729,0.020917
5.3809,0.0046101,0.021081
5.4112,0.0046521,0.021397
5.4415,0.0046992,0.021339
5.4718,0.0047468,0.021266
5.5022,0.0047897,0.021551
5.5325,0.0048265,0.021765
5.5628,0.0048597,0.021595
5.5931,0.0048931,0.021748
5.6235,0.0049296,0.022124
5.6538,0.0049701,0.022102
5.6842,0.0050135,0.02202
5.7145,0.0050559,0.022258
5.7448,0.0050935,0.022534
5.7751,0.0051255,0.022355
5.8055,0.0051562,0.022419
5.8358,0.0051916,0.022828
5.8662,0.0052343,0.022894
5.8965,0.005281,0.02285
5.9268,0.0053253,0.023088
5.9572,0.0053632,0.023359
5.9875,0.0053961,0.023224
6.0179,0.0054293,0.023197
6.0482,0.0054667,0.023527
6.0786,0.0055093,0.023518
6.1089,0.005555,0.023366
6.1393,0.0056004,0.023556
6.1696,0.0056428,0.023773
6.2,0.0056815,0.023709
6.2303,0.005719,0.023641
6.2607,0.0057607,0.02389
6.291,0.0058108,0.024051
6.3214,0.0058679,0.023864
6.3518,0.0059254,0.023962
6.3821,0.0059768,0.024332
6.4125,0.0060213,0.024246
6.4428,0.0060646,0.02416
6.4732,0.0061127,0.02438
6.5036,0.0061679,0.024491
6.5339,0.0062272,0.024261
6.5643,0.0062859,0.024296
6.5947,0.0063404,0.024619
6.625,0.0063901,0.024501
6.6554,0.0064369,0.024409
6.6858,0.0064846,0.024682
6.7161,0.0065371,0.02484
6.7465,0.0065949,0.024749
6.7769,0.0066536,0.024792
6.8072,0.0067069,0.025098
6.8376,0.0067518,0.025197
6.868,0.0067925,0.025122
6.8983,0.0068363,0.025428
6.9287,0.0068885,0.025804
6.9591,0.0069477,0.025858
6.9894,0.0070079,0.025995
7.0198,0.0070636,0.02644
7.0501,0.0071136,0.026666
7.0805,0.0071603,0.026635
7.1109,0.0072069,0.026947
7.1412,0.0072558,0.027368
7.1716,0.0073081,0.027392
7.2019,0.0073619,0.027529
7.2323,0.0074126,0.027986
7.2626,0.0074578,0.028267
7.293,0.0075016,0.028276
7.3233,0.0075519,0.028532
7.3537,0.0076155,0.028985
7.3841,0.0076924,0.029064
7.4144,0.0077748,0.029164
7.4448,0.0078545,0.029581
7.4751,0.0079299,0.029861
7.5055,0.0080061,0.029857
7.5358,0.0080884,0.030023
7.5662,0.0081787,0.030383
7.5966,0.0082757,0.030433
7.6269,0.008375,0.030424
7.6573,0.0084697,0.030803
7.6877,0.008554,0.031102
7.718,0.0086266,0.031142
7.7484,0.0086917,0.031353
7.7788,0.0087566,0.031752
7.8091,0.0088276,0.031965
7.8395,0.0089042,0.031976
7.8699,0.0089803,0.032331
7.9002,0.0090524,0.032801
7.9306,0.0091232,0.032878
7.961,0.0091985,0.033069
7.9914,0.0092802,0.033528
8.0218,0.0093663,0.033682
8.0522,0.0094506,0.033646
8.0825,0.0095244,0.033887
8.1129,0.0095811,0.034235
8.1433,0.0096195,0.034203
8.1737,0.009643,0.034308
8.2041,0.0096593,0.034741
8.2345,0.0096795,0.034901
8.2649,0.0097129,0.034884
8.2953,0.0097589,0.035089
8.3257,0.0098084,0.035378
8.356,0.009852,0.035432
8.3864,0.0098859,0.03545
8.4168,0.0099127,0.035761
8.4473,0.0099409,0.035988
8.4777,0.0099764,0.035876
8.5081,0.010018,0.035922
8.5385,0.010062,0.036146
8.5689,0.010106,0.036076
8.5993,0.010147,0.035937
8.6297,0.010179,0.036141
8.6601,0.010201,0.036299
8.6905,0.010217,0.036083
8.721,0.010231,0.036065
8.7514,0.010238,0.036253
8.7818,0.010233,0.036101
8.8122,0.010218,0.03587
8.8427,0.010201,0.035945
8.8731,0.010194,0.036037
8.9035,0.010199,0.035831
8.934,0.010211,0.035785
8.9644,0.010215,0.035965
8.9949,0.010207,0.035927
9.0253,0.010194,0.035736
9.0558,0.010179,0.035821
9.0862,0.010163,0.035942
9.1167,0.010145,0.035787
9.1472,0.010121,0.035685
9.1776,0.010089,0.03585
9.2081,0.010056,0.035779
9.2386,0.010023,0.035556
9.2691,0.0099954,0.035609
9.2995,0.0099756,0.03574
9.33,0.009967,0.035593
9.3605,0.0099664,0.035477
9.391,0.0099657,0.035619
9.4215,0.0099609,0.035623
9.452,0.0099558,0.035364
9.4825,0.009958,0.035339
9.513,0.0099732,0.035489
9.5435,0.01,0.035326
9.574,0.010032,0.035177
9.6045,0.010062,0.035334
9.635,0.01009,0.03539
9.6655,0.010118,0.035149
9.696,0.010147,0.035182
9.7265,0.010177,0.03539
9.7571,0.010209,0.035276
9.7876,0.010242,0.035202
9.8181,0.010272,0.035445
9.8486,0.010293,0.035565
9.8792,0.010305,0.035471
9.9097,0.010317,0.035562
9.9402,0.010338,0.035833
9.9708,0.01037,0.035896
10.001,0.01041,0.035897
10.032,0.010447,0.03619
10.062,0.010476,0.036495
10.093,0.010499,0.036494
10.123,0.010523,0.036623
10.154,0.01055,0.036947
10.185,0.01058,0.037033
10.215,0.01061,0.036972
10.246,0.010637,0.037198
10.276,0.010659,0.037469
10.307,0.010676,0.037416
10.337,0.010691,0.037497
10.368,0.010708,0.037825
10.398,0.010731,0.037918
10.429,0.010758,0.037853
10.459,0.010774,0.038065
10.49,0.01077,0.038283
10.521,0.010744,0.038193
10.551,0.010705,0.038175
10.582,0.010661,0.038389
10.612,0.010616,0.038382
10.643,0.010567,0.038168
10.673,0.010509,0.038207
10.704,0.010441,0.038302
10.735,0.010371,0.038054
10.765,0.010303,0.037917
10.796,0.010244,0.038025
10.826,0.010197,0.037947
10.857,0.010161,0.037692
10.888,0.010129,0.037678
10.918,0.010089,0.037702
10.949,0.010036,0.037457
10.979,0.0099747,0.037239
11.01,0.0099151,0.037239
11.041,0.009863,0.03714
11.071,0.0098156,0.036834
11.102,0.0097657,0.036721
11.133,0.0097097,0.036804
11.163,0.0096497,0.036587
11.194,0.0095902,0.036375
11.224,0.009535,0.036465
11.255,0.0094856,0.036449
11.286,0.0094418,0.036176
11.316,0.0094012,0.036134
11.347,0.0093603,0.036259
11.378,0.0093163,0.036046
11.408,0.0092704,0.035797
11.439,0.0092275,0.03582
11.47,0.0091909,0.035714
11.5,0.0091585,0.035326
11.531,0.0091241,0.035197
11.562,0.0090818,0.035183
11.592,0.0090312,0.034934
11.623,0.0089768,0.034644
11.654,0.0089247,0.034647
11.684,0.0088757,0.034569
11.715,0.0088265,0.034244
11.746,0.0087734,0.034102
11.776,0.0087146,0.03412
11.807,0.0086504,0.033828
11.838,0.0085826,0.033522
11.868,0.0085147,0.033474
11.899,0.0084501,0.033383
11.93,0.008389,0.033012
11.96,0.0083279,0.032824
11.991,0.0082609,0.032805
12.022,0.008186,0.032537
12.052,0.0081071,0.032231
12.083,0.0080299,0.032169
12.114,0.0079581,0.032164
12.144,0.0078907,0.031863
12.175,0.0078241,0.031703
12.206,0.0077561,0.031806
12.237,0.0076869,0.031629
12.267,0.0076191,0.031355
12.298,0.0075544,0.031354
12.329,0.0074936,0.031333
12.359,0.0074356,0.031018
12.39,0.0073779,0.03084
12.421,0.0073174,0.030949
12.451,0.0072513,0.030761
12.482,0.0071801,0.030428
12.513,0.0071075,0.030396
12.544,0.0070377,0.030331
12.574,0.0069709,0.029986
12.605,0.0069031,0.029804
12.636,0.0068297,0.029851
12.666,0.0067505,0.029683
12.697,0.0066694,0.029377
12.728,0.0065909,0.029343
12.759,0.0065167,0.029301
12.789,0.006446,0.028961
12.82,0.0063763,0.02875
12.851,0.0063051,0.028767
12.882,0.0062311,0.028559
12.912,0.0061553,0.028238
12.943,0.0060802,0.028172
12.974,0.0060085,0.028167
13.004,0.0059408,0.027854
13.035,0.0058743,0.027646
13.066,0.0058052,0.027671
13.097,0.005732,0.027514
13.127,0.0056569,0.027247
13.158,0.0055834,0.027194
13.189,0.0055142,0.027245
13.22,0.0054489,0.026986
13.25,0.0053844,0.026772
13.281,0.0053184,0.026839
13.312,0.0052504,0.026644
13.343,0.0051826,0.02632
13.373,0.0051173,0.026234
13.404,0.0050567,0.026216
13.435,0.005001,0.025933
13.466,0.0049485,0.02566
13.496,0.0048966,0.025719
13.527,0.0048438,0.025557
13.558,0.0047907,0.025182
13.589,0.0047395,0.025096
13.619,0.004692,0.025042
13.65,0.0046481,0.024696
13.681,0.0046058,0.024429
13.712,0.0045627,0.024415
13.742,0.0045182,0.024219
13.773,0.0044739,0.023835
13.804,0.004432,0.02372
13.835,0.0043939,0.023645
13.866,0.0043594,0.023281
13.896,0.0043268,0.023033
13.927,0.0042939,0.023059
13.958,0.0042597,0.022924
13.989,0.0042253,0.02262
14.019,0.0041921,0.022549
14.05,0.0041615,0.022564
14.081,0.0041337,0.022291
14.112,0.004107,0.022078
14.142,0.0040791,0.022105
14.173,0.0040492,0.022014
14.204,0.0040184,0.021753
14.235,0.0039885,0.021685
14.266,0.0039614,0.021786
14.296,0.0039374,0.021556
14.327,0.003915,0.02137
14.358,0.0038919,0.021478
14.389,0.0038674,0.021365
14.419,0.0038425,0.021109
14.45,0.0038186,0.021066
14.481,0.0037969,0.021167
14.512,0.0037775,0.02098
14.543,0.0037591,0.020743
14.573,0.00374,0.020858
14.604,0.0037193,0.020777
14.635,0.0036979,0.02049
14.666,0.003677,0.020457
14.696,0.0036582,0.02052
14.727,0.003642,0.020318
14.758,0.0036271,0.020121
14.789,0.0036113,0.020196
14.82,0.0035939,0.020176
14.85,0.0035757,0.020044
14.881,0.0035585,0.019935
14.912,0.0035433,0.01998
14.943,0.0035302,0.019976
14.974,0.0035181,0.019665
15.004,0.0035052,0.019807


==> figs/data/tgv_enst_edac_p4.csv <==
t3,en3,t4,en4,t5,en5,t6,en6,t7,en7,t8,en8,t9,en9,t10,en10,t11,en11,t12,en12,t13,en13,t14,en14,t15,en15,t16,en16,t17,en17,t18,en18,t19,en19,t20,en20,t21,en21,t22,en22,t23,en23,t24,en24,t25,en25,t26,en26,t27,en27,t28,en28,t29,en29,t30,en30,t31,en31,t32,en32,t33,en33,t34,en34,t35,en35,t36,en36,t37,en37,t38,en38,t39,en39,t40,en40,t41,en41,t42,en42,t43,en43,t44,en44,t45,en45,t46,en46,t47,en47,t48,en48,t49,en49,t50,en50,t51,en51,t52,en52,t53,en53,t54,en54,t55,en55,t56,en56,t57,en57,t58,en58,t59,en59,t60,en60,t61,en61,t62,en62,t63,en63,t64,en64,t65,en65,t66,en66,t67,en67,t68,en68,t69,en69,t70,en70,t71,en71,t72,en72,t73,en73,t74,en74,t75,en75,t76,en76,t77,en77,t78,en78,t79,en79,t80,en80,t81,en81,t82,en82,t83,en83,t84,en84,t85,en85,t86,en86,t87,en87,t88,en88,t89,en89,t90,en90,t91,en91,t92,en92,t93,en93,t94,en94,t95,en95,t96,en96,t97,en97,t98,en98,t99,en99,t100,en100
7.4985,0.0082742,7.5003,0.0082744,7.5021,0.008272,7.5044,0.0082713,7.5064,0.0082742,7.5087,0.0082864,7.511,0.0083064,7.5135,0.0083285,7.4849,0.0082369,7.4874,0.008252,7.4904,0.0082577,7.4935,0.0082564,7.4964,0.0082541,7.4995,0.0082591,7.5029,0.0082745,7.5061,0.0082969,7.5094,0.0083204,7.5129,0.0083392,7.4862,0.0082531,7.49,0.0082641,7.4938,0.008269,7.4976,0.0082732,7.5016,0.0082807,7.5056,0.0082928,7.5096,0.0083106,7.5137,0.0083333,7.4886,0.0082523,7.493,0.0082766,7.4973,0.0082962,7.5018,0.0083094,7.5063,0.0083167,7.5108,0.0083214,7.4867,0.008243,7.4915,0.0082524,7.4964,0.0082707,7.5012,0.0082967,7.5061,0.0083257,7.511,0.0083492,7.4879,0.0082744,7.4929,0.0082889,7.4981,0.0082982,7.5033,0.0083066,7.5086,0.0083192,7.5139,0.008337,7.4915,0.0082644,7.497,0.008288,7.5025,0.008314,7.508,0.0083397,7.5136,0.0083616,7.4919,0.0082912,7.4975,0.008308,7.5033,0.0083212,7.5091,0.008333,7.488,0.0082641,7.4938,0.0082784,7.4998,0.0082989,7.5057,0.0083257,7.5117,0.0083559,7.4911,0.0082892,7.4973,0.0083168,7.5034,0.008337,7.5096,0.0083511,7.4894,0.0082848,7.4957,0.0082967,7.5021,0.0083119,7.5084,0.008333,7.4887,0.0082691,7.4952,0.0082973,7.5016,0.008327,7.5081,0.0083548,7.4888,0.0082922,7.4954,0.0083153,7.502,0.0083338,7.5086,0.0083504,7.4897,0.0082886,7.4964,0.0083057,7.5033,0.0083254,7.5098,0.0083476,7.4914,0.0082874,7.4982,0.0083154,7.505,0.0083459,7.512,0.0083756,7.4938,0.008316,7.5008,0.0083405,7.5078,0.0083588,7.4899,0.0083001,7.4968,0.0083153,7.5039,0.0083325,7.511,0.0083551,7.4935,0.0082978,7.5006,0.0083271,7.5077,0.0083595,7.49,0.0083016,7.4973,0.0083323,7.5046,0.008358,7.5118,0.0083781,7.4948,0.0083223,7.502,0.0083404
7.5308,0.0083733,7.5324,0.0083704,7.5341,0.0083676,7.5363,0.0083706,7.5382,0.0083809,7.5404,0.0084006,7.5426,0.0084222,7.5449,0.0084379,7.5161,0.0083448,7.5186,0.0083495,7.5214,0.0083474,7.5244,0.0083453,7.5272,0.0083487,7.5302,0.0083624,7.5334,0.0083847,7.5366,0.008408,7.5397,0.0084261,7.5432,0.0084367,7.5163,0.0083494,7.5201,0.0083546,7.5237,0.0083583,7.5274,0.0083647,7.5313,0.0083762,7.5353,0.0083934,7.5392,0.0084154,7.5432,0.0084387,7.5179,0.0083569,7.5222,0.008377,7.5264,0.0083898,7.5308,0.0083967,7.5353,0.0084015,7.5397,0.008409,7.5155,0.0083302,7.5201,0.0083472,7.525,0.0083735,7.5297,0.0084017,7.5345,0.0084257,7.5393,0.0084406,7.5161,0.0083648,7.521,0.0083731,7.5262,0.0083815,7.5313,0.0083932,7.5365,0.0084106,7.5417,0.008433,7.5193,0.0083601,7.5247,0.008386,7.53,0.0084111,7.5355,0.008433,7.541,0.0084499,7.5192,0.0083787,7.5248,0.0083915,7.5305,0.0084029,7.5362,0.0084166,7.515,0.0083473,7.5208,0.008367,7.5267,0.0083937,7.5325,0.0084236,7.5384,0.008451,7.5178,0.0083835,7.5238,0.0084041,7.5299,0.0084177,7.536,0.0084291,7.5157,0.0083624,7.522,0.008377,7.5283,0.008398,7.5345,0.0084248,7.5147,0.0083604,7.5212,0.0083909,7.5275,0.0084184,7.5339,0.0084413,7.5146,0.008378,7.5212,0.0083967,7.5277,0.0084131,7.5342,0.0084297,7.5153,0.0083674,7.5219,0.0083863,7.5287,0.0084094,7.5352,0.0084359,7.5167,0.0083754,7.5235,0.008406,7.5302,0.0084351,7.5371,0.0084597,7.5188,0.0083995,7.5258,0.0084182,7.5327,0.0084333,7.5147,0.0083741,7.5216,0.0083907,7.5287,0.008413,7.5357,0.0084417,7.5181,0.0083841,7.5252,0.0084166,7.5323,0.0084471,7.5145,0.0083888,7.5217,0.0084143,7.5289,0.0084347,7.536,0.0084526,7.519,0.0083963,7.5262,0.0084155
7.5631,0.0084698,7.5646,0.0084663,7.5662,0.0084669,7.5682,0.0084772,7.5699,0.0084951,7.572,0.0085169,7.5741,0.0085324,7.5763,0.0085374,7.5474,0.0084435,7.5497,0.00844,7.5525,0.0084367,7.5554,0.00844,7.558,0.008452,7.5609,0.0084728,7.564,0.0084963,7.5671,0.0085144,7.5701,0.0085243,7.5734,0.0085285,7.5465,0.0084409,7.5501,0.0084445,7.5537,0.0084502,7.5573,0.0084603,7.5611,0.0084769,7.5649,0.0084984,7.5687,0.0085212,7.5726,0.0085406,7.5472,0.0084583,7.5514,0.0084714,7.5556,0.0084776,7.5599,0.0084818,7.5643,0.008489,7.5685,0.0085037,7.5442,0.0084252,7.5488,0.0084502,7.5536,0.0084791,7.5582,0.0085025,7.5629,0.0085177,7.5677,0.0085258,7.5444,0.0084496,7.5492,0.0084567,7.5542,0.0084682,7.5592,0.0084846,7.5644,0.0085066,7.5695,0.0085315,7.547,0.0084585,7.5523,0.0084836,7.5576,0.0085049,7.563,0.0085218,7.5684,0.0085341,7.5465,0.0084627,7.552,0.0084735,7.5576,0.0084865,7.5633,0.0085052,7.542,0.008436,7.5477,0.0084621,7.5535,0.008492,7.5593,0.0085191,7.5651,0.0085394,7.5444,0.0084716,7.5504,0.0084852,7.5563,0.0084959,7.5624,0.0085095,7.5421,0.0084429,7.5483,0.0084631,7.5545,0.0084898,7.5606,0.008519,7.5408,0.0084545,7.5472,0.0084828,7.5535,0.0085054,7.5598,0.0085235,7.5404,0.00846,7.5469,0.0084763,7.5533,0.0084925,7.5598,0.0085105,7.5408,0.0084482,7.5474,0.0084704,7.5542,0.0084979,7.5605,0.008527,7.542,0.0084664,7.5487,0.0084957,7.5554,0.0085197,7.5622,0.0085381,7.5438,0.0084777,7.5508,0.008493,7.5576,0.008509,7.5396,0.0084498,7.5465,0.0084712,7.5534,0.0084995,7.5604,0.0085315,7.5427,0.0084739,7.5498,0.0085046,7.5568,0.0085298,7.539,0.0084712,7.5461,0.0084914,7.5532,0.0085093,7.5603,0.0085279,7.5433,0.0084716,7.5504,0.0084933
7.5953,0.0085652,7.5968,0.0085648,7.5982,0.0085725,7.6001,0.0085907,7.6017,0.0086111,7.6037,0.0086271,7.6056,0.0086318,7.6077,0.0086277,7.5787,0.0085343,7.5809,0.0085292,7.5835,0.0085309,7.5863,0.0085427,7.5888,0.0085619,7.5916,0.0085843,7.5946,0.0086028,7.5975,0.0086126,7.6005,0.0086157,7.6037,0.0086176,7.5766,0.0085307,7.5802,0.0085361,7.5836,0.0085454,7.5871,0.0085605,7.5908,0.0085815,7.5945,0.008604,7.5982,0.008623,7.602,0.0086351,7.5766,0.0085531,7.5807,0.0085594,7.5847,0.0085625,7.5889,0.0085687,7.5932,0.0085829,7.5974,0.0086057,7.573,0.008528,7.5775,0.0085559,7.5822,0.0085801,7.5867,0.0085947,7.5913,0.0086027,7.596,0.0086088,7.5726,0.0085332,7.5773,0.0085431,7.5823,0.0085592,7.5872,0.0085801,7.5923,0.0086047,7.5973,0.008629,7.5747,0.0085563,7.5799,0.0085776,7.5851,0.0085937,7.5904,0.0086058,7.5958,0.0086156,7.5739,0.0085447,7.5793,0.0085568,7.5848,0.0085746,7.5904,0.0085996,7.569,0.008531,7.5747,0.0085603,7.5804,0.0085876,7.5861,0.0086077,7.5918,0.0086206,7.571,0.0085529,7.577,0.0085633,7.5828,0.0085759,7.5889,0.0085949,7.5684,0.0085288,7.5745,0.0085547,7.5807,0.0085838,7.5868,0.0086111,7.5669,0.0085466,7.5732,0.0085699,7.5794,0.0085876,7.5856,0.008603,7.5662,0.0085397,7.5726,0.0085556,7.579,0.0085731,7.5854,0.0085941,7.5663,0.0085322,7.5729,0.0085586,7.5796,0.0085888,7.5859,0.0086168,7.5672,0.0085563,7.5739,0.0085804,7.5805,0.0085981,7.5873,0.0086126,7.5689,0.0085524,7.5758,0.0085683,7.5826,0.0085888,7.5645,0.0085301,7.5713,0.0085575,7.5782,0.0085891,7.5851,0.0086195,7.5674,0.008562,7.5744,0.0085874,7.5813,0.008607,7.5634,0.0085485,7.5705,0.0085659,7.5776,0.0085844,7.5846,0.0086052,7.5675,0.0085493,7.5746,0.0085741
7.6276,0.0086617,7.6289,0.0086683,7.6302,0.0086841,7.632,0.0087054,7.6335,0.0087204,7.6353,0.0087254,7.6371,0.0087207,7.6391,0.008714,7.61,0.0086224,7.6121,0.0086219,7.6146,0.008632,7.6173,0.0086514,7.6197,0.0086725,7.6223,0.0086901,7.6252,0.0087002,7.628,0.0087029,7.6308,0.0087034,7.6339,0.0087066,7.6068,0.0086213,7.6102,0.0086301,7.6136,0.0086444,7.617,0.0086641,7.6206,0.0086862,7.6242,0.008705,7.6278,0.0087167,7.6315,0.0087216,7.6059,0.0086406,7.6099,0.0086434,7.6139,0.0086483,7.618,0.0086612,7.6222,0.0086837,7.6263,0.00871,7.6018,0.0086333,7.6062,0.0086567,7.6108,0.0086719,7.6152,0.008679,7.6198,0.0086847,7.6243,0.0086933,7.6008,0.0086189,7.6055,0.0086333,7.6104,0.0086538,7.6152,0.0086774,7.6202,0.0087015,7.6251,0.0087219,7.6024,0.00865,7.6076,0.0086659,7.6127,0.0086771,7.6179,0.0086864,7.6232,0.0086971,7.6012,0.0086273,7.6065,0.008644,7.612,0.0086681,7.6175,0.0086967,7.596,0.0086288,7.6016,0.0086557,7.6072,0.0086759,7.6128,0.0086884,7.6185,0.0086975,7.5977,0.0086306,7.6035,0.0086426,7.6093,0.0086604,7.6153,0.0086849,7.5948,0.0086197,7.6008,0.0086483,7.6069,0.0086756,7.6129,0.0086977,7.5929,0.0086337,7.5992,0.0086518,7.6053,0.0086666,7.6115,0.0086813,7.592,0.0086186,7.5984,0.0086356,7.6047,0.008656,7.611,0.0086811,7.5919,0.00862,7.5984,0.0086492,7.605,0.0086783,7.6112,0.0087011,7.5925,0.0086409,7.5991,0.0086585,7.6057,0.0086721,7.6124,0.0086868,7.5939,0.0086273,7.6008,0.0086475,7.6075,0.0086739,7.5893,0.0086159,7.5961,0.0086467,7.6029,0.0086769,7.6098,0.008702,7.592,0.0086447,7.5989,0.0086643,7.6058,0.0086808,7.5879,0.0086228,7.5949,0.0086406,7.6019,0.0086612,7.6089,0.0086849,7.5917,0.0086297,7.5988,0.0086572
7.66,0.0087626,7.6611,0.0087776,7.6623,0.008797,7.6639,0.0088132,7.6653,0.0088174,7.667,0.0088126,7.6687,0.0088048,7.6705,0.0088022,7.6413,0.008713,7.6433,0.0087208,7.6456,0.0087387,7.6482,0.0087604,7.6505,0.008777,7.653,0.0087863,7.6558,0.0087889,7.6585,0.0087888,7.6612,0.0087905,7.6642,0.008797,7.637,0.0087137,7.6403,0.0087274,7.6435,0.0087463,7.6468,0.0087674,7.6503,0.008786,7.6538,0.0087976,7.6573,0.0088019,7.6609,0.0088028,7.6352,0.0087233,7.6392,0.0087275,7.643,0.0087389,7.647,0.0087602,7.6512,0.0087867,7.6551,0.0088091,7.6305,0.0087333,7.6348,0.0087478,7.6394,0.0087552,7.6437,0.0087597,7.6482,0.0087676,7.6526,0.0087805,7.6291,0.0087077,7.6336,0.0087265,7.6384,0.0087499,7.6432,0.0087731,7.6481,0.0087935,7.6529,0.0088085,7.6301,0.0087375,7.6352,0.0087484,7.6402,0.0087567,7.6454,0.0087666,7.6506,0.0087816,7.6285,0.0087132,7.6338,0.0087362,7.6391,0.0087642,7.6445,0.0087908,7.623,0.0087236,7.6285,0.0087434,7.6341,0.0087558,7.6396,0.0087643,7.6452,0.0087745,7.6243,0.0087088,7.6301,0.0087259,7.6358,0.0087493,7.6417,0.0087768,7.6211,0.0087126,7.6271,0.0087394,7.6331,0.0087616,7.6391,0.0087784,7.619,0.0087151,7.6252,0.0087301,7.6313,0.008744,7.6374,0.0087594,7.6178,0.0086978,7.6241,0.0087176,7.6304,0.008742,7.6366,0.0087702,7.6174,0.0087099,7.6238,0.0087381,7.6304,0.008762,7.6366,0.0087782,7.6178,0.0087186,7.6244,0.0087319,7.6309,0.0087454,7.6375,0.0087641,7.619,0.0087056,7.6258,0.0087318,7.6324,0.0087619,7.6142,0.0087045,7.6209,0.0087341,7.6277,0.0087589,7.6345,0.0087779,7.6166,0.0087212,7.6235,0.0087375,7.6303,0.0087541,7.6123,0.0086969,7.6193,0.0087167,7.6263,0.0087401,7.6332,0.0087667,7.616,0.0087122,7.623,0.008741
7.6923,0.0088699,7.6933,0.008889,7.6943,0.008904,7.6958,0.0089093,7.697,0.0089036,7.6986,0.0088953,7.7002,0.0088914,7.7019,0.008897,7.6726,0.0088096,7.6744,0.0088254,7.6767,0.0088461,7.6791,0.0088637,7.6813,0.0088721,7.6837,0.0088738,7.6864,0.0088734,7.689,0.0088744,7.6916,0.0088794,7.6945,0.0088909,7.6671,0.008809,7.6704,0.0088276,7.6735,0.0088483,7.6767,0.0088662,7.68,0.0088777,7.6834,0.0088817,7.6868,0.0088818,7.6904,0.0088838,7.6646,0.0088057,7.6684,0.0088164,7.6722,0.0088363,7.6761,0.008862,7.6801,0.0088849,7.684,0.0088987,7.6593,0.0088235,7.6635,0.00883,7.6679,0.0088345,7.6722,0.0088412,7.6766,0.0088535,7.6809,0.008871,7.6573,0.0087994,7.6618,0.0088213,7.6665,0.0088446,7.6711,0.0088643,7.676,0.0088792,7.6807,0.0088891,7.6579,0.0088189,7.6628,0.0088267,7.6678,0.0088355,7.6729,0.0088498,7.678,0.0088713,7.6558,0.0088042,7.661,0.0088312,7.6663,0.0088575,7.6716,0.0088771,7.65,0.0088106,7.6554,0.0088225,7.661,0.0088307,7.6664,0.0088401,7.6719,0.0088553,7.6509,0.0087908,7.6567,0.0088136,7.6623,0.0088402,7.6681,0.0088664,7.6475,0.0088029,7.6534,0.0088247,7.6593,0.0088415,7.6652,0.0088549,7.6451,0.0087925,7.6512,0.0088064,7.6572,0.0088211,7.6633,0.0088393,7.6436,0.0087786,7.6499,0.0088026,7.656,0.0088302,7.6623,0.0088578,7.643,0.0087981,7.6493,0.0088213,7.6558,0.0088384,7.6619,0.00885,7.6431,0.0087912,7.6496,0.0088042,7.656,0.0088217,7.6626,0.0088464,7.644,0.0087888,7.6507,0.0088189,7.6573,0.008848,7.6391,0.0087913,7.6457,0.0088155,7.6524,0.0088342,7.6591,0.0088497,7.6413,0.0087937,7.6481,0.00881,7.6548,0.0088285,7.6368,0.0087721,7.6437,0.0087948,7.6506,0.0088211,7.6575,0.0088492,7.6402,0.0087953,7.6471,0.0088229
7.7245,0.0089812,7.7254,0.0089965,7.7263,0.0090008,7.7277,0.0089958,7.7288,0.0089861,7.7303,0.0089814,7.7317,0.0089859,7.7333,0.0090002,7.7039,0.0089129,7.7056,0.008932,7.7077,0.0089491,7.7101,0.0089585,7.7121,0.0089594,7.7144,0.0089578,7.717,0.0089584,7.7195,0.0089627,7.722,0.0089728,7.7248,0.0089897,7.6973,0.008908,7.7004,0.0089288,7.7034,0.0089467,7.7065,0.0089576,7.7098,0.0089615,7.7131,0.0089613,7.7164,0.0089623,7.7198,0.0089706,7.6939,0.008893,7.6977,0.0089126,7.7013,0.0089375,7.7051,0.0089602,7.7091,0.0089745,7.7128,0.0089801,7.6881,0.0089049,7.6922,0.0089084,7.6965,0.008915,7.7007,0.0089261,7.705,0.0089433,7.7093,0.0089644,7.6855,0.0088933,7.6899,0.0089153,7.6946,0.0089353,7.6991,0.0089497,7.7038,0.0089596,7.7085,0.0089663,7.6856,0.0088964,7.6905,0.0089046,7.6954,0.0089177,7.7004,0.0089388,7.7054,0.0089652,7.6832,0.0088983,7.6882,0.0089241,7.6934,0.0089436,7.6987,0.0089554,7.677,0.008889,7.6824,0.0088966,7.6878,0.0089056,7.6932,0.00892,7.6987,0.0089413,7.6776,0.0088775,7.6832,0.0089038,7.6888,0.0089293,7.6946,0.0089509,7.6738,0.0088876,7.6797,0.008904,7.6855,0.0089174,7.6913,0.0089298,7.6711,0.008868,7.6773,0.0088827,7.6832,0.0089001,7.6891,0.0089226,7.6694,0.0088627,7.6756,0.00889,7.6817,0.0089173,7.6879,0.0089401,7.6685,0.0088808,7.6748,0.0088972,7.6812,0.0089096,7.6873,0.0089209,7.6684,0.0088626,7.6748,0.0088796,7.6812,0.0089032,7.6877,0.0089323,7.6691,0.0088752,7.6757,0.0089045,7.6823,0.0089286,7.6639,0.0088722,7.6705,0.0088903,7.6772,0.0089055,7.6838,0.0089208,7.6659,0.0088654,7.6726,0.0088837,7.6794,0.0089052,7.6613,0.0088494,7.6681,0.0088751,7.675,0.008903,7.6818,0.0089302,7.6645,0.0088766,7.6713,0.0089007
7.7568,0.0090903,7.7576,0.0090949,7.7583,0.0090886,7.7596,0.0090792,7.7606,0.0090728,7.7619,0.0090764,7.7633,0.0090897,7.7647,0.0091085,7.7352,0.00902,7.7368,0.009036,7.7388,0.0090451,7.741,0.0090466,7.7429,0.009044,7.7451,0.0090433,7.7476,0.0090472,7.75,0.0090565,7.7524,0.0090722,7.755,0.0090922,7.7275,0.0090095,7.7305,0.0090279,7.7334,0.0090389,7.7363,0.0090423,7.7395,0.0090416,7.7427,0.0090421,7.7459,0.0090493,7.7493,0.0090668,7.7233,0.0089889,7.7269,0.009014,7.7305,0.0090363,7.7342,0.0090506,7.738,0.0090566,7.7417,0.0090588,7.7168,0.0089832,7.7209,0.0089887,7.7251,0.0089998,7.7292,0.009016,7.7334,0.009037,7.7376,0.009059,7.7138,0.0089872,7.718,0.0090063,7.7226,0.0090212,7.7271,0.0090304,7.7317,0.0090371,7.7363,0.0090441,7.7133,0.0089739,7.7181,0.0089865,7.7229,0.0090066,7.7279,0.0090328,7.7328,0.0090587,7.7105,0.0089913,7.7155,0.0090105,7.7206,0.0090222,7.7258,0.0090293,7.704,0.0089627,7.7093,0.0089711,7.7147,0.0089852,7.72,0.0090059,7.7254,0.0090313,7.7042,0.0089673,7.7098,0.0089929,7.7153,0.0090141,7.721,0.0090304,7.7002,0.0089668,7.7059,0.0089798,7.7117,0.0089922,7.7175,0.0090056,7.6972,0.0089437,7.7033,0.0089613,7.7091,0.0089832,7.715,0.0090096,7.6952,0.0089497,7.7013,0.0089771,7.7074,0.0089998,7.7135,0.0090161,7.694,0.0089565,7.7003,0.0089682,7.7066,0.0089802,7.7127,0.0089954,7.6937,0.0089374,7.7,0.0089606,7.7064,0.0089889,7.7128,0.0090179,7.6941,0.0089607,7.7007,0.0089852,7.7072,0.0090033,7.6888,0.0089467,7.6953,0.0089613,7.7019,0.0089763,7.7085,0.0089939,7.6905,0.0089386,7.6972,0.00896,7.7039,0.0089848,7.6857,0.0089292,7.6925,0.0089566,7.6993,0.0089839,7.7061,0.0090079,7.6887,0.0089543,7.6955,0.008974
7.7891,0.0091906,7.7897,0.0091842,7.7904,0.0091729,7.7915,0.0091664,7.7924,0.0091681,7.7936,0.0091809,7.7948,0.009199,7.7962,0.0092153,7.7665,0.0091254,7.768,0.0091335,7.7698,0.0091345,7.7719,0.0091322,7.7738,0.0091303,7.7759,0.0091327,7.7782,0.0091416,7.7805,0.0091567,7.7828,0.0091756,7.7853,0.0091937,7.7576,0.0091098,7.7605,0.0091214,7.7633,0.0091247,7.7662,0.0091233,7.7693,0.0091231,7.7724,0.0091295,7.7755,0.0091459,7.7787,0.0091698,7.7526,0.0090911,7.7562,0.009114,7.7596,0.0091281,7.7632,0.0091338,7.767,0.0091361,7.7706,0.00914,7.7456,0.0090638,7.7496,0.0090739,7.7537,0.0090902,7.7577,0.0091103,7.7618,0.0091324,7.7659,0.0091518,7.742,0.009079,7.7462,0.0090931,7.7507,0.0091027,7.7551,0.0091087,7.7596,0.0091154,7.7642,0.0091266,7.741,0.0090561,7.7458,0.0090757,7.7505,0.0091012,7.7553,0.0091273,7.7602,0.0091471,7.7378,0.0090785,7.7427,0.0090899,7.7478,0.0090967,7.7529,0.0091044,7.731,0.0090374,7.7363,0.0090509,7.7415,0.0090714,7.7468,0.0090964,7.7521,0.0091218,7.7309,0.009057,7.7364,0.0090784,7.7418,0.0090943,7.7474,0.009107,7.7265,0.0090429,7.7322,0.0090549,7.738,0.0090683,7.7436,0.0090844,7.7233,0.0090223,7.7293,0.0090445,7.735,0.0090705,7.7409,0.0090975,7.721,0.009037,7.7271,0.0090601,7.733,0.0090763,7.7391,0.0090877,7.7196,0.0090277,7.7257,0.0090389,7.7321,0.0090548,7.738,0.0090764,7.719,0.0090183,7.7253,0.0090465,7.7315,0.009075,7.738,0.0090996,7.7192,0.0090418,7.7257,0.0090602,7.7321,0.0090746,7.7137,0.0090178,7.7201,0.0090322,7.7267,0.0090495,7.7332,0.0090703,7.7152,0.0090149,7.7218,0.0090396,7.7284,0.0090667,7.7102,0.0090108,7.7169,0.0090378,7.7237,0.009062,7.7304,0.0090817,7.7129,0.0090277,7.7197,0.0090436
7.8214,0.0092809,7.8219,0.0092691,7.8224,0.0092603,7.8234,0.0092618,7.8242,0.0092727,7.8253,0.0092907,7.8264,0.0093067,7.8276,0.0093152,7.7978,0.0092243,7.7991,0.0092241,7.8009,0.0092209,7.8029,0.0092191,7.8046,0.0092202,7.8066,0.0092274,7.8088,0.0092421,7.811,0.0092606,7.8131,0.009278,7.8156,0.0092896,7.7878,0.0092047,7.7906,0.0092084,7.7933,0.0092066,7.796,0.0092052,7.799,0.0092107,7.802,0.0092263,7.805,0.0092495,7.8081,0.009272,7.782,0.0091924,7.7854,0.009207,7.7888,0.0092122,7.7923,0.0092139,7.7959,0.0092178,7.7994,0.0092261,7.7744,0.0091496,7.7783,0.0091647,7.7823,0.0091852,7.7862,0.0092065,7.7902,0.0092261,7.7942,0.0092404,7.7702,0.0091668,7.7743,0.0091756,7.7787,0.0091817,7.783,0.0091875,7.7875,0.0091982,7.792,0.0092163,7.7688,0.0091456,7.7734,0.0091709,7.7781,0.0091966,7.7828,0.0092166,7.7876,0.0092282,7.7651,0.0091588,7.77,0.0091652,7.7749,0.0091723,7.78,0.0091848,7.7581,0.0091175,7.7632,0.0091374,7.7684,0.0091625,7.7736,0.0091876,7.7788,0.0092089,7.7575,0.0091433,7.7629,0.0091593,7.7683,0.0091716,7.7738,0.0091833,7.7529,0.0091186,7.7585,0.0091315,7.7642,0.0091475,7.7698,0.0091683,7.7494,0.0091058,7.7553,0.0091323,7.761,0.0091591,7.7667,0.0091821,7.7468,0.0091208,7.7528,0.0091374,7.7587,0.0091486,7.7647,0.0091592,7.7451,0.0090987,7.7512,0.0091137,7.7575,0.0091362,7.7634,0.0091632,7.7443,0.0091046,7.7505,0.0091333,7.7567,0.0091575,7.7631,0.0091759,7.7442,0.0091175,7.7507,0.0091321,7.757,0.0091463,7.7385,0.009089,7.7449,0.0091057,7.7514,0.0091262,7.7579,0.0091506,7.7398,0.0090948,7.7464,0.0091219,7.7529,0.0091488,7.7346,0.0090923,7.7413,0.0091164,7.748,0.0091364,7.7547,0.0091523,7.7372,0.0090978,7.7439,0.0091123
7.8537,0.0093662,7.8541,0.0093564,7.8545,0.0093555,7.8554,0.0093664,7.856,0.009383,7.8569,0.0093992,7.8579,0.0094075,7.859,0.0094073,7.829,0.0093156,7.8303,0.009311,7.832,0.0093082,7.8338,0.0093093,7.8354,0.0093149,7.8373,0.0093279,7.8394,0.0093464,7.8415,0.0093637,7.8435,0.0093747,7.8458,0.0093781,7.8179,0.0092925,7.8206,0.0092908,7.8232,0.0092887,7.8259,0.0092927,7.8288,0.0093075,7.8317,0.0093302,7.8346,0.0093525,7.8376,0.0093669,7.8113,0.0092864,7.8147,0.0092919,7.8179,0.0092927,7.8214,0.0092957,7.8249,0.009304,7.8283,0.0093173,7.8032,0.0092407,7.8069,0.00926,7.8109,0.0092819,7.8147,0.0093009,7.8186,0.0093154,7.8225,0.0093243,7.7985,0.00925,7.8025,0.0092551,7.8068,0.0092608,7.811,0.0092704,7.8154,0.0092879,7.8198,0.0093122,7.7965,0.0092412,7.8011,0.009267,7.8056,0.0092867,7.8103,0.0092984,7.815,0.0093044,7.7924,0.0092346,7.7972,0.009241,7.8021,0.0092528,7.8071,0.0092718,7.7851,0.0092044,7.7901,0.009229,7.7953,0.0092543,7.8004,0.0092753,7.8055,0.009291,7.7841,0.0092249,7.7895,0.0092372,7.7948,0.0092482,7.8002,0.0092606,7.7792,0.0091956,7.7848,0.0092111,7.7904,0.0092316,7.7959,0.0092568,7.7755,0.009194,7.7813,0.0092215,7.7869,0.0092444,7.7926,0.0092608,7.7726,0.0091988,7.7785,0.0092102,7.7844,0.0092203,7.7903,0.0092344,7.7707,0.0091738,7.7767,0.0091953,7.7829,0.0092233,7.7887,0.0092511,7.7696,0.009192,7.7757,0.0092164,7.7819,0.0092344,7.7882,0.0092487,7.7692,0.0091899,7.7757,0.0092042,7.782,0.0092205,7.7634,0.0091629,7.7697,0.0091828,7.7762,0.0092068,7.7826,0.0092337,7.7644,0.0091775,7.771,0.0092045,7.7774,0.0092285,7.7591,0.0091716,7.7657,0.0091914,7.7724,0.0092074,7.779,0.0092217,7.7614,0.0091669,7.7681,0.0091834
7.886,0.0094537,7.8863,0.0094517,7.8865,0.0094602,7.8873,0.0094773,7.8878,0.0094925,7.8886,0.0095012,7.8894,0.0095006,7.8904,0.0094953,7.8603,0.009403,7.8615,0.0093986,7.863,0.0093985,7.8648,0.0094042,7.8663,0.0094156,7.868,0.0094327,7.87,0.0094502,7.8719,0.0094614,7.8739,0.0094642,7.8761,0.0094616,7.8481,0.0093754,7.8507,0.009373,7.8532,0.009376,7.8558,0.0093893,7.8585,0.0094116,7.8613,0.009434,7.8641,0.0094482,7.867,0.009453,7.8407,0.0093718,7.8439,0.0093726,7.8471,0.0093747,7.8504,0.0093821,7.8539,0.0093954,7.8572,0.0094131,7.832,0.0093362,7.8356,0.0093571,7.8395,0.0093767,7.8432,0.0093907,7.847,0.0093997,7.8509,0.0094046,7.8267,0.0093299,7.8306,0.0093344,7.8349,0.0093437,7.839,0.00936,7.8433,0.009384,7.8476,0.0094093,7.8242,0.0093378,7.8287,0.0093578,7.8332,0.0093691,7.8378,0.009375,7.8424,0.0093805,7.8198,0.0093106,7.8245,0.0093215,7.8293,0.0093399,7.8342,0.0093639,7.8121,0.0092962,7.8171,0.0093212,7.8221,0.0093425,7.8271,0.0093579,7.8322,0.0093696,7.8108,0.0093031,7.816,0.0093141,7.8213,0.0093257,7.8267,0.0093404,7.8056,0.0092753,7.8111,0.0092952,7.8166,0.0093204,7.8221,0.0093469,7.8015,0.0092838,7.8073,0.0093074,7.8128,0.0093236,7.8185,0.0093344,7.7984,0.0092721,7.8043,0.0092821,7.8101,0.0092956,7.8159,0.0093161,7.7962,0.0092555,7.8022,0.0092827,7.8083,0.0093117,7.8141,0.0093353,7.7949,0.0092757,7.801,0.0092938,7.807,0.0093075,7.8133,0.0093212,7.7943,0.0092622,7.8006,0.0092785,7.8069,0.0092979,7.7883,0.0092402,7.7945,0.0092636,7.8009,0.0092902,7.8073,0.009317,7.7891,0.0092606,7.7955,0.0092847,7.8019,0.0093043,7.7836,0.0092471,7.7901,0.0092628,7.7967,0.0092771,7.8033,0.009293,7.7857,0.0092381,7.7923,0.0092596
7.9183,0.0095494,7.9184,0.009557,7.9186,0.009572,7.9192,0.0095883,7.9195,0.0095961,7.9202,0.0095956,7.921,0.0095897,7.9218,0.0095844,7.8916,0.0094911,7.8927,0.0094895,7.8941,0.0094937,7.8957,0.0095052,7.8971,0.0095209,7.8987,0.0095375,7.9006,0.0095491,7.9024,0.009552,7.9043,0.0095486,7.9064,0.0095448,7.8783,0.0094579,7.8808,0.0094604,7.8832,0.0094727,7.8856,0.0094939,7.8883,0.0095164,7.891,0.0095308,7.8937,0.0095354,7.8965,0.0095349,7.87,0.009453,7.8732,0.0094549,7.8762,0.0094613,7.8795,0.0094738,7.8828,0.0094915,7.8861,0.0095111,7.8607,0.0094337,7.8643,0.0094525,7.8681,0.0094672,7.8717,0.0094757,7.8755,0.0094807,7.8792,0.0094846,7.8549,0.0094095,7.8588,0.0094173,7.8629,0.0094333,7.867,0.0094563,7.8712,0.0094817,7.8754,0.0095016,7.852,0.0094293,7.8564,0.0094408,7.8607,0.0094461,7.8653,0.0094513,7.8698,0.0094612,7.8471,0.0093912,7.8517,0.0094087,7.8565,0.0094322,7.8613,0.009457,7.8391,0.0093889,7.844,0.0094099,7.849,0.0094255,7.8539,0.0094369,7.8589,0.0094471,7.8374,0.0093803,7.8426,0.0093918,7.8478,0.0094057,7.8531,0.0094247,7.832,0.0093595,7.8374,0.0093841,7.8428,0.0094108,7.8482,0.0094339,7.8276,0.0093702,7.8333,0.0093871,7.8388,0.0093976,7.8444,0.0094067,7.8243,0.0093442,7.83,0.0093574,7.8358,0.0093773,7.8415,0.0094037,7.8218,0.009343,7.8277,0.0093714,7.8337,0.0093963,7.8394,0.0094136,7.8201,0.0093535,7.8262,0.0093672,7.8322,0.0093802,7.8384,0.0093958,7.8193,0.0093366,7.8256,0.009356,7.8318,0.009379,7.8131,0.0093211,7.8193,0.0093471,7.8257,0.0093739,7.832,0.009398,7.8137,0.0093412,7.8201,0.0093609,7.8265,0.0093763,7.808,0.0093188,7.8145,0.0093327,7.8211,0.0093485,7.8276,0.0093693,7.8099,0.0093143,7.8165,0.0093416
7.9506,0.009655,7.9506,0.0096696,7.9506,0.0096843,7.9511,0.0096933,7.9513,0.0096917,7.9519,0.0096856,7.9525,0.0096795,7.9532,0.0096767,7.9229,0.0095829,7.9238,0.0095853,7.9252,0.0095953,7.9267,0.0096114,7.9279,0.009627,7.9294,0.0096379,7.9312,0.0096411,7.9329,0.0096376,7.9347,0.0096326,7.9367,0.0096329,7.9085,0.0095456,7.9108,0.0095573,7.9131,0.009578,7.9155,0.0095999,7.918,0.0096147,7.9206,0.0096192,7.9232,0.009618,7.9259,0.0096182,7.8993,0.0095357,7.9024,0.009542,7.9054,0.0095535,7.9085,0.0095705,7.9118,0.0095904,7.9149,0.0096083,7.8895,0.0095299,7.893,0.0095439,7.8967,0.0095531,7.9002,0.0095575,7.9039,0.0095613,7.9075,0.0095681,7.8832,0.0094926,7.8869,0.0095071,7.891,0.00953,7.895,0.0095548,7.8991,0.0095751,7.9032,0.0095865,7.8797,0.0095132,7.884,0.0095183,7.8883,0.0095228,7.8928,0.0095323,7.8972,0.0095489,7.8744,0.0094785,7.879,0.0095014,7.8836,0.0095259,7.8884,0.0095471,7.8661,0.0094782,7.871,0.0094935,7.8759,0.0095049,7.8807,0.0095148,7.8857,0.0095256,7.8641,0.0094583,7.8692,0.009472,7.8743,0.0094902,7.8795,0.0095141,7.8583,0.0094486,7.8636,0.009475,7.869,0.0094985,7.8743,0.0095149,7.8537,0.0094505,7.8593,0.0094615,7.8647,0.0094701,7.8702,0.0094821,7.8501,0.0094195,7.8558,0.0094391,7.8614,0.0094652,7.8671,0.0094933,7.8473,0.0094321,7.8532,0.0094565,7.8591,0.009475,7.8648,0.0094877,7.8454,0.0094272,7.8514,0.0094401,7.8574,0.009455,7.8635,0.0094737,7.8444,0.0094143,7.8506,0.0094373,7.8568,0.009463,7.838,0.0094049,7.8441,0.0094311,7.8504,0.0094553,7.8567,0.009475,7.8383,0.0094177,7.8447,0.0094333,7.851,0.0094466,7.8325,0.0093889,7.8389,0.0094041,7.8454,0.0094247,7.8519,0.0094514,7.8341,0.0093964,7.8406,0.0094263
7.9829,0.0097671,7.9828,0.0097818,7.9827,0.0097894,7.983,0.0097887,7.9831,0.0097813,7.9836,0.0097747,7.984,0.009771,7.9847,0.0097719,7.9542,0.0096791,7.955,0.0096871,7.9562,0.009702,7.9576,0.0097183,7.9588,0.0097284,7.9602,0.0097309,7.9618,0.0097273,7.9634,0.0097217,7.9651,0.0097204,7.967,0.0097297,7.9386,0.0096428,7.9409,0.0096634,7.9431,0.0096852,7.9453,0.0096996,7.9478,0.009704,7.9503,0.0097025,7.9528,0.0097018,7.9554,0.0097063,7.9287,0.0096235,7.9317,0.0096348,7.9346,0.0096508,7.9376,0.0096701,7.9408,0.0096885,7.9438,0.0097018,7.9183,0.0096223,7.9217,0.0096309,7.9253,0.0096358,7.9287,0.0096389,7.9323,0.0096453,7.9359,0.0096587,7.9114,0.0095828,7.9151,0.0096044,7.9191,0.0096295,7.923,0.0096494,7.927,0.009661,7.931,0.0096656,7.9074,0.0095914,7.9116,0.0095956,7.9159,0.0096042,7.9203,0.0096204,7.9246,0.0096428,7.9018,0.0095718,7.9062,0.0095959,7.9108,0.009617,7.9155,0.0096324,7.8931,0.0095626,7.8979,0.0095736,7.9027,0.0095836,7.9075,0.0095939,7.9124,0.0096066,7.8907,0.0095389,7.8958,0.0095568,7.9008,0.0095799,7.906,0.0096062,7.8847,0.00954,7.8899,0.0095635,7.8952,0.0095803,7.9005,0.0095906,7.8797,0.0095255,7.8853,0.0095344,7.8907,0.0095459,7.8961,0.0095642,7.8759,0.0095014,7.8815,0.0095273,7.8871,0.0095554,7.8927,0.0095799,7.8729,0.0095179,7.8786,0.0095359,7.8846,0.0095496,7.8901,0.0095613,7.8707,0.0095004,7.8767,0.0095152,7.8825,0.0095332,7.8886,0.0095555,7.8694,0.0094957,7.8756,0.0095216,7.8817,0.0095478,7.8629,0.0094892,7.869,0.009513,7.8752,0.0095329,7.8814,0.0095484,7.863,0.0094905,7.8693,0.0095039,7.8755,0.0095185,7.857,0.0094605,7.8633,0.0094804,7.8698,0.0095071,7.8762,0.009537,7.8584,0.0094815,7.8648,0.0095091
8.0153,0.0098768,8.015,0.0098846,8.0147,0.0098826,8.0149,0.0098756,8.0149,0.0098676,8.0152,0.0098633,8.0156,0.0098632,8.0161,0.0098695,7.9856,0.0097798,7.9862,0.0097929,7.9873,0.0098083,7.9886,0.0098192,7.9896,0.0098208,7.9909,0.0098162,7.9924,0.0098101,7.9939,0.0098078,7.9955,0.0098154,7.9973,0.009834,7.9688,0.0097488,7.971,0.0097709,7.973,0.0097854,7.9752,0.0097891,7.9775,0.009787,7.9799,0.0097856,7.9823,0.009789,7.9848,0.0097983,7.9581,0.0097165,7.9609,0.0097323,7.9637,0.0097507,7.9667,0.0097685,7.9697,0.0097822,7.9727,0.0097897,7.9471,0.0097102,7.9504,0.0097144,7.9539,0.0097176,7.9572,0.0097229,7.9607,0.0097357,7.9642,0.0097564,7.9397,0.0096806,7.9433,0.0097047,7.9471,0.0097251,7.9509,0.0097362,7.9549,0.0097407,7.9588,0.0097434,7.9351,0.0096692,7.9393,0.0096773,7.9434,0.0096926,7.9477,0.0097147,7.952,0.0097388,7.9291,0.0096673,7.9335,0.009688,7.938,0.0097032,7.9425,0.009714,7.9201,0.0096435,7.9248,0.009653,7.9296,0.0096633,7.9343,0.0096755,7.9391,0.0096921,7.9174,0.0096241,7.9223,0.0096471,7.9273,0.0096728,7.9324,0.0096966,7.911,0.0096295,7.9162,0.0096463,7.9215,0.0096569,7.9266,0.0096647,7.9058,0.009599,7.9113,0.0096106,7.9166,0.0096283,7.922,0.0096533,7.9017,0.00959,7.9073,0.0096183,7.9128,0.0096429,7.9183,0.0096609,7.8984,0.009598,7.9041,0.0096111,7.91,0.0096238,7.9155,0.0096373,7.896,0.009576,7.9019,0.0095939,7.9077,0.0096155,7.9137,0.0096409,7.8945,0.0095805,7.9006,0.0096071,7.9066,0.0096311,7.8877,0.0095718,7.8938,0.0095913,7.8999,0.0096069,7.9061,0.0096201,7.8876,0.0095617,7.8938,0.0095762,7.9,0.0095954,7.8814,0.009537,7.8877,0.0095631,7.8942,0.0095932,7.9005,0.0096211,7.8826,0.0095649,7.889,0.0095864
8.0476,0.0099751,8.0471,0.0099731,8.0467,0.0099646,8.0468,0.0099567,8.0467,0.0099511,8.0469,0.0099503,8.0472,0.0099555,8.0475,0.0099673,8.0169,0.0098827,8.0174,0.0098966,8.0184,0.0099069,8.0195,0.0099091,8.0204,0.0099033,8.0216,0.0098958,8.0231,0.0098927,8.0244,0.009899,8.0258,0.0099161,8.0275,0.0099374,7.999,0.0098552,8.001,0.00987,8.003,0.0098735,8.005,0.0098702,8.0073,0.0098679,8.0096,0.0098704,8.0119,0.0098785,8.0143,0.0098921,7.9874,0.0098129,7.9902,0.0098312,7.9929,0.0098482,7.9957,0.0098612,7.9987,0.0098689,8.0015,0.0098715,7.9758,0.0097935,7.979,0.0097957,7.9825,0.0098008,7.9857,0.0098121,7.9891,0.0098323,7.9925,0.009856,7.9679,0.0097812,7.9714,0.0098006,7.9752,0.009812,7.9789,0.0098155,7.9828,0.0098177,7.9867,0.0098239,7.9629,0.0097508,7.967,0.0097655,7.971,0.0097866,7.9752,0.0098105,7.9794,0.0098312,7.9564,0.0097599,7.9607,0.0097746,7.9651,0.0097849,7.9696,0.0097938,7.9472,0.0097233,7.9518,0.0097331,7.9565,0.009745,7.9611,0.0097609,7.9658,0.0097825,7.944,0.0097147,7.9489,0.0097404,7.9538,0.0097638,7.9588,0.0097808,7.9374,0.0097132,7.9425,0.0097235,7.9477,0.0097313,7.9528,0.0097413,7.9319,0.0096755,7.9373,0.0096934,7.9426,0.0097178,7.9479,0.0097455,7.9275,0.0096816,7.933,0.0097066,7.9385,0.0097246,7.944,0.0097373,7.924,0.0096739,7.9296,0.0096859,7.9354,0.0097003,7.9409,0.0097169,7.9213,0.0096551,7.9271,0.0096766,7.9329,0.0097013,7.9388,0.0097276,7.9195,0.0096667,7.9256,0.0096911,7.9315,0.0097109,7.9126,0.0096508,7.9186,0.0096661,7.9247,0.0096792,7.9308,0.0096931,7.9122,0.0096343,7.9184,0.0096534,7.9246,0.0096789,7.9059,0.00962,7.9122,0.0096497,7.9185,0.0096781,7.9248,0.0097,7.9069,0.009643,7.9132,0.0096587
8.0799,0.010057,8.0793,0.010048,8.0788,0.010039,8.0788,0.010033,8.0785,0.010031,8.0786,0.010036,8.0787,0.010047,8.0789,0.01006,8.0482,0.0099817,8.0486,0.0099908,8.0494,0.0099924,8.0505,0.0099869,8.0512,0.0099779,8.0523,0.009973,8.0537,0.0099783,8.0549,0.0099945,8.0562,0.010015,8.0578,0.010029,8.0291,0.0099515,8.0311,0.0099551,8.033,0.0099511,8.0349,0.0099473,8.037,0.0099487,8.0392,0.0099557,8.0414,0.0099682,8.0437,0.0099844,8.0168,0.0099092,8.0194,0.0099262,8.022,0.0099383,8.0248,0.0099453,8.0277,0.0099477,8.0304,0.0099478,8.0046,0.009873,8.0077,0.0098766,8.0111,0.0098875,8.0142,0.0099062,8.0176,0.0099295,8.0209,0.0099488,7.9962,0.0098762,7.9996,0.0098865,8.0033,0.0098898,8.0069,0.0098906,8.0107,0.0098958,8.0145,0.0099082,7.9906,0.0098376,7.9946,0.0098581,7.9986,0.0098811,8.0027,0.0099016,8.0068,0.0099158,7.9837,0.009846,7.9879,0.0098556,7.9923,0.0098637,7.9967,0.0098722,7.9742,0.0098031,7.9787,0.0098141,7.9833,0.0098294,7.9879,0.0098502,7.9925,0.0098748,7.9707,0.009808,7.9755,0.0098313,7.9803,0.0098478,7.9852,0.0098577,7.9637,0.0097906,7.9688,0.0097978,7.9739,0.0098074,7.9789,0.0098231,7.958,0.0097581,7.9634,0.0097827,7.9685,0.00981,7.9737,0.0098344,7.9533,0.0097706,7.9587,0.0097887,7.9641,0.0098011,7.9696,0.0098121,7.9495,0.0097489,7.9551,0.0097625,7.9608,0.0097798,7.9662,0.0097996,7.9466,0.0097381,7.9524,0.0097626,7.9581,0.0097882,7.9639,0.0098123,7.9446,0.0097512,7.9506,0.0097714,7.9565,0.0097866,7.9375,0.0097262,7.9434,0.0097388,7.9494,0.0097524,7.9555,0.0097705,7.9369,0.0097118,7.943,0.0097371,7.9491,0.0097665,7.9304,0.0097072,7.9366,0.0097353,7.9429,0.0097576,7.9491,0.0097733,7.9311,0.0097159,7.9374,0.0097291
8.1122,0.010125,8.1115,0.010115,8.1108,0.010108,8.1107,0.010106,8.1103,0.010109,8.1103,0.01012,8.1102,0.010133,8.1104,0.010142,8.0795,0.01007,8.0798,0.010071,8.0805,0.010064,8.0814,0.010055,8.0821,0.010049,8.0831,0.010052,8.0843,0.010067,8.0854,0.010087,8.0866,0.010102,8.0881,0.010105,8.0593,0.010032,8.0611,0.010028,8.0629,0.010023,8.0647,0.010023,8.0668,0.010029,8.0689,0.01004,8.071,0.010055,8.0732,0.010071,8.0461,0.01,8.0487,0.010012,8.0512,0.010018,8.0538,0.01002,8.0566,0.01002,8.0593,0.01002,8.0334,0.0099503,8.0364,0.0099594,8.0397,0.0099777,8.0427,0.0099999,8.046,0.010019,8.0492,0.010029,8.0244,0.0099596,8.0277,0.0099615,8.0313,0.0099617,8.0349,0.0099652,8.0386,0.0099765,8.0423,0.0099946,8.0184,0.0099277,8.0223,0.0099502,8.0262,0.0099698,8.0302,0.0099836,8.0342,0.0099921,8.0111,0.0099251,8.0152,0.0099322,8.0195,0.0099398,8.0238,0.009949,8.0012,0.0098826,8.0057,0.0098967,8.0102,0.0099167,8.0147,0.0099404,8.0193,0.0099627,7.9973,0.0098978,8.0021,0.0099142,8.0068,0.0099231,8.0117,0.009929,7.9901,0.0098639,7.9951,0.0098725,8.0001,0.0098876,8.0051,0.0099099,7.9841,0.0098466,7.9894,0.0098741,7.9945,0.009898,7.9996,0.0099153,7.9791,0.0098525,7.9845,0.0098646,7.9898,0.009875,7.9952,0.0098871,7.9751,0.0098252,7.9806,0.0098413,7.9863,0.0098617,7.9916,0.0098842,7.9719,0.0098238,7.9776,0.0098491,7.9832,0.0098724,7.989,0.0098919,7.9696,0.0098315,7.9756,0.0098468,7.9814,0.0098588,7.9623,0.009799,7.9682,0.0098117,7.9742,0.0098292,7.9802,0.0098534,7.9615,0.0097953,7.9676,0.0098246,7.9736,0.0098523,7.9548,0.0097932,7.961,0.0098151,7.9672,0.0098308,7.9734,0.0098434,7.9553,0.0097863,7.9616,0.009801
8.1445,0.010184,8.1437,0.010176,8.1429,0.010173,8.1426,0.010176,8.1421,0.010186,8.142,0.010199,8.1418,0.010208,8.1418,0.010209,8.1108,0.010143,8.1109,0.010136,8.1115,0.010126,8.1124,0.010119,8.1129,0.01012,8.1138,0.010134,8.1149,0.010154,8.1159,0.010169,8.117,0.010171,8.1184,0.010165,8.0895,0.010099,8.0912,0.010094,8.0929,0.010092,8.0946,0.010097,8.0966,0.010107,8.0985,0.010122,8.1005,0.010136,8.1026,0.010147,8.0755,0.010082,8.0779,0.010088,8.0803,0.010088,8.0829,0.010087,8.0856,0.010087,8.0882,0.010093,8.0622,0.010028,8.0651,0.010045,8.0683,0.010067,8.0712,0.010085,8.0744,0.010095,8.0775,0.010096,8.0526,0.010031,8.0559,0.010029,8.0594,0.010032,8.0629,0.010041,8.0665,0.010058,8.0701,0.010079,8.0461,0.010016,8.0499,0.010035,8.0537,0.010048,8.0577,0.010056,8.0617,0.010062,8.0384,0.0099986,8.0424,0.010005,8.0467,0.010013,8.0509,0.010025,8.0282,0.0099622,8.0326,0.0099809,8.0371,0.010004,8.0415,0.010025,8.046,0.010041,8.0239,0.0099786,8.0286,0.0099871,8.0333,0.0099918,8.0381,0.0099983,8.0165,0.0099363,8.0214,0.0099501,8.0263,0.0099717,8.0313,0.009997,8.0102,0.0099362,8.0154,0.0099604,8.0204,0.009977,8.0255,0.0099876,8.0049,0.0099269,8.0102,0.0099367,8.0155,0.0099479,8.0208,0.0099622,8.0006,0.0099025,8.0061,0.0099215,8.0117,0.0099445,8.0169,0.0099677,7.9972,0.0099091,8.0028,0.0099321,8.0084,0.0099506,8.0142,0.0099647,7.9947,0.0099061,8.0006,0.0099178,8.0063,0.0099292,7.9872,0.009871,7.993,0.0098873,7.9989,0.0099107,8.0049,0.0099388,7.9862,0.0098821,7.9922,0.0099096,7.9981,0.0099308,7.9793,0.0098727,7.9854,0.0098878,7.9916,0.0099,7.9977,0.0099135,7.9796,0.0098577,7.9858,0.0098761
8.1768,0.010239,8.1758,0.010235,8.1749,0.010237,8.1746,0.010247,8.1739,0.01026,8.1736,0.01027,8.1733,0.010271,8.1732,0.010263,8.1421,0.010202,8.1421,0.010191,8.1426,0.010183,8.1433,0.010183,8.1438,0.010196,8.1445,0.010215,8.1455,0.01023,8.1464,0.010233,8.1474,0.010226,8.1486,0.010219,8.1197,0.010158,8.1213,0.010156,8.1229,0.01016,8.1245,0.010169,8.1263,0.010183,8.1282,0.010197,8.1301,0.010207,8.1321,0.010211,8.1048,0.010152,8.1072,0.010152,8.1095,0.010149,8.112,0.010148,8.1146,0.010153,8.1171,0.010167,8.091,0.010108,8.0938,0.010129,8.0969,0.010148,8.0998,0.010157,8.1028,0.010157,8.1058,0.010154,8.0809,0.010094,8.084,0.010095,8.0875,0.010103,8.0909,0.010118,8.0944,0.010138,8.0979,0.010156,8.0738,0.010098,8.0776,0.01011,8.0813,0.010117,8.0852,0.010121,8.0891,0.010126,8.0657,0.010067,8.0697,0.010074,8.0738,0.010085,8.078,0.010101,8.0553,0.010043,8.0596,0.010065,8.0639,0.010086,8.0683,0.0101,8.0727,0.010107,8.0506,0.010048,8.0552,0.010052,8.0598,0.010057,8.0645,0.010069,8.0428,0.010011,8.0477,0.010031,8.0526,0.010056,8.0574,0.010078,8.0362,0.01002,8.0414,0.010037,8.0463,0.010046,8.0514,0.010054,8.0307,0.0099964,8.036,0.010007,8.0412,0.01002,8.0464,0.010037,8.0262,0.0099802,8.0316,0.010002,8.0371,0.010025,8.0423,0.010046,8.0225,0.0099902,8.0281,0.010008,8.0336,0.010021,8.0393,0.010031,8.0197,0.0099751,8.0256,0.0099859,8.0313,0.01,8.0121,0.0099447,8.0178,0.0099667,8.0237,0.009994,8.0296,0.01002,8.0108,0.0099658,8.0167,0.0099866,8.0227,0.01,8.0038,0.0099442,8.0098,0.0099555,8.0159,0.0099682,8.022,0.009985,8.0038,0.0099313,8.01,0.0099535
8.2091,0.010296,8.208,0.010298,8.207,0.010306,8.2065,0.010319,8.2057,0.010329,8.2053,0.01033,8.2049,0.010323,8.2046,0.010311,8.1734,0.010252,8.1733,0.010242,8.1737,0.010241,8.1743,0.010253,8.1746,0.010272,8.1752,0.010287,8.1761,0.01029,8.1769,0.010283,8.1778,0.010275,8.1789,0.010271,8.1498,0.010215,8.1514,0.010218,8.1528,0.010226,8.1543,0.010239,8.1561,0.010253,8.1578,0.010263,8.1596,0.010267,8.1615,0.010266,8.1342,0.010211,8.1365,0.010208,8.1387,0.010205,8.1411,0.010209,8.1436,0.010222,8.1459,0.010241,8.1198,0.010187,8.1225,0.010205,8.1255,0.010214,8.1283,0.010214,8.1312,0.01021,8.1342,0.010208,8.1091,0.010154,8.1122,0.01016,8.1156,0.010175,8.1189,0.010193,8.1223,0.010211,8.1258,0.010222,8.1016,0.010168,8.1052,0.010174,8.1089,0.010177,8.1127,0.010181,8.1165,0.010186,8.0931,0.010132,8.097,0.010141,8.101,0.010156,8.1051,0.010176,8.0823,0.010122,8.0865,0.010142,8.0908,0.010156,8.0951,0.010162,8.0994,0.010164,8.0772,0.01011,8.0818,0.010114,8.0863,0.010123,8.091,0.010141,8.0692,0.010087,8.074,0.010111,8.0788,0.010133,8.0835,0.010148,8.0623,0.010093,8.0674,0.010103,8.0723,0.010109,8.0773,0.010117,8.0565,0.010063,8.0617,0.010076,8.0669,0.010091,8.072,0.010111,8.0517,0.010057,8.057,0.01008,8.0625,0.010101,8.0677,0.010117,8.0478,0.010064,8.0533,0.010076,8.0587,0.010085,8.0644,0.010093,8.0448,0.01004,8.0506,0.010054,8.0562,0.010074,8.037,0.010021,8.0426,0.010047,8.0484,0.010073,8.0542,0.010093,8.0354,0.010041,8.0413,0.010054,8.0472,0.010063,8.0282,0.01001,8.0342,0.010021,8.0403,0.010037,8.0463,0.010057,8.0281,0.010006,8.0342,0.010031
8.2414,0.01036,8.2402,0.010368,8.2391,0.01038,8.2384,0.01039,8.2375,0.010392,8.237,0.010385,8.2364,0.010372,8.2361,0.01036,8.2047,0.010301,8.2045,0.010298,8.2048,0.010308,8.2053,0.010328,8.2055,0.010343,8.206,0.010346,8.2067,0.010339,8.2074,0.01033,8.2082,0.010325,8.2092,0.010327,8.18,0.010272,8.1814,0.010281,8.1828,0.010293,8.1842,0.010306,8.1858,0.010316,8.1875,0.01032,8.1892,0.010318,8.191,0.010314,8.1635,0.010262,8.1657,0.010259,8.1678,0.010261,8.1701,0.010273,8.1725,0.010292,8.1748,0.010309,8.1486,0.010259,8.1512,0.010267,8.1541,0.010267,8.1568,0.010262,8.1597,0.01026,8.1625,0.010264,8.1374,0.010214,8.1404,0.010227,8.1436,0.010245,8.1468,0.010262,8.1502,0.010272,8.1536,0.010277,8.1293,0.010227,8.1329,0.01023,8.1364,0.010232,8.1402,0.010237,8.1439,0.010244,8.1204,0.010194,8.1242,0.010208,8.1282,0.010227,8.1322,0.010246,8.1093,0.010196,8.1134,0.010209,8.1177,0.010214,8.1219,0.010215,8.1261,0.010217,8.1039,0.010167,8.1084,0.010175,8.1128,0.010192,8.1174,0.010214,8.0955,0.010164,8.1002,0.010185,8.105,0.010199,8.1097,0.010206,8.0884,0.010156,8.0934,0.010162,8.0982,0.010168,8.1031,0.010178,8.0824,0.010128,8.0875,0.010143,8.0926,0.010161,8.0977,0.010181,8.0773,0.010132,8.0825,0.010152,8.088,0.010168,8.093,0.010178,8.0731,0.010128,8.0785,0.010136,8.0839,0.010143,8.0895,0.010154,8.0699,0.010105,8.0756,0.010124,8.0811,0.010148,8.0618,0.010099,8.0675,0.010124,8.0732,0.010143,8.0789,0.010154,8.0601,0.010105,8.0659,0.010114,8.0717,0.010123,8.0527,0.010073,8.0586,0.010087,8.0646,0.010107,8.0706,0.010129,8.0523,0.010081,8.0584,0.010105
8.2738,0.010433,8.2724,0.010445,8.2711,0.010455,8.2703,0.010457,8.2693,0.01045,8.2686,0.010437,8.268,0.010424,8.2675,0.010419,8.236,0.010357,8.2357,0.010366,8.2359,0.010385,8.2362,0.010401,8.2363,0.010404,8.2367,0.010397,8.2374,0.010387,8.2379,0.010382,8.2386,0.010382,8.2395,0.010389,8.2102,0.010334,8.2115,0.010346,8.2128,0.010359,8.2141,0.010369,8.2156,0.010373,8.2171,0.010371,8.2187,0.010367,8.2205,0.010362,8.1929,0.01031,8.195,0.010312,8.197,0.010323,8.1992,0.010341,8.2015,0.010359,8.2037,0.010368,8.1773,0.010318,8.1799,0.010317,8.1827,0.010312,8.1853,0.010309,8.1881,0.010312,8.1909,0.010324,8.1656,0.010277,8.1685,0.010294,8.1717,0.01031,8.1748,0.01032,8.1781,0.010324,8.1814,0.010326,8.157,0.010279,8.1605,0.010281,8.164,0.010284,8.1677,0.010291,8.1713,0.010303,8.1477,0.010257,8.1515,0.010275,8.1554,0.010293,8.1593,0.010305,8.1363,0.010259,8.1404,0.010263,8.1445,0.010263,8.1487,0.010264,8.1529,0.01027,8.1305,0.010224,8.1349,0.010239,8.1393,0.01026,8.1438,0.01028,8.1219,0.010234,8.1265,0.010248,8.1312,0.010254,8.1358,0.010258,8.1145,0.010211,8.1194,0.010217,8.1242,0.010226,8.129,0.010238,8.1082,0.010192,8.1132,0.010209,8.1182,0.010229,8.1233,0.010247,8.1028,0.0102,8.108,0.010215,8.1134,0.010226,8.1184,0.010231,8.0984,0.010185,8.1038,0.010191,8.1091,0.010201,8.1146,0.010217,8.0949,0.010172,8.1005,0.010195,8.1061,0.010219,8.0867,0.010172,8.0923,0.01019,8.0979,0.010201,8.1036,0.010208,8.0847,0.010162,8.0905,0.01017,8.0962,0.010182,8.0772,0.010135,8.083,0.010154,8.089,0.010175,8.0949,0.010197,8.0766,0.010152,8.0825,0.010172
8.3061,0.010511,8.3046,0.010521,8.3032,0.010523,8.3023,0.010517,8.3011,0.010504,8.3003,0.01049,8.2996,0.010484,8.299,0.01049,8.2673,0.010428,8.2669,0.010445,8.2669,0.010462,8.2672,0.010466,8.2671,0.010458,8.2674,0.010447,8.268,0.010441,8.2685,0.010442,8.269,0.010448,8.2698,0.010459,8.2404,0.010401,8.2416,0.010414,8.2427,0.010424,8.2439,0.010428,8.2454,0.010426,8.2468,0.010422,8.2483,0.010417,8.2499,0.010417,8.2223,0.010363,8.2243,0.010373,8.2262,0.010391,8.2283,0.010409,8.2305,0.010419,8.2326,0.010418,8.2061,0.010367,8.2086,0.010361,8.2113,0.010358,8.2138,0.010361,8.2165,0.010372,8.2192,0.010389,8.1939,0.010342,8.1967,0.010358,8.1998,0.010368,8.2028,0.010371,8.206,0.010372,8.2092,0.010374,8.1848,0.010327,8.1882,0.01033,8.1916,0.010336,8.1952,0.010348,8.1987,0.010365,8.1751,0.01032,8.1787,0.010338,8.1825,0.01035,8.1864,0.010355,8.1633,0.01031,8.1673,0.010309,8.1714,0.010309,8.1755,0.010314,8.1796,0.010327,8.1572,0.010284,8.1615,0.010304,8.1658,0.010324,8.1703,0.010337,8.1483,0.010293,8.1528,0.010299,8.1574,0.010302,8.162,0.010306,8.1406,0.010263,8.1455,0.010271,8.1501,0.010282,8.1549,0.010297,8.134,0.010254,8.139,0.010273,8.1439,0.01029,8.1489,0.010304,8.1284,0.010261,8.1335,0.01027,8.1388,0.010276,8.1437,0.01028,8.1237,0.010237,8.129,0.010245,8.1343,0.01026,8.1397,0.010282,8.12,0.010239,8.1255,0.010262,8.131,0.010279,8.1116,0.010236,8.1171,0.010246,8.1227,0.010251,8.1283,0.010257,8.1093,0.010215,8.1151,0.010226,8.1208,0.010242,8.1016,0.010198,8.1075,0.010219,8.1134,0.01024,8.1192,0.010259,8.1008,0.010216,8.1067,0.010231
8.3384,0.010584,8.3368,0.010587,8.3352,0.01058,8.3342,0.010567,8.3329,0.010553,8.332,0.010545,8.3311,0.010551,8.3304,0.010568,8.2987,0.010508,8.2981,0.010524,8.298,0.010529,8.2981,0.010521,8.298,0.01051,8.2982,0.010503,8.2986,0.010502,8.299,0.010508,8.2994,0.010518,8.3001,0.010531,8.2706,0.010472,8.2717,0.010482,8.2727,0.010486,8.2738,0.010484,8.2751,0.010479,8.2765,0.010474,8.2779,0.010473,8.2794,0.010481,8.2516,0.010426,8.2535,0.010444,8.2553,0.010462,8.2573,0.010472,8.2594,0.010472,8.2614,0.010466,8.2349,0.010412,8.2373,0.010408,8.2399,0.010411,8.2423,0.010422,8.2449,0.010439,8.2475,0.010455,8.2221,0.010406,8.2248,0.010416,8.2279,0.010419,8.2308,0.01042,8.2339,0.010421,8.237,0.010424,8.2125,0.010376,8.2158,0.010382,8.2192,0.010392,8.2227,0.01041,8.2261,0.010428,8.2024,0.010383,8.206,0.010395,8.2097,0.010399,8.2135,0.010398,8.1904,0.010354,8.1943,0.010352,8.1983,0.010357,8.2023,0.010369,8.2063,0.010389,8.1838,0.010347,8.1881,0.010367,8.1923,0.010379,8.1967,0.010385,8.1746,0.010342,8.1791,0.010345,8.1837,0.010348,8.1882,0.010354,8.1667,0.010313,8.1715,0.010324,8.1761,0.010339,8.1808,0.010356,8.1598,0.010315,8.1647,0.010332,8.1696,0.010345,8.1745,0.010353,8.1539,0.010313,8.159,0.010317,8.1642,0.010321,8.1691,0.010327,8.149,0.010287,8.1543,0.010301,8.1595,0.010321,8.1648,0.010343,8.145,0.010304,8.1505,0.01032,8.1559,0.010329,8.1365,0.010288,8.1419,0.010293,8.1475,0.010298,8.153,0.010307,8.134,0.010268,8.1397,0.010283,8.1453,0.010302,8.1261,0.010261,8.1319,0.010281,8.1377,0.010299,8.1435,0.010312,8.1251,0.010273,8.1309,0.010284
8.3707,0.010642,8.369,0.010636,8.3673,0.010623,8.3661,0.010609,8.3647,0.0106,8.3637,0.010604,8.3627,0.010621,8.3619,0.010638,8.33,0.010585,8.3293,0.010589,8.3291,0.010582,8.3291,0.01057,8.3288,0.010562,8.3289,0.01056,8.3292,0.010565,8.3295,0.010575,8.3298,0.010587,8.3304,0.010597,8.3008,0.01054,8.3017,0.010544,8.3027,0.010543,8.3037,0.010538,8.3049,0.010532,8.3062,0.01053,8.3075,0.010537,8.3089,0.010553,8.281,0.010499,8.2828,0.010517,8.2845,0.010528,8.2864,0.010527,8.2884,0.010521,8.2903,0.010515,8.2637,0.010461,8.266,0.010463,8.2685,0.010474,8.2709,0.01049,8.2734,0.010507,8.2759,0.010518,8.2504,0.010466,8.253,0.010469,8.2559,0.01047,8.2588,0.010471,8.2618,0.010473,8.2649,0.010478,8.2403,0.010429,8.2435,0.010439,8.2468,0.010456,8.2502,0.010475,8.2536,0.010488,8.2297,0.010441,8.2332,0.010445,8.2369,0.010444,8.2406,0.010442,8.2174,0.010397,8.2212,0.0104,8.2252,0.010412,8.2291,0.010432,8.2331,0.010452,8.2105,0.010409,8.2147,0.010422,8.2188,0.010427,8.2231,0.010429,8.201,0.010386,8.2054,0.010389,8.2099,0.010396,8.2143,0.010406,8.1927,0.010365,8.1975,0.010379,8.202,0.010396,8.2067,0.010412,8.1856,0.010372,8.1905,0.010385,8.1953,0.010393,8.2001,0.010397,8.1795,0.010357,8.1845,0.01036,8.1897,0.010366,8.1945,0.010378,8.1743,0.01034,8.1795,0.01036,8.1846,0.010382,8.19,0.010398,8.1701,0.01036,8.1755,0.010368,8.1809,0.010371,8.1613,0.010333,8.1667,0.010337,8.1722,0.010345,8.1777,0.010359,8.1586,0.010321,8.1642,0.01034,8.1698,0.010359,8.1506,0.01032,8.1563,0.010337,8.1621,0.01035,8.1678,0.01036,8.1493,0.010323,8.1551,0.010331
8.4031,0.010681,8.4012,0.010669,8.3994,0.010654,8.3981,0.010645,8.3966,0.010648,8.3954,0.010664,8.3943,0.010682,8.3933,0.010689,8.3613,0.010644,8.3605,0.010636,8.3602,0.010624,8.3601,0.010615,8.3597,0.010612,8.3597,0.010616,8.3599,0.010625,8.36,0.010637,8.3602,0.010646,8.3607,0.01065,8.3309,0.0106,8.3318,0.010599,8.3326,0.010593,8.3335,0.010587,8.3347,0.010584,8.3358,0.010589,8.337,0.010605,8.3383,0.010623,8.3104,0.010572,8.3121,0.010583,8.3137,0.010582,8.3155,0.010575,8.3174,0.010569,8.3192,0.010568,8.2925,0.010516,8.2947,0.010526,8.2971,0.010543,8.2994,0.010559,8.3018,0.01057,8.3042,0.010573,8.2786,0.010522,8.2812,0.010522,8.284,0.010523,8.2868,0.010524,8.2898,0.010528,8.2927,0.010538,8.268,0.010488,8.2712,0.010504,8.2743,0.010523,8.2776,0.010537,8.281,0.010542,8.2571,0.010493,8.2605,0.010492,8.2641,0.01049,8.2677,0.010492,8.2444,0.010445,8.2482,0.010457,8.2521,0.010477,8.2559,0.010497,8.2598,0.010511,8.2371,0.010466,8.2413,0.010471,8.2453,0.010473,8.2496,0.010476,8.2273,0.010432,8.2317,0.010438,8.2361,0.010448,8.2405,0.010462,8.2188,0.01042,8.2235,0.010437,8.228,0.010453,8.2326,0.010466,8.2114,0.010425,8.2162,0.010434,8.221,0.010438,8.2257,0.01044,8.205,0.0104,8.21,0.010405,8.2151,0.010417,8.2198,0.010436,8.1996,0.010398,8.2047,0.01042,8.2098,0.010436,8.2151,0.010445,8.1951,0.010406,8.2005,0.01041,8.2058,0.010413,8.1862,0.010375,8.1915,0.010382,8.197,0.010396,8.2024,0.010413,8.1833,0.010377,8.1888,0.010395,8.1943,0.010412,8.1751,0.010375,8.1807,0.010387,8.1864,0.010396,8.1921,0.010404,8.1736,0.010368,8.1793,0.010375
8.4354,0.010706,8.4334,0.010691,8.4315,0.010681,8.4301,0.010683,8.4284,0.010699,8.4271,0.010717,8.4258,0.010724,8.4247,0.010718,8.3926,0.010682,8.3917,0.010669,8.3913,0.010659,8.3911,0.010656,8.3906,0.010659,8.3904,0.010667,8.3905,0.010679,8.3905,0.010688,8.3906,0.010692,8.391,0.01069,8.3611,0.010648,8.3619,0.010643,8.3626,0.010636,8.3634,0.010631,8.3645,0.010636,8.3655,0.01065,8.3666,0.010668,8.3678,0.010679,8.3397,0.010634,8.3413,0.010633,8.3428,0.010625,8.3446,0.010618,8.3464,0.010617,8.3481,0.010624,8.3213,0.010577,8.3234,0.010593,8.3257,0.01061,8.3279,0.01062,8.3302,0.010623,8.3326,0.010622,8.3069,0.010574,8.3093,0.010574,8.3121,0.010575,8.3148,0.010578,8.3177,0.010586,8.3205,0.010601,8.2958,0.010553,8.2988,0.010572,8.3019,0.010586,8.3051,0.010591,8.3084,0.01059,8.2844,0.010541,8.2878,0.010538,8.2913,0.01054,8.2948,0.010551,8.2715,0.010504,8.2751,0.010523,8.2789,0.010543,8.2827,0.010558,8.2865,0.010563,8.2638,0.010517,8.2678,0.010519,8.2718,0.010521,8.276,0.010527,8.2537,0.010482,8.258,0.010491,8.2624,0.010505,8.2666,0.010522,8.2449,0.010479,8.2495,0.010496,8.2539,0.010509,8.2584,0.010518,8.2373,0.010475,8.242,0.010479,8.2466,0.010482,8.2514,0.010486,8.2306,0.010445,8.2355,0.010457,8.2405,0.010476,8.2452,0.010498,8.2249,0.010458,8.23,0.010475,8.235,0.010484,8.2402,0.010487,8.2202,0.010448,8.2255,0.010451,8.2307,0.010458,8.2111,0.01042,8.2163,0.010432,8.2217,0.01045,8.2271,0.010469,8.2079,0.010432,8.2134,0.010448,8.2189,0.010461,8.1995,0.010423,8.2051,0.010432,8.2108,0.01044,8.2164,0.010446,8.1978,0.010411,8.2035,0.010419
8.4677,0.010724,8.4656,0.010713,8.4636,0.010713,8.462,0.010728,8.4602,0.010746,8.4588,0.010755,8.4574,0.010748,8.4562,0.010735,8.424,0.010705,8.4229,0.010695,8.4224,0.010691,8.422,0.010693,8.4215,0.010701,8.4212,0.010712,8.4212,0.010721,8.4211,0.010725,8.421,0.010723,8.4213,0.010717,8.3913,0.010684,8.392,0.010676,8.3926,0.010671,8.3933,0.010674,8.3942,0.010687,8.3952,0.010705,8.3962,0.010716,8.3973,0.010715,8.3691,0.010678,8.3706,0.01067,8.372,0.010661,8.3737,0.010658,8.3754,0.010665,8.377,0.010679,8.3501,0.010639,8.3521,0.010655,8.3544,0.010665,8.3564,0.010668,8.3587,0.010666,8.3609,0.010665,8.3351,0.010622,8.3375,0.010622,8.3402,0.010625,8.3428,0.010631,8.3456,0.010645,8.3484,0.010662,8.3235,0.010619,8.3265,0.010633,8.3295,0.010638,8.3326,0.010636,8.3358,0.010632,8.3117,0.010587,8.315,0.010587,8.3185,0.010597,8.322,0.010615,8.2985,0.01057,8.3021,0.01059,8.3058,0.010604,8.3095,0.01061,8.3132,0.01061,8.2904,0.010565,8.2944,0.010567,8.2984,0.010572,8.3025,0.010581,8.2801,0.010536,8.2843,0.01055,8.2886,0.010566,8.2928,0.010583,8.271,0.010539,8.2756,0.010553,8.2799,0.010561,8.2843,0.010566,8.2631,0.010522,8.2677,0.010525,8.2723,0.010529,8.277,0.01054,8.2562,0.010497,8.261,0.010517,8.266,0.010539,8.2706,0.010557,8.2502,0.010515,8.2552,0.010525,8.2602,0.010528,8.2653,0.010531,8.2452,0.01049,8.2505,0.010497,8.2557,0.01051,8.236,0.010471,8.2412,0.010488,8.2465,0.010507,8.2518,0.010524,8.2326,0.010485,8.238,0.010498,8.2434,0.010507,8.224,0.010469,8.2295,0.010476,8.2352,0.010483,8.2407,0.010491,8.2221,0.010454,8.2277,0.010466
8.5001,0.010748,8.4979,0.010747,8.4957,0.01076,8.494,0.010778,8.492,0.010787,8.4905,0.01078,8.489,0.010767,8.4877,0.010756,8.4553,0.010725,8.4542,0.010721,8.4535,0.010722,8.453,0.01073,8.4523,0.01074,8.4519,0.010749,8.4518,0.010753,8.4516,0.010751,8.4514,0.010745,8.4516,0.010737,8.4215,0.010709,8.4221,0.010703,8.4226,0.010705,8.4232,0.010717,8.424,0.010735,8.4249,0.010746,8.4257,0.010745,8.4268,0.010736,8.3985,0.010706,8.3999,0.010697,8.4012,0.010693,8.4027,0.010698,8.4044,0.010711,8.4059,0.010726,8.3789,0.010694,8.3808,0.010704,8.383,0.010706,8.3849,0.010704,8.3871,0.010702,8.3893,0.0107,8.3634,0.010665,8.3657,0.010665,8.3683,0.010671,8.3708,0.010683,8.3735,0.010699,8.3762,0.010712,8.3512,0.010675,8.3542,0.01068,8.3571,0.010677,8.3602,0.010672,8.3632,0.010671,8.3391,0.010632,8.3423,0.010639,8.3457,0.010656,8.3491,0.010675,8.3255,0.010634,8.3291,0.010648,8.3327,0.010653,8.3363,0.010653,8.34,0.010653,8.3171,0.010612,8.321,0.010616,8.3249,0.010624,8.3289,0.010636,8.3065,0.010594,8.3106,0.01061,8.3148,0.010626,8.319,0.010639,8.2971,0.010597,8.3016,0.010606,8.3058,0.01061,8.3102,0.010611,8.2889,0.010568,8.2935,0.010572,8.298,0.010582,8.3026,0.0106,8.2817,0.010558,8.2865,0.010581,8.2914,0.010599,8.2959,0.010608,8.2755,0.010566,8.2805,0.01057,8.2854,0.010572,8.2904,0.010579,8.2703,0.010538,8.2755,0.01055,8.2806,0.010567,8.2609,0.010527,8.266,0.010546,8.2713,0.010563,8.2766,0.010576,8.2572,0.010536,8.2626,0.010546,8.2679,0.010554,8.2485,0.010514,8.2539,0.010521,8.2595,0.010529,8.265,0.010541,8.2463,0.010503,8.2519,0.010521
8.5325,0.010789,8.5301,0.010801,8.5277,0.010818,8.5259,0.010827,8.5239,0.01082,8.5222,0.010806,8.5206,0.010793,8.5191,0.010788,8.4866,0.010751,8.4854,0.010752,8.4846,0.010758,8.484,0.010769,8.4832,0.010777,8.4827,0.01078,8.4824,0.010778,8.4821,0.010772,8.4819,0.010764,8.4819,0.010758,8.4517,0.01073,8.4522,0.010731,8.4526,0.010743,8.4531,0.010759,8.4538,0.010771,8.4545,0.010771,8.4553,0.010761,8.4562,0.010751,8.4279,0.010726,8.4292,0.010721,8.4304,0.010725,8.4318,0.010737,8.4334,0.010752,8.4348,0.010761,8.4077,0.010735,8.4095,0.010737,8.4116,0.010734,8.4135,0.010731,8.4156,0.010729,8.4176,0.010728,8.3917,0.0107,8.3939,0.010704,8.3964,0.010715,8.3988,0.01073,8.4014,0.010742,8.404,0.010746,8.379,0.010716,8.3818,0.010713,8.3847,0.010707,8.3877,0.010704,8.3907,0.010709,8.3665,0.010677,8.3696,0.010692,8.3728,0.010711,8.3762,0.010723,8.3526,0.010689,8.356,0.010693,8.3596,0.010692,8.3631,0.010691,8.3667,0.010693,8.3438,0.010657,8.3476,0.010664,8.3514,0.010674,8.3554,0.010688,8.3328,0.010651,8.3369,0.010666,8.341,0.010679,8.3451,0.010686,8.3232,0.010647,8.3276,0.010651,8.3318,0.010652,8.3361,0.010654,8.3147,0.010614,8.3192,0.010623,8.3237,0.01064,8.3283,0.010661,8.3073,0.010622,8.312,0.01064,8.3168,0.010649,8.3213,0.010651,8.3008,0.010611,8.3057,0.010613,8.3105,0.010619,8.3156,0.01063,8.2954,0.01059,8.3005,0.010607,8.3056,0.010626,8.2857,0.010586,8.2908,0.010603,8.296,0.010616,8.3013,0.010625,8.2818,0.010585,8.2872,0.010593,8.2925,0.0106,8.2729,0.01056,8.2784,0.010568,8.2839,0.010579,8.2893,0.010596,8.2706,0.010558,8.2761,0.01058
8.5648,0.010847,8.5623,0.010864,8.5598,0.010873,8.5579,0.010867,8.5557,0.010852,8.5539,0.010838,8.5522,0.010832,8.5506,0.010831,8.518,0.010788,8.5166,0.010794,8.5157,0.010803,8.515,0.010811,8.5141,0.010814,8.5134,0.010812,8.5131,0.010806,8.5127,0.010798,8.5123,0.01079,8.5123,0.010789,8.482,0.010758,8.4823,0.010768,8.4826,0.010785,8.483,0.010796,8.4836,0.010797,8.4842,0.010788,8.4849,0.010776,8.4857,0.01077,8.4572,0.010745,8.4585,0.010748,8.4596,0.01076,8.4609,0.010774,8.4624,0.010784,8.4637,0.010785,8.4365,0.010762,8.4382,0.010759,8.4402,0.010756,8.442,0.010753,8.444,0.010752,8.446,0.010754,8.42,0.010731,8.4221,0.010741,8.4245,0.010756,8.4268,0.010767,8.4294,0.010771,8.4319,0.010766,8.4067,0.010742,8.4095,0.010735,8.4123,0.010731,8.4152,0.010735,8.4181,0.010748,8.3938,0.010723,8.3968,0.01074,8.4,0.010752,8.4033,0.010755,8.3796,0.010727,8.383,0.010725,8.3865,0.010723,8.3899,0.010723,8.3934,0.010728,8.3704,0.010699,8.3742,0.010708,8.3779,0.01072,8.3818,0.010734,8.3592,0.010703,8.3632,0.010714,8.3673,0.010721,8.3713,0.010723,8.3493,0.010689,8.3536,0.010689,8.3578,0.01069,8.362,0.010696,8.3406,0.010661,8.345,0.010677,8.3494,0.010697,8.3539,0.010714,8.3328,0.010678,8.3375,0.010687,8.3422,0.010689,8.3467,0.010688,8.3261,0.010652,8.331,0.010657,8.3357,0.010667,8.3407,0.010682,8.3204,0.010646,8.3255,0.010664,8.3305,0.010679,8.3106,0.010642,8.3156,0.010654,8.3208,0.010663,8.326,0.010669,8.3065,0.010632,8.3118,0.010639,8.317,0.010645,8.2974,0.010607,8.3028,0.010617,8.3083,0.010634,8.3136,0.010654,8.2948,0.010617,8.3003,0.010637
8.5972,0.010908,8.5945,0.010918,8.5919,0.010913,8.5899,0.010898,8.5876,0.010883,8.5857,0.010876,8.5838,0.010875,8.5821,0.01088,8.5493,0.010837,8.5479,0.010845,8.5468,0.010853,8.546,0.010856,8.5449,0.010853,8.5442,0.010846,8.5437,0.010838,8.5432,0.01083,8.5428,0.010828,8.5426,0.010837,8.5122,0.010799,8.5124,0.010816,8.5126,0.010828,8.5129,0.010828,8.5134,0.010819,8.5139,0.010808,8.5145,0.010801,8.5152,0.010803,8.4866,0.010773,8.4878,0.010785,8.4888,0.010799,8.49,0.010808,8.4914,0.01081,8.4926,0.010806,8.4653,0.010782,8.467,0.010778,8.4688,0.010776,8.4706,0.010774,8.4725,0.010776,8.4744,0.010784,8.4482,0.010763,8.4502,0.010777,8.4526,0.010788,8.4548,0.010792,8.4573,0.010787,8.4597,0.010779,8.4345,0.010758,8.4372,0.010753,8.4399,0.010756,8.4427,0.010768,8.4456,0.010784,8.4212,0.010764,8.4241,0.010776,8.4272,0.010778,8.4304,0.010775,8.4066,0.010752,8.4099,0.010749,8.4133,0.010749,8.4167,0.010752,8.4202,0.010759,8.3971,0.010736,8.4008,0.010747,8.4044,0.010759,8.4083,0.010769,8.3856,0.010744,8.3895,0.01075,8.3935,0.010751,8.3974,0.010749,8.3754,0.010722,8.3797,0.010721,8.3837,0.010725,8.3879,0.010738,8.3664,0.01071,8.3708,0.010729,8.3751,0.010745,8.3795,0.010751,8.3584,0.010721,8.363,0.010722,8.3677,0.010721,8.3721,0.010723,8.3514,0.010692,8.3562,0.010701,8.3609,0.010714,8.3658,0.01073,8.3455,0.010699,8.3505,0.010714,8.3555,0.010724,8.3355,0.010691,8.3405,0.010698,8.3456,0.010704,8.3507,0.010708,8.3311,0.010675,8.3364,0.010681,8.3415,0.010689,8.3219,0.010654,8.3272,0.010669,8.3326,0.010689,8.338,0.010707,8.3191,0.010673,8.3245,0.010686
8.6296,0.010957,8.6268,0.010952,8.624,0.010937,8.6218,0.010923,8.6194,0.010915,8.6174,0.010914,8.6154,0.010918,8.6136,0.010927,8.5807,0.010888,8.5791,0.010896,8.5779,0.010899,8.577,0.010896,8.5758,0.010889,8.5749,0.010881,8.5744,0.010872,8.5738,0.010869,8.5732,0.010877,8.5729,0.010893,8.5424,0.010853,8.5425,0.010866,8.5426,0.010867,8.5428,0.010857,8.5432,0.010846,8.5436,0.010838,8.5441,0.01084,8.5447,0.01085,8.516,0.010814,8.5171,0.010829,8.518,0.010838,8.5191,0.01084,8.5204,0.010837,8.5215,0.010833,8.4941,0.010803,8.4957,0.010801,8.4975,0.010799,8.4991,0.010801,8.5009,0.010809,8.5027,0.010822,8.4765,0.010798,8.4784,0.01081,8.4807,0.010814,8.4828,0.010809,8.4852,0.010801,8.4876,0.010795,8.4623,0.010774,8.4649,0.010776,8.4675,0.010787,8.4702,0.010804,8.473,0.010816,8.4485,0.010796,8.4514,0.010798,8.4544,0.010794,8.4575,0.01079,8.4337,0.01077,8.4369,0.010769,8.4402,0.010772,8.4436,0.010778,8.4469,0.010788,8.4238,0.010769,8.4274,0.010781,8.431,0.01079,8.4347,0.010794,8.412,0.010774,8.4158,0.010774,8.4197,0.010771,8.4236,0.010768,8.4015,0.010747,8.4057,0.01075,8.4097,0.010761,8.4138,0.010778,8.3922,0.010756,8.3965,0.010771,8.4008,0.010777,8.4051,0.010775,8.384,0.010751,8.3885,0.010748,8.3931,0.010749,8.3974,0.010754,8.3768,0.01073,8.3815,0.010742,8.3861,0.010756,8.3909,0.010769,8.3706,0.010743,8.3755,0.010753,8.3804,0.010758,8.3604,0.01073,8.3653,0.010735,8.3703,0.010738,8.3754,0.010741,8.3558,0.010713,8.361,0.01072,8.3661,0.010732,8.3464,0.010702,8.3516,0.010721,8.357,0.010738,8.3623,0.010749,8.3433,0.010719,8.3487,0.010724
8.6619,0.010986,8.659,0.010972,8.6561,0.010957,8.6538,0.010949,8.6513,0.010947,8.6491,0.010951,8.647,0.010959,8.6451,0.010967,8.6121,0.010935,8.6103,0.010938,8.609,0.010936,8.608,0.010929,8.6067,0.01092,8.6057,0.010911,8.6051,0.010907,8.6043,0.010914,8.6036,0.010929,8.6032,0.010943,8.5726,0.010906,8.5726,0.010907,8.5726,0.010898,8.5727,0.010886,8.573,0.010878,8.5733,0.010879,8.5737,0.010888,8.5742,0.010902,8.5454,0.010864,8.5463,0.010875,8.5472,0.010876,8.5482,0.010873,8.5494,0.01087,8.5504,0.010867,8.523,0.010832,8.5244,0.01083,8.5261,0.010831,8.5276,0.010839,8.5294,0.010853,8.5311,0.010866,8.5048,0.010835,8.5066,0.010839,8.5088,0.010836,8.5109,0.010828,8.5131,0.010822,8.5154,0.010823,8.49,0.010797,8.4925,0.010809,8.4951,0.010825,8.4977,0.010838,8.5004,0.010841,8.4759,0.010818,8.4787,0.010814,8.4816,0.01081,8.4847,0.010808,8.4607,0.010788,8.4639,0.01079,8.4671,0.010796,8.4704,0.010806,8.4737,0.010817,8.4504,0.010799,8.454,0.010808,8.4575,0.010812,8.4612,0.010812,8.4383,0.010794,8.4421,0.01079,8.446,0.010786,8.4498,0.010787,8.4276,0.01077,8.4317,0.01078,8.4357,0.010796,8.4397,0.01081,8.418,0.010792,8.4223,0.010797,8.4265,0.010795,8.4308,0.01079,8.4095,0.010771,8.414,0.01077,8.4186,0.010775,8.4228,0.010784,8.4021,0.010765,8.4067,0.010779,8.4113,0.01079,8.4161,0.010798,8.3956,0.010777,8.4005,0.010782,8.4053,0.010783,8.3853,0.010761,8.3901,0.010763,8.3951,0.010765,8.4001,0.010769,8.3805,0.010747,8.3856,0.010758,8.3906,0.010774,8.3709,0.010749,8.3761,0.010765,8.3814,0.010775,8.3866,0.010778,8.3676,0.010753,8.3729,0.010753
8.6943,0.011001,8.6912,0.010986,8.6883,0.010977,8.6858,0.010975,8.6831,0.010979,8.6809,0.010987,8.6786,0.010995,8.6765,0.010999,8.6434,0.010971,8.6416,0.010969,8.6401,0.010963,8.639,0.010954,8.6376,0.010944,8.6365,0.010939,8.6357,0.010946,8.6349,0.010961,8.6341,0.010974,8.6336,0.010977,8.6028,0.010945,8.6027,0.010936,8.6026,0.010923,8.6026,0.010914,8.6028,0.010914,8.603,0.010924,8.6033,0.010937,8.6037,0.010947,8.5748,0.010912,8.5756,0.010914,8.5764,0.01091,8.5773,0.010907,8.5784,0.010904,8.5794,0.010902,8.5518,0.010866,8.5532,0.010867,8.5548,0.010874,8.5562,0.010887,8.5578,0.010901,8.5594,0.010906,8.533,0.010871,8.5348,0.010868,8.5369,0.01086,8.5389,0.010854,8.5411,0.010855,8.5433,0.010866,8.5178,0.010835,8.5202,0.010852,8.5227,0.010865,8.5253,0.010869,8.5279,0.010866,8.5032,0.010838,8.5059,0.010833,8.5088,0.010832,8.5118,0.010835,8.4878,0.010811,8.4909,0.010816,8.494,0.010826,8.4972,0.010837,8.5004,0.010847,8.4771,0.010826,8.4806,0.01083,8.484,0.01083,8.4876,0.010827,8.4647,0.010808,8.4684,0.010804,8.4722,0.010804,8.476,0.010813,8.4537,0.010796,8.4578,0.010812,8.4616,0.010826,8.4656,0.010832,8.4439,0.010815,8.4481,0.010812,8.4522,0.010807,8.4564,0.010804,8.4351,0.010788,8.4395,0.010792,8.444,0.010801,8.4482,0.010813,8.4274,0.010797,8.432,0.010808,8.4365,0.010815,8.4412,0.010818,8.4207,0.010801,8.4255,0.010802,8.4303,0.010802,8.4102,0.010784,8.4149,0.010785,8.4199,0.010788,8.4248,0.010796,8.4051,0.010779,8.4102,0.010794,8.4152,0.010808,8.3953,0.010788,8.4005,0.010797,8.4057,0.010799,8.4109,0.010796,8.3919,0.010777,8.3971,0.010776
8.7267,0.011008,8.7235,0.010999,8.7204,0.010997,8.7178,0.011001,8.715,0.011009,8.7126,0.011018,8.7102,0.011023,8.708,0.011021,8.6748,0.010998,8.6728,0.010992,8.6713,0.010983,8.67,0.010973,8.6685,0.010967,8.6673,0.010973,8.6664,0.010988,8.6654,0.011002,8.6645,0.011005,8.6639,0.010997,8.633,0.010969,8.6329,0.010956,8.6326,0.010946,8.6325,0.010945,8.6326,0.010954,8.6327,0.010967,8.6329,0.010977,8.6332,0.010979,8.6042,0.010949,8.6049,0.010945,8.6056,0.010941,8.6064,0.010938,8.6074,0.010935,8.6083,0.010935,8.5806,0.010902,8.5819,0.010909,8.5834,0.010922,8.5847,0.010935,8.5863,0.010941,8.5878,0.010938,8.5613,0.010903,8.563,0.010895,8.565,0.010888,8.5669,0.010888,8.569,0.010899,8.5711,0.010916,8.5456,0.010883,8.5479,0.010897,8.5503,0.010902,8.5528,0.010899,8.5553,0.010895,8.5306,0.010862,8.5332,0.010861,8.536,0.010864,8.5389,0.01087,8.5148,0.010841,8.5178,0.010851,8.5209,0.010862,8.524,0.010872,8.5272,0.010878,8.5038,0.010852,8.5072,0.010853,8.5105,0.01085,8.5141,0.010847,8.4911,0.010823,8.4948,0.010824,8.4985,0.010833,8.5022,0.010849,8.4798,0.010829,8.4838,0.010844,8.4876,0.01085,8.4915,0.010848,8.4697,0.010829,8.4738,0.010824,8.4779,0.010821,8.4821,0.010824,8.4607,0.010808,8.465,0.010816,8.4695,0.010828,8.4736,0.010839,8.4527,0.010823,8.4572,0.01083,8.4617,0.010833,8.4663,0.010833,8.4458,0.010818,8.4506,0.010818,8.4552,0.010817,8.435,0.010802,8.4398,0.010804,8.4447,0.010811,8.4495,0.010824,8.4298,0.01081,8.4348,0.010824,8.4397,0.010832,8.4198,0.010816,8.4249,0.010817,8.4301,0.010813,8.4352,0.01081,8.4161,0.010794,8.4213,0.010797
8.7591,0.011015,8.7558,0.011012,8.7525,0.011016,8.7498,0.011024,8.7469,0.011034,8.7443,0.01104,8.7418,0.011039,8.7395,0.011033,8.7061,0.011016,8.704,0.011007,8.7024,0.010997,8.701,0.010991,8.6994,0.010996,8.6981,0.01101,8.6971,0.011025,8.696,0.011029,8.695,0.011021,8.6942,0.011007,8.6633,0.010983,8.663,0.010973,8.6627,0.010971,8.6624,0.010979,8.6624,0.010993,8.6624,0.011004,8.6625,0.011006,8.6627,0.011001,8.6336,0.010975,8.6342,0.01097,8.6348,0.010967,8.6355,0.010964,8.6364,0.010963,8.6372,0.010968,8.6094,0.010941,8.6106,0.010953,8.612,0.010966,8.6133,0.010972,8.6147,0.010969,8.6162,0.01096,8.5896,0.01093,8.5912,0.010922,8.5931,0.010921,8.5949,0.01093,8.597,0.010947,8.599,0.010961,8.5733,0.01093,8.5756,0.010935,8.5779,0.010932,8.5803,0.010927,8.5827,0.010926,8.5579,0.010893,8.5605,0.010896,8.5632,0.010902,8.5661,0.010911,8.5419,0.01088,8.5448,0.010892,8.5478,0.010902,8.5508,0.010908,8.5539,0.01091,8.5305,0.01088,8.5338,0.010878,8.5371,0.010875,8.5405,0.010875,8.5175,0.010847,8.5211,0.010856,8.5247,0.010873,8.5283,0.010889,8.5059,0.010864,8.5098,0.010872,8.5136,0.01087,8.5174,0.010866,8.4955,0.010843,8.4996,0.010841,8.5036,0.010844,8.5077,0.010853,8.4863,0.010833,8.4905,0.010845,8.4949,0.010857,8.499,0.010864,8.478,0.010846,8.4825,0.010849,8.4869,0.01085,8.4915,0.01085,8.4708,0.010833,8.4756,0.010833,8.4802,0.010834,8.4599,0.010819,8.4646,0.010826,8.4694,0.010838,8.4742,0.010852,8.4544,0.010838,8.4594,0.010846,8.4642,0.010846,8.4443,0.010832,8.4493,0.010828,8.4545,0.010825,8.4595,0.010826,8.4404,0.010812,8.4455,0.010821
8.7915,0.011022,8.788,0.011026,8.7847,0.011035,8.7818,0.011045,8.7787,0.011051,8.7761,0.011051,8.7734,0.011046,8.771,0.011038,8.7375,0.011025,8.7353,0.011015,8.7336,0.011009,8.7321,0.011013,8.7303,0.011027,8.7289,0.011042,8.7277,0.011047,8.7265,0.01104,8.7254,0.011026,8.7246,0.011014,8.6935,0.010996,8.6931,0.010994,8.6927,0.011001,8.6923,0.011015,8.6922,0.011026,8.6921,0.011028,8.6921,0.011024,8.6922,0.011018,8.663,0.010996,8.6635,0.010992,8.664,0.010989,8.6647,0.010987,8.6655,0.010991,8.6662,0.011003,8.6383,0.01098,8.6394,0.010992,8.6407,0.010999,8.6418,0.010995,8.6432,0.010987,8.6446,0.010978,8.6179,0.010952,8.6194,0.01095,8.6212,0.010958,8.623,0.010974,8.6249,0.010988,8.6268,0.010993,8.6011,0.010966,8.6033,0.010963,8.6055,0.010957,8.6078,0.010955,8.6102,0.010956,8.5853,0.010928,8.5878,0.010933,8.5905,0.010942,8.5932,0.010953,8.5689,0.010923,8.5718,0.010933,8.5747,0.010939,8.5777,0.010941,8.5807,0.010939,8.5571,0.010909,8.5604,0.010905,8.5636,0.010905,8.567,0.010914,8.5439,0.010884,8.5474,0.010901,8.551,0.010917,8.5545,0.010926,8.532,0.010897,8.5359,0.010897,8.5395,0.010893,8.5433,0.010891,8.5214,0.010864,8.5254,0.010868,8.5293,0.010877,8.5333,0.01089,8.5118,0.010866,8.516,0.010878,8.5204,0.010886,8.5243,0.01089,8.5033,0.010868,8.5077,0.01087,8.5121,0.010871,8.5166,0.010872,8.4959,0.01085,8.5006,0.010852,8.5052,0.010859,8.4848,0.010841,8.4895,0.010854,8.4942,0.010868,8.499,0.010878,8.4791,0.010861,8.484,0.010862,8.4888,0.010858,8.4688,0.010842,8.4738,0.010839,8.4789,0.01084,8.4839,0.010849,8.4647,0.010835,8.4698,0.010848
8.8239,0.011028,8.8203,0.011038,8.8168,0.011049,8.8138,0.011056,8.8106,0.011057,8.8078,0.011053,8.8051,0.011045,8.8025,0.011036,8.7689,0.011028,8.7666,0.011022,8.7647,0.011025,8.7631,0.011039,8.7612,0.011055,8.7597,0.011061,8.7584,0.011054,8.7571,0.01104,8.7559,0.011028,8.755,0.011024,8.7238,0.011011,8.7233,0.011018,8.7227,0.011031,8.7222,0.011043,8.722,0.011046,8.7218,0.011042,8.7217,0.011035,8.7217,0.011031,8.6924,0.011014,8.6929,0.01101,8.6932,0.011008,8.6938,0.011011,8.6945,0.011022,8.6951,0.011035,8.6671,0.011016,8.6681,0.011022,8.6693,0.011019,8.6704,0.01101,8.6717,0.011,8.673,0.010996,8.6462,0.010975,8.6476,0.010982,8.6493,0.010997,8.651,0.011011,8.6529,0.011016,8.6547,0.011013,8.6289,0.010989,8.631,0.010983,8.6331,0.01098,8.6354,0.010981,8.6377,0.010985,8.6127,0.010961,8.6151,0.010969,8.6177,0.010979,8.6203,0.010988,8.596,0.010962,8.5988,0.010968,8.6016,0.01097,8.6045,0.010967,8.6074,0.010963,8.5838,0.010936,8.587,0.010935,8.5902,0.010942,8.5935,0.010957,8.5703,0.01093,8.5737,0.010946,8.5772,0.010955,8.5807,0.010955,8.5581,0.010926,8.5619,0.010922,8.5655,0.01092,8.5692,0.010924,8.5472,0.010895,8.5512,0.010905,8.5551,0.010918,8.559,0.01093,8.5374,0.010903,8.5415,0.010912,8.5458,0.010917,8.5497,0.010919,8.5287,0.010893,8.533,0.010895,8.5373,0.010897,8.5418,0.010899,8.521,0.010874,8.5256,0.010882,8.5301,0.010895,8.5097,0.010873,8.5143,0.010888,8.519,0.010898,8.5237,0.010901,8.5037,0.01088,8.5086,0.010877,8.5133,0.010875,8.4933,0.010855,8.4982,0.010857,8.5032,0.010866,8.5082,0.01088,8.4889,0.010863,8.494,0.010876
8.8563,0.011028,8.8526,0.011041,8.8489,0.01105,8.8458,0.011052,8.8425,0.011049,8.8396,0.011042,8.8367,0.011034,8.834,0.011028,8.8003,0.01103,8.7979,0.011032,8.7959,0.011046,8.7941,0.011063,8.7921,0.01107,8.7905,0.011064,8.7891,0.01105,8.7877,0.011038,8.7863,0.011033,8.7853,0.011039,8.754,0.01103,8.7534,0.011043,8.7527,0.011055,8.7522,0.011059,8.7518,0.011055,8.7516,0.011049,8.7513,0.011044,8.7513,0.01104,8.7219,0.011027,8.7222,0.011024,8.7225,0.011027,8.7229,0.011037,8.7235,0.01105,8.724,0.011057,8.6959,0.011042,8.6968,0.011039,8.698,0.01103,8.699,0.011019,8.7002,0.011015,8.7013,0.01102,8.6745,0.011003,8.6758,0.011017,8.6775,0.011031,8.679,0.011037,8.6808,0.011033,8.6826,0.011026,8.6567,0.011006,8.6587,0.011002,8.6607,0.011002,8.6629,0.011006,8.6651,0.011013,8.6401,0.010992,8.6424,0.011002,8.6449,0.011011,8.6475,0.011016,8.623,0.010994,8.6257,0.010995,8.6285,0.010992,8.6313,0.010987,8.6342,0.010985,8.6105,0.010961,8.6136,0.010967,8.6167,0.010982,8.6199,0.010998,8.5967,0.010974,8.6,0.010983,8.6035,0.010982,8.6069,0.010977,8.5842,0.010951,8.588,0.010948,8.5915,0.010951,8.5951,0.010959,8.5731,0.010933,8.5769,0.010946,8.5808,0.010958,8.5846,0.010966,8.563,0.010939,8.567,0.010944,8.5713,0.010947,8.5751,0.010949,8.554,0.010922,8.5583,0.010924,8.5625,0.010926,8.5669,0.010933,8.5461,0.010907,8.5506,0.010921,8.5551,0.010937,8.5346,0.010911,8.5391,0.010922,8.5438,0.010926,8.5484,0.010925,8.5284,0.0109,8.5332,0.010898,8.5379,0.010901,8.5178,0.010877,8.5227,0.010886,8.5276,0.010902,8.5325,0.010916,8.5132,0.010895,8.5182,0.010904
8.8887,0.011021,8.8848,0.011032,8.881,0.011036,8.8778,0.011033,8.8744,0.011028,8.8713,0.011021,8.8684,0.011015,8.8656,0.011018,8.8317,0.011031,8.8291,0.011045,8.827,0.011063,8.8251,0.011071,8.823,0.011067,8.8213,0.011054,8.8198,0.011041,8.8183,0.011036,8.8168,0.011042,8.8157,0.011055,8.7843,0.011052,8.7835,0.011064,8.7828,0.011068,8.7821,0.011065,8.7817,0.011059,8.7813,0.011054,8.781,0.01105,8.7808,0.011046,8.7513,0.011037,8.7515,0.011039,8.7517,0.011049,8.752,0.011062,8.7525,0.011069,8.7529,0.011067,8.7248,0.011055,8.7256,0.011045,8.7266,0.011035,8.7275,0.011029,8.7286,0.011034,8.7297,0.011047,8.7028,0.011034,8.704,0.011048,8.7056,0.011054,8.7071,0.01105,8.7087,0.011042,8.7104,0.011037,8.6844,0.011022,8.6864,0.011021,8.6883,0.011024,8.6905,0.01103,8.6926,0.011039,8.6674,0.011022,8.6697,0.011031,8.6721,0.011036,8.6746,0.011036,8.6501,0.011017,8.6527,0.011014,8.6555,0.011009,8.6582,0.011005,8.661,0.011009,8.6372,0.01099,8.6402,0.011004,8.6432,0.011019,8.6464,0.011028,8.6231,0.011007,8.6264,0.011006,8.6297,0.011,8.6331,0.010996,8.6104,0.010973,8.614,0.010975,8.6175,0.010983,8.6211,0.010994,8.5989,0.010971,8.6027,0.010983,8.6065,0.010991,8.6103,0.010995,8.5886,0.010971,8.5926,0.010973,8.5967,0.010975,8.6005,0.010975,8.5793,0.01095,8.5835,0.010952,8.5877,0.010959,8.592,0.010972,8.5712,0.010947,8.5757,0.010962,8.58,0.010974,8.5595,0.010948,8.564,0.010952,8.5685,0.010951,8.5731,0.010949,8.5531,0.010923,8.5578,0.010926,8.5624,0.010935,8.5423,0.01091,8.5471,0.010925,8.552,0.010941,8.5568,0.010951,8.5375,0.010926,8.5424,0.01093
8.9211,0.011011,8.9171,0.011016,8.9132,0.011014,8.9098,0.011008,8.9063,0.011001,8.9031,0.010995,8.9,0.010998,8.8971,0.011012,8.8631,0.011033,8.8604,0.011052,8.8581,0.011062,8.8562,0.011059,8.8539,0.011047,8.8521,0.011034,8.8505,0.011029,8.8489,0.011034,8.8473,0.011048,8.846,0.011062,8.8145,0.011068,8.8137,0.011073,8.8128,0.011069,8.812,0.011063,8.8115,0.011059,8.811,0.011055,8.8106,0.011051,8.8103,0.011053,8.7807,0.011048,8.7808,0.011057,8.7809,0.01107,8.7812,0.011078,8.7816,0.011076,8.7819,0.011067,8.7536,0.011058,8.7543,0.011047,8.7553,0.011041,8.7561,0.011045,8.7571,0.011058,8.7581,0.011071,8.7311,0.011061,8.7322,0.011067,8.7337,0.011063,8.7351,0.011055,8.7367,0.01105,8.7383,0.011048,8.7122,0.011036,8.7141,0.011039,8.716,0.011045,8.718,0.011053,8.72,0.011061,8.6948,0.011048,8.697,0.011052,8.6993,0.011053,8.7017,0.011049,8.6772,0.011033,8.6797,0.011027,8.6824,0.011023,8.685,0.011026,8.6877,0.011039,8.6639,0.011022,8.6669,0.011038,8.6698,0.011046,8.6729,0.011045,8.6495,0.011027,8.6527,0.01102,8.656,0.011015,8.6593,0.011016,8.6365,0.010997,8.6401,0.011004,8.6435,0.011014,8.647,0.011025,8.6248,0.011006,8.6285,0.011013,8.6322,0.011016,8.6359,0.011017,8.6142,0.010996,8.6181,0.010997,8.6222,0.010998,8.6259,0.010998,8.6047,0.010977,8.6088,0.010982,8.6129,0.010994,8.6172,0.011009,8.5962,0.010987,8.6007,0.010998,8.605,0.011001,8.5844,0.010978,8.5888,0.010976,8.5933,0.010973,8.5979,0.010974,8.5777,0.010951,8.5824,0.01096,8.587,0.010974,8.5668,0.01095,8.5715,0.010965,8.5764,0.010975,8.5812,0.010979,8.5617,0.010955,8.5666,0.010956
8.9535,0.010996,8.9494,0.010995,8.9453,0.01099,8.9419,0.010982,8.9382,0.010976,8.9349,0.010978,8.9317,0.010991,8.9286,0.011011,8.8945,0.011032,8.8917,0.011044,8.8893,0.011043,8.8872,0.011031,8.8849,0.011019,8.8829,0.011012,8.8812,0.011017,8.8794,0.011031,8.8778,0.011046,8.8764,0.011053,8.8447,0.011068,8.8438,0.011065,8.8428,0.011059,8.8419,0.011055,8.8413,0.011051,8.8407,0.011048,8.8402,0.011049,8.8398,0.011058,8.8101,0.011062,8.8102,0.011074,8.8101,0.011082,8.8103,0.011081,8.8106,0.011072,8.8108,0.011061,8.7825,0.011056,8.7831,0.011049,8.784,0.011053,8.7847,0.011065,8.7856,0.011079,8.7865,0.011086,8.7594,0.011077,8.7604,0.011074,8.7618,0.011066,8.7631,0.01106,8.7647,0.011058,8.7662,0.01106,8.74,0.01105,8.7418,0.011056,8.7436,0.011064,8.7455,0.011072,8.7475,0.011076,8.7222,0.011066,8.7243,0.011066,8.7265,0.011062,8.7289,0.011055,8.7042,0.011042,8.7067,0.011038,8.7093,0.01104,8.7119,0.011052,8.7145,0.011067,8.6906,0.011054,8.6935,0.011062,8.6963,0.011061,8.6994,0.011054,8.6759,0.011038,8.679,0.011033,8.6823,0.011032,8.6855,0.011038,8.6626,0.011022,8.6661,0.011032,8.6695,0.011043,8.6729,0.01105,8.6506,0.011033,8.6543,0.011036,8.6579,0.011036,8.6616,0.011035,8.6397,0.011018,8.6436,0.011017,8.6476,0.011017,8.6513,0.011021,8.63,0.011003,8.6341,0.011014,8.6381,0.011028,8.6423,0.011038,8.6213,0.011019,8.6257,0.011022,8.63,0.011019,8.6093,0.010999,8.6136,0.010995,8.6181,0.010995,8.6226,0.011002,8.6024,0.010982,8.607,0.010996,8.6116,0.011011,8.5913,0.010989,8.596,0.010999,8.6008,0.011002,8.6055,0.011002,8.586,0.01098,8.5908,0.010982
8.9859,0.010974,8.9816,0.01097,8.9775,0.010963,8.9739,0.010957,8.9701,0.010958,8.9667,0.010971,8.9633,0.01099,8.9601,0.011004,8.9259,0.011024,8.9229,0.011024,8.9204,0.011013,8.9182,0.011,8.9158,0.010993,8.9137,0.010997,8.9119,0.011011,8.91,0.011026,8.9082,0.011034,8.9067,0.011033,8.875,0.011051,8.8739,0.011046,8.8729,0.011041,8.8719,0.011038,8.8712,0.011035,8.8705,0.011036,8.8699,0.011044,8.8694,0.011057,8.8396,0.01107,8.8395,0.011079,8.8393,0.011078,8.8394,0.011069,8.8397,0.011058,8.8398,0.01105,8.8113,0.011054,8.8119,0.011056,8.8126,0.011069,8.8133,0.011083,8.8141,0.011089,8.8149,0.011086,8.7877,0.011082,8.7886,0.011073,8.7899,0.011067,8.7912,0.011065,8.7926,0.011066,8.7941,0.011071,8.7678,0.011065,8.7695,0.011073,8.7712,0.011081,8.7731,0.011085,8.775,0.011085,8.7496,0.011076,8.7516,0.011072,8.7538,0.011065,8.756,0.011059,8.7313,0.011049,8.7337,0.011051,8.7362,0.011062,8.7387,0.011077,8.7413,0.011086,8.7173,0.011075,8.7201,0.011074,8.7229,0.011066,8.7258,0.011059,8.7023,0.011047,8.7054,0.011046,8.7085,0.011051,8.7117,0.01106,8.6887,0.011047,8.6922,0.011058,8.6955,0.011064,8.6988,0.011067,8.6765,0.011052,8.6801,0.011052,8.6836,0.011051,8.6872,0.011049,8.6653,0.011034,8.6691,0.011034,8.6731,0.011037,8.6767,0.011046,8.6553,0.011031,8.6594,0.011045,8.6633,0.011055,8.6675,0.011058,8.6464,0.011041,8.6507,0.011037,8.6549,0.011032,8.6342,0.011015,8.6385,0.011014,8.6429,0.01102,8.6473,0.011033,8.6271,0.011016,8.6316,0.01103,8.6361,0.011039,8.6158,0.01102,8.6204,0.011022,8.6252,0.011022,8.6298,0.011023,8.6103,0.011004,8.615,0.011006
9.0183,0.010942,9.0139,0.010937,9.0097,0.010932,9.0059,0.010933,9.002,0.010947,8.9984,0.010966,8.9949,0.010982,8.9916,0.010984,8.9572,0.011005,8.9542,0.010995,8.9516,0.010983,8.9493,0.010976,8.9467,0.010979,8.9445,0.010992,8.9426,0.011007,8.9406,0.011015,8.9387,0.011014,8.9371,0.011009,8.9052,0.011027,8.9041,0.011023,8.9029,0.01102,8.9018,0.011017,8.901,0.011018,8.9002,0.011026,8.8995,0.011039,8.8989,0.011049,8.869,0.011066,8.8688,0.011066,8.8686,0.011058,8.8686,0.011046,8.8687,0.011038,8.8687,0.011039,8.8402,0.011052,8.8406,0.011064,8.8413,0.011078,8.8418,0.011086,8.8426,0.011082,8.8433,0.011073,8.816,0.011077,8.8169,0.01107,8.8181,0.011067,8.8192,0.011068,8.8206,0.011073,8.822,0.01108,8.7956,0.011079,8.7972,0.011087,8.7988,0.011091,8.8006,0.011091,8.8024,0.011086,8.777,0.011081,8.7789,0.011073,8.781,0.011067,8.7832,0.011067,8.7584,0.01106,8.7607,0.011071,8.7632,0.011086,8.7656,0.011095,8.768,0.011093,8.744,0.011084,8.7467,0.011076,8.7494,0.011068,8.7523,0.011066,8.7287,0.011057,8.7317,0.011061,8.7348,0.01107,8.7379,0.011079,8.7149,0.01107,8.7183,0.011076,8.7214,0.011078,8.7247,0.011077,8.7023,0.011066,8.7059,0.011064,8.7094,0.011062,8.7129,0.01106,8.6909,0.011048,8.6947,0.01105,8.6986,0.011059,8.7021,0.011072,8.6807,0.01106,8.6846,0.01107,8.6885,0.011072,8.6926,0.011068,8.6715,0.011054,8.6758,0.011048,8.6799,0.011045,8.6592,0.011031,8.6634,0.011036,8.6677,0.011048,8.6721,0.011061,8.6518,0.011047,8.6562,0.011055,8.6607,0.011057,8.6403,0.011041,8.6449,0.01104,8.6495,0.01104,8.6542,0.011041,8.6346,0.011025,8.6393,0.011028
9.0507,0.010902,9.0462,0.010898,9.0418,0.0109,9.038,0.010914,9.0339,0.010935,9.0302,0.010952,9.0266,0.010956,9.0231,0.010948,8.9886,0.010975,8.9855,0.010964,8.9828,0.010956,8.9804,0.010959,8.9777,0.010972,8.9753,0.010988,8.9733,0.010997,8.9712,0.010996,8.9692,0.010991,8.9675,0.010987,8.9355,0.011005,8.9343,0.011001,8.933,0.010998,8.9318,0.010999,8.9309,0.011007,8.93,0.011021,8.9291,0.011031,8.9284,0.011032,8.8984,0.011049,8.8981,0.011041,8.8978,0.011029,8.8977,0.011021,8.8978,0.011022,8.8977,0.011033,8.869,0.011051,8.8694,0.011065,8.87,0.011073,8.8704,0.011071,8.871,0.011062,8.8717,0.011053,8.8443,0.011065,8.8451,0.011062,8.8462,0.011062,8.8473,0.011067,8.8486,0.011074,8.8498,0.011081,8.8234,0.011088,8.8249,0.011092,8.8265,0.011092,8.8282,0.011087,8.8299,0.011079,8.8044,0.011079,8.8062,0.011071,8.8083,0.011071,8.8104,0.01108,8.7855,0.011077,8.7877,0.011092,8.7901,0.011101,8.7924,0.0111,8.7948,0.011092,8.7707,0.011085,8.7733,0.011077,8.776,0.011073,8.7788,0.011076,8.7551,0.011069,8.7581,0.011078,8.7611,0.011088,8.764,0.011094,8.741,0.011086,8.7443,0.011088,8.7474,0.011086,8.7507,0.011084,8.7282,0.011075,8.7316,0.011072,8.7351,0.011069,8.7386,0.01107,8.7165,0.011061,8.7202,0.01107,8.724,0.011082,8.7275,0.011092,8.706,0.011082,8.7099,0.011084,8.7137,0.01108,8.7178,0.011072,8.6966,0.011061,8.7008,0.011058,8.7049,0.011061,8.6841,0.01105,8.6882,0.011061,8.6925,0.011074,8.6968,0.011082,8.6764,0.01107,8.6809,0.011072,8.6852,0.01107,8.6648,0.011056,8.6693,0.011055,8.6739,0.011056,8.6785,0.011058,8.6589,0.011044,8.6635,0.011049
9.0832,0.01086,9.0785,0.010862,9.074,0.010876,9.07,0.010897,9.0658,0.010915,9.062,0.010921,9.0582,0.010914,9.0547,0.010903,9.0201,0.010937,9.0168,0.010931,9.014,0.010934,9.0114,0.010948,9.0086,0.010964,9.0062,0.010974,9.004,0.010975,9.0018,0.01097,8.9997,0.010965,8.9979,0.010962,8.9658,0.010983,8.9644,0.010981,8.963,0.010982,8.9617,0.01099,8.9607,0.011003,8.9597,0.011014,8.9587,0.011015,8.958,0.011008,8.9278,0.011024,8.9275,0.011012,8.9271,0.011003,8.9269,0.011003,8.9268,0.011014,8.9266,0.011029,8.8979,0.011048,8.8981,0.011056,8.8986,0.011054,8.899,0.011045,8.8995,0.011037,8.9001,0.011032,8.8726,0.011049,8.8733,0.011049,8.8744,0.011053,8.8754,0.01106,8.8765,0.011067,8.8777,0.011072,8.8512,0.011085,8.8526,0.011085,8.8541,0.01108,8.8557,0.011071,8.8574,0.011063,8.8318,0.011071,8.8335,0.011069,8.8355,0.011077,8.8375,0.011091,8.8125,0.011094,8.8147,0.011104,8.817,0.011103,8.8192,0.011095,8.8216,0.011085,8.7974,0.011083,8.8,0.011079,8.8025,0.011081,8.8053,0.011088,8.7815,0.011084,8.7844,0.011094,8.7874,0.011101,8.7902,0.011102,8.7671,0.011096,8.7704,0.011095,8.7734,0.011092,8.7766,0.011089,8.754,0.011081,8.7574,0.011078,8.7608,0.011078,8.7642,0.011085,8.7421,0.011078,8.7457,0.01109,8.7495,0.0111,8.7529,0.011103,8.7313,0.011094,8.7352,0.011089,8.739,0.011082,8.743,0.011077,8.7217,0.011068,8.7258,0.011071,8.7299,0.011081,8.709,0.011072,8.7131,0.011084,8.7173,0.011092,8.7215,0.011094,8.7011,0.011084,8.7055,0.011081,8.7098,0.011079,8.6893,0.011068,8.6938,0.011068,8.6983,0.011069,8.7029,0.011073,8.6831,0.011062,8.6877,0.01107
9.1156,0.010828,9.1109,0.01084,9.1062,0.010861,9.102,0.01088,9.0977,0.010886,9.0938,0.01088,9.0899,0.010868,9.0862,0.01086,9.0515,0.010896,9.0481,0.0109,9.0451,0.010915,9.0425,0.010933,9.0396,0.010945,9.037,0.010946,9.0347,0.010941,9.0324,0.010937,9.0302,0.010935,9.0283,0.010933,8.996,0.01096,8.9946,0.010961,8.9931,0.010969,8.9917,0.010983,8.9905,0.010994,8.9894,0.010997,8.9884,0.01099,8.9875,0.010979,8.9573,0.010996,8.9568,0.010987,8.9563,0.010986,8.956,0.010997,8.9559,0.011012,8.9556,0.011022,8.9267,0.011039,8.9269,0.011038,8.9273,0.011029,8.9276,0.01102,8.928,0.011015,8.9285,0.011015,8.9009,0.011032,8.9016,0.011036,8.9025,0.011043,8.9034,0.01105,8.9045,0.011055,8.9056,0.011055,8.879,0.011071,8.8804,0.011067,8.8817,0.011058,8.8833,0.011049,8.8849,0.011045,8.8592,0.01106,8.8609,0.011067,8.8627,0.01108,8.8647,0.01109,8.8396,0.0111,8.8417,0.0111,8.8439,0.011091,8.8461,0.01108,8.8484,0.011074,8.8241,0.01108,8.8266,0.011081,8.8291,0.011087,8.8318,0.011096,8.8079,0.011098,8.8107,0.011104,8.8136,0.011105,8.8164,0.011103,8.7932,0.011101,8.7964,0.011098,8.7994,0.011094,8.8025,0.01109,8.7799,0.011085,8.7832,0.011085,8.7865,0.011091,8.7899,0.011103,8.7677,0.011097,8.7713,0.011107,8.775,0.01111,8.7783,0.011105,8.7567,0.011098,8.7605,0.01109,8.7642,0.011085,8.7681,0.011086,8.7468,0.011079,8.7509,0.011088,8.7548,0.0111,8.7339,0.011093,8.7379,0.011101,8.7421,0.011102,8.7463,0.011099,8.7258,0.011091,8.7301,0.011088,8.7344,0.011087,8.7138,0.011078,8.7182,0.011079,8.7227,0.011082,8.7272,0.011089,8.7074,0.01108,8.712,0.011089
9.1481,0.01081,9.1432,0.010831,9.1383,0.01085,9.1341,0.010857,9.1296,0.010851,9.1255,0.010838,9.1216,0.010829,9.1178,0.010831,9.0829,0.010863,9.0794,0.010878,9.0763,0.010897,9.0735,0.01091,9.0705,0.010913,9.0678,0.010908,9.0654,0.010903,9.063,0.010901,9.0607,0.010899,9.0586,0.010901,9.0263,0.010934,9.0248,0.010943,9.0232,0.010957,9.0216,0.010969,9.0204,0.010973,9.0192,0.010967,9.018,0.010956,9.0171,0.010947,8.9867,0.010969,8.9862,0.010968,8.9856,0.010978,8.9852,0.010994,8.9849,0.011005,8.9846,0.011005,8.9556,0.011022,8.9557,0.011014,8.956,0.011004,8.9562,0.010999,8.9565,0.010999,8.9569,0.011002,8.9293,0.011018,8.9298,0.011026,8.9307,0.011033,8.9315,0.011038,8.9325,0.011039,8.9335,0.011034,8.9068,0.01105,8.9081,0.011042,8.9094,0.011033,8.9109,0.011029,8.9123,0.011035,8.8866,0.011052,8.8882,0.011065,8.89,0.011074,8.8918,0.011074,8.8667,0.011089,8.8687,0.01108,8.8708,0.011069,8.873,0.011063,8.8752,0.011062,8.8508,0.011074,8.8532,0.01108,8.8557,0.011088,8.8583,0.011093,8.8344,0.011102,8.8371,0.011103,8.8399,0.0111,8.8426,0.011096,8.8194,0.0111,8.8225,0.011096,8.8254,0.011091,8.8285,0.011089,8.8058,0.011089,8.809,0.011094,8.8123,0.011105,8.8156,0.011114,8.7933,0.011113,8.7968,0.011115,8.8004,0.01111,8.8037,0.011102,8.782,0.011097,8.7857,0.011091,8.7894,0.011092,8.7933,0.0111,8.7719,0.011095,8.7759,0.011106,8.7798,0.011114,8.7588,0.011108,8.7628,0.011109,8.7669,0.011106,8.771,0.011103,8.7505,0.011096,8.7547,0.011095,8.7589,0.011095,8.7383,0.011088,8.7427,0.01109,8.7471,0.011096,8.7515,0.011105,8.7317,0.011098,8.7362,0.011105
9.1805,0.0108,9.1755,0.01082,9.1705,0.010829,9.1661,0.010824,9.1615,0.010812,9.1573,0.010802,9.1532,0.010803,9.1493,0.010815,9.1143,0.010844,9.1107,0.010863,9.1075,0.010878,9.1046,0.010881,9.1014,0.010877,9.0986,0.010872,9.0961,0.010868,9.0936,0.010866,9.0912,0.010867,9.089,0.010875,9.0566,0.010909,9.0549,0.010924,9.0532,0.010937,9.0516,0.010942,9.0502,0.010937,9.0489,0.010927,9.0477,0.010918,9.0466,0.010916,9.0162,0.010945,9.0155,0.010955,9.0148,0.010971,9.0143,0.010982,9.014,0.010984,9.0135,0.010976,8.9845,0.010997,8.9844,0.010988,8.9847,0.010982,8.9848,0.010982,8.9851,0.010985,8.9854,0.010992,8.9576,0.011009,8.958,0.011017,8.9588,0.011023,8.9595,0.011023,8.9604,0.011019,8.9614,0.011011,8.9346,0.011026,8.9358,0.011017,8.937,0.011013,8.9384,0.011019,8.9398,0.011032,8.914,0.011048,8.9155,0.011058,8.9172,0.011058,8.919,0.01105,8.8938,0.011065,8.8957,0.011054,8.8978,0.011047,8.8998,0.011046,8.902,0.011051,8.8775,0.011067,8.8799,0.011074,8.8822,0.01108,8.8848,0.01108,8.8608,0.011094,8.8634,0.011091,8.8662,0.011086,8.8689,0.011081,8.8455,0.011091,8.8486,0.011085,8.8514,0.011082,8.8544,0.011086,8.8316,0.011093,8.8348,0.011103,8.838,0.011111,8.8412,0.011113,8.8189,0.011117,8.8223,0.011111,8.8259,0.011102,8.8292,0.011095,8.8074,0.011095,8.811,0.011095,8.8146,0.011102,8.8184,0.011112,8.797,0.011111,8.8009,0.011119,8.8048,0.011119,8.7837,0.011115,8.7876,0.011112,8.7917,0.011108,8.7958,0.011106,8.7752,0.011101,8.7793,0.011101,8.7835,0.011103,8.7628,0.011097,8.7671,0.011103,8.7715,0.011111,8.7759,0.011118,8.756,0.011112,8.7604,0.011116
9.2129,0.010789,9.2078,0.0108,9.2027,0.010796,9.1982,0.010784,9.1934,0.010774,9.1892,0.010774,9.1849,0.010786,9.1809,0.010805,9.1458,0.010834,9.142,0.010849,9.1387,0.010854,9.1356,0.01085,9.1324,0.010845,9.1295,0.010841,9.1269,0.010838,9.1242,0.010838,9.1217,0.010846,9.1194,0.010859,9.0869,0.010889,9.0851,0.010903,9.0833,0.010909,9.0815,0.010905,9.0801,0.010895,9.0787,0.010886,9.0773,0.010883,9.0762,0.010892,9.0456,0.010925,9.0449,0.010941,9.0441,0.010954,9.0435,0.010956,9.043,0.010949,9.0425,0.01094,9.0133,0.010967,9.0132,0.010961,9.0134,0.01096,9.0134,0.010964,9.0136,0.010971,9.0138,0.010979,8.9859,0.011,8.9863,0.011005,8.987,0.011006,8.9876,0.011003,8.9884,0.010995,8.9893,0.010986,8.9624,0.011002,8.9636,0.010998,8.9647,0.011003,8.966,0.011016,8.9673,0.011027,8.9414,0.011042,8.9428,0.011043,8.9444,0.011035,8.9462,0.011024,8.9209,0.011039,8.9227,0.011031,8.9247,0.01103,8.9267,0.011035,8.9287,0.011043,8.9042,0.011059,8.9065,0.011064,8.9088,0.011065,8.9112,0.011062,8.8872,0.011077,8.8898,0.011072,8.8924,0.011067,8.8951,0.01106,8.8717,0.011075,8.8747,0.011071,8.8774,0.011073,8.8803,0.011081,8.8575,0.011094,8.8606,0.011103,8.8637,0.011104,8.8669,0.011098,8.8445,0.011107,8.8479,0.011097,8.8514,0.011089,8.8546,0.011086,8.8327,0.011093,8.8363,0.0111,8.8399,0.011109,8.8436,0.011115,8.8221,0.011119,8.826,0.01112,8.8298,0.011115,8.8086,0.011115,8.8125,0.011111,8.8165,0.011108,8.8205,0.011107,8.7999,0.011106,8.804,0.011107,8.8081,0.011112,8.7873,0.011108,8.7916,0.011116,8.7959,0.011123,8.8002,0.011126,8.7803,0.011122,8.7847,0.011121
9.2454,0.010771,9.2401,0.010768,9.2348,0.010756,9.2302,0.010746,9.2254,0.010745,9.221,0.010756,9.2166,0.010775,9.2124,0.010791,9.1772,0.010821,9.1733,0.010827,9.1699,0.010824,9.1667,0.010819,9.1633,0.010816,9.1603,0.010813,9.1576,0.010813,9.1548,0.010819,9.1522,0.010833,9.1498,0.010847,9.1172,0.010873,9.1153,0.01088,9.1133,0.010876,9.1115,0.010867,9.1099,0.010857,9.1084,0.010854,9.107,0.010862,9.1057,0.010878,9.0751,0.010908,9.0742,0.010922,9.0733,0.010925,9.0726,0.010918,9.0721,0.010909,9.0714,0.010903,9.0422,0.010934,9.042,0.010933,9.0421,0.010936,9.042,0.010944,9.0421,0.010952,9.0422,0.010958,9.0142,0.010984,9.0145,0.010986,9.0151,0.010982,9.0157,0.010975,9.0164,0.010966,9.0172,0.010961,8.9903,0.010982,8.9913,0.010986,8.9923,0.010999,8.9936,0.01101,8.9948,0.011012,8.9687,0.011028,8.9701,0.01102,8.9717,0.011009,8.9733,0.011001,8.948,0.011016,8.9498,0.011015,8.9517,0.01102,8.9536,0.011028,8.9555,0.011034,8.9309,0.011049,8.9332,0.01105,8.9354,0.011047,8.9377,0.011042,8.9136,0.011057,8.9161,0.011051,8.9187,0.011045,8.9213,0.011041,8.8978,0.011056,8.9007,0.011058,8.9034,0.011066,8.9063,0.011074,8.8834,0.011089,8.8864,0.011091,8.8895,0.011084,8.8926,0.011073,8.8701,0.011087,8.8734,0.011078,8.8769,0.011074,8.88,0.011079,8.8581,0.011092,8.8616,0.0111,8.8651,0.011106,8.8688,0.011105,8.8472,0.011115,8.851,0.011109,8.8547,0.011103,8.8336,0.011109,8.8374,0.011106,8.8413,0.011104,8.8453,0.011103,8.8245,0.011108,8.8286,0.011111,8.8327,0.011117,8.8119,0.011119,8.816,0.011125,8.8203,0.011128,8.8246,0.011125,8.8046,0.011125,8.8089,0.011119
9.2778,0.010742,9.2724,0.010731,9.267,0.01072,9.2623,0.010718,9.2573,0.010728,9.2528,0.010747,9.2483,0.010763,9.244,0.01077,9.2086,0.010798,9.2046,0.010796,9.201,0.010792,9.1978,0.010788,9.1943,0.010786,9.1912,0.010786,9.1883,0.010792,9.1855,0.010806,9.1827,0.01082,9.1802,0.010828,9.1474,0.010854,9.1454,0.010851,9.1434,0.010842,9.1415,0.010832,9.1398,0.010829,9.1382,0.010837,9.1367,0.010852,9.1353,0.010867,9.1045,0.010892,9.1036,0.010896,9.1026,0.01089,9.1018,0.01088,9.1011,0.010874,9.1004,0.010873,9.0711,0.010902,9.0708,0.010906,9.0708,0.010913,9.0706,0.010921,9.0706,0.010928,9.0706,0.010929,9.0426,0.010959,9.0427,0.010956,9.0433,0.010949,9.0437,0.01094,9.0444,0.010935,9.0451,0.010939,9.0181,0.010965,9.019,0.010977,9.02,0.010989,9.0211,0.010991,9.0223,0.010983,8.9962,0.011004,8.9975,0.010993,8.9989,0.010984,9.0005,0.010982,8.9751,0.011,8.9768,0.011005,8.9786,0.011013,8.9804,0.011019,8.9823,0.011021,8.9576,0.011036,8.9598,0.011032,8.9619,0.011028,8.9642,0.011022,8.94,0.011037,8.9425,0.011031,8.945,0.011027,8.9475,0.011029,8.924,0.011043,8.9268,0.011051,8.9295,0.011059,8.9322,0.011061,8.9092,0.011076,8.9122,0.011069,8.9152,0.011059,8.9183,0.011049,8.8958,0.011064,8.899,0.01106,8.9024,0.011064,8.9054,0.011073,8.8834,0.011087,8.8869,0.011093,8.8903,0.011092,8.8939,0.011086,8.8723,0.011099,8.8761,0.011092,8.8797,0.011086,8.8585,0.011098,8.8622,0.011095,8.8661,0.011094,8.87,0.011095,8.8492,0.011106,8.8532,0.011111,8.8572,0.011115,8.8364,0.011123,8.8405,0.011124,8.8447,0.011121,8.8489,0.011114,8.8289,0.011119,8.8331,0.011111
9.3103,0.010708,9.3047,0.010696,9.2992,0.010694,9.2944,0.010703,9.2892,0.010722,9.2846,0.010738,9.28,0.010746,9.2755,0.010744,9.24,0.010768,9.2359,0.010764,9.2322,0.010761,9.2289,0.010759,9.2253,0.010759,9.222,0.010765,9.2191,0.010778,9.2161,0.010793,9.2132,0.010801,9.2106,0.010799,9.1777,0.010826,9.1756,0.010816,9.1735,0.010807,9.1714,0.010803,9.1697,0.010811,9.168,0.010828,9.1663,0.010843,9.1648,0.010848,9.134,0.010871,9.1329,0.010865,9.1318,0.010856,9.1309,0.010849,9.1302,0.010848,9.1294,0.010851,9.1,0.010877,9.0996,0.010884,9.0995,0.010892,9.0992,0.010899,9.0991,0.010901,9.099,0.010898,9.0709,0.010926,9.071,0.01092,9.0714,0.010911,9.0718,0.010906,9.0724,0.010909,9.073,0.010922,9.0459,0.010951,9.0468,0.010963,9.0476,0.010966,9.0487,0.010958,9.0498,0.010946,9.0236,0.010972,9.0248,0.010963,9.0262,0.01096,9.0277,0.010965,9.0022,0.010987,9.0038,0.010995,9.0056,0.011002,9.0073,0.011003,9.0091,0.011,8.9844,0.011018,8.9864,0.011012,8.9885,0.011007,8.9907,0.011001,8.9665,0.011017,8.9688,0.011013,8.9713,0.011014,8.9737,0.011022,8.9501,0.011037,8.9529,0.011045,8.9555,0.011047,8.9581,0.011042,8.9351,0.011055,8.9381,0.011045,8.941,0.011035,8.9439,0.011031,8.9214,0.011045,8.9245,0.011049,8.9279,0.011058,8.9308,0.011065,8.9088,0.011079,8.9122,0.011078,8.9155,0.011072,8.9191,0.011064,8.8974,0.011078,8.9011,0.011072,8.9047,0.011068,8.8834,0.011082,8.8871,0.011081,8.8909,0.011082,8.8948,0.011086,8.8739,0.0111,8.8779,0.011104,8.8818,0.011105,8.8609,0.011117,8.865,0.011113,8.8691,0.011105,8.8733,0.011095,8.8532,0.011105,8.8574,0.0111
9.3427,0.010675,9.337,0.010671,9.3314,0.01068,9.3264,0.010698,9.3212,0.010715,9.3164,0.010723,9.3116,0.010722,9.3071,0.010716,9.2715,0.010739,9.2672,0.010736,9.2634,0.010734,9.2599,0.010733,9.2562,0.010739,9.2529,0.010752,9.2498,0.010766,9.2467,0.010775,9.2437,0.010774,9.241,0.010765,9.208,0.01079,9.2058,0.01078,9.2036,0.010776,9.2014,0.010784,9.1996,0.010801,9.1977,0.010817,9.196,0.010823,9.1944,0.010818,9.1634,0.010842,9.1623,0.010833,9.1611,0.010826,9.1601,0.010824,9.1593,0.010828,9.1584,0.010835,9.1289,0.010859,9.1284,0.010868,9.1281,0.010874,9.1278,0.010877,9.1276,0.010874,9.1274,0.010868,9.0992,0.010892,9.0992,0.010883,9.0996,0.010878,9.0999,0.010881,9.1004,0.010894,9.1009,0.010907,9.0737,0.010934,9.0745,0.010938,9.0753,0.010931,9.0763,0.010919,9.0773,0.010909,9.051,0.010937,9.0521,0.010934,9.0535,0.010938,9.0549,0.010946,9.0293,0.010973,9.0308,0.010979,9.0325,0.010981,9.0342,0.010978,9.0359,0.010972,9.0111,0.010995,9.0131,0.010989,9.0151,0.010983,9.0173,0.010978,8.9929,0.010997,8.9952,0.010999,8.9976,0.011006,9,0.011015,8.9763,0.011031,8.979,0.011033,8.9815,0.011028,8.9841,0.011017,8.961,0.011031,8.9639,0.011021,8.9667,0.011017,8.9696,0.011021,8.947,0.011035,8.9501,0.011044,8.9533,0.011051,8.9563,0.011052,8.9342,0.011065,8.9375,0.011058,8.9408,0.011051,8.9443,0.011045,8.9225,0.011058,8.9262,0.011054,8.9297,0.011052,8.9084,0.011066,8.912,0.011068,8.9157,0.011072,8.9195,0.011076,8.8986,0.01109,8.9025,0.011091,8.9064,0.011087,8.8854,0.011101,8.8894,0.011092,8.8936,0.011083,8.8976,0.011076,8.8775,0.011089,8.8816,0.01109
9.3752,0.010651,9.3694,0.010659,9.3637,0.010676,9.3585,0.010694,9.3531,0.010702,9.3482,0.010701,9.3433,0.010696,9.3386,0.010691,9.3029,0.010712,9.2985,0.01071,9.2947,0.01071,9.291,0.010715,9.2872,0.010728,9.2837,0.010743,9.2805,0.010752,9.2773,0.010751,9.2742,0.010742,9.2714,0.010731,9.2383,0.010755,9.236,0.01075,9.2336,0.010757,9.2314,0.010773,9.2294,0.01079,9.2275,0.010798,9.2256,0.010794,9.2239,0.010784,9.1929,0.010809,9.1917,0.010802,9.1904,0.0108,9.1893,0.010803,9.1884,0.010811,9.1874,0.01082,9.1577,0.010844,9.1572,0.010852,9.1568,0.010854,9.1564,0.010852,9.1561,0.010846,9.1559,0.010837,9.1276,0.010859,9.1275,0.010853,9.1278,0.010857,9.128,0.010869,9.1284,0.010883,9.1288,0.010889,9.1015,0.010912,9.1022,0.010906,9.1029,0.010894,9.1038,0.010884,9.1048,0.01088,9.0784,0.010906,9.0795,0.01091,9.0807,0.010918,9.0821,0.010926,9.0564,0.010953,9.0579,0.010955,9.0594,0.010952,9.061,0.010947,9.0627,0.01094,9.0378,0.010966,9.0397,0.01096,9.0417,0.010955,9.0438,0.010955,9.0193,0.010979,9.0216,0.010986,9.0239,0.010995,9.0262,0.010998,9.0024,0.011017,9.005,0.011012,9.0075,0.011001,9.01,0.01099,8.9869,0.011007,8.9897,0.011002,8.9925,0.011005,8.9953,0.011014,8.9726,0.01103,8.9756,0.011037,8.9788,0.011038,8.9817,0.011032,8.9595,0.011046,8.9628,0.011038,8.966,0.011032,8.9695,0.011027,8.9476,0.011041,8.9512,0.011039,8.9547,0.011041,8.9333,0.011054,8.9368,0.011058,8.9405,0.011063,8.9443,0.011064,8.9233,0.011077,8.9271,0.011073,8.931,0.011065,8.9099,0.011079,8.9139,0.011069,8.918,0.011062,8.922,0.011063,8.9018,0.011076,8.9059,0.011083
9.4077,0.010641,9.4017,0.010658,9.3959,0.010675,9.3906,0.010684,9.3851,0.010684,9.38,0.010678,9.375,0.010673,9.3702,0.01067,9.3343,0.010689,9.3299,0.010688,9.3259,0.010693,9.3221,0.010705,9.3182,0.010721,9.3146,0.010731,9.3113,0.01073,9.3079,0.010722,9.3047,0.01071,9.3018,0.010704,9.2686,0.010726,9.2662,0.010731,9.2637,0.010748,9.2614,0.010765,9.2593,0.010774,9.2573,0.010771,9.2553,0.010762,9.2535,0.010754,9.2224,0.010777,9.221,0.010774,9.2196,0.010778,9.2185,0.010785,9.2175,0.010794,9.2163,0.010803,9.1866,0.010828,9.186,0.010831,9.1855,0.010829,9.185,0.010823,9.1846,0.010814,9.1843,0.010808,9.1559,0.010831,9.1557,0.010834,9.1559,0.010846,9.1561,0.010861,9.1564,0.010868,9.1567,0.010863,9.1293,0.010884,9.13,0.010872,9.1306,0.010862,9.1314,0.010858,9.1323,0.010861,9.1058,0.010884,9.1068,0.010892,9.108,0.0109,9.1092,0.010904,9.0835,0.010928,9.0849,0.010926,9.0864,0.01092,9.0879,0.010914,9.0895,0.010908,9.0645,0.010934,9.0664,0.010929,9.0683,0.010929,9.0703,0.010936,9.0458,0.010963,9.0479,0.010971,9.0502,0.010974,9.0524,0.010969,9.0285,0.010992,9.0311,0.010981,9.0335,0.010969,9.036,0.010963,9.0128,0.010984,9.0155,0.010987,9.0182,0.010995,9.021,0.011003,8.9982,0.011022,9.0012,0.011023,9.0043,0.011017,9.0071,0.011009,8.9849,0.011024,8.9881,0.011018,8.9913,0.011013,8.9946,0.011011,8.9727,0.011026,8.9763,0.011027,8.9797,0.011031,8.9582,0.011045,8.9617,0.01105,8.9654,0.011051,8.969,0.011048,8.948,0.01106,8.9518,0.011052,8.9555,0.011043,8.9344,0.011056,8.9384,0.011049,8.9424,0.011049,8.9463,0.011056,8.9261,0.01107,8.9301,0.011077
9.4402,0.010643,9.4341,0.01066,9.4281,0.01067,9.4226,0.010669,9.417,0.010663,9.4118,0.010658,9.4067,0.010654,9.4018,0.010653,9.3658,0.010669,9.3612,0.010673,9.3571,0.010685,9.3532,0.0107,9.3491,0.010711,9.3454,0.010711,9.342,0.010703,9.3386,0.010691,9.3352,0.010684,9.3322,0.010688,9.2989,0.010709,9.2964,0.010724,9.2938,0.010742,9.2914,0.010751,9.2892,0.010749,9.287,0.01074,9.285,0.010732,9.2831,0.010729,9.2518,0.010751,9.2504,0.010754,9.2489,0.010761,9.2477,0.01077,9.2465,0.010778,9.2453,0.010783,9.2155,0.010806,9.2147,0.010805,9.2142,0.010799,9.2136,0.010791,9.2132,0.010784,9.2127,0.010786,9.1843,0.01081,9.184,0.010822,9.1841,0.010837,9.1841,0.010845,9.1844,0.010841,9.1846,0.01083,9.1572,0.010852,9.1577,0.010841,9.1583,0.010837,9.159,0.01084,9.1598,0.010848,9.1332,0.01087,9.1342,0.010878,9.1352,0.010882,9.1364,0.010881,9.1106,0.010902,9.1119,0.010897,9.1133,0.010891,9.1148,0.010885,9.1163,0.01088,9.0913,0.010903,9.0931,0.010903,9.0948,0.01091,9.0968,0.01092,9.0722,0.010945,9.0743,0.010949,9.0765,0.010944,9.0786,0.010933,9.0547,0.010958,9.0572,0.010945,9.0595,0.010938,9.062,0.01094,9.0387,0.010965,9.0413,0.010973,9.044,0.010981,9.0467,0.010982,9.0238,0.011004,9.0267,0.010998,9.0298,0.010989,9.0325,0.010982,9.0102,0.011001,9.0134,0.010996,9.0165,0.010994,9.0198,0.010994,8.9979,0.011012,9.0013,0.011016,9.0047,0.01102,8.9832,0.011036,8.9866,0.011038,8.9902,0.011034,8.9938,0.011026,8.9727,0.01104,8.9764,0.01103,8.9801,0.011023,8.959,0.011036,8.9628,0.011036,8.9668,0.011043,8.9707,0.011052,8.9504,0.011065,8.9544,0.011067
9.4726,0.010648,9.4664,0.010659,9.4603,0.010658,9.4547,0.010652,9.4489,0.010646,9.4436,0.010642,9.4384,0.01064,9.4334,0.010643,9.3973,0.010656,9.3925,0.010668,9.3883,0.010683,9.3843,0.010693,9.3801,0.010694,9.3763,0.010686,9.3727,0.010674,9.3692,0.010667,9.3658,0.010669,9.3627,0.010683,9.3292,0.010702,9.3266,0.01072,9.3239,0.01073,9.3213,0.010729,9.319,0.010721,9.3168,0.010713,9.3147,0.010709,9.3127,0.010711,9.2813,0.010732,9.2798,0.010738,9.2782,0.010748,9.2768,0.010756,9.2756,0.010761,9.2743,0.01076,9.2444,0.010782,9.2435,0.010777,9.2429,0.010768,9.2422,0.010761,9.2417,0.010762,9.2412,0.010773,9.2126,0.010797,9.2123,0.010812,9.2123,0.010821,9.2122,0.010818,9.2124,0.010808,9.2125,0.010797,9.185,0.01082,9.1855,0.010815,9.1859,0.010818,9.1866,0.010826,9.1873,0.010835,9.1607,0.010857,9.1615,0.010861,9.1625,0.01086,9.1636,0.010856,9.1377,0.010876,9.1389,0.01087,9.1403,0.010864,9.1417,0.01086,9.1431,0.01086,9.118,0.01088,9.1197,0.010887,9.1214,0.010897,9.1233,0.010903,9.0986,0.010925,9.1007,0.010921,9.1028,0.010911,9.1048,0.010899,9.0809,0.010921,9.0833,0.010913,9.0855,0.010914,9.0879,0.010923,9.0645,0.010948,9.0671,0.010956,9.0697,0.010958,9.0724,0.010952,9.0495,0.010976,9.0523,0.010967,9.0553,0.010959,9.058,0.010954,9.0356,0.010977,9.0387,0.010973,9.0418,0.010974,9.045,0.010977,9.023,0.010998,9.0264,0.011002,9.0297,0.011003,9.0081,0.011022,9.0115,0.011018,9.015,0.01101,9.0185,0.010999,8.9974,0.011016,9.0011,0.011008,9.0047,0.011007,8.9835,0.011023,8.9873,0.01103,8.9912,0.011038,8.9951,0.011041,8.9747,0.011054,8.9786,0.011048
9.5051,0.010649,9.4987,0.010649,9.4925,0.010643,9.4868,0.010636,9.4809,0.010632,9.4755,0.010629,9.4701,0.010632,9.465,0.010642,9.4287,0.010654,9.4239,0.010668,9.4195,0.01068,9.4154,0.010681,9.4111,0.010673,9.4071,0.010661,9.4035,0.010653,9.3999,0.010655,9.3963,0.010668,9.3931,0.010685,9.3595,0.010701,9.3568,0.010711,9.354,0.010711,9.3513,0.010703,9.3489,0.010695,9.3466,0.010691,9.3443,0.010693,9.3423,0.010699,9.3108,0.010718,9.3092,0.010727,9.3075,0.010736,9.306,0.01074,9.3047,0.01074,9.3033,0.010735,9.2733,0.010755,9.2723,0.010747,9.2717,0.01074,9.2708,0.01074,9.2702,0.010751,9.2696,0.010766,9.2409,0.010788,9.2405,0.010798,9.2404,0.010795,9.2403,0.010785,9.2404,0.010775,9.2405,0.01077,9.2128,0.010792,9.2132,0.010795,9.2136,0.010803,9.2142,0.010812,9.2148,0.010817,9.1881,0.010839,9.1888,0.010838,9.1898,0.010834,9.1908,0.010829,9.1648,0.01085,9.166,0.010844,9.1673,0.010839,9.1686,0.010839,9.1699,0.010846,9.1447,0.010867,9.1464,0.010877,9.148,0.010883,9.1498,0.010881,9.1251,0.0109,9.127,0.01089,9.1291,0.010879,9.1311,0.010871,9.107,0.010891,9.1094,0.010891,9.1116,0.0109,9.1139,0.010909,9.0904,0.010931,9.093,0.010934,9.0955,0.010929,9.098,0.010921,9.0751,0.010944,9.0778,0.010936,9.0808,0.01093,9.0834,0.010927,9.061,0.01095,9.064,0.01095,9.067,0.010953,9.0702,0.010957,9.0481,0.01098,9.0514,0.010982,9.0547,0.010978,9.033,0.011,9.0363,0.010991,9.0398,0.01098,9.0433,0.010971,9.0221,0.010991,9.0257,0.010989,9.0293,0.010995,9.008,0.011014,9.0118,0.011022,9.0156,0.011025,9.0194,0.011019,8.999,0.011035,9.0029,0.011025
9.5376,0.01064,9.5311,0.010634,9.5247,0.010628,9.5189,0.010623,9.5129,0.01062,9.5073,0.010622,9.5018,0.010632,9.4966,0.010646,9.4602,0.010657,9.4552,0.010668,9.4507,0.01067,9.4465,0.010662,9.4421,0.01065,9.438,0.010641,9.4343,0.010642,9.4305,0.010655,9.4268,0.010672,9.4235,0.010683,9.3898,0.010696,9.387,0.010695,9.3841,0.010687,9.3813,0.010679,9.3788,0.010675,9.3764,0.010677,9.374,0.010683,9.3718,0.010692,9.3403,0.010708,9.3385,0.010717,9.3367,0.010722,9.3352,0.010722,9.3338,0.010717,9.3323,0.010709,9.3022,0.010727,9.3012,0.01072,9.3004,0.01072,9.2995,0.01073,9.2988,0.010745,9.2981,0.010755,9.2693,0.010776,9.2688,0.010774,9.2686,0.010764,9.2684,0.010754,9.2684,0.010749,9.2684,0.010751,9.2407,0.010772,9.241,0.010781,9.2413,0.01079,9.2418,0.010795,9.2423,0.010794,9.2155,0.010816,9.2162,0.010812,9.217,0.010806,9.218,0.010801,9.1919,0.010823,9.193,0.010818,9.1942,0.010818,9.1954,0.010824,9.1968,0.010834,9.1715,0.010856,9.173,0.010862,9.1746,0.010861,9.1763,0.010852,9.1515,0.010872,9.1534,0.01086,9.1554,0.010852,9.1573,0.010852,9.1332,0.010871,9.1355,0.010879,9.1376,0.010889,9.1398,0.010893,9.1163,0.010912,9.1188,0.010908,9.1212,0.0109,9.1237,0.010893,9.1007,0.010913,9.1034,0.010908,9.1063,0.010905,9.1088,0.010905,9.0864,0.010927,9.0893,0.01093,9.0922,0.010934,9.0954,0.010936,9.0732,0.010958,9.0765,0.010955,9.0797,0.010947,9.058,0.010969,9.0612,0.010958,9.0646,0.010949,9.0681,0.010946,9.0468,0.010968,9.0504,0.010974,9.0539,0.010981,9.0326,0.011003,9.0363,0.011006,9.04,0.011,9.0438,0.010989,9.0233,0.011008,9.0271,0.010998
9.5701,0.010627,9.5634,0.01062,9.5569,0.010615,9.551,0.010612,9.5449,0.010613,9.5392,0.010622,9.5336,0.010637,9.5281,0.010649,9.4916,0.010659,9.4865,0.010661,9.4819,0.010653,9.4776,0.010641,9.4731,0.010631,9.4689,0.010632,9.465,0.010644,9.4612,0.010661,9.4574,0.010673,9.4539,0.010673,9.4201,0.010683,9.4172,0.010674,9.4142,0.010666,9.4113,0.010662,9.4087,0.010664,9.4062,0.01067,9.4037,0.010679,9.4014,0.010688,9.3698,0.010701,9.3679,0.010706,9.366,0.010706,9.3644,0.010701,9.3629,0.010693,9.3613,0.010686,9.3311,0.010702,9.33,0.010701,9.3291,0.010711,9.3281,0.010726,9.3273,0.010737,9.3265,0.010736,9.2976,0.010754,9.297,0.010745,9.2968,0.010734,9.2965,0.010729,9.2964,0.010731,9.2963,0.01074,9.2685,0.010759,9.2687,0.010769,9.2689,0.010774,9.2694,0.010774,9.2698,0.01077,9.2429,0.01079,9.2435,0.010785,9.2443,0.010779,9.2452,0.010775,9.219,0.010796,9.22,0.010795,9.2212,0.010802,9.2223,0.010812,9.2236,0.010819,9.1982,0.010841,9.1997,0.01084,9.2012,0.010831,9.2028,0.01082,9.178,0.01084,9.1798,0.010832,9.1817,0.010832,9.1836,0.01084,9.1594,0.01086,9.1616,0.010869,9.1636,0.010873,9.1658,0.01087,9.1422,0.010889,9.1446,0.010881,9.147,0.010874,9.1494,0.01087,9.1263,0.010888,9.129,0.010885,9.1318,0.010886,9.1343,0.010889,9.1117,0.010908,9.1146,0.010913,9.1175,0.010916,9.1205,0.010913,9.0983,0.010933,9.1016,0.010926,9.1047,0.010915,9.0829,0.010936,9.0861,0.010927,9.0895,0.010924,9.0928,0.010928,9.0715,0.010951,9.075,0.010958,9.0785,0.010962,9.0571,0.010984,9.0607,0.010979,9.0645,0.010968,9.0681,0.010957,9.0476,0.010979,9.0514,0.010972
9.6025,0.010614,9.5958,0.010609,9.5891,0.010606,9.5831,0.010606,9.5768,0.010614,9.571,0.010628,9.5653,0.010641,9.5597,0.010645,9.5231,0.010653,9.5179,0.010646,9.5132,0.010633,9.5087,0.010623,9.5041,0.010622,9.4998,0.010634,9.4958,0.010651,9.4918,0.010664,9.4879,0.010664,9.4843,0.010656,9.4505,0.010664,9.4474,0.010655,9.4443,0.010651,9.4413,0.010652,9.4386,0.010659,9.436,0.010668,9.4334,0.010677,9.431,0.010682,9.3992,0.010693,9.3973,0.010693,9.3953,0.010689,9.3936,0.01068,9.392,0.010672,9.3903,0.010671,9.36,0.010684,9.3588,0.010694,9.3578,0.010709,9.3567,0.010721,9.3558,0.010721,9.3549,0.010711,9.326,0.010727,9.3253,0.010716,9.325,0.010711,9.3246,0.010713,9.3244,0.010721,9.3242,0.010731,9.2964,0.010749,9.2965,0.010755,9.2966,0.010755,9.2969,0.010751,9.2973,0.010746,9.2704,0.010765,9.2709,0.010759,9.2716,0.010754,9.2724,0.010754,9.2461,0.010774,9.2471,0.01078,9.2482,0.01079,9.2492,0.010798,9.2504,0.010798,9.2249,0.010819,9.2263,0.01081,9.2278,0.010799,9.2294,0.01079,9.2044,0.010811,9.2062,0.010811,9.208,0.010819,9.2098,0.010828,9.1855,0.010849,9.1877,0.010853,9.1896,0.01085,9.1917,0.010843,9.1681,0.010862,9.1704,0.010855,9.1727,0.010851,9.1751,0.010848,9.152,0.010867,9.1545,0.010867,9.1573,0.010871,9.1597,0.010876,9.1371,0.010894,9.1399,0.010897,9.1427,0.010895,9.1457,0.010889,9.1235,0.010906,9.1266,0.010896,9.1297,0.010887,9.1078,0.010906,9.111,0.010903,9.1143,0.010908,9.1176,0.010917,9.0962,0.010937,9.0997,0.01094,9.1031,0.010936,9.0816,0.010957,9.0852,0.010947,9.0889,0.010936,9.0925,0.010929,9.0719,0.01095,9.0756,0.010948
9.635,0.010606,9.6282,0.010602,9.6214,0.010602,9.6152,0.010609,9.6088,0.010622,9.6028,0.010635,9.597,0.010639,9.5913,0.010633,9.5546,0.010639,9.5492,0.010627,9.5444,0.010616,9.5398,0.010614,9.5351,0.010624,9.5307,0.010642,9.5266,0.010655,9.5225,0.010657,9.5184,0.010648,9.5148,0.010638,9.4808,0.010646,9.4776,0.010641,9.4744,0.010642,9.4713,0.010648,9.4685,0.010658,9.4658,0.010667,9.4631,0.010673,9.4606,0.010674,9.4287,0.010683,9.4267,0.010678,9.4246,0.01067,9.4228,0.010661,9.4211,0.010659,9.4193,0.010668,9.3889,0.01068,9.3876,0.010695,9.3865,0.010707,9.3853,0.010708,9.3843,0.010699,9.3834,0.010687,9.3543,0.0107,9.3536,0.010694,9.3532,0.010696,9.3527,0.010704,9.3524,0.010715,9.3522,0.010722,9.3242,0.010737,9.3242,0.010738,9.3243,0.010734,9.3245,0.010729,9.3248,0.010723,9.2978,0.01074,9.2982,0.010736,9.2989,0.010734,9.2996,0.01074,9.2732,0.010759,9.2741,0.01077,9.2751,0.010778,9.2761,0.010779,9.2772,0.010771,9.2517,0.01079,9.253,0.010779,9.2544,0.01077,9.2559,0.01077,9.2309,0.01079,9.2325,0.010798,9.2343,0.010807,9.236,0.010813,9.2117,0.010833,9.2138,0.01083,9.2157,0.010822,9.2177,0.010815,9.194,0.010835,9.1963,0.01083,9.1985,0.010828,9.2008,0.010828,9.1776,0.010848,9.1801,0.010852,9.1828,0.010856,9.1851,0.01086,9.1625,0.010879,9.1652,0.010877,9.168,0.010871,9.1709,0.010861,9.1486,0.010879,9.1517,0.01087,9.1547,0.010867,9.1328,0.010885,9.1359,0.01089,9.1391,0.010899,9.1424,0.010904,9.1209,0.010921,9.1243,0.010917,9.1277,0.010908,9.1062,0.010926,9.1097,0.010916,9.1133,0.01091,9.1169,0.010908,9.0962,0.010927,9.0999,0.010928
9.6676,0.010602,9.6605,0.010601,9.6536,0.010607,9.6473,0.01062,9.6408,0.010632,9.6347,0.010637,9.6287,0.010631,9.6229,0.010618,9.586,0.010621,9.5806,0.01061,9.5756,0.010607,9.571,0.010616,9.5661,0.010633,9.5615,0.010647,9.5573,0.01065,9.5531,0.010642,9.549,0.010631,9.5452,0.010624,9.5111,0.010632,9.5078,0.010632,9.5045,0.010638,9.5013,0.010648,9.4984,0.010658,9.4955,0.010665,9.4928,0.010665,9.4902,0.010661,9.4582,0.010669,9.4561,0.010661,9.4539,0.010652,9.452,0.010649,9.4502,0.010657,9.4483,0.010672,9.4178,0.010683,9.4164,0.010695,9.4152,0.010697,9.414,0.010688,9.4129,0.010677,9.4118,0.01067,9.3827,0.010681,9.3819,0.010682,9.3813,0.01069,9.3808,0.010701,9.3804,0.010708,9.3801,0.01071,9.352,0.010723,9.352,0.010719,9.352,0.010714,9.3521,0.010708,9.3523,0.010703,9.3252,0.010718,9.3256,0.010717,9.3261,0.010722,9.3268,0.010733,9.3004,0.010751,9.3012,0.010759,9.3021,0.01076,9.303,0.010753,9.304,0.010742,9.2784,0.01076,9.2797,0.010751,9.281,0.01075,9.2824,0.010758,9.2573,0.010777,9.2589,0.010787,9.2606,0.010793,9.2623,0.010791,9.2379,0.01081,9.2399,0.010802,9.2417,0.010795,9.2437,0.01079,9.2199,0.01081,9.2221,0.010807,9.2243,0.010808,9.2265,0.010812,9.2032,0.010832,9.2057,0.010837,9.2083,0.01084,9.2106,0.010839,9.1878,0.010858,9.1905,0.010852,9.1932,0.010842,9.1961,0.010833,9.1737,0.010852,9.1768,0.010848,9.1797,0.010853,9.1577,0.010872,9.1608,0.010881,9.1639,0.010886,9.1671,0.010883,9.1456,0.0109,9.149,0.010891,9.1523,0.010881,9.1307,0.010898,9.1342,0.010892,9.1377,0.01089,9.1413,0.010893,9.1205,0.01091,9.1241,0.010913
9.7001,0.010602,9.6929,0.010608,9.6859,0.01062,9.6794,0.010633,9.6727,0.010638,9.6665,0.010632,9.6604,0.010619,9.6545,0.010606,9.6175,0.010606,9.612,0.010602,9.6069,0.010611,9.6021,0.010627,9.5971,0.010641,9.5924,0.010644,9.5881,0.010636,9.5838,0.010626,9.5795,0.010618,9.5757,0.010617,9.5414,0.010624,9.538,0.01063,9.5346,0.010639,9.5313,0.01065,9.5283,0.010657,9.5253,0.010658,9.5225,0.010654,9.5198,0.010646,9.4877,0.010653,9.4855,0.010644,9.4832,0.01064,9.4812,0.010647,9.4793,0.010662,9.4773,0.010675,9.4467,0.010685,9.4452,0.010687,9.444,0.010679,9.4426,0.010668,9.4414,0.01066,9.4403,0.01066,9.4111,0.01067,9.4101,0.010678,9.4095,0.010689,9.4089,0.010697,9.4084,0.010699,9.408,0.010696,9.3799,0.010707,9.3797,0.010702,9.3796,0.010696,9.3797,0.010691,9.3799,0.010689,9.3527,0.010702,9.353,0.010707,9.3534,0.010717,9.354,0.010726,9.3275,0.010742,9.3282,0.010743,9.329,0.010737,9.3299,0.010726,9.3308,0.010717,9.3052,0.010733,9.3064,0.010732,9.3076,0.01074,9.3089,0.01075,9.2838,0.010768,9.2853,0.010775,9.2869,0.010773,9.2885,0.010765,9.264,0.010783,9.266,0.010775,9.2677,0.01077,9.2696,0.010768,9.2458,0.010787,9.2479,0.010788,9.2501,0.010792,9.2522,0.010797,9.2289,0.010817,9.2312,0.01082,9.2338,0.010819,9.236,0.010814,9.2132,0.010833,9.2159,0.010823,9.2185,0.010813,9.2213,0.010809,9.1988,0.010829,9.2018,0.010834,9.2047,0.010843,9.1827,0.010862,9.1857,0.010868,9.1888,0.010865,9.1919,0.010856,9.1703,0.010874,9.1736,0.010863,9.1769,0.010857,9.1552,0.010875,9.1587,0.010873,9.1622,0.010875,9.1656,0.010879,9.1448,0.010896,9.1484,0.010898
9.7326,0.010607,9.7253,0.01062,9.7181,0.010634,9.7115,0.01064,9.7047,0.010635,9.6984,0.010622,9.6922,0.010609,9.6861,0.010603,9.649,0.010601,9.6433,0.010609,9.6381,0.010624,9.6332,0.010638,9.6281,0.010641,9.6233,0.010634,9.6189,0.010623,9.6144,0.010614,9.6101,0.010612,9.6061,0.010616,9.5718,0.010622,9.5683,0.010631,9.5647,0.010642,9.5613,0.010649,9.5582,0.010651,9.5551,0.010648,9.5522,0.01064,9.5494,0.01063,9.5172,0.010636,9.5149,0.010632,9.5125,0.010639,9.5104,0.010653,9.5084,0.010667,9.5063,0.01067,9.4756,0.010678,9.474,0.010671,9.4727,0.010659,9.4712,0.010651,9.47,0.010651,9.4688,0.010658,9.4395,0.010668,9.4384,0.010678,9.4377,0.010687,9.437,0.010689,9.4365,0.010687,9.436,0.010682,9.4077,0.010691,9.4075,0.010686,9.4073,0.01068,9.4074,0.010678,9.4074,0.010683,9.3801,0.010694,9.3803,0.010704,9.3807,0.010714,9.3812,0.010716,9.3546,0.010729,9.3553,0.010723,9.356,0.010712,9.3568,0.010703,9.3577,0.010701,9.3319,0.010716,9.333,0.010723,9.3342,0.010734,9.3355,0.010741,9.3102,0.010757,9.3117,0.010756,9.3132,0.010749,9.3147,0.010741,9.2902,0.010757,9.2921,0.010752,9.2938,0.01075,9.2956,0.01075,9.2717,0.010769,9.2738,0.010772,9.2758,0.010778,9.2779,0.010783,9.2545,0.010801,9.2568,0.010801,9.2593,0.010795,9.2615,0.010786,9.2386,0.010804,9.2412,0.010794,9.2437,0.01079,9.2465,0.010794,9.224,0.010814,9.2269,0.010823,9.2297,0.010829,9.2076,0.010849,9.2105,0.010847,9.2136,0.010837,9.2167,0.010827,9.1951,0.010845,9.1983,0.010838,9.2015,0.010836,9.1798,0.010855,9.1831,0.010857,9.1866,0.010861,9.19,0.010863,9.1692,0.010881,9.1727,0.010881
9.7651,0.010615,9.7577,0.01063,9.7503,0.010639,9.7436,0.010635,9.7367,0.010623,9.7303,0.01061,9.7239,0.010604,9.7178,0.01061,9.6805,0.010609,9.6747,0.010624,9.6694,0.010638,9.6643,0.010641,9.6591,0.010634,9.6542,0.010623,9.6496,0.010614,9.6451,0.010611,9.6407,0.010614,9.6366,0.010622,9.6021,0.010625,9.5985,0.010635,9.5949,0.010643,9.5913,0.010646,9.5881,0.010643,9.5849,0.010635,9.5819,0.010625,9.579,0.01062,9.5467,0.010626,9.5443,0.010631,9.5418,0.010645,9.5396,0.010659,9.5375,0.010663,9.5353,0.010656,9.5045,0.010663,9.5029,0.010651,9.5014,0.010643,9.4999,0.010642,9.4986,0.010649,9.4972,0.010659,9.4678,0.010668,9.4667,0.010677,9.4659,0.01068,9.4651,0.010678,9.4645,0.010673,9.4639,0.010668,9.4356,0.010676,9.4353,0.010671,9.435,0.010669,9.435,0.010673,9.4349,0.010683,9.4076,0.010693,9.4077,0.010703,9.408,0.010706,9.4084,0.0107,9.3817,0.010711,9.3823,0.0107,9.383,0.010691,9.3837,0.010689,9.3845,0.010696,9.3587,0.010708,9.3597,0.010719,9.3608,0.010728,9.362,0.010728,9.3367,0.010741,9.3381,0.010734,9.3395,0.010726,9.341,0.010721,9.3164,0.010735,9.3182,0.010733,9.3198,0.010733,9.3216,0.010737,9.2976,0.010754,9.2996,0.01076,9.3016,0.010765,9.3036,0.010766,9.2801,0.010783,9.2824,0.010777,9.2848,0.010768,9.2869,0.010758,9.264,0.010776,9.2665,0.010771,9.269,0.010775,9.2717,0.010785,9.2491,0.010804,9.252,0.01081,9.2547,0.010809,9.2326,0.010828,9.2354,0.010819,9.2384,0.010808,9.2414,0.010801,9.2198,0.010819,9.2229,0.010817,9.2261,0.010819,9.2043,0.010838,9.2076,0.010842,9.211,0.010845,9.2144,0.010845,9.1935,0.010863,9.1969,0.010859
9.7976,0.010621,9.7901,0.010631,9.7826,0.01063,9.7757,0.010619,9.7687,0.010607,9.7621,0.010601,9.7557,0.010608,9.7494,0.010624,9.712,0.010625,9.7061,0.01064,9.7006,0.010644,9.6954,0.010637,9.6901,0.010625,9.6851,0.010615,9.6804,0.010612,9.6758,0.010615,9.6712,0.010622,9.667,0.010631,9.6324,0.010632,9.6287,0.010639,9.625,0.010642,9.6213,0.01064,9.618,0.010632,9.6148,0.010622,9.6116,0.010616,9.6086,0.01062,9.5762,0.010625,9.5737,0.010638,9.5711,0.010652,9.5688,0.010657,9.5666,0.01065,9.5643,0.010639,9.5335,0.010645,9.5317,0.010636,9.5302,0.010635,9.5285,0.010641,9.5271,0.010652,9.5257,0.01066,9.4962,0.010668,9.495,0.010672,9.4941,0.01067,9.4932,0.010665,9.4925,0.010659,9.4918,0.010654,9.4634,0.010662,9.4631,0.01066,9.4627,0.010664,9.4626,0.010674,9.4624,0.010684,9.435,0.010693,9.435,0.010696,9.4353,0.010691,9.4356,0.010681,9.4089,0.01069,9.4094,0.010681,9.41,0.010678,9.4106,0.010685,9.4113,0.010697,9.3854,0.010707,9.3864,0.010716,9.3874,0.010717,9.3885,0.010711,9.3631,0.010722,9.3644,0.010714,9.3659,0.010708,9.3672,0.010705,9.3426,0.010718,9.3443,0.010718,9.3459,0.010722,9.3476,0.010729,9.3235,0.010743,9.3254,0.010749,9.3274,0.01075,9.3293,0.010746,9.3058,0.010761,9.3079,0.010752,9.3103,0.010742,9.3124,0.010737,9.2894,0.010754,9.2918,0.010758,9.2943,0.010767,9.2969,0.010775,9.2743,0.010792,9.277,0.010791,9.2798,0.010783,9.2575,0.010801,9.2603,0.01079,9.2633,0.010783,9.2662,0.01078,9.2445,0.010798,9.2476,0.0108,9.2507,0.010804,9.2289,0.010823,9.2321,0.010826,9.2355,0.010826,9.2387,0.010823,9.2178,0.010841,9.2212,0.010836
9.8301,0.010619,9.8224,0.010619,9.8148,0.01061,9.8079,0.010598,9.8007,0.010592,9.794,0.010599,9.7874,0.010616,9.781,0.010634,9.7435,0.01064,9.7374,0.010645,9.7319,0.010639,9.7266,0.010626,9.7211,0.010617,9.716,0.010613,9.7112,0.010616,9.7065,0.010623,9.7018,0.010632,9.6974,0.010639,9.6628,0.010638,9.6589,0.010641,9.6551,0.010639,9.6514,0.010632,9.6479,0.010622,9.6446,0.010616,9.6413,0.010619,9.6382,0.010631,9.6057,0.010633,9.6031,0.010647,9.6004,0.010653,9.598,0.010646,9.5957,0.010635,9.5934,0.010625,9.5624,0.01063,9.5605,0.010628,9.5589,0.010634,9.5572,0.010645,9.5557,0.010654,9.5542,0.010658,9.5246,0.010664,9.5233,0.010662,9.5223,0.010658,9.5213,0.010652,9.5205,0.010647,9.5198,0.010644,9.4913,0.010651,9.4909,0.010655,9.4904,0.010665,9.4902,0.010675,9.49,0.01068,9.4624,0.010688,9.4624,0.010683,9.4625,0.010672,9.4628,0.010663,9.436,0.010671,9.4364,0.010669,9.437,0.010675,9.4375,0.010687,9.4381,0.010696,9.4122,0.010706,9.4131,0.010707,9.414,0.010702,9.4151,0.010694,9.3896,0.010704,9.3908,0.010698,9.3922,0.010695,9.3935,0.010695,9.3687,0.010706,9.3704,0.01071,9.3719,0.010716,9.3735,0.010722,9.3494,0.010734,9.3513,0.010736,9.3531,0.010732,9.355,0.010724,9.3314,0.010737,9.3335,0.010728,9.3358,0.010723,9.3378,0.010726,9.3148,0.010741,9.3172,0.01075,9.3195,0.010759,9.3221,0.010759,9.2994,0.010775,9.3021,0.010767,9.3048,0.010757,9.2825,0.010773,9.2852,0.010766,9.2881,0.010763,9.291,0.010765,9.2692,0.010782,9.2723,0.010786,9.2753,0.010789,9.2534,0.010807,9.2566,0.010808,9.2599,0.010805,9.2631,0.0108,9.2421,0.010818,9.2455,0.01081
9.8627,0.010606,9.8548,0.010597,9.8471,0.010586,9.84,0.01058,9.8327,0.010586,9.8259,0.010603,9.8192,0.010622,9.8126,0.010633,9.775,0.010642,9.7688,0.010637,9.7631,0.010625,9.7577,0.010615,9.7521,0.010612,9.7469,0.010615,9.742,0.010623,9.7371,0.010632,9.7324,0.01064,9.7279,0.010642,9.6931,0.010642,9.6892,0.010639,9.6852,0.010632,9.6814,0.010623,9.6779,0.010617,9.6744,0.010619,9.671,0.010631,9.6678,0.010645,9.6352,0.010645,9.6325,0.01065,9.6297,0.010645,9.6272,0.010632,9.6248,0.010622,9.6224,0.010619,9.5913,0.010623,9.5894,0.010629,9.5877,0.010639,9.5858,0.010648,9.5842,0.010652,9.5826,0.010651,9.5529,0.010656,9.5515,0.010652,9.5505,0.010646,9.5494,0.010641,9.5486,0.010638,9.5477,0.010641,9.5192,0.010647,9.5186,0.010657,9.5181,0.010668,9.5178,0.010673,9.5175,0.010668,9.4899,0.010675,9.4898,0.010664,9.4898,0.010654,9.49,0.010651,9.4631,0.010659,9.4635,0.010666,9.464,0.010677,9.4644,0.010687,9.465,0.010689,9.4389,0.010698,9.4397,0.010693,9.4406,0.010686,9.4416,0.01068,9.4161,0.010689,9.4172,0.010686,9.4185,0.010686,9.4198,0.010689,9.3949,0.010699,9.3965,0.010705,9.398,0.010711,9.3995,0.010714,9.3753,0.010724,9.3771,0.010721,9.3789,0.010713,9.3808,0.010704,9.3571,0.010715,9.3591,0.01071,9.3614,0.010713,9.3633,0.010723,9.3402,0.010736,9.3425,0.010744,9.3448,0.010746,9.3473,0.010739,9.3245,0.010752,9.3272,0.010742,9.3298,0.010735,9.3074,0.010749,9.3101,0.010747,9.3129,0.010749,9.3158,0.010753,9.294,0.010769,9.2969,0.010772,9.2999,0.010773,9.278,0.01079,9.2811,0.010788,9.2843,0.010783,9.2875,0.010776,9.2664,0.010793,9.2697,0.010785
9.8952,0.010585,9.8872,0.010574,9.8794,0.010567,9.8722,0.010572,9.8647,0.010588,9.8578,0.010608,9.8509,0.01062,9.8443,0.010619,9.8065,0.01063,9.8002,0.01062,9.7944,0.010609,9.7889,0.010605,9.7832,0.010609,9.7778,0.010617,9.7728,0.010628,9.7678,0.010637,9.7629,0.01064,9.7584,0.010638,9.7235,0.01064,9.7194,0.010633,9.7154,0.010624,9.7114,0.010618,9.7078,0.01062,9.7042,0.010632,9.7007,0.010646,9.6974,0.010653,9.6647,0.010651,9.6619,0.010645,9.659,0.010633,9.6564,0.010622,9.654,0.010618,9.6514,0.010623,9.6203,0.010625,9.6182,0.010635,9.6164,0.010645,9.6145,0.010649,9.6128,0.010647,9.6111,0.010643,9.5813,0.010646,9.5798,0.010641,9.5787,0.010636,9.5776,0.010633,9.5766,0.010636,9.5757,0.010645,9.547,0.01065,9.5464,0.010661,9.5458,0.010666,9.5454,0.010663,9.545,0.010653,9.5173,0.010658,9.5171,0.010647,9.5171,0.010643,9.5172,0.010648,9.4903,0.010656,9.4906,0.010668,9.4909,0.010678,9.4913,0.010681,9.4918,0.010676,9.4657,0.010684,9.4664,0.010677,9.4672,0.010671,9.4681,0.010668,9.4425,0.010677,9.4436,0.010677,9.4448,0.01068,9.446,0.010686,9.4211,0.010695,9.4227,0.010702,9.424,0.010704,9.4255,0.010702,9.4012,0.010711,9.403,0.010703,9.4047,0.010695,9.4065,0.01069,9.3827,0.010699,9.3847,0.010702,9.3869,0.010712,9.3887,0.010722,9.3655,0.010732,9.3678,0.010734,9.37,0.010728,9.3725,0.010718,9.3497,0.010729,9.3523,0.010722,9.3548,0.010719,9.3324,0.010732,9.335,0.010734,9.3378,0.010739,9.3406,0.010743,9.3187,0.010757,9.3216,0.010758,9.3245,0.010756,9.3025,0.010772,9.3056,0.010767,9.3088,0.01076,9.3119,0.010753,9.2908,0.010769,9.294,0.010763
9.9277,0.010561,9.9196,0.010555,9.9117,0.010559,9.9043,0.010575,9.8968,0.010594,9.8897,0.010606,9.8827,0.010606,9.8759,0.010598,9.838,0.010609,9.8316,0.0106,9.8256,0.010595,9.82,0.010598,9.8142,0.010607,9.8088,0.010618,9.8036,0.010628,9.7985,0.010634,9.7935,0.010633,9.7888,0.010627,9.7538,0.010632,9.7496,0.010623,9.7455,0.010617,9.7415,0.010619,9.7377,0.010632,9.734,0.010647,9.7304,0.010654,9.727,0.010649,9.6942,0.010647,9.6913,0.010635,9.6883,0.010623,9.6856,0.010618,9.6831,0.010623,9.6805,0.010633,9.6492,0.010633,9.647,0.010643,9.6451,0.010647,9.6431,0.010646,9.6413,0.010641,9.6396,0.010636,9.6097,0.010638,9.6081,0.010632,9.6069,0.010629,9.6057,0.010632,9.6047,0.010641,9.6036,0.010651,9.5749,0.010656,9.5742,0.010661,9.5735,0.010658,9.573,0.010648,9.5726,0.010638,9.5448,0.010642,9.5445,0.010637,9.5444,0.010642,9.5445,0.010653,9.5174,0.01066,9.5176,0.01067,9.5179,0.010674,9.5182,0.01067,9.5186,0.010662,9.4924,0.010669,9.4931,0.010663,9.4938,0.01066,9.4947,0.01066,9.469,0.010668,9.47,0.010672,9.4712,0.010678,9.4723,0.010684,9.4473,0.010692,9.4488,0.010695,9.45,0.010693,9.4515,0.010686,9.4271,0.010694,9.4288,0.010686,9.4305,0.01068,9.4322,0.010683,9.4084,0.010693,9.4103,0.010702,9.4124,0.010712,9.4142,0.010715,9.3909,0.010724,9.3931,0.010718,9.3953,0.010709,9.3977,0.010701,9.3748,0.010711,9.3774,0.010708,9.3798,0.010711,9.3574,0.010722,9.3599,0.010726,9.3626,0.010731,9.3654,0.010733,9.3434,0.010745,9.3462,0.010743,9.3491,0.010739,9.3271,0.010752,9.3301,0.010746,9.3332,0.010739,9.3363,0.010734,9.3151,0.010748,9.3183,0.010748
9.9603,0.010541,9.9521,0.010545,9.944,0.010561,9.9365,0.010581,9.9288,0.010594,9.9215,0.010594,9.9144,0.010586,9.9075,0.010577,9.8695,0.010588,9.863,0.010584,9.8569,0.010586,9.8512,0.010594,9.8453,0.010605,9.8397,0.010616,9.8344,0.010622,9.8292,0.010622,9.8241,0.010617,9.8193,0.010609,9.7842,0.010618,9.7799,0.010612,9.7756,0.010615,9.7715,0.010627,9.7676,0.010644,9.7639,0.010653,9.7602,0.010649,9.7566,0.010637,9.7238,0.010637,9.7207,0.010625,9.7177,0.010619,9.7149,0.010623,9.7122,0.010633,9.7095,0.010643,9.6781,0.010643,9.6759,0.010648,9.6739,0.010646,9.6718,0.010641,9.6699,0.010636,9.668,0.01063,9.6381,0.01063,9.6364,0.010627,9.6352,0.010629,9.6338,0.010638,9.6327,0.010649,9.6316,0.010655,9.6028,0.010657,9.602,0.010655,9.6012,0.010645,9.6006,0.010634,9.6001,0.010628,9.5723,0.010632,9.5719,0.010636,9.5717,0.010647,9.5717,0.010658,9.5446,0.010664,9.5447,0.010668,9.5449,0.010664,9.5451,0.010657,9.5455,0.010651,9.5192,0.010656,9.5198,0.010654,9.5204,0.010654,9.5212,0.010657,9.4955,0.010664,9.4964,0.01067,9.4975,0.010676,9.4985,0.010679,9.4735,0.010687,9.4749,0.010684,9.4761,0.010677,9.4774,0.010668,9.453,0.010677,9.4547,0.010671,9.4563,0.010674,9.4579,0.010684,9.434,0.010693,9.4359,0.010703,9.4379,0.010706,9.4396,0.010701,9.4163,0.010709,9.4185,0.0107,9.4206,0.010692,9.4229,0.01069,9.4,0.010699,9.4025,0.010701,9.4049,0.010706,9.3823,0.010716,9.3848,0.010721,9.3875,0.010723,9.3901,0.010723,9.3681,0.010732,9.3709,0.010728,9.3737,0.010723,9.3516,0.010734,9.3546,0.010727,9.3576,0.010722,9.3607,0.010723,9.3394,0.010735,9.3426,0.010741
9.9928,0.010528,9.9845,0.010545,9.9762,0.010567,9.9686,0.010581,9.9608,0.010582,9.9534,0.010574,9.9462,0.010565,9.9392,0.010561,9.901,0.010573,9.8944,0.010575,9.8882,0.010583,9.8823,0.010593,9.8763,0.010603,9.8706,0.01061,9.8652,0.01061,9.8599,0.010606,9.8546,0.010598,9.8498,0.010591,9.8145,0.010602,9.8102,0.010605,9.8058,0.010618,9.8015,0.010636,9.7976,0.010646,9.7937,0.010645,9.7899,0.010633,9.7863,0.010621,9.7533,0.010625,9.7502,0.010619,9.747,0.010622,9.7441,0.010632,9.7414,0.010642,9.7385,0.010649,9.7071,0.010649,9.7047,0.010648,9.7026,0.010643,9.7004,0.010637,9.6985,0.010631,9.6965,0.010627,9.6665,0.010626,9.6647,0.010628,9.6634,0.010637,9.6619,0.010648,9.6607,0.010655,9.6595,0.010652,9.6306,0.010653,9.6297,0.010643,9.6289,0.010632,9.6283,0.010626,9.6277,0.010629,9.5997,0.010632,9.5993,0.010643,9.599,0.010654,9.5989,0.010659,9.5717,0.010663,9.5717,0.010659,9.5719,0.010652,9.572,0.010646,9.5723,0.010643,9.546,0.010648,9.5465,0.010648,9.5471,0.010651,9.5478,0.010657,9.522,0.010663,9.5228,0.010669,9.5238,0.010672,9.5248,0.01067,9.4997,0.010676,9.501,0.010669,9.5022,0.010661,9.5034,0.010655,9.479,0.010663,9.4805,0.010665,9.482,0.010675,9.4836,0.010685,9.4597,0.010694,9.4615,0.010698,9.4634,0.010692,9.4651,0.010683,9.4417,0.010691,9.4438,0.010684,9.4459,0.010681,9.4481,0.010682,9.4251,0.010692,9.4275,0.010697,9.4299,0.010702,9.4073,0.010711,9.4097,0.010714,9.4123,0.010714,9.4149,0.01071,9.3928,0.010719,9.3956,0.010713,9.3983,0.010707,9.3762,0.010716,9.3791,0.010712,9.3821,0.010712,9.3851,0.010719,9.3638,0.010729,9.3668,0.010737
10.025,0.010525,10.017,0.010548,10.009,0.010565,10.001,0.010568,9.9928,0.01056,9.9853,0.010551,9.978,0.010547,9.9708,0.010551,9.9325,0.010564,9.9258,0.010572,9.9195,0.010583,9.9135,0.010592,9.9073,0.010598,9.9015,0.010599,9.896,0.010594,9.8906,0.010586,9.8852,0.01058,9.8803,0.010581,9.8449,0.010593,9.8404,0.010606,9.8359,0.010624,9.8316,0.010636,9.8275,0.010636,9.8235,0.010625,9.8196,0.010613,9.8159,0.010607,9.7828,0.010615,9.7796,0.010618,9.7763,0.010627,9.7733,0.010638,9.7705,0.010645,9.7676,0.010646,9.736,0.010648,9.7336,0.010644,9.7314,0.010638,9.7291,0.010632,9.727,0.010627,9.725,0.010628,9.6949,0.010628,9.693,0.010637,9.6916,0.010648,9.6901,0.010655,9.6888,0.010654,9.6875,0.010644,9.6585,0.010643,9.6575,0.010631,9.6566,0.010625,9.6559,0.010627,9.6552,0.010638,9.6272,0.01064,9.6267,0.010651,9.6263,0.010656,9.6261,0.010653,9.5988,0.010655,9.5988,0.010648,9.5989,0.010642,9.599,0.010639,9.5992,0.010639,9.5727,0.010643,9.5732,0.010647,9.5737,0.010653,9.5743,0.01066,9.5484,0.010664,9.5492,0.010667,9.5502,0.010665,9.551,0.010658,9.5259,0.010663,9.5271,0.010654,9.5282,0.010649,9.5294,0.010651,9.5049,0.010657,9.5064,0.010667,9.5078,0.010678,9.5094,0.010682,9.4853,0.010689,9.487,0.010685,9.489,0.010675,9.4906,0.010667,9.4671,0.010675,9.4691,0.010672,9.4711,0.010674,9.4733,0.010679,9.4503,0.010688,9.4526,0.010693,9.4549,0.010697,9.4323,0.010705,9.4346,0.010705,9.4372,0.010702,9.4397,0.010696,9.4176,0.010705,9.4203,0.010698,9.4229,0.010693,9.4007,0.010702,9.4036,0.010703,9.4065,0.010709,9.4094,0.010718,9.3881,0.010727,9.3911,0.01073
10.058,0.010525,10.049,0.010544,10.041,0.01055,10.033,0.010544,10.025,0.010535,10.017,0.01053,10.01,0.010534,10.002,0.010544,9.9641,0.01056,9.9572,0.010571,9.9508,0.010582,9.9446,0.010587,9.9384,0.010588,9.9324,0.010583,9.9269,0.010575,9.9213,0.010569,9.9158,0.010569,9.9107,0.010581,9.8753,0.010593,9.8707,0.010611,9.8661,0.010624,9.8616,0.010625,9.8574,0.010615,9.8533,0.010604,9.8494,0.010597,9.8456,0.0106,9.8124,0.01061,9.809,0.01062,9.8057,0.010631,9.8026,0.010638,9.7996,0.01064,9.7966,0.010637,9.7649,0.010642,9.7624,0.010637,9.7601,0.010631,9.7578,0.010626,9.7556,0.010627,9.7535,0.010635,9.7233,0.010636,9.7214,0.010648,9.7198,0.010656,9.7182,0.010655,9.7168,0.010646,9.7155,0.010634,9.6864,0.010632,9.6853,0.010625,9.6843,0.010627,9.6835,0.010637,9.6828,0.010649,9.6547,0.010649,9.6541,0.010655,9.6536,0.010652,9.6533,0.010645,9.626,0.010646,9.6259,0.010639,9.6259,0.010636,9.6259,0.010636,9.626,0.010639,9.5995,0.010643,9.5999,0.010649,9.6003,0.010656,9.6009,0.01066,9.5749,0.010663,9.5756,0.010661,9.5765,0.010655,9.5773,0.010645,9.552,0.010649,9.5533,0.010643,9.5543,0.010645,9.5554,0.010655,9.5308,0.01066,9.5322,0.010671,9.5336,0.010676,9.5351,0.010673,9.511,0.010678,9.5126,0.010669,9.5145,0.01066,9.516,0.010657,9.4925,0.010664,9.4945,0.010666,9.4964,0.010671,9.4986,0.010676,9.4754,0.010684,9.4777,0.010688,9.48,0.010688,9.4572,0.010696,9.4595,0.010693,9.462,0.010688,9.4645,0.010681,9.4423,0.01069,9.4449,0.010685,9.4476,0.010685,9.4253,0.010694,9.4281,0.0107,9.431,0.010709,9.4338,0.010713,9.4124,0.010722,9.4154,0.010719
10.09,0.010519,10.082,0.010528,10.073,0.010524,10.065,0.010516,10.057,0.010511,10.049,0.010514,10.042,0.010524,10.034,0.010539,9.9956,0.010557,9.9886,0.010569,9.982,0.010576,9.9758,0.010577,9.9694,0.010572,9.9634,0.010564,9.9577,0.010557,9.952,0.010558,9.9464,0.010569,9.9412,0.010587,9.9057,0.010599,9.9009,0.010613,9.8962,0.010614,9.8917,0.010605,9.8874,0.010594,9.8832,0.010587,9.8791,0.010589,9.8752,0.010598,9.8419,0.010609,9.8385,0.010621,9.835,0.010629,9.8318,0.01063,9.8288,0.010627,9.8256,0.010623,9.7939,0.010632,9.7913,0.010626,9.7889,0.010622,9.7865,0.010622,9.7842,0.01063,9.782,0.010642,9.7517,0.010647,9.7497,0.010655,9.748,0.010655,9.7463,0.010647,9.7449,0.010634,9.7434,0.010626,9.7143,0.010626,9.7131,0.010627,9.712,0.010637,9.7112,0.010649,9.7103,0.010655,9.6821,0.010655,9.6814,0.010652,9.6809,0.010645,9.6806,0.010638,9.6531,0.010638,9.6529,0.010634,9.6529,0.010634,9.6528,0.010637,9.6529,0.010644,9.6263,0.010646,9.6266,0.010653,9.6269,0.010657,9.6274,0.010657,9.6014,0.010659,9.602,0.010652,9.6028,0.010642,9.6036,0.010635,9.5783,0.010639,9.5794,0.01064,9.5803,0.01065,9.5814,0.010662,9.5567,0.010666,9.5581,0.010672,9.5594,0.010669,9.5608,0.01066,9.5366,0.010663,9.5382,0.010655,9.54,0.010652,9.5415,0.010653,9.5179,0.010659,9.5198,0.010664,9.5217,0.01067,9.5238,0.010674,9.5006,0.01068,9.5028,0.01068,9.505,0.010678,9.4822,0.010685,9.4845,0.01068,9.4869,0.010673,9.4893,0.010668,9.467,0.010676,9.4696,0.010676,9.4722,0.010682,9.4499,0.010691,9.4526,0.0107,9.4554,0.010704,9.4582,0.010702,9.4368,0.01071,9.4397,0.010701
10.123,0.010501,10.114,0.0105,10.105,0.010493,10.097,0.010489,10.089,0.010491,10.081,0.010501,10.073,0.010516,10.066,0.010532,10.027,0.010553,10.02,0.010562,10.013,0.010564,10.007,0.01056,10,0.010551,9.9943,0.010544,9.9885,0.010544,9.9827,0.010555,9.977,0.010574,9.9717,0.010589,9.936,0.010602,9.9312,0.010604,9.9264,0.010596,9.9217,0.010584,9.9173,0.010577,9.913,0.010579,9.9089,0.010588,9.9048,0.0106,9.8714,0.01061,9.8679,0.010618,9.8643,0.01062,9.861,0.010617,9.8579,0.010612,9.8547,0.010608,9.8228,0.010618,9.8201,0.010614,9.8177,0.010614,9.8151,0.010622,9.8128,0.010634,9.8105,0.010644,9.7801,0.010651,9.778,0.010653,9.7762,0.010645,9.7745,0.010633,9.7729,0.010624,9.7714,0.010624,9.7421,0.010627,9.7409,0.010636,9.7398,0.010649,9.7388,0.010655,9.7378,0.010654,9.7096,0.010653,9.7088,0.010646,9.7083,0.010639,9.7078,0.010634,9.6803,0.010634,9.68,0.010633,9.6799,0.010636,9.6798,0.010643,9.6797,0.01065,9.653,0.010651,9.6533,0.010656,9.6535,0.010656,9.654,0.010649,9.6279,0.01065,9.6285,0.01064,9.6292,0.010633,9.6299,0.010633,9.6045,0.010636,9.6055,0.010645,9.6064,0.010657,9.6074,0.010664,9.5827,0.010668,9.5839,0.010665,9.5852,0.010656,9.5865,0.010648,9.5623,0.010651,9.5638,0.010647,9.5656,0.010649,9.567,0.010654,9.5433,0.010659,9.5452,0.010665,9.547,0.010669,9.549,0.01067,9.5257,0.010675,9.5279,0.010672,9.53,0.010667,9.5072,0.010673,9.5094,0.010666,9.5117,0.010661,9.5141,0.010661,9.4918,0.010668,9.4943,0.010674,9.4968,0.010683,9.4744,0.010691,9.4771,0.010696,9.4799,0.010694,9.4826,0.010685,9.4611,0.010693,9.4639,0.010683
10.156,0.010473,10.147,0.010467,10.138,0.010464,10.129,0.010466,10.121,0.010476,10.113,0.01049,10.105,0.010507,10.097,0.01052,10.059,0.010543,10.051,0.010547,10.045,0.010544,10.038,0.010536,10.032,0.010529,10.025,0.010529,10.019,0.01054,10.013,0.010558,10.008,0.010575,10.002,0.01058,9.9664,0.010593,9.9615,0.010586,9.9565,0.010575,9.9518,0.010567,9.9473,0.010569,9.9429,0.010578,9.9386,0.01059,9.9345,0.010599,9.901,0.010609,9.8973,0.010611,9.8937,0.010608,9.8903,0.010603,9.887,0.010597,9.8837,0.010594,9.8518,0.010604,9.849,0.010604,9.8465,0.010612,9.8438,0.010624,9.8414,0.010634,9.839,0.010637,9.8085,0.010646,9.8063,0.010639,9.8045,0.010628,9.8026,0.010619,9.801,0.010619,9.7994,0.010628,9.77,0.010634,9.7687,0.010646,9.7675,0.010653,9.7664,0.010652,9.7654,0.010645,9.737,0.010646,9.7362,0.010639,9.7356,0.010635,9.7351,0.010634,9.7074,0.010634,9.7071,0.010636,9.7069,0.010642,9.7067,0.01065,9.7066,0.010655,9.6798,0.010655,9.68,0.010655,9.6802,0.01065,9.6805,0.01064,9.6543,0.01064,9.6549,0.010632,9.6555,0.010631,9.6561,0.010639,9.6307,0.010641,9.6317,0.010654,9.6325,0.010661,9.6334,0.01066,9.6086,0.010662,9.6098,0.010654,9.611,0.010645,9.6122,0.010641,9.5879,0.010644,9.5894,0.010645,9.5911,0.01065,9.5925,0.010656,9.5687,0.01066,9.5705,0.010665,9.5722,0.010666,9.5742,0.010664,9.5509,0.010667,9.553,0.010663,9.555,0.010656,9.5321,0.010661,9.5343,0.010655,9.5366,0.010655,9.5389,0.010661,9.5165,0.010667,9.519,0.010676,9.5214,0.010682,9.499,0.010688,9.5016,0.010687,9.5043,0.010678,9.507,0.010669,9.4854,0.010675,9.4882,0.010669
10.188,0.01044,10.179,0.010437,10.17,0.010441,10.162,0.01045,10.153,0.010464,10.145,0.01048,10.137,0.010493,10.129,0.0105,10.09,0.010526,10.083,0.010525,10.076,0.010519,10.069,0.010511,10.063,0.010511,10.056,0.010521,10.05,0.01054,10.044,0.010558,10.038,0.010565,10.033,0.01056,9.9968,0.010574,9.9917,0.010564,9.9867,0.010556,9.9818,0.010558,9.9773,0.010567,9.9728,0.01058,9.9683,0.01059,9.9641,0.010593,9.9305,0.010602,9.9268,0.010599,9.923,0.010594,9.9195,0.010588,9.9162,0.010584,9.9128,0.010585,9.8808,0.010594,9.8779,0.010602,9.8752,0.010614,9.8725,0.010624,9.87,0.010627,9.8675,0.010621,9.8369,0.01063,9.8346,0.01062,9.8327,0.010611,9.8308,0.010611,9.829,0.01062,9.8274,0.010632,9.7979,0.01064,9.7965,0.010648,9.7952,0.010648,9.7941,0.010641,9.7929,0.010634,9.7645,0.010638,9.7636,0.010633,9.7629,0.010632,9.7623,0.010635,9.7346,0.010636,9.7342,0.010642,9.7339,0.010649,9.7336,0.010655,9.7334,0.010656,9.7066,0.010656,9.7067,0.010651,9.7068,0.010642,9.7071,0.010633,9.6808,0.010632,9.6813,0.010631,9.6819,0.010638,9.6824,0.01065,9.6569,0.010651,9.6578,0.010659,9.6585,0.010658,9.6594,0.010651,9.6345,0.010652,9.6356,0.010643,9.6368,0.010638,9.638,0.010639,9.6136,0.010641,9.615,0.010646,9.6166,0.010653,9.6179,0.010658,9.5941,0.010661,9.5958,0.010663,9.5975,0.010661,9.5994,0.010656,9.576,0.010659,9.5781,0.010653,9.5801,0.010648,9.5571,0.010651,9.5592,0.010651,9.5614,0.010656,9.5637,0.010666,9.5413,0.01067,9.5437,0.010677,9.546,0.010676,9.5235,0.010681,9.5261,0.010673,9.5288,0.010663,9.5314,0.010657,9.5098,0.010662,9.5125,0.010663
10.221,0.01041,10.211,0.010414,10.202,0.010424,10.194,0.010438,10.185,0.010454,10.177,0.010466,10.169,0.010474,10.161,0.010475,10.122,0.010501,10.114,0.010497,10.107,0.01049,10.1,0.01049,10.094,0.0105,10.087,0.010519,10.081,0.010538,10.075,0.010546,10.069,0.010542,10.063,0.010533,10.027,0.01055,10.022,0.010543,10.017,0.010544,10.012,0.010554,10.007,0.010567,10.003,0.010578,9.9981,0.010582,9.9938,0.01058,9.96,0.01059,9.9562,0.010585,9.9524,0.010579,9.9488,0.010575,9.9454,0.010575,9.9419,0.010582,9.9097,0.010592,9.9067,0.010604,9.904,0.010615,9.9012,0.010618,9.8985,0.010612,9.896,0.010602,9.8653,0.010611,9.8629,0.010602,9.8609,0.010602,9.8589,0.010611,9.8571,0.010623,9.8553,0.010632,9.8258,0.010641,9.8243,0.010641,9.8229,0.010635,9.8217,0.010627,9.8205,0.010623,9.792,0.010629,9.791,0.010628,9.7902,0.01063,9.7895,0.010636,9.7618,0.01064,9.7613,0.010648,9.7609,0.010654,9.7605,0.010655,9.7603,0.01065,9.7334,0.010651,9.7334,0.010642,9.7334,0.010634,9.7337,0.010632,9.7073,0.010631,9.7077,0.010638,9.7082,0.01065,9.7087,0.010658,9.6831,0.010658,9.6839,0.010658,9.6846,0.01065,9.6854,0.010642,9.6604,0.010642,9.6615,0.010637,9.6626,0.010638,9.6637,0.010642,9.6393,0.010644,9.6406,0.01065,9.6422,0.010655,9.6434,0.010657,9.6195,0.01066,9.6212,0.010658,9.6228,0.010654,9.6246,0.010648,9.6012,0.01065,9.6032,0.010645,9.6051,0.010643,9.5821,0.010647,9.5841,0.010652,9.5863,0.010661,9.5885,0.010668,9.566,0.010672,9.5683,0.010672,9.5707,0.010665,9.5481,0.010669,9.5506,0.01066,9.5532,0.010653,9.5558,0.010653,9.5341,0.010657,9.5368,0.010664
10.253,0.010387,10.244,0.010398,10.235,0.010413,10.226,0.010429,10.217,0.010442,10.209,0.010449,10.2,0.010449,10.192,0.010446,10.153,0.010471,10.146,0.010466,10.139,0.010466,10.132,0.010476,10.125,0.010495,10.118,0.010514,10.112,0.010524,10.106,0.010521,10.099,0.010513,10.094,0.010506,10.058,0.010526,10.052,0.010528,10.047,0.010538,10.042,0.010552,10.037,0.010564,10.032,0.010569,10.028,0.010568,10.023,0.010564,9.9896,0.010576,9.9857,0.01057,9.9817,0.010565,9.978,0.010565,9.9745,0.010572,9.9709,0.010584,9.9387,0.010595,9.9356,0.010606,9.9328,0.01061,9.9298,0.010604,9.9271,0.010594,9.9245,0.010585,9.8937,0.010593,9.8913,0.010593,9.8892,0.010602,9.8871,0.010614,9.8852,0.010623,9.8833,0.010624,9.8537,0.010632,9.8521,0.010627,9.8506,0.010619,9.8493,0.010614,9.8481,0.010613,9.8195,0.010621,9.8184,0.010624,9.8176,0.01063,9.8168,0.010637,9.7889,0.010644,9.7884,0.01065,9.7879,0.010651,9.7875,0.010647,9.7871,0.010639,9.7602,0.010642,9.7601,0.010633,9.7601,0.010631,9.7602,0.010637,9.7338,0.010638,9.7341,0.010649,9.7346,0.010658,9.735,0.010657,9.7093,0.010658,9.71,0.01065,9.7107,0.010642,9.7114,0.010637,9.6864,0.010637,9.6874,0.010638,9.6884,0.010642,9.6895,0.010648,9.665,0.010649,9.6662,0.010654,9.6677,0.010656,9.6689,0.010654,9.6449,0.010656,9.6465,0.010652,9.6481,0.010646,9.6499,0.01064,9.6263,0.010642,9.6283,0.010641,9.6302,0.010646,9.6071,0.010649,9.609,0.010658,9.6112,0.010665,9.6133,0.010665,9.5907,0.010669,9.593,0.010662,9.5953,0.010653,9.5727,0.010656,9.5751,0.01065,9.5777,0.01065,9.5802,0.010655,9.5585,0.010659,9.5611,0.010667
10.286,0.010373,10.276,0.010389,10.267,0.010406,10.258,0.010419,10.249,0.010426,10.241,0.010426,10.232,0.010421,10.224,0.010416,10.185,0.010441,10.177,0.010441,10.17,0.010451,10.163,0.01047,10.156,0.010489,10.149,0.0105,10.143,0.010498,10.136,0.01049,10.13,0.010483,10.124,0.010485,10.088,0.010508,10.083,0.010519,10.077,0.010533,10.072,0.010546,10.067,0.010553,10.062,0.010553,10.058,0.010549,10.053,0.010544,10.019,0.010558,10.015,0.010554,10.011,0.010553,10.007,0.01056,10.004,0.010573,10,0.010586,9.9677,0.010596,9.9645,0.010601,9.9615,0.010596,9.9585,0.010585,9.9557,0.010576,9.953,0.010575,9.9221,0.010584,9.9196,0.010593,9.9174,0.010606,9.9152,0.010615,9.9132,0.010617,9.9113,0.010611,9.8816,0.010618,9.88,0.010611,9.8784,0.010606,9.877,0.010605,9.8757,0.010607,9.847,0.010616,9.8458,0.010621,9.8449,0.010629,9.844,0.010636,9.8161,0.010644,9.8155,0.010646,9.8149,0.010641,9.8144,0.010633,9.814,0.010625,9.7869,0.01063,9.7868,0.010628,9.7867,0.010634,9.7868,0.010646,9.7603,0.010648,9.7606,0.010657,9.7609,0.010657,9.7612,0.010649,9.7355,0.01065,9.7362,0.010642,9.7367,0.010637,9.7374,0.010637,9.7123,0.010638,9.7133,0.010642,9.7142,0.010648,9.7152,0.010654,9.6906,0.010653,9.6918,0.010655,9.6932,0.010654,9.6943,0.01065,9.6704,0.010651,9.6719,0.010645,9.6734,0.010639,9.6751,0.010638,9.6515,0.010639,9.6534,0.010644,9.6552,0.010653,9.6321,0.010655,9.634,0.010662,9.636,0.010663,9.6381,0.010657,9.6155,0.010659,9.6177,0.01065,9.6199,0.010644,9.5972,0.010647,9.5996,0.010646,9.6022,0.010652,9.6046,0.01066,9.5828,0.010663,9.5854,0.010668
10.319,0.010367,10.309,0.010384,10.299,0.010399,10.29,0.010406,10.281,0.010406,10.273,0.0104,10.264,0.010393,10.256,0.010391,10.216,0.010415,10.209,0.010426,10.201,0.010445,10.194,0.010465,10.187,0.010476,10.18,0.010474,10.173,0.010466,10.167,0.010459,10.161,0.01046,10.155,0.010471,10.118,0.010496,10.113,0.010512,10.107,0.010526,10.102,0.010534,10.097,0.010535,10.092,0.010532,10.087,0.010528,10.083,0.010524,10.049,0.01054,10.045,0.01054,10.04,0.010546,10.037,0.010559,10.033,0.010573,10.029,0.010579,9.9966,0.010591,9.9933,0.010587,9.9903,0.010576,9.9872,0.010567,9.9843,0.010565,9.9815,0.010574,9.9505,0.010584,9.9479,0.010597,9.9457,0.010608,9.9434,0.010609,9.9413,0.010604,9.9393,0.010596,9.9095,0.010603,9.9078,0.010598,9.9061,0.010596,9.9047,0.010599,9.9032,0.010605,9.8745,0.010613,9.8733,0.010621,9.8722,0.010628,9.8713,0.01063,9.8433,0.010638,9.8425,0.010634,9.8419,0.010626,9.8413,0.010618,9.8409,0.010615,9.8137,0.010622,9.8136,0.010629,9.8134,0.01064,9.8134,0.010649,9.7868,0.010654,9.787,0.010654,9.7873,0.010647,9.7875,0.010637,9.7617,0.01064,9.7623,0.010635,9.7628,0.010636,9.7634,0.01064,9.7382,0.010642,9.7391,0.010648,9.74,0.010654,9.7409,0.010656,9.7163,0.010656,9.7174,0.010654,9.7188,0.01065,9.7198,0.010645,9.6958,0.010645,9.6972,0.010639,9.6987,0.010637,9.7003,0.010642,9.6767,0.010642,9.6785,0.010651,9.6803,0.010659,9.657,0.01066,9.6589,0.010661,9.6609,0.010655,9.6629,0.010646,9.6402,0.010648,9.6424,0.010641,9.6446,0.010641,9.6218,0.010643,9.6242,0.010649,9.6266,0.010657,9.629,0.010662,9.6072,0.010665,9.6097,0.010664
10.351,0.010364,10.341,0.01038,10.332,0.010389,10.322,0.010389,10.313,0.010382,10.304,0.010374,10.296,0.010371,10.287,0.010378,10.248,0.010401,10.24,0.01042,10.232,0.010441,10.225,0.010453,10.218,0.010452,10.211,0.010444,10.204,0.010436,10.198,0.010436,10.191,0.010446,10.185,0.010462,10.149,0.010487,10.143,0.010502,10.138,0.010512,10.132,0.010514,10.127,0.010511,10.122,0.010508,10.117,0.010504,10.112,0.010504,10.078,0.010524,10.074,0.01053,10.07,0.010544,10.066,0.010558,10.062,0.010565,10.058,0.010563,10.026,0.010576,10.022,0.010566,10.019,0.010556,10.016,0.010554,10.013,0.010562,10.01,0.010577,9.979,0.010588,9.9763,0.010599,9.9739,0.010602,9.9715,0.010597,9.9694,0.010589,9.9673,0.010582,9.9374,0.01059,9.9356,0.010588,9.9339,0.010591,9.9323,0.010597,9.9308,0.010605,9.902,0.010613,9.9007,0.01062,9.8995,0.010622,9.8985,0.010619,9.8704,0.010626,9.8696,0.010618,9.869,0.01061,9.8683,0.010607,9.8677,0.010613,9.8405,0.010621,9.8403,0.010633,9.84,0.010643,9.8399,0.010644,9.8133,0.01065,9.8134,0.010642,9.8136,0.010633,9.8138,0.010626,9.7879,0.010632,9.7885,0.010632,9.7889,0.010637,9.7894,0.010644,9.7642,0.010647,9.765,0.010653,9.7658,0.010655,9.7667,0.010653,9.742,0.010654,9.743,0.01065,9.7443,0.010644,9.7453,0.010639,9.7212,0.010639,9.7226,0.010637,9.724,0.010641,9.7256,0.01065,9.7018,0.010651,9.7036,0.010659,9.7053,0.01066,9.682,0.01066,9.6838,0.010655,9.6857,0.010646,9.6877,0.010639,9.665,0.01064,9.6671,0.010639,9.6692,0.010645,9.6464,0.010647,9.6487,0.010655,9.6511,0.01066,9.6534,0.01066,9.6315,0.010662,9.634,0.010657
10.384,0.01036,10.374,0.01037,10.364,0.010372,10.355,0.010367,10.345,0.010358,10.336,0.010354,10.328,0.010359,10.319,0.010377,10.279,0.010397,10.271,0.010418,10.264,0.010431,10.256,0.010432,10.249,0.010423,10.242,0.010415,10.235,0.010413,10.229,0.010422,10.222,0.010438,10.216,0.010454,10.179,0.010478,10.173,0.010488,10.168,0.010491,10.162,0.010489,10.157,0.010486,10.152,0.010482,10.147,0.010482,10.142,0.010489,10.108,0.010511,10.104,0.010525,10.099,0.010539,10.095,0.010548,10.091,0.010547,10.087,0.010538,10.055,0.010553,10.051,0.010544,10.048,0.010541,10.045,0.010549,10.042,0.010563,10.039,0.010577,10.007,0.010589,10.005,0.010593,10.002,0.010589,9.9997,0.010581,9.9974,0.010574,9.9953,0.010572,9.9653,0.01058,9.9634,0.010582,9.9616,0.010588,9.96,0.010597,9.9584,0.010605,9.9295,0.010612,9.9281,0.010615,9.9269,0.010612,9.9258,0.010604,9.8976,0.010611,9.8967,0.010602,9.896,0.010599,9.8953,0.010605,9.8946,0.010617,9.8673,0.010625,9.867,0.010636,9.8667,0.010638,9.8665,0.010631,9.8398,0.010637,9.8398,0.010627,9.84,0.01062,9.8401,0.010619,9.8141,0.010626,9.8146,0.010631,9.815,0.010638,9.8154,0.010645,9.7901,0.01065,9.7909,0.010652,9.7916,0.010651,9.7924,0.010647,9.7676,0.010649,9.7687,0.010643,9.7699,0.010637,9.7708,0.010635,9.7466,0.010637,9.7479,0.010641,9.7493,0.01065,9.7508,0.010658,9.727,0.010659,9.7287,0.010661,9.7303,0.010655,9.707,0.010655,9.7087,0.010646,9.7106,0.010638,9.7125,0.010637,9.6897,0.010638,9.6918,0.010644,9.6938,0.010653,9.671,0.010654,9.6732,0.010659,9.6755,0.010659,9.6778,0.010655,9.6558,0.010656,9.6582,0.010651
10.416,0.01035,10.406,0.010354,10.396,0.01035,10.387,0.010342,10.377,0.010337,10.368,0.010342,10.36,0.010358,10.351,0.01038,10.311,0.010398,10.303,0.010412,10.295,0.010413,10.288,0.010404,10.28,0.010395,10.273,0.010393,10.266,0.010401,10.259,0.010416,10.253,0.010432,10.246,0.010443,10.21,0.010465,10.204,0.010469,10.198,0.010467,10.192,0.010464,10.187,0.01046,10.182,0.01046,10.177,0.010467,10.172,0.01048,10.137,0.010503,10.133,0.010518,10.129,0.010528,10.124,0.010528,10.12,0.01052,10.116,0.010511,10.084,0.010529,10.08,0.010526,10.077,0.010533,10.073,0.010548,10.07,0.010561,10.067,0.010568,10.036,0.010582,10.033,0.010579,10.03,0.010572,10.028,0.010565,10.026,0.010562,10.023,0.010563,9.9932,0.010573,9.9913,0.010579,9.9893,0.010588,9.9876,0.010596,9.9859,0.0106,9.9569,0.010608,9.9555,0.010605,9.9542,0.010597,9.953,0.010588,9.9248,0.010595,9.9238,0.010591,9.923,0.010597,9.9222,0.010609,9.9215,0.01062,9.8941,0.010628,9.8937,0.010631,9.8933,0.010625,9.8931,0.010615,9.8663,0.010621,9.8663,0.010613,9.8663,0.010612,9.8664,0.010616,9.8403,0.010624,9.8408,0.010631,9.8411,0.010638,9.8415,0.010642,9.8161,0.010648,9.8168,0.010647,9.8174,0.010643,9.8182,0.010636,9.7933,0.010641,9.7943,0.010634,9.7954,0.010632,9.7963,0.010635,9.772,0.010639,9.7733,0.010648,9.7746,0.010656,9.776,0.010659,9.7522,0.01066,9.7538,0.010655,9.7554,0.010645,9.732,0.010646,9.7337,0.010638,9.7355,0.010637,9.7373,0.010642,9.7145,0.010643,9.7165,0.010652,9.7185,0.010659,9.6956,0.010659,9.6977,0.010659,9.7,0.010655,9.7022,0.01065,9.6802,0.01065,9.6825,0.010646
10.449,0.010335,10.439,0.010333,10.429,0.010326,10.419,0.010321,10.409,0.010325,10.4,0.01034,10.391,0.010361,10.383,0.010376,10.343,0.010394,10.334,0.010397,10.326,0.010389,10.319,0.010378,10.311,0.010375,10.304,0.010382,10.297,0.010396,10.29,0.010411,10.283,0.010423,10.277,0.010428,10.24,0.010448,10.234,0.010446,10.228,0.010443,10.222,0.010439,10.217,0.010439,10.212,0.010445,10.206,0.010458,10.201,0.010474,10.167,0.010496,10.162,0.010506,10.158,0.010507,10.154,0.0105,10.149,0.010491,10.145,0.010488,10.113,0.010508,10.109,0.010515,10.106,0.010529,10.102,0.010544,10.099,0.010551,10.096,0.010551,10.064,0.010566,10.061,0.01056,10.059,0.010554,10.056,0.010551,10.054,0.010552,10.051,0.010558,10.021,0.010569,10.019,0.010578,10.017,0.010586,10.015,0.010591,10.014,0.01059,9.9844,0.010598,9.9829,0.010591,9.9815,0.010581,9.9803,0.010577,9.952,0.010584,9.951,0.010589,9.9501,0.010601,9.9492,0.010613,9.9484,0.010617,9.9209,0.010624,9.9204,0.010619,9.92,0.010609,9.9197,0.010601,9.8928,0.010607,9.8927,0.010605,9.8927,0.010608,9.8927,0.010615,9.8666,0.010623,9.8669,0.010631,9.8671,0.010635,9.8675,0.010635,9.842,0.010641,9.8426,0.010637,9.8432,0.010631,9.8439,0.010624,9.819,0.01063,9.8199,0.010627,9.821,0.01063,9.8218,0.010639,9.7975,0.010644,9.7987,0.010653,9.7999,0.010656,9.8013,0.010651,9.7773,0.010654,9.7789,0.010644,9.7804,0.010636,9.757,0.010637,9.7586,0.010635,9.7604,0.010641,9.7622,0.01065,9.7392,0.010651,9.7412,0.010658,9.7431,0.010659,9.7201,0.010659,9.7222,0.010655,9.7245,0.01065,9.7266,0.010645,9.7045,0.010645,9.7068,0.010643
10.481,0.010315,10.471,0.010309,10.461,0.010305,10.451,0.010308,10.442,0.010323,10.432,0.010343,10.423,0.010359,10.414,0.010363,10.374,0.01038,10.366,0.010373,10.358,0.010363,10.35,0.010359,10.342,0.010365,10.335,0.010378,10.328,0.010394,10.321,0.010405,10.314,0.01041,10.307,0.010409,10.27,0.010427,10.264,0.010423,10.258,0.01042,10.252,0.010419,10.247,0.010425,10.242,0.010438,10.236,0.010453,10.231,0.010464,10.197,0.010485,10.192,0.010486,10.187,0.010479,10.183,0.010471,10.179,0.010468,10.174,0.010474,10.142,0.010495,10.138,0.010509,10.134,0.010523,10.131,0.010532,10.127,0.010532,10.124,0.010527,10.093,0.010545,10.09,0.01054,10.087,0.010538,10.084,0.010539,10.082,0.010544,10.079,0.010553,10.049,0.010566,10.047,0.010575,10.045,0.01058,10.043,0.010579,10.041,0.010573,10.012,0.010583,10.01,0.010574,10.009,0.010569,10.008,0.010572,9.9792,0.010581,9.9781,0.010592,9.9771,0.010605,9.9761,0.01061,9.9752,0.010606,9.9477,0.010613,9.9472,0.010603,9.9466,0.010595,9.9463,0.010592,9.9193,0.010598,9.9192,0.010601,9.9191,0.010608,9.919,0.010615,9.8928,0.010623,9.8931,0.010628,9.8932,0.010628,9.8935,0.010625,9.868,0.010631,9.8685,0.010625,9.869,0.010619,9.8697,0.010615,9.8447,0.010621,9.8455,0.010624,9.8466,0.010633,9.8473,0.010642,9.8229,0.010648,9.824,0.010652,9.8252,0.010647,9.8265,0.010638,9.8025,0.010642,9.804,0.010633,9.8055,0.01063,9.782,0.010633,9.7835,0.010638,9.7852,0.010647,9.787,0.010654,9.764,0.010657,9.7659,0.010658,9.7677,0.010655,9.7447,0.010655,9.7468,0.01065,9.7489,0.010645,9.7511,0.010642,9.7289,0.010642,9.7312,0.010641
10.514,0.01029,10.504,0.010287,10.493,0.010291,10.483,0.010306,10.474,0.010327,10.464,0.010343,10.455,0.010347,10.446,0.010341,10.406,0.010356,10.397,0.010347,10.389,0.010342,10.381,0.010348,10.373,0.010361,10.366,0.010377,10.359,0.010389,10.351,0.010394,10.344,0.010393,10.338,0.010389,10.301,0.010406,10.295,0.010402,10.289,0.010401,10.283,0.010406,10.277,0.010419,10.271,0.010434,10.266,0.010446,10.261,0.010447,10.226,0.010466,10.221,0.010459,10.217,0.010451,10.212,0.010448,10.208,0.010454,10.204,0.010468,10.17,0.010488,10.167,0.010502,10.163,0.010511,10.159,0.010511,10.156,0.010507,10.153,0.010503,10.121,0.010523,10.118,0.010521,10.115,0.010523,10.112,0.010529,10.11,0.010537,10.107,0.010546,10.077,0.010561,10.075,0.010567,10.073,0.010567,10.071,0.010561,10.069,0.010553,10.039,0.010565,10.038,0.01056,10.036,0.010563,10.035,0.010574,10.006,0.010584,10.005,0.010596,10.004,0.010602,10.003,0.010598,10.002,0.01059,9.9745,0.010597,9.9739,0.010589,9.9733,0.010586,9.9728,0.010589,9.9458,0.010595,9.9456,0.010601,9.9454,0.010608,9.9453,0.010613,9.919,0.01062,9.9192,0.010621,9.9193,0.010619,9.9195,0.010613,9.8939,0.010619,9.8944,0.010613,9.8949,0.010609,9.8954,0.010611,9.8704,0.010617,9.8711,0.010626,9.8721,0.010635,9.8728,0.01064,9.8483,0.010646,9.8494,0.010642,9.8505,0.010633,9.8517,0.010624,9.8277,0.010629,9.8292,0.010625,9.8306,0.010629,9.807,0.010634,9.8085,0.010643,9.8101,0.01065,9.8118,0.010653,9.7887,0.010656,9.7906,0.010653,9.7924,0.010648,9.7693,0.010649,9.7713,0.010645,9.7734,0.010641,9.7755,0.010639,9.7533,0.010641,9.7555,0.010643
10.547,0.010264,10.536,0.01027,10.526,0.010287,10.516,0.010309,10.506,0.010327,10.496,0.010332,10.487,0.010326,10.478,0.010316,10.437,0.010331,10.429,0.010326,10.42,0.010331,10.412,0.010344,10.404,0.01036,10.397,0.010372,10.389,0.010377,10.382,0.010376,10.375,0.010373,10.368,0.01037,10.331,0.010386,10.325,0.010385,10.319,0.01039,10.313,0.010402,10.307,0.010417,10.301,0.010429,10.296,0.010431,10.29,0.010424,10.256,0.010441,10.251,0.010432,10.246,0.010428,10.241,0.010435,10.237,0.010449,10.233,0.010464,10.199,0.010483,10.196,0.010491,10.192,0.010491,10.188,0.010486,10.185,0.010482,10.181,0.010481,10.15,0.010502,10.146,0.010505,10.143,0.010511,10.141,0.01052,10.138,0.010529,10.135,0.010535,10.105,0.010552,10.103,0.010552,10.1,0.010546,10.098,0.010539,10.096,0.010535,10.067,0.010549,10.065,0.010552,10.064,0.010563,10.062,0.010576,10.034,0.010587,10.032,0.010592,10.031,0.010589,10.03,0.010581,10.029,0.010574,10.001,0.010582,10.001,0.01058,9.9999,0.010582,9.9994,0.010588,9.9724,0.010595,9.972,0.010601,9.9718,0.010606,9.9716,0.010607,9.9452,0.010614,9.9454,0.010612,9.9454,0.010607,9.9455,0.010601,9.9199,0.010607,9.9203,0.010603,9.9207,0.010605,9.9212,0.010612,9.8961,0.010619,9.8968,0.010628,9.8977,0.010633,9.8982,0.01063,9.8737,0.010636,9.8747,0.010627,9.8758,0.010618,9.877,0.010614,9.8529,0.01062,9.8543,0.010624,9.8556,0.010632,9.832,0.010638,9.8334,0.010645,9.835,0.010648,9.8366,0.010645,9.8135,0.01065,9.8153,0.010644,9.817,0.01064,9.7939,0.010643,9.7958,0.010639,9.7979,0.010637,9.7999,0.010639,9.7776,0.010641,9.7798,0.010647
10.579,0.010242,10.569,0.01026,10.558,0.010285,10.548,0.010306,10.538,0.010314,10.528,0.010309,10.519,0.0103,10.509,0.010294,10.469,0.01031,10.46,0.010315,10.452,0.010328,10.444,0.010344,10.436,0.010356,10.428,0.010361,10.42,0.01036,10.413,0.010357,10.406,0.010353,10.399,0.010352,10.362,0.010369,10.355,0.010374,10.349,0.010386,10.343,0.010402,10.337,0.010414,10.331,0.010416,10.326,0.01041,10.32,0.0104,10.285,0.010415,10.28,0.01041,10.275,0.010416,10.271,0.01043,10.266,0.010446,10.262,0.010456,10.228,0.010473,10.224,0.010473,10.221,0.010468,10.217,0.010463,10.213,0.010461,10.21,0.010465,10.178,0.010485,10.175,0.010492,10.172,0.010501,10.169,0.010511,10.166,0.010517,10.163,0.010517,10.133,0.010535,10.13,0.010529,10.128,0.010522,10.126,0.010518,10.124,0.010522,10.094,0.010538,10.093,0.01055,10.091,0.010563,10.089,0.01057,10.061,0.010582,10.059,0.010579,10.058,0.010571,10.057,0.010564,10.056,0.010562,10.028,0.010572,10.027,0.010575,10.027,0.010581,10.026,0.010588,9.9989,0.010595,9.9985,0.010599,9.9982,0.0106,9.9979,0.010598,9.9715,0.010605,9.9716,0.0106,9.9715,0.010595,9.9716,0.010591,9.9458,0.010597,9.9462,0.010599,9.9465,0.010606,9.9469,0.010616,9.9218,0.010622,9.9224,0.010627,9.9232,0.010624,9.9237,0.010616,9.8992,0.010622,9.9001,0.010613,9.9011,0.010608,9.9022,0.010612,9.8781,0.010618,9.8794,0.010626,9.8807,0.010633,9.857,0.010639,9.8583,0.010642,9.8599,0.010639,9.8614,0.010635,9.8383,0.01064,9.84,0.010635,9.8417,0.010631,9.8185,0.010636,9.8203,0.010634,9.8224,0.010635,9.8243,0.01064,9.802,0.010644,9.8041,0.010651
10.612,0.010228,10.601,0.010254,10.59,0.010277,10.58,0.010288,10.57,0.010287,10.56,0.010279,10.55,0.010273,10.541,0.010278,10.5,0.010298,10.492,0.010312,10.483,0.010328,10.475,0.010341,10.467,0.010347,10.459,0.010346,10.451,0.010341,10.444,0.010337,10.436,0.010336,10.429,0.010341,10.392,0.010357,10.386,0.01037,10.379,0.010386,10.373,0.010399,10.367,0.010402,10.361,0.010396,10.355,0.010385,10.35,0.010379,10.315,0.010394,10.31,0.010398,10.305,0.010412,10.3,0.010429,10.295,0.01044,10.291,0.010441,10.257,0.010456,10.253,0.010451,10.249,0.010445,10.246,0.010442,10.242,0.010445,10.238,0.010453,10.206,0.010472,10.203,0.010483,10.2,0.010493,10.197,0.0105,10.194,0.0105,10.191,0.010494,10.161,0.010512,10.158,0.010504,10.156,0.0105,10.154,0.010503,10.151,0.010515,10.122,0.010533,10.12,0.010547,10.118,0.010555,10.117,0.010553,10.088,0.010567,10.086,0.010559,10.085,0.010551,10.084,0.010549,10.083,0.010553,10.055,0.010565,10.054,0.010572,10.053,0.010579,10.053,0.010584,10.025,0.010592,10.025,0.010593,10.025,0.01059,10.024,0.010585,9.9977,0.010593,9.9977,0.010588,9.9976,0.010585,9.9976,0.010587,9.9718,0.010593,9.9721,0.0106,9.9723,0.01061,9.9727,0.010615,9.9474,0.010621,9.948,0.010618,9.9488,0.01061,9.9492,0.010601,9.9246,0.010607,9.9255,0.010603,9.9264,0.010606,9.9275,0.010614,9.9033,0.01062,9.9045,0.010627,9.9057,0.01063,9.882,0.010636,9.8833,0.010634,9.8847,0.010629,9.8862,0.010624,9.863,0.01063,9.8647,0.010626,9.8663,0.010625,9.8431,0.01063,9.8449,0.010631,9.8468,0.010636,9.8487,0.010642,9.8264,0.010647,9.8284,0.010651
10.645,0.010221,10.634,0.010245,10.623,0.010259,10.612,0.010258,10.602,0.010252,10.592,0.010247,10.582,0.010251,10.573,0.010266,10.532,0.010292,10.523,0.01031,10.514,0.010325,10.506,0.010332,10.498,0.010331,10.49,0.010327,10.482,0.010322,10.474,0.01032,10.467,0.010324,10.46,0.010336,10.422,0.010353,10.416,0.01037,10.409,0.010384,10.403,0.010388,10.397,0.010382,10.391,0.010371,10.385,0.010364,10.379,0.010367,10.344,0.010382,10.339,0.010396,10.334,0.010413,10.329,0.010425,10.325,0.010427,10.32,0.010422,10.286,0.010436,10.282,0.010429,10.278,0.010425,10.274,0.010427,10.27,0.010434,10.267,0.010446,10.235,0.010464,10.231,0.010476,10.228,0.010483,10.225,0.010484,10.222,0.010478,10.219,0.01047,10.189,0.010486,10.186,0.010481,10.184,0.010485,10.181,0.010497,10.179,0.010512,10.149,0.01053,10.147,0.010539,10.146,0.010538,10.144,0.01053,10.115,0.010545,10.114,0.010537,10.112,0.010534,10.111,0.010538,10.11,0.010546,10.082,0.01056,10.081,0.010569,10.08,0.010574,10.079,0.010575,10.052,0.010585,10.051,0.010582,10.051,0.010576,10.05,0.010571,10.024,0.01058,10.024,0.010577,10.024,0.010579,10.024,0.010587,9.9978,0.010594,9.998,0.010604,9.9982,0.010609,9.9984,0.010607,9.9731,0.010612,9.9736,0.010604,9.9743,0.010595,9.9747,0.010591,9.95,0.010597,9.9509,0.0106,9.9517,0.010608,9.9527,0.010616,9.9284,0.010621,9.9297,0.010624,9.9308,0.010622,9.907,0.010628,9.9082,0.010623,9.9096,0.010618,9.9111,0.010615,9.8878,0.010621,9.8894,0.010619,9.891,0.010621,9.8677,0.010626,9.8694,0.010631,9.8713,0.010637,9.8732,0.010641,9.8507,0.010646,9.8527,0.010644
10.677,0.010214,10.666,0.010228,10.655,0.01023,10.645,0.010223,10.634,0.010219,10.624,0.010222,10.614,0.010236,10.605,0.010256,10.564,0.010286,10.554,0.010303,10.546,0.010313,10.537,0.010314,10.529,0.01031,10.521,0.010306,10.513,0.010303,10.505,0.010307,10.498,0.010319,10.49,0.010337,10.453,0.010353,10.446,0.010368,10.44,0.010374,10.433,0.010369,10.427,0.010358,10.421,0.01035,10.415,0.010352,10.409,0.010364,10.374,0.010379,10.369,0.010396,10.364,0.010409,10.359,0.010413,10.354,0.010409,10.349,0.010402,10.315,0.010415,10.311,0.010411,10.307,0.010411,10.303,0.010418,10.299,0.010429,10.295,0.010441,10.263,0.010458,10.26,0.010467,10.256,0.010469,10.253,0.010464,10.25,0.010455,10.247,0.010448,10.217,0.010464,10.214,0.010467,10.211,0.010478,10.209,0.010494,10.207,0.010505,10.177,0.010522,10.175,0.010522,10.173,0.010514,10.171,0.010506,10.142,0.010521,10.141,0.010518,10.139,0.010521,10.138,0.010529,10.137,0.010539,10.109,0.010555,10.108,0.010562,10.107,0.010564,10.106,0.010561,10.078,0.010572,10.078,0.010567,10.077,0.01056,10.077,0.010556,10.05,0.010567,10.05,0.01057,10.05,0.010578,10.05,0.010589,10.024,0.010597,10.024,0.010603,10.024,0.010601,10.024,0.010593,9.9988,0.010598,9.9993,0.010589,9.9999,0.010584,10,0.010587,9.9755,0.010594,9.9763,0.010602,9.977,0.01061,9.978,0.010614,9.9536,0.010619,9.9548,0.010617,9.9559,0.010611,9.932,0.010617,9.9332,0.010612,9.9345,0.010609,9.9359,0.010608,9.9126,0.010614,9.9141,0.010615,9.9156,0.01062,9.8923,0.010626,9.894,0.010632,9.8958,0.010636,9.8976,0.010634,9.8751,0.010639,9.877,0.010632
10.71,0.010198,10.699,0.010202,10.687,0.010197,10.677,0.010192,10.666,0.010195,10.656,0.010208,10.646,0.010227,10.636,0.010245,10.595,0.010274,10.586,0.010286,10.577,0.01029,10.569,0.010288,10.56,0.010285,10.552,0.010283,10.544,0.010287,10.536,0.010299,10.528,0.010317,10.521,0.010334,10.483,0.010353,10.476,0.010359,10.47,0.010355,10.463,0.010345,10.457,0.010337,10.451,0.010338,10.445,0.010349,10.439,0.010365,10.404,0.01038,10.398,0.010393,10.393,0.010398,10.388,0.010395,10.383,0.010388,10.378,0.010384,10.344,0.010397,10.34,0.010397,10.336,0.010402,10.332,0.010413,10.328,0.010425,10.324,0.010435,10.292,0.010451,10.288,0.010454,10.285,0.010449,10.281,0.010441,10.278,0.010434,10.275,0.010434,10.244,0.01045,10.242,0.010461,10.239,0.010476,10.237,0.010488,10.234,0.01049,10.204,0.010506,10.202,0.010499,10.2,0.01049,10.198,0.010486,10.169,0.010502,10.168,0.010504,10.166,0.010512,10.165,0.010522,10.163,0.01053,10.135,0.010547,10.134,0.01055,10.133,0.010548,10.132,0.010543,10.105,0.010555,10.104,0.010549,10.104,0.010544,10.103,0.010545,10.076,0.010558,10.076,0.010567,10.076,0.010579,10.076,0.010586,10.05,0.010596,10.05,0.010594,10.05,0.010586,10.05,0.010576,10.025,0.010583,10.025,0.010577,10.025,0.01058,10.026,0.010588,10.001,0.010596,10.002,0.010604,10.002,0.010609,10.003,0.010607,9.9788,0.010612,9.9799,0.010606,9.9809,0.010601,9.957,0.010606,9.9581,0.010603,9.9594,0.010602,9.9607,0.010604,9.9373,0.010609,9.9388,0.010615,9.9403,0.010621,9.9168,0.010627,9.9185,0.010631,9.9203,0.010629,9.922,0.010622,9.8994,0.010627,9.9013,0.010618
10.742,0.010172,10.731,0.010168,10.72,0.010165,10.709,0.010169,10.698,0.010182,10.688,0.0102,10.678,0.010218,10.668,0.01023,10.627,0.010257,10.617,0.010262,10.608,0.010261,10.6,0.010259,10.591,0.010258,10.583,0.010262,10.575,0.010273,10.567,0.010292,10.559,0.010311,10.552,0.010322,10.514,0.010343,10.507,0.010341,10.5,0.010332,10.493,0.010324,10.487,0.010324,10.481,0.010334,10.474,0.01035,10.469,0.010363,10.433,0.010378,10.428,0.010383,10.422,0.01038,10.417,0.010374,10.412,0.01037,10.407,0.010369,10.373,0.010383,10.369,0.010388,10.365,0.010398,10.36,0.01041,10.356,0.01042,10.352,0.010425,10.32,0.010439,10.316,0.010436,10.313,0.010428,10.31,0.01042,10.306,0.01042,10.303,0.010429,10.272,0.010444,10.27,0.010459,10.267,0.010471,10.264,0.010474,10.262,0.010469,10.232,0.010484,10.23,0.010475,10.228,0.010471,10.226,0.010473,10.197,0.010488,10.195,0.010495,10.193,0.010505,10.192,0.010514,10.19,0.010518,10.162,0.010534,10.161,0.010533,10.16,0.010529,10.159,0.010522,10.131,0.010536,10.131,0.010531,10.13,0.010531,10.129,0.010539,10.103,0.010554,10.102,0.010566,10.102,0.010574,10.102,0.010575,10.076,0.010586,10.076,0.010578,10.076,0.010568,10.076,0.010561,10.05,0.01057,10.051,0.010572,10.051,0.01058,10.051,0.010589,10.026,0.010598,10.027,0.010602,10.028,0.010601,10.028,0.010596,10.004,0.010601,10.005,0.010596,10.006,0.010592,9.982,0.010597,9.9831,0.010596,9.9843,0.010598,9.9856,0.010603,9.9621,0.010609,9.9635,0.010616,9.9649,0.010621,9.9414,0.010626,9.943,0.010624,9.9447,0.010617,9.9464,0.010608,9.9238,0.010613,9.9256,0.010608
10.775,0.010137,10.763,0.010135,10.752,0.01014,10.741,0.010155,10.73,0.010175,10.72,0.010193,10.71,0.010205,10.7,0.01021,10.658,0.010234,10.649,0.010234,10.64,0.010232,10.631,0.01023,10.622,0.010234,10.614,0.010246,10.606,0.010263,10.598,0.010282,10.59,0.010294,10.582,0.010296,10.544,0.010322,10.537,0.010314,10.53,0.010307,10.523,0.010308,10.517,0.010319,10.511,0.010335,10.504,0.010349,10.498,0.010354,10.463,0.010369,10.457,0.010366,10.452,0.01036,10.446,0.010356,10.441,0.010355,10.436,0.01036,10.402,0.010374,10.398,0.010383,10.394,0.010395,10.389,0.010405,10.385,0.01041,10.381,0.010408,10.349,0.010422,10.345,0.010415,10.341,0.010408,10.338,0.010407,10.335,0.010415,10.331,0.01043,10.3,0.010444,10.297,0.010456,10.295,0.010459,10.292,0.010454,10.289,0.010446,10.26,0.010461,10.257,0.010456,10.255,0.010458,10.253,0.010464,10.224,0.01048,10.222,0.010489,10.22,0.010498,10.219,0.010502,10.217,0.010503,10.189,0.010518,10.188,0.010515,10.187,0.010509,10.186,0.010503,10.158,0.010517,10.157,0.010517,10.156,0.010524,10.156,0.010535,10.129,0.010551,10.129,0.01056,10.128,0.010562,10.128,0.010556,10.102,0.010568,10.102,0.010558,10.101,0.010551,10.102,0.010552,10.076,0.010563,10.076,0.01057,10.077,0.01058,10.077,0.010586,10.052,0.010595,10.052,0.010594,10.053,0.010589,10.054,0.010584,10.029,0.01059,10.03,0.010586,10.031,0.010584,10.007,0.01059,10.008,0.010591,10.009,0.010597,10.01,0.010605,9.9869,0.010611,9.9882,0.010616,9.9896,0.010615,9.966,0.01062,9.9676,0.010613,9.9692,0.010604,9.9709,0.010597,9.9482,0.010602,9.9499,0.010603
10.808,0.0101,10.796,0.010107,10.784,0.010124,10.774,0.010146,10.762,0.010166,10.752,0.01018,10.742,0.010185,10.731,0.010185,10.69,0.010209,10.68,0.010207,10.671,0.010206,10.662,0.010209,10.653,0.010219,10.645,0.010236,10.637,0.010254,10.628,0.010266,10.62,0.010268,10.613,0.010263,10.575,0.010291,10.567,0.010286,10.56,0.010287,10.554,0.010299,10.547,0.010316,10.54,0.010331,10.534,0.010338,10.528,0.010336,10.492,0.010352,10.487,0.010346,10.481,0.010342,10.476,0.010341,10.471,0.010346,10.465,0.010355,10.431,0.010369,10.427,0.01038,10.422,0.01039,10.418,0.010395,10.414,0.010394,10.409,0.010388,10.377,0.010402,10.373,0.010395,10.37,0.010394,10.366,0.010402,10.363,0.010416,10.359,0.010428,10.328,0.010441,10.325,0.010445,10.322,0.01044,10.32,0.010432,10.317,0.010428,10.287,0.010442,10.285,0.010444,10.282,0.01045,10.28,0.010459,10.251,0.010474,10.249,0.010482,10.247,0.010487,10.246,0.010488,10.244,0.010485,10.216,0.0105,10.215,0.010495,10.213,0.01049,10.212,0.01049,10.185,0.010503,10.184,0.01051,10.183,0.010521,10.182,0.01053,10.155,0.010545,10.155,0.010547,10.154,0.010542,10.154,0.010533,10.128,0.010546,10.127,0.01054,10.127,0.01054,10.127,0.010547,10.102,0.010559,10.102,0.010569,10.102,0.010575,10.102,0.010575,10.077,0.010586,10.078,0.010581,10.078,0.010576,10.079,0.010571,10.054,0.010579,10.055,0.010577,10.056,0.010578,10.032,0.010585,10.033,0.01059,10.034,0.010598,10.035,0.010604,10.012,0.01061,10.013,0.010611,10.014,0.010604,9.9906,0.010609,9.9921,0.0106,9.9937,0.010593,9.9953,0.010593,9.9726,0.010598,9.9743,0.010605
10.84,0.010066,10.829,0.010085,10.817,0.01011,10.806,0.010134,10.795,0.010151,10.784,0.010157,10.773,0.010158,10.763,0.010157,10.722,0.010183,10.712,0.010182,10.703,0.010185,10.694,0.010196,10.684,0.010212,10.676,0.01023,10.667,0.010241,10.659,0.010242,10.651,0.010237,10.643,0.010231,10.605,0.010259,10.598,0.010261,10.591,0.010274,10.584,0.010292,10.577,0.010309,10.57,0.010317,10.564,0.010316,10.558,0.010311,10.522,0.01033,10.516,0.010326,10.51,0.010326,10.505,0.010331,10.5,0.01034,10.494,0.010352,10.46,0.010366,10.456,0.010376,10.451,0.010381,10.447,0.010379,10.442,0.010373,10.438,0.010367,10.406,0.010382,10.402,0.010381,10.398,0.010389,10.394,0.010403,10.391,0.010415,10.387,0.010419,10.356,0.010431,10.353,0.010427,10.35,0.010419,10.347,0.010414,10.345,0.010416,10.315,0.01043,10.312,0.010437,10.31,0.010446,10.308,0.010454,10.278,0.010468,10.276,0.010472,10.275,0.010473,10.273,0.01047,10.271,0.010466,10.243,0.01048,10.241,0.010476,10.24,0.010476,10.239,0.010483,10.211,0.010496,10.21,0.010507,10.209,0.010516,10.208,0.010518,10.181,0.010532,10.181,0.010528,10.18,0.01052,10.18,0.010514,10.154,0.010527,10.153,0.010527,10.153,0.010535,10.153,0.010544,10.127,0.010556,10.127,0.010563,10.128,0.010563,10.128,0.010559,10.103,0.010571,10.103,0.010566,10.104,0.010562,10.104,0.010559,10.08,0.010569,10.08,0.010569,10.081,0.010574,10.057,0.010582,10.058,0.01059,10.059,0.010596,10.06,0.010597,10.036,0.010605,10.038,0.010599,10.039,0.01059,10.015,0.010596,10.017,0.010588,10.018,0.010588,10.02,0.010594,9.997,0.010599,9.9986,0.010609
10.873,0.01004,10.861,0.010067,10.849,0.010095,10.838,0.010115,10.827,0.010125,10.816,0.010127,10.805,0.010127,10.795,0.010127,10.753,0.010157,10.743,0.010161,10.734,0.010172,10.725,0.01019,10.716,0.010208,10.707,0.01022,10.698,0.010221,10.69,0.010214,10.682,0.010208,10.674,0.010209,10.635,0.010234,10.628,0.010246,10.621,0.010266,10.614,0.010283,10.607,0.010292,10.6,0.010292,10.594,0.010287,10.587,0.010283,10.552,0.010307,10.546,0.010307,10.54,0.010313,10.534,0.010323,10.529,0.010336,10.524,0.010346,10.49,0.010362,10.485,0.010367,10.48,0.010365,10.475,0.010359,10.471,0.010353,10.467,0.010353,10.434,0.010367,10.43,0.010376,10.426,0.01039,10.422,0.010403,10.419,0.010406,10.415,0.010401,10.384,0.010414,10.381,0.010406,10.378,0.010401,10.375,0.010402,10.372,0.01041,10.342,0.010423,10.34,0.010433,10.337,0.010442,10.335,0.010447,10.305,0.010459,10.303,0.010459,10.302,0.010456,10.3,0.010452,10.298,0.010448,10.269,0.010462,10.268,0.010462,10.267,0.010469,10.265,0.01048,10.238,0.010493,10.237,0.010502,10.236,0.010505,10.235,0.0105,10.208,0.010514,10.207,0.010506,10.206,0.0105,10.206,0.010501,10.18,0.010514,10.179,0.010522,10.179,0.010531,10.179,0.010538,10.153,0.01055,10.153,0.010551,10.153,0.010547,10.153,0.010542,10.128,0.010554,10.129,0.010551,10.129,0.010548,10.13,0.010549,10.105,0.01056,10.106,0.010564,10.106,0.010571,10.082,0.010581,10.083,0.010587,10.084,0.010589,10.085,0.010584,10.061,0.010592,10.062,0.010584,10.064,0.010577,10.04,0.010583,10.041,0.010582,10.043,0.010588,10.044,0.010597,10.021,0.010603,10.023,0.010609
10.906,0.010018,10.894,0.010048,10.882,0.010072,10.87,0.010086,10.859,0.010091,10.848,0.010092,10.837,0.010093,10.827,0.010098,10.785,0.010133,10.775,0.010145,10.765,0.010164,10.756,0.010184,10.747,0.010198,10.738,0.0102,10.729,0.010194,10.721,0.010187,10.712,0.010187,10.704,0.010198,10.666,0.010221,10.658,0.01024,10.651,0.010258,10.644,0.010268,10.637,0.010268,10.63,0.010263,10.623,0.010258,10.617,0.010258,10.581,0.010283,10.575,0.01029,10.569,0.010301,10.564,0.010315,10.558,0.010327,10.553,0.010334,10.519,0.010352,10.514,0.01035,10.509,0.010344,10.504,0.010338,10.5,0.010337,10.495,0.010346,10.462,0.010361,10.458,0.010376,10.454,0.01039,10.451,0.010394,10.447,0.010389,10.443,0.01038,10.412,0.010393,10.409,0.010387,10.406,0.010388,10.403,0.010396,10.4,0.010406,10.37,0.01042,10.367,0.010429,10.364,0.010435,10.362,0.010435,10.333,0.010447,10.331,0.010444,10.329,0.010438,10.327,0.010434,10.325,0.010435,10.296,0.010448,10.295,0.010455,10.293,0.010467,10.292,0.010476,10.264,0.010489,10.263,0.010492,10.262,0.010486,10.261,0.010478,10.234,0.010492,10.233,0.010486,10.233,0.010487,10.232,0.010495,10.205,0.010509,10.205,0.010519,10.205,0.010526,10.205,0.010527,10.179,0.010538,10.179,0.010535,10.179,0.01053,10.179,0.010526,10.154,0.010538,10.154,0.010536,10.154,0.010537,10.155,0.010542,10.13,0.010553,10.131,0.01056,10.131,0.010566,10.107,0.010577,10.108,0.010579,10.109,0.010574,10.11,0.010566,10.086,0.010576,10.087,0.010569,10.088,0.010568,10.064,0.010576,10.066,0.010581,10.067,0.01059,10.069,0.010596,10.046,0.010603,10.047,0.010603
10.938,0.0099931,10.926,0.010021,10.914,0.010039,10.902,0.010049,10.891,0.010052,10.88,0.010054,10.869,0.01006,10.858,0.010073,10.816,0.010112,10.806,0.010132,10.797,0.010155,10.787,0.010171,10.778,0.010176,10.769,0.010171,10.76,0.010164,10.751,0.010163,10.743,0.010174,10.735,0.010194,10.696,0.010217,10.689,0.010236,10.681,0.010247,10.674,0.010248,10.667,0.010242,10.66,0.010237,10.653,0.010235,10.647,0.01024,10.611,0.010264,10.605,0.010275,10.599,0.01029,10.593,0.010304,10.587,0.010311,10.582,0.010312,10.548,0.010333,10.542,0.010327,10.538,0.010321,10.533,0.01032,10.528,0.010329,10.524,0.010345,10.491,0.010362,10.487,0.010376,10.483,0.010381,10.479,0.010377,10.475,0.010368,10.471,0.01036,10.44,0.010373,10.437,0.010374,10.433,0.010381,10.43,0.010392,10.427,0.010403,10.397,0.010416,10.394,0.010422,10.392,0.010423,10.389,0.01042,10.36,0.010432,10.358,0.010426,10.356,0.010422,10.354,0.010422,10.352,0.010429,10.323,0.010442,10.322,0.010454,10.32,0.010464,10.319,0.010468,10.291,0.010479,10.289,0.010474,10.288,0.010465,10.287,0.010458,10.26,0.010472,10.259,0.010473,10.259,0.010481,10.258,0.010492,10.231,0.010506,10.231,0.010513,10.231,0.010515,10.23,0.010511,10.204,0.010523,10.204,0.010518,10.204,0.010514,10.204,0.010512,10.179,0.010524,10.179,0.010525,10.18,0.01053,10.18,0.010538,10.155,0.010549,10.156,0.010555,10.156,0.010557,10.132,0.010568,10.133,0.010563,10.134,0.010555,10.135,0.010549,10.111,0.010559,10.112,0.010558,10.113,0.010564,10.089,0.010574,10.09,0.010582,10.092,0.010589,10.093,0.010588,10.07,0.010596,10.072,0.01059
10.971,0.0099602,10.959,0.009982,10.946,0.009996,10.935,0.010004,10.923,0.01001,10.912,0.010017,10.901,0.01003,10.89,0.010052,10.848,0.010094,10.838,0.010119,10.828,0.010138,10.819,0.010145,10.809,0.010143,10.8,0.010137,10.791,0.010137,10.782,0.010147,10.774,0.010168,10.765,0.010189,10.727,0.010215,10.719,0.010227,10.712,0.01023,10.704,0.010225,10.697,0.010219,10.69,0.010216,10.683,0.01022,10.676,0.010229,10.64,0.01025,10.634,0.010264,10.628,0.010278,10.622,0.010287,10.617,0.010289,10.611,0.010284,10.577,0.010307,10.571,0.0103,10.567,0.010299,10.562,0.010308,10.557,0.010325,10.552,0.010342,10.519,0.010361,10.515,0.010368,10.511,0.010364,10.507,0.010355,10.503,0.010347,10.499,0.010346,10.468,0.01036,10.465,0.010366,10.461,0.010377,10.458,0.010388,10.455,0.010396,10.425,0.01041,10.422,0.010411,10.419,0.010408,10.417,0.010402,10.387,0.010414,10.385,0.010409,10.383,0.010409,10.381,0.010416,10.379,0.010428,10.35,0.010441,10.348,0.010452,10.347,0.010456,10.345,0.010452,10.317,0.010463,10.316,0.010453,10.315,0.010446,10.314,0.010445,10.286,0.010458,10.286,0.010467,10.285,0.010478,10.284,0.010488,10.257,0.010501,10.257,0.010503,10.257,0.0105,10.256,0.010494,10.23,0.010506,10.23,0.010502,10.23,0.010499,10.23,0.010501,10.204,0.010513,10.205,0.010519,10.205,0.010527,10.205,0.010534,10.18,0.010545,10.181,0.010546,10.182,0.010542,10.157,0.010552,10.158,0.010544,10.159,0.010538,10.159,0.010537,10.136,0.010548,10.137,0.010554,10.138,0.010564,10.114,0.010573,10.115,0.01058,10.116,0.01058,10.117,0.010574,10.094,0.010582,10.096,0.010575
11.004,0.0099167,10.991,0.0099327,10.979,0.0099448,10.967,0.0099544,10.955,0.0099656,10.944,0.0099813,10.933,0.010004,10.922,0.01003,10.88,0.010077,10.869,0.010098,10.859,0.010109,10.85,0.010108,10.84,0.010104,10.831,0.010105,10.822,0.010116,10.813,0.010136,10.804,0.010159,10.796,0.010176,10.757,0.010204,10.749,0.010209,10.742,0.010206,10.734,0.010201,10.727,0.010199,10.72,0.010202,10.713,0.01021,10.706,0.010223,10.67,0.010242,10.664,0.010256,10.658,0.010265,10.652,0.010267,10.646,0.010262,10.64,0.010255,10.606,0.010277,10.6,0.010276,10.595,0.010284,10.59,0.0103,10.586,0.010318,10.581,0.010329,10.548,0.01035,10.543,0.010349,10.539,0.010341,10.535,0.010333,10.531,0.010331,10.528,0.010336,10.496,0.010351,10.492,0.010362,10.489,0.010373,10.486,0.010382,10.483,0.010385,10.452,0.010398,10.449,0.010396,10.447,0.01039,10.444,0.010384,10.414,0.010397,10.412,0.010396,10.41,0.010402,10.408,0.010415,10.406,0.010427,10.377,0.01044,10.375,0.010445,10.373,0.010441,10.372,0.010432,10.344,0.010443,10.342,0.010434,10.341,0.010433,10.34,0.01044,10.313,0.010453,10.312,0.010464,10.311,0.010474,10.31,0.010478,10.283,0.010491,10.283,0.010488,10.282,0.010483,10.282,0.010478,10.256,0.01049,10.256,0.010487,10.256,0.010488,10.255,0.010493,10.23,0.010506,10.23,0.010515,10.23,0.010522,10.231,0.010525,10.206,0.010536,10.206,0.010532,10.207,0.010524,10.182,0.010534,10.183,0.010527,10.183,0.010526,10.184,0.010532,10.16,0.010543,10.161,0.010553,10.162,0.010561,10.138,0.01057,10.139,0.010571,10.141,0.010565,10.142,0.010558,10.119,0.010567,10.12,0.010561
11.036,0.0098647,11.024,0.0098778,11.011,0.0098902,10.999,0.0099039,10.987,0.0099229,10.976,0.0099479,10.965,0.0099764,10.954,0.010002,10.911,0.010053,10.901,0.010066,10.891,0.010068,10.881,0.010066,10.871,0.010067,10.862,0.010079,10.853,0.0101,10.844,0.010123,10.835,0.010142,10.827,0.010151,10.788,0.010183,10.78,0.010182,10.772,0.01018,10.764,0.010179,10.757,0.010182,10.75,0.010191,10.743,0.010204,10.736,0.010217,10.7,0.010236,10.693,0.010246,10.687,0.010248,10.681,0.010243,10.675,0.010236,10.669,0.010233,10.635,0.010253,10.629,0.01026,10.624,0.010276,10.619,0.010294,10.614,0.010305,10.609,0.010306,10.576,0.010329,10.572,0.010322,10.568,0.010315,10.563,0.010314,10.559,0.010318,10.556,0.010328,10.524,0.010346,10.52,0.010357,10.517,0.010366,10.514,0.01037,10.51,0.010369,10.48,0.010383,10.477,0.010377,10.474,0.010371,10.471,0.01037,10.442,0.010383,10.439,0.010389,10.437,0.010401,10.435,0.010414,10.432,0.010421,10.404,0.010433,10.402,0.010431,10.4,0.010422,10.398,0.010413,10.37,0.010424,10.369,0.010421,10.368,0.010427,10.366,0.010438,10.339,0.010451,10.338,0.010461,10.337,0.010466,10.336,0.010465,10.309,0.010476,10.309,0.010471,10.308,0.010466,10.308,0.010463,10.282,0.010475,10.281,0.010475,10.281,0.01048,10.281,0.010489,10.255,0.010502,10.255,0.01051,10.256,0.010514,10.256,0.01051,10.231,0.010521,10.231,0.010513,10.232,0.010506,10.207,0.010516,10.208,0.010515,10.208,0.010521,10.209,0.010531,10.185,0.010542,10.186,0.01055,10.187,0.010552,10.163,0.010562,10.164,0.010556,10.165,0.010549,10.166,0.010543,10.143,0.010552,10.145,0.010551
11.069,0.0098075,11.056,0.009821,11.044,0.0098369,11.032,0.0098574,11.019,0.0098847,11.008,0.0099151,10.996,0.0099424,10.985,0.0099601,10.943,0.010017,10.932,0.010022,10.922,0.010021,10.912,0.010024,10.902,0.010037,10.893,0.010059,10.884,0.010084,10.875,0.010103,10.866,0.010113,10.857,0.010116,10.818,0.010152,10.81,0.010151,10.802,0.010153,10.795,0.010158,10.787,0.010168,10.78,0.010181,10.773,0.010195,10.766,0.010206,10.729,0.010227,10.723,0.01023,10.716,0.010227,10.71,0.01022,10.704,0.010216,10.698,0.010222,10.664,0.010239,10.658,0.010254,10.653,0.010271,10.648,0.010282,10.643,0.010284,10.638,0.010278,10.605,0.0103,10.6,0.010294,10.596,0.010293,10.592,0.010298,10.588,0.010308,10.584,0.010319,10.552,0.010339,10.548,0.010348,10.545,0.010353,10.541,0.010353,10.538,0.010349,10.507,0.010364,10.504,0.010358,10.501,0.010356,10.499,0.010361,10.469,0.010375,10.466,0.010386,10.464,0.010399,10.462,0.010407,10.459,0.010406,10.43,0.010419,10.429,0.010411,10.427,0.010402,10.425,0.010399,10.397,0.01041,10.395,0.010416,10.394,0.010426,10.393,0.010436,10.365,0.010449,10.364,0.010454,10.363,0.010453,10.362,0.010449,10.335,0.01046,10.335,0.010455,10.334,0.010452,10.333,0.010452,10.307,0.010463,10.307,0.010468,10.307,0.010476,10.306,0.010485,10.281,0.010497,10.281,0.010501,10.281,0.010499,10.281,0.010491,10.256,0.010503,10.256,0.010495,10.257,0.010492,10.232,0.010504,10.233,0.010509,10.233,0.01052,10.234,0.010529,10.21,0.01054,10.211,0.010542,10.212,0.010538,10.187,0.010547,10.188,0.01054,10.19,0.010534,10.191,0.010532,10.168,0.010541,10.169,0.010544
11.102,0.009746,11.089,0.0097638,11.076,0.0097872,11.064,0.0098165,11.052,0.0098495,11.04,0.0098788,11.028,0.0098982,11.017,0.0099067,10.975,0.0099668,10.964,0.0099691,10.954,0.009974,10.944,0.0099882,10.934,0.010012,10.924,0.010039,10.915,0.01006,10.905,0.010071,10.896,0.010075,10.888,0.010077,10.849,0.010117,10.841,0.01012,10.833,0.010127,10.825,0.010139,10.817,0.010153,10.81,0.010168,10.802,0.010179,10.795,0.010185,10.759,0.01021,10.752,0.010208,10.746,0.010202,10.74,0.0102,10.734,0.010205,10.727,0.010219,10.693,0.010236,10.687,0.010253,10.682,0.010264,10.677,0.010265,10.671,0.010259,10.666,0.010253,10.633,0.010272,10.629,0.010271,10.624,0.010276,10.62,0.010286,10.616,0.010297,10.612,0.010306,10.58,0.010328,10.576,0.010333,10.572,0.010333,10.569,0.01033,10.566,0.010326,10.535,0.010343,10.532,0.010341,10.529,0.010346,10.526,0.010357,10.496,0.010372,10.493,0.010385,10.491,0.010393,10.489,0.010392,10.486,0.010386,10.457,0.010399,10.455,0.010391,10.453,0.010387,10.452,0.010392,10.423,0.010404,10.422,0.010414,10.42,0.010424,10.419,0.010429,10.391,0.010442,10.39,0.010441,10.389,0.010438,10.388,0.010434,10.361,0.010444,10.361,0.010441,10.36,0.010441,10.359,0.010445,10.333,0.010456,10.333,0.010464,10.332,0.010473,10.332,0.010477,10.306,0.010489,10.306,0.010487,10.306,0.01048,10.306,0.010472,10.281,0.010484,10.282,0.010481,10.282,0.010486,10.257,0.010498,10.258,0.010508,10.258,0.010517,10.259,0.010521,10.235,0.010532,10.235,0.010528,10.236,0.010521,10.212,0.010531,10.213,0.010525,10.214,0.010523,10.215,0.010525,10.192,0.010534,10.193,0.01054
11.134,0.0096825,11.121,0.0097079,11.108,0.0097409,11.096,0.0097772,11.084,0.0098106,11.072,0.0098328,11.06,0.0098431,11.049,0.0098471,11.006,0.0099096,10.995,0.009916,10.985,0.0099313,10.975,0.0099566,10.965,0.0099858,10.955,0.01001,10.946,0.010024,10.936,0.01003,10.927,0.010032,10.918,0.010037,10.879,0.010081,10.871,0.01009,10.863,0.010104,10.855,0.01012,10.847,0.010137,10.84,0.010149,10.832,0.010154,10.825,0.010154,10.788,0.010184,10.782,0.010179,10.775,0.010178,10.769,0.010184,10.763,0.010199,10.757,0.010217,10.722,0.010236,10.716,0.010247,10.711,0.010249,10.705,0.010243,10.7,0.010237,10.695,0.010234,10.662,0.010251,10.657,0.010256,10.653,0.010266,10.648,0.010277,10.644,0.010286,10.64,0.01029,10.608,0.010311,10.604,0.010311,10.6,0.010309,10.597,0.010305,10.593,0.010304,10.562,0.010324,10.559,0.010329,10.556,0.010339,10.553,0.010352,10.523,0.010369,10.521,0.010378,10.518,0.010378,10.516,0.010372,10.513,0.010364,10.484,0.010378,10.482,0.010375,10.48,0.01038,10.478,0.010389,10.45,0.010402,10.448,0.010411,10.447,0.010417,10.445,0.010417,10.418,0.010429,10.417,0.010426,10.415,0.010422,10.414,0.01042,10.387,0.010431,10.387,0.010431,10.386,0.010435,10.385,0.010442,10.359,0.010453,10.358,0.010461,10.358,0.010466,10.357,0.010464,10.332,0.010475,10.332,0.010469,10.332,0.010461,10.332,0.010458,10.306,0.010469,10.307,0.010474,10.307,0.010484,10.282,0.010496,10.283,0.010505,10.283,0.010509,10.284,0.010506,10.259,0.010518,10.26,0.010511,10.261,0.010505,10.237,0.010516,10.238,0.010513,10.239,0.010515,10.24,0.01052,10.216,0.01053,10.218,0.010536
11.167,0.009621,11.154,0.0096554,11.141,0.0096956,11.128,0.009733,11.116,0.0097603,11.104,0.0097739,11.092,0.00978,11.081,0.0097874,11.038,0.0098532,11.027,0.0098691,11.016,0.0098951,11.006,0.0099256,10.996,0.0099523,10.986,0.0099693,10.976,0.009977,10.967,0.0099812,10.958,0.0099875,10.949,0.0099986,10.91,0.010048,10.901,0.010063,10.893,0.010082,10.885,0.010101,10.877,0.010114,10.87,0.010121,10.862,0.01012,10.855,0.010117,10.818,0.010151,10.811,0.01015,10.805,0.010157,10.798,0.010174,10.792,0.010193,10.786,0.010207,10.751,0.01023,10.745,0.010232,10.74,0.010227,10.734,0.010221,10.729,0.010219,10.724,0.010224,10.69,0.010239,10.685,0.010248,10.681,0.010259,10.676,0.010268,10.672,0.010272,10.668,0.010272,10.636,0.01029,10.632,0.010287,10.628,0.010283,10.624,0.010282,10.621,0.010288,10.59,0.010309,10.587,0.01032,10.584,0.010333,10.581,0.010342,10.55,0.010361,10.548,0.010361,10.545,0.010356,10.543,0.010349,10.54,0.010346,10.511,0.010362,10.509,0.010366,10.507,0.010376,10.505,0.010386,10.476,0.010399,10.475,0.010404,10.473,0.010404,10.472,0.0104,10.444,0.010413,10.443,0.01041,10.441,0.010408,10.44,0.010408,10.413,0.01042,10.412,0.010424,10.412,0.010432,10.411,0.01044,10.384,0.010451,10.384,0.010455,10.384,0.010454,10.383,0.010447,10.357,0.010458,10.357,0.01045,10.357,0.010447,10.357,0.010451,10.332,0.010462,10.332,0.010472,10.332,0.010482,10.307,0.010493,10.308,0.010498,10.308,0.010495,10.308,0.010489,10.284,0.0105,10.285,0.010494,10.286,0.010492,10.261,0.010503,10.262,0.010505,10.263,0.01051,10.264,0.010516,10.241,0.010526,10.242,0.010531
11.2,0.009565,11.186,0.009606,11.173,0.0096471,11.161,0.0096781,11.148,0.0096965,11.136,0.0097054,11.124,0.0097146,11.112,0.009732,11.07,0.0098034,11.058,0.0098303,11.048,0.0098618,11.037,0.0098898,11.027,0.009909,11.017,0.0099189,11.007,0.0099242,10.998,0.0099312,10.988,0.0099433,10.979,0.009961,10.94,0.010016,10.932,0.010037,10.923,0.010058,10.915,0.010075,10.907,0.010083,10.899,0.010084,10.892,0.010081,10.885,0.01008,10.848,0.010117,10.841,0.010124,10.834,0.010142,10.828,0.010163,10.821,0.010179,10.815,0.010185,10.78,0.010212,10.774,0.010207,10.768,0.010201,10.763,0.0102,10.757,0.010206,10.752,0.010216,10.719,0.010233,10.714,0.010244,10.709,0.010253,10.704,0.010258,10.7,0.010257,10.696,0.010253,10.664,0.010268,10.66,0.010264,10.656,0.010263,10.652,0.010267,10.648,0.010279,10.617,0.010299,10.614,0.010312,10.611,0.010321,10.608,0.010322,10.578,0.010343,10.575,0.010337,10.572,0.01033,10.57,0.010328,10.567,0.010333,10.538,0.010351,10.536,0.010362,10.534,0.010372,10.532,0.010378,10.503,0.010391,10.501,0.010391,10.5,0.010386,10.498,0.010382,10.47,0.010396,10.469,0.010394,10.468,0.010395,10.466,0.0104,10.439,0.010413,10.438,0.01042,10.437,0.010429,10.437,0.010434,10.41,0.010445,10.41,0.010444,10.409,0.010437,10.409,0.010429,10.383,0.01044,10.382,0.010436,10.382,0.01044,10.382,0.01045,10.357,0.010461,10.357,0.010471,10.357,0.010475,10.332,0.010486,10.332,0.010484,10.333,0.010478,10.333,0.010472,10.309,0.010483,10.31,0.010481,10.31,0.010483,10.286,0.010494,10.287,0.010499,10.288,0.010505,10.289,0.01051,10.265,0.010521,10.266,0.010522
11.232,0.0095136,11.219,0.0095555,11.206,0.00959,11.193,0.0096113,11.18,0.0096241,11.168,0.0096352,11.156,0.0096536,11.144,0.0096829,11.101,0.00976,11.09,0.0097939,11.079,0.0098241,11.069,0.009845,11.058,0.0098569,11.048,0.0098638,11.038,0.0098713,11.029,0.0098836,11.019,0.0099019,11.01,0.0099252,10.971,0.0099838,10.962,0.010008,10.954,0.010028,10.945,0.010039,10.937,0.010042,10.929,0.01004,10.922,0.01004,10.914,0.010047,10.877,0.010087,10.87,0.010105,10.863,0.010128,10.857,0.010146,10.85,0.010153,10.844,0.010152,10.809,0.010182,10.803,0.010177,10.797,0.010176,10.792,0.010182,10.786,0.010194,10.781,0.010208,10.747,0.010229,10.742,0.010238,10.737,0.010243,10.733,0.010243,10.728,0.010239,10.724,0.010234,10.692,0.010248,10.688,0.010246,10.684,0.01025,10.68,0.010261,10.676,0.010275,10.645,0.010292,10.642,0.010302,10.638,0.010303,10.635,0.010297,10.605,0.010317,10.602,0.01031,10.599,0.010307,10.597,0.010313,10.594,0.010324,10.565,0.010344,10.562,0.010356,10.56,0.010363,10.558,0.010362,10.53,0.010377,10.528,0.010373,10.526,0.010368,10.524,0.010365,10.496,0.01038,10.495,0.010381,10.494,0.010386,10.492,0.010395,10.465,0.010408,10.464,0.010417,10.463,0.010422,10.462,0.010422,10.436,0.010433,10.435,0.010426,10.435,0.010419,10.434,0.010415,10.408,0.010426,10.408,0.010429,10.408,0.010439,10.407,0.010449,10.382,0.01046,10.382,0.010465,10.382,0.010463,10.357,0.010473,10.357,0.010467,10.358,0.010461,10.358,0.010459,10.334,0.01047,10.334,0.010472,10.335,0.010477,10.311,0.010488,10.311,0.010494,10.312,0.010499,10.313,0.010501,10.29,0.010512,10.291,0.01051
11.265,0.0094613,11.251,0.0094973,11.238,0.0095222,11.225,0.0095371,11.212,0.0095512,11.2,0.0095707,11.188,0.0096005,11.176,0.0096371,11.133,0.0097184,11.121,0.0097519,11.111,0.0097759,11.1,0.0097898,11.089,0.0097988,11.079,0.009808,11.069,0.0098211,11.059,0.0098398,11.05,0.0098639,11.041,0.0098898,11.001,0.0099505,10.992,0.0099725,10.984,0.0099874,10.975,0.0099936,10.967,0.0099936,10.959,0.009994,10.952,0.010002,10.944,0.010019,10.907,0.010064,10.9,0.010088,10.893,0.010108,10.886,0.010117,10.88,0.010117,10.873,0.010113,10.838,0.010147,10.832,0.010146,10.826,0.010152,10.82,0.010165,10.815,0.010181,10.809,0.010194,10.776,0.010219,10.771,0.010226,10.766,0.010226,10.761,0.010223,10.756,0.010218,10.752,0.010216,10.72,0.010231,10.715,0.010235,10.711,0.010246,10.708,0.01026,10.704,0.010271,10.673,0.010285,10.669,0.010286,10.666,0.01028,10.662,0.010271,10.632,0.010289,10.629,0.010286,10.626,0.010291,10.624,0.010303,10.621,0.010316,10.592,0.010337,10.589,0.010345,10.587,0.010345,10.585,0.010341,10.556,0.010358,10.554,0.010353,10.552,0.010349,10.551,0.01035,10.523,0.010366,10.521,0.010371,10.52,0.01038,10.519,0.010391,10.491,0.010404,10.49,0.01041,10.489,0.01041,10.488,0.010404,10.462,0.010415,10.461,0.010407,10.46,0.010403,10.46,0.010407,10.434,0.010418,10.433,0.010428,10.433,0.010438,10.433,0.010444,10.407,0.010454,10.407,0.010453,10.407,0.010446,10.382,0.010456,10.382,0.010451,10.383,0.010448,10.383,0.01045,10.359,0.010461,10.359,0.010466,10.36,0.010473,10.335,0.010483,10.336,0.010488,10.337,0.01049,10.337,0.010488,10.314,0.010499,10.315,0.010494
11.298,0.0094008,11.284,0.0094274,11.27,0.0094461,11.257,0.0094621,11.244,0.0094843,11.232,0.0095151,11.22,0.0095524,11.208,0.0095887,11.164,0.0096722,11.153,0.0096994,11.142,0.0097163,11.131,0.009727,11.12,0.0097383,11.11,0.0097533,11.1,0.0097733,11.09,0.0097987,11.081,0.0098262,11.071,0.0098511,11.031,0.0099134,11.023,0.00993,11.014,0.0099386,11.006,0.009941,10.997,0.0099426,10.989,0.0099506,10.981,0.0099684,10.974,0.0099932,10.937,0.010043,10.929,0.010065,10.922,0.010077,10.915,0.010079,10.909,0.010076,10.902,0.010076,10.867,0.010112,10.861,0.010119,10.855,0.010132,10.849,0.010148,10.843,0.010163,10.838,0.010173,10.804,0.010202,10.799,0.010205,10.794,0.010202,10.789,0.010198,10.784,0.010196,10.78,0.010199,10.748,0.010219,10.743,0.01023,10.739,0.010245,10.735,0.010256,10.731,0.010259,10.7,0.010272,10.696,0.010266,10.693,0.010257,10.69,0.010252,10.659,0.010267,10.656,0.010271,10.653,0.010283,10.651,0.010297,10.648,0.010306,10.618,0.010325,10.616,0.010327,10.614,0.010323,10.611,0.010318,10.583,0.010336,10.581,0.010332,10.579,0.010332,10.577,0.010336,10.549,0.010355,10.548,0.010364,10.546,0.010375,10.545,0.010383,10.517,0.010397,10.516,0.010397,10.515,0.010391,10.514,0.010383,10.487,0.010395,10.487,0.010391,10.486,0.010394,10.485,0.010404,10.459,0.010416,10.459,0.010427,10.458,0.010433,10.458,0.010432,10.432,0.010443,10.432,0.010436,10.432,0.01043,10.407,0.01044,10.407,0.010438,10.408,0.01044,10.408,0.010445,10.383,0.010456,10.384,0.010462,10.384,0.010468,10.36,0.010478,10.36,0.01048,10.361,0.010478,10.362,0.010473,10.338,0.010483,10.339,0.010477
11.33,0.0093282,11.317,0.0093482,11.303,0.0093677,11.29,0.0093919,11.277,0.0094257,11.264,0.0094647,11.252,0.0095024,11.239,0.0095323,11.196,0.0096171,11.184,0.0096366,11.173,0.0096494,11.163,0.0096618,11.152,0.0096786,11.141,0.0097005,11.131,0.0097273,11.121,0.0097568,11.111,0.009784,11.102,0.0098047,11.062,0.0098698,11.053,0.0098802,11.044,0.0098845,11.036,0.0098876,11.027,0.0098959,11.019,0.0099137,11.011,0.0099388,11.003,0.0099629,10.966,0.010016,10.959,0.01003,10.952,0.010034,10.945,0.010033,10.938,0.010034,10.931,0.010042,10.896,0.010082,10.89,0.010096,10.884,0.010112,10.878,0.010128,10.872,0.010139,10.867,0.010144,10.833,0.010177,10.827,0.010176,10.822,0.010172,10.817,0.01017,10.813,0.010174,10.808,0.010186,10.776,0.01021,10.771,0.010226,10.767,0.010239,10.763,0.010244,10.759,0.010239,10.728,0.010254,10.724,0.010244,10.72,0.010238,10.717,0.01024,10.687,0.010255,10.684,0.010266,10.681,0.010279,10.678,0.010289,10.675,0.010292,10.645,0.010309,10.643,0.010305,10.64,0.0103,10.638,0.010296,10.609,0.010314,10.607,0.010313,10.605,0.010317,10.603,0.010326,10.575,0.010346,10.574,0.010357,10.572,0.010365,10.571,0.010367,10.543,0.010383,10.542,0.010378,10.541,0.010369,10.54,0.010364,10.513,0.010378,10.512,0.010381,10.512,0.010391,10.511,0.010402,10.485,0.010415,10.484,0.010421,10.484,0.010421,10.483,0.010415,10.458,0.010426,10.458,0.010419,10.458,0.010416,10.432,0.010427,10.432,0.010429,10.433,0.010435,10.433,0.010442,10.408,0.010452,10.409,0.010458,10.409,0.010461,10.384,0.01047,10.385,0.010468,10.386,0.010463,10.386,0.010457,10.363,0.010467,10.364,0.010463
11.363,0.009246,11.349,0.0092658,11.335,0.0092929,11.322,0.009329,11.309,0.0093718,11.296,0.0094122,11.284,0.0094442,11.271,0.0094661,11.228,0.0095525,11.216,0.0095673,11.205,0.0095811,11.194,0.0095987,11.183,0.0096221,11.172,0.0096505,11.162,0.0096814,11.152,0.0097105,11.142,0.0097336,11.132,0.0097487,11.092,0.0098176,11.083,0.009824,11.075,0.009829,11.066,0.0098387,11.057,0.0098568,11.049,0.009882,11.041,0.0099067,11.033,0.0099232,10.996,0.0099783,10.989,0.0099838,10.981,0.0099846,10.974,0.0099868,10.967,0.009995,10.961,0.01001,10.925,0.010055,10.919,0.010072,10.913,0.010089,10.907,0.010101,10.901,0.010108,10.895,0.01011,10.861,0.010145,10.856,0.010142,10.851,0.010141,10.846,0.010144,10.841,0.010156,10.836,0.010172,10.803,0.010202,10.799,0.010216,10.795,0.010222,10.791,0.01022,10.787,0.010212,10.755,0.010231,10.751,0.010224,10.748,0.010226,10.744,0.010235,10.714,0.01025,10.711,0.010263,10.708,0.010273,10.705,0.010277,10.702,0.010275,10.672,0.010289,10.67,0.010284,10.667,0.01028,10.665,0.010279,10.636,0.010295,10.634,0.010298,10.632,0.010306,10.63,0.010317,10.602,0.010337,10.6,0.010346,10.598,0.010349,10.597,0.010345,10.569,0.010362,10.568,0.010354,10.567,0.010349,10.566,0.01035,10.539,0.010366,10.538,0.010376,10.537,0.010388,10.536,0.010395,10.51,0.010409,10.509,0.010409,10.509,0.010403,10.509,0.010397,10.483,0.010408,10.483,0.010405,10.483,0.010406,10.457,0.010418,10.457,0.010423,10.457,0.010431,10.458,0.010438,10.433,0.010448,10.433,0.010451,10.434,0.01045,10.409,0.010459,10.41,0.010454,10.41,0.010448,10.411,0.010443,10.387,0.010453,10.388,0.010454
11.396,0.0091611,11.382,0.0091871,11.368,0.0092253,11.354,0.009271,11.341,0.0093161,11.328,0.0093514,11.315,0.0093756,11.303,0.0093922,11.259,0.0094812,11.247,0.0094967,11.236,0.0095153,11.225,0.0095394,11.214,0.0095694,11.203,0.009602,11.193,0.0096324,11.183,0.0096571,11.173,0.0096743,11.163,0.0096847,11.123,0.0097575,11.114,0.0097646,11.105,0.0097763,11.096,0.0097961,11.088,0.0098224,11.079,0.0098481,11.071,0.0098657,11.063,0.0098736,11.025,0.00993,11.018,0.0099314,11.011,0.0099345,11.004,0.0099437,10.997,0.009959,10.99,0.0099779,10.954,0.010028,10.948,0.010045,10.942,0.010059,10.935,0.010067,10.93,0.010071,10.924,0.010071,10.89,0.010109,10.884,0.010108,10.879,0.010112,10.874,0.010123,10.869,0.010139,10.864,0.010155,10.831,0.010187,10.827,0.010195,10.823,0.010194,10.818,0.010188,10.814,0.010184,10.783,0.010207,10.779,0.010208,10.775,0.010218,10.772,0.010231,10.741,0.010248,10.738,0.010258,10.735,0.010262,10.732,0.01026,10.729,0.010256,10.699,0.01027,10.696,0.010266,10.694,0.010265,10.691,0.010267,10.662,0.010282,10.66,0.010289,10.658,0.010299,10.656,0.010308,10.628,0.010326,10.626,0.01033,10.624,0.010327,10.623,0.01032,10.595,0.010337,10.594,0.010332,10.593,0.010333,10.591,0.010342,10.565,0.01036,10.564,0.010371,10.563,0.01038,10.562,0.010381,10.536,0.010396,10.535,0.01039,10.534,0.010384,10.534,0.01038,10.508,0.010393,10.508,0.010394,10.508,0.010399,10.482,0.010411,10.482,0.010419,10.482,0.010426,10.482,0.01043,10.458,0.010441,10.458,0.01044,10.458,0.010436,10.434,0.010445,10.434,0.010439,10.435,0.010434,10.435,0.010435,10.412,0.010444,10.412,0.010451
11.428,0.009081,11.414,0.0091169,11.4,0.0091641,11.387,0.0092123,11.373,0.0092527,11.36,0.0092803,11.347,0.0092989,11.335,0.0093154,11.291,0.0094076,11.279,0.0094278,11.268,0.0094532,11.256,0.0094842,11.245,0.0095187,11.234,0.0095512,11.224,0.0095773,11.214,0.0095956,11.203,0.0096077,11.194,0.0096177,11.153,0.0096938,11.144,0.009707,11.135,0.0097288,11.126,0.0097574,11.118,0.009785,11.109,0.0098043,11.101,0.0098135,11.093,0.009817,11.055,0.009876,11.048,0.0098795,11.04,0.0098894,11.033,0.0099055,11.026,0.0099249,11.019,0.0099442,10.983,0.0099963,10.977,0.010011,10.97,0.01002,10.964,0.010026,10.958,0.010027,10.952,0.010029,10.918,0.010071,10.913,0.010076,10.907,0.010087,10.902,0.010104,10.897,0.01012,10.892,0.010129,10.859,0.010164,10.855,0.010164,10.85,0.010159,10.846,0.010156,10.842,0.010158,10.81,0.010186,10.806,0.010196,10.803,0.010209,10.799,0.01022,10.768,0.010241,10.765,0.010246,10.762,0.010245,10.759,0.010241,10.756,0.010238,10.726,0.010253,10.723,0.010251,10.72,0.010254,10.718,0.010261,10.689,0.010274,10.687,0.010284,10.685,0.010292,10.682,0.010296,10.654,0.010312,10.652,0.010309,10.651,0.010302,10.649,0.010297,10.621,0.010314,10.62,0.010316,10.619,0.010324,10.617,0.010336,10.59,0.010354,10.589,0.010362,10.588,0.010364,10.587,0.01036,10.561,0.010376,10.56,0.010369,10.56,0.010366,10.559,0.010366,10.533,0.01038,10.533,0.010385,10.533,0.010393,10.508,0.010406,10.507,0.010413,10.507,0.010418,10.507,0.010418,10.483,0.01043,10.483,0.010426,10.483,0.010419,10.458,0.01043,10.459,0.010425,10.459,0.010425,10.46,0.010431,10.436,0.010441,10.437,0.010451
11.461,0.0090106,11.447,0.0090551,11.433,0.0091043,11.419,0.0091474,11.405,0.0091798,11.392,0.0092014,11.379,0.0092194,11.367,0.00924,11.323,0.0093353,11.311,0.0093622,11.299,0.0093946,11.288,0.0094306,11.276,0.0094655,11.265,0.0094941,11.255,0.0095141,11.244,0.0095273,11.234,0.0095384,11.224,0.0095532,11.184,0.0096323,11.175,0.0096552,11.165,0.0096859,11.156,0.0097162,11.148,0.0097378,11.139,0.0097486,11.131,0.0097531,11.122,0.0097583,11.085,0.0098215,11.077,0.009832,11.07,0.0098494,11.062,0.00987,11.055,0.0098901,11.048,0.0099064,11.012,0.0099596,11.006,0.0099699,10.999,0.0099756,10.993,0.0099786,10.987,0.0099813,10.981,0.0099883,10.947,0.010034,10.941,0.010047,10.936,0.010064,10.93,0.010081,10.925,0.010091,10.92,0.010093,10.887,0.01013,10.883,0.010126,10.878,0.010123,10.874,0.010127,10.87,0.010138,10.838,0.010169,10.834,0.010182,10.83,0.010194,10.826,0.0102,10.796,0.010225,10.792,0.010225,10.789,0.010222,10.786,0.010219,10.783,0.010219,10.753,0.010237,10.75,0.01024,10.747,0.010247,10.745,0.010256,10.715,0.01027,10.713,0.010278,10.711,0.010282,10.709,0.010279,10.68,0.010293,10.679,0.010286,10.677,0.010281,10.675,0.010283,10.647,0.010298,10.646,0.010307,10.644,0.010319,10.643,0.010328,10.616,0.010345,10.615,0.010346,10.614,0.010342,10.613,0.010336,10.586,0.010353,10.586,0.01035,10.585,0.01035,10.584,0.010355,10.559,0.010371,10.558,0.010378,10.558,0.010385,10.533,0.0104,10.532,0.010404,10.532,0.010405,10.532,0.010402,10.507,0.010415,10.508,0.010409,10.508,0.010404,10.483,0.010415,10.483,0.010415,10.484,0.010421,10.484,0.010431,10.46,0.010441,10.461,0.010448
11.494,0.0089494,11.479,0.0089963,11.465,0.0090404,11.451,0.0090746,11.437,0.0091001,11.424,0.0091203,11.411,0.0091419,11.398,0.0091686,11.354,0.0092663,11.342,0.0093001,11.33,0.0093378,11.319,0.0093744,11.308,0.0094057,11.296,0.0094285,11.286,0.0094435,11.275,0.0094557,11.265,0.0094714,11.255,0.0094952,11.214,0.0095771,11.205,0.0096089,11.196,0.0096416,11.187,0.009666,11.178,0.0096789,11.169,0.0096845,11.161,0.0096904,11.152,0.0097025,11.114,0.0097699,11.107,0.0097884,11.099,0.009811,11.092,0.009833,11.084,0.0098506,11.077,0.0098627,11.041,0.0099172,11.035,0.0099236,11.028,0.0099268,11.022,0.0099305,11.016,0.0099381,11.009,0.0099522,10.975,0.010001,10.969,0.01002,10.964,0.010038,10.959,0.010049,10.953,0.010052,10.948,0.010049,10.915,0.01009,10.911,0.010088,10.906,0.010092,10.902,0.010104,10.897,0.010119,10.865,0.010152,10.861,0.010165,10.857,0.010171,10.854,0.010171,10.823,0.0102,10.819,0.010198,10.816,0.010196,10.813,0.010196,10.809,0.0102,10.78,0.010222,10.777,0.01023,10.774,0.01024,10.771,0.010249,10.742,0.010265,10.74,0.010268,10.737,0.010265,10.735,0.010258,10.707,0.010272,10.705,0.010266,10.703,0.010268,10.701,0.010276,10.673,0.010291,10.672,0.010303,10.67,0.010312,10.669,0.010314,10.642,0.01033,10.641,0.010326,10.64,0.010319,10.638,0.010316,10.612,0.010333,10.611,0.010333,10.61,0.010338,10.61,0.010345,10.584,0.010362,10.583,0.010369,10.583,0.010373,10.558,0.01039,10.557,0.01039,10.557,0.010388,10.557,0.010382,10.532,0.010396,10.532,0.010392,10.532,0.010392,10.508,0.010404,10.508,0.01041,10.508,0.01042,10.509,0.010427,10.485,0.010438,10.485,0.010439
11.527,0.0088919,11.512,0.0089342,11.497,0.0089695,11.484,0.008996,11.47,0.0090192,11.456,0.0090422,11.443,0.0090696,11.43,0.0091027,11.386,0.0092016,11.374,0.0092404,11.362,0.0092789,11.35,0.0093119,11.339,0.0093375,11.328,0.0093553,11.317,0.0093692,11.306,0.009386,11.296,0.0094105,11.285,0.0094432,11.245,0.0095278,11.235,0.009562,11.226,0.009589,11.217,0.0096046,11.208,0.0096119,11.199,0.0096184,11.19,0.0096308,11.182,0.0096508,11.144,0.0097221,11.136,0.0097461,11.128,0.0097704,11.121,0.0097904,11.114,0.0098038,11.106,0.0098122,11.07,0.0098695,11.063,0.0098735,11.057,0.0098773,11.051,0.0098856,11.044,0.0099004,11.038,0.0099206,11.004,0.0099712,10.998,0.0099902,10.992,0.010002,10.987,0.010006,10.982,0.010004,10.976,0.010002,10.943,0.010047,10.939,0.010052,10.934,0.010065,10.929,0.010082,10.925,0.010097,10.893,0.010132,10.889,0.010139,10.885,0.01014,10.881,0.010138,10.85,0.010169,10.846,0.010168,10.843,0.010169,10.84,0.010174,10.836,0.010183,10.806,0.010209,10.803,0.010219,10.801,0.010229,10.798,0.010234,10.769,0.010253,10.766,0.01025,10.764,0.010242,10.761,0.010236,10.733,0.010252,10.731,0.010253,10.729,0.010261,10.727,0.010274,10.699,0.010288,10.698,0.010298,10.696,0.0103,10.695,0.010296,10.668,0.01031,10.666,0.010304,10.665,0.0103,10.664,0.010301,10.637,0.010317,10.637,0.010322,10.636,0.010329,10.635,0.010336,10.609,0.010352,10.609,0.010357,10.608,0.010358,10.583,0.010375,10.582,0.010372,10.582,0.010367,10.582,0.010362,10.557,0.010378,10.557,0.010378,10.557,0.010384,10.532,0.010398,10.532,0.010407,10.533,0.010415,10.533,0.010416,10.509,0.010428,10.51,0.010423
11.559,0.0088317,11.545,0.0088654,11.53,0.0088927,11.516,0.0089162,11.502,0.0089416,11.488,0.00897,11.475,0.0090037,11.462,0.0090416,11.418,0.0091404,11.405,0.0091798,11.393,0.0092145,11.382,0.0092416,11.37,0.0092619,11.359,0.0092784,11.348,0.0092965,11.337,0.0093221,11.326,0.0093559,11.316,0.009392,11.275,0.0094787,11.266,0.0095075,11.256,0.0095257,11.247,0.0095353,11.238,0.0095428,11.229,0.0095555,11.22,0.0095758,11.212,0.0096015,11.174,0.0096759,11.166,0.0097018,11.158,0.0097242,11.15,0.0097399,11.143,0.0097496,11.135,0.0097557,11.099,0.0098168,11.092,0.0098215,11.086,0.0098301,11.079,0.0098459,11.073,0.0098671,11.067,0.0098886,11.032,0.0099404,11.026,0.0099538,11.021,0.0099577,11.015,0.009956,11.01,0.0099542,11.004,0.009959,10.971,0.010007,10.966,0.010021,10.962,0.010039,10.957,0.010055,10.953,0.010066,10.921,0.010105,10.916,0.010106,10.912,0.010104,10.908,0.010103,10.877,0.010136,10.874,0.010138,10.87,0.010143,10.867,0.010153,10.863,0.010165,10.833,0.010194,10.83,0.010205,10.827,0.010211,10.825,0.010209,10.795,0.010231,10.793,0.010224,10.79,0.010218,10.788,0.010218,10.759,0.010236,10.757,0.010245,10.755,0.010258,10.753,0.010268,10.725,0.010284,10.724,0.010286,10.722,0.010283,10.72,0.010276,10.693,0.01029,10.692,0.010286,10.691,0.010286,10.689,0.010291,10.663,0.010306,10.662,0.010314,10.661,0.010321,10.66,0.010326,10.634,0.010341,10.634,0.010342,10.633,0.01034,10.608,0.010355,10.607,0.01035,10.607,0.010346,10.607,0.010346,10.582,0.010362,10.582,0.010369,10.582,0.010379,10.557,0.010394,10.557,0.010402,10.557,0.010403,10.558,0.010398,10.534,0.010411,10.534,0.010403
11.592,0.0087656,11.577,0.0087908,11.562,0.0088145,11.548,0.0088398,11.534,0.0088701,11.52,0.0089046,11.507,0.0089432,11.494,0.0089822,11.449,0.0090799,11.437,0.0091153,11.425,0.0091434,11.413,0.0091647,11.401,0.009183,11.39,0.0092031,11.379,0.0092298,11.368,0.0092648,11.357,0.0093026,11.347,0.0093344,11.306,0.0094226,11.296,0.0094424,11.287,0.0094541,11.277,0.0094636,11.268,0.009477,11.259,0.0094976,11.25,0.0095239,11.241,0.0095518,11.203,0.0096287,11.195,0.0096526,11.187,0.0096707,11.18,0.0096824,11.172,0.0096894,11.165,0.0096958,11.128,0.0097609,11.121,0.0097703,11.115,0.0097866,11.108,0.0098093,11.102,0.0098326,11.095,0.0098496,11.061,0.0099032,11.055,0.0099086,11.049,0.0099069,11.043,0.0099051,11.038,0.0099092,11.032,0.0099223,10.999,0.0099724,10.994,0.0099911,10.989,0.010009,10.985,0.010021,10.98,0.010026,10.948,0.010068,10.944,0.010067,10.94,0.010066,10.936,0.010067,10.905,0.010104,10.901,0.010109,10.897,0.010119,10.894,0.010132,10.89,0.010145,10.86,0.010177,10.857,0.010183,10.854,0.010183,10.851,0.010177,10.822,0.010203,10.819,0.010196,10.817,0.010196,10.814,0.010203,10.786,0.010226,10.783,0.010239,10.781,0.01025,10.779,0.010254,10.751,0.010272,10.75,0.010268,10.748,0.010262,10.746,0.010257,10.719,0.010272,10.718,0.010272,10.716,0.010277,10.715,0.010285,10.688,0.010299,10.687,0.010307,10.686,0.010313,10.686,0.010314,10.66,0.010328,10.659,0.010325,10.658,0.01032,10.633,0.010334,10.632,0.01033,10.632,0.01033,10.632,0.010336,10.607,0.010352,10.607,0.010363,10.606,0.010371,10.581,0.010387,10.582,0.010389,10.582,0.010384,10.582,0.010376,10.558,0.01039,10.558,0.010385
11.625,0.0086939,11.61,0.008715,11.595,0.0087399,11.581,0.0087697,11.566,0.0088057,11.552,0.0088451,11.539,0.0088849,11.526,0.0089202,11.481,0.0090165,11.468,0.0090452,11.456,0.009067,11.444,0.0090854,11.432,0.0091065,11.421,0.0091344,11.41,0.0091704,11.399,0.0092098,11.388,0.0092438,11.377,0.0092668,11.336,0.0093561,11.327,0.009369,11.317,0.0093799,11.307,0.0093949,11.298,0.0094164,11.289,0.0094432,11.28,0.009472,11.271,0.0094984,11.233,0.0095772,11.225,0.0095967,11.217,0.0096105,11.209,0.0096193,11.201,0.0096262,11.194,0.0096367,11.157,0.0097054,11.15,0.0097225,11.144,0.0097459,11.137,0.0097712,11.13,0.0097903,11.124,0.0097997,11.089,0.0098563,11.083,0.0098561,11.077,0.0098542,11.072,0.0098582,11.066,0.0098708,11.061,0.0098898,11.027,0.0099412,11.022,0.0099599,11.017,0.0099732,11.012,0.009979,11.008,0.00998,10.976,0.010025,10.971,0.010025,10.967,0.010026,10.963,0.010031,10.932,0.010072,10.928,0.010082,10.924,0.010096,10.921,0.01011,10.917,0.010119,10.887,0.010153,10.884,0.010153,10.881,0.010148,10.878,0.010142,10.848,0.010171,10.846,0.01017,10.843,0.010178,10.841,0.010191,10.812,0.010217,10.81,0.010229,10.807,0.010234,10.805,0.010232,10.777,0.010251,10.776,0.010245,10.774,0.01024,10.772,0.01024,10.745,0.010257,10.743,0.010261,10.742,0.010269,10.741,0.010278,10.714,0.010293,10.713,0.010299,10.712,0.010301,10.711,0.010298,10.685,0.010312,10.684,0.010306,10.683,0.010301,10.658,0.010315,10.657,0.010315,10.657,0.010321,10.657,0.010332,10.631,0.010347,10.631,0.010356,10.631,0.010358,10.606,0.010374,10.606,0.010369,10.606,0.010361,10.607,0.010355,10.582,0.01037,10.583,0.01037
11.657,0.0086201,11.642,0.0086422,11.627,0.0086715,11.613,0.0087071,11.598,0.0087479,11.585,0.0087885,11.571,0.0088247,11.557,0.0088534,11.513,0.008948,11.5,0.0089703,11.488,0.0089888,11.476,0.0090093,11.464,0.0090375,11.452,0.0090743,11.441,0.009115,11.429,0.0091508,11.419,0.0091759,11.408,0.0091911,11.367,0.0092812,11.357,0.0092927,11.347,0.0093087,11.337,0.0093316,11.328,0.0093595,11.319,0.0093893,11.31,0.0094168,11.301,0.009439,11.263,0.0095194,11.254,0.0095344,11.246,0.0095451,11.238,0.0095535,11.231,0.0095641,11.223,0.0095817,11.187,0.0096538,11.179,0.009678,11.173,0.0097042,11.166,0.0097255,11.159,0.009737,11.152,0.0097404,11.118,0.0098007,11.111,0.0098002,11.106,0.0098041,11.1,0.0098168,11.094,0.009836,11.089,0.009856,11.055,0.0099091,11.05,0.0099233,11.045,0.0099304,11.04,0.0099324,11.035,0.0099331,11.003,0.0099798,10.999,0.0099815,10.995,0.0099864,10.99,0.0099962,10.959,0.010041,10.955,0.010055,10.951,0.010069,10.948,0.01008,10.944,0.010083,10.914,0.01012,10.911,0.010116,10.907,0.01011,10.904,0.01011,10.875,0.010142,10.872,0.010149,10.87,0.010162,10.867,0.010175,10.838,0.010203,10.836,0.010209,10.834,0.010208,10.831,0.010203,10.803,0.010226,10.802,0.010221,10.8,0.01022,10.798,0.010225,10.77,0.010244,10.769,0.010252,10.768,0.01026,10.766,0.010267,10.739,0.010284,10.738,0.010286,10.737,0.010284,10.736,0.010279,10.71,0.010293,10.709,0.010288,10.709,0.010287,10.683,0.010301,10.682,0.010307,10.682,0.010317,10.681,0.010327,10.656,0.010341,10.656,0.010344,10.656,0.01034,10.631,0.010354,10.631,0.010347,10.631,0.010341,10.631,0.01034,10.607,0.010355,10.607,0.010361
11.69,0.0085483,11.675,0.0085748,11.66,0.0086102,11.645,0.0086512,11.631,0.0086935,11.617,0.0087306,11.603,0.0087603,11.589,0.0087822,11.544,0.0088746,11.531,0.0088933,11.519,0.0089134,11.507,0.0089406,11.495,0.0089776,11.483,0.0090194,11.472,0.0090569,11.46,0.0090839,11.449,0.0091008,11.439,0.0091132,11.397,0.0092036,11.387,0.0092195,11.377,0.0092431,11.368,0.0092725,11.358,0.0093036,11.349,0.0093323,11.34,0.0093558,11.331,0.0093735,11.292,0.0094555,11.284,0.0094673,11.276,0.0094774,11.268,0.0094892,11.26,0.0095067,11.252,0.0095314,11.216,0.009606,11.208,0.0096332,11.201,0.0096557,11.194,0.0096693,11.188,0.0096745,11.181,0.0096769,11.146,0.0097408,11.14,0.0097459,11.134,0.0097587,11.128,0.0097784,11.122,0.0097991,11.117,0.0098154,11.083,0.0098712,11.078,0.0098794,11.073,0.0098827,11.068,0.0098843,11.063,0.0098872,11.031,0.0099351,11.026,0.0099404,11.022,0.00995,11.018,0.0099637,10.986,0.01001,10.982,0.010025,10.979,0.010037,10.975,0.010041,10.971,0.010039,10.941,0.01008,10.937,0.010075,10.934,0.010075,10.931,0.010083,10.901,0.010118,10.899,0.010131,10.896,0.010144,10.893,0.010151,10.864,0.010182,10.862,0.010181,10.86,0.010177,10.857,0.010173,10.829,0.010199,10.827,0.010198,10.826,0.010202,10.824,0.01021,10.796,0.010232,10.795,0.010241,10.793,0.010248,10.792,0.010251,10.765,0.010269,10.764,0.010268,10.763,0.010263,10.762,0.010257,10.735,0.010274,10.734,0.010273,10.734,0.010278,10.708,0.010293,10.707,0.010303,10.707,0.010314,10.706,0.010318,10.681,0.010331,10.681,0.010327,10.681,0.01032,10.655,0.010333,10.655,0.010327,10.655,0.010327,10.655,0.010332,10.631,0.010346,10.631,0.010354
11.723,0.0084812,11.707,0.0085138,11.692,0.0085548,11.677,0.0085981,11.663,0.0086377,11.649,0.0086686,11.635,0.0086914,11.621,0.0087092,11.576,0.0087993,11.563,0.008819,11.55,0.0088454,11.538,0.0088812,11.526,0.0089234,11.514,0.0089626,11.503,0.0089915,11.491,0.0090102,11.48,0.0090239,11.469,0.0090394,11.428,0.0091294,11.418,0.0091526,11.408,0.0091826,11.398,0.0092151,11.388,0.0092452,11.379,0.00927,11.37,0.0092889,11.361,0.0093033,11.322,0.0093868,11.314,0.0093979,11.305,0.0094112,11.297,0.0094297,11.289,0.0094544,11.281,0.0094824,11.245,0.0095588,11.237,0.0095826,11.23,0.0095972,11.223,0.0096043,11.216,0.009608,11.21,0.0096153,11.175,0.0096826,11.168,0.0096965,11.162,0.0097165,11.156,0.0097381,11.151,0.0097554,11.145,0.0097659,11.111,0.0098248,11.106,0.0098291,11.101,0.009832,11.096,0.009836,11.091,0.0098428,11.058,0.0098929,11.054,0.0099028,11.049,0.0099165,11.045,0.0099313,11.014,0.0099787,11.01,0.0099905,11.006,0.0099958,11.002,0.009995,10.998,0.0099921,10.968,0.010035,10.964,0.010035,10.961,0.010043,10.958,0.010058,10.928,0.010096,10.925,0.01011,10.922,0.010117,10.92,0.010118,10.891,0.010151,10.888,0.010147,10.886,0.010143,10.884,0.010144,10.855,0.010173,10.853,0.010177,10.851,0.010185,10.85,0.010194,10.822,0.010219,10.82,0.010226,10.819,0.010229,10.817,0.010228,10.79,0.010249,10.789,0.010244,10.788,0.010239,10.787,0.010237,10.76,0.010256,10.76,0.010261,10.759,0.010272,10.733,0.010288,10.732,0.010299,10.732,0.010303,10.731,0.010301,10.706,0.010315,10.706,0.010307,10.705,0.010301,10.68,0.010314,10.68,0.010314,10.68,0.010319,10.68,0.010327,10.656,0.01034,10.656,0.010347
11.756,0.0084203,11.74,0.0084585,11.725,0.0085023,11.71,0.0085433,11.695,0.008577,11.681,0.0086013,11.667,0.00862,11.653,0.0086383,11.608,0.008727,11.595,0.0087524,11.582,0.008787,11.57,0.0088283,11.557,0.0088681,11.545,0.0088987,11.534,0.0089191,11.522,0.0089342,11.511,0.0089507,11.5,0.0089731,11.458,0.0090625,11.448,0.009092,11.438,0.0091249,11.428,0.0091564,11.418,0.0091823,11.409,0.0092022,11.399,0.0092177,11.39,0.009231,11.352,0.0093158,11.343,0.0093298,11.335,0.0093498,11.326,0.0093755,11.319,0.0094039,11.31,0.0094292,11.274,0.0095067,11.266,0.0095227,11.259,0.0095305,11.252,0.0095357,11.245,0.0095438,11.238,0.0095594,11.203,0.0096296,11.197,0.0096509,11.191,0.0096731,11.185,0.0096916,11.179,0.0097031,11.173,0.0097093,11.139,0.0097712,11.134,0.009775,11.129,0.0097802,11.123,0.0097881,11.118,0.0098,11.086,0.0098533,11.081,0.0098676,11.077,0.0098827,11.072,0.0098948,11.041,0.0099431,11.037,0.0099489,11.033,0.0099486,11.029,0.0099466,11.025,0.0099478,10.995,0.0099927,10.991,0.010001,10.988,0.010015,10.984,0.01003,10.955,0.010072,10.952,0.010081,10.949,0.010081,10.946,0.010078,10.917,0.010114,10.915,0.01011,10.912,0.010111,10.91,0.010116,10.881,0.010148,10.879,0.010156,10.877,0.010166,10.875,0.010174,10.848,0.010201,10.846,0.010205,10.845,0.010204,10.843,0.010201,10.816,0.010224,10.815,0.010219,10.813,0.010217,10.812,0.010221,10.786,0.010242,10.785,0.010253,10.784,0.010263,10.758,0.010282,10.757,0.010287,10.757,0.010285,10.756,0.010278,10.731,0.010294,10.73,0.010287,10.73,0.010286,10.705,0.010301,10.704,0.010306,10.704,0.010314,10.704,0.010322,10.68,0.010334,10.68,0.010338
11.788,0.0083654,11.773,0.0084065,11.757,0.0084482,11.742,0.0084834,11.727,0.0085106,11.713,0.0085307,11.699,0.0085498,11.685,0.0085736,11.639,0.0086618,11.626,0.0086955,11.613,0.0087359,11.601,0.0087751,11.588,0.0088064,11.576,0.008828,11.564,0.0088441,11.553,0.0088615,11.541,0.0088847,11.53,0.0089137,11.489,0.0090025,11.479,0.0090351,11.468,0.0090671,11.458,0.0090942,11.448,0.0091149,11.439,0.009131,11.429,0.0091449,11.42,0.0091605,11.381,0.0092461,11.373,0.0092667,11.364,0.0092939,11.356,0.0093237,11.348,0.0093497,11.34,0.0093677,11.303,0.0094459,11.295,0.0094548,11.288,0.0094603,11.281,0.0094694,11.274,0.0094857,11.267,0.0095089,11.232,0.0095813,11.225,0.009605,11.219,0.0096244,11.213,0.0096371,11.207,0.009644,11.201,0.0096492,11.167,0.0097138,11.162,0.0097197,11.156,0.0097288,11.151,0.0097417,11.146,0.0097582,11.114,0.0098152,11.109,0.0098313,11.104,0.009844,11.1,0.0098504,11.068,0.0099007,11.064,0.0099009,11.06,0.0098992,11.056,0.009901,11.052,0.0099099,11.021,0.0099561,11.018,0.0099708,11.014,0.0099865,11.011,0.0099967,10.981,0.01004,10.978,0.010042,10.975,0.010039,10.972,0.010035,10.943,0.010074,10.941,0.010075,10.938,0.01008,10.936,0.010089,10.907,0.010125,10.905,0.010135,10.903,0.010143,10.901,0.010147,10.873,0.010178,10.872,0.010178,10.87,0.010174,10.868,0.01017,10.841,0.010196,10.84,0.010194,10.839,0.010198,10.837,0.010208,10.811,0.010232,10.81,0.010242,10.809,0.010248,10.783,0.010269,10.782,0.010267,10.782,0.01026,10.781,0.010253,10.756,0.010271,10.755,0.01027,10.755,0.010275,10.729,0.010291,10.729,0.0103,10.729,0.010308,10.729,0.010312,10.704,0.010326,10.704,0.010325
11.821,0.0083137,11.805,0.0083531,11.789,0.0083891,11.774,0.0084176,11.759,0.0084405,11.745,0.0084606,11.73,0.008485,11.716,0.0085173,11.671,0.0086056,11.658,0.0086456,11.645,0.0086849,11.632,0.008716,11.62,0.0087382,11.607,0.0087549,11.595,0.0087725,11.584,0.0087961,11.572,0.0088258,11.561,0.0088585,11.52,0.0089466,11.509,0.0089785,11.499,0.0090062,11.488,0.009028,11.478,0.0090447,11.469,0.009059,11.459,0.0090747,11.45,0.009096,11.411,0.0091817,11.402,0.0092095,11.394,0.0092409,11.385,0.0092687,11.377,0.0092875,11.369,0.0092982,11.332,0.0093771,11.324,0.0093834,11.317,0.0093923,11.31,0.0094093,11.303,0.0094333,11.296,0.0094595,11.26,0.0095335,11.254,0.0095546,11.247,0.0095682,11.241,0.0095762,11.235,0.0095819,11.229,0.0095889,11.195,0.0096557,11.19,0.0096652,11.184,0.0096791,11.179,0.0096966,11.174,0.0097153,11.141,0.0097755,11.136,0.0097895,11.132,0.0097967,11.127,0.0097976,11.095,0.0098508,11.091,0.0098495,11.087,0.0098516,11.083,0.0098611,11.079,0.0098771,11.048,0.009925,11.045,0.0099411,11.041,0.0099521,11.038,0.0099554,11.008,0.0099994,11.005,0.0099967,11.002,0.0099935,10.999,0.0099941,10.97,0.010036,10.967,0.010041,10.964,0.010051,10.962,0.010062,10.933,0.0101,10.931,0.010109,10.929,0.010114,10.927,0.010114,10.899,0.010148,10.897,0.010144,10.896,0.01014,10.894,0.010139,10.867,0.010168,10.865,0.010172,10.864,0.010183,10.863,0.010194,10.836,0.01022,10.835,0.010226,10.834,0.010224,10.808,0.010246,10.807,0.010239,10.806,0.010233,10.806,0.010231,10.78,0.010251,10.78,0.010256,10.779,0.010264,10.754,0.010283,10.754,0.010291,10.754,0.010296,10.753,0.010296,10.729,0.010312,10.729,0.010309
11.854,0.0082601,11.838,0.0082944,11.822,0.0083239,11.807,0.0083478,11.792,0.0083705,11.777,0.0083956,11.762,0.0084284,11.748,0.0084679,11.703,0.0085561,11.689,0.0085957,11.676,0.0086275,11.663,0.0086496,11.651,0.0086667,11.638,0.0086846,11.626,0.0087083,11.615,0.0087385,11.603,0.008772,11.592,0.0088044,11.55,0.008891,11.539,0.0089188,11.529,0.0089411,11.519,0.0089587,11.509,0.0089734,11.499,0.0089893,11.489,0.0090107,11.48,0.0090391,11.441,0.0091243,11.432,0.0091562,11.423,0.0091858,11.415,0.0092064,11.406,0.0092176,11.398,0.0092249,11.361,0.0093045,11.353,0.0093138,11.346,0.0093305,11.338,0.0093553,11.331,0.0093825,11.324,0.0094066,11.289,0.0094818,11.282,0.0094973,11.276,0.0095058,11.269,0.0095125,11.263,0.0095199,11.257,0.0095306,11.223,0.009599,11.218,0.0096132,11.212,0.0096316,11.207,0.0096513,11.201,0.009668,11.169,0.0097306,11.164,0.0097392,11.159,0.0097408,11.154,0.0097398,11.123,0.0097963,11.118,0.0097987,11.114,0.0098086,11.11,0.0098256,11.106,0.009844,11.075,0.0098941,11.071,0.0099059,11.068,0.00991,11.064,0.0099084,11.034,0.0099534,11.031,0.0099505,11.028,0.0099509,11.025,0.0099563,10.996,0.0099994,10.993,0.010009,10.991,0.01002,10.988,0.010031,10.959,0.010071,10.957,0.010077,10.955,0.010078,10.953,0.010075,10.925,0.010111,10.923,0.010107,10.921,0.010106,10.919,0.010111,10.892,0.010143,10.891,0.010154,10.889,0.010166,10.888,0.010173,10.861,0.010201,10.86,0.0102,10.859,0.010194,10.833,0.010218,10.832,0.010211,10.831,0.010208,10.831,0.010212,10.805,0.010235,10.805,0.010243,10.804,0.010252,10.779,0.010273,10.778,0.010278,10.778,0.010278,10.778,0.010275,10.753,0.010293,10.753,0.010289
11.887,0.0082002,11.87,0.0082285,11.854,0.0082536,11.839,0.0082773,11.824,0.0083048,11.809,0.0083385,11.794,0.008379,11.78,0.0084195,11.735,0.008507,11.721,0.0085394,11.708,0.0085621,11.695,0.0085789,11.682,0.0085971,11.669,0.008621,11.657,0.0086515,11.645,0.008686,11.634,0.0087197,11.622,0.0087482,11.581,0.0088328,11.57,0.008855,11.559,0.0088728,11.549,0.0088881,11.539,0.0089042,11.529,0.0089256,11.519,0.0089541,11.509,0.0089872,11.47,0.0090717,11.462,0.009102,11.453,0.0091245,11.444,0.0091373,11.436,0.0091445,11.427,0.0091538,11.39,0.0092338,11.382,0.0092506,11.375,0.009275,11.367,0.0093033,11.36,0.0093286,11.353,0.009347,11.317,0.0094231,11.311,0.0094336,11.304,0.0094406,11.298,0.0094489,11.291,0.00946,11.285,0.0094754,11.251,0.0095453,11.246,0.0095641,11.24,0.0095847,11.234,0.0096024,11.229,0.0096136,11.196,0.0096778,11.191,0.0096807,11.186,0.0096801,11.182,0.0096823,11.15,0.009742,11.145,0.0097521,11.141,0.0097698,11.137,0.0097896,11.133,0.0098044,11.102,0.0098571,11.098,0.0098621,11.095,0.0098613,11.091,0.0098591,11.061,0.0099061,11.058,0.0099068,11.055,0.0099121,11.051,0.0099217,11.022,0.0099657,11.02,0.0099772,11.017,0.009988,11.014,0.0099952,10.986,0.010037,10.983,0.010039,10.981,0.010037,10.979,0.010033,10.951,0.010071,10.949,0.01007,10.947,0.010074,10.945,0.010085,10.918,0.010121,10.916,0.010133,10.915,0.010141,10.913,0.010142,10.887,0.010173,10.886,0.010167,10.884,0.01016,10.858,0.010187,10.857,0.010184,10.856,0.010188,10.856,0.010196,10.83,0.010221,10.829,0.010229,10.829,0.010234,10.803,0.010257,10.803,0.010258,10.803,0.010255,10.802,0.010251,10.778,0.010271,10.778,0.010267
11.919,0.0081321,11.903,0.0081562,11.887,0.0081811,11.871,0.0082097,11.856,0.008246,11.841,0.0082881,11.826,0.0083307,11.812,0.0083654,11.766,0.0084519,11.752,0.0084752,11.739,0.0084921,11.726,0.0085094,11.713,0.0085333,11.701,0.0085642,11.688,0.0085995,11.676,0.0086347,11.664,0.008665,11.653,0.0086881,11.611,0.0087708,11.6,0.0087882,11.59,0.0088034,11.579,0.0088196,11.569,0.0088406,11.559,0.008869,11.549,0.0089025,11.539,0.008935,11.5,0.0090187,11.491,0.0090423,11.482,0.0090568,11.473,0.0090653,11.465,0.0090741,11.456,0.0090899,11.419,0.0091698,11.411,0.0091942,11.404,0.0092223,11.396,0.0092488,11.389,0.0092684,11.381,0.0092811,11.346,0.0093581,11.339,0.0093667,11.332,0.0093753,11.326,0.0093873,11.32,0.0094032,11.313,0.0094236,11.279,0.0094949,11.273,0.0095161,11.268,0.0095349,11.262,0.0095471,11.257,0.0095521,11.224,0.0096174,11.219,0.0096177,11.214,0.00962,11.209,0.0096296,11.177,0.0096921,11.173,0.0097101,11.168,0.0097308,11.164,0.0097473,11.16,0.0097555,11.129,0.0098107,11.125,0.0098107,11.121,0.0098091,11.118,0.0098105,11.088,0.0098604,11.084,0.0098661,11.081,0.0098759,11.078,0.0098881,11.049,0.0099334,11.046,0.0099442,11.043,0.009952,11.04,0.0099554,11.012,0.0099978,11.009,0.0099961,11.007,0.0099926,11.004,0.0099912,10.977,0.010031,10.974,0.010036,10.973,0.010046,10.971,0.010059,10.943,0.010098,10.942,0.010106,10.94,0.010108,10.939,0.010103,10.912,0.010137,10.911,0.01013,10.91,0.010128,10.883,0.010158,10.882,0.010161,10.881,0.010169,10.88,0.010178,10.855,0.010204,10.854,0.01021,10.853,0.010211,10.828,0.010236,10.827,0.010233,10.827,0.010229,10.827,0.010225,10.802,0.010247,10.802,0.010246
11.952,0.0080577,11.936,0.0080812,11.919,0.0081104,11.904,0.0081476,11.888,0.0081929,11.873,0.0082383,11.858,0.0082762,11.844,0.0083025,11.798,0.0083888,11.784,0.008406,11.771,0.0084229,11.757,0.0084455,11.744,0.0084763,11.732,0.0085122,11.719,0.0085485,11.707,0.0085807,11.695,0.0086057,11.684,0.0086242,11.642,0.008706,11.631,0.0087206,11.62,0.0087363,11.609,0.008757,11.599,0.0087848,11.589,0.0088182,11.579,0.0088512,11.569,0.0088774,11.53,0.00896,11.521,0.0089757,11.512,0.0089859,11.503,0.0089956,11.494,0.0090109,11.486,0.0090343,11.448,0.0091135,11.44,0.0091417,11.433,0.0091681,11.425,0.0091889,11.417,0.0092024,11.41,0.0092124,11.374,0.00929,11.367,0.0092999,11.361,0.009312,11.354,0.0093288,11.348,0.0093497,11.341,0.009373,11.307,0.0094457,11.301,0.0094655,11.296,0.009479,11.29,0.009485,11.284,0.0094868,11.252,0.009553,11.246,0.0095558,11.241,0.0095652,11.236,0.0095827,11.204,0.0096474,11.2,0.0096688,11.195,0.0096864,11.191,0.0096963,11.187,0.0096989,11.156,0.0097565,11.152,0.0097555,11.148,0.0097573,11.144,0.0097638,11.114,0.0098169,11.111,0.0098274,11.107,0.00984,11.104,0.0098521,11.075,0.0098994,11.072,0.0099074,11.069,0.0099113,11.066,0.0099111,11.038,0.0099544,11.035,0.0099512,11.033,0.00995,11.03,0.0099542,11.002,0.0099954,11,0.010006,10.998,0.010019,10.996,0.010029,10.969,0.010068,10.967,0.01007,10.965,0.010066,10.964,0.01006,10.937,0.010097,10.936,0.010094,10.935,0.010098,10.908,0.010131,10.907,0.010139,10.906,0.010148,10.905,0.010154,10.88,0.010183,10.879,0.010185,10.878,0.010183,10.853,0.010209,10.852,0.010206,10.852,0.010202,10.851,0.0102,10.827,0.010224,10.826,0.010226
11.985,0.0079812,11.968,0.0080082,11.952,0.0080453,11.936,0.0080912,11.92,0.0081402,11.905,0.0081816,11.89,0.0082116,11.876,0.0082322,11.83,0.0083198,11.816,0.0083368,11.802,0.0083589,11.789,0.0083886,11.776,0.0084244,11.763,0.0084615,11.75,0.008495,11.738,0.0085219,11.726,0.0085423,11.714,0.0085581,11.672,0.0086395,11.661,0.0086546,11.65,0.0086748,11.639,0.0087022,11.629,0.0087352,11.619,0.0087683,11.609,0.0087952,11.599,0.0088133,11.559,0.0088945,11.55,0.0089053,11.541,0.0089164,11.532,0.0089324,11.523,0.0089556,11.515,0.0089836,11.477,0.009062,11.469,0.0090887,11.462,0.0091094,11.454,0.0091239,11.446,0.0091343,11.439,0.0091448,11.403,0.0092222,11.396,0.0092353,11.389,0.009252,11.382,0.0092737,11.376,0.0092976,11.37,0.00932,11.335,0.009394,11.329,0.0094087,11.323,0.0094162,11.318,0.0094187,11.312,0.0094223,11.279,0.0094897,11.274,0.0094993,11.269,0.0095166,11.264,0.0095382,11.232,0.0096042,11.227,0.0096228,11.223,0.0096338,11.218,0.009638,11.214,0.0096391,11.183,0.0096987,11.179,0.0097008,11.175,0.0097077,11.171,0.0097191,11.141,0.009775,11.137,0.0097885,11.134,0.0098013,11.131,0.0098107,11.101,0.0098607,11.098,0.0098648,11.095,0.0098652,11.092,0.0098634,11.064,0.0099085,11.061,0.0099076,11.059,0.0099119,11.056,0.0099223,11.028,0.0099644,11.026,0.0099775,11.024,0.0099873,11.022,0.0099906,10.994,0.010031,10.993,0.010027,10.991,0.010022,10.989,0.01002,10.962,0.010058,10.961,0.010062,10.96,0.01007,10.933,0.010106,10.932,0.010115,10.931,0.010121,10.93,0.010123,10.904,0.010155,10.904,0.010154,10.903,0.01015,10.877,0.01018,10.877,0.010176,10.876,0.010175,10.876,0.010177,10.851,0.010203,10.851,0.010209
12.018,0.0079077,12.001,0.0079418,11.984,0.0079869,11.969,0.0080364,11.953,0.0080813,11.937,0.0081147,11.922,0.0081388,11.907,0.0081589,11.861,0.0082493,11.847,0.0082716,11.833,0.0083011,11.82,0.0083365,11.807,0.0083741,11.794,0.0084086,11.781,0.0084367,11.769,0.0084589,11.757,0.0084763,11.745,0.0084921,11.703,0.0085737,11.692,0.0085933,11.68,0.0086204,11.67,0.0086533,11.659,0.0086866,11.649,0.008714,11.639,0.0087328,11.629,0.0087454,11.589,0.0088251,11.58,0.0088363,11.571,0.0088531,11.562,0.0088769,11.553,0.008905,11.544,0.0089325,11.506,0.0090102,11.498,0.0090315,11.49,0.0090459,11.482,0.009057,11.475,0.0090676,11.467,0.0090808,11.432,0.0091574,11.424,0.0091748,11.418,0.0091963,11.411,0.0092208,11.404,0.0092439,11.398,0.0092615,11.363,0.0093362,11.357,0.0093449,11.351,0.0093488,11.346,0.0093529,11.34,0.0093628,11.307,0.0094317,11.301,0.0094492,11.296,0.0094708,11.291,0.0094902,11.259,0.0095572,11.254,0.0095693,11.25,0.0095744,11.245,0.0095768,11.241,0.0095806,11.21,0.0096418,11.206,0.0096489,11.202,0.0096607,11.198,0.0096753,11.167,0.0097334,11.164,0.0097471,11.16,0.0097573,11.157,0.0097629,11.127,0.0098155,11.124,0.009816,11.121,0.0098148,11.118,0.009815,11.09,0.0098629,11.087,0.0098676,11.084,0.0098785,11.082,0.0098921,11.054,0.0099355,11.052,0.0099458,11.05,0.0099489,11.047,0.0099464,11.02,0.0099872,11.018,0.009982,11.016,0.00998,11.015,0.0099839,10.988,0.010024,10.986,0.010032,10.985,0.010042,10.959,0.01008,10.957,0.010086,10.956,0.010088,10.955,0.010086,10.929,0.010121,10.928,0.010118,10.928,0.010115,10.902,0.010148,10.901,0.010146,10.901,0.010148,10.9,0.010155,10.875,0.010183,10.875,0.010192
12.05,0.0078414,12.033,0.0078833,12.017,0.007932,12.001,0.0079773,11.985,0.0080136,11.969,0.0080402,11.954,0.008063,11.939,0.0080878,11.893,0.0081814,11.879,0.0082115,11.865,0.0082474,11.852,0.0082854,11.838,0.0083211,11.825,0.0083506,11.812,0.008374,11.8,0.0083931,11.787,0.0084105,11.776,0.0084301,11.733,0.008512,11.722,0.0085385,11.711,0.0085714,11.7,0.0086052,11.689,0.0086331,11.679,0.0086526,11.668,0.0086659,11.658,0.0086782,11.619,0.0087572,11.609,0.0087737,11.6,0.0087979,11.591,0.0088267,11.582,0.0088546,11.573,0.0088772,11.536,0.0089541,11.527,0.0089691,11.519,0.0089798,11.511,0.008991,11.504,0.0090045,11.496,0.0090219,11.46,0.0090976,11.453,0.0091195,11.446,0.0091438,11.439,0.0091674,11.432,0.0091856,11.426,0.0091968,11.391,0.0092716,11.385,0.0092765,11.379,0.0092817,11.373,0.0092919,11.368,0.0093098,11.334,0.0093802,11.329,0.0094022,11.324,0.0094219,11.319,0.009435,11.286,0.0095029,11.281,0.009509,11.277,0.0095121,11.272,0.0095169,11.268,0.0095257,11.237,0.0095882,11.232,0.0096003,11.228,0.0096153,11.224,0.0096303,11.194,0.0096899,11.19,0.0097011,11.187,0.0097073,11.183,0.0097092,11.154,0.0097641,11.151,0.0097628,11.148,0.0097634,11.145,0.0097692,11.116,0.0098202,11.113,0.0098316,11.11,0.009846,11.108,0.0098576,11.08,0.0099028,11.077,0.0099066,11.075,0.0099037,11.073,0.0098993,11.045,0.0099414,11.043,0.0099395,11.042,0.0099437,11.04,0.0099527,11.013,0.0099929,11.012,0.010003,11.01,0.01001,10.984,0.010049,10.982,0.010051,10.981,0.010049,10.98,0.010046,10.954,0.010083,10.953,0.01008,10.952,0.010079,10.926,0.010114,10.926,0.010117,10.925,0.010124,10.925,0.010132,10.9,0.010163,10.899,0.010169
12.083,0.0077835,12.066,0.0078294,12.049,0.0078742,12.033,0.0079107,12.017,0.0079394,12.001,0.0079636,11.986,0.0079901,11.971,0.008022,11.925,0.008118,11.91,0.0081548,11.896,0.0081939,11.883,0.0082306,11.869,0.008262,11.856,0.0082871,11.843,0.0083078,11.831,0.0083269,11.818,0.008348,11.806,0.0083744,11.764,0.0084566,11.752,0.0084892,11.741,0.0085233,11.73,0.0085522,11.719,0.0085723,11.709,0.008586,11.698,0.0085989,11.688,0.0086162,11.649,0.0086952,11.639,0.0087193,11.629,0.0087487,11.62,0.0087775,11.611,0.0088005,11.602,0.0088166,11.565,0.0088923,11.556,0.0089034,11.548,0.0089141,11.54,0.0089281,11.532,0.0089458,11.525,0.0089681,11.489,0.0090433,11.481,0.0090681,11.474,0.0090916,11.467,0.0091105,11.46,0.0091222,11.454,0.0091289,11.419,0.0092028,11.413,0.0092086,11.407,0.0092195,11.401,0.0092378,11.395,0.0092608,11.362,0.009332,11.356,0.0093525,11.351,0.0093659,11.346,0.0093726,11.314,0.0094415,11.309,0.0094453,11.304,0.0094508,11.299,0.0094605,11.295,0.0094744,11.263,0.0095383,11.259,0.0095538,11.255,0.0095694,11.251,0.0095819,11.221,0.0096424,11.217,0.0096496,11.213,0.009652,11.21,0.0096517,11.18,0.0097084,11.177,0.0097088,11.174,0.0097149,11.171,0.0097274,11.142,0.0097812,11.139,0.0097964,11.136,0.0098091,11.134,0.0098145,11.105,0.009862,11.103,0.0098597,11.101,0.0098546,11.098,0.0098532,11.071,0.0098975,11.069,0.0099018,11.067,0.0099114,11.065,0.0099222,11.038,0.0099631,11.037,0.0099709,11.035,0.009974,11.009,0.010013,11.007,0.010011,11.006,0.010008,11.005,0.010005,10.979,0.010043,10.978,0.010042,10.977,0.010045,10.951,0.010082,10.95,0.010089,10.95,0.010098,10.949,0.010105,10.924,0.010138,10.924,0.010139
12.116,0.0077308,12.099,0.0077735,12.082,0.0078098,12.066,0.0078381,12.049,0.0078637,12.034,0.0078907,12.018,0.0079237,12.003,0.0079618,11.957,0.0080587,11.942,0.0080987,11.928,0.0081367,11.914,0.0081691,11.9,0.0081963,11.887,0.0082189,11.874,0.0082398,11.862,0.0082629,11.849,0.0082911,11.837,0.008324,11.794,0.008407,11.783,0.0084412,11.771,0.0084707,11.76,0.0084919,11.749,0.008506,11.739,0.0085189,11.728,0.0085364,11.718,0.0085614,11.678,0.0086409,11.669,0.0086707,11.659,0.0087006,11.65,0.0087248,11.641,0.0087412,11.632,0.0087529,11.594,0.0088275,11.585,0.0088382,11.577,0.0088514,11.569,0.0088695,11.561,0.0088921,11.553,0.0089179,11.517,0.0089928,11.51,0.0090172,11.503,0.0090361,11.495,0.0090486,11.489,0.0090556,11.482,0.0090623,11.447,0.0091352,11.441,0.0091463,11.435,0.0091651,11.429,0.0091886,11.423,0.0092106,11.39,0.0092817,11.384,0.009296,11.379,0.0093028,11.373,0.0093066,11.341,0.0093765,11.336,0.0093825,11.331,0.0093928,11.326,0.0094077,11.322,0.0094253,11.29,0.0094906,11.286,0.0095069,11.282,0.0095203,11.278,0.0095288,11.247,0.0095901,11.243,0.0095933,11.24,0.0095933,11.236,0.0095942,11.206,0.0096524,11.203,0.009658,11.2,0.0096708,11.197,0.0096876,11.168,0.0097434,11.165,0.0097572,11.162,0.0097638,11.159,0.009763,11.131,0.0098128,11.129,0.0098081,11.126,0.0098059,11.124,0.0098107,11.096,0.0098576,11.094,0.0098675,11.092,0.0098793,11.091,0.0098886,11.063,0.0099308,11.062,0.0099344,11.06,0.0099338,11.034,0.009973,11.032,0.0099699,11.031,0.0099667,11.03,0.0099654,11.004,0.010004,11.003,0.010007,11.002,0.010014,10.976,0.010053,10.975,0.010062,10.974,0.010069,10.974,0.01007,10.949,0.010106,10.948,0.010101
12.149,0.0076768,12.131,0.0077113,12.114,0.0077393,12.098,0.007764,12.082,0.0077919,12.066,0.007825,12.05,0.0078639,12.035,0.007905,11.988,0.0080015,11.974,0.0080401,11.959,0.0080735,11.946,0.0081012,11.932,0.0081255,11.918,0.0081481,11.905,0.0081729,11.892,0.0082033,11.88,0.0082387,11.868,0.0082747,11.825,0.0083589,11.813,0.0083889,11.802,0.0084108,11.79,0.0084259,11.779,0.0084389,11.769,0.0084562,11.758,0.0084812,11.748,0.0085123,11.708,0.0085921,11.698,0.0086229,11.688,0.0086488,11.679,0.0086666,11.67,0.0086784,11.661,0.0086893,11.623,0.0087632,11.614,0.0087762,11.606,0.0087934,11.598,0.0088162,11.59,0.0088423,11.582,0.008868,11.546,0.0089424,11.538,0.0089626,11.531,0.0089753,11.524,0.0089831,11.517,0.0089899,11.51,0.0090014,11.475,0.0090736,11.469,0.0090924,11.463,0.0091166,11.457,0.0091393,11.451,0.0091554,11.417,0.0092254,11.411,0.0092329,11.406,0.0092365,11.401,0.0092415,11.368,0.0093122,11.363,0.0093229,11.358,0.0093383,11.353,0.0093572,11.349,0.0093761,11.317,0.0094427,11.313,0.0094569,11.309,0.0094664,11.304,0.009471,11.274,0.009533,11.27,0.0095337,11.266,0.0095348,11.263,0.0095405,11.233,0.0096,11.229,0.0096123,11.226,0.0096295,11.223,0.0096453,11.194,0.0097024,11.191,0.0097102,11.188,0.0097105,11.185,0.0097069,11.157,0.0097587,11.154,0.0097567,11.152,0.0097606,11.15,0.0097713,11.122,0.0098208,11.12,0.0098331,11.118,0.0098436,11.116,0.0098489,11.089,0.0098932,11.087,0.009893,11.085,0.0098903,11.059,0.0099308,11.057,0.0099277,11.056,0.0099264,11.055,0.0099289,11.029,0.0099681,11.028,0.0099754,11.027,0.0099853,11,0.010024,11,0.010032,10.999,0.010034,10.998,0.01003,10.973,0.010066,10.973,0.010058
12.181,0.0076165,12.164,0.0076429,12.147,0.007667,12.13,0.0076935,12.114,0.0077271,12.098,0.0077662,12.082,0.0078083,12.067,0.0078483,12.02,0.0079433,12.005,0.007977,11.991,0.008005,11.977,0.0080291,11.963,0.0080527,11.949,0.0080786,11.936,0.0081103,11.923,0.008148,11.911,0.0081869,11.898,0.0082202,11.855,0.0083061,11.844,0.0083288,11.832,0.0083446,11.821,0.0083584,11.81,0.0083757,11.799,0.0084006,11.788,0.0084319,11.778,0.0084647,11.738,0.0085443,11.728,0.0085714,11.718,0.008591,11.708,0.0086041,11.699,0.0086151,11.69,0.0086282,11.652,0.0087019,11.643,0.0087189,11.635,0.0087408,11.627,0.0087671,11.619,0.0087933,11.611,0.0088151,11.574,0.0088886,11.567,0.0089026,11.559,0.0089104,11.552,0.0089177,11.545,0.0089291,11.538,0.0089482,11.503,0.0090203,11.497,0.0090448,11.491,0.0090686,11.484,0.0090856,11.478,0.0090947,11.445,0.0091633,11.439,0.0091672,11.433,0.0091717,11.428,0.0091809,11.395,0.0092516,11.39,0.0092672,11.385,0.0092866,11.38,0.0093068,11.376,0.0093239,11.344,0.0093916,11.34,0.0094021,11.335,0.0094076,11.331,0.0094096,11.3,0.0094726,11.296,0.0094741,11.293,0.0094798,11.289,0.0094921,11.259,0.0095528,11.256,0.0095698,11.252,0.0095862,11.249,0.0095964,11.22,0.0096543,11.217,0.0096556,11.214,0.009653,11.211,0.0096514,11.183,0.009705,11.18,0.009709,11.178,0.0097189,11.175,0.0097323,11.147,0.009784,11.145,0.0097952,11.143,0.0098018,11.141,0.0098032,11.114,0.0098498,11.112,0.0098474,11.111,0.0098446,11.084,0.0098873,11.082,0.009886,11.081,0.0098884,11.08,0.0098955,11.053,0.0099361,11.052,0.0099461,11.051,0.009955,11.025,0.0099942,11.024,0.009997,11.023,0.0099931,11.023,0.0099859,10.998,0.010022,10.997,0.010017
12.214,0.0075496,12.197,0.007572,12.179,0.0075976,12.163,0.0076297,12.146,0.0076695,12.13,0.0077121,12.114,0.0077533,12.098,0.0077882,12.052,0.0078816,12.037,0.0079095,12.022,0.0079333,12.008,0.0079561,11.994,0.0079822,11.981,0.0080142,11.967,0.0080527,11.954,0.0080938,11.941,0.0081303,11.929,0.0081569,11.886,0.0082448,11.874,0.0082615,11.862,0.0082758,11.851,0.0082937,11.84,0.0083188,11.829,0.0083507,11.818,0.0083844,11.807,0.0084139,11.767,0.0084932,11.757,0.0085139,11.747,0.0085286,11.738,0.0085407,11.729,0.0085538,11.719,0.0085709,11.681,0.0086448,11.672,0.0086667,11.664,0.0086924,11.655,0.0087191,11.647,0.0087415,11.639,0.0087571,11.603,0.0088294,11.595,0.0088384,11.588,0.0088454,11.58,0.008857,11.573,0.0088759,11.566,0.0089011,11.531,0.0089731,11.525,0.0089977,11.518,0.0090161,11.512,0.0090262,11.506,0.0090313,11.472,0.0090988,11.467,0.0091033,11.461,0.0091118,11.455,0.0091257,11.423,0.0091957,11.418,0.0092151,11.412,0.0092357,11.407,0.009254,11.403,0.0092674,11.371,0.0093357,11.366,0.0093423,11.362,0.0093453,11.358,0.0093477,11.327,0.0094118,11.323,0.0094178,11.319,0.00943,11.315,0.0094471,11.285,0.0095091,11.282,0.0095255,11.278,0.0095366,11.275,0.0095404,11.246,0.009599,11.243,0.0095971,11.24,0.0095962,11.237,0.0096004,11.208,0.0096554,11.206,0.0096654,11.203,0.0096783,11.201,0.009691,11.173,0.0097441,11.171,0.0097515,11.169,0.0097541,11.167,0.0097532,11.139,0.0098019,11.138,0.0097994,11.136,0.0097983,11.109,0.0098434,11.107,0.0098459,11.106,0.0098529,11.104,0.009863,11.078,0.0099056,11.077,0.0099149,11.076,0.009919,11.05,0.0099591,11.049,0.0099561,11.048,0.0099492,11.047,0.0099436,11.022,0.0099803,11.021,0.0099806
12.247,0.0074796,12.229,0.0075033,12.212,0.0075344,12.195,0.007573,12.178,0.0076167,12.162,0.0076589,12.146,0.0076951,12.13,0.007724,12.083,0.0078156,12.068,0.0078392,12.054,0.0078613,12.04,0.0078861,12.025,0.0079178,12.012,0.0079563,11.998,0.0079979,11.985,0.0080363,11.972,0.0080657,11.96,0.0080858,11.916,0.0081754,11.905,0.0081904,11.893,0.0082086,11.881,0.0082343,11.87,0.008267,11.859,0.0083021,11.848,0.0083333,11.837,0.0083569,11.797,0.0084361,11.787,0.0084517,11.777,0.0084651,11.767,0.0084792,11.758,0.0084962,11.748,0.0085181,11.71,0.0085924,11.701,0.0086183,11.693,0.0086448,11.684,0.0086681,11.676,0.0086845,11.668,0.0086948,11.631,0.0087662,11.624,0.0087741,11.616,0.0087851,11.609,0.0088039,11.601,0.0088291,11.594,0.0088552,11.559,0.0089266,11.553,0.008946,11.546,0.0089575,11.54,0.0089634,11.534,0.0089689,11.5,0.0090359,11.494,0.0090443,11.488,0.0090575,11.483,0.0090752,11.45,0.0091442,11.445,0.0091648,11.44,0.0091835,11.435,0.009198,11.43,0.0092073,11.398,0.0092753,11.393,0.0092792,11.389,0.0092825,11.385,0.0092891,11.354,0.0093543,11.35,0.0093667,11.346,0.0093839,11.342,0.009401,11.312,0.0094639,11.308,0.0094751,11.305,0.0094797,11.301,0.0094799,11.272,0.0095396,11.269,0.0095393,11.266,0.009544,11.263,0.0095543,11.234,0.0096104,11.232,0.0096236,11.229,0.0096358,11.226,0.0096449,11.198,0.009699,11.196,0.0097024,11.194,0.0097026,11.192,0.0097013,11.165,0.0097517,11.163,0.0097508,11.161,0.0097534,11.134,0.0098008,11.132,0.0098079,11.131,0.0098182,11.129,0.009828,11.103,0.0098726,11.102,0.0098773,11.101,0.0098756,11.074,0.0099174,11.073,0.0099113,11.073,0.0099059,11.072,0.0099059,11.046,0.0099435,11.046,0.0099501
12.28,0.0074111,12.262,0.0074403,12.244,0.0074781,12.227,0.0075211,12.21,0.007565,12.194,0.0076027,12.178,0.0076327,12.162,0.0076567,12.115,0.0077468,12.1,0.0077686,12.085,0.0077924,12.071,0.0078225,12.057,0.0078606,12.043,0.0079023,12.029,0.0079413,12.016,0.0079722,12.003,0.0079944,11.99,0.0080115,11.947,0.0081022,11.935,0.0081205,11.923,0.0081462,11.911,0.0081796,11.9,0.0082159,11.889,0.0082493,11.878,0.0082752,11.867,0.0082937,11.827,0.0083738,11.817,0.0083878,11.806,0.0084031,11.797,0.008421,11.787,0.0084431,11.778,0.0084692,11.739,0.0085438,11.73,0.0085706,11.722,0.008594,11.713,0.0086114,11.705,0.0086226,11.696,0.0086314,11.66,0.0087026,11.652,0.0087141,11.644,0.0087323,11.637,0.0087575,11.63,0.0087838,11.623,0.0088051,11.588,0.0088756,11.581,0.0088882,11.574,0.0088952,11.568,0.0089012,11.561,0.0089102,11.528,0.0089772,11.522,0.0089905,11.516,0.0090077,11.51,0.0090271,11.477,0.0090952,11.472,0.0091139,11.467,0.0091287,11.462,0.0091388,11.457,0.0091449,11.425,0.0092122,11.42,0.0092161,11.416,0.0092233,11.411,0.0092361,11.38,0.009302,11.376,0.0093195,11.372,0.0093369,11.368,0.0093491,11.338,0.0094127,11.334,0.0094173,11.331,0.009418,11.327,0.0094193,11.298,0.0094804,11.295,0.0094857,11.292,0.0094966,11.289,0.0095104,11.26,0.0095676,11.257,0.0095802,11.255,0.009589,11.252,0.0095939,11.224,0.0096489,11.222,0.0096498,11.219,0.0096495,11.217,0.0096497,11.19,0.0097013,11.188,0.0097039,11.186,0.0097111,11.159,0.0097605,11.157,0.009771,11.156,0.009781,11.154,0.0097865,11.128,0.009833,11.127,0.0098319,11.125,0.009827,11.099,0.0098709,11.098,0.0098662,11.097,0.0098663,11.096,0.0098726,11.071,0.0099121,11.07,0.0099216
12.312,0.0073478,12.295,0.007384,12.277,0.0074267,12.26,0.0074705,12.243,0.0075104,12.226,0.0075421,12.21,0.0075671,12.194,0.0075885,12.147,0.0076774,12.131,0.0077007,12.117,0.0077297,12.102,0.0077663,12.088,0.0078078,12.074,0.0078474,12.06,0.007879,12.047,0.0079024,12.034,0.0079209,12.021,0.0079398,11.978,0.0080305,11.965,0.0080557,11.953,0.0080889,11.942,0.008126,11.93,0.0081608,11.919,0.0081889,11.908,0.0082098,11.897,0.0082268,11.856,0.008309,11.846,0.0083248,11.836,0.008344,11.826,0.0083671,11.816,0.0083937,11.807,0.0084213,11.768,0.008496,11.759,0.00852,11.751,0.0085376,11.742,0.0085497,11.733,0.0085591,11.725,0.0085712,11.689,0.0086427,11.68,0.0086613,11.673,0.0086862,11.665,0.0087129,11.658,0.0087347,11.651,0.008749,11.616,0.0088187,11.609,0.0088264,11.602,0.0088332,11.595,0.0088426,11.589,0.0088564,11.555,0.0089235,11.549,0.0089409,11.543,0.0089601,11.538,0.0089781,11.505,0.0090455,11.499,0.0090604,11.494,0.0090708,11.489,0.0090777,11.484,0.0090833,11.452,0.0091496,11.447,0.0091571,11.442,0.0091704,11.438,0.0091884,11.407,0.0092542,11.403,0.0092722,11.399,0.0092848,11.395,0.0092904,11.364,0.0093542,11.361,0.0093546,11.357,0.0093561,11.353,0.0093626,11.324,0.0094252,11.321,0.0094367,11.318,0.0094514,11.315,0.009465,11.286,0.0095233,11.283,0.0095325,11.28,0.009537,11.277,0.0095395,11.249,0.0095954,11.247,0.0095958,11.245,0.009597,11.243,0.0096005,11.215,0.009653,11.213,0.0096602,11.211,0.0096709,11.184,0.0097217,11.182,0.0097321,11.181,0.009738,11.179,0.0097376,11.153,0.0097858,11.151,0.0097812,11.15,0.0097774,11.124,0.0098235,11.123,0.0098241,11.122,0.0098307,11.121,0.0098407,11.095,0.0098821,11.094,0.0098902
12.345,0.0072908,12.327,0.0073325,12.309,0.0073765,12.292,0.0074168,12.275,0.007451,12.258,0.0074779,12.242,0.0075004,12.226,0.0075224,12.179,0.0076103,12.163,0.0076386,12.148,0.0076742,12.134,0.0077147,12.119,0.0077545,12.105,0.0077871,12.091,0.0078113,12.078,0.0078306,12.064,0.0078503,12.052,0.0078748,12.008,0.007965,11.996,0.0079973,11.984,0.008034,11.972,0.0080695,11.96,0.0080987,11.949,0.0081214,11.938,0.0081404,11.927,0.0081592,11.886,0.008244,11.876,0.0082639,11.865,0.0082884,11.856,0.0083164,11.846,0.0083449,11.836,0.0083704,11.798,0.0084455,11.788,0.0084638,11.78,0.0084759,11.771,0.0084861,11.762,0.0084985,11.754,0.0085175,11.717,0.0085895,11.709,0.008615,11.701,0.0086419,11.693,0.0086645,11.686,0.0086793,11.679,0.0086885,11.644,0.0087576,11.637,0.0087648,11.63,0.0087748,11.623,0.0087889,11.617,0.0088071,11.583,0.008874,11.577,0.0088935,11.571,0.0089116,11.565,0.008926,11.532,0.0089928,11.526,0.0090035,11.521,0.0090106,11.516,0.0090168,11.511,0.0090257,11.479,0.0090914,11.474,0.0091049,11.469,0.0091234,11.465,0.0091423,11.433,0.0092071,11.429,0.0092205,11.425,0.0092264,11.421,0.0092274,11.391,0.0092911,11.387,0.0092919,11.383,0.0092983,11.38,0.009311,11.35,0.0093748,11.347,0.0093902,11.344,0.0094049,11.34,0.0094153,11.312,0.0094746,11.309,0.0094795,11.306,0.0094813,11.303,0.0094833,11.275,0.0095405,11.273,0.0095423,11.27,0.0095468,11.268,0.0095549,11.24,0.0096083,11.238,0.009619,11.236,0.0096298,11.209,0.0096816,11.207,0.0096879,11.206,0.0096879,11.204,0.0096839,11.178,0.0097334,11.176,0.0097297,11.175,0.0097311,11.148,0.0097791,11.147,0.0097863,11.146,0.0097967,11.145,0.0098054,11.12,0.0098488,11.119,0.009852
12.378,0.007239,12.36,0.0072825,12.342,0.0073235,12.325,0.0073581,12.307,0.0073876,12.29,0.0074122,12.274,0.0074354,12.258,0.0074617,12.21,0.0075488,12.195,0.0075835,12.18,0.0076234,12.165,0.0076628,12.15,0.0076962,12.136,0.0077213,12.122,0.0077411,12.109,0.0077613,12.095,0.0077864,12.082,0.0078177,12.039,0.0079068,12.026,0.0079428,12.014,0.0079778,12.002,0.0080075,11.99,0.0080306,11.979,0.0080506,11.967,0.0080708,11.956,0.0080934,11.916,0.0081805,11.905,0.0082059,11.895,0.0082355,11.885,0.0082658,11.875,0.0082926,11.865,0.0083131,11.827,0.0083892,11.817,0.008402,11.809,0.0084119,11.8,0.0084248,11.791,0.008444,11.782,0.0084703,11.746,0.0085429,11.737,0.0085708,11.73,0.0085938,11.722,0.0086096,11.714,0.0086191,11.707,0.0086273,11.672,0.0086963,11.665,0.0087066,11.658,0.0087213,11.651,0.0087398,11.644,0.0087604,11.61,0.0088269,11.604,0.0088455,11.598,0.0088599,11.592,0.00887,11.559,0.0089364,11.554,0.0089436,11.548,0.00895,11.543,0.0089594,11.538,0.0089742,11.506,0.0090397,11.501,0.0090585,11.496,0.0090781,11.491,0.0090929,11.46,0.0091565,11.456,0.0091632,11.451,0.0091643,11.447,0.009165,11.417,0.0092282,11.413,0.0092337,11.409,0.0092462,11.406,0.009263,11.376,0.0093273,11.373,0.0093429,11.369,0.0093543,11.366,0.0093603,11.337,0.0094206,11.334,0.0094226,11.332,0.0094238,11.329,0.0094271,11.301,0.0094857,11.298,0.009491,11.296,0.0095,11.293,0.0095118,11.266,0.0095663,11.264,0.0095772,11.261,0.0095841,11.234,0.0096364,11.232,0.0096369,11.231,0.0096331,11.229,0.0096297,11.203,0.0096804,11.201,0.0096818,11.2,0.0096899,11.173,0.0097394,11.172,0.0097505,11.171,0.0097599,11.17,0.009764,11.144,0.0098089,11.143,0.0098071
12.411,0.0071892,12.392,0.00723,12.374,0.0072653,12.357,0.0072949,12.339,0.007322,12.323,0.0073473,12.306,0.007375,12.29,0.0074079,12.242,0.0074944,12.226,0.0075334,12.211,0.0075726,12.196,0.0076059,12.182,0.007632,12.167,0.0076527,12.153,0.007673,12.14,0.0076983,12.126,0.0077302,12.113,0.0077657,12.069,0.0078535,12.057,0.007888,12.044,0.0079173,12.032,0.0079404,12.02,0.0079602,12.009,0.0079807,11.997,0.008004,11.986,0.0080314,11.946,0.00812,11.935,0.0081504,11.925,0.0081825,11.914,0.0082114,11.904,0.0082334,11.894,0.0082488,11.856,0.0083266,11.846,0.0083371,11.837,0.0083496,11.828,0.0083691,11.82,0.0083958,11.811,0.0084254,11.774,0.0084985,11.766,0.008523,11.758,0.0085393,11.75,0.0085496,11.742,0.008558,11.735,0.0085689,11.7,0.008638,11.693,0.008653,11.686,0.0086722,11.679,0.0086932,11.672,0.0087132,11.638,0.0087794,11.632,0.0087945,11.626,0.0088046,11.62,0.0088111,11.586,0.0088769,11.581,0.0088833,11.575,0.0088926,11.57,0.0089078,11.565,0.0089282,11.532,0.0089936,11.528,0.009014,11.523,0.0090297,11.518,0.0090378,11.487,0.0091004,11.482,0.0091021,11.478,0.0091027,11.474,0.0091076,11.443,0.0091702,11.439,0.0091818,11.436,0.0091984,11.432,0.0092155,11.402,0.0092795,11.399,0.0092919,11.395,0.0092989,11.392,0.0093017,11.363,0.0093626,11.36,0.0093639,11.357,0.0093663,11.354,0.0093728,11.326,0.0094329,11.323,0.0094428,11.321,0.0094557,11.319,0.0094682,11.291,0.0095237,11.289,0.0095308,11.287,0.0095317,11.259,0.0095847,11.257,0.0095812,11.256,0.0095777,11.254,0.0095791,11.227,0.0096311,11.226,0.0096393,11.224,0.0096516,11.198,0.0097022,11.197,0.0097126,11.195,0.0097175,11.194,0.0097164,11.169,0.0097624,11.168,0.0097581
12.444,0.0071377,12.425,0.0071727,12.407,0.0072028,12.389,0.0072296,12.372,0.0072569,12.355,0.0072865,12.338,0.0073209,12.321,0.007359,12.274,0.0074452,12.258,0.0074837,12.243,0.0075171,12.228,0.0075431,12.213,0.0075647,12.198,0.0075855,12.184,0.0076105,12.171,0.0076426,12.157,0.007679,12.144,0.0077142,12.1,0.0078005,12.087,0.0078295,12.075,0.0078521,12.062,0.0078715,12.051,0.0078913,12.039,0.0079145,12.027,0.0079423,12.016,0.0079741,11.975,0.0080628,11.965,0.0080956,11.954,0.0081262,11.944,0.0081502,11.934,0.008167,11.924,0.00818,11.885,0.00826,11.875,0.008273,11.866,0.0082921,11.857,0.0083193,11.848,0.0083499,11.84,0.0083771,11.803,0.0084507,11.794,0.0084687,11.786,0.0084794,11.778,0.0084883,11.771,0.0084992,11.763,0.0085149,11.728,0.0085843,11.721,0.0086039,11.713,0.0086258,11.707,0.0086464,11.7,0.008663,11.666,0.0087288,11.659,0.0087396,11.653,0.0087462,11.647,0.0087515,11.614,0.0088169,11.608,0.0088259,11.602,0.008841,11.597,0.0088618,11.591,0.0088841,11.559,0.0089494,11.554,0.0089661,11.549,0.0089753,11.545,0.0089782,11.513,0.0090403,11.509,0.0090413,11.504,0.0090459,11.5,0.0090568,11.47,0.0091188,11.466,0.0091347,11.462,0.0091518,11.458,0.0091659,11.428,0.0092289,11.425,0.0092367,11.421,0.0092404,11.418,0.0092421,11.389,0.0093031,11.386,0.0093055,11.383,0.0093109,11.38,0.0093219,11.352,0.0093832,11.349,0.0093971,11.346,0.009411,11.344,0.0094202,11.316,0.0094765,11.314,0.0094776,11.312,0.009474,11.285,0.0095281,11.283,0.0095246,11.281,0.0095257,11.279,0.0095337,11.252,0.0095873,11.251,0.0096,11.249,0.009612,11.222,0.0096635,11.221,0.0096695,11.22,0.0096692,11.219,0.0096654,11.193,0.0097121,11.192,0.0097084
12.476,0.0070821,12.458,0.0071115,12.439,0.0071385,12.422,0.0071651,12.404,0.007196,12.387,0.0072318,12.37,0.0072716,12.353,0.0073106,12.306,0.0073965,12.29,0.0074295,12.274,0.0074555,12.259,0.0074769,12.244,0.0074985,12.23,0.0075237,12.215,0.0075553,12.201,0.007592,12.188,0.0076284,12.174,0.0076588,12.13,0.0077438,12.118,0.0077662,12.105,0.0077849,12.093,0.0078041,12.081,0.0078265,12.069,0.007854,12.057,0.007886,12.046,0.0079198,12.005,0.0080076,11.994,0.0080387,11.984,0.0080641,11.973,0.0080824,11.963,0.0080963,11.953,0.008111,11.914,0.0081934,11.904,0.0082129,11.895,0.0082399,11.886,0.0082715,11.877,0.0083001,11.868,0.0083213,11.831,0.008396,11.823,0.0084084,11.815,0.0084175,11.807,0.0084289,11.799,0.0084445,11.791,0.008465,11.756,0.0085349,11.748,0.0085575,11.741,0.0085791,11.734,0.0085965,11.728,0.0086088,11.693,0.0086743,11.687,0.0086815,11.681,0.0086868,11.674,0.0086946,11.641,0.0087598,11.635,0.0087744,11.63,0.0087951,11.624,0.008818,11.618,0.0088371,11.586,0.0089019,11.581,0.0089122,11.576,0.0089161,11.571,0.0089178,11.54,0.0089797,11.535,0.0089845,11.531,0.0089952,11.527,0.0090108,11.496,0.0090725,11.492,0.0090891,11.488,0.0091034,11.484,0.0091129,11.454,0.0091746,11.451,0.009179,11.447,0.0091813,11.444,0.0091838,11.415,0.0092443,11.412,0.0092496,11.409,0.0092594,11.405,0.0092743,11.377,0.0093363,11.374,0.0093514,11.372,0.0093622,11.369,0.0093656,11.341,0.0094226,11.339,0.0094191,11.337,0.009415,11.31,0.0094702,11.308,0.009471,11.306,0.0094787,11.304,0.0094917,11.277,0.0095467,11.275,0.0095594,11.274,0.0095674,11.247,0.0096198,11.246,0.0096206,11.244,0.0096174,11.243,0.0096139,11.218,0.0096615,11.216,0.0096602
12.509,0.0070227,12.49,0.0070487,12.472,0.0070753,12.454,0.0071049,12.436,0.0071415,12.419,0.0071826,12.402,0.0072233,12.385,0.0072577,12.337,0.0073432,12.321,0.007369,12.306,0.00739,12.291,0.0074111,12.275,0.007437,12.261,0.007469,12.246,0.0075056,12.232,0.0075425,12.218,0.0075743,12.205,0.0075981,12.161,0.007682,12.148,0.0077002,12.135,0.0077187,12.123,0.0077405,12.111,0.0077672,12.099,0.0077991,12.087,0.0078333,12.076,0.0078655,12.035,0.0079515,12.024,0.0079772,12.013,0.0079965,12.003,0.0080113,11.992,0.0080261,11.982,0.0080465,11.943,0.0081307,11.934,0.0081581,11.924,0.0081897,11.915,0.0082198,11.906,0.0082426,11.897,0.0082582,11.86,0.0083347,11.851,0.0083454,11.843,0.0083569,11.835,0.0083729,11.827,0.0083935,11.819,0.0084174,11.784,0.0084882,11.776,0.0085108,11.769,0.0085294,11.762,0.0085426,11.755,0.0085512,11.721,0.0086165,11.714,0.0086223,11.708,0.0086299,11.702,0.0086431,11.668,0.0087084,11.662,0.0087287,11.657,0.0087516,11.651,0.0087715,11.645,0.0087843,11.613,0.0088485,11.608,0.0088533,11.603,0.0088557,11.598,0.0088608,11.567,0.0089229,11.562,0.0089337,11.557,0.0089493,11.553,0.0089662,11.522,0.0090276,11.518,0.0090416,11.514,0.0090513,11.51,0.009057,11.48,0.0091179,11.477,0.0091208,11.473,0.0091238,11.47,0.0091288,11.44,0.0091887,11.437,0.0091982,11.434,0.0092119,11.431,0.0092281,11.403,0.00929,11.4,0.0093021,11.397,0.0093073,11.395,0.0093059,11.367,0.0093633,11.364,0.0093592,11.362,0.0093589,11.335,0.0094152,11.333,0.0094225,11.331,0.0094351,11.329,0.0094485,11.302,0.0095049,11.3,0.0095137,11.299,0.0095167,11.272,0.0095702,11.27,0.0095681,11.269,0.009565,11.268,0.0095639,11.242,0.0096124,11.241,0.0096145
12.542,0.0069613,12.523,0.0069867,12.504,0.0070163,12.486,0.0070517,12.468,0.0070934,12.451,0.0071352,12.434,0.0071713,12.417,0.0071986,12.369,0.0072833,12.353,0.0073041,12.337,0.0073244,12.322,0.0073494,12.307,0.0073822,12.292,0.0074197,12.278,0.0074571,12.263,0.0074897,12.249,0.0075149,12.236,0.0075341,12.192,0.007617,12.179,0.0076347,12.166,0.0076557,12.153,0.0076819,12.141,0.0077132,12.129,0.0077476,12.117,0.0077806,12.106,0.0078077,12.064,0.0078918,12.053,0.0079111,12.043,0.0079264,12.032,0.0079414,12.022,0.0079612,12.011,0.0079886,11.972,0.0080737,11.963,0.0081058,11.953,0.0081361,11.944,0.0081603,11.935,0.0081773,11.926,0.0081909,11.888,0.0082698,11.88,0.0082828,11.872,0.0082991,11.863,0.0083203,11.855,0.0083446,11.848,0.0083692,11.812,0.008441,11.804,0.0084608,11.797,0.0084753,11.79,0.0084847,11.783,0.0084916,11.749,0.0085572,11.742,0.0085652,11.735,0.0085781,11.729,0.0085973,11.696,0.0086627,11.69,0.0086856,11.684,0.0087057,11.678,0.0087193,11.672,0.0087262,11.64,0.00879,11.635,0.0087931,11.63,0.0087986,11.625,0.0088095,11.593,0.0088719,11.588,0.0088877,11.584,0.0089048,11.579,0.0089196,11.549,0.0089806,11.545,0.0089901,11.54,0.0089961,11.536,0.0090002,11.506,0.0090606,11.503,0.009064,11.499,0.0090694,11.495,0.0090786,11.466,0.0091379,11.463,0.0091512,11.46,0.0091664,11.457,0.0091799,11.428,0.0092409,11.425,0.0092474,11.422,0.0092477,11.42,0.0092452,11.392,0.0093028,11.39,0.0093022,11.387,0.0093082,11.36,0.0093654,11.358,0.0093776,11.356,0.0093908,11.354,0.0094005,11.327,0.009458,11.325,0.0094618,11.323,0.0094617,11.297,0.0095165,11.295,0.0095145,11.294,0.0095138,11.292,0.0095161,11.266,0.0095658,11.265,0.0095713
12.575,0.0069001,12.556,0.0069284,12.537,0.0069638,12.519,0.0070049,12.501,0.0070478,12.483,0.0070852,12.466,0.0071137,12.449,0.0071351,12.401,0.0072189,12.384,0.0072387,12.369,0.0072625,12.353,0.0072942,12.338,0.0073326,12.323,0.0073716,12.309,0.0074054,12.294,0.0074316,12.28,0.0074518,12.266,0.0074699,12.222,0.0075522,12.209,0.0075723,12.196,0.0075975,12.183,0.0076284,12.171,0.0076625,12.159,0.0076959,12.147,0.0077242,12.135,0.0077452,12.094,0.0078278,12.083,0.0078428,12.072,0.0078579,12.061,0.0078773,12.051,0.0079038,12.041,0.0079358,12.001,0.0080205,11.992,0.0080514,11.982,0.0080756,11.973,0.0080937,11.963,0.008108,11.954,0.0081234,11.917,0.0082047,11.908,0.0082225,11.9,0.0082441,11.892,0.0082693,11.884,0.0082946,11.876,0.0083168,11.84,0.0083901,11.832,0.0084057,11.825,0.0084166,11.818,0.0084243,11.811,0.008433,11.776,0.0084996,11.769,0.0085128,11.763,0.0085318,11.757,0.0085542,11.723,0.0086198,11.717,0.0086402,11.711,0.008654,11.705,0.0086617,11.699,0.0086663,11.667,0.00873,11.662,0.0087358,11.656,0.0087471,11.651,0.0087632,11.62,0.0088257,11.615,0.0088433,11.61,0.0088585,11.606,0.008869,11.575,0.0089296,11.571,0.0089352,11.567,0.0089395,11.562,0.0089439,11.532,0.0090041,11.529,0.0090099,11.525,0.0090195,11.521,0.0090327,11.492,0.0090916,11.489,0.0091067,11.486,0.0091193,11.482,0.0091273,11.454,0.0091871,11.451,0.0091884,11.448,0.0091874,11.445,0.0091882,11.417,0.0092455,11.415,0.0092511,11.412,0.0092622,11.385,0.0093197,11.383,0.0093325,11.381,0.0093421,11.378,0.0093466,11.352,0.0094049,11.35,0.0094055,11.348,0.0094054,11.321,0.0094616,11.32,0.0094619,11.318,0.0094646,11.317,0.0094704,11.291,0.0095215,11.29,0.0095292
12.608,0.0068419,12.588,0.0068759,12.569,0.0069173,12.551,0.0069606,12.533,0.0069998,12.515,0.0070298,12.498,0.0070522,12.481,0.0070714,12.433,0.0071539,12.416,0.0071769,12.4,0.0072071,12.385,0.0072444,12.369,0.0072846,12.354,0.0073203,12.34,0.0073479,12.325,0.0073691,12.311,0.0073882,12.297,0.0074083,12.253,0.0074902,12.24,0.0075145,12.227,0.0075446,12.214,0.0075785,12.201,0.0076118,12.189,0.0076405,12.177,0.0076627,12.165,0.0076796,12.124,0.0077611,12.113,0.0077759,12.102,0.0077951,12.091,0.0078211,12.08,0.0078523,12.07,0.0078834,12.031,0.0079666,12.021,0.0079913,12.011,0.0080089,12.001,0.0080237,11.992,0.0080392,11.983,0.0080588,11.946,0.0081418,11.937,0.008165,11.928,0.0081907,11.92,0.0082171,11.912,0.0082402,11.904,0.0082585,11.868,0.0083337,11.86,0.0083457,11.853,0.0083547,11.846,0.0083641,11.838,0.008378,11.804,0.0084463,11.797,0.0084656,11.79,0.0084882,11.784,0.0085089,11.75,0.0085746,11.744,0.008589,11.738,0.0085969,11.732,0.008602,11.726,0.0086088,11.694,0.0086725,11.689,0.008684,11.683,0.0087006,11.678,0.008719,11.646,0.0087814,11.642,0.0087973,11.637,0.0088082,11.632,0.0088147,11.601,0.008875,11.597,0.0088788,11.593,0.0088834,11.589,0.0088901,11.559,0.0089502,11.555,0.0089601,11.551,0.0089738,11.547,0.0089891,11.518,0.0090477,11.514,0.0090605,11.511,0.0090677,11.508,0.0090705,11.479,0.0091292,11.476,0.009129,11.473,0.0091309,11.471,0.0091377,11.443,0.0091945,11.44,0.0092054,11.438,0.0092175,11.41,0.0092745,11.408,0.0092838,11.405,0.009288,11.403,0.0092889,11.376,0.0093476,11.375,0.009348,11.373,0.0093502,11.346,0.0094075,11.344,0.0094113,11.343,0.0094176,11.341,0.0094257,11.315,0.0094781,11.314,0.0094857
12.64,0.0067888,12.621,0.0068288,12.602,0.006873,12.584,0.0069134,12.565,0.0069461,12.547,0.0069701,12.53,0.0069902,12.513,0.0070115,12.464,0.0070928,12.448,0.0071217,12.432,0.0071576,12.416,0.0071968,12.4,0.0072337,12.385,0.0072632,12.371,0.0072857,12.356,0.0073056,12.342,0.0073267,12.328,0.0073509,12.283,0.0074327,12.27,0.007462,12.257,0.0074953,12.244,0.0075287,12.231,0.0075575,12.219,0.0075801,12.207,0.0075977,12.195,0.007614,12.154,0.0076952,12.142,0.007714,12.131,0.0077398,12.12,0.0077709,12.11,0.0078017,12.099,0.007827,12.06,0.0079081,12.05,0.0079259,12.04,0.0079397,12.03,0.0079551,12.021,0.0079742,12.012,0.0079984,11.974,0.0080822,11.965,0.0081095,11.957,0.0081365,11.948,0.0081608,11.94,0.0081799,11.932,0.0081944,11.896,0.0082717,11.888,0.0082819,11.881,0.0082925,11.873,0.008307,11.866,0.0083273,11.831,0.0083976,11.825,0.0084208,11.818,0.0084421,11.811,0.0084574,11.778,0.0085235,11.771,0.008532,11.765,0.0085372,11.759,0.0085444,11.753,0.0085566,11.721,0.0086206,11.715,0.0086375,11.71,0.0086565,11.705,0.0086734,11.673,0.0087356,11.668,0.0087472,11.663,0.008754,11.659,0.0087586,11.628,0.0088188,11.623,0.0088229,11.619,0.0088297,11.615,0.0088403,11.585,0.0089004,11.581,0.0089145,11.577,0.0089303,11.573,0.0089438,11.544,0.009002,11.54,0.0090096,11.537,0.0090116,11.533,0.0090125,11.505,0.0090706,11.502,0.0090731,11.499,0.0090809,11.496,0.0090931,11.468,0.0091494,11.465,0.0091615,11.463,0.0091703,11.435,0.0092263,11.433,0.0092302,11.43,0.0092306,11.428,0.0092309,11.401,0.0092895,11.399,0.0092921,11.397,0.0092976,11.371,0.0093557,11.369,0.009363,11.367,0.0093717,11.366,0.0093798,11.34,0.0094333,11.338,0.0094384
12.673,0.006741,12.654,0.0067841,12.634,0.0068259,12.616,0.0068601,12.597,0.0068873,12.58,0.0069092,12.562,0.0069314,12.545,0.0069582,12.496,0.0070385,12.479,0.0070731,12.463,0.0071111,12.448,0.0071471,12.432,0.0071776,12.416,0.0072014,12.402,0.0072222,12.387,0.007244,12.372,0.0072692,12.358,0.0072985,12.314,0.0073803,12.301,0.0074131,12.287,0.0074464,12.274,0.0074757,12.262,0.0074984,12.249,0.0075161,12.237,0.0075327,12.225,0.0075523,12.183,0.0076334,12.172,0.007659,12.161,0.0076903,12.15,0.0077215,12.139,0.007747,12.128,0.0077656,12.089,0.0078447,12.079,0.0078584,12.069,0.0078725,12.059,0.007891,12.05,0.0079145,12.04,0.0079422,12.003,0.0080257,11.994,0.0080541,11.985,0.0080789,11.977,0.008099,11.968,0.0081142,11.96,0.0081266,11.924,0.0082057,11.916,0.0082173,11.909,0.0082329,11.901,0.0082539,11.894,0.0082787,11.859,0.0083511,11.852,0.0083735,11.845,0.0083896,11.839,0.008399,11.805,0.0084662,11.799,0.0084718,11.792,0.0084789,11.786,0.0084914,11.78,0.0085094,11.748,0.0085739,11.742,0.0085934,11.737,0.0086112,11.732,0.0086239,11.7,0.0086858,11.695,0.0086933,11.69,0.008698,11.685,0.0087026,11.654,0.0087629,11.65,0.0087692,11.645,0.0087799,11.641,0.0087948,11.611,0.0088548,11.607,0.0088711,11.603,0.0088853,11.599,0.0088936,11.569,0.0089516,11.566,0.0089539,11.563,0.0089539,11.559,0.0089572,11.53,0.0090152,11.527,0.0090234,11.524,0.0090367,11.521,0.0090506,11.493,0.0091063,11.49,0.0091154,11.488,0.0091189,11.46,0.0091738,11.458,0.0091737,11.455,0.0091732,11.453,0.0091752,11.426,0.0092334,11.424,0.0092392,11.422,0.0092483,11.395,0.0093066,11.393,0.0093164,11.392,0.0093252,11.39,0.0093309,11.364,0.009385,11.363,0.0093863
12.706,0.0066959,12.686,0.0067368,12.667,0.0067725,12.648,0.0068011,12.63,0.0068263,12.612,0.0068505,12.594,0.0068783,12.576,0.0069112,12.528,0.0069909,12.511,0.0070279,12.495,0.0070632,12.479,0.0070928,12.463,0.0071172,12.448,0.0071386,12.433,0.0071607,12.418,0.0071865,12.403,0.0072168,12.389,0.00725,12.344,0.0073316,12.331,0.0073645,12.318,0.007394,12.304,0.0074175,12.292,0.0074355,12.279,0.007452,12.267,0.0074714,12.255,0.0074972,12.213,0.0075782,12.202,0.0076096,12.19,0.0076416,12.179,0.0076681,12.168,0.007687,12.157,0.0077013,12.118,0.0077791,12.108,0.0077928,12.098,0.00781,12.088,0.0078328,12.078,0.0078598,12.069,0.0078885,12.031,0.0079706,12.022,0.0079966,12.014,0.0080169,12.005,0.0080328,11.996,0.0080454,11.988,0.0080585,11.952,0.0081391,11.944,0.0081554,11.936,0.0081774,11.929,0.008203,11.922,0.0082275,11.887,0.0083019,11.88,0.0083194,11.873,0.0083298,11.866,0.0083362,11.832,0.008405,11.826,0.0084123,11.82,0.0084248,11.813,0.0084431,11.807,0.0084642,11.775,0.0085296,11.769,0.0085481,11.764,0.0085618,11.758,0.0085702,11.726,0.0086321,11.721,0.0086372,11.716,0.008642,11.711,0.0086487,11.68,0.0087091,11.676,0.0087194,11.671,0.0087344,11.667,0.0087518,11.637,0.0088116,11.633,0.0088264,11.629,0.0088354,11.625,0.0088384,11.595,0.0088961,11.592,0.0088963,11.588,0.0088987,11.585,0.0089077,11.556,0.0089657,11.553,0.0089796,11.55,0.0089947,11.547,0.0090059,11.518,0.0090609,11.516,0.0090649,11.513,0.0090643,11.485,0.0091183,11.483,0.0091172,11.48,0.0091184,11.478,0.0091234,11.451,0.0091809,11.449,0.0091903,11.447,0.0092019,11.42,0.0092598,11.418,0.0092697,11.416,0.0092761,11.415,0.009278,11.389,0.0093322,11.387,0.00933
12.739,0.0066487,12.719,0.0066836,12.699,0.0067134,12.681,0.0067396,12.662,0.0067667,12.644,0.0067967,12.626,0.0068311,12.608,0.0068674,12.56,0.0069467,12.543,0.0069815,12.526,0.0070107,12.51,0.0070342,12.494,0.0070558,12.479,0.007078,12.464,0.0071036,12.449,0.0071343,12.434,0.0071686,12.42,0.0072024,12.375,0.0072834,12.361,0.0073127,12.348,0.0073364,12.335,0.0073552,12.322,0.0073718,12.309,0.0073911,12.297,0.0074165,12.285,0.0074481,12.243,0.0075288,12.231,0.0075613,12.22,0.007589,12.209,0.007609,12.198,0.0076235,12.187,0.0076376,12.147,0.0077147,12.137,0.0077315,12.127,0.007753,12.117,0.0077796,12.107,0.0078079,12.098,0.0078343,12.06,0.0079144,12.051,0.0079357,12.042,0.0079514,12.033,0.0079643,12.025,0.0079772,12.016,0.0079942,11.98,0.0080754,11.972,0.008098,11.964,0.0081246,11.957,0.0081501,11.949,0.0081699,11.914,0.0082459,11.907,0.0082577,11.9,0.008265,11.893,0.0082728,11.86,0.0083437,11.853,0.0083564,11.847,0.0083749,11.841,0.0083967,11.834,0.0084174,11.802,0.0084837,11.796,0.0084984,11.79,0.0085078,11.785,0.0085137,11.753,0.008576,11.748,0.0085811,11.743,0.0085878,11.738,0.0085984,11.707,0.0086591,11.702,0.0086738,11.698,0.0086914,11.693,0.0087075,11.663,0.0087672,11.659,0.0087769,11.655,0.0087804,11.651,0.0087809,11.621,0.0088386,11.617,0.0088409,11.614,0.008849,11.61,0.0088639,11.581,0.008922,11.578,0.008938,11.575,0.0089507,11.572,0.0089567,11.544,0.0090112,11.541,0.0090109,11.538,0.009009,11.51,0.0090626,11.508,0.009063,11.505,0.0090671,11.503,0.0090757,11.476,0.0091325,11.474,0.0091445,11.472,0.0091564,11.445,0.0092136,11.443,0.0092212,11.441,0.0092239,11.439,0.0092221,11.413,0.0092757,11.412,0.009272
12.772,0.0065961,12.752,0.0066247,12.732,0.0066516,12.713,0.0066793,12.694,0.0067118,12.676,0.0067485,12.658,0.0067869,12.64,0.0068223,12.591,0.0069013,12.574,0.0069304,12.558,0.0069535,12.542,0.0069741,12.526,0.0069963,12.51,0.0070218,12.495,0.0070521,12.48,0.0070868,12.465,0.007122,12.45,0.0071525,12.406,0.0072323,12.392,0.0072557,12.378,0.0072745,12.365,0.0072917,12.352,0.0073109,12.339,0.0073361,12.327,0.0073676,12.314,0.0074009,12.273,0.0074811,12.261,0.0075093,12.249,0.0075306,12.238,0.0075461,12.227,0.0075602,12.216,0.0075773,12.176,0.0076541,12.166,0.0076753,12.156,0.0077009,12.146,0.0077291,12.136,0.0077554,12.126,0.0077773,12.088,0.0078554,12.079,0.007872,12.07,0.0078845,12.061,0.0078973,12.053,0.0079136,12.044,0.0079361,12.008,0.008017,12,0.008044,11.992,0.0080706,11.985,0.0080914,11.977,0.0081051,11.942,0.0081824,11.935,0.0081908,11.928,0.0081992,11.921,0.0082123,11.887,0.0082857,11.88,0.0083045,11.874,0.0083267,11.868,0.0083484,11.861,0.0083656,11.829,0.0084332,11.823,0.0084435,11.817,0.0084503,11.812,0.0084561,11.78,0.0085193,11.774,0.0085264,11.769,0.0085369,11.764,0.008552,11.733,0.0086132,11.728,0.0086306,11.724,0.0086473,11.719,0.0086587,11.689,0.008718,11.685,0.0087221,11.681,0.0087229,11.677,0.008725,11.647,0.008783,11.643,0.0087908,11.64,0.0088049,11.636,0.0088225,11.607,0.0088806,11.604,0.0088944,11.6,0.008902,11.597,0.0089037,11.569,0.0089576,11.566,0.008956,11.563,0.0089555,11.535,0.0090088,11.533,0.0090122,11.53,0.0090199,11.528,0.0090312,11.501,0.0090875,11.499,0.0090998,11.496,0.0091096,11.469,0.0091659,11.467,0.0091699,11.466,0.0091687,11.464,0.0091651,11.438,0.0092181,11.436,0.009216
12.804,0.0065379,12.784,0.006563,12.765,0.0065909,12.746,0.0066235,12.727,0.0066627,12.708,0.0067037,12.69,0.0067417,12.672,0.0067722,12.623,0.0068508,12.606,0.0068739,12.589,0.006894,12.573,0.0069152,12.557,0.0069408,12.541,0.0069709,12.526,0.0070054,12.511,0.0070412,12.496,0.0070735,12.481,0.0070984,12.436,0.0071766,12.422,0.0071948,12.409,0.0072115,12.395,0.0072308,12.382,0.0072557,12.369,0.0072871,12.357,0.0073208,12.344,0.0073504,12.302,0.0074299,12.29,0.0074516,12.279,0.0074681,12.267,0.0074829,12.256,0.0075,12.245,0.0075215,12.205,0.0075982,12.195,0.0076237,12.185,0.0076512,12.175,0.0076778,12.165,0.0076998,12.155,0.007717,12.117,0.0077937,12.108,0.007807,12.099,0.0078191,12.09,0.0078351,12.081,0.0078566,12.073,0.0078833,12.036,0.0079631,12.028,0.0079901,12.02,0.0080119,12.012,0.0080264,12.005,0.008036,11.97,0.0081139,11.962,0.0081231,11.955,0.0081364,11.948,0.0081558,11.914,0.0082314,11.908,0.0082544,11.901,0.0082768,11.895,0.0082951,11.889,0.0083079,11.856,0.008377,11.85,0.0083847,11.844,0.0083913,11.838,0.0083988,11.806,0.0084636,11.801,0.0084744,11.796,0.0084895,11.791,0.0085076,11.759,0.0085697,11.755,0.0085864,11.75,0.0085985,11.745,0.0086043,11.715,0.0086635,11.711,0.0086646,11.707,0.0086669,11.702,0.0086741,11.673,0.0087325,11.669,0.0087464,11.665,0.0087635,11.661,0.0087793,11.632,0.0088373,11.629,0.0088461,11.626,0.0088493,11.623,0.0088492,11.594,0.008903,11.591,0.0089027,11.589,0.0089052,11.561,0.0089583,11.558,0.0089653,11.555,0.0089759,11.553,0.0089877,11.526,0.0090435,11.523,0.0090537,11.521,0.0090598,11.494,0.0091154,11.492,0.0091156,11.49,0.0091126,11.488,0.0091103,11.462,0.0091627,11.46,0.0091652
12.837,0.0064767,12.817,0.0065022,12.797,0.0065345,12.778,0.0065737,12.759,0.0066175,12.74,0.0066585,12.722,0.0066918,12.704,0.0067163,12.655,0.0067946,12.637,0.0068144,12.621,0.0068351,12.604,0.0068596,12.588,0.00689,12.572,0.0069246,12.557,0.0069605,12.542,0.0069937,12.526,0.0070207,12.512,0.0070406,12.467,0.0071172,12.453,0.007133,12.439,0.0071514,12.426,0.0071759,12.412,0.0072068,12.399,0.0072405,12.387,0.007271,12.374,0.0072942,12.332,0.0073729,12.32,0.0073894,12.308,0.0074049,12.297,0.0074225,12.286,0.0074441,12.274,0.0074702,12.234,0.0075469,12.224,0.0075746,12.214,0.0076007,12.203,0.0076231,12.194,0.0076405,12.184,0.0076545,12.146,0.0077302,12.136,0.0077431,12.127,0.0077583,12.118,0.0077795,12.109,0.0078054,12.101,0.0078323,12.064,0.0079103,12.056,0.0079326,12.048,0.0079479,12.04,0.0079579,12.032,0.0079673,11.997,0.0080451,11.99,0.0080587,11.983,0.0080782,11.976,0.0081019,11.942,0.0081792,11.935,0.0082026,11.928,0.0082218,11.922,0.0082358,11.916,0.0082457,11.882,0.0083166,11.877,0.0083239,11.871,0.0083322,11.865,0.0083435,11.833,0.0084101,11.827,0.0084255,11.822,0.0084439,11.817,0.0084619,11.786,0.0085249,11.781,0.0085373,11.776,0.0085438,11.772,0.0085464,11.741,0.008606,11.737,0.0086084,11.732,0.0086156,11.728,0.0086289,11.698,0.0086877,11.695,0.0087048,11.691,0.0087203,11.687,0.0087315,11.658,0.0087893,11.655,0.0087936,11.651,0.0087949,11.648,0.0087959,11.62,0.0088498,11.617,0.0088524,11.614,0.0088587,11.586,0.0089117,11.583,0.0089217,11.58,0.008933,11.578,0.0089429,11.551,0.008998,11.548,0.0090046,11.546,0.0090068,11.519,0.0090619,11.517,0.0090601,11.515,0.0090583,11.513,0.0090605,11.487,0.0091124,11.485,0.0091202
12.87,0.0064159,12.85,0.0064455,12.83,0.0064842,12.81,0.0065283,12.791,0.0065724,12.772,0.006609,12.754,0.0066362,12.736,0.0066568,12.687,0.0067351,12.669,0.0067551,12.652,0.0067789,12.636,0.0068084,12.619,0.0068433,12.603,0.0068797,12.588,0.0069133,12.572,0.0069416,12.557,0.0069638,12.543,0.0069814,12.497,0.007057,12.483,0.0070742,12.469,0.0070974,12.456,0.0071277,12.443,0.007161,12.429,0.0071916,12.416,0.0072157,12.404,0.0072335,12.362,0.0073114,12.35,0.0073264,12.338,0.0073442,12.326,0.0073662,12.315,0.0073926,12.304,0.0074216,12.264,0.0074982,12.253,0.0075248,12.243,0.0075468,12.232,0.0075646,12.222,0.0075787,12.212,0.007592,12.174,0.0076672,12.165,0.0076831,12.156,0.0077037,12.146,0.0077294,12.138,0.007756,12.129,0.0077786,12.092,0.0078547,12.084,0.0078704,12.076,0.007881,12.068,0.0078902,12.06,0.0079031,12.025,0.0079804,12.017,0.0079998,12.01,0.0080235,12.003,0.0080479,11.969,0.0081259,11.962,0.0081462,11.955,0.008161,11.949,0.008172,11.943,0.0081814,11.909,0.0082539,11.903,0.0082629,11.898,0.0082749,11.892,0.0082909,11.859,0.0083594,11.854,0.0083783,11.849,0.0083968,11.844,0.008411,11.812,0.0084751,11.807,0.008482,11.802,0.0084853,11.798,0.0084887,11.767,0.0085492,11.763,0.0085564,11.758,0.0085698,11.754,0.0085867,11.724,0.0086459,11.72,0.0086617,11.717,0.0086726,11.713,0.0086792,11.684,0.0087368,11.68,0.0087391,11.677,0.0087414,11.673,0.0087453,11.645,0.0087994,11.642,0.0088057,11.639,0.0088154,11.611,0.0088683,11.608,0.0088792,11.605,0.0088887,11.603,0.008895,11.575,0.0089495,11.573,0.0089522,11.571,0.0089522,11.543,0.0090068,11.541,0.0090062,11.539,0.0090088,11.537,0.0090163,11.511,0.0090678,11.509,0.0090785
12.903,0.0063584,12.882,0.0063945,12.862,0.0064384,12.843,0.0064832,12.823,0.0065234,12.805,0.0065538,12.786,0.0065769,12.768,0.0065972,12.718,0.0066756,12.701,0.0066984,12.684,0.0067269,12.667,0.0067612,12.651,0.0067982,12.635,0.0068326,12.619,0.0068614,12.603,0.0068848,12.588,0.0069048,12.573,0.006924,12.528,0.0069994,12.514,0.0070214,12.5,0.0070503,12.486,0.0070832,12.473,0.0071136,12.459,0.0071377,12.446,0.007156,12.434,0.0071718,12.391,0.0072488,12.379,0.0072659,12.367,0.0072879,12.356,0.0073145,12.344,0.0073439,12.333,0.0073725,12.293,0.0074489,12.282,0.0074716,12.272,0.007489,12.261,0.0075034,12.251,0.0075167,12.241,0.0075327,12.203,0.0076076,12.193,0.0076288,12.184,0.0076542,12.175,0.007681,12.166,0.0077037,12.157,0.00772,12.12,0.0077946,12.112,0.0078053,12.104,0.0078149,12.096,0.0078273,12.088,0.0078456,12.053,0.0079218,12.045,0.0079453,12.038,0.0079697,12.031,0.007991,11.996,0.0080688,11.989,0.0080845,11.983,0.0080961,11.976,0.0081064,11.97,0.0081172,11.936,0.0081912,11.93,0.0082037,11.924,0.0082204,11.919,0.00824,11.886,0.0083104,11.881,0.0083296,11.875,0.0083445,11.87,0.0083534,11.838,0.0084188,11.834,0.0084223,11.829,0.0084263,11.824,0.0084344,11.793,0.0084962,11.789,0.0085096,11.784,0.0085268,11.78,0.0085429,11.75,0.0086026,11.746,0.008614,11.742,0.0086202,11.738,0.0086246,11.709,0.0086824,11.706,0.0086855,11.702,0.0086905,11.699,0.0086981,11.67,0.0087525,11.667,0.0087623,11.664,0.0087732,11.636,0.0088261,11.633,0.0088354,11.63,0.0088413,11.628,0.0088437,11.6,0.0088977,11.598,0.0088981,11.595,0.0088991,11.568,0.0089533,11.566,0.0089569,11.564,0.0089648,11.562,0.0089756,11.535,0.0090266,11.534,0.0090358
12.936,0.0063064,12.915,0.0063478,12.895,0.0063931,12.875,0.0064343,12.856,0.0064684,12.837,0.0064945,12.818,0.0065172,12.8,0.0065402,12.75,0.0066187,12.732,0.0066461,12.715,0.0066793,12.699,0.0067158,12.682,0.0067511,12.666,0.0067807,12.65,0.0068046,12.634,0.0068256,12.619,0.0068469,12.604,0.0068711,12.559,0.0069469,12.544,0.0069751,12.53,0.0070072,12.516,0.0070377,12.503,0.0070616,12.489,0.0070797,12.476,0.0070955,12.464,0.0071127,12.421,0.0071888,12.409,0.0072098,12.397,0.0072362,12.385,0.007266,12.374,0.007295,12.362,0.0073201,12.322,0.0073961,12.311,0.0074142,12.301,0.0074282,12.29,0.0074417,12.28,0.0074576,12.27,0.0074788,12.231,0.0075535,12.222,0.0075796,12.212,0.0076064,12.203,0.0076297,12.194,0.0076462,12.185,0.0076576,12.148,0.0077311,12.14,0.0077406,12.132,0.0077532,12.124,0.0077709,12.116,0.0077935,12.08,0.0078684,12.073,0.0078928,12.065,0.0079141,12.058,0.0079304,12.023,0.0080071,12.017,0.0080193,12.01,0.0080299,12.003,0.0080414,11.997,0.0080556,11.963,0.0081305,11.957,0.0081476,11.951,0.0081679,11.945,0.0081882,11.913,0.00826,11.907,0.0082757,11.902,0.0082853,11.896,0.0082907,11.865,0.0083577,11.86,0.0083618,11.855,0.0083703,11.85,0.0083846,11.819,0.0084481,11.815,0.0084655,11.81,0.0084821,11.806,0.0084942,11.776,0.0085546,11.772,0.0085613,11.768,0.0085652,11.764,0.0085702,11.735,0.0086285,11.731,0.0086343,11.727,0.008643,11.724,0.0086542,11.695,0.0087088,11.692,0.00872,11.689,0.0087295,11.661,0.0087824,11.658,0.0087883,11.655,0.0087904,11.653,0.0087904,11.625,0.0088441,11.623,0.0088454,11.62,0.0088504,11.593,0.0089043,11.591,0.0089132,11.588,0.0089245,11.586,0.0089341,11.56,0.0089846,11.558,0.0089887
12.968,0.0062592,12.948,0.0063021,12.927,0.0063441,12.908,0.0063793,12.888,0.0064089,12.869,0.0064342,12.85,0.0064595,12.832,0.0064872,12.782,0.0065663,12.764,0.0065983,12.747,0.0066338,12.73,0.0066687,12.713,0.0066993,12.697,0.006724,12.681,0.0067452,12.665,0.0067672,12.65,0.0067931,12.635,0.0068238,12.589,0.0069005,12.575,0.0069325,12.561,0.0069629,12.547,0.0069874,12.533,0.0070052,12.52,0.0070206,12.506,0.0070376,12.493,0.0070584,12.451,0.0071335,12.439,0.0071588,12.426,0.0071883,12.415,0.0072177,12.403,0.0072432,12.391,0.0072636,12.351,0.0073391,12.34,0.0073538,12.33,0.0073667,12.319,0.0073827,12.309,0.0074037,12.298,0.00743,12.26,0.0075046,12.25,0.0075324,12.241,0.007556,12.231,0.0075733,12.222,0.0075847,12.213,0.0075945,12.177,0.0076672,12.168,0.0076796,12.16,0.0076975,12.151,0.0077198,12.143,0.0077437,12.108,0.0078174,12.1,0.0078388,12.093,0.0078552,12.085,0.0078675,12.051,0.0079427,12.044,0.0079536,12.037,0.0079651,12.03,0.0079796,12.024,0.0079981,11.99,0.0080734,11.984,0.0080942,11.978,0.0081152,11.972,0.008132,11.939,0.0082047,11.934,0.0082151,11.928,0.0082211,11.923,0.0082267,11.891,0.0082955,11.886,0.008304,11.881,0.0083188,11.876,0.0083375,11.845,0.0084026,11.841,0.0084197,11.836,0.0084323,11.832,0.0084396,11.802,0.0085011,11.798,0.0085054,11.794,0.0085098,11.79,0.0085175,11.76,0.0085767,11.756,0.0085863,11.753,0.0085986,11.749,0.0086114,11.721,0.0086664,11.718,0.0086762,11.714,0.0086824,11.686,0.0087354,11.683,0.0087374,11.68,0.0087371,11.678,0.0087378,11.65,0.0087915,11.647,0.0087967,11.645,0.0088072,11.617,0.0088609,11.615,0.0088733,11.613,0.0088837,11.611,0.0088886,11.584,0.0089383,11.582,0.0089372
13.001,0.0062138,12.98,0.0062535,12.96,0.0062895,12.94,0.0063198,12.92,0.0063482,12.901,0.0063758,12.882,0.0064057,12.863,0.0064387,12.814,0.0065184,12.796,0.0065531,12.778,0.0065871,12.761,0.0066172,12.744,0.0066428,12.728,0.0066646,12.712,0.0066865,12.696,0.0067128,12.681,0.0067449,12.665,0.0067801,12.62,0.0068575,12.605,0.0068886,12.591,0.0069135,12.577,0.0069321,12.563,0.0069472,12.55,0.0069635,12.536,0.0069841,12.523,0.0070094,12.481,0.0070835,12.468,0.0071119,12.456,0.0071411,12.444,0.0071669,12.432,0.0071875,12.421,0.0072041,12.38,0.0072789,12.369,0.0072925,12.359,0.0073077,12.348,0.0073286,12.337,0.0073549,12.327,0.0073835,12.289,0.0074578,12.279,0.0074827,12.269,0.0075005,12.26,0.0075126,12.251,0.0075222,12.241,0.0075342,12.205,0.0076067,12.196,0.0076243,12.187,0.0076468,12.179,0.0076708,12.171,0.0076924,12.136,0.007765,12.128,0.0077816,12.12,0.007794,12.113,0.0078046,12.078,0.0078782,12.071,0.0078898,12.064,0.007904,12.057,0.0079226,12.051,0.0079447,12.017,0.0080196,12.011,0.0080412,12.005,0.0080589,11.999,0.0080702,11.966,0.0081432,11.96,0.0081497,11.955,0.0081556,11.949,0.0081654,11.917,0.0082359,11.912,0.0082507,11.907,0.0082701,11.902,0.008289,11.871,0.0083554,11.867,0.0083687,11.862,0.0083765,11.858,0.008381,11.827,0.0084439,11.823,0.0084487,11.819,0.0084558,11.815,0.0084673,11.786,0.0085278,11.782,0.0085411,11.778,0.0085552,11.775,0.0085668,11.746,0.0086223,11.743,0.0086289,11.74,0.0086312,11.711,0.0086844,11.708,0.0086841,11.705,0.0086843,11.702,0.0086888,11.675,0.0087428,11.672,0.0087535,11.67,0.0087677,11.642,0.0088213,11.64,0.008833,11.638,0.0088389,11.635,0.0088384,11.609,0.0088874,11.607,0.0088835
13.034,0.0061666,13.013,0.0062,12.992,0.0062307,12.972,0.0062593,12.952,0.0062895,12.933,0.0063213,12.914,0.0063563,12.895,0.0063927,12.845,0.0064731,12.827,0.0065067,12.81,0.0065361,12.793,0.0065609,12.776,0.0065834,12.759,0.0066057,12.743,0.0066318,12.727,0.0066642,12.711,0.006701,12.696,0.0067359,12.65,0.0068133,12.636,0.0068393,12.621,0.0068586,12.607,0.0068743,12.593,0.0068903,12.58,0.0069103,12.566,0.0069355,12.553,0.0069645,12.51,0.0070378,12.498,0.0070663,12.486,0.0070919,12.473,0.0071126,12.462,0.0071292,12.45,0.0071441,12.409,0.0072181,12.398,0.0072336,12.387,0.0072536,12.377,0.0072799,12.366,0.0073086,12.356,0.007335,12.317,0.0074088,12.307,0.007428,12.298,0.0074405,12.288,0.0074506,12.279,0.0074623,12.27,0.0074793,12.233,0.0075515,12.224,0.0075739,12.215,0.0075983,12.207,0.0076203,12.199,0.0076374,12.163,0.0077091,12.155,0.0077217,12.148,0.0077323,12.14,0.0077434,12.105,0.0078158,12.098,0.0078299,12.091,0.007848,12.084,0.0078701,12.078,0.007893,12.044,0.007967,12.038,0.0079853,12.031,0.0079975,12.025,0.0080044,11.993,0.0080772,11.987,0.0080834,11.981,0.0080931,11.976,0.008109,11.944,0.0081808,11.939,0.0082004,11.933,0.0082203,11.928,0.0082357,11.897,0.0083032,11.893,0.0083115,11.888,0.0083164,11.884,0.0083212,11.853,0.0083857,11.849,0.008393,11.845,0.008404,11.841,0.0084194,11.811,0.0084814,11.807,0.0084966,11.804,0.0085098,11.8,0.0085182,11.771,0.0085745,11.768,0.0085772,11.765,0.0085769,11.736,0.0086307,11.733,0.0086308,11.73,0.0086348,11.727,0.0086447,11.7,0.0086993,11.697,0.0087139,11.694,0.0087279,11.667,0.0087814,11.664,0.0087887,11.662,0.0087892,11.66,0.0087856,11.633,0.0088343,11.631,0.0088314
13.067,0.006115,13.046,0.0061428,13.025,0.0061711,13.005,0.0062011,12.985,0.0062351,12.965,0.0062717,12.946,0.0063098,12.927,0.0063456,12.877,0.0064264,12.859,0.0064558,12.841,0.00648,12.824,0.0065015,12.807,0.0065242,12.79,0.0065504,12.774,0.0065826,12.758,0.0066201,12.742,0.006657,12.727,0.006687,12.681,0.0067641,12.666,0.0067843,12.652,0.0068005,12.637,0.006817,12.623,0.0068366,12.61,0.0068613,12.596,0.0068906,12.583,0.0069206,12.54,0.0069935,12.528,0.0070186,12.515,0.0070392,12.503,0.0070557,12.491,0.0070702,12.479,0.0070865,12.439,0.0071597,12.427,0.0071798,12.416,0.0072051,12.406,0.007234,12.395,0.0072608,12.385,0.0072817,12.346,0.0073547,12.336,0.0073686,12.326,0.0073789,12.316,0.0073909,12.307,0.0074075,12.298,0.0074296,12.261,0.0075015,12.252,0.0075259,12.243,0.0075485,12.235,0.0075661,12.227,0.0075791,12.191,0.00765,12.183,0.0076608,12.175,0.007672,12.168,0.0076856,12.133,0.0077572,12.126,0.0077751,12.118,0.0077967,12.111,0.0078196,12.105,0.0078396,12.071,0.0079122,12.065,0.007925,12.058,0.0079326,12.052,0.0079386,12.019,0.0080108,12.013,0.0080205,12.008,0.0080361,12.002,0.0080569,11.97,0.0081293,11.965,0.0081497,11.96,0.0081661,11.955,0.0081765,11.924,0.0082448,11.919,0.0082501,11.914,0.008255,11.909,0.0082621,11.879,0.0083283,11.875,0.0083395,11.871,0.0083544,11.866,0.0083721,11.837,0.0084356,11.833,0.00845,11.829,0.0084601,11.826,0.0084647,11.797,0.0085221,11.793,0.0085221,11.79,0.008522,11.761,0.0085768,11.758,0.0085804,11.755,0.0085899,11.752,0.0086041,11.725,0.0086593,11.722,0.0086739,11.719,0.0086838,11.692,0.0087373,11.689,0.0087393,11.687,0.0087366,11.684,0.0087339,11.658,0.0087824,11.656,0.0087836
13.1,0.0060597,13.078,0.0060847,13.057,0.0061139,13.037,0.0061474,13.017,0.006186,12.998,0.0062257,12.978,0.0062631,12.959,0.0062946,12.909,0.0063753,12.891,0.0063997,12.873,0.0064205,12.856,0.0064419,12.838,0.0064683,12.822,0.0065005,12.805,0.0065381,12.789,0.0065762,12.773,0.0066088,12.757,0.0066327,12.712,0.0067093,12.697,0.006726,12.682,0.0067427,12.668,0.0067627,12.654,0.006787,12.64,0.006816,12.626,0.0068466,12.613,0.0068742,12.57,0.0069468,12.557,0.0069672,12.545,0.0069836,12.532,0.0069979,12.52,0.0070136,12.508,0.007034,12.468,0.0071065,12.456,0.0071318,12.445,0.0071599,12.434,0.007187,12.424,0.0072084,12.413,0.0072239,12.374,0.007296,12.364,0.0073075,12.354,0.0073194,12.345,0.0073362,12.335,0.007358,12.326,0.0073826,12.289,0.0074541,12.28,0.0074769,12.271,0.0074951,12.263,0.0075084,12.254,0.0075195,12.218,0.0075898,12.21,0.0076011,12.203,0.0076147,12.195,0.0076322,12.16,0.0077032,12.153,0.0077247,12.146,0.0077473,12.139,0.0077675,12.132,0.007782,12.098,0.0078532,12.091,0.0078614,12.085,0.0078678,12.079,0.0078766,12.046,0.0079481,12.04,0.0079634,12.034,0.007984,12.029,0.0080058,11.997,0.0080781,11.991,0.0080951,11.986,0.0081066,11.981,0.0081135,11.95,0.0081824,11.945,0.0081874,11.94,0.0081945,11.935,0.0082053,11.905,0.0082731,11.901,0.0082883,11.896,0.0083056,11.892,0.0083227,11.862,0.0083877,11.858,0.0083991,11.855,0.0084054,11.851,0.0084072,11.822,0.0084659,11.818,0.008466,11.815,0.0084693,11.787,0.0085254,11.783,0.0085344,11.78,0.0085483,11.777,0.008563,11.749,0.0086189,11.747,0.0086295,11.744,0.0086342,11.716,0.008688,11.714,0.0086868,11.711,0.0086847,11.709,0.0086858,11.682,0.0087346,11.68,0.0087402
13.133,0.0060032,13.111,0.0060288,13.09,0.0060612,13.07,0.0060993,13.049,0.0061412,13.03,0.0061803,13.01,0.0062133,12.991,0.0062391,12.941,0.0063191,12.922,0.0063401,12.904,0.0063606,12.887,0.0063853,12.87,0.0064175,12.853,0.0064552,12.836,0.006494,12.82,0.0065282,12.804,0.006555,12.788,0.0065749,12.742,0.0066512,12.727,0.0066679,12.712,0.0066878,12.698,0.0067124,12.684,0.0067411,12.67,0.0067716,12.656,0.0068001,12.643,0.0068233,12.6,0.0068959,12.587,0.0069123,12.574,0.0069266,12.562,0.006942,12.55,0.0069617,12.538,0.0069872,12.497,0.0070592,12.485,0.0070874,12.474,0.007114,12.463,0.0071359,12.453,0.0071519,12.442,0.0071645,12.403,0.0072355,12.393,0.0072483,12.383,0.0072648,12.373,0.0072868,12.364,0.0073113,12.354,0.0073348,12.317,0.0074057,12.308,0.0074242,12.299,0.007438,12.29,0.0074492,12.282,0.0074606,12.246,0.0075306,12.238,0.0075444,12.23,0.0075618,12.222,0.007583,12.187,0.0076535,12.18,0.0076762,12.173,0.0076963,12.166,0.0077111,12.159,0.0077207,12.125,0.0077909,12.118,0.0077976,12.112,0.0078066,12.106,0.0078207,12.073,0.0078916,12.067,0.0079118,12.061,0.0079336,12.055,0.0079524,12.023,0.0080239,12.018,0.0080358,12.012,0.0080436,12.007,0.0080498,11.976,0.0081189,11.971,0.008126,11.966,0.0081367,11.961,0.0081516,11.931,0.0082203,11.926,0.008238,11.922,0.0082549,11.918,0.0082691,11.888,0.0083354,11.884,0.008343,11.88,0.0083465,11.876,0.0083482,11.847,0.0084084,11.844,0.0084117,11.84,0.0084204,11.812,0.008478,11.808,0.0084916,11.805,0.0085061,11.802,0.0085172,11.774,0.008574,11.772,0.0085793,11.769,0.0085805,11.741,0.008635,11.738,0.0086343,11.736,0.0086359,11.734,0.0086416,11.707,0.008691,11.704,0.0086995
13.165,0.0059484,13.144,0.0059771,13.123,0.0060139,13.102,0.0060555,13.082,0.0060973,13.062,0.0061324,13.042,0.0061595,13.023,0.0061808,12.973,0.0062596,12.954,0.00628,12.936,0.0063035,12.919,0.0063338,12.901,0.0063714,12.884,0.0064106,12.867,0.0064458,12.851,0.0064745,12.835,0.0064973,12.819,0.0065168,12.773,0.0065931,12.758,0.0066127,12.743,0.0066371,12.728,0.0066661,12.714,0.0066965,12.7,0.006725,12.686,0.0067491,12.672,0.0067684,12.629,0.0068411,12.617,0.0068555,12.604,0.0068708,12.591,0.0068902,12.579,0.0069151,12.567,0.0069439,12.526,0.0070155,12.515,0.0070425,12.503,0.0070641,12.492,0.0070806,12.481,0.0070936,12.471,0.0071069,12.432,0.007177,12.421,0.0071941,12.411,0.0072157,12.401,0.0072405,12.392,0.0072642,12.382,0.0072836,12.345,0.0073537,12.336,0.0073677,12.327,0.0073792,12.318,0.0073906,12.31,0.0074044,12.274,0.0074742,12.266,0.0074919,12.258,0.0075132,12.25,0.0075361,12.215,0.0076058,12.207,0.0076262,12.2,0.007641,12.193,0.0076508,12.186,0.0076585,12.152,0.0077279,12.145,0.007737,12.139,0.0077512,12.132,0.0077703,12.099,0.0078406,12.093,0.0078622,12.087,0.0078811,12.081,0.0078949,12.049,0.0079654,12.044,0.0079734,12.038,0.0079803,12.033,0.0079882,12.002,0.0080571,11.997,0.0080677,11.992,0.0080824,11.987,0.0080999,11.957,0.0081691,11.952,0.0081865,11.948,0.0082004,11.943,0.0082108,11.913,0.008278,11.909,0.0082827,11.905,0.008286,11.902,0.0082907,11.872,0.0083525,11.869,0.0083612,11.865,0.0083747,11.837,0.0084338,11.833,0.0084484,11.83,0.0084595,11.827,0.0084653,11.799,0.008523,11.796,0.0085248,11.793,0.0085261,11.766,0.0085817,11.763,0.0085846,11.761,0.0085908,11.758,0.0085997,11.731,0.0086499,11.729,0.0086589
13.198,0.0058974,13.176,0.0059308,13.155,0.0059712,13.135,0.006013,13.114,0.0060511,13.094,0.0060805,13.074,0.0061029,13.055,0.0061226,13.004,0.0062001,12.986,0.0062229,12.968,0.0062516,12.95,0.0062873,12.932,0.0063266,12.915,0.0063624,12.898,0.0063919,12.882,0.0064165,12.865,0.0064388,12.85,0.006461,12.803,0.0065376,12.788,0.0065617,12.773,0.0065905,12.758,0.0066216,12.744,0.0066501,12.73,0.0066741,12.716,0.0066941,12.702,0.0067112,12.659,0.0067842,12.646,0.0067995,12.633,0.0068187,12.621,0.0068432,12.608,0.0068718,12.596,0.0069002,12.555,0.0069714,12.544,0.0069937,12.532,0.0070099,12.521,0.0070233,12.51,0.0070368,12.499,0.0070541,12.46,0.0071235,12.45,0.0071455,12.44,0.0071701,12.43,0.0071942,12.42,0.0072138,12.41,0.0072286,12.373,0.0072979,12.364,0.0073094,12.355,0.0073209,12.346,0.0073345,12.338,0.0073522,12.301,0.007422,12.293,0.0074437,12.285,0.0074669,12.277,0.007488,12.242,0.0075567,12.235,0.007572,12.227,0.0075818,12.22,0.0075895,12.213,0.007599,12.179,0.0076678,12.172,0.0076819,12.165,0.0077011,12.159,0.0077221,12.126,0.0077918,12.12,0.0078107,12.114,0.0078246,12.108,0.0078343,12.076,0.0079039,12.07,0.0079109,12.065,0.0079193,12.059,0.0079303,12.028,0.0079988,12.023,0.0080133,12.018,0.0080307,12.013,0.008048,11.982,0.0081172,11.978,0.0081316,11.973,0.0081417,11.969,0.0081489,11.939,0.0082166,11.935,0.0082209,11.931,0.0082269,11.927,0.0082368,11.898,0.0083002,11.894,0.0083138,11.891,0.0083287,11.862,0.0083893,11.859,0.0084006,11.855,0.0084066,11.852,0.0084087,11.824,0.0084674,11.821,0.0084691,11.818,0.0084739,11.79,0.0085308,11.788,0.0085383,11.785,0.0085478,11.783,0.0085575,11.756,0.0086087,11.753,0.0086159
13.231,0.0058514,13.209,0.005889,13.188,0.0059301,13.167,0.0059684,13.146,0.006001,13.126,0.0060258,13.106,0.0060463,13.087,0.0060674,13.036,0.0061437,13.017,0.0061713,12.999,0.0062053,12.981,0.0062429,12.964,0.0062789,12.946,0.0063089,12.929,0.0063339,12.913,0.0063576,12.896,0.0063825,12.88,0.0064092,12.834,0.0064863,12.819,0.006515,12.804,0.006546,12.789,0.0065754,12.774,0.0065995,12.76,0.0066192,12.746,0.0066369,12.732,0.0066545,12.689,0.0067278,12.676,0.0067469,12.663,0.0067713,12.65,0.0067996,12.638,0.006828,12.625,0.0068523,12.584,0.0069232,12.573,0.0069403,12.561,0.0069533,12.55,0.0069671,12.539,0.0069844,12.528,0.0070068,12.489,0.0070757,12.478,0.0071008,12.468,0.0071247,12.458,0.0071448,12.448,0.0071597,12.439,0.0071715,12.401,0.0072402,12.392,0.0072516,12.383,0.0072651,12.374,0.0072824,12.365,0.0073043,12.329,0.007374,12.321,0.0073979,12.313,0.0074196,12.305,0.0074359,12.269,0.0075036,12.262,0.0075138,12.254,0.0075213,12.247,0.0075306,12.24,0.0075447,12.206,0.0076131,12.199,0.0076323,12.192,0.0076535,12.186,0.0076722,12.153,0.007741,12.146,0.007755,12.14,0.0077647,12.134,0.007773,12.102,0.007842,12.096,0.0078504,12.091,0.0078619,12.085,0.0078768,12.054,0.0079448,12.049,0.007962,12.044,0.0079793,12.039,0.0079939,12.008,0.0080625,12.004,0.0080731,11.999,0.0080798,11.994,0.0080863,11.965,0.0081541,11.96,0.0081609,11.956,0.0081719,11.952,0.0081866,11.923,0.0082513,11.919,0.0082664,11.916,0.0082784,11.887,0.0083403,11.884,0.0083466,11.88,0.0083487,11.877,0.0083505,11.849,0.0084105,11.846,0.0084156,11.843,0.0084249,11.815,0.0084831,11.812,0.008494,11.81,0.0085045,11.807,0.0085125,11.78,0.0085647,11.778,0.0085689
13.264,0.00581,13.242,0.005849,13.22,0.005887,13.199,0.0059199,13.178,0.0059478,13.158,0.0059706,13.138,0.0059925,13.119,0.0060177,13.068,0.006093,13.049,0.0061256,13.031,0.0061617,13.013,0.0061962,12.995,0.0062264,12.977,0.0062516,12.961,0.0062751,12.944,0.0063008,12.927,0.0063301,12.911,0.0063618,12.865,0.0064393,12.849,0.0064704,12.834,0.0065001,12.819,0.0065251,12.804,0.0065449,12.79,0.0065621,12.776,0.00658,12.762,0.0066011,12.719,0.0066747,12.706,0.006699,12.692,0.0067273,12.68,0.0067557,12.667,0.0067801,12.655,0.0067993,12.613,0.0068701,12.602,0.0068839,12.59,0.0068971,12.579,0.0069146,12.568,0.0069373,12.557,0.0069633,12.517,0.0070318,12.507,0.0070565,12.497,0.0070766,12.486,0.0070917,12.477,0.0071034,12.467,0.0071148,12.429,0.0071829,12.42,0.0071962,12.411,0.0072134,12.402,0.0072348,12.393,0.0072591,12.357,0.0073285,12.348,0.0073511,12.34,0.0073683,12.332,0.0073795,12.297,0.0074464,12.289,0.0074542,12.282,0.0074631,12.274,0.0074769,12.267,0.0074962,12.233,0.007564,12.226,0.0075855,12.219,0.0076046,12.212,0.0076183,12.179,0.0076862,12.173,0.0076958,12.167,0.0077038,12.161,0.0077132,12.128,0.007782,12.123,0.0077935,12.117,0.0078088,12.112,0.0078265,12.08,0.0078941,12.075,0.0079112,12.07,0.0079258,12.065,0.0079365,12.034,0.0080044,12.029,0.0080117,12.025,0.0080175,12.02,0.008026,11.99,0.0080937,11.986,0.0081053,11.982,0.0081211,11.978,0.0081376,11.948,0.0082027,11.945,0.0082152,11.941,0.0082222,11.912,0.008285,11.909,0.0082875,11.905,0.0082892,11.902,0.0082941,11.874,0.0083556,11.871,0.0083652,11.868,0.0083781,11.84,0.0084376,11.837,0.0084494,11.834,0.0084583,11.832,0.0084633,11.805,0.0085167,11.802,0.0085181
13.297,0.0057707,13.275,0.0058072,13.253,0.0058401,13.232,0.0058681,13.211,0.005894,13.191,0.005918,13.17,0.0059437,13.151,0.0059738,13.1,0.0060482,13.081,0.0060831,13.062,0.0061166,13.044,0.0061452,13.026,0.0061703,13.009,0.0061935,12.992,0.0062187,12.975,0.0062483,12.958,0.0062823,12.942,0.006317,12.895,0.0063946,12.88,0.0064247,12.864,0.0064501,12.849,0.0064708,12.835,0.0064878,12.82,0.0065052,12.806,0.0065264,12.792,0.0065525,12.748,0.0066264,12.735,0.0066548,12.722,0.0066834,12.709,0.006708,12.697,0.0067272,12.684,0.0067429,12.643,0.0068138,12.631,0.0068276,12.619,0.0068444,12.608,0.0068672,12.596,0.0068937,12.585,0.0069203,12.546,0.0069885,12.535,0.0070096,12.525,0.0070246,12.515,0.0070364,12.505,0.0070473,12.495,0.0070603,12.457,0.0071279,12.448,0.0071448,12.439,0.0071661,12.43,0.00719,12.421,0.0072133,12.384,0.0072821,12.376,0.0073004,12.368,0.0073126,12.359,0.0073212,12.324,0.0073875,12.316,0.0073965,12.309,0.0074098,12.301,0.0074289,12.294,0.0074508,12.26,0.0075179,12.253,0.0075375,12.246,0.0075518,12.239,0.007561,12.206,0.0076278,12.2,0.0076355,12.193,0.0076445,12.187,0.0076566,12.155,0.0077252,12.149,0.0077405,12.143,0.0077588,12.138,0.0077768,12.106,0.0078439,12.101,0.0078584,12.096,0.0078691,12.091,0.0078764,12.06,0.0079437,12.055,0.0079498,12.051,0.0079576,12.046,0.0079706,12.016,0.0080381,12.011,0.0080544,12.007,0.008072,12.003,0.008086,11.974,0.0081511,11.97,0.0081584,11.966,0.0081614,11.937,0.0082249,11.934,0.0082268,11.93,0.0082315,11.927,0.0082411,11.899,0.0083038,11.896,0.0083171,11.893,0.0083311,11.864,0.0083918,11.862,0.0084022,11.859,0.0084081,11.856,0.0084102,11.829,0.0084647,11.827,0.0084644
13.33,0.0057301,13.307,0.0057616,13.285,0.0057896,13.264,0.0058154,13.243,0.0058423,13.223,0.0058702,13.203,0.0059008,13.182,0.0059337,13.131,0.006007,13.112,0.0060395,13.094,0.0060673,13.076,0.0060906,13.057,0.0061135,13.04,0.0061379,13.023,0.0061667,13.006,0.0062007,12.989,0.0062376,12.973,0.0062716,12.926,0.0063491,12.91,0.006375,12.895,0.0063959,12.88,0.0064138,12.865,0.0064308,12.85,0.0064513,12.836,0.0064775,12.822,0.0065079,12.778,0.006582,12.765,0.006611,12.752,0.0066359,12.739,0.0066552,12.726,0.0066707,12.713,0.0066859,12.672,0.0067572,12.66,0.0067744,12.648,0.0067965,12.637,0.0068234,12.625,0.0068508,12.614,0.0068745,12.575,0.0069422,12.564,0.0069585,12.553,0.0069701,12.543,0.006981,12.533,0.0069933,12.523,0.0070095,12.485,0.0070769,12.476,0.0070978,12.467,0.0071217,12.457,0.0071448,12.448,0.0071639,12.412,0.007232,12.403,0.0072453,12.395,0.0072548,12.387,0.0072643,12.351,0.0073303,12.344,0.0073436,12.336,0.0073622,12.328,0.0073841,12.321,0.0074047,12.287,0.0074709,12.28,0.0074858,12.273,0.0074956,12.266,0.0075026,12.233,0.0075684,12.226,0.0075769,12.22,0.0075884,12.214,0.0076042,12.181,0.0076724,12.175,0.0076908,12.17,0.0077094,12.164,0.007725,12.132,0.0077916,12.127,0.0078022,12.122,0.0078094,12.117,0.0078154,12.086,0.0078824,12.081,0.0078904,12.076,0.0079026,12.071,0.0079203,12.041,0.0079875,12.037,0.0080058,12.033,0.008021,12.029,0.0080298,11.999,0.0080944,11.995,0.0080975,11.991,0.0080993,11.962,0.0081633,11.959,0.008168,11.955,0.0081773,11.952,0.0081907,11.924,0.0082545,11.92,0.0082691,11.917,0.0082819,11.889,0.0083436,11.886,0.008351,11.883,0.0083539,11.881,0.0083542,11.854,0.0084099,11.851,0.0084095
13.362,0.0056861,13.34,0.0057126,13.318,0.0057382,13.297,0.0057646,13.275,0.0057952,13.255,0.0058281,13.235,0.0058617,13.214,0.005893,13.163,0.0059649,13.144,0.005992,13.125,0.0060144,13.107,0.0060352,13.089,0.0060589,13.071,0.0060867,13.054,0.0061197,13.037,0.0061567,13.02,0.006193,13.003,0.006223,12.956,0.0062998,12.941,0.0063211,12.925,0.0063391,12.91,0.0063567,12.895,0.0063766,12.88,0.006402,12.866,0.0064326,12.852,0.0064642,12.808,0.0065383,12.795,0.0065638,12.781,0.0065835,12.768,0.0065988,12.755,0.0066135,12.742,0.0066317,12.701,0.0067035,12.689,0.006726,12.677,0.0067525,12.665,0.0067805,12.654,0.0068052,12.643,0.0068242,12.603,0.0068917,12.592,0.0069045,12.582,0.0069151,12.571,0.0069273,12.561,0.0069429,12.551,0.0069631,12.513,0.0070302,12.504,0.0070538,12.494,0.0070771,12.485,0.0070961,12.476,0.0071101,12.44,0.0071775,12.431,0.0071879,12.423,0.0071981,12.414,0.0072118,12.379,0.0072776,12.371,0.0072962,12.363,0.0073179,12.355,0.0073388,12.348,0.0073549,12.314,0.0074203,12.307,0.0074305,12.299,0.007438,12.293,0.0074456,12.259,0.0075107,12.253,0.0075217,12.246,0.0075368,12.24,0.0075556,12.208,0.007623,12.202,0.0076418,12.196,0.007658,12.19,0.0076697,12.158,0.0077358,12.153,0.0077429,12.148,0.0077487,12.142,0.0077561,12.111,0.0078231,12.107,0.0078354,12.102,0.0078525,12.097,0.0078725,12.067,0.0079393,12.062,0.0079554,12.058,0.0079656,12.054,0.0079699,12.024,0.0080338,12.02,0.0080355,12.017,0.0080397,11.988,0.0081038,11.984,0.0081131,11.98,0.0081263,11.977,0.0081414,11.949,0.0082057,11.945,0.0082191,11.942,0.0082289,11.914,0.0082914,11.911,0.0082958,11.908,0.0082969,11.905,0.008297,11.878,0.0083538,11.875,0.0083557
13.395,0.005639,13.373,0.0056627,13.35,0.0056886,13.329,0.0057183,13.308,0.0057536,13.287,0.00579,13.267,0.0058224,13.246,0.0058485,13.195,0.0059189,13.176,0.0059407,13.157,0.0059604,13.138,0.0059819,13.12,0.0060086,13.102,0.0060405,13.085,0.0060766,13.068,0.0061133,13.05,0.0061456,13.034,0.0061706,12.987,0.0062465,12.971,0.0062647,12.956,0.0062821,12.94,0.0063023,12.925,0.0063271,12.91,0.006357,12.896,0.006389,12.882,0.0064176,12.838,0.0064914,12.824,0.0065116,12.811,0.0065272,12.797,0.0065415,12.785,0.0065589,12.772,0.0065822,12.73,0.0066546,12.718,0.0066817,12.706,0.0067096,12.694,0.0067351,12.683,0.0067551,12.671,0.0067704,12.632,0.0068378,12.621,0.0068497,12.61,0.0068617,12.6,0.006877,12.59,0.0068966,12.579,0.0069197,12.541,0.0069865,12.532,0.0070097,12.522,0.0070292,12.513,0.0070432,12.504,0.007054,12.467,0.0071207,12.459,0.0071316,12.45,0.0071456,12.442,0.0071646,12.406,0.0072304,12.398,0.0072524,12.39,0.0072733,12.383,0.0072899,12.375,0.0073013,12.341,0.0073658,12.333,0.0073735,12.326,0.0073815,12.319,0.0073916,12.286,0.0074562,12.279,0.0074709,12.273,0.0074892,12.266,0.0075087,12.234,0.0075749,12.228,0.0075913,12.222,0.0076036,12.216,0.0076115,12.184,0.007677,12.179,0.0076824,12.174,0.0076895,12.168,0.0077009,12.137,0.007768,12.132,0.0077851,12.128,0.0078047,12.123,0.007823,12.092,0.0078895,12.088,0.0079007,12.083,0.0079063,12.079,0.0079088,12.05,0.0079723,12.046,0.0079761,12.042,0.0079846,12.013,0.0080486,12.009,0.0080618,12.005,0.0080769,12.002,0.008091,11.973,0.0081553,11.97,0.0081658,11.967,0.0081725,11.939,0.0082354,11.936,0.0082379,11.933,0.0082387,11.93,0.0082408,11.903,0.0082987,11.9,0.0083047
13.428,0.0055909,13.405,0.0056147,13.383,0.0056435,13.362,0.0056777,13.34,0.0057164,13.319,0.005752,13.299,0.0057795,13.278,0.0058,13.227,0.005869,13.207,0.005888,13.188,0.0059082,13.17,0.0059327,13.151,0.0059633,13.133,0.0059984,13.116,0.0060344,13.099,0.0060673,13.081,0.0060946,13.065,0.0061159,13.018,0.0061907,13.002,0.006208,12.986,0.0062277,12.97,0.0062525,12.955,0.0062818,12.941,0.0063134,12.926,0.0063427,12.911,0.0063662,12.868,0.0064395,12.854,0.0064555,12.84,0.0064698,12.827,0.0064865,12.814,0.0065088,12.801,0.006537,12.759,0.0066098,12.747,0.0066387,12.735,0.0066644,12.723,0.0066853,12.712,0.0067015,12.7,0.0067155,12.66,0.006783,12.649,0.0067961,12.639,0.0068113,12.628,0.0068308,12.618,0.0068534,12.608,0.0068764,12.57,0.0069428,12.56,0.0069624,12.55,0.0069769,12.541,0.0069876,12.532,0.0069985,12.495,0.0070648,12.486,0.0070792,12.478,0.0070985,12.469,0.0071211,12.434,0.0071868,12.425,0.0072083,12.418,0.0072251,12.41,0.007237,12.402,0.0072456,12.368,0.0073095,12.36,0.0073175,12.353,0.0073279,12.346,0.0073418,12.313,0.0074061,12.306,0.0074241,12.299,0.0074433,12.293,0.0074606,12.26,0.0075256,12.254,0.007538,12.248,0.0075465,12.242,0.0075524,12.211,0.007617,12.205,0.0076235,12.2,0.0076344,12.194,0.0076505,12.163,0.0077176,12.158,0.0077373,12.153,0.0077553,12.148,0.0077689,12.118,0.0078353,12.113,0.0078418,12.109,0.0078454,12.105,0.0078497,12.075,0.0079131,12.071,0.0079211,12.067,0.0079336,12.038,0.0079974,12.034,0.0080125,12.03,0.0080267,12.027,0.008038,11.998,0.008102,11.995,0.0081093,11.992,0.0081138,11.963,0.008177,11.96,0.008179,11.957,0.0081817,11.954,0.0081877,11.927,0.0082465,11.924,0.0082567
13.461,0.0055447,13.438,0.005571,13.416,0.0056041,13.394,0.0056419,13.372,0.0056799,13.351,0.0057107,13.331,0.0057325,13.31,0.0057496,13.259,0.0058173,13.239,0.0058367,13.22,0.0058598,13.201,0.0058884,13.183,0.0059224,13.165,0.0059576,13.147,0.00599,13.129,0.0060178,13.112,0.0060413,13.095,0.0060611,13.048,0.0061347,13.032,0.006154,13.016,0.006178,13.001,0.0062073,12.986,0.0062384,12.971,0.0062677,12.956,0.006292,12.941,0.0063109,12.897,0.0063837,12.883,0.0063981,12.87,0.0064143,12.856,0.0064358,12.843,0.0064632,12.83,0.0064937,12.788,0.0065667,12.776,0.0065937,12.764,0.0066149,12.752,0.0066319,12.74,0.0066466,12.729,0.0066615,12.689,0.0067292,12.678,0.0067454,12.667,0.0067649,12.656,0.0067876,12.646,0.0068104,12.636,0.0068301,12.598,0.006896,12.588,0.0069106,12.578,0.0069217,12.569,0.0069325,12.559,0.0069467,12.523,0.0070127,12.514,0.0070322,12.505,0.0070553,12.497,0.0070778,12.461,0.0071431,12.453,0.0071607,12.445,0.0071729,12.437,0.0071819,12.429,0.0071904,12.394,0.0072539,12.387,0.0072642,12.38,0.0072783,12.373,0.0072958,12.339,0.0073598,12.332,0.007379,12.326,0.0073963,12.319,0.0074098,12.287,0.0074736,12.281,0.0074821,12.274,0.0074885,12.268,0.0074952,12.237,0.0075588,12.231,0.007569,12.226,0.0075844,12.22,0.0076033,12.189,0.0076698,12.184,0.0076881,12.179,0.0077014,12.174,0.0077102,12.144,0.0077764,12.139,0.0077809,12.134,0.0077861,12.13,0.0077945,12.1,0.0078581,12.096,0.0078702,12.092,0.0078848,12.063,0.0079484,12.059,0.0079628,12.055,0.0079742,12.052,0.0079822,12.023,0.0080458,12.02,0.0080508,12.016,0.0080547,11.988,0.0081178,11.985,0.0081215,11.982,0.008128,11.979,0.0081383,11.952,0.0081977,11.949,0.00821
13.494,0.0055026,13.471,0.0055331,13.448,0.0055697,13.426,0.0056072,13.405,0.0056406,13.384,0.0056655,13.363,0.0056836,13.342,0.0057001,13.29,0.0057668,13.271,0.0057888,13.251,0.0058162,13.233,0.0058484,13.214,0.0058829,13.196,0.0059148,13.178,0.0059421,13.16,0.005966,13.143,0.0059879,13.126,0.0060089,13.079,0.0060815,13.063,0.0061048,13.047,0.0061331,13.031,0.0061643,13.016,0.0061933,13.001,0.0062176,12.986,0.0062374,12.971,0.0062543,12.927,0.0063265,12.913,0.0063425,12.899,0.0063632,12.886,0.0063896,12.873,0.0064195,12.86,0.0064488,12.818,0.0065219,12.805,0.0065445,12.793,0.0065617,12.781,0.0065771,12.769,0.0065926,12.758,0.0066103,12.718,0.0066782,12.706,0.0066987,12.696,0.0067215,12.685,0.0067447,12.674,0.0067645,12.664,0.0067793,12.626,0.0068447,12.616,0.0068558,12.606,0.0068668,12.597,0.0068807,12.587,0.0068999,12.55,0.0069659,12.541,0.0069893,12.533,0.0070125,12.524,0.0070315,12.488,0.0070961,12.48,0.007109,12.472,0.0071182,12.464,0.007127,12.456,0.0071377,12.421,0.0072009,12.414,0.0072148,12.407,0.0072325,12.4,0.0072516,12.366,0.0073152,12.359,0.0073327,12.352,0.0073463,12.346,0.007356,12.313,0.0074189,12.307,0.0074252,12.301,0.0074322,12.295,0.0074422,12.263,0.007505,12.257,0.0075198,12.251,0.0075381,12.246,0.0075558,12.215,0.0076213,12.21,0.0076349,12.205,0.0076431,12.199,0.0076494,12.169,0.0077154,12.164,0.0077213,12.16,0.0077305,12.155,0.0077431,12.126,0.0078071,12.121,0.0078214,12.117,0.0078356,12.088,0.007899,12.084,0.0079106,12.08,0.0079188,12.077,0.0079244,12.048,0.0079876,12.045,0.0079919,12.041,0.0079973,12.013,0.0080602,12.01,0.0080676,12.006,0.0080783,12.003,0.0080909,11.976,0.0081505,11.973,0.0081612
13.527,0.0054659,13.503,0.0055001,13.481,0.0055369,13.459,0.0055701,13.437,0.0055977,13.416,0.0056185,13.395,0.0056355,13.374,0.0056539,13.322,0.0057196,13.302,0.0057457,13.283,0.0057769,13.264,0.0058101,13.245,0.0058416,13.227,0.0058685,13.209,0.0058917,13.191,0.0059138,13.174,0.0059369,13.157,0.0059616,13.109,0.006033,13.093,0.0060605,13.077,0.0060908,13.061,0.0061199,13.046,0.0061441,13.031,0.0061638,13.016,0.0061815,13.001,0.0061994,12.957,0.0062711,12.943,0.0062913,12.929,0.0063168,12.915,0.0063458,12.902,0.0063746,12.889,0.0063999,12.847,0.0064728,12.834,0.0064915,12.822,0.006507,12.81,0.0065231,12.798,0.0065413,12.786,0.0065631,12.746,0.0066312,12.735,0.006655,12.724,0.0066785,12.713,0.006699,12.703,0.006714,12.692,0.0067253,12.654,0.0067904,12.644,0.0068012,12.634,0.006815,12.624,0.0068339,12.615,0.0068574,12.578,0.0069233,12.569,0.0069472,12.56,0.0069669,12.551,0.0069811,12.516,0.007045,12.507,0.0070548,12.499,0.0070636,12.491,0.0070744,12.483,0.0070885,12.448,0.0071517,12.441,0.0071692,12.434,0.0071885,12.426,0.0072061,12.393,0.0072693,12.386,0.0072833,12.379,0.0072932,12.372,0.0073008,12.339,0.007363,12.333,0.0073698,12.327,0.0073799,12.321,0.0073945,12.289,0.0074566,12.283,0.0074744,12.277,0.0074919,12.272,0.0075051,12.241,0.0075692,12.235,0.0075777,12.23,0.007583,12.225,0.0075901,12.195,0.0076557,12.19,0.0076653,12.185,0.0076787,12.181,0.0076938,12.151,0.007758,12.147,0.0077721,12.142,0.0077835,12.113,0.0078471,12.109,0.0078554,12.105,0.0078612,12.102,0.0078661,12.073,0.0079291,12.069,0.0079348,12.066,0.0079436,12.037,0.0080063,12.034,0.0080179,12.031,0.0080309,12.028,0.0080421,12,0.0081016,11.998,0.008108


==> figs/data/tgv_enst_edac_p4_d.csv <==
t0,en0,t1,en1,t2,en2,t3,en3,t4,en4
7.5003,0.0082744,7.5135,0.0083285,7.5129,0.0083392,7.508,0.0083397,7.502,0.0083404
7.5324,0.0083704,7.5449,0.0084379,7.5432,0.0084367,7.5355,0.008433,7.5262,0.0084155
7.5646,0.0084663,7.5763,0.0085374,7.5734,0.0085285,7.563,0.0085218,7.5504,0.0084933
7.5968,0.0085648,7.6077,0.0086277,7.6037,0.0086176,7.5904,0.0086058,7.5746,0.0085741
7.6289,0.0086683,7.6391,0.008714,7.6339,0.0087066,7.6179,0.0086864,7.5988,0.0086572
7.6611,0.0087776,7.6705,0.0088022,7.6642,0.008797,7.6454,0.0087666,7.623,0.008741
7.6933,0.008889,7.7019,0.008897,7.6945,0.0088909,7.6729,0.0088498,7.6471,0.0088229
7.7254,0.0089965,7.7333,0.0090002,7.7248,0.0089897,7.7004,0.0089388,7.6713,0.0089007
7.7576,0.0090949,7.7647,0.0091085,7.755,0.0090922,7.7279,0.0090328,7.6955,0.008974
7.7897,0.0091842,7.7962,0.0092153,7.7853,0.0091937,7.7553,0.0091273,7.7197,0.0090436
7.8219,0.0092691,7.8276,0.0093152,7.8156,0.0092896,7.7828,0.0092166,7.7439,0.0091123
7.8541,0.0093564,7.859,0.0094073,7.8458,0.0093781,7.8103,0.0092984,7.7681,0.0091834
7.8863,0.0094517,7.8904,0.0094953,7.8761,0.0094616,7.8378,0.009375,7.7923,0.0092596
7.9184,0.009557,7.9218,0.0095844,7.9064,0.0095448,7.8653,0.0094513,7.8165,0.0093416
7.9506,0.0096696,7.9532,0.0096767,7.9367,0.0096329,7.8928,0.0095323,7.8406,0.0094263
7.9828,0.0097818,7.9847,0.0097719,7.967,0.0097297,7.9203,0.0096204,7.8648,0.0095091
8.015,0.0098846,8.0161,0.0098695,7.9973,0.009834,7.9477,0.0097147,7.889,0.0095864
8.0471,0.0099731,8.0475,0.0099673,8.0275,0.0099374,7.9752,0.0098105,7.9132,0.0096587
8.0793,0.010048,8.0789,0.01006,8.0578,0.010029,8.0027,0.0099016,7.9374,0.0097291
8.1115,0.010115,8.1104,0.010142,8.0881,0.010105,8.0302,0.0099836,7.9616,0.009801
8.1437,0.010176,8.1418,0.010209,8.1184,0.010165,8.0577,0.010056,7.9858,0.0098761
8.1758,0.010235,8.1732,0.010263,8.1486,0.010219,8.0852,0.010121,8.01,0.0099535
8.208,0.010298,8.2046,0.010311,8.1789,0.010271,8.1127,0.010181,8.0342,0.010031
8.2402,0.010368,8.2361,0.01036,8.2092,0.010327,8.1402,0.010237,8.0584,0.010105
8.2724,0.010445,8.2675,0.010419,8.2395,0.010389,8.1677,0.010291,8.0825,0.010172
8.3046,0.010521,8.299,0.01049,8.2698,0.010459,8.1952,0.010348,8.1067,0.010231
8.3368,0.010587,8.3304,0.010568,8.3001,0.010531,8.2227,0.01041,8.1309,0.010284
8.369,0.010636,8.3619,0.010638,8.3304,0.010597,8.2502,0.010475,8.1551,0.010331
8.4012,0.010669,8.3933,0.010689,8.3607,0.01065,8.2776,0.010537,8.1793,0.010375
8.4334,0.010691,8.4247,0.010718,8.391,0.01069,8.3051,0.010591,8.2035,0.010419
8.4656,0.010713,8.4562,0.010735,8.4213,0.010717,8.3326,0.010636,8.2277,0.010466
8.4979,0.010747,8.4877,0.010756,8.4516,0.010737,8.3602,0.010672,8.2519,0.010521
8.5301,0.010801,8.5191,0.010788,8.4819,0.010758,8.3877,0.010704,8.2761,0.01058
8.5623,0.010864,8.5506,0.010831,8.5123,0.010789,8.4152,0.010735,8.3003,0.010637
8.5945,0.010918,8.5821,0.01088,8.5426,0.010837,8.4427,0.010768,8.3245,0.010686
8.6268,0.010952,8.6136,0.010927,8.5729,0.010893,8.4702,0.010804,8.3487,0.010724
8.659,0.010972,8.6451,0.010967,8.6032,0.010943,8.4977,0.010838,8.3729,0.010753
8.6912,0.010986,8.6765,0.010999,8.6336,0.010977,8.5253,0.010869,8.3971,0.010776
8.7235,0.010999,8.708,0.011021,8.6639,0.010997,8.5528,0.010899,8.4213,0.010797
8.7558,0.011012,8.7395,0.011033,8.6942,0.011007,8.5803,0.010927,8.4455,0.010821
8.788,0.011026,8.771,0.011038,8.7246,0.011014,8.6078,0.010955,8.4698,0.010848
8.8203,0.011038,8.8025,0.011036,8.755,0.011024,8.6354,0.010981,8.494,0.010876
8.8526,0.011041,8.834,0.011028,8.7853,0.011039,8.6629,0.011006,8.5182,0.010904
8.8848,0.011032,8.8656,0.011018,8.8157,0.011055,8.6905,0.01103,8.5424,0.01093
8.9171,0.011016,8.8971,0.011012,8.846,0.011062,8.718,0.011053,8.5666,0.010956
8.9494,0.010995,8.9286,0.011011,8.8764,0.011053,8.7455,0.011072,8.5908,0.010982
8.9816,0.01097,8.9601,0.011004,8.9067,0.011033,8.7731,0.011085,8.615,0.011006
9.0139,0.010937,8.9916,0.010984,8.9371,0.011009,8.8006,0.011091,8.6393,0.011028
9.0462,0.010898,9.0231,0.010948,8.9675,0.010987,8.8282,0.011087,8.6635,0.011049
9.0785,0.010862,9.0547,0.010903,8.9979,0.010962,8.8557,0.011071,8.6877,0.01107
9.1109,0.01084,9.0862,0.01086,9.0283,0.010933,8.8833,0.011049,8.712,0.011089
9.1432,0.010831,9.1178,0.010831,9.0586,0.010901,8.9109,0.011029,8.7362,0.011105
9.1755,0.01082,9.1493,0.010815,9.089,0.010875,8.9384,0.011019,8.7604,0.011116
9.2078,0.0108,9.1809,0.010805,9.1194,0.010859,8.966,0.011016,8.7847,0.011121
9.2401,0.010768,9.2124,0.010791,9.1498,0.010847,8.9936,0.01101,8.8089,0.011119
9.2724,0.010731,9.244,0.01077,9.1802,0.010828,9.0211,0.010991,8.8331,0.011111
9.3047,0.010696,9.2755,0.010744,9.2106,0.010799,9.0487,0.010958,8.8574,0.0111
9.337,0.010671,9.3071,0.010716,9.241,0.010765,9.0763,0.010919,8.8816,0.01109
9.3694,0.010659,9.3386,0.010691,9.2714,0.010731,9.1038,0.010884,8.9059,0.011083
9.4017,0.010658,9.3702,0.01067,9.3018,0.010704,9.1314,0.010858,8.9301,0.011077
9.4341,0.01066,9.4018,0.010653,9.3322,0.010688,9.159,0.01084,8.9544,0.011067
9.4664,0.010659,9.4334,0.010643,9.3627,0.010683,9.1866,0.010826,8.9786,0.011048
9.4987,0.010649,9.465,0.010642,9.3931,0.010685,9.2142,0.010812,9.0029,0.011025
9.5311,0.010634,9.4966,0.010646,9.4235,0.010683,9.2418,0.010795,9.0271,0.010998
9.5634,0.01062,9.5281,0.010649,9.4539,0.010673,9.2694,0.010774,9.0514,0.010972
9.5958,0.010609,9.5597,0.010645,9.4843,0.010656,9.2969,0.010751,9.0756,0.010948
9.6282,0.010602,9.5913,0.010633,9.5148,0.010638,9.3245,0.010729,9.0999,0.010928
9.6605,0.010601,9.6229,0.010618,9.5452,0.010624,9.3521,0.010708,9.1241,0.010913
9.6929,0.010608,9.6545,0.010606,9.5757,0.010617,9.3797,0.010691,9.1484,0.010898
9.7253,0.01062,9.6861,0.010603,9.6061,0.010616,9.4074,0.010678,9.1727,0.010881
9.7577,0.01063,9.7178,0.01061,9.6366,0.010622,9.435,0.010673,9.1969,0.010859
9.7901,0.010631,9.7494,0.010624,9.667,0.010631,9.4626,0.010674,9.2212,0.010836
9.8224,0.010619,9.781,0.010634,9.6974,0.010639,9.4902,0.010675,9.2455,0.01081
9.8548,0.010597,9.8126,0.010633,9.7279,0.010642,9.5178,0.010673,9.2697,0.010785
9.8872,0.010574,9.8443,0.010619,9.7584,0.010638,9.5454,0.010663,9.294,0.010763
9.9196,0.010555,9.8759,0.010598,9.7888,0.010627,9.573,0.010648,9.3183,0.010748
9.9521,0.010545,9.9075,0.010577,9.8193,0.010609,9.6006,0.010634,9.3426,0.010741
9.9845,0.010545,9.9392,0.010561,9.8498,0.010591,9.6283,0.010626,9.3668,0.010737
10.017,0.010548,9.9708,0.010551,9.8803,0.010581,9.6559,0.010627,9.3911,0.01073
10.049,0.010544,10.002,0.010544,9.9107,0.010581,9.6835,0.010637,9.4154,0.010719
10.082,0.010528,10.034,0.010539,9.9412,0.010587,9.7112,0.010649,9.4397,0.010701
10.114,0.0105,10.066,0.010532,9.9717,0.010589,9.7388,0.010655,9.4639,0.010683
10.147,0.010467,10.097,0.01052,10.002,0.01058,9.7664,0.010652,9.4882,0.010669
10.179,0.010437,10.129,0.0105,10.033,0.01056,9.7941,0.010641,9.5125,0.010663
10.211,0.010414,10.161,0.010475,10.063,0.010533,9.8217,0.010627,9.5368,0.010664
10.244,0.010398,10.192,0.010446,10.094,0.010506,9.8493,0.010614,9.5611,0.010667
10.276,0.010389,10.224,0.010416,10.124,0.010485,9.877,0.010605,9.5854,0.010668
10.309,0.010384,10.256,0.010391,10.155,0.010471,9.9047,0.010599,9.6097,0.010664
10.341,0.01038,10.287,0.010378,10.185,0.010462,9.9323,0.010597,9.634,0.010657
10.374,0.01037,10.319,0.010377,10.216,0.010454,9.96,0.010597,9.6582,0.010651
10.406,0.010354,10.351,0.01038,10.246,0.010443,9.9876,0.010596,9.6825,0.010646
10.439,0.010333,10.383,0.010376,10.277,0.010428,10.015,0.010591,9.7068,0.010643
10.471,0.010309,10.414,0.010363,10.307,0.010409,10.043,0.010579,9.7312,0.010641
10.504,0.010287,10.446,0.010341,10.338,0.010389,10.071,0.010561,9.7555,0.010643
10.536,0.01027,10.478,0.010316,10.368,0.01037,10.098,0.010539,9.7798,0.010647
10.569,0.01026,10.509,0.010294,10.399,0.010352,10.126,0.010518,9.8041,0.010651
10.601,0.010254,10.541,0.010278,10.429,0.010341,10.154,0.010503,9.8284,0.010651
10.634,0.010245,10.573,0.010266,10.46,0.010336,10.181,0.010497,9.8527,0.010644
10.666,0.010228,10.605,0.010256,10.49,0.010337,10.209,0.010494,9.877,0.010632
10.699,0.010202,10.636,0.010245,10.521,0.010334,10.237,0.010488,9.9013,0.010618
10.731,0.010168,10.668,0.01023,10.552,0.010322,10.264,0.010474,9.9256,0.010608
10.763,0.010135,10.7,0.01021,10.582,0.010296,10.292,0.010454,9.9499,0.010603
10.796,0.010107,10.731,0.010185,10.613,0.010263,10.32,0.010432,9.9743,0.010605
10.829,0.010085,10.763,0.010157,10.643,0.010231,10.347,0.010414,9.9986,0.010609
10.861,0.010067,10.795,0.010127,10.674,0.010209,10.375,0.010402,10.023,0.010609
10.894,0.010048,10.827,0.010098,10.704,0.010198,10.403,0.010396,10.047,0.010603
10.926,0.010021,10.858,0.010073,10.735,0.010194,10.43,0.010392,10.072,0.01059
10.959,0.009982,10.89,0.010052,10.765,0.010189,10.458,0.010388,10.096,0.010575
10.991,0.0099327,10.922,0.01003,10.796,0.010176,10.486,0.010382,10.12,0.010561
11.024,0.0098778,10.954,0.010002,10.827,0.010151,10.514,0.01037,10.145,0.010551
11.056,0.009821,10.985,0.0099601,10.857,0.010116,10.541,0.010353,10.169,0.010544
11.089,0.0097638,11.017,0.0099067,10.888,0.010077,10.569,0.01033,10.193,0.01054
11.121,0.0097079,11.049,0.0098471,10.918,0.010037,10.597,0.010305,10.218,0.010536
11.154,0.0096554,11.081,0.0097874,10.949,0.0099986,10.624,0.010282,10.242,0.010531
11.186,0.009606,11.112,0.009732,10.979,0.009961,10.652,0.010267,10.266,0.010522
11.219,0.0095555,11.144,0.0096829,11.01,0.0099252,10.68,0.010261,10.291,0.01051
11.251,0.0094973,11.176,0.0096371,11.041,0.0098898,10.708,0.01026,10.315,0.010494
11.284,0.0094274,11.208,0.0095887,11.071,0.0098511,10.735,0.010256,10.339,0.010477
11.317,0.0093482,11.239,0.0095323,11.102,0.0098047,10.763,0.010244,10.364,0.010463
11.349,0.0092658,11.271,0.0094661,11.132,0.0097487,10.791,0.01022,10.388,0.010454
11.382,0.0091871,11.303,0.0093922,11.163,0.0096847,10.818,0.010188,10.412,0.010451
11.414,0.0091169,11.335,0.0093154,11.194,0.0096177,10.846,0.010156,10.437,0.010451
11.447,0.0090551,11.367,0.00924,11.224,0.0095532,10.874,0.010127,10.461,0.010448
11.479,0.0089963,11.398,0.0091686,11.255,0.0094952,10.902,0.010104,10.485,0.010439
11.512,0.0089342,11.43,0.0091027,11.285,0.0094432,10.929,0.010082,10.51,0.010423
11.545,0.0088654,11.462,0.0090416,11.316,0.009392,10.957,0.010055,10.534,0.010403
11.577,0.0087908,11.494,0.0089822,11.347,0.0093344,10.985,0.010021,10.558,0.010385
11.61,0.008715,11.526,0.0089202,11.377,0.0092668,11.012,0.009979,10.583,0.01037
11.642,0.0086422,11.557,0.0088534,11.408,0.0091911,11.04,0.0099324,10.607,0.010361
11.675,0.0085748,11.589,0.0087822,11.439,0.0091132,11.068,0.0098843,10.631,0.010354
11.707,0.0085138,11.621,0.0087092,11.469,0.0090394,11.096,0.009836,10.656,0.010347
11.74,0.0084585,11.653,0.0086383,11.5,0.0089731,11.123,0.0097881,10.68,0.010338
11.773,0.0084065,11.685,0.0085736,11.53,0.0089137,11.151,0.0097417,10.704,0.010325
11.805,0.0083531,11.716,0.0085173,11.561,0.0088585,11.179,0.0096966,10.729,0.010309
11.838,0.0082944,11.748,0.0084679,11.592,0.0088044,11.207,0.0096513,10.753,0.010289
11.87,0.0082285,11.78,0.0084195,11.622,0.0087482,11.234,0.0096024,10.778,0.010267
11.903,0.0081562,11.812,0.0083654,11.653,0.0086881,11.262,0.0095471,10.802,0.010246
11.936,0.0080812,11.844,0.0083025,11.684,0.0086242,11.29,0.009485,10.826,0.010226
11.968,0.0080082,11.876,0.0082322,11.714,0.0085581,11.318,0.0094187,10.851,0.010209
12.001,0.0079418,11.907,0.0081589,11.745,0.0084921,11.346,0.0093529,10.875,0.010192
12.033,0.0078833,11.939,0.0080878,11.776,0.0084301,11.373,0.0092919,10.899,0.010169
12.066,0.0078294,11.971,0.008022,11.806,0.0083744,11.401,0.0092378,10.924,0.010139
12.099,0.0077735,12.003,0.0079618,11.837,0.008324,11.429,0.0091886,10.948,0.010101
12.131,0.0077113,12.035,0.007905,11.868,0.0082747,11.457,0.0091393,10.973,0.010058
12.164,0.0076429,12.067,0.0078483,11.898,0.0082202,11.484,0.0090856,10.997,0.010017
12.197,0.007572,12.098,0.0077882,11.929,0.0081569,11.512,0.0090262,11.021,0.0099806
12.229,0.0075033,12.13,0.007724,11.96,0.0080858,11.54,0.0089634,11.046,0.0099501
12.262,0.0074403,12.162,0.0076567,11.99,0.0080115,11.568,0.0089012,11.07,0.0099216
12.295,0.007384,12.194,0.0075885,12.021,0.0079398,11.595,0.0088426,11.094,0.0098902
12.327,0.0073325,12.226,0.0075224,12.052,0.0078748,11.623,0.0087889,11.119,0.009852
12.36,0.0072825,12.258,0.0074617,12.082,0.0078177,11.651,0.0087398,11.143,0.0098071
12.392,0.00723,12.29,0.0074079,12.113,0.0077657,11.679,0.0086932,11.168,0.0097581
12.425,0.0071727,12.321,0.007359,12.144,0.0077142,11.707,0.0086464,11.192,0.0097084
12.458,0.0071115,12.353,0.0073106,12.174,0.0076588,11.734,0.0085965,11.216,0.0096602
12.49,0.0070487,12.385,0.0072577,12.205,0.0075981,11.762,0.0085426,11.241,0.0096145
12.523,0.0069867,12.417,0.0071986,12.236,0.0075341,11.79,0.0084847,11.265,0.0095713
12.556,0.0069284,12.449,0.0071351,12.266,0.0074699,11.818,0.0084243,11.29,0.0095292
12.588,0.0068759,12.481,0.0070714,12.297,0.0074083,11.846,0.0083641,11.314,0.0094857
12.621,0.0068288,12.513,0.0070115,12.328,0.0073509,11.873,0.008307,11.338,0.0094384
12.654,0.0067841,12.545,0.0069582,12.358,0.0072985,11.901,0.0082539,11.363,0.0093863
12.686,0.0067368,12.576,0.0069112,12.389,0.00725,11.929,0.008203,11.387,0.00933
12.719,0.0066836,12.608,0.0068674,12.42,0.0072024,11.957,0.0081501,11.412,0.009272
12.752,0.0066247,12.64,0.0068223,12.45,0.0071525,11.985,0.0080914,11.436,0.009216
12.784,0.006563,12.672,0.0067722,12.481,0.0070984,12.012,0.0080264,11.46,0.0091652
12.817,0.0065022,12.704,0.0067163,12.512,0.0070406,12.04,0.0079579,11.485,0.0091202
12.85,0.0064455,12.736,0.0066568,12.543,0.0069814,12.068,0.0078902,11.509,0.0090785
12.882,0.0063945,12.768,0.0065972,12.573,0.006924,12.096,0.0078273,11.534,0.0090358
12.915,0.0063478,12.8,0.0065402,12.604,0.0068711,12.124,0.0077709,11.558,0.0089887
12.948,0.0063021,12.832,0.0064872,12.635,0.0068238,12.151,0.0077198,11.582,0.0089372
12.98,0.0062535,12.863,0.0064387,12.665,0.0067801,12.179,0.0076708,11.607,0.0088835
13.013,0.0062,12.895,0.0063927,12.696,0.0067359,12.207,0.0076203,11.631,0.0088314
13.046,0.0061428,12.927,0.0063456,12.727,0.006687,12.235,0.0075661,11.656,0.0087836
13.078,0.0060847,12.959,0.0062946,12.757,0.0066327,12.263,0.0075084,11.68,0.0087402
13.111,0.0060288,12.991,0.0062391,12.788,0.0065749,12.29,0.0074492,11.704,0.0086995
13.144,0.0059771,13.023,0.0061808,12.819,0.0065168,12.318,0.0073906,11.729,0.0086589
13.176,0.0059308,13.055,0.0061226,12.85,0.006461,12.346,0.0073345,11.753,0.0086159
13.209,0.005889,13.087,0.0060674,12.88,0.0064092,12.374,0.0072824,11.778,0.0085689
13.242,0.005849,13.119,0.0060177,12.911,0.0063618,12.402,0.0072348,11.802,0.0085181
13.275,0.0058072,13.151,0.0059738,12.942,0.006317,12.43,0.00719,11.827,0.0084644
13.307,0.0057616,13.182,0.0059337,12.973,0.0062716,12.457,0.0071448,11.851,0.0084095
13.34,0.0057126,13.214,0.005893,13.003,0.006223,12.485,0.0070961,11.875,0.0083557
13.373,0.0056627,13.246,0.0058485,13.034,0.0061706,12.513,0.0070432,11.9,0.0083047
13.405,0.0056147,13.278,0.0058,13.065,0.0061159,12.541,0.0069876,11.924,0.0082567
13.438,0.005571,13.31,0.0057496,13.095,0.0060611,12.569,0.0069325,11.949,0.00821
13.471,0.0055331,13.342,0.0057001,13.126,0.0060089,12.597,0.0068807,11.973,0.0081612
13.503,0.0055001,13.374,0.0056539,13.157,0.0059616,12.624,0.0068339,11.998,0.008108


==> figs/data/tgv_enst_edac_p4_zeta100.csv <==
t,en,diva
0.027456,0.00046863,0.010992
0.051695,0.00046846,0.011343
0.075909,0.00046836,0.011296
0.10012,0.00046845,0.010851
0.12432,0.00046874,0.010888
0.14852,0.00046918,0.011062
0.17272,0.0004697,0.011198
0.19693,0.0004702,0.011195
0.22113,0.00047066,0.011032
0.24533,0.00047109,0.01104
0.26953,0.00047152,0.011199
0.29373,0.00047201,0.011188
0.31793,0.00047261,0.010662
0.34213,0.00047336,0.010626
0.36633,0.00047427,0.010852
0.39053,0.00047531,0.01096
0.41473,0.00047639,0.010765
0.43893,0.00047744,0.010604
0.46313,0.0004784,0.010596
0.48733,0.00047933,0.0111
0.51153,0.00048033,0.011171
0.53573,0.00048148,0.010672
0.55992,0.00048283,0.010568
0.58412,0.00048435,0.011021
0.60832,0.00048595,0.011084
0.63252,0.00048754,0.01071
0.65672,0.00048909,0.010582
0.68091,0.00049061,0.010616
0.70511,0.00049217,0.010894
0.72931,0.00049382,0.010924
0.75351,0.00049562,0.010637
0.7777,0.00049756,0.01051
0.8019,0.00049963,0.011041
0.8261,0.00050178,0.011165
0.8503,0.00050397,0.010731
0.8745,0.00050616,0.010539
0.89869,0.00050836,0.01075
0.92289,0.00051059,0.010921
0.94709,0.00051291,0.010873
0.97129,0.00051535,0.01071
0.99549,0.00051794,0.010573
1.0197,0.00052067,0.011045
1.0439,0.00052348,0.011293
1.0681,0.00052634,0.0109
1.0923,0.00052923,0.01061
1.1165,0.00053214,0.010997
1.1407,0.00053511,0.011155
1.1649,0.00053818,0.010986
1.1891,0.00054137,0.010798
1.2133,0.00054471,0.010789
1.2375,0.00054816,0.011082
1.2617,0.0005517,0.011261
1.2859,0.00055529,0.011043
1.3101,0.00055894,0.010738
1.3343,0.00056266,0.011128
1.3585,0.00056648,0.01138
1.3827,0.00057042,0.011134
1.4069,0.00057448,0.010828
1.4311,0.00057863,0.01094
1.4553,0.00058286,0.011128
1.4795,0.00058718,0.011208
1.5037,0.0005916,0.011034
1.5279,0.00059615,0.010754
1.5521,0.00060082,0.011074
1.5763,0.00060562,0.011446
1.6005,0.0006105,0.011198
1.6247,0.00061546,0.010724
1.6489,0.0006205,0.010939
1.6731,0.00062565,0.011165
1.6973,0.00063091,0.011123
1.7215,0.00063631,0.010888
1.7457,0.00064184,0.010777
1.7699,0.00064752,0.010969
1.7941,0.00065336,0.011293
1.8184,0.00065932,0.01118
1.8426,0.00066538,0.010715
1.8668,0.00067147,0.010907
1.891,0.00067762,0.011292
1.9152,0.00068386,0.011188
1.9394,0.00069028,0.010855
1.9636,0.00069694,0.010899
1.9878,0.00070385,0.011053
2.012,0.00071094,0.011321
2.0362,0.0007181,0.011229
2.0604,0.00072526,0.010884
2.0846,0.00073243,0.01106
2.1088,0.0007397,0.011594
2.1331,0.00074715,0.011539
2.1573,0.00075483,0.011
2.1815,0.00076274,0.011026
2.2057,0.00077089,0.011304
2.2299,0.00077925,0.011417
2.2541,0.00078775,0.011223
2.2783,0.00079629,0.011098
2.3025,0.0008048,0.011198
2.3267,0.00081331,0.011665
2.351,0.00082191,0.011677
2.3752,0.0008308,0.011118
2.3994,0.00084012,0.011086
2.4236,0.00084988,0.011476
2.4478,0.00085986,0.011496
2.472,0.00086981,0.011138
2.4962,0.00087962,0.011039
2.5204,0.00088935,0.011158
2.5447,0.00089922,0.011485
2.5689,0.00090939,0.011489
2.5931,0.00091992,0.011143
2.6173,0.00093082,0.011065
2.6415,0.00094203,0.011655
2.6657,0.00095345,0.01177
2.69,0.00096499,0.011228
2.7142,0.00097655,0.011124
2.7384,0.00098804,0.011396
2.7626,0.00099946,0.011551
2.7868,0.001011,0.011434
2.811,0.0010229,0.01123
2.8353,0.0010354,0.011175
2.8595,0.0010486,0.011685
2.8837,0.0010623,0.011875
2.9079,0.0010758,0.011418
2.9321,0.0010889,0.01125
2.9563,0.0011017,0.011708
2.9806,0.0011146,0.01187
3.0048,0.001128,0.011618
3.029,0.0011422,0.011472
3.0532,0.0011571,0.011497
3.0774,0.0011724,0.011811
3.1016,0.0011877,0.011973
3.1259,0.001203,0.011647
3.1501,0.0012183,0.011393
3.1743,0.0012336,0.011933
3.1985,0.0012491,0.012184
3.2227,0.0012647,0.011822
3.2469,0.0012808,0.011577
3.2711,0.0012977,0.011789
3.2954,0.0013157,0.012022
3.3196,0.0013344,0.012041
3.3438,0.0013531,0.011878
3.368,0.0013713,0.011698
3.3922,0.0013889,0.012105
3.4164,0.0014066,0.012472
3.4406,0.0014252,0.012135
3.4648,0.0014452,0.011777
3.489,0.0014666,0.012131
3.5132,0.001489,0.012366
3.5374,0.0015115,0.01226
3.5616,0.0015338,0.012111
3.5858,0.0015559,0.012101
3.61,0.0015784,0.012411
3.6342,0.0016016,0.012769
3.6584,0.0016257,0.012604
3.6826,0.001651,0.0122
3.7068,0.0016775,0.012565
3.731,0.0017055,0.012988
3.7552,0.0017347,0.012828
3.7794,0.0017644,0.012594
3.8036,0.0017938,0.012765
3.8278,0.0018229,0.013033
3.8519,0.001852,0.013296
3.8761,0.0018824,0.013254
3.9003,0.0019151,0.013007
3.9245,0.0019505,0.013329
3.9487,0.0019878,0.013897
3.9729,0.0020256,0.013825
3.997,0.0020626,0.013518
4.0212,0.002099,0.01384
4.0454,0.0021357,0.014242
4.0696,0.0021735,0.014355
4.0937,0.0022131,0.014294
4.1179,0.0022546,0.014284
4.1421,0.0022978,0.014518
4.1663,0.0023423,0.015078
4.1904,0.0023875,0.015164
4.2146,0.0024326,0.014817
4.2387,0.0024769,0.015063
4.2629,0.0025202,0.015594
4.2871,0.0025632,0.015679
4.3112,0.0026075,0.015522
4.3354,0.0026545,0.015598
4.3596,0.0027047,0.015844
4.3837,0.0027572,0.016206
4.4079,0.0028096,0.016339
4.4321,0.0028602,0.016109
4.4562,0.0029087,0.016245
4.4804,0.0029561,0.016886
4.5045,0.0030044,0.016972
4.5287,0.003055,0.016601
4.5529,0.0031085,0.016755
4.577,0.0031641,0.017102
4.6012,0.0032207,0.017257
4.6254,0.0032767,0.017271
4.6495,0.0033311,0.017194
4.6737,0.0033833,0.017224
4.6978,0.0034336,0.017723
4.722,0.0034827,0.017909
4.7462,0.0035324,0.017578
4.7704,0.0035843,0.017531
4.7945,0.0036389,0.017965
4.8187,0.0036949,0.018132
4.8428,0.0037495,0.01799
4.867,0.0037999,0.017933
4.8912,0.0038455,0.018012
4.9153,0.0038879,0.018314
4.9395,0.0039299,0.018493
4.9637,0.0039739,0.018193
4.9878,0.0040204,0.018055
5.012,0.0040684,0.018571
5.0362,0.0041156,0.018716
5.0603,0.0041602,0.018369
5.0845,0.0042012,0.018317
5.1087,0.0042388,0.018551
5.1328,0.0042739,0.018698
5.157,0.0043078,0.018739
5.1812,0.0043425,0.018602
5.2053,0.0043794,0.018422
5.2295,0.0044187,0.018738
5.2537,0.0044591,0.019035
5.2778,0.004498,0.01873
5.302,0.0045326,0.018433
5.3261,0.0045621,0.018707
5.3503,0.0045882,0.018872
5.3745,0.0046142,0.01874
5.3987,0.0046433,0.018584
5.4228,0.0046765,0.018495
5.447,0.0047124,0.018688
5.4712,0.004748,0.018945
5.4953,0.0047809,0.018684
5.5195,0.0048099,0.018386
5.5436,0.0048361,0.01876
5.5678,0.0048613,0.019007
5.592,0.0048876,0.018757
5.6161,0.0049166,0.01857
5.6403,0.004949,0.018691
5.6645,0.0049847,0.018842
5.6886,0.0050224,0.019008
5.7128,0.0050597,0.018932
5.737,0.0050945,0.018677
5.7611,0.0051258,0.018893
5.7853,0.0051551,0.01933
5.8095,0.0051854,0.01922
5.8336,0.0052198,0.018898
5.8578,0.0052596,0.019105
5.882,0.0053036,0.019396
5.9061,0.0053484,0.019457
5.9303,0.0053908,0.019387
5.9545,0.0054292,0.019312
5.9786,0.0054646,0.019513
6.0028,0.0054998,0.019909
6.027,0.0055377,0.01985
6.0512,0.0055798,0.019503
6.0753,0.0056263,0.019757
6.0995,0.0056758,0.02016
6.1237,0.0057262,0.020123
6.1479,0.0057758,0.019954
6.172,0.0058229,0.020051
6.1962,0.0058672,0.020222
6.2204,0.0059097,0.020517
6.2445,0.0059529,0.020599
6.2687,0.0059997,0.020368
6.2929,0.0060513,0.020475
6.3171,0.0061066,0.021028
6.3413,0.006162,0.02109
6.3655,0.0062137,0.020811
6.3896,0.0062591,0.020919
6.4138,0.0062992,0.021209
6.438,0.0063371,0.021378
6.4622,0.0063762,0.021389
6.4864,0.0064182,0.021274
6.5106,0.0064626,0.021378
6.5347,0.0065067,0.021864
6.5589,0.0065479,0.021947
6.5831,0.0065844,0.021622
6.6073,0.0066157,0.021714
6.6315,0.0066427,0.022128
6.6556,0.0066672,0.022186
6.6798,0.0066918,0.02203
6.704,0.0067189,0.021993
6.7282,0.0067497,0.022045
6.7524,0.0067837,0.022324
6.7766,0.0068184,0.022455
6.8007,0.0068504,0.022197
6.8249,0.0068776,0.022116
6.8491,0.0069006,0.022553
6.8733,0.0069231,0.022691
6.8975,0.0069491,0.022435
6.9217,0.0069815,0.022363
6.9459,0.0070199,0.02257
6.97,0.0070614,0.022761
6.9942,0.0071026,0.022821
7.0184,0.0071413,0.022692
7.0426,0.0071778,0.022667
7.0668,0.0072142,0.023115
7.091,0.0072532,0.023363
7.1151,0.0072964,0.02312
7.1393,0.0073452,0.023121
7.1635,0.0074001,0.023556
7.1877,0.00746,0.023805
7.2119,0.0075222,0.02384
7.2361,0.0075834,0.023879
7.2602,0.0076411,0.023969
7.2844,0.0076961,0.024325
7.3086,0.0077515,0.024675
7.3328,0.0078116,0.024608
7.357,0.0078793,0.024515
7.3811,0.0079549,0.024982
7.4053,0.0080351,0.025374
7.4295,0.0081154,0.025342
7.4537,0.0081926,0.025345
7.4779,0.0082669,0.025607
7.502,0.0083404,0.025936
7.5262,0.0084155,0.026229
7.5504,0.0084933,0.026235
7.5746,0.0085741,0.026202
7.5988,0.0086572,0.026668
7.623,0.008741,0.027096
7.6471,0.0088229,0.027016
7.6713,0.0089007,0.02693
7.6955,0.008974,0.027282
7.7197,0.0090436,0.027595
7.7439,0.0091123,0.027737
7.7681,0.0091834,0.027792
7.7923,0.0092596,0.027853
7.8165,0.0093416,0.028159
7.8406,0.0094263,0.028637
7.8648,0.0095091,0.028697
7.889,0.0095864,0.028536
7.9132,0.0096587,0.028895
7.9374,0.0097291,0.029357
7.9616,0.009801,0.02944
7.9858,0.0098761,0.029421
8.01,0.0099535,0.029584
8.0342,0.010031,0.029879
8.0584,0.010105,0.030244
8.0825,0.010172,0.030309
8.1067,0.010231,0.030225
8.1309,0.010284,0.030584
8.1551,0.010331,0.031143
8.1793,0.010375,0.031233
8.2035,0.010419,0.031153
8.2277,0.010466,0.031446
8.2519,0.010521,0.031803
8.2761,0.01058,0.032035
8.3003,0.010637,0.032111
8.3245,0.010686,0.032095
8.3487,0.010724,0.032266
8.3729,0.010753,0.032734
8.3971,0.010776,0.032826
8.4213,0.010797,0.0326
8.4455,0.010821,0.032756
8.4698,0.010848,0.033158
8.494,0.010876,0.033274
8.5182,0.010904,0.033225
8.5424,0.01093,0.033259
8.5666,0.010956,0.033427
8.5908,0.010982,0.033743
8.615,0.011006,0.03379
8.6393,0.011028,0.033523
8.6635,0.011049,0.033591
8.6877,0.01107,0.03398
8.712,0.011089,0.033983
8.7362,0.011105,0.033677
8.7604,0.011116,0.03366
8.7847,0.011121,0.033798
8.8089,0.011119,0.033888
8.8331,0.011111,0.033847
8.8574,0.0111,0.03365
8.8816,0.01109,0.033571
8.9059,0.011083,0.033856
8.9301,0.011077,0.033871
8.9544,0.011067,0.03348
8.9786,0.011048,0.033367
9.0029,0.011025,0.033545
9.0271,0.010998,0.033542
9.0514,0.010972,0.033383
9.0756,0.010948,0.033196
9.0999,0.010928,0.03314
9.1241,0.010913,0.033359
9.1484,0.010898,0.033379
9.1727,0.010881,0.033036
9.1969,0.010859,0.032913
9.2212,0.010836,0.033238
9.2455,0.01081,0.033281
9.2697,0.010785,0.032993
9.294,0.010763,0.032899
9.3183,0.010748,0.032987
9.3426,0.010741,0.033105
9.3668,0.010737,0.033148
9.3911,0.01073,0.032962
9.4154,0.010719,0.032845
9.4397,0.010701,0.033162
9.4639,0.010683,0.033303
9.4882,0.010669,0.033028
9.5125,0.010663,0.032891
9.5368,0.010664,0.033065
9.5611,0.010667,0.033167
9.5854,0.010668,0.033115
9.6097,0.010664,0.032955
9.634,0.010657,0.032865
9.6582,0.010651,0.033095
9.6825,0.010646,0.033238
9.7068,0.010643,0.03294
9.7312,0.010641,0.032759
9.7555,0.010643,0.033054
9.7798,0.010647,0.033164
9.8041,0.010651,0.032946
9.8284,0.010651,0.032805
9.8527,0.010644,0.032805
9.877,0.010632,0.032918
9.9013,0.010618,0.032998
9.9256,0.010608,0.032789
9.9499,0.010603,0.032572
9.9743,0.010605,0.03279
9.9986,0.010609,0.032958
10.023,0.010609,0.032705
10.047,0.010603,0.032494
10.072,0.01059,0.032575
10.096,0.010575,0.032664
10.12,0.010561,0.032654
10.145,0.010551,0.032461
10.169,0.010544,0.03228
10.193,0.01054,0.032482
10.218,0.010536,0.032679
10.242,0.010531,0.032417
10.266,0.010522,0.032175
10.291,0.01051,0.032404
10.315,0.010494,0.032553
10.339,0.010477,0.032412
10.364,0.010463,0.032263
10.388,0.010454,0.03222
10.412,0.010451,0.032319
10.437,0.010451,0.032456
10.461,0.010448,0.032265
10.485,0.010439,0.031973
10.51,0.010423,0.032143
10.534,0.010403,0.03234
10.558,0.010385,0.032133
10.583,0.01037,0.031911
10.607,0.010361,0.031948
10.631,0.010354,0.032064
10.656,0.010347,0.032141
10.68,0.010338,0.031985
10.704,0.010325,0.031768
10.729,0.010309,0.031951
10.753,0.010289,0.032199
10.778,0.010267,0.031946
10.802,0.010246,0.031673
10.826,0.010226,0.031823
10.851,0.010209,0.031953
10.875,0.010192,0.031856
10.899,0.010169,0.031694
10.924,0.010139,0.031581
10.948,0.010101,0.031691
10.973,0.010058,0.031913
10.997,0.010017,0.03176
11.021,0.0099806,0.03146
11.046,0.0099501,0.031607
11.07,0.0099216,0.031823
11.094,0.0098902,0.031653
11.119,0.009852,0.03142
11.143,0.0098071,0.031366
11.168,0.0097581,0.03142
11.192,0.0097084,0.031495
11.216,0.0096602,0.031284
11.241,0.0096145,0.030961
11.265,0.0095713,0.031083
11.29,0.0095292,0.031292
11.314,0.0094857,0.031043
11.338,0.0094384,0.030713
11.363,0.0093863,0.030767
11.387,0.00933,0.030865
11.412,0.009272,0.030792
11.436,0.009216,0.030593
11.46,0.0091652,0.030371
11.485,0.0091202,0.030385
11.509,0.0090785,0.030569
11.534,0.0090358,0.030351
11.558,0.0089887,0.029938
11.582,0.0089372,0.029994
11.607,0.0088835,0.030134
11.631,0.0088314,0.029955
11.656,0.0087836,0.029695
11.68,0.0087402,0.029562
11.704,0.0086995,0.029599
11.729,0.0086589,0.029721
11.753,0.0086159,0.029526
11.778,0.0085689,0.029182
11.802,0.0085181,0.029276
11.827,0.0084644,0.029514
11.851,0.0084095,0.029278
11.875,0.0083557,0.028952
11.9,0.0083047,0.028951
11.924,0.0082567,0.029006
11.949,0.00821,0.028972
11.973,0.0081612,0.028791
11.998,0.008108,0.028507
12.022,0.0080508,0.028533
12.046,0.007992,0.028764
12.071,0.0079346,0.028538
12.095,0.0078809,0.028135
12.12,0.0078313,0.028148
12.144,0.0077841,0.028263
12.169,0.0077365,0.028124
12.193,0.0076859,0.027861
12.217,0.0076318,0.027653
12.242,0.0075758,0.027639
12.266,0.00752,0.027755
12.291,0.0074664,0.027503
12.315,0.007416,0.027071
12.34,0.0073693,0.027109
12.364,0.007325,0.027281
12.389,0.007281,0.02703
12.413,0.0072351,0.026689
12.437,0.0071859,0.026613
12.462,0.0071337,0.026623
12.486,0.0070803,0.026628
12.511,0.0070283,0.026423
12.535,0.0069799,0.026065
12.56,0.0069358,0.02606
12.584,0.0068945,0.026272
12.609,0.0068528,0.026039
12.633,0.0068086,0.025638
12.658,0.0067613,0.025623
12.682,0.0067124,0.025715
12.706,0.006664,0.025621
12.731,0.006618,0.025392
12.755,0.0065752,0.025155
12.78,0.0065353,0.025181
12.804,0.0064968,0.025369
12.829,0.0064575,0.025146
12.853,0.006416,0.024734
12.878,0.006372,0.024798
12.902,0.0063265,0.024993
12.927,0.0062813,0.024799
12.951,0.0062381,0.024516
12.976,0.0061981,0.024419
13,0.0061609,0.02444
13.025,0.0061251,0.024536
13.049,0.0060882,0.024383
13.073,0.0060487,0.024024
13.098,0.0060067,0.024081
13.122,0.0059636,0.024341
13.147,0.0059215,0.024134
13.171,0.0058821,0.023783
13.196,0.0058463,0.023776
13.22,0.0058135,0.023865
13.245,0.005782,0.02384
13.269,0.0057497,0.023648
13.294,0.0057154,0.023392
13.318,0.0056796,0.023444
13.343,0.0056435,0.023689
13.367,0.0056084,0.023454
13.392,0.0055756,0.023057
13.416,0.0055455,0.023125
13.441,0.0055173,0.023282
13.465,0.0054893,0.023124
13.489,0.0054598,0.022887
13.514,0.0054278,0.022734
13.538,0.0053939,0.022755
13.563,0.0053596,0.022906
13.587,0.0053265,0.022717
13.612,0.0052959,0.022313
13.636,0.0052681,0.022365
13.661,0.0052424,0.022598
13.685,0.0052168,0.022383
13.71,0.0051898,0.022054
13.734,0.005161,0.022011
13.759,0.0051311,0.022066
13.783,0.0051012,0.022075
13.808,0.0050727,0.021875
13.832,0.0050464,0.021553
13.857,0.0050228,0.021623
13.881,0.0050008,0.021859
13.906,0.0049785,0.021608
13.93,0.0049545,0.02122
13.955,0.0049284,0.021276
13.979,0.0049013,0.021407
14.004,0.0048743,0.021301
14.028,0.0048487,0.021079
14.053,0.0048253,0.020884
14.077,0.0048039,0.020908
14.102,0.0047834,0.021112
14.126,0.0047623,0.020933
14.151,0.0047396,0.020525
14.175,0.0047152,0.020621
14.2,0.0046901,0.020864
14.224,0.0046653,0.020674
14.249,0.0046421,0.020416
14.273,0.0046211,0.020371
14.298,0.0046023,0.020447
14.322,0.0045845,0.020551
14.347,0.0045661,0.020386
14.371,0.0045461,0.020081
14.395,0.0045246,0.020211
14.42,0.0045026,0.020513
14.444,0.0044811,0.020285
14.469,0.0044613,0.019959
14.493,0.0044435,0.020037
14.518,0.0044276,0.020173
14.542,0.004412,0.020142
14.567,0.0043954,0.019994
14.591,0.0043771,0.01978
14.616,0.0043575,0.019857
14.64,0.0043377,0.020131
14.665,0.0043184,0.019925
14.689,0.0043005,0.01954
14.714,0.0042845,0.019661
14.738,0.0042699,0.01986
14.763,0.0042556,0.019704
14.787,0.0042402,0.01948
14.812,0.0042232,0.019391
14.837,0.0042051,0.01941
14.861,0.0041869,0.019513
14.886,0.0041693,0.019383
14.91,0.0041532,0.01914
14.935,0.004139,0.019244
14.959,0.0041258,0.019452
14.984,0.0041123,0.019301
15.008,0.0040973,0.019079


==> figs/data/tgv_nse_p2.csv <==
t,en
0.047658,0.00046821
0.09119,0.00046766
0.13462,0.00046803
0.17804,0.00046921
0.22145,0.00047044
0.26486,0.00047137
0.30826,0.00047218
0.35167,0.00047311
0.39507,0.00047446
0.43848,0.00047654
0.48189,0.00047911
0.52529,0.00048139
0.5687,0.00048308
0.6121,0.00048498
0.65551,0.00048789
0.69892,0.00049155
0.74232,0.00049508
0.78573,0.00049817
0.82914,0.00050131
0.87254,0.000505
0.91595,0.00050926
0.95936,0.00051392
1.0028,0.00051881
1.0462,0.00052359
1.0896,0.0005282
1.133,0.00053319
1.1764,0.00053907
1.2198,0.00054556
1.2632,0.00055191
1.3066,0.00055797
1.35,0.00056435
1.3934,0.00057148
1.4369,0.00057917
1.4803,0.00058708
1.5237,0.00059512
1.5671,0.00060335
1.6105,0.00061186
1.6539,0.00062081
1.6973,0.00063039
1.7407,0.0006405
1.7841,0.00065073
1.8276,0.00066097
1.871,0.00067168
1.9144,0.00068318
1.9578,0.00069519
2.0012,0.00070736
2.0446,0.00071983
2.088,0.00073288
2.1314,0.00074646
2.1748,0.00076037
2.2183,0.00077471
2.2617,0.00078972
2.3051,0.00080527
2.3485,0.00082112
2.3919,0.00083739
2.4353,0.00085436
2.4787,0.00087193
2.5221,0.00088984
2.5656,0.00090827
2.609,0.00092758
2.6524,0.00094756
2.6958,0.00096765
2.7392,0.00098804
2.7826,0.0010095
2.826,0.0010321
2.8695,0.0010552
2.9129,0.0010783
2.9563,0.001102
2.9997,0.0011269
3.0431,0.0011525
3.0865,0.0011788
3.1299,0.0012061
3.1734,0.0012344
3.2168,0.0012628
3.2602,0.0012916
3.3036,0.0013224
3.347,0.0013552
3.3904,0.0013886
3.4338,0.0014217
3.4772,0.001456
3.5206,0.0014927
3.564,0.0015313
3.6074,0.001571
3.6507,0.001612
3.6941,0.0016547
3.7375,0.0016985
3.7809,0.0017438
3.8242,0.001792
3.8676,0.0018435
3.9109,0.0018961
3.9543,0.0019484
3.9976,0.0020024
4.041,0.0020608
4.0843,0.0021227
4.1276,0.0021856
4.1709,0.002249
4.2142,0.0023144
4.2575,0.0023822
4.3008,0.0024521
4.3441,0.0025252
4.3874,0.0026013
4.4307,0.0026779
4.474,0.0027532
4.5173,0.0028303
4.5606,0.0029124
4.6039,0.002998
4.6472,0.0030818
4.6905,0.0031626
4.7338,0.0032429
4.777,0.0033245
4.8203,0.0034063
4.8636,0.0034868
4.9069,0.0035651
4.9502,0.0036398
4.9935,0.0037108
5.0368,0.0037813
5.0801,0.0038544
5.1233,0.0039274
5.1666,0.0039949
5.2099,0.0040562
5.2532,0.0041161
5.2965,0.0041781
5.3398,0.0042407
5.3831,0.004301
5.4263,0.0043587
5.4696,0.0044144
5.5129,0.0044698
5.5562,0.004527
5.5995,0.004587
5.6428,0.0046477
5.6861,0.0047053
5.7293,0.0047598
5.7726,0.0048156
5.816,0.0048751
5.8593,0.0049354
5.9026,0.0049929
5.9459,0.0050472
5.9892,0.0051009
6.0325,0.0051564
6.0758,0.0052145
6.1192,0.0052748
6.1625,0.0053359
6.2058,0.0053964
6.2492,0.0054576
6.2925,0.0055229
6.3359,0.0055928
6.3793,0.0056643
6.4226,0.0057349
6.466,0.0058046
6.5093,0.0058752
6.5527,0.0059477
6.5961,0.0060213
6.6395,0.0060948
6.6828,0.0061668
6.7262,0.0062363
6.7696,0.0063042
6.813,0.0063713
6.8563,0.0064364
6.8997,0.0064977
6.9431,0.0065549
6.9865,0.006609
7.0298,0.0066611
7.0732,0.0067106
7.1166,0.0067576
7.16,0.0068037
7.2034,0.0068502
7.2468,0.0068988
7.2901,0.0069541
7.3335,0.0070196
7.3769,0.0070952
7.4203,0.0071797
7.4637,0.0072738
7.5071,0.0073777
7.5505,0.0074859
7.5938,0.0075913
7.6372,0.0076918
7.6806,0.0077879
7.724,0.0078772
7.7674,0.0079567
7.8108,0.0080279
7.8542,0.0080941
7.8976,0.0081556
7.941,0.0082101
7.9844,0.0082566
8.0278,0.0082954
8.0712,0.0083234
8.1146,0.008338
8.1581,0.0083426
8.2015,0.0083435
8.2449,0.0083411
8.2883,0.0083301
8.3318,0.0083095
8.3752,0.0082853
8.4186,0.0082617
8.4621,0.0082388
8.5055,0.0082173
8.5489,0.0081981
8.5924,0.0081799
8.6358,0.008158
8.6793,0.0081308
8.7228,0.0081011
8.7662,0.0080681
8.8097,0.0080268
8.8531,0.0079775
8.8966,0.0079267
8.9401,0.0078798
8.9836,0.0078366
9.027,0.0077947
9.0705,0.0077554
9.114,0.0077212
9.1575,0.0076905
9.201,0.0076617
9.2445,0.0076371
9.288,0.007618
9.3315,0.0076014
9.375,0.0075855
9.4186,0.0075731
9.4621,0.0075667
9.5056,0.0075631
9.5491,0.007557
9.5927,0.0075488
9.6362,0.0075424
9.6798,0.0075379
9.7233,0.0075335
9.7669,0.0075295
9.8104,0.0075277
9.854,0.0075259
9.8975,0.0075207
9.9411,0.0075125
9.9846,0.007504
10.028,0.007493
10.072,0.0074746
10.115,0.0074487
10.159,0.0074201
10.203,0.0073899
10.246,0.0073555
10.29,0.0073173
10.333,0.0072794
10.377,0.0072432
10.42,0.0072072
10.464,0.0071716
10.508,0.0071386
10.551,0.0071075
10.595,0.0070735
10.639,0.0070358
10.682,0.0069995
10.726,0.0069661
10.769,0.006932
10.813,0.0068958
10.857,0.00686
10.9,0.0068262
10.944,0.0067919
10.988,0.0067551
11.031,0.0067187
11.075,0.0066839
11.119,0.0066477
11.162,0.0066093
11.206,0.0065726
11.25,0.0065394
11.293,0.0065061
11.337,0.0064701
11.381,0.0064342
11.424,0.0064017
11.468,0.0063705
11.512,0.0063384
11.555,0.0063076
11.599,0.0062797
11.643,0.0062521
11.686,0.0062231
11.73,0.0061951
11.774,0.0061696
11.817,0.0061437
11.861,0.0061146
11.905,0.0060838
11.948,0.0060537
11.992,0.006023
12.036,0.0059894
12.08,0.0059542
12.123,0.0059194
12.167,0.0058842
12.211,0.0058469
12.254,0.0058084
12.298,0.0057702
12.342,0.0057309
12.386,0.0056889
12.429,0.0056449
12.473,0.005601
12.517,0.005557
12.56,0.0055113
12.604,0.0054645
12.648,0.0054184
12.692,0.0053727
12.735,0.0053263
12.779,0.0052796
12.823,0.005234
12.867,0.0051897
12.91,0.0051455
12.954,0.0051014
12.998,0.0050585
13.042,0.0050167
13.085,0.0049749
13.129,0.0049334
13.173,0.0048925
13.217,0.004852
13.26,0.0048118
13.304,0.0047721
13.348,0.0047336
13.392,0.0046965
13.435,0.00466
13.479,0.0046236
13.523,0.0045882
13.567,0.0045541
13.61,0.0045213
13.654,0.0044895
13.698,0.0044584
13.742,0.0044278
13.785,0.004398
13.829,0.0043689
13.873,0.004341
13.917,0.0043136
13.961,0.004286
14.004,0.0042581
14.048,0.0042306
14.092,0.0042038
14.136,0.0041778
14.179,0.0041521
14.223,0.0041261
14.267,0.0041003
14.311,0.0040752
14.355,0.004051
14.398,0.0040273
14.442,0.0040035
14.486,0.0039793
14.53,0.0039549
14.574,0.0039307
14.617,0.0039069
14.661,0.0038831
14.705,0.0038589
14.749,0.0038339
14.793,0.0038087
14.836,0.0037839
14.88,0.0037595
14.924,0.0037351
14.968,0.0037102


==> figs/data/tgv_nse_p3.csv <==
t,en
0.039489,0.00046835
0.074504,0.0004678
0.1095,0.00046768
0.14449,0.00046825
0.17948,0.00046925
0.21446,0.00047026
0.24944,0.00047107
0.28441,0.00047173
0.31937,0.00047239
0.35432,0.00047317
0.38928,0.00047424
0.42423,0.00047577
0.45919,0.00047775
0.49413,0.00047981
0.52908,0.00048155
0.56403,0.00048291
0.59898,0.00048432
0.63393,0.0004863
0.66888,0.00048897
0.70382,0.00049197
0.73877,0.0004948
0.77372,0.00049733
0.80867,0.00049977
0.84362,0.00050246
0.87856,0.00050555
0.91351,0.00050899
0.94846,0.00051271
0.98341,0.00051661
1.0184,0.00052053
1.0533,0.00052433
1.0883,0.00052804
1.1232,0.00053197
1.1582,0.00053646
1.1931,0.00054151
1.2281,0.00054677
1.263,0.00055185
1.298,0.00055673
1.3329,0.00056172
1.3679,0.00056715
1.4028,0.00057306
1.4378,0.00057929
1.4727,0.00058564
1.5077,0.00059207
1.5426,0.00059862
1.5776,0.00060531
1.6125,0.00061219
1.6475,0.00061936
1.6824,0.00062694
1.7174,0.00063492
1.7523,0.00064312
1.7873,0.00065134
1.8223,0.00065957
1.8572,0.00066805
1.8922,0.00067703
1.9271,0.00068648
1.9621,0.00069617
1.997,0.00070595
2.032,0.0007159
2.0669,0.00072618
2.1019,0.00073686
2.1368,0.00074784
2.1718,0.00075902
2.2067,0.00077046
2.2417,0.00078231
2.2767,0.00079459
2.3116,0.00080715
2.3466,0.00081989
2.3815,0.00083289
2.4165,0.00084632
2.4514,0.00086021
2.4864,0.00087442
2.5213,0.00088884
2.5563,0.00090358
2.5912,0.00091888
2.6262,0.00093473
2.6611,0.00095087
2.6961,0.00096703
2.731,0.00098338
2.766,0.0010004
2.8009,0.0010182
2.8359,0.0010366
2.8708,0.0010552
2.9058,0.0010737
2.9407,0.0010927
2.9757,0.0011123
3.0106,0.0011326
3.0456,0.0011533
3.0805,0.0011745
3.1155,0.0011964
3.1504,0.001219
3.1853,0.0012419
3.2203,0.0012649
3.2552,0.0012882
3.2902,0.0013127
3.3251,0.0013388
3.36,0.0013658
3.395,0.001393
3.4299,0.0014201
3.4648,0.0014479
3.4998,0.0014773
3.5347,0.0015084
3.5696,0.0015408
3.6046,0.001574
3.6395,0.0016082
3.6744,0.0016439
3.7093,0.0016808
3.7442,0.0017186
3.7792,0.0017578
3.8141,0.0017992
3.849,0.0018433
3.8839,0.0018891
3.9188,0.0019353
3.9537,0.0019817
3.9886,0.0020295
4.0235,0.0020803
4.0584,0.0021346
4.0933,0.0021911
4.1282,0.0022487
4.1631,0.0023072
4.198,0.0023673
4.2329,0.002429
4.2678,0.0024919
4.3027,0.0025557
4.3376,0.0026212
4.3725,0.0026887
4.4074,0.0027573
4.4423,0.0028254
4.4772,0.0028929
4.5121,0.0029619
4.547,0.0030344
4.5818,0.0031101
4.6167,0.003186
4.6516,0.0032593
4.6865,0.0033299
4.7214,0.0033997
4.7563,0.0034706
4.7912,0.0035427
4.8261,0.0036152
4.861,0.0036873
4.8959,0.0037584
4.9307,0.0038274
4.9656,0.0038935
5.0005,0.0039573
5.0354,0.0040215
5.0703,0.0040877
5.1052,0.004155
5.14,0.00422
5.1749,0.0042803
5.2098,0.0043363
5.2446,0.0043908
5.2795,0.004446
5.3144,0.0045015
5.3493,0.0045553
5.3842,0.004606
5.419,0.0046537
5.4539,0.004699
5.4888,0.0047427
5.5237,0.004786
5.5585,0.0048303
5.5934,0.004876
5.6283,0.0049222
5.6632,0.0049665
5.6981,0.0050076
5.733,0.0050471
5.7678,0.0050884
5.8027,0.0051335
5.8376,0.0051809
5.8725,0.0052282
5.9074,0.0052736
5.9423,0.0053174
5.9772,0.0053611
6.0121,0.0054055
6.047,0.0054514
6.0819,0.0054985
6.1168,0.0055469
6.1517,0.005596
6.1866,0.0056449
6.2215,0.0056938
6.2564,0.0057448
6.2914,0.0058
6.3263,0.0058593
6.3612,0.0059201
6.3961,0.0059796
6.431,0.0060371
6.466,0.0060936
6.5009,0.006151
6.5358,0.0062103
6.5707,0.0062712
6.6057,0.006333
6.6406,0.0063945
6.6755,0.0064544
6.7104,0.0065116
6.7453,0.0065669
6.7803,0.0066223
6.8152,0.0066789
6.8501,0.0067365
6.8851,0.0067938
6.92,0.0068498
6.9549,0.006906
6.9898,0.0069644
7.0248,0.0070254
7.0597,0.0070875
7.0946,0.0071485
7.1295,0.0072077
7.1644,0.0072644
7.1994,0.0073179
7.2343,0.0073696
7.2692,0.0074241
7.3041,0.0074868
7.339,0.0075599
7.3739,0.0076412
7.4088,0.0077264
7.4438,0.0078144
7.4787,0.0079078
7.5136,0.0080086
7.5485,0.0081144
7.5834,0.0082208
7.6184,0.0083249
7.6533,0.0084258
7.6882,0.0085222
7.7232,0.0086115
7.7581,0.0086932
7.793,0.00877
7.8279,0.0088465
7.8629,0.0089266
7.8978,0.0090115
7.9327,0.0091012
7.9677,0.0091948
8.0026,0.0092909
8.0376,0.0093855
8.0725,0.009471
8.1074,0.0095389
8.1424,0.0095861
8.1773,0.0096182
8.2123,0.0096458
8.2472,0.0096777
8.2822,0.0097185
8.3171,0.009767
8.3521,0.0098168
8.387,0.0098599
8.422,0.009893
8.4569,0.0099228
8.4919,0.0099609
8.5269,0.010013
8.5618,0.010075
8.5968,0.010131
8.6318,0.010167
8.6667,0.010181
8.7017,0.010185
8.7367,0.01019
8.7716,0.010196
8.8066,0.0102
8.8416,0.010205
8.8766,0.010211
8.9116,0.010216
8.9466,0.010215
8.9816,0.010207
9.0166,0.010192
9.0516,0.010168
9.0866,0.01014
9.1216,0.010109
9.1566,0.010075
9.1916,0.01004
9.2266,0.010011
9.2617,0.009986
9.2967,0.0099625
9.3317,0.0099358
9.3667,0.009907
9.4017,0.009883
9.4368,0.0098706
9.4718,0.0098707
9.5069,0.0098795
9.5419,0.0098934
9.5769,0.0099128
9.612,0.0099397
9.647,0.0099739
9.6821,0.010011
9.7171,0.010045
9.7522,0.010074
9.7873,0.010101
9.8223,0.010127
9.8574,0.010154
9.8924,0.010178
9.9275,0.0102
9.9626,0.010226
9.9976,0.010256
10.033,0.010288
10.068,0.010319
10.103,0.010348
10.138,0.010382
10.173,0.010423
10.208,0.010469
10.243,0.010515
10.278,0.010557
10.313,0.010596
10.348,0.010633
10.383,0.010664
10.418,0.010684
10.454,0.010691
10.489,0.010686
10.524,0.010668
10.559,0.010636
10.594,0.010588
10.629,0.010527
10.664,0.01046
10.699,0.010395
10.734,0.010333
10.769,0.010273
10.805,0.010214
10.84,0.010159
10.875,0.010107
10.91,0.010055
10.945,0.01
10.98,0.0099391
11.015,0.0098754
11.05,0.009812
11.086,0.0097492
11.121,0.0096855
11.156,0.0096214
11.191,0.0095594
11.226,0.0095019
11.261,0.0094494
11.296,0.0094005
11.332,0.0093545
11.367,0.0093121
11.402,0.0092738
11.437,0.0092375
11.472,0.0091989
11.507,0.0091555
11.543,0.0091081
11.578,0.009058
11.613,0.0090041
11.648,0.0089443
11.683,0.0088774
11.718,0.0088047
11.754,0.0087291
11.789,0.0086521
11.824,0.0085729
11.859,0.0084901
11.894,0.0084045
11.93,0.0083181
11.965,0.0082312
12,0.0081435
12.035,0.0080559
12.07,0.0079714
12.105,0.007893
12.141,0.0078209
12.176,0.007753
12.211,0.0076871
12.246,0.0076224
12.281,0.0075594
12.317,0.0074979
12.352,0.0074371
12.387,0.0073762
12.422,0.0073149
12.457,0.0072542
12.493,0.0071945
12.528,0.0071338
12.563,0.0070697
12.598,0.0070016
12.634,0.0069309
12.669,0.0068574
12.704,0.0067809
12.739,0.0067018
12.774,0.0066218
12.81,0.0065429
12.845,0.006466
12.88,0.0063904
12.915,0.0063143
12.95,0.0062367
12.986,0.0061582
13.021,0.0060796
13.056,0.0060008
13.091,0.0059222
13.127,0.0058442
13.162,0.0057662
13.197,0.0056879
13.232,0.00561
13.268,0.0055335
13.303,0.0054592
13.338,0.0053879
13.373,0.0053202
13.409,0.0052552
13.444,0.0051922
13.479,0.0051309
13.514,0.0050718
13.549,0.0050148
13.585,0.0049605
13.62,0.0049093
13.655,0.004861
13.69,0.0048146
13.726,0.0047698
13.761,0.0047266
13.796,0.0046851
13.831,0.0046451
13.867,0.0046067
13.902,0.0045691
13.937,0.0045318
13.972,0.0044947
14.008,0.0044582
14.043,0.0044226
14.078,0.0043881
14.113,0.0043546
14.149,0.0043219
14.184,0.0042895
14.219,0.0042569
14.254,0.004224
14.29,0.0041912
14.325,0.004159
14.36,0.0041277
14.396,0.0040973
14.431,0.0040675
14.466,0.0040384
14.501,0.0040101
14.537,0.003983
14.572,0.0039572
14.607,0.0039323
14.642,0.0039084
14.678,0.0038851
14.713,0.0038624
14.748,0.0038397
14.783,0.0038171
14.819,0.003795
14.854,0.0037736
14.889,0.0037527
14.925,0.003732
14.96,0.0037115
14.995,0.003691


==> figs/data/tgv_nse_p4.csv <==
t,en
0.031855,0.00046847
0.059457,0.00046802
0.087047,0.00046768
0.11464,0.00046773
0.14222,0.0004682
0.16981,0.00046896
0.1974,0.00046979
0.22499,0.00047053
0.25257,0.00047113
0.28016,0.00047166
0.30774,0.00047217
0.33533,0.00047273
0.36291,0.0004734
0.3905,0.00047429
0.41808,0.00047547
0.44567,0.00047695
0.47325,0.00047859
0.50084,0.00048018
0.52842,0.00048152
0.556,0.00048261
0.58358,0.00048365
0.61117,0.00048492
0.63875,0.00048663
0.66633,0.00048876
0.69391,0.00049111
0.7215,0.00049344
0.74908,0.00049558
0.77666,0.00049753
0.80424,0.00049946
0.83182,0.00050151
0.8594,0.00050381
0.88698,0.00050635
0.91457,0.0005091
0.94215,0.00051202
0.96973,0.00051507
0.99731,0.00051817
1.0249,0.00052126
1.0525,0.00052424
1.0801,0.00052716
1.1076,0.00053016
1.1352,0.00053344
1.1628,0.0005371
1.1904,0.0005411
1.218,0.00054525
1.2455,0.00054934
1.2731,0.00055327
1.3007,0.00055711
1.3283,0.00056104
1.3559,0.00056522
1.3834,0.00056973
1.411,0.00057451
1.4386,0.00057944
1.4662,0.00058445
1.4938,0.0005895
1.5214,0.00059462
1.5489,0.00059981
1.5765,0.0006051
1.6041,0.0006105
1.6317,0.00061607
1.6593,0.00062186
1.6868,0.00062792
1.7144,0.00063422
1.742,0.00064068
1.7696,0.00064718
1.7972,0.00065365
1.8247,0.00066016
1.8523,0.00066683
1.8799,0.00067381
1.9075,0.00068112
1.9351,0.00068867
1.9626,0.00069633
1.9902,0.00070404
2.0178,0.00071183
2.0454,0.00071979
2.073,0.00072799
2.1006,0.00073643
2.1281,0.00074507
2.1557,0.00075383
2.1833,0.00076271
2.2109,0.00077179
2.2385,0.00078114
2.266,0.00079075
2.2936,0.00080058
2.3212,0.00081053
2.3488,0.00082059
2.3764,0.00083081
2.404,0.00084129
2.4315,0.00085206
2.4591,0.00086309
2.4867,0.00087429
2.5143,0.0008856
2.5419,0.00089709
2.5695,0.00090887
2.597,0.00092102
2.6246,0.0009335
2.6522,0.00094616
2.6798,0.00095885
2.7074,0.00097157
2.735,0.00098447
2.7625,0.0009978
2.7901,0.0010117
2.8177,0.001026
2.8453,0.0010405
2.8729,0.001055
2.9005,0.0010696
2.928,0.0010843
2.9556,0.0010995
2.9832,0.001115
3.0108,0.001131
3.0384,0.0011472
3.066,0.0011637
3.0935,0.0011805
3.1211,0.0011978
3.1487,0.0012156
3.1763,0.0012335
3.2039,0.0012515
3.2314,0.0012695
3.259,0.001288
3.2866,0.0013072
3.3142,0.0013274
3.3417,0.0013484
3.3693,0.0013698
3.3969,0.0013911
3.4245,0.0014124
3.452,0.0014341
3.4796,0.0014566
3.5072,0.0014803
3.5347,0.0015051
3.5623,0.0015306
3.5899,0.0015567
3.6174,0.0015834
3.645,0.001611
3.6726,0.0016395
3.7001,0.0016689
3.7277,0.001699
3.7552,0.0017299
3.7828,0.0017619
3.8103,0.0017955
3.8379,0.0018309
3.8655,0.0018678
3.893,0.0019056
3.9205,0.0019437
3.9481,0.0019821
3.9756,0.0020213
4.0032,0.0020623
4.0307,0.0021056
4.0583,0.0021509
4.0858,0.0021975
4.1133,0.0022446
4.1409,0.002292
4.1684,0.0023398
4.1959,0.0023884
4.2235,0.002438
4.251,0.0024886
4.2785,0.00254
4.3061,0.0025924
4.3336,0.0026464
4.3611,0.0027021
4.3886,0.0027588
4.4162,0.0028157
4.4437,0.0028718
4.4712,0.0029274
4.4987,0.0029836
4.5263,0.0030416
4.5538,0.0031022
4.5814,0.0031649
4.6089,0.003228
4.6364,0.0032898
4.664,0.0033499
4.6915,0.0034086
4.719,0.0034671
4.7466,0.003526
4.7741,0.0035854
4.8016,0.0036448
4.8292,0.0037037
4.8567,0.0037617
4.8843,0.0038187
4.9118,0.0038741
4.9393,0.0039272
4.9669,0.0039778
4.9944,0.0040263
5.0219,0.004074
5.0495,0.0041223
5.077,0.0041715
5.1046,0.0042207
5.1321,0.004268
5.1596,0.0043121
5.1871,0.0043526
5.2147,0.0043909
5.2422,0.0044288
5.2697,0.0044677
5.2973,0.0045076
5.3248,0.0045476
5.3523,0.0045865
5.3798,0.0046237
5.4074,0.0046592
5.4349,0.0046934
5.4624,0.0047266
5.4899,0.0047592
5.5174,0.004792
5.545,0.0048256
5.5725,0.0048607
5.6,0.0048973
5.6275,0.0049348
5.655,0.0049721
5.6826,0.0050082
5.7101,0.0050431
5.7376,0.0050784
5.7651,0.0051159
5.7926,0.0051565
5.8202,0.0051999
5.8477,0.0052447
5.8752,0.0052894
5.9027,0.0053332
5.9303,0.0053763
5.9578,0.0054196
5.9853,0.0054639
6.0128,0.0055101
6.0404,0.0055583
6.0679,0.0056085
6.0954,0.0056605
6.123,0.0057139
6.1505,0.0057681
6.178,0.0058221
6.2056,0.0058752
6.2331,0.0059279
6.2606,0.0059813
6.2882,0.0060363
6.3157,0.0060932
6.3433,0.0061507
6.3708,0.0062073
6.3984,0.0062615
6.4259,0.0063126
6.4535,0.0063607
6.481,0.0064068
6.5085,0.0064517
6.5361,0.0064953
6.5637,0.0065374
6.5912,0.0065773
6.6188,0.0066151
6.6463,0.0066508
6.6739,0.0066844
6.7014,0.0067157
6.729,0.0067456
6.7565,0.0067753
6.7841,0.0068064
6.8116,0.0068395
6.8392,0.0068744
6.8668,0.0069103
6.8943,0.0069464
6.9219,0.0069824
6.9494,0.0070186
6.977,0.0070562
7.0045,0.0070964
7.0321,0.0071401
7.0597,0.0071874
7.0872,0.0072379
7.1148,0.0072917
7.1423,0.0073488
7.1699,0.0074088
7.1975,0.0074711
7.225,0.0075351
7.2526,0.0076009
7.2801,0.0076692
7.3077,0.0077409
7.3352,0.0078166
7.3628,0.0078958
7.3903,0.0079773
7.4179,0.0080607
7.4455,0.0081463
7.473,0.0082347
7.5006,0.0083258
7.5281,0.0084181
7.5557,0.0085097
7.5832,0.0085991
7.6108,0.0086862
7.6383,0.0087719
7.6659,0.0088572
7.6935,0.0089424
7.721,0.0090275
7.7486,0.009112
7.7761,0.0091956
7.8037,0.0092788
7.8313,0.0093623
7.8588,0.0094468
7.8864,0.0095323
7.9139,0.0096184
7.9415,0.0097047
7.9691,0.009791
7.9966,0.0098769
8.0242,0.0099611
8.0518,0.010041
8.0793,0.010115
8.1069,0.010182
8.1345,0.010241
8.162,0.010295
8.1896,0.010349
8.2172,0.010406
8.2447,0.010466
8.2723,0.010526
8.2999,0.010584
8.3274,0.010636
8.355,0.010684
8.3826,0.010725
8.4102,0.010761
8.4378,0.010789
8.4653,0.010813
8.4929,0.010838
8.5205,0.010868
8.5481,0.010904
8.5757,0.010943
8.6033,0.010978
8.6308,0.011006
8.6584,0.011027
8.686,0.011044
8.7136,0.011062
8.7412,0.011081
8.7688,0.0111
8.7964,0.011113
8.824,0.011115
8.8516,0.011106
8.8792,0.011088
8.9068,0.01107
8.9345,0.011055
8.9621,0.011042
8.9897,0.011026
9.0173,0.011005
9.0449,0.010976
9.0725,0.010944
9.1001,0.010915
9.1278,0.010889
9.1554,0.010865
9.183,0.01084
9.2106,0.010814
9.2383,0.01079
9.2659,0.01077
9.2935,0.010753
9.3211,0.010737
9.3488,0.01072
9.3764,0.010704
9.4041,0.01069
9.4317,0.010679
9.4593,0.010671
9.487,0.010666
9.5146,0.01066
9.5423,0.010654
9.5699,0.010646
9.5976,0.010639
9.6252,0.010636
9.6529,0.010636
9.6805,0.010637
9.7082,0.010639
9.7358,0.010638
9.7635,0.010635
9.7911,0.010631
9.8188,0.010625
9.8465,0.010618
9.8741,0.010608
9.9018,0.010597
9.9295,0.010586
9.9571,0.010576
9.9848,0.010569
10.012,0.010563
10.04,0.010555
10.068,0.010545
10.095,0.010532
10.123,0.010519
10.151,0.010506
10.179,0.010494
10.206,0.010483
10.234,0.01047
10.262,0.010458
10.289,0.010446
10.317,0.010436
10.345,0.010428
10.372,0.01042
10.4,0.01041
10.428,0.010397
10.455,0.010382
10.483,0.010368
10.511,0.010354
10.538,0.010341
10.566,0.010325
10.594,0.010307
10.622,0.010286
10.649,0.010267
10.677,0.010252
10.705,0.010238
10.732,0.010225
10.76,0.010209
10.788,0.010189
10.816,0.010166
10.843,0.010143
10.871,0.01012
10.899,0.010097
10.926,0.010071
10.954,0.01004
10.982,0.010003
11.01,0.0099639
11.037,0.0099241
11.065,0.0098835
11.093,0.0098403
11.12,0.0097933
11.148,0.0097429
11.176,0.0096908
11.204,0.0096386
11.231,0.0095869
11.259,0.0095345
11.287,0.0094799
11.314,0.0094227
11.342,0.0093639
11.37,0.0093054
11.398,0.0092486
11.425,0.0091934
11.453,0.0091387
11.481,0.0090833
11.509,0.0090274
11.536,0.0089721
11.564,0.0089184
11.592,0.0088663
11.62,0.0088146
11.647,0.008762
11.675,0.0087078
11.703,0.0086524
11.731,0.0085969
11.758,0.0085424
11.786,0.0084889
11.814,0.0084361
11.842,0.0083832
11.869,0.0083299
11.897,0.0082763
11.925,0.0082224
11.953,0.008168
11.98,0.0081126
12.008,0.0080563
12.036,0.0079996
12.064,0.0079433
12.091,0.0078883
12.119,0.0078347
12.147,0.007782
12.175,0.0077293
12.202,0.0076761
12.23,0.0076227
12.258,0.0075695
12.286,0.0075168
12.313,0.0074643
12.341,0.0074119
12.369,0.0073594
12.397,0.0073067
12.425,0.0072541
12.452,0.007202
12.48,0.0071504
12.508,0.0070994
12.536,0.0070485
12.563,0.0069979
12.591,0.0069478
12.619,0.0068986
12.647,0.00685
12.675,0.0068014
12.702,0.0067522
12.73,0.0067025
12.758,0.0066526
12.786,0.0066031
12.813,0.0065545
12.841,0.0065069
12.869,0.0064598
12.897,0.0064127
12.925,0.0063652
12.952,0.0063172
12.98,0.0062692
13.008,0.0062214
13.036,0.0061745
13.063,0.0061288
13.091,0.0060844
13.119,0.0060411
13.147,0.0059986
13.175,0.0059563
13.202,0.005914
13.23,0.0058715
13.258,0.0058293
13.286,0.0057877
13.314,0.0057467
13.341,0.0057067
13.369,0.0056674
13.397,0.0056286
13.425,0.00559
13.453,0.0055515
13.48,0.0055131
13.508,0.0054753
13.536,0.0054387
13.564,0.0054035
13.591,0.0053696
13.619,0.0053369
13.647,0.005305
13.675,0.0052734
13.703,0.0052419
13.73,0.0052106
13.758,0.0051796
13.786,0.0051493
13.814,0.0051197
13.842,0.005091
13.869,0.005063
13.897,0.0050356
13.925,0.0050084
13.953,0.0049812
13.981,0.0049543
14.008,0.0049278
14.036,0.0049018
14.064,0.0048765
14.092,0.0048519
14.12,0.0048279
14.148,0.0048043
14.175,0.0047807
14.203,0.0047569
14.231,0.0047328
14.259,0.0047086
14.287,0.0046846
14.314,0.0046611
14.342,0.0046381
14.37,0.0046158
14.398,0.0045937
14.426,0.0045717
14.453,0.0045496
14.481,0.0045273
14.509,0.0045052
14.537,0.0044834
14.565,0.0044621
14.592,0.0044414
14.62,0.0044212
14.648,0.0044014
14.676,0.0043816
14.704,0.0043615
14.732,0.0043412
14.759,0.0043207
14.787,0.0043003
14.815,0.0042802
14.843,0.0042605
14.871,0.0042412
14.898,0.0042222
14.926,0.004203
14.954,0.0041835
14.982,0.0041636
15.01,0.0041435


==> figs/data/tgv_rees_2011.csv <==
0.16505901225829778, 0.000463590641289955
0.37324033659706757, 0.00044169086589228995
0.5768959799719511, 0.0004516542772218593
0.821282752021812, 0.0004979200189403447
1.0453039597341833, 0.0005189319656056755
1.2693251674465555, 0.0005313615678584002
1.4913098187251785, 0.0005814351083622479
1.7173675828713, 0.0006376050728281492
1.9413887905836722, 0.000674301993764774
2.1572637725610493, 0.0007481101557131123
2.3792484238396723, 0.0008382839606275467
2.613452413720788, 0.0009208224384438767
2.835437064999411, 0.0010267700005028423
3.077334712519134, 0.0011674744133055494
3.3058816011953933, 0.001312650852315583
3.5299028089077655, 0.0014928800849801395
3.7539240166201377, 0.0017391045867484623
3.9372140956575326, 0.0019754784173437075
4.069590263851207, 0.0021900229351390944
4.1816008677073935, 0.0023901198018806257
4.283428689394835, 0.0026179958431806396
4.385256511082277, 0.002855638000536365
4.5074498971072074, 0.003081328292052479
4.609277718794649, 0.0033537099193778185
4.711105540482091, 0.0035606864723186013
4.812933362169533, 0.0037580271240844117
4.9147611838569745, 0.003983949942173279
5.036954569881905, 0.004210988887811372
5.189696302413067, 0.004462001323100519
5.3526208171129745, 0.004692725814916782
5.535910896150369, 0.004933216422788758
5.731646597838452, 0.005150964640030994
5.902491054225161, 0.005405448826232801
6.030794109551335, 0.005607729505036792
6.14687782627502, 0.005827358603889755
6.258888430131206, 0.006059575141214529
6.374293294710306, 0.00631186647265383
6.4625440735060895, 0.006538114827944553
6.561462528859606, 0.006797614483139262
6.677837182216681, 0.0070478130754237645
6.738232865400496, 0.0071436114044350595
6.851526352352119, 0.007269629474237779
6.969446738232868, 0.007302006335797256
7.06853839801817, 0.007476240760295672
7.154973260980695, 0.007682145565899717
7.226252736161904, 0.007910661055274805
7.332782824112305, 0.008173178458289337
7.415359207266723, 0.008426610348468852
7.481420313790256, 0.008648363252375925
7.597027250206441, 0.008980992608236538
7.663088356729977, 0.009155227032734956
7.747611183201606, 0.009521337745763567
7.803277059057409, 0.009785348416469723
7.888133577130276, 0.010026943525562286
7.94923027014274, 0.010262260417190461
8.010326963155206, 0.010480370342434759
8.07142365616767, 0.010718942606081507
8.152885913517625, 0.01097146646409356
8.234348170867579, 0.011211852435007795
8.325993210386276, 0.011481804159647845
8.435458118700275, 0.011775601484323932
8.499100507254926, 0.012070294036305126
8.574744031937026, 0.012335467339875058
8.669662108581392, 0.012576423000892544
8.865680665329718, 0.012820686880876958
9.079519090873346, 0.012739858953084932
9.209349563524833, 0.012473878782307539
9.293357516416973, 0.012214398504327229
9.385002555935671, 0.011935521634736261
9.512799339388936, 0.011721224920802537
9.677952105697772, 0.01157866948257656
9.826589595375724, 0.011420274551214363
9.909165978530142, 0.011356916578669485
10.026517832566554, 0.011269650085482981
10.189925681255163, 0.01118268215417107
10.344729775339811, 0.011073661892819432
10.437654830718415, 0.010976768743400214
10.55093111425688, 0.010827067462412633
10.619322873658136, 0.01067581837381204
10.718414533443438, 0.010533262935586063
10.790226495222369, 0.010458125300307854
10.912419881247299, 0.010234589755032603
11.03461326727223, 0.010040895119927593
11.15244260379627, 0.009837387863452318
11.230388109000828, 0.009693769799366422
11.319731167997066, 0.009559197722339555
11.445318814744912, 0.009352745646001763
11.563192232577041, 0.00910423580731131
11.725846407927335, 0.008838437170010562
11.84145334434352, 0.008664202745512146
11.940545004128822, 0.00848996832101373
12.006606110652353, 0.008331573389651533
12.089182493806774, 0.008173178458289337
12.171758876961192, 0.00801478352692714
12.22130470685384, 0.007888067581837382
12.287365813377377, 0.007682154171066529
12.369942196531795, 0.007523759239704331
12.436003303055326, 0.007333685322069695
12.50206440957886, 0.0071752903907075
12.568125516102398, 0.007001055966209084
12.683732452518584, 0.006810982048574447
12.782824112303885, 0.006605068637803593
12.948976314996134, 0.006379822363541511
13.142449176202277, 0.006196596708905315
13.366470383914649, 0.00599772307286167
13.631222720301995, 0.005751084251018255
13.837787730010806, 0.005579175241902464
14.004954582989267, 0.005417106652587119
14.201458521751672, 0.0051877104150354295
14.351775392237823, 0.005052798310454068
14.496759204645251, 0.004879828321684184
14.699489140550252, 0.004669357951293862
14.830718414533447, 0.00449841605068638
15.012386457473166, 0.004308342133051745
15.144508670520235, 0.0041974656810982065
15.293146160198184, 0.004054910242872229
15.408753096614369, 0.003959873284054911
15.5218259429655, 0.0038833589467994183
15.762818454292447, 0.0037368672059636954
15.952897054775672, 0.0036440891034344065
16.17691826248804, 0.0035561940589329717
16.39966969446738, 0.0034688489968321048
16.630883567299755, 0.003373812038014786
16.81255161023947, 0.0033104540654699064
17.103551439843763, 0.003194033921866884
17.31738986538739, 0.0030977784901359377
17.539223781998352, 0.0029778247096092954
17.737407101568955, 0.0028827877507919767
17.985136251032205, 0.002756071805702219
18.18331957060281, 0.002645195353748681
18.398018166804295, 0.002550158394931364
18.64574731626755, 0.0024076029567053885
18.909991742361687, 0.002280887011615629
19.10817506193229, 0.0022016895459345317
19.35590421139554, 0.0020908130939809935
19.557601942511113, 0.002010129104440088
19.806061827428472, 0.0019112545779487473


==> figs/data/van_rees_2011_dkep_PSP512.csv <==
t,dkep
0,0.00046875
0.0092039,0.00046874
0.018408,0.00046873
0.027612,0.00046874
0.036817,0.00046875
0.046022,0.00046877
0.055228,0.0004688
0.064434,0.00046884
0.073641,0.00046889
0.082849,0.00046894
0.092057,0.000469
0.10127,0.00046907
0.11048,0.00046915
0.11969,0.00046924
0.1289,0.00046933
0.13811,0.00046944
0.14733,0.00046955
0.15654,0.00046967
0.16576,0.0004698
0.17498,0.00046994
0.1842,0.00047008
0.19342,0.00047024
0.20265,0.0004704
0.21187,0.00047057
0.2211,0.00047075
0.23033,0.00047094
0.23956,0.00047114
0.24879,0.00047134
0.25,0.00047137
0.25924,0.00047158
0.26847,0.00047181
0.27771,0.00047204
0.28696,0.00047228
0.2962,0.00047253
0.30545,0.00047279
0.3147,0.00047305
0.32395,0.00047333
0.33321,0.00047361
0.34246,0.00047391
0.35173,0.00047421
0.36099,0.00047452
0.37026,0.00047484
0.37953,0.00047517
0.3888,0.0004755
0.39807,0.00047585
0.40735,0.0004762
0.41664,0.00047657
0.42592,0.00047694
0.43521,0.00047732
0.4445,0.00047772
0.4538,0.00047812
0.4631,0.00047853
0.4724,0.00047895
0.48171,0.00047938
0.49102,0.00047981
0.5,0.00048024
0.50932,0.0004807
0.51864,0.00048117
0.52797,0.00048164
0.5373,0.00048213
0.54663,0.00048262
0.55597,0.00048313
0.56532,0.00048364
0.57466,0.00048417
0.58402,0.0004847
0.59337,0.00048524
0.60273,0.0004858
0.6121,0.00048636
0.62147,0.00048694
0.63084,0.00048752
0.64022,0.00048811
0.64961,0.00048872
0.659,0.00048933
0.66839,0.00048996
0.67779,0.00049059
0.68719,0.00049124
0.6966,0.0004919
0.70601,0.00049256
0.71543,0.00049324
0.72485,0.00049393
0.73428,0.00049463
0.74371,0.00049534
0.75,0.00049582
0.75944,0.00049655
0.76889,0.00049729
0.77834,0.00049804
0.7878,0.0004988
0.79726,0.00049957
0.80673,0.00050036
0.8162,0.00050115
0.82568,0.00050196
0.83517,0.00050278
0.84466,0.00050361
0.85415,0.00050445
0.86365,0.0005053
0.87316,0.00050617
0.88267,0.00050704
0.89219,0.00050793
0.90171,0.00050883
0.91124,0.00050975
0.92078,0.00051067
0.93032,0.00051161
0.93986,0.00051256
0.94941,0.00051352
0.95897,0.0005145
0.96853,0.00051548
0.9781,0.00051648
0.98767,0.0005175
0.99725,0.00051852
1,0.00051882
1.0096,0.00051986
1.0192,0.00052092
1.0288,0.00052198
1.0384,0.00052307
1.048,0.00052416
1.0576,0.00052527
1.0672,0.00052639
1.0768,0.00052752
1.0865,0.00052867
1.0961,0.00052983
1.1058,0.00053101
1.1154,0.0005322
1.1251,0.0005334
1.1347,0.00053462
1.1444,0.00053585
1.154,0.0005371
1.1637,0.00053836
1.1734,0.00053963
1.1831,0.00054092
1.1928,0.00054223
1.2025,0.00054354
1.2122,0.00054488
1.2219,0.00054623
1.2316,0.00054759
1.2413,0.00054897
1.25,0.00055021
1.2597,0.00055162
1.2695,0.00055304
1.2792,0.00055448
1.2889,0.00055593
1.2987,0.0005574
1.3084,0.00055888
1.3182,0.00056038
1.3279,0.00056189
1.3377,0.00056343
1.3475,0.00056497
1.3572,0.00056654
1.367,0.00056811
1.3768,0.00056971
1.3866,0.00057132
1.3964,0.00057295
1.4062,0.00057459
1.4159,0.00057626
1.4257,0.00057793
1.4355,0.00057963
1.4454,0.00058134
1.4552,0.00058307
1.465,0.00058482
1.4748,0.00058658
1.4846,0.00058836
1.4944,0.00059016
1.5,0.00059118
1.5098,0.00059301
1.5197,0.00059485
1.5295,0.00059671
1.5393,0.00059859
1.5492,0.00060048
1.559,0.0006024
1.5689,0.00060433
1.5787,0.00060628
1.5886,0.00060825
1.5984,0.00061023
1.6083,0.00061224
1.6181,0.00061426
1.628,0.0006163
1.6378,0.00061836
1.6477,0.00062044
1.6576,0.00062254
1.6674,0.00062466
1.6773,0.00062679
1.6872,0.00062895
1.697,0.00063112
1.7069,0.00063331
1.7168,0.00063553
1.7267,0.00063776
1.7365,0.00064001
1.7464,0.00064228
1.75,0.00064311
1.7599,0.00064541
1.7698,0.00064773
1.7796,0.00065006
1.7895,0.00065242
1.7994,0.0006548
1.8093,0.0006572
1.8191,0.00065961
1.829,0.00066205
1.8389,0.00066451
1.8488,0.00066699
1.8587,0.00066949
1.8685,0.00067201
1.8784,0.00067455
1.8883,0.00067711
1.8982,0.00067969
1.9081,0.0006823
1.9179,0.00068492
1.9278,0.00068757
1.9377,0.00069023
1.9476,0.00069292
1.9574,0.00069563
1.9673,0.00069836
1.9772,0.00070112
1.9871,0.00070389
1.9969,0.00070669
2,0.00070756
2.0099,0.00071038
2.0197,0.00071323
2.0296,0.0007161
2.0395,0.00071899
2.0493,0.0007219
2.0592,0.00072484
2.0691,0.0007278
2.0789,0.00073078
2.0888,0.00073378
2.0986,0.0007368
2.1085,0.00073985
2.1184,0.00074292
2.1282,0.00074602
2.1381,0.00074913
2.1479,0.00075227
2.1578,0.00075544
2.1676,0.00075862
2.1775,0.00076183
2.1873,0.00076507
2.1972,0.00076832
2.207,0.0007716
2.2168,0.00077491
2.2267,0.00077824
2.2365,0.00078159
2.2464,0.00078496
2.25,0.00078622
2.2598,0.00078963
2.2697,0.00079307
2.2795,0.00079652
2.2893,0.00080001
2.2992,0.00080351
2.309,0.00080705
2.3188,0.0008106
2.3286,0.00081419
2.3385,0.00081779
2.3483,0.00082142
2.3581,0.00082508
2.3679,0.00082877
2.3777,0.00083247
2.3875,0.00083621
2.3974,0.00083997
2.4072,0.00084375
2.417,0.00084756
2.4268,0.0008514
2.4366,0.00085527
2.4464,0.00085916
2.4562,0.00086307
2.466,0.00086702
2.4758,0.00087099
2.4856,0.00087498
2.4954,0.00087901
2.5,0.00088089
2.5098,0.00088495
2.5196,0.00088905
2.5294,0.00089316
2.5392,0.00089731
2.549,0.00090149
2.5588,0.00090569
2.5686,0.00090992
2.5784,0.00091418
2.5882,0.00091847
2.598,0.00092278
2.6078,0.00092713
2.6176,0.0009315
2.6274,0.0009359
2.6372,0.00094033
2.647,0.0009448
2.6568,0.00094929
2.6666,0.00095381
2.6764,0.00095836
2.6862,0.00096294
2.696,0.00096755
2.7058,0.00097219
2.7156,0.00097687
2.7254,0.00098157
2.7352,0.00098631
2.7451,0.00099107
2.75,0.00099349
2.7598,0.00099831
2.7696,0.0010032
2.7794,0.001008
2.7892,0.0010129
2.7991,0.0010179
2.8089,0.0010229
2.8187,0.0010279
2.8285,0.0010329
2.8383,0.001038
2.8482,0.0010431
2.858,0.0010483
2.8678,0.0010534
2.8777,0.0010587
2.8875,0.0010639
2.8973,0.0010692
2.9072,0.0010745
2.917,0.0010799
2.9269,0.0010853
2.9367,0.0010907
2.9466,0.0010962
2.9564,0.0011017
2.9663,0.0011072
2.9761,0.0011128
2.986,0.0011185
2.9959,0.0011241
3,0.0011265
3.0099,0.0011322
3.0198,0.001138
3.0296,0.0011438
3.0395,0.0011496
3.0494,0.0011555
3.0593,0.0011615
3.0692,0.0011674
3.0791,0.0011735
3.089,0.0011795
3.0989,0.0011856
3.1088,0.0011918
3.1188,0.001198
3.1287,0.0012042
3.1386,0.0012105
3.1486,0.0012169
3.1585,0.0012233
3.1685,0.0012297
3.1784,0.0012362
3.1884,0.0012428
3.1983,0.0012494
3.2083,0.001256
3.2183,0.0012627
3.2283,0.0012695
3.2383,0.0012763
3.2483,0.0012832
3.25,0.0012844
3.26,0.0012913
3.27,0.0012983
3.28,0.0013054
3.2901,0.0013125
3.3001,0.0013197
3.3101,0.001327
3.3202,0.0013343
3.3302,0.0013417
3.3403,0.0013491
3.3504,0.0013566
3.3604,0.0013642
3.3705,0.0013719
3.3806,0.0013797
3.3907,0.0013875
3.4008,0.0013954
3.4109,0.0014033
3.4211,0.0014114
3.4312,0.0014195
3.4413,0.0014278
3.4515,0.0014361
3.4617,0.0014445
3.4718,0.001453
3.482,0.0014616
3.4922,0.0014702
3.5,0.001477
3.5102,0.0014858
3.5204,0.0014948
3.5306,0.0015038
3.5409,0.001513
3.5511,0.0015223
3.5614,0.0015317
3.5716,0.0015412
3.5819,0.0015508
3.5922,0.0015606
3.6025,0.0015704
3.6128,0.0015804
3.6231,0.0015905
3.6334,0.0016008
3.6437,0.0016111
3.654,0.0016216
3.6642,0.0016322
3.6745,0.0016429
3.6848,0.0016538
3.695,0.0016647
3.7052,0.0016758
3.7155,0.001687
3.7257,0.0016984
3.7359,0.0017099
3.7461,0.0017215
3.75,0.001726
3.7602,0.0017379
3.7704,0.0017498
3.7805,0.001762
3.7907,0.0017742
3.8008,0.0017867
3.811,0.0017992
3.8211,0.001812
3.8312,0.0018249
3.8414,0.0018379
3.8515,0.0018511
3.8616,0.0018645
3.8717,0.0018781
3.8818,0.0018918
3.8919,0.0019057
3.9019,0.0019197
3.912,0.001934
3.9221,0.0019484
3.9322,0.001963
3.9422,0.0019777
3.9523,0.0019927
3.9623,0.0020078
3.9724,0.0020231
3.9824,0.0020386
3.9924,0.0020543
4,0.0020662
4.01,0.0020822
4.02,0.0020984
4.0301,0.0021147
4.0401,0.0021313
4.0501,0.002148
4.0601,0.0021649
4.0701,0.002182
4.0801,0.0021993
4.0901,0.0022168
4.1001,0.0022344
4.1101,0.0022522
4.12,0.00227
4.1298,0.0022879
4.1396,0.0023059
4.1493,0.0023239
4.1589,0.0023419
4.1685,0.00236
4.178,0.0023781
4.1875,0.0023963
4.1969,0.0024144
4.2062,0.0024327
4.2154,0.0024509
4.2246,0.0024691
4.2337,0.0024873
4.2428,0.0025056
4.25,0.0025201
4.259,0.0025384
4.2679,0.0025566
4.2767,0.0025749
4.2855,0.0025931
4.2942,0.0026113
4.3029,0.0026296
4.3116,0.0026478
4.3202,0.002666
4.3287,0.0026843
4.3373,0.0027025
4.3458,0.0027208
4.3543,0.0027391
4.3627,0.0027574
4.3711,0.0027757
4.3795,0.0027939
4.3879,0.0028122
4.3962,0.0028305
4.4045,0.0028488
4.4128,0.002867
4.421,0.0028851
4.4292,0.0029033
4.4373,0.0029213
4.4455,0.0029394
4.4536,0.0029574
4.4616,0.0029754
4.4697,0.0029934
4.4777,0.0030113
4.4857,0.0030292
4.4937,0.0030471
4.5,0.0030612
4.5079,0.003079
4.5158,0.0030967
4.5237,0.0031144
4.5316,0.003132
4.5394,0.0031496
4.5473,0.0031672
4.5551,0.0031847
4.5629,0.0032022
4.5706,0.0032197
4.5784,0.0032371
4.5861,0.0032544
4.5939,0.0032718
4.6016,0.0032891
4.6093,0.0033063
4.617,0.0033235
4.6247,0.0033407
4.6324,0.0033579
4.64,0.003375
4.6477,0.003392
4.6553,0.0034091
4.663,0.0034261
4.6706,0.003443
4.6783,0.00346
4.6859,0.0034769
4.6935,0.0034937
4.7012,0.0035105
4.7088,0.0035273
4.7164,0.0035441
4.724,0.0035608
4.7316,0.0035774
4.7392,0.0035939
4.7467,0.0036104
4.75,0.0036176
4.7576,0.003634
4.7651,0.0036504
4.7727,0.0036667
4.7802,0.003683
4.7878,0.0036992
4.7954,0.0037154
4.8029,0.0037315
4.8105,0.0037477
4.8181,0.0037638
4.8257,0.0037798
4.8334,0.0037959
4.841,0.0038119
4.8486,0.0038278
4.8563,0.0038437
4.8639,0.0038595
4.8715,0.0038752
4.8792,0.0038909
4.8869,0.0039065
4.8946,0.0039222
4.9024,0.0039378
4.9102,0.0039535
4.918,0.0039691
4.9258,0.0039846
4.9337,0.004
4.9415,0.0040155
4.9494,0.0040308
4.9574,0.0040462
4.9654,0.0040616
4.9734,0.004077
4.9815,0.0040924
4.9896,0.0041077
4.9978,0.004123
5,0.0041271
5.0082,0.0041424
5.0165,0.0041576
5.0248,0.0041728
5.0331,0.004188
5.0416,0.0042033
5.0501,0.0042185
5.0587,0.0042338
5.0673,0.0042489
5.0759,0.004264
5.0845,0.004279
5.0932,0.0042939
5.1018,0.0043087
5.1105,0.0043234
5.1192,0.004338
5.1279,0.0043526
5.1366,0.004367
5.1454,0.0043814
5.1541,0.0043956
5.1629,0.0044098
5.1717,0.0044238
5.1805,0.0044378
5.1894,0.0044517
5.1982,0.0044655
5.2071,0.0044792
5.216,0.0044928
5.2249,0.0045063
5.2339,0.0045197
5.2428,0.004533
5.25,0.0045437
5.259,0.0045568
5.268,0.0045699
5.277,0.0045829
5.2861,0.0045958
5.2952,0.0046086
5.3043,0.0046213
5.3134,0.0046339
5.3225,0.0046465
5.3317,0.0046589
5.3409,0.0046713
5.3501,0.0046836
5.3593,0.0046958
5.3685,0.0047079
5.3777,0.0047199
5.3869,0.0047318
5.3961,0.0047436
5.4053,0.0047553
5.4145,0.004767
5.4237,0.0047785
5.4329,0.00479
5.4421,0.0048014
5.4514,0.0048127
5.4606,0.004824
5.4698,0.0048352
5.479,0.0048464
5.4882,0.0048574
5.4975,0.0048685
5.5,0.0048715
5.5092,0.0048825
5.5184,0.0048935
5.5277,0.0049044
5.5369,0.0049153
5.5461,0.0049262
5.5554,0.0049371
5.5646,0.0049479
5.5738,0.0049588
5.5831,0.0049696
5.5923,0.0049805
5.6016,0.0049913
5.6108,0.0050022
5.6201,0.0050131
5.6293,0.005024
5.6386,0.0050349
5.6478,0.0050459
5.6571,0.0050569
5.6664,0.005068
5.6757,0.0050791
5.6849,0.0050902
5.6942,0.0051014
5.7035,0.0051127
5.7128,0.0051241
5.7221,0.0051355
5.7313,0.005147
5.7406,0.0051585
5.7499,0.0051702
5.75,0.0051703
5.7593,0.005182
5.7686,0.0051939
5.7779,0.0052058
5.7872,0.0052179
5.7965,0.0052301
5.8058,0.0052424
5.8152,0.0052548
5.8245,0.0052673
5.8338,0.00528
5.8431,0.0052928
5.8525,0.0053057
5.8618,0.0053188
5.8712,0.005332
5.8805,0.0053454
5.8898,0.0053589
5.8992,0.0053726
5.9085,0.0053865
5.9179,0.0054005
5.9272,0.0054147
5.9366,0.005429
5.946,0.0054436
5.9553,0.0054583
5.9647,0.0054732
5.9741,0.0054882
5.9834,0.0055035
5.9928,0.005519
6,0.0055309
6.0094,0.0055467
6.0187,0.0055627
6.0281,0.0055788
6.0375,0.0055952
6.0469,0.0056117
6.0563,0.0056284
6.0656,0.0056454
6.075,0.0056625
6.0844,0.0056797
6.0938,0.0056972
6.1031,0.0057149
6.1125,0.0057327
6.1219,0.0057508
6.1312,0.005769
6.1406,0.0057874
6.15,0.005806
6.1593,0.0058247
6.1687,0.0058437
6.1781,0.0058627
6.1874,0.005882
6.1967,0.0059013
6.206,0.0059208
6.2152,0.0059405
6.2245,0.0059603
6.2337,0.0059802
6.243,0.0060002
6.25,0.0060156
6.2592,0.0060359
6.2684,0.0060564
6.2775,0.0060769
6.2867,0.0060976
6.2958,0.0061184
6.3049,0.0061393
6.314,0.0061603
6.323,0.0061814
6.3321,0.0062027
6.3411,0.0062241
6.3501,0.0062456
6.3591,0.0062672
6.3681,0.006289
6.377,0.0063109
6.386,0.0063329
6.3949,0.006355
6.4038,0.0063773
6.4127,0.0063996
6.4216,0.0064221
6.4305,0.0064446
6.4394,0.0064673
6.4482,0.0064901
6.4571,0.0065129
6.4659,0.0065358
6.4747,0.0065588
6.4836,0.0065819
6.4924,0.0066051
6.5,0.006625
6.5088,0.0066482
6.5176,0.0066713
6.5264,0.0066943
6.5351,0.0067171
6.5438,0.0067398
6.5524,0.0067622
6.5611,0.0067844
6.5696,0.0068063
6.5782,0.0068278
6.5867,0.0068489
6.5952,0.0068696
6.6036,0.0068898
6.612,0.0069094
6.6204,0.0069285
6.6287,0.0069469
6.6369,0.0069646
6.6452,0.0069815
6.6533,0.0069978
6.6615,0.0070132
6.6696,0.0070278
6.6776,0.0070416
6.6856,0.0070546
6.6936,0.0070667
6.7015,0.0070781
6.7094,0.0070887
6.7172,0.0070986
6.725,0.0071077
6.7328,0.0071162
6.7405,0.0071241
6.7481,0.0071314
6.75,0.0071332
6.7576,0.0071399
6.7651,0.0071462
6.7727,0.0071521
6.7801,0.0071578
6.7875,0.0071632
6.7949,0.0071684
6.8023,0.0071734
6.8096,0.0071784
6.8168,0.0071833
6.824,0.0071882
6.8312,0.0071931
6.8384,0.007198
6.8455,0.007203
6.8525,0.0072081
6.8596,0.0072133
6.8666,0.0072186
6.8735,0.007224
6.8805,0.0072297
6.8874,0.0072355
6.8942,0.0072414
6.9011,0.0072476
6.9079,0.0072539
6.9147,0.0072605
6.9214,0.0072672
6.9282,0.0072742
6.9349,0.0072813
6.9416,0.0072887
6.9482,0.0072964
6.9549,0.0073042
6.9615,0.0073123
6.9681,0.0073206
6.9747,0.0073292
6.9813,0.007338
6.9878,0.0073471
6.9944,0.0073564
7,0.0073646
7.0065,0.0073743
7.013,0.0073843
7.0195,0.0073946
7.026,0.0074051
7.0325,0.0074158
7.039,0.0074268
7.0455,0.0074381
7.052,0.0074496
7.0584,0.0074613
7.0649,0.0074733
7.0714,0.0074855
7.0778,0.0074979
7.0843,0.0075106
7.0908,0.0075236
7.0972,0.0075367
7.1037,0.0075502
7.1102,0.0075638
7.1167,0.0075777
7.1231,0.0075919
7.1296,0.0076063
7.1361,0.0076209
7.1426,0.0076358
7.1491,0.0076509
7.1556,0.0076663
7.1622,0.007682
7.1687,0.0076979
7.1752,0.0077141
7.1818,0.0077305
7.1884,0.0077473
7.195,0.0077643
7.2016,0.0077815
7.2082,0.0077991
7.2148,0.007817
7.2214,0.0078351
7.2281,0.0078536
7.2348,0.0078723
7.2415,0.0078913
7.2482,0.0079107
7.25,0.0079159
7.2567,0.0079356
7.2635,0.0079556
7.2703,0.0079759
7.2771,0.0079966
7.284,0.0080175
7.2908,0.0080387
7.2977,0.0080603
7.3047,0.0080821
7.3116,0.0081042
7.3186,0.0081267
7.3256,0.0081493
7.3327,0.0081723
7.3397,0.0081955
7.3468,0.008219
7.354,0.0082428
7.3612,0.0082668
7.3684,0.008291
7.3756,0.0083154
7.3829,0.00834
7.3903,0.0083648
7.3976,0.0083898
7.4051,0.0084149
7.4125,0.0084402
7.42,0.0084655
7.4275,0.008491
7.4351,0.0085166
7.4428,0.0085422
7.4504,0.0085678
7.4582,0.0085936
7.466,0.0086193
7.4738,0.008645
7.4817,0.0086707
7.4896,0.0086964
7.4976,0.0087221
7.5,0.0087299
7.5081,0.0087555
7.5162,0.0087811
7.5243,0.0088067
7.5325,0.0088321
7.5407,0.0088574
7.5489,0.0088824
7.5571,0.0089073
7.5653,0.008932
7.5735,0.0089565
7.5818,0.0089809
7.59,0.0090052
7.5983,0.0090294
7.6066,0.0090535
7.6148,0.0090774
7.6231,0.0091013
7.6313,0.0091251
7.6396,0.0091487
7.6478,0.0091725
7.6561,0.0091961
7.6643,0.0092198
7.6725,0.0092435
7.6807,0.0092672
7.689,0.0092911
7.6972,0.0093151
7.7055,0.0093393
7.7137,0.0093637
7.722,0.0093883
7.7303,0.0094131
7.7385,0.0094382
7.7468,0.0094635
7.75,0.0094735
7.7583,0.0094992
7.7665,0.0095253
7.7748,0.0095517
7.7831,0.0095784
7.7913,0.0096054
7.7996,0.0096328
7.8079,0.0096606
7.8161,0.0096887
7.8244,0.0097172
7.8327,0.009746
7.841,0.0097752
7.8493,0.0098048
7.8576,0.0098346
7.8659,0.0098649
7.8743,0.0098954
7.8826,0.0099262
7.891,0.0099572
7.8993,0.0099885
7.9077,0.01002
7.9161,0.010052
7.9246,0.010084
7.9329,0.010116
7.9412,0.010147
7.9493,0.010179
7.9575,0.01021
7.9655,0.010241
7.9735,0.010271
7.9814,0.010302
7.9893,0.010332
7.9972,0.010362
8,0.010372
8.0078,0.010402
8.0156,0.010431
8.0233,0.01046
8.031,0.010489
8.0387,0.010518
8.0463,0.010546
8.054,0.010574
8.0616,0.010601
8.0692,0.010628
8.0767,0.010656
8.0844,0.010682
8.0919,0.010709
8.0995,0.010735
8.1071,0.010761
8.1146,0.010787
8.1221,0.010812
8.1296,0.010837
8.1371,0.010862
8.1445,0.010887
8.152,0.010911
8.1595,0.010935
8.1669,0.010959
8.1744,0.010982
8.1818,0.011005
8.1893,0.011028
8.1967,0.01105
8.2041,0.011072
8.2114,0.011094
8.2188,0.011116
8.2262,0.011137
8.2335,0.011158
8.2409,0.011178
8.2482,0.011198
8.25,0.011203
8.2573,0.011223
8.2646,0.011243
8.2719,0.011262
8.2791,0.011281
8.2864,0.0113
8.2937,0.011319
8.3009,0.011337
8.3081,0.011356
8.3154,0.011374
8.3226,0.011392
8.3298,0.011411
8.337,0.011429
8.3442,0.011447
8.3514,0.011466
8.3587,0.011484
8.3659,0.011503
8.3731,0.011522
8.3803,0.011541
8.3875,0.01156
8.3948,0.01158
8.402,0.0116
8.4093,0.011621
8.4165,0.011642
8.4238,0.011664
8.4311,0.011685
8.4384,0.011708
8.4457,0.011731
8.4531,0.011755
8.4605,0.011779
8.4678,0.011804
8.4752,0.01183
8.4826,0.011856
8.4901,0.011883
8.4976,0.011911
8.5,0.01192
8.5075,0.011948
8.5151,0.011977
8.5226,0.012007
8.5302,0.012036
8.5379,0.012067
8.5455,0.012097
8.5532,0.012129
8.561,0.01216
8.5688,0.012191
8.5765,0.012222
8.5843,0.012253
8.5921,0.012284
8.5998,0.012314
8.6075,0.012343
8.6151,0.012371
8.6227,0.012399
8.6302,0.012426
8.6376,0.012451
8.6451,0.012476
8.6524,0.012499
8.6598,0.012522
8.6671,0.012544
8.6743,0.012564
8.6815,0.012583
8.6887,0.012602
8.6959,0.012619
8.703,0.012635
8.71,0.01265
8.717,0.012665
8.724,0.012678
8.7309,0.01269
8.7378,0.012702
8.7447,0.012713
8.75,0.012721
8.7568,0.01273
8.7635,0.012739
8.7702,0.012747
8.7768,0.012754
8.7834,0.012761
8.79,0.012768
8.7965,0.012774
8.803,0.012779
8.8095,0.012785
8.816,0.012789
8.8225,0.012794
8.8289,0.012798
8.8354,0.012803
8.8418,0.012807
8.8483,0.01281
8.8548,0.012814
8.8612,0.012818
8.8677,0.012821
8.8742,0.012825
8.8808,0.012828
8.8874,0.012831
8.894,0.012835
8.9007,0.012838
8.9074,0.012841
8.9142,0.012843
8.9211,0.012846
8.9281,0.012848
8.9351,0.012851
8.9422,0.012852
8.9494,0.012854
8.9567,0.012855
8.9642,0.012856
8.9717,0.012856
8.9794,0.012856
8.9871,0.012855
8.9949,0.012854
9,0.012853
9.0077,0.012851
9.0155,0.012848
9.0232,0.012845
9.0309,0.01284
9.0387,0.012835
9.0464,0.012829
9.0541,0.012823
9.0619,0.012815
9.0696,0.012807
9.0774,0.012798
9.0851,0.012788
9.0928,0.012777
9.1006,0.012765
9.1083,0.012753
9.1161,0.012739
9.1238,0.012725
9.1315,0.01271
9.1393,0.012694
9.147,0.012677
9.1548,0.01266
9.1625,0.012641
9.1702,0.012622
9.178,0.012602
9.1857,0.012582
9.1934,0.01256
9.2012,0.012538
9.2089,0.012515
9.2166,0.012492
9.2244,0.012468
9.2321,0.012443
9.2398,0.012418
9.2476,0.012393
9.25,0.012385
9.2577,0.012358
9.2655,0.012332
9.2732,0.012305
9.281,0.012278
9.2887,0.01225
9.2964,0.012223
9.3042,0.012196
9.3119,0.012169
9.3197,0.012142
9.3274,0.012115
9.3352,0.012089
9.3429,0.012064
9.3507,0.012039
9.3584,0.012015
9.3662,0.011991
9.374,0.011969
9.3818,0.011947
9.3895,0.011927
9.3973,0.011907
9.4051,0.011888
9.4129,0.01187
9.4208,0.011853
9.4286,0.011837
9.4364,0.011822
9.4443,0.011808
9.4521,0.011795
9.46,0.011782
9.4679,0.01177
9.4758,0.011759
9.4838,0.011748
9.4917,0.011738
9.4997,0.011729
9.5,0.011728
9.508,0.011719
9.516,0.01171
9.5241,0.011702
9.5322,0.011693
9.5403,0.011686
9.5485,0.011678
9.5567,0.01167
9.565,0.011663
9.5733,0.011656
9.5817,0.011649
9.5901,0.011642
9.5986,0.011635
9.6072,0.011628
9.6159,0.011621
9.6246,0.011614
9.6334,0.011607
9.6423,0.011599
9.6513,0.011592
9.6604,0.011585
9.6696,0.011577
9.6789,0.01157
9.6883,0.011562
9.6977,0.011554
9.7069,0.011547
9.7161,0.011539
9.7251,0.011531
9.7341,0.011523
9.7429,0.011515
9.75,0.011509
9.7586,0.011501
9.7672,0.011493
9.7757,0.011485
9.7841,0.011477
9.7925,0.011469
9.8008,0.011461
9.809,0.011453
9.8172,0.011446
9.8253,0.011438
9.8334,0.01143
9.8415,0.011423
9.8494,0.011416
9.8573,0.011408
9.8652,0.011401
9.8731,0.011394
9.8808,0.011388
9.8885,0.011381
9.8963,0.011375
9.9041,0.011368
9.9119,0.011361
9.9196,0.011354
9.9275,0.011347
9.9354,0.01134
9.9433,0.011332
9.9512,0.011323
9.9594,0.011314
9.9678,0.011304
9.9763,0.011294
9.985,0.011285
9.9938,0.011275
10,0.01127
10.009,0.011262
10.019,0.011255
10.029,0.011249
10.039,0.011245
10.048,0.011241
10.058,0.011237
10.068,0.011234
10.078,0.01123
10.088,0.011227
10.097,0.011223
10.107,0.01122
10.116,0.011216
10.125,0.011212
10.135,0.011209
10.144,0.011205
10.153,0.011202
10.162,0.011198
10.171,0.011194
10.181,0.01119
10.19,0.011186
10.199,0.011182
10.208,0.011178
10.218,0.011173
10.227,0.011169
10.237,0.011164
10.246,0.011159
10.25,0.011157
10.26,0.011151
10.269,0.011145
10.279,0.011139
10.289,0.011133
10.299,0.011126
10.309,0.011118
10.319,0.01111
10.329,0.011102
10.339,0.011093
10.349,0.011084
10.359,0.011074
10.369,0.011064
10.38,0.011053
10.389,0.011042
10.399,0.011031
10.409,0.011019
10.418,0.011008
10.428,0.010996
10.437,0.010983
10.446,0.010971
10.455,0.010958
10.465,0.010945
10.474,0.010932
10.483,0.010918
10.492,0.010905
10.5,0.010892
10.509,0.010878
10.518,0.010864
10.527,0.010849
10.536,0.010835
10.545,0.01082
10.554,0.010806
10.563,0.010791
10.572,0.010777
10.581,0.010762
10.59,0.010748
10.599,0.010733
10.608,0.010718
10.617,0.010704
10.626,0.010689
10.635,0.010675
10.645,0.01066
10.654,0.010646
10.663,0.010632
10.672,0.010617
10.682,0.010603
10.691,0.010589
10.701,0.010574
10.71,0.01056
10.72,0.010546
10.73,0.010531
10.739,0.010517
10.749,0.010502
10.75,0.010501
10.76,0.010486
10.77,0.010472
10.78,0.010457
10.79,0.010441
10.8,0.010426
10.81,0.01041
10.82,0.010394
10.83,0.010378
10.841,0.010362
10.851,0.010345
10.861,0.010328
10.872,0.010311
10.882,0.010294
10.893,0.010277
10.903,0.010259
10.913,0.010242
10.924,0.010225
10.934,0.010208
10.945,0.010191
10.955,0.010174
10.965,0.010156
10.975,0.010139
10.986,0.010121
10.996,0.010104
11,0.010097
11.01,0.010079
11.021,0.010061
11.031,0.010043
11.042,0.010025
11.053,0.010006
11.063,0.0099873
11.074,0.0099684
11.085,0.0099493
11.096,0.0099299
11.107,0.0099104
11.117,0.009891
11.128,0.0098716
11.139,0.0098521
11.15,0.0098326
11.161,0.0098131
11.171,0.0097936
11.182,0.0097741
11.193,0.0097546
11.204,0.009735
11.215,0.0097154
11.225,0.0096959
11.236,0.0096766
11.247,0.0096573
11.25,0.0096517
11.261,0.0096325
11.271,0.0096135
11.282,0.0095945
11.292,0.0095755
11.303,0.0095566
11.313,0.0095378
11.324,0.0095191
11.334,0.0095004
11.345,0.0094817
11.355,0.0094631
11.365,0.0094444
11.376,0.0094258
11.386,0.0094072
11.397,0.0093886
11.407,0.0093701
11.418,0.0093516
11.428,0.0093331
11.439,0.0093145
11.449,0.0092959
11.46,0.0092774
11.471,0.0092587
11.481,0.0092401
11.492,0.0092217
11.5,0.009208
11.511,0.0091897
11.521,0.0091717
11.532,0.0091538
11.542,0.0091361
11.553,0.0091185
11.563,0.0091011
11.574,0.0090839
11.584,0.0090668
11.594,0.0090497
11.605,0.0090329
11.615,0.0090162
11.625,0.0089996
11.635,0.0089831
11.646,0.0089667
11.656,0.0089504
11.666,0.0089342
11.676,0.008918
11.686,0.0089019
11.696,0.0088859
11.706,0.0088698
11.716,0.0088539
11.726,0.008838
11.736,0.0088221
11.746,0.0088062
11.75,0.008799
11.76,0.0087831
11.77,0.0087671
11.78,0.0087511
11.79,0.008735
11.799,0.0087189
11.809,0.0087027
11.819,0.0086863
11.829,0.0086699
11.839,0.0086533
11.849,0.0086365
11.859,0.0086196
11.869,0.0086024
11.879,0.008585
11.889,0.0085673
11.899,0.0085494
11.91,0.0085312
11.92,0.0085128
11.93,0.0084941
11.941,0.008475
11.951,0.0084556
11.962,0.008436
11.972,0.0084159
11.983,0.0083955
11.994,0.0083747
12,0.0083623
12.011,0.0083409
12.022,0.0083193
12.032,0.0082977
12.043,0.0082761
12.054,0.0082544
12.064,0.0082326
12.075,0.0082108
12.085,0.0081889
12.095,0.0081669
12.106,0.0081449
12.116,0.0081228
12.126,0.0081007
12.136,0.0080784
12.146,0.0080561
12.156,0.0080337
12.166,0.0080111
12.176,0.0079885
12.186,0.0079657
12.195,0.0079429
12.205,0.0079198
12.215,0.0078967
12.225,0.0078734
12.234,0.0078499
12.244,0.0078264
12.25,0.0078117
12.26,0.0077878
12.269,0.0077639
12.279,0.0077398
12.289,0.0077155
12.298,0.0076911
12.308,0.0076666
12.318,0.0076419
12.327,0.0076171
12.337,0.0075922
12.347,0.0075671
12.356,0.007542
12.366,0.0075168
12.376,0.0074915
12.386,0.0074662
12.396,0.0074407
12.406,0.0074152
12.416,0.0073898
12.426,0.0073642
12.436,0.0073388
12.446,0.0073133
12.456,0.0072878
12.466,0.0072625
12.476,0.0072371
12.487,0.0072119
12.497,0.0071868
12.5,0.0071792
12.51,0.0071541
12.521,0.0071293
12.531,0.0071046
12.542,0.00708
12.553,0.0070557
12.564,0.0070315
12.574,0.0070075
12.585,0.0069837
12.596,0.0069602
12.608,0.0069368
12.619,0.0069137
12.63,0.0068908
12.641,0.0068681
12.653,0.0068457
12.664,0.0068235
12.676,0.0068016
12.688,0.0067799
12.699,0.0067585
12.711,0.0067373
12.723,0.0067164
12.735,0.0066958
12.747,0.0066754
12.75,0.0066712
12.762,0.0066511
12.775,0.0066313
12.787,0.0066119
12.8,0.0065926
12.812,0.0065737
12.825,0.006555
12.838,0.0065367
12.85,0.0065187
12.863,0.0065012
12.876,0.0064842
12.889,0.0064675
12.901,0.0064513
12.914,0.0064354
12.926,0.00642
12.939,0.0064049
12.951,0.0063901
12.964,0.0063757
12.976,0.0063617
12.988,0.006348
13,0.0063355
13.012,0.0063224
13.025,0.0063096
13.037,0.0062972
13.049,0.006285
13.061,0.006273
13.073,0.0062613
13.085,0.0062498
13.097,0.0062385
13.109,0.0062274
13.121,0.0062165
13.133,0.0062057
13.145,0.0061951
13.157,0.0061846
13.169,0.0061742
13.18,0.006164
13.192,0.0061538
13.204,0.0061437
13.215,0.0061337
13.227,0.0061237
13.238,0.0061138
13.25,0.0061038
13.25,0.0061036
13.261,0.0060937
13.273,0.0060837
13.284,0.0060738
13.296,0.0060638
13.307,0.0060537
13.318,0.0060436
13.33,0.0060335
13.341,0.0060232
13.353,0.0060129
13.364,0.0060026
13.376,0.0059922
13.387,0.0059817
13.399,0.0059711
13.41,0.0059605
13.422,0.0059499
13.434,0.0059392
13.445,0.0059285
13.457,0.0059177
13.469,0.0059069
13.48,0.005896
13.492,0.0058851
13.5,0.0058777
13.512,0.0058668
13.524,0.0058559
13.536,0.0058449
13.548,0.0058339
13.56,0.0058229
13.572,0.0058119
13.584,0.0058008
13.596,0.0057898
13.609,0.0057787
13.621,0.0057676
13.633,0.0057565
13.646,0.0057455
13.658,0.0057344
13.671,0.0057233
13.684,0.0057121
13.696,0.005701
13.709,0.0056898
13.722,0.0056786
13.735,0.0056673
13.748,0.0056559
13.75,0.005654
13.763,0.0056425
13.776,0.005631
13.789,0.0056194
13.802,0.0056077
13.816,0.0055959
13.829,0.005584
13.842,0.0055721
13.856,0.00556
13.869,0.0055478
13.882,0.0055355
13.896,0.0055231
13.909,0.0055106
13.923,0.0054979
13.936,0.0054851
13.95,0.0054721
13.964,0.005459
13.977,0.0054457
13.991,0.0054323
14,0.0054234
14.014,0.0054098
14.027,0.005396
14.041,0.0053822
14.055,0.0053682
14.069,0.005354
14.083,0.0053397
14.097,0.0053252
14.11,0.0053106
14.124,0.0052958
14.138,0.0052809
14.152,0.0052659
14.167,0.0052507
14.181,0.0052353
14.195,0.0052198
14.209,0.0052042
14.224,0.0051884
14.238,0.0051725
14.25,0.0051591
14.264,0.0051429
14.279,0.0051265
14.294,0.0051101
14.308,0.0050934
14.323,0.0050766
14.338,0.0050596
14.353,0.0050425
14.368,0.0050253
14.383,0.0050079
14.399,0.0049903
14.414,0.0049726
14.429,0.0049548
14.445,0.0049368
14.461,0.0049187
14.476,0.0049005
14.492,0.0048821
14.5,0.0048731
14.516,0.0048549
14.532,0.0048366
14.548,0.0048184
14.563,0.0048002
14.579,0.0047823
14.595,0.0047644
14.611,0.0047468
14.626,0.0047293
14.642,0.004712
14.657,0.0046947
14.673,0.0046776
14.688,0.0046605
14.704,0.0046435
14.719,0.0046265
14.735,0.0046097
14.75,0.0045935
14.765,0.004577
14.781,0.0045605
14.796,0.0045442
14.812,0.004528
14.827,0.0045117
14.842,0.0044956
14.858,0.0044796
14.873,0.0044634
14.888,0.0044474
14.904,0.0044313
14.919,0.0044151
14.935,0.004399
14.95,0.0043829
14.966,0.004367
14.981,0.0043511
14.997,0.0043353
15,0.0043321
15.015,0.0043164
15.031,0.0043008
15.047,0.0042852
15.062,0.0042697
15.078,0.0042544
15.094,0.0042389
15.11,0.0042237
15.125,0.0042085
15.141,0.0041936
15.157,0.0041788
15.173,0.0041641
15.189,0.0041496
15.205,0.0041352
15.221,0.004121
15.237,0.0041069
15.25,0.0040955
15.266,0.0040817
15.282,0.004068
15.298,0.0040544
15.315,0.0040409
15.331,0.0040276
15.347,0.0040145
15.363,0.0040016
15.38,0.0039888
15.396,0.0039763
15.412,0.0039639
15.428,0.0039516
15.444,0.0039396
15.46,0.0039277
15.476,0.003916
15.492,0.0039045
15.5,0.003899
15.516,0.0038877
15.532,0.0038767
15.548,0.0038657
15.564,0.003855
15.58,0.0038444
15.596,0.0038341
15.612,0.0038239
15.628,0.0038138
15.644,0.003804
15.659,0.0037943
15.675,0.0037848
15.691,0.0037755
15.707,0.0037664
15.723,0.0037574
15.738,0.0037486
15.75,0.0037422
15.766,0.0037337
15.781,0.0037253
15.797,0.0037171
15.813,0.003709
15.828,0.0037011
15.844,0.0036933
15.86,0.0036857
15.875,0.0036782
15.891,0.0036708
15.906,0.0036635
15.922,0.0036564
15.937,0.0036494
15.953,0.0036425
15.968,0.0036357
15.984,0.003629
15.999,0.0036224
16,0.003622
16.015,0.0036155
16.031,0.0036091
16.046,0.0036028
16.061,0.0035966
16.077,0.0035904
16.092,0.0035844
16.107,0.0035784
16.123,0.0035724
16.138,0.0035666
16.153,0.0035608
16.168,0.003555
16.184,0.0035493
16.199,0.0035436
16.214,0.003538
16.229,0.0035324
16.244,0.0035268
16.25,0.0035247
16.265,0.0035192
16.28,0.0035137
16.295,0.0035082
16.31,0.0035027
16.326,0.0034972
16.341,0.0034917
16.356,0.0034862
16.371,0.0034807
16.386,0.0034752
16.401,0.0034697
16.416,0.0034642
16.431,0.0034586
16.446,0.003453
16.461,0.0034474
16.476,0.0034418
16.491,0.0034362
16.5,0.0034329
16.515,0.0034272
16.53,0.0034215
16.545,0.0034157
16.56,0.0034099
16.575,0.0034041
16.59,0.0033983
16.605,0.0033924
16.621,0.0033864
16.636,0.0033805
16.651,0.0033745
16.666,0.0033685
16.681,0.0033624
16.696,0.0033563
16.711,0.0033502
16.726,0.003344
16.742,0.0033378
16.75,0.0033344
16.765,0.0033281
16.78,0.0033219
16.796,0.0033155
16.811,0.0033092
16.826,0.0033028
16.841,0.0032964
16.857,0.00329
16.872,0.0032835
16.887,0.003277
16.903,0.0032705
16.918,0.0032639
16.934,0.0032573
16.949,0.0032507
16.964,0.0032441
16.98,0.0032374
16.995,0.0032307
17,0.0032287
17.016,0.0032219
17.031,0.0032151
17.047,0.0032083
17.062,0.0032014
17.078,0.0031945
17.094,0.0031876
17.109,0.0031806
17.125,0.0031736
17.141,0.0031666
17.157,0.0031595
17.173,0.0031524
17.188,0.0031452
17.204,0.003138
17.22,0.0031308
17.236,0.0031235
17.25,0.0031172
17.266,0.0031099
17.282,0.0031025
17.298,0.0030951
17.314,0.0030877
17.331,0.0030802
17.347,0.0030727
17.363,0.0030651
17.379,0.0030575
17.396,0.0030498
17.412,0.0030421
17.428,0.0030344
17.445,0.0030266
17.461,0.0030188
17.478,0.0030109
17.495,0.003003
17.5,0.0030004
17.517,0.0029924
17.533,0.0029844
17.55,0.0029763
17.567,0.0029682
17.584,0.0029601
17.6,0.0029519
17.617,0.0029436
17.634,0.0029353
17.651,0.0029269
17.668,0.0029185
17.685,0.0029101
17.703,0.0029016
17.72,0.002893
17.737,0.0028844
17.75,0.0028778
17.767,0.0028692
17.784,0.0028605
17.802,0.0028518
17.819,0.002843
17.836,0.0028342
17.854,0.0028254
17.871,0.0028165
17.889,0.0028076
17.906,0.0027987
17.923,0.0027897
17.941,0.0027808
17.958,0.0027718
17.976,0.0027627
17.993,0.0027537
18,0.0027502
18.018,0.0027411
18.035,0.002732
18.053,0.0027229
18.07,0.0027138
18.088,0.0027047
18.105,0.0026955
18.123,0.0026864
18.141,0.0026772
18.158,0.002668
18.176,0.0026589
18.193,0.0026497
18.211,0.0026405
18.229,0.0026313
18.247,0.0026221
18.25,0.0026203
18.268,0.0026111
18.285,0.0026019
18.303,0.0025927
18.321,0.0025835
18.339,0.0025743
18.356,0.0025651
18.374,0.0025559
18.392,0.0025467
18.41,0.0025375
18.428,0.0025284
18.446,0.0025192
18.463,0.0025101
18.481,0.002501
18.499,0.0024919
18.5,0.0024914
18.518,0.0024823
18.536,0.0024733
18.554,0.0024642
18.572,0.0024552
18.59,0.0024462
18.607,0.0024372
18.625,0.0024283
18.643,0.0024193
18.661,0.0024104
18.679,0.0024016
18.697,0.0023927
18.715,0.0023839
18.733,0.0023751
18.75,0.0023671
18.768,0.0023583
18.786,0.0023497
18.804,0.002341
18.822,0.0023324
18.84,0.0023238
18.858,0.0023152
18.877,0.0023067
18.895,0.0022982
18.913,0.0022898
18.931,0.0022814
18.949,0.002273
18.967,0.0022647
18.986,0.0022564
19,0.0022499
19.018,0.0022416
19.036,0.0022335
19.055,0.0022253
19.073,0.0022172
19.091,0.0022092
19.109,0.0022012
19.128,0.0021932
19.146,0.0021853
19.164,0.0021774
19.183,0.0021695
19.201,0.0021617
19.219,0.002154
19.238,0.0021462
19.25,0.002141
19.268,0.0021334
19.287,0.0021258
19.305,0.0021182
19.323,0.0021107
19.342,0.0021032
19.36,0.0020958
19.379,0.0020885
19.397,0.0020811
19.416,0.0020739
19.434,0.0020666
19.452,0.0020595
19.471,0.0020523
19.489,0.0020452
19.5,0.0020412
19.518,0.0020342
19.537,0.0020272
19.556,0.0020203
19.574,0.0020135
19.593,0.0020067
19.611,0.0019999
19.63,0.0019932
19.648,0.0019865
19.667,0.0019799
19.685,0.0019734
19.704,0.0019668
19.723,0.0019604
19.741,0.001954
19.75,0.001951
19.769,0.0019447
19.787,0.0019384
19.806,0.0019322
19.825,0.001926
19.843,0.0019198
19.862,0.0019137
19.881,0.0019077
19.899,0.0019017
19.918,0.0018958
19.937,0.0018899
19.956,0.001884
19.974,0.0018782
19.993,0.0018725

